OSQP: An Operator Splitting Solver for Quadratic Programs

We present a general-purpose solver for convex quadratic programs based on the alternating direction method of multipliers, employing a novel operator splitting technique that requires the solution of a quasi-definite linear system with the same coefficient matrix at almost every iteration. Our algorithm is very robust, placing no requirements on the problem data such as positive definiteness of the objective function or linear independence of the constraint functions. It can be configured to be division-free once an initial matrix factorization is carried out, making it suitable for real-time applications in embedded systems. In addition, our technique is the first operator splitting method for quadratic programs able to reliably detect primal and dual infeasible problems from the algorithm iterates. The method also supports factorization caching and warm starting, making it particularly efficient when solving parametrized problems arising in finance, control, and machine learning. Our open-source C implementation OSQP has a small footprint, is library-free, and has been extensively tested on many problem instances from a wide variety of application areas. It is typically ten times faster than competing interior-point methods, and sometimes much more when factorization caching or warm start is used. OSQP has already shown a large impact with tens of thousands of users both in academia and in large corporations.

==> data/results/benchmark_problems/ECOS/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.004854598999999999,11,0.10608107541148357,10,1970
Control,ECOS,optimal,0.015632844,16,1.0051307206800415,10,1980
Control,ECOS,optimal,0.00604041,14,1.6229568643834913,10,1990
Control,ECOS,optimal,0.006987724,15,4.1175793168414865,10,2000
Control,ECOS,optimal,0.006935424999999999,16,4.391211313166834,10,2000
Control,ECOS,optimal,0.007125583,15,92.41545215327706,10,2010
Control,ECOS,optimal,0.0065973590000000006,15,2.757280309487431,10,2000
Control,ECOS,optimal,0.005469976,13,1.1904395849321123,10,1970
Control,ECOS,optimal,0.005508117,13,1.0491474269999623,10,1990
Control,ECOS,optimal,0.006936635,15,1.86593157397459,10,2020
Control,ECOS,optimal,0.008383785,16,11.888397538841572,11,2323
Control,ECOS,optimal,0.005499921999999999,12,0.6971939764162005,11,2263
Control,ECOS,optimal,0.006114846,13,1.73406216019097,11,2283
Control,ECOS,optimal,0.0068002309999999995,14,5.129730687802764,11,2283
Control,ECOS,optimal,0.0073102390000000005,15,3.884583191398263,11,2303
Control,ECOS,optimal,0.006791925,14,11.366224378762322,11,2283
Control,ECOS,optimal,0.006590077,14,2.496092764680963,11,2283
Control,ECOS,optimal,0.008114521,16,58.762033800062554,11,2283
Control,ECOS,optimal,0.006677243,14,1.9438440286871124,11,2293
Control,ECOS,optimal,0.007277431,14,23.483728836520434,11,2313
Control,ECOS,optimal,0.009353385,17,1.8918283900587496,12,2778
Control,ECOS,optimal,0.007438888,13,2.390452248438017,12,2768
Control,ECOS,optimal,0.008668730000000001,15,1.6543481594760672,12,2768
Control,ECOS,optimal,0.008712389000000001,16,2.189929518199468,12,2778
Control,ECOS,optimal,0.0073506130000000015,14,1.6132475798800123,12,2758
Control,ECOS,optimal,0.006822734,13,0.5036484122621188,12,2748
Control,ECOS,optimal,0.008410385000000001,15,1.42680537600678,12,2768
Control,ECOS,optimal,0.006395308999999999,12,1.0155464763783728,12,2758
Control,ECOS,optimal,0.008388809,15,4.779453695884534,12,2778
Control,ECOS,optimal,0.009478862,16,11.651651821096234,12,2788
Control,ECOS,optimal,0.00928156,14,8.250843985886561,13,3145
Control,ECOS,optimal,0.009220186,14,3.427836838569526,13,3145
Control,ECOS,optimal,0.010029159000000001,16,4.5171854259149695,13,3145
Control,ECOS,optimal,0.010140796,16,2.5464180035406345,13,3145
Control,ECOS,optimal,0.009799519,15,7.946467114473555,13,3135
Control,ECOS,optimal,0.009602478000000001,15,5.758689734484606,13,3145
Control,ECOS,optimal,0.009463794,15,3.4164939376247725,13,3125
Control,ECOS,optimal,0.00965413,15,14.056065115166016,13,3135
Control,ECOS,optimal,0.011105813,17,14.369154982694047,13,3165
Control,ECOS,optimal,0.008588305000000001,14,0.9689222158932764,13,3125
Control,ECOS,optimal,0.011882549,16,7.4136425846538065,14,3704
Control,ECOS,optimal,0.010905908,15,2.518907815674712,14,3684
Control,ECOS,optimal,0.010279903,14,7.689860178630988,14,3674
Control,ECOS,optimal,0.009855119,14,1.1673680237250117,14,3674
Control,ECOS,optimal,0.009959602,14,4.1006847698541184,14,3674
Control,ECOS,optimal,0.009485077,14,1.1308903146072709,14,3644
Control,ECOS,optimal,0.010630062,14,13.563305912107479,14,3684
Control,ECOS,optimal,0.010273988000000001,14,2.1695453120692445,14,3684
Control,ECOS,optimal,0.012176515,17,4.458461334260213,14,3694
Control,ECOS,optimal,0.009207135,13,0.7203118737665434,14,3664
Control,ECOS,optimal,0.014447,18,8.566837402559742,15,4115
Control,ECOS,optimal,0.01308249,17,4.8108558116444105,15,4095
Control,ECOS,optimal,0.013657645,17,3.9382672688337816,15,4125
Control,ECOS,optimal,0.012148336000000001,16,2.6559491219737645,15,4095
Control,ECOS,optimal,0.012826586999999999,17,4.276014954069528,15,4105
Control,ECOS,optimal,0.012417702,15,1.6855562330625138,15,4085
Control,ECOS,optimal,0.013164592,17,8.842899578366175,15,4105
Control,ECOS,optimal,0.012359533999999998,16,3.0436494703667,15,4115
Control,ECOS,optimal,0.011182401000000002,14,3.2430979052631157,15,4125
Control,ECOS,optimal,0.011939048999999998,15,4.140288692084663,15,4115
Control,ECOS,optimal,0.014342063,16,2.5021223205295158,16,4728
Control,ECOS,optimal,0.016165185,13,1.7551105005905712,16,4698
Control,ECOS,optimal,0.012471271,14,0.8324739949045075,16,4698
Control,ECOS,optimal,0.016971425999999998,14,2.3963115348146466,16,4698
Control,ECOS,optimal,0.020885415,15,5.240479691077328,16,4718
Control,ECOS,optimal,0.01824937,13,7.190986347091937,16,4708
Control,ECOS,optimal,0.026961693,13,1.1285041279892276,16,4688
Control,ECOS,optimal,0.023791227999999998,14,3.4655356495125536,16,4718
Control,ECOS,optimal,0.020904626000000003,15,4.788385802919328,16,4728
Control,ECOS,optimal,0.017020922,13,0.6847750171926689,16,4688
Control,ECOS,optimal,0.030277721,15,1.6219342632918687,18,5870
Control,ECOS,optimal,0.038264168,15,3.837424599854648,18,5880
Control,ECOS,optimal,0.033844797999999995,15,2.964211208205458,18,5890
Control,ECOS,optimal,0.042474944,17,4.6832772186162215,18,5920
Control,ECOS,optimal,0.033163919,17,1.0576993191421566,18,5900
Control,ECOS,optimal,0.027837663,16,5.3119721796066415,18,5890
Control,ECOS,optimal,0.025192184,14,1.5447952019274398,18,5840
Control,ECOS,optimal,0.029016717,16,3.5409803103060806,18,5900
Control,ECOS,optimal,0.028843483000000007,15,2.0294130574241773,18,5860
Control,ECOS,optimal,0.035320672000000004,14,1.6731789488771125,18,5860
Control,ECOS,optimal,0.021044663999999998,15,1.1311110757771086,20,7180
Control,ECOS,optimal,0.034645395,15,5.131981585711217,20,7180
Control,ECOS,optimal,0.041422349,16,3.20884083135854,20,7170
Control,ECOS,optimal,0.037119904,15,0.9501679130673316,20,7140
Control,ECOS,optimal,0.019798428,15,2.4321144075611527,20,7180
Control,ECOS,optimal,0.029811885000000007,16,2.7105752345837413,20,7150
Control,ECOS,optimal,0.037567826,16,2.7388912145850277,20,7180
Control,ECOS,optimal,0.036974029,16,2.448138740855301,20,7190
Control,ECOS,optimal,0.021873924,16,2.761149282544616,20,7180
Control,ECOS,optimal,0.026597481,14,3.0621101669385427,20,7180
Control,ECOS,optimal,0.045894917,16,4.197150703538935,23,9245
Control,ECOS,optimal,0.051173238,15,1.7555176134097858,23,9215
Control,ECOS,optimal,0.049313172,15,9.236102408423983,23,9265
Control,ECOS,optimal,0.0530725,17,3.4320456653730784,23,9255
Control,ECOS,optimal,0.06692880999999999,17,11.866377165740357,23,9275
Control,ECOS,optimal,0.026830941,14,5.6701994551554575,23,9215
Control,ECOS,optimal,0.024875921,15,1.41275009410511,23,9195
Control,ECOS,optimal,0.037360252,16,3.676224160126104,23,9235
Control,ECOS,optimal,0.049177122,19,4.990104594633323,23,9265
Control,ECOS,optimal,0.06269754400000001,16,2.1996711886555844,23,9235
Control,ECOS,optimal,0.037711725,17,2.9675805473342667,26,11848
Control,ECOS,optimal,0.032983854,16,2.3806124467972736,26,11818
Control,ECOS,optimal,0.050459544,17,1.8065329945257207,26,11818
Control,ECOS,optimal,0.057281712,16,2.223244824644941,26,11848
Control,ECOS,optimal,0.081503735,16,10.794958425690579,26,11858
Control,ECOS,optimal,0.070259588,16,12.064166407997195,26,11868
Control,ECOS,optimal,0.063520887,16,4.820994887314043,26,11828
Control,ECOS,optimal,0.084565609,17,3.4969745079843286,26,11818
Control,ECOS,optimal,0.092978119,20,6.268233492630137,26,11848
Control,ECOS,optimal,0.035500324,16,5.4942472125926685,26,11868
Control,ECOS,optimal,0.062482227,15,8.43411421657382,29,14439
Control,ECOS,optimal,0.099128995,19,5.696672610612099,29,14419
Control,ECOS,optimal,0.092789336,15,3.5422084452621903,29,14429
Control,ECOS,optimal,0.105139921,17,9.924677104232266,29,14449
Control,ECOS,optimal,0.095059844,17,4.461589846492707,29,14449
Control,ECOS,optimal,0.047712527000000005,18,4.262047985515527,29,14429
Control,ECOS,optimal,0.060928565999999997,16,1.5836852490485482,29,14389
Control,ECOS,optimal,0.111556067,18,1.4612800854936594,29,14419
Control,ECOS,optimal,0.10559515,17,13.19788049678882,29,14439
Control,ECOS,optimal,0.045273963,17,4.415669104363275,29,14459
Control,ECOS,optimal,0.114069905,14,4.471173975074636,34,19764
Control,ECOS,optimal,0.162523799,18,4.55871853519651,34,19834
Control,ECOS,optimal,0.122088641,16,5.162397464399159,34,19804
Control,ECOS,optimal,0.065804395,17,2.2480135264126915,34,19794
Control,ECOS,optimal,0.091807471,16,7.6179396617930975,34,19804
Control,ECOS,optimal,0.130353554,17,3.7344825621874813,34,19824
Control,ECOS,optimal,0.128432191,18,3.1582508078583293,34,19794
Control,ECOS,optimal,0.14147396199999998,17,6.0968828311935415,34,19874
Control,ECOS,optimal,0.063303338,16,3.927218227051177,34,19834
Control,ECOS,optimal,0.100692044,17,11.8100287547786,34,19874
Control,ECOS,optimal,0.166705989,16,4.25781785234816,39,25639
Control,ECOS,optimal,0.086639701,17,5.198016015711658,39,25609
Control,ECOS,optimal,0.11876457,17,2.9499391052357677,39,25619
Control,ECOS,optimal,0.208476969,18,3.0215004343468035,39,25629
Control,ECOS,optimal,0.20984075100000002,18,8.601769673610933,39,25639
Control,ECOS,optimal,0.075665103,15,3.3208624640030915,39,25639
Control,ECOS,optimal,0.145971969,20,5.692147298877479,39,25659
Control,ECOS,optimal,0.10291558699999999,17,2.734564119791372,39,25629
Control,ECOS,optimal,0.08617290699999999,17,4.096236430861219,39,25609
Control,ECOS,optimal,0.171448443,18,6.452758818747956,39,25669
Control,ECOS,optimal,0.18142805399999998,18,8.630895082830532,46,35688
Control,ECOS,optimal,0.257002413,15,13.49314371821986,46,35668
Control,ECOS,optimal,0.12675789199999998,17,9.990796723920793,46,35688
Control,ECOS,optimal,0.186668883,15,4.766879780310712,46,35638
Control,ECOS,optimal,0.130055702,18,8.488963266871835,46,35668
Control,ECOS,optimal,0.221974064,17,4.985524336661369,46,35588
Control,ECOS,optimal,0.22437969600000002,17,9.911446974693384,46,35678
Control,ECOS,optimal,0.21710716300000002,17,9.110619607542,46,35668
Control,ECOS,optimal,0.16247790499999998,22,12.97542354277658,46,35708
Control,ECOS,optimal,0.305077732,18,5.3532721137866055,46,35638
Control,ECOS,optimal,0.39687311700000005,17,6.386966817811782,54,48804
Control,ECOS,optimal,0.23405664,18,6.262557123124096,54,48794
Control,ECOS,optimal,0.22401831600000002,15,6.321554008544134,54,48724
Control,ECOS,optimal,0.397114593,18,9.79197518819066,54,48734
Control,ECOS,optimal,0.265427566,16,7.33957100136507,54,48714
Control,ECOS,optimal,0.204669756,18,7.604305993606053,54,48754
Control,ECOS,optimal,0.241409205,17,5.464028231737671,54,48754
Control,ECOS,optimal,0.245208743,16,6.115507372710093,54,48694
Control,ECOS,optimal,0.43609935,18,11.148422171442961,54,48804
Control,ECOS,optimal,0.29777017100000003,17,10.22676666581004,54,48744
Control,ECOS,optimal,0.388316909,18,10.441053563044587,64,68034
Control,ECOS,optimal,0.397701357,20,10.244441016343584,64,68034
Control,ECOS,optimal,0.385820599,18,12.087254085453802,64,68064
Control,ECOS,optimal,0.389860295,18,7.64312324014588,64,68064
Control,ECOS,optimal,0.33330210600000004,18,11.690385368062177,64,68034
Control,ECOS,optimal,0.38535154299999996,18,8.064004011274887,64,67994
Control,ECOS,optimal,0.35871652,18,8.837247611294176,64,68034
Control,ECOS,optimal,0.599232426,18,5.238953681741465,64,67994
Control,ECOS,optimal,0.309710292,16,8.180935654367314,64,68054
Control,ECOS,optimal,0.38875926899999996,18,5.559303048424186,64,68034
Control,ECOS,optimal,0.540610803,17,10.54622556565946,76,95358
Control,ECOS,optimal,0.5784255229999999,19,8.877245079679158,76,95408
Control,ECOS,optimal,0.5733130989999999,20,18.754394479861702,76,95398
Control,ECOS,optimal,0.48771221,17,8.15636742375565,76,95288
Control,ECOS,optimal,0.795366687,19,11.30543382334301,76,95378
Control,ECOS,optimal,0.5212476819999999,18,13.657511203183098,76,95338
Control,ECOS,optimal,0.501550622,17,14.899862343929502,76,95428
Control,ECOS,optimal,0.5369987740000001,19,10.789092857352438,76,95368
Control,ECOS,optimal,0.7353340439999999,18,12.736321721109288,76,95338
Control,ECOS,optimal,0.543315388,19,16.130257949351346,76,95438
Control,ECOS,optimal,0.982171848,20,13.131155368687669,91,135583
Control,ECOS,optimal,0.7795168720000001,18,11.317218799133297,91,135563
Control,ECOS,optimal,0.8614423870000001,19,10.301552440542913,91,135573
Control,ECOS,optimal,0.842874672,18,11.418181338496193,91,135573
Control,ECOS,optimal,0.825021439,17,16.646210064062778,91,135583
Control,ECOS,optimal,0.8296406540000001,19,14.030657777791312,91,135613
Control,ECOS,optimal,0.8451836189999999,18,13.58776386541177,91,135583
Control,ECOS,optimal,0.8174838010000001,18,11.469359765967285,91,135543
Control,ECOS,optimal,0.7132909070000001,16,12.570811021600285,91,135553
Control,ECOS,optimal,0.9107198329999999,20,18.39885228586176,91,135583
Control,ECOS,optimal,1.265916399,19,19.376312421253985,109,193729
Control,ECOS,optimal,1.304434279,18,15.554366776914758,109,193789
Control,ECOS,optimal,1.218629122,20,15.318742482368126,109,193799
Control,ECOS,optimal,1.2897495159999999,18,15.905838946879113,109,193809
Control,ECOS,optimal,1.1574324939999998,19,13.104361459661474,109,193799
Control,ECOS,optimal,1.258630701,19,12.968825615482798,109,193779
Control,ECOS,optimal,1.199933332,20,24.193900839049334,109,193749
Control,ECOS,optimal,1.227016791,18,14.462290328982027,109,193739
Control,ECOS,optimal,1.213503194,18,20.15573652917453,109,193759
Control,ECOS,optimal,1.168942618,17,17.993771085970394,109,193759


==> data/results/benchmark_problems/ECOS/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.004854598999999999,11,0.10608107541148355,10,1970
Control,ECOS,optimal,0.015632844,16,1.0051307206800417,10,1980
Control,ECOS,optimal,0.00604041,14,1.6229568643834913,10,1990
Control,ECOS,optimal,0.006987724,15,4.117579316841487,10,2000
Control,ECOS,optimal,0.006935424999999999,16,4.391211313166834,10,2000
Control,ECOS,optimal,0.0071255830000000004,15,92.41545215327703,10,2010
Control,ECOS,optimal,0.006597359,15,2.757280309487431,10,2000
Control,ECOS,optimal,0.005469976,13,1.1904395849321125,10,1970
Control,ECOS,optimal,0.005508117,13,1.0491474269999623,10,1990
Control,ECOS,optimal,0.006936635,15,1.86593157397459,10,2020


==> data/results/benchmark_problems/ECOS/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,1.265916399,19,19.376312421253985,109,193729
Control,ECOS,optimal,1.304434279,18,15.554366776914758,109,193789
Control,ECOS,optimal,1.218629122,20,15.318742482368124,109,193799
Control,ECOS,optimal,1.289749516,18,15.905838946879111,109,193809
Control,ECOS,optimal,1.1574324939999998,19,13.104361459661476,109,193799
Control,ECOS,optimal,1.258630701,19,12.968825615482798,109,193779
Control,ECOS,optimal,1.199933332,20,24.193900839049338,109,193749
Control,ECOS,optimal,1.227016791,18,14.462290328982023,109,193739
Control,ECOS,optimal,1.213503194,18,20.15573652917453,109,193759
Control,ECOS,optimal,1.168942618,17,17.993771085970394,109,193759


==> data/results/benchmark_problems/ECOS/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.008383785,16,11.888397538841572,11,2323
Control,ECOS,optimal,0.005499922,12,0.6971939764162005,11,2263
Control,ECOS,optimal,0.006114846,13,1.73406216019097,11,2283
Control,ECOS,optimal,0.006800231,14,5.1297306878027635,11,2283
Control,ECOS,optimal,0.007310239,15,3.8845831913982627,11,2303
Control,ECOS,optimal,0.006791925,14,11.36622437876232,11,2283
Control,ECOS,optimal,0.006590077,14,2.496092764680963,11,2283
Control,ECOS,optimal,0.008114521,16,58.76203380006255,11,2283
Control,ECOS,optimal,0.006677243,14,1.9438440286871124,11,2293
Control,ECOS,optimal,0.007277431,14,23.483728836520434,11,2313


==> data/results/benchmark_problems/ECOS/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.009353384999999999,17,1.8918283900587498,12,2778
Control,ECOS,optimal,0.007438888,13,2.3904522484380175,12,2768
Control,ECOS,optimal,0.008668730000000001,15,1.6543481594760672,12,2768
Control,ECOS,optimal,0.008712389000000001,16,2.189929518199468,12,2778
Control,ECOS,optimal,0.007350613000000001,14,1.6132475798800125,12,2758
Control,ECOS,optimal,0.0068227340000000004,13,0.5036484122621188,12,2748
Control,ECOS,optimal,0.008410385000000001,15,1.42680537600678,12,2768
Control,ECOS,optimal,0.006395308999999999,12,1.015546476378373,12,2758
Control,ECOS,optimal,0.008388809,15,4.779453695884534,12,2778
Control,ECOS,optimal,0.009478862,16,11.651651821096237,12,2788


==> data/results/benchmark_problems/ECOS/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.009281560000000001,14,8.250843985886561,13,3145
Control,ECOS,optimal,0.009220186,14,3.427836838569526,13,3145
Control,ECOS,optimal,0.010029159,16,4.5171854259149695,13,3145
Control,ECOS,optimal,0.010140796,16,2.5464180035406345,13,3145
Control,ECOS,optimal,0.009799519,15,7.946467114473555,13,3135
Control,ECOS,optimal,0.009602478,15,5.758689734484605,13,3145
Control,ECOS,optimal,0.009463794000000001,15,3.4164939376247725,13,3125
Control,ECOS,optimal,0.009654129999999999,15,14.056065115166014,13,3135
Control,ECOS,optimal,0.011105813,17,14.369154982694049,13,3165
Control,ECOS,optimal,0.008588305000000001,14,0.9689222158932764,13,3125


==> data/results/benchmark_problems/ECOS/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.011882549000000001,16,7.4136425846538065,14,3704
Control,ECOS,optimal,0.010905907999999999,15,2.5189078156747113,14,3684
Control,ECOS,optimal,0.010279903,14,7.689860178630987,14,3674
Control,ECOS,optimal,0.009855118999999999,14,1.1673680237250115,14,3674
Control,ECOS,optimal,0.009959602,14,4.100684769854118,14,3674
Control,ECOS,optimal,0.009485077,14,1.130890314607271,14,3644
Control,ECOS,optimal,0.010630062000000001,14,13.56330591210748,14,3684
Control,ECOS,optimal,0.010273988,14,2.1695453120692445,14,3684
Control,ECOS,optimal,0.012176515,17,4.458461334260213,14,3694
Control,ECOS,optimal,0.009207135,13,0.7203118737665434,14,3664


==> data/results/benchmark_problems/ECOS/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.014447,18,8.566837402559743,15,4115
Control,ECOS,optimal,0.01308249,17,4.8108558116444105,15,4095
Control,ECOS,optimal,0.013657645,17,3.938267268833781,15,4125
Control,ECOS,optimal,0.012148336,16,2.6559491219737645,15,4095
Control,ECOS,optimal,0.012826587,17,4.276014954069528,15,4105
Control,ECOS,optimal,0.012417702000000001,15,1.6855562330625138,15,4085
Control,ECOS,optimal,0.013164592,17,8.842899578366175,15,4105
Control,ECOS,optimal,0.012359534,16,3.0436494703666996,15,4115
Control,ECOS,optimal,0.011182401000000002,14,3.2430979052631153,15,4125
Control,ECOS,optimal,0.011939049,15,4.140288692084664,15,4115


==> data/results/benchmark_problems/ECOS/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.014342063,16,2.5021223205295153,16,4728
Control,ECOS,optimal,0.016165185,13,1.755110500590571,16,4698
Control,ECOS,optimal,0.012471270999999999,14,0.8324739949045075,16,4698
Control,ECOS,optimal,0.016971425999999998,14,2.396311534814647,16,4698
Control,ECOS,optimal,0.020885415,15,5.240479691077328,16,4718
Control,ECOS,optimal,0.01824937,13,7.190986347091936,16,4708
Control,ECOS,optimal,0.026961693000000002,13,1.1285041279892276,16,4688
Control,ECOS,optimal,0.023791228,14,3.4655356495125536,16,4718
Control,ECOS,optimal,0.020904626,15,4.788385802919328,16,4728
Control,ECOS,optimal,0.017020922,13,0.6847750171926689,16,4688


==> data/results/benchmark_problems/ECOS/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.030277721,15,1.6219342632918687,18,5870
Control,ECOS,optimal,0.038264168,15,3.8374245998546477,18,5880
Control,ECOS,optimal,0.033844797999999995,15,2.964211208205458,18,5890
Control,ECOS,optimal,0.042474944,17,4.683277218616222,18,5920
Control,ECOS,optimal,0.033163919,17,1.0576993191421566,18,5900
Control,ECOS,optimal,0.027837663000000002,16,5.311972179606641,18,5890
Control,ECOS,optimal,0.025192184,14,1.5447952019274398,18,5840
Control,ECOS,optimal,0.029016716999999997,16,3.5409803103060806,18,5900
Control,ECOS,optimal,0.028843483000000003,15,2.0294130574241773,18,5860
Control,ECOS,optimal,0.035320672000000004,14,1.6731789488771125,18,5860


==> data/results/benchmark_problems/ECOS/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.021044664,15,1.1311110757771086,20,7180
Control,ECOS,optimal,0.034645395,15,5.131981585711217,20,7180
Control,ECOS,optimal,0.041422349000000004,16,3.2088408313585397,20,7170
Control,ECOS,optimal,0.037119904,15,0.9501679130673316,20,7140
Control,ECOS,optimal,0.019798428,15,2.4321144075611527,20,7180
Control,ECOS,optimal,0.029811885000000003,16,2.710575234583742,20,7150
Control,ECOS,optimal,0.037567826,16,2.7388912145850273,20,7180
Control,ECOS,optimal,0.036974029,16,2.448138740855301,20,7190
Control,ECOS,optimal,0.021873924,16,2.7611492825446162,20,7180
Control,ECOS,optimal,0.026597481,14,3.0621101669385427,20,7180


==> data/results/benchmark_problems/ECOS/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.045894917,16,4.197150703538935,23,9245
Control,ECOS,optimal,0.051173237999999996,15,1.7555176134097858,23,9215
Control,ECOS,optimal,0.049313172,15,9.236102408423982,23,9265
Control,ECOS,optimal,0.0530725,17,3.4320456653730784,23,9255
Control,ECOS,optimal,0.06692880999999999,17,11.866377165740357,23,9275
Control,ECOS,optimal,0.026830941,14,5.670199455155457,23,9215
Control,ECOS,optimal,0.024875921000000002,15,1.41275009410511,23,9195
Control,ECOS,optimal,0.037360252000000004,16,3.6762241601261034,23,9235
Control,ECOS,optimal,0.049177122000000004,19,4.990104594633322,23,9265
Control,ECOS,optimal,0.062697544,16,2.1996711886555844,23,9235


==> data/results/benchmark_problems/ECOS/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.037711725,17,2.967580547334267,26,11848
Control,ECOS,optimal,0.032983854,16,2.3806124467972736,26,11818
Control,ECOS,optimal,0.050459544,17,1.8065329945257207,26,11818
Control,ECOS,optimal,0.057281712,16,2.2232448246449406,26,11848
Control,ECOS,optimal,0.081503735,16,10.79495842569058,26,11858
Control,ECOS,optimal,0.070259588,16,12.064166407997195,26,11868
Control,ECOS,optimal,0.063520887,16,4.820994887314043,26,11828
Control,ECOS,optimal,0.084565609,17,3.4969745079843286,26,11818
Control,ECOS,optimal,0.092978119,20,6.268233492630137,26,11848
Control,ECOS,optimal,0.035500324,16,5.4942472125926685,26,11868


==> data/results/benchmark_problems/ECOS/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.062482227,15,8.43411421657382,29,14439
Control,ECOS,optimal,0.099128995,19,5.6966726106121,29,14419
Control,ECOS,optimal,0.092789336,15,3.54220844526219,29,14429
Control,ECOS,optimal,0.105139921,17,9.924677104232268,29,14449
Control,ECOS,optimal,0.095059844,17,4.461589846492707,29,14449
Control,ECOS,optimal,0.047712527000000005,18,4.262047985515526,29,14429
Control,ECOS,optimal,0.060928566,16,1.5836852490485482,29,14389
Control,ECOS,optimal,0.111556067,18,1.4612800854936594,29,14419
Control,ECOS,optimal,0.10559515,17,13.197880496788818,29,14439
Control,ECOS,optimal,0.045273963,17,4.415669104363275,29,14459


==> data/results/benchmark_problems/ECOS/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.114069905,14,4.4711739750746355,34,19764
Control,ECOS,optimal,0.162523799,18,4.55871853519651,34,19834
Control,ECOS,optimal,0.122088641,16,5.162397464399159,34,19804
Control,ECOS,optimal,0.065804395,17,2.2480135264126915,34,19794
Control,ECOS,optimal,0.091807471,16,7.6179396617930975,34,19804
Control,ECOS,optimal,0.130353554,17,3.734482562187481,34,19824
Control,ECOS,optimal,0.128432191,18,3.1582508078583293,34,19794
Control,ECOS,optimal,0.141473962,17,6.096882831193541,34,19874
Control,ECOS,optimal,0.063303338,16,3.927218227051177,34,19834
Control,ECOS,optimal,0.10069204400000001,17,11.810028754778601,34,19874


==> data/results/benchmark_problems/ECOS/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.166705989,16,4.25781785234816,39,25639
Control,ECOS,optimal,0.086639701,17,5.198016015711657,39,25609
Control,ECOS,optimal,0.11876457,17,2.949939105235768,39,25619
Control,ECOS,optimal,0.20847696899999998,18,3.021500434346804,39,25629
Control,ECOS,optimal,0.209840751,18,8.601769673610935,39,25639
Control,ECOS,optimal,0.075665103,15,3.3208624640030915,39,25639
Control,ECOS,optimal,0.145971969,20,5.692147298877479,39,25659
Control,ECOS,optimal,0.102915587,17,2.7345641197913717,39,25629
Control,ECOS,optimal,0.086172907,17,4.096236430861219,39,25609
Control,ECOS,optimal,0.171448443,18,6.452758818747956,39,25669


==> data/results/benchmark_problems/ECOS/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.181428054,18,8.630895082830532,46,35688
Control,ECOS,optimal,0.257002413,15,13.493143718219859,46,35668
Control,ECOS,optimal,0.126757892,17,9.990796723920791,46,35688
Control,ECOS,optimal,0.186668883,15,4.7668797803107115,46,35638
Control,ECOS,optimal,0.130055702,18,8.488963266871835,46,35668
Control,ECOS,optimal,0.221974064,17,4.985524336661369,46,35588
Control,ECOS,optimal,0.224379696,17,9.911446974693385,46,35678
Control,ECOS,optimal,0.217107163,17,9.110619607542,46,35668
Control,ECOS,optimal,0.16247790499999998,22,12.97542354277658,46,35708
Control,ECOS,optimal,0.305077732,18,5.3532721137866055,46,35638


==> data/results/benchmark_problems/ECOS/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.396873117,17,6.386966817811783,54,48804
Control,ECOS,optimal,0.23405664,18,6.262557123124096,54,48794
Control,ECOS,optimal,0.224018316,15,6.321554008544134,54,48724
Control,ECOS,optimal,0.39711459299999996,18,9.79197518819066,54,48734
Control,ECOS,optimal,0.265427566,16,7.33957100136507,54,48714
Control,ECOS,optimal,0.204669756,18,7.604305993606053,54,48754
Control,ECOS,optimal,0.24140920500000002,17,5.464028231737671,54,48754
Control,ECOS,optimal,0.245208743,16,6.115507372710094,54,48694
Control,ECOS,optimal,0.43609935,18,11.148422171442961,54,48804
Control,ECOS,optimal,0.29777017100000003,17,10.226766665810041,54,48744


==> data/results/benchmark_problems/ECOS/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.388316909,18,10.441053563044589,64,68034
Control,ECOS,optimal,0.39770135700000003,20,10.244441016343584,64,68034
Control,ECOS,optimal,0.385820599,18,12.0872540854538,64,68064
Control,ECOS,optimal,0.389860295,18,7.64312324014588,64,68064
Control,ECOS,optimal,0.333302106,18,11.690385368062174,64,68034
Control,ECOS,optimal,0.385351543,18,8.064004011274887,64,67994
Control,ECOS,optimal,0.35871652,18,8.837247611294176,64,68034
Control,ECOS,optimal,0.599232426,18,5.238953681741465,64,67994
Control,ECOS,optimal,0.309710292,16,8.180935654367314,64,68054
Control,ECOS,optimal,0.388759269,18,5.559303048424187,64,68034


==> data/results/benchmark_problems/ECOS/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.540610803,17,10.546225565659459,76,95358
Control,ECOS,optimal,0.578425523,19,8.877245079679158,76,95408
Control,ECOS,optimal,0.573313099,20,18.754394479861702,76,95398
Control,ECOS,optimal,0.48771221,17,8.15636742375565,76,95288
Control,ECOS,optimal,0.795366687,19,11.30543382334301,76,95378
Control,ECOS,optimal,0.5212476819999999,18,13.657511203183098,76,95338
Control,ECOS,optimal,0.501550622,17,14.899862343929502,76,95428
Control,ECOS,optimal,0.5369987740000001,19,10.789092857352438,76,95368
Control,ECOS,optimal,0.7353340439999999,18,12.736321721109288,76,95338
Control,ECOS,optimal,0.543315388,19,16.130257949351343,76,95438


==> data/results/benchmark_problems/ECOS/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS,optimal,0.982171848,20,13.131155368687669,91,135583
Control,ECOS,optimal,0.779516872,18,11.317218799133295,91,135563
Control,ECOS,optimal,0.8614423870000001,19,10.301552440542913,91,135573
Control,ECOS,optimal,0.842874672,18,11.418181338496193,91,135573
Control,ECOS,optimal,0.825021439,17,16.64621006406278,91,135583
Control,ECOS,optimal,0.829640654,19,14.030657777791312,91,135613
Control,ECOS,optimal,0.8451836189999999,18,13.58776386541177,91,135583
Control,ECOS,optimal,0.8174838010000001,18,11.469359765967285,91,135543
Control,ECOS,optimal,0.713290907,16,12.570811021600283,91,135553
Control,ECOS,optimal,0.910719833,20,18.39885228586176,91,135583


==> data/results/benchmark_problems/ECOS/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.023283381000000002,9.0,-106.24857709490051,10,35
Eq QP,ECOS,optimal,0.000219475,10.0,-58.2066694559981,10,43
Eq QP,ECOS,optimal,0.00023981099999999998,11.0,-21.90189783322633,10,37
Eq QP,ECOS,optimal,0.000190578,8.0,-9.656449956801458,10,35
Eq QP,ECOS,optimal,0.000185318,9.0,-164.32963985322917,10,39
Eq QP,ECOS,optimal,0.000200773,9.0,-164.62870768027582,10,35
Eq QP,ECOS,optimal,0.000203581,10.0,-102.27011288231688,10,39
Eq QP,ECOS,optimal,0.00022046700000000002,12.0,-13.843978062100135,10,33
Eq QP,ECOS,optimal,0.000420719,9.0,-137.1056154219577,10,29
Eq QP,ECOS,optimal,0.00035853800000000004,8.0,-20.424715131973915,10,37
Eq QP,ECOS,optimal,0.00026026900000000004,9.0,-61.898965807050935,11,51
Eq QP,ECOS,optimal,0.000264698,10.0,-86.94731514190474,11,45
Eq QP,ECOS,optimal,0.000198973,8.0,-38.79269352903855,11,41
Eq QP,ECOS,optimal,0.00018846099999999998,9.0,-55.960004161898546,11,43
Eq QP,ECOS,optimal,0.000198933,7.0,2.0518204218962617,11,51
Eq QP,ECOS,optimal,0.000312533,13.0,-21.78791946517004,11,39
Eq QP,ECOS,optimal,0.000217982,9.0,-87.64786780573347,11,45
Eq QP,ECOS,optimal,0.00021673900000000003,9.0,-145.28588142043682,11,43
Eq QP,ECOS,optimal,0.000226567,10.0,-26.455420081894328,11,35
Eq QP,ECOS,optimal,0.000257326,11.0,-16.975687760036088,11,43
Eq QP,ECOS,optimal,0.00027550299999999997,8.0,-58.88806985248079,12,58
Eq QP,ECOS,optimal,0.000255637,9.0,-70.60403153987792,12,44
Eq QP,ECOS,optimal,0.00029783800000000003,14.0,-16.584037933622845,12,48
Eq QP,ECOS,optimal,0.00024114700000000001,9.0,-25.47812095388472,12,52
Eq QP,ECOS,optimal,0.00021166,9.0,-32.52968494835707,12,56
Eq QP,ECOS,optimal,0.000240753,9.0,-13.650502127188384,12,48
Eq QP,ECOS,optimal,0.00033319400000000004,13.0,-17.260521061008347,12,44
Eq QP,ECOS,optimal,0.000311254,12.0,-30.131607945878592,12,52
Eq QP,ECOS,optimal,0.00025508599999999996,9.0,-21.740787472182024,12,52
Eq QP,ECOS,optimal,0.00026263400000000003,12.0,-25.968020852173733,12,48
Eq QP,ECOS,optimal,0.0003828110000000001,14.0,-222.1341996608223,13,64
Eq QP,ECOS,optimal,0.000324057,10.0,-8.447643317863909,13,66
Eq QP,ECOS,optimal,0.000262866,8.0,-19.830774158557485,13,74
Eq QP,ECOS,optimal,0.00022457599999999999,7.0,-4.588101586229689,13,60
Eq QP,ECOS,optimal,0.0006140760000000001,10.0,-37.543391964639184,13,54
Eq QP,ECOS,optimal,0.0007024560000000001,11.0,-20.044078866364824,13,60
Eq QP,ECOS,optimal,0.000696337,10.0,-35.52522621839192,13,62
Eq QP,ECOS,optimal,0.000643889,9.0,-2.5116488992272785,13,64
Eq QP,ECOS,optimal,0.000804437,12.0,-148.39719520329837,13,56
Eq QP,ECOS,optimal,0.00073415,10.0,-9.594571464120953,13,62
Eq QP,ECOS,optimal,0.000355889,9.0,-63.505706038387615,15,90
Eq QP,ECOS,optimal,0.000397157,10.0,-4.983428986583236,15,100
Eq QP,ECOS,optimal,0.000439143,10.0,-11.96032852703311,15,84
Eq QP,ECOS,optimal,0.000336091,8.0,0.941869995724562,15,96
Eq QP,ECOS,optimal,0.000372425,9.0,-28.282277491017304,15,90
Eq QP,ECOS,optimal,0.00032414600000000004,8.0,-0.8870640659294327,15,86
Eq QP,ECOS,optimal,0.00034312800000000005,8.0,-4.3992290076218685,15,94
Eq QP,ECOS,optimal,0.000420536,11.0,-23.368497497816787,15,88
Eq QP,ECOS,optimal,0.0005348390000000001,15.0,-146.1693155730737,15,84
Eq QP,ECOS,optimal,0.00036135199999999995,9.0,-130.43503392345315,15,90
Eq QP,ECOS,optimal,0.000422634,7.0,1.5933609268931788,18,150
Eq QP,ECOS,optimal,0.00047949900000000004,9.0,-1.8768477505763348,18,132
Eq QP,ECOS,optimal,0.0006005790000000001,10.0,-163.38905050873802,18,152
Eq QP,ECOS,optimal,0.000560882,11.0,-28.528603324229273,18,142
Eq QP,ECOS,optimal,0.000598814,11.0,-24.202514927116514,18,148
Eq QP,ECOS,optimal,0.000443814,8.0,7.287283396703522,18,150
Eq QP,ECOS,optimal,0.000789278,14.0,-2.6228305734814006,18,140
Eq QP,ECOS,optimal,0.000697464,10.0,0.1477462534496474,18,160
Eq QP,ECOS,optimal,0.000579634,8.0,-24.42513075257893,18,132
Eq QP,ECOS,optimal,0.00078893,10.0,8.806886001697814,18,136
Eq QP,ECOS,optimal,0.0008919819999999998,8.0,0.7387233123165354,23,246
Eq QP,ECOS,optimal,0.0008563589999999999,8.0,2.453430978797707,23,260
Eq QP,ECOS,optimal,0.001291685,12.0,-8.019167197707729,23,276
Eq QP,ECOS,optimal,0.000935949,8.0,-5.523696533702056,23,264
Eq QP,ECOS,optimal,0.001282455,12.0,-40.01998150129322,23,266
Eq QP,ECOS,optimal,0.0009237280000000001,8.0,4.6562189752524565,23,310
Eq QP,ECOS,optimal,0.000913182,8.0,10.080247995989133,23,248
Eq QP,ECOS,optimal,0.000977556,9.0,-8.97408150955295,23,278
Eq QP,ECOS,optimal,0.0010873430000000002,10.0,3.3659489466475683,23,238
Eq QP,ECOS,optimal,0.001472926,14.0,-5.983192873538128,23,260
Eq QP,ECOS,optimal,0.001930424,10.0,5.833066185533639,29,493
Eq QP,ECOS,optimal,0.001556771,8.0,-7.483285059439934,29,493
Eq QP,ECOS,optimal,0.001873737,10.0,13.116155763840485,29,501
Eq QP,ECOS,optimal,0.001912857,10.0,-24.34278057575251,29,469
Eq QP,ECOS,optimal,0.001487499,8.0,5.298510071717074,29,471
Eq QP,ECOS,optimal,0.001759081,10.0,-5.518453131697125,29,479
Eq QP,ECOS,optimal,0.0017231389999999998,9.0,5.557969960564632,29,487
Eq QP,ECOS,optimal,0.002221585,13.0,-46.11134063664475,29,501
Eq QP,ECOS,optimal,0.0015470529999999998,8.0,11.178523715441832,29,463
Eq QP,ECOS,optimal,0.0014516479999999998,8.0,5.965643859539468,29,495
Eq QP,ECOS,optimal,0.0028852179999999997,9.0,1.1533511364285252,39,1034
Eq QP,ECOS,optimal,0.0026736190000000003,8.0,4.156197679342545,39,1034
Eq QP,ECOS,optimal,0.002378693,8.0,17.340254503779864,39,1030
Eq QP,ECOS,optimal,0.0023457120000000002,8.0,1.1299875951358658,39,996
Eq QP,ECOS,optimal,0.003077477,10.0,23.183452683815442,39,1050
Eq QP,ECOS,optimal,0.002422424,8.0,24.51647483646088,39,990
Eq QP,ECOS,optimal,0.0026653370000000003,9.0,10.265224207988023,39,1022
Eq QP,ECOS,optimal,0.0032967960000000003,12.0,9.207632443977444,39,1082
Eq QP,ECOS,optimal,0.002917296,10.0,17.19017003163758,39,1060
Eq QP,ECOS,optimal,0.0026545640000000003,9.0,15.752368123837712,39,1056
Eq QP,ECOS,optimal,0.007024144,9.0,27.066381327682013,53,2261
Eq QP,ECOS,optimal,0.006132469000000001,8.0,89.03189294543577,53,2201
Eq QP,ECOS,optimal,0.01157348,8.0,44.15643685903417,53,2253
Eq QP,ECOS,optimal,0.017261948000000003,12.0,43.189936795069286,53,2239
Eq QP,ECOS,optimal,0.011861697,8.0,24.89725545879023,53,2119
Eq QP,ECOS,optimal,0.012057994,8.0,23.819178446343933,53,2145
Eq QP,ECOS,optimal,0.012576231,9.0,23.56513417360302,53,2171
Eq QP,ECOS,optimal,0.017349807000000002,12.0,14.989985616404905,53,2123
Eq QP,ECOS,optimal,0.016719548,12.0,62.064174124131796,53,2159
Eq QP,ECOS,optimal,0.011571028,8.0,64.89259908766446,53,2183
Eq QP,ECOS,optimal,0.013502237,7.0,37.33058993015776,73,4685
Eq QP,ECOS,optimal,0.023407464,12.0,83.41192479848185,73,4785
Eq QP,ECOS,optimal,0.015502613,8.0,120.26139214095551,73,4689
Eq QP,ECOS,optimal,0.014155788,7.0,80.82749079219937,73,4743
Eq QP,ECOS,optimal,0.01883479,10.0,128.27205835395253,73,4757
Eq QP,ECOS,optimal,0.01735496,9.0,68.0026075764147,73,4785
Eq QP,ECOS,optimal,0.013996939,7.0,132.14331914068023,73,4839
Eq QP,ECOS,optimal,0.015553062,8.0,140.72227645555384,73,4807
Eq QP,ECOS,optimal,0.015387337,8.0,76.82389651174731,73,4771
Eq QP,ECOS,optimal,0.016687858,9.0,79.11949952367699,73,4751
Eq QP,ECOS,optimal,0.040180286,8.0,228.2604558913893,103,10450
Eq QP,ECOS,optimal,0.056562855999999995,12.0,141.27656339221673,103,10390
Eq QP,ECOS,optimal,0.05452376900000001,12.0,151.09379322547733,103,10356
Eq QP,ECOS,optimal,0.040853265,9.0,131.38184788396592,103,10322
Eq QP,ECOS,optimal,0.033774675000000004,7.0,222.1955902150921,103,10382
Eq QP,ECOS,optimal,0.037648061000000003,8.0,58.952746289080885,103,10404
Eq QP,ECOS,optimal,0.038511397999999995,8.0,218.8016702279656,103,10468
Eq QP,ECOS,optimal,0.048617781,12.0,230.58090696563545,103,10408
Eq QP,ECOS,optimal,0.045581647999999995,12.0,254.2032922807747,103,10314
Eq QP,ECOS,optimal,0.038624934,10.0,175.33771796130074,103,10388
Eq QP,ECOS,optimal,0.15103634300000002,14.0,353.08782068016336,146,22162
Eq QP,ECOS,optimal,0.137768812,12.0,394.37306814345385,146,22148
Eq QP,ECOS,optimal,0.135008414,12.0,279.3484576226419,146,22206
Eq QP,ECOS,optimal,0.16045040800000002,14.0,209.3598601423804,146,22164
Eq QP,ECOS,optimal,0.089429497,9.0,239.22390040320016,146,22194
Eq QP,ECOS,optimal,0.116678331,12.0,339.2063164679397,146,22122
Eq QP,ECOS,optimal,0.11684500099999999,12.0,396.8502268917103,146,22228
Eq QP,ECOS,optimal,0.13422384199999998,14.0,290.11528141714643,146,22182
Eq QP,ECOS,optimal,0.134031757,14.0,534.7261222879941,146,22106
Eq QP,ECOS,optimal,0.13868876100000002,14.0,329.39066876235194,146,22094
Eq QP,ECOS,optimal,0.442184886,16.0,627.8072399571789,211,47502
Eq QP,ECOS,optimal,0.331216555,14.0,1019.0548191822518,211,47528
Eq QP,ECOS,optimal,0.427699211,14.0,915.9173737907687,211,47460
Eq QP,ECOS,optimal,0.619413732,16.0,873.0929201514579,211,47456
Eq QP,ECOS,optimal,0.391159185,16.0,777.0661165026953,211,47480
Eq QP,ECOS,optimal,0.419842476,12.0,1146.0848766509253,211,47510
Eq QP,ECOS,optimal,0.384587988,16.0,731.0432478108072,211,47466
Eq QP,ECOS,optimal,0.418944645,12.0,648.155049538993,211,47490
Eq QP,ECOS,optimal,0.6561646250000001,16.0,679.5709122601418,211,47534
Eq QP,ECOS,optimal,0.6975867219999999,16.0,671.7969104860326,211,47474
Eq QP,ECOS,optimal,1.068328425,13.0,1665.6902339398735,304,99263
Eq QP,ECOS,optimal,0.93490533,11.0,1626.0320594370394,304,99231
Eq QP,ECOS,optimal,1.074115475,13.0,1924.0047614841467,304,99275
Eq QP,ECOS,optimal,1.10206905,13.0,1966.4768168709447,304,99217
Eq QP,ECOS,optimal,0.945098546,11.0,1518.4251928609733,304,99293
Eq QP,ECOS,optimal,1.092408421,14.0,1630.1543240673263,304,99241
Eq QP,ECOS,optimal,1.026570499,13.0,2383.2588721241245,304,99247
Eq QP,ECOS,optimal,1.051332084,12.0,1313.5083479136547,304,99251
Eq QP,ECOS,optimal,0.78217283,12.0,2266.1804242006474,304,99267
Eq QP,ECOS,optimal,1.271365685,16.0,1662.1453432667251,304,99261
Eq QP,ECOS,solver_error,,,,442,210016
Eq QP,ECOS,solver_error,,,,442,210006
Eq QP,ECOS,solver_error,,,,442,210004
Eq QP,ECOS,solver_error,,,,442,210012
Eq QP,ECOS,solver_error,,,,442,210004
Eq QP,ECOS,solver_error,,,,442,210012
Eq QP,ECOS,solver_error,,,,442,210004
Eq QP,ECOS,solver_error,,,,442,210008
Eq QP,ECOS,solver_error,,,,442,210010
Eq QP,ECOS,solver_error,,,,442,210000
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445839
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445839
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445837
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636


==> data/results/benchmark_problems/ECOS/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.023283381,9,-106.24857709490053,10,35
Eq QP,ECOS,optimal,0.000219475,10,-58.206669455998096,10,43
Eq QP,ECOS,optimal,0.000239811,11,-21.901897833226332,10,37
Eq QP,ECOS,optimal,0.000190578,8,-9.656449956801458,10,35
Eq QP,ECOS,optimal,0.000185318,9,-164.32963985322917,10,39
Eq QP,ECOS,optimal,0.00020077299999999998,9,-164.6287076802758,10,35
Eq QP,ECOS,optimal,0.000203581,10,-102.27011288231687,10,39
Eq QP,ECOS,optimal,0.000220467,12,-13.843978062100131,10,33
Eq QP,ECOS,optimal,0.000420719,9,-137.1056154219577,10,29
Eq QP,ECOS,optimal,0.000358538,8,-20.424715131973915,10,37


==> data/results/benchmark_problems/ECOS/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.040180286,8,228.2604558913893,103,10450
Eq QP,ECOS,optimal,0.056562856,12,141.27656339221673,103,10390
Eq QP,ECOS,optimal,0.054523769,12,151.0937932254773,103,10356
Eq QP,ECOS,optimal,0.040853265,9,131.38184788396592,103,10322
Eq QP,ECOS,optimal,0.033774675000000004,7,222.19559021509207,103,10382
Eq QP,ECOS,optimal,0.037648061,8,58.95274628908089,103,10404
Eq QP,ECOS,optimal,0.038511398,8,218.80167022796562,103,10468
Eq QP,ECOS,optimal,0.048617781,12,230.58090696563545,103,10408
Eq QP,ECOS,optimal,0.045581648,12,254.2032922807747,103,10314
Eq QP,ECOS,optimal,0.038624934,10,175.33771796130074,103,10388


==> data/results/benchmark_problems/ECOS/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.000260269,9,-61.898965807050935,11,51
Eq QP,ECOS,optimal,0.000264698,10,-86.94731514190474,11,45
Eq QP,ECOS,optimal,0.00019897300000000002,8,-38.79269352903855,11,41
Eq QP,ECOS,optimal,0.000188461,9,-55.96000416189855,11,43
Eq QP,ECOS,optimal,0.000198933,7,2.051820421896262,11,51
Eq QP,ECOS,optimal,0.000312533,13,-21.78791946517004,11,39
Eq QP,ECOS,optimal,0.000217982,9,-87.64786780573347,11,45
Eq QP,ECOS,optimal,0.000216739,9,-145.28588142043682,11,43
Eq QP,ECOS,optimal,0.000226567,10,-26.455420081894328,11,35
Eq QP,ECOS,optimal,0.000257326,11,-16.97568776003609,11,43


==> data/results/benchmark_problems/ECOS/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.000275503,8,-58.888069852480804,12,58
Eq QP,ECOS,optimal,0.000255637,9,-70.60403153987792,12,44
Eq QP,ECOS,optimal,0.00029783800000000003,14,-16.584037933622845,12,48
Eq QP,ECOS,optimal,0.000241147,9,-25.47812095388472,12,52
Eq QP,ECOS,optimal,0.00021166,9,-32.52968494835707,12,56
Eq QP,ECOS,optimal,0.00024075300000000002,9,-13.650502127188386,12,48
Eq QP,ECOS,optimal,0.000333194,13,-17.260521061008347,12,44
Eq QP,ECOS,optimal,0.00031125399999999996,12,-30.13160794587859,12,52
Eq QP,ECOS,optimal,0.000255086,9,-21.740787472182028,12,52
Eq QP,ECOS,optimal,0.000262634,12,-25.968020852173737,12,48


==> data/results/benchmark_problems/ECOS/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.00038281100000000005,14,-222.13419966082228,13,64
Eq QP,ECOS,optimal,0.000324057,10,-8.447643317863909,13,66
Eq QP,ECOS,optimal,0.000262866,8,-19.830774158557485,13,74
Eq QP,ECOS,optimal,0.000224576,7,-4.588101586229689,13,60
Eq QP,ECOS,optimal,0.0006140760000000001,10,-37.54339196463919,13,54
Eq QP,ECOS,optimal,0.000702456,11,-20.044078866364824,13,60
Eq QP,ECOS,optimal,0.000696337,10,-35.52522621839192,13,62
Eq QP,ECOS,optimal,0.000643889,9,-2.5116488992272785,13,64
Eq QP,ECOS,optimal,0.000804437,12,-148.39719520329837,13,56
Eq QP,ECOS,optimal,0.00073415,10,-9.594571464120952,13,62


==> data/results/benchmark_problems/ECOS/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410


==> data/results/benchmark_problems/ECOS/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.15103634300000002,14,353.0878206801633,146,22162
Eq QP,ECOS,optimal,0.137768812,12,394.37306814345385,146,22148
Eq QP,ECOS,optimal,0.135008414,12,279.3484576226419,146,22206
Eq QP,ECOS,optimal,0.16045040800000002,14,209.3598601423804,146,22164
Eq QP,ECOS,optimal,0.089429497,9,239.22390040320016,146,22194
Eq QP,ECOS,optimal,0.116678331,12,339.2063164679397,146,22122
Eq QP,ECOS,optimal,0.116845001,12,396.8502268917103,146,22228
Eq QP,ECOS,optimal,0.134223842,14,290.11528141714643,146,22182
Eq QP,ECOS,optimal,0.134031757,14,534.7261222879941,146,22106
Eq QP,ECOS,optimal,0.13868876100000002,14,329.39066876235194,146,22094


==> data/results/benchmark_problems/ECOS/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.00035588899999999997,9,-63.505706038387615,15,90
Eq QP,ECOS,optimal,0.00039715700000000003,10,-4.983428986583236,15,100
Eq QP,ECOS,optimal,0.000439143,10,-11.96032852703311,15,84
Eq QP,ECOS,optimal,0.000336091,8,0.9418699957245619,15,96
Eq QP,ECOS,optimal,0.000372425,9,-28.282277491017304,15,90
Eq QP,ECOS,optimal,0.00032414600000000004,8,-0.8870640659294327,15,86
Eq QP,ECOS,optimal,0.000343128,8,-4.399229007621869,15,94
Eq QP,ECOS,optimal,0.000420536,11,-23.368497497816783,15,88
Eq QP,ECOS,optimal,0.000534839,15,-146.16931557307373,15,84
Eq QP,ECOS,optimal,0.000361352,9,-130.43503392345315,15,90


==> data/results/benchmark_problems/ECOS/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.00042263399999999997,7,1.5933609268931788,18,150
Eq QP,ECOS,optimal,0.000479499,9,-1.8768477505763348,18,132
Eq QP,ECOS,optimal,0.0006005790000000001,10,-163.38905050873802,18,152
Eq QP,ECOS,optimal,0.000560882,11,-28.528603324229273,18,142
Eq QP,ECOS,optimal,0.000598814,11,-24.20251492711651,18,148
Eq QP,ECOS,optimal,0.00044381399999999995,8,7.287283396703523,18,150
Eq QP,ECOS,optimal,0.000789278,14,-2.6228305734814006,18,140
Eq QP,ECOS,optimal,0.000697464,10,0.1477462534496474,18,160
Eq QP,ECOS,optimal,0.000579634,8,-24.425130752578927,18,132
Eq QP,ECOS,optimal,0.00078893,10,8.806886001697814,18,136


==> data/results/benchmark_problems/ECOS/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636


==> data/results/benchmark_problems/ECOS/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.442184886,16,627.8072399571789,211,47502
Eq QP,ECOS,optimal,0.33121655499999997,14,1019.0548191822518,211,47528
Eq QP,ECOS,optimal,0.427699211,14,915.9173737907688,211,47460
Eq QP,ECOS,optimal,0.619413732,16,873.0929201514579,211,47456
Eq QP,ECOS,optimal,0.39115918499999996,16,777.0661165026952,211,47480
Eq QP,ECOS,optimal,0.41984247599999996,12,1146.0848766509253,211,47510
Eq QP,ECOS,optimal,0.384587988,16,731.0432478108073,211,47466
Eq QP,ECOS,optimal,0.418944645,12,648.155049538993,211,47490
Eq QP,ECOS,optimal,0.6561646250000001,16,679.5709122601417,211,47534
Eq QP,ECOS,optimal,0.6975867219999999,16,671.7969104860326,211,47474


==> data/results/benchmark_problems/ECOS/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.0008919819999999999,8,0.7387233123165354,23,246
Eq QP,ECOS,optimal,0.000856359,8,2.453430978797707,23,260
Eq QP,ECOS,optimal,0.0012916849999999999,12,-8.019167197707729,23,276
Eq QP,ECOS,optimal,0.0009359489999999999,8,-5.523696533702057,23,264
Eq QP,ECOS,optimal,0.001282455,12,-40.01998150129322,23,266
Eq QP,ECOS,optimal,0.000923728,8,4.6562189752524565,23,310
Eq QP,ECOS,optimal,0.000913182,8,10.080247995989133,23,248
Eq QP,ECOS,optimal,0.0009775559999999999,9,-8.97408150955295,23,278
Eq QP,ECOS,optimal,0.0010873430000000002,10,3.3659489466475683,23,238
Eq QP,ECOS,optimal,0.001472926,14,-5.983192873538128,23,260


==> data/results/benchmark_problems/ECOS/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.001930424,10,5.83306618553364,29,493
Eq QP,ECOS,optimal,0.001556771,8,-7.483285059439935,29,493
Eq QP,ECOS,optimal,0.0018737369999999999,10,13.116155763840485,29,501
Eq QP,ECOS,optimal,0.001912857,10,-24.34278057575251,29,469
Eq QP,ECOS,optimal,0.001487499,8,5.298510071717074,29,471
Eq QP,ECOS,optimal,0.001759081,10,-5.518453131697125,29,479
Eq QP,ECOS,optimal,0.0017231389999999998,9,5.557969960564632,29,487
Eq QP,ECOS,optimal,0.002221585,13,-46.111340636644734,29,501
Eq QP,ECOS,optimal,0.0015470529999999998,8,11.178523715441832,29,463
Eq QP,ECOS,optimal,0.0014516479999999998,8,5.965643859539469,29,495


==> data/results/benchmark_problems/ECOS/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,1.068328425,13,1665.6902339398732,304,99263
Eq QP,ECOS,optimal,0.93490533,11,1626.0320594370396,304,99231
Eq QP,ECOS,optimal,1.074115475,13,1924.0047614841467,304,99275
Eq QP,ECOS,optimal,1.10206905,13,1966.4768168709447,304,99217
Eq QP,ECOS,optimal,0.945098546,11,1518.4251928609733,304,99293
Eq QP,ECOS,optimal,1.092408421,14,1630.1543240673266,304,99241
Eq QP,ECOS,optimal,1.026570499,13,2383.2588721241245,304,99247
Eq QP,ECOS,optimal,1.051332084,12,1313.5083479136547,304,99251
Eq QP,ECOS,optimal,0.78217283,12,2266.1804242006474,304,99267
Eq QP,ECOS,optimal,1.271365685,16,1662.1453432667251,304,99261


==> data/results/benchmark_problems/ECOS/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.002885218,9,1.1533511364285252,39,1034
Eq QP,ECOS,optimal,0.002673619,8,4.156197679342545,39,1034
Eq QP,ECOS,optimal,0.002378693,8,17.340254503779864,39,1030
Eq QP,ECOS,optimal,0.002345712,8,1.1299875951358658,39,996
Eq QP,ECOS,optimal,0.003077477,10,23.183452683815442,39,1050
Eq QP,ECOS,optimal,0.002422424,8,24.51647483646088,39,990
Eq QP,ECOS,optimal,0.002665337,9,10.265224207988023,39,1022
Eq QP,ECOS,optimal,0.0032967960000000003,12,9.207632443977444,39,1082
Eq QP,ECOS,optimal,0.0029172959999999998,10,17.19017003163758,39,1060
Eq QP,ECOS,optimal,0.002654564,9,15.75236812383771,39,1056


==> data/results/benchmark_problems/ECOS/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,solver_error,,,,442,210016
Eq QP,ECOS,solver_error,,,,442,210006
Eq QP,ECOS,solver_error,,,,442,210004
Eq QP,ECOS,solver_error,,,,442,210012
Eq QP,ECOS,solver_error,,,,442,210004
Eq QP,ECOS,solver_error,,,,442,210012
Eq QP,ECOS,solver_error,,,,442,210004
Eq QP,ECOS,solver_error,,,,442,210008
Eq QP,ECOS,solver_error,,,,442,210010
Eq QP,ECOS,solver_error,,,,442,210000


==> data/results/benchmark_problems/ECOS/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.0070241439999999995,9,27.06638132768201,53,2261
Eq QP,ECOS,optimal,0.006132469,8,89.03189294543576,53,2201
Eq QP,ECOS,optimal,0.01157348,8,44.15643685903418,53,2253
Eq QP,ECOS,optimal,0.017261948000000003,12,43.189936795069286,53,2239
Eq QP,ECOS,optimal,0.011861697,8,24.89725545879023,53,2119
Eq QP,ECOS,optimal,0.012057993999999999,8,23.819178446343937,53,2145
Eq QP,ECOS,optimal,0.012576231,9,23.56513417360302,53,2171
Eq QP,ECOS,optimal,0.017349807000000002,12,14.989985616404903,53,2123
Eq QP,ECOS,optimal,0.016719548,12,62.064174124131796,53,2159
Eq QP,ECOS,optimal,0.011571028,8,64.89259908766446,53,2183


==> data/results/benchmark_problems/ECOS/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445839
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445839
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445837
Eq QP,ECOS,solver_error,,,,644,445841


==> data/results/benchmark_problems/ECOS/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,optimal,0.013502237,7,37.33058993015776,73,4685
Eq QP,ECOS,optimal,0.023407464,12,83.41192479848186,73,4785
Eq QP,ECOS,optimal,0.015502613,8,120.2613921409555,73,4689
Eq QP,ECOS,optimal,0.014155788,7,80.82749079219938,73,4743
Eq QP,ECOS,optimal,0.01883479,10,128.27205835395253,73,4757
Eq QP,ECOS,optimal,0.01735496,9,68.0026075764147,73,4785
Eq QP,ECOS,optimal,0.013996939,7,132.14331914068023,73,4839
Eq QP,ECOS,optimal,0.015553062000000001,8,140.72227645555384,73,4807
Eq QP,ECOS,optimal,0.015387337,8,76.82389651174732,73,4771
Eq QP,ECOS,optimal,0.016687858,9,79.11949952367699,73,4751


==> data/results/benchmark_problems/ECOS/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870


==> data/results/benchmark_problems/ECOS/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.07947868500000001,20,314.30623412209104,10,7500
Huber,ECOS,optimal,0.079291931,22,286.73347124946037,10,7500
Huber,ECOS,optimal,0.073859101,21,308.9281518585648,10,7500
Huber,ECOS,optimal,0.077681906,22,297.2671902582112,10,7500
Huber,ECOS,optimal,0.09690522800000001,25,366.1774593392599,10,7500
Huber,ECOS,optimal,0.104241075,25,305.91579508731104,10,7500
Huber,ECOS,optimal,0.08621519999999999,22,397.55154770395654,10,7500
Huber,ECOS,optimal,0.08393355999999999,20,311.1850274973394,10,7500
Huber,ECOS,optimal,0.07642876700000001,24,393.0794318636769,10,7500
Huber,ECOS,optimal,0.06943115600000001,20,314.30697839045325,10,7500
Huber,ECOS,optimal,0.097694701,25,397.91142241060805,11,8415
Huber,ECOS,optimal,0.100233882,25,353.1244920845368,11,8415
Huber,ECOS,optimal,0.094720198,24,418.4437788488758,11,8415
Huber,ECOS,optimal,0.08718065500000001,23,396.18989098191724,11,8415
Huber,ECOS,optimal,0.08349392500000001,21,323.5485348143553,11,8415
Huber,ECOS,optimal,0.090115247,23,384.77885744093305,11,8415
Huber,ECOS,optimal,0.09892555,25,337.1512812718361,11,8415
Huber,ECOS,optimal,0.086935549,22,338.55729512067506,11,8415
Huber,ECOS,optimal,0.08589189,24,413.90916560679057,11,8415
Huber,ECOS,optimal,0.095746675,25,336.78885914159105,11,8415
Huber,ECOS,optimal,0.106809791,25,305.423412179362,12,9360
Huber,ECOS,optimal,0.089585529,23,388.43083973874985,12,9360
Huber,ECOS,optimal,0.09828649099999999,24,387.4405572597811,12,9360
Huber,ECOS,optimal,0.105993049,24,454.0981426192511,12,9360
Huber,ECOS,optimal,0.10523169800000001,24,365.04143714388033,12,9360
Huber,ECOS,optimal,0.090067519,21,393.2035335622947,12,9360
Huber,ECOS,optimal,0.093843245,21,410.9607261214898,12,9360
Huber,ECOS,optimal,0.099567445,24,450.8756861966365,12,9360
Huber,ECOS,optimal,0.10292181,23,446.2563669490721,12,9360
Huber,ECOS,optimal,0.107980298,24,535.9474785217328,12,9360
Huber,ECOS,optimal,0.112651086,23,503.975785281207,13,10335
Huber,ECOS,optimal,0.119766124,24,429.84048036429016,13,10335
Huber,ECOS,optimal,0.133393755,27,458.9033717160687,13,10335
Huber,ECOS,optimal,0.116822704,24,434.5238663508787,13,10335
Huber,ECOS,optimal,0.11625322199999999,24,432.15720262029794,13,10335
Huber,ECOS,optimal,0.120724809,24,440.00510886416185,13,10335
Huber,ECOS,optimal,0.112859684,23,402.04314942693367,13,10335
Huber,ECOS,optimal,0.10780102400000001,24,430.75916265771514,13,10335
Huber,ECOS,optimal,0.12931103000000002,25,358.2097476522416,13,10335
Huber,ECOS,optimal,0.116841926,24,377.3539081940278,13,10335
Huber,ECOS,optimal,0.11228961300000001,20,532.0817464642529,14,11340
Huber,ECOS,optimal,0.12476531,22,429.66461055772413,14,11340
Huber,ECOS,optimal,0.106265501,20,412.4574598076477,14,11340
Huber,ECOS,optimal,0.112060369,21,455.1235968119504,14,11340
Huber,ECOS,optimal,0.116931751,21,522.5515635907642,14,11340
Huber,ECOS,optimal,0.111985986,21,520.679844272761,14,11340
Huber,ECOS,optimal,0.128300831,23,456.9813729897777,14,11340
Huber,ECOS,optimal,0.10541741800000001,21,450.5599066220461,14,11340
Huber,ECOS,optimal,0.11216901900000001,21,427.47595894145377,14,11340
Huber,ECOS,optimal,0.097522854,21,431.45905126893837,14,11340
Huber,ECOS,optimal,0.144484454,21,524.8474542633475,16,13440
Huber,ECOS,optimal,0.12188295,20,527.0207638059851,16,13440
Huber,ECOS,optimal,0.128559706,20,572.0484878106382,16,13440
Huber,ECOS,optimal,0.130192822,20,518.3070114067299,16,13440
Huber,ECOS,optimal,0.137170281,21,560.8504481115975,16,13440
Huber,ECOS,optimal,0.132417062,21,576.0146809874504,16,13440
Huber,ECOS,optimal,0.133926606,21,531.080816452897,16,13440
Huber,ECOS,optimal,0.143243623,21,586.4527296667815,16,13440
Huber,ECOS,optimal,0.12979679,21,574.6109349810181,16,13440
Huber,ECOS,optimal,0.143800424,21,604.8436710571854,16,13440
Huber,ECOS,optimal,0.15142656,21,557.5296335326374,17,14535
Huber,ECOS,optimal,0.166442706,23,582.8009317446395,17,14535
Huber,ECOS,optimal,0.17354249600000002,23,579.9085973498651,17,14535
Huber,ECOS,optimal,0.152904293,21,576.593416306443,17,14535
Huber,ECOS,optimal,0.158493664,21,546.7696041857386,17,14535
Huber,ECOS,optimal,0.17186826100000002,23,646.1077781769399,17,14535
Huber,ECOS,optimal,0.155083629,22,474.70628372338234,17,14535
Huber,ECOS,optimal,0.16389869599999998,22,540.5620036837515,17,14535
Huber,ECOS,optimal,0.140160457,20,611.9742700163695,17,14535
Huber,ECOS,optimal,0.146893915,21,584.9912668934113,17,14535
Huber,ECOS,optimal,0.213476069,24,684.5549575738424,20,18000
Huber,ECOS,optimal,0.223000741,24,678.2489666993553,20,18000
Huber,ECOS,optimal,0.214386937,23,702.5282161544696,20,18000
Huber,ECOS,optimal,0.22614844,25,578.7496771214866,20,18000
Huber,ECOS,optimal,0.206969905,23,798.996777107077,20,18000
Huber,ECOS,optimal,0.206005112,25,715.860866982777,20,18000
Huber,ECOS,optimal,0.225726074,25,690.7240403049135,20,18000
Huber,ECOS,optimal,0.21215878100000002,23,719.4928688823088,20,18000
Huber,ECOS,optimal,0.226790185,25,628.4946981104148,20,18000
Huber,ECOS,optimal,0.21453728800000002,23,707.9529456094584,20,18000
Huber,ECOS,optimal,0.26296209600000003,24,763.3163682529207,23,21735
Huber,ECOS,optimal,0.276297245,25,823.0964523159006,23,21735
Huber,ECOS,optimal,0.26437823899999996,24,749.8442240396922,23,21735
Huber,ECOS,optimal,0.27542198399999995,25,789.7131592647189,23,21735
Huber,ECOS,optimal,0.267337508,25,863.3484243969499,23,21735
Huber,ECOS,optimal,0.255070232,25,729.8480793306356,23,21735
Huber,ECOS,optimal,0.266250773,25,694.4836348120357,23,21735
Huber,ECOS,optimal,0.26289142800000004,24,818.1303354322732,23,21735
Huber,ECOS,optimal,0.267543165,25,795.3075909589917,23,21735
Huber,ECOS,optimal,0.263557969,25,737.0980709219601,23,21735
Huber,ECOS,optimal,0.308538717,24,927.063323586248,26,25740
Huber,ECOS,optimal,0.342493847,26,872.3908440188878,26,25740
Huber,ECOS,optimal,0.33174899999999996,25,905.276049711189,26,25740
Huber,ECOS,optimal,0.302431697,23,972.6894553842417,26,25740
Huber,ECOS,optimal,0.301064758,24,909.1932940304207,26,25740
Huber,ECOS,optimal,0.30179957,25,854.8770555199602,26,25740
Huber,ECOS,optimal,0.337047937,26,780.8421564397888,26,25740
Huber,ECOS,optimal,0.323722958,25,888.6962796206625,26,25740
Huber,ECOS,optimal,0.300219214,24,1002.5738359388838,26,25740
Huber,ECOS,optimal,0.30933499000000003,24,1001.8060377539604,26,25740
Huber,ECOS,optimal,0.493260391,29,1054.8709111293638,31,33015
Huber,ECOS,optimal,0.443639805,27,1194.807629296877,31,33015
Huber,ECOS,optimal,0.448512003,26,1071.9734806285132,31,33015
Huber,ECOS,optimal,0.455781923,25,1130.6011935277302,31,33015
Huber,ECOS,optimal,0.43500993299999996,27,1096.3224201616104,31,33015
Huber,ECOS,optimal,0.44652742,25,1067.855201817876,31,33015
Huber,ECOS,optimal,0.41259311299999996,26,1101.6964739424209,31,33015
Huber,ECOS,optimal,0.436634211,27,1130.9122086734185,31,33015
Huber,ECOS,optimal,0.422503763,24,981.5351486252713,31,33015
Huber,ECOS,optimal,0.43188287799999997,26,984.3938815106337,31,33015
Huber,ECOS,optimal,0.531599744,29,1429.968052136151,37,42735
Huber,ECOS,optimal,0.631129873,27,1274.1544899717007,37,42735
Huber,ECOS,optimal,0.625241576,29,1288.2096286999495,37,42735
Huber,ECOS,optimal,0.586325592,28,1330.7405342357667,37,42735
Huber,ECOS,optimal,0.550133605,28,1129.9909906844216,37,42735
Huber,ECOS,optimal,0.591211299,28,1260.7369121213655,37,42735
Huber,ECOS,optimal,0.580056439,27,1239.766443711275,37,42735
Huber,ECOS,optimal,0.5919559449999999,28,1207.591493040247,37,42735
Huber,ECOS,optimal,0.6248842619999999,28,1293.1941404468264,37,42735
Huber,ECOS,optimal,0.60227449,28,1314.1074060964634,37,42735
Huber,ECOS,optimal,0.7067302259999999,26,1484.1572855008553,45,57375
Huber,ECOS,optimal,0.7409059290000001,26,1545.4040061344501,45,57375
Huber,ECOS,optimal,0.843320677,28,1550.7968740757801,45,57375
Huber,ECOS,optimal,0.7403509189999999,27,1468.0661470449065,45,57375
Huber,ECOS,optimal,0.691598032,26,1642.1968117189747,45,57375
Huber,ECOS,optimal,0.778864676,27,1521.9154484896878,45,57375
Huber,ECOS,optimal,0.7669067690000001,27,1589.88209649676,45,57375
Huber,ECOS,optimal,0.746714813,27,1491.8291907323676,45,57375
Huber,ECOS,optimal,0.6956958569999999,25,1559.5455594406876,45,57375
Huber,ECOS,optimal,0.7443678509999999,27,1534.0744613558866,45,57375
Huber,ECOS,optimal,1.043095173,28,1800.737295988478,55,78375
Huber,ECOS,optimal,0.995283977,26,1928.6848614671355,55,78375
Huber,ECOS,optimal,0.998921796,27,1793.2702056792234,55,78375
Huber,ECOS,optimal,1.000253265,26,1836.917810451871,55,78375
Huber,ECOS,optimal,1.005629802,27,1847.778794425178,55,78375
Huber,ECOS,optimal,1.102472037,30,2081.915433997353,55,78375
Huber,ECOS,optimal,0.928612676,26,1910.4811726654505,55,78375
Huber,ECOS,optimal,1.0524682,31,2019.6641199773453,55,78375
Huber,ECOS,optimal,0.983378985,26,1845.5670035274734,55,78375
Huber,ECOS,optimal,1.007545295,26,1855.256272275227,55,78375
Huber,ECOS,optimal,1.7212929330000002,28,2512.369781607072,68,110160
Huber,ECOS,optimal,1.445610655,27,2288.726166775909,68,110160
Huber,ECOS,optimal inaccurate,1.422089951,27,2245.4114713597287,68,110160
Huber,ECOS,optimal,1.4333562240000002,29,2491.186349192281,68,110160
Huber,ECOS,optimal,1.3801023739999998,26,2288.5896015093867,68,110160
Huber,ECOS,optimal inaccurate,1.341967025,26,2389.8627887166244,68,110160
Huber,ECOS,optimal inaccurate,1.388448794,27,2286.150216244638,68,110160
Huber,ECOS,optimal,1.5010557690000002,30,2188.4422965007866,68,110160
Huber,ECOS,optimal inaccurate,1.474768784,29,2407.6883444310292,68,110160
Huber,ECOS,optimal inaccurate,1.3849316680000001,27,2347.294388735935,68,110160
Huber,ECOS,optimal inaccurate,2.322715594,33,2748.9149572004285,84,156240
Huber,ECOS,optimal inaccurate,2.222476822,32,2958.352682598984,84,156240
Huber,ECOS,optimal inaccurate,2.317771885,34,2914.897743730257,84,156240
Huber,ECOS,optimal inaccurate,2.141776522,29,2737.8397445255146,84,156240
Huber,ECOS,optimal inaccurate,2.177201043,29,2758.632873933197,84,156240
Huber,ECOS,optimal inaccurate,2.375295615,35,3072.200377350211,84,156240
Huber,ECOS,optimal inaccurate,2.2590032740000003,33,2897.972674639146,84,156240
Huber,ECOS,optimal inaccurate,2.294547599,33,2857.0319099184003,84,156240
Huber,ECOS,optimal inaccurate,2.435085964,31,2831.430105819803,84,156240
Huber,ECOS,optimal inaccurate,2.188232013,29,2780.702681975,84,156240
Huber,ECOS,optimal inaccurate,3.854230431,35,3640.3637422486067,105,228375
Huber,ECOS,optimal inaccurate,4.149841641,33,3523.125498054093,105,228375
Huber,ECOS,optimal inaccurate,3.900452193000001,34,3690.7517780376006,105,228375
Huber,ECOS,optimal inaccurate,3.5205843110000004,33,3402.350984335875,105,228375
Huber,ECOS,optimal inaccurate,3.678357896,36,3717.1651038713067,105,228375
Huber,ECOS,optimal inaccurate,3.858801562,39,3542.8575260304883,105,228375
Huber,ECOS,optimal inaccurate,3.702760427,35,3653.6513554664575,105,228375
Huber,ECOS,optimal inaccurate,3.442222492,34,3784.811884549907,105,228375
Huber,ECOS,optimal inaccurate,3.637582695,34,3428.2776046945282,105,228375
Huber,ECOS,optimal inaccurate,3.4851479839999997,34,3644.664297723545,105,228375
Huber,ECOS,optimal inaccurate,6.671668267,41,4573.956622525048,132,340560
Huber,ECOS,optimal inaccurate,6.712989989,40,4580.590551461172,132,340560
Huber,ECOS,optimal inaccurate,6.203396408,37,4596.9761532614975,132,340560
Huber,ECOS,optimal inaccurate,6.719224434000001,43,4639.905773311743,132,340560
Huber,ECOS,optimal inaccurate,6.137146903,35,4451.044019246425,132,340560
Huber,ECOS,optimal inaccurate,6.4617725130000006,41,4607.9753677402,132,340560
Huber,ECOS,optimal inaccurate,6.701344907,41,4350.076496643484,132,340560
Huber,ECOS,optimal inaccurate,6.44021125,39,4739.644622121068,132,340560
Huber,ECOS,optimal inaccurate,6.346641435,39,4630.988757907877,132,340560
Huber,ECOS,optimal inaccurate,6.236873815,39,4556.316590174455,132,340560
Huber,ECOS,optimal inaccurate,11.369949783,46,5899.8907173221105,166,512940
Huber,ECOS,optimal inaccurate,11.502364585,47,5674.872263560133,166,512940
Huber,ECOS,optimal inaccurate,12.896617293,47,5557.060472925684,166,512940
Huber,ECOS,optimal inaccurate,11.858007228,48,5606.100580134658,166,512940
Huber,ECOS,optimal inaccurate,11.364006059000001,44,5527.4700710617935,166,512940
Huber,ECOS,optimal inaccurate,12.035338998,42,5638.814064470395,166,512940
Huber,ECOS,optimal inaccurate,11.530171884000001,48,5601.906824824965,166,512940
Huber,ECOS,optimal inaccurate,11.485877802000001,46,5931.704771353267,166,512940
Huber,ECOS,optimal inaccurate,10.822892050999998,43,5647.272719850698,166,512940
Huber,ECOS,optimal inaccurate,10.947123850999999,43,5698.398353543157,166,512940
Huber,ECOS,optimal inaccurate,23.346026335,61,7313.628956182926,209,780615
Huber,ECOS,optimal inaccurate,21.690450989000002,57,7029.579863763636,209,780615
Huber,ECOS,optimal inaccurate,21.891041019,59,6876.660660754212,209,780615
Huber,ECOS,optimal inaccurate,22.824616751,61,7284.048350989527,209,780615
Huber,ECOS,optimal inaccurate,24.12565236,57,6954.614890929182,209,780615
Huber,ECOS,optimal inaccurate,22.128478446,58,7294.297264799317,209,780615
Huber,ECOS,optimal inaccurate,23.492434483,63,7190.195645965575,209,780615
Huber,ECOS,optimal inaccurate,22.457434280999998,62,7385.027149197956,209,780615
Huber,ECOS,optimal inaccurate,23.27704259,61,7121.551541000374,209,780615
Huber,ECOS,optimal inaccurate,23.444757856,62,7108.423391644553,209,780615


==> data/results/benchmark_problems/ECOS/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.07947868500000001,20,314.30623412209104,10,7500
Huber,ECOS,optimal,0.079291931,22,286.73347124946037,10,7500
Huber,ECOS,optimal,0.073859101,21,308.92815185856483,10,7500
Huber,ECOS,optimal,0.077681906,22,297.26719025821114,10,7500
Huber,ECOS,optimal,0.096905228,25,366.1774593392599,10,7500
Huber,ECOS,optimal,0.104241075,25,305.91579508731104,10,7500
Huber,ECOS,optimal,0.0862152,22,397.55154770395654,10,7500
Huber,ECOS,optimal,0.08393355999999999,20,311.1850274973394,10,7500
Huber,ECOS,optimal,0.076428767,24,393.0794318636769,10,7500
Huber,ECOS,optimal,0.06943115600000001,20,314.30697839045325,10,7500


==> data/results/benchmark_problems/ECOS/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal inaccurate,3.8542304310000004,35,3640.3637422486063,105,228375
Huber,ECOS,optimal inaccurate,4.149841641,33,3523.1254980540934,105,228375
Huber,ECOS,optimal inaccurate,3.9004521930000005,34,3690.751778037601,105,228375
Huber,ECOS,optimal inaccurate,3.5205843110000004,33,3402.3509843358747,105,228375
Huber,ECOS,optimal inaccurate,3.6783578959999996,36,3717.1651038713067,105,228375
Huber,ECOS,optimal inaccurate,3.858801562,39,3542.8575260304883,105,228375
Huber,ECOS,optimal inaccurate,3.7027604270000003,35,3653.6513554664584,105,228375
Huber,ECOS,optimal inaccurate,3.442222492,34,3784.811884549907,105,228375
Huber,ECOS,optimal inaccurate,3.637582695,34,3428.2776046945282,105,228375
Huber,ECOS,optimal inaccurate,3.485147984,34,3644.664297723545,105,228375


==> data/results/benchmark_problems/ECOS/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.097694701,25,397.91142241060805,11,8415
Huber,ECOS,optimal,0.10023388200000001,25,353.12449208453677,11,8415
Huber,ECOS,optimal,0.09472019799999999,24,418.4437788488758,11,8415
Huber,ECOS,optimal,0.08718065500000001,23,396.18989098191724,11,8415
Huber,ECOS,optimal,0.08349392500000001,21,323.5485348143553,11,8415
Huber,ECOS,optimal,0.09011524700000001,23,384.77885744093305,11,8415
Huber,ECOS,optimal,0.09892555,25,337.1512812718361,11,8415
Huber,ECOS,optimal,0.086935549,22,338.55729512067506,11,8415
Huber,ECOS,optimal,0.08589189,24,413.90916560679057,11,8415
Huber,ECOS,optimal,0.095746675,25,336.78885914159105,11,8415


==> data/results/benchmark_problems/ECOS/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.106809791,25,305.423412179362,12,9360
Huber,ECOS,optimal,0.089585529,23,388.43083973874985,12,9360
Huber,ECOS,optimal,0.098286491,24,387.4405572597811,12,9360
Huber,ECOS,optimal,0.10599304899999999,24,454.09814261925106,12,9360
Huber,ECOS,optimal,0.105231698,24,365.04143714388033,12,9360
Huber,ECOS,optimal,0.090067519,21,393.2035335622947,12,9360
Huber,ECOS,optimal,0.09384324499999999,21,410.96072612148987,12,9360
Huber,ECOS,optimal,0.099567445,24,450.87568619663654,12,9360
Huber,ECOS,optimal,0.10292181,23,446.2563669490721,12,9360
Huber,ECOS,optimal,0.107980298,24,535.9474785217328,12,9360


==> data/results/benchmark_problems/ECOS/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.11265108600000001,23,503.975785281207,13,10335
Huber,ECOS,optimal,0.119766124,24,429.84048036429016,13,10335
Huber,ECOS,optimal,0.133393755,27,458.9033717160687,13,10335
Huber,ECOS,optimal,0.116822704,24,434.5238663508787,13,10335
Huber,ECOS,optimal,0.116253222,24,432.15720262029794,13,10335
Huber,ECOS,optimal,0.120724809,24,440.00510886416185,13,10335
Huber,ECOS,optimal,0.112859684,23,402.04314942693367,13,10335
Huber,ECOS,optimal,0.107801024,24,430.7591626577151,13,10335
Huber,ECOS,optimal,0.12931103000000002,25,358.2097476522416,13,10335
Huber,ECOS,optimal,0.116841926,24,377.35390819402784,13,10335


==> data/results/benchmark_problems/ECOS/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal inaccurate,6.671668267,41,4573.956622525048,132,340560
Huber,ECOS,optimal inaccurate,6.7129899889999995,40,4580.590551461172,132,340560
Huber,ECOS,optimal inaccurate,6.203396408,37,4596.9761532614975,132,340560
Huber,ECOS,optimal inaccurate,6.719224434000001,43,4639.905773311744,132,340560
Huber,ECOS,optimal inaccurate,6.137146903,35,4451.044019246425,132,340560
Huber,ECOS,optimal inaccurate,6.4617725130000006,41,4607.9753677402,132,340560
Huber,ECOS,optimal inaccurate,6.701344907,41,4350.076496643483,132,340560
Huber,ECOS,optimal inaccurate,6.44021125,39,4739.644622121068,132,340560
Huber,ECOS,optimal inaccurate,6.3466414349999996,39,4630.988757907877,132,340560
Huber,ECOS,optimal inaccurate,6.236873815,39,4556.316590174455,132,340560


==> data/results/benchmark_problems/ECOS/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.112289613,20,532.0817464642529,14,11340
Huber,ECOS,optimal,0.12476531,22,429.6646105577241,14,11340
Huber,ECOS,optimal,0.106265501,20,412.4574598076477,14,11340
Huber,ECOS,optimal,0.112060369,21,455.1235968119504,14,11340
Huber,ECOS,optimal,0.116931751,21,522.5515635907641,14,11340
Huber,ECOS,optimal,0.11198598600000001,21,520.679844272761,14,11340
Huber,ECOS,optimal,0.128300831,23,456.9813729897777,14,11340
Huber,ECOS,optimal,0.105417418,21,450.5599066220461,14,11340
Huber,ECOS,optimal,0.112169019,21,427.4759589414538,14,11340
Huber,ECOS,optimal,0.09752285399999999,21,431.45905126893837,14,11340


==> data/results/benchmark_problems/ECOS/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.144484454,21,524.8474542633475,16,13440
Huber,ECOS,optimal,0.12188294999999999,20,527.0207638059851,16,13440
Huber,ECOS,optimal,0.128559706,20,572.0484878106382,16,13440
Huber,ECOS,optimal,0.13019282199999999,20,518.3070114067299,16,13440
Huber,ECOS,optimal,0.137170281,21,560.8504481115975,16,13440
Huber,ECOS,optimal,0.132417062,21,576.0146809874504,16,13440
Huber,ECOS,optimal,0.133926606,21,531.080816452897,16,13440
Huber,ECOS,optimal,0.14324362300000001,21,586.4527296667815,16,13440
Huber,ECOS,optimal,0.12979679,21,574.6109349810181,16,13440
Huber,ECOS,optimal,0.143800424,21,604.8436710571854,16,13440


==> data/results/benchmark_problems/ECOS/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal inaccurate,11.369949783,46,5899.8907173221105,166,512940
Huber,ECOS,optimal inaccurate,11.502364585,47,5674.872263560133,166,512940
Huber,ECOS,optimal inaccurate,12.896617293,47,5557.060472925683,166,512940
Huber,ECOS,optimal inaccurate,11.858007228,48,5606.100580134658,166,512940
Huber,ECOS,optimal inaccurate,11.364006059,44,5527.470071061793,166,512940
Huber,ECOS,optimal inaccurate,12.035338998,42,5638.814064470396,166,512940
Huber,ECOS,optimal inaccurate,11.530171884,48,5601.906824824964,166,512940
Huber,ECOS,optimal inaccurate,11.485877802000001,46,5931.704771353266,166,512940
Huber,ECOS,optimal inaccurate,10.822892051,43,5647.272719850698,166,512940
Huber,ECOS,optimal inaccurate,10.947123851,43,5698.398353543157,166,512940


==> data/results/benchmark_problems/ECOS/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.15142656,21,557.5296335326374,17,14535
Huber,ECOS,optimal,0.166442706,23,582.8009317446395,17,14535
Huber,ECOS,optimal,0.173542496,23,579.9085973498651,17,14535
Huber,ECOS,optimal,0.152904293,21,576.593416306443,17,14535
Huber,ECOS,optimal,0.158493664,21,546.7696041857386,17,14535
Huber,ECOS,optimal,0.171868261,23,646.1077781769399,17,14535
Huber,ECOS,optimal,0.155083629,22,474.7062837233823,17,14535
Huber,ECOS,optimal,0.16389869599999998,22,540.5620036837515,17,14535
Huber,ECOS,optimal,0.140160457,20,611.9742700163695,17,14535
Huber,ECOS,optimal,0.146893915,21,584.9912668934112,17,14535


==> data/results/benchmark_problems/ECOS/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.213476069,24,684.5549575738424,20,18000
Huber,ECOS,optimal,0.223000741,24,678.2489666993552,20,18000
Huber,ECOS,optimal,0.214386937,23,702.5282161544696,20,18000
Huber,ECOS,optimal,0.22614844,25,578.7496771214866,20,18000
Huber,ECOS,optimal,0.20696990499999998,23,798.996777107077,20,18000
Huber,ECOS,optimal,0.20600511200000002,25,715.860866982777,20,18000
Huber,ECOS,optimal,0.225726074,25,690.7240403049135,20,18000
Huber,ECOS,optimal,0.212158781,23,719.4928688823089,20,18000
Huber,ECOS,optimal,0.226790185,25,628.4946981104148,20,18000
Huber,ECOS,optimal,0.214537288,23,707.9529456094585,20,18000


==> data/results/benchmark_problems/ECOS/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal inaccurate,23.346026334999998,61,7313.628956182926,209,780615
Huber,ECOS,optimal inaccurate,21.690450989,57,7029.579863763636,209,780615
Huber,ECOS,optimal inaccurate,21.891041019,59,6876.660660754212,209,780615
Huber,ECOS,optimal inaccurate,22.824616751,61,7284.048350989526,209,780615
Huber,ECOS,optimal inaccurate,24.125652359999997,57,6954.614890929182,209,780615
Huber,ECOS,optimal inaccurate,22.128478446,58,7294.297264799318,209,780615
Huber,ECOS,optimal inaccurate,23.492434483,63,7190.195645965575,209,780615
Huber,ECOS,optimal inaccurate,22.457434281,62,7385.027149197955,209,780615
Huber,ECOS,optimal inaccurate,23.27704259,61,7121.551541000373,209,780615
Huber,ECOS,optimal inaccurate,23.444757856,62,7108.423391644553,209,780615


==> data/results/benchmark_problems/ECOS/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.262962096,24,763.3163682529207,23,21735
Huber,ECOS,optimal,0.276297245,25,823.0964523159005,23,21735
Huber,ECOS,optimal,0.264378239,24,749.8442240396923,23,21735
Huber,ECOS,optimal,0.27542198399999995,25,789.7131592647189,23,21735
Huber,ECOS,optimal,0.267337508,25,863.3484243969499,23,21735
Huber,ECOS,optimal,0.255070232,25,729.8480793306356,23,21735
Huber,ECOS,optimal,0.266250773,25,694.4836348120358,23,21735
Huber,ECOS,optimal,0.26289142800000004,24,818.1303354322732,23,21735
Huber,ECOS,optimal,0.267543165,25,795.3075909589916,23,21735
Huber,ECOS,optimal,0.263557969,25,737.0980709219601,23,21735


==> data/results/benchmark_problems/ECOS/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.30853871699999996,24,927.063323586248,26,25740
Huber,ECOS,optimal,0.342493847,26,872.3908440188878,26,25740
Huber,ECOS,optimal,0.331749,25,905.276049711189,26,25740
Huber,ECOS,optimal,0.302431697,23,972.6894553842416,26,25740
Huber,ECOS,optimal,0.301064758,24,909.1932940304208,26,25740
Huber,ECOS,optimal,0.30179957,25,854.8770555199603,26,25740
Huber,ECOS,optimal,0.33704793699999996,26,780.8421564397889,26,25740
Huber,ECOS,optimal,0.323722958,25,888.6962796206625,26,25740
Huber,ECOS,optimal,0.300219214,24,1002.5738359388838,26,25740
Huber,ECOS,optimal,0.30933499000000003,24,1001.8060377539603,26,25740


==> data/results/benchmark_problems/ECOS/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.49326039099999996,29,1054.8709111293638,31,33015
Huber,ECOS,optimal,0.443639805,27,1194.807629296877,31,33015
Huber,ECOS,optimal,0.448512003,26,1071.9734806285132,31,33015
Huber,ECOS,optimal,0.455781923,25,1130.6011935277302,31,33015
Huber,ECOS,optimal,0.435009933,27,1096.3224201616104,31,33015
Huber,ECOS,optimal,0.44652742,25,1067.855201817876,31,33015
Huber,ECOS,optimal,0.412593113,26,1101.6964739424209,31,33015
Huber,ECOS,optimal,0.436634211,27,1130.9122086734183,31,33015
Huber,ECOS,optimal,0.422503763,24,981.5351486252713,31,33015
Huber,ECOS,optimal,0.431882878,26,984.3938815106335,31,33015


==> data/results/benchmark_problems/ECOS/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.531599744,29,1429.968052136151,37,42735
Huber,ECOS,optimal,0.631129873,27,1274.1544899717007,37,42735
Huber,ECOS,optimal,0.625241576,29,1288.2096286999495,37,42735
Huber,ECOS,optimal,0.586325592,28,1330.7405342357667,37,42735
Huber,ECOS,optimal,0.550133605,28,1129.9909906844218,37,42735
Huber,ECOS,optimal,0.591211299,28,1260.7369121213655,37,42735
Huber,ECOS,optimal,0.580056439,27,1239.7664437112753,37,42735
Huber,ECOS,optimal,0.5919559449999999,28,1207.591493040247,37,42735
Huber,ECOS,optimal,0.6248842619999999,28,1293.1941404468262,37,42735
Huber,ECOS,optimal,0.60227449,28,1314.1074060964634,37,42735


==> data/results/benchmark_problems/ECOS/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,0.706730226,26,1484.1572855008556,45,57375
Huber,ECOS,optimal,0.740905929,26,1545.40400613445,45,57375
Huber,ECOS,optimal,0.843320677,28,1550.7968740757801,45,57375
Huber,ECOS,optimal,0.7403509189999999,27,1468.0661470449063,45,57375
Huber,ECOS,optimal,0.691598032,26,1642.1968117189745,45,57375
Huber,ECOS,optimal,0.778864676,27,1521.9154484896878,45,57375
Huber,ECOS,optimal,0.766906769,27,1589.88209649676,45,57375
Huber,ECOS,optimal,0.746714813,27,1491.8291907323674,45,57375
Huber,ECOS,optimal,0.6956958569999999,25,1559.5455594406874,45,57375
Huber,ECOS,optimal,0.744367851,27,1534.0744613558866,45,57375


==> data/results/benchmark_problems/ECOS/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,1.043095173,28,1800.737295988478,55,78375
Huber,ECOS,optimal,0.9952839769999999,26,1928.6848614671355,55,78375
Huber,ECOS,optimal,0.9989217960000001,27,1793.2702056792232,55,78375
Huber,ECOS,optimal,1.000253265,26,1836.917810451871,55,78375
Huber,ECOS,optimal,1.005629802,27,1847.7787944251781,55,78375
Huber,ECOS,optimal,1.102472037,30,2081.915433997353,55,78375
Huber,ECOS,optimal,0.928612676,26,1910.4811726654502,55,78375
Huber,ECOS,optimal,1.0524681999999999,31,2019.6641199773455,55,78375
Huber,ECOS,optimal,0.9833789850000001,26,1845.5670035274736,55,78375
Huber,ECOS,optimal,1.007545295,26,1855.256272275227,55,78375


==> data/results/benchmark_problems/ECOS/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal,1.721292933,28,2512.369781607072,68,110160
Huber,ECOS,optimal,1.4456106549999999,27,2288.7261667759094,68,110160
Huber,ECOS,optimal inaccurate,1.422089951,27,2245.4114713597287,68,110160
Huber,ECOS,optimal,1.4333562240000002,29,2491.1863491922813,68,110160
Huber,ECOS,optimal,1.3801023739999998,26,2288.5896015093867,68,110160
Huber,ECOS,optimal inaccurate,1.341967025,26,2389.8627887166244,68,110160
Huber,ECOS,optimal inaccurate,1.3884487939999999,27,2286.1502162446386,68,110160
Huber,ECOS,optimal,1.5010557690000002,30,2188.4422965007866,68,110160
Huber,ECOS,optimal inaccurate,1.4747687839999999,29,2407.6883444310292,68,110160
Huber,ECOS,optimal inaccurate,1.384931668,27,2347.294388735935,68,110160


==> data/results/benchmark_problems/ECOS/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS,optimal inaccurate,2.322715594,33,2748.9149572004285,84,156240
Huber,ECOS,optimal inaccurate,2.222476822,32,2958.352682598984,84,156240
Huber,ECOS,optimal inaccurate,2.317771885,34,2914.8977437302574,84,156240
Huber,ECOS,optimal inaccurate,2.141776522,29,2737.8397445255146,84,156240
Huber,ECOS,optimal inaccurate,2.177201043,29,2758.6328739331975,84,156240
Huber,ECOS,optimal inaccurate,2.3752956149999997,35,3072.200377350211,84,156240
Huber,ECOS,optimal inaccurate,2.2590032740000003,33,2897.972674639146,84,156240
Huber,ECOS,optimal inaccurate,2.294547599,33,2857.0319099184,84,156240
Huber,ECOS,optimal inaccurate,2.4350859639999998,31,2831.430105819803,84,156240
Huber,ECOS,optimal inaccurate,2.188232013,29,2780.702681975,84,156240


==> data/results/benchmark_problems/ECOS/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.069643548,22.0,1022.1682353715917,10,3540
Lasso,ECOS,optimal,0.040371975,20.0,1025.9754402405988,10,3540
Lasso,ECOS,optimal,0.042906109000000005,22.0,1082.5554242359165,10,3540
Lasso,ECOS,optimal,0.041349595,21.0,970.3824306244206,10,3540
Lasso,ECOS,optimal inaccurate,0.055245376,27.0,1051.8783127965269,10,3540
Lasso,ECOS,optimal,0.055114860999999994,26.0,929.4669187696772,10,3540
Lasso,ECOS,optimal,0.043661185,22.0,1103.5194822967067,10,3540
Lasso,ECOS,optimal,0.03639454,18.0,967.8677620123476,10,3540
Lasso,ECOS,optimal,0.043036402,22.0,1058.6277476007633,10,3540
Lasso,ECOS,optimal,0.037999416,20.0,983.0014009573198,10,3540
Lasso,ECOS,optimal,0.047327257000000005,21.0,1084.5566334527969,11,4059
Lasso,ECOS,optimal,0.046036789,20.0,1007.0347798615276,11,4059
Lasso,ECOS,optimal,0.054315178,22.0,1125.824290994909,11,4059
Lasso,ECOS,optimal,0.044986462000000005,20.0,1138.70091176862,11,4059
Lasso,ECOS,optimal,0.050708787000000005,22.0,1098.8102601013181,11,4059
Lasso,ECOS,optimal,0.044775197999999995,20.0,1097.856032385764,11,4059
Lasso,ECOS,optimal,0.047055753000000006,20.0,1110.7129178740206,11,4059
Lasso,ECOS,optimal,0.042907470999999996,19.0,1138.2699545213632,11,4059
Lasso,ECOS,optimal,0.051037686,22.0,1130.0865186892954,11,4059
Lasso,ECOS,optimal,0.048155537000000005,21.0,1121.6011181062804,11,4059
Lasso,ECOS,optimal,0.051124471,20.0,1258.2954350515568,12,4608
Lasso,ECOS,optimal,0.054405849000000006,21.0,1278.9366254091715,12,4608
Lasso,ECOS,optimal,0.05277938,20.0,1257.1634243554406,12,4608
Lasso,ECOS,optimal,0.04559283099999999,19.0,1267.2089193822972,12,4608
Lasso,ECOS,optimal,0.058107919,23.0,1299.8475452988087,12,4608
Lasso,ECOS,optimal,0.061074702,23.0,1220.3565362535478,12,4608
Lasso,ECOS,optimal,0.059724227000000005,22.0,1222.1608765833128,12,4608
Lasso,ECOS,optimal,0.05231619,20.0,1212.1181054436167,12,4608
Lasso,ECOS,optimal,0.050301595,21.0,1251.7170089262615,12,4608
Lasso,ECOS,optimal,0.052997738,20.0,1202.575455129899,12,4608
Lasso,ECOS,optimal,0.069754468,22.0,1352.477182691597,13,5187
Lasso,ECOS,optimal,0.072032173,23.0,1224.3627535447802,13,5187
Lasso,ECOS,optimal,0.062091777,22.0,1372.8139175929953,13,5187
Lasso,ECOS,optimal inaccurate,0.061959189000000005,21.0,1274.1837663789904,13,5187
Lasso,ECOS,optimal,0.061322124000000006,21.0,1344.2103750369376,13,5187
Lasso,ECOS,optimal,0.063884614,22.0,1343.3696604683364,13,5187
Lasso,ECOS,optimal,0.075453256,24.0,1246.9618085399495,13,5187
Lasso,ECOS,optimal,0.068565189,23.0,1311.652241883691,13,5187
Lasso,ECOS,optimal,0.065079924,23.0,1381.5584684967168,13,5187
Lasso,ECOS,optimal,0.06221307800000001,22.0,1311.2029106926539,13,5187
Lasso,ECOS,optimal,0.067638079,20.0,1399.7944337668341,14,5796
Lasso,ECOS,optimal,0.076278477,25.0,1442.2319431923183,14,5796
Lasso,ECOS,optimal,0.076003135,23.0,1487.942884820998,14,5796
Lasso,ECOS,optimal,0.07885677099999999,24.0,1465.0420513946897,14,5796
Lasso,ECOS,optimal,0.07501922300000001,25.0,1367.0423964049114,14,5796
Lasso,ECOS,optimal inaccurate,0.081305323,24.0,1452.1310808930468,14,5796
Lasso,ECOS,optimal,0.085185284,25.0,1506.5361780478463,14,5796
Lasso,ECOS,optimal inaccurate,0.091351852,25.0,1390.180783641337,14,5796
Lasso,ECOS,optimal,0.06952775,21.0,1348.8856763392125,14,5796
Lasso,ECOS,optimal,0.07298244499999999,21.0,1442.9342863502136,14,5796
Lasso,ECOS,optimal,0.08704781800000001,21.0,1609.7043573370402,16,7104
Lasso,ECOS,optimal,0.08798494899999999,21.0,1680.7086064226514,16,7104
Lasso,ECOS,optimal,0.09592277,22.0,1688.7785060050915,16,7104
Lasso,ECOS,optimal,0.097785609,23.0,1582.9586689965765,16,7104
Lasso,ECOS,optimal,0.098806323,25.0,1533.6360301212765,16,7104
Lasso,ECOS,optimal,0.096183824,23.0,1578.4557152798734,16,7104
Lasso,ECOS,optimal inaccurate,0.085585748,22.0,1703.2208853188306,16,7104
Lasso,ECOS,optimal,0.092843753,24.0,1626.8482062815738,16,7104
Lasso,ECOS,optimal,0.08852565999999999,23.0,1595.0934524384768,16,7104
Lasso,ECOS,optimal inaccurate,0.08803188699999999,22.0,1554.4048314828135,16,7104
Lasso,ECOS,optimal,0.111600135,25.0,1793.5408193995936,17,7803
Lasso,ECOS,optimal,0.130099415,23.0,1794.3663679240433,17,7803
Lasso,ECOS,optimal,0.097105787,23.0,1809.8355494370608,17,7803
Lasso,ECOS,optimal,0.095964908,23.0,1843.7973341770426,17,7803
Lasso,ECOS,optimal,0.094049806,21.0,1907.1039252407368,17,7803
Lasso,ECOS,optimal,0.125613392,23.0,1624.0673657582652,17,7803
Lasso,ECOS,optimal,0.105670919,24.0,1747.8735875249454,17,7803
Lasso,ECOS,optimal,0.108666686,24.0,1854.7525549370187,17,7803
Lasso,ECOS,optimal,0.097295348,24.0,1787.4882569474048,17,7803
Lasso,ECOS,optimal,0.125588721,26.0,1843.1967789868488,17,7803
Lasso,ECOS,optimal,0.127975018,23.0,2063.3350578183913,20,10080
Lasso,ECOS,optimal,0.15647096200000002,23.0,2063.471533303545,20,10080
Lasso,ECOS,optimal inaccurate,0.17710186900000002,29.0,2043.8555219567245,20,10080
Lasso,ECOS,optimal,0.16748221400000002,25.0,2022.5656435574676,20,10080
Lasso,ECOS,optimal,0.16015164499999998,25.0,2012.0106965892453,20,10080
Lasso,ECOS,optimal,0.1334714,25.0,1935.7512556387765,20,10080
Lasso,ECOS,optimal,0.10787469,21.0,2066.7033476597517,20,10080
Lasso,ECOS,optimal,0.120516635,23.0,2105.3515279049425,20,10080
Lasso,ECOS,optimal inaccurate,0.153704061,24.0,2059.812278685446,20,10080
Lasso,ECOS,optimal,0.16619799,25.0,1959.3380373931168,20,10080
Lasso,ECOS,optimal inaccurate,0.142817083,24.0,2355.205912345133,23,12627
Lasso,ECOS,optimal inaccurate,0.13834456,23.0,2282.4387632609423,23,12627
Lasso,ECOS,optimal inaccurate,0.135303592,22.0,2306.316728718533,23,12627
Lasso,ECOS,optimal,0.18316635899999997,23.0,2338.6540381935934,23,12627
Lasso,ECOS,optimal,0.126917699,21.0,2395.1223455822987,23,12627
Lasso,ECOS,optimal,0.184074293,23.0,2389.9680495211865,23,12627
Lasso,ECOS,optimal,0.126888046,23.0,2266.4770364931633,23,12627
Lasso,ECOS,optimal,0.191578448,24.0,2215.9469666388045,23,12627
Lasso,ECOS,optimal,0.135705356,24.0,2399.072932764768,23,12627
Lasso,ECOS,optimal,0.18847222600000002,23.0,2234.2562868685613,23,12627
Lasso,ECOS,optimal,0.16464700000000002,24.0,2679.032891421864,26,15444
Lasso,ECOS,optimal,0.14800111800000001,22.0,2596.8168489385102,26,15444
Lasso,ECOS,optimal,0.167416346,25.0,2695.075460256124,26,15444
Lasso,ECOS,optimal,0.204629697,22.0,2690.6356800225853,26,15444
Lasso,ECOS,optimal,0.153810536,23.0,2508.5951915817914,26,15444
Lasso,ECOS,optimal inaccurate,0.20816845899999997,23.0,2673.2679179374013,26,15444
Lasso,ECOS,optimal,0.179166877,27.0,2671.5718854934507,26,15444
Lasso,ECOS,optimal inaccurate,0.15054121599999998,22.0,2704.462673348541,26,15444
Lasso,ECOS,optimal,0.178383588,22.0,2618.309187090565,26,15444
Lasso,ECOS,optimal,0.16429201200000002,24.0,2629.183436407548,26,15444
Lasso,ECOS,optimal,0.22221262,26.0,3149.809788069668,31,20739
Lasso,ECOS,optimal inaccurate,0.217169423,25.0,3107.787618962262,31,20739
Lasso,ECOS,optimal,0.252679,24.0,3318.960302964936,31,20739
Lasso,ECOS,optimal inaccurate,0.23652270399999997,24.0,3246.314980150927,31,20739
Lasso,ECOS,optimal,0.221270424,25.0,3193.90670889106,31,20739
Lasso,ECOS,optimal,0.18938415,23.0,3131.771798163565,31,20739
Lasso,ECOS,optimal,0.223837562,24.0,3228.4181783690588,31,20739
Lasso,ECOS,optimal inaccurate,0.248610086,25.0,3219.938972171061,31,20739
Lasso,ECOS,optimal inaccurate,0.217465085,24.0,3253.703467615987,31,20739
Lasso,ECOS,optimal,0.249948076,28.0,3071.064598134641,31,20739
Lasso,ECOS,optimal inaccurate,0.29943990099999995,22.0,3856.7252271738566,37,28083
Lasso,ECOS,optimal,0.266279077,23.0,3700.793037473642,37,28083
Lasso,ECOS,optimal inaccurate,0.330037984,25.0,3753.2476948018902,37,28083
Lasso,ECOS,optimal,0.28694406,24.0,3699.462576567877,37,28083
Lasso,ECOS,optimal inaccurate,0.287523249,25.0,3818.8776357216298,37,28083
Lasso,ECOS,optimal,0.367348296,27.0,3829.261333399596,37,28083
Lasso,ECOS,optimal,0.292364537,25.0,3973.5259838056013,37,28083
Lasso,ECOS,optimal,0.27142362600000003,25.0,3606.3659534972267,37,28083
Lasso,ECOS,optimal inaccurate,0.325996026,23.0,3709.0202730403557,37,28083
Lasso,ECOS,optimal inaccurate,0.285554313,23.0,3735.5272128106817,37,28083
Lasso,ECOS,optimal inaccurate,0.5283252039999999,29.0,4595.211383839484,45,39555
Lasso,ECOS,optimal inaccurate,0.512675369,23.0,4658.330715402086,45,39555
Lasso,ECOS,optimal,0.392299121,24.0,4543.683768032479,45,39555
Lasso,ECOS,optimal inaccurate,0.424606968,25.0,4519.163910946068,45,39555
Lasso,ECOS,optimal inaccurate,0.40902033,24.0,4639.926902742728,45,39555
Lasso,ECOS,optimal,0.40624513,25.0,4688.721451495371,45,39555
Lasso,ECOS,optimal inaccurate,0.515674129,25.0,4898.393566337757,45,39555
Lasso,ECOS,optimal inaccurate,0.381917315,24.0,4585.1346825589335,45,39555
Lasso,ECOS,optimal inaccurate,0.405535332,24.0,4828.1726175245485,45,39555
Lasso,ECOS,optimal inaccurate,0.511814625,24.0,4672.545703846118,45,39555
Lasso,ECOS,optimal inaccurate,0.582913614,25.0,5523.925043229809,55,56595
Lasso,ECOS,optimal inaccurate,0.6205878979999999,26.0,5807.457395708004,55,56595
Lasso,ECOS,optimal,0.639642939,28.0,5556.569370123289,55,56595
Lasso,ECOS,optimal inaccurate,0.6154972599999999,26.0,5510.637685188121,55,56595
Lasso,ECOS,optimal inaccurate,0.5891314129999999,25.0,5710.670707605294,55,56595
Lasso,ECOS,optimal inaccurate,0.66124044,31.0,5416.154841567172,55,56595
Lasso,ECOS,optimal inaccurate,0.5857682879999999,25.0,5563.767263728503,55,56595
Lasso,ECOS,optimal inaccurate,0.543796917,24.0,5806.93324398879,55,56595
Lasso,ECOS,optimal,0.592997249,27.0,5683.71170001167,55,56595
Lasso,ECOS,optimal inaccurate,0.609255974,26.0,5762.094227053339,55,56595
Lasso,ECOS,optimal inaccurate,0.942432622,29.0,7023.0924237778845,68,83232
Lasso,ECOS,optimal inaccurate,0.985804626,33.0,6970.0480011053605,68,83232
Lasso,ECOS,optimal inaccurate,0.92249521,28.0,6757.610310815645,68,83232
Lasso,ECOS,optimal inaccurate,0.931398098,29.0,7073.067810211281,68,83232
Lasso,ECOS,optimal inaccurate,0.950478312,29.0,6991.365618045005,68,83232
Lasso,ECOS,optimal inaccurate,0.990731473,30.0,6979.609715833085,68,83232
Lasso,ECOS,optimal inaccurate,0.941770194,29.0,6990.594346687387,68,83232
Lasso,ECOS,optimal inaccurate,0.926368471,28.0,6953.452912434291,68,83232
Lasso,ECOS,optimal inaccurate,0.91988011,29.0,6924.414799049007,68,83232
Lasso,ECOS,optimal inaccurate,0.913578268,28.0,7135.365277768763,68,83232
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,1.548891688,34.0,8362.348201411034,84,122976
Lasso,ECOS,optimal inaccurate,1.5953352580000002,35.0,8680.447836230447,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,1.5485252230000002,34.0,8670.002368048188,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,1.531061412,34.0,8644.615580309499,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,2.7042500460000003,37.0,10770.034568144327,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,optimal inaccurate,2.8033849550000003,45.0,10656.457175147018,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,optimal inaccurate,2.643831271,37.0,10717.354924799338,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,optimal inaccurate,2.61361417,37.0,10491.484571614126,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,optimal inaccurate,5.124512117,57.0,13121.715038732063,132,288288
Lasso,ECOS,optimal inaccurate,5.20692464,60.0,13458.876263546086,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851


==> data/results/benchmark_problems/ECOS/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.069643548,22,1022.1682353715917,10,3540
Lasso,ECOS,optimal,0.040371975,20,1025.9754402405988,10,3540
Lasso,ECOS,optimal,0.042906109,22,1082.5554242359165,10,3540
Lasso,ECOS,optimal,0.041349595,21,970.3824306244206,10,3540
Lasso,ECOS,optimal inaccurate,0.055245376,27,1051.8783127965269,10,3540
Lasso,ECOS,optimal,0.055114861,26,929.4669187696771,10,3540
Lasso,ECOS,optimal,0.043661185,22,1103.5194822967067,10,3540
Lasso,ECOS,optimal,0.03639454,18,967.8677620123475,10,3540
Lasso,ECOS,optimal,0.043036402,22,1058.6277476007633,10,3540
Lasso,ECOS,optimal,0.037999416,20,983.0014009573198,10,3540


==> data/results/benchmark_problems/ECOS/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal inaccurate,2.7042500460000003,37,10770.034568144327,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,optimal inaccurate,2.8033849550000003,45,10656.457175147018,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,optimal inaccurate,2.643831271,37,10717.354924799338,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,optimal inaccurate,2.61361417,37,10491.484571614126,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,solver_error,,,,105,186795


==> data/results/benchmark_problems/ECOS/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.047327257000000005,21,1084.5566334527969,11,4059
Lasso,ECOS,optimal,0.046036789,20,1007.0347798615276,11,4059
Lasso,ECOS,optimal,0.054315178,22,1125.824290994909,11,4059
Lasso,ECOS,optimal,0.044986462000000005,20,1138.70091176862,11,4059
Lasso,ECOS,optimal,0.050708787000000005,22,1098.810260101318,11,4059
Lasso,ECOS,optimal,0.044775198,20,1097.856032385764,11,4059
Lasso,ECOS,optimal,0.047055753000000006,20,1110.7129178740206,11,4059
Lasso,ECOS,optimal,0.042907471,19,1138.2699545213632,11,4059
Lasso,ECOS,optimal,0.051037686,22,1130.0865186892956,11,4059
Lasso,ECOS,optimal,0.048155537,21,1121.6011181062804,11,4059


==> data/results/benchmark_problems/ECOS/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.051124471,20,1258.2954350515568,12,4608
Lasso,ECOS,optimal,0.054405849,21,1278.9366254091715,12,4608
Lasso,ECOS,optimal,0.05277938,20,1257.1634243554408,12,4608
Lasso,ECOS,optimal,0.045592831,19,1267.208919382297,12,4608
Lasso,ECOS,optimal,0.058107918999999994,23,1299.8475452988087,12,4608
Lasso,ECOS,optimal,0.061074702,23,1220.3565362535478,12,4608
Lasso,ECOS,optimal,0.059724227,22,1222.1608765833128,12,4608
Lasso,ECOS,optimal,0.05231619,20,1212.1181054436167,12,4608
Lasso,ECOS,optimal,0.050301595000000004,21,1251.7170089262615,12,4608
Lasso,ECOS,optimal,0.052997737999999996,20,1202.575455129899,12,4608


==> data/results/benchmark_problems/ECOS/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.069754468,22,1352.477182691597,13,5187
Lasso,ECOS,optimal,0.072032173,23,1224.3627535447802,13,5187
Lasso,ECOS,optimal,0.062091777,22,1372.8139175929953,13,5187
Lasso,ECOS,optimal inaccurate,0.061959189,21,1274.1837663789902,13,5187
Lasso,ECOS,optimal,0.061322124,21,1344.2103750369376,13,5187
Lasso,ECOS,optimal,0.063884614,22,1343.3696604683366,13,5187
Lasso,ECOS,optimal,0.075453256,24,1246.9618085399495,13,5187
Lasso,ECOS,optimal,0.068565189,23,1311.652241883691,13,5187
Lasso,ECOS,optimal,0.065079924,23,1381.558468496717,13,5187
Lasso,ECOS,optimal,0.062213078000000005,22,1311.2029106926539,13,5187


==> data/results/benchmark_problems/ECOS/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,optimal inaccurate,5.124512117,57,13121.715038732065,132,288288
Lasso,ECOS,optimal inaccurate,5.20692464,60,13458.876263546086,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288


==> data/results/benchmark_problems/ECOS/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.067638079,20,1399.7944337668341,14,5796
Lasso,ECOS,optimal,0.076278477,25,1442.2319431923186,14,5796
Lasso,ECOS,optimal,0.076003135,23,1487.942884820998,14,5796
Lasso,ECOS,optimal,0.078856771,24,1465.0420513946895,14,5796
Lasso,ECOS,optimal,0.07501922300000001,25,1367.0423964049116,14,5796
Lasso,ECOS,optimal inaccurate,0.081305323,24,1452.131080893047,14,5796
Lasso,ECOS,optimal,0.085185284,25,1506.5361780478463,14,5796
Lasso,ECOS,optimal inaccurate,0.091351852,25,1390.180783641337,14,5796
Lasso,ECOS,optimal,0.06952775,21,1348.8856763392123,14,5796
Lasso,ECOS,optimal,0.07298244499999999,21,1442.9342863502134,14,5796


==> data/results/benchmark_problems/ECOS/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.087047818,21,1609.7043573370402,16,7104
Lasso,ECOS,optimal,0.08798494899999999,21,1680.7086064226517,16,7104
Lasso,ECOS,optimal,0.09592277,22,1688.7785060050917,16,7104
Lasso,ECOS,optimal,0.09778560900000001,23,1582.9586689965765,16,7104
Lasso,ECOS,optimal,0.098806323,25,1533.6360301212765,16,7104
Lasso,ECOS,optimal,0.096183824,23,1578.4557152798736,16,7104
Lasso,ECOS,optimal inaccurate,0.085585748,22,1703.2208853188304,16,7104
Lasso,ECOS,optimal,0.092843753,24,1626.8482062815738,16,7104
Lasso,ECOS,optimal,0.08852565999999999,23,1595.093452438477,16,7104
Lasso,ECOS,optimal inaccurate,0.08803188699999999,22,1554.4048314828137,16,7104


==> data/results/benchmark_problems/ECOS/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204


==> data/results/benchmark_problems/ECOS/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.111600135,25,1793.5408193995934,17,7803
Lasso,ECOS,optimal,0.130099415,23,1794.3663679240433,17,7803
Lasso,ECOS,optimal,0.097105787,23,1809.835549437061,17,7803
Lasso,ECOS,optimal,0.095964908,23,1843.7973341770426,17,7803
Lasso,ECOS,optimal,0.094049806,21,1907.1039252407372,17,7803
Lasso,ECOS,optimal,0.125613392,23,1624.067365758265,17,7803
Lasso,ECOS,optimal,0.105670919,24,1747.8735875249452,17,7803
Lasso,ECOS,optimal,0.10866668600000001,24,1854.7525549370187,17,7803
Lasso,ECOS,optimal,0.097295348,24,1787.4882569474048,17,7803
Lasso,ECOS,optimal,0.12558872100000001,26,1843.1967789868488,17,7803


==> data/results/benchmark_problems/ECOS/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.127975018,23,2063.3350578183913,20,10080
Lasso,ECOS,optimal,0.15647096200000002,23,2063.471533303545,20,10080
Lasso,ECOS,optimal inaccurate,0.17710186900000002,29,2043.8555219567245,20,10080
Lasso,ECOS,optimal,0.16748221400000002,25,2022.5656435574674,20,10080
Lasso,ECOS,optimal,0.16015164499999998,25,2012.0106965892453,20,10080
Lasso,ECOS,optimal,0.1334714,25,1935.7512556387765,20,10080
Lasso,ECOS,optimal,0.10787469,21,2066.703347659752,20,10080
Lasso,ECOS,optimal,0.120516635,23,2105.3515279049425,20,10080
Lasso,ECOS,optimal inaccurate,0.153704061,24,2059.812278685446,20,10080
Lasso,ECOS,optimal,0.16619799,25,1959.3380373931172,20,10080


==> data/results/benchmark_problems/ECOS/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851


==> data/results/benchmark_problems/ECOS/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal inaccurate,0.142817083,24,2355.2059123451327,23,12627
Lasso,ECOS,optimal inaccurate,0.13834456,23,2282.4387632609423,23,12627
Lasso,ECOS,optimal inaccurate,0.135303592,22,2306.316728718533,23,12627
Lasso,ECOS,optimal,0.183166359,23,2338.654038193593,23,12627
Lasso,ECOS,optimal,0.126917699,21,2395.1223455822987,23,12627
Lasso,ECOS,optimal,0.184074293,23,2389.9680495211865,23,12627
Lasso,ECOS,optimal,0.126888046,23,2266.477036493163,23,12627
Lasso,ECOS,optimal,0.19157844799999998,24,2215.9469666388045,23,12627
Lasso,ECOS,optimal,0.135705356,24,2399.072932764768,23,12627
Lasso,ECOS,optimal,0.188472226,23,2234.2562868685613,23,12627


==> data/results/benchmark_problems/ECOS/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.164647,24,2679.032891421864,26,15444
Lasso,ECOS,optimal,0.148001118,22,2596.81684893851,26,15444
Lasso,ECOS,optimal,0.167416346,25,2695.0754602561237,26,15444
Lasso,ECOS,optimal,0.204629697,22,2690.635680022585,26,15444
Lasso,ECOS,optimal,0.153810536,23,2508.5951915817914,26,15444
Lasso,ECOS,optimal inaccurate,0.208168459,23,2673.2679179374013,26,15444
Lasso,ECOS,optimal,0.179166877,27,2671.5718854934507,26,15444
Lasso,ECOS,optimal inaccurate,0.15054121599999998,22,2704.462673348541,26,15444
Lasso,ECOS,optimal,0.178383588,22,2618.3091870905655,26,15444
Lasso,ECOS,optimal,0.16429201200000002,24,2629.1834364075476,26,15444


==> data/results/benchmark_problems/ECOS/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal,0.22221262,26,3149.8097880696682,31,20739
Lasso,ECOS,optimal inaccurate,0.217169423,25,3107.787618962262,31,20739
Lasso,ECOS,optimal,0.252679,24,3318.960302964936,31,20739
Lasso,ECOS,optimal inaccurate,0.236522704,24,3246.314980150927,31,20739
Lasso,ECOS,optimal,0.221270424,25,3193.90670889106,31,20739
Lasso,ECOS,optimal,0.18938415,23,3131.7717981635647,31,20739
Lasso,ECOS,optimal,0.223837562,24,3228.4181783690588,31,20739
Lasso,ECOS,optimal inaccurate,0.248610086,25,3219.938972171061,31,20739
Lasso,ECOS,optimal inaccurate,0.217465085,24,3253.703467615987,31,20739
Lasso,ECOS,optimal,0.24994807600000002,28,3071.064598134641,31,20739


==> data/results/benchmark_problems/ECOS/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal inaccurate,0.29943990099999995,22,3856.725227173857,37,28083
Lasso,ECOS,optimal,0.266279077,23,3700.793037473642,37,28083
Lasso,ECOS,optimal inaccurate,0.330037984,25,3753.2476948018907,37,28083
Lasso,ECOS,optimal,0.28694406,24,3699.462576567877,37,28083
Lasso,ECOS,optimal inaccurate,0.287523249,25,3818.8776357216298,37,28083
Lasso,ECOS,optimal,0.36734829599999996,27,3829.2613333995955,37,28083
Lasso,ECOS,optimal,0.292364537,25,3973.525983805601,37,28083
Lasso,ECOS,optimal,0.271423626,25,3606.3659534972267,37,28083
Lasso,ECOS,optimal inaccurate,0.325996026,23,3709.0202730403557,37,28083
Lasso,ECOS,optimal inaccurate,0.285554313,23,3735.5272128106817,37,28083


==> data/results/benchmark_problems/ECOS/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal inaccurate,0.5283252039999999,29,4595.2113838394835,45,39555
Lasso,ECOS,optimal inaccurate,0.512675369,23,4658.330715402086,45,39555
Lasso,ECOS,optimal,0.39229912100000003,24,4543.683768032479,45,39555
Lasso,ECOS,optimal inaccurate,0.424606968,25,4519.1639109460675,45,39555
Lasso,ECOS,optimal inaccurate,0.40902033,24,4639.926902742728,45,39555
Lasso,ECOS,optimal,0.40624513,25,4688.721451495371,45,39555
Lasso,ECOS,optimal inaccurate,0.515674129,25,4898.393566337757,45,39555
Lasso,ECOS,optimal inaccurate,0.381917315,24,4585.134682558934,45,39555
Lasso,ECOS,optimal inaccurate,0.405535332,24,4828.172617524549,45,39555
Lasso,ECOS,optimal inaccurate,0.511814625,24,4672.545703846118,45,39555


==> data/results/benchmark_problems/ECOS/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal inaccurate,0.582913614,25,5523.925043229808,55,56595
Lasso,ECOS,optimal inaccurate,0.620587898,26,5807.457395708004,55,56595
Lasso,ECOS,optimal,0.639642939,28,5556.56937012329,55,56595
Lasso,ECOS,optimal inaccurate,0.6154972599999999,26,5510.637685188121,55,56595
Lasso,ECOS,optimal inaccurate,0.5891314129999999,25,5710.670707605294,55,56595
Lasso,ECOS,optimal inaccurate,0.66124044,31,5416.154841567172,55,56595
Lasso,ECOS,optimal inaccurate,0.585768288,25,5563.767263728504,55,56595
Lasso,ECOS,optimal inaccurate,0.543796917,24,5806.93324398879,55,56595
Lasso,ECOS,optimal,0.592997249,27,5683.71170001167,55,56595
Lasso,ECOS,optimal inaccurate,0.609255974,26,5762.094227053339,55,56595


==> data/results/benchmark_problems/ECOS/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,optimal inaccurate,0.9424326219999999,29,7023.0924237778845,68,83232
Lasso,ECOS,optimal inaccurate,0.9858046260000001,33,6970.04800110536,68,83232
Lasso,ECOS,optimal inaccurate,0.92249521,28,6757.610310815645,68,83232
Lasso,ECOS,optimal inaccurate,0.9313980980000001,29,7073.067810211281,68,83232
Lasso,ECOS,optimal inaccurate,0.950478312,29,6991.365618045005,68,83232
Lasso,ECOS,optimal inaccurate,0.9907314730000001,30,6979.609715833085,68,83232
Lasso,ECOS,optimal inaccurate,0.9417701940000001,29,6990.594346687387,68,83232
Lasso,ECOS,optimal inaccurate,0.926368471,28,6953.452912434291,68,83232
Lasso,ECOS,optimal inaccurate,0.91988011,29,6924.414799049008,68,83232
Lasso,ECOS,optimal inaccurate,0.913578268,28,7135.365277768763,68,83232


==> data/results/benchmark_problems/ECOS/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,1.5488916879999999,34,8362.348201411034,84,122976
Lasso,ECOS,optimal inaccurate,1.595335258,35,8680.447836230447,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,1.548525223,34,8670.002368048188,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,1.5310614120000001,34,8644.6155803095,84,122976
Lasso,ECOS,solver_error,,,,84,122976


==> data/results/benchmark_problems/ECOS/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.051594173000000014,21,-3.1943749623399937,5,2760
Portfolio,ECOS,optimal,0.014709223,14,-2.2568842896053227,5,2760
Portfolio,ECOS,optimal,0.020057278,19,-2.253242001702316,5,2760
Portfolio,ECOS,optimal,0.032789696,16,-2.1594074701366925,5,2760
Portfolio,ECOS,optimal,0.034641625,16,-2.4344871609081067,5,2760
Portfolio,ECOS,optimal,0.038032458000000005,17,-2.2379371351803563,5,2760
Portfolio,ECOS,optimal,0.026893047000000003,16,-2.700064433870667,5,2760
Portfolio,ECOS,optimal,0.019342258,18,-2.1079953935466937,5,2760
Portfolio,ECOS,optimal,0.014957867,14,-1.978583825800688,5,2760
Portfolio,ECOS,optimal,0.016812094,16,-2.4384023979530967,5,2760
Portfolio,ECOS,optimal,0.027807877,21,-2.951893085781529,6,3612
Portfolio,ECOS,optimal,0.023317737,17,-2.2164371852029947,6,3612
Portfolio,ECOS,optimal,0.022948512999999997,17,-2.143363360483763,6,3612
Portfolio,ECOS,optimal,0.021907722999999997,16,-1.9381014661487543,6,3612
Portfolio,ECOS,optimal,0.028223586000000002,21,-2.725249876320348,6,3612
Portfolio,ECOS,optimal,0.029285677000000003,21,-3.0379396940353303,6,3612
Portfolio,ECOS,optimal,0.023641365,18,-2.15781285143752,6,3612
Portfolio,ECOS,optimal,0.021512652,16,-2.5884330871705954,6,3612
Portfolio,ECOS,optimal,0.023014141000000002,17,-2.2009458326105658,6,3612
Portfolio,ECOS,optimal,0.027266917,17,-2.326822680452275,6,3612
Portfolio,ECOS,optimal,0.03844615,19,-2.6408639292284395,7,4564
Portfolio,ECOS,optimal,0.02582809,15,-2.3666899511673303,7,4564
Portfolio,ECOS,optimal,0.029433592,18,-2.7074676224156558,7,4564
Portfolio,ECOS,optimal,0.0327672,20,-2.481375846595938,7,4564
Portfolio,ECOS,optimal,0.028764887000000006,17,-2.1917162862497843,7,4564
Portfolio,ECOS,optimal,0.029350176000000002,18,-2.1749683315680155,7,4564
Portfolio,ECOS,optimal,0.034113678,20,-2.8728423768993316,7,4564
Portfolio,ECOS,optimal,0.032392486,19,-2.4732413544002685,7,4564
Portfolio,ECOS,optimal,0.029155334,18,-2.3945913085444435,7,4564
Portfolio,ECOS,optimal,0.030110024,18,-2.4200305787023453,7,4564
Portfolio,ECOS,optimal,0.039689651,19,-2.1880367318943,8,5616
Portfolio,ECOS,optimal,0.051963188,24,-2.5429360412604454,8,5616
Portfolio,ECOS,optimal,0.037003626,18,-2.4415555463030136,8,5616
Portfolio,ECOS,optimal,0.044733982,21,-2.491992954067234,8,5616
Portfolio,ECOS,optimal,0.041373085,19,-2.9201411119021534,8,5616
Portfolio,ECOS,optimal,0.038847545,19,-2.199117577012297,8,5616
Portfolio,ECOS,optimal,0.038143267,17,-2.7187606090619427,8,5616
Portfolio,ECOS,optimal,0.040607708000000006,19,-2.2676930533638977,8,5616
Portfolio,ECOS,optimal,0.04457341099999999,22,-2.078551122173766,8,5616
Portfolio,ECOS,optimal,0.034919384,16,-2.503664784855871,8,5616
Portfolio,ECOS,optimal,0.049897082,19,-2.4048975199564384,9,6768
Portfolio,ECOS,optimal,0.047602039000000006,19,-2.330205560401499,9,6768
Portfolio,ECOS,optimal,0.047702387000000006,18,-2.2350514231856584,9,6768
Portfolio,ECOS,optimal,0.043485128000000005,17,-2.0988184207319387,9,6768
Portfolio,ECOS,optimal,0.048579719,19,-2.4342599046538655,9,6768
Portfolio,ECOS,optimal,0.039491952000000004,15,-2.7319165705898256,9,6768
Portfolio,ECOS,optimal,0.041478689,16,-2.7299592798009717,9,6768
Portfolio,ECOS,optimal,0.050796542,20,-2.399334530841376,9,6768
Portfolio,ECOS,optimal,0.045588017,17,-2.6601641881443783,9,6768
Portfolio,ECOS,optimal,0.052403719,19,-2.3875291058097785,9,6768
Portfolio,ECOS,optimal,0.06427092400000001,20,-2.5246544858968045,10,8020
Portfolio,ECOS,optimal,0.060559250999999995,21,-2.490382195411208,10,8020
Portfolio,ECOS,optimal,0.06434069999999999,20,-2.7462982770807702,10,8020
Portfolio,ECOS,optimal,0.066414222,22,-2.963205527073548,10,8020
Portfolio,ECOS,optimal,0.069359025,21,-2.750132502863716,10,8020
Portfolio,ECOS,optimal,0.070374775,22,-2.5252880789086847,10,8020
Portfolio,ECOS,optimal,0.053815838,18,-2.347578237848249,10,8020
Portfolio,ECOS,optimal,0.061319082999999996,20,-2.6398732392111453,10,8020
Portfolio,ECOS,optimal,0.056852045,18,-2.470579619976734,10,8020
Portfolio,ECOS,optimal,0.05923815599999999,17,-2.6589234679921447,10,8020
Portfolio,ECOS,optimal,0.08654874300000001,18,-2.58588062570164,12,10824
Portfolio,ECOS,optimal,0.07758941400000001,18,-2.6782590637817685,12,10824
Portfolio,ECOS,optimal,0.083498242,20,-2.789960149238929,12,10824
Portfolio,ECOS,optimal,0.07453144099999999,18,-2.522575103401154,12,10824
Portfolio,ECOS,optimal,0.07784634900000001,18,-2.3634026071428034,12,10824
Portfolio,ECOS,optimal,0.077957951,19,-2.602196551039277,12,10824
Portfolio,ECOS,optimal,0.095962939,20,-2.5028134901242147,12,10824
Portfolio,ECOS,optimal,0.075640271,18,-2.430335778387061,12,10824
Portfolio,ECOS,optimal,0.08367572399999999,18,-2.6624224837156434,12,10824
Portfolio,ECOS,optimal,0.089878051,20,-2.5891737391583187,12,10824
Portfolio,ECOS,optimal,0.114265875,21,-3.288929798886606,14,14028
Portfolio,ECOS,optimal,0.124635889,22,-2.463613667636952,14,14028
Portfolio,ECOS,optimal,0.116047196,20,-2.421366870605304,14,14028
Portfolio,ECOS,optimal,0.149709834,21,-2.4811577314405016,14,14028
Portfolio,ECOS,optimal,0.117959777,20,-2.7521495805520435,14,14028
Portfolio,ECOS,optimal,0.115234769,17,-2.4082514849835666,14,14028
Portfolio,ECOS,optimal,0.150483636,22,-2.395687821851724,14,14028
Portfolio,ECOS,optimal,0.127225384,18,-2.649125058624497,14,14028
Portfolio,ECOS,optimal,0.140949831,22,-2.8119696560644094,14,14028
Portfolio,ECOS,optimal,0.11354358699999999,20,-2.3521669326979704,14,14028
Portfolio,ECOS,optimal,0.108892389,16,-2.362856072778523,16,17632
Portfolio,ECOS,optimal,0.10147203,17,-2.7942272740937004,16,17632
Portfolio,ECOS,optimal,0.139832653,20,-2.460684522877893,16,17632
Portfolio,ECOS,optimal,0.16013649300000002,22,-2.360610582679829,16,17632
Portfolio,ECOS,optimal,0.15308406100000002,20,-2.6540484997278986,16,17632
Portfolio,ECOS,optimal,0.153425337,21,-2.258778470636709,16,17632
Portfolio,ECOS,optimal,0.160940614,21,-2.5018578660696202,16,17632
Portfolio,ECOS,optimal,0.10081347,16,-2.602550302419904,16,17632
Portfolio,ECOS,optimal,0.14344299900000002,21,-2.4668487276342934,16,17632
Portfolio,ECOS,optimal,0.122315149,16,-2.5533510961882637,16,17632
Portfolio,ECOS,optimal,0.185846083,20,-2.5694174947883464,20,26040
Portfolio,ECOS,optimal,0.155072919,18,-2.470879024658973,20,26040
Portfolio,ECOS,optimal,0.181217757,22,-2.4624538138616154,20,26040
Portfolio,ECOS,optimal,0.148975028,19,-2.550515335284328,20,26040
Portfolio,ECOS,optimal,0.154991833,20,-2.386459857178978,20,26040
Portfolio,ECOS,optimal,0.106301379,16,-2.36189069116112,20,26040
Portfolio,ECOS,optimal,0.12685470599999998,20,-2.6822272580960886,20,26040
Portfolio,ECOS,optimal,0.10596829199999999,16,-2.535212002237729,20,26040
Portfolio,ECOS,optimal,0.120780036,20,-2.553747681709466,20,26040
Portfolio,ECOS,optimal,0.178025422,20,-2.684648004528321,20,26040
Portfolio,ECOS,optimal,0.15358295900000002,19,-2.618631852676585,24,36048
Portfolio,ECOS,optimal,0.12827667,17,-2.531526097502735,24,36048
Portfolio,ECOS,optimal,0.173631421,21,-2.39340049847988,24,36048
Portfolio,ECOS,optimal,0.154397379,20,-2.3243920430275,24,36048
Portfolio,ECOS,optimal,0.256168165,24,-2.569431717723238,24,36048
Portfolio,ECOS,optimal,0.150645958,20,-2.633002845566586,24,36048
Portfolio,ECOS,optimal,0.18480612100000002,21,-2.445686748014446,24,36048
Portfolio,ECOS,optimal,0.140301194,18,-2.464696409707805,24,36048
Portfolio,ECOS,optimal,0.142653112,18,-2.6409626858270117,24,36048
Portfolio,ECOS,optimal,0.14866189400000002,19,-2.5189516611396305,24,36048
Portfolio,ECOS,optimal,0.22296256899999997,23,-2.7927502993251956,28,47656
Portfolio,ECOS,optimal,0.310655979,25,-2.7106865293946276,28,47656
Portfolio,ECOS,optimal,0.213777625,20,-2.9005551720193523,28,47656
Portfolio,ECOS,optimal,0.226173323,23,-2.6925179395733063,28,47656
Portfolio,ECOS,optimal,0.213764622,22,-2.4841575337166364,28,47656
Portfolio,ECOS,optimal,0.23553686899999998,22,-2.4337509908387807,28,47656
Portfolio,ECOS,optimal,0.19423297399999997,17,-2.6416164665720583,28,47656
Portfolio,ECOS,optimal,0.278054187,27,-2.7320536889051343,28,47656
Portfolio,ECOS,optimal,0.194092953,20,-2.429334686834928,28,47656
Portfolio,ECOS,optimal,0.17890921999999998,19,-2.572991819466099,28,47656
Portfolio,ECOS,optimal,0.347238286,20,-2.6022865391257586,35,71820
Portfolio,ECOS,optimal,0.376006437,27,-2.494188987423688,35,71820
Portfolio,ECOS,optimal,0.298774606,18,-2.6950456764594084,35,71820
Portfolio,ECOS,optimal,0.333092807,24,-2.5809441584940864,35,71820
Portfolio,ECOS,optimal,0.277650424,20,-2.5544593631724037,35,71820
Portfolio,ECOS,optimal,0.324181526,21,-2.6356430670496485,35,71820
Portfolio,ECOS,optimal,0.359709658,27,-2.6414508688591605,35,71820
Portfolio,ECOS,optimal,0.338614798,20,-2.5412207000921336,35,71820
Portfolio,ECOS,optimal,0.36074161899999996,27,-2.523600316437179,35,71820
Portfolio,ECOS,optimal,0.346779312,20,-2.513043228166468,35,71820
Portfolio,ECOS,optimal,0.496924049,27,-2.6886153929743903,43,105436
Portfolio,ECOS,optimal,0.543753296,27,-2.585960358598613,43,105436
Portfolio,ECOS,optimal,0.563069365,31,-2.609297516116337,43,105436
Portfolio,ECOS,optimal,0.549987601,28,-2.556255009645276,43,105436
Portfolio,ECOS,optimal,0.54976718,22,-2.6064392526753237,43,105436
Portfolio,ECOS,optimal,0.609420732,33,-2.5435277995980017,43,105436
Portfolio,ECOS,optimal,0.408218626,22,-2.556947873857126,43,105436
Portfolio,ECOS,optimal,0.3870997510000001,20,-2.586485415389341,43,105436
Portfolio,ECOS,optimal,0.5487906800000001,24,-2.596762310168187,43,105436
Portfolio,ECOS,optimal,0.7384838690000001,33,-2.5127745172111258,43,105436
Portfolio,ECOS,optimal,1.046127477,41,-2.611212683797649,52,150904
Portfolio,ECOS,optimal,1.0812758820000001,43,-2.463338746262512,52,150904
Portfolio,ECOS,optimal,1.234126687,49,-2.5409354696411364,52,150904
Portfolio,ECOS,optimal,0.617582277,23,-2.6207044786106186,52,150904
Portfolio,ECOS,optimal,1.1603077110000002,46,-2.5555756822905096,52,150904
Portfolio,ECOS,optimal,1.11787159,44,-2.717601755929837,52,150904
Portfolio,ECOS,optimal,1.15315377,45,-2.7127220919003747,52,150904
Portfolio,ECOS,optimal,0.6776693680000001,26,-2.6559812150943767,52,150904
Portfolio,ECOS,optimal,0.73541154,27,-2.6203583701706963,52,150904
Portfolio,ECOS,optimal,0.725060083,28,-2.5602869355704945,52,150904
Portfolio,ECOS,optimal,1.4888145480000001,39,-2.7440665187566333,65,230880
Portfolio,ECOS,optimal,1.872879165,49,-2.5580985991985354,65,230880
Portfolio,ECOS,optimal,2.257789076,58,-2.491856472778096,65,230880
Portfolio,ECOS,optimal,2.094526336,55,-2.7288405149079256,65,230880
Portfolio,ECOS,optimal,1.967770903,52,-2.700211191694535,65,230880
Portfolio,ECOS,optimal,2.149872175,55,-2.663256712503756,65,230880
Portfolio,ECOS,optimal,2.179429292,57,-2.4735083825135384,65,230880
Portfolio,ECOS,optimal,1.4700878430000002,38,-2.65594521934652,65,230880
Portfolio,ECOS,optimal,2.123014617,56,-2.675766699058043,65,230880
Portfolio,ECOS,optimal,2.054478291,54,-2.4628720544014517,65,230880
Portfolio,ECOS,optimal,3.455606853,60,-2.7079909765457013,80,344160
Portfolio,ECOS,optimal,3.0595547360000004,45,-2.5441993648977026,80,344160
Portfolio,ECOS,optimal,3.979730476,66,-2.5718375847555954,80,344160
Portfolio,ECOS,optimal,3.965973076,65,-2.4411712863667607,80,344160
Portfolio,ECOS,optimal,3.825364692,65,-2.6646079206444884,80,344160
Portfolio,ECOS,optimal,2.935943775,49,-2.491390739499096,80,344160
Portfolio,ECOS,optimal,2.549203131,36,-2.6081118196448587,80,344160
Portfolio,ECOS,optimal,3.931709449,64,-2.507911882490899,80,344160
Portfolio,ECOS,optimal,2.362337716,38,-2.548055782535732,80,344160
Portfolio,ECOS,optimal,3.866947503,64,-2.6616462069550204,80,344160
Portfolio,ECOS,optimal,6.038458823999998,63,-2.63221895909575,99,519948
Portfolio,ECOS,optimal,7.567837047999999,81,-2.698519449598567,99,519948
Portfolio,ECOS,optimal,7.246439285,79,-2.6117594384984506,99,519948
Portfolio,ECOS,optimal,5.4727589729999995,60,-2.7233351129724896,99,519948
Portfolio,ECOS,optimal,7.133135188,74,-2.7245159653990365,99,519948
Portfolio,ECOS,optimal,5.5075059060000005,60,-2.602414310284828,99,519948
Portfolio,ECOS,optimal,7.083502335,76,-2.6000080994408474,99,519948
Portfolio,ECOS,optimal,6.089335836,65,-2.667514061362219,99,519948
Portfolio,ECOS,optimal,5.199605116,55,-2.6078366749870483,99,519948
Portfolio,ECOS,optimal,5.329537172,58,-2.668724678117794,99,519948
Portfolio,ECOS,optimal,12.760019452,79,-2.554923536254647,124,806248
Portfolio,ECOS,optimal,11.190916292,67,-2.564927671514185,124,806248
Portfolio,ECOS,optimal,12.051964975999999,77,-2.678694646913709,124,806248
Portfolio,ECOS,optimal,10.372160139,61,-2.614984445756638,124,806248
Portfolio,ECOS,optimal,11.735781932,70,-2.5978462167827168,124,806248
Portfolio,ECOS,optimal,12.616182087,76,-2.638495073814048,124,806248
Portfolio,ECOS,optimal,12.98590046,80,-2.7067970150797165,124,806248
Portfolio,ECOS,optimal,11.683870417,68,-2.5903592536750613,124,806248
Portfolio,ECOS,optimal,13.489239191,84,-2.5793280048299256,124,806248
Portfolio,ECOS,optimal,10.007929599,62,-2.618377442919188,124,806248
Portfolio,ECOS,optimal inaccurate,32.205692238000005,100,-2.6736341949750084,154,1232308
Portfolio,ECOS,optimal,30.103860014000002,96,-2.608900833787206,154,1232308
Portfolio,ECOS,optimal inaccurate,31.470285675,100,-2.6538088078461874,154,1232308
Portfolio,ECOS,optimal inaccurate,32.683695348,100,-2.6089942105006654,154,1232308
Portfolio,ECOS,optimal inaccurate,32.894738001,100,-2.5484130503036586,154,1232308
Portfolio,ECOS,optimal inaccurate,32.347130026,100,-2.70395437134018,154,1232308
Portfolio,ECOS,optimal inaccurate,32.469871587,100,-2.6663348846313504,154,1232308
Portfolio,ECOS,optimal inaccurate,32.353747004,100,-2.6020842977930063,154,1232308
Portfolio,ECOS,optimal inaccurate,33.558330237,100,-2.6314362423287183,154,1232308
Portfolio,ECOS,optimal inaccurate,33.421196913,100,-2.5741928735910906,154,1232308


==> data/results/benchmark_problems/ECOS/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.064270924,20,-2.524654485896804,10,8020
Portfolio,ECOS,optimal,0.060559251,21,-2.490382195411208,10,8020
Portfolio,ECOS,optimal,0.0643407,20,-2.7462982770807702,10,8020
Portfolio,ECOS,optimal,0.066414222,22,-2.9632055270735473,10,8020
Portfolio,ECOS,optimal,0.069359025,21,-2.7501325028637162,10,8020
Portfolio,ECOS,optimal,0.070374775,22,-2.5252880789086847,10,8020
Portfolio,ECOS,optimal,0.053815838,18,-2.347578237848249,10,8020
Portfolio,ECOS,optimal,0.061319083,20,-2.639873239211145,10,8020
Portfolio,ECOS,optimal,0.056852045000000004,18,-2.470579619976734,10,8020
Portfolio,ECOS,optimal,0.059238156,17,-2.6589234679921447,10,8020


==> data/results/benchmark_problems/ECOS/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.086548743,18,-2.5858806257016393,12,10824
Portfolio,ECOS,optimal,0.077589414,18,-2.6782590637817685,12,10824
Portfolio,ECOS,optimal,0.083498242,20,-2.7899601492389294,12,10824
Portfolio,ECOS,optimal,0.074531441,18,-2.522575103401154,12,10824
Portfolio,ECOS,optimal,0.07784634900000001,18,-2.363402607142803,12,10824
Portfolio,ECOS,optimal,0.077957951,19,-2.6021965510392775,12,10824
Portfolio,ECOS,optimal,0.095962939,20,-2.5028134901242147,12,10824
Portfolio,ECOS,optimal,0.075640271,18,-2.430335778387061,12,10824
Portfolio,ECOS,optimal,0.08367572399999999,18,-2.6624224837156434,12,10824
Portfolio,ECOS,optimal,0.089878051,20,-2.589173739158319,12,10824


==> data/results/benchmark_problems/ECOS/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,12.760019452,79,-2.554923536254647,124,806248
Portfolio,ECOS,optimal,11.190916291999999,67,-2.564927671514185,124,806248
Portfolio,ECOS,optimal,12.051964976,77,-2.678694646913709,124,806248
Portfolio,ECOS,optimal,10.372160139,61,-2.614984445756638,124,806248
Portfolio,ECOS,optimal,11.735781932,70,-2.5978462167827168,124,806248
Portfolio,ECOS,optimal,12.616182087,76,-2.6384950738140476,124,806248
Portfolio,ECOS,optimal,12.98590046,80,-2.7067970150797165,124,806248
Portfolio,ECOS,optimal,11.683870417,68,-2.5903592536750613,124,806248
Portfolio,ECOS,optimal,13.489239191,84,-2.5793280048299256,124,806248
Portfolio,ECOS,optimal,10.007929599,62,-2.6183774429191877,124,806248


==> data/results/benchmark_problems/ECOS/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.114265875,21,-3.2889297988866066,14,14028
Portfolio,ECOS,optimal,0.124635889,22,-2.463613667636952,14,14028
Portfolio,ECOS,optimal,0.11604719599999999,20,-2.4213668706053038,14,14028
Portfolio,ECOS,optimal,0.149709834,21,-2.4811577314405016,14,14028
Portfolio,ECOS,optimal,0.11795977699999999,20,-2.7521495805520435,14,14028
Portfolio,ECOS,optimal,0.115234769,17,-2.4082514849835666,14,14028
Portfolio,ECOS,optimal,0.150483636,22,-2.3956878218517237,14,14028
Portfolio,ECOS,optimal,0.127225384,18,-2.649125058624497,14,14028
Portfolio,ECOS,optimal,0.140949831,22,-2.8119696560644094,14,14028
Portfolio,ECOS,optimal,0.113543587,20,-2.3521669326979704,14,14028


==> data/results/benchmark_problems/ECOS/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal inaccurate,32.205692238,100,-2.6736341949750084,154,1232308
Portfolio,ECOS,optimal,30.103860014,96,-2.608900833787206,154,1232308
Portfolio,ECOS,optimal inaccurate,31.470285675,100,-2.6538088078461874,154,1232308
Portfolio,ECOS,optimal inaccurate,32.683695348,100,-2.6089942105006654,154,1232308
Portfolio,ECOS,optimal inaccurate,32.894738001,100,-2.5484130503036586,154,1232308
Portfolio,ECOS,optimal inaccurate,32.347130026,100,-2.70395437134018,154,1232308
Portfolio,ECOS,optimal inaccurate,32.469871587,100,-2.6663348846313504,154,1232308
Portfolio,ECOS,optimal inaccurate,32.353747004,100,-2.6020842977930063,154,1232308
Portfolio,ECOS,optimal inaccurate,33.558330237,100,-2.6314362423287183,154,1232308
Portfolio,ECOS,optimal inaccurate,33.421196913,100,-2.5741928735910906,154,1232308


==> data/results/benchmark_problems/ECOS/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.108892389,16,-2.362856072778523,16,17632
Portfolio,ECOS,optimal,0.10147202999999999,17,-2.7942272740937004,16,17632
Portfolio,ECOS,optimal,0.139832653,20,-2.460684522877893,16,17632
Portfolio,ECOS,optimal,0.16013649300000002,22,-2.360610582679829,16,17632
Portfolio,ECOS,optimal,0.15308406100000002,20,-2.6540484997278986,16,17632
Portfolio,ECOS,optimal,0.153425337,21,-2.258778470636709,16,17632
Portfolio,ECOS,optimal,0.160940614,21,-2.50185786606962,16,17632
Portfolio,ECOS,optimal,0.10081347,16,-2.602550302419904,16,17632
Portfolio,ECOS,optimal,0.143442999,21,-2.4668487276342934,16,17632
Portfolio,ECOS,optimal,0.122315149,16,-2.5533510961882633,16,17632


==> data/results/benchmark_problems/ECOS/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.185846083,20,-2.5694174947883464,20,26040
Portfolio,ECOS,optimal,0.155072919,18,-2.470879024658973,20,26040
Portfolio,ECOS,optimal,0.18121775699999998,22,-2.462453813861616,20,26040
Portfolio,ECOS,optimal,0.148975028,19,-2.550515335284328,20,26040
Portfolio,ECOS,optimal,0.154991833,20,-2.386459857178978,20,26040
Portfolio,ECOS,optimal,0.106301379,16,-2.3618906911611197,20,26040
Portfolio,ECOS,optimal,0.126854706,20,-2.682227258096089,20,26040
Portfolio,ECOS,optimal,0.105968292,16,-2.535212002237729,20,26040
Portfolio,ECOS,optimal,0.120780036,20,-2.5537476817094666,20,26040
Portfolio,ECOS,optimal,0.178025422,20,-2.684648004528321,20,26040


==> data/results/benchmark_problems/ECOS/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.15358295900000002,19,-2.6186318526765855,24,36048
Portfolio,ECOS,optimal,0.12827667,17,-2.531526097502735,24,36048
Portfolio,ECOS,optimal,0.173631421,21,-2.3934004984798793,24,36048
Portfolio,ECOS,optimal,0.154397379,20,-2.3243920430274994,24,36048
Portfolio,ECOS,optimal,0.256168165,24,-2.569431717723238,24,36048
Portfolio,ECOS,optimal,0.150645958,20,-2.633002845566586,24,36048
Portfolio,ECOS,optimal,0.184806121,21,-2.4456867480144466,24,36048
Portfolio,ECOS,optimal,0.140301194,18,-2.4646964097078055,24,36048
Portfolio,ECOS,optimal,0.142653112,18,-2.640962685827012,24,36048
Portfolio,ECOS,optimal,0.14866189400000002,19,-2.5189516611396305,24,36048


==> data/results/benchmark_problems/ECOS/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.222962569,23,-2.792750299325196,28,47656
Portfolio,ECOS,optimal,0.31065597899999997,25,-2.710686529394628,28,47656
Portfolio,ECOS,optimal,0.213777625,20,-2.900555172019352,28,47656
Portfolio,ECOS,optimal,0.22617332299999998,23,-2.692517939573307,28,47656
Portfolio,ECOS,optimal,0.213764622,22,-2.4841575337166364,28,47656
Portfolio,ECOS,optimal,0.235536869,22,-2.433750990838781,28,47656
Portfolio,ECOS,optimal,0.194232974,17,-2.641616466572058,28,47656
Portfolio,ECOS,optimal,0.278054187,27,-2.7320536889051343,28,47656
Portfolio,ECOS,optimal,0.194092953,20,-2.429334686834928,28,47656
Portfolio,ECOS,optimal,0.17890921999999998,19,-2.572991819466099,28,47656


==> data/results/benchmark_problems/ECOS/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.347238286,20,-2.6022865391257586,35,71820
Portfolio,ECOS,optimal,0.376006437,27,-2.4941889874236876,35,71820
Portfolio,ECOS,optimal,0.298774606,18,-2.695045676459408,35,71820
Portfolio,ECOS,optimal,0.333092807,24,-2.5809441584940864,35,71820
Portfolio,ECOS,optimal,0.277650424,20,-2.5544593631724033,35,71820
Portfolio,ECOS,optimal,0.324181526,21,-2.6356430670496485,35,71820
Portfolio,ECOS,optimal,0.359709658,27,-2.6414508688591605,35,71820
Portfolio,ECOS,optimal,0.338614798,20,-2.5412207000921336,35,71820
Portfolio,ECOS,optimal,0.360741619,27,-2.523600316437179,35,71820
Portfolio,ECOS,optimal,0.346779312,20,-2.513043228166468,35,71820


==> data/results/benchmark_problems/ECOS/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.496924049,27,-2.6886153929743903,43,105436
Portfolio,ECOS,optimal,0.543753296,27,-2.585960358598613,43,105436
Portfolio,ECOS,optimal,0.563069365,31,-2.609297516116337,43,105436
Portfolio,ECOS,optimal,0.549987601,28,-2.556255009645276,43,105436
Portfolio,ECOS,optimal,0.54976718,22,-2.6064392526753233,43,105436
Portfolio,ECOS,optimal,0.609420732,33,-2.5435277995980017,43,105436
Portfolio,ECOS,optimal,0.40821862600000003,22,-2.556947873857126,43,105436
Portfolio,ECOS,optimal,0.38709975100000005,20,-2.586485415389341,43,105436
Portfolio,ECOS,optimal,0.5487906800000001,24,-2.596762310168187,43,105436
Portfolio,ECOS,optimal,0.738483869,33,-2.5127745172111258,43,105436


==> data/results/benchmark_problems/ECOS/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.05159417300000001,21,-3.1943749623399937,5,2760
Portfolio,ECOS,optimal,0.014709222999999999,14,-2.2568842896053227,5,2760
Portfolio,ECOS,optimal,0.020057277999999998,19,-2.253242001702316,5,2760
Portfolio,ECOS,optimal,0.032789696,16,-2.1594074701366925,5,2760
Portfolio,ECOS,optimal,0.034641625,16,-2.4344871609081067,5,2760
Portfolio,ECOS,optimal,0.038032458000000005,17,-2.2379371351803563,5,2760
Portfolio,ECOS,optimal,0.026893047,16,-2.700064433870667,5,2760
Portfolio,ECOS,optimal,0.019342257999999998,18,-2.1079953935466937,5,2760
Portfolio,ECOS,optimal,0.014957867,14,-1.9785838258006878,5,2760
Portfolio,ECOS,optimal,0.016812094,16,-2.4384023979530967,5,2760


==> data/results/benchmark_problems/ECOS/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,1.046127477,41,-2.611212683797649,52,150904
Portfolio,ECOS,optimal,1.081275882,43,-2.4633387462625116,52,150904
Portfolio,ECOS,optimal,1.234126687,49,-2.5409354696411364,52,150904
Portfolio,ECOS,optimal,0.617582277,23,-2.6207044786106186,52,150904
Portfolio,ECOS,optimal,1.1603077110000002,46,-2.55557568229051,52,150904
Portfolio,ECOS,optimal,1.11787159,44,-2.7176017559298375,52,150904
Portfolio,ECOS,optimal,1.15315377,45,-2.712722091900375,52,150904
Portfolio,ECOS,optimal,0.6776693680000001,26,-2.6559812150943767,52,150904
Portfolio,ECOS,optimal,0.73541154,27,-2.6203583701706963,52,150904
Portfolio,ECOS,optimal,0.725060083,28,-2.5602869355704945,52,150904


==> data/results/benchmark_problems/ECOS/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.027807877,21,-2.951893085781529,6,3612
Portfolio,ECOS,optimal,0.023317737,17,-2.2164371852029947,6,3612
Portfolio,ECOS,optimal,0.022948513,17,-2.143363360483763,6,3612
Portfolio,ECOS,optimal,0.021907723,16,-1.9381014661487543,6,3612
Portfolio,ECOS,optimal,0.028223586,21,-2.7252498763203477,6,3612
Portfolio,ECOS,optimal,0.029285677,21,-3.0379396940353303,6,3612
Portfolio,ECOS,optimal,0.023641365,18,-2.15781285143752,6,3612
Portfolio,ECOS,optimal,0.021512652,16,-2.588433087170595,6,3612
Portfolio,ECOS,optimal,0.023014141,17,-2.2009458326105658,6,3612
Portfolio,ECOS,optimal,0.027266917,17,-2.326822680452275,6,3612


==> data/results/benchmark_problems/ECOS/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,1.488814548,39,-2.744066518756633,65,230880
Portfolio,ECOS,optimal,1.872879165,49,-2.5580985991985354,65,230880
Portfolio,ECOS,optimal,2.257789076,58,-2.4918564727780956,65,230880
Portfolio,ECOS,optimal,2.094526336,55,-2.728840514907926,65,230880
Portfolio,ECOS,optimal,1.9677709030000001,52,-2.700211191694535,65,230880
Portfolio,ECOS,optimal,2.149872175,55,-2.663256712503756,65,230880
Portfolio,ECOS,optimal,2.179429292,57,-2.4735083825135384,65,230880
Portfolio,ECOS,optimal,1.470087843,38,-2.6559452193465196,65,230880
Portfolio,ECOS,optimal,2.123014617,56,-2.675766699058043,65,230880
Portfolio,ECOS,optimal,2.054478291,54,-2.462872054401452,65,230880


==> data/results/benchmark_problems/ECOS/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.03844615,19,-2.6408639292284395,7,4564
Portfolio,ECOS,optimal,0.025828089999999998,15,-2.3666899511673303,7,4564
Portfolio,ECOS,optimal,0.029433592,18,-2.7074676224156553,7,4564
Portfolio,ECOS,optimal,0.032767199999999996,20,-2.481375846595938,7,4564
Portfolio,ECOS,optimal,0.028764887000000003,17,-2.1917162862497843,7,4564
Portfolio,ECOS,optimal,0.029350176,18,-2.1749683315680155,7,4564
Portfolio,ECOS,optimal,0.034113678,20,-2.872842376899332,7,4564
Portfolio,ECOS,optimal,0.032392486,19,-2.4732413544002685,7,4564
Portfolio,ECOS,optimal,0.029155333999999998,18,-2.3945913085444435,7,4564
Portfolio,ECOS,optimal,0.030110024,18,-2.420030578702345,7,4564


==> data/results/benchmark_problems/ECOS/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.039689651,19,-2.1880367318942997,8,5616
Portfolio,ECOS,optimal,0.051963188,24,-2.5429360412604454,8,5616
Portfolio,ECOS,optimal,0.037003626,18,-2.4415555463030136,8,5616
Portfolio,ECOS,optimal,0.044733982,21,-2.491992954067234,8,5616
Portfolio,ECOS,optimal,0.041373085,19,-2.920141111902153,8,5616
Portfolio,ECOS,optimal,0.038847545,19,-2.199117577012297,8,5616
Portfolio,ECOS,optimal,0.038143267,17,-2.7187606090619427,8,5616
Portfolio,ECOS,optimal,0.040607708000000006,19,-2.2676930533638977,8,5616
Portfolio,ECOS,optimal,0.044573411,22,-2.078551122173766,8,5616
Portfolio,ECOS,optimal,0.034919384,16,-2.503664784855871,8,5616


==> data/results/benchmark_problems/ECOS/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,3.455606853,60,-2.7079909765457013,80,344160
Portfolio,ECOS,optimal,3.059554736,45,-2.5441993648977026,80,344160
Portfolio,ECOS,optimal,3.9797304760000003,66,-2.571837584755595,80,344160
Portfolio,ECOS,optimal,3.965973076,65,-2.441171286366761,80,344160
Portfolio,ECOS,optimal,3.825364692,65,-2.6646079206444884,80,344160
Portfolio,ECOS,optimal,2.9359437749999997,49,-2.4913907394990957,80,344160
Portfolio,ECOS,optimal,2.549203131,36,-2.6081118196448587,80,344160
Portfolio,ECOS,optimal,3.931709449,64,-2.507911882490899,80,344160
Portfolio,ECOS,optimal,2.362337716,38,-2.548055782535732,80,344160
Portfolio,ECOS,optimal,3.866947503,64,-2.6616462069550204,80,344160


==> data/results/benchmark_problems/ECOS/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,0.049897082,19,-2.4048975199564384,9,6768
Portfolio,ECOS,optimal,0.047602039,19,-2.330205560401499,9,6768
Portfolio,ECOS,optimal,0.047702387000000006,18,-2.2350514231856584,9,6768
Portfolio,ECOS,optimal,0.043485128000000005,17,-2.0988184207319387,9,6768
Portfolio,ECOS,optimal,0.048579719,19,-2.434259904653866,9,6768
Portfolio,ECOS,optimal,0.039491952,15,-2.7319165705898256,9,6768
Portfolio,ECOS,optimal,0.041478689,16,-2.729959279800972,9,6768
Portfolio,ECOS,optimal,0.050796542,20,-2.399334530841376,9,6768
Portfolio,ECOS,optimal,0.045588016999999995,17,-2.660164188144378,9,6768
Portfolio,ECOS,optimal,0.052403719,19,-2.3875291058097785,9,6768


==> data/results/benchmark_problems/ECOS/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS,optimal,6.038458823999999,63,-2.63221895909575,99,519948
Portfolio,ECOS,optimal,7.5678370479999995,81,-2.698519449598567,99,519948
Portfolio,ECOS,optimal,7.246439285,79,-2.6117594384984506,99,519948
Portfolio,ECOS,optimal,5.472758973,60,-2.7233351129724896,99,519948
Portfolio,ECOS,optimal,7.133135188,74,-2.724515965399036,99,519948
Portfolio,ECOS,optimal,5.507505906,60,-2.602414310284828,99,519948
Portfolio,ECOS,optimal,7.083502335,76,-2.6000080994408474,99,519948
Portfolio,ECOS,optimal,6.089335836,65,-2.667514061362219,99,519948
Portfolio,ECOS,optimal,5.199605116,55,-2.607836674987048,99,519948
Portfolio,ECOS,optimal,5.329537172,58,-2.668724678117794,99,519948


==> data/results/benchmark_problems/ECOS/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,10,178
Random QP,ECOS,solver_error,,,,10,186
Random QP,ECOS,solver_error,,,,10,180
Random QP,ECOS,solver_error,,,,10,178
Random QP,ECOS,solver_error,,,,10,182
Random QP,ECOS,solver_error,,,,10,178
Random QP,ECOS,solver_error,,,,10,182
Random QP,ECOS,solver_error,,,,10,176
Random QP,ECOS,solver_error,,,,10,172
Random QP,ECOS,solver_error,,,,10,180
Random QP,ECOS,solver_error,,,,11,224
Random QP,ECOS,solver_error,,,,11,218
Random QP,ECOS,solver_error,,,,11,214
Random QP,ECOS,solver_error,,,,11,216
Random QP,ECOS,solver_error,,,,11,224
Random QP,ECOS,solver_error,,,,11,212
Random QP,ECOS,solver_error,,,,11,218
Random QP,ECOS,solver_error,,,,11,216
Random QP,ECOS,solver_error,,,,11,208
Random QP,ECOS,solver_error,,,,11,216
Random QP,ECOS,solver_error,,,,12,264
Random QP,ECOS,solver_error,,,,12,250
Random QP,ECOS,solver_error,,,,12,254
Random QP,ECOS,solver_error,,,,12,258
Random QP,ECOS,solver_error,,,,12,262
Random QP,ECOS,solver_error,,,,12,254
Random QP,ECOS,solver_error,,,,12,250
Random QP,ECOS,solver_error,,,,12,258
Random QP,ECOS,solver_error,,,,12,258
Random QP,ECOS,solver_error,,,,12,254
Random QP,ECOS,solver_error,,,,13,306
Random QP,ECOS,solver_error,,,,13,308
Random QP,ECOS,solver_error,,,,13,316
Random QP,ECOS,solver_error,,,,13,302
Random QP,ECOS,solver_error,,,,13,296
Random QP,ECOS,solver_error,,,,13,302
Random QP,ECOS,solver_error,,,,13,304
Random QP,ECOS,solver_error,,,,13,306
Random QP,ECOS,solver_error,,,,13,298
Random QP,ECOS,solver_error,,,,13,304
Random QP,ECOS,solver_error,,,,15,412
Random QP,ECOS,solver_error,,,,15,422
Random QP,ECOS,solver_error,,,,15,406
Random QP,ECOS,solver_error,,,,15,418
Random QP,ECOS,solver_error,,,,15,412
Random QP,ECOS,solver_error,,,,15,408
Random QP,ECOS,solver_error,,,,15,416
Random QP,ECOS,solver_error,,,,15,410
Random QP,ECOS,solver_error,,,,15,406
Random QP,ECOS,solver_error,,,,15,412
Random QP,ECOS,solver_error,,,,18,612
Random QP,ECOS,solver_error,,,,18,594
Random QP,ECOS,solver_error,,,,18,614
Random QP,ECOS,solver_error,,,,18,604
Random QP,ECOS,solver_error,,,,18,610
Random QP,ECOS,solver_error,,,,18,612
Random QP,ECOS,solver_error,,,,18,602
Random QP,ECOS,solver_error,,,,18,622
Random QP,ECOS,solver_error,,,,18,594
Random QP,ECOS,solver_error,,,,18,598
Random QP,ECOS,solver_error,,,,23,1002
Random QP,ECOS,solver_error,,,,23,1016
Random QP,ECOS,solver_error,,,,23,1032
Random QP,ECOS,solver_error,,,,23,1020
Random QP,ECOS,solver_error,,,,23,1022
Random QP,ECOS,solver_error,,,,23,1066
Random QP,ECOS,solver_error,,,,23,1004
Random QP,ECOS,solver_error,,,,23,1034
Random QP,ECOS,solver_error,,,,23,994
Random QP,ECOS,solver_error,,,,23,1016
Random QP,ECOS,solver_error,,,,29,1694
Random QP,ECOS,solver_error,,,,29,1694
Random QP,ECOS,solver_error,,,,29,1702
Random QP,ECOS,solver_error,,,,29,1670
Random QP,ECOS,solver_error,,,,29,1672
Random QP,ECOS,solver_error,,,,29,1680
Random QP,ECOS,solver_error,,,,29,1688
Random QP,ECOS,solver_error,,,,29,1702
Random QP,ECOS,solver_error,,,,29,1664
Random QP,ECOS,solver_error,,,,29,1696
Random QP,ECOS,solver_error,,,,39,3204
Random QP,ECOS,solver_error,,,,39,3204
Random QP,ECOS,solver_error,,,,39,3200
Random QP,ECOS,solver_error,,,,39,3166
Random QP,ECOS,solver_error,,,,39,3220
Random QP,ECOS,solver_error,,,,39,3160
Random QP,ECOS,solver_error,,,,39,3192
Random QP,ECOS,solver_error,,,,39,3252
Random QP,ECOS,solver_error,,,,39,3230
Random QP,ECOS,solver_error,,,,39,3226
Random QP,ECOS,solver_error,,,,53,6268
Random QP,ECOS,solver_error,,,,53,6208
Random QP,ECOS,solver_error,,,,53,6260
Random QP,ECOS,solver_error,,,,53,6246
Random QP,ECOS,solver_error,,,,53,6126
Random QP,ECOS,solver_error,,,,53,6152
Random QP,ECOS,solver_error,,,,53,6178
Random QP,ECOS,solver_error,,,,53,6130
Random QP,ECOS,solver_error,,,,53,6166
Random QP,ECOS,solver_error,,,,53,6190
Random QP,ECOS,solver_error,,,,73,12284
Random QP,ECOS,solver_error,,,,73,12384
Random QP,ECOS,solver_error,,,,73,12288
Random QP,ECOS,solver_error,,,,73,12342
Random QP,ECOS,solver_error,,,,73,12356
Random QP,ECOS,solver_error,,,,73,12384
Random QP,ECOS,solver_error,,,,73,12438
Random QP,ECOS,solver_error,,,,73,12406
Random QP,ECOS,solver_error,,,,73,12370
Random QP,ECOS,solver_error,,,,73,12350
Random QP,ECOS,solver_error,,,,103,25576
Random QP,ECOS,solver_error,,,,103,25516
Random QP,ECOS,solver_error,,,,103,25482
Random QP,ECOS,solver_error,,,,103,25448
Random QP,ECOS,solver_error,,,,103,25508
Random QP,ECOS,solver_error,,,,103,25530
Random QP,ECOS,solver_error,,,,103,25594
Random QP,ECOS,solver_error,,,,103,25534
Random QP,ECOS,solver_error,,,,103,25440
Random QP,ECOS,solver_error,,,,103,25514
Random QP,ECOS,solver_error,,,,146,52538
Random QP,ECOS,solver_error,,,,146,52524
Random QP,ECOS,solver_error,,,,146,52582
Random QP,ECOS,solver_error,,,,146,52540
Random QP,ECOS,solver_error,,,,146,52570
Random QP,ECOS,solver_error,,,,146,52498
Random QP,ECOS,solver_error,,,,146,52604
Random QP,ECOS,solver_error,,,,146,52558
Random QP,ECOS,solver_error,,,,146,52482
Random QP,ECOS,solver_error,,,,146,52470
Random QP,ECOS,solver_error,,,,211,110960
Random QP,ECOS,solver_error,,,,211,110986
Random QP,ECOS,solver_error,,,,211,110918
Random QP,ECOS,solver_error,,,,211,110914
Random QP,ECOS,solver_error,,,,211,110938
Random QP,ECOS,solver_error,,,,211,110968
Random QP,ECOS,solver_error,,,,211,110924
Random QP,ECOS,solver_error,,,,211,110948
Random QP,ECOS,solver_error,,,,211,110992
Random QP,ECOS,solver_error,,,,211,110932
Random QP,ECOS,solver_error,,,,304,230956
Random QP,ECOS,solver_error,,,,304,230924
Random QP,ECOS,solver_error,,,,304,230968
Random QP,ECOS,solver_error,,,,304,230910
Random QP,ECOS,solver_error,,,,304,230986
Random QP,ECOS,solver_error,,,,304,230934
Random QP,ECOS,solver_error,,,,304,230940
Random QP,ECOS,solver_error,,,,304,230944
Random QP,ECOS,solver_error,,,,304,230960
Random QP,ECOS,solver_error,,,,304,230954
Random QP,ECOS,solver_error,,,,442,488410
Random QP,ECOS,solver_error,,,,442,488400
Random QP,ECOS,solver_error,,,,442,488398
Random QP,ECOS,solver_error,,,,442,488406
Random QP,ECOS,solver_error,,,,442,488398
Random QP,ECOS,solver_error,,,,442,488406
Random QP,ECOS,solver_error,,,,442,488398
Random QP,ECOS,solver_error,,,,442,488402
Random QP,ECOS,solver_error,,,,442,488404
Random QP,ECOS,solver_error,,,,442,488394
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036838
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036838
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036836
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202


==> data/results/benchmark_problems/ECOS/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,10,178
Random QP,ECOS,solver_error,,,,10,186
Random QP,ECOS,solver_error,,,,10,180
Random QP,ECOS,solver_error,,,,10,178
Random QP,ECOS,solver_error,,,,10,182
Random QP,ECOS,solver_error,,,,10,178
Random QP,ECOS,solver_error,,,,10,182
Random QP,ECOS,solver_error,,,,10,176
Random QP,ECOS,solver_error,,,,10,172
Random QP,ECOS,solver_error,,,,10,180


==> data/results/benchmark_problems/ECOS/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,103,25576
Random QP,ECOS,solver_error,,,,103,25516
Random QP,ECOS,solver_error,,,,103,25482
Random QP,ECOS,solver_error,,,,103,25448
Random QP,ECOS,solver_error,,,,103,25508
Random QP,ECOS,solver_error,,,,103,25530
Random QP,ECOS,solver_error,,,,103,25594
Random QP,ECOS,solver_error,,,,103,25534
Random QP,ECOS,solver_error,,,,103,25440
Random QP,ECOS,solver_error,,,,103,25514


==> data/results/benchmark_problems/ECOS/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,11,224
Random QP,ECOS,solver_error,,,,11,218
Random QP,ECOS,solver_error,,,,11,214
Random QP,ECOS,solver_error,,,,11,216
Random QP,ECOS,solver_error,,,,11,224
Random QP,ECOS,solver_error,,,,11,212
Random QP,ECOS,solver_error,,,,11,218
Random QP,ECOS,solver_error,,,,11,216
Random QP,ECOS,solver_error,,,,11,208
Random QP,ECOS,solver_error,,,,11,216


==> data/results/benchmark_problems/ECOS/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,12,264
Random QP,ECOS,solver_error,,,,12,250
Random QP,ECOS,solver_error,,,,12,254
Random QP,ECOS,solver_error,,,,12,258
Random QP,ECOS,solver_error,,,,12,262
Random QP,ECOS,solver_error,,,,12,254
Random QP,ECOS,solver_error,,,,12,250
Random QP,ECOS,solver_error,,,,12,258
Random QP,ECOS,solver_error,,,,12,258
Random QP,ECOS,solver_error,,,,12,254


==> data/results/benchmark_problems/ECOS/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,13,306
Random QP,ECOS,solver_error,,,,13,308
Random QP,ECOS,solver_error,,,,13,316
Random QP,ECOS,solver_error,,,,13,302
Random QP,ECOS,solver_error,,,,13,296
Random QP,ECOS,solver_error,,,,13,302
Random QP,ECOS,solver_error,,,,13,304
Random QP,ECOS,solver_error,,,,13,306
Random QP,ECOS,solver_error,,,,13,298
Random QP,ECOS,solver_error,,,,13,304


==> data/results/benchmark_problems/ECOS/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822


==> data/results/benchmark_problems/ECOS/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,146,52538
Random QP,ECOS,solver_error,,,,146,52524
Random QP,ECOS,solver_error,,,,146,52582
Random QP,ECOS,solver_error,,,,146,52540
Random QP,ECOS,solver_error,,,,146,52570
Random QP,ECOS,solver_error,,,,146,52498
Random QP,ECOS,solver_error,,,,146,52604
Random QP,ECOS,solver_error,,,,146,52558
Random QP,ECOS,solver_error,,,,146,52482
Random QP,ECOS,solver_error,,,,146,52470


==> data/results/benchmark_problems/ECOS/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,15,412
Random QP,ECOS,solver_error,,,,15,422
Random QP,ECOS,solver_error,,,,15,406
Random QP,ECOS,solver_error,,,,15,418
Random QP,ECOS,solver_error,,,,15,412
Random QP,ECOS,solver_error,,,,15,408
Random QP,ECOS,solver_error,,,,15,416
Random QP,ECOS,solver_error,,,,15,410
Random QP,ECOS,solver_error,,,,15,406
Random QP,ECOS,solver_error,,,,15,412


==> data/results/benchmark_problems/ECOS/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,18,612
Random QP,ECOS,solver_error,,,,18,594
Random QP,ECOS,solver_error,,,,18,614
Random QP,ECOS,solver_error,,,,18,604
Random QP,ECOS,solver_error,,,,18,610
Random QP,ECOS,solver_error,,,,18,612
Random QP,ECOS,solver_error,,,,18,602
Random QP,ECOS,solver_error,,,,18,622
Random QP,ECOS,solver_error,,,,18,594
Random QP,ECOS,solver_error,,,,18,598


==> data/results/benchmark_problems/ECOS/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202


==> data/results/benchmark_problems/ECOS/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,211,110960
Random QP,ECOS,solver_error,,,,211,110986
Random QP,ECOS,solver_error,,,,211,110918
Random QP,ECOS,solver_error,,,,211,110914
Random QP,ECOS,solver_error,,,,211,110938
Random QP,ECOS,solver_error,,,,211,110968
Random QP,ECOS,solver_error,,,,211,110924
Random QP,ECOS,solver_error,,,,211,110948
Random QP,ECOS,solver_error,,,,211,110992
Random QP,ECOS,solver_error,,,,211,110932


==> data/results/benchmark_problems/ECOS/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,23,1002
Random QP,ECOS,solver_error,,,,23,1016
Random QP,ECOS,solver_error,,,,23,1032
Random QP,ECOS,solver_error,,,,23,1020
Random QP,ECOS,solver_error,,,,23,1022
Random QP,ECOS,solver_error,,,,23,1066
Random QP,ECOS,solver_error,,,,23,1004
Random QP,ECOS,solver_error,,,,23,1034
Random QP,ECOS,solver_error,,,,23,994
Random QP,ECOS,solver_error,,,,23,1016


==> data/results/benchmark_problems/ECOS/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,29,1694
Random QP,ECOS,solver_error,,,,29,1694
Random QP,ECOS,solver_error,,,,29,1702
Random QP,ECOS,solver_error,,,,29,1670
Random QP,ECOS,solver_error,,,,29,1672
Random QP,ECOS,solver_error,,,,29,1680
Random QP,ECOS,solver_error,,,,29,1688
Random QP,ECOS,solver_error,,,,29,1702
Random QP,ECOS,solver_error,,,,29,1664
Random QP,ECOS,solver_error,,,,29,1696


==> data/results/benchmark_problems/ECOS/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,304,230956
Random QP,ECOS,solver_error,,,,304,230924
Random QP,ECOS,solver_error,,,,304,230968
Random QP,ECOS,solver_error,,,,304,230910
Random QP,ECOS,solver_error,,,,304,230986
Random QP,ECOS,solver_error,,,,304,230934
Random QP,ECOS,solver_error,,,,304,230940
Random QP,ECOS,solver_error,,,,304,230944
Random QP,ECOS,solver_error,,,,304,230960
Random QP,ECOS,solver_error,,,,304,230954


==> data/results/benchmark_problems/ECOS/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,39,3204
Random QP,ECOS,solver_error,,,,39,3204
Random QP,ECOS,solver_error,,,,39,3200
Random QP,ECOS,solver_error,,,,39,3166
Random QP,ECOS,solver_error,,,,39,3220
Random QP,ECOS,solver_error,,,,39,3160
Random QP,ECOS,solver_error,,,,39,3192
Random QP,ECOS,solver_error,,,,39,3252
Random QP,ECOS,solver_error,,,,39,3230
Random QP,ECOS,solver_error,,,,39,3226


==> data/results/benchmark_problems/ECOS/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,442,488410
Random QP,ECOS,solver_error,,,,442,488400
Random QP,ECOS,solver_error,,,,442,488398
Random QP,ECOS,solver_error,,,,442,488406
Random QP,ECOS,solver_error,,,,442,488398
Random QP,ECOS,solver_error,,,,442,488406
Random QP,ECOS,solver_error,,,,442,488398
Random QP,ECOS,solver_error,,,,442,488402
Random QP,ECOS,solver_error,,,,442,488404
Random QP,ECOS,solver_error,,,,442,488394


==> data/results/benchmark_problems/ECOS/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,53,6268
Random QP,ECOS,solver_error,,,,53,6208
Random QP,ECOS,solver_error,,,,53,6260
Random QP,ECOS,solver_error,,,,53,6246
Random QP,ECOS,solver_error,,,,53,6126
Random QP,ECOS,solver_error,,,,53,6152
Random QP,ECOS,solver_error,,,,53,6178
Random QP,ECOS,solver_error,,,,53,6130
Random QP,ECOS,solver_error,,,,53,6166
Random QP,ECOS,solver_error,,,,53,6190


==> data/results/benchmark_problems/ECOS/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036838
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036838
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036836
Random QP,ECOS,solver_error,,,,644,1036840


==> data/results/benchmark_problems/ECOS/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,73,12284
Random QP,ECOS,solver_error,,,,73,12384
Random QP,ECOS,solver_error,,,,73,12288
Random QP,ECOS,solver_error,,,,73,12342
Random QP,ECOS,solver_error,,,,73,12356
Random QP,ECOS,solver_error,,,,73,12384
Random QP,ECOS,solver_error,,,,73,12438
Random QP,ECOS,solver_error,,,,73,12406
Random QP,ECOS,solver_error,,,,73,12370
Random QP,ECOS,solver_error,,,,73,12350


==> data/results/benchmark_problems/ECOS/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000


==> data/results/benchmark_problems/ECOS/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.045200014000000004,15,422.48893755134947,10,3510
SVM,ECOS,optimal,0.01416038,15,408.29539941155576,10,3510
SVM,ECOS,optimal,0.014835368,15,414.40009605753835,10,3510
SVM,ECOS,optimal,0.014268834,15,416.3674696438188,10,3510
SVM,ECOS,optimal,0.014497123,15,425.91861947364,10,3510
SVM,ECOS,optimal,0.014484553,15,402.928891582256,10,3510
SVM,ECOS,optimal,0.012649855,13,426.3877468584014,10,3510
SVM,ECOS,optimal,0.013476795,14,419.6172866025168,10,3510
SVM,ECOS,optimal,0.013321376999999999,14,428.65301086234183,10,3510
SVM,ECOS,optimal,0.012644965,13,417.0697439836619,10,3510
SVM,ECOS,optimal,0.01797314,16,460.69743424284377,11,4025
SVM,ECOS,optimal,0.0153991,14,462.5040292820839,11,4025
SVM,ECOS,optimal,0.017441581,16,452.3248136011647,11,4025
SVM,ECOS,optimal,0.017193151,16,464.2686877104363,11,4025
SVM,ECOS,optimal,0.017704453000000002,17,452.0342216356218,11,4025
SVM,ECOS,optimal,0.015994636,15,447.69827722895684,11,4025
SVM,ECOS,optimal,0.016839391999999998,16,450.0477788998742,11,4025
SVM,ECOS,optimal,0.018153047,17,454.8319815032936,11,4025
SVM,ECOS,optimal,0.015480543000000001,14,471.42702474985583,11,4025
SVM,ECOS,optimal,0.015433533000000001,14,454.0819508221137,11,4025
SVM,ECOS,optimal,0.018333624,15,492.7753384047066,12,4572
SVM,ECOS,optimal,0.017944519,14,502.98547050049723,12,4572
SVM,ECOS,optimal,0.017678618,14,494.16532523361434,12,4572
SVM,ECOS,optimal,0.019454318,16,486.87594518055033,12,4572
SVM,ECOS,optimal,0.019701147,17,496.23442627304473,12,4572
SVM,ECOS,optimal,0.01692253,14,514.8733893112978,12,4572
SVM,ECOS,optimal,0.01749162,14,506.6975252669713,12,4572
SVM,ECOS,optimal,0.017039763,14,501.72994617752266,12,4572
SVM,ECOS,optimal,0.018109792,15,502.4435717666001,12,4572
SVM,ECOS,optimal,0.018825461,16,474.8955873178372,12,4572
SVM,ECOS,optimal,0.020289062,15,537.7582333634183,13,5147
SVM,ECOS,optimal,0.022406591,17,542.8935928014093,13,5147
SVM,ECOS,optimal,0.020278538,15,523.2912081540173,13,5147
SVM,ECOS,optimal,0.020603294,15,539.8449746330705,13,5147
SVM,ECOS,optimal,0.020439376000000002,15,549.258413447684,13,5147
SVM,ECOS,optimal,0.020681005,15,550.2832139558269,13,5147
SVM,ECOS,optimal,0.019331201,14,537.2673511467361,13,5147
SVM,ECOS,optimal,0.020122288000000002,15,531.7403086226586,13,5147
SVM,ECOS,optimal,0.023899479,17,537.6142105678722,13,5147
SVM,ECOS,optimal,0.020988067000000003,16,541.0861118042742,13,5147
SVM,ECOS,optimal,0.022877027,15,574.4968571384109,14,5754
SVM,ECOS,optimal,0.022366547999999997,14,572.8544761767179,14,5754
SVM,ECOS,optimal,0.040175325,14,585.1847609334435,14,5754
SVM,ECOS,optimal,0.061115735,18,576.2368983117262,14,5754
SVM,ECOS,optimal,0.052154055000000005,15,578.0801417008668,14,5754
SVM,ECOS,optimal,0.051469692000000004,15,588.9613888623052,14,5754
SVM,ECOS,optimal,0.04214615099999999,15,581.3180065175304,14,5754
SVM,ECOS,optimal,0.023542029,16,581.1318831320235,14,5754
SVM,ECOS,optimal,0.023371812,16,583.3442381943499,14,5754
SVM,ECOS,optimal,0.022742455,15,566.9885387715992,14,5754
SVM,ECOS,optimal,0.02844364,15,663.2506833713512,16,7056
SVM,ECOS,optimal,0.032052283,18,651.5965633545733,16,7056
SVM,ECOS,optimal,0.026696121,14,651.911412183283,16,7056
SVM,ECOS,optimal,0.028161524,15,674.0881140720553,16,7056
SVM,ECOS,optimal,0.028569555,15,667.7319395614737,16,7056
SVM,ECOS,optimal,0.028147231,15,666.4982182685809,16,7056
SVM,ECOS,optimal,0.029394498999999998,16,676.8263432697355,16,7056
SVM,ECOS,optimal,0.028288948,15,661.4794550389557,16,7056
SVM,ECOS,optimal,0.029620557000000002,16,648.3942252845087,16,7056
SVM,ECOS,optimal,0.028059221000000002,15,662.5105531486861,16,7056
SVM,ECOS,optimal,0.043103515,15,701.9288093491939,17,7751
SVM,ECOS,optimal,0.031818174,16,682.1824736430416,17,7751
SVM,ECOS,optimal,0.028957531,14,718.3939547128067,17,7751
SVM,ECOS,optimal,0.07132538599999999,15,700.6556707116522,17,7751
SVM,ECOS,optimal,0.07546979300000001,16,700.2466374169542,17,7751
SVM,ECOS,optimal,0.07170510299999999,15,687.2288513588503,17,7751
SVM,ECOS,optimal,0.063885332,15,718.7685887021156,17,7751
SVM,ECOS,optimal,0.035756662999999994,18,701.9391278707408,17,7751
SVM,ECOS,optimal,0.034944193,18,694.9741083217682,17,7751
SVM,ECOS,optimal,0.028954793000000006,14,710.7338726542587,17,7751
SVM,ECOS,optimal,0.043508247,16,812.5080375455818,20,10020
SVM,ECOS,optimal,0.04697877,17,812.539075820613,20,10020
SVM,ECOS,optimal,0.04007229,15,813.8956041401291,20,10020
SVM,ECOS,optimal,0.064684187,15,802.8111100469825,20,10020
SVM,ECOS,optimal,0.09556949,15,825.1338175010169,20,10020
SVM,ECOS,optimal,0.093995295,15,823.7543233877577,20,10020
SVM,ECOS,optimal,0.06721384999999999,15,823.722000370807,20,10020
SVM,ECOS,optimal,0.045003096,17,800.8925334118761,20,10020
SVM,ECOS,optimal,0.039350408999999996,15,814.9574855039286,20,10020
SVM,ECOS,optimal,0.037740777999999996,14,847.7070247071307,20,10020
SVM,ECOS,optimal,0.055150200999999996,16,926.206572988006,23,12557
SVM,ECOS,optimal,0.051120673,15,935.87286240785,23,12557
SVM,ECOS,optimal,0.053889742000000004,15,950.4672994106784,23,12557
SVM,ECOS,optimal,0.059643735999999996,18,964.520592846426,23,12557
SVM,ECOS,optimal,0.053021122999999996,16,943.8977687498607,23,12557
SVM,ECOS,optimal,0.063109179,19,921.7302351427746,23,12557
SVM,ECOS,optimal,0.05503328,16,939.2944904236588,23,12557
SVM,ECOS,optimal,0.051655694,15,953.0985544236548,23,12557
SVM,ECOS,optimal,0.052954949,15,950.585926870202,23,12557
SVM,ECOS,optimal,0.05190128,15,944.4624716832167,23,12557
SVM,ECOS,optimal,0.067941552,16,1032.432544816624,26,15366
SVM,ECOS,optimal,0.068454104,16,1040.9758968352119,26,15366
SVM,ECOS,optimal,0.06923058,16,1067.478456643864,26,15366
SVM,ECOS,optimal,0.067944403,16,1069.2919113079406,26,15366
SVM,ECOS,optimal,0.065060438,15,1070.9556189500308,26,15366
SVM,ECOS,optimal,0.066299094,15,1076.4943531174697,26,15366
SVM,ECOS,optimal,0.06557700500000001,15,1061.8008501102802,26,15366
SVM,ECOS,optimal,0.069872268,16,1073.6405976464434,26,15366
SVM,ECOS,optimal,0.08132687400000001,20,1047.2505666761033,26,15366
SVM,ECOS,optimal,0.062491777000000005,14,1064.2591374443816,26,15366
SVM,ECOS,optimal,0.10458891,18,1297.4326502256054,31,20645
SVM,ECOS,optimal,0.105142329,18,1255.2822120018914,31,20645
SVM,ECOS,optimal,0.108147423,19,1256.0259191780215,31,20645
SVM,ECOS,optimal,0.092204511,15,1264.2069910227694,31,20645
SVM,ECOS,optimal,0.094255701,16,1258.7280142708325,31,20645
SVM,ECOS,optimal,0.094496437,16,1276.3304833650905,31,20645
SVM,ECOS,optimal,0.099715946,17,1260.4298582492036,31,20645
SVM,ECOS,optimal,0.09651081,16,1258.3022382014533,31,20645
SVM,ECOS,optimal,0.09287438599999999,15,1260.8863378166839,31,20645
SVM,ECOS,optimal,0.095897115,16,1275.1509713474775,31,20645
SVM,ECOS,optimal,0.142737851,16,1485.4871554635254,37,27971
SVM,ECOS,optimal,0.172533871,17,1534.8417291961407,37,27971
SVM,ECOS,optimal,0.35811434700000006,19,1473.126773486448,37,27971
SVM,ECOS,optimal,0.146417819,17,1489.086431260156,37,27971
SVM,ECOS,optimal,0.145713649,17,1514.4521428687158,37,27971
SVM,ECOS,optimal,0.13907440999999998,16,1492.5782598027934,37,27971
SVM,ECOS,optimal,0.144470365,17,1526.4972537618805,37,27971
SVM,ECOS,optimal,0.137840182,16,1516.1055102861567,37,27971
SVM,ECOS,optimal,0.145860546,17,1501.1720028011173,37,27971
SVM,ECOS,optimal,0.136200903,16,1504.5631730785644,37,27971
SVM,ECOS,optimal,0.391161992,18,1802.6474466904133,45,39419
SVM,ECOS,optimal,0.293852925,18,1854.608321333434,45,39419
SVM,ECOS,optimal,0.236848617,19,1837.837792257329,45,39419
SVM,ECOS,optimal,0.22317006,17,1843.317583004773,45,39419
SVM,ECOS,optimal,0.239002944,19,1819.3928713636292,45,39419
SVM,ECOS,optimal,0.237042444,19,1819.3005530085861,45,39419
SVM,ECOS,optimal,0.226334192,17,1855.350529364076,45,39419
SVM,ECOS,optimal,0.240444353,19,1837.3862129794227,45,39419
SVM,ECOS,optimal,0.23174993100000002,18,1856.384659365611,45,39419
SVM,ECOS,optimal,0.23108773800000001,18,1841.441709897912,45,39419
SVM,ECOS,optimal,0.42827086799999997,19,2237.955181621333,55,56429
SVM,ECOS,optimal,0.63259859,18,2242.6731943908085,55,56429
SVM,ECOS,optimal,0.399853086,19,2230.525062216443,55,56429
SVM,ECOS,optimal,0.5928595600000001,19,2264.3500889236125,55,56429
SVM,ECOS,optimal,0.392451937,18,2245.547261779654,55,56429
SVM,ECOS,optimal,0.625589075,19,2173.429865989482,55,56429
SVM,ECOS,optimal,0.449814891,20,2196.319841120817,55,56429
SVM,ECOS,optimal,0.601193556,19,2229.5765181426573,55,56429
SVM,ECOS,optimal,0.392552339,18,2277.128229659332,55,56429
SVM,ECOS,optimal,0.62693916,22,2212.3268897831567,55,56429
SVM,ECOS,optimal,0.936585215,21,2714.640153518912,68,83028
SVM,ECOS,optimal,0.924633288,20,2735.2883247202867,68,83028
SVM,ECOS,optimal,0.8966222210000001,19,2766.64259074338,68,83028
SVM,ECOS,optimal,0.933972941,19,2754.1584497013628,68,83028
SVM,ECOS,optimal,0.932328035,19,2788.357794386001,68,83028
SVM,ECOS,optimal,0.924756349,18,2719.5444749952485,68,83028
SVM,ECOS,optimal,0.8927861559999999,19,2783.8223715488434,68,83028
SVM,ECOS,optimal,0.9102170209999999,19,2739.6525297310127,68,83028
SVM,ECOS,optimal,0.928793716,21,2748.9489124237953,68,83028
SVM,ECOS,optimal,0.890626202,18,2777.469940256191,68,83028
SVM,ECOS,optimal,1.33206486,19,3393.3624386497695,84,122724
SVM,ECOS,optimal,1.3526690490000002,20,3418.7496230252973,84,122724
SVM,ECOS,optimal,1.344064191,20,3457.29024698603,84,122724
SVM,ECOS,optimal,1.358758739,21,3401.1804236564994,84,122724
SVM,ECOS,optimal,1.352963271,20,3388.0280657354792,84,122724
SVM,ECOS,optimal,1.336266875,20,3421.030414260381,84,122724
SVM,ECOS,optimal,1.3391919570000002,20,3419.167345756074,84,122724
SVM,ECOS,optimal,1.3492019259999999,20,3387.3952973470373,84,122724
SVM,ECOS,optimal inaccurate,1.405066617,23,3404.0971146585907,84,122724
SVM,ECOS,optimal,1.353207768,20,3423.967357195909,84,122724
SVM,ECOS,optimal,2.179758908,21,4233.276550622031,105,186479
SVM,ECOS,optimal,2.275338957,23,4278.7936323101785,105,186479
SVM,ECOS,optimal,2.263901796,21,4254.4718032304245,105,186479
SVM,ECOS,optimal,1.997348965,23,4135.0297519058095,105,186479
SVM,ECOS,optimal,2.175358696,21,4255.763232524457,105,186479
SVM,ECOS,optimal,2.254897179,22,4276.603058652436,105,186479
SVM,ECOS,optimal,1.946270952,21,4327.458130477581,105,186479
SVM,ECOS,optimal,2.16689458,21,4250.717947642657,105,186479
SVM,ECOS,optimal,2.001176774,22,4299.013210913739,105,186479
SVM,ECOS,optimal,2.242093368,21,4279.457332704933,105,186479
SVM,ECOS,optimal,3.155525773,23,5367.829352501451,132,287892
SVM,ECOS,optimal,2.914327026,22,5396.179277077088,132,287892
SVM,ECOS,optimal,3.357154803,22,5296.166765570962,132,287892
SVM,ECOS,optimal,3.047362063,23,5262.810778583554,132,287892
SVM,ECOS,optimal,3.365694669,22,5350.312294880046,132,287892
SVM,ECOS,optimal,2.9881372089999996,22,5360.657237564079,132,287892
SVM,ECOS,optimal,3.306212233,22,5329.329791923599,132,287892
SVM,ECOS,optimal,3.375106638,22,5358.711328511914,132,287892
SVM,ECOS,optimal,3.061119344,22,5327.338764011457,132,287892
SVM,ECOS,optimal,3.1616717739999998,24,5326.695626024896,132,287892
SVM,ECOS,optimal,3.150621171,24,6666.176531483026,166,446706
SVM,ECOS,optimal,3.327036168,24,6656.262725092513,166,446706
SVM,ECOS,optimal,3.255183913,23,6719.163224148516,166,446706
SVM,ECOS,optimal,3.350159655,24,6672.301574433518,166,446706
SVM,ECOS,optimal,3.213034356,23,6722.754206569293,166,446706
SVM,ECOS,optimal,3.373674652,24,6694.076889473544,166,446706
SVM,ECOS,optimal,3.2436538520000004,23,6682.47393718244,166,446706
SVM,ECOS,optimal,3.48353788,23,6713.701685950578,166,446706
SVM,ECOS,optimal,3.647226568,24,6770.32358612334,166,446706
SVM,ECOS,optimal,3.545836005,24,6698.399595706111,166,446706
SVM,ECOS,optimal,6.569566827999999,25,8470.079823793434,209,697223
SVM,ECOS,optimal,6.673453321999999,25,8411.016941789416,209,697223
SVM,ECOS,optimal,6.41512694,24,8420.253667850373,209,697223
SVM,ECOS,optimal,6.396021656,25,8433.818773368092,209,697223
SVM,ECOS,optimal,6.4227762870000005,24,8517.564169197336,209,697223
SVM,ECOS,optimal,6.4570253079999995,25,8459.294729977157,209,697223
SVM,ECOS,optimal,6.515313872,25,8356.209503163833,209,697223
SVM,ECOS,optimal,6.6226123810000015,25,8456.187714044236,209,697223
SVM,ECOS,optimal,6.832563457999999,26,8525.463807009159,209,697223
SVM,ECOS,optimal,6.39528432,25,8421.379089707276,209,697223


==> data/results/benchmark_problems/ECOS/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.045200014,15,422.48893755134947,10,3510
SVM,ECOS,optimal,0.01416038,15,408.29539941155576,10,3510
SVM,ECOS,optimal,0.014835368,15,414.40009605753835,10,3510
SVM,ECOS,optimal,0.014268834,15,416.3674696438188,10,3510
SVM,ECOS,optimal,0.014497123,15,425.91861947364,10,3510
SVM,ECOS,optimal,0.014484552999999999,15,402.92889158225597,10,3510
SVM,ECOS,optimal,0.012649855,13,426.38774685840144,10,3510
SVM,ECOS,optimal,0.013476795,14,419.61728660251674,10,3510
SVM,ECOS,optimal,0.013321377,14,428.6530108623419,10,3510
SVM,ECOS,optimal,0.012644965000000001,13,417.0697439836619,10,3510


==> data/results/benchmark_problems/ECOS/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,2.179758908,21,4233.276550622031,105,186479
SVM,ECOS,optimal,2.2753389569999998,23,4278.793632310178,105,186479
SVM,ECOS,optimal,2.263901796,21,4254.471803230424,105,186479
SVM,ECOS,optimal,1.997348965,23,4135.0297519058095,105,186479
SVM,ECOS,optimal,2.175358696,21,4255.763232524457,105,186479
SVM,ECOS,optimal,2.254897179,22,4276.603058652436,105,186479
SVM,ECOS,optimal,1.9462709519999999,21,4327.458130477581,105,186479
SVM,ECOS,optimal,2.16689458,21,4250.717947642657,105,186479
SVM,ECOS,optimal,2.001176774,22,4299.013210913739,105,186479
SVM,ECOS,optimal,2.242093368,21,4279.457332704933,105,186479


==> data/results/benchmark_problems/ECOS/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.01797314,16,460.69743424284377,11,4025
SVM,ECOS,optimal,0.015399099999999999,14,462.5040292820839,11,4025
SVM,ECOS,optimal,0.017441581,16,452.3248136011647,11,4025
SVM,ECOS,optimal,0.017193151,16,464.2686877104363,11,4025
SVM,ECOS,optimal,0.017704453,17,452.0342216356218,11,4025
SVM,ECOS,optimal,0.015994636,15,447.6982772289568,11,4025
SVM,ECOS,optimal,0.016839392,16,450.0477788998742,11,4025
SVM,ECOS,optimal,0.018153047,17,454.8319815032936,11,4025
SVM,ECOS,optimal,0.015480543,14,471.42702474985583,11,4025
SVM,ECOS,optimal,0.015433533,14,454.0819508221137,11,4025


==> data/results/benchmark_problems/ECOS/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.018333624,15,492.77533840470664,12,4572
SVM,ECOS,optimal,0.017944519,14,502.98547050049723,12,4572
SVM,ECOS,optimal,0.017678618,14,494.1653252336144,12,4572
SVM,ECOS,optimal,0.019454318,16,486.87594518055033,12,4572
SVM,ECOS,optimal,0.019701147,17,496.23442627304473,12,4572
SVM,ECOS,optimal,0.01692253,14,514.8733893112978,12,4572
SVM,ECOS,optimal,0.01749162,14,506.6975252669713,12,4572
SVM,ECOS,optimal,0.017039763,14,501.72994617752266,12,4572
SVM,ECOS,optimal,0.018109792,15,502.4435717666001,12,4572
SVM,ECOS,optimal,0.018825461,16,474.89558731783734,12,4572


==> data/results/benchmark_problems/ECOS/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.020289062,15,537.7582333634184,13,5147
SVM,ECOS,optimal,0.022406591,17,542.8935928014093,13,5147
SVM,ECOS,optimal,0.020278538,15,523.2912081540173,13,5147
SVM,ECOS,optimal,0.020603293999999998,15,539.8449746330705,13,5147
SVM,ECOS,optimal,0.020439376,15,549.258413447684,13,5147
SVM,ECOS,optimal,0.020681005,15,550.2832139558269,13,5147
SVM,ECOS,optimal,0.019331201,14,537.2673511467361,13,5147
SVM,ECOS,optimal,0.020122288,15,531.7403086226586,13,5147
SVM,ECOS,optimal,0.023899478999999998,17,537.6142105678722,13,5147
SVM,ECOS,optimal,0.020988067,16,541.0861118042742,13,5147


==> data/results/benchmark_problems/ECOS/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,3.155525773,23,5367.829352501451,132,287892
SVM,ECOS,optimal,2.9143270259999996,22,5396.179277077088,132,287892
SVM,ECOS,optimal,3.3571548030000002,22,5296.1667655709625,132,287892
SVM,ECOS,optimal,3.047362063,23,5262.810778583554,132,287892
SVM,ECOS,optimal,3.365694669,22,5350.312294880046,132,287892
SVM,ECOS,optimal,2.988137209,22,5360.657237564079,132,287892
SVM,ECOS,optimal,3.306212233,22,5329.329791923599,132,287892
SVM,ECOS,optimal,3.375106638,22,5358.711328511914,132,287892
SVM,ECOS,optimal,3.0611193439999997,22,5327.338764011457,132,287892
SVM,ECOS,optimal,3.161671774,24,5326.695626024896,132,287892


==> data/results/benchmark_problems/ECOS/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.022877026999999998,15,574.4968571384109,14,5754
SVM,ECOS,optimal,0.022366548,14,572.8544761767179,14,5754
SVM,ECOS,optimal,0.040175325,14,585.1847609334435,14,5754
SVM,ECOS,optimal,0.061115735,18,576.2368983117263,14,5754
SVM,ECOS,optimal,0.052154055000000005,15,578.0801417008668,14,5754
SVM,ECOS,optimal,0.051469692,15,588.9613888623052,14,5754
SVM,ECOS,optimal,0.042146151,15,581.3180065175304,14,5754
SVM,ECOS,optimal,0.023542029,16,581.1318831320235,14,5754
SVM,ECOS,optimal,0.023371812000000002,16,583.3442381943499,14,5754
SVM,ECOS,optimal,0.022742454999999998,15,566.9885387715993,14,5754


==> data/results/benchmark_problems/ECOS/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.02844364,15,663.2506833713513,16,7056
SVM,ECOS,optimal,0.032052283,18,651.5965633545732,16,7056
SVM,ECOS,optimal,0.026696121,14,651.911412183283,16,7056
SVM,ECOS,optimal,0.028161524,15,674.0881140720552,16,7056
SVM,ECOS,optimal,0.028569555,15,667.7319395614737,16,7056
SVM,ECOS,optimal,0.028147231,15,666.4982182685809,16,7056
SVM,ECOS,optimal,0.029394499,16,676.8263432697355,16,7056
SVM,ECOS,optimal,0.028288947999999998,15,661.4794550389558,16,7056
SVM,ECOS,optimal,0.029620557,16,648.3942252845087,16,7056
SVM,ECOS,optimal,0.028059221,15,662.5105531486861,16,7056


==> data/results/benchmark_problems/ECOS/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,3.150621171,24,6666.176531483026,166,446706
SVM,ECOS,optimal,3.3270361680000002,24,6656.262725092514,166,446706
SVM,ECOS,optimal,3.255183913,23,6719.163224148516,166,446706
SVM,ECOS,optimal,3.350159655,24,6672.301574433518,166,446706
SVM,ECOS,optimal,3.213034356,23,6722.754206569293,166,446706
SVM,ECOS,optimal,3.373674652,24,6694.076889473544,166,446706
SVM,ECOS,optimal,3.2436538520000004,23,6682.47393718244,166,446706
SVM,ECOS,optimal,3.48353788,23,6713.701685950579,166,446706
SVM,ECOS,optimal,3.6472265680000002,24,6770.32358612334,166,446706
SVM,ECOS,optimal,3.545836005,24,6698.399595706111,166,446706


==> data/results/benchmark_problems/ECOS/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.043103515,15,701.9288093491939,17,7751
SVM,ECOS,optimal,0.031818174,16,682.1824736430416,17,7751
SVM,ECOS,optimal,0.028957531,14,718.3939547128067,17,7751
SVM,ECOS,optimal,0.071325386,15,700.6556707116522,17,7751
SVM,ECOS,optimal,0.07546979300000001,16,700.2466374169543,17,7751
SVM,ECOS,optimal,0.07170510299999999,15,687.2288513588503,17,7751
SVM,ECOS,optimal,0.063885332,15,718.7685887021156,17,7751
SVM,ECOS,optimal,0.035756662999999994,18,701.9391278707409,17,7751
SVM,ECOS,optimal,0.034944193,18,694.9741083217683,17,7751
SVM,ECOS,optimal,0.028954793000000003,14,710.7338726542588,17,7751


==> data/results/benchmark_problems/ECOS/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.043508247,16,812.5080375455817,20,10020
SVM,ECOS,optimal,0.04697877,17,812.539075820613,20,10020
SVM,ECOS,optimal,0.04007229,15,813.8956041401291,20,10020
SVM,ECOS,optimal,0.064684187,15,802.8111100469825,20,10020
SVM,ECOS,optimal,0.09556948999999999,15,825.1338175010169,20,10020
SVM,ECOS,optimal,0.093995295,15,823.7543233877577,20,10020
SVM,ECOS,optimal,0.06721384999999999,15,823.722000370807,20,10020
SVM,ECOS,optimal,0.045003096,17,800.8925334118761,20,10020
SVM,ECOS,optimal,0.039350409,15,814.9574855039286,20,10020
SVM,ECOS,optimal,0.037740778,14,847.7070247071308,20,10020


==> data/results/benchmark_problems/ECOS/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,6.569566828,25,8470.079823793434,209,697223
SVM,ECOS,optimal,6.673453321999999,25,8411.016941789416,209,697223
SVM,ECOS,optimal,6.41512694,24,8420.253667850373,209,697223
SVM,ECOS,optimal,6.396021656,25,8433.81877336809,209,697223
SVM,ECOS,optimal,6.4227762870000005,24,8517.564169197336,209,697223
SVM,ECOS,optimal,6.457025308,25,8459.294729977157,209,697223
SVM,ECOS,optimal,6.515313872,25,8356.209503163833,209,697223
SVM,ECOS,optimal,6.622612381000001,25,8456.187714044236,209,697223
SVM,ECOS,optimal,6.832563458,26,8525.46380700916,209,697223
SVM,ECOS,optimal,6.39528432,25,8421.379089707276,209,697223


==> data/results/benchmark_problems/ECOS/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.055150201,16,926.206572988006,23,12557
SVM,ECOS,optimal,0.051120673,15,935.8728624078499,23,12557
SVM,ECOS,optimal,0.053889742,15,950.4672994106783,23,12557
SVM,ECOS,optimal,0.059643736,18,964.5205928464259,23,12557
SVM,ECOS,optimal,0.053021123,16,943.8977687498607,23,12557
SVM,ECOS,optimal,0.063109179,19,921.7302351427746,23,12557
SVM,ECOS,optimal,0.05503328,16,939.2944904236588,23,12557
SVM,ECOS,optimal,0.051655694,15,953.0985544236547,23,12557
SVM,ECOS,optimal,0.052954949,15,950.585926870202,23,12557
SVM,ECOS,optimal,0.05190128,15,944.4624716832167,23,12557


==> data/results/benchmark_problems/ECOS/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.067941552,16,1032.432544816624,26,15366
SVM,ECOS,optimal,0.068454104,16,1040.975896835212,26,15366
SVM,ECOS,optimal,0.06923058,16,1067.4784566438639,26,15366
SVM,ECOS,optimal,0.067944403,16,1069.2919113079408,26,15366
SVM,ECOS,optimal,0.065060438,15,1070.9556189500308,26,15366
SVM,ECOS,optimal,0.066299094,15,1076.4943531174697,26,15366
SVM,ECOS,optimal,0.06557700500000001,15,1061.80085011028,26,15366
SVM,ECOS,optimal,0.069872268,16,1073.6405976464434,26,15366
SVM,ECOS,optimal,0.08132687400000001,20,1047.2505666761033,26,15366
SVM,ECOS,optimal,0.062491777,14,1064.2591374443816,26,15366


==> data/results/benchmark_problems/ECOS/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.10458891000000001,18,1297.4326502256051,31,20645
SVM,ECOS,optimal,0.105142329,18,1255.2822120018916,31,20645
SVM,ECOS,optimal,0.108147423,19,1256.0259191780215,31,20645
SVM,ECOS,optimal,0.092204511,15,1264.2069910227694,31,20645
SVM,ECOS,optimal,0.094255701,16,1258.7280142708325,31,20645
SVM,ECOS,optimal,0.09449643699999999,16,1276.3304833650905,31,20645
SVM,ECOS,optimal,0.099715946,17,1260.4298582492036,31,20645
SVM,ECOS,optimal,0.09651081,16,1258.3022382014533,31,20645
SVM,ECOS,optimal,0.092874386,15,1260.8863378166839,31,20645
SVM,ECOS,optimal,0.09589711499999999,16,1275.1509713474775,31,20645


==> data/results/benchmark_problems/ECOS/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.142737851,16,1485.4871554635256,37,27971
SVM,ECOS,optimal,0.172533871,17,1534.8417291961407,37,27971
SVM,ECOS,optimal,0.358114347,19,1473.126773486448,37,27971
SVM,ECOS,optimal,0.146417819,17,1489.086431260156,37,27971
SVM,ECOS,optimal,0.145713649,17,1514.4521428687158,37,27971
SVM,ECOS,optimal,0.13907440999999998,16,1492.5782598027931,37,27971
SVM,ECOS,optimal,0.144470365,17,1526.4972537618803,37,27971
SVM,ECOS,optimal,0.137840182,16,1516.1055102861567,37,27971
SVM,ECOS,optimal,0.145860546,17,1501.1720028011173,37,27971
SVM,ECOS,optimal,0.136200903,16,1504.5631730785644,37,27971


==> data/results/benchmark_problems/ECOS/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.391161992,18,1802.6474466904133,45,39419
SVM,ECOS,optimal,0.293852925,18,1854.608321333434,45,39419
SVM,ECOS,optimal,0.23684861699999998,19,1837.8377922573295,45,39419
SVM,ECOS,optimal,0.22317006,17,1843.317583004773,45,39419
SVM,ECOS,optimal,0.239002944,19,1819.392871363629,45,39419
SVM,ECOS,optimal,0.237042444,19,1819.3005530085861,45,39419
SVM,ECOS,optimal,0.22633419200000002,17,1855.3505293640762,45,39419
SVM,ECOS,optimal,0.240444353,19,1837.3862129794225,45,39419
SVM,ECOS,optimal,0.231749931,18,1856.384659365611,45,39419
SVM,ECOS,optimal,0.231087738,18,1841.4417098979118,45,39419


==> data/results/benchmark_problems/ECOS/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.428270868,19,2237.955181621333,55,56429
SVM,ECOS,optimal,0.63259859,18,2242.6731943908085,55,56429
SVM,ECOS,optimal,0.399853086,19,2230.525062216443,55,56429
SVM,ECOS,optimal,0.5928595600000001,19,2264.3500889236125,55,56429
SVM,ECOS,optimal,0.39245193700000003,18,2245.547261779654,55,56429
SVM,ECOS,optimal,0.625589075,19,2173.429865989482,55,56429
SVM,ECOS,optimal,0.449814891,20,2196.319841120817,55,56429
SVM,ECOS,optimal,0.601193556,19,2229.5765181426577,55,56429
SVM,ECOS,optimal,0.392552339,18,2277.1282296593317,55,56429
SVM,ECOS,optimal,0.62693916,22,2212.3268897831567,55,56429


==> data/results/benchmark_problems/ECOS/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,0.936585215,21,2714.6401535189116,68,83028
SVM,ECOS,optimal,0.924633288,20,2735.288324720287,68,83028
SVM,ECOS,optimal,0.8966222210000001,19,2766.64259074338,68,83028
SVM,ECOS,optimal,0.933972941,19,2754.158449701363,68,83028
SVM,ECOS,optimal,0.9323280349999999,19,2788.357794386001,68,83028
SVM,ECOS,optimal,0.924756349,18,2719.5444749952485,68,83028
SVM,ECOS,optimal,0.8927861559999999,19,2783.8223715488434,68,83028
SVM,ECOS,optimal,0.910217021,19,2739.652529731013,68,83028
SVM,ECOS,optimal,0.9287937159999999,21,2748.948912423795,68,83028
SVM,ECOS,optimal,0.890626202,18,2777.469940256191,68,83028


==> data/results/benchmark_problems/ECOS/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS,optimal,1.33206486,19,3393.3624386497695,84,122724
SVM,ECOS,optimal,1.3526690490000002,20,3418.749623025297,84,122724
SVM,ECOS,optimal,1.344064191,20,3457.2902469860305,84,122724
SVM,ECOS,optimal,1.358758739,21,3401.1804236564994,84,122724
SVM,ECOS,optimal,1.3529632710000001,20,3388.028065735479,84,122724
SVM,ECOS,optimal,1.336266875,20,3421.030414260381,84,122724
SVM,ECOS,optimal,1.3391919570000002,20,3419.167345756074,84,122724
SVM,ECOS,optimal,1.349201926,20,3387.3952973470377,84,122724
SVM,ECOS,optimal inaccurate,1.4050666170000001,23,3404.0971146585903,84,122724
SVM,ECOS,optimal,1.353207768,20,3423.967357195909,84,122724


==> data/results/benchmark_problems/ECOS/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS,solver_error,,,,10,178
Random QP,ECOS,solver_error,,,,10,186
Random QP,ECOS,solver_error,,,,10,180
Random QP,ECOS,solver_error,,,,10,178
Random QP,ECOS,solver_error,,,,10,182
Random QP,ECOS,solver_error,,,,10,178
Random QP,ECOS,solver_error,,,,10,182
Random QP,ECOS,solver_error,,,,10,176
Random QP,ECOS,solver_error,,,,10,172
Random QP,ECOS,solver_error,,,,10,180
Random QP,ECOS,solver_error,,,,11,224
Random QP,ECOS,solver_error,,,,11,218
Random QP,ECOS,solver_error,,,,11,214
Random QP,ECOS,solver_error,,,,11,216
Random QP,ECOS,solver_error,,,,11,224
Random QP,ECOS,solver_error,,,,11,212
Random QP,ECOS,solver_error,,,,11,218
Random QP,ECOS,solver_error,,,,11,216
Random QP,ECOS,solver_error,,,,11,208
Random QP,ECOS,solver_error,,,,11,216
Random QP,ECOS,solver_error,,,,12,264
Random QP,ECOS,solver_error,,,,12,250
Random QP,ECOS,solver_error,,,,12,254
Random QP,ECOS,solver_error,,,,12,258
Random QP,ECOS,solver_error,,,,12,262
Random QP,ECOS,solver_error,,,,12,254
Random QP,ECOS,solver_error,,,,12,250
Random QP,ECOS,solver_error,,,,12,258
Random QP,ECOS,solver_error,,,,12,258
Random QP,ECOS,solver_error,,,,12,254
Random QP,ECOS,solver_error,,,,13,306
Random QP,ECOS,solver_error,,,,13,308
Random QP,ECOS,solver_error,,,,13,316
Random QP,ECOS,solver_error,,,,13,302
Random QP,ECOS,solver_error,,,,13,296
Random QP,ECOS,solver_error,,,,13,302
Random QP,ECOS,solver_error,,,,13,304
Random QP,ECOS,solver_error,,,,13,306
Random QP,ECOS,solver_error,,,,13,298
Random QP,ECOS,solver_error,,,,13,304
Random QP,ECOS,solver_error,,,,15,412
Random QP,ECOS,solver_error,,,,15,422
Random QP,ECOS,solver_error,,,,15,406
Random QP,ECOS,solver_error,,,,15,418
Random QP,ECOS,solver_error,,,,15,412
Random QP,ECOS,solver_error,,,,15,408
Random QP,ECOS,solver_error,,,,15,416
Random QP,ECOS,solver_error,,,,15,410
Random QP,ECOS,solver_error,,,,15,406
Random QP,ECOS,solver_error,,,,15,412
Random QP,ECOS,solver_error,,,,18,612
Random QP,ECOS,solver_error,,,,18,594
Random QP,ECOS,solver_error,,,,18,614
Random QP,ECOS,solver_error,,,,18,604
Random QP,ECOS,solver_error,,,,18,610
Random QP,ECOS,solver_error,,,,18,612
Random QP,ECOS,solver_error,,,,18,602
Random QP,ECOS,solver_error,,,,18,622
Random QP,ECOS,solver_error,,,,18,594
Random QP,ECOS,solver_error,,,,18,598
Random QP,ECOS,solver_error,,,,23,1002
Random QP,ECOS,solver_error,,,,23,1016
Random QP,ECOS,solver_error,,,,23,1032
Random QP,ECOS,solver_error,,,,23,1020
Random QP,ECOS,solver_error,,,,23,1022
Random QP,ECOS,solver_error,,,,23,1066
Random QP,ECOS,solver_error,,,,23,1004
Random QP,ECOS,solver_error,,,,23,1034
Random QP,ECOS,solver_error,,,,23,994
Random QP,ECOS,solver_error,,,,23,1016
Random QP,ECOS,solver_error,,,,29,1694
Random QP,ECOS,solver_error,,,,29,1694
Random QP,ECOS,solver_error,,,,29,1702
Random QP,ECOS,solver_error,,,,29,1670
Random QP,ECOS,solver_error,,,,29,1672
Random QP,ECOS,solver_error,,,,29,1680
Random QP,ECOS,solver_error,,,,29,1688
Random QP,ECOS,solver_error,,,,29,1702
Random QP,ECOS,solver_error,,,,29,1664
Random QP,ECOS,solver_error,,,,29,1696
Random QP,ECOS,solver_error,,,,39,3204
Random QP,ECOS,solver_error,,,,39,3204
Random QP,ECOS,solver_error,,,,39,3200
Random QP,ECOS,solver_error,,,,39,3166
Random QP,ECOS,solver_error,,,,39,3220
Random QP,ECOS,solver_error,,,,39,3160
Random QP,ECOS,solver_error,,,,39,3192
Random QP,ECOS,solver_error,,,,39,3252
Random QP,ECOS,solver_error,,,,39,3230
Random QP,ECOS,solver_error,,,,39,3226
Random QP,ECOS,solver_error,,,,53,6268
Random QP,ECOS,solver_error,,,,53,6208
Random QP,ECOS,solver_error,,,,53,6260
Random QP,ECOS,solver_error,,,,53,6246
Random QP,ECOS,solver_error,,,,53,6126
Random QP,ECOS,solver_error,,,,53,6152
Random QP,ECOS,solver_error,,,,53,6178
Random QP,ECOS,solver_error,,,,53,6130
Random QP,ECOS,solver_error,,,,53,6166
Random QP,ECOS,solver_error,,,,53,6190
Random QP,ECOS,solver_error,,,,73,12284
Random QP,ECOS,solver_error,,,,73,12384
Random QP,ECOS,solver_error,,,,73,12288
Random QP,ECOS,solver_error,,,,73,12342
Random QP,ECOS,solver_error,,,,73,12356
Random QP,ECOS,solver_error,,,,73,12384
Random QP,ECOS,solver_error,,,,73,12438
Random QP,ECOS,solver_error,,,,73,12406
Random QP,ECOS,solver_error,,,,73,12370
Random QP,ECOS,solver_error,,,,73,12350
Random QP,ECOS,solver_error,,,,103,25576
Random QP,ECOS,solver_error,,,,103,25516
Random QP,ECOS,solver_error,,,,103,25482
Random QP,ECOS,solver_error,,,,103,25448
Random QP,ECOS,solver_error,,,,103,25508
Random QP,ECOS,solver_error,,,,103,25530
Random QP,ECOS,solver_error,,,,103,25594
Random QP,ECOS,solver_error,,,,103,25534
Random QP,ECOS,solver_error,,,,103,25440
Random QP,ECOS,solver_error,,,,103,25514
Random QP,ECOS,solver_error,,,,146,52538
Random QP,ECOS,solver_error,,,,146,52524
Random QP,ECOS,solver_error,,,,146,52582
Random QP,ECOS,solver_error,,,,146,52540
Random QP,ECOS,solver_error,,,,146,52570
Random QP,ECOS,solver_error,,,,146,52498
Random QP,ECOS,solver_error,,,,146,52604
Random QP,ECOS,solver_error,,,,146,52558
Random QP,ECOS,solver_error,,,,146,52482
Random QP,ECOS,solver_error,,,,146,52470
Random QP,ECOS,solver_error,,,,211,110960
Random QP,ECOS,solver_error,,,,211,110986
Random QP,ECOS,solver_error,,,,211,110918
Random QP,ECOS,solver_error,,,,211,110914
Random QP,ECOS,solver_error,,,,211,110938
Random QP,ECOS,solver_error,,,,211,110968
Random QP,ECOS,solver_error,,,,211,110924
Random QP,ECOS,solver_error,,,,211,110948
Random QP,ECOS,solver_error,,,,211,110992
Random QP,ECOS,solver_error,,,,211,110932
Random QP,ECOS,solver_error,,,,304,230956
Random QP,ECOS,solver_error,,,,304,230924
Random QP,ECOS,solver_error,,,,304,230968
Random QP,ECOS,solver_error,,,,304,230910
Random QP,ECOS,solver_error,,,,304,230986
Random QP,ECOS,solver_error,,,,304,230934
Random QP,ECOS,solver_error,,,,304,230940
Random QP,ECOS,solver_error,,,,304,230944
Random QP,ECOS,solver_error,,,,304,230960
Random QP,ECOS,solver_error,,,,304,230954
Random QP,ECOS,solver_error,,,,442,488410
Random QP,ECOS,solver_error,,,,442,488400
Random QP,ECOS,solver_error,,,,442,488398
Random QP,ECOS,solver_error,,,,442,488406
Random QP,ECOS,solver_error,,,,442,488398
Random QP,ECOS,solver_error,,,,442,488406
Random QP,ECOS,solver_error,,,,442,488398
Random QP,ECOS,solver_error,,,,442,488402
Random QP,ECOS,solver_error,,,,442,488404
Random QP,ECOS,solver_error,,,,442,488394
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036838
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036838
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,644,1036836
Random QP,ECOS,solver_error,,,,644,1036840
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,940,2209000
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,1373,4712822
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Random QP,ECOS,solver_error,,,,2009,10090202
Eq QP,ECOS,optimal,0.023283381,9.0,-106.24857709490051,10,35
Eq QP,ECOS,optimal,0.000219475,10.0,-58.2066694559981,10,43
Eq QP,ECOS,optimal,0.000239811,11.0,-21.90189783322633,10,37
Eq QP,ECOS,optimal,0.000190578,8.0,-9.656449956801458,10,35
Eq QP,ECOS,optimal,0.000185318,9.0,-164.32963985322917,10,39
Eq QP,ECOS,optimal,0.00020077299999999998,9.0,-164.62870768027582,10,35
Eq QP,ECOS,optimal,0.000203581,10.0,-102.27011288231688,10,39
Eq QP,ECOS,optimal,0.000220467,12.0,-13.843978062100135,10,33
Eq QP,ECOS,optimal,0.000420719,9.0,-137.1056154219577,10,29
Eq QP,ECOS,optimal,0.00035853800000000004,8.0,-20.424715131973915,10,37
Eq QP,ECOS,optimal,0.00026026900000000004,9.0,-61.898965807050935,11,51
Eq QP,ECOS,optimal,0.000264698,10.0,-86.94731514190474,11,45
Eq QP,ECOS,optimal,0.000198973,8.0,-38.79269352903855,11,41
Eq QP,ECOS,optimal,0.000188461,9.0,-55.960004161898546,11,43
Eq QP,ECOS,optimal,0.000198933,7.0,2.0518204218962617,11,51
Eq QP,ECOS,optimal,0.000312533,13.0,-21.78791946517004,11,39
Eq QP,ECOS,optimal,0.000217982,9.0,-87.64786780573347,11,45
Eq QP,ECOS,optimal,0.00021673900000000005,9.0,-145.28588142043682,11,43
Eq QP,ECOS,optimal,0.000226567,10.0,-26.455420081894328,11,35
Eq QP,ECOS,optimal,0.000257326,11.0,-16.975687760036088,11,43
Eq QP,ECOS,optimal,0.000275503,8.0,-58.88806985248079,12,58
Eq QP,ECOS,optimal,0.000255637,9.0,-70.60403153987792,12,44
Eq QP,ECOS,optimal,0.00029783800000000003,14.0,-16.584037933622845,12,48
Eq QP,ECOS,optimal,0.000241147,9.0,-25.47812095388472,12,52
Eq QP,ECOS,optimal,0.00021166,9.0,-32.52968494835707,12,56
Eq QP,ECOS,optimal,0.000240753,9.0,-13.650502127188384,12,48
Eq QP,ECOS,optimal,0.00033319400000000004,13.0,-17.260521061008347,12,44
Eq QP,ECOS,optimal,0.000311254,12.0,-30.131607945878592,12,52
Eq QP,ECOS,optimal,0.000255086,9.0,-21.74078747218202,12,52
Eq QP,ECOS,optimal,0.00026263400000000003,12.0,-25.96802085217373,12,48
Eq QP,ECOS,optimal,0.00038281100000000015,14.0,-222.1341996608223,13,64
Eq QP,ECOS,optimal,0.000324057,10.0,-8.447643317863909,13,66
Eq QP,ECOS,optimal,0.000262866,8.0,-19.830774158557485,13,74
Eq QP,ECOS,optimal,0.000224576,7.0,-4.588101586229689,13,60
Eq QP,ECOS,optimal,0.0006140760000000001,10.0,-37.543391964639184,13,54
Eq QP,ECOS,optimal,0.0007024560000000001,11.0,-20.044078866364824,13,60
Eq QP,ECOS,optimal,0.000696337,10.0,-35.52522621839192,13,62
Eq QP,ECOS,optimal,0.000643889,9.0,-2.5116488992272785,13,64
Eq QP,ECOS,optimal,0.000804437,12.0,-148.39719520329837,13,56
Eq QP,ECOS,optimal,0.00073415,10.0,-9.594571464120953,13,62
Eq QP,ECOS,optimal,0.000355889,9.0,-63.505706038387615,15,90
Eq QP,ECOS,optimal,0.000397157,10.0,-4.983428986583236,15,100
Eq QP,ECOS,optimal,0.000439143,10.0,-11.96032852703311,15,84
Eq QP,ECOS,optimal,0.000336091,8.0,0.941869995724562,15,96
Eq QP,ECOS,optimal,0.000372425,9.0,-28.282277491017304,15,90
Eq QP,ECOS,optimal,0.00032414600000000004,8.0,-0.8870640659294327,15,86
Eq QP,ECOS,optimal,0.00034312800000000005,8.0,-4.3992290076218685,15,94
Eq QP,ECOS,optimal,0.000420536,11.0,-23.368497497816787,15,88
Eq QP,ECOS,optimal,0.0005348390000000001,15.0,-146.1693155730737,15,84
Eq QP,ECOS,optimal,0.000361352,9.0,-130.43503392345315,15,90
Eq QP,ECOS,optimal,0.000422634,7.0,1.5933609268931788,18,150
Eq QP,ECOS,optimal,0.000479499,9.0,-1.8768477505763348,18,132
Eq QP,ECOS,optimal,0.0006005790000000001,10.0,-163.38905050873802,18,152
Eq QP,ECOS,optimal,0.000560882,11.0,-28.528603324229273,18,142
Eq QP,ECOS,optimal,0.000598814,11.0,-24.202514927116514,18,148
Eq QP,ECOS,optimal,0.000443814,8.0,7.287283396703522,18,150
Eq QP,ECOS,optimal,0.000789278,14.0,-2.6228305734814006,18,140
Eq QP,ECOS,optimal,0.000697464,10.0,0.1477462534496474,18,160
Eq QP,ECOS,optimal,0.000579634,8.0,-24.42513075257893,18,132
Eq QP,ECOS,optimal,0.00078893,10.0,8.806886001697814,18,136
Eq QP,ECOS,optimal,0.0008919819999999998,8.0,0.7387233123165354,23,246
Eq QP,ECOS,optimal,0.0008563589999999999,8.0,2.453430978797707,23,260
Eq QP,ECOS,optimal,0.001291685,12.0,-8.019167197707729,23,276
Eq QP,ECOS,optimal,0.0009359489999999999,8.0,-5.523696533702056,23,264
Eq QP,ECOS,optimal,0.001282455,12.0,-40.01998150129322,23,266
Eq QP,ECOS,optimal,0.000923728,8.0,4.6562189752524565,23,310
Eq QP,ECOS,optimal,0.000913182,8.0,10.080247995989133,23,248
Eq QP,ECOS,optimal,0.000977556,9.0,-8.97408150955295,23,278
Eq QP,ECOS,optimal,0.0010873430000000002,10.0,3.3659489466475683,23,238
Eq QP,ECOS,optimal,0.001472926,14.0,-5.983192873538128,23,260
Eq QP,ECOS,optimal,0.001930424,10.0,5.833066185533639,29,493
Eq QP,ECOS,optimal,0.001556771,8.0,-7.483285059439933,29,493
Eq QP,ECOS,optimal,0.001873737,10.0,13.116155763840485,29,501
Eq QP,ECOS,optimal,0.001912857,10.0,-24.34278057575251,29,469
Eq QP,ECOS,optimal,0.001487499,8.0,5.298510071717074,29,471
Eq QP,ECOS,optimal,0.001759081,10.0,-5.518453131697125,29,479
Eq QP,ECOS,optimal,0.0017231389999999998,9.0,5.557969960564632,29,487
Eq QP,ECOS,optimal,0.002221585,13.0,-46.111340636644755,29,501
Eq QP,ECOS,optimal,0.0015470529999999998,8.0,11.178523715441832,29,463
Eq QP,ECOS,optimal,0.0014516479999999998,8.0,5.965643859539468,29,495
Eq QP,ECOS,optimal,0.002885218,9.0,1.1533511364285252,39,1034
Eq QP,ECOS,optimal,0.0026736190000000003,8.0,4.156197679342545,39,1034
Eq QP,ECOS,optimal,0.002378693,8.0,17.340254503779864,39,1030
Eq QP,ECOS,optimal,0.002345712,8.0,1.1299875951358658,39,996
Eq QP,ECOS,optimal,0.003077477,10.0,23.183452683815442,39,1050
Eq QP,ECOS,optimal,0.002422424,8.0,24.51647483646088,39,990
Eq QP,ECOS,optimal,0.0026653370000000003,9.0,10.265224207988023,39,1022
Eq QP,ECOS,optimal,0.0032967960000000003,12.0,9.207632443977444,39,1082
Eq QP,ECOS,optimal,0.0029172959999999998,10.0,17.19017003163758,39,1060
Eq QP,ECOS,optimal,0.0026545640000000003,9.0,15.752368123837712,39,1056
Eq QP,ECOS,optimal,0.007024144,9.0,27.066381327682013,53,2261
Eq QP,ECOS,optimal,0.006132469000000001,8.0,89.03189294543577,53,2201
Eq QP,ECOS,optimal,0.01157348,8.0,44.15643685903417,53,2253
Eq QP,ECOS,optimal,0.017261948000000003,12.0,43.189936795069286,53,2239
Eq QP,ECOS,optimal,0.011861697,8.0,24.89725545879023,53,2119
Eq QP,ECOS,optimal,0.012057993999999999,8.0,23.819178446343926,53,2145
Eq QP,ECOS,optimal,0.012576231,9.0,23.56513417360302,53,2171
Eq QP,ECOS,optimal,0.017349807000000002,12.0,14.989985616404905,53,2123
Eq QP,ECOS,optimal,0.016719548,12.0,62.064174124131796,53,2159
Eq QP,ECOS,optimal,0.011571028,8.0,64.89259908766446,53,2183
Eq QP,ECOS,optimal,0.013502237,7.0,37.33058993015776,73,4685
Eq QP,ECOS,optimal,0.023407464,12.0,83.41192479848185,73,4785
Eq QP,ECOS,optimal,0.015502613,8.0,120.26139214095552,73,4689
Eq QP,ECOS,optimal,0.014155788,7.0,80.82749079219937,73,4743
Eq QP,ECOS,optimal,0.01883479,10.0,128.27205835395253,73,4757
Eq QP,ECOS,optimal,0.01735496,9.0,68.0026075764147,73,4785
Eq QP,ECOS,optimal,0.013996939,7.0,132.14331914068023,73,4839
Eq QP,ECOS,optimal,0.015553062,8.0,140.72227645555384,73,4807
Eq QP,ECOS,optimal,0.015387337,8.0,76.82389651174731,73,4771
Eq QP,ECOS,optimal,0.016687858,9.0,79.11949952367699,73,4751
Eq QP,ECOS,optimal,0.040180286,8.0,228.2604558913893,103,10450
Eq QP,ECOS,optimal,0.056562856,12.0,141.27656339221673,103,10390
Eq QP,ECOS,optimal,0.054523769000000014,12.0,151.09379322547733,103,10356
Eq QP,ECOS,optimal,0.040853265,9.0,131.38184788396592,103,10322
Eq QP,ECOS,optimal,0.033774675000000004,7.0,222.1955902150921,103,10382
Eq QP,ECOS,optimal,0.037648061,8.0,58.952746289080885,103,10404
Eq QP,ECOS,optimal,0.038511398,8.0,218.8016702279656,103,10468
Eq QP,ECOS,optimal,0.048617781,12.0,230.58090696563545,103,10408
Eq QP,ECOS,optimal,0.045581648,12.0,254.2032922807747,103,10314
Eq QP,ECOS,optimal,0.038624934,10.0,175.33771796130074,103,10388
Eq QP,ECOS,optimal,0.15103634300000002,14.0,353.08782068016336,146,22162
Eq QP,ECOS,optimal,0.137768812,12.0,394.37306814345385,146,22148
Eq QP,ECOS,optimal,0.135008414,12.0,279.3484576226419,146,22206
Eq QP,ECOS,optimal,0.16045040800000002,14.0,209.3598601423804,146,22164
Eq QP,ECOS,optimal,0.089429497,9.0,239.22390040320016,146,22194
Eq QP,ECOS,optimal,0.116678331,12.0,339.2063164679397,146,22122
Eq QP,ECOS,optimal,0.116845001,12.0,396.8502268917103,146,22228
Eq QP,ECOS,optimal,0.13422384199999998,14.0,290.11528141714643,146,22182
Eq QP,ECOS,optimal,0.134031757,14.0,534.7261222879941,146,22106
Eq QP,ECOS,optimal,0.13868876100000002,14.0,329.39066876235194,146,22094
Eq QP,ECOS,optimal,0.442184886,16.0,627.8072399571789,211,47502
Eq QP,ECOS,optimal,0.331216555,14.0,1019.0548191822518,211,47528
Eq QP,ECOS,optimal,0.427699211,14.0,915.9173737907687,211,47460
Eq QP,ECOS,optimal,0.619413732,16.0,873.0929201514579,211,47456
Eq QP,ECOS,optimal,0.391159185,16.0,777.0661165026953,211,47480
Eq QP,ECOS,optimal,0.419842476,12.0,1146.0848766509253,211,47510
Eq QP,ECOS,optimal,0.384587988,16.0,731.0432478108072,211,47466
Eq QP,ECOS,optimal,0.418944645,12.0,648.155049538993,211,47490
Eq QP,ECOS,optimal,0.6561646250000001,16.0,679.5709122601418,211,47534
Eq QP,ECOS,optimal,0.6975867219999999,16.0,671.7969104860326,211,47474
Eq QP,ECOS,optimal,1.068328425,13.0,1665.6902339398735,304,99263
Eq QP,ECOS,optimal,0.93490533,11.0,1626.0320594370394,304,99231
Eq QP,ECOS,optimal,1.074115475,13.0,1924.0047614841467,304,99275
Eq QP,ECOS,optimal,1.10206905,13.0,1966.4768168709447,304,99217
Eq QP,ECOS,optimal,0.945098546,11.0,1518.4251928609733,304,99293
Eq QP,ECOS,optimal,1.092408421,14.0,1630.1543240673263,304,99241
Eq QP,ECOS,optimal,1.026570499,13.0,2383.2588721241245,304,99247
Eq QP,ECOS,optimal,1.051332084,12.0,1313.5083479136547,304,99251
Eq QP,ECOS,optimal,0.78217283,12.0,2266.1804242006474,304,99267
Eq QP,ECOS,optimal,1.271365685,16.0,1662.1453432667251,304,99261
Eq QP,ECOS,solver_error,,,,442,210016
Eq QP,ECOS,solver_error,,,,442,210006
Eq QP,ECOS,solver_error,,,,442,210004
Eq QP,ECOS,solver_error,,,,442,210012
Eq QP,ECOS,solver_error,,,,442,210004
Eq QP,ECOS,solver_error,,,,442,210012
Eq QP,ECOS,solver_error,,,,442,210004
Eq QP,ECOS,solver_error,,,,442,210008
Eq QP,ECOS,solver_error,,,,442,210010
Eq QP,ECOS,solver_error,,,,442,210000
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445839
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445839
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,644,445837
Eq QP,ECOS,solver_error,,,,644,445841
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,940,949870
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,1373,2026410
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Eq QP,ECOS,solver_error,,,,2009,4338636
Portfolio,ECOS,optimal,0.05159417300000002,21.0,-3.1943749623399937,5,2760
Portfolio,ECOS,optimal,0.014709223,14.0,-2.2568842896053227,5,2760
Portfolio,ECOS,optimal,0.020057278,19.0,-2.253242001702316,5,2760
Portfolio,ECOS,optimal,0.032789696,16.0,-2.1594074701366925,5,2760
Portfolio,ECOS,optimal,0.034641625,16.0,-2.4344871609081067,5,2760
Portfolio,ECOS,optimal,0.038032458000000005,17.0,-2.2379371351803563,5,2760
Portfolio,ECOS,optimal,0.026893047000000003,16.0,-2.700064433870667,5,2760
Portfolio,ECOS,optimal,0.019342258,18.0,-2.1079953935466937,5,2760
Portfolio,ECOS,optimal,0.014957867,14.0,-1.9785838258006883,5,2760
Portfolio,ECOS,optimal,0.016812094,16.0,-2.4384023979530967,5,2760
Portfolio,ECOS,optimal,0.027807877,21.0,-2.951893085781529,6,3612
Portfolio,ECOS,optimal,0.023317737,17.0,-2.2164371852029947,6,3612
Portfolio,ECOS,optimal,0.022948513,17.0,-2.143363360483763,6,3612
Portfolio,ECOS,optimal,0.021907723,16.0,-1.9381014661487543,6,3612
Portfolio,ECOS,optimal,0.028223586,21.0,-2.7252498763203485,6,3612
Portfolio,ECOS,optimal,0.029285677000000006,21.0,-3.0379396940353303,6,3612
Portfolio,ECOS,optimal,0.023641365,18.0,-2.15781285143752,6,3612
Portfolio,ECOS,optimal,0.021512652,16.0,-2.5884330871705954,6,3612
Portfolio,ECOS,optimal,0.023014141,17.0,-2.2009458326105658,6,3612
Portfolio,ECOS,optimal,0.027266917,17.0,-2.326822680452275,6,3612
Portfolio,ECOS,optimal,0.03844615,19.0,-2.6408639292284395,7,4564
Portfolio,ECOS,optimal,0.02582809,15.0,-2.3666899511673303,7,4564
Portfolio,ECOS,optimal,0.029433592,18.0,-2.707467622415656,7,4564
Portfolio,ECOS,optimal,0.0327672,20.0,-2.481375846595938,7,4564
Portfolio,ECOS,optimal,0.028764887000000006,17.0,-2.1917162862497843,7,4564
Portfolio,ECOS,optimal,0.029350176,18.0,-2.1749683315680155,7,4564
Portfolio,ECOS,optimal,0.034113678,20.0,-2.872842376899332,7,4564
Portfolio,ECOS,optimal,0.032392486,19.0,-2.4732413544002685,7,4564
Portfolio,ECOS,optimal,0.029155333999999998,18.0,-2.3945913085444435,7,4564
Portfolio,ECOS,optimal,0.030110024,18.0,-2.4200305787023453,7,4564
Portfolio,ECOS,optimal,0.039689651,19.0,-2.1880367318943,8,5616
Portfolio,ECOS,optimal,0.051963188,24.0,-2.5429360412604454,8,5616
Portfolio,ECOS,optimal,0.037003626,18.0,-2.4415555463030136,8,5616
Portfolio,ECOS,optimal,0.044733982,21.0,-2.491992954067234,8,5616
Portfolio,ECOS,optimal,0.041373085,19.0,-2.9201411119021534,8,5616
Portfolio,ECOS,optimal,0.038847545,19.0,-2.199117577012297,8,5616
Portfolio,ECOS,optimal,0.038143267,17.0,-2.7187606090619427,8,5616
Portfolio,ECOS,optimal,0.040607708000000006,19.0,-2.2676930533638977,8,5616
Portfolio,ECOS,optimal,0.044573410999999986,22.0,-2.078551122173766,8,5616
Portfolio,ECOS,optimal,0.034919384,16.0,-2.503664784855871,8,5616
Portfolio,ECOS,optimal,0.049897082,19.0,-2.4048975199564384,9,6768
Portfolio,ECOS,optimal,0.047602039000000006,19.0,-2.330205560401499,9,6768
Portfolio,ECOS,optimal,0.047702387000000006,18.0,-2.2350514231856584,9,6768
Portfolio,ECOS,optimal,0.043485128000000005,17.0,-2.0988184207319387,9,6768
Portfolio,ECOS,optimal,0.048579719,19.0,-2.434259904653865,9,6768
Portfolio,ECOS,optimal,0.039491952,15.0,-2.7319165705898256,9,6768
Portfolio,ECOS,optimal,0.041478689,16.0,-2.729959279800972,9,6768
Portfolio,ECOS,optimal,0.050796542,20.0,-2.399334530841376,9,6768
Portfolio,ECOS,optimal,0.045588017,17.0,-2.6601641881443783,9,6768
Portfolio,ECOS,optimal,0.052403719,19.0,-2.3875291058097785,9,6768
Portfolio,ECOS,optimal,0.06427092400000001,20.0,-2.5246544858968045,10,8020
Portfolio,ECOS,optimal,0.060559251,21.0,-2.490382195411208,10,8020
Portfolio,ECOS,optimal,0.06434069999999999,20.0,-2.7462982770807702,10,8020
Portfolio,ECOS,optimal,0.066414222,22.0,-2.9632055270735482,10,8020
Portfolio,ECOS,optimal,0.069359025,21.0,-2.750132502863716,10,8020
Portfolio,ECOS,optimal,0.070374775,22.0,-2.5252880789086847,10,8020
Portfolio,ECOS,optimal,0.053815838,18.0,-2.347578237848249,10,8020
Portfolio,ECOS,optimal,0.061319083,20.0,-2.6398732392111453,10,8020
Portfolio,ECOS,optimal,0.056852045,18.0,-2.470579619976734,10,8020
Portfolio,ECOS,optimal,0.059238155999999986,17.0,-2.6589234679921447,10,8020
Portfolio,ECOS,optimal,0.08654874300000001,18.0,-2.5858806257016402,12,10824
Portfolio,ECOS,optimal,0.07758941400000001,18.0,-2.6782590637817685,12,10824
Portfolio,ECOS,optimal,0.083498242,20.0,-2.789960149238929,12,10824
Portfolio,ECOS,optimal,0.07453144099999999,18.0,-2.522575103401154,12,10824
Portfolio,ECOS,optimal,0.07784634900000001,18.0,-2.363402607142804,12,10824
Portfolio,ECOS,optimal,0.077957951,19.0,-2.6021965510392766,12,10824
Portfolio,ECOS,optimal,0.095962939,20.0,-2.5028134901242147,12,10824
Portfolio,ECOS,optimal,0.075640271,18.0,-2.430335778387061,12,10824
Portfolio,ECOS,optimal,0.08367572399999999,18.0,-2.6624224837156434,12,10824
Portfolio,ECOS,optimal,0.089878051,20.0,-2.5891737391583187,12,10824
Portfolio,ECOS,optimal,0.114265875,21.0,-3.2889297988866066,14,14028
Portfolio,ECOS,optimal,0.124635889,22.0,-2.463613667636952,14,14028
Portfolio,ECOS,optimal,0.11604719599999999,20.0,-2.421366870605304,14,14028
Portfolio,ECOS,optimal,0.149709834,21.0,-2.4811577314405016,14,14028
Portfolio,ECOS,optimal,0.11795977699999999,20.0,-2.7521495805520435,14,14028
Portfolio,ECOS,optimal,0.115234769,17.0,-2.4082514849835666,14,14028
Portfolio,ECOS,optimal,0.150483636,22.0,-2.395687821851724,14,14028
Portfolio,ECOS,optimal,0.127225384,18.0,-2.649125058624497,14,14028
Portfolio,ECOS,optimal,0.140949831,22.0,-2.8119696560644094,14,14028
Portfolio,ECOS,optimal,0.113543587,20.0,-2.3521669326979704,14,14028
Portfolio,ECOS,optimal,0.108892389,16.0,-2.362856072778523,16,17632
Portfolio,ECOS,optimal,0.10147203,17.0,-2.7942272740937004,16,17632
Portfolio,ECOS,optimal,0.139832653,20.0,-2.460684522877893,16,17632
Portfolio,ECOS,optimal,0.16013649300000002,22.0,-2.360610582679829,16,17632
Portfolio,ECOS,optimal,0.15308406100000002,20.0,-2.6540484997278986,16,17632
Portfolio,ECOS,optimal,0.153425337,21.0,-2.258778470636709,16,17632
Portfolio,ECOS,optimal,0.160940614,21.0,-2.50185786606962,16,17632
Portfolio,ECOS,optimal,0.10081347,16.0,-2.602550302419904,16,17632
Portfolio,ECOS,optimal,0.14344299900000002,21.0,-2.4668487276342934,16,17632
Portfolio,ECOS,optimal,0.122315149,16.0,-2.553351096188264,16,17632
Portfolio,ECOS,optimal,0.185846083,20.0,-2.5694174947883464,20,26040
Portfolio,ECOS,optimal,0.155072919,18.0,-2.470879024658973,20,26040
Portfolio,ECOS,optimal,0.18121775699999998,22.0,-2.4624538138616154,20,26040
Portfolio,ECOS,optimal,0.148975028,19.0,-2.550515335284328,20,26040
Portfolio,ECOS,optimal,0.154991833,20.0,-2.386459857178978,20,26040
Portfolio,ECOS,optimal,0.106301379,16.0,-2.36189069116112,20,26040
Portfolio,ECOS,optimal,0.12685470599999998,20.0,-2.6822272580960886,20,26040
Portfolio,ECOS,optimal,0.105968292,16.0,-2.535212002237729,20,26040
Portfolio,ECOS,optimal,0.120780036,20.0,-2.5537476817094658,20,26040
Portfolio,ECOS,optimal,0.178025422,20.0,-2.684648004528321,20,26040
Portfolio,ECOS,optimal,0.15358295900000002,19.0,-2.618631852676585,24,36048
Portfolio,ECOS,optimal,0.12827667,17.0,-2.531526097502735,24,36048
Portfolio,ECOS,optimal,0.173631421,21.0,-2.39340049847988,24,36048
Portfolio,ECOS,optimal,0.154397379,20.0,-2.3243920430275,24,36048
Portfolio,ECOS,optimal,0.256168165,24.0,-2.569431717723238,24,36048
Portfolio,ECOS,optimal,0.150645958,20.0,-2.633002845566586,24,36048
Portfolio,ECOS,optimal,0.184806121,21.0,-2.4456867480144457,24,36048
Portfolio,ECOS,optimal,0.140301194,18.0,-2.464696409707805,24,36048
Portfolio,ECOS,optimal,0.142653112,18.0,-2.640962685827012,24,36048
Portfolio,ECOS,optimal,0.14866189400000002,19.0,-2.5189516611396305,24,36048
Portfolio,ECOS,optimal,0.222962569,23.0,-2.792750299325196,28,47656
Portfolio,ECOS,optimal,0.31065597899999997,25.0,-2.710686529394628,28,47656
Portfolio,ECOS,optimal,0.213777625,20.0,-2.9005551720193523,28,47656
Portfolio,ECOS,optimal,0.226173323,23.0,-2.6925179395733063,28,47656
Portfolio,ECOS,optimal,0.213764622,22.0,-2.4841575337166364,28,47656
Portfolio,ECOS,optimal,0.235536869,22.0,-2.4337509908387807,28,47656
Portfolio,ECOS,optimal,0.194232974,17.0,-2.6416164665720583,28,47656
Portfolio,ECOS,optimal,0.278054187,27.0,-2.7320536889051343,28,47656
Portfolio,ECOS,optimal,0.194092953,20.0,-2.429334686834928,28,47656
Portfolio,ECOS,optimal,0.17890921999999998,19.0,-2.572991819466099,28,47656
Portfolio,ECOS,optimal,0.347238286,20.0,-2.6022865391257586,35,71820
Portfolio,ECOS,optimal,0.376006437,27.0,-2.494188987423688,35,71820
Portfolio,ECOS,optimal,0.298774606,18.0,-2.6950456764594084,35,71820
Portfolio,ECOS,optimal,0.333092807,24.0,-2.5809441584940864,35,71820
Portfolio,ECOS,optimal,0.277650424,20.0,-2.554459363172404,35,71820
Portfolio,ECOS,optimal,0.324181526,21.0,-2.6356430670496485,35,71820
Portfolio,ECOS,optimal,0.359709658,27.0,-2.6414508688591605,35,71820
Portfolio,ECOS,optimal,0.338614798,20.0,-2.5412207000921336,35,71820
Portfolio,ECOS,optimal,0.360741619,27.0,-2.523600316437179,35,71820
Portfolio,ECOS,optimal,0.346779312,20.0,-2.513043228166468,35,71820
Portfolio,ECOS,optimal,0.496924049,27.0,-2.6886153929743903,43,105436
Portfolio,ECOS,optimal,0.543753296,27.0,-2.585960358598613,43,105436
Portfolio,ECOS,optimal,0.563069365,31.0,-2.609297516116337,43,105436
Portfolio,ECOS,optimal,0.549987601,28.0,-2.556255009645276,43,105436
Portfolio,ECOS,optimal,0.54976718,22.0,-2.606439252675324,43,105436
Portfolio,ECOS,optimal,0.609420732,33.0,-2.5435277995980017,43,105436
Portfolio,ECOS,optimal,0.40821862600000003,22.0,-2.556947873857126,43,105436
Portfolio,ECOS,optimal,0.3870997510000001,20.0,-2.586485415389341,43,105436
Portfolio,ECOS,optimal,0.5487906800000001,24.0,-2.596762310168187,43,105436
Portfolio,ECOS,optimal,0.7384838690000001,33.0,-2.5127745172111258,43,105436
Portfolio,ECOS,optimal,1.046127477,41.0,-2.611212683797649,52,150904
Portfolio,ECOS,optimal,1.081275882,43.0,-2.4633387462625116,52,150904
Portfolio,ECOS,optimal,1.234126687,49.0,-2.5409354696411364,52,150904
Portfolio,ECOS,optimal,0.617582277,23.0,-2.6207044786106186,52,150904
Portfolio,ECOS,optimal,1.1603077110000002,46.0,-2.5555756822905096,52,150904
Portfolio,ECOS,optimal,1.11787159,44.0,-2.7176017559298367,52,150904
Portfolio,ECOS,optimal,1.15315377,45.0,-2.7127220919003747,52,150904
Portfolio,ECOS,optimal,0.6776693680000001,26.0,-2.6559812150943767,52,150904
Portfolio,ECOS,optimal,0.73541154,27.0,-2.6203583701706963,52,150904
Portfolio,ECOS,optimal,0.725060083,28.0,-2.5602869355704945,52,150904
Portfolio,ECOS,optimal,1.488814548,39.0,-2.7440665187566333,65,230880
Portfolio,ECOS,optimal,1.872879165,49.0,-2.5580985991985354,65,230880
Portfolio,ECOS,optimal,2.257789076,58.0,-2.4918564727780956,65,230880
Portfolio,ECOS,optimal,2.094526336,55.0,-2.7288405149079256,65,230880
Portfolio,ECOS,optimal,1.9677709030000001,52.0,-2.700211191694535,65,230880
Portfolio,ECOS,optimal,2.149872175,55.0,-2.663256712503756,65,230880
Portfolio,ECOS,optimal,2.179429292,57.0,-2.4735083825135384,65,230880
Portfolio,ECOS,optimal,1.4700878430000002,38.0,-2.65594521934652,65,230880
Portfolio,ECOS,optimal,2.123014617,56.0,-2.675766699058043,65,230880
Portfolio,ECOS,optimal,2.054478291,54.0,-2.462872054401452,65,230880
Portfolio,ECOS,optimal,3.455606853,60.0,-2.7079909765457013,80,344160
Portfolio,ECOS,optimal,3.0595547360000004,45.0,-2.5441993648977026,80,344160
Portfolio,ECOS,optimal,3.9797304760000003,66.0,-2.5718375847555954,80,344160
Portfolio,ECOS,optimal,3.965973076,65.0,-2.4411712863667607,80,344160
Portfolio,ECOS,optimal,3.825364692,65.0,-2.6646079206444884,80,344160
Portfolio,ECOS,optimal,2.935943775,49.0,-2.4913907394990957,80,344160
Portfolio,ECOS,optimal,2.549203131,36.0,-2.6081118196448587,80,344160
Portfolio,ECOS,optimal,3.931709449,64.0,-2.507911882490899,80,344160
Portfolio,ECOS,optimal,2.362337716,38.0,-2.548055782535732,80,344160
Portfolio,ECOS,optimal,3.866947503,64.0,-2.6616462069550204,80,344160
Portfolio,ECOS,optimal,6.0384588239999974,63.0,-2.63221895909575,99,519948
Portfolio,ECOS,optimal,7.5678370479999995,81.0,-2.698519449598567,99,519948
Portfolio,ECOS,optimal,7.246439285,79.0,-2.6117594384984506,99,519948
Portfolio,ECOS,optimal,5.472758973,60.0,-2.7233351129724896,99,519948
Portfolio,ECOS,optimal,7.133135188,74.0,-2.7245159653990365,99,519948
Portfolio,ECOS,optimal,5.5075059060000005,60.0,-2.602414310284828,99,519948
Portfolio,ECOS,optimal,7.083502335,76.0,-2.6000080994408474,99,519948
Portfolio,ECOS,optimal,6.089335836,65.0,-2.667514061362219,99,519948
Portfolio,ECOS,optimal,5.199605116,55.0,-2.6078366749870483,99,519948
Portfolio,ECOS,optimal,5.329537172,58.0,-2.668724678117794,99,519948
Portfolio,ECOS,optimal,12.760019452,79.0,-2.554923536254647,124,806248
Portfolio,ECOS,optimal,11.190916292,67.0,-2.564927671514185,124,806248
Portfolio,ECOS,optimal,12.051964975999999,77.0,-2.678694646913709,124,806248
Portfolio,ECOS,optimal,10.372160139,61.0,-2.614984445756638,124,806248
Portfolio,ECOS,optimal,11.735781932,70.0,-2.5978462167827168,124,806248
Portfolio,ECOS,optimal,12.616182087,76.0,-2.6384950738140485,124,806248
Portfolio,ECOS,optimal,12.98590046,80.0,-2.7067970150797165,124,806248
Portfolio,ECOS,optimal,11.683870417,68.0,-2.5903592536750613,124,806248
Portfolio,ECOS,optimal,13.489239191,84.0,-2.5793280048299256,124,806248
Portfolio,ECOS,optimal,10.007929599,62.0,-2.6183774429191877,124,806248
Portfolio,ECOS,optimal inaccurate,32.205692238000005,100.0,-2.6736341949750084,154,1232308
Portfolio,ECOS,optimal,30.103860014000002,96.0,-2.608900833787206,154,1232308
Portfolio,ECOS,optimal inaccurate,31.470285675,100.0,-2.6538088078461874,154,1232308
Portfolio,ECOS,optimal inaccurate,32.683695348,100.0,-2.6089942105006654,154,1232308
Portfolio,ECOS,optimal inaccurate,32.894738001,100.0,-2.5484130503036586,154,1232308
Portfolio,ECOS,optimal inaccurate,32.347130026,100.0,-2.70395437134018,154,1232308
Portfolio,ECOS,optimal inaccurate,32.469871587,100.0,-2.6663348846313504,154,1232308
Portfolio,ECOS,optimal inaccurate,32.353747004,100.0,-2.6020842977930063,154,1232308
Portfolio,ECOS,optimal inaccurate,33.558330237,100.0,-2.6314362423287183,154,1232308
Portfolio,ECOS,optimal inaccurate,33.421196913,100.0,-2.5741928735910906,154,1232308
Lasso,ECOS,optimal,0.069643548,22.0,1022.1682353715917,10,3540
Lasso,ECOS,optimal,0.040371975,20.0,1025.9754402405988,10,3540
Lasso,ECOS,optimal,0.042906109000000005,22.0,1082.5554242359165,10,3540
Lasso,ECOS,optimal,0.041349595,21.0,970.3824306244206,10,3540
Lasso,ECOS,optimal inaccurate,0.055245376,27.0,1051.8783127965269,10,3540
Lasso,ECOS,optimal,0.055114861,26.0,929.4669187696772,10,3540
Lasso,ECOS,optimal,0.043661185,22.0,1103.5194822967067,10,3540
Lasso,ECOS,optimal,0.03639454,18.0,967.8677620123476,10,3540
Lasso,ECOS,optimal,0.043036402,22.0,1058.6277476007633,10,3540
Lasso,ECOS,optimal,0.037999416,20.0,983.0014009573198,10,3540
Lasso,ECOS,optimal,0.047327257000000005,21.0,1084.5566334527969,11,4059
Lasso,ECOS,optimal,0.046036789,20.0,1007.0347798615276,11,4059
Lasso,ECOS,optimal,0.054315178,22.0,1125.824290994909,11,4059
Lasso,ECOS,optimal,0.044986462000000005,20.0,1138.70091176862,11,4059
Lasso,ECOS,optimal,0.050708787000000005,22.0,1098.8102601013181,11,4059
Lasso,ECOS,optimal,0.044775198,20.0,1097.856032385764,11,4059
Lasso,ECOS,optimal,0.047055753000000006,20.0,1110.7129178740206,11,4059
Lasso,ECOS,optimal,0.042907471,19.0,1138.2699545213632,11,4059
Lasso,ECOS,optimal,0.051037686,22.0,1130.0865186892954,11,4059
Lasso,ECOS,optimal,0.048155537000000005,21.0,1121.6011181062804,11,4059
Lasso,ECOS,optimal,0.051124471,20.0,1258.2954350515568,12,4608
Lasso,ECOS,optimal,0.054405849000000006,21.0,1278.9366254091715,12,4608
Lasso,ECOS,optimal,0.05277938,20.0,1257.1634243554406,12,4608
Lasso,ECOS,optimal,0.045592830999999986,19.0,1267.2089193822972,12,4608
Lasso,ECOS,optimal,0.058107919,23.0,1299.8475452988087,12,4608
Lasso,ECOS,optimal,0.061074702,23.0,1220.3565362535478,12,4608
Lasso,ECOS,optimal,0.05972422700000001,22.0,1222.1608765833128,12,4608
Lasso,ECOS,optimal,0.05231619,20.0,1212.1181054436167,12,4608
Lasso,ECOS,optimal,0.050301595,21.0,1251.7170089262615,12,4608
Lasso,ECOS,optimal,0.052997737999999996,20.0,1202.575455129899,12,4608
Lasso,ECOS,optimal,0.069754468,22.0,1352.477182691597,13,5187
Lasso,ECOS,optimal,0.072032173,23.0,1224.3627535447802,13,5187
Lasso,ECOS,optimal,0.062091777,22.0,1372.8139175929953,13,5187
Lasso,ECOS,optimal inaccurate,0.06195918900000001,21.0,1274.1837663789904,13,5187
Lasso,ECOS,optimal,0.06132212400000001,21.0,1344.2103750369376,13,5187
Lasso,ECOS,optimal,0.063884614,22.0,1343.3696604683364,13,5187
Lasso,ECOS,optimal,0.075453256,24.0,1246.9618085399495,13,5187
Lasso,ECOS,optimal,0.068565189,23.0,1311.652241883691,13,5187
Lasso,ECOS,optimal,0.065079924,23.0,1381.5584684967166,13,5187
Lasso,ECOS,optimal,0.06221307800000001,22.0,1311.2029106926539,13,5187
Lasso,ECOS,optimal,0.067638079,20.0,1399.7944337668341,14,5796
Lasso,ECOS,optimal,0.076278477,25.0,1442.2319431923183,14,5796
Lasso,ECOS,optimal,0.076003135,23.0,1487.942884820998,14,5796
Lasso,ECOS,optimal,0.07885677099999999,24.0,1465.0420513946897,14,5796
Lasso,ECOS,optimal,0.07501922300000001,25.0,1367.0423964049114,14,5796
Lasso,ECOS,optimal inaccurate,0.081305323,24.0,1452.1310808930468,14,5796
Lasso,ECOS,optimal,0.085185284,25.0,1506.5361780478463,14,5796
Lasso,ECOS,optimal inaccurate,0.091351852,25.0,1390.180783641337,14,5796
Lasso,ECOS,optimal,0.06952775,21.0,1348.8856763392125,14,5796
Lasso,ECOS,optimal,0.07298244499999999,21.0,1442.9342863502136,14,5796
Lasso,ECOS,optimal,0.08704781800000001,21.0,1609.7043573370402,16,7104
Lasso,ECOS,optimal,0.08798494899999999,21.0,1680.7086064226514,16,7104
Lasso,ECOS,optimal,0.09592277,22.0,1688.7785060050915,16,7104
Lasso,ECOS,optimal,0.09778560900000001,23.0,1582.9586689965765,16,7104
Lasso,ECOS,optimal,0.098806323,25.0,1533.6360301212765,16,7104
Lasso,ECOS,optimal,0.096183824,23.0,1578.4557152798734,16,7104
Lasso,ECOS,optimal inaccurate,0.085585748,22.0,1703.2208853188306,16,7104
Lasso,ECOS,optimal,0.092843753,24.0,1626.8482062815738,16,7104
Lasso,ECOS,optimal,0.08852565999999999,23.0,1595.0934524384768,16,7104
Lasso,ECOS,optimal inaccurate,0.08803188699999999,22.0,1554.4048314828135,16,7104
Lasso,ECOS,optimal,0.111600135,25.0,1793.5408193995936,17,7803
Lasso,ECOS,optimal,0.130099415,23.0,1794.3663679240433,17,7803
Lasso,ECOS,optimal,0.097105787,23.0,1809.8355494370608,17,7803
Lasso,ECOS,optimal,0.095964908,23.0,1843.7973341770426,17,7803
Lasso,ECOS,optimal,0.094049806,21.0,1907.1039252407368,17,7803
Lasso,ECOS,optimal,0.125613392,23.0,1624.0673657582654,17,7803
Lasso,ECOS,optimal,0.105670919,24.0,1747.8735875249454,17,7803
Lasso,ECOS,optimal,0.108666686,24.0,1854.7525549370187,17,7803
Lasso,ECOS,optimal,0.097295348,24.0,1787.4882569474048,17,7803
Lasso,ECOS,optimal,0.125588721,26.0,1843.1967789868488,17,7803
Lasso,ECOS,optimal,0.127975018,23.0,2063.3350578183913,20,10080
Lasso,ECOS,optimal,0.15647096200000002,23.0,2063.471533303545,20,10080
Lasso,ECOS,optimal inaccurate,0.17710186900000002,29.0,2043.8555219567245,20,10080
Lasso,ECOS,optimal,0.16748221400000002,25.0,2022.5656435574679,20,10080
Lasso,ECOS,optimal,0.16015164499999998,25.0,2012.0106965892453,20,10080
Lasso,ECOS,optimal,0.1334714,25.0,1935.7512556387765,20,10080
Lasso,ECOS,optimal,0.10787469,21.0,2066.7033476597517,20,10080
Lasso,ECOS,optimal,0.120516635,23.0,2105.3515279049425,20,10080
Lasso,ECOS,optimal inaccurate,0.153704061,24.0,2059.812278685446,20,10080
Lasso,ECOS,optimal,0.16619799,25.0,1959.3380373931168,20,10080
Lasso,ECOS,optimal inaccurate,0.142817083,24.0,2355.205912345133,23,12627
Lasso,ECOS,optimal inaccurate,0.13834456,23.0,2282.4387632609423,23,12627
Lasso,ECOS,optimal inaccurate,0.135303592,22.0,2306.316728718533,23,12627
Lasso,ECOS,optimal,0.183166359,23.0,2338.6540381935934,23,12627
Lasso,ECOS,optimal,0.126917699,21.0,2395.1223455822987,23,12627
Lasso,ECOS,optimal,0.184074293,23.0,2389.9680495211865,23,12627
Lasso,ECOS,optimal,0.126888046,23.0,2266.4770364931633,23,12627
Lasso,ECOS,optimal,0.191578448,24.0,2215.9469666388045,23,12627
Lasso,ECOS,optimal,0.135705356,24.0,2399.072932764768,23,12627
Lasso,ECOS,optimal,0.188472226,23.0,2234.2562868685613,23,12627
Lasso,ECOS,optimal,0.16464700000000002,24.0,2679.032891421864,26,15444
Lasso,ECOS,optimal,0.148001118,22.0,2596.8168489385102,26,15444
Lasso,ECOS,optimal,0.167416346,25.0,2695.075460256124,26,15444
Lasso,ECOS,optimal,0.204629697,22.0,2690.6356800225853,26,15444
Lasso,ECOS,optimal,0.153810536,23.0,2508.5951915817914,26,15444
Lasso,ECOS,optimal inaccurate,0.208168459,23.0,2673.2679179374013,26,15444
Lasso,ECOS,optimal,0.179166877,27.0,2671.5718854934507,26,15444
Lasso,ECOS,optimal inaccurate,0.15054121599999998,22.0,2704.462673348541,26,15444
Lasso,ECOS,optimal,0.178383588,22.0,2618.309187090565,26,15444
Lasso,ECOS,optimal,0.16429201200000002,24.0,2629.183436407548,26,15444
Lasso,ECOS,optimal,0.22221262,26.0,3149.809788069668,31,20739
Lasso,ECOS,optimal inaccurate,0.217169423,25.0,3107.787618962262,31,20739
Lasso,ECOS,optimal,0.252679,24.0,3318.960302964936,31,20739
Lasso,ECOS,optimal inaccurate,0.236522704,24.0,3246.314980150927,31,20739
Lasso,ECOS,optimal,0.221270424,25.0,3193.90670889106,31,20739
Lasso,ECOS,optimal,0.18938415,23.0,3131.771798163565,31,20739
Lasso,ECOS,optimal,0.223837562,24.0,3228.4181783690588,31,20739
Lasso,ECOS,optimal inaccurate,0.248610086,25.0,3219.938972171061,31,20739
Lasso,ECOS,optimal inaccurate,0.217465085,24.0,3253.703467615987,31,20739
Lasso,ECOS,optimal,0.24994807600000002,28.0,3071.064598134641,31,20739
Lasso,ECOS,optimal inaccurate,0.29943990099999995,22.0,3856.7252271738566,37,28083
Lasso,ECOS,optimal,0.266279077,23.0,3700.793037473642,37,28083
Lasso,ECOS,optimal inaccurate,0.330037984,25.0,3753.24769480189,37,28083
Lasso,ECOS,optimal,0.28694406,24.0,3699.462576567877,37,28083
Lasso,ECOS,optimal inaccurate,0.287523249,25.0,3818.8776357216298,37,28083
Lasso,ECOS,optimal,0.367348296,27.0,3829.261333399596,37,28083
Lasso,ECOS,optimal,0.292364537,25.0,3973.5259838056013,37,28083
Lasso,ECOS,optimal,0.27142362600000003,25.0,3606.3659534972267,37,28083
Lasso,ECOS,optimal inaccurate,0.325996026,23.0,3709.0202730403557,37,28083
Lasso,ECOS,optimal inaccurate,0.285554313,23.0,3735.5272128106817,37,28083
Lasso,ECOS,optimal inaccurate,0.5283252039999999,29.0,4595.211383839484,45,39555
Lasso,ECOS,optimal inaccurate,0.512675369,23.0,4658.330715402086,45,39555
Lasso,ECOS,optimal,0.39229912100000003,24.0,4543.683768032479,45,39555
Lasso,ECOS,optimal inaccurate,0.424606968,25.0,4519.163910946068,45,39555
Lasso,ECOS,optimal inaccurate,0.40902033,24.0,4639.926902742728,45,39555
Lasso,ECOS,optimal,0.40624513,25.0,4688.721451495371,45,39555
Lasso,ECOS,optimal inaccurate,0.515674129,25.0,4898.393566337757,45,39555
Lasso,ECOS,optimal inaccurate,0.381917315,24.0,4585.1346825589335,45,39555
Lasso,ECOS,optimal inaccurate,0.405535332,24.0,4828.1726175245485,45,39555
Lasso,ECOS,optimal inaccurate,0.511814625,24.0,4672.545703846118,45,39555
Lasso,ECOS,optimal inaccurate,0.582913614,25.0,5523.9250432298095,55,56595
Lasso,ECOS,optimal inaccurate,0.6205878979999999,26.0,5807.457395708004,55,56595
Lasso,ECOS,optimal,0.639642939,28.0,5556.5693701232885,55,56595
Lasso,ECOS,optimal inaccurate,0.6154972599999999,26.0,5510.637685188121,55,56595
Lasso,ECOS,optimal inaccurate,0.5891314129999999,25.0,5710.670707605294,55,56595
Lasso,ECOS,optimal inaccurate,0.66124044,31.0,5416.154841567172,55,56595
Lasso,ECOS,optimal inaccurate,0.5857682879999999,25.0,5563.767263728503,55,56595
Lasso,ECOS,optimal inaccurate,0.543796917,24.0,5806.93324398879,55,56595
Lasso,ECOS,optimal,0.592997249,27.0,5683.71170001167,55,56595
Lasso,ECOS,optimal inaccurate,0.609255974,26.0,5762.094227053339,55,56595
Lasso,ECOS,optimal inaccurate,0.942432622,29.0,7023.0924237778845,68,83232
Lasso,ECOS,optimal inaccurate,0.985804626,33.0,6970.048001105361,68,83232
Lasso,ECOS,optimal inaccurate,0.92249521,28.0,6757.610310815645,68,83232
Lasso,ECOS,optimal inaccurate,0.931398098,29.0,7073.067810211281,68,83232
Lasso,ECOS,optimal inaccurate,0.950478312,29.0,6991.365618045005,68,83232
Lasso,ECOS,optimal inaccurate,0.990731473,30.0,6979.609715833085,68,83232
Lasso,ECOS,optimal inaccurate,0.9417701940000001,29.0,6990.594346687387,68,83232
Lasso,ECOS,optimal inaccurate,0.926368471,28.0,6953.452912434291,68,83232
Lasso,ECOS,optimal inaccurate,0.91988011,29.0,6924.414799049007,68,83232
Lasso,ECOS,optimal inaccurate,0.913578268,28.0,7135.365277768763,68,83232
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,1.548891688,34.0,8362.348201411034,84,122976
Lasso,ECOS,optimal inaccurate,1.5953352580000002,35.0,8680.447836230447,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,1.5485252230000002,34.0,8670.002368048188,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,1.531061412,34.0,8644.615580309499,84,122976
Lasso,ECOS,solver_error,,,,84,122976
Lasso,ECOS,optimal inaccurate,2.7042500460000003,37.0,10770.034568144327,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,optimal inaccurate,2.8033849550000003,45.0,10656.457175147018,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,optimal inaccurate,2.643831271,37.0,10717.354924799338,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,optimal inaccurate,2.61361417,37.0,10491.484571614126,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,solver_error,,,,105,186795
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,optimal inaccurate,5.124512117,57.0,13121.715038732063,132,288288
Lasso,ECOS,optimal inaccurate,5.20692464,60.0,13458.876263546086,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,132,288288
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,166,447204
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
Lasso,ECOS,solver_error,,,,209,697851
SVM,ECOS,optimal,0.045200014,15.0,422.48893755134947,10,3510
SVM,ECOS,optimal,0.01416038,15.0,408.29539941155576,10,3510
SVM,ECOS,optimal,0.014835368,15.0,414.40009605753835,10,3510
SVM,ECOS,optimal,0.014268834,15.0,416.3674696438188,10,3510
SVM,ECOS,optimal,0.014497123,15.0,425.91861947364,10,3510
SVM,ECOS,optimal,0.014484553,15.0,402.928891582256,10,3510
SVM,ECOS,optimal,0.012649855,13.0,426.3877468584014,10,3510
SVM,ECOS,optimal,0.013476795,14.0,419.6172866025168,10,3510
SVM,ECOS,optimal,0.013321377,14.0,428.6530108623418,10,3510
SVM,ECOS,optimal,0.012644965,13.0,417.0697439836619,10,3510
SVM,ECOS,optimal,0.01797314,16.0,460.69743424284377,11,4025
SVM,ECOS,optimal,0.0153991,14.0,462.5040292820839,11,4025
SVM,ECOS,optimal,0.017441581,16.0,452.3248136011647,11,4025
SVM,ECOS,optimal,0.017193151,16.0,464.2686877104363,11,4025
SVM,ECOS,optimal,0.017704453000000002,17.0,452.0342216356218,11,4025
SVM,ECOS,optimal,0.015994636,15.0,447.69827722895684,11,4025
SVM,ECOS,optimal,0.016839391999999998,16.0,450.0477788998742,11,4025
SVM,ECOS,optimal,0.018153047,17.0,454.8319815032936,11,4025
SVM,ECOS,optimal,0.015480543,14.0,471.42702474985583,11,4025
SVM,ECOS,optimal,0.015433533,14.0,454.0819508221137,11,4025
SVM,ECOS,optimal,0.018333624,15.0,492.77533840470664,12,4572
SVM,ECOS,optimal,0.017944519,14.0,502.98547050049723,12,4572
SVM,ECOS,optimal,0.017678618,14.0,494.16532523361434,12,4572
SVM,ECOS,optimal,0.019454318,16.0,486.87594518055033,12,4572
SVM,ECOS,optimal,0.019701147,17.0,496.23442627304473,12,4572
SVM,ECOS,optimal,0.01692253,14.0,514.8733893112978,12,4572
SVM,ECOS,optimal,0.01749162,14.0,506.6975252669713,12,4572
SVM,ECOS,optimal,0.017039763,14.0,501.72994617752266,12,4572
SVM,ECOS,optimal,0.018109792,15.0,502.4435717666001,12,4572
SVM,ECOS,optimal,0.018825461,16.0,474.8955873178372,12,4572
SVM,ECOS,optimal,0.020289062,15.0,537.7582333634183,13,5147
SVM,ECOS,optimal,0.022406591,17.0,542.8935928014093,13,5147
SVM,ECOS,optimal,0.020278538,15.0,523.2912081540173,13,5147
SVM,ECOS,optimal,0.020603293999999998,15.0,539.8449746330705,13,5147
SVM,ECOS,optimal,0.020439376,15.0,549.258413447684,13,5147
SVM,ECOS,optimal,0.020681005,15.0,550.2832139558269,13,5147
SVM,ECOS,optimal,0.019331201,14.0,537.2673511467361,13,5147
SVM,ECOS,optimal,0.020122288,15.0,531.7403086226586,13,5147
SVM,ECOS,optimal,0.023899478999999998,17.0,537.6142105678722,13,5147
SVM,ECOS,optimal,0.020988067000000003,16.0,541.0861118042742,13,5147
SVM,ECOS,optimal,0.022877027,15.0,574.4968571384109,14,5754
SVM,ECOS,optimal,0.022366548,14.0,572.8544761767179,14,5754
SVM,ECOS,optimal,0.040175325,14.0,585.1847609334435,14,5754
SVM,ECOS,optimal,0.061115735,18.0,576.2368983117262,14,5754
SVM,ECOS,optimal,0.052154055000000005,15.0,578.0801417008668,14,5754
SVM,ECOS,optimal,0.051469692,15.0,588.9613888623052,14,5754
SVM,ECOS,optimal,0.042146150999999986,15.0,581.3180065175304,14,5754
SVM,ECOS,optimal,0.023542029,16.0,581.1318831320235,14,5754
SVM,ECOS,optimal,0.023371812000000002,16.0,583.3442381943499,14,5754
SVM,ECOS,optimal,0.022742455,15.0,566.9885387715992,14,5754
SVM,ECOS,optimal,0.02844364,15.0,663.2506833713512,16,7056
SVM,ECOS,optimal,0.032052283,18.0,651.5965633545733,16,7056
SVM,ECOS,optimal,0.026696121,14.0,651.911412183283,16,7056
SVM,ECOS,optimal,0.028161524,15.0,674.0881140720553,16,7056
SVM,ECOS,optimal,0.028569555,15.0,667.7319395614737,16,7056
SVM,ECOS,optimal,0.028147231,15.0,666.4982182685809,16,7056
SVM,ECOS,optimal,0.029394499,16.0,676.8263432697355,16,7056
SVM,ECOS,optimal,0.028288947999999998,15.0,661.4794550389557,16,7056
SVM,ECOS,optimal,0.029620557,16.0,648.3942252845087,16,7056
SVM,ECOS,optimal,0.028059221,15.0,662.5105531486861,16,7056
SVM,ECOS,optimal,0.043103515,15.0,701.9288093491939,17,7751
SVM,ECOS,optimal,0.031818174,16.0,682.1824736430416,17,7751
SVM,ECOS,optimal,0.028957531,14.0,718.3939547128067,17,7751
SVM,ECOS,optimal,0.07132538599999999,15.0,700.6556707116522,17,7751
SVM,ECOS,optimal,0.07546979300000001,16.0,700.2466374169542,17,7751
SVM,ECOS,optimal,0.07170510299999999,15.0,687.2288513588503,17,7751
SVM,ECOS,optimal,0.063885332,15.0,718.7685887021156,17,7751
SVM,ECOS,optimal,0.035756662999999994,18.0,701.9391278707408,17,7751
SVM,ECOS,optimal,0.034944193,18.0,694.9741083217682,17,7751
SVM,ECOS,optimal,0.028954793000000006,14.0,710.7338726542587,17,7751
SVM,ECOS,optimal,0.043508247,16.0,812.5080375455818,20,10020
SVM,ECOS,optimal,0.04697877,17.0,812.539075820613,20,10020
SVM,ECOS,optimal,0.04007229,15.0,813.8956041401291,20,10020
SVM,ECOS,optimal,0.064684187,15.0,802.8111100469825,20,10020
SVM,ECOS,optimal,0.09556949,15.0,825.1338175010169,20,10020
SVM,ECOS,optimal,0.093995295,15.0,823.7543233877577,20,10020
SVM,ECOS,optimal,0.06721384999999999,15.0,823.722000370807,20,10020
SVM,ECOS,optimal,0.045003096,17.0,800.8925334118761,20,10020
SVM,ECOS,optimal,0.039350409,15.0,814.9574855039286,20,10020
SVM,ECOS,optimal,0.037740778,14.0,847.7070247071307,20,10020
SVM,ECOS,optimal,0.055150201,16.0,926.206572988006,23,12557
SVM,ECOS,optimal,0.051120673,15.0,935.87286240785,23,12557
SVM,ECOS,optimal,0.053889742,15.0,950.4672994106784,23,12557
SVM,ECOS,optimal,0.059643736,18.0,964.520592846426,23,12557
SVM,ECOS,optimal,0.053021123,16.0,943.8977687498607,23,12557
SVM,ECOS,optimal,0.063109179,19.0,921.7302351427746,23,12557
SVM,ECOS,optimal,0.05503328,16.0,939.2944904236588,23,12557
SVM,ECOS,optimal,0.051655694,15.0,953.0985544236548,23,12557
SVM,ECOS,optimal,0.052954949,15.0,950.585926870202,23,12557
SVM,ECOS,optimal,0.05190128,15.0,944.4624716832167,23,12557
SVM,ECOS,optimal,0.067941552,16.0,1032.432544816624,26,15366
SVM,ECOS,optimal,0.068454104,16.0,1040.9758968352119,26,15366
SVM,ECOS,optimal,0.06923058,16.0,1067.478456643864,26,15366
SVM,ECOS,optimal,0.067944403,16.0,1069.2919113079406,26,15366
SVM,ECOS,optimal,0.065060438,15.0,1070.9556189500308,26,15366
SVM,ECOS,optimal,0.066299094,15.0,1076.4943531174697,26,15366
SVM,ECOS,optimal,0.06557700500000001,15.0,1061.8008501102804,26,15366
SVM,ECOS,optimal,0.069872268,16.0,1073.6405976464434,26,15366
SVM,ECOS,optimal,0.08132687400000001,20.0,1047.2505666761033,26,15366
SVM,ECOS,optimal,0.06249177700000001,14.0,1064.2591374443816,26,15366
SVM,ECOS,optimal,0.10458891,18.0,1297.4326502256054,31,20645
SVM,ECOS,optimal,0.105142329,18.0,1255.2822120018914,31,20645
SVM,ECOS,optimal,0.108147423,19.0,1256.0259191780215,31,20645
SVM,ECOS,optimal,0.092204511,15.0,1264.2069910227694,31,20645
SVM,ECOS,optimal,0.094255701,16.0,1258.7280142708325,31,20645
SVM,ECOS,optimal,0.09449643699999999,16.0,1276.3304833650905,31,20645
SVM,ECOS,optimal,0.099715946,17.0,1260.4298582492036,31,20645
SVM,ECOS,optimal,0.09651081,16.0,1258.3022382014533,31,20645
SVM,ECOS,optimal,0.092874386,15.0,1260.8863378166839,31,20645
SVM,ECOS,optimal,0.095897115,16.0,1275.1509713474775,31,20645
SVM,ECOS,optimal,0.142737851,16.0,1485.4871554635254,37,27971
SVM,ECOS,optimal,0.172533871,17.0,1534.8417291961407,37,27971
SVM,ECOS,optimal,0.3581143470000001,19.0,1473.126773486448,37,27971
SVM,ECOS,optimal,0.146417819,17.0,1489.086431260156,37,27971
SVM,ECOS,optimal,0.145713649,17.0,1514.4521428687158,37,27971
SVM,ECOS,optimal,0.13907440999999998,16.0,1492.5782598027936,37,27971
SVM,ECOS,optimal,0.144470365,17.0,1526.4972537618805,37,27971
SVM,ECOS,optimal,0.137840182,16.0,1516.1055102861567,37,27971
SVM,ECOS,optimal,0.145860546,17.0,1501.1720028011173,37,27971
SVM,ECOS,optimal,0.136200903,16.0,1504.5631730785644,37,27971
SVM,ECOS,optimal,0.391161992,18.0,1802.6474466904133,45,39419
SVM,ECOS,optimal,0.293852925,18.0,1854.608321333434,45,39419
SVM,ECOS,optimal,0.23684861699999998,19.0,1837.837792257329,45,39419
SVM,ECOS,optimal,0.22317006,17.0,1843.317583004773,45,39419
SVM,ECOS,optimal,0.239002944,19.0,1819.392871363629,45,39419
SVM,ECOS,optimal,0.237042444,19.0,1819.3005530085861,45,39419
SVM,ECOS,optimal,0.226334192,17.0,1855.350529364076,45,39419
SVM,ECOS,optimal,0.240444353,19.0,1837.3862129794227,45,39419
SVM,ECOS,optimal,0.231749931,18.0,1856.384659365611,45,39419
SVM,ECOS,optimal,0.231087738,18.0,1841.441709897912,45,39419
SVM,ECOS,optimal,0.428270868,19.0,2237.955181621333,55,56429
SVM,ECOS,optimal,0.63259859,18.0,2242.6731943908085,55,56429
SVM,ECOS,optimal,0.399853086,19.0,2230.525062216443,55,56429
SVM,ECOS,optimal,0.5928595600000001,19.0,2264.3500889236125,55,56429
SVM,ECOS,optimal,0.39245193700000003,18.0,2245.547261779654,55,56429
SVM,ECOS,optimal,0.625589075,19.0,2173.429865989482,55,56429
SVM,ECOS,optimal,0.449814891,20.0,2196.319841120817,55,56429
SVM,ECOS,optimal,0.601193556,19.0,2229.5765181426573,55,56429
SVM,ECOS,optimal,0.392552339,18.0,2277.128229659332,55,56429
SVM,ECOS,optimal,0.62693916,22.0,2212.3268897831567,55,56429
SVM,ECOS,optimal,0.936585215,21.0,2714.640153518912,68,83028
SVM,ECOS,optimal,0.924633288,20.0,2735.2883247202867,68,83028
SVM,ECOS,optimal,0.8966222210000001,19.0,2766.64259074338,68,83028
SVM,ECOS,optimal,0.933972941,19.0,2754.1584497013628,68,83028
SVM,ECOS,optimal,0.932328035,19.0,2788.357794386001,68,83028
SVM,ECOS,optimal,0.924756349,18.0,2719.5444749952485,68,83028
SVM,ECOS,optimal,0.8927861559999999,19.0,2783.8223715488434,68,83028
SVM,ECOS,optimal,0.910217021,19.0,2739.6525297310127,68,83028
SVM,ECOS,optimal,0.9287937159999999,21.0,2748.9489124237957,68,83028
SVM,ECOS,optimal,0.890626202,18.0,2777.469940256191,68,83028
SVM,ECOS,optimal,1.33206486,19.0,3393.3624386497695,84,122724
SVM,ECOS,optimal,1.3526690490000002,20.0,3418.7496230252973,84,122724
SVM,ECOS,optimal,1.344064191,20.0,3457.29024698603,84,122724
SVM,ECOS,optimal,1.358758739,21.0,3401.1804236564994,84,122724
SVM,ECOS,optimal,1.352963271,20.0,3388.0280657354792,84,122724
SVM,ECOS,optimal,1.336266875,20.0,3421.030414260381,84,122724
SVM,ECOS,optimal,1.3391919570000002,20.0,3419.167345756074,84,122724
SVM,ECOS,optimal,1.349201926,20.0,3387.395297347037,84,122724
SVM,ECOS,optimal inaccurate,1.405066617,23.0,3404.0971146585907,84,122724
SVM,ECOS,optimal,1.353207768,20.0,3423.967357195909,84,122724
SVM,ECOS,optimal,2.179758908,21.0,4233.276550622031,105,186479
SVM,ECOS,optimal,2.2753389569999998,23.0,4278.7936323101785,105,186479
SVM,ECOS,optimal,2.263901796,21.0,4254.4718032304245,105,186479
SVM,ECOS,optimal,1.997348965,23.0,4135.0297519058095,105,186479
SVM,ECOS,optimal,2.175358696,21.0,4255.763232524457,105,186479
SVM,ECOS,optimal,2.254897179,22.0,4276.603058652436,105,186479
SVM,ECOS,optimal,1.9462709519999999,21.0,4327.458130477581,105,186479
SVM,ECOS,optimal,2.16689458,21.0,4250.717947642657,105,186479
SVM,ECOS,optimal,2.001176774,22.0,4299.013210913739,105,186479
SVM,ECOS,optimal,2.242093368,21.0,4279.457332704933,105,186479
SVM,ECOS,optimal,3.155525773,23.0,5367.829352501451,132,287892
SVM,ECOS,optimal,2.914327026,22.0,5396.179277077088,132,287892
SVM,ECOS,optimal,3.3571548030000002,22.0,5296.166765570962,132,287892
SVM,ECOS,optimal,3.047362063,23.0,5262.810778583554,132,287892
SVM,ECOS,optimal,3.365694669,22.0,5350.312294880046,132,287892
SVM,ECOS,optimal,2.988137209,22.0,5360.657237564079,132,287892
SVM,ECOS,optimal,3.306212233,22.0,5329.329791923599,132,287892
SVM,ECOS,optimal,3.375106638,22.0,5358.711328511914,132,287892
SVM,ECOS,optimal,3.0611193439999997,22.0,5327.338764011457,132,287892
SVM,ECOS,optimal,3.161671774,24.0,5326.695626024896,132,287892
SVM,ECOS,optimal,3.150621171,24.0,6666.176531483026,166,446706
SVM,ECOS,optimal,3.3270361680000002,24.0,6656.262725092513,166,446706
SVM,ECOS,optimal,3.255183913,23.0,6719.163224148516,166,446706
SVM,ECOS,optimal,3.350159655,24.0,6672.301574433518,166,446706
SVM,ECOS,optimal,3.213034356,23.0,6722.754206569293,166,446706
SVM,ECOS,optimal,3.373674652,24.0,6694.076889473544,166,446706
SVM,ECOS,optimal,3.2436538520000004,23.0,6682.47393718244,166,446706
SVM,ECOS,optimal,3.48353788,23.0,6713.7016859505775,166,446706
SVM,ECOS,optimal,3.6472265680000002,24.0,6770.32358612334,166,446706
SVM,ECOS,optimal,3.545836005,24.0,6698.399595706111,166,446706
SVM,ECOS,optimal,6.569566827999999,25.0,8470.079823793434,209,697223
SVM,ECOS,optimal,6.673453321999999,25.0,8411.016941789416,209,697223
SVM,ECOS,optimal,6.41512694,24.0,8420.253667850373,209,697223
SVM,ECOS,optimal,6.396021656,25.0,8433.818773368092,209,697223
SVM,ECOS,optimal,6.4227762870000005,24.0,8517.564169197336,209,697223
SVM,ECOS,optimal,6.457025308,25.0,8459.294729977157,209,697223
SVM,ECOS,optimal,6.515313872,25.0,8356.209503163833,209,697223
SVM,ECOS,optimal,6.6226123810000015,25.0,8456.187714044236,209,697223
SVM,ECOS,optimal,6.832563457999999,26.0,8525.463807009159,209,697223
SVM,ECOS,optimal,6.39528432,25.0,8421.379089707276,209,697223
Huber,ECOS,optimal,0.07947868500000001,20.0,314.30623412209104,10,7500
Huber,ECOS,optimal,0.079291931,22.0,286.73347124946037,10,7500
Huber,ECOS,optimal,0.073859101,21.0,308.9281518585648,10,7500
Huber,ECOS,optimal,0.077681906,22.0,297.2671902582112,10,7500
Huber,ECOS,optimal,0.096905228,25.0,366.1774593392599,10,7500
Huber,ECOS,optimal,0.104241075,25.0,305.91579508731104,10,7500
Huber,ECOS,optimal,0.08621519999999999,22.0,397.55154770395654,10,7500
Huber,ECOS,optimal,0.08393355999999999,20.0,311.1850274973394,10,7500
Huber,ECOS,optimal,0.07642876700000001,24.0,393.0794318636769,10,7500
Huber,ECOS,optimal,0.06943115600000001,20.0,314.30697839045325,10,7500
Huber,ECOS,optimal,0.097694701,25.0,397.91142241060805,11,8415
Huber,ECOS,optimal,0.100233882,25.0,353.1244920845368,11,8415
Huber,ECOS,optimal,0.094720198,24.0,418.4437788488758,11,8415
Huber,ECOS,optimal,0.08718065500000001,23.0,396.18989098191724,11,8415
Huber,ECOS,optimal,0.08349392500000001,21.0,323.5485348143553,11,8415
Huber,ECOS,optimal,0.090115247,23.0,384.77885744093305,11,8415
Huber,ECOS,optimal,0.09892555,25.0,337.1512812718361,11,8415
Huber,ECOS,optimal,0.086935549,22.0,338.55729512067506,11,8415
Huber,ECOS,optimal,0.08589189,24.0,413.90916560679057,11,8415
Huber,ECOS,optimal,0.095746675,25.0,336.78885914159105,11,8415
Huber,ECOS,optimal,0.106809791,25.0,305.423412179362,12,9360
Huber,ECOS,optimal,0.089585529,23.0,388.43083973874985,12,9360
Huber,ECOS,optimal,0.098286491,24.0,387.4405572597811,12,9360
Huber,ECOS,optimal,0.105993049,24.0,454.0981426192511,12,9360
Huber,ECOS,optimal,0.105231698,24.0,365.04143714388033,12,9360
Huber,ECOS,optimal,0.090067519,21.0,393.2035335622947,12,9360
Huber,ECOS,optimal,0.093843245,21.0,410.9607261214898,12,9360
Huber,ECOS,optimal,0.099567445,24.0,450.8756861966365,12,9360
Huber,ECOS,optimal,0.10292181,23.0,446.2563669490721,12,9360
Huber,ECOS,optimal,0.107980298,24.0,535.9474785217328,12,9360
Huber,ECOS,optimal,0.112651086,23.0,503.975785281207,13,10335
Huber,ECOS,optimal,0.119766124,24.0,429.84048036429016,13,10335
Huber,ECOS,optimal,0.133393755,27.0,458.9033717160687,13,10335
Huber,ECOS,optimal,0.116822704,24.0,434.5238663508787,13,10335
Huber,ECOS,optimal,0.116253222,24.0,432.15720262029794,13,10335
Huber,ECOS,optimal,0.120724809,24.0,440.00510886416185,13,10335
Huber,ECOS,optimal,0.112859684,23.0,402.04314942693367,13,10335
Huber,ECOS,optimal,0.107801024,24.0,430.75916265771525,13,10335
Huber,ECOS,optimal,0.12931103000000002,25.0,358.2097476522416,13,10335
Huber,ECOS,optimal,0.116841926,24.0,377.3539081940278,13,10335
Huber,ECOS,optimal,0.112289613,20.0,532.0817464642529,14,11340
Huber,ECOS,optimal,0.12476531,22.0,429.6646105577241,14,11340
Huber,ECOS,optimal,0.106265501,20.0,412.4574598076477,14,11340
Huber,ECOS,optimal,0.112060369,21.0,455.1235968119504,14,11340
Huber,ECOS,optimal,0.116931751,21.0,522.5515635907642,14,11340
Huber,ECOS,optimal,0.111985986,21.0,520.679844272761,14,11340
Huber,ECOS,optimal,0.128300831,23.0,456.9813729897777,14,11340
Huber,ECOS,optimal,0.105417418,21.0,450.5599066220461,14,11340
Huber,ECOS,optimal,0.112169019,21.0,427.47595894145377,14,11340
Huber,ECOS,optimal,0.097522854,21.0,431.45905126893837,14,11340
Huber,ECOS,optimal,0.144484454,21.0,524.8474542633475,16,13440
Huber,ECOS,optimal,0.12188295,20.0,527.0207638059851,16,13440
Huber,ECOS,optimal,0.128559706,20.0,572.0484878106382,16,13440
Huber,ECOS,optimal,0.13019282199999999,20.0,518.3070114067299,16,13440
Huber,ECOS,optimal,0.137170281,21.0,560.8504481115975,16,13440
Huber,ECOS,optimal,0.132417062,21.0,576.0146809874504,16,13440
Huber,ECOS,optimal,0.133926606,21.0,531.080816452897,16,13440
Huber,ECOS,optimal,0.14324362300000001,21.0,586.4527296667815,16,13440
Huber,ECOS,optimal,0.12979679,21.0,574.6109349810181,16,13440
Huber,ECOS,optimal,0.143800424,21.0,604.8436710571854,16,13440
Huber,ECOS,optimal,0.15142656,21.0,557.5296335326374,17,14535
Huber,ECOS,optimal,0.166442706,23.0,582.8009317446395,17,14535
Huber,ECOS,optimal,0.17354249600000002,23.0,579.9085973498651,17,14535
Huber,ECOS,optimal,0.152904293,21.0,576.593416306443,17,14535
Huber,ECOS,optimal,0.158493664,21.0,546.7696041857386,17,14535
Huber,ECOS,optimal,0.17186826100000002,23.0,646.1077781769399,17,14535
Huber,ECOS,optimal,0.155083629,22.0,474.70628372338234,17,14535
Huber,ECOS,optimal,0.16389869599999998,22.0,540.5620036837515,17,14535
Huber,ECOS,optimal,0.140160457,20.0,611.9742700163695,17,14535
Huber,ECOS,optimal,0.146893915,21.0,584.9912668934113,17,14535
Huber,ECOS,optimal,0.213476069,24.0,684.5549575738424,20,18000
Huber,ECOS,optimal,0.223000741,24.0,678.2489666993553,20,18000
Huber,ECOS,optimal,0.214386937,23.0,702.5282161544696,20,18000
Huber,ECOS,optimal,0.22614844,25.0,578.7496771214866,20,18000
Huber,ECOS,optimal,0.206969905,23.0,798.996777107077,20,18000
Huber,ECOS,optimal,0.206005112,25.0,715.860866982777,20,18000
Huber,ECOS,optimal,0.225726074,25.0,690.7240403049135,20,18000
Huber,ECOS,optimal,0.212158781,23.0,719.4928688823088,20,18000
Huber,ECOS,optimal,0.226790185,25.0,628.4946981104148,20,18000
Huber,ECOS,optimal,0.214537288,23.0,707.9529456094583,20,18000
Huber,ECOS,optimal,0.26296209600000003,24.0,763.3163682529207,23,21735
Huber,ECOS,optimal,0.276297245,25.0,823.0964523159006,23,21735
Huber,ECOS,optimal,0.264378239,24.0,749.8442240396922,23,21735
Huber,ECOS,optimal,0.27542198399999995,25.0,789.7131592647189,23,21735
Huber,ECOS,optimal,0.267337508,25.0,863.3484243969499,23,21735
Huber,ECOS,optimal,0.255070232,25.0,729.8480793306356,23,21735
Huber,ECOS,optimal,0.266250773,25.0,694.4836348120357,23,21735
Huber,ECOS,optimal,0.26289142800000004,24.0,818.1303354322732,23,21735
Huber,ECOS,optimal,0.267543165,25.0,795.3075909589917,23,21735
Huber,ECOS,optimal,0.263557969,25.0,737.0980709219601,23,21735
Huber,ECOS,optimal,0.308538717,24.0,927.063323586248,26,25740
Huber,ECOS,optimal,0.342493847,26.0,872.3908440188878,26,25740
Huber,ECOS,optimal,0.331749,25.0,905.276049711189,26,25740
Huber,ECOS,optimal,0.302431697,23.0,972.6894553842417,26,25740
Huber,ECOS,optimal,0.301064758,24.0,909.1932940304207,26,25740
Huber,ECOS,optimal,0.30179957,25.0,854.8770555199602,26,25740
Huber,ECOS,optimal,0.337047937,26.0,780.8421564397888,26,25740
Huber,ECOS,optimal,0.323722958,25.0,888.6962796206625,26,25740
Huber,ECOS,optimal,0.300219214,24.0,1002.5738359388838,26,25740
Huber,ECOS,optimal,0.30933499000000003,24.0,1001.8060377539604,26,25740
Huber,ECOS,optimal,0.493260391,29.0,1054.8709111293638,31,33015
Huber,ECOS,optimal,0.443639805,27.0,1194.807629296877,31,33015
Huber,ECOS,optimal,0.448512003,26.0,1071.9734806285132,31,33015
Huber,ECOS,optimal,0.455781923,25.0,1130.6011935277302,31,33015
Huber,ECOS,optimal,0.435009933,27.0,1096.3224201616104,31,33015
Huber,ECOS,optimal,0.44652742,25.0,1067.855201817876,31,33015
Huber,ECOS,optimal,0.412593113,26.0,1101.6964739424209,31,33015
Huber,ECOS,optimal,0.436634211,27.0,1130.9122086734185,31,33015
Huber,ECOS,optimal,0.422503763,24.0,981.5351486252713,31,33015
Huber,ECOS,optimal,0.431882878,26.0,984.3938815106337,31,33015
Huber,ECOS,optimal,0.531599744,29.0,1429.968052136151,37,42735
Huber,ECOS,optimal,0.631129873,27.0,1274.1544899717007,37,42735
Huber,ECOS,optimal,0.625241576,29.0,1288.2096286999495,37,42735
Huber,ECOS,optimal,0.586325592,28.0,1330.7405342357667,37,42735
Huber,ECOS,optimal,0.550133605,28.0,1129.9909906844216,37,42735
Huber,ECOS,optimal,0.591211299,28.0,1260.7369121213655,37,42735
Huber,ECOS,optimal,0.580056439,27.0,1239.766443711275,37,42735
Huber,ECOS,optimal,0.5919559449999999,28.0,1207.591493040247,37,42735
Huber,ECOS,optimal,0.6248842619999999,28.0,1293.1941404468264,37,42735
Huber,ECOS,optimal,0.60227449,28.0,1314.1074060964634,37,42735
Huber,ECOS,optimal,0.7067302259999999,26.0,1484.157285500855,45,57375
Huber,ECOS,optimal,0.7409059290000001,26.0,1545.4040061344501,45,57375
Huber,ECOS,optimal,0.843320677,28.0,1550.7968740757801,45,57375
Huber,ECOS,optimal,0.7403509189999999,27.0,1468.0661470449065,45,57375
Huber,ECOS,optimal,0.691598032,26.0,1642.1968117189747,45,57375
Huber,ECOS,optimal,0.778864676,27.0,1521.9154484896878,45,57375
Huber,ECOS,optimal,0.7669067690000001,27.0,1589.88209649676,45,57375
Huber,ECOS,optimal,0.746714813,27.0,1491.8291907323676,45,57375
Huber,ECOS,optimal,0.6956958569999999,25.0,1559.5455594406876,45,57375
Huber,ECOS,optimal,0.7443678509999999,27.0,1534.0744613558866,45,57375
Huber,ECOS,optimal,1.043095173,28.0,1800.737295988478,55,78375
Huber,ECOS,optimal,0.995283977,26.0,1928.6848614671355,55,78375
Huber,ECOS,optimal,0.998921796,27.0,1793.2702056792236,55,78375
Huber,ECOS,optimal,1.000253265,26.0,1836.917810451871,55,78375
Huber,ECOS,optimal,1.005629802,27.0,1847.778794425178,55,78375
Huber,ECOS,optimal,1.102472037,30.0,2081.915433997353,55,78375
Huber,ECOS,optimal,0.928612676,26.0,1910.4811726654505,55,78375
Huber,ECOS,optimal,1.0524681999999999,31.0,2019.6641199773453,55,78375
Huber,ECOS,optimal,0.983378985,26.0,1845.5670035274732,55,78375
Huber,ECOS,optimal,1.007545295,26.0,1855.256272275227,55,78375
Huber,ECOS,optimal,1.7212929330000002,28.0,2512.369781607072,68,110160
Huber,ECOS,optimal,1.445610655,27.0,2288.726166775909,68,110160
Huber,ECOS,optimal inaccurate,1.422089951,27.0,2245.4114713597287,68,110160
Huber,ECOS,optimal,1.4333562240000002,29.0,2491.186349192281,68,110160
Huber,ECOS,optimal,1.3801023739999998,26.0,2288.5896015093867,68,110160
Huber,ECOS,optimal inaccurate,1.341967025,26.0,2389.8627887166244,68,110160
Huber,ECOS,optimal inaccurate,1.388448794,27.0,2286.150216244638,68,110160
Huber,ECOS,optimal,1.5010557690000002,30.0,2188.4422965007866,68,110160
Huber,ECOS,optimal inaccurate,1.474768784,29.0,2407.6883444310292,68,110160
Huber,ECOS,optimal inaccurate,1.384931668,27.0,2347.294388735935,68,110160
Huber,ECOS,optimal inaccurate,2.322715594,33.0,2748.9149572004285,84,156240
Huber,ECOS,optimal inaccurate,2.222476822,32.0,2958.352682598984,84,156240
Huber,ECOS,optimal inaccurate,2.317771885,34.0,2914.897743730257,84,156240
Huber,ECOS,optimal inaccurate,2.141776522,29.0,2737.8397445255146,84,156240
Huber,ECOS,optimal inaccurate,2.177201043,29.0,2758.632873933197,84,156240
Huber,ECOS,optimal inaccurate,2.375295615,35.0,3072.200377350211,84,156240
Huber,ECOS,optimal inaccurate,2.2590032740000003,33.0,2897.972674639146,84,156240
Huber,ECOS,optimal inaccurate,2.294547599,33.0,2857.0319099184003,84,156240
Huber,ECOS,optimal inaccurate,2.435085964,31.0,2831.430105819803,84,156240
Huber,ECOS,optimal inaccurate,2.188232013,29.0,2780.702681975,84,156240
Huber,ECOS,optimal inaccurate,3.8542304310000004,35.0,3640.363742248607,105,228375
Huber,ECOS,optimal inaccurate,4.149841641,33.0,3523.125498054093,105,228375
Huber,ECOS,optimal inaccurate,3.9004521930000013,34.0,3690.7517780376006,105,228375
Huber,ECOS,optimal inaccurate,3.5205843110000004,33.0,3402.350984335875,105,228375
Huber,ECOS,optimal inaccurate,3.678357896,36.0,3717.1651038713067,105,228375
Huber,ECOS,optimal inaccurate,3.858801562,39.0,3542.8575260304883,105,228375
Huber,ECOS,optimal inaccurate,3.702760427,35.0,3653.6513554664575,105,228375
Huber,ECOS,optimal inaccurate,3.442222492,34.0,3784.811884549907,105,228375
Huber,ECOS,optimal inaccurate,3.637582695,34.0,3428.2776046945282,105,228375
Huber,ECOS,optimal inaccurate,3.485147984,34.0,3644.664297723545,105,228375
Huber,ECOS,optimal inaccurate,6.671668267,41.0,4573.956622525048,132,340560
Huber,ECOS,optimal inaccurate,6.7129899889999995,40.0,4580.590551461172,132,340560
Huber,ECOS,optimal inaccurate,6.203396408,37.0,4596.9761532614975,132,340560
Huber,ECOS,optimal inaccurate,6.719224434000001,43.0,4639.905773311743,132,340560
Huber,ECOS,optimal inaccurate,6.137146903,35.0,4451.044019246425,132,340560
Huber,ECOS,optimal inaccurate,6.4617725130000006,41.0,4607.9753677402,132,340560
Huber,ECOS,optimal inaccurate,6.701344907,41.0,4350.076496643484,132,340560
Huber,ECOS,optimal inaccurate,6.44021125,39.0,4739.644622121068,132,340560
Huber,ECOS,optimal inaccurate,6.346641435,39.0,4630.988757907877,132,340560
Huber,ECOS,optimal inaccurate,6.236873815,39.0,4556.316590174455,132,340560
Huber,ECOS,optimal inaccurate,11.369949783,46.0,5899.8907173221105,166,512940
Huber,ECOS,optimal inaccurate,11.502364585,47.0,5674.872263560133,166,512940
Huber,ECOS,optimal inaccurate,12.896617293,47.0,5557.060472925684,166,512940
Huber,ECOS,optimal inaccurate,11.858007228,48.0,5606.100580134658,166,512940
Huber,ECOS,optimal inaccurate,11.364006059000001,44.0,5527.470071061794,166,512940
Huber,ECOS,optimal inaccurate,12.035338998,42.0,5638.814064470395,166,512940
Huber,ECOS,optimal inaccurate,11.530171884000001,48.0,5601.906824824965,166,512940
Huber,ECOS,optimal inaccurate,11.485877802000001,46.0,5931.704771353267,166,512940
Huber,ECOS,optimal inaccurate,10.822892050999998,43.0,5647.272719850698,166,512940
Huber,ECOS,optimal inaccurate,10.947123850999999,43.0,5698.398353543157,166,512940
Huber,ECOS,optimal inaccurate,23.346026335,61.0,7313.628956182926,209,780615
Huber,ECOS,optimal inaccurate,21.690450989000002,57.0,7029.579863763636,209,780615
Huber,ECOS,optimal inaccurate,21.891041019,59.0,6876.660660754212,209,780615
Huber,ECOS,optimal inaccurate,22.824616751,61.0,7284.0483509895275,209,780615
Huber,ECOS,optimal inaccurate,24.12565236,57.0,6954.614890929182,209,780615
Huber,ECOS,optimal inaccurate,22.128478446,58.0,7294.2972647993165,209,780615
Huber,ECOS,optimal inaccurate,23.492434483,63.0,7190.195645965575,209,780615
Huber,ECOS,optimal inaccurate,22.457434280999998,62.0,7385.0271491979565,209,780615
Huber,ECOS,optimal inaccurate,23.27704259,61.0,7121.551541000374,209,780615
Huber,ECOS,optimal inaccurate,23.444757856,62.0,7108.423391644553,209,780615
Control,ECOS,optimal,0.004854598999999999,11.0,0.10608107541148357,10,1970
Control,ECOS,optimal,0.015632844,16.0,1.0051307206800415,10,1980
Control,ECOS,optimal,0.00604041,14.0,1.6229568643834913,10,1990
Control,ECOS,optimal,0.006987724,15.0,4.117579316841487,10,2000
Control,ECOS,optimal,0.006935424999999999,16.0,4.391211313166834,10,2000
Control,ECOS,optimal,0.0071255830000000004,15.0,92.41545215327706,10,2010
Control,ECOS,optimal,0.0065973590000000006,15.0,2.757280309487431,10,2000
Control,ECOS,optimal,0.005469976,13.0,1.1904395849321123,10,1970
Control,ECOS,optimal,0.005508117,13.0,1.0491474269999623,10,1990
Control,ECOS,optimal,0.006936635,15.0,1.86593157397459,10,2020
Control,ECOS,optimal,0.008383785,16.0,11.888397538841572,11,2323
Control,ECOS,optimal,0.005499921999999999,12.0,0.6971939764162005,11,2263
Control,ECOS,optimal,0.006114846,13.0,1.73406216019097,11,2283
Control,ECOS,optimal,0.006800231,14.0,5.1297306878027635,11,2283
Control,ECOS,optimal,0.007310239,15.0,3.884583191398263,11,2303
Control,ECOS,optimal,0.006791925,14.0,11.366224378762322,11,2283
Control,ECOS,optimal,0.006590077,14.0,2.496092764680963,11,2283
Control,ECOS,optimal,0.008114521,16.0,58.76203380006256,11,2283
Control,ECOS,optimal,0.006677243,14.0,1.9438440286871124,11,2293
Control,ECOS,optimal,0.007277431,14.0,23.483728836520434,11,2313
Control,ECOS,optimal,0.009353385,17.0,1.8918283900587496,12,2778
Control,ECOS,optimal,0.007438888,13.0,2.390452248438017,12,2768
Control,ECOS,optimal,0.008668730000000001,15.0,1.6543481594760672,12,2768
Control,ECOS,optimal,0.008712389000000001,16.0,2.189929518199468,12,2778
Control,ECOS,optimal,0.0073506130000000015,14.0,1.6132475798800123,12,2758
Control,ECOS,optimal,0.0068227340000000004,13.0,0.5036484122621188,12,2748
Control,ECOS,optimal,0.008410385000000001,15.0,1.42680537600678,12,2768
Control,ECOS,optimal,0.006395308999999999,12.0,1.0155464763783728,12,2758
Control,ECOS,optimal,0.008388809,15.0,4.779453695884534,12,2778
Control,ECOS,optimal,0.009478862,16.0,11.651651821096234,12,2788
Control,ECOS,optimal,0.00928156,14.0,8.250843985886561,13,3145
Control,ECOS,optimal,0.009220186,14.0,3.427836838569526,13,3145
Control,ECOS,optimal,0.010029159,16.0,4.5171854259149695,13,3145
Control,ECOS,optimal,0.010140796,16.0,2.5464180035406345,13,3145
Control,ECOS,optimal,0.009799519,15.0,7.946467114473555,13,3135
Control,ECOS,optimal,0.009602478,15.0,5.758689734484607,13,3145
Control,ECOS,optimal,0.009463794000000001,15.0,3.4164939376247725,13,3125
Control,ECOS,optimal,0.00965413,15.0,14.056065115166016,13,3135
Control,ECOS,optimal,0.011105813,17.0,14.369154982694047,13,3165
Control,ECOS,optimal,0.008588305000000001,14.0,0.9689222158932764,13,3125
Control,ECOS,optimal,0.011882549,16.0,7.4136425846538065,14,3704
Control,ECOS,optimal,0.010905908,15.0,2.5189078156747122,14,3684
Control,ECOS,optimal,0.010279903,14.0,7.689860178630988,14,3674
Control,ECOS,optimal,0.009855119,14.0,1.1673680237250117,14,3674
Control,ECOS,optimal,0.009959602,14.0,4.1006847698541184,14,3674
Control,ECOS,optimal,0.009485077,14.0,1.1308903146072709,14,3644
Control,ECOS,optimal,0.010630062,14.0,13.563305912107479,14,3684
Control,ECOS,optimal,0.010273988,14.0,2.1695453120692445,14,3684
Control,ECOS,optimal,0.012176515,17.0,4.458461334260213,14,3694
Control,ECOS,optimal,0.009207135,13.0,0.7203118737665434,14,3664
Control,ECOS,optimal,0.014447,18.0,8.566837402559742,15,4115
Control,ECOS,optimal,0.01308249,17.0,4.8108558116444105,15,4095
Control,ECOS,optimal,0.013657645,17.0,3.9382672688337816,15,4125
Control,ECOS,optimal,0.012148336,16.0,2.6559491219737645,15,4095
Control,ECOS,optimal,0.012826587,17.0,4.276014954069528,15,4105
Control,ECOS,optimal,0.012417702,15.0,1.6855562330625138,15,4085
Control,ECOS,optimal,0.013164592,17.0,8.842899578366175,15,4105
Control,ECOS,optimal,0.012359533999999998,16.0,3.0436494703667,15,4115
Control,ECOS,optimal,0.011182401000000002,14.0,3.243097905263116,15,4125
Control,ECOS,optimal,0.011939048999999998,15.0,4.140288692084663,15,4115
Control,ECOS,optimal,0.014342063,16.0,2.502122320529516,16,4728
Control,ECOS,optimal,0.016165185,13.0,1.7551105005905712,16,4698
Control,ECOS,optimal,0.012471271,14.0,0.8324739949045075,16,4698
Control,ECOS,optimal,0.016971425999999998,14.0,2.396311534814646,16,4698
Control,ECOS,optimal,0.020885415,15.0,5.240479691077328,16,4718
Control,ECOS,optimal,0.01824937,13.0,7.190986347091937,16,4708
Control,ECOS,optimal,0.026961693,13.0,1.1285041279892276,16,4688
Control,ECOS,optimal,0.023791228,14.0,3.4655356495125536,16,4718
Control,ECOS,optimal,0.020904626000000003,15.0,4.788385802919328,16,4728
Control,ECOS,optimal,0.017020922,13.0,0.6847750171926689,16,4688
Control,ECOS,optimal,0.030277721,15.0,1.6219342632918687,18,5870
Control,ECOS,optimal,0.038264168,15.0,3.837424599854648,18,5880
Control,ECOS,optimal,0.033844797999999995,15.0,2.964211208205458,18,5890
Control,ECOS,optimal,0.042474944,17.0,4.6832772186162215,18,5920
Control,ECOS,optimal,0.033163919,17.0,1.0576993191421566,18,5900
Control,ECOS,optimal,0.027837663,16.0,5.3119721796066415,18,5890
Control,ECOS,optimal,0.025192184,14.0,1.5447952019274398,18,5840
Control,ECOS,optimal,0.029016717,16.0,3.5409803103060806,18,5900
Control,ECOS,optimal,0.028843483000000007,15.0,2.0294130574241773,18,5860
Control,ECOS,optimal,0.035320672000000004,14.0,1.6731789488771125,18,5860
Control,ECOS,optimal,0.021044664,15.0,1.1311110757771086,20,7180
Control,ECOS,optimal,0.034645395,15.0,5.131981585711217,20,7180
Control,ECOS,optimal,0.041422349,16.0,3.20884083135854,20,7170
Control,ECOS,optimal,0.037119904,15.0,0.9501679130673316,20,7140
Control,ECOS,optimal,0.019798428,15.0,2.4321144075611527,20,7180
Control,ECOS,optimal,0.029811885000000007,16.0,2.7105752345837413,20,7150
Control,ECOS,optimal,0.037567826,16.0,2.738891214585028,20,7180
Control,ECOS,optimal,0.036974029,16.0,2.448138740855301,20,7190
Control,ECOS,optimal,0.021873924,16.0,2.761149282544616,20,7180
Control,ECOS,optimal,0.026597481,14.0,3.0621101669385427,20,7180
Control,ECOS,optimal,0.045894917,16.0,4.197150703538935,23,9245
Control,ECOS,optimal,0.051173237999999996,15.0,1.7555176134097858,23,9215
Control,ECOS,optimal,0.049313172,15.0,9.236102408423983,23,9265
Control,ECOS,optimal,0.0530725,17.0,3.4320456653730784,23,9255
Control,ECOS,optimal,0.06692880999999999,17.0,11.866377165740357,23,9275
Control,ECOS,optimal,0.026830941,14.0,5.6701994551554575,23,9215
Control,ECOS,optimal,0.024875921000000002,15.0,1.41275009410511,23,9195
Control,ECOS,optimal,0.037360252000000004,16.0,3.676224160126104,23,9235
Control,ECOS,optimal,0.049177122000000004,19.0,4.990104594633323,23,9265
Control,ECOS,optimal,0.06269754400000001,16.0,2.1996711886555844,23,9235
Control,ECOS,optimal,0.037711725,17.0,2.9675805473342667,26,11848
Control,ECOS,optimal,0.032983854,16.0,2.3806124467972736,26,11818
Control,ECOS,optimal,0.050459544,17.0,1.8065329945257207,26,11818
Control,ECOS,optimal,0.057281712,16.0,2.223244824644941,26,11848
Control,ECOS,optimal,0.081503735,16.0,10.794958425690579,26,11858
Control,ECOS,optimal,0.070259588,16.0,12.064166407997195,26,11868
Control,ECOS,optimal,0.063520887,16.0,4.820994887314043,26,11828
Control,ECOS,optimal,0.084565609,17.0,3.4969745079843286,26,11818
Control,ECOS,optimal,0.092978119,20.0,6.268233492630137,26,11848
Control,ECOS,optimal,0.035500324,16.0,5.4942472125926685,26,11868
Control,ECOS,optimal,0.062482227,15.0,8.43411421657382,29,14439
Control,ECOS,optimal,0.099128995,19.0,5.696672610612099,29,14419
Control,ECOS,optimal,0.092789336,15.0,3.5422084452621903,29,14429
Control,ECOS,optimal,0.105139921,17.0,9.924677104232266,29,14449
Control,ECOS,optimal,0.095059844,17.0,4.461589846492707,29,14449
Control,ECOS,optimal,0.047712527000000005,18.0,4.262047985515527,29,14429
Control,ECOS,optimal,0.060928566,16.0,1.5836852490485482,29,14389
Control,ECOS,optimal,0.111556067,18.0,1.4612800854936594,29,14419
Control,ECOS,optimal,0.10559515,17.0,13.197880496788821,29,14439
Control,ECOS,optimal,0.045273963,17.0,4.415669104363275,29,14459
Control,ECOS,optimal,0.114069905,14.0,4.471173975074637,34,19764
Control,ECOS,optimal,0.162523799,18.0,4.55871853519651,34,19834
Control,ECOS,optimal,0.122088641,16.0,5.162397464399159,34,19804
Control,ECOS,optimal,0.065804395,17.0,2.2480135264126915,34,19794
Control,ECOS,optimal,0.091807471,16.0,7.6179396617930975,34,19804
Control,ECOS,optimal,0.130353554,17.0,3.734482562187481,34,19824
Control,ECOS,optimal,0.128432191,18.0,3.1582508078583293,34,19794
Control,ECOS,optimal,0.14147396199999998,17.0,6.0968828311935415,34,19874
Control,ECOS,optimal,0.063303338,16.0,3.927218227051177,34,19834
Control,ECOS,optimal,0.10069204400000001,17.0,11.8100287547786,34,19874
Control,ECOS,optimal,0.166705989,16.0,4.25781785234816,39,25639
Control,ECOS,optimal,0.086639701,17.0,5.198016015711658,39,25609
Control,ECOS,optimal,0.11876457,17.0,2.949939105235768,39,25619
Control,ECOS,optimal,0.20847696899999998,18.0,3.0215004343468035,39,25629
Control,ECOS,optimal,0.209840751,18.0,8.601769673610933,39,25639
Control,ECOS,optimal,0.075665103,15.0,3.3208624640030915,39,25639
Control,ECOS,optimal,0.145971969,20.0,5.692147298877479,39,25659
Control,ECOS,optimal,0.102915587,17.0,2.7345641197913717,39,25629
Control,ECOS,optimal,0.08617290699999999,17.0,4.096236430861219,39,25609
Control,ECOS,optimal,0.171448443,18.0,6.452758818747956,39,25669
Control,ECOS,optimal,0.181428054,18.0,8.630895082830532,46,35688
Control,ECOS,optimal,0.257002413,15.0,13.49314371821986,46,35668
Control,ECOS,optimal,0.12675789199999998,17.0,9.990796723920793,46,35688
Control,ECOS,optimal,0.186668883,15.0,4.7668797803107115,46,35638
Control,ECOS,optimal,0.130055702,18.0,8.488963266871835,46,35668
Control,ECOS,optimal,0.221974064,17.0,4.985524336661369,46,35588
Control,ECOS,optimal,0.224379696,17.0,9.911446974693384,46,35678
Control,ECOS,optimal,0.217107163,17.0,9.110619607542,46,35668
Control,ECOS,optimal,0.16247790499999998,22.0,12.97542354277658,46,35708
Control,ECOS,optimal,0.305077732,18.0,5.3532721137866055,46,35638
Control,ECOS,optimal,0.3968731170000001,17.0,6.386966817811782,54,48804
Control,ECOS,optimal,0.23405664,18.0,6.262557123124096,54,48794
Control,ECOS,optimal,0.224018316,15.0,6.321554008544134,54,48724
Control,ECOS,optimal,0.39711459299999996,18.0,9.79197518819066,54,48734
Control,ECOS,optimal,0.265427566,16.0,7.33957100136507,54,48714
Control,ECOS,optimal,0.204669756,18.0,7.604305993606053,54,48754
Control,ECOS,optimal,0.241409205,17.0,5.464028231737671,54,48754
Control,ECOS,optimal,0.245208743,16.0,6.115507372710093,54,48694
Control,ECOS,optimal,0.43609935,18.0,11.148422171442961,54,48804
Control,ECOS,optimal,0.29777017100000003,17.0,10.22676666581004,54,48744
Control,ECOS,optimal,0.388316909,18.0,10.441053563044587,64,68034
Control,ECOS,optimal,0.39770135700000003,20.0,10.244441016343584,64,68034
Control,ECOS,optimal,0.385820599,18.0,12.087254085453804,64,68064
Control,ECOS,optimal,0.389860295,18.0,7.64312324014588,64,68064
Control,ECOS,optimal,0.33330210600000004,18.0,11.690385368062177,64,68034
Control,ECOS,optimal,0.385351543,18.0,8.064004011274887,64,67994
Control,ECOS,optimal,0.35871652,18.0,8.837247611294176,64,68034
Control,ECOS,optimal,0.599232426,18.0,5.238953681741465,64,67994
Control,ECOS,optimal,0.309710292,16.0,8.180935654367314,64,68054
Control,ECOS,optimal,0.388759269,18.0,5.559303048424186,64,68034
Control,ECOS,optimal,0.540610803,17.0,10.54622556565946,76,95358
Control,ECOS,optimal,0.5784255229999999,19.0,8.877245079679158,76,95408
Control,ECOS,optimal,0.5733130989999999,20.0,18.754394479861702,76,95398
Control,ECOS,optimal,0.48771221,17.0,8.15636742375565,76,95288
Control,ECOS,optimal,0.795366687,19.0,11.30543382334301,76,95378
Control,ECOS,optimal,0.5212476819999999,18.0,13.657511203183098,76,95338
Control,ECOS,optimal,0.501550622,17.0,14.899862343929502,76,95428
Control,ECOS,optimal,0.5369987740000001,19.0,10.789092857352438,76,95368
Control,ECOS,optimal,0.7353340439999999,18.0,12.736321721109288,76,95338
Control,ECOS,optimal,0.543315388,19.0,16.130257949351346,76,95438
Control,ECOS,optimal,0.982171848,20.0,13.131155368687669,91,135583
Control,ECOS,optimal,0.7795168720000001,18.0,11.317218799133297,91,135563
Control,ECOS,optimal,0.8614423870000001,19.0,10.301552440542913,91,135573
Control,ECOS,optimal,0.842874672,18.0,11.418181338496193,91,135573
Control,ECOS,optimal,0.825021439,17.0,16.646210064062778,91,135583
Control,ECOS,optimal,0.8296406540000001,19.0,14.030657777791312,91,135613
Control,ECOS,optimal,0.8451836189999999,18.0,13.58776386541177,91,135583
Control,ECOS,optimal,0.8174838010000001,18.0,11.469359765967285,91,135543
Control,ECOS,optimal,0.7132909070000001,16.0,12.570811021600285,91,135553
Control,ECOS,optimal,0.910719833,20.0,18.39885228586176,91,135583
Control,ECOS,optimal,1.265916399,19.0,19.376312421253985,109,193729
Control,ECOS,optimal,1.304434279,18.0,15.554366776914758,109,193789
Control,ECOS,optimal,1.218629122,20.0,15.318742482368126,109,193799
Control,ECOS,optimal,1.289749516,18.0,15.905838946879113,109,193809
Control,ECOS,optimal,1.1574324939999998,19.0,13.104361459661474,109,193799
Control,ECOS,optimal,1.258630701,19.0,12.968825615482798,109,193779
Control,ECOS,optimal,1.199933332,20.0,24.19390083904933,109,193749
Control,ECOS,optimal,1.227016791,18.0,14.462290328982027,109,193739
Control,ECOS,optimal,1.213503194,18.0,20.15573652917453,109,193759
Control,ECOS,optimal,1.168942618,17.0,17.993771085970394,109,193759


==> data/results/benchmark_problems/GUROBI/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.05504703521728516,11,0.10608107542256084,10,1970
Control,GUROBI,optimal,0.0550389289855957,10,1.005130720820503,10,1980
Control,GUROBI,optimal,0.05504703521728516,7,1.6229568646378583,10,1990
Control,GUROBI,optimal,0.0550079345703125,9,4.117579359407183,10,2000
Control,GUROBI,optimal,0.05507206916809082,11,4.391211325142659,10,2000
Control,GUROBI,optimal,0.055072784423828125,11,92.41545228296226,10,2010
Control,GUROBI,optimal,0.05502581596374512,11,2.7572803111389255,10,2000
Control,GUROBI,optimal,0.05504417419433594,11,1.1904395850117495,10,1970
Control,GUROBI,optimal,0.05504298210144043,9,1.0491474271389716,10,1990
Control,GUROBI,optimal,0.05501699447631836,7,1.865931575301616,10,2020
Control,GUROBI,optimal,0.004117965698242188,9,11.888397546762295,11,2323
Control,GUROBI,optimal,0.004534006118774414,10,0.6971939764990136,11,2263
Control,GUROBI,optimal,0.004529953002929688,11,1.7340621609419224,11,2283
Control,GUROBI,optimal,0.004556894302368164,12,5.1297306919249275,11,2283
Control,GUROBI,optimal,0.005000114440917969,14,3.8845832003834047,11,2303
Control,GUROBI,optimal,0.004678964614868164,12,11.366224384602582,11,2283
Control,GUROBI,optimal,0.004942178726196289,13,2.4960927652624165,11,2283
Control,GUROBI,optimal,0.005321025848388672,16,58.76203445135591,11,2283
Control,GUROBI,optimal,0.004617929458618164,12,1.9438440288141456,11,2293
Control,GUROBI,optimal,0.004404067993164063,11,23.483728815876997,11,2313
Control,GUROBI,optimal,0.004545927047729492,9,1.891828391866539,12,2778
Control,GUROBI,optimal,0.004646062850952149,9,2.3904522487857385,12,2768
Control,GUROBI,optimal,0.004900932312011719,11,1.6543481617639388,12,2768
Control,GUROBI,optimal,0.004432916641235352,8,2.189929521541615,12,2778
Control,GUROBI,optimal,0.004517078399658203,9,1.6132475808922204,12,2758
Control,GUROBI,optimal,0.00495600700378418,11,0.5036484127245938,12,2748
Control,GUROBI,optimal,0.004525899887084961,9,1.426805376226413,12,2768
Control,GUROBI,optimal,0.00531005859375,12,1.0155464781850922,12,2758
Control,GUROBI,optimal,0.004836082458496094,11,4.779453696853745,12,2778
Control,GUROBI,optimal,0.004704952239990234,10,11.65165182933886,12,2788
Control,GUROBI,optimal,0.005876064300537109,12,8.250843998268282,13,3145
Control,GUROBI,optimal,0.005138158798217773,9,3.4278368390307623,13,3145
Control,GUROBI,optimal,0.00558018684387207,11,4.5171854272683625,13,3145
Control,GUROBI,optimal,0.005254030227661133,10,2.546418005281865,13,3145
Control,GUROBI,optimal,0.005895853042602539,13,7.946467117740547,13,3135
Control,GUROBI,optimal,0.005537986755371094,11,5.7586897364050875,13,3145
Control,GUROBI,optimal,0.005466938018798828,11,3.4164939381564663,13,3125
Control,GUROBI,optimal,0.00598907470703125,13,14.056065112356462,13,3135
Control,GUROBI,optimal,0.007398843765258789,13,14.369154995380885,13,3165
Control,GUROBI,optimal,0.005597114562988281,10,0.9689222161989848,13,3125
Control,GUROBI,optimal,0.006266117095947266,11,7.413642606282933,14,3704
Control,GUROBI,optimal,0.00548100471496582,8,2.518907815987234,14,3684
Control,GUROBI,optimal,0.006084203720092773,11,7.689860183463744,14,3674
Control,GUROBI,optimal,0.006562948226928711,12,1.167368024234438,14,3674
Control,GUROBI,optimal,0.006559133529663086,12,4.100684770098574,14,3674
Control,GUROBI,optimal,0.006624937057495117,12,1.1308903146860962,14,3644
Control,GUROBI,optimal,0.006616830825805664,12,13.56330591246726,14,3684
Control,GUROBI,optimal,0.005475044250488281,8,2.16954531292967,14,3684
Control,GUROBI,optimal,0.005725860595703125,10,4.4584613381376395,14,3694
Control,GUROBI,optimal,0.005584001541137695,8,0.7203118738037242,14,3664
Control,GUROBI,optimal,0.0075130462646484375,12,8.56683740696444,15,4115
Control,GUROBI,optimal,0.007437944412231445,13,4.810855850123657,15,4095
Control,GUROBI,optimal,0.005882024765014648,8,3.9382672717231535,15,4125
Control,GUROBI,optimal,0.006347894668579102,9,2.655949122097224,15,4095
Control,GUROBI,optimal,0.007351875305175781,12,4.276014958646112,15,4105
Control,GUROBI,optimal,0.006928920745849609,11,1.6855562334250611,15,4085
Control,GUROBI,optimal,0.007411956787109375,13,8.842899586873838,15,4105
Control,GUROBI,optimal,0.006771087646484375,10,3.0436494718493456,15,4115
Control,GUROBI,optimal,0.007403850555419922,12,3.2430979091458854,15,4125
Control,GUROBI,optimal,0.005927085876464844,8,4.1402886928943765,15,4115
Control,GUROBI,optimal,0.006319046020507813,7,2.5021223210158343,16,4728
Control,GUROBI,optimal,0.00839090347290039,12,1.755110500812869,16,4698
Control,GUROBI,optimal,0.006453037261962891,8,0.8324739949524227,16,4698
Control,GUROBI,optimal,0.00787496566772461,10,2.396311539384156,16,4698
Control,GUROBI,optimal,0.006533145904541016,10,5.240479692244012,16,4718
Control,GUROBI,optimal,0.007586956024169922,10,7.190986349835023,16,4708
Control,GUROBI,optimal,0.006079912185668945,8,1.1285041299215863,16,4688
Control,GUROBI,optimal,0.03479504585266113,8,3.4655356510587323,16,4718
Control,GUROBI,optimal,0.007997989654541016,12,4.788385805309465,16,4728
Control,GUROBI,optimal,0.006899118423461914,8,0.684775017365379,16,4688
Control,GUROBI,optimal,0.008967876434326172,8,1.621934263547365,18,5870
Control,GUROBI,optimal,0.009720087051391602,11,3.837424600051533,18,5880
Control,GUROBI,optimal,0.009566068649291992,13,2.964211207862156,18,5890
Control,GUROBI,optimal,0.009102106094360352,10,4.683277219023006,18,5920
Control,GUROBI,optimal,0.009257078170776369,10,1.0576993207158545,18,5900
Control,GUROBI,optimal,0.009913921356201172,12,5.311972182635982,18,5890
Control,GUROBI,optimal,0.009217023849487305,10,1.5447952025626692,18,5840
Control,GUROBI,optimal,0.007508039474487305,8,3.540980311342042,18,5900
Control,GUROBI,optimal,0.00968480110168457,11,2.029413060035354,18,5860
Control,GUROBI,optimal,0.00896310806274414,9,1.673178949108772,18,5860
Control,GUROBI,optimal,0.01286602020263672,9,1.1311110783200666,20,7180
Control,GUROBI,optimal,0.015320777893066406,10,5.131981587987316,20,7180
Control,GUROBI,optimal,0.01602315902709961,13,3.2088408330009104,20,7170
Control,GUROBI,optimal,0.014496088027954103,11,0.9501679131718268,20,7140
Control,GUROBI,optimal,0.010004043579101562,9,2.432114408925329,20,7180
Control,GUROBI,optimal,0.009050846099853516,8,2.7105752347109062,20,7150
Control,GUROBI,optimal,0.014665842056274412,11,2.7388912153876634,20,7180
Control,GUROBI,optimal,0.013086795806884766,9,2.4481387424262806,20,7190
Control,GUROBI,optimal,0.012248039245605469,8,2.7611492828583044,20,7180
Control,GUROBI,optimal,0.013946056365966795,10,3.062110167592551,20,7180
Control,GUROBI,optimal,0.01458096504211426,10,4.197150703936752,23,9245
Control,GUROBI,optimal,0.01667499542236328,9,1.7555176176405112,23,9215
Control,GUROBI,optimal,0.01749396324157715,10,9.23610241127508,23,9265
Control,GUROBI,optimal,0.019919157028198242,12,3.4320456852281707,23,9255
Control,GUROBI,optimal,0.02715301513671875,9,11.866377169653285,23,9275
Control,GUROBI,optimal,0.03525805473327637,10,5.670199456446276,23,9215
Control,GUROBI,optimal,0.02173590660095215,9,1.4127500947553815,23,9195
Control,GUROBI,optimal,0.018208026885986328,10,3.67622416263772,23,9235
Control,GUROBI,optimal,0.015048027038574219,10,4.990104598290968,23,9265
Control,GUROBI,optimal,0.017901182174682617,10,2.19967118882525,23,9235
Control,GUROBI,optimal,0.022111892700195312,9,2.967580551086257,26,11848
Control,GUROBI,optimal,0.02029514312744141,11,2.380612447719141,26,11818
Control,GUROBI,optimal,0.017271995544433594,9,1.8065329988540908,26,11818
Control,GUROBI,optimal,0.02190780639648437,9,2.223244825832623,26,11848
Control,GUROBI,optimal,0.019912004470825195,12,10.794958429746876,26,11858
Control,GUROBI,optimal,0.02533102035522461,12,12.064166423612154,26,11868
Control,GUROBI,optimal,0.02076888084411621,12,4.820994887989689,26,11828
Control,GUROBI,optimal,0.020003080368041992,12,3.496974515980724,26,11818
Control,GUROBI,optimal,0.018877029418945312,10,6.268233493164544,26,11848
Control,GUROBI,optimal,0.017744064331054688,8,5.49424721568068,26,11868
Control,GUROBI,optimal,0.05808186531066895,10,8.434114218189421,29,14439
Control,GUROBI,optimal,0.029971837997436523,11,5.696672611294298,29,14419
Control,GUROBI,optimal,0.0278470516204834,10,3.542208446230945,29,14429
Control,GUROBI,optimal,0.03125500679016113,13,9.92467710169564,29,14449
Control,GUROBI,optimal,0.0231320858001709,10,4.461589847826295,29,14449
Control,GUROBI,optimal,0.023905038833618164,11,4.262047986293466,29,14429
Control,GUROBI,optimal,0.02692389488220215,9,1.5836852492146383,29,14389
Control,GUROBI,optimal,0.022784948348999023,9,1.4612800856210966,29,14419
Control,GUROBI,optimal,0.031098127365112305,12,13.1978805028263,29,14439
Control,GUROBI,optimal,0.02150917053222656,9,4.415669106939497,29,14459
Control,GUROBI,optimal,0.0344700813293457,11,4.471173977023109,34,19764
Control,GUROBI,optimal,0.035022974014282234,11,4.558718538645527,34,19834
Control,GUROBI,optimal,0.04508709907531738,12,5.162397464742152,34,19804
Control,GUROBI,optimal,0.027306079864501957,8,2.248013526550725,34,19794
Control,GUROBI,optimal,0.04140186309814453,10,7.617939669463407,34,19804
Control,GUROBI,optimal,0.02901482582092285,8,3.7344825629756118,34,19824
Control,GUROBI,optimal,0.031394004821777344,10,3.158250810016095,34,19794
Control,GUROBI,optimal,0.028861045837402344,8,6.096882832567394,34,19874
Control,GUROBI,optimal,0.0410151481628418,10,3.9272182278203602,34,19834
Control,GUROBI,optimal,0.035636186599731445,12,11.810028760111829,34,19874
Control,GUROBI,optimal,0.7124688625335693,12,4.257817868928585,39,25639
Control,GUROBI,optimal,0.600222110748291,11,5.19801601778445,39,25609
Control,GUROBI,optimal,0.5303769111633301,9,2.949939105882437,39,25619
Control,GUROBI,optimal,0.5738968849182129,12,3.0215004357884534,39,25629
Control,GUROBI,optimal,0.4043529033660889,12,8.601769673187631,39,25639
Control,GUROBI,optimal,0.5095000267028809,10,3.3208624649541703,39,25639
Control,GUROBI,optimal,0.5892939567565918,8,5.692147299936303,39,25659
Control,GUROBI,optimal,0.4897348880767822,13,2.7345641211801293,39,25629
Control,GUROBI,optimal,0.6947371959686279,10,4.096236431398205,39,25609
Control,GUROBI,optimal,0.7030389308929443,9,6.4527588192677054,39,25669
Control,GUROBI,optimal,0.6231188774108887,11,8.630895085721201,46,35688
Control,GUROBI,optimal,0.6599109172821045,10,13.493143723748418,46,35668
Control,GUROBI,optimal,0.45839285850524897,11,9.990796729195925,46,35688
Control,GUROBI,optimal,0.6245348453521729,10,4.766879781151619,46,35638
Control,GUROBI,optimal,0.40520215034484863,11,8.48896326871861,46,35668
Control,GUROBI,optimal,0.6095850467681885,11,4.985524337317403,46,35588
Control,GUROBI,optimal,0.3208038806915283,10,9.91144697680232,46,35678
Control,GUROBI,optimal,0.2896368503570557,11,9.110619617509826,46,35668
Control,GUROBI,optimal,0.5923290252685547,12,12.975423552293064,46,35708
Control,GUROBI,optimal,0.4653661251068115,11,5.3532721139885195,46,35638
Control,GUROBI,optimal,0.5058801174163818,12,6.386966841182458,54,48804
Control,GUROBI,optimal,0.6034748554229736,10,6.262557124078356,54,48794
Control,GUROBI,optimal,0.5426590442657471,12,6.321554009561505,54,48724
Control,GUROBI,optimal,0.64798903465271,12,9.791975189350056,54,48734
Control,GUROBI,optimal,0.4654128551483154,9,7.339571002703696,54,48714
Control,GUROBI,optimal,0.6783790588378906,10,7.604305994763704,54,48754
Control,GUROBI,optimal,0.6370551586151123,12,5.464028232519631,54,48754
Control,GUROBI,optimal,0.6378970146179199,13,6.115507373199932,54,48694
Control,GUROBI,optimal,0.6159329414367676,12,11.148422178045054,54,48804
Control,GUROBI,optimal,0.2106180191040039,11,10.226766674856211,54,48744
Control,GUROBI,optimal,0.6276919841766357,11,10.441053566033439,64,68034
Control,GUROBI,optimal,0.6704151630401611,8,10.24444101683082,64,68034
Control,GUROBI,optimal,0.5330281257629395,10,12.087254087557467,64,68064
Control,GUROBI,optimal,0.6725280284881592,9,7.6431232413848695,64,68064
Control,GUROBI,optimal,0.7732210159301758,12,11.690385368345522,64,68034
Control,GUROBI,optimal,0.5961809158325195,11,8.064004014152871,64,67994
Control,GUROBI,optimal,0.6532061100006104,10,8.837247617237033,64,68034
Control,GUROBI,optimal,0.6889219284057617,11,5.23895368244038,64,67994
Control,GUROBI,optimal,0.18335604667663571,13,8.180935658553041,64,68054
Control,GUROBI,optimal,0.6924569606781006,10,5.5593030498277365,64,68034
Control,GUROBI,optimal,1.1406209468841553,14,10.54622557564806,76,95358
Control,GUROBI,optimal,1.0472431182861328,11,8.877245083582112,76,95408
Control,GUROBI,optimal,0.9282338619232178,14,18.754394528440333,76,95398
Control,GUROBI,optimal,1.0228209495544434,11,8.156367423977187,76,95288
Control,GUROBI,optimal,0.8235230445861816,11,11.305433825065208,76,95378
Control,GUROBI,optimal,1.0553050041198728,13,13.657511210904989,76,95338
Control,GUROBI,optimal,1.0092940330505369,12,14.8998623527093,76,95428
Control,GUROBI,optimal,0.2560689449310303,14,10.789092870921273,76,95368
Control,GUROBI,optimal,0.9107251167297364,12,12.736321731465745,76,95338
Control,GUROBI,optimal,1.0228040218353271,14,16.13025795045231,76,95438
Control,GUROBI,optimal,1.008021116256714,11,13.131155374091493,91,135583
Control,GUROBI,optimal,0.920421838760376,13,11.317218801917866,91,135563
Control,GUROBI,optimal,1.2502298355102541,12,10.30155244119119,91,135573
Control,GUROBI,optimal,0.6389610767364502,11,11.41818134416028,91,135573
Control,GUROBI,optimal,1.182697057723999,12,16.64621014743181,91,135583
Control,GUROBI,optimal,1.139369010925293,11,14.030657781222642,91,135613
Control,GUROBI,optimal,0.96085786819458,11,13.587763865039534,91,135583
Control,GUROBI,optimal,1.0209119319915771,11,11.469359767248664,91,135543
Control,GUROBI,optimal,1.0469210147857666,12,12.570811025196438,91,135553
Control,GUROBI,optimal,1.1645591259002686,13,18.39885231200186,91,135583
Control,GUROBI,optimal,1.4459469318389893,14,19.376312434764067,109,193729
Control,GUROBI,optimal,1.306205987930298,10,15.554366780221775,109,193789
Control,GUROBI,optimal,1.488049030303955,12,15.318742490241432,109,193799
Control,GUROBI,optimal,0.8391609191894531,13,15.905838954827404,109,193809
Control,GUROBI,optimal,1.2194709777832031,11,13.104361464081485,109,193799
Control,GUROBI,optimal,1.5712990760803225,11,12.968825618833575,109,193779
Control,GUROBI,optimal,1.3685791492462158,13,24.193900846926766,109,193749
Control,GUROBI,optimal,1.4050099849700928,11,14.46229032955734,109,193739
Control,GUROBI,optimal,1.477226972579956,12,20.155736533090344,109,193759
Control,GUROBI,optimal,1.4245598316192627,12,17.993771092457933,109,193759


==> data/results/benchmark_problems/GUROBI/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.055047035217285156,11,0.10608107542256083,10,1970
Control,GUROBI,optimal,0.0550389289855957,10,1.005130720820503,10,1980
Control,GUROBI,optimal,0.055047035217285156,7,1.622956864637858,10,1990
Control,GUROBI,optimal,0.0550079345703125,9,4.117579359407183,10,2000
Control,GUROBI,optimal,0.05507206916809082,11,4.391211325142658,10,2000
Control,GUROBI,optimal,0.055072784423828125,11,92.41545228296226,10,2010
Control,GUROBI,optimal,0.05502581596374512,11,2.757280311138926,10,2000
Control,GUROBI,optimal,0.05504417419433594,11,1.1904395850117497,10,1970
Control,GUROBI,optimal,0.05504298210144043,9,1.0491474271389716,10,1990
Control,GUROBI,optimal,0.05501699447631836,7,1.8659315753016157,10,2020


==> data/results/benchmark_problems/GUROBI/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,1.4459469318389893,14,19.376312434764063,109,193729
Control,GUROBI,optimal,1.3062059879302979,10,15.554366780221773,109,193789
Control,GUROBI,optimal,1.488049030303955,12,15.318742490241432,109,193799
Control,GUROBI,optimal,0.8391609191894531,13,15.905838954827406,109,193809
Control,GUROBI,optimal,1.2194709777832031,11,13.104361464081485,109,193799
Control,GUROBI,optimal,1.5712990760803223,11,12.968825618833577,109,193779
Control,GUROBI,optimal,1.3685791492462158,13,24.193900846926763,109,193749
Control,GUROBI,optimal,1.4050099849700928,11,14.462290329557339,109,193739
Control,GUROBI,optimal,1.477226972579956,12,20.155736533090344,109,193759
Control,GUROBI,optimal,1.4245598316192627,12,17.993771092457933,109,193759


==> data/results/benchmark_problems/GUROBI/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.0041179656982421875,9,11.888397546762294,11,2323
Control,GUROBI,optimal,0.004534006118774414,10,0.6971939764990136,11,2263
Control,GUROBI,optimal,0.0045299530029296875,11,1.7340621609419224,11,2283
Control,GUROBI,optimal,0.004556894302368164,12,5.129730691924928,11,2283
Control,GUROBI,optimal,0.005000114440917969,14,3.884583200383405,11,2303
Control,GUROBI,optimal,0.004678964614868164,12,11.366224384602582,11,2283
Control,GUROBI,optimal,0.004942178726196289,13,2.4960927652624165,11,2283
Control,GUROBI,optimal,0.005321025848388672,16,58.76203445135591,11,2283
Control,GUROBI,optimal,0.004617929458618164,12,1.9438440288141456,11,2293
Control,GUROBI,optimal,0.0044040679931640625,11,23.483728815877,11,2313


==> data/results/benchmark_problems/GUROBI/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.004545927047729492,9,1.891828391866539,12,2778
Control,GUROBI,optimal,0.0046460628509521484,9,2.3904522487857385,12,2768
Control,GUROBI,optimal,0.004900932312011719,11,1.6543481617639388,12,2768
Control,GUROBI,optimal,0.0044329166412353516,8,2.189929521541615,12,2778
Control,GUROBI,optimal,0.004517078399658203,9,1.6132475808922204,12,2758
Control,GUROBI,optimal,0.00495600700378418,11,0.5036484127245938,12,2748
Control,GUROBI,optimal,0.004525899887084961,9,1.426805376226413,12,2768
Control,GUROBI,optimal,0.00531005859375,12,1.0155464781850922,12,2758
Control,GUROBI,optimal,0.004836082458496094,11,4.779453696853745,12,2778
Control,GUROBI,optimal,0.004704952239990234,10,11.65165182933886,12,2788


==> data/results/benchmark_problems/GUROBI/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.005876064300537109,12,8.250843998268282,13,3145
Control,GUROBI,optimal,0.0051381587982177734,9,3.4278368390307623,13,3145
Control,GUROBI,optimal,0.00558018684387207,11,4.5171854272683625,13,3145
Control,GUROBI,optimal,0.005254030227661133,10,2.5464180052818652,13,3145
Control,GUROBI,optimal,0.005895853042602539,13,7.946467117740548,13,3135
Control,GUROBI,optimal,0.005537986755371094,11,5.758689736405087,13,3145
Control,GUROBI,optimal,0.005466938018798828,11,3.4164939381564663,13,3125
Control,GUROBI,optimal,0.00598907470703125,13,14.056065112356462,13,3135
Control,GUROBI,optimal,0.007398843765258789,13,14.369154995380889,13,3165
Control,GUROBI,optimal,0.005597114562988281,10,0.9689222161989849,13,3125


==> data/results/benchmark_problems/GUROBI/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.006266117095947266,11,7.413642606282932,14,3704
Control,GUROBI,optimal,0.00548100471496582,8,2.518907815987234,14,3684
Control,GUROBI,optimal,0.0060842037200927734,11,7.689860183463744,14,3674
Control,GUROBI,optimal,0.006562948226928711,12,1.167368024234438,14,3674
Control,GUROBI,optimal,0.006559133529663086,12,4.100684770098574,14,3674
Control,GUROBI,optimal,0.006624937057495117,12,1.1308903146860962,14,3644
Control,GUROBI,optimal,0.006616830825805664,12,13.56330591246726,14,3684
Control,GUROBI,optimal,0.005475044250488281,8,2.16954531292967,14,3684
Control,GUROBI,optimal,0.005725860595703125,10,4.45846133813764,14,3694
Control,GUROBI,optimal,0.005584001541137695,8,0.7203118738037242,14,3664


==> data/results/benchmark_problems/GUROBI/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.0075130462646484375,12,8.56683740696444,15,4115
Control,GUROBI,optimal,0.007437944412231445,13,4.810855850123657,15,4095
Control,GUROBI,optimal,0.0058820247650146484,8,3.938267271723154,15,4125
Control,GUROBI,optimal,0.0063478946685791016,9,2.6559491220972236,15,4095
Control,GUROBI,optimal,0.007351875305175781,12,4.276014958646112,15,4105
Control,GUROBI,optimal,0.006928920745849609,11,1.6855562334250613,15,4085
Control,GUROBI,optimal,0.007411956787109375,13,8.842899586873838,15,4105
Control,GUROBI,optimal,0.006771087646484375,10,3.0436494718493456,15,4115
Control,GUROBI,optimal,0.007403850555419922,12,3.2430979091458854,15,4125
Control,GUROBI,optimal,0.005927085876464844,8,4.1402886928943765,15,4115


==> data/results/benchmark_problems/GUROBI/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.0063190460205078125,7,2.5021223210158343,16,4728
Control,GUROBI,optimal,0.00839090347290039,12,1.7551105008128687,16,4698
Control,GUROBI,optimal,0.006453037261962891,8,0.8324739949524227,16,4698
Control,GUROBI,optimal,0.00787496566772461,10,2.396311539384156,16,4698
Control,GUROBI,optimal,0.006533145904541016,10,5.240479692244011,16,4718
Control,GUROBI,optimal,0.007586956024169922,10,7.190986349835022,16,4708
Control,GUROBI,optimal,0.006079912185668945,8,1.1285041299215863,16,4688
Control,GUROBI,optimal,0.03479504585266113,8,3.4655356510587323,16,4718
Control,GUROBI,optimal,0.007997989654541016,12,4.788385805309466,16,4728
Control,GUROBI,optimal,0.006899118423461914,8,0.684775017365379,16,4688


==> data/results/benchmark_problems/GUROBI/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.008967876434326172,8,1.621934263547365,18,5870
Control,GUROBI,optimal,0.009720087051391602,11,3.8374246000515324,18,5880
Control,GUROBI,optimal,0.009566068649291992,13,2.9642112078621556,18,5890
Control,GUROBI,optimal,0.009102106094360352,10,4.683277219023007,18,5920
Control,GUROBI,optimal,0.009257078170776367,10,1.0576993207158545,18,5900
Control,GUROBI,optimal,0.009913921356201172,12,5.311972182635981,18,5890
Control,GUROBI,optimal,0.009217023849487305,10,1.5447952025626692,18,5840
Control,GUROBI,optimal,0.007508039474487305,8,3.540980311342042,18,5900
Control,GUROBI,optimal,0.00968480110168457,11,2.029413060035354,18,5860
Control,GUROBI,optimal,0.00896310806274414,9,1.6731789491087719,18,5860


==> data/results/benchmark_problems/GUROBI/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.012866020202636719,9,1.1311110783200666,20,7180
Control,GUROBI,optimal,0.015320777893066406,10,5.131981587987316,20,7180
Control,GUROBI,optimal,0.01602315902709961,13,3.2088408330009104,20,7170
Control,GUROBI,optimal,0.014496088027954102,11,0.9501679131718267,20,7140
Control,GUROBI,optimal,0.010004043579101562,9,2.4321144089253295,20,7180
Control,GUROBI,optimal,0.009050846099853516,8,2.7105752347109062,20,7150
Control,GUROBI,optimal,0.014665842056274414,11,2.7388912153876634,20,7180
Control,GUROBI,optimal,0.013086795806884766,9,2.4481387424262806,20,7190
Control,GUROBI,optimal,0.012248039245605469,8,2.7611492828583044,20,7180
Control,GUROBI,optimal,0.013946056365966797,10,3.062110167592551,20,7180


==> data/results/benchmark_problems/GUROBI/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.014580965042114258,10,4.197150703936752,23,9245
Control,GUROBI,optimal,0.01667499542236328,9,1.755517617640511,23,9215
Control,GUROBI,optimal,0.01749396324157715,10,9.236102411275079,23,9265
Control,GUROBI,optimal,0.019919157028198242,12,3.4320456852281707,23,9255
Control,GUROBI,optimal,0.02715301513671875,9,11.866377169653285,23,9275
Control,GUROBI,optimal,0.03525805473327637,10,5.670199456446275,23,9215
Control,GUROBI,optimal,0.02173590660095215,9,1.4127500947553815,23,9195
Control,GUROBI,optimal,0.018208026885986328,10,3.6762241626377197,23,9235
Control,GUROBI,optimal,0.015048027038574219,10,4.9901045982909675,23,9265
Control,GUROBI,optimal,0.017901182174682617,10,2.19967118882525,23,9235


==> data/results/benchmark_problems/GUROBI/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.022111892700195312,9,2.967580551086257,26,11848
Control,GUROBI,optimal,0.020295143127441406,11,2.380612447719141,26,11818
Control,GUROBI,optimal,0.017271995544433594,9,1.8065329988540908,26,11818
Control,GUROBI,optimal,0.021907806396484375,9,2.223244825832623,26,11848
Control,GUROBI,optimal,0.019912004470825195,12,10.794958429746876,26,11858
Control,GUROBI,optimal,0.02533102035522461,12,12.064166423612154,26,11868
Control,GUROBI,optimal,0.02076888084411621,12,4.820994887989688,26,11828
Control,GUROBI,optimal,0.020003080368041992,12,3.4969745159807237,26,11818
Control,GUROBI,optimal,0.018877029418945312,10,6.268233493164544,26,11848
Control,GUROBI,optimal,0.017744064331054688,8,5.49424721568068,26,11868


==> data/results/benchmark_problems/GUROBI/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.058081865310668945,10,8.434114218189421,29,14439
Control,GUROBI,optimal,0.029971837997436523,11,5.696672611294298,29,14419
Control,GUROBI,optimal,0.0278470516204834,10,3.542208446230945,29,14429
Control,GUROBI,optimal,0.03125500679016113,13,9.92467710169564,29,14449
Control,GUROBI,optimal,0.0231320858001709,10,4.4615898478262945,29,14449
Control,GUROBI,optimal,0.023905038833618164,11,4.262047986293467,29,14429
Control,GUROBI,optimal,0.02692389488220215,9,1.583685249214638,29,14389
Control,GUROBI,optimal,0.022784948348999023,9,1.4612800856210966,29,14419
Control,GUROBI,optimal,0.031098127365112305,12,13.197880502826301,29,14439
Control,GUROBI,optimal,0.021509170532226562,9,4.415669106939497,29,14459


==> data/results/benchmark_problems/GUROBI/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.0344700813293457,11,4.471173977023108,34,19764
Control,GUROBI,optimal,0.03502297401428223,11,4.558718538645527,34,19834
Control,GUROBI,optimal,0.04508709907531738,12,5.162397464742151,34,19804
Control,GUROBI,optimal,0.027306079864501953,8,2.248013526550725,34,19794
Control,GUROBI,optimal,0.04140186309814453,10,7.617939669463406,34,19804
Control,GUROBI,optimal,0.02901482582092285,8,3.734482562975612,34,19824
Control,GUROBI,optimal,0.031394004821777344,10,3.158250810016095,34,19794
Control,GUROBI,optimal,0.028861045837402344,8,6.096882832567394,34,19874
Control,GUROBI,optimal,0.0410151481628418,10,3.92721822782036,34,19834
Control,GUROBI,optimal,0.035636186599731445,12,11.810028760111829,34,19874


==> data/results/benchmark_problems/GUROBI/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.7124688625335693,12,4.257817868928585,39,25639
Control,GUROBI,optimal,0.600222110748291,11,5.19801601778445,39,25609
Control,GUROBI,optimal,0.5303769111633301,9,2.949939105882437,39,25619
Control,GUROBI,optimal,0.5738968849182129,12,3.0215004357884534,39,25629
Control,GUROBI,optimal,0.40435290336608887,12,8.601769673187631,39,25639
Control,GUROBI,optimal,0.5095000267028809,10,3.3208624649541703,39,25639
Control,GUROBI,optimal,0.5892939567565918,8,5.692147299936302,39,25659
Control,GUROBI,optimal,0.4897348880767822,13,2.7345641211801293,39,25629
Control,GUROBI,optimal,0.6947371959686279,10,4.096236431398206,39,25609
Control,GUROBI,optimal,0.7030389308929443,9,6.452758819267706,39,25669


==> data/results/benchmark_problems/GUROBI/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.6231188774108887,11,8.630895085721201,46,35688
Control,GUROBI,optimal,0.6599109172821045,10,13.493143723748418,46,35668
Control,GUROBI,optimal,0.458392858505249,11,9.990796729195925,46,35688
Control,GUROBI,optimal,0.6245348453521729,10,4.766879781151619,46,35638
Control,GUROBI,optimal,0.40520215034484863,11,8.48896326871861,46,35668
Control,GUROBI,optimal,0.6095850467681885,11,4.985524337317404,46,35588
Control,GUROBI,optimal,0.3208038806915283,10,9.911446976802319,46,35678
Control,GUROBI,optimal,0.28963685035705566,11,9.110619617509826,46,35668
Control,GUROBI,optimal,0.5923290252685547,12,12.975423552293066,46,35708
Control,GUROBI,optimal,0.4653661251068115,11,5.35327211398852,46,35638


==> data/results/benchmark_problems/GUROBI/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.5058801174163818,12,6.386966841182459,54,48804
Control,GUROBI,optimal,0.6034748554229736,10,6.262557124078356,54,48794
Control,GUROBI,optimal,0.5426590442657471,12,6.321554009561506,54,48724
Control,GUROBI,optimal,0.64798903465271,12,9.791975189350055,54,48734
Control,GUROBI,optimal,0.46541285514831543,9,7.339571002703696,54,48714
Control,GUROBI,optimal,0.6783790588378906,10,7.604305994763705,54,48754
Control,GUROBI,optimal,0.6370551586151123,12,5.464028232519631,54,48754
Control,GUROBI,optimal,0.6378970146179199,13,6.115507373199932,54,48694
Control,GUROBI,optimal,0.6159329414367676,12,11.148422178045053,54,48804
Control,GUROBI,optimal,0.2106180191040039,11,10.22676667485621,54,48744


==> data/results/benchmark_problems/GUROBI/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,0.6276919841766357,11,10.441053566033439,64,68034
Control,GUROBI,optimal,0.6704151630401611,8,10.24444101683082,64,68034
Control,GUROBI,optimal,0.5330281257629395,10,12.087254087557465,64,68064
Control,GUROBI,optimal,0.6725280284881592,9,7.64312324138487,64,68064
Control,GUROBI,optimal,0.7732210159301758,12,11.690385368345522,64,68034
Control,GUROBI,optimal,0.5961809158325195,11,8.064004014152871,64,67994
Control,GUROBI,optimal,0.6532061100006104,10,8.837247617237033,64,68034
Control,GUROBI,optimal,0.6889219284057617,11,5.23895368244038,64,67994
Control,GUROBI,optimal,0.18335604667663574,13,8.180935658553041,64,68054
Control,GUROBI,optimal,0.6924569606781006,10,5.559303049827736,64,68034


==> data/results/benchmark_problems/GUROBI/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,1.1406209468841553,14,10.54622557564806,76,95358
Control,GUROBI,optimal,1.0472431182861328,11,8.877245083582114,76,95408
Control,GUROBI,optimal,0.9282338619232178,14,18.754394528440333,76,95398
Control,GUROBI,optimal,1.0228209495544434,11,8.156367423977187,76,95288
Control,GUROBI,optimal,0.8235230445861816,11,11.305433825065208,76,95378
Control,GUROBI,optimal,1.055305004119873,13,13.65751121090499,76,95338
Control,GUROBI,optimal,1.009294033050537,12,14.899862352709299,76,95428
Control,GUROBI,optimal,0.2560689449310303,14,10.789092870921271,76,95368
Control,GUROBI,optimal,0.9107251167297363,12,12.736321731465743,76,95338
Control,GUROBI,optimal,1.0228040218353271,14,16.13025795045231,76,95438


==> data/results/benchmark_problems/GUROBI/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI,optimal,1.0080211162567139,11,13.131155374091495,91,135583
Control,GUROBI,optimal,0.920421838760376,13,11.317218801917864,91,135563
Control,GUROBI,optimal,1.250229835510254,12,10.30155244119119,91,135573
Control,GUROBI,optimal,0.6389610767364502,11,11.418181344160281,91,135573
Control,GUROBI,optimal,1.182697057723999,12,16.64621014743181,91,135583
Control,GUROBI,optimal,1.139369010925293,11,14.03065778122264,91,135613
Control,GUROBI,optimal,0.9608578681945801,11,13.587763865039534,91,135583
Control,GUROBI,optimal,1.0209119319915771,11,11.469359767248665,91,135543
Control,GUROBI,optimal,1.0469210147857666,12,12.570811025196438,91,135553
Control,GUROBI,optimal,1.1645591259002686,13,18.39885231200186,91,135583


==> data/results/benchmark_problems/GUROBI/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.17904090881347656,2,-106.24857077075715,10,35
Eq QP,GUROBI,optimal,0.1803889274597168,2,-58.2066693480724,10,43
Eq QP,GUROBI,optimal,0.17911291122436526,2,-21.901897660219344,10,37
Eq QP,GUROBI,optimal,0.1790142059326172,2,-9.656449917457774,10,35
Eq QP,GUROBI,optimal,0.17896509170532227,2,-164.32963115864078,10,39
Eq QP,GUROBI,optimal,0.17908883094787598,2,-164.62870822159675,10,35
Eq QP,GUROBI,optimal,0.17904400825500488,2,-102.27011212231159,10,39
Eq QP,GUROBI,optimal,0.17904996871948242,2,-13.84397805416937,10,33
Eq QP,GUROBI,optimal,0.1789991855621338,2,-137.10561859956758,10,29
Eq QP,GUROBI,optimal,0.1790299415588379,2,-20.424715043787838,10,37
Eq QP,GUROBI,optimal,0.0008199214935302733,2,-61.89896611803922,11,51
Eq QP,GUROBI,optimal,0.00271296501159668,2,-86.94731466171378,11,45
Eq QP,GUROBI,optimal,0.0009639263153076172,2,-38.79269375423328,11,41
Eq QP,GUROBI,optimal,0.0012958049774169922,2,-55.96000385075942,11,43
Eq QP,GUROBI,optimal,0.0008749961853027344,2,2.0518204277005228,11,51
Eq QP,GUROBI,optimal,0.0007290840148925781,2,-21.787919440471654,11,39
Eq QP,GUROBI,optimal,0.0012671947479248047,2,-87.6478681317598,11,45
Eq QP,GUROBI,optimal,0.0014660358428955078,2,-145.28589074982108,11,43
Eq QP,GUROBI,optimal,0.0007510185241699219,2,-26.45541997197413,11,35
Eq QP,GUROBI,optimal,0.001486063003540039,2,-16.97568748246979,11,43
Eq QP,GUROBI,optimal,0.01308894157409668,2,-58.88806586983034,12,58
Eq QP,GUROBI,optimal,0.0007488727569580077,2,-70.60403227283426,12,44
Eq QP,GUROBI,optimal,0.0006480216979980469,2,-16.584037850349098,12,48
Eq QP,GUROBI,optimal,0.0008389949798583983,2,-25.478120889759488,12,52
Eq QP,GUROBI,optimal,0.0008060932159423827,2,-32.529684075497734,12,56
Eq QP,GUROBI,optimal,0.0007569789886474608,2,-13.650502112655714,12,48
Eq QP,GUROBI,optimal,0.00074005126953125,2,-17.260520940337152,12,44
Eq QP,GUROBI,optimal,0.0012738704681396484,2,-30.131607676063094,12,52
Eq QP,GUROBI,optimal,0.009067058563232422,2,-21.74078740909155,12,52
Eq QP,GUROBI,optimal,0.008972883224487305,2,-25.968020757965064,12,48
Eq QP,GUROBI,optimal,0.0006761550903320312,2,-222.1342017472461,13,64
Eq QP,GUROBI,optimal,0.000820159912109375,2,-8.447643295999056,13,66
Eq QP,GUROBI,optimal,0.0007009506225585938,2,-19.830774086078307,13,74
Eq QP,GUROBI,optimal,0.0017452239990234375,2,-4.588101552681824,13,60
Eq QP,GUROBI,optimal,0.0007970333099365233,2,-37.543391940340534,13,54
Eq QP,GUROBI,optimal,0.0009520053863525393,2,-20.04407877122569,13,60
Eq QP,GUROBI,optimal,0.0008180141448974608,2,-35.525226152740586,13,62
Eq QP,GUROBI,optimal,0.0008211135864257812,2,-2.511648893526392,13,64
Eq QP,GUROBI,optimal,0.0007319450378417969,2,-148.39719373849027,13,56
Eq QP,GUROBI,optimal,0.0008609294891357423,2,-9.594571434645005,13,62
Eq QP,GUROBI,optimal,0.0010211467742919922,2,-63.50570614157047,15,90
Eq QP,GUROBI,optimal,0.0021560192108154297,2,-4.983428982034999,15,100
Eq QP,GUROBI,optimal,0.0008790493011474608,2,-11.960328344875588,15,84
Eq QP,GUROBI,optimal,0.0022020339965820312,2,0.9418700025328892,15,96
Eq QP,GUROBI,optimal,0.0008611679077148438,2,-28.282277384455536,15,90
Eq QP,GUROBI,optimal,0.0013670921325683596,2,-0.8870640640129858,15,86
Eq QP,GUROBI,optimal,0.0011250972747802734,2,-4.399228998704271,15,94
Eq QP,GUROBI,optimal,0.0013530254364013672,2,-23.368496988508067,15,88
Eq QP,GUROBI,optimal,0.0013179779052734375,2,-146.169309719361,15,84
Eq QP,GUROBI,optimal,0.001271963119506836,2,-130.43503721676242,15,90
Eq QP,GUROBI,optimal,0.0008258819580078125,2,1.5933609458793825,18,150
Eq QP,GUROBI,optimal,0.0007920265197753906,2,-1.8768477493119031,18,132
Eq QP,GUROBI,optimal,0.0008549690246582031,2,-163.38904891434146,18,152
Eq QP,GUROBI,optimal,0.0007898807525634767,2,-28.528603255677535,18,142
Eq QP,GUROBI,optimal,0.0007839202880859375,2,-24.202514736934,18,148
Eq QP,GUROBI,optimal,0.0009608268737792967,2,7.287283557213866,18,150
Eq QP,GUROBI,optimal,0.0008349418640136719,2,-2.6228305675378967,18,140
Eq QP,GUROBI,optimal,0.0011789798736572266,2,0.1477462722655023,18,160
Eq QP,GUROBI,optimal,0.002442121505737305,2,-24.42513070737518,18,132
Eq QP,GUROBI,optimal,0.0013570785522460938,2,8.806886112320203,18,136
Eq QP,GUROBI,optimal,0.0008840560913085938,2,0.7387233272287927,23,246
Eq QP,GUROBI,optimal,0.00092315673828125,2,2.4534309893227912,23,260
Eq QP,GUROBI,optimal,0.0008838176727294922,2,-8.019167100779919,23,276
Eq QP,GUROBI,optimal,0.0008940696716308594,2,-5.523696514023591,23,264
Eq QP,GUROBI,optimal,0.005605936050415039,2,-40.01998147908373,23,266
Eq QP,GUROBI,optimal,0.001736164093017578,2,4.6562189833315495,23,310
Eq QP,GUROBI,optimal,0.0009129047393798828,2,10.080248125565186,23,248
Eq QP,GUROBI,optimal,0.001024007797241211,2,-8.974081499962299,23,278
Eq QP,GUROBI,optimal,0.0009489059448242188,2,3.36594894816896,23,238
Eq QP,GUROBI,optimal,0.0011968612670898438,2,-5.9831928449577,23,260
Eq QP,GUROBI,optimal,0.001307964324951172,2,5.833066279807304,29,493
Eq QP,GUROBI,optimal,0.0012791156768798828,2,-7.483285043138523,29,493
Eq QP,GUROBI,optimal,0.0015549659729003904,2,13.116156064363684,29,501
Eq QP,GUROBI,optimal,0.0013401508331298828,2,-24.342780558602247,29,469
Eq QP,GUROBI,optimal,0.001230001449584961,2,5.298510127401912,29,471
Eq QP,GUROBI,optimal,0.0010390281677246094,2,-5.518453111962853,29,479
Eq QP,GUROBI,optimal,0.0012540817260742188,2,5.557970016159857,29,487
Eq QP,GUROBI,optimal,0.0012738704681396484,2,-46.1113406175698,29,501
Eq QP,GUROBI,optimal,0.0010540485382080078,2,11.178523865105719,29,463
Eq QP,GUROBI,optimal,0.0013811588287353516,2,5.9656438611631275,29,495
Eq QP,GUROBI,optimal,0.002557039260864258,2,1.1533511563472452,39,1034
Eq QP,GUROBI,optimal,0.002777099609375,2,4.156197764022856,39,1034
Eq QP,GUROBI,optimal,0.002460002899169922,2,17.340254823241644,39,1030
Eq QP,GUROBI,optimal,0.001714944839477539,2,1.1299876204739707,39,996
Eq QP,GUROBI,optimal,0.0016689300537109375,2,23.183453999003248,39,1050
Eq QP,GUROBI,optimal,0.00168609619140625,2,24.51647495020125,39,990
Eq QP,GUROBI,optimal,0.0016717910766601562,2,10.265224491098817,39,1022
Eq QP,GUROBI,optimal,0.001730203628540039,2,9.207632715765268,39,1082
Eq QP,GUROBI,optimal,0.0016570091247558596,2,17.19017052290094,39,1060
Eq QP,GUROBI,optimal,0.0026738643646240234,2,15.752368481576314,39,1056
Eq QP,GUROBI,optimal,0.002357959747314453,2,27.06638136600437,53,2261
Eq QP,GUROBI,optimal,0.0021979808807373047,2,89.03189739272543,53,2201
Eq QP,GUROBI,optimal,0.002267122268676758,2,44.156437567242925,53,2253
Eq QP,GUROBI,optimal,0.002193927764892578,2,43.189940045186404,53,2239
Eq QP,GUROBI,optimal,0.002488851547241211,2,24.897255884454662,53,2119
Eq QP,GUROBI,optimal,0.002299070358276367,2,23.819178519743424,53,2145
Eq QP,GUROBI,optimal,0.003531932830810547,2,23.565134865042964,53,2171
Eq QP,GUROBI,optimal,0.0035829544067382812,2,14.989985891446267,53,2123
Eq QP,GUROBI,optimal,0.003473997116088867,2,62.06418042104482,53,2159
Eq QP,GUROBI,optimal,0.0038149356842041016,2,64.89260391950577,53,2183
Eq QP,GUROBI,optimal,0.0036220550537109375,2,37.33059066910037,73,4685
Eq QP,GUROBI,optimal,0.0037779808044433602,2,83.41193406759345,73,4785
Eq QP,GUROBI,optimal,0.0035779476165771484,2,120.26139520904265,73,4689
Eq QP,GUROBI,optimal,0.003679990768432617,2,80.82749378169169,73,4743
Eq QP,GUROBI,optimal,0.003641843795776367,2,128.27205926613033,73,4757
Eq QP,GUROBI,optimal,0.003690004348754883,2,68.0026162796841,73,4785
Eq QP,GUROBI,optimal,0.00423121452331543,2,132.1433281795161,73,4839
Eq QP,GUROBI,optimal,0.0041811466217041016,2,140.72228027449054,73,4807
Eq QP,GUROBI,optimal,0.004266977310180664,2,76.8239047510417,73,4771
Eq QP,GUROBI,optimal,0.003957986831665039,2,79.1194997615516,73,4751
Eq QP,GUROBI,optimal,0.007595062255859375,2,228.26045652907624,103,10450
Eq QP,GUROBI,optimal,0.007528066635131836,2,141.2765679909492,103,10390
Eq QP,GUROBI,optimal,0.0075910091400146484,2,151.09380142843256,103,10356
Eq QP,GUROBI,optimal,0.0076141357421875,2,131.3818484560323,103,10322
Eq QP,GUROBI,optimal,0.00761103630065918,2,222.19560986070087,103,10382
Eq QP,GUROBI,optimal,0.007465124130249022,2,58.95274863393712,103,10404
Eq QP,GUROBI,optimal,0.0072479248046875,2,218.80167068347882,103,10468
Eq QP,GUROBI,optimal,0.007261037826538086,2,230.5809080536851,103,10408
Eq QP,GUROBI,optimal,0.00758814811706543,2,254.20329487598752,103,10314
Eq QP,GUROBI,optimal,0.007569074630737305,2,175.33775539705948,103,10388
Eq QP,GUROBI,optimal,0.2718591690063477,2,353.0878612461625,146,22162
Eq QP,GUROBI,optimal,0.13800597190856936,2,394.37307403588477,146,22148
Eq QP,GUROBI,optimal,0.0826578140258789,2,279.34851259678305,146,22206
Eq QP,GUROBI,optimal,0.34481096267700195,2,209.35986492936686,146,22164
Eq QP,GUROBI,optimal,0.3357810974121094,2,239.22390088094292,146,22194
Eq QP,GUROBI,optimal,0.2572648525238037,2,339.20634194500417,146,22122
Eq QP,GUROBI,optimal,0.3124599456787109,2,396.85023423290704,146,22228
Eq QP,GUROBI,optimal,0.3387660980224609,2,290.11529801528786,146,22182
Eq QP,GUROBI,optimal,0.2723250389099121,2,534.7261409244569,146,22106
Eq QP,GUROBI,optimal,0.3329939842224121,2,329.39071272762567,146,22094
Eq QP,GUROBI,optimal,0.10649394989013672,2,627.8072445662907,211,47502
Eq QP,GUROBI,optimal,0.3221819400787353,2,1019.0548552310986,211,47528
Eq QP,GUROBI,optimal,0.4663529396057129,2,915.9174207115786,211,47460
Eq QP,GUROBI,optimal,0.3302500247955322,2,873.0929305741357,211,47456
Eq QP,GUROBI,optimal,0.4186861515045166,2,777.0661209462816,211,47480
Eq QP,GUROBI,optimal,0.4166200160980225,3,1146.0849027520228,211,47510
Eq QP,GUROBI,optimal,0.4965848922729492,2,731.0432515846812,211,47466
Eq QP,GUROBI,optimal,0.4640679359436035,2,648.1550497583332,211,47490
Eq QP,GUROBI,optimal,0.43944597244262695,2,679.5709184139341,211,47534
Eq QP,GUROBI,optimal,0.4959590435028076,2,671.7969183364752,211,47474
Eq QP,GUROBI,optimal,0.4115331172943115,3,1665.6902339760775,304,99263
Eq QP,GUROBI,optimal,0.2961170673370361,3,1626.0325075542446,304,99231
Eq QP,GUROBI,optimal,0.503870964050293,3,1924.0047617551681,304,99275
Eq QP,GUROBI,optimal,0.34531402587890625,3,1966.476816908772,304,99217
Eq QP,GUROBI,optimal,0.33727097511291504,3,1518.4251933127116,304,99293
Eq QP,GUROBI,optimal,0.4980409145355225,3,1630.1543350776008,304,99241
Eq QP,GUROBI,optimal,0.5088601112365723,3,2383.258872657213,304,99247
Eq QP,GUROBI,optimal,0.4580841064453125,3,1313.5083484506824,304,99251
Eq QP,GUROBI,optimal,0.4129509925842285,3,2266.1804280631,304,99267
Eq QP,GUROBI,optimal,0.4966659545898438,3,1662.1453509998971,304,99261
Eq QP,GUROBI,optimal,1.2537338733673096,4,3565.8288370864752,442,210016
Eq QP,GUROBI,optimal,1.2481439113616943,3,3041.176738827863,442,210006
Eq QP,GUROBI,optimal,1.1940879821777344,3,3349.367054414756,442,210004
Eq QP,GUROBI,optimal,1.3166711330413818,4,3570.8276418693213,442,210012
Eq QP,GUROBI,optimal,1.0938050746917725,3,3248.3088568412895,442,210004
Eq QP,GUROBI,optimal,1.2410337924957275,4,3866.2652195028795,442,210012
Eq QP,GUROBI,optimal,1.2501120567321775,3,3127.073440077601,442,210004
Eq QP,GUROBI,optimal,1.1411950588226318,3,3834.96868448181,442,210008
Eq QP,GUROBI,optimal,1.2979588508605957,4,3430.6394515429606,442,210010
Eq QP,GUROBI,optimal,0.7471950054168701,3,3208.436549504604,442,210000
Eq QP,GUROBI,optimal,2.1590421199798584,4,6411.955171108629,644,445841
Eq QP,GUROBI,optimal,2.0500469207763667,4,7801.860674738373,644,445841
Eq QP,GUROBI,optimal,1.5226700305938718,4,7338.988661662438,644,445839
Eq QP,GUROBI,optimal,2.406613826751709,4,6762.033220881763,644,445841
Eq QP,GUROBI,optimal,1.6748571395874023,5,6917.215087300942,644,445841
Eq QP,GUROBI,optimal,2.3272829055786133,4,8289.651245404913,644,445839
Eq QP,GUROBI,optimal,2.3966941833496094,4,7127.5852788017855,644,445841
Eq QP,GUROBI,optimal,2.4220499992370605,5,6613.499446978647,644,445841
Eq QP,GUROBI,optimal,2.270275115966797,5,9016.470834550692,644,445837
Eq QP,GUROBI,optimal,2.3945648670196533,4,7344.592893522441,644,445841
Eq QP,GUROBI,optimal,5.447061777114868,5,17491.155726237226,940,949870
Eq QP,GUROBI,optimal,4.83421802520752,5,16853.0803176012,940,949870
Eq QP,GUROBI,optimal,5.895956993103027,5,17104.797226022278,940,949870
Eq QP,GUROBI,optimal,5.678122043609619,5,21846.151686906127,940,949870
Eq QP,GUROBI,optimal,5.396001100540161,5,15774.376661935332,940,949870
Eq QP,GUROBI,optimal,6.20416784286499,5,19112.6612837917,940,949870
Eq QP,GUROBI,optimal,5.88318395614624,5,14504.248084074525,940,949870
Eq QP,GUROBI,optimal,6.337416887283325,5,18505.853552455497,940,949870
Eq QP,GUROBI,optimal,6.454309940338135,5,17174.09579002865,940,949870
Eq QP,GUROBI,optimal,6.242637872695923,5,18568.930925435758,940,949870
Eq QP,GUROBI,optimal,16.257234811782837,6,36614.98324277631,1373,2026410
Eq QP,GUROBI,optimal,16.81667709350586,6,40212.747470072216,1373,2026410
Eq QP,GUROBI,optimal,16.432592868804928,6,32922.07522699167,1373,2026410
Eq QP,GUROBI,optimal,16.67012619972229,6,34304.05400610436,1373,2026410
Eq QP,GUROBI,optimal,16.762521982192993,6,42325.18551396965,1373,2026410
Eq QP,GUROBI,optimal,15.05927300453186,6,33739.430470465086,1373,2026410
Eq QP,GUROBI,optimal,16.939582109451294,6,35350.818540356275,1373,2026410
Eq QP,GUROBI,optimal,16.590255975723267,6,33981.96940625004,1373,2026410
Eq QP,GUROBI,optimal,16.88084101676941,6,32976.16364288522,1373,2026410
Eq QP,GUROBI,optimal,16.635928869247437,6,35531.120251703265,1373,2026410
Eq QP,GUROBI,optimal,45.43931293487549,7,68527.42503284955,2009,4338636
Eq QP,GUROBI,optimal,46.9800238609314,7,73434.50213678152,2009,4338636
Eq QP,GUROBI,optimal,47.084460020065315,7,78472.48052298486,2009,4338636
Eq QP,GUROBI,optimal,45.9255199432373,7,75575.51670279959,2009,4338636
Eq QP,GUROBI,optimal,45.9913969039917,7,68389.89735512043,2009,4338636
Eq QP,GUROBI,optimal,46.06068992614746,7,72592.04237413475,2009,4338636
Eq QP,GUROBI,optimal,47.13673996925354,7,72482.80367328014,2009,4338636
Eq QP,GUROBI,optimal,46.960767030715935,7,70494.93382357589,2009,4338636
Eq QP,GUROBI,optimal,46.471205949783325,7,78115.7546142413,2009,4338636
Eq QP,GUROBI,optimal,46.0338180065155,7,79907.5794379345,2009,4338636


==> data/results/benchmark_problems/GUROBI/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.17904090881347656,2,-106.24857077075715,10,35
Eq QP,GUROBI,optimal,0.1803889274597168,2,-58.20666934807241,10,43
Eq QP,GUROBI,optimal,0.17911291122436523,2,-21.901897660219344,10,37
Eq QP,GUROBI,optimal,0.1790142059326172,2,-9.656449917457776,10,35
Eq QP,GUROBI,optimal,0.17896509170532227,2,-164.32963115864078,10,39
Eq QP,GUROBI,optimal,0.17908883094787598,2,-164.62870822159675,10,35
Eq QP,GUROBI,optimal,0.17904400825500488,2,-102.2701121223116,10,39
Eq QP,GUROBI,optimal,0.17904996871948242,2,-13.84397805416937,10,33
Eq QP,GUROBI,optimal,0.1789991855621338,2,-137.10561859956758,10,29
Eq QP,GUROBI,optimal,0.1790299415588379,2,-20.424715043787835,10,37


==> data/results/benchmark_problems/GUROBI/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.007595062255859375,2,228.26045652907624,103,10450
Eq QP,GUROBI,optimal,0.007528066635131836,2,141.2765679909492,103,10390
Eq QP,GUROBI,optimal,0.0075910091400146484,2,151.09380142843256,103,10356
Eq QP,GUROBI,optimal,0.0076141357421875,2,131.3818484560323,103,10322
Eq QP,GUROBI,optimal,0.00761103630065918,2,222.19560986070087,103,10382
Eq QP,GUROBI,optimal,0.0074651241302490234,2,58.95274863393712,103,10404
Eq QP,GUROBI,optimal,0.0072479248046875,2,218.80167068347882,103,10468
Eq QP,GUROBI,optimal,0.007261037826538086,2,230.5809080536851,103,10408
Eq QP,GUROBI,optimal,0.00758814811706543,2,254.2032948759875,103,10314
Eq QP,GUROBI,optimal,0.007569074630737305,2,175.33775539705948,103,10388


==> data/results/benchmark_problems/GUROBI/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.0008199214935302734,2,-61.89896611803922,11,51
Eq QP,GUROBI,optimal,0.0027129650115966797,2,-86.94731466171376,11,45
Eq QP,GUROBI,optimal,0.0009639263153076172,2,-38.79269375423328,11,41
Eq QP,GUROBI,optimal,0.0012958049774169922,2,-55.96000385075942,11,43
Eq QP,GUROBI,optimal,0.0008749961853027344,2,2.0518204277005228,11,51
Eq QP,GUROBI,optimal,0.0007290840148925781,2,-21.787919440471654,11,39
Eq QP,GUROBI,optimal,0.0012671947479248047,2,-87.6478681317598,11,45
Eq QP,GUROBI,optimal,0.0014660358428955078,2,-145.2858907498211,11,43
Eq QP,GUROBI,optimal,0.0007510185241699219,2,-26.455419971974127,11,35
Eq QP,GUROBI,optimal,0.001486063003540039,2,-16.97568748246979,11,43


==> data/results/benchmark_problems/GUROBI/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.01308894157409668,2,-58.88806586983034,12,58
Eq QP,GUROBI,optimal,0.0007488727569580078,2,-70.60403227283427,12,44
Eq QP,GUROBI,optimal,0.0006480216979980469,2,-16.584037850349098,12,48
Eq QP,GUROBI,optimal,0.0008389949798583984,2,-25.478120889759495,12,52
Eq QP,GUROBI,optimal,0.0008060932159423828,2,-32.52968407549773,12,56
Eq QP,GUROBI,optimal,0.0007569789886474609,2,-13.650502112655712,12,48
Eq QP,GUROBI,optimal,0.00074005126953125,2,-17.26052094033715,12,44
Eq QP,GUROBI,optimal,0.0012738704681396484,2,-30.131607676063098,12,52
Eq QP,GUROBI,optimal,0.009067058563232422,2,-21.740787409091546,12,52
Eq QP,GUROBI,optimal,0.008972883224487305,2,-25.968020757965064,12,48


==> data/results/benchmark_problems/GUROBI/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.0006761550903320312,2,-222.13420174724612,13,64
Eq QP,GUROBI,optimal,0.000820159912109375,2,-8.447643295999056,13,66
Eq QP,GUROBI,optimal,0.0007009506225585938,2,-19.83077408607831,13,74
Eq QP,GUROBI,optimal,0.0017452239990234375,2,-4.588101552681824,13,60
Eq QP,GUROBI,optimal,0.0007970333099365234,2,-37.543391940340534,13,54
Eq QP,GUROBI,optimal,0.0009520053863525391,2,-20.044078771225692,13,60
Eq QP,GUROBI,optimal,0.0008180141448974609,2,-35.525226152740586,13,62
Eq QP,GUROBI,optimal,0.0008211135864257812,2,-2.5116488935263916,13,64
Eq QP,GUROBI,optimal,0.0007319450378417969,2,-148.39719373849027,13,56
Eq QP,GUROBI,optimal,0.0008609294891357422,2,-9.594571434645003,13,62


==> data/results/benchmark_problems/GUROBI/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,16.257234811782837,6,36614.98324277631,1373,2026410
Eq QP,GUROBI,optimal,16.81667709350586,6,40212.74747007222,1373,2026410
Eq QP,GUROBI,optimal,16.43259286880493,6,32922.07522699167,1373,2026410
Eq QP,GUROBI,optimal,16.67012619972229,6,34304.05400610436,1373,2026410
Eq QP,GUROBI,optimal,16.762521982192993,6,42325.18551396965,1373,2026410
Eq QP,GUROBI,optimal,15.05927300453186,6,33739.43047046509,1373,2026410
Eq QP,GUROBI,optimal,16.939582109451294,6,35350.818540356275,1373,2026410
Eq QP,GUROBI,optimal,16.590255975723267,6,33981.96940625004,1373,2026410
Eq QP,GUROBI,optimal,16.88084101676941,6,32976.16364288522,1373,2026410
Eq QP,GUROBI,optimal,16.635928869247437,6,35531.12025170326,1373,2026410


==> data/results/benchmark_problems/GUROBI/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.27185916900634766,2,353.0878612461625,146,22162
Eq QP,GUROBI,optimal,0.13800597190856934,2,394.37307403588466,146,22148
Eq QP,GUROBI,optimal,0.0826578140258789,2,279.34851259678305,146,22206
Eq QP,GUROBI,optimal,0.34481096267700195,2,209.35986492936692,146,22164
Eq QP,GUROBI,optimal,0.3357810974121094,2,239.22390088094295,146,22194
Eq QP,GUROBI,optimal,0.2572648525238037,2,339.20634194500417,146,22122
Eq QP,GUROBI,optimal,0.31245994567871094,2,396.850234232907,146,22228
Eq QP,GUROBI,optimal,0.33876609802246094,2,290.1152980152879,146,22182
Eq QP,GUROBI,optimal,0.2723250389099121,2,534.7261409244569,146,22106
Eq QP,GUROBI,optimal,0.3329939842224121,2,329.39071272762567,146,22094


==> data/results/benchmark_problems/GUROBI/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.0010211467742919922,2,-63.50570614157047,15,90
Eq QP,GUROBI,optimal,0.0021560192108154297,2,-4.983428982034999,15,100
Eq QP,GUROBI,optimal,0.0008790493011474609,2,-11.960328344875588,15,84
Eq QP,GUROBI,optimal,0.0022020339965820312,2,0.9418700025328892,15,96
Eq QP,GUROBI,optimal,0.0008611679077148438,2,-28.28227738445554,15,90
Eq QP,GUROBI,optimal,0.0013670921325683594,2,-0.8870640640129858,15,86
Eq QP,GUROBI,optimal,0.0011250972747802734,2,-4.399228998704271,15,94
Eq QP,GUROBI,optimal,0.0013530254364013672,2,-23.368496988508063,15,88
Eq QP,GUROBI,optimal,0.0013179779052734375,2,-146.169309719361,15,84
Eq QP,GUROBI,optimal,0.001271963119506836,2,-130.43503721676242,15,90


==> data/results/benchmark_problems/GUROBI/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.0008258819580078125,2,1.5933609458793825,18,150
Eq QP,GUROBI,optimal,0.0007920265197753906,2,-1.876847749311903,18,132
Eq QP,GUROBI,optimal,0.0008549690246582031,2,-163.38904891434146,18,152
Eq QP,GUROBI,optimal,0.0007898807525634766,2,-28.52860325567753,18,142
Eq QP,GUROBI,optimal,0.0007839202880859375,2,-24.202514736934,18,148
Eq QP,GUROBI,optimal,0.0009608268737792969,2,7.287283557213865,18,150
Eq QP,GUROBI,optimal,0.0008349418640136719,2,-2.6228305675378967,18,140
Eq QP,GUROBI,optimal,0.0011789798736572266,2,0.1477462722655023,18,160
Eq QP,GUROBI,optimal,0.0024421215057373047,2,-24.425130707375185,18,132
Eq QP,GUROBI,optimal,0.0013570785522460938,2,8.806886112320202,18,136


==> data/results/benchmark_problems/GUROBI/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,45.43931293487549,7,68527.42503284955,2009,4338636
Eq QP,GUROBI,optimal,46.9800238609314,7,73434.50213678152,2009,4338636
Eq QP,GUROBI,optimal,47.08446002006531,7,78472.48052298486,2009,4338636
Eq QP,GUROBI,optimal,45.925519943237305,7,75575.51670279959,2009,4338636
Eq QP,GUROBI,optimal,45.9913969039917,7,68389.89735512043,2009,4338636
Eq QP,GUROBI,optimal,46.06068992614746,7,72592.04237413475,2009,4338636
Eq QP,GUROBI,optimal,47.13673996925354,7,72482.80367328014,2009,4338636
Eq QP,GUROBI,optimal,46.96076703071594,7,70494.9338235759,2009,4338636
Eq QP,GUROBI,optimal,46.471205949783325,7,78115.7546142413,2009,4338636
Eq QP,GUROBI,optimal,46.0338180065155,7,79907.5794379345,2009,4338636


==> data/results/benchmark_problems/GUROBI/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.10649394989013672,2,627.8072445662907,211,47502
Eq QP,GUROBI,optimal,0.32218194007873535,2,1019.0548552310986,211,47528
Eq QP,GUROBI,optimal,0.4663529396057129,2,915.9174207115786,211,47460
Eq QP,GUROBI,optimal,0.3302500247955322,2,873.0929305741358,211,47456
Eq QP,GUROBI,optimal,0.4186861515045166,2,777.0661209462816,211,47480
Eq QP,GUROBI,optimal,0.41662001609802246,3,1146.0849027520228,211,47510
Eq QP,GUROBI,optimal,0.4965848922729492,2,731.0432515846813,211,47466
Eq QP,GUROBI,optimal,0.4640679359436035,2,648.1550497583332,211,47490
Eq QP,GUROBI,optimal,0.43944597244262695,2,679.5709184139341,211,47534
Eq QP,GUROBI,optimal,0.4959590435028076,2,671.7969183364751,211,47474


==> data/results/benchmark_problems/GUROBI/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.0008840560913085938,2,0.7387233272287927,23,246
Eq QP,GUROBI,optimal,0.00092315673828125,2,2.4534309893227912,23,260
Eq QP,GUROBI,optimal,0.0008838176727294922,2,-8.01916710077992,23,276
Eq QP,GUROBI,optimal,0.0008940696716308594,2,-5.523696514023591,23,264
Eq QP,GUROBI,optimal,0.005605936050415039,2,-40.01998147908373,23,266
Eq QP,GUROBI,optimal,0.0017361640930175781,2,4.65621898333155,23,310
Eq QP,GUROBI,optimal,0.0009129047393798828,2,10.080248125565186,23,248
Eq QP,GUROBI,optimal,0.001024007797241211,2,-8.974081499962299,23,278
Eq QP,GUROBI,optimal,0.0009489059448242188,2,3.36594894816896,23,238
Eq QP,GUROBI,optimal,0.0011968612670898438,2,-5.983192844957699,23,260


==> data/results/benchmark_problems/GUROBI/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.0013079643249511719,2,5.833066279807305,29,493
Eq QP,GUROBI,optimal,0.0012791156768798828,2,-7.483285043138524,29,493
Eq QP,GUROBI,optimal,0.0015549659729003906,2,13.116156064363686,29,501
Eq QP,GUROBI,optimal,0.0013401508331298828,2,-24.342780558602243,29,469
Eq QP,GUROBI,optimal,0.001230001449584961,2,5.298510127401913,29,471
Eq QP,GUROBI,optimal,0.0010390281677246094,2,-5.518453111962854,29,479
Eq QP,GUROBI,optimal,0.0012540817260742188,2,5.557970016159857,29,487
Eq QP,GUROBI,optimal,0.0012738704681396484,2,-46.1113406175698,29,501
Eq QP,GUROBI,optimal,0.0010540485382080078,2,11.17852386510572,29,463
Eq QP,GUROBI,optimal,0.0013811588287353516,2,5.965643861163127,29,495


==> data/results/benchmark_problems/GUROBI/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.4115331172943115,3,1665.6902339760777,304,99263
Eq QP,GUROBI,optimal,0.29611706733703613,3,1626.0325075542448,304,99231
Eq QP,GUROBI,optimal,0.503870964050293,3,1924.0047617551681,304,99275
Eq QP,GUROBI,optimal,0.34531402587890625,3,1966.476816908772,304,99217
Eq QP,GUROBI,optimal,0.33727097511291504,3,1518.4251933127114,304,99293
Eq QP,GUROBI,optimal,0.49804091453552246,3,1630.1543350776008,304,99241
Eq QP,GUROBI,optimal,0.5088601112365723,3,2383.258872657213,304,99247
Eq QP,GUROBI,optimal,0.4580841064453125,3,1313.5083484506824,304,99251
Eq QP,GUROBI,optimal,0.4129509925842285,3,2266.1804280631,304,99267
Eq QP,GUROBI,optimal,0.49666595458984375,3,1662.1453509998973,304,99261


==> data/results/benchmark_problems/GUROBI/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.002557039260864258,2,1.1533511563472452,39,1034
Eq QP,GUROBI,optimal,0.002777099609375,2,4.156197764022856,39,1034
Eq QP,GUROBI,optimal,0.002460002899169922,2,17.340254823241644,39,1030
Eq QP,GUROBI,optimal,0.001714944839477539,2,1.1299876204739707,39,996
Eq QP,GUROBI,optimal,0.0016689300537109375,2,23.183453999003245,39,1050
Eq QP,GUROBI,optimal,0.00168609619140625,2,24.516474950201253,39,990
Eq QP,GUROBI,optimal,0.0016717910766601562,2,10.265224491098817,39,1022
Eq QP,GUROBI,optimal,0.001730203628540039,2,9.207632715765268,39,1082
Eq QP,GUROBI,optimal,0.0016570091247558594,2,17.19017052290094,39,1060
Eq QP,GUROBI,optimal,0.0026738643646240234,2,15.752368481576315,39,1056


==> data/results/benchmark_problems/GUROBI/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,1.2537338733673096,4,3565.8288370864752,442,210016
Eq QP,GUROBI,optimal,1.2481439113616943,3,3041.1767388278627,442,210006
Eq QP,GUROBI,optimal,1.1940879821777344,3,3349.367054414756,442,210004
Eq QP,GUROBI,optimal,1.3166711330413818,4,3570.8276418693217,442,210012
Eq QP,GUROBI,optimal,1.0938050746917725,3,3248.30885684129,442,210004
Eq QP,GUROBI,optimal,1.2410337924957275,4,3866.26521950288,442,210012
Eq QP,GUROBI,optimal,1.2501120567321777,3,3127.0734400776014,442,210004
Eq QP,GUROBI,optimal,1.1411950588226318,3,3834.9686844818107,442,210008
Eq QP,GUROBI,optimal,1.2979588508605957,4,3430.639451542961,442,210010
Eq QP,GUROBI,optimal,0.7471950054168701,3,3208.4365495046036,442,210000


==> data/results/benchmark_problems/GUROBI/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.002357959747314453,2,27.06638136600437,53,2261
Eq QP,GUROBI,optimal,0.0021979808807373047,2,89.03189739272543,53,2201
Eq QP,GUROBI,optimal,0.002267122268676758,2,44.15643756724293,53,2253
Eq QP,GUROBI,optimal,0.002193927764892578,2,43.18994004518641,53,2239
Eq QP,GUROBI,optimal,0.002488851547241211,2,24.89725588445466,53,2119
Eq QP,GUROBI,optimal,0.002299070358276367,2,23.81917851974342,53,2145
Eq QP,GUROBI,optimal,0.003531932830810547,2,23.565134865042964,53,2171
Eq QP,GUROBI,optimal,0.0035829544067382812,2,14.989985891446263,53,2123
Eq QP,GUROBI,optimal,0.003473997116088867,2,62.06418042104482,53,2159
Eq QP,GUROBI,optimal,0.0038149356842041016,2,64.89260391950577,53,2183


==> data/results/benchmark_problems/GUROBI/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,2.1590421199798584,4,6411.955171108629,644,445841
Eq QP,GUROBI,optimal,2.050046920776367,4,7801.860674738373,644,445841
Eq QP,GUROBI,optimal,1.522670030593872,4,7338.988661662438,644,445839
Eq QP,GUROBI,optimal,2.406613826751709,4,6762.033220881763,644,445841
Eq QP,GUROBI,optimal,1.6748571395874023,5,6917.215087300942,644,445841
Eq QP,GUROBI,optimal,2.3272829055786133,4,8289.651245404913,644,445839
Eq QP,GUROBI,optimal,2.3966941833496094,4,7127.585278801786,644,445841
Eq QP,GUROBI,optimal,2.4220499992370605,5,6613.499446978648,644,445841
Eq QP,GUROBI,optimal,2.270275115966797,5,9016.470834550693,644,445837
Eq QP,GUROBI,optimal,2.3945648670196533,4,7344.592893522441,644,445841


==> data/results/benchmark_problems/GUROBI/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,0.0036220550537109375,2,37.330590669100374,73,4685
Eq QP,GUROBI,optimal,0.0037779808044433594,2,83.41193406759345,73,4785
Eq QP,GUROBI,optimal,0.0035779476165771484,2,120.26139520904263,73,4689
Eq QP,GUROBI,optimal,0.003679990768432617,2,80.82749378169169,73,4743
Eq QP,GUROBI,optimal,0.003641843795776367,2,128.27205926613033,73,4757
Eq QP,GUROBI,optimal,0.003690004348754883,2,68.0026162796841,73,4785
Eq QP,GUROBI,optimal,0.00423121452331543,2,132.1433281795161,73,4839
Eq QP,GUROBI,optimal,0.0041811466217041016,2,140.72228027449054,73,4807
Eq QP,GUROBI,optimal,0.004266977310180664,2,76.82390475104168,73,4771
Eq QP,GUROBI,optimal,0.003957986831665039,2,79.1194997615516,73,4751


==> data/results/benchmark_problems/GUROBI/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI,optimal,5.447061777114868,5,17491.155726237226,940,949870
Eq QP,GUROBI,optimal,4.8342180252075195,5,16853.0803176012,940,949870
Eq QP,GUROBI,optimal,5.895956993103027,5,17104.797226022278,940,949870
Eq QP,GUROBI,optimal,5.678122043609619,5,21846.151686906127,940,949870
Eq QP,GUROBI,optimal,5.396001100540161,5,15774.376661935332,940,949870
Eq QP,GUROBI,optimal,6.20416784286499,5,19112.6612837917,940,949870
Eq QP,GUROBI,optimal,5.88318395614624,5,14504.248084074525,940,949870
Eq QP,GUROBI,optimal,6.337416887283325,5,18505.853552455497,940,949870
Eq QP,GUROBI,optimal,6.454309940338135,5,17174.09579002865,940,949870
Eq QP,GUROBI,optimal,6.242637872695923,5,18568.930925435754,940,949870


==> data/results/benchmark_problems/GUROBI/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.05793595314025879,10,314.30623463152244,10,7500
Huber,GUROBI,optimal,0.05798006057739258,10,286.73347428759615,10,7500
Huber,GUROBI,optimal,0.05803012847900391,10,308.9281528545374,10,7500
Huber,GUROBI,optimal,0.05797791481018065,10,297.26719058576384,10,7500
Huber,GUROBI,optimal,0.057996034622192376,10,366.1774593957663,10,7500
Huber,GUROBI,optimal,0.0579979419708252,10,305.9157953979713,10,7500
Huber,GUROBI,optimal,0.05792999267578125,10,397.55154906514605,10,7500
Huber,GUROBI,optimal,0.05796003341674805,10,311.18502967242307,10,7500
Huber,GUROBI,optimal,0.05796408653259277,10,393.0794337402197,10,7500
Huber,GUROBI,optimal,0.05797791481018065,10,314.30697929306893,10,7500
Huber,GUROBI,optimal,0.01809215545654297,10,397.911422924639,11,8415
Huber,GUROBI,optimal,0.01795816421508789,10,353.12449228446434,11,8415
Huber,GUROBI,optimal,0.018018007278442383,10,418.4437798316346,11,8415
Huber,GUROBI,optimal,0.017818927764892578,10,396.18989440869484,11,8415
Huber,GUROBI,optimal,0.017927885055541992,10,323.54853524557035,11,8415
Huber,GUROBI,optimal,0.018260955810546875,10,384.7788600190456,11,8415
Huber,GUROBI,optimal,0.01779007911682129,10,337.1512817010347,11,8415
Huber,GUROBI,optimal,0.018357038497924805,10,338.55729762562186,11,8415
Huber,GUROBI,optimal,0.017936229705810547,10,413.9091667460285,11,8415
Huber,GUROBI,optimal,0.01784491539001465,10,336.78886055167567,11,8415
Huber,GUROBI,optimal,0.04686307907104492,10,305.4234131571428,12,9360
Huber,GUROBI,optimal,0.0460968017578125,10,388.4308402389006,12,9360
Huber,GUROBI,optimal,0.04326605796813965,10,387.44055750879,12,9360
Huber,GUROBI,optimal,0.04995799064636231,10,454.0981436644865,12,9360
Huber,GUROBI,optimal,0.04307413101196289,10,365.0414375770641,12,9360
Huber,GUROBI,optimal,0.04354596138000488,10,393.2035345380551,12,9360
Huber,GUROBI,optimal,0.04034686088562012,10,410.96072732804635,12,9360
Huber,GUROBI,optimal,0.041651010513305664,10,450.8756869770828,12,9360
Huber,GUROBI,optimal,0.04744577407836914,10,446.25637137997865,12,9360
Huber,GUROBI,optimal,0.04521608352661133,10,535.9474827036041,12,9360
Huber,GUROBI,optimal,0.02157902717590332,10,503.9757871158613,13,10335
Huber,GUROBI,optimal,0.0213470458984375,10,429.84048208047636,13,10335
Huber,GUROBI,optimal,0.02138900756835937,10,458.9033736049447,13,10335
Huber,GUROBI,optimal,0.02158498764038086,10,434.5238677934353,13,10335
Huber,GUROBI,optimal,0.021654844284057617,10,432.15720328167055,13,10335
Huber,GUROBI,optimal,0.021487951278686523,10,440.0051099433021,13,10335
Huber,GUROBI,optimal,0.021465063095092773,10,402.04315090037767,13,10335
Huber,GUROBI,optimal,0.021763086318969727,10,430.75916417240853,13,10335
Huber,GUROBI,optimal,0.022176027297973636,10,358.20974910645026,13,10335
Huber,GUROBI,optimal,0.021692991256713867,10,377.35390825948133,13,10335
Huber,GUROBI,optimal,0.02368307113647461,10,532.0817475435119,14,11340
Huber,GUROBI,optimal,0.023524999618530273,10,429.66461435206736,14,11340
Huber,GUROBI,optimal,0.023639917373657227,10,412.45746132764907,14,11340
Huber,GUROBI,optimal,0.02392196655273437,10,455.1235972001287,14,11340
Huber,GUROBI,optimal,0.023984909057617188,10,522.5515655677804,14,11340
Huber,GUROBI,optimal,0.02373290061950684,10,520.6798443840419,14,11340
Huber,GUROBI,optimal,0.024585962295532227,10,456.98137331328104,14,11340
Huber,GUROBI,optimal,0.023808956146240238,10,450.55990864115563,14,11340
Huber,GUROBI,optimal,0.024032115936279297,10,427.4759589844856,14,11340
Huber,GUROBI,optimal,0.023756027221679688,10,431.4590520323651,14,11340
Huber,GUROBI,optimal,0.02789902687072754,10,524.8474563730638,16,13440
Huber,GUROBI,optimal,0.029296159744262695,11,527.0207650618579,16,13440
Huber,GUROBI,optimal,0.02803802490234375,10,572.0484890084804,16,13440
Huber,GUROBI,optimal,0.02783203125,10,518.3070122736057,16,13440
Huber,GUROBI,optimal,0.028289794921875,10,560.8504488731768,16,13440
Huber,GUROBI,optimal,0.027882099151611328,10,576.014682191221,16,13440
Huber,GUROBI,optimal,0.027841806411743164,10,531.0808178517733,16,13440
Huber,GUROBI,optimal,0.02817010879516602,10,586.4527302319913,16,13440
Huber,GUROBI,optimal,0.028049945831298828,10,574.6109353088822,16,13440
Huber,GUROBI,optimal,0.028294086456298825,10,604.8436730751426,16,13440
Huber,GUROBI,optimal,0.03006696701049805,10,557.529635514097,17,14535
Huber,GUROBI,optimal,0.03046107292175293,10,582.8009328803316,17,14535
Huber,GUROBI,optimal,0.029655933380126957,10,579.9085985179249,17,14535
Huber,GUROBI,optimal,0.02980279922485352,10,576.5934172935697,17,14535
Huber,GUROBI,optimal,0.03011488914489746,10,546.7696054504027,17,14535
Huber,GUROBI,optimal,0.02997303009033203,10,646.1077786003,17,14535
Huber,GUROBI,optimal,0.02994489669799805,10,474.70628387880515,17,14535
Huber,GUROBI,optimal,0.03023695945739746,10,540.5620052647996,17,14535
Huber,GUROBI,optimal,0.03058314323425293,10,611.974271222931,17,14535
Huber,GUROBI,optimal,0.030086994171142575,10,584.9912688864748,17,14535
Huber,GUROBI,optimal,0.036808013916015625,10,684.5549616077345,20,18000
Huber,GUROBI,optimal,0.03708314895629883,10,678.2489672840206,20,18000
Huber,GUROBI,optimal,0.03810906410217285,10,702.5282173552797,20,18000
Huber,GUROBI,optimal,0.03777599334716797,10,578.7496782760053,20,18000
Huber,GUROBI,optimal,0.037257909774780266,10,798.996778019145,20,18000
Huber,GUROBI,optimal,0.037480831146240234,10,715.8608702325866,20,18000
Huber,GUROBI,optimal,0.03603315353393555,10,690.7240415666486,20,18000
Huber,GUROBI,optimal,0.03685092926025391,10,719.492870175953,20,18000
Huber,GUROBI,optimal,0.037921905517578125,10,628.4946996279409,20,18000
Huber,GUROBI,optimal,0.037139892578125,10,707.9529463615794,20,18000
Huber,GUROBI,optimal,0.056819915771484375,10,763.316369927923,23,21735
Huber,GUROBI,optimal,0.050822973251342766,10,823.0964543099428,23,21735
Huber,GUROBI,optimal,0.05645895004272461,10,749.8442262368828,23,21735
Huber,GUROBI,optimal,0.05756711959838867,10,789.7131604493795,23,21735
Huber,GUROBI,optimal,0.03981804847717285,10,863.3484266418466,23,21735
Huber,GUROBI,optimal,0.04485797882080078,10,729.8480805624831,23,21735
Huber,GUROBI,optimal,0.04565596580505371,10,694.4836352192585,23,21735
Huber,GUROBI,optimal,0.05659890174865723,10,818.1303373117935,23,21735
Huber,GUROBI,optimal,0.04477500915527344,10,795.3075945406752,23,21735
Huber,GUROBI,optimal,0.044401884078979485,10,737.0980724551675,23,21735
Huber,GUROBI,optimal,0.05415511131286621,10,927.0633254152824,26,25740
Huber,GUROBI,optimal,0.05405092239379883,10,872.3908460850723,26,25740
Huber,GUROBI,optimal,0.05277490615844727,10,905.2760524247244,26,25740
Huber,GUROBI,optimal,0.0537409782409668,10,972.6894588306586,26,25740
Huber,GUROBI,optimal,0.053542137145996094,10,909.1932978776076,26,25740
Huber,GUROBI,optimal,0.052642107009887695,10,854.8770571944365,26,25740
Huber,GUROBI,optimal,0.053056001663208015,10,780.8421568099261,26,25740
Huber,GUROBI,optimal,0.05403399467468262,10,888.6962799139221,26,25740
Huber,GUROBI,optimal,0.05316495895385742,10,1002.5738386624868,26,25740
Huber,GUROBI,optimal,0.05331921577453613,10,1001.806041589454,26,25740
Huber,GUROBI,optimal,0.06993508338928223,10,1054.870912391476,31,33015
Huber,GUROBI,optimal,0.07125091552734375,10,1194.8076318786552,31,33015
Huber,GUROBI,optimal,0.06932902336120605,10,1071.9734830852285,31,33015
Huber,GUROBI,optimal,0.068695068359375,10,1130.601193651984,31,33015
Huber,GUROBI,optimal,0.06854891777038574,10,1096.3224220055704,31,33015
Huber,GUROBI,optimal,0.06844282150268555,10,1067.855204509009,31,33015
Huber,GUROBI,optimal,0.07010579109191895,10,1101.6964754689222,31,33015
Huber,GUROBI,optimal,0.07008814811706543,10,1130.9122104750275,31,33015
Huber,GUROBI,optimal,0.06891822814941406,10,981.535149289566,31,33015
Huber,GUROBI,optimal,0.07135486602783203,10,984.3938859846068,31,33015
Huber,GUROBI,optimal,0.09029698371887207,10,1429.9680574798956,37,42735
Huber,GUROBI,optimal,0.09754490852355956,10,1274.1544930488542,37,42735
Huber,GUROBI,optimal,0.0924689769744873,10,1288.2096307317038,37,42735
Huber,GUROBI,optimal,0.0932180881500244,10,1330.7405396882052,37,42735
Huber,GUROBI,optimal,0.0932309627532959,10,1129.9909939993072,37,42735
Huber,GUROBI,optimal,0.09495401382446288,10,1260.7369156974312,37,42735
Huber,GUROBI,optimal,0.09501314163208008,10,1239.7664475219085,37,42735
Huber,GUROBI,optimal,0.09300804138183594,10,1207.5914952622095,37,42735
Huber,GUROBI,optimal,0.0917189121246338,10,1293.1941422178654,37,42735
Huber,GUROBI,optimal,0.09336304664611816,10,1314.1074077816718,37,42735
Huber,GUROBI,optimal,0.1308908462524414,10,1484.157290997096,45,57375
Huber,GUROBI,optimal,0.1333789825439453,10,1545.4040100614955,45,57375
Huber,GUROBI,optimal,0.12870192527770996,10,1550.796878499621,45,57375
Huber,GUROBI,optimal,0.12587618827819824,10,1468.0661508879834,45,57375
Huber,GUROBI,optimal,0.12934398651123047,10,1642.1968142599262,45,57375
Huber,GUROBI,optimal,0.13106608390808105,10,1521.9154515043954,45,57375
Huber,GUROBI,optimal,0.1257941722869873,10,1589.8821006607209,45,57375
Huber,GUROBI,optimal,0.1410830020904541,10,1491.8291938049588,45,57375
Huber,GUROBI,optimal,0.13192296028137207,10,1559.5455621719102,45,57375
Huber,GUROBI,optimal,0.13555216789245605,10,1534.0744646584421,45,57375
Huber,GUROBI,optimal,0.4130339622497559,10,1800.737303047516,55,78375
Huber,GUROBI,optimal,0.5632078647613525,10,1928.6848678964236,55,78375
Huber,GUROBI,optimal,0.5217201709747314,10,1793.2702096397506,55,78375
Huber,GUROBI,optimal,0.3880500793457031,10,1836.9178150715527,55,78375
Huber,GUROBI,optimal,0.5126388072967529,10,1847.7788002903967,55,78375
Huber,GUROBI,optimal,0.3422160148620605,10,2081.915439234453,55,78375
Huber,GUROBI,optimal,0.4825880527496338,10,1910.481177238128,55,78375
Huber,GUROBI,optimal,0.4958510398864746,10,2019.6641261923603,55,78375
Huber,GUROBI,optimal,0.5263218879699707,10,1845.5670091521952,55,78375
Huber,GUROBI,optimal,0.5232670307159424,10,1855.2562761666395,55,78375
Huber,GUROBI,optimal,0.65252685546875,10,2512.369785787144,68,110160
Huber,GUROBI,optimal,0.2648401260375977,10,2288.726177569494,68,110160
Huber,GUROBI,optimal,0.6446969509124756,10,2245.4114749450705,68,110160
Huber,GUROBI,optimal,0.6353459358215332,10,2491.186354104739,68,110160
Huber,GUROBI,optimal,0.6422829627990723,10,2288.589605302093,68,110160
Huber,GUROBI,optimal,0.6272602081298828,10,2389.862798863017,68,110160
Huber,GUROBI,optimal,0.6081619262695312,10,2286.1502224813253,68,110160
Huber,GUROBI,optimal,0.2678980827331543,10,2188.442303027523,68,110160
Huber,GUROBI,optimal,0.6446549892425537,10,2407.688352192025,68,110160
Huber,GUROBI,optimal,0.26633501052856445,10,2347.2943957401408,68,110160
Huber,GUROBI,optimal,0.9907119274139404,10,2748.914961911646,84,156240
Huber,GUROBI,optimal,0.9852440357208252,10,2958.352697924643,84,156240
Huber,GUROBI,optimal,1.0405149459838867,10,2914.8977514816056,84,156240
Huber,GUROBI,optimal,0.9401049613952636,10,2737.839758763402,84,156240
Huber,GUROBI,optimal,1.0013971328735352,10,2758.6328796299463,84,156240
Huber,GUROBI,optimal,0.7381150722503662,10,3072.200385934075,84,156240
Huber,GUROBI,optimal,0.9046101570129396,10,2897.9726922117907,84,156240
Huber,GUROBI,optimal,0.9492080211639404,10,2857.0319261082604,84,156240
Huber,GUROBI,optimal,0.9345028400421144,10,2831.4301175867963,84,156240
Huber,GUROBI,optimal,0.9334352016448976,10,2780.702691902269,84,156240
Huber,GUROBI,optimal,1.737751007080078,11,3640.363743527982,105,228375
Huber,GUROBI,optimal,1.333420991897583,10,3523.1255061540387,105,228375
Huber,GUROBI,optimal,1.8368000984191892,10,3690.7517927275226,105,228375
Huber,GUROBI,optimal,1.8524470329284668,10,3402.3509962032676,105,228375
Huber,GUROBI,optimal,1.8836519718170168,10,3717.1651170194787,105,228375
Huber,GUROBI,optimal,1.700042963027954,11,3542.857527989469,105,228375
Huber,GUROBI,optimal,1.8210442066192627,10,3653.6513680056532,105,228375
Huber,GUROBI,optimal,1.738487958908081,10,3784.8118938498824,105,228375
Huber,GUROBI,optimal,1.6478550434112549,10,3428.277617178227,105,228375
Huber,GUROBI,optimal,1.9640898704528809,10,3644.66431683171,105,228375
Huber,GUROBI,optimal,2.644271850585937,10,4573.956640725132,132,340560
Huber,GUROBI,optimal,2.4919350147247314,10,4580.590563777661,132,340560
Huber,GUROBI,optimal,2.49243712425232,10,4596.976170216287,132,340560
Huber,GUROBI,optimal,2.6198649406433105,10,4639.905791376175,132,340560
Huber,GUROBI,optimal,2.576489925384521,10,4451.044033377649,132,340560
Huber,GUROBI,optimal,1.7758228778839111,10,4607.97539212373,132,340560
Huber,GUROBI,optimal,2.6453280448913574,10,4350.076512975484,132,340560
Huber,GUROBI,optimal,2.5271518230438232,10,4739.644641473869,132,340560
Huber,GUROBI,optimal,2.530234813690185,10,4630.988777297807,132,340560
Huber,GUROBI,optimal,2.746480941772461,11,4556.316594011849,132,340560
Huber,GUROBI,optimal,5.286409139633179,11,5899.890728624281,166,512940
Huber,GUROBI,optimal,5.007692098617554,10,5674.872294920597,166,512940
Huber,GUROBI,optimal,5.029664993286133,10,5557.060500482924,166,512940
Huber,GUROBI,optimal,5.147756099700928,11,5606.100582791854,166,512940
Huber,GUROBI,optimal,4.025048017501831,11,5527.470075421516,166,512940
Huber,GUROBI,optimal,4.998617172241211,10,5638.814098644836,166,512940
Huber,GUROBI,optimal,5.587342023849487,11,5601.906826330711,166,512940
Huber,GUROBI,optimal,5.47544002532959,11,5931.704779879763,166,512940
Huber,GUROBI,optimal,4.864176034927368,11,5647.272723539756,166,512940
Huber,GUROBI,optimal,5.13333797454834,10,5698.398386546189,166,512940
Huber,GUROBI,optimal,11.1808021068573,11,7313.628966066392,209,780615
Huber,GUROBI,optimal,11.06778597831726,10,7029.5799085567905,209,780615
Huber,GUROBI,optimal,11.576231956481935,11,6876.660684867926,209,780615
Huber,GUROBI,optimal,11.127198934555054,11,7284.048355722191,209,780615
Huber,GUROBI,optimal,11.104742050170898,11,6954.614906088351,209,780615
Huber,GUROBI,optimal,11.394187211990356,11,7294.29731755703,209,780615
Huber,GUROBI,optimal,8.55413293838501,10,7190.195697957849,209,780615
Huber,GUROBI,optimal,10.813984870910645,10,7385.027184145236,209,780615
Huber,GUROBI,optimal,10.710047960281374,10,7121.551602514002,209,780615
Huber,GUROBI,optimal,10.718661069869997,10,7108.423439808305,209,780615


==> data/results/benchmark_problems/GUROBI/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.05793595314025879,10,314.30623463152244,10,7500
Huber,GUROBI,optimal,0.05798006057739258,10,286.7334742875962,10,7500
Huber,GUROBI,optimal,0.058030128479003906,10,308.9281528545374,10,7500
Huber,GUROBI,optimal,0.057977914810180664,10,297.26719058576384,10,7500
Huber,GUROBI,optimal,0.05799603462219238,10,366.1774593957663,10,7500
Huber,GUROBI,optimal,0.057997941970825195,10,305.91579539797124,10,7500
Huber,GUROBI,optimal,0.05792999267578125,10,397.55154906514605,10,7500
Huber,GUROBI,optimal,0.05796003341674805,10,311.18502967242307,10,7500
Huber,GUROBI,optimal,0.05796408653259277,10,393.07943374021977,10,7500
Huber,GUROBI,optimal,0.057977914810180664,10,314.30697929306893,10,7500


==> data/results/benchmark_problems/GUROBI/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,1.7377510070800781,11,3640.363743527982,105,228375
Huber,GUROBI,optimal,1.333420991897583,10,3523.125506154039,105,228375
Huber,GUROBI,optimal,1.8368000984191895,10,3690.7517927275226,105,228375
Huber,GUROBI,optimal,1.8524470329284668,10,3402.350996203268,105,228375
Huber,GUROBI,optimal,1.8836519718170166,10,3717.165117019479,105,228375
Huber,GUROBI,optimal,1.700042963027954,11,3542.8575279894694,105,228375
Huber,GUROBI,optimal,1.8210442066192627,10,3653.651368005653,105,228375
Huber,GUROBI,optimal,1.738487958908081,10,3784.811893849882,105,228375
Huber,GUROBI,optimal,1.6478550434112549,10,3428.277617178227,105,228375
Huber,GUROBI,optimal,1.9640898704528809,10,3644.66431683171,105,228375


==> data/results/benchmark_problems/GUROBI/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.01809215545654297,10,397.911422924639,11,8415
Huber,GUROBI,optimal,0.01795816421508789,10,353.1244922844644,11,8415
Huber,GUROBI,optimal,0.018018007278442383,10,418.44377983163463,11,8415
Huber,GUROBI,optimal,0.017818927764892578,10,396.18989440869484,11,8415
Huber,GUROBI,optimal,0.017927885055541992,10,323.54853524557035,11,8415
Huber,GUROBI,optimal,0.018260955810546875,10,384.7788600190456,11,8415
Huber,GUROBI,optimal,0.01779007911682129,10,337.1512817010347,11,8415
Huber,GUROBI,optimal,0.018357038497924805,10,338.5572976256219,11,8415
Huber,GUROBI,optimal,0.017936229705810547,10,413.90916674602846,11,8415
Huber,GUROBI,optimal,0.01784491539001465,10,336.7888605516757,11,8415


==> data/results/benchmark_problems/GUROBI/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.04686307907104492,10,305.4234131571428,12,9360
Huber,GUROBI,optimal,0.0460968017578125,10,388.4308402389006,12,9360
Huber,GUROBI,optimal,0.04326605796813965,10,387.44055750879,12,9360
Huber,GUROBI,optimal,0.049957990646362305,10,454.0981436644865,12,9360
Huber,GUROBI,optimal,0.04307413101196289,10,365.04143757706413,12,9360
Huber,GUROBI,optimal,0.04354596138000488,10,393.2035345380551,12,9360
Huber,GUROBI,optimal,0.04034686088562012,10,410.96072732804635,12,9360
Huber,GUROBI,optimal,0.041651010513305664,10,450.87568697708275,12,9360
Huber,GUROBI,optimal,0.04744577407836914,10,446.2563713799786,12,9360
Huber,GUROBI,optimal,0.04521608352661133,10,535.9474827036041,12,9360


==> data/results/benchmark_problems/GUROBI/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.02157902717590332,10,503.9757871158613,13,10335
Huber,GUROBI,optimal,0.0213470458984375,10,429.84048208047636,13,10335
Huber,GUROBI,optimal,0.021389007568359375,10,458.9033736049447,13,10335
Huber,GUROBI,optimal,0.02158498764038086,10,434.52386779343533,13,10335
Huber,GUROBI,optimal,0.021654844284057617,10,432.1572032816705,13,10335
Huber,GUROBI,optimal,0.021487951278686523,10,440.00510994330205,13,10335
Huber,GUROBI,optimal,0.021465063095092773,10,402.04315090037755,13,10335
Huber,GUROBI,optimal,0.021763086318969727,10,430.7591641724085,13,10335
Huber,GUROBI,optimal,0.022176027297973633,10,358.20974910645026,13,10335
Huber,GUROBI,optimal,0.021692991256713867,10,377.3539082594814,13,10335


==> data/results/benchmark_problems/GUROBI/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,2.6442718505859375,10,4573.956640725132,132,340560
Huber,GUROBI,optimal,2.4919350147247314,10,4580.590563777661,132,340560
Huber,GUROBI,optimal,2.4924371242523193,10,4596.976170216287,132,340560
Huber,GUROBI,optimal,2.6198649406433105,10,4639.905791376175,132,340560
Huber,GUROBI,optimal,2.5764899253845215,10,4451.044033377649,132,340560
Huber,GUROBI,optimal,1.7758228778839111,10,4607.97539212373,132,340560
Huber,GUROBI,optimal,2.6453280448913574,10,4350.076512975484,132,340560
Huber,GUROBI,optimal,2.5271518230438232,10,4739.644641473869,132,340560
Huber,GUROBI,optimal,2.5302348136901855,10,4630.988777297807,132,340560
Huber,GUROBI,optimal,2.746480941772461,11,4556.316594011849,132,340560


==> data/results/benchmark_problems/GUROBI/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.02368307113647461,10,532.081747543512,14,11340
Huber,GUROBI,optimal,0.023524999618530273,10,429.6646143520673,14,11340
Huber,GUROBI,optimal,0.023639917373657227,10,412.45746132764907,14,11340
Huber,GUROBI,optimal,0.023921966552734375,10,455.1235972001287,14,11340
Huber,GUROBI,optimal,0.023984909057617188,10,522.5515655677804,14,11340
Huber,GUROBI,optimal,0.023732900619506836,10,520.6798443840419,14,11340
Huber,GUROBI,optimal,0.024585962295532227,10,456.981373313281,14,11340
Huber,GUROBI,optimal,0.023808956146240234,10,450.55990864115563,14,11340
Huber,GUROBI,optimal,0.024032115936279297,10,427.4759589844856,14,11340
Huber,GUROBI,optimal,0.023756027221679688,10,431.4590520323651,14,11340


==> data/results/benchmark_problems/GUROBI/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.02789902687072754,10,524.8474563730638,16,13440
Huber,GUROBI,optimal,0.029296159744262695,11,527.0207650618579,16,13440
Huber,GUROBI,optimal,0.02803802490234375,10,572.0484890084804,16,13440
Huber,GUROBI,optimal,0.02783203125,10,518.3070122736057,16,13440
Huber,GUROBI,optimal,0.028289794921875,10,560.8504488731768,16,13440
Huber,GUROBI,optimal,0.027882099151611328,10,576.014682191221,16,13440
Huber,GUROBI,optimal,0.027841806411743164,10,531.0808178517733,16,13440
Huber,GUROBI,optimal,0.028170108795166016,10,586.4527302319912,16,13440
Huber,GUROBI,optimal,0.028049945831298828,10,574.6109353088821,16,13440
Huber,GUROBI,optimal,0.028294086456298828,10,604.8436730751426,16,13440


==> data/results/benchmark_problems/GUROBI/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,5.286409139633179,11,5899.890728624281,166,512940
Huber,GUROBI,optimal,5.007692098617554,10,5674.872294920597,166,512940
Huber,GUROBI,optimal,5.029664993286133,10,5557.060500482923,166,512940
Huber,GUROBI,optimal,5.147756099700928,11,5606.100582791854,166,512940
Huber,GUROBI,optimal,4.025048017501831,11,5527.470075421516,166,512940
Huber,GUROBI,optimal,4.998617172241211,10,5638.814098644836,166,512940
Huber,GUROBI,optimal,5.587342023849487,11,5601.906826330711,166,512940
Huber,GUROBI,optimal,5.47544002532959,11,5931.704779879763,166,512940
Huber,GUROBI,optimal,4.864176034927368,11,5647.272723539756,166,512940
Huber,GUROBI,optimal,5.13333797454834,10,5698.398386546189,166,512940


==> data/results/benchmark_problems/GUROBI/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.030066967010498047,10,557.529635514097,17,14535
Huber,GUROBI,optimal,0.03046107292175293,10,582.8009328803316,17,14535
Huber,GUROBI,optimal,0.029655933380126953,10,579.9085985179249,17,14535
Huber,GUROBI,optimal,0.029802799224853516,10,576.5934172935698,17,14535
Huber,GUROBI,optimal,0.03011488914489746,10,546.7696054504027,17,14535
Huber,GUROBI,optimal,0.02997303009033203,10,646.1077786003,17,14535
Huber,GUROBI,optimal,0.029944896697998047,10,474.70628387880515,17,14535
Huber,GUROBI,optimal,0.03023695945739746,10,540.5620052647997,17,14535
Huber,GUROBI,optimal,0.03058314323425293,10,611.974271222931,17,14535
Huber,GUROBI,optimal,0.030086994171142578,10,584.9912688864747,17,14535


==> data/results/benchmark_problems/GUROBI/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.036808013916015625,10,684.5549616077345,20,18000
Huber,GUROBI,optimal,0.03708314895629883,10,678.2489672840206,20,18000
Huber,GUROBI,optimal,0.03810906410217285,10,702.5282173552798,20,18000
Huber,GUROBI,optimal,0.03777599334716797,10,578.7496782760052,20,18000
Huber,GUROBI,optimal,0.03725790977478027,10,798.996778019145,20,18000
Huber,GUROBI,optimal,0.037480831146240234,10,715.8608702325866,20,18000
Huber,GUROBI,optimal,0.03603315353393555,10,690.7240415666486,20,18000
Huber,GUROBI,optimal,0.036850929260253906,10,719.492870175953,20,18000
Huber,GUROBI,optimal,0.037921905517578125,10,628.4946996279409,20,18000
Huber,GUROBI,optimal,0.037139892578125,10,707.9529463615794,20,18000


==> data/results/benchmark_problems/GUROBI/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,11.1808021068573,11,7313.628966066393,209,780615
Huber,GUROBI,optimal,11.06778597831726,10,7029.5799085567905,209,780615
Huber,GUROBI,optimal,11.576231956481934,11,6876.660684867926,209,780615
Huber,GUROBI,optimal,11.127198934555054,11,7284.048355722191,209,780615
Huber,GUROBI,optimal,11.104742050170898,11,6954.614906088351,209,780615
Huber,GUROBI,optimal,11.394187211990356,11,7294.29731755703,209,780615
Huber,GUROBI,optimal,8.55413293838501,10,7190.195697957849,209,780615
Huber,GUROBI,optimal,10.813984870910645,10,7385.027184145235,209,780615
Huber,GUROBI,optimal,10.710047960281372,10,7121.551602514003,209,780615
Huber,GUROBI,optimal,10.718661069869995,10,7108.423439808306,209,780615


==> data/results/benchmark_problems/GUROBI/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.056819915771484375,10,763.316369927923,23,21735
Huber,GUROBI,optimal,0.05082297325134277,10,823.0964543099428,23,21735
Huber,GUROBI,optimal,0.05645895004272461,10,749.8442262368827,23,21735
Huber,GUROBI,optimal,0.05756711959838867,10,789.7131604493796,23,21735
Huber,GUROBI,optimal,0.03981804847717285,10,863.3484266418466,23,21735
Huber,GUROBI,optimal,0.04485797882080078,10,729.8480805624831,23,21735
Huber,GUROBI,optimal,0.04565596580505371,10,694.4836352192585,23,21735
Huber,GUROBI,optimal,0.05659890174865723,10,818.1303373117935,23,21735
Huber,GUROBI,optimal,0.04477500915527344,10,795.3075945406752,23,21735
Huber,GUROBI,optimal,0.04440188407897949,10,737.0980724551675,23,21735


==> data/results/benchmark_problems/GUROBI/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.05415511131286621,10,927.0633254152823,26,25740
Huber,GUROBI,optimal,0.05405092239379883,10,872.3908460850724,26,25740
Huber,GUROBI,optimal,0.052774906158447266,10,905.2760524247244,26,25740
Huber,GUROBI,optimal,0.0537409782409668,10,972.6894588306586,26,25740
Huber,GUROBI,optimal,0.053542137145996094,10,909.1932978776077,26,25740
Huber,GUROBI,optimal,0.052642107009887695,10,854.8770571944365,26,25740
Huber,GUROBI,optimal,0.05305600166320801,10,780.8421568099261,26,25740
Huber,GUROBI,optimal,0.05403399467468262,10,888.6962799139221,26,25740
Huber,GUROBI,optimal,0.05316495895385742,10,1002.5738386624868,26,25740
Huber,GUROBI,optimal,0.05331921577453613,10,1001.806041589454,26,25740


==> data/results/benchmark_problems/GUROBI/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.06993508338928223,10,1054.870912391476,31,33015
Huber,GUROBI,optimal,0.07125091552734375,10,1194.8076318786552,31,33015
Huber,GUROBI,optimal,0.06932902336120605,10,1071.9734830852285,31,33015
Huber,GUROBI,optimal,0.068695068359375,10,1130.601193651984,31,33015
Huber,GUROBI,optimal,0.06854891777038574,10,1096.3224220055704,31,33015
Huber,GUROBI,optimal,0.06844282150268555,10,1067.855204509009,31,33015
Huber,GUROBI,optimal,0.07010579109191895,10,1101.6964754689222,31,33015
Huber,GUROBI,optimal,0.07008814811706543,10,1130.9122104750275,31,33015
Huber,GUROBI,optimal,0.06891822814941406,10,981.5351492895661,31,33015
Huber,GUROBI,optimal,0.07135486602783203,10,984.3938859846069,31,33015


==> data/results/benchmark_problems/GUROBI/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.09029698371887207,10,1429.9680574798958,37,42735
Huber,GUROBI,optimal,0.09754490852355957,10,1274.1544930488542,37,42735
Huber,GUROBI,optimal,0.0924689769744873,10,1288.2096307317038,37,42735
Huber,GUROBI,optimal,0.09321808815002441,10,1330.7405396882052,37,42735
Huber,GUROBI,optimal,0.0932309627532959,10,1129.9909939993072,37,42735
Huber,GUROBI,optimal,0.09495401382446289,10,1260.7369156974312,37,42735
Huber,GUROBI,optimal,0.09501314163208008,10,1239.7664475219083,37,42735
Huber,GUROBI,optimal,0.09300804138183594,10,1207.5914952622097,37,42735
Huber,GUROBI,optimal,0.09171891212463379,10,1293.1941422178656,37,42735
Huber,GUROBI,optimal,0.09336304664611816,10,1314.1074077816718,37,42735


==> data/results/benchmark_problems/GUROBI/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.1308908462524414,10,1484.157290997096,45,57375
Huber,GUROBI,optimal,0.1333789825439453,10,1545.4040100614952,45,57375
Huber,GUROBI,optimal,0.12870192527770996,10,1550.796878499621,45,57375
Huber,GUROBI,optimal,0.12587618827819824,10,1468.0661508879837,45,57375
Huber,GUROBI,optimal,0.12934398651123047,10,1642.1968142599262,45,57375
Huber,GUROBI,optimal,0.13106608390808105,10,1521.9154515043956,45,57375
Huber,GUROBI,optimal,0.1257941722869873,10,1589.8821006607209,45,57375
Huber,GUROBI,optimal,0.1410830020904541,10,1491.8291938049588,45,57375
Huber,GUROBI,optimal,0.13192296028137207,10,1559.54556217191,45,57375
Huber,GUROBI,optimal,0.13555216789245605,10,1534.0744646584421,45,57375


==> data/results/benchmark_problems/GUROBI/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.41303396224975586,10,1800.7373030475158,55,78375
Huber,GUROBI,optimal,0.5632078647613525,10,1928.6848678964234,55,78375
Huber,GUROBI,optimal,0.5217201709747314,10,1793.2702096397509,55,78375
Huber,GUROBI,optimal,0.3880500793457031,10,1836.9178150715532,55,78375
Huber,GUROBI,optimal,0.5126388072967529,10,1847.7788002903967,55,78375
Huber,GUROBI,optimal,0.34221601486206055,10,2081.9154392344535,55,78375
Huber,GUROBI,optimal,0.4825880527496338,10,1910.4811772381277,55,78375
Huber,GUROBI,optimal,0.4958510398864746,10,2019.66412619236,55,78375
Huber,GUROBI,optimal,0.5263218879699707,10,1845.5670091521952,55,78375
Huber,GUROBI,optimal,0.5232670307159424,10,1855.2562761666393,55,78375


==> data/results/benchmark_problems/GUROBI/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.65252685546875,10,2512.369785787144,68,110160
Huber,GUROBI,optimal,0.26484012603759766,10,2288.726177569494,68,110160
Huber,GUROBI,optimal,0.6446969509124756,10,2245.4114749450705,68,110160
Huber,GUROBI,optimal,0.6353459358215332,10,2491.1863541047387,68,110160
Huber,GUROBI,optimal,0.6422829627990723,10,2288.5896053020933,68,110160
Huber,GUROBI,optimal,0.6272602081298828,10,2389.862798863017,68,110160
Huber,GUROBI,optimal,0.6081619262695312,10,2286.150222481325,68,110160
Huber,GUROBI,optimal,0.2678980827331543,10,2188.442303027523,68,110160
Huber,GUROBI,optimal,0.6446549892425537,10,2407.6883521920254,68,110160
Huber,GUROBI,optimal,0.26633501052856445,10,2347.2943957401408,68,110160


==> data/results/benchmark_problems/GUROBI/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI,optimal,0.9907119274139404,10,2748.914961911646,84,156240
Huber,GUROBI,optimal,0.9852440357208252,10,2958.352697924643,84,156240
Huber,GUROBI,optimal,1.0405149459838867,10,2914.897751481606,84,156240
Huber,GUROBI,optimal,0.9401049613952637,10,2737.8397587634026,84,156240
Huber,GUROBI,optimal,1.0013971328735352,10,2758.632879629946,84,156240
Huber,GUROBI,optimal,0.7381150722503662,10,3072.200385934075,84,156240
Huber,GUROBI,optimal,0.9046101570129395,10,2897.9726922117907,84,156240
Huber,GUROBI,optimal,0.9492080211639404,10,2857.0319261082604,84,156240
Huber,GUROBI,optimal,0.9345028400421143,10,2831.4301175867963,84,156240
Huber,GUROBI,optimal,0.9334352016448975,10,2780.702691902269,84,156240


==> data/results/benchmark_problems/GUROBI/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.04456591606140137,8,1022.1682354362192,10,3540
Lasso,GUROBI,optimal,0.044543981552124016,9,1025.9754410378882,10,3540
Lasso,GUROBI,optimal,0.044533967971801765,8,1082.5554242989483,10,3540
Lasso,GUROBI,optimal,0.04458189010620117,8,970.3824314355992,10,3540
Lasso,GUROBI,optimal,0.04457592964172363,9,1051.8783129198869,10,3540
Lasso,GUROBI,optimal,0.04456400871276856,9,929.466921927514,10,3540
Lasso,GUROBI,optimal,0.04459190368652344,9,1103.5194823004294,10,3540
Lasso,GUROBI,optimal,0.0445098876953125,7,967.8677622847048,10,3540
Lasso,GUROBI,optimal,0.0444951057434082,9,1058.6277476548676,10,3540
Lasso,GUROBI,optimal,0.04450702667236328,8,983.0014012575444,10,3540
Lasso,GUROBI,optimal,0.012820005416870115,8,1084.5566334854186,11,4059
Lasso,GUROBI,optimal,0.00896000862121582,7,1007.0347798963811,11,4059
Lasso,GUROBI,optimal,0.009895086288452148,9,1125.8242910388922,11,4059
Lasso,GUROBI,optimal,0.008817911148071289,7,1138.7009117941052,11,4059
Lasso,GUROBI,optimal,0.011154890060424805,11,1098.810260141306,11,4059
Lasso,GUROBI,optimal,0.00961899757385254,8,1097.8560324289017,11,4059
Lasso,GUROBI,optimal,0.009447097778320312,8,1110.71291787887,11,4059
Lasso,GUROBI,optimal,0.008774042129516602,7,1138.269954555208,11,4059
Lasso,GUROBI,optimal,0.009974002838134766,9,1130.086518694633,11,4059
Lasso,GUROBI,optimal,0.010129928588867188,9,1121.6011181642314,11,4059
Lasso,GUROBI,optimal,0.012714862823486328,8,1258.295435129297,12,4608
Lasso,GUROBI,optimal,0.016396045684814453,8,1278.936625448716,12,4608
Lasso,GUROBI,optimal,0.02236795425415039,8,1257.1634245083364,12,4608
Lasso,GUROBI,optimal,0.01440286636352539,8,1267.2089194862986,12,4608
Lasso,GUROBI,optimal,0.016012907028198242,9,1299.8475461472972,12,4608
Lasso,GUROBI,optimal,0.02303910255432129,10,1220.3565363987832,12,4608
Lasso,GUROBI,optimal,0.02208495140075684,9,1222.1608766594616,12,4608
Lasso,GUROBI,optimal,0.015045881271362303,8,1212.1181061274815,12,4608
Lasso,GUROBI,optimal,0.013133049011230469,9,1251.7170089566443,12,4608
Lasso,GUROBI,optimal,0.0219879150390625,8,1202.5754552881724,12,4608
Lasso,GUROBI,optimal,0.013406038284301758,10,1352.477183294306,13,5187
Lasso,GUROBI,optimal,0.012064933776855469,8,1224.3627535713072,13,5187
Lasso,GUROBI,optimal,0.012912988662719728,9,1372.813917599328,13,5187
Lasso,GUROBI,optimal,0.01217794418334961,8,1274.1837664067066,13,5187
Lasso,GUROBI,optimal,0.012262821197509766,8,1344.2103751125132,13,5187
Lasso,GUROBI,optimal,0.01229405403137207,8,1343.369660489739,13,5187
Lasso,GUROBI,optimal,0.012007951736450195,8,1246.9618085480138,13,5187
Lasso,GUROBI,optimal,0.012923955917358398,9,1311.6522419608764,13,5187
Lasso,GUROBI,optimal,0.012356996536254885,8,1381.5584685336707,13,5187
Lasso,GUROBI,optimal,0.012002944946289062,8,1311.2029107284905,13,5187
Lasso,GUROBI,optimal,0.014651060104370115,9,1399.7944338078732,14,5796
Lasso,GUROBI,optimal,0.01394510269165039,8,1442.2319432813351,14,5796
Lasso,GUROBI,optimal,0.013794898986816406,8,1487.9428848471575,14,5796
Lasso,GUROBI,optimal,0.013429880142211914,8,1465.0420514042942,14,5796
Lasso,GUROBI,optimal,0.0135650634765625,8,1367.0423964223905,14,5796
Lasso,GUROBI,optimal,0.01362299919128418,8,1452.1310809402744,14,5796
Lasso,GUROBI,optimal,0.01413607597351074,9,1506.536178061358,14,5796
Lasso,GUROBI,optimal,0.01514601707458496,10,1390.1807836479056,14,5796
Lasso,GUROBI,optimal,0.012625932693481444,7,1348.8856764399454,14,5796
Lasso,GUROBI,optimal,0.013585805892944336,8,1442.9342864246305,14,5796
Lasso,GUROBI,optimal,0.01577901840209961,7,1609.704357456306,16,7104
Lasso,GUROBI,optimal,0.017695903778076172,9,1680.7086064802465,16,7104
Lasso,GUROBI,optimal,0.017937898635864258,9,1688.7785060710855,16,7104
Lasso,GUROBI,optimal,0.016407012939453125,8,1582.9586690211713,16,7104
Lasso,GUROBI,optimal,0.017030954360961914,8,1533.6360301213958,16,7104
Lasso,GUROBI,optimal,0.018069982528686523,9,1578.4557152835514,16,7104
Lasso,GUROBI,optimal,0.021005868911743164,9,1703.2208854165212,16,7104
Lasso,GUROBI,optimal,0.01747918128967285,9,1626.8482066512552,16,7104
Lasso,GUROBI,optimal,0.01657700538635254,8,1595.0934524693325,16,7104
Lasso,GUROBI,optimal,0.016924142837524414,8,1554.4048315324912,16,7104
Lasso,GUROBI,optimal,0.019561052322387692,9,1793.5408194390675,17,7803
Lasso,GUROBI,optimal,0.02200007438659668,9,1794.366367967799,17,7803
Lasso,GUROBI,optimal,0.019455909729003903,9,1809.8355494494147,17,7803
Lasso,GUROBI,optimal,0.018418073654174805,8,1843.7973342616467,17,7803
Lasso,GUROBI,optimal,0.0218808650970459,9,1907.1039267749488,17,7803
Lasso,GUROBI,optimal,0.021409988403320312,10,1624.0673665102524,17,7803
Lasso,GUROBI,optimal,0.02052783966064453,10,1747.8735875283676,17,7803
Lasso,GUROBI,optimal,0.021297931671142575,11,1854.7525553269784,17,7803
Lasso,GUROBI,optimal,0.019156932830810547,8,1787.4882569634585,17,7803
Lasso,GUROBI,optimal,0.02001500129699707,9,1843.1967789861205,17,7803
Lasso,GUROBI,optimal,0.024893999099731445,9,2063.3350592645384,20,10080
Lasso,GUROBI,optimal,0.02530503273010254,9,2063.4715333026747,20,10080
Lasso,GUROBI,optimal,0.025227069854736328,9,2043.8555219839209,20,10080
Lasso,GUROBI,optimal,0.0261838436126709,10,2022.565643590456,20,10080
Lasso,GUROBI,optimal,0.025978803634643555,9,2012.0106965990146,20,10080
Lasso,GUROBI,optimal,0.02299785614013672,8,1935.7512556541985,20,10080
Lasso,GUROBI,optimal,0.02412104606628418,9,2066.703347715471,20,10080
Lasso,GUROBI,optimal,0.024669170379638672,9,2105.3515279239664,20,10080
Lasso,GUROBI,optimal,0.02478599548339844,9,2059.8122787026387,20,10080
Lasso,GUROBI,optimal,0.02264714241027832,8,1959.3380375132865,20,10080
Lasso,GUROBI,optimal,0.031042098999023438,9,2355.2059129121035,23,12627
Lasso,GUROBI,optimal,0.030696868896484375,9,2282.438764030733,23,12627
Lasso,GUROBI,optimal,0.031069040298461918,10,2306.316729278814,23,12627
Lasso,GUROBI,optimal,0.030985116958618164,9,2338.654038199722,23,12627
Lasso,GUROBI,optimal,0.03091883659362793,9,2395.1223462815924,23,12627
Lasso,GUROBI,optimal,0.02942705154418945,8,2389.968049543033,23,12627
Lasso,GUROBI,optimal,0.03060483932495117,9,2266.4770365363893,23,12627
Lasso,GUROBI,optimal,0.03363204002380371,11,2215.946966642714,23,12627
Lasso,GUROBI,optimal,0.03050518035888672,8,2399.072932884273,23,12627
Lasso,GUROBI,optimal,0.03179502487182617,10,2234.256286881425,23,12627
Lasso,GUROBI,optimal,0.08305907249450684,11,2679.0328914438073,26,15444
Lasso,GUROBI,optimal,0.0782320499420166,9,2596.8168489877085,26,15444
Lasso,GUROBI,optimal,0.07925581932067871,10,2695.075460348721,26,15444
Lasso,GUROBI,optimal,0.07764005661010742,9,2690.635680125888,26,15444
Lasso,GUROBI,optimal,0.08547210693359375,11,2508.5951917249804,26,15444
Lasso,GUROBI,optimal,0.07219910621643066,8,2673.267918342299,26,15444
Lasso,GUROBI,optimal,0.07534217834472656,9,2671.571885500731,26,15444
Lasso,GUROBI,optimal,0.07361817359924316,8,2704.4626733920963,26,15444
Lasso,GUROBI,optimal,0.08168506622314453,10,2618.3091871256,26,15444
Lasso,GUROBI,optimal,0.07901883125305176,10,2629.183436463737,26,15444
Lasso,GUROBI,optimal,0.053730010986328125,10,3149.80978809518,31,20739
Lasso,GUROBI,optimal,0.05116605758666992,9,3107.787619730088,31,20739
Lasso,GUROBI,optimal,0.04663896560668945,8,3318.960303008563,31,20739
Lasso,GUROBI,optimal,0.05173516273498535,10,3246.3149804665863,31,20739
Lasso,GUROBI,optimal,0.052470922470092766,10,3193.9067089061214,31,20739
Lasso,GUROBI,optimal,0.05084395408630371,10,3131.771798176913,31,20739
Lasso,GUROBI,optimal,0.047351837158203125,8,3228.4181783845283,31,20739
Lasso,GUROBI,optimal,0.0473020076751709,8,3219.9389727986245,31,20739
Lasso,GUROBI,optimal,0.05076003074645996,10,3253.703467831513,31,20739
Lasso,GUROBI,optimal,0.05273199081420898,10,3071.064598113309,31,20739
Lasso,GUROBI,optimal,0.060220956802368164,8,3856.725227447519,37,28083
Lasso,GUROBI,optimal,0.07575416564941406,11,3700.793037559327,37,28083
Lasso,GUROBI,optimal,0.0724039077758789,11,3753.2476951481926,37,28083
Lasso,GUROBI,optimal,0.07165193557739258,11,3699.4625767833613,37,28083
Lasso,GUROBI,optimal,0.06893110275268555,9,3818.877635846405,37,28083
Lasso,GUROBI,optimal,0.07158803939819336,10,3829.2613334402613,37,28083
Lasso,GUROBI,optimal,0.07632994651794434,12,3973.525983892211,37,28083
Lasso,GUROBI,optimal,0.06756711006164551,9,3606.365953564688,37,28083
Lasso,GUROBI,optimal,0.06686091423034668,9,3709.020273069973,37,28083
Lasso,GUROBI,optimal,0.07110118865966797,10,3735.527213637224,37,28083
Lasso,GUROBI,optimal,0.09706497192382812,10,4595.211383969114,45,39555
Lasso,GUROBI,optimal,0.1051640510559082,10,4658.330715514917,45,39555
Lasso,GUROBI,optimal,0.09896302223205566,10,4543.683768069714,45,39555
Lasso,GUROBI,optimal,0.0950930118560791,10,4519.163914270695,45,39555
Lasso,GUROBI,optimal,0.09631800651550293,10,4639.926902935529,45,39555
Lasso,GUROBI,optimal,0.09600996971130372,10,4688.721451739893,45,39555
Lasso,GUROBI,optimal,0.09626102447509766,10,4898.393566333769,45,39555
Lasso,GUROBI,optimal,0.1057720184326172,11,4585.13468266262,45,39555
Lasso,GUROBI,optimal,0.09509491920471193,10,4828.172617864229,45,39555
Lasso,GUROBI,optimal,0.0946969985961914,10,4672.545703895746,45,39555
Lasso,GUROBI,optimal,0.3947169780731201,10,5523.925051890028,55,56595
Lasso,GUROBI,optimal,0.4197659492492676,10,5807.457396001058,55,56595
Lasso,GUROBI,optimal,0.2737278938293457,10,5556.569370171153,55,56595
Lasso,GUROBI,optimal,0.3990471363067627,11,5510.637685410769,55,56595
Lasso,GUROBI,optimal,0.371614933013916,9,5710.67070774171,55,56595
Lasso,GUROBI,optimal,0.2760729789733887,11,5416.154841660168,55,56595
Lasso,GUROBI,optimal,0.21525979042053225,9,5563.767264794476,55,56595
Lasso,GUROBI,optimal,0.3983488082885742,9,5806.933244100763,55,56595
Lasso,GUROBI,optimal,0.2718958854675293,9,5683.711700065384,55,56595
Lasso,GUROBI,optimal,0.4093549251556397,10,5762.094228879317,55,56595
Lasso,GUROBI,optimal,0.2762300968170166,10,7023.092458493579,68,83232
Lasso,GUROBI,optimal,0.2349379062652588,9,6970.0480018857315,68,83232
Lasso,GUROBI,optimal,0.3407638072967529,9,6757.6105398372265,68,83232
Lasso,GUROBI,optimal,0.34844183921813965,10,7073.067810485269,68,83232
Lasso,GUROBI,optimal,0.5101110935211182,11,6991.365622079768,68,83232
Lasso,GUROBI,optimal,0.5469429492950441,11,6979.610903516057,68,83232
Lasso,GUROBI,optimal,0.5395929813385011,10,6990.594347312945,68,83232
Lasso,GUROBI,optimal,0.4312901496887207,9,6953.452915262913,68,83232
Lasso,GUROBI,optimal,0.40216803550720215,10,6924.414800654095,68,83232
Lasso,GUROBI,optimal,0.4773271083831787,10,7135.365278564392,68,83232
Lasso,GUROBI,optimal,0.7440328598022461,11,8638.443017396121,84,122976
Lasso,GUROBI,optimal,0.3349800109863281,10,8362.34820502388,84,122976
Lasso,GUROBI,optimal,0.5891251564025879,9,8680.447836927184,84,122976
Lasso,GUROBI,optimal,0.6809329986572266,10,8382.390479216827,84,122976
Lasso,GUROBI,optimal,0.647446870803833,10,8759.625473885992,84,122976
Lasso,GUROBI,optimal,0.7110731601715088,9,8329.718249337955,84,122976
Lasso,GUROBI,optimal,0.7170310020446777,9,8670.002369980873,84,122976
Lasso,GUROBI,optimal,0.713252067565918,10,8442.414778134731,84,122976
Lasso,GUROBI,optimal,0.7048468589782715,9,8644.621744245169,84,122976
Lasso,GUROBI,optimal,0.7581889629364014,10,8585.878701402657,84,122976
Lasso,GUROBI,optimal,0.9785730838775636,10,10770.035283909798,105,186795
Lasso,GUROBI,optimal,0.8015818595886229,10,10764.348019714771,105,186795
Lasso,GUROBI,optimal,0.9961781501770021,9,10656.457178567436,105,186795
Lasso,GUROBI,optimal,0.9729909896850586,10,10602.324049108198,105,186795
Lasso,GUROBI,optimal,1.0536088943481443,10,10717.375838783268,105,186795
Lasso,GUROBI,optimal,1.115149974822998,10,10906.118545475349,105,186795
Lasso,GUROBI,optimal,1.0565729141235352,10,10491.517367167813,105,186795
Lasso,GUROBI,optimal,0.9711539745330809,9,10966.880594208948,105,186795
Lasso,GUROBI,optimal,1.0902230739593506,10,10543.1721658998,105,186795
Lasso,GUROBI,optimal,0.9892528057098388,10,10905.685050025244,105,186795
Lasso,GUROBI,optimal,1.925102949142456,9,13353.76720946299,132,288288
Lasso,GUROBI,optimal,1.946075201034546,9,13477.561010081987,132,288288
Lasso,GUROBI,optimal,1.969938039779663,10,13121.715196006271,132,288288
Lasso,GUROBI,optimal,1.9469139575958248,10,13458.876335626734,132,288288
Lasso,GUROBI,optimal,2.0216109752655034,10,13201.323791308821,132,288288
Lasso,GUROBI,optimal,2.0888409614562993,10,13421.014801012569,132,288288
Lasso,GUROBI,optimal,1.7432658672332764,11,13209.754890383623,132,288288
Lasso,GUROBI,optimal,1.9606788158416748,10,13405.921649584387,132,288288
Lasso,GUROBI,optimal,2.0109419822692867,11,13703.507180173514,132,288288
Lasso,GUROBI,optimal,2.0884749889373784,9,13371.033774803007,132,288288
Lasso,GUROBI,optimal,3.673964977264404,11,16954.28808583591,166,447204
Lasso,GUROBI,optimal,4.0546720027923575,10,17593.323626270692,166,447204
Lasso,GUROBI,optimal,3.970667839050293,10,17217.977176375316,166,447204
Lasso,GUROBI,optimal,3.93642807006836,10,17058.403132474406,166,447204
Lasso,GUROBI,optimal,3.998205184936523,10,17091.80737414406,166,447204
Lasso,GUROBI,optimal,4.280025005340576,10,17236.074543642157,166,447204
Lasso,GUROBI,optimal,4.390076160430908,11,16992.038678083158,166,447204
Lasso,GUROBI,optimal,4.3471899032592765,11,16722.506941306783,166,447204
Lasso,GUROBI,optimal,4.2639009952545175,10,16646.254890241427,166,447204
Lasso,GUROBI,optimal,4.325875997543335,11,17016.434425200685,166,447204
Lasso,GUROBI,optimal,8.233582973480225,11,21511.255875147486,209,697851
Lasso,GUROBI,optimal,9.147835969924929,11,21018.04497298587,209,697851
Lasso,GUROBI,optimal,8.518850803375244,10,21634.21396281499,209,697851
Lasso,GUROBI,optimal,8.844561100006104,11,21983.791645322985,209,697851
Lasso,GUROBI,optimal,8.594802141189575,10,21539.69637376274,209,697851
Lasso,GUROBI,optimal,6.366705894470215,10,21481.915559923356,209,697851
Lasso,GUROBI,optimal,9.104262113571169,10,21251.655346359974,209,697851
Lasso,GUROBI,optimal,8.714910984039308,9,21394.748087661188,209,697851
Lasso,GUROBI,optimal,8.982461929321289,11,21285.39291599315,209,697851
Lasso,GUROBI,optimal,8.19432806968689,10,20879.54750759624,209,697851


==> data/results/benchmark_problems/GUROBI/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.04456591606140137,8,1022.1682354362192,10,3540
Lasso,GUROBI,optimal,0.04454398155212402,9,1025.9754410378885,10,3540
Lasso,GUROBI,optimal,0.04453396797180176,8,1082.5554242989483,10,3540
Lasso,GUROBI,optimal,0.04458189010620117,8,970.3824314355992,10,3540
Lasso,GUROBI,optimal,0.04457592964172363,9,1051.8783129198869,10,3540
Lasso,GUROBI,optimal,0.044564008712768555,9,929.4669219275139,10,3540
Lasso,GUROBI,optimal,0.04459190368652344,9,1103.5194823004294,10,3540
Lasso,GUROBI,optimal,0.0445098876953125,7,967.8677622847049,10,3540
Lasso,GUROBI,optimal,0.0444951057434082,9,1058.6277476548676,10,3540
Lasso,GUROBI,optimal,0.04450702667236328,8,983.0014012575443,10,3540


==> data/results/benchmark_problems/GUROBI/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.9785730838775635,10,10770.035283909798,105,186795
Lasso,GUROBI,optimal,0.801581859588623,10,10764.348019714773,105,186795
Lasso,GUROBI,optimal,0.996178150177002,9,10656.457178567436,105,186795
Lasso,GUROBI,optimal,0.9729909896850586,10,10602.324049108198,105,186795
Lasso,GUROBI,optimal,1.0536088943481445,10,10717.375838783268,105,186795
Lasso,GUROBI,optimal,1.115149974822998,10,10906.118545475347,105,186795
Lasso,GUROBI,optimal,1.0565729141235352,10,10491.517367167811,105,186795
Lasso,GUROBI,optimal,0.971153974533081,9,10966.880594208948,105,186795
Lasso,GUROBI,optimal,1.0902230739593506,10,10543.172165899798,105,186795
Lasso,GUROBI,optimal,0.9892528057098389,10,10905.685050025244,105,186795


==> data/results/benchmark_problems/GUROBI/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.012820005416870117,8,1084.5566334854188,11,4059
Lasso,GUROBI,optimal,0.00896000862121582,7,1007.034779896381,11,4059
Lasso,GUROBI,optimal,0.009895086288452148,9,1125.8242910388922,11,4059
Lasso,GUROBI,optimal,0.008817911148071289,7,1138.7009117941052,11,4059
Lasso,GUROBI,optimal,0.011154890060424805,11,1098.8102601413061,11,4059
Lasso,GUROBI,optimal,0.009618997573852539,8,1097.8560324289017,11,4059
Lasso,GUROBI,optimal,0.009447097778320312,8,1110.71291787887,11,4059
Lasso,GUROBI,optimal,0.008774042129516602,7,1138.269954555208,11,4059
Lasso,GUROBI,optimal,0.009974002838134766,9,1130.086518694633,11,4059
Lasso,GUROBI,optimal,0.010129928588867188,9,1121.6011181642314,11,4059


==> data/results/benchmark_problems/GUROBI/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.012714862823486328,8,1258.295435129297,12,4608
Lasso,GUROBI,optimal,0.016396045684814453,8,1278.9366254487159,12,4608
Lasso,GUROBI,optimal,0.02236795425415039,8,1257.1634245083364,12,4608
Lasso,GUROBI,optimal,0.01440286636352539,8,1267.2089194862986,12,4608
Lasso,GUROBI,optimal,0.016012907028198242,9,1299.8475461472972,12,4608
Lasso,GUROBI,optimal,0.02303910255432129,10,1220.3565363987832,12,4608
Lasso,GUROBI,optimal,0.022084951400756836,9,1222.1608766594616,12,4608
Lasso,GUROBI,optimal,0.015045881271362305,8,1212.1181061274815,12,4608
Lasso,GUROBI,optimal,0.013133049011230469,9,1251.7170089566446,12,4608
Lasso,GUROBI,optimal,0.0219879150390625,8,1202.5754552881722,12,4608


==> data/results/benchmark_problems/GUROBI/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.013406038284301758,10,1352.4771832943059,13,5187
Lasso,GUROBI,optimal,0.012064933776855469,8,1224.362753571307,13,5187
Lasso,GUROBI,optimal,0.012912988662719727,9,1372.813917599328,13,5187
Lasso,GUROBI,optimal,0.01217794418334961,8,1274.1837664067066,13,5187
Lasso,GUROBI,optimal,0.012262821197509766,8,1344.2103751125132,13,5187
Lasso,GUROBI,optimal,0.01229405403137207,8,1343.369660489739,13,5187
Lasso,GUROBI,optimal,0.012007951736450195,8,1246.9618085480138,13,5187
Lasso,GUROBI,optimal,0.012923955917358398,9,1311.6522419608764,13,5187
Lasso,GUROBI,optimal,0.012356996536254883,8,1381.5584685336707,13,5187
Lasso,GUROBI,optimal,0.012002944946289062,8,1311.2029107284905,13,5187


==> data/results/benchmark_problems/GUROBI/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,1.925102949142456,9,13353.76720946299,132,288288
Lasso,GUROBI,optimal,1.946075201034546,9,13477.561010081987,132,288288
Lasso,GUROBI,optimal,1.969938039779663,10,13121.715196006271,132,288288
Lasso,GUROBI,optimal,1.9469139575958252,10,13458.876335626734,132,288288
Lasso,GUROBI,optimal,2.021610975265503,10,13201.32379130882,132,288288
Lasso,GUROBI,optimal,2.088840961456299,10,13421.014801012567,132,288288
Lasso,GUROBI,optimal,1.7432658672332764,11,13209.754890383625,132,288288
Lasso,GUROBI,optimal,1.9606788158416748,10,13405.921649584388,132,288288
Lasso,GUROBI,optimal,2.010941982269287,11,13703.507180173514,132,288288
Lasso,GUROBI,optimal,2.088474988937378,9,13371.033774803007,132,288288


==> data/results/benchmark_problems/GUROBI/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.014651060104370117,9,1399.7944338078732,14,5796
Lasso,GUROBI,optimal,0.01394510269165039,8,1442.2319432813351,14,5796
Lasso,GUROBI,optimal,0.013794898986816406,8,1487.9428848471575,14,5796
Lasso,GUROBI,optimal,0.013429880142211914,8,1465.042051404294,14,5796
Lasso,GUROBI,optimal,0.0135650634765625,8,1367.0423964223903,14,5796
Lasso,GUROBI,optimal,0.01362299919128418,8,1452.1310809402742,14,5796
Lasso,GUROBI,optimal,0.014136075973510742,9,1506.536178061358,14,5796
Lasso,GUROBI,optimal,0.015146017074584961,10,1390.1807836479056,14,5796
Lasso,GUROBI,optimal,0.012625932693481445,7,1348.8856764399454,14,5796
Lasso,GUROBI,optimal,0.013585805892944336,8,1442.9342864246303,14,5796


==> data/results/benchmark_problems/GUROBI/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.01577901840209961,7,1609.704357456306,16,7104
Lasso,GUROBI,optimal,0.017695903778076172,9,1680.7086064802465,16,7104
Lasso,GUROBI,optimal,0.017937898635864258,9,1688.7785060710855,16,7104
Lasso,GUROBI,optimal,0.016407012939453125,8,1582.9586690211713,16,7104
Lasso,GUROBI,optimal,0.017030954360961914,8,1533.6360301213958,16,7104
Lasso,GUROBI,optimal,0.018069982528686523,9,1578.4557152835512,16,7104
Lasso,GUROBI,optimal,0.021005868911743164,9,1703.2208854165212,16,7104
Lasso,GUROBI,optimal,0.01747918128967285,9,1626.8482066512552,16,7104
Lasso,GUROBI,optimal,0.01657700538635254,8,1595.0934524693323,16,7104
Lasso,GUROBI,optimal,0.016924142837524414,8,1554.4048315324912,16,7104


==> data/results/benchmark_problems/GUROBI/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,3.6739649772644043,11,16954.28808583591,166,447204
Lasso,GUROBI,optimal,4.054672002792358,10,17593.323626270692,166,447204
Lasso,GUROBI,optimal,3.970667839050293,10,17217.977176375316,166,447204
Lasso,GUROBI,optimal,3.9364280700683594,10,17058.403132474406,166,447204
Lasso,GUROBI,optimal,3.9982051849365234,10,17091.80737414406,166,447204
Lasso,GUROBI,optimal,4.280025005340576,10,17236.07454364216,166,447204
Lasso,GUROBI,optimal,4.390076160430908,11,16992.03867808316,166,447204
Lasso,GUROBI,optimal,4.347189903259277,11,16722.50694130678,166,447204
Lasso,GUROBI,optimal,4.263900995254517,10,16646.254890241427,166,447204
Lasso,GUROBI,optimal,4.325875997543335,11,17016.434425200685,166,447204


==> data/results/benchmark_problems/GUROBI/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.019561052322387695,9,1793.5408194390677,17,7803
Lasso,GUROBI,optimal,0.02200007438659668,9,1794.366367967799,17,7803
Lasso,GUROBI,optimal,0.019455909729003906,9,1809.8355494494149,17,7803
Lasso,GUROBI,optimal,0.018418073654174805,8,1843.7973342616467,17,7803
Lasso,GUROBI,optimal,0.0218808650970459,9,1907.1039267749486,17,7803
Lasso,GUROBI,optimal,0.021409988403320312,10,1624.0673665102524,17,7803
Lasso,GUROBI,optimal,0.02052783966064453,10,1747.8735875283676,17,7803
Lasso,GUROBI,optimal,0.021297931671142578,11,1854.7525553269786,17,7803
Lasso,GUROBI,optimal,0.019156932830810547,8,1787.4882569634585,17,7803
Lasso,GUROBI,optimal,0.02001500129699707,9,1843.1967789861205,17,7803


==> data/results/benchmark_problems/GUROBI/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.024893999099731445,9,2063.3350592645384,20,10080
Lasso,GUROBI,optimal,0.02530503273010254,9,2063.4715333026743,20,10080
Lasso,GUROBI,optimal,0.025227069854736328,9,2043.855521983921,20,10080
Lasso,GUROBI,optimal,0.0261838436126709,10,2022.5656435904561,20,10080
Lasso,GUROBI,optimal,0.025978803634643555,9,2012.0106965990146,20,10080
Lasso,GUROBI,optimal,0.02299785614013672,8,1935.7512556541988,20,10080
Lasso,GUROBI,optimal,0.02412104606628418,9,2066.703347715471,20,10080
Lasso,GUROBI,optimal,0.024669170379638672,9,2105.3515279239664,20,10080
Lasso,GUROBI,optimal,0.024785995483398438,9,2059.812278702639,20,10080
Lasso,GUROBI,optimal,0.02264714241027832,8,1959.3380375132863,20,10080


==> data/results/benchmark_problems/GUROBI/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,8.233582973480225,11,21511.255875147486,209,697851
Lasso,GUROBI,optimal,9.147835969924927,11,21018.04497298587,209,697851
Lasso,GUROBI,optimal,8.518850803375244,10,21634.21396281499,209,697851
Lasso,GUROBI,optimal,8.844561100006104,11,21983.791645322985,209,697851
Lasso,GUROBI,optimal,8.594802141189575,10,21539.69637376274,209,697851
Lasso,GUROBI,optimal,6.366705894470215,10,21481.915559923353,209,697851
Lasso,GUROBI,optimal,9.104262113571167,10,21251.655346359978,209,697851
Lasso,GUROBI,optimal,8.714910984039307,9,21394.748087661188,209,697851
Lasso,GUROBI,optimal,8.982461929321289,11,21285.39291599315,209,697851
Lasso,GUROBI,optimal,8.19432806968689,10,20879.547507596242,209,697851


==> data/results/benchmark_problems/GUROBI/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.031042098999023438,9,2355.2059129121035,23,12627
Lasso,GUROBI,optimal,0.030696868896484375,9,2282.438764030733,23,12627
Lasso,GUROBI,optimal,0.031069040298461914,10,2306.316729278814,23,12627
Lasso,GUROBI,optimal,0.030985116958618164,9,2338.654038199722,23,12627
Lasso,GUROBI,optimal,0.03091883659362793,9,2395.1223462815924,23,12627
Lasso,GUROBI,optimal,0.029427051544189453,8,2389.968049543033,23,12627
Lasso,GUROBI,optimal,0.030604839324951172,9,2266.4770365363897,23,12627
Lasso,GUROBI,optimal,0.03363204002380371,11,2215.946966642714,23,12627
Lasso,GUROBI,optimal,0.03050518035888672,8,2399.072932884273,23,12627
Lasso,GUROBI,optimal,0.03179502487182617,10,2234.2562868814252,23,12627


==> data/results/benchmark_problems/GUROBI/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.08305907249450684,11,2679.0328914438073,26,15444
Lasso,GUROBI,optimal,0.0782320499420166,9,2596.8168489877085,26,15444
Lasso,GUROBI,optimal,0.07925581932067871,10,2695.0754603487208,26,15444
Lasso,GUROBI,optimal,0.07764005661010742,9,2690.6356801258876,26,15444
Lasso,GUROBI,optimal,0.08547210693359375,11,2508.5951917249804,26,15444
Lasso,GUROBI,optimal,0.07219910621643066,8,2673.2679183422983,26,15444
Lasso,GUROBI,optimal,0.07534217834472656,9,2671.571885500731,26,15444
Lasso,GUROBI,optimal,0.07361817359924316,8,2704.4626733920963,26,15444
Lasso,GUROBI,optimal,0.08168506622314453,10,2618.3091871255997,26,15444
Lasso,GUROBI,optimal,0.07901883125305176,10,2629.183436463737,26,15444


==> data/results/benchmark_problems/GUROBI/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.053730010986328125,10,3149.80978809518,31,20739
Lasso,GUROBI,optimal,0.05116605758666992,9,3107.787619730088,31,20739
Lasso,GUROBI,optimal,0.04663896560668945,8,3318.9603030085627,31,20739
Lasso,GUROBI,optimal,0.05173516273498535,10,3246.3149804665863,31,20739
Lasso,GUROBI,optimal,0.05247092247009277,10,3193.9067089061214,31,20739
Lasso,GUROBI,optimal,0.05084395408630371,10,3131.7717981769133,31,20739
Lasso,GUROBI,optimal,0.047351837158203125,8,3228.418178384528,31,20739
Lasso,GUROBI,optimal,0.0473020076751709,8,3219.938972798624,31,20739
Lasso,GUROBI,optimal,0.05076003074645996,10,3253.7034678315126,31,20739
Lasso,GUROBI,optimal,0.052731990814208984,10,3071.0645981133093,31,20739


==> data/results/benchmark_problems/GUROBI/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.060220956802368164,8,3856.7252274475186,37,28083
Lasso,GUROBI,optimal,0.07575416564941406,11,3700.7930375593264,37,28083
Lasso,GUROBI,optimal,0.0724039077758789,11,3753.247695148193,37,28083
Lasso,GUROBI,optimal,0.07165193557739258,11,3699.4625767833613,37,28083
Lasso,GUROBI,optimal,0.06893110275268555,9,3818.8776358464047,37,28083
Lasso,GUROBI,optimal,0.07158803939819336,10,3829.2613334402613,37,28083
Lasso,GUROBI,optimal,0.07632994651794434,12,3973.525983892211,37,28083
Lasso,GUROBI,optimal,0.06756711006164551,9,3606.3659535646875,37,28083
Lasso,GUROBI,optimal,0.06686091423034668,9,3709.0202730699734,37,28083
Lasso,GUROBI,optimal,0.07110118865966797,10,3735.527213637224,37,28083


==> data/results/benchmark_problems/GUROBI/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.09706497192382812,10,4595.211383969114,45,39555
Lasso,GUROBI,optimal,0.1051640510559082,10,4658.330715514917,45,39555
Lasso,GUROBI,optimal,0.09896302223205566,10,4543.683768069713,45,39555
Lasso,GUROBI,optimal,0.0950930118560791,10,4519.163914270696,45,39555
Lasso,GUROBI,optimal,0.09631800651550293,10,4639.926902935529,45,39555
Lasso,GUROBI,optimal,0.09600996971130371,10,4688.7214517398925,45,39555
Lasso,GUROBI,optimal,0.09626102447509766,10,4898.393566333769,45,39555
Lasso,GUROBI,optimal,0.10577201843261719,11,4585.1346826626195,45,39555
Lasso,GUROBI,optimal,0.09509491920471191,10,4828.172617864229,45,39555
Lasso,GUROBI,optimal,0.0946969985961914,10,4672.545703895746,45,39555


==> data/results/benchmark_problems/GUROBI/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.3947169780731201,10,5523.925051890028,55,56595
Lasso,GUROBI,optimal,0.4197659492492676,10,5807.457396001058,55,56595
Lasso,GUROBI,optimal,0.2737278938293457,10,5556.569370171153,55,56595
Lasso,GUROBI,optimal,0.3990471363067627,11,5510.637685410769,55,56595
Lasso,GUROBI,optimal,0.371614933013916,9,5710.67070774171,55,56595
Lasso,GUROBI,optimal,0.27607297897338867,11,5416.154841660168,55,56595
Lasso,GUROBI,optimal,0.21525979042053223,9,5563.767264794476,55,56595
Lasso,GUROBI,optimal,0.3983488082885742,9,5806.933244100763,55,56595
Lasso,GUROBI,optimal,0.2718958854675293,9,5683.711700065385,55,56595
Lasso,GUROBI,optimal,0.40935492515563965,10,5762.094228879316,55,56595


==> data/results/benchmark_problems/GUROBI/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.2762300968170166,10,7023.092458493579,68,83232
Lasso,GUROBI,optimal,0.2349379062652588,9,6970.048001885731,68,83232
Lasso,GUROBI,optimal,0.34076380729675293,9,6757.610539837226,68,83232
Lasso,GUROBI,optimal,0.34844183921813965,10,7073.067810485268,68,83232
Lasso,GUROBI,optimal,0.5101110935211182,11,6991.3656220797675,68,83232
Lasso,GUROBI,optimal,0.546942949295044,11,6979.610903516057,68,83232
Lasso,GUROBI,optimal,0.539592981338501,10,6990.594347312944,68,83232
Lasso,GUROBI,optimal,0.4312901496887207,9,6953.452915262913,68,83232
Lasso,GUROBI,optimal,0.40216803550720215,10,6924.4148006540945,68,83232
Lasso,GUROBI,optimal,0.4773271083831787,10,7135.365278564392,68,83232


==> data/results/benchmark_problems/GUROBI/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI,optimal,0.7440328598022461,11,8638.44301739612,84,122976
Lasso,GUROBI,optimal,0.3349800109863281,10,8362.34820502388,84,122976
Lasso,GUROBI,optimal,0.5891251564025879,9,8680.447836927184,84,122976
Lasso,GUROBI,optimal,0.6809329986572266,10,8382.390479216827,84,122976
Lasso,GUROBI,optimal,0.647446870803833,10,8759.625473885992,84,122976
Lasso,GUROBI,optimal,0.7110731601715088,9,8329.718249337955,84,122976
Lasso,GUROBI,optimal,0.7170310020446777,9,8670.002369980873,84,122976
Lasso,GUROBI,optimal,0.713252067565918,10,8442.414778134731,84,122976
Lasso,GUROBI,optimal,0.7048468589782715,9,8644.621744245169,84,122976
Lasso,GUROBI,optimal,0.7581889629364014,10,8585.878701402658,84,122976


==> data/results/benchmark_problems/GUROBI/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.03974103927612305,15,-3.1943749340073517,5,2760
Portfolio,GUROBI,optimal,0.0397329330444336,15,-2.2568842894625187,5,2760
Portfolio,GUROBI,optimal,0.039739131927490234,15,-2.2532420014711185,5,2760
Portfolio,GUROBI,optimal,0.03976607322692871,17,-2.159407469730343,5,2760
Portfolio,GUROBI,optimal,0.03972601890563965,14,-2.43448714917143,5,2760
Portfolio,GUROBI,optimal,0.039687156677246094,13,-2.2379371346068613,5,2760
Portfolio,GUROBI,optimal,0.03967618942260742,15,-2.700064432830462,5,2760
Portfolio,GUROBI,optimal,0.03962993621826172,16,-2.1079953919409933,5,2760
Portfolio,GUROBI,optimal,0.03968214988708496,13,-1.9785838235703384,5,2760
Portfolio,GUROBI,optimal,0.03965497016906738,13,-2.4384023975860507,5,2760
Portfolio,GUROBI,optimal,0.004724979400634766,13,-2.9518930799077148,6,3612
Portfolio,GUROBI,optimal,0.004684925079345703,15,-2.216437185069746,6,3612
Portfolio,GUROBI,optimal,0.004746913909912109,15,-2.1433633593432115,6,3612
Portfolio,GUROBI,optimal,0.00457000732421875,15,-1.93810146333374,6,3612
Portfolio,GUROBI,optimal,0.004485130310058594,14,-2.7252498674452657,6,3612
Portfolio,GUROBI,optimal,0.004427909851074219,14,-3.037939693250813,6,3612
Portfolio,GUROBI,optimal,0.004594802856445313,14,-2.1578128480271204,6,3612
Portfolio,GUROBI,optimal,0.004490852355957031,15,-2.588433079095305,6,3612
Portfolio,GUROBI,optimal,0.004510879516601562,15,-2.2009458324663123,6,3612
Portfolio,GUROBI,optimal,0.004273891448974609,13,-2.3268226802011758,6,3612
Portfolio,GUROBI,optimal,0.005949974060058594,18,-2.640863927807197,7,4564
Portfolio,GUROBI,optimal,0.005298852920532226,15,-2.3666899504051506,7,4564
Portfolio,GUROBI,optimal,0.005072832107543945,13,-2.7074676182804294,7,4564
Portfolio,GUROBI,optimal,0.005035877227783203,13,-2.4813758300596773,7,4564
Portfolio,GUROBI,optimal,0.005182027816772461,14,-2.1917162860922,7,4564
Portfolio,GUROBI,optimal,0.005548000335693359,15,-2.17496833056142,7,4564
Portfolio,GUROBI,optimal,0.005153179168701172,13,-2.872842376414908,7,4564
Portfolio,GUROBI,optimal,0.005613088607788086,15,-2.4732413542228704,7,4564
Portfolio,GUROBI,optimal,0.005158901214599609,14,-2.3945913016463423,7,4564
Portfolio,GUROBI,optimal,0.005086898803710938,13,-2.4200305642770794,7,4564
Portfolio,GUROBI,optimal,0.013621091842651369,14,-2.188036731489885,8,5616
Portfolio,GUROBI,optimal,0.013489007949829102,15,-2.5429360406534425,8,5616
Portfolio,GUROBI,optimal,0.013211965560913086,14,-2.441555537520009,8,5616
Portfolio,GUROBI,optimal,0.012986898422241213,15,-2.491992951336627,8,5616
Portfolio,GUROBI,optimal,0.012476921081542969,13,-2.920141107253888,8,5616
Portfolio,GUROBI,optimal,0.007761955261230469,13,-2.199117551451049,8,5616
Portfolio,GUROBI,optimal,0.008105039596557617,14,-2.7187606060736265,8,5616
Portfolio,GUROBI,optimal,0.008224964141845703,15,-2.2676930458914346,8,5616
Portfolio,GUROBI,optimal,0.008634090423583984,17,-2.0785510916961565,8,5616
Portfolio,GUROBI,optimal,0.007969856262207031,14,-2.503664782038876,8,5616
Portfolio,GUROBI,optimal,0.007650136947631836,14,-2.4048975157108,9,6768
Portfolio,GUROBI,optimal,0.007924079895019531,15,-2.330205560063824,9,6768
Portfolio,GUROBI,optimal,0.007757902145385742,14,-2.2350514169091125,9,6768
Portfolio,GUROBI,optimal,0.007972955703735352,15,-2.0988184057606443,9,6768
Portfolio,GUROBI,optimal,0.007650136947631836,14,-2.434259904388976,9,6768
Portfolio,GUROBI,optimal,0.00737309455871582,13,-2.7319165688381544,9,6768
Portfolio,GUROBI,optimal,0.0076541900634765625,14,-2.7299592750080603,9,6768
Portfolio,GUROBI,optimal,0.008008956909179688,15,-2.399334529329554,9,6768
Portfolio,GUROBI,optimal,0.007689952850341797,14,-2.6601641793019466,9,6768
Portfolio,GUROBI,optimal,0.007589101791381836,13,-2.3875290870116017,9,6768
Portfolio,GUROBI,optimal,0.008719921112060547,13,-2.524654483348199,10,8020
Portfolio,GUROBI,optimal,0.010220050811767578,17,-2.490382185283618,10,8020
Portfolio,GUROBI,optimal,0.00937485694885254,15,-2.7462982767479307,10,8020
Portfolio,GUROBI,optimal,0.009389877319335938,15,-2.9632055267670334,10,8020
Portfolio,GUROBI,optimal,0.009150028228759766,14,-2.7501325021364904,10,8020
Portfolio,GUROBI,optimal,0.009657859802246094,16,-2.52528807711103,10,8020
Portfolio,GUROBI,optimal,0.00896906852722168,13,-2.3475782318915623,10,8020
Portfolio,GUROBI,optimal,0.009514093399047852,15,-2.639873238522361,10,8020
Portfolio,GUROBI,optimal,0.009696006774902344,15,-2.4705796198626366,10,8020
Portfolio,GUROBI,optimal,0.009251832962036131,14,-2.6589234657409317,10,8020
Portfolio,GUROBI,optimal,0.023962974548339844,15,-2.5858806248163817,12,10824
Portfolio,GUROBI,optimal,0.023521900177001957,14,-2.6782590606702685,12,10824
Portfolio,GUROBI,optimal,0.024040937423706055,15,-2.7899601487929884,12,10824
Portfolio,GUROBI,optimal,0.02524995803833008,16,-2.5225751030114894,12,10824
Portfolio,GUROBI,optimal,0.0245821475982666,16,-2.36340260653415,12,10824
Portfolio,GUROBI,optimal,0.01931905746459961,15,-2.6021965503131677,12,10824
Portfolio,GUROBI,optimal,0.01898503303527832,14,-2.5028134867881806,12,10824
Portfolio,GUROBI,optimal,0.018800020217895508,15,-2.4303357768668907,12,10824
Portfolio,GUROBI,optimal,0.020499229431152344,18,-2.6624224825011136,12,10824
Portfolio,GUROBI,optimal,0.02950596809387207,18,-2.5891737138071806,12,10824
Portfolio,GUROBI,optimal,0.01492190361022949,14,-3.2889297978659036,14,14028
Portfolio,GUROBI,optimal,0.016940832138061523,17,-2.4636136675079325,14,14028
Portfolio,GUROBI,optimal,0.015902042388916016,16,-2.421366868524088,14,14028
Portfolio,GUROBI,optimal,0.0167081356048584,17,-2.481157731207352,14,14028
Portfolio,GUROBI,optimal,0.01604294776916504,16,-2.7521495804297,14,14028
Portfolio,GUROBI,optimal,0.016824960708618164,17,-2.4082514808359146,14,14028
Portfolio,GUROBI,optimal,0.015954017639160156,16,-2.3956878214528485,14,14028
Portfolio,GUROBI,optimal,0.01687908172607422,17,-2.649125057641573,14,14028
Portfolio,GUROBI,optimal,0.016067981719970703,15,-2.8119696394783222,14,14028
Portfolio,GUROBI,optimal,0.016837120056152344,17,-2.352166931976473,14,14028
Portfolio,GUROBI,optimal,0.019409894943237305,15,-2.3628560722714043,16,17632
Portfolio,GUROBI,optimal,0.021363019943237305,16,-2.794227272482129,16,17632
Portfolio,GUROBI,optimal,0.0225520133972168,16,-2.460684522454991,16,17632
Portfolio,GUROBI,optimal,0.020956993103027344,16,-2.3606105814944405,16,17632
Portfolio,GUROBI,optimal,0.021848201751708984,18,-2.6540484959142536,16,17632
Portfolio,GUROBI,optimal,0.02356410026550293,18,-2.2587784692104313,16,17632
Portfolio,GUROBI,optimal,0.021064043045043945,17,-2.5018578658569623,16,17632
Portfolio,GUROBI,optimal,0.02057504653930664,16,-2.6025502774431923,16,17632
Portfolio,GUROBI,optimal,0.02062416076660156,15,-2.466848722277523,16,17632
Portfolio,GUROBI,optimal,0.021485090255737305,16,-2.5533510955476793,16,17632
Portfolio,GUROBI,optimal,0.03141593933105469,15,-2.5694174936923866,20,26040
Portfolio,GUROBI,optimal,0.03131699562072754,16,-2.4708790237013902,20,26040
Portfolio,GUROBI,optimal,0.033316850662231445,17,-2.4624538116573564,20,26040
Portfolio,GUROBI,optimal,0.030650854110717773,15,-2.550515305694377,20,26040
Portfolio,GUROBI,optimal,0.03218507766723633,15,-2.386459854040594,20,26040
Portfolio,GUROBI,optimal,0.03405499458312988,17,-2.3618906905796795,20,26040
Portfolio,GUROBI,optimal,0.03270411491394043,14,-2.682227257657116,20,26040
Portfolio,GUROBI,optimal,0.03450798988342285,17,-2.5352120020151547,20,26040
Portfolio,GUROBI,optimal,0.035868167877197266,18,-2.553747681563512,20,26040
Portfolio,GUROBI,optimal,0.03145098686218262,16,-2.684647999895952,20,26040
Portfolio,GUROBI,optimal,0.04469895362854004,15,-2.6186318511819198,24,36048
Portfolio,GUROBI,optimal,0.041695833206176765,13,-2.531526094749708,24,36048
Portfolio,GUROBI,optimal,0.0443270206451416,16,-2.393400496898709,24,36048
Portfolio,GUROBI,optimal,0.045198917388916016,14,-2.324392042855497,24,36048
Portfolio,GUROBI,optimal,0.04484415054321289,14,-2.5694317163435896,24,36048
Portfolio,GUROBI,optimal,0.04681611061096192,17,-2.6330028445142557,24,36048
Portfolio,GUROBI,optimal,0.04472088813781738,14,-2.445686747073836,24,36048
Portfolio,GUROBI,optimal,0.04963207244873047,18,-2.464696408898839,24,36048
Portfolio,GUROBI,optimal,0.04594707489013672,15,-2.6409626841564555,24,36048
Portfolio,GUROBI,optimal,0.041311979293823235,13,-2.5189516478120417,24,36048
Portfolio,GUROBI,optimal,0.10969781875610353,14,-2.792750285058496,28,47656
Portfolio,GUROBI,optimal,0.12359309196472168,14,-2.710686506961048,28,47656
Portfolio,GUROBI,optimal,0.12036991119384766,14,-2.900555170354896,28,47656
Portfolio,GUROBI,optimal,0.11322999000549315,15,-2.6925179384191966,28,47656
Portfolio,GUROBI,optimal,0.11761903762817386,16,-2.484157525624461,28,47656
Portfolio,GUROBI,optimal,0.13251399993896484,16,-2.4337509880219828,28,47656
Portfolio,GUROBI,optimal,0.13749384880065918,16,-2.6416164655973864,28,47656
Portfolio,GUROBI,optimal,0.12045502662658693,17,-2.732053682961856,28,47656
Portfolio,GUROBI,optimal,0.11898303031921388,15,-2.429334674090296,28,47656
Portfolio,GUROBI,optimal,0.12285685539245605,14,-2.5729918155714704,28,47656
Portfolio,GUROBI,optimal,0.717695951461792,17,-2.602286533593765,35,71820
Portfolio,GUROBI,optimal,0.3699479103088379,17,-2.4941889859678787,35,71820
Portfolio,GUROBI,optimal,0.8231959342956543,17,-2.695045657983475,35,71820
Portfolio,GUROBI,optimal,0.6119029521942139,16,-2.580944144744486,35,71820
Portfolio,GUROBI,optimal,0.7189488410949707,19,-2.5544593466627408,35,71820
Portfolio,GUROBI,optimal,0.8303308486938477,17,-2.6356430569187417,35,71820
Portfolio,GUROBI,optimal,0.7443718910217285,20,-2.641450868229993,35,71820
Portfolio,GUROBI,optimal,0.7078719139099121,19,-2.5412206992541826,35,71820
Portfolio,GUROBI,optimal,0.6278109550476074,18,-2.5236003159405174,35,71820
Portfolio,GUROBI,optimal,0.7831130027770996,16,-2.513043209699723,35,71820
Portfolio,GUROBI,optimal,0.8941819667816162,20,-2.688615391357618,43,105436
Portfolio,GUROBI,optimal,1.0155398845672607,20,-2.5859603532851385,43,105436
Portfolio,GUROBI,optimal,0.4315030574798584,16,-2.6092975113444954,43,105436
Portfolio,GUROBI,optimal,1.030212163925171,18,-2.556255005711995,43,105436
Portfolio,GUROBI,optimal,0.9653849601745604,18,-2.6064392426878453,43,105436
Portfolio,GUROBI,optimal,0.9533801078796388,17,-2.5435277933270477,43,105436
Portfolio,GUROBI,optimal,1.0578780174255369,18,-2.556947872994441,43,105436
Portfolio,GUROBI,optimal,1.0314610004425049,17,-2.586485398678474,43,105436
Portfolio,GUROBI,optimal,1.0314061641693115,18,-2.5967623072797887,43,105436
Portfolio,GUROBI,optimal,0.9426670074462892,19,-2.5127745160633603,43,105436
Portfolio,GUROBI,optimal,1.11008882522583,18,-2.6112126778455225,52,150904
Portfolio,GUROBI,optimal,1.140984058380127,19,-2.4633387359889816,52,150904
Portfolio,GUROBI,optimal,1.1234149932861328,19,-2.5409354675702973,52,150904
Portfolio,GUROBI,optimal,1.094534158706665,17,-2.6207044579346337,52,150904
Portfolio,GUROBI,optimal,1.0740649700164795,17,-2.5555756751829692,52,150904
Portfolio,GUROBI,optimal,0.6047971248626709,18,-2.717601748196984,52,150904
Portfolio,GUROBI,optimal,1.104429006576538,18,-2.7127220878952074,52,150904
Portfolio,GUROBI,optimal,0.9339430332183838,19,-2.6559812002783194,52,150904
Portfolio,GUROBI,optimal,1.0143868923187256,19,-2.620358347095116,52,150904
Portfolio,GUROBI,optimal,1.1117429733276367,20,-2.560286897618151,52,150904
Portfolio,GUROBI,optimal,1.620824098587036,18,-2.7440664954244536,65,230880
Portfolio,GUROBI,optimal,1.6484379768371582,16,-2.5580985797281324,65,230880
Portfolio,GUROBI,optimal,1.0623700618743896,20,-2.4918564530307834,65,230880
Portfolio,GUROBI,optimal,1.622594118118286,19,-2.7288405011623453,65,230880
Portfolio,GUROBI,optimal,1.7187211513519287,19,-2.700211183329292,65,230880
Portfolio,GUROBI,optimal,1.7324280738830566,17,-2.6632566884389925,65,230880
Portfolio,GUROBI,optimal,1.6766760349273682,18,-2.4735083698186218,65,230880
Portfolio,GUROBI,optimal,1.7452638149261477,17,-2.6559452035894466,65,230880
Portfolio,GUROBI,optimal,1.6617319583892822,18,-2.675766686683426,65,230880
Portfolio,GUROBI,optimal,1.6998989582061768,20,-2.4628720424673687,65,230880
Portfolio,GUROBI,optimal,2.5322179794311523,19,-2.7079909353740383,80,344160
Portfolio,GUROBI,optimal,2.560159206390381,20,-2.5441992938102485,80,344160
Portfolio,GUROBI,optimal,2.389370918273926,17,-2.5718375282480834,80,344160
Portfolio,GUROBI,optimal,2.355784177780152,18,-2.4411712555679963,80,344160
Portfolio,GUROBI,optimal,2.514087915420532,19,-2.6646078828361164,80,344160
Portfolio,GUROBI,optimal,1.8815059661865237,17,-2.491390709332978,80,344160
Portfolio,GUROBI,optimal,2.4548580646514893,18,-2.608111741963396,80,344160
Portfolio,GUROBI,optimal,2.5085039138793945,18,-2.5079118584460414,80,344160
Portfolio,GUROBI,optimal,2.540880918502808,19,-2.548055713958697,80,344160
Portfolio,GUROBI,optimal,2.1674301624298096,21,-2.661646160699193,80,344160
Portfolio,GUROBI,optimal,3.5457980632781982,18,-2.6322188869588894,99,519948
Portfolio,GUROBI,optimal,3.626214027404785,19,-2.6985193545411317,99,519948
Portfolio,GUROBI,optimal,3.7399590015411377,20,-2.611759334507556,99,519948
Portfolio,GUROBI,optimal,3.744329929351807,20,-2.723335012634604,99,519948
Portfolio,GUROBI,optimal,2.513621091842652,20,-2.7245158512608163,99,519948
Portfolio,GUROBI,optimal,3.5619139671325684,20,-2.6024141911519973,99,519948
Portfolio,GUROBI,optimal,3.5248990058898926,19,-2.6000079531334648,99,519948
Portfolio,GUROBI,optimal,3.434741973876953,19,-2.667513945336989,99,519948
Portfolio,GUROBI,optimal,3.3322339057922363,20,-2.607836553196268,99,519948
Portfolio,GUROBI,optimal,3.707789897918701,19,-2.6687245886842623,99,519948
Portfolio,GUROBI,optimal,4.969105005264282,19,-2.5549233669506477,124,806248
Portfolio,GUROBI,optimal,4.861886024475098,19,-2.564927128673186,124,806248
Portfolio,GUROBI,optimal,4.9492270946502686,18,-2.678694369739117,124,806248
Portfolio,GUROBI,optimal,4.66646409034729,19,-2.6149834877323817,124,806248
Portfolio,GUROBI,optimal,4.981427192687988,19,-2.5978458026238576,124,806248
Portfolio,GUROBI,optimal,5.082561016082764,19,-2.638494875077147,124,806248
Portfolio,GUROBI,optimal,5.284598112106323,20,-2.706796761150787,124,806248
Portfolio,GUROBI,optimal,5.060965061187744,19,-2.5903589475411826,124,806248
Portfolio,GUROBI,optimal,5.067878007888794,21,-2.5793276381757124,124,806248
Portfolio,GUROBI,optimal,3.724339008331299,21,-2.618376678973376,124,806248
Portfolio,GUROBI,optimal,7.405400037765503,21,-2.673632689154203,154,1232308
Portfolio,GUROBI,optimal,7.701894044876099,20,-2.608899509019306,154,1232308
Portfolio,GUROBI,optimal,7.580034971237183,19,-2.6537991661366496,154,1232308
Portfolio,GUROBI,optimal,7.512096166610718,19,-2.6089920459934337,154,1232308
Portfolio,GUROBI,optimal,7.1773738861083975,19,-2.548404390996608,154,1232308
Portfolio,GUROBI,optimal,7.613987922668457,19,-2.7039520363772462,154,1232308
Portfolio,GUROBI,optimal,7.610702991485597,20,-2.666330951751228,154,1232308
Portfolio,GUROBI,optimal,7.475027084350586,20,-2.602082001442388,154,1232308
Portfolio,GUROBI,optimal,7.722210884094237,20,-2.6314328118956603,154,1232308
Portfolio,GUROBI,optimal,7.286664962768555,19,-2.5741889951753842,154,1232308


==> data/results/benchmark_problems/GUROBI/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.008719921112060547,13,-2.524654483348199,10,8020
Portfolio,GUROBI,optimal,0.010220050811767578,17,-2.490382185283618,10,8020
Portfolio,GUROBI,optimal,0.009374856948852539,15,-2.7462982767479307,10,8020
Portfolio,GUROBI,optimal,0.009389877319335938,15,-2.963205526767033,10,8020
Portfolio,GUROBI,optimal,0.009150028228759766,14,-2.7501325021364904,10,8020
Portfolio,GUROBI,optimal,0.009657859802246094,16,-2.5252880771110306,10,8020
Portfolio,GUROBI,optimal,0.00896906852722168,13,-2.3475782318915623,10,8020
Portfolio,GUROBI,optimal,0.009514093399047852,15,-2.639873238522361,10,8020
Portfolio,GUROBI,optimal,0.009696006774902344,15,-2.470579619862637,10,8020
Portfolio,GUROBI,optimal,0.009251832962036133,14,-2.658923465740932,10,8020


==> data/results/benchmark_problems/GUROBI/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.023962974548339844,15,-2.5858806248163817,12,10824
Portfolio,GUROBI,optimal,0.023521900177001953,14,-2.6782590606702685,12,10824
Portfolio,GUROBI,optimal,0.024040937423706055,15,-2.7899601487929884,12,10824
Portfolio,GUROBI,optimal,0.025249958038330078,16,-2.5225751030114894,12,10824
Portfolio,GUROBI,optimal,0.0245821475982666,16,-2.36340260653415,12,10824
Portfolio,GUROBI,optimal,0.01931905746459961,15,-2.602196550313168,12,10824
Portfolio,GUROBI,optimal,0.01898503303527832,14,-2.5028134867881806,12,10824
Portfolio,GUROBI,optimal,0.018800020217895508,15,-2.4303357768668907,12,10824
Portfolio,GUROBI,optimal,0.020499229431152344,18,-2.662422482501113,12,10824
Portfolio,GUROBI,optimal,0.02950596809387207,18,-2.5891737138071806,12,10824


==> data/results/benchmark_problems/GUROBI/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,4.969105005264282,19,-2.554923366950648,124,806248
Portfolio,GUROBI,optimal,4.861886024475098,19,-2.564927128673186,124,806248
Portfolio,GUROBI,optimal,4.9492270946502686,18,-2.678694369739117,124,806248
Portfolio,GUROBI,optimal,4.66646409034729,19,-2.6149834877323817,124,806248
Portfolio,GUROBI,optimal,4.981427192687988,19,-2.5978458026238576,124,806248
Portfolio,GUROBI,optimal,5.082561016082764,19,-2.638494875077147,124,806248
Portfolio,GUROBI,optimal,5.284598112106323,20,-2.706796761150787,124,806248
Portfolio,GUROBI,optimal,5.060965061187744,19,-2.5903589475411826,124,806248
Portfolio,GUROBI,optimal,5.067878007888794,21,-2.5793276381757124,124,806248
Portfolio,GUROBI,optimal,3.724339008331299,21,-2.6183766789733762,124,806248


==> data/results/benchmark_problems/GUROBI/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.014921903610229492,14,-3.288929797865903,14,14028
Portfolio,GUROBI,optimal,0.016940832138061523,17,-2.4636136675079325,14,14028
Portfolio,GUROBI,optimal,0.015902042388916016,16,-2.4213668685240877,14,14028
Portfolio,GUROBI,optimal,0.0167081356048584,17,-2.4811577312073516,14,14028
Portfolio,GUROBI,optimal,0.01604294776916504,16,-2.7521495804296996,14,14028
Portfolio,GUROBI,optimal,0.016824960708618164,17,-2.4082514808359146,14,14028
Portfolio,GUROBI,optimal,0.015954017639160156,16,-2.3956878214528485,14,14028
Portfolio,GUROBI,optimal,0.01687908172607422,17,-2.6491250576415735,14,14028
Portfolio,GUROBI,optimal,0.016067981719970703,15,-2.8119696394783222,14,14028
Portfolio,GUROBI,optimal,0.016837120056152344,17,-2.352166931976473,14,14028


==> data/results/benchmark_problems/GUROBI/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,7.405400037765503,21,-2.673632689154203,154,1232308
Portfolio,GUROBI,optimal,7.701894044876099,20,-2.608899509019306,154,1232308
Portfolio,GUROBI,optimal,7.580034971237183,19,-2.6537991661366496,154,1232308
Portfolio,GUROBI,optimal,7.512096166610718,19,-2.6089920459934337,154,1232308
Portfolio,GUROBI,optimal,7.177373886108398,19,-2.5484043909966076,154,1232308
Portfolio,GUROBI,optimal,7.613987922668457,19,-2.703952036377246,154,1232308
Portfolio,GUROBI,optimal,7.610702991485596,20,-2.666330951751228,154,1232308
Portfolio,GUROBI,optimal,7.475027084350586,20,-2.602082001442388,154,1232308
Portfolio,GUROBI,optimal,7.722210884094238,20,-2.6314328118956603,154,1232308
Portfolio,GUROBI,optimal,7.286664962768555,19,-2.574188995175384,154,1232308


==> data/results/benchmark_problems/GUROBI/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.019409894943237305,15,-2.362856072271404,16,17632
Portfolio,GUROBI,optimal,0.021363019943237305,16,-2.7942272724821295,16,17632
Portfolio,GUROBI,optimal,0.022552013397216797,16,-2.460684522454991,16,17632
Portfolio,GUROBI,optimal,0.020956993103027344,16,-2.3606105814944405,16,17632
Portfolio,GUROBI,optimal,0.021848201751708984,18,-2.6540484959142536,16,17632
Portfolio,GUROBI,optimal,0.02356410026550293,18,-2.258778469210431,16,17632
Portfolio,GUROBI,optimal,0.021064043045043945,17,-2.5018578658569623,16,17632
Portfolio,GUROBI,optimal,0.02057504653930664,16,-2.6025502774431923,16,17632
Portfolio,GUROBI,optimal,0.020624160766601562,15,-2.466848722277523,16,17632
Portfolio,GUROBI,optimal,0.021485090255737305,16,-2.553351095547679,16,17632


==> data/results/benchmark_problems/GUROBI/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.03141593933105469,15,-2.569417493692387,20,26040
Portfolio,GUROBI,optimal,0.03131699562072754,16,-2.47087902370139,20,26040
Portfolio,GUROBI,optimal,0.033316850662231445,17,-2.4624538116573564,20,26040
Portfolio,GUROBI,optimal,0.030650854110717773,15,-2.550515305694377,20,26040
Portfolio,GUROBI,optimal,0.03218507766723633,15,-2.386459854040594,20,26040
Portfolio,GUROBI,optimal,0.03405499458312988,17,-2.361890690579679,20,26040
Portfolio,GUROBI,optimal,0.03270411491394043,14,-2.6822272576571162,20,26040
Portfolio,GUROBI,optimal,0.03450798988342285,17,-2.535212002015155,20,26040
Portfolio,GUROBI,optimal,0.035868167877197266,18,-2.553747681563512,20,26040
Portfolio,GUROBI,optimal,0.03145098686218262,16,-2.6846479998959514,20,26040


==> data/results/benchmark_problems/GUROBI/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.04469895362854004,15,-2.6186318511819193,24,36048
Portfolio,GUROBI,optimal,0.04169583320617676,13,-2.531526094749708,24,36048
Portfolio,GUROBI,optimal,0.0443270206451416,16,-2.3934004968987095,24,36048
Portfolio,GUROBI,optimal,0.045198917388916016,14,-2.324392042855497,24,36048
Portfolio,GUROBI,optimal,0.04484415054321289,14,-2.56943171634359,24,36048
Portfolio,GUROBI,optimal,0.046816110610961914,17,-2.6330028445142553,24,36048
Portfolio,GUROBI,optimal,0.04472088813781738,14,-2.445686747073836,24,36048
Portfolio,GUROBI,optimal,0.04963207244873047,18,-2.464696408898839,24,36048
Portfolio,GUROBI,optimal,0.04594707489013672,15,-2.6409626841564555,24,36048
Portfolio,GUROBI,optimal,0.04131197929382324,13,-2.5189516478120417,24,36048


==> data/results/benchmark_problems/GUROBI/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.10969781875610352,14,-2.7927502850584958,28,47656
Portfolio,GUROBI,optimal,0.12359309196472168,14,-2.710686506961048,28,47656
Portfolio,GUROBI,optimal,0.12036991119384766,14,-2.900555170354896,28,47656
Portfolio,GUROBI,optimal,0.11322999000549316,15,-2.6925179384191966,28,47656
Portfolio,GUROBI,optimal,0.11761903762817383,16,-2.484157525624461,28,47656
Portfolio,GUROBI,optimal,0.13251399993896484,16,-2.433750988021983,28,47656
Portfolio,GUROBI,optimal,0.13749384880065918,16,-2.6416164655973864,28,47656
Portfolio,GUROBI,optimal,0.12045502662658691,17,-2.732053682961856,28,47656
Portfolio,GUROBI,optimal,0.11898303031921387,15,-2.429334674090296,28,47656
Portfolio,GUROBI,optimal,0.12285685539245605,14,-2.5729918155714704,28,47656


==> data/results/benchmark_problems/GUROBI/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.717695951461792,17,-2.602286533593765,35,71820
Portfolio,GUROBI,optimal,0.3699479103088379,17,-2.4941889859678787,35,71820
Portfolio,GUROBI,optimal,0.8231959342956543,17,-2.695045657983475,35,71820
Portfolio,GUROBI,optimal,0.6119029521942139,16,-2.580944144744486,35,71820
Portfolio,GUROBI,optimal,0.7189488410949707,19,-2.5544593466627408,35,71820
Portfolio,GUROBI,optimal,0.8303308486938477,17,-2.6356430569187417,35,71820
Portfolio,GUROBI,optimal,0.7443718910217285,20,-2.641450868229993,35,71820
Portfolio,GUROBI,optimal,0.7078719139099121,19,-2.5412206992541826,35,71820
Portfolio,GUROBI,optimal,0.6278109550476074,18,-2.523600315940517,35,71820
Portfolio,GUROBI,optimal,0.7831130027770996,16,-2.513043209699723,35,71820


==> data/results/benchmark_problems/GUROBI/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.8941819667816162,20,-2.688615391357618,43,105436
Portfolio,GUROBI,optimal,1.0155398845672607,20,-2.5859603532851385,43,105436
Portfolio,GUROBI,optimal,0.4315030574798584,16,-2.6092975113444954,43,105436
Portfolio,GUROBI,optimal,1.030212163925171,18,-2.556255005711995,43,105436
Portfolio,GUROBI,optimal,0.9653849601745605,18,-2.606439242687845,43,105436
Portfolio,GUROBI,optimal,0.9533801078796387,17,-2.5435277933270473,43,105436
Portfolio,GUROBI,optimal,1.057878017425537,18,-2.556947872994441,43,105436
Portfolio,GUROBI,optimal,1.0314610004425049,17,-2.586485398678474,43,105436
Portfolio,GUROBI,optimal,1.0314061641693115,18,-2.5967623072797887,43,105436
Portfolio,GUROBI,optimal,0.9426670074462891,19,-2.5127745160633603,43,105436


==> data/results/benchmark_problems/GUROBI/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.03974103927612305,15,-3.1943749340073513,5,2760
Portfolio,GUROBI,optimal,0.039732933044433594,15,-2.2568842894625187,5,2760
Portfolio,GUROBI,optimal,0.039739131927490234,15,-2.2532420014711185,5,2760
Portfolio,GUROBI,optimal,0.03976607322692871,17,-2.159407469730343,5,2760
Portfolio,GUROBI,optimal,0.03972601890563965,14,-2.43448714917143,5,2760
Portfolio,GUROBI,optimal,0.039687156677246094,13,-2.2379371346068613,5,2760
Portfolio,GUROBI,optimal,0.03967618942260742,15,-2.700064432830462,5,2760
Portfolio,GUROBI,optimal,0.03962993621826172,16,-2.107995391940993,5,2760
Portfolio,GUROBI,optimal,0.03968214988708496,13,-1.9785838235703384,5,2760
Portfolio,GUROBI,optimal,0.03965497016906738,13,-2.438402397586051,5,2760


==> data/results/benchmark_problems/GUROBI/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,1.11008882522583,18,-2.6112126778455225,52,150904
Portfolio,GUROBI,optimal,1.140984058380127,19,-2.4633387359889816,52,150904
Portfolio,GUROBI,optimal,1.1234149932861328,19,-2.5409354675702973,52,150904
Portfolio,GUROBI,optimal,1.094534158706665,17,-2.6207044579346337,52,150904
Portfolio,GUROBI,optimal,1.0740649700164795,17,-2.555575675182969,52,150904
Portfolio,GUROBI,optimal,0.6047971248626709,18,-2.717601748196984,52,150904
Portfolio,GUROBI,optimal,1.104429006576538,18,-2.7127220878952074,52,150904
Portfolio,GUROBI,optimal,0.9339430332183838,19,-2.6559812002783194,52,150904
Portfolio,GUROBI,optimal,1.0143868923187256,19,-2.6203583470951157,52,150904
Portfolio,GUROBI,optimal,1.1117429733276367,20,-2.560286897618151,52,150904


==> data/results/benchmark_problems/GUROBI/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.004724979400634766,13,-2.951893079907715,6,3612
Portfolio,GUROBI,optimal,0.004684925079345703,15,-2.216437185069746,6,3612
Portfolio,GUROBI,optimal,0.004746913909912109,15,-2.1433633593432115,6,3612
Portfolio,GUROBI,optimal,0.00457000732421875,15,-1.9381014633337397,6,3612
Portfolio,GUROBI,optimal,0.004485130310058594,14,-2.7252498674452657,6,3612
Portfolio,GUROBI,optimal,0.004427909851074219,14,-3.037939693250813,6,3612
Portfolio,GUROBI,optimal,0.0045948028564453125,14,-2.1578128480271204,6,3612
Portfolio,GUROBI,optimal,0.004490852355957031,15,-2.588433079095305,6,3612
Portfolio,GUROBI,optimal,0.0045108795166015625,15,-2.200945832466312,6,3612
Portfolio,GUROBI,optimal,0.004273891448974609,13,-2.326822680201176,6,3612


==> data/results/benchmark_problems/GUROBI/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,1.6208240985870361,18,-2.7440664954244536,65,230880
Portfolio,GUROBI,optimal,1.6484379768371582,16,-2.5580985797281324,65,230880
Portfolio,GUROBI,optimal,1.0623700618743896,20,-2.4918564530307834,65,230880
Portfolio,GUROBI,optimal,1.6225941181182861,19,-2.7288405011623453,65,230880
Portfolio,GUROBI,optimal,1.7187211513519287,19,-2.700211183329292,65,230880
Portfolio,GUROBI,optimal,1.7324280738830566,17,-2.6632566884389925,65,230880
Portfolio,GUROBI,optimal,1.6766760349273682,18,-2.4735083698186218,65,230880
Portfolio,GUROBI,optimal,1.7452638149261475,17,-2.655945203589447,65,230880
Portfolio,GUROBI,optimal,1.6617319583892822,18,-2.675766686683426,65,230880
Portfolio,GUROBI,optimal,1.6998989582061768,20,-2.4628720424673687,65,230880


==> data/results/benchmark_problems/GUROBI/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.005949974060058594,18,-2.640863927807197,7,4564
Portfolio,GUROBI,optimal,0.0052988529205322266,15,-2.3666899504051506,7,4564
Portfolio,GUROBI,optimal,0.005072832107543945,13,-2.7074676182804294,7,4564
Portfolio,GUROBI,optimal,0.005035877227783203,13,-2.4813758300596773,7,4564
Portfolio,GUROBI,optimal,0.005182027816772461,14,-2.1917162860922,7,4564
Portfolio,GUROBI,optimal,0.005548000335693359,15,-2.1749683305614202,7,4564
Portfolio,GUROBI,optimal,0.005153179168701172,13,-2.872842376414908,7,4564
Portfolio,GUROBI,optimal,0.005613088607788086,15,-2.4732413542228704,7,4564
Portfolio,GUROBI,optimal,0.005158901214599609,14,-2.3945913016463423,7,4564
Portfolio,GUROBI,optimal,0.0050868988037109375,13,-2.4200305642770794,7,4564


==> data/results/benchmark_problems/GUROBI/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.013621091842651367,14,-2.188036731489885,8,5616
Portfolio,GUROBI,optimal,0.013489007949829102,15,-2.5429360406534425,8,5616
Portfolio,GUROBI,optimal,0.013211965560913086,14,-2.4415555375200095,8,5616
Portfolio,GUROBI,optimal,0.012986898422241211,15,-2.491992951336627,8,5616
Portfolio,GUROBI,optimal,0.012476921081542969,13,-2.920141107253888,8,5616
Portfolio,GUROBI,optimal,0.007761955261230469,13,-2.199117551451049,8,5616
Portfolio,GUROBI,optimal,0.008105039596557617,14,-2.7187606060736265,8,5616
Portfolio,GUROBI,optimal,0.008224964141845703,15,-2.2676930458914346,8,5616
Portfolio,GUROBI,optimal,0.008634090423583984,17,-2.0785510916961565,8,5616
Portfolio,GUROBI,optimal,0.007969856262207031,14,-2.503664782038876,8,5616


==> data/results/benchmark_problems/GUROBI/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,2.5322179794311523,19,-2.7079909353740383,80,344160
Portfolio,GUROBI,optimal,2.560159206390381,20,-2.5441992938102485,80,344160
Portfolio,GUROBI,optimal,2.389370918273926,17,-2.5718375282480834,80,344160
Portfolio,GUROBI,optimal,2.3557841777801514,18,-2.441171255567996,80,344160
Portfolio,GUROBI,optimal,2.5140879154205322,19,-2.6646078828361164,80,344160
Portfolio,GUROBI,optimal,1.8815059661865234,17,-2.491390709332978,80,344160
Portfolio,GUROBI,optimal,2.4548580646514893,18,-2.6081117419633957,80,344160
Portfolio,GUROBI,optimal,2.5085039138793945,18,-2.5079118584460414,80,344160
Portfolio,GUROBI,optimal,2.5408809185028076,19,-2.548055713958697,80,344160
Portfolio,GUROBI,optimal,2.1674301624298096,21,-2.6616461606991932,80,344160


==> data/results/benchmark_problems/GUROBI/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,0.007650136947631836,14,-2.4048975157108,9,6768
Portfolio,GUROBI,optimal,0.007924079895019531,15,-2.3302055600638236,9,6768
Portfolio,GUROBI,optimal,0.007757902145385742,14,-2.2350514169091125,9,6768
Portfolio,GUROBI,optimal,0.007972955703735352,15,-2.0988184057606443,9,6768
Portfolio,GUROBI,optimal,0.007650136947631836,14,-2.4342599043889757,9,6768
Portfolio,GUROBI,optimal,0.00737309455871582,13,-2.7319165688381544,9,6768
Portfolio,GUROBI,optimal,0.0076541900634765625,14,-2.7299592750080603,9,6768
Portfolio,GUROBI,optimal,0.008008956909179688,15,-2.399334529329554,9,6768
Portfolio,GUROBI,optimal,0.007689952850341797,14,-2.660164179301947,9,6768
Portfolio,GUROBI,optimal,0.007589101791381836,13,-2.387529087011602,9,6768


==> data/results/benchmark_problems/GUROBI/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI,optimal,3.5457980632781982,18,-2.6322188869588894,99,519948
Portfolio,GUROBI,optimal,3.626214027404785,19,-2.698519354541132,99,519948
Portfolio,GUROBI,optimal,3.7399590015411377,20,-2.6117593345075556,99,519948
Portfolio,GUROBI,optimal,3.7443299293518066,20,-2.723335012634604,99,519948
Portfolio,GUROBI,optimal,2.5136210918426514,20,-2.7245158512608163,99,519948
Portfolio,GUROBI,optimal,3.5619139671325684,20,-2.6024141911519973,99,519948
Portfolio,GUROBI,optimal,3.5248990058898926,19,-2.6000079531334648,99,519948
Portfolio,GUROBI,optimal,3.434741973876953,19,-2.667513945336989,99,519948
Portfolio,GUROBI,optimal,3.3322339057922363,20,-2.6078365531962677,99,519948
Portfolio,GUROBI,optimal,3.707789897918701,19,-2.6687245886842623,99,519948


==> data/results/benchmark_problems/GUROBI/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.03914499282836914,11,-0.4067156248238391,10,178
Random QP,GUROBI,optimal,0.035579919815063484,16,3.0662536847951287,10,186
Random QP,GUROBI,optimal,0.03916096687316895,11,10.33567687217284,10,180
Random QP,GUROBI,optimal,0.03916192054748535,11,8.044181255380746,10,178
Random QP,GUROBI,optimal,0.0023910999298095703,13,-3.7955019740330114,10,182
Random QP,GUROBI,optimal,0.0338590145111084,13,2.852392458919155,10,178
Random QP,GUROBI,optimal,0.00894308090209961,15,-3.0583941033848236,10,182
Random QP,GUROBI,optimal,0.005610942840576172,12,7.469246255884205,10,176
Random QP,GUROBI,optimal,0.003309965133666992,11,1.637350651287622,10,172
Random QP,GUROBI,optimal,0.003637075424194336,13,2.99730456730394,10,180
Random QP,GUROBI,optimal,0.001956939697265625,13,3.032983363838306,11,224
Random QP,GUROBI,optimal,0.002192974090576172,13,6.402943693157939,11,218
Random QP,GUROBI,optimal,0.0019299983978271484,13,1.6043094122400612,11,214
Random QP,GUROBI,optimal,0.0017938613891601562,14,14.485513666117885,11,216
Random QP,GUROBI,optimal,0.0016942024230957033,13,7.444894501086335,11,224
Random QP,GUROBI,optimal,0.0019009113311767574,13,66.72508471713482,11,212
Random QP,GUROBI,optimal,0.0016720294952392578,12,10.517339251427167,11,218
Random QP,GUROBI,optimal,0.0015549659729003904,13,3.925678961165876,11,216
Random QP,GUROBI,optimal,0.0018761157989501953,13,5.7909885504796526,11,208
Random QP,GUROBI,optimal,0.0017271041870117188,13,6.110695400918289,11,216
Random QP,GUROBI,optimal,0.002142190933227539,12,6.5820979317852535,12,264
Random QP,GUROBI,optimal,0.002104043960571289,13,0.13000755057958835,12,250
Random QP,GUROBI,optimal,0.002129793167114258,13,29.311764351920818,12,254
Random QP,GUROBI,optimal,0.0018548965454101558,12,8.348718997427053,12,258
Random QP,GUROBI,optimal,0.00238800048828125,12,7.035228831421728,12,262
Random QP,GUROBI,optimal,0.002118110656738281,11,5.970447842164344,12,254
Random QP,GUROBI,optimal,0.0019211769104003906,12,0.4509584350011688,12,250
Random QP,GUROBI,optimal,0.002156972885131836,12,6.356189012149899,12,258
Random QP,GUROBI,optimal,0.002214908599853516,11,18.491155896760482,12,258
Random QP,GUROBI,optimal,0.002357006072998047,13,-2.6939234446821203,12,254
Random QP,GUROBI,optimal,0.0017900466918945312,12,5.0658983431308675,13,306
Random QP,GUROBI,optimal,0.002223968505859375,11,0.7757266650123498,13,308
Random QP,GUROBI,optimal,0.0032968521118164067,12,2.235542522307586,13,316
Random QP,GUROBI,optimal,0.0033872127532958984,13,0.7074237079964749,13,302
Random QP,GUROBI,optimal,0.0029790401458740234,13,8.484040623729257,13,296
Random QP,GUROBI,optimal,0.003039836883544922,16,20.834894147579575,13,302
Random QP,GUROBI,optimal,0.002493143081665039,14,10.047973328890002,13,304
Random QP,GUROBI,optimal,0.003365039825439453,14,1.4171511159064494,13,306
Random QP,GUROBI,optimal,0.002838850021362305,13,13.203321687427518,13,298
Random QP,GUROBI,optimal,0.003344058990478516,11,35.91115763684137,13,304
Random QP,GUROBI,optimal,0.003436088562011719,13,27.8470413977,15,412
Random QP,GUROBI,optimal,0.004117012023925781,12,9.814766171855196,15,422
Random QP,GUROBI,optimal,0.003433942794799805,15,14.376194332659338,15,406
Random QP,GUROBI,optimal,0.0037450790405273438,11,25.274609565220786,15,418
Random QP,GUROBI,optimal,0.003281116485595703,11,2.812726375379365,15,412
Random QP,GUROBI,optimal,0.00323486328125,12,13.390197937157774,15,408
Random QP,GUROBI,optimal,0.004092931747436523,11,9.887007989270726,15,416
Random QP,GUROBI,optimal,0.004089117050170898,13,6.191696209121974,15,410
Random QP,GUROBI,optimal,0.0035288333892822266,11,6.533237821735474,15,406
Random QP,GUROBI,optimal,0.00422215461730957,12,18.918699024983574,15,412
Random QP,GUROBI,optimal,0.00633692741394043,12,9.47295955415632,18,612
Random QP,GUROBI,optimal,0.008244037628173828,12,2.5659019006235964,18,594
Random QP,GUROBI,optimal,0.007439136505126953,11,18.124685919967565,18,614
Random QP,GUROBI,optimal,0.00828099250793457,13,6.469777737317601,18,604
Random QP,GUROBI,optimal,0.009337902069091795,14,4.225816026281953,18,610
Random QP,GUROBI,optimal,0.010128021240234377,14,11.135122531506251,18,612
Random QP,GUROBI,optimal,0.007639169692993164,13,6.898337813170026,18,602
Random QP,GUROBI,optimal,0.007630109786987305,14,29.985592270900522,18,622
Random QP,GUROBI,optimal,0.00959491729736328,12,-0.6267424297714124,18,594
Random QP,GUROBI,optimal,0.007351875305175781,12,11.915666664540394,18,598
Random QP,GUROBI,optimal,0.0213320255279541,13,37.5046186948919,23,1002
Random QP,GUROBI,optimal,0.02291083335876465,14,24.39302119389981,23,1016
Random QP,GUROBI,optimal,0.019914865493774414,13,31.589149989886074,23,1032
Random QP,GUROBI,optimal,0.015635967254638672,13,59.856086025550745,23,1020
Random QP,GUROBI,optimal,0.02408003807067871,13,32.96696922757729,23,1022
Random QP,GUROBI,optimal,0.01995992660522461,11,17.03751976271647,23,1066
Random QP,GUROBI,optimal,0.023801088333129883,14,12.391190207441015,23,1004
Random QP,GUROBI,optimal,0.018099069595336914,12,42.540225129629114,23,1034
Random QP,GUROBI,optimal,0.021750211715698242,13,52.084991851908605,23,994
Random QP,GUROBI,optimal,0.020348072052001957,13,37.77319014959549,23,1016
Random QP,GUROBI,optimal,0.04890108108520508,13,39.53319097581422,29,1694
Random QP,GUROBI,optimal,0.048779964447021484,14,30.61640844491522,29,1694
Random QP,GUROBI,optimal,0.05048799514770508,13,85.92317438631535,29,1702
Random QP,GUROBI,optimal,0.043313026428222656,12,58.30224255090559,29,1670
Random QP,GUROBI,optimal,0.04106998443603516,12,22.921814639926318,29,1672
Random QP,GUROBI,optimal,0.04949784278869629,13,36.59074621454826,29,1680
Random QP,GUROBI,optimal,0.0542910099029541,14,46.786090448814456,29,1688
Random QP,GUROBI,optimal,0.049037933349609375,14,18.587928845340628,29,1702
Random QP,GUROBI,optimal,0.04895496368408203,13,47.52667228053266,29,1664
Random QP,GUROBI,optimal,0.04497694969177246,13,48.97639644131414,29,1696
Random QP,GUROBI,optimal,0.8245229721069336,15,86.1081614018009,39,3204
Random QP,GUROBI,optimal,0.5222198963165283,14,91.18452465989921,39,3204
Random QP,GUROBI,optimal,0.7878360748291016,15,105.23463958701254,39,3200
Random QP,GUROBI,optimal,0.6944620609283447,15,56.155551900001456,39,3166
Random QP,GUROBI,optimal,0.5959739685058594,16,49.21571594532531,39,3220
Random QP,GUROBI,optimal,0.5153510570526123,16,153.70869160929175,39,3160
Random QP,GUROBI,optimal,0.8070597648620605,14,83.0043305305392,39,3192
Random QP,GUROBI,optimal,0.8074920177459717,15,68.4070043011205,39,3252
Random QP,GUROBI,optimal,0.6216959953308105,14,124.27711474536562,39,3230
Random QP,GUROBI,optimal,0.7147209644317627,14,90.62408296461732,39,3226
Random QP,GUROBI,optimal,1.2101719379425049,15,180.92496464873645,53,6268
Random QP,GUROBI,optimal,1.1451561450958252,15,267.76342577067555,53,6208
Random QP,GUROBI,optimal,1.1934680938720703,15,232.6326979174516,53,6260
Random QP,GUROBI,optimal,1.2020361423492432,17,235.77097927852486,53,6246
Random QP,GUROBI,optimal,1.0758860111236572,14,189.27166194260357,53,6126
Random QP,GUROBI,optimal,0.9428129196166992,16,214.73260092616505,53,6152
Random QP,GUROBI,optimal,0.5477759838104248,14,140.22295790065806,53,6178
Random QP,GUROBI,optimal,1.2016589641571045,16,226.20700378180013,53,6130
Random QP,GUROBI,optimal,1.01678204536438,16,212.32221999885297,53,6166
Random QP,GUROBI,optimal,0.8766329288482666,15,169.61943325580518,53,6190
Random QP,GUROBI,optimal,1.6460328102111816,16,351.11347560196737,73,12284
Random QP,GUROBI,optimal,1.5725460052490234,15,537.264445852507,73,12384
Random QP,GUROBI,optimal,1.8039569854736328,15,245.9941572734515,73,12288
Random QP,GUROBI,optimal,1.7052950859069824,16,233.50366632942,73,12342
Random QP,GUROBI,optimal,1.774240016937256,16,226.1612023570956,73,12356
Random QP,GUROBI,optimal,1.7951650619506836,15,420.68593911661003,73,12384
Random QP,GUROBI,optimal,1.7232809066772459,16,317.9441809939858,73,12438
Random QP,GUROBI,optimal,1.669039964675903,15,364.4465458811965,73,12406
Random QP,GUROBI,optimal,1.696789026260376,16,318.4449852775287,73,12370
Random QP,GUROBI,optimal,1.8130130767822263,16,516.5118764470279,73,12350
Random QP,GUROBI,optimal,3.4138910770416264,15,663.2419333413826,103,25576
Random QP,GUROBI,optimal,3.3703889846801762,16,567.2282302525057,103,25516
Random QP,GUROBI,optimal,3.3279268741607666,15,1009.5777563405676,103,25482
Random QP,GUROBI,optimal,3.4364230632781982,16,487.16407183047545,103,25448
Random QP,GUROBI,optimal,3.4716382026672363,17,935.4365771344267,103,25508
Random QP,GUROBI,optimal,3.4612429141998287,16,532.7723832281481,103,25530
Random QP,GUROBI,optimal,3.01863694190979,15,720.442931060796,103,25594
Random QP,GUROBI,optimal,3.253607988357544,15,725.1202951768033,103,25534
Random QP,GUROBI,optimal,3.417541027069092,15,757.510521229198,103,25440
Random QP,GUROBI,optimal,3.184544801712036,15,732.79306767221,103,25514
Random QP,GUROBI,optimal,7.6514830589294425,16,1311.1870549204284,146,52538
Random QP,GUROBI,optimal,7.673147916793822,16,1690.7848281940821,146,52524
Random QP,GUROBI,optimal,7.560835123062134,16,1689.3493131234216,146,52582
Random QP,GUROBI,optimal,7.432512998580933,16,1526.2111588024952,146,52540
Random QP,GUROBI,optimal,7.514652967453003,16,1374.331371883919,146,52570
Random QP,GUROBI,optimal,7.14552903175354,15,1635.0558118793203,146,52498
Random QP,GUROBI,optimal,7.646322011947633,17,1162.9366671574405,146,52604
Random QP,GUROBI,optimal,6.68946099281311,15,1681.9681591263009,146,52558
Random QP,GUROBI,optimal,7.470444202423097,17,1859.7216786306992,146,52482
Random QP,GUROBI,optimal,7.676378011703491,18,1255.7866488330794,146,52470
Random QP,GUROBI,optimal,12.551022052764893,16,2708.887043897802,211,110960
Random QP,GUROBI,optimal,12.422110795974731,15,3175.6961123834385,211,110986
Random QP,GUROBI,optimal,12.658740997314453,18,3283.5231502966376,211,110918
Random QP,GUROBI,optimal,12.329673051834106,17,2736.960305719105,211,110914
Random QP,GUROBI,optimal,10.292105913162233,15,2396.649804874068,211,110938
Random QP,GUROBI,optimal,12.035475015640259,16,3297.0991369130993,211,110968
Random QP,GUROBI,optimal,11.760349988937378,15,2549.868568334821,211,110924
Random QP,GUROBI,optimal,11.591592788696287,16,2542.1178487470097,211,110948
Random QP,GUROBI,optimal,11.606544017791748,16,2581.4912124658067,211,110992
Random QP,GUROBI,optimal,12.149588823318481,16,3237.455498831478,211,110932
Random QP,GUROBI,optimal,27.598517179489136,15,6967.992369612613,304,230956
Random QP,GUROBI,optimal,28.05804204940796,16,6907.08039701684,304,230924
Random QP,GUROBI,optimal,27.826427936553955,16,6634.481485804796,304,230968
Random QP,GUROBI,optimal,27.503627061843872,16,6375.567198700083,304,230910
Random QP,GUROBI,optimal,27.12143492698669,15,5316.973119641414,304,230986
Random QP,GUROBI,optimal,27.99029994010925,16,6420.808566402953,304,230934
Random QP,GUROBI,optimal,26.07145404815674,15,5924.959731251405,304,230940
Random QP,GUROBI,optimal,28.06748604774475,15,5180.796190806089,304,230944
Random QP,GUROBI,optimal,25.18065905570984,15,6738.6080749664025,304,230960
Random QP,GUROBI,optimal,26.11009311676025,15,7282.2786904417235,304,230954
Random QP,GUROBI,optimal,78.78418302536011,16,16903.90308054387,442,488410
Random QP,GUROBI,optimal,87.08846688270569,16,13286.5332597559,442,488400
Random QP,GUROBI,optimal,87.46468806266785,17,12647.606129549165,442,488398
Random QP,GUROBI,optimal,85.28574109077455,15,14487.285852534054,442,488406
Random QP,GUROBI,optimal,83.4123818874359,15,13420.327199629382,442,488398
Random QP,GUROBI,optimal,83.57631897926329,15,15031.441239669097,442,488406
Random QP,GUROBI,optimal,87.6030330657959,17,13716.12537489738,442,488398
Random QP,GUROBI,optimal,85.83605599403381,16,14796.404249480727,442,488402
Random QP,GUROBI,optimal,82.38977193832396,14,14513.104727329435,442,488404
Random QP,GUROBI,optimal,81.18975806236267,15,15004.143431669349,442,488394
Random QP,GUROBI,optimal,225.38113903999331,15,30852.47169097308,644,1036840
Random QP,GUROBI,optimal,223.75019192695615,15,30689.318721045223,644,1036840
Random QP,GUROBI,optimal,224.61789989471438,14,31130.658944625033,644,1036838
Random QP,GUROBI,optimal,226.43995714187625,16,26461.54328251209,644,1036840
Random QP,GUROBI,optimal,219.72299313545227,16,31390.415170195887,644,1036840
Random QP,GUROBI,optimal,210.2449541091919,14,30571.489512207765,644,1036838
Random QP,GUROBI,optimal,221.49024415016171,14,29012.283436839585,644,1036840
Random QP,GUROBI,optimal,219.6427149772644,16,27070.064321967642,644,1036840
Random QP,GUROBI,optimal,225.23703789710999,15,25719.56009689888,644,1036836
Random QP,GUROBI,optimal,223.16418313980103,15,26966.182909423143,644,1036840
Random QP,GUROBI,optimal,650.6665809154509,16,62564.30269638688,940,2209000
Random QP,GUROBI,optimal,655.4663248062134,15,60049.046746314,940,2209000
Random QP,GUROBI,optimal,655.7013618946074,15,72618.67984903835,940,2209000
Random QP,GUROBI,optimal,648.1530380249022,16,65050.94928159338,940,2209000
Random QP,GUROBI,optimal,638.0543529987335,15,68758.41602273512,940,2209000
Random QP,GUROBI,optimal,653.0739388465881,16,74168.00429069577,940,2209000
Random QP,GUROBI,optimal,657.9983208179474,16,67471.21470934142,940,2209000
Random QP,GUROBI,optimal,636.6985170841218,15,58346.69196779037,940,2209000
Random QP,GUROBI,optimal,623.7098550796509,15,63708.49602467713,940,2209000
Random QP,GUROBI,optimal,626.5288820266724,15,80039.80680250397,940,2209000
Random QP,GUROBI,time_limit,1043.3865339756012,9,,1373,4712822
Random QP,GUROBI,time_limit,1033.6565270423891,9,,1373,4712822
Random QP,GUROBI,time_limit,1038.343071937561,9,,1373,4712822
Random QP,GUROBI,time_limit,1041.929800033569,9,,1373,4712822
Random QP,GUROBI,time_limit,1038.8313961029053,9,,1373,4712822
Random QP,GUROBI,time_limit,1043.948877096176,9,,1373,4712822
Random QP,GUROBI,time_limit,1026.2812271118164,9,,1373,4712822
Random QP,GUROBI,time_limit,1037.6183059215546,9,,1373,4712822
Random QP,GUROBI,time_limit,1042.8138329982758,9,,1373,4712822
Random QP,GUROBI,time_limit,1041.6195850372314,9,,1373,4712822
Random QP,GUROBI,time_limit,1102.7811489105222,1,,2009,10090202
Random QP,GUROBI,time_limit,1126.1766579151156,1,,2009,10090202
Random QP,GUROBI,time_limit,1119.6541199684143,1,,2009,10090202
Random QP,GUROBI,time_limit,1126.7566080093386,1,,2009,10090202
Random QP,GUROBI,time_limit,1125.791719198227,1,,2009,10090202
Random QP,GUROBI,time_limit,1120.143931865692,1,,2009,10090202
Random QP,GUROBI,time_limit,1114.6936159133909,1,,2009,10090202
Random QP,GUROBI,time_limit,1131.063907146454,1,,2009,10090202
Random QP,GUROBI,time_limit,1002.3515241146088,-1,,2009,10090202
Random QP,GUROBI,time_limit,1121.9725539684296,1,,2009,10090202


==> data/results/benchmark_problems/GUROBI/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.03914499282836914,11,-0.40671562482383905,10,178
Random QP,GUROBI,optimal,0.03557991981506348,16,3.0662536847951287,10,186
Random QP,GUROBI,optimal,0.039160966873168945,11,10.33567687217284,10,180
Random QP,GUROBI,optimal,0.03916192054748535,11,8.044181255380746,10,178
Random QP,GUROBI,optimal,0.0023910999298095703,13,-3.7955019740330114,10,182
Random QP,GUROBI,optimal,0.0338590145111084,13,2.852392458919155,10,178
Random QP,GUROBI,optimal,0.00894308090209961,15,-3.058394103384824,10,182
Random QP,GUROBI,optimal,0.005610942840576172,12,7.469246255884205,10,176
Random QP,GUROBI,optimal,0.003309965133666992,11,1.637350651287622,10,172
Random QP,GUROBI,optimal,0.003637075424194336,13,2.9973045673039396,10,180


==> data/results/benchmark_problems/GUROBI/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,3.413891077041626,15,663.2419333413826,103,25576
Random QP,GUROBI,optimal,3.370388984680176,16,567.2282302525057,103,25516
Random QP,GUROBI,optimal,3.3279268741607666,15,1009.5777563405675,103,25482
Random QP,GUROBI,optimal,3.4364230632781982,16,487.1640718304755,103,25448
Random QP,GUROBI,optimal,3.4716382026672363,17,935.4365771344268,103,25508
Random QP,GUROBI,optimal,3.461242914199829,16,532.7723832281481,103,25530
Random QP,GUROBI,optimal,3.01863694190979,15,720.442931060796,103,25594
Random QP,GUROBI,optimal,3.253607988357544,15,725.1202951768032,103,25534
Random QP,GUROBI,optimal,3.417541027069092,15,757.510521229198,103,25440
Random QP,GUROBI,optimal,3.184544801712036,15,732.79306767221,103,25514


==> data/results/benchmark_problems/GUROBI/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.001956939697265625,13,3.032983363838306,11,224
Random QP,GUROBI,optimal,0.002192974090576172,13,6.402943693157939,11,218
Random QP,GUROBI,optimal,0.0019299983978271484,13,1.6043094122400612,11,214
Random QP,GUROBI,optimal,0.0017938613891601562,14,14.485513666117885,11,216
Random QP,GUROBI,optimal,0.0016942024230957031,13,7.444894501086335,11,224
Random QP,GUROBI,optimal,0.0019009113311767578,13,66.72508471713482,11,212
Random QP,GUROBI,optimal,0.0016720294952392578,12,10.517339251427167,11,218
Random QP,GUROBI,optimal,0.0015549659729003906,13,3.9256789611658762,11,216
Random QP,GUROBI,optimal,0.0018761157989501953,13,5.790988550479652,11,208
Random QP,GUROBI,optimal,0.0017271041870117188,13,6.110695400918289,11,216


==> data/results/benchmark_problems/GUROBI/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.002142190933227539,12,6.5820979317852535,12,264
Random QP,GUROBI,optimal,0.002104043960571289,13,0.13000755057958835,12,250
Random QP,GUROBI,optimal,0.002129793167114258,13,29.31176435192082,12,254
Random QP,GUROBI,optimal,0.0018548965454101562,12,8.348718997427053,12,258
Random QP,GUROBI,optimal,0.00238800048828125,12,7.035228831421728,12,262
Random QP,GUROBI,optimal,0.0021181106567382812,11,5.970447842164344,12,254
Random QP,GUROBI,optimal,0.0019211769104003906,12,0.45095843500116883,12,250
Random QP,GUROBI,optimal,0.002156972885131836,12,6.356189012149899,12,258
Random QP,GUROBI,optimal,0.0022149085998535156,11,18.491155896760482,12,258
Random QP,GUROBI,optimal,0.002357006072998047,13,-2.6939234446821203,12,254


==> data/results/benchmark_problems/GUROBI/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.0017900466918945312,12,5.065898343130867,13,306
Random QP,GUROBI,optimal,0.002223968505859375,11,0.7757266650123498,13,308
Random QP,GUROBI,optimal,0.0032968521118164062,12,2.235542522307586,13,316
Random QP,GUROBI,optimal,0.0033872127532958984,13,0.707423707996475,13,302
Random QP,GUROBI,optimal,0.0029790401458740234,13,8.484040623729257,13,296
Random QP,GUROBI,optimal,0.003039836883544922,16,20.834894147579575,13,302
Random QP,GUROBI,optimal,0.002493143081665039,14,10.047973328890002,13,304
Random QP,GUROBI,optimal,0.003365039825439453,14,1.4171511159064494,13,306
Random QP,GUROBI,optimal,0.0028388500213623047,13,13.20332168742752,13,298
Random QP,GUROBI,optimal,0.0033440589904785156,11,35.911157636841374,13,304


==> data/results/benchmark_problems/GUROBI/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,time_limit,1043.3865339756012,9,,1373,4712822
Random QP,GUROBI,time_limit,1033.656527042389,9,,1373,4712822
Random QP,GUROBI,time_limit,1038.343071937561,9,,1373,4712822
Random QP,GUROBI,time_limit,1041.9298000335693,9,,1373,4712822
Random QP,GUROBI,time_limit,1038.8313961029053,9,,1373,4712822
Random QP,GUROBI,time_limit,1043.9488770961761,9,,1373,4712822
Random QP,GUROBI,time_limit,1026.2812271118164,9,,1373,4712822
Random QP,GUROBI,time_limit,1037.6183059215546,9,,1373,4712822
Random QP,GUROBI,time_limit,1042.8138329982758,9,,1373,4712822
Random QP,GUROBI,time_limit,1041.6195850372314,9,,1373,4712822


==> data/results/benchmark_problems/GUROBI/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,7.651483058929443,16,1311.1870549204286,146,52538
Random QP,GUROBI,optimal,7.673147916793823,16,1690.7848281940821,146,52524
Random QP,GUROBI,optimal,7.560835123062134,16,1689.3493131234218,146,52582
Random QP,GUROBI,optimal,7.432512998580933,16,1526.211158802495,146,52540
Random QP,GUROBI,optimal,7.514652967453003,16,1374.331371883919,146,52570
Random QP,GUROBI,optimal,7.14552903175354,15,1635.0558118793206,146,52498
Random QP,GUROBI,optimal,7.646322011947632,17,1162.9366671574403,146,52604
Random QP,GUROBI,optimal,6.68946099281311,15,1681.968159126301,146,52558
Random QP,GUROBI,optimal,7.470444202423096,17,1859.7216786306992,146,52482
Random QP,GUROBI,optimal,7.676378011703491,18,1255.7866488330797,146,52470


==> data/results/benchmark_problems/GUROBI/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.0034360885620117188,13,27.847041397699996,15,412
Random QP,GUROBI,optimal,0.004117012023925781,12,9.814766171855196,15,422
Random QP,GUROBI,optimal,0.0034339427947998047,15,14.376194332659338,15,406
Random QP,GUROBI,optimal,0.0037450790405273438,11,25.274609565220786,15,418
Random QP,GUROBI,optimal,0.003281116485595703,11,2.812726375379365,15,412
Random QP,GUROBI,optimal,0.00323486328125,12,13.390197937157772,15,408
Random QP,GUROBI,optimal,0.0040929317474365234,11,9.887007989270728,15,416
Random QP,GUROBI,optimal,0.0040891170501708984,13,6.191696209121975,15,410
Random QP,GUROBI,optimal,0.0035288333892822266,11,6.533237821735474,15,406
Random QP,GUROBI,optimal,0.00422215461730957,12,18.918699024983574,15,412


==> data/results/benchmark_problems/GUROBI/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.00633692741394043,12,9.472959554156319,18,612
Random QP,GUROBI,optimal,0.008244037628173828,12,2.5659019006235964,18,594
Random QP,GUROBI,optimal,0.007439136505126953,11,18.124685919967572,18,614
Random QP,GUROBI,optimal,0.00828099250793457,13,6.469777737317601,18,604
Random QP,GUROBI,optimal,0.009337902069091797,14,4.225816026281953,18,610
Random QP,GUROBI,optimal,0.010128021240234375,14,11.135122531506251,18,612
Random QP,GUROBI,optimal,0.007639169692993164,13,6.898337813170026,18,602
Random QP,GUROBI,optimal,0.007630109786987305,14,29.985592270900522,18,622
Random QP,GUROBI,optimal,0.009594917297363281,12,-0.6267424297714124,18,594
Random QP,GUROBI,optimal,0.007351875305175781,12,11.915666664540392,18,598


==> data/results/benchmark_problems/GUROBI/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,time_limit,1102.7811489105225,1,,2009,10090202
Random QP,GUROBI,time_limit,1126.1766579151154,1,,2009,10090202
Random QP,GUROBI,time_limit,1119.6541199684143,1,,2009,10090202
Random QP,GUROBI,time_limit,1126.7566080093384,1,,2009,10090202
Random QP,GUROBI,time_limit,1125.791719198227,1,,2009,10090202
Random QP,GUROBI,time_limit,1120.1439318656921,1,,2009,10090202
Random QP,GUROBI,time_limit,1114.693615913391,1,,2009,10090202
Random QP,GUROBI,time_limit,1131.0639071464539,1,,2009,10090202
Random QP,GUROBI,time_limit,1002.3515241146088,-1,,2009,10090202
Random QP,GUROBI,time_limit,1121.9725539684296,1,,2009,10090202


==> data/results/benchmark_problems/GUROBI/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,12.551022052764893,16,2708.887043897802,211,110960
Random QP,GUROBI,optimal,12.422110795974731,15,3175.6961123834385,211,110986
Random QP,GUROBI,optimal,12.658740997314453,18,3283.5231502966376,211,110918
Random QP,GUROBI,optimal,12.329673051834106,17,2736.9603057191043,211,110914
Random QP,GUROBI,optimal,10.292105913162231,15,2396.6498048740677,211,110938
Random QP,GUROBI,optimal,12.035475015640259,16,3297.0991369130993,211,110968
Random QP,GUROBI,optimal,11.760349988937378,15,2549.868568334821,211,110924
Random QP,GUROBI,optimal,11.591592788696289,16,2542.1178487470097,211,110948
Random QP,GUROBI,optimal,11.606544017791748,16,2581.4912124658063,211,110992
Random QP,GUROBI,optimal,12.149588823318481,16,3237.4554988314785,211,110932


==> data/results/benchmark_problems/GUROBI/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.0213320255279541,13,37.50461869489191,23,1002
Random QP,GUROBI,optimal,0.02291083335876465,14,24.39302119389981,23,1016
Random QP,GUROBI,optimal,0.019914865493774414,13,31.589149989886074,23,1032
Random QP,GUROBI,optimal,0.015635967254638672,13,59.85608602555074,23,1020
Random QP,GUROBI,optimal,0.02408003807067871,13,32.966969227577295,23,1022
Random QP,GUROBI,optimal,0.01995992660522461,11,17.03751976271647,23,1066
Random QP,GUROBI,optimal,0.023801088333129883,14,12.391190207441015,23,1004
Random QP,GUROBI,optimal,0.018099069595336914,12,42.54022512962911,23,1034
Random QP,GUROBI,optimal,0.021750211715698242,13,52.084991851908605,23,994
Random QP,GUROBI,optimal,0.020348072052001953,13,37.773190149595486,23,1016


==> data/results/benchmark_problems/GUROBI/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.04890108108520508,13,39.53319097581422,29,1694
Random QP,GUROBI,optimal,0.048779964447021484,14,30.61640844491522,29,1694
Random QP,GUROBI,optimal,0.05048799514770508,13,85.92317438631535,29,1702
Random QP,GUROBI,optimal,0.043313026428222656,12,58.30224255090559,29,1670
Random QP,GUROBI,optimal,0.041069984436035156,12,22.92181463992632,29,1672
Random QP,GUROBI,optimal,0.04949784278869629,13,36.590746214548254,29,1680
Random QP,GUROBI,optimal,0.0542910099029541,14,46.786090448814456,29,1688
Random QP,GUROBI,optimal,0.049037933349609375,14,18.587928845340628,29,1702
Random QP,GUROBI,optimal,0.04895496368408203,13,47.526672280532665,29,1664
Random QP,GUROBI,optimal,0.04497694969177246,13,48.97639644131413,29,1696


==> data/results/benchmark_problems/GUROBI/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,27.598517179489136,15,6967.992369612614,304,230956
Random QP,GUROBI,optimal,28.05804204940796,16,6907.08039701684,304,230924
Random QP,GUROBI,optimal,27.826427936553955,16,6634.481485804796,304,230968
Random QP,GUROBI,optimal,27.503627061843872,16,6375.567198700083,304,230910
Random QP,GUROBI,optimal,27.121434926986694,15,5316.973119641414,304,230986
Random QP,GUROBI,optimal,27.990299940109253,16,6420.808566402953,304,230934
Random QP,GUROBI,optimal,26.07145404815674,15,5924.959731251405,304,230940
Random QP,GUROBI,optimal,28.06748604774475,15,5180.796190806089,304,230944
Random QP,GUROBI,optimal,25.18065905570984,15,6738.6080749664025,304,230960
Random QP,GUROBI,optimal,26.110093116760254,15,7282.278690441724,304,230954


==> data/results/benchmark_problems/GUROBI/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.8245229721069336,15,86.10816140180091,39,3204
Random QP,GUROBI,optimal,0.5222198963165283,14,91.18452465989922,39,3204
Random QP,GUROBI,optimal,0.7878360748291016,15,105.23463958701254,39,3200
Random QP,GUROBI,optimal,0.6944620609283447,15,56.15555190000146,39,3166
Random QP,GUROBI,optimal,0.5959739685058594,16,49.21571594532531,39,3220
Random QP,GUROBI,optimal,0.5153510570526123,16,153.70869160929175,39,3160
Random QP,GUROBI,optimal,0.8070597648620605,14,83.0043305305392,39,3192
Random QP,GUROBI,optimal,0.8074920177459717,15,68.4070043011205,39,3252
Random QP,GUROBI,optimal,0.6216959953308105,14,124.27711474536562,39,3230
Random QP,GUROBI,optimal,0.7147209644317627,14,90.62408296461733,39,3226


==> data/results/benchmark_problems/GUROBI/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,78.78418302536011,16,16903.90308054387,442,488410
Random QP,GUROBI,optimal,87.08846688270569,16,13286.5332597559,442,488400
Random QP,GUROBI,optimal,87.46468806266785,17,12647.606129549165,442,488398
Random QP,GUROBI,optimal,85.28574109077454,15,14487.285852534056,442,488406
Random QP,GUROBI,optimal,83.41238188743591,15,13420.327199629382,442,488398
Random QP,GUROBI,optimal,83.5763189792633,15,15031.441239669095,442,488406
Random QP,GUROBI,optimal,87.6030330657959,17,13716.125374897381,442,488398
Random QP,GUROBI,optimal,85.83605599403381,16,14796.404249480727,442,488402
Random QP,GUROBI,optimal,82.38977193832397,14,14513.104727329435,442,488404
Random QP,GUROBI,optimal,81.18975806236267,15,15004.143431669347,442,488394


==> data/results/benchmark_problems/GUROBI/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,1.2101719379425049,15,180.92496464873648,53,6268
Random QP,GUROBI,optimal,1.1451561450958252,15,267.76342577067555,53,6208
Random QP,GUROBI,optimal,1.1934680938720703,15,232.6326979174516,53,6260
Random QP,GUROBI,optimal,1.2020361423492432,17,235.77097927852492,53,6246
Random QP,GUROBI,optimal,1.0758860111236572,14,189.27166194260354,53,6126
Random QP,GUROBI,optimal,0.9428129196166992,16,214.73260092616502,53,6152
Random QP,GUROBI,optimal,0.5477759838104248,14,140.22295790065803,53,6178
Random QP,GUROBI,optimal,1.2016589641571045,16,226.20700378180013,53,6130
Random QP,GUROBI,optimal,1.0167820453643799,16,212.32221999885297,53,6166
Random QP,GUROBI,optimal,0.8766329288482666,15,169.6194332558052,53,6190


==> data/results/benchmark_problems/GUROBI/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,225.3811390399933,15,30852.47169097308,644,1036840
Random QP,GUROBI,optimal,223.75019192695618,15,30689.318721045223,644,1036840
Random QP,GUROBI,optimal,224.61789989471436,14,31130.658944625033,644,1036838
Random QP,GUROBI,optimal,226.43995714187622,16,26461.543282512095,644,1036840
Random QP,GUROBI,optimal,219.72299313545227,16,31390.41517019589,644,1036840
Random QP,GUROBI,optimal,210.2449541091919,14,30571.489512207765,644,1036838
Random QP,GUROBI,optimal,221.49024415016174,14,29012.283436839585,644,1036840
Random QP,GUROBI,optimal,219.6427149772644,16,27070.064321967642,644,1036840
Random QP,GUROBI,optimal,225.23703789710999,15,25719.56009689888,644,1036836
Random QP,GUROBI,optimal,223.16418313980103,15,26966.182909423143,644,1036840


==> data/results/benchmark_problems/GUROBI/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,1.6460328102111816,16,351.11347560196737,73,12284
Random QP,GUROBI,optimal,1.5725460052490234,15,537.264445852507,73,12384
Random QP,GUROBI,optimal,1.8039569854736328,15,245.9941572734515,73,12288
Random QP,GUROBI,optimal,1.7052950859069824,16,233.50366632941999,73,12342
Random QP,GUROBI,optimal,1.7742400169372559,16,226.1612023570956,73,12356
Random QP,GUROBI,optimal,1.7951650619506836,15,420.68593911661014,73,12384
Random QP,GUROBI,optimal,1.723280906677246,16,317.9441809939858,73,12438
Random QP,GUROBI,optimal,1.6690399646759033,15,364.4465458811965,73,12406
Random QP,GUROBI,optimal,1.696789026260376,16,318.4449852775287,73,12370
Random QP,GUROBI,optimal,1.8130130767822266,16,516.511876447028,73,12350


==> data/results/benchmark_problems/GUROBI/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,650.666580915451,16,62564.302696386876,940,2209000
Random QP,GUROBI,optimal,655.4663248062134,15,60049.046746313994,940,2209000
Random QP,GUROBI,optimal,655.7013618946075,15,72618.67984903835,940,2209000
Random QP,GUROBI,optimal,648.1530380249023,16,65050.94928159338,940,2209000
Random QP,GUROBI,optimal,638.0543529987335,15,68758.41602273511,940,2209000
Random QP,GUROBI,optimal,653.0739388465881,16,74168.00429069578,940,2209000
Random QP,GUROBI,optimal,657.9983208179474,16,67471.21470934142,940,2209000
Random QP,GUROBI,optimal,636.6985170841217,15,58346.691967790364,940,2209000
Random QP,GUROBI,optimal,623.7098550796509,15,63708.49602467713,940,2209000
Random QP,GUROBI,optimal,626.5288820266724,15,80039.80680250397,940,2209000


==> data/results/benchmark_problems/GUROBI/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.041359901428222656,12,422.488937591646,10,3510
SVM,GUROBI,optimal,0.04132699966430664,12,408.2953994787738,10,3510
SVM,GUROBI,optimal,0.0413670539855957,13,414.40009648804266,10,3510
SVM,GUROBI,optimal,0.04135704040527344,12,416.3674702064442,10,3510
SVM,GUROBI,optimal,0.041289091110229485,13,425.91861948915925,10,3510
SVM,GUROBI,optimal,0.041300058364868164,15,402.928891584242,10,3510
SVM,GUROBI,optimal,0.041340112686157234,11,426.38774687429907,10,3510
SVM,GUROBI,optimal,0.041337013244628906,12,419.6172866526796,10,3510
SVM,GUROBI,optimal,0.04129195213317871,12,428.65301098131096,10,3510
SVM,GUROBI,optimal,0.04134392738342285,13,417.0697440338301,10,3510
SVM,GUROBI,optimal,0.03032517433166504,14,460.6974342822918,11,4025
SVM,GUROBI,optimal,0.01667189598083496,11,462.5040293979208,11,4025
SVM,GUROBI,optimal,0.014718055725097656,12,452.32481425019813,11,4025
SVM,GUROBI,optimal,0.01725292205810547,12,464.2686882429715,11,4025
SVM,GUROBI,optimal,0.017863035202026367,12,452.03422182795794,11,4025
SVM,GUROBI,optimal,0.02736210823059082,13,447.698277262456,11,4025
SVM,GUROBI,optimal,0.02627706527709961,12,450.04777895388463,11,4025
SVM,GUROBI,optimal,0.01743006706237793,12,454.831981774972,11,4025
SVM,GUROBI,optimal,0.024837970733642575,11,471.4270254099884,11,4025
SVM,GUROBI,optimal,0.026640892028808597,12,454.0819508516764,11,4025
SVM,GUROBI,optimal,0.020524978637695312,12,492.7753387533548,12,4572
SVM,GUROBI,optimal,0.0200960636138916,11,502.98547051969217,12,4572
SVM,GUROBI,optimal,0.019927978515625,11,494.16532566560585,12,4572
SVM,GUROBI,optimal,0.02553796768188477,13,486.87594518937163,12,4572
SVM,GUROBI,optimal,0.019299983978271484,11,496.23442761289016,12,4572
SVM,GUROBI,optimal,0.02439284324645996,11,514.8733893251504,12,4572
SVM,GUROBI,optimal,0.022984027862548828,10,506.69752616349837,12,4572
SVM,GUROBI,optimal,0.02413487434387207,12,501.7299464083387,12,4572
SVM,GUROBI,optimal,0.01953291893005371,12,502.44357232103937,12,4572
SVM,GUROBI,optimal,0.025326967239379883,13,474.8955873315728,12,4572
SVM,GUROBI,optimal,0.015514135360717772,11,537.7582337632336,13,5147
SVM,GUROBI,optimal,0.01695704460144043,12,542.8935928419248,13,5147
SVM,GUROBI,optimal,0.017225027084350586,12,523.2912089051729,13,5147
SVM,GUROBI,optimal,0.016067981719970703,11,539.8449769814506,13,5147
SVM,GUROBI,optimal,0.015314102172851562,11,549.258414505709,13,5147
SVM,GUROBI,optimal,0.016901016235351562,12,550.2832141560434,13,5147
SVM,GUROBI,optimal,0.01700901985168457,12,537.2673512786248,13,5147
SVM,GUROBI,optimal,0.016601085662841797,12,531.7403086368962,13,5147
SVM,GUROBI,optimal,0.016407012939453125,12,537.6142118053415,13,5147
SVM,GUROBI,optimal,0.01641392707824707,12,541.0861118361795,13,5147
SVM,GUROBI,optimal,0.019402027130126957,13,574.4968573392982,14,5754
SVM,GUROBI,optimal,0.018510103225708008,12,572.8544762304797,14,5754
SVM,GUROBI,optimal,0.01848292350769043,12,585.1847609570242,14,5754
SVM,GUROBI,optimal,0.02168893814086914,12,576.2368993799921,14,5754
SVM,GUROBI,optimal,0.0186920166015625,12,578.0801417292039,14,5754
SVM,GUROBI,optimal,0.01871013641357422,12,588.961390271161,14,5754
SVM,GUROBI,optimal,0.018804073333740238,12,581.3180072228413,14,5754
SVM,GUROBI,optimal,0.01866388320922852,12,581.1318835097533,14,5754
SVM,GUROBI,optimal,0.018312931060791016,12,583.3442404655938,14,5754
SVM,GUROBI,optimal,0.018162012100219727,12,566.9885387895406,14,5754
SVM,GUROBI,optimal,0.022633075714111328,12,663.2506842057159,16,7056
SVM,GUROBI,optimal,0.02270197868347168,12,651.5965636810597,16,7056
SVM,GUROBI,optimal,0.021607160568237305,11,651.9114137288626,16,7056
SVM,GUROBI,optimal,0.023114919662475586,12,674.0881146597574,16,7056
SVM,GUROBI,optimal,0.023187875747680664,12,667.7319395759869,16,7056
SVM,GUROBI,optimal,0.023446083068847656,12,666.4982183016867,16,7056
SVM,GUROBI,optimal,0.022665023803710938,12,676.8263436766051,16,7056
SVM,GUROBI,optimal,0.022944211959838867,12,661.479455103716,16,7056
SVM,GUROBI,optimal,0.02370595932006836,13,648.3942253456703,16,7056
SVM,GUROBI,optimal,0.022651195526123047,12,662.5105545053237,16,7056
SVM,GUROBI,optimal,0.024528026580810547,12,701.9288110260784,17,7751
SVM,GUROBI,optimal,0.02464890480041504,12,682.1824736857733,17,7751
SVM,GUROBI,optimal,0.02454996109008789,12,718.3939548156593,17,7751
SVM,GUROBI,optimal,0.02567291259765625,13,700.6556707298323,17,7751
SVM,GUROBI,optimal,0.026918888092041016,12,700.2466378380102,17,7751
SVM,GUROBI,optimal,0.024998903274536133,12,687.2288527468173,17,7751
SVM,GUROBI,optimal,0.025424957275390625,13,718.7685888332843,17,7751
SVM,GUROBI,optimal,0.024029970169067383,12,701.9391279746678,17,7751
SVM,GUROBI,optimal,0.02306818962097168,11,694.9741112260167,17,7751
SVM,GUROBI,optimal,0.025352954864501957,12,710.7338728073462,17,7751
SVM,GUROBI,optimal,0.06417703628540039,12,812.508037858839,20,10020
SVM,GUROBI,optimal,0.06553196907043457,13,812.5390759174571,20,10020
SVM,GUROBI,optimal,0.061833858489990234,12,813.8956044960413,20,10020
SVM,GUROBI,optimal,0.06418299674987793,12,802.811110625643,20,10020
SVM,GUROBI,optimal,0.0630338191986084,12,825.1338175403238,20,10020
SVM,GUROBI,optimal,0.05924296379089356,11,823.7543263386241,20,10020
SVM,GUROBI,optimal,0.06273698806762695,12,823.7220008368146,20,10020
SVM,GUROBI,optimal,0.06609201431274414,13,800.8925335777265,20,10020
SVM,GUROBI,optimal,0.06369304656982422,12,814.9574857731537,20,10020
SVM,GUROBI,optimal,0.06197190284729004,12,847.7070250315988,20,10020
SVM,GUROBI,optimal,0.038972139358520515,13,926.2065732069659,23,12557
SVM,GUROBI,optimal,0.03799104690551758,12,935.8728654301207,23,12557
SVM,GUROBI,optimal,0.03440594673156738,12,950.4673039706779,23,12557
SVM,GUROBI,optimal,0.06211996078491211,13,964.5205939329782,23,12557
SVM,GUROBI,optimal,0.060894012451171875,12,943.8977688726984,23,12557
SVM,GUROBI,optimal,0.07361698150634766,13,921.7302358258203,23,12557
SVM,GUROBI,optimal,0.0602109432220459,12,939.2944905107828,23,12557
SVM,GUROBI,optimal,0.037010908126831055,12,953.0985544714888,23,12557
SVM,GUROBI,optimal,0.037262916564941406,12,950.5859297104013,23,12557
SVM,GUROBI,optimal,0.037408113479614265,12,944.4624717467219,23,12557
SVM,GUROBI,optimal,0.08442497253417969,12,1032.4325451492114,26,15366
SVM,GUROBI,optimal,0.08541202545166016,12,1040.975897490806,26,15366
SVM,GUROBI,optimal,0.06875991821289062,13,1067.4784586938256,26,15366
SVM,GUROBI,optimal,0.09117507934570312,13,1069.291911506246,26,15366
SVM,GUROBI,optimal,0.044495820999145515,12,1070.9556190165442,26,15366
SVM,GUROBI,optimal,0.04835200309753418,13,1076.4943532620957,26,15366
SVM,GUROBI,optimal,0.0391850471496582,12,1061.8008529950807,26,15366
SVM,GUROBI,optimal,0.04557180404663086,12,1073.6405983098448,26,15366
SVM,GUROBI,optimal,0.04353189468383789,12,1047.2505689581312,26,15366
SVM,GUROBI,optimal,0.0447080135345459,12,1064.2591391112571,26,15366
SVM,GUROBI,optimal,0.06555008888244629,14,1297.4326503096047,31,20645
SVM,GUROBI,optimal,0.05686807632446289,12,1255.2822148814432,31,20645
SVM,GUROBI,optimal,0.05833292007446289,12,1256.025920040583,31,20645
SVM,GUROBI,optimal,0.061249971389770515,13,1264.2069910838686,31,20645
SVM,GUROBI,optimal,0.05734992027282715,12,1258.728015746722,31,20645
SVM,GUROBI,optimal,0.05853104591369629,12,1276.3304872507606,31,20645
SVM,GUROBI,optimal,0.06093597412109375,13,1260.4298582913204,31,20645
SVM,GUROBI,optimal,0.05597496032714844,12,1258.3022384458295,31,20645
SVM,GUROBI,optimal,0.0587160587310791,12,1260.8863380271687,31,20645
SVM,GUROBI,optimal,0.056986093521118164,12,1275.1509716650949,31,20645
SVM,GUROBI,optimal,0.08709001541137695,14,1485.4871568952087,37,27971
SVM,GUROBI,optimal,0.08080315589904785,13,1534.8417292249014,37,27971
SVM,GUROBI,optimal,0.07892107963562013,13,1473.1267737480414,37,27971
SVM,GUROBI,optimal,0.08236885070800781,13,1489.0864318754334,37,27971
SVM,GUROBI,optimal,0.08173799514770508,13,1514.4521431224937,37,27971
SVM,GUROBI,optimal,0.07784700393676758,12,1492.5782601603778,37,27971
SVM,GUROBI,optimal,0.08666300773620605,13,1526.4972542118494,37,27971
SVM,GUROBI,optimal,0.08053112030029297,13,1516.1055103182848,37,27971
SVM,GUROBI,optimal,0.07625699043273926,12,1501.1720044250726,37,27971
SVM,GUROBI,optimal,0.07697701454162598,12,1504.5631750849634,37,27971
SVM,GUROBI,optimal,0.1072850227355957,13,1802.6474470884616,45,39419
SVM,GUROBI,optimal,0.10881590843200684,13,1854.6083248860211,45,39419
SVM,GUROBI,optimal,0.11324286460876465,13,1837.8377929461944,45,39419
SVM,GUROBI,optimal,0.10367298126220703,12,1843.3175860032766,45,39419
SVM,GUROBI,optimal,0.1088409423828125,13,1819.3928718151608,45,39419
SVM,GUROBI,optimal,0.1155850887298584,14,1819.3005532738755,45,39419
SVM,GUROBI,optimal,0.10767006874084473,12,1855.3505321837838,45,39419
SVM,GUROBI,optimal,0.10680508613586426,12,1837.3862140406436,45,39419
SVM,GUROBI,optimal,0.11854910850524902,14,1856.3846618673285,45,39419
SVM,GUROBI,optimal,0.10389304161071776,12,1841.441710339022,45,39419
SVM,GUROBI,optimal,0.4729599952697754,13,2237.955183213345,55,56429
SVM,GUROBI,optimal,0.35730910301208496,13,2242.673194951101,55,56429
SVM,GUROBI,optimal,0.47550606727600103,12,2230.5250676645833,55,56429
SVM,GUROBI,optimal,0.5964598655700684,13,2264.3500918889968,55,56429
SVM,GUROBI,optimal,0.5234811305999756,13,2245.5472634497805,55,56429
SVM,GUROBI,optimal,0.5840940475463867,13,2173.42986687498,55,56429
SVM,GUROBI,optimal,0.5733499526977539,12,2196.319847701296,55,56429
SVM,GUROBI,optimal,0.6139960289001465,13,2229.5765183723443,55,56429
SVM,GUROBI,optimal,0.5791199207305908,13,2277.1282303719186,55,56429
SVM,GUROBI,optimal,0.5595672130584717,13,2212.3268909400226,55,56429
SVM,GUROBI,optimal,0.5439300537109375,13,2714.6401543823613,68,83028
SVM,GUROBI,optimal,0.5946099758148193,14,2735.288325128688,68,83028
SVM,GUROBI,optimal,0.614293098449707,14,2766.6425920196125,68,83028
SVM,GUROBI,optimal,0.6694929599761963,13,2754.158451238216,68,83028
SVM,GUROBI,optimal,0.698969841003418,13,2788.357795533921,68,83028
SVM,GUROBI,optimal,0.6875319480895996,13,2719.5444764224344,68,83028
SVM,GUROBI,optimal,0.6139509677886963,13,2783.822380755245,68,83028
SVM,GUROBI,optimal,0.6880600452423096,13,2739.6525311628216,68,83028
SVM,GUROBI,optimal,0.6983299255371094,13,2748.9489146024684,68,83028
SVM,GUROBI,optimal,0.5771799087524414,13,2777.4699461755076,68,83028
SVM,GUROBI,optimal,0.6872498989105225,13,3393.3624422047933,84,122724
SVM,GUROBI,optimal,0.9929850101470948,13,3418.749628638723,84,122724
SVM,GUROBI,optimal,0.9279458522796632,14,3457.2902544609115,84,122724
SVM,GUROBI,optimal,0.8811349868774414,13,3401.1804249900642,84,122724
SVM,GUROBI,optimal,0.8797719478607178,13,3388.028069598196,84,122724
SVM,GUROBI,optimal,0.9823081493377686,13,3421.0304172918427,84,122724
SVM,GUROBI,optimal,0.9159297943115234,13,3419.1673462591716,84,122724
SVM,GUROBI,optimal,1.0060820579528809,14,3387.3953016040773,84,122724
SVM,GUROBI,optimal,0.957634210586548,13,3404.0971201841335,84,122724
SVM,GUROBI,optimal,0.8798799514770508,13,3423.967360187586,84,122724
SVM,GUROBI,optimal,0.9544348716735841,13,4233.276556495499,105,186479
SVM,GUROBI,optimal,1.2692008018493652,13,4278.793634118223,105,186479
SVM,GUROBI,optimal,1.293442964553833,13,4254.471808591244,105,186479
SVM,GUROBI,optimal,1.354328155517578,14,4135.029757621862,105,186479
SVM,GUROBI,optimal,1.2738959789276123,13,4255.763233352625,105,186479
SVM,GUROBI,optimal,1.57188081741333,14,4276.603059779804,105,186479
SVM,GUROBI,optimal,1.577981948852539,14,4327.458134913169,105,186479
SVM,GUROBI,optimal,1.5420918464660645,13,4250.71794912741,105,186479
SVM,GUROBI,optimal,1.5751371383666992,13,4299.013219811464,105,186479
SVM,GUROBI,optimal,1.48779296875,13,4279.4573395721,105,186479
SVM,GUROBI,optimal,1.6386821269989014,13,5367.829360597635,132,287892
SVM,GUROBI,optimal,2.1300828456878658,13,5396.179300608958,132,287892
SVM,GUROBI,optimal,2.0934479236602783,13,5296.166775155355,132,287892
SVM,GUROBI,optimal,2.224672079086304,13,5262.810781322018,132,287892
SVM,GUROBI,optimal,2.233438014984131,13,5350.312298750318,132,287892
SVM,GUROBI,optimal,2.1057629585266118,13,5360.657245726109,132,287892
SVM,GUROBI,optimal,2.2299790382385254,13,5329.329794867804,132,287892
SVM,GUROBI,optimal,2.30518102645874,13,5358.71134035712,132,287892
SVM,GUROBI,optimal,2.082937002182007,13,5327.338797336583,132,287892
SVM,GUROBI,optimal,2.203934907913208,13,5326.695646460471,132,287892
SVM,GUROBI,optimal,3.9584648609161377,14,6666.176552151177,166,446706
SVM,GUROBI,optimal,4.717798948287964,14,6656.262727804364,166,446706
SVM,GUROBI,optimal,4.797538995742798,14,6719.163229962347,166,446706
SVM,GUROBI,optimal,4.3862080574035645,12,6672.301610256644,166,446706
SVM,GUROBI,optimal,4.519941806793213,14,6722.754213749076,166,446706
SVM,GUROBI,optimal,4.710586071014403,13,6694.076899620269,166,446706
SVM,GUROBI,optimal,4.871614933013916,13,6682.473968989029,166,446706
SVM,GUROBI,optimal,4.513630151748657,13,6713.701740507996,166,446706
SVM,GUROBI,optimal,4.840196132659912,14,6770.323594098492,166,446706
SVM,GUROBI,optimal,4.911608934402466,14,6698.399597376077,166,446706
SVM,GUROBI,optimal,9.706768035888672,14,8470.079837666279,209,697223
SVM,GUROBI,optimal,10.182367086410524,14,8411.016966137928,209,697223
SVM,GUROBI,optimal,9.845051050186155,14,8420.253718703216,209,697223
SVM,GUROBI,optimal,9.94180989265442,14,8433.818782486222,209,697223
SVM,GUROBI,optimal,10.161451101303099,14,8517.564217959207,209,697223
SVM,GUROBI,optimal,8.659434080123901,14,8459.294750005456,209,697223
SVM,GUROBI,optimal,11.016402006149292,14,8356.209520499904,209,697223
SVM,GUROBI,optimal,10.759254217147827,14,8456.187737345737,209,697223
SVM,GUROBI,optimal,10.356404066085817,14,8525.463821681777,209,697223
SVM,GUROBI,optimal,10.651291847229004,14,8421.379125287405,209,697223


==> data/results/benchmark_problems/GUROBI/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.041359901428222656,12,422.48893759164594,10,3510
SVM,GUROBI,optimal,0.04132699966430664,12,408.29539947877385,10,3510
SVM,GUROBI,optimal,0.0413670539855957,13,414.4000964880427,10,3510
SVM,GUROBI,optimal,0.04135704040527344,12,416.3674702064442,10,3510
SVM,GUROBI,optimal,0.04128909111022949,13,425.91861948915925,10,3510
SVM,GUROBI,optimal,0.041300058364868164,15,402.928891584242,10,3510
SVM,GUROBI,optimal,0.04134011268615723,11,426.38774687429907,10,3510
SVM,GUROBI,optimal,0.041337013244628906,12,419.6172866526796,10,3510
SVM,GUROBI,optimal,0.04129195213317871,12,428.65301098131096,10,3510
SVM,GUROBI,optimal,0.04134392738342285,13,417.0697440338301,10,3510


==> data/results/benchmark_problems/GUROBI/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.954434871673584,13,4233.276556495499,105,186479
SVM,GUROBI,optimal,1.2692008018493652,13,4278.793634118223,105,186479
SVM,GUROBI,optimal,1.293442964553833,13,4254.471808591244,105,186479
SVM,GUROBI,optimal,1.3543281555175781,14,4135.029757621862,105,186479
SVM,GUROBI,optimal,1.2738959789276123,13,4255.763233352625,105,186479
SVM,GUROBI,optimal,1.57188081741333,14,4276.603059779804,105,186479
SVM,GUROBI,optimal,1.577981948852539,14,4327.458134913169,105,186479
SVM,GUROBI,optimal,1.5420918464660645,13,4250.71794912741,105,186479
SVM,GUROBI,optimal,1.5751371383666992,13,4299.013219811464,105,186479
SVM,GUROBI,optimal,1.48779296875,13,4279.4573395721,105,186479


==> data/results/benchmark_problems/GUROBI/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.03032517433166504,14,460.6974342822918,11,4025
SVM,GUROBI,optimal,0.01667189598083496,11,462.50402939792076,11,4025
SVM,GUROBI,optimal,0.014718055725097656,12,452.3248142501981,11,4025
SVM,GUROBI,optimal,0.01725292205810547,12,464.2686882429715,11,4025
SVM,GUROBI,optimal,0.017863035202026367,12,452.03422182795794,11,4025
SVM,GUROBI,optimal,0.02736210823059082,13,447.698277262456,11,4025
SVM,GUROBI,optimal,0.02627706527709961,12,450.04777895388463,11,4025
SVM,GUROBI,optimal,0.01743006706237793,12,454.831981774972,11,4025
SVM,GUROBI,optimal,0.024837970733642578,11,471.4270254099884,11,4025
SVM,GUROBI,optimal,0.026640892028808594,12,454.08195085167637,11,4025


==> data/results/benchmark_problems/GUROBI/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.020524978637695312,12,492.7753387533548,12,4572
SVM,GUROBI,optimal,0.0200960636138916,11,502.9854705196922,12,4572
SVM,GUROBI,optimal,0.019927978515625,11,494.1653256656058,12,4572
SVM,GUROBI,optimal,0.025537967681884766,13,486.8759451893716,12,4572
SVM,GUROBI,optimal,0.019299983978271484,11,496.2344276128902,12,4572
SVM,GUROBI,optimal,0.02439284324645996,11,514.8733893251504,12,4572
SVM,GUROBI,optimal,0.022984027862548828,10,506.69752616349837,12,4572
SVM,GUROBI,optimal,0.02413487434387207,12,501.7299464083387,12,4572
SVM,GUROBI,optimal,0.01953291893005371,12,502.4435723210394,12,4572
SVM,GUROBI,optimal,0.025326967239379883,13,474.89558733157276,12,4572


==> data/results/benchmark_problems/GUROBI/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.015514135360717773,11,537.7582337632336,13,5147
SVM,GUROBI,optimal,0.01695704460144043,12,542.8935928419248,13,5147
SVM,GUROBI,optimal,0.017225027084350586,12,523.2912089051729,13,5147
SVM,GUROBI,optimal,0.016067981719970703,11,539.8449769814507,13,5147
SVM,GUROBI,optimal,0.015314102172851562,11,549.258414505709,13,5147
SVM,GUROBI,optimal,0.016901016235351562,12,550.2832141560434,13,5147
SVM,GUROBI,optimal,0.01700901985168457,12,537.2673512786248,13,5147
SVM,GUROBI,optimal,0.016601085662841797,12,531.7403086368962,13,5147
SVM,GUROBI,optimal,0.016407012939453125,12,537.6142118053415,13,5147
SVM,GUROBI,optimal,0.01641392707824707,12,541.0861118361795,13,5147


==> data/results/benchmark_problems/GUROBI/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,1.6386821269989014,13,5367.829360597635,132,287892
SVM,GUROBI,optimal,2.130082845687866,13,5396.179300608959,132,287892
SVM,GUROBI,optimal,2.0934479236602783,13,5296.166775155355,132,287892
SVM,GUROBI,optimal,2.2246720790863037,13,5262.810781322018,132,287892
SVM,GUROBI,optimal,2.233438014984131,13,5350.312298750318,132,287892
SVM,GUROBI,optimal,2.1057629585266113,13,5360.657245726109,132,287892
SVM,GUROBI,optimal,2.2299790382385254,13,5329.329794867804,132,287892
SVM,GUROBI,optimal,2.3051810264587402,13,5358.71134035712,132,287892
SVM,GUROBI,optimal,2.082937002182007,13,5327.338797336584,132,287892
SVM,GUROBI,optimal,2.203934907913208,13,5326.69564646047,132,287892


==> data/results/benchmark_problems/GUROBI/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.019402027130126953,13,574.4968573392982,14,5754
SVM,GUROBI,optimal,0.018510103225708008,12,572.8544762304798,14,5754
SVM,GUROBI,optimal,0.01848292350769043,12,585.1847609570241,14,5754
SVM,GUROBI,optimal,0.02168893814086914,12,576.2368993799921,14,5754
SVM,GUROBI,optimal,0.0186920166015625,12,578.0801417292039,14,5754
SVM,GUROBI,optimal,0.01871013641357422,12,588.961390271161,14,5754
SVM,GUROBI,optimal,0.018804073333740234,12,581.3180072228412,14,5754
SVM,GUROBI,optimal,0.018663883209228516,12,581.1318835097532,14,5754
SVM,GUROBI,optimal,0.018312931060791016,12,583.3442404655938,14,5754
SVM,GUROBI,optimal,0.018162012100219727,12,566.9885387895406,14,5754


==> data/results/benchmark_problems/GUROBI/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.022633075714111328,12,663.2506842057159,16,7056
SVM,GUROBI,optimal,0.02270197868347168,12,651.5965636810597,16,7056
SVM,GUROBI,optimal,0.021607160568237305,11,651.9114137288626,16,7056
SVM,GUROBI,optimal,0.023114919662475586,12,674.0881146597574,16,7056
SVM,GUROBI,optimal,0.023187875747680664,12,667.7319395759869,16,7056
SVM,GUROBI,optimal,0.023446083068847656,12,666.4982183016868,16,7056
SVM,GUROBI,optimal,0.022665023803710938,12,676.8263436766051,16,7056
SVM,GUROBI,optimal,0.022944211959838867,12,661.479455103716,16,7056
SVM,GUROBI,optimal,0.02370595932006836,13,648.3942253456703,16,7056
SVM,GUROBI,optimal,0.022651195526123047,12,662.5105545053237,16,7056


==> data/results/benchmark_problems/GUROBI/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,3.9584648609161377,14,6666.176552151177,166,446706
SVM,GUROBI,optimal,4.717798948287964,14,6656.262727804364,166,446706
SVM,GUROBI,optimal,4.797538995742798,14,6719.163229962348,166,446706
SVM,GUROBI,optimal,4.3862080574035645,12,6672.3016102566435,166,446706
SVM,GUROBI,optimal,4.519941806793213,14,6722.754213749076,166,446706
SVM,GUROBI,optimal,4.710586071014404,13,6694.076899620269,166,446706
SVM,GUROBI,optimal,4.871614933013916,13,6682.47396898903,166,446706
SVM,GUROBI,optimal,4.513630151748657,13,6713.701740507995,166,446706
SVM,GUROBI,optimal,4.840196132659912,14,6770.323594098492,166,446706
SVM,GUROBI,optimal,4.911608934402466,14,6698.399597376077,166,446706


==> data/results/benchmark_problems/GUROBI/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.024528026580810547,12,701.9288110260784,17,7751
SVM,GUROBI,optimal,0.02464890480041504,12,682.1824736857732,17,7751
SVM,GUROBI,optimal,0.02454996109008789,12,718.3939548156594,17,7751
SVM,GUROBI,optimal,0.02567291259765625,13,700.6556707298322,17,7751
SVM,GUROBI,optimal,0.026918888092041016,12,700.2466378380102,17,7751
SVM,GUROBI,optimal,0.024998903274536133,12,687.2288527468173,17,7751
SVM,GUROBI,optimal,0.025424957275390625,13,718.7685888332842,17,7751
SVM,GUROBI,optimal,0.024029970169067383,12,701.9391279746679,17,7751
SVM,GUROBI,optimal,0.02306818962097168,11,694.9741112260168,17,7751
SVM,GUROBI,optimal,0.025352954864501953,12,710.7338728073462,17,7751


==> data/results/benchmark_problems/GUROBI/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.06417703628540039,12,812.508037858839,20,10020
SVM,GUROBI,optimal,0.06553196907043457,13,812.5390759174571,20,10020
SVM,GUROBI,optimal,0.061833858489990234,12,813.8956044960412,20,10020
SVM,GUROBI,optimal,0.06418299674987793,12,802.811110625643,20,10020
SVM,GUROBI,optimal,0.0630338191986084,12,825.1338175403237,20,10020
SVM,GUROBI,optimal,0.059242963790893555,11,823.7543263386241,20,10020
SVM,GUROBI,optimal,0.06273698806762695,12,823.7220008368146,20,10020
SVM,GUROBI,optimal,0.06609201431274414,13,800.8925335777265,20,10020
SVM,GUROBI,optimal,0.06369304656982422,12,814.9574857731538,20,10020
SVM,GUROBI,optimal,0.06197190284729004,12,847.7070250315988,20,10020


==> data/results/benchmark_problems/GUROBI/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,9.706768035888672,14,8470.079837666279,209,697223
SVM,GUROBI,optimal,10.182367086410522,14,8411.016966137928,209,697223
SVM,GUROBI,optimal,9.845051050186157,14,8420.253718703216,209,697223
SVM,GUROBI,optimal,9.941809892654419,14,8433.81878248622,209,697223
SVM,GUROBI,optimal,10.1614511013031,14,8517.564217959207,209,697223
SVM,GUROBI,optimal,8.659434080123901,14,8459.294750005456,209,697223
SVM,GUROBI,optimal,11.016402006149292,14,8356.209520499904,209,697223
SVM,GUROBI,optimal,10.759254217147827,14,8456.187737345737,209,697223
SVM,GUROBI,optimal,10.356404066085815,14,8525.463821681777,209,697223
SVM,GUROBI,optimal,10.651291847229004,14,8421.379125287405,209,697223


==> data/results/benchmark_problems/GUROBI/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.03897213935852051,13,926.206573206966,23,12557
SVM,GUROBI,optimal,0.03799104690551758,12,935.8728654301209,23,12557
SVM,GUROBI,optimal,0.03440594673156738,12,950.4673039706781,23,12557
SVM,GUROBI,optimal,0.06211996078491211,13,964.5205939329782,23,12557
SVM,GUROBI,optimal,0.060894012451171875,12,943.8977688726985,23,12557
SVM,GUROBI,optimal,0.07361698150634766,13,921.7302358258203,23,12557
SVM,GUROBI,optimal,0.0602109432220459,12,939.2944905107829,23,12557
SVM,GUROBI,optimal,0.037010908126831055,12,953.0985544714887,23,12557
SVM,GUROBI,optimal,0.037262916564941406,12,950.5859297104012,23,12557
SVM,GUROBI,optimal,0.03740811347961426,12,944.462471746722,23,12557


==> data/results/benchmark_problems/GUROBI/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.08442497253417969,12,1032.4325451492114,26,15366
SVM,GUROBI,optimal,0.08541202545166016,12,1040.975897490806,26,15366
SVM,GUROBI,optimal,0.06875991821289062,13,1067.4784586938256,26,15366
SVM,GUROBI,optimal,0.09117507934570312,13,1069.291911506246,26,15366
SVM,GUROBI,optimal,0.04449582099914551,12,1070.9556190165445,26,15366
SVM,GUROBI,optimal,0.04835200309753418,13,1076.4943532620957,26,15366
SVM,GUROBI,optimal,0.0391850471496582,12,1061.8008529950807,26,15366
SVM,GUROBI,optimal,0.04557180404663086,12,1073.6405983098448,26,15366
SVM,GUROBI,optimal,0.04353189468383789,12,1047.2505689581312,26,15366
SVM,GUROBI,optimal,0.0447080135345459,12,1064.259139111257,26,15366


==> data/results/benchmark_problems/GUROBI/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.06555008888244629,14,1297.4326503096047,31,20645
SVM,GUROBI,optimal,0.05686807632446289,12,1255.2822148814432,31,20645
SVM,GUROBI,optimal,0.05833292007446289,12,1256.025920040583,31,20645
SVM,GUROBI,optimal,0.06124997138977051,13,1264.2069910838686,31,20645
SVM,GUROBI,optimal,0.05734992027282715,12,1258.7280157467221,31,20645
SVM,GUROBI,optimal,0.05853104591369629,12,1276.3304872507604,31,20645
SVM,GUROBI,optimal,0.06093597412109375,13,1260.4298582913204,31,20645
SVM,GUROBI,optimal,0.05597496032714844,12,1258.3022384458297,31,20645
SVM,GUROBI,optimal,0.0587160587310791,12,1260.8863380271687,31,20645
SVM,GUROBI,optimal,0.056986093521118164,12,1275.1509716650949,31,20645


==> data/results/benchmark_problems/GUROBI/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.08709001541137695,14,1485.4871568952087,37,27971
SVM,GUROBI,optimal,0.08080315589904785,13,1534.8417292249017,37,27971
SVM,GUROBI,optimal,0.07892107963562012,13,1473.1267737480414,37,27971
SVM,GUROBI,optimal,0.08236885070800781,13,1489.0864318754334,37,27971
SVM,GUROBI,optimal,0.08173799514770508,13,1514.4521431224937,37,27971
SVM,GUROBI,optimal,0.07784700393676758,12,1492.5782601603778,37,27971
SVM,GUROBI,optimal,0.08666300773620605,13,1526.4972542118494,37,27971
SVM,GUROBI,optimal,0.08053112030029297,13,1516.105510318285,37,27971
SVM,GUROBI,optimal,0.07625699043273926,12,1501.1720044250724,37,27971
SVM,GUROBI,optimal,0.07697701454162598,12,1504.5631750849636,37,27971


==> data/results/benchmark_problems/GUROBI/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.1072850227355957,13,1802.6474470884618,45,39419
SVM,GUROBI,optimal,0.10881590843200684,13,1854.608324886021,45,39419
SVM,GUROBI,optimal,0.11324286460876465,13,1837.8377929461944,45,39419
SVM,GUROBI,optimal,0.10367298126220703,12,1843.3175860032766,45,39419
SVM,GUROBI,optimal,0.1088409423828125,13,1819.3928718151606,45,39419
SVM,GUROBI,optimal,0.1155850887298584,14,1819.3005532738755,45,39419
SVM,GUROBI,optimal,0.10767006874084473,12,1855.3505321837838,45,39419
SVM,GUROBI,optimal,0.10680508613586426,12,1837.3862140406434,45,39419
SVM,GUROBI,optimal,0.11854910850524902,14,1856.3846618673285,45,39419
SVM,GUROBI,optimal,0.10389304161071777,12,1841.441710339022,45,39419


==> data/results/benchmark_problems/GUROBI/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.4729599952697754,13,2237.955183213345,55,56429
SVM,GUROBI,optimal,0.35730910301208496,13,2242.673194951101,55,56429
SVM,GUROBI,optimal,0.475506067276001,12,2230.5250676645833,55,56429
SVM,GUROBI,optimal,0.5964598655700684,13,2264.3500918889968,55,56429
SVM,GUROBI,optimal,0.5234811305999756,13,2245.5472634497805,55,56429
SVM,GUROBI,optimal,0.5840940475463867,13,2173.4298668749802,55,56429
SVM,GUROBI,optimal,0.5733499526977539,12,2196.3198477012957,55,56429
SVM,GUROBI,optimal,0.6139960289001465,13,2229.576518372344,55,56429
SVM,GUROBI,optimal,0.5791199207305908,13,2277.1282303719186,55,56429
SVM,GUROBI,optimal,0.5595672130584717,13,2212.3268909400226,55,56429


==> data/results/benchmark_problems/GUROBI/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.5439300537109375,13,2714.6401543823613,68,83028
SVM,GUROBI,optimal,0.5946099758148193,14,2735.2883251286876,68,83028
SVM,GUROBI,optimal,0.614293098449707,14,2766.6425920196125,68,83028
SVM,GUROBI,optimal,0.6694929599761963,13,2754.158451238216,68,83028
SVM,GUROBI,optimal,0.698969841003418,13,2788.357795533921,68,83028
SVM,GUROBI,optimal,0.6875319480895996,13,2719.5444764224344,68,83028
SVM,GUROBI,optimal,0.6139509677886963,13,2783.822380755245,68,83028
SVM,GUROBI,optimal,0.6880600452423096,13,2739.6525311628216,68,83028
SVM,GUROBI,optimal,0.6983299255371094,13,2748.948914602468,68,83028
SVM,GUROBI,optimal,0.5771799087524414,13,2777.469946175508,68,83028


==> data/results/benchmark_problems/GUROBI/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI,optimal,0.6872498989105225,13,3393.3624422047933,84,122724
SVM,GUROBI,optimal,0.9929850101470947,13,3418.7496286387227,84,122724
SVM,GUROBI,optimal,0.9279458522796631,14,3457.290254460911,84,122724
SVM,GUROBI,optimal,0.8811349868774414,13,3401.180424990064,84,122724
SVM,GUROBI,optimal,0.8797719478607178,13,3388.0280695981955,84,122724
SVM,GUROBI,optimal,0.9823081493377686,13,3421.0304172918422,84,122724
SVM,GUROBI,optimal,0.9159297943115234,13,3419.1673462591716,84,122724
SVM,GUROBI,optimal,1.0060820579528809,14,3387.3953016040773,84,122724
SVM,GUROBI,optimal,0.9576342105865479,13,3404.097120184133,84,122724
SVM,GUROBI,optimal,0.8798799514770508,13,3423.967360187586,84,122724


==> data/results/benchmark_problems/GUROBI/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI,optimal,0.03914499282836914,11,-0.4067156248238391,10,178
Random QP,GUROBI,optimal,0.035579919815063484,16,3.0662536847951287,10,186
Random QP,GUROBI,optimal,0.03916096687316895,11,10.33567687217284,10,180
Random QP,GUROBI,optimal,0.03916192054748535,11,8.044181255380746,10,178
Random QP,GUROBI,optimal,0.0023910999298095703,13,-3.7955019740330114,10,182
Random QP,GUROBI,optimal,0.0338590145111084,13,2.852392458919155,10,178
Random QP,GUROBI,optimal,0.00894308090209961,15,-3.058394103384824,10,182
Random QP,GUROBI,optimal,0.005610942840576172,12,7.469246255884205,10,176
Random QP,GUROBI,optimal,0.003309965133666992,11,1.637350651287622,10,172
Random QP,GUROBI,optimal,0.003637075424194336,13,2.99730456730394,10,180
Random QP,GUROBI,optimal,0.001956939697265625,13,3.032983363838306,11,224
Random QP,GUROBI,optimal,0.002192974090576172,13,6.402943693157939,11,218
Random QP,GUROBI,optimal,0.0019299983978271484,13,1.6043094122400612,11,214
Random QP,GUROBI,optimal,0.0017938613891601562,14,14.485513666117885,11,216
Random QP,GUROBI,optimal,0.0016942024230957033,13,7.444894501086335,11,224
Random QP,GUROBI,optimal,0.0019009113311767574,13,66.72508471713482,11,212
Random QP,GUROBI,optimal,0.0016720294952392578,12,10.517339251427167,11,218
Random QP,GUROBI,optimal,0.0015549659729003904,13,3.9256789611658762,11,216
Random QP,GUROBI,optimal,0.0018761157989501953,13,5.7909885504796526,11,208
Random QP,GUROBI,optimal,0.0017271041870117188,13,6.110695400918289,11,216
Random QP,GUROBI,optimal,0.002142190933227539,12,6.5820979317852535,12,264
Random QP,GUROBI,optimal,0.002104043960571289,13,0.13000755057958835,12,250
Random QP,GUROBI,optimal,0.002129793167114258,13,29.311764351920814,12,254
Random QP,GUROBI,optimal,0.0018548965454101558,12,8.348718997427053,12,258
Random QP,GUROBI,optimal,0.00238800048828125,12,7.035228831421728,12,262
Random QP,GUROBI,optimal,0.002118110656738281,11,5.970447842164344,12,254
Random QP,GUROBI,optimal,0.0019211769104003906,12,0.4509584350011688,12,250
Random QP,GUROBI,optimal,0.002156972885131836,12,6.356189012149899,12,258
Random QP,GUROBI,optimal,0.002214908599853516,11,18.491155896760482,12,258
Random QP,GUROBI,optimal,0.002357006072998047,13,-2.6939234446821203,12,254
Random QP,GUROBI,optimal,0.0017900466918945312,12,5.065898343130868,13,306
Random QP,GUROBI,optimal,0.002223968505859375,11,0.7757266650123498,13,308
Random QP,GUROBI,optimal,0.003296852111816407,12,2.235542522307586,13,316
Random QP,GUROBI,optimal,0.0033872127532958984,13,0.7074237079964749,13,302
Random QP,GUROBI,optimal,0.0029790401458740234,13,8.484040623729257,13,296
Random QP,GUROBI,optimal,0.003039836883544922,16,20.834894147579575,13,302
Random QP,GUROBI,optimal,0.002493143081665039,14,10.047973328890002,13,304
Random QP,GUROBI,optimal,0.003365039825439453,14,1.4171511159064494,13,306
Random QP,GUROBI,optimal,0.002838850021362305,13,13.203321687427518,13,298
Random QP,GUROBI,optimal,0.003344058990478516,11,35.91115763684137,13,304
Random QP,GUROBI,optimal,0.003436088562011719,13,27.8470413977,15,412
Random QP,GUROBI,optimal,0.004117012023925781,12,9.814766171855196,15,422
Random QP,GUROBI,optimal,0.003433942794799805,15,14.376194332659338,15,406
Random QP,GUROBI,optimal,0.0037450790405273438,11,25.274609565220786,15,418
Random QP,GUROBI,optimal,0.003281116485595703,11,2.812726375379365,15,412
Random QP,GUROBI,optimal,0.00323486328125,12,13.390197937157776,15,408
Random QP,GUROBI,optimal,0.004092931747436523,11,9.887007989270726,15,416
Random QP,GUROBI,optimal,0.004089117050170898,13,6.191696209121973,15,410
Random QP,GUROBI,optimal,0.0035288333892822266,11,6.533237821735474,15,406
Random QP,GUROBI,optimal,0.00422215461730957,12,18.918699024983574,15,412
Random QP,GUROBI,optimal,0.00633692741394043,12,9.47295955415632,18,612
Random QP,GUROBI,optimal,0.008244037628173828,12,2.5659019006235964,18,594
Random QP,GUROBI,optimal,0.007439136505126953,11,18.124685919967565,18,614
Random QP,GUROBI,optimal,0.00828099250793457,13,6.469777737317601,18,604
Random QP,GUROBI,optimal,0.009337902069091795,14,4.225816026281953,18,610
Random QP,GUROBI,optimal,0.010128021240234377,14,11.135122531506251,18,612
Random QP,GUROBI,optimal,0.007639169692993164,13,6.898337813170026,18,602
Random QP,GUROBI,optimal,0.007630109786987305,14,29.985592270900522,18,622
Random QP,GUROBI,optimal,0.00959491729736328,12,-0.6267424297714124,18,594
Random QP,GUROBI,optimal,0.007351875305175781,12,11.915666664540394,18,598
Random QP,GUROBI,optimal,0.0213320255279541,13,37.504618694891896,23,1002
Random QP,GUROBI,optimal,0.02291083335876465,14,24.39302119389981,23,1016
Random QP,GUROBI,optimal,0.019914865493774414,13,31.589149989886074,23,1032
Random QP,GUROBI,optimal,0.015635967254638672,13,59.856086025550745,23,1020
Random QP,GUROBI,optimal,0.02408003807067871,13,32.96696922757729,23,1022
Random QP,GUROBI,optimal,0.01995992660522461,11,17.03751976271647,23,1066
Random QP,GUROBI,optimal,0.023801088333129883,14,12.391190207441015,23,1004
Random QP,GUROBI,optimal,0.018099069595336914,12,42.540225129629114,23,1034
Random QP,GUROBI,optimal,0.021750211715698242,13,52.084991851908605,23,994
Random QP,GUROBI,optimal,0.02034807205200196,13,37.77319014959549,23,1016
Random QP,GUROBI,optimal,0.04890108108520508,13,39.53319097581422,29,1694
Random QP,GUROBI,optimal,0.048779964447021484,14,30.61640844491522,29,1694
Random QP,GUROBI,optimal,0.05048799514770508,13,85.92317438631535,29,1702
Random QP,GUROBI,optimal,0.043313026428222656,12,58.30224255090559,29,1670
Random QP,GUROBI,optimal,0.04106998443603516,12,22.921814639926318,29,1672
Random QP,GUROBI,optimal,0.04949784278869629,13,36.59074621454826,29,1680
Random QP,GUROBI,optimal,0.0542910099029541,14,46.786090448814456,29,1688
Random QP,GUROBI,optimal,0.049037933349609375,14,18.587928845340628,29,1702
Random QP,GUROBI,optimal,0.04895496368408203,13,47.52667228053266,29,1664
Random QP,GUROBI,optimal,0.04497694969177246,13,48.976396441314144,29,1696
Random QP,GUROBI,optimal,0.8245229721069336,15,86.1081614018009,39,3204
Random QP,GUROBI,optimal,0.5222198963165283,14,91.1845246598992,39,3204
Random QP,GUROBI,optimal,0.7878360748291016,15,105.23463958701254,39,3200
Random QP,GUROBI,optimal,0.6944620609283447,15,56.155551900001456,39,3166
Random QP,GUROBI,optimal,0.5959739685058594,16,49.21571594532531,39,3220
Random QP,GUROBI,optimal,0.5153510570526123,16,153.70869160929175,39,3160
Random QP,GUROBI,optimal,0.8070597648620605,14,83.0043305305392,39,3192
Random QP,GUROBI,optimal,0.8074920177459717,15,68.4070043011205,39,3252
Random QP,GUROBI,optimal,0.6216959953308105,14,124.27711474536562,39,3230
Random QP,GUROBI,optimal,0.7147209644317627,14,90.62408296461732,39,3226
Random QP,GUROBI,optimal,1.2101719379425049,15,180.92496464873642,53,6268
Random QP,GUROBI,optimal,1.1451561450958252,15,267.76342577067555,53,6208
Random QP,GUROBI,optimal,1.1934680938720703,15,232.6326979174516,53,6260
Random QP,GUROBI,optimal,1.2020361423492432,17,235.77097927852486,53,6246
Random QP,GUROBI,optimal,1.0758860111236572,14,189.2716619426036,53,6126
Random QP,GUROBI,optimal,0.9428129196166992,16,214.73260092616505,53,6152
Random QP,GUROBI,optimal,0.5477759838104248,14,140.22295790065806,53,6178
Random QP,GUROBI,optimal,1.2016589641571045,16,226.20700378180013,53,6130
Random QP,GUROBI,optimal,1.01678204536438,16,212.32221999885297,53,6166
Random QP,GUROBI,optimal,0.8766329288482666,15,169.61943325580518,53,6190
Random QP,GUROBI,optimal,1.6460328102111816,16,351.11347560196737,73,12284
Random QP,GUROBI,optimal,1.5725460052490234,15,537.264445852507,73,12384
Random QP,GUROBI,optimal,1.8039569854736328,15,245.9941572734515,73,12288
Random QP,GUROBI,optimal,1.7052950859069824,16,233.50366632942,73,12342
Random QP,GUROBI,optimal,1.7742400169372559,16,226.1612023570956,73,12356
Random QP,GUROBI,optimal,1.7951650619506836,15,420.68593911661003,73,12384
Random QP,GUROBI,optimal,1.723280906677246,16,317.9441809939858,73,12438
Random QP,GUROBI,optimal,1.669039964675903,15,364.4465458811965,73,12406
Random QP,GUROBI,optimal,1.696789026260376,16,318.4449852775287,73,12370
Random QP,GUROBI,optimal,1.8130130767822263,16,516.5118764470279,73,12350
Random QP,GUROBI,optimal,3.4138910770416264,15,663.2419333413826,103,25576
Random QP,GUROBI,optimal,3.370388984680176,16,567.2282302525057,103,25516
Random QP,GUROBI,optimal,3.3279268741607666,15,1009.5777563405676,103,25482
Random QP,GUROBI,optimal,3.4364230632781982,16,487.16407183047545,103,25448
Random QP,GUROBI,optimal,3.4716382026672363,17,935.4365771344267,103,25508
Random QP,GUROBI,optimal,3.4612429141998287,16,532.7723832281481,103,25530
Random QP,GUROBI,optimal,3.01863694190979,15,720.442931060796,103,25594
Random QP,GUROBI,optimal,3.253607988357544,15,725.1202951768033,103,25534
Random QP,GUROBI,optimal,3.417541027069092,15,757.510521229198,103,25440
Random QP,GUROBI,optimal,3.184544801712036,15,732.79306767221,103,25514
Random QP,GUROBI,optimal,7.651483058929442,16,1311.1870549204284,146,52538
Random QP,GUROBI,optimal,7.673147916793822,16,1690.7848281940821,146,52524
Random QP,GUROBI,optimal,7.560835123062134,16,1689.3493131234216,146,52582
Random QP,GUROBI,optimal,7.432512998580933,16,1526.2111588024952,146,52540
Random QP,GUROBI,optimal,7.514652967453003,16,1374.331371883919,146,52570
Random QP,GUROBI,optimal,7.14552903175354,15,1635.0558118793203,146,52498
Random QP,GUROBI,optimal,7.646322011947633,17,1162.9366671574405,146,52604
Random QP,GUROBI,optimal,6.68946099281311,15,1681.9681591263006,146,52558
Random QP,GUROBI,optimal,7.470444202423098,17,1859.7216786306992,146,52482
Random QP,GUROBI,optimal,7.676378011703491,18,1255.7866488330794,146,52470
Random QP,GUROBI,optimal,12.551022052764893,16,2708.887043897802,211,110960
Random QP,GUROBI,optimal,12.422110795974731,15,3175.6961123834385,211,110986
Random QP,GUROBI,optimal,12.658740997314453,18,3283.5231502966376,211,110918
Random QP,GUROBI,optimal,12.329673051834106,17,2736.960305719105,211,110914
Random QP,GUROBI,optimal,10.292105913162233,15,2396.649804874068,211,110938
Random QP,GUROBI,optimal,12.035475015640259,16,3297.0991369130993,211,110968
Random QP,GUROBI,optimal,11.760349988937378,15,2549.868568334821,211,110924
Random QP,GUROBI,optimal,11.591592788696287,16,2542.1178487470097,211,110948
Random QP,GUROBI,optimal,11.606544017791748,16,2581.4912124658067,211,110992
Random QP,GUROBI,optimal,12.149588823318481,16,3237.455498831478,211,110932
Random QP,GUROBI,optimal,27.598517179489136,15,6967.992369612613,304,230956
Random QP,GUROBI,optimal,28.05804204940796,16,6907.08039701684,304,230924
Random QP,GUROBI,optimal,27.826427936553955,16,6634.481485804796,304,230968
Random QP,GUROBI,optimal,27.503627061843872,16,6375.567198700083,304,230910
Random QP,GUROBI,optimal,27.12143492698669,15,5316.973119641414,304,230986
Random QP,GUROBI,optimal,27.99029994010925,16,6420.808566402953,304,230934
Random QP,GUROBI,optimal,26.07145404815674,15,5924.959731251405,304,230940
Random QP,GUROBI,optimal,28.06748604774475,15,5180.796190806089,304,230944
Random QP,GUROBI,optimal,25.18065905570984,15,6738.6080749664025,304,230960
Random QP,GUROBI,optimal,26.11009311676025,15,7282.278690441723,304,230954
Random QP,GUROBI,optimal,78.78418302536011,16,16903.90308054387,442,488410
Random QP,GUROBI,optimal,87.08846688270569,16,13286.5332597559,442,488400
Random QP,GUROBI,optimal,87.46468806266785,17,12647.606129549165,442,488398
Random QP,GUROBI,optimal,85.28574109077455,15,14487.285852534054,442,488406
Random QP,GUROBI,optimal,83.4123818874359,15,13420.327199629382,442,488398
Random QP,GUROBI,optimal,83.57631897926329,15,15031.441239669097,442,488406
Random QP,GUROBI,optimal,87.6030330657959,17,13716.12537489738,442,488398
Random QP,GUROBI,optimal,85.83605599403381,16,14796.404249480727,442,488402
Random QP,GUROBI,optimal,82.38977193832396,14,14513.104727329435,442,488404
Random QP,GUROBI,optimal,81.18975806236267,15,15004.143431669349,442,488394
Random QP,GUROBI,optimal,225.3811390399933,15,30852.47169097308,644,1036840
Random QP,GUROBI,optimal,223.75019192695615,15,30689.318721045223,644,1036840
Random QP,GUROBI,optimal,224.61789989471438,14,31130.658944625033,644,1036838
Random QP,GUROBI,optimal,226.43995714187625,16,26461.54328251209,644,1036840
Random QP,GUROBI,optimal,219.72299313545227,16,31390.415170195887,644,1036840
Random QP,GUROBI,optimal,210.2449541091919,14,30571.489512207765,644,1036838
Random QP,GUROBI,optimal,221.49024415016171,14,29012.283436839585,644,1036840
Random QP,GUROBI,optimal,219.6427149772644,16,27070.064321967642,644,1036840
Random QP,GUROBI,optimal,225.23703789710999,15,25719.56009689888,644,1036836
Random QP,GUROBI,optimal,223.16418313980103,15,26966.182909423143,644,1036840
Random QP,GUROBI,optimal,650.6665809154509,16,62564.302696386876,940,2209000
Random QP,GUROBI,optimal,655.4663248062134,15,60049.046746314,940,2209000
Random QP,GUROBI,optimal,655.7013618946074,15,72618.67984903835,940,2209000
Random QP,GUROBI,optimal,648.1530380249022,16,65050.94928159338,940,2209000
Random QP,GUROBI,optimal,638.0543529987335,15,68758.41602273512,940,2209000
Random QP,GUROBI,optimal,653.0739388465881,16,74168.00429069577,940,2209000
Random QP,GUROBI,optimal,657.9983208179474,16,67471.21470934142,940,2209000
Random QP,GUROBI,optimal,636.6985170841218,15,58346.69196779037,940,2209000
Random QP,GUROBI,optimal,623.7098550796509,15,63708.49602467713,940,2209000
Random QP,GUROBI,optimal,626.5288820266724,15,80039.80680250397,940,2209000
Random QP,GUROBI,time_limit,1043.3865339756012,9,,1373,4712822
Random QP,GUROBI,time_limit,1033.6565270423891,9,,1373,4712822
Random QP,GUROBI,time_limit,1038.343071937561,9,,1373,4712822
Random QP,GUROBI,time_limit,1041.929800033569,9,,1373,4712822
Random QP,GUROBI,time_limit,1038.8313961029053,9,,1373,4712822
Random QP,GUROBI,time_limit,1043.948877096176,9,,1373,4712822
Random QP,GUROBI,time_limit,1026.2812271118164,9,,1373,4712822
Random QP,GUROBI,time_limit,1037.6183059215546,9,,1373,4712822
Random QP,GUROBI,time_limit,1042.8138329982758,9,,1373,4712822
Random QP,GUROBI,time_limit,1041.6195850372314,9,,1373,4712822
Random QP,GUROBI,time_limit,1102.7811489105222,1,,2009,10090202
Random QP,GUROBI,time_limit,1126.1766579151156,1,,2009,10090202
Random QP,GUROBI,time_limit,1119.6541199684143,1,,2009,10090202
Random QP,GUROBI,time_limit,1126.7566080093386,1,,2009,10090202
Random QP,GUROBI,time_limit,1125.791719198227,1,,2009,10090202
Random QP,GUROBI,time_limit,1120.143931865692,1,,2009,10090202
Random QP,GUROBI,time_limit,1114.6936159133909,1,,2009,10090202
Random QP,GUROBI,time_limit,1131.063907146454,1,,2009,10090202
Random QP,GUROBI,time_limit,1002.3515241146088,-1,,2009,10090202
Random QP,GUROBI,time_limit,1121.9725539684296,1,,2009,10090202
Eq QP,GUROBI,optimal,0.17904090881347656,2,-106.24857077075715,10,35
Eq QP,GUROBI,optimal,0.1803889274597168,2,-58.206669348072396,10,43
Eq QP,GUROBI,optimal,0.17911291122436526,2,-21.901897660219344,10,37
Eq QP,GUROBI,optimal,0.1790142059326172,2,-9.656449917457774,10,35
Eq QP,GUROBI,optimal,0.17896509170532227,2,-164.32963115864078,10,39
Eq QP,GUROBI,optimal,0.17908883094787598,2,-164.62870822159675,10,35
Eq QP,GUROBI,optimal,0.17904400825500488,2,-102.27011212231159,10,39
Eq QP,GUROBI,optimal,0.17904996871948242,2,-13.84397805416937,10,33
Eq QP,GUROBI,optimal,0.1789991855621338,2,-137.10561859956758,10,29
Eq QP,GUROBI,optimal,0.1790299415588379,2,-20.424715043787838,10,37
Eq QP,GUROBI,optimal,0.0008199214935302732,2,-61.89896611803922,11,51
Eq QP,GUROBI,optimal,0.00271296501159668,2,-86.94731466171378,11,45
Eq QP,GUROBI,optimal,0.0009639263153076172,2,-38.79269375423328,11,41
Eq QP,GUROBI,optimal,0.0012958049774169922,2,-55.96000385075942,11,43
Eq QP,GUROBI,optimal,0.0008749961853027344,2,2.0518204277005228,11,51
Eq QP,GUROBI,optimal,0.0007290840148925781,2,-21.787919440471654,11,39
Eq QP,GUROBI,optimal,0.0012671947479248047,2,-87.6478681317598,11,45
Eq QP,GUROBI,optimal,0.0014660358428955078,2,-145.28589074982108,11,43
Eq QP,GUROBI,optimal,0.0007510185241699219,2,-26.45541997197413,11,35
Eq QP,GUROBI,optimal,0.001486063003540039,2,-16.97568748246979,11,43
Eq QP,GUROBI,optimal,0.01308894157409668,2,-58.88806586983034,12,58
Eq QP,GUROBI,optimal,0.0007488727569580077,2,-70.60403227283426,12,44
Eq QP,GUROBI,optimal,0.0006480216979980469,2,-16.584037850349098,12,48
Eq QP,GUROBI,optimal,0.0008389949798583982,2,-25.478120889759488,12,52
Eq QP,GUROBI,optimal,0.0008060932159423827,2,-32.529684075497734,12,56
Eq QP,GUROBI,optimal,0.0007569789886474607,2,-13.650502112655715,12,48
Eq QP,GUROBI,optimal,0.00074005126953125,2,-17.260520940337152,12,44
Eq QP,GUROBI,optimal,0.0012738704681396484,2,-30.13160767606309,12,52
Eq QP,GUROBI,optimal,0.009067058563232422,2,-21.74078740909155,12,52
Eq QP,GUROBI,optimal,0.008972883224487305,2,-25.968020757965064,12,48
Eq QP,GUROBI,optimal,0.0006761550903320312,2,-222.1342017472461,13,64
Eq QP,GUROBI,optimal,0.000820159912109375,2,-8.447643295999056,13,66
Eq QP,GUROBI,optimal,0.0007009506225585938,2,-19.830774086078307,13,74
Eq QP,GUROBI,optimal,0.0017452239990234375,2,-4.588101552681824,13,60
Eq QP,GUROBI,optimal,0.0007970333099365232,2,-37.543391940340534,13,54
Eq QP,GUROBI,optimal,0.0009520053863525393,2,-20.044078771225692,13,60
Eq QP,GUROBI,optimal,0.0008180141448974607,2,-35.525226152740586,13,62
Eq QP,GUROBI,optimal,0.0008211135864257812,2,-2.511648893526392,13,64
Eq QP,GUROBI,optimal,0.0007319450378417969,2,-148.39719373849027,13,56
Eq QP,GUROBI,optimal,0.0008609294891357423,2,-9.594571434645005,13,62
Eq QP,GUROBI,optimal,0.0010211467742919922,2,-63.50570614157047,15,90
Eq QP,GUROBI,optimal,0.0021560192108154297,2,-4.983428982034999,15,100
Eq QP,GUROBI,optimal,0.0008790493011474607,2,-11.960328344875588,15,84
Eq QP,GUROBI,optimal,0.0022020339965820312,2,0.9418700025328892,15,96
Eq QP,GUROBI,optimal,0.0008611679077148438,2,-28.282277384455533,15,90
Eq QP,GUROBI,optimal,0.0013670921325683596,2,-0.8870640640129858,15,86
Eq QP,GUROBI,optimal,0.0011250972747802734,2,-4.399228998704271,15,94
Eq QP,GUROBI,optimal,0.0013530254364013672,2,-23.36849698850807,15,88
Eq QP,GUROBI,optimal,0.0013179779052734375,2,-146.169309719361,15,84
Eq QP,GUROBI,optimal,0.001271963119506836,2,-130.43503721676242,15,90
Eq QP,GUROBI,optimal,0.0008258819580078125,2,1.5933609458793825,18,150
Eq QP,GUROBI,optimal,0.0007920265197753906,2,-1.8768477493119031,18,132
Eq QP,GUROBI,optimal,0.0008549690246582031,2,-163.38904891434146,18,152
Eq QP,GUROBI,optimal,0.0007898807525634768,2,-28.528603255677535,18,142
Eq QP,GUROBI,optimal,0.0007839202880859375,2,-24.202514736934,18,148
Eq QP,GUROBI,optimal,0.0009608268737792967,2,7.287283557213867,18,150
Eq QP,GUROBI,optimal,0.0008349418640136719,2,-2.6228305675378967,18,140
Eq QP,GUROBI,optimal,0.0011789798736572266,2,0.1477462722655023,18,160
Eq QP,GUROBI,optimal,0.002442121505737305,2,-24.425130707375178,18,132
Eq QP,GUROBI,optimal,0.0013570785522460938,2,8.806886112320203,18,136
Eq QP,GUROBI,optimal,0.0008840560913085938,2,0.7387233272287927,23,246
Eq QP,GUROBI,optimal,0.00092315673828125,2,2.4534309893227912,23,260
Eq QP,GUROBI,optimal,0.0008838176727294922,2,-8.019167100779919,23,276
Eq QP,GUROBI,optimal,0.0008940696716308594,2,-5.523696514023591,23,264
Eq QP,GUROBI,optimal,0.005605936050415039,2,-40.01998147908373,23,266
Eq QP,GUROBI,optimal,0.001736164093017578,2,4.6562189833315495,23,310
Eq QP,GUROBI,optimal,0.0009129047393798828,2,10.080248125565186,23,248
Eq QP,GUROBI,optimal,0.001024007797241211,2,-8.974081499962299,23,278
Eq QP,GUROBI,optimal,0.0009489059448242188,2,3.36594894816896,23,238
Eq QP,GUROBI,optimal,0.0011968612670898438,2,-5.9831928449577,23,260
Eq QP,GUROBI,optimal,0.001307964324951172,2,5.833066279807304,29,493
Eq QP,GUROBI,optimal,0.0012791156768798828,2,-7.483285043138522,29,493
Eq QP,GUROBI,optimal,0.0015549659729003904,2,13.116156064363684,29,501
Eq QP,GUROBI,optimal,0.0013401508331298828,2,-24.342780558602254,29,469
Eq QP,GUROBI,optimal,0.001230001449584961,2,5.298510127401912,29,471
Eq QP,GUROBI,optimal,0.0010390281677246094,2,-5.518453111962853,29,479
Eq QP,GUROBI,optimal,0.0012540817260742188,2,5.557970016159857,29,487
Eq QP,GUROBI,optimal,0.0012738704681396484,2,-46.1113406175698,29,501
Eq QP,GUROBI,optimal,0.0010540485382080078,2,11.178523865105719,29,463
Eq QP,GUROBI,optimal,0.0013811588287353516,2,5.965643861163128,29,495
Eq QP,GUROBI,optimal,0.002557039260864258,2,1.1533511563472452,39,1034
Eq QP,GUROBI,optimal,0.002777099609375,2,4.156197764022856,39,1034
Eq QP,GUROBI,optimal,0.002460002899169922,2,17.340254823241644,39,1030
Eq QP,GUROBI,optimal,0.001714944839477539,2,1.1299876204739707,39,996
Eq QP,GUROBI,optimal,0.0016689300537109375,2,23.183453999003248,39,1050
Eq QP,GUROBI,optimal,0.00168609619140625,2,24.51647495020125,39,990
Eq QP,GUROBI,optimal,0.0016717910766601562,2,10.265224491098817,39,1022
Eq QP,GUROBI,optimal,0.001730203628540039,2,9.207632715765268,39,1082
Eq QP,GUROBI,optimal,0.0016570091247558596,2,17.19017052290094,39,1060
Eq QP,GUROBI,optimal,0.0026738643646240234,2,15.752368481576314,39,1056
Eq QP,GUROBI,optimal,0.002357959747314453,2,27.06638136600437,53,2261
Eq QP,GUROBI,optimal,0.0021979808807373047,2,89.03189739272543,53,2201
Eq QP,GUROBI,optimal,0.002267122268676758,2,44.156437567242925,53,2253
Eq QP,GUROBI,optimal,0.002193927764892578,2,43.1899400451864,53,2239
Eq QP,GUROBI,optimal,0.002488851547241211,2,24.897255884454665,53,2119
Eq QP,GUROBI,optimal,0.002299070358276367,2,23.819178519743424,53,2145
Eq QP,GUROBI,optimal,0.003531932830810547,2,23.565134865042964,53,2171
Eq QP,GUROBI,optimal,0.0035829544067382812,2,14.989985891446269,53,2123
Eq QP,GUROBI,optimal,0.003473997116088867,2,62.06418042104482,53,2159
Eq QP,GUROBI,optimal,0.0038149356842041016,2,64.89260391950577,53,2183
Eq QP,GUROBI,optimal,0.0036220550537109375,2,37.33059066910037,73,4685
Eq QP,GUROBI,optimal,0.0037779808044433602,2,83.41193406759345,73,4785
Eq QP,GUROBI,optimal,0.0035779476165771484,2,120.26139520904265,73,4689
Eq QP,GUROBI,optimal,0.003679990768432617,2,80.82749378169169,73,4743
Eq QP,GUROBI,optimal,0.003641843795776367,2,128.27205926613033,73,4757
Eq QP,GUROBI,optimal,0.003690004348754883,2,68.0026162796841,73,4785
Eq QP,GUROBI,optimal,0.00423121452331543,2,132.1433281795161,73,4839
Eq QP,GUROBI,optimal,0.0041811466217041016,2,140.72228027449054,73,4807
Eq QP,GUROBI,optimal,0.004266977310180664,2,76.8239047510417,73,4771
Eq QP,GUROBI,optimal,0.003957986831665039,2,79.1194997615516,73,4751
Eq QP,GUROBI,optimal,0.007595062255859375,2,228.26045652907624,103,10450
Eq QP,GUROBI,optimal,0.007528066635131836,2,141.2765679909492,103,10390
Eq QP,GUROBI,optimal,0.0075910091400146484,2,151.09380142843256,103,10356
Eq QP,GUROBI,optimal,0.0076141357421875,2,131.3818484560323,103,10322
Eq QP,GUROBI,optimal,0.00761103630065918,2,222.19560986070087,103,10382
Eq QP,GUROBI,optimal,0.007465124130249022,2,58.95274863393712,103,10404
Eq QP,GUROBI,optimal,0.0072479248046875,2,218.80167068347882,103,10468
Eq QP,GUROBI,optimal,0.007261037826538086,2,230.5809080536851,103,10408
Eq QP,GUROBI,optimal,0.00758814811706543,2,254.20329487598755,103,10314
Eq QP,GUROBI,optimal,0.007569074630737305,2,175.33775539705948,103,10388
Eq QP,GUROBI,optimal,0.2718591690063477,2,353.0878612461625,146,22162
Eq QP,GUROBI,optimal,0.13800597190856936,2,394.37307403588477,146,22148
Eq QP,GUROBI,optimal,0.0826578140258789,2,279.34851259678305,146,22206
Eq QP,GUROBI,optimal,0.34481096267700195,2,209.35986492936686,146,22164
Eq QP,GUROBI,optimal,0.3357810974121094,2,239.2239008809429,146,22194
Eq QP,GUROBI,optimal,0.2572648525238037,2,339.20634194500417,146,22122
Eq QP,GUROBI,optimal,0.3124599456787109,2,396.85023423290704,146,22228
Eq QP,GUROBI,optimal,0.3387660980224609,2,290.1152980152878,146,22182
Eq QP,GUROBI,optimal,0.2723250389099121,2,534.7261409244569,146,22106
Eq QP,GUROBI,optimal,0.3329939842224121,2,329.39071272762567,146,22094
Eq QP,GUROBI,optimal,0.10649394989013672,2,627.8072445662907,211,47502
Eq QP,GUROBI,optimal,0.3221819400787353,2,1019.0548552310986,211,47528
Eq QP,GUROBI,optimal,0.4663529396057129,2,915.9174207115786,211,47460
Eq QP,GUROBI,optimal,0.3302500247955322,2,873.0929305741357,211,47456
Eq QP,GUROBI,optimal,0.4186861515045166,2,777.0661209462816,211,47480
Eq QP,GUROBI,optimal,0.4166200160980225,3,1146.0849027520228,211,47510
Eq QP,GUROBI,optimal,0.4965848922729492,2,731.0432515846812,211,47466
Eq QP,GUROBI,optimal,0.4640679359436035,2,648.1550497583332,211,47490
Eq QP,GUROBI,optimal,0.43944597244262695,2,679.5709184139341,211,47534
Eq QP,GUROBI,optimal,0.4959590435028076,2,671.7969183364752,211,47474
Eq QP,GUROBI,optimal,0.4115331172943115,3,1665.6902339760775,304,99263
Eq QP,GUROBI,optimal,0.2961170673370361,3,1626.0325075542444,304,99231
Eq QP,GUROBI,optimal,0.503870964050293,3,1924.0047617551681,304,99275
Eq QP,GUROBI,optimal,0.34531402587890625,3,1966.476816908772,304,99217
Eq QP,GUROBI,optimal,0.33727097511291504,3,1518.4251933127116,304,99293
Eq QP,GUROBI,optimal,0.4980409145355225,3,1630.1543350776008,304,99241
Eq QP,GUROBI,optimal,0.5088601112365723,3,2383.258872657213,304,99247
Eq QP,GUROBI,optimal,0.4580841064453125,3,1313.5083484506824,304,99251
Eq QP,GUROBI,optimal,0.4129509925842285,3,2266.1804280631,304,99267
Eq QP,GUROBI,optimal,0.4966659545898438,3,1662.1453509998971,304,99261
Eq QP,GUROBI,optimal,1.2537338733673096,4,3565.8288370864752,442,210016
Eq QP,GUROBI,optimal,1.2481439113616943,3,3041.176738827863,442,210006
Eq QP,GUROBI,optimal,1.1940879821777344,3,3349.367054414756,442,210004
Eq QP,GUROBI,optimal,1.3166711330413818,4,3570.8276418693213,442,210012
Eq QP,GUROBI,optimal,1.0938050746917725,3,3248.308856841289,442,210004
Eq QP,GUROBI,optimal,1.2410337924957275,4,3866.2652195028804,442,210012
Eq QP,GUROBI,optimal,1.2501120567321775,3,3127.073440077601,442,210004
Eq QP,GUROBI,optimal,1.1411950588226318,3,3834.96868448181,442,210008
Eq QP,GUROBI,optimal,1.2979588508605957,4,3430.6394515429606,442,210010
Eq QP,GUROBI,optimal,0.7471950054168701,3,3208.436549504604,442,210000
Eq QP,GUROBI,optimal,2.1590421199798584,4,6411.955171108629,644,445841
Eq QP,GUROBI,optimal,2.0500469207763667,4,7801.860674738373,644,445841
Eq QP,GUROBI,optimal,1.5226700305938718,4,7338.988661662438,644,445839
Eq QP,GUROBI,optimal,2.406613826751709,4,6762.033220881763,644,445841
Eq QP,GUROBI,optimal,1.6748571395874023,5,6917.215087300942,644,445841
Eq QP,GUROBI,optimal,2.3272829055786133,4,8289.651245404913,644,445839
Eq QP,GUROBI,optimal,2.3966941833496094,4,7127.5852788017855,644,445841
Eq QP,GUROBI,optimal,2.4220499992370605,5,6613.499446978647,644,445841
Eq QP,GUROBI,optimal,2.270275115966797,5,9016.470834550692,644,445837
Eq QP,GUROBI,optimal,2.3945648670196533,4,7344.592893522441,644,445841
Eq QP,GUROBI,optimal,5.447061777114868,5,17491.155726237226,940,949870
Eq QP,GUROBI,optimal,4.8342180252075195,5,16853.0803176012,940,949870
Eq QP,GUROBI,optimal,5.895956993103027,5,17104.797226022278,940,949870
Eq QP,GUROBI,optimal,5.678122043609619,5,21846.151686906127,940,949870
Eq QP,GUROBI,optimal,5.396001100540161,5,15774.376661935332,940,949870
Eq QP,GUROBI,optimal,6.20416784286499,5,19112.6612837917,940,949870
Eq QP,GUROBI,optimal,5.88318395614624,5,14504.248084074525,940,949870
Eq QP,GUROBI,optimal,6.337416887283325,5,18505.853552455497,940,949870
Eq QP,GUROBI,optimal,6.454309940338135,5,17174.09579002865,940,949870
Eq QP,GUROBI,optimal,6.242637872695923,5,18568.930925435758,940,949870
Eq QP,GUROBI,optimal,16.257234811782837,6,36614.98324277631,1373,2026410
Eq QP,GUROBI,optimal,16.81667709350586,6,40212.747470072216,1373,2026410
Eq QP,GUROBI,optimal,16.432592868804928,6,32922.07522699167,1373,2026410
Eq QP,GUROBI,optimal,16.67012619972229,6,34304.05400610436,1373,2026410
Eq QP,GUROBI,optimal,16.762521982192993,6,42325.18551396965,1373,2026410
Eq QP,GUROBI,optimal,15.05927300453186,6,33739.430470465086,1373,2026410
Eq QP,GUROBI,optimal,16.939582109451294,6,35350.818540356275,1373,2026410
Eq QP,GUROBI,optimal,16.590255975723267,6,33981.96940625004,1373,2026410
Eq QP,GUROBI,optimal,16.88084101676941,6,32976.16364288522,1373,2026410
Eq QP,GUROBI,optimal,16.635928869247437,6,35531.120251703265,1373,2026410
Eq QP,GUROBI,optimal,45.43931293487549,7,68527.42503284955,2009,4338636
Eq QP,GUROBI,optimal,46.9800238609314,7,73434.50213678152,2009,4338636
Eq QP,GUROBI,optimal,47.084460020065315,7,78472.48052298486,2009,4338636
Eq QP,GUROBI,optimal,45.9255199432373,7,75575.51670279959,2009,4338636
Eq QP,GUROBI,optimal,45.9913969039917,7,68389.89735512043,2009,4338636
Eq QP,GUROBI,optimal,46.06068992614746,7,72592.04237413475,2009,4338636
Eq QP,GUROBI,optimal,47.13673996925354,7,72482.80367328014,2009,4338636
Eq QP,GUROBI,optimal,46.960767030715935,7,70494.93382357589,2009,4338636
Eq QP,GUROBI,optimal,46.471205949783325,7,78115.7546142413,2009,4338636
Eq QP,GUROBI,optimal,46.0338180065155,7,79907.5794379345,2009,4338636
Portfolio,GUROBI,optimal,0.03974103927612305,15,-3.194374934007352,5,2760
Portfolio,GUROBI,optimal,0.0397329330444336,15,-2.2568842894625187,5,2760
Portfolio,GUROBI,optimal,0.039739131927490234,15,-2.2532420014711185,5,2760
Portfolio,GUROBI,optimal,0.03976607322692871,17,-2.159407469730343,5,2760
Portfolio,GUROBI,optimal,0.03972601890563965,14,-2.43448714917143,5,2760
Portfolio,GUROBI,optimal,0.039687156677246094,13,-2.2379371346068613,5,2760
Portfolio,GUROBI,optimal,0.03967618942260742,15,-2.700064432830462,5,2760
Portfolio,GUROBI,optimal,0.03962993621826172,16,-2.1079953919409933,5,2760
Portfolio,GUROBI,optimal,0.03968214988708496,13,-1.9785838235703384,5,2760
Portfolio,GUROBI,optimal,0.03965497016906738,13,-2.4384023975860507,5,2760
Portfolio,GUROBI,optimal,0.004724979400634766,13,-2.9518930799077148,6,3612
Portfolio,GUROBI,optimal,0.004684925079345703,15,-2.216437185069746,6,3612
Portfolio,GUROBI,optimal,0.004746913909912109,15,-2.1433633593432115,6,3612
Portfolio,GUROBI,optimal,0.00457000732421875,15,-1.93810146333374,6,3612
Portfolio,GUROBI,optimal,0.004485130310058594,14,-2.7252498674452657,6,3612
Portfolio,GUROBI,optimal,0.004427909851074219,14,-3.037939693250813,6,3612
Portfolio,GUROBI,optimal,0.004594802856445313,14,-2.1578128480271204,6,3612
Portfolio,GUROBI,optimal,0.004490852355957031,15,-2.588433079095305,6,3612
Portfolio,GUROBI,optimal,0.004510879516601562,15,-2.2009458324663123,6,3612
Portfolio,GUROBI,optimal,0.004273891448974609,13,-2.326822680201176,6,3612
Portfolio,GUROBI,optimal,0.005949974060058594,18,-2.640863927807197,7,4564
Portfolio,GUROBI,optimal,0.005298852920532226,15,-2.3666899504051506,7,4564
Portfolio,GUROBI,optimal,0.005072832107543945,13,-2.7074676182804294,7,4564
Portfolio,GUROBI,optimal,0.005035877227783203,13,-2.4813758300596773,7,4564
Portfolio,GUROBI,optimal,0.005182027816772461,14,-2.1917162860922,7,4564
Portfolio,GUROBI,optimal,0.005548000335693359,15,-2.17496833056142,7,4564
Portfolio,GUROBI,optimal,0.005153179168701172,13,-2.872842376414908,7,4564
Portfolio,GUROBI,optimal,0.005613088607788086,15,-2.4732413542228704,7,4564
Portfolio,GUROBI,optimal,0.005158901214599609,14,-2.3945913016463423,7,4564
Portfolio,GUROBI,optimal,0.005086898803710938,13,-2.4200305642770794,7,4564
Portfolio,GUROBI,optimal,0.013621091842651369,14,-2.188036731489885,8,5616
Portfolio,GUROBI,optimal,0.013489007949829102,15,-2.5429360406534425,8,5616
Portfolio,GUROBI,optimal,0.013211965560913086,14,-2.441555537520009,8,5616
Portfolio,GUROBI,optimal,0.012986898422241213,15,-2.491992951336627,8,5616
Portfolio,GUROBI,optimal,0.012476921081542969,13,-2.920141107253888,8,5616
Portfolio,GUROBI,optimal,0.007761955261230469,13,-2.199117551451049,8,5616
Portfolio,GUROBI,optimal,0.008105039596557617,14,-2.7187606060736265,8,5616
Portfolio,GUROBI,optimal,0.008224964141845703,15,-2.2676930458914346,8,5616
Portfolio,GUROBI,optimal,0.008634090423583984,17,-2.0785510916961565,8,5616
Portfolio,GUROBI,optimal,0.007969856262207031,14,-2.503664782038876,8,5616
Portfolio,GUROBI,optimal,0.007650136947631836,14,-2.4048975157108,9,6768
Portfolio,GUROBI,optimal,0.007924079895019531,15,-2.3302055600638245,9,6768
Portfolio,GUROBI,optimal,0.007757902145385742,14,-2.2350514169091125,9,6768
Portfolio,GUROBI,optimal,0.007972955703735352,15,-2.0988184057606443,9,6768
Portfolio,GUROBI,optimal,0.007650136947631836,14,-2.434259904388976,9,6768
Portfolio,GUROBI,optimal,0.00737309455871582,13,-2.7319165688381544,9,6768
Portfolio,GUROBI,optimal,0.0076541900634765625,14,-2.7299592750080603,9,6768
Portfolio,GUROBI,optimal,0.008008956909179688,15,-2.399334529329554,9,6768
Portfolio,GUROBI,optimal,0.007689952850341797,14,-2.6601641793019466,9,6768
Portfolio,GUROBI,optimal,0.007589101791381836,13,-2.3875290870116017,9,6768
Portfolio,GUROBI,optimal,0.008719921112060547,13,-2.524654483348199,10,8020
Portfolio,GUROBI,optimal,0.010220050811767578,17,-2.490382185283618,10,8020
Portfolio,GUROBI,optimal,0.00937485694885254,15,-2.7462982767479307,10,8020
Portfolio,GUROBI,optimal,0.009389877319335938,15,-2.9632055267670334,10,8020
Portfolio,GUROBI,optimal,0.009150028228759766,14,-2.7501325021364904,10,8020
Portfolio,GUROBI,optimal,0.009657859802246094,16,-2.5252880771110298,10,8020
Portfolio,GUROBI,optimal,0.00896906852722168,13,-2.3475782318915623,10,8020
Portfolio,GUROBI,optimal,0.009514093399047852,15,-2.639873238522361,10,8020
Portfolio,GUROBI,optimal,0.009696006774902344,15,-2.4705796198626366,10,8020
Portfolio,GUROBI,optimal,0.009251832962036131,14,-2.658923465740932,10,8020
Portfolio,GUROBI,optimal,0.023962974548339844,15,-2.5858806248163817,12,10824
Portfolio,GUROBI,optimal,0.02352190017700196,14,-2.6782590606702685,12,10824
Portfolio,GUROBI,optimal,0.024040937423706055,15,-2.7899601487929884,12,10824
Portfolio,GUROBI,optimal,0.02524995803833008,16,-2.5225751030114894,12,10824
Portfolio,GUROBI,optimal,0.0245821475982666,16,-2.36340260653415,12,10824
Portfolio,GUROBI,optimal,0.01931905746459961,15,-2.602196550313168,12,10824
Portfolio,GUROBI,optimal,0.01898503303527832,14,-2.5028134867881806,12,10824
Portfolio,GUROBI,optimal,0.018800020217895508,15,-2.4303357768668907,12,10824
Portfolio,GUROBI,optimal,0.020499229431152344,18,-2.6624224825011136,12,10824
Portfolio,GUROBI,optimal,0.02950596809387207,18,-2.5891737138071806,12,10824
Portfolio,GUROBI,optimal,0.01492190361022949,14,-3.288929797865904,14,14028
Portfolio,GUROBI,optimal,0.016940832138061523,17,-2.4636136675079325,14,14028
Portfolio,GUROBI,optimal,0.015902042388916016,16,-2.421366868524088,14,14028
Portfolio,GUROBI,optimal,0.0167081356048584,17,-2.481157731207352,14,14028
Portfolio,GUROBI,optimal,0.01604294776916504,16,-2.7521495804297,14,14028
Portfolio,GUROBI,optimal,0.016824960708618164,17,-2.4082514808359146,14,14028
Portfolio,GUROBI,optimal,0.015954017639160156,16,-2.3956878214528485,14,14028
Portfolio,GUROBI,optimal,0.01687908172607422,17,-2.6491250576415735,14,14028
Portfolio,GUROBI,optimal,0.016067981719970703,15,-2.8119696394783222,14,14028
Portfolio,GUROBI,optimal,0.016837120056152344,17,-2.352166931976473,14,14028
Portfolio,GUROBI,optimal,0.019409894943237305,15,-2.3628560722714043,16,17632
Portfolio,GUROBI,optimal,0.021363019943237305,16,-2.7942272724821287,16,17632
Portfolio,GUROBI,optimal,0.0225520133972168,16,-2.460684522454991,16,17632
Portfolio,GUROBI,optimal,0.020956993103027344,16,-2.3606105814944405,16,17632
Portfolio,GUROBI,optimal,0.021848201751708984,18,-2.6540484959142536,16,17632
Portfolio,GUROBI,optimal,0.02356410026550293,18,-2.258778469210432,16,17632
Portfolio,GUROBI,optimal,0.021064043045043945,17,-2.5018578658569623,16,17632
Portfolio,GUROBI,optimal,0.02057504653930664,16,-2.6025502774431923,16,17632
Portfolio,GUROBI,optimal,0.02062416076660156,15,-2.466848722277523,16,17632
Portfolio,GUROBI,optimal,0.021485090255737305,16,-2.5533510955476797,16,17632
Portfolio,GUROBI,optimal,0.03141593933105469,15,-2.5694174936923866,20,26040
Portfolio,GUROBI,optimal,0.03131699562072754,16,-2.4708790237013902,20,26040
Portfolio,GUROBI,optimal,0.033316850662231445,17,-2.4624538116573564,20,26040
Portfolio,GUROBI,optimal,0.030650854110717773,15,-2.550515305694377,20,26040
Portfolio,GUROBI,optimal,0.03218507766723633,15,-2.386459854040594,20,26040
Portfolio,GUROBI,optimal,0.03405499458312988,17,-2.3618906905796795,20,26040
Portfolio,GUROBI,optimal,0.03270411491394043,14,-2.682227257657116,20,26040
Portfolio,GUROBI,optimal,0.03450798988342285,17,-2.5352120020151547,20,26040
Portfolio,GUROBI,optimal,0.035868167877197266,18,-2.553747681563512,20,26040
Portfolio,GUROBI,optimal,0.03145098686218262,16,-2.684647999895952,20,26040
Portfolio,GUROBI,optimal,0.04469895362854004,15,-2.61863185118192,24,36048
Portfolio,GUROBI,optimal,0.04169583320617677,13,-2.531526094749708,24,36048
Portfolio,GUROBI,optimal,0.0443270206451416,16,-2.393400496898709,24,36048
Portfolio,GUROBI,optimal,0.045198917388916016,14,-2.324392042855497,24,36048
Portfolio,GUROBI,optimal,0.04484415054321289,14,-2.5694317163435896,24,36048
Portfolio,GUROBI,optimal,0.04681611061096192,17,-2.633002844514256,24,36048
Portfolio,GUROBI,optimal,0.04472088813781738,14,-2.445686747073836,24,36048
Portfolio,GUROBI,optimal,0.04963207244873047,18,-2.464696408898839,24,36048
Portfolio,GUROBI,optimal,0.04594707489013672,15,-2.6409626841564555,24,36048
Portfolio,GUROBI,optimal,0.041311979293823235,13,-2.5189516478120417,24,36048
Portfolio,GUROBI,optimal,0.10969781875610353,14,-2.792750285058496,28,47656
Portfolio,GUROBI,optimal,0.12359309196472168,14,-2.710686506961048,28,47656
Portfolio,GUROBI,optimal,0.12036991119384766,14,-2.900555170354896,28,47656
Portfolio,GUROBI,optimal,0.11322999000549315,15,-2.6925179384191966,28,47656
Portfolio,GUROBI,optimal,0.11761903762817386,16,-2.484157525624461,28,47656
Portfolio,GUROBI,optimal,0.13251399993896484,16,-2.4337509880219828,28,47656
Portfolio,GUROBI,optimal,0.13749384880065918,16,-2.6416164655973864,28,47656
Portfolio,GUROBI,optimal,0.12045502662658693,17,-2.732053682961856,28,47656
Portfolio,GUROBI,optimal,0.11898303031921388,15,-2.429334674090296,28,47656
Portfolio,GUROBI,optimal,0.12285685539245605,14,-2.5729918155714704,28,47656
Portfolio,GUROBI,optimal,0.717695951461792,17,-2.602286533593765,35,71820
Portfolio,GUROBI,optimal,0.3699479103088379,17,-2.4941889859678787,35,71820
Portfolio,GUROBI,optimal,0.8231959342956543,17,-2.695045657983475,35,71820
Portfolio,GUROBI,optimal,0.6119029521942139,16,-2.580944144744486,35,71820
Portfolio,GUROBI,optimal,0.7189488410949707,19,-2.5544593466627408,35,71820
Portfolio,GUROBI,optimal,0.8303308486938477,17,-2.6356430569187417,35,71820
Portfolio,GUROBI,optimal,0.7443718910217285,20,-2.641450868229993,35,71820
Portfolio,GUROBI,optimal,0.7078719139099121,19,-2.5412206992541826,35,71820
Portfolio,GUROBI,optimal,0.6278109550476074,18,-2.5236003159405174,35,71820
Portfolio,GUROBI,optimal,0.7831130027770996,16,-2.513043209699723,35,71820
Portfolio,GUROBI,optimal,0.8941819667816162,20,-2.688615391357618,43,105436
Portfolio,GUROBI,optimal,1.0155398845672607,20,-2.5859603532851385,43,105436
Portfolio,GUROBI,optimal,0.4315030574798584,16,-2.6092975113444954,43,105436
Portfolio,GUROBI,optimal,1.030212163925171,18,-2.556255005711995,43,105436
Portfolio,GUROBI,optimal,0.9653849601745604,18,-2.6064392426878453,43,105436
Portfolio,GUROBI,optimal,0.9533801078796388,17,-2.543527793327048,43,105436
Portfolio,GUROBI,optimal,1.0578780174255369,18,-2.556947872994441,43,105436
Portfolio,GUROBI,optimal,1.0314610004425049,17,-2.586485398678474,43,105436
Portfolio,GUROBI,optimal,1.0314061641693115,18,-2.5967623072797887,43,105436
Portfolio,GUROBI,optimal,0.9426670074462892,19,-2.5127745160633603,43,105436
Portfolio,GUROBI,optimal,1.11008882522583,18,-2.6112126778455225,52,150904
Portfolio,GUROBI,optimal,1.140984058380127,19,-2.4633387359889816,52,150904
Portfolio,GUROBI,optimal,1.1234149932861328,19,-2.5409354675702973,52,150904
Portfolio,GUROBI,optimal,1.094534158706665,17,-2.6207044579346337,52,150904
Portfolio,GUROBI,optimal,1.0740649700164795,17,-2.555575675182969,52,150904
Portfolio,GUROBI,optimal,0.6047971248626709,18,-2.717601748196984,52,150904
Portfolio,GUROBI,optimal,1.104429006576538,18,-2.7127220878952074,52,150904
Portfolio,GUROBI,optimal,0.9339430332183838,19,-2.6559812002783194,52,150904
Portfolio,GUROBI,optimal,1.0143868923187256,19,-2.6203583470951157,52,150904
Portfolio,GUROBI,optimal,1.1117429733276367,20,-2.560286897618151,52,150904
Portfolio,GUROBI,optimal,1.620824098587036,18,-2.7440664954244536,65,230880
Portfolio,GUROBI,optimal,1.6484379768371582,16,-2.5580985797281324,65,230880
Portfolio,GUROBI,optimal,1.0623700618743896,20,-2.4918564530307834,65,230880
Portfolio,GUROBI,optimal,1.622594118118286,19,-2.7288405011623453,65,230880
Portfolio,GUROBI,optimal,1.7187211513519287,19,-2.700211183329292,65,230880
Portfolio,GUROBI,optimal,1.7324280738830566,17,-2.6632566884389925,65,230880
Portfolio,GUROBI,optimal,1.6766760349273682,18,-2.4735083698186218,65,230880
Portfolio,GUROBI,optimal,1.7452638149261477,17,-2.655945203589446,65,230880
Portfolio,GUROBI,optimal,1.6617319583892822,18,-2.675766686683426,65,230880
Portfolio,GUROBI,optimal,1.6998989582061768,20,-2.4628720424673687,65,230880
Portfolio,GUROBI,optimal,2.5322179794311523,19,-2.7079909353740383,80,344160
Portfolio,GUROBI,optimal,2.560159206390381,20,-2.5441992938102485,80,344160
Portfolio,GUROBI,optimal,2.389370918273926,17,-2.5718375282480834,80,344160
Portfolio,GUROBI,optimal,2.355784177780152,18,-2.4411712555679963,80,344160
Portfolio,GUROBI,optimal,2.514087915420532,19,-2.6646078828361164,80,344160
Portfolio,GUROBI,optimal,1.881505966186524,17,-2.491390709332978,80,344160
Portfolio,GUROBI,optimal,2.4548580646514893,18,-2.608111741963396,80,344160
Portfolio,GUROBI,optimal,2.5085039138793945,18,-2.5079118584460414,80,344160
Portfolio,GUROBI,optimal,2.540880918502808,19,-2.548055713958697,80,344160
Portfolio,GUROBI,optimal,2.1674301624298096,21,-2.6616461606991937,80,344160
Portfolio,GUROBI,optimal,3.5457980632781982,18,-2.6322188869588894,99,519948
Portfolio,GUROBI,optimal,3.626214027404785,19,-2.698519354541132,99,519948
Portfolio,GUROBI,optimal,3.7399590015411377,20,-2.611759334507556,99,519948
Portfolio,GUROBI,optimal,3.7443299293518066,20,-2.723335012634604,99,519948
Portfolio,GUROBI,optimal,2.513621091842652,20,-2.7245158512608163,99,519948
Portfolio,GUROBI,optimal,3.5619139671325684,20,-2.6024141911519973,99,519948
Portfolio,GUROBI,optimal,3.5248990058898926,19,-2.6000079531334648,99,519948
Portfolio,GUROBI,optimal,3.434741973876953,19,-2.667513945336989,99,519948
Portfolio,GUROBI,optimal,3.3322339057922363,20,-2.607836553196268,99,519948
Portfolio,GUROBI,optimal,3.707789897918701,19,-2.6687245886842623,99,519948
Portfolio,GUROBI,optimal,4.969105005264282,19,-2.554923366950648,124,806248
Portfolio,GUROBI,optimal,4.861886024475098,19,-2.564927128673186,124,806248
Portfolio,GUROBI,optimal,4.9492270946502686,18,-2.678694369739117,124,806248
Portfolio,GUROBI,optimal,4.66646409034729,19,-2.6149834877323817,124,806248
Portfolio,GUROBI,optimal,4.981427192687988,19,-2.5978458026238576,124,806248
Portfolio,GUROBI,optimal,5.082561016082764,19,-2.638494875077147,124,806248
Portfolio,GUROBI,optimal,5.284598112106323,20,-2.706796761150787,124,806248
Portfolio,GUROBI,optimal,5.060965061187744,19,-2.5903589475411826,124,806248
Portfolio,GUROBI,optimal,5.067878007888794,21,-2.5793276381757124,124,806248
Portfolio,GUROBI,optimal,3.724339008331299,21,-2.618376678973376,124,806248
Portfolio,GUROBI,optimal,7.405400037765503,21,-2.673632689154203,154,1232308
Portfolio,GUROBI,optimal,7.701894044876099,20,-2.608899509019306,154,1232308
Portfolio,GUROBI,optimal,7.580034971237183,19,-2.6537991661366496,154,1232308
Portfolio,GUROBI,optimal,7.512096166610718,19,-2.6089920459934337,154,1232308
Portfolio,GUROBI,optimal,7.1773738861083975,19,-2.5484043909966076,154,1232308
Portfolio,GUROBI,optimal,7.613987922668457,19,-2.7039520363772462,154,1232308
Portfolio,GUROBI,optimal,7.610702991485598,20,-2.666330951751228,154,1232308
Portfolio,GUROBI,optimal,7.475027084350586,20,-2.602082001442388,154,1232308
Portfolio,GUROBI,optimal,7.722210884094237,20,-2.6314328118956603,154,1232308
Portfolio,GUROBI,optimal,7.286664962768555,19,-2.574188995175384,154,1232308
Lasso,GUROBI,optimal,0.04456591606140137,8,1022.1682354362192,10,3540
Lasso,GUROBI,optimal,0.044543981552124016,9,1025.9754410378882,10,3540
Lasso,GUROBI,optimal,0.04453396797180177,8,1082.5554242989483,10,3540
Lasso,GUROBI,optimal,0.04458189010620117,8,970.3824314355992,10,3540
Lasso,GUROBI,optimal,0.04457592964172363,9,1051.8783129198869,10,3540
Lasso,GUROBI,optimal,0.04456400871276856,9,929.466921927514,10,3540
Lasso,GUROBI,optimal,0.04459190368652344,9,1103.5194823004294,10,3540
Lasso,GUROBI,optimal,0.0445098876953125,7,967.8677622847048,10,3540
Lasso,GUROBI,optimal,0.0444951057434082,9,1058.6277476548676,10,3540
Lasso,GUROBI,optimal,0.04450702667236328,8,983.0014012575444,10,3540
Lasso,GUROBI,optimal,0.012820005416870115,8,1084.5566334854186,11,4059
Lasso,GUROBI,optimal,0.00896000862121582,7,1007.0347798963812,11,4059
Lasso,GUROBI,optimal,0.009895086288452148,9,1125.8242910388922,11,4059
Lasso,GUROBI,optimal,0.008817911148071289,7,1138.7009117941052,11,4059
Lasso,GUROBI,optimal,0.011154890060424805,11,1098.810260141306,11,4059
Lasso,GUROBI,optimal,0.00961899757385254,8,1097.8560324289017,11,4059
Lasso,GUROBI,optimal,0.009447097778320312,8,1110.71291787887,11,4059
Lasso,GUROBI,optimal,0.008774042129516602,7,1138.269954555208,11,4059
Lasso,GUROBI,optimal,0.009974002838134766,9,1130.086518694633,11,4059
Lasso,GUROBI,optimal,0.010129928588867188,9,1121.6011181642314,11,4059
Lasso,GUROBI,optimal,0.012714862823486328,8,1258.295435129297,12,4608
Lasso,GUROBI,optimal,0.016396045684814453,8,1278.936625448716,12,4608
Lasso,GUROBI,optimal,0.02236795425415039,8,1257.1634245083364,12,4608
Lasso,GUROBI,optimal,0.01440286636352539,8,1267.2089194862986,12,4608
Lasso,GUROBI,optimal,0.016012907028198242,9,1299.8475461472972,12,4608
Lasso,GUROBI,optimal,0.02303910255432129,10,1220.3565363987832,12,4608
Lasso,GUROBI,optimal,0.02208495140075684,9,1222.1608766594616,12,4608
Lasso,GUROBI,optimal,0.015045881271362303,8,1212.1181061274815,12,4608
Lasso,GUROBI,optimal,0.013133049011230469,9,1251.7170089566443,12,4608
Lasso,GUROBI,optimal,0.0219879150390625,8,1202.5754552881724,12,4608
Lasso,GUROBI,optimal,0.013406038284301758,10,1352.477183294306,13,5187
Lasso,GUROBI,optimal,0.012064933776855469,8,1224.3627535713072,13,5187
Lasso,GUROBI,optimal,0.012912988662719728,9,1372.813917599328,13,5187
Lasso,GUROBI,optimal,0.01217794418334961,8,1274.1837664067066,13,5187
Lasso,GUROBI,optimal,0.012262821197509766,8,1344.2103751125132,13,5187
Lasso,GUROBI,optimal,0.01229405403137207,8,1343.369660489739,13,5187
Lasso,GUROBI,optimal,0.012007951736450195,8,1246.9618085480138,13,5187
Lasso,GUROBI,optimal,0.012923955917358398,9,1311.6522419608764,13,5187
Lasso,GUROBI,optimal,0.012356996536254885,8,1381.5584685336707,13,5187
Lasso,GUROBI,optimal,0.012002944946289062,8,1311.2029107284905,13,5187
Lasso,GUROBI,optimal,0.014651060104370115,9,1399.7944338078732,14,5796
Lasso,GUROBI,optimal,0.01394510269165039,8,1442.2319432813351,14,5796
Lasso,GUROBI,optimal,0.013794898986816406,8,1487.9428848471575,14,5796
Lasso,GUROBI,optimal,0.013429880142211914,8,1465.0420514042942,14,5796
Lasso,GUROBI,optimal,0.0135650634765625,8,1367.0423964223905,14,5796
Lasso,GUROBI,optimal,0.01362299919128418,8,1452.1310809402744,14,5796
Lasso,GUROBI,optimal,0.01413607597351074,9,1506.536178061358,14,5796
Lasso,GUROBI,optimal,0.01514601707458496,10,1390.1807836479056,14,5796
Lasso,GUROBI,optimal,0.012625932693481444,7,1348.8856764399454,14,5796
Lasso,GUROBI,optimal,0.013585805892944336,8,1442.9342864246305,14,5796
Lasso,GUROBI,optimal,0.01577901840209961,7,1609.704357456306,16,7104
Lasso,GUROBI,optimal,0.017695903778076172,9,1680.7086064802465,16,7104
Lasso,GUROBI,optimal,0.017937898635864258,9,1688.7785060710855,16,7104
Lasso,GUROBI,optimal,0.016407012939453125,8,1582.9586690211713,16,7104
Lasso,GUROBI,optimal,0.017030954360961914,8,1533.6360301213958,16,7104
Lasso,GUROBI,optimal,0.018069982528686523,9,1578.4557152835516,16,7104
Lasso,GUROBI,optimal,0.021005868911743164,9,1703.2208854165212,16,7104
Lasso,GUROBI,optimal,0.01747918128967285,9,1626.8482066512552,16,7104
Lasso,GUROBI,optimal,0.01657700538635254,8,1595.0934524693325,16,7104
Lasso,GUROBI,optimal,0.016924142837524414,8,1554.4048315324912,16,7104
Lasso,GUROBI,optimal,0.01956105232238769,9,1793.5408194390675,17,7803
Lasso,GUROBI,optimal,0.02200007438659668,9,1794.366367967799,17,7803
Lasso,GUROBI,optimal,0.019455909729003903,9,1809.8355494494147,17,7803
Lasso,GUROBI,optimal,0.018418073654174805,8,1843.7973342616467,17,7803
Lasso,GUROBI,optimal,0.0218808650970459,9,1907.1039267749488,17,7803
Lasso,GUROBI,optimal,0.021409988403320312,10,1624.0673665102524,17,7803
Lasso,GUROBI,optimal,0.02052783966064453,10,1747.8735875283676,17,7803
Lasso,GUROBI,optimal,0.02129793167114257,11,1854.7525553269784,17,7803
Lasso,GUROBI,optimal,0.019156932830810547,8,1787.4882569634585,17,7803
Lasso,GUROBI,optimal,0.02001500129699707,9,1843.1967789861205,17,7803
Lasso,GUROBI,optimal,0.024893999099731445,9,2063.3350592645384,20,10080
Lasso,GUROBI,optimal,0.02530503273010254,9,2063.4715333026747,20,10080
Lasso,GUROBI,optimal,0.025227069854736328,9,2043.8555219839209,20,10080
Lasso,GUROBI,optimal,0.0261838436126709,10,2022.565643590456,20,10080
Lasso,GUROBI,optimal,0.025978803634643555,9,2012.0106965990146,20,10080
Lasso,GUROBI,optimal,0.02299785614013672,8,1935.7512556541985,20,10080
Lasso,GUROBI,optimal,0.02412104606628418,9,2066.703347715471,20,10080
Lasso,GUROBI,optimal,0.024669170379638672,9,2105.3515279239664,20,10080
Lasso,GUROBI,optimal,0.02478599548339844,9,2059.8122787026387,20,10080
Lasso,GUROBI,optimal,0.02264714241027832,8,1959.3380375132865,20,10080
Lasso,GUROBI,optimal,0.031042098999023438,9,2355.2059129121035,23,12627
Lasso,GUROBI,optimal,0.030696868896484375,9,2282.438764030733,23,12627
Lasso,GUROBI,optimal,0.031069040298461918,10,2306.316729278814,23,12627
Lasso,GUROBI,optimal,0.030985116958618164,9,2338.654038199722,23,12627
Lasso,GUROBI,optimal,0.03091883659362793,9,2395.1223462815924,23,12627
Lasso,GUROBI,optimal,0.02942705154418945,8,2389.968049543033,23,12627
Lasso,GUROBI,optimal,0.03060483932495117,9,2266.477036536389,23,12627
Lasso,GUROBI,optimal,0.03363204002380371,11,2215.946966642714,23,12627
Lasso,GUROBI,optimal,0.03050518035888672,8,2399.072932884273,23,12627
Lasso,GUROBI,optimal,0.03179502487182617,10,2234.256286881425,23,12627
Lasso,GUROBI,optimal,0.08305907249450684,11,2679.0328914438073,26,15444
Lasso,GUROBI,optimal,0.0782320499420166,9,2596.8168489877085,26,15444
Lasso,GUROBI,optimal,0.07925581932067871,10,2695.075460348721,26,15444
Lasso,GUROBI,optimal,0.07764005661010742,9,2690.635680125888,26,15444
Lasso,GUROBI,optimal,0.08547210693359375,11,2508.5951917249804,26,15444
Lasso,GUROBI,optimal,0.07219910621643066,8,2673.267918342299,26,15444
Lasso,GUROBI,optimal,0.07534217834472656,9,2671.571885500731,26,15444
Lasso,GUROBI,optimal,0.07361817359924316,8,2704.4626733920963,26,15444
Lasso,GUROBI,optimal,0.08168506622314453,10,2618.3091871256,26,15444
Lasso,GUROBI,optimal,0.07901883125305176,10,2629.183436463737,26,15444
Lasso,GUROBI,optimal,0.053730010986328125,10,3149.80978809518,31,20739
Lasso,GUROBI,optimal,0.05116605758666992,9,3107.787619730088,31,20739
Lasso,GUROBI,optimal,0.04663896560668945,8,3318.960303008563,31,20739
Lasso,GUROBI,optimal,0.05173516273498535,10,3246.3149804665863,31,20739
Lasso,GUROBI,optimal,0.052470922470092766,10,3193.9067089061214,31,20739
Lasso,GUROBI,optimal,0.05084395408630371,10,3131.771798176913,31,20739
Lasso,GUROBI,optimal,0.047351837158203125,8,3228.4181783845283,31,20739
Lasso,GUROBI,optimal,0.0473020076751709,8,3219.9389727986245,31,20739
Lasso,GUROBI,optimal,0.05076003074645996,10,3253.703467831513,31,20739
Lasso,GUROBI,optimal,0.052731990814208984,10,3071.064598113309,31,20739
Lasso,GUROBI,optimal,0.060220956802368164,8,3856.725227447519,37,28083
Lasso,GUROBI,optimal,0.07575416564941406,11,3700.793037559327,37,28083
Lasso,GUROBI,optimal,0.0724039077758789,11,3753.2476951481926,37,28083
Lasso,GUROBI,optimal,0.07165193557739258,11,3699.4625767833613,37,28083
Lasso,GUROBI,optimal,0.06893110275268555,9,3818.877635846405,37,28083
Lasso,GUROBI,optimal,0.07158803939819336,10,3829.2613334402613,37,28083
Lasso,GUROBI,optimal,0.07632994651794434,12,3973.525983892211,37,28083
Lasso,GUROBI,optimal,0.06756711006164551,9,3606.365953564688,37,28083
Lasso,GUROBI,optimal,0.06686091423034668,9,3709.020273069973,37,28083
Lasso,GUROBI,optimal,0.07110118865966797,10,3735.527213637224,37,28083
Lasso,GUROBI,optimal,0.09706497192382812,10,4595.211383969114,45,39555
Lasso,GUROBI,optimal,0.1051640510559082,10,4658.330715514917,45,39555
Lasso,GUROBI,optimal,0.09896302223205566,10,4543.683768069714,45,39555
Lasso,GUROBI,optimal,0.0950930118560791,10,4519.163914270695,45,39555
Lasso,GUROBI,optimal,0.09631800651550293,10,4639.926902935529,45,39555
Lasso,GUROBI,optimal,0.09600996971130372,10,4688.721451739893,45,39555
Lasso,GUROBI,optimal,0.09626102447509766,10,4898.393566333769,45,39555
Lasso,GUROBI,optimal,0.1057720184326172,11,4585.13468266262,45,39555
Lasso,GUROBI,optimal,0.09509491920471193,10,4828.172617864229,45,39555
Lasso,GUROBI,optimal,0.0946969985961914,10,4672.545703895746,45,39555
Lasso,GUROBI,optimal,0.3947169780731201,10,5523.925051890028,55,56595
Lasso,GUROBI,optimal,0.4197659492492676,10,5807.457396001058,55,56595
Lasso,GUROBI,optimal,0.2737278938293457,10,5556.569370171153,55,56595
Lasso,GUROBI,optimal,0.3990471363067627,11,5510.637685410769,55,56595
Lasso,GUROBI,optimal,0.371614933013916,9,5710.67070774171,55,56595
Lasso,GUROBI,optimal,0.2760729789733887,11,5416.154841660168,55,56595
Lasso,GUROBI,optimal,0.21525979042053225,9,5563.767264794476,55,56595
Lasso,GUROBI,optimal,0.3983488082885742,9,5806.933244100763,55,56595
Lasso,GUROBI,optimal,0.2718958854675293,9,5683.711700065384,55,56595
Lasso,GUROBI,optimal,0.4093549251556397,10,5762.094228879317,55,56595
Lasso,GUROBI,optimal,0.2762300968170166,10,7023.092458493579,68,83232
Lasso,GUROBI,optimal,0.2349379062652588,9,6970.048001885732,68,83232
Lasso,GUROBI,optimal,0.3407638072967529,9,6757.6105398372265,68,83232
Lasso,GUROBI,optimal,0.34844183921813965,10,7073.067810485269,68,83232
Lasso,GUROBI,optimal,0.5101110935211182,11,6991.365622079768,68,83232
Lasso,GUROBI,optimal,0.5469429492950441,11,6979.610903516057,68,83232
Lasso,GUROBI,optimal,0.5395929813385011,10,6990.5943473129455,68,83232
Lasso,GUROBI,optimal,0.4312901496887207,9,6953.452915262913,68,83232
Lasso,GUROBI,optimal,0.40216803550720215,10,6924.414800654095,68,83232
Lasso,GUROBI,optimal,0.4773271083831787,10,7135.365278564392,68,83232
Lasso,GUROBI,optimal,0.7440328598022461,11,8638.443017396121,84,122976
Lasso,GUROBI,optimal,0.3349800109863281,10,8362.34820502388,84,122976
Lasso,GUROBI,optimal,0.5891251564025879,9,8680.447836927184,84,122976
Lasso,GUROBI,optimal,0.6809329986572266,10,8382.390479216827,84,122976
Lasso,GUROBI,optimal,0.647446870803833,10,8759.625473885992,84,122976
Lasso,GUROBI,optimal,0.7110731601715088,9,8329.718249337955,84,122976
Lasso,GUROBI,optimal,0.7170310020446777,9,8670.002369980873,84,122976
Lasso,GUROBI,optimal,0.713252067565918,10,8442.414778134731,84,122976
Lasso,GUROBI,optimal,0.7048468589782715,9,8644.621744245169,84,122976
Lasso,GUROBI,optimal,0.7581889629364014,10,8585.878701402657,84,122976
Lasso,GUROBI,optimal,0.9785730838775636,10,10770.035283909798,105,186795
Lasso,GUROBI,optimal,0.8015818595886229,10,10764.348019714771,105,186795
Lasso,GUROBI,optimal,0.996178150177002,9,10656.457178567436,105,186795
Lasso,GUROBI,optimal,0.9729909896850586,10,10602.324049108198,105,186795
Lasso,GUROBI,optimal,1.0536088943481443,10,10717.375838783268,105,186795
Lasso,GUROBI,optimal,1.115149974822998,10,10906.118545475349,105,186795
Lasso,GUROBI,optimal,1.0565729141235352,10,10491.517367167813,105,186795
Lasso,GUROBI,optimal,0.9711539745330808,9,10966.880594208948,105,186795
Lasso,GUROBI,optimal,1.0902230739593506,10,10543.1721658998,105,186795
Lasso,GUROBI,optimal,0.9892528057098388,10,10905.685050025244,105,186795
Lasso,GUROBI,optimal,1.925102949142456,9,13353.76720946299,132,288288
Lasso,GUROBI,optimal,1.946075201034546,9,13477.561010081987,132,288288
Lasso,GUROBI,optimal,1.969938039779663,10,13121.715196006271,132,288288
Lasso,GUROBI,optimal,1.9469139575958248,10,13458.876335626734,132,288288
Lasso,GUROBI,optimal,2.021610975265504,10,13201.323791308821,132,288288
Lasso,GUROBI,optimal,2.0888409614562997,10,13421.014801012569,132,288288
Lasso,GUROBI,optimal,1.7432658672332764,11,13209.754890383623,132,288288
Lasso,GUROBI,optimal,1.9606788158416748,10,13405.921649584387,132,288288
Lasso,GUROBI,optimal,2.0109419822692867,11,13703.507180173514,132,288288
Lasso,GUROBI,optimal,2.0884749889373784,9,13371.033774803007,132,288288
Lasso,GUROBI,optimal,3.673964977264404,11,16954.28808583591,166,447204
Lasso,GUROBI,optimal,4.0546720027923575,10,17593.323626270692,166,447204
Lasso,GUROBI,optimal,3.970667839050293,10,17217.977176375316,166,447204
Lasso,GUROBI,optimal,3.93642807006836,10,17058.403132474406,166,447204
Lasso,GUROBI,optimal,3.998205184936523,10,17091.80737414406,166,447204
Lasso,GUROBI,optimal,4.280025005340576,10,17236.074543642157,166,447204
Lasso,GUROBI,optimal,4.390076160430908,11,16992.038678083158,166,447204
Lasso,GUROBI,optimal,4.3471899032592765,11,16722.506941306783,166,447204
Lasso,GUROBI,optimal,4.2639009952545175,10,16646.254890241427,166,447204
Lasso,GUROBI,optimal,4.325875997543335,11,17016.434425200685,166,447204
Lasso,GUROBI,optimal,8.233582973480225,11,21511.255875147486,209,697851
Lasso,GUROBI,optimal,9.147835969924929,11,21018.04497298587,209,697851
Lasso,GUROBI,optimal,8.518850803375244,10,21634.21396281499,209,697851
Lasso,GUROBI,optimal,8.844561100006104,11,21983.791645322985,209,697851
Lasso,GUROBI,optimal,8.594802141189575,10,21539.69637376274,209,697851
Lasso,GUROBI,optimal,6.366705894470215,10,21481.91555992336,209,697851
Lasso,GUROBI,optimal,9.104262113571169,10,21251.655346359974,209,697851
Lasso,GUROBI,optimal,8.714910984039308,9,21394.748087661188,209,697851
Lasso,GUROBI,optimal,8.982461929321289,11,21285.39291599315,209,697851
Lasso,GUROBI,optimal,8.19432806968689,10,20879.54750759624,209,697851
SVM,GUROBI,optimal,0.041359901428222656,12,422.488937591646,10,3510
SVM,GUROBI,optimal,0.04132699966430664,12,408.2953994787738,10,3510
SVM,GUROBI,optimal,0.0413670539855957,13,414.4000964880426,10,3510
SVM,GUROBI,optimal,0.04135704040527344,12,416.3674702064442,10,3510
SVM,GUROBI,optimal,0.041289091110229485,13,425.91861948915925,10,3510
SVM,GUROBI,optimal,0.041300058364868164,15,402.928891584242,10,3510
SVM,GUROBI,optimal,0.041340112686157234,11,426.38774687429907,10,3510
SVM,GUROBI,optimal,0.041337013244628906,12,419.6172866526796,10,3510
SVM,GUROBI,optimal,0.04129195213317871,12,428.65301098131096,10,3510
SVM,GUROBI,optimal,0.04134392738342285,13,417.0697440338301,10,3510
SVM,GUROBI,optimal,0.03032517433166504,14,460.6974342822918,11,4025
SVM,GUROBI,optimal,0.01667189598083496,11,462.5040293979208,11,4025
SVM,GUROBI,optimal,0.014718055725097656,12,452.3248142501981,11,4025
SVM,GUROBI,optimal,0.01725292205810547,12,464.2686882429715,11,4025
SVM,GUROBI,optimal,0.017863035202026367,12,452.03422182795794,11,4025
SVM,GUROBI,optimal,0.02736210823059082,13,447.698277262456,11,4025
SVM,GUROBI,optimal,0.02627706527709961,12,450.04777895388463,11,4025
SVM,GUROBI,optimal,0.01743006706237793,12,454.831981774972,11,4025
SVM,GUROBI,optimal,0.02483797073364257,11,471.4270254099884,11,4025
SVM,GUROBI,optimal,0.0266408920288086,12,454.0819508516764,11,4025
SVM,GUROBI,optimal,0.020524978637695312,12,492.7753387533548,12,4572
SVM,GUROBI,optimal,0.0200960636138916,11,502.98547051969217,12,4572
SVM,GUROBI,optimal,0.019927978515625,11,494.16532566560585,12,4572
SVM,GUROBI,optimal,0.02553796768188477,13,486.87594518937163,12,4572
SVM,GUROBI,optimal,0.019299983978271484,11,496.23442761289016,12,4572
SVM,GUROBI,optimal,0.02439284324645996,11,514.8733893251504,12,4572
SVM,GUROBI,optimal,0.022984027862548828,10,506.69752616349837,12,4572
SVM,GUROBI,optimal,0.02413487434387207,12,501.7299464083387,12,4572
SVM,GUROBI,optimal,0.01953291893005371,12,502.44357232103937,12,4572
SVM,GUROBI,optimal,0.025326967239379883,13,474.8955873315728,12,4572
SVM,GUROBI,optimal,0.015514135360717772,11,537.7582337632336,13,5147
SVM,GUROBI,optimal,0.01695704460144043,12,542.8935928419248,13,5147
SVM,GUROBI,optimal,0.017225027084350586,12,523.2912089051729,13,5147
SVM,GUROBI,optimal,0.016067981719970703,11,539.8449769814506,13,5147
SVM,GUROBI,optimal,0.015314102172851562,11,549.258414505709,13,5147
SVM,GUROBI,optimal,0.016901016235351562,12,550.2832141560434,13,5147
SVM,GUROBI,optimal,0.01700901985168457,12,537.2673512786248,13,5147
SVM,GUROBI,optimal,0.016601085662841797,12,531.7403086368962,13,5147
SVM,GUROBI,optimal,0.016407012939453125,12,537.6142118053415,13,5147
SVM,GUROBI,optimal,0.01641392707824707,12,541.0861118361795,13,5147
SVM,GUROBI,optimal,0.01940202713012696,13,574.4968573392982,14,5754
SVM,GUROBI,optimal,0.018510103225708008,12,572.8544762304797,14,5754
SVM,GUROBI,optimal,0.01848292350769043,12,585.1847609570242,14,5754
SVM,GUROBI,optimal,0.02168893814086914,12,576.2368993799921,14,5754
SVM,GUROBI,optimal,0.0186920166015625,12,578.0801417292039,14,5754
SVM,GUROBI,optimal,0.01871013641357422,12,588.961390271161,14,5754
SVM,GUROBI,optimal,0.01880407333374024,12,581.3180072228413,14,5754
SVM,GUROBI,optimal,0.01866388320922852,12,581.1318835097533,14,5754
SVM,GUROBI,optimal,0.018312931060791016,12,583.3442404655938,14,5754
SVM,GUROBI,optimal,0.018162012100219727,12,566.9885387895406,14,5754
SVM,GUROBI,optimal,0.022633075714111328,12,663.2506842057159,16,7056
SVM,GUROBI,optimal,0.02270197868347168,12,651.5965636810597,16,7056
SVM,GUROBI,optimal,0.021607160568237305,11,651.9114137288626,16,7056
SVM,GUROBI,optimal,0.023114919662475586,12,674.0881146597574,16,7056
SVM,GUROBI,optimal,0.023187875747680664,12,667.7319395759869,16,7056
SVM,GUROBI,optimal,0.023446083068847656,12,666.4982183016867,16,7056
SVM,GUROBI,optimal,0.022665023803710938,12,676.8263436766051,16,7056
SVM,GUROBI,optimal,0.022944211959838867,12,661.479455103716,16,7056
SVM,GUROBI,optimal,0.02370595932006836,13,648.3942253456703,16,7056
SVM,GUROBI,optimal,0.022651195526123047,12,662.5105545053237,16,7056
SVM,GUROBI,optimal,0.024528026580810547,12,701.9288110260784,17,7751
SVM,GUROBI,optimal,0.02464890480041504,12,682.1824736857733,17,7751
SVM,GUROBI,optimal,0.02454996109008789,12,718.3939548156592,17,7751
SVM,GUROBI,optimal,0.02567291259765625,13,700.6556707298323,17,7751
SVM,GUROBI,optimal,0.026918888092041016,12,700.2466378380102,17,7751
SVM,GUROBI,optimal,0.024998903274536133,12,687.2288527468173,17,7751
SVM,GUROBI,optimal,0.025424957275390625,13,718.7685888332843,17,7751
SVM,GUROBI,optimal,0.024029970169067383,12,701.9391279746678,17,7751
SVM,GUROBI,optimal,0.02306818962097168,11,694.9741112260167,17,7751
SVM,GUROBI,optimal,0.02535295486450196,12,710.7338728073462,17,7751
SVM,GUROBI,optimal,0.06417703628540039,12,812.508037858839,20,10020
SVM,GUROBI,optimal,0.06553196907043457,13,812.5390759174571,20,10020
SVM,GUROBI,optimal,0.061833858489990234,12,813.8956044960413,20,10020
SVM,GUROBI,optimal,0.06418299674987793,12,802.811110625643,20,10020
SVM,GUROBI,optimal,0.0630338191986084,12,825.1338175403238,20,10020
SVM,GUROBI,optimal,0.05924296379089356,11,823.7543263386241,20,10020
SVM,GUROBI,optimal,0.06273698806762695,12,823.7220008368146,20,10020
SVM,GUROBI,optimal,0.06609201431274414,13,800.8925335777265,20,10020
SVM,GUROBI,optimal,0.06369304656982422,12,814.9574857731537,20,10020
SVM,GUROBI,optimal,0.06197190284729004,12,847.7070250315988,20,10020
SVM,GUROBI,optimal,0.03897213935852052,13,926.2065732069659,23,12557
SVM,GUROBI,optimal,0.03799104690551758,12,935.8728654301207,23,12557
SVM,GUROBI,optimal,0.03440594673156738,12,950.4673039706779,23,12557
SVM,GUROBI,optimal,0.06211996078491211,13,964.5205939329782,23,12557
SVM,GUROBI,optimal,0.060894012451171875,12,943.8977688726984,23,12557
SVM,GUROBI,optimal,0.07361698150634766,13,921.7302358258203,23,12557
SVM,GUROBI,optimal,0.0602109432220459,12,939.2944905107828,23,12557
SVM,GUROBI,optimal,0.037010908126831055,12,953.0985544714888,23,12557
SVM,GUROBI,optimal,0.037262916564941406,12,950.5859297104013,23,12557
SVM,GUROBI,optimal,0.037408113479614265,12,944.4624717467219,23,12557
SVM,GUROBI,optimal,0.08442497253417969,12,1032.4325451492114,26,15366
SVM,GUROBI,optimal,0.08541202545166016,12,1040.975897490806,26,15366
SVM,GUROBI,optimal,0.06875991821289062,13,1067.4784586938256,26,15366
SVM,GUROBI,optimal,0.09117507934570312,13,1069.291911506246,26,15366
SVM,GUROBI,optimal,0.04449582099914552,12,1070.9556190165442,26,15366
SVM,GUROBI,optimal,0.04835200309753418,13,1076.4943532620957,26,15366
SVM,GUROBI,optimal,0.0391850471496582,12,1061.8008529950807,26,15366
SVM,GUROBI,optimal,0.04557180404663086,12,1073.6405983098448,26,15366
SVM,GUROBI,optimal,0.04353189468383789,12,1047.2505689581312,26,15366
SVM,GUROBI,optimal,0.0447080135345459,12,1064.2591391112574,26,15366
SVM,GUROBI,optimal,0.06555008888244629,14,1297.4326503096047,31,20645
SVM,GUROBI,optimal,0.05686807632446289,12,1255.2822148814432,31,20645
SVM,GUROBI,optimal,0.05833292007446289,12,1256.025920040583,31,20645
SVM,GUROBI,optimal,0.06124997138977052,13,1264.2069910838686,31,20645
SVM,GUROBI,optimal,0.05734992027282715,12,1258.728015746722,31,20645
SVM,GUROBI,optimal,0.05853104591369629,12,1276.3304872507606,31,20645
SVM,GUROBI,optimal,0.06093597412109375,13,1260.4298582913204,31,20645
SVM,GUROBI,optimal,0.05597496032714844,12,1258.3022384458295,31,20645
SVM,GUROBI,optimal,0.0587160587310791,12,1260.8863380271687,31,20645
SVM,GUROBI,optimal,0.056986093521118164,12,1275.1509716650949,31,20645
SVM,GUROBI,optimal,0.08709001541137695,14,1485.4871568952087,37,27971
SVM,GUROBI,optimal,0.08080315589904785,13,1534.8417292249014,37,27971
SVM,GUROBI,optimal,0.07892107963562013,13,1473.1267737480414,37,27971
SVM,GUROBI,optimal,0.08236885070800781,13,1489.0864318754334,37,27971
SVM,GUROBI,optimal,0.08173799514770508,13,1514.4521431224937,37,27971
SVM,GUROBI,optimal,0.07784700393676758,12,1492.5782601603778,37,27971
SVM,GUROBI,optimal,0.08666300773620605,13,1526.4972542118494,37,27971
SVM,GUROBI,optimal,0.08053112030029297,13,1516.1055103182846,37,27971
SVM,GUROBI,optimal,0.07625699043273926,12,1501.1720044250726,37,27971
SVM,GUROBI,optimal,0.07697701454162598,12,1504.5631750849634,37,27971
SVM,GUROBI,optimal,0.1072850227355957,13,1802.6474470884616,45,39419
SVM,GUROBI,optimal,0.10881590843200684,13,1854.608324886021,45,39419
SVM,GUROBI,optimal,0.11324286460876465,13,1837.8377929461944,45,39419
SVM,GUROBI,optimal,0.10367298126220703,12,1843.3175860032766,45,39419
SVM,GUROBI,optimal,0.1088409423828125,13,1819.3928718151608,45,39419
SVM,GUROBI,optimal,0.1155850887298584,14,1819.3005532738755,45,39419
SVM,GUROBI,optimal,0.10767006874084473,12,1855.3505321837838,45,39419
SVM,GUROBI,optimal,0.10680508613586426,12,1837.3862140406438,45,39419
SVM,GUROBI,optimal,0.11854910850524902,14,1856.3846618673285,45,39419
SVM,GUROBI,optimal,0.10389304161071776,12,1841.441710339022,45,39419
SVM,GUROBI,optimal,0.4729599952697754,13,2237.955183213345,55,56429
SVM,GUROBI,optimal,0.35730910301208496,13,2242.673194951101,55,56429
SVM,GUROBI,optimal,0.475506067276001,12,2230.5250676645833,55,56429
SVM,GUROBI,optimal,0.5964598655700684,13,2264.3500918889968,55,56429
SVM,GUROBI,optimal,0.5234811305999756,13,2245.5472634497805,55,56429
SVM,GUROBI,optimal,0.5840940475463867,13,2173.4298668749802,55,56429
SVM,GUROBI,optimal,0.5733499526977539,12,2196.319847701296,55,56429
SVM,GUROBI,optimal,0.6139960289001465,13,2229.5765183723443,55,56429
SVM,GUROBI,optimal,0.5791199207305908,13,2277.1282303719186,55,56429
SVM,GUROBI,optimal,0.5595672130584717,13,2212.3268909400226,55,56429
SVM,GUROBI,optimal,0.5439300537109375,13,2714.6401543823613,68,83028
SVM,GUROBI,optimal,0.5946099758148193,14,2735.288325128688,68,83028
SVM,GUROBI,optimal,0.614293098449707,14,2766.6425920196125,68,83028
SVM,GUROBI,optimal,0.6694929599761963,13,2754.158451238216,68,83028
SVM,GUROBI,optimal,0.698969841003418,13,2788.357795533921,68,83028
SVM,GUROBI,optimal,0.6875319480895996,13,2719.5444764224344,68,83028
SVM,GUROBI,optimal,0.6139509677886963,13,2783.822380755245,68,83028
SVM,GUROBI,optimal,0.6880600452423096,13,2739.6525311628216,68,83028
SVM,GUROBI,optimal,0.6983299255371094,13,2748.9489146024684,68,83028
SVM,GUROBI,optimal,0.5771799087524414,13,2777.4699461755076,68,83028
SVM,GUROBI,optimal,0.6872498989105225,13,3393.3624422047933,84,122724
SVM,GUROBI,optimal,0.9929850101470948,13,3418.749628638723,84,122724
SVM,GUROBI,optimal,0.9279458522796632,14,3457.2902544609115,84,122724
SVM,GUROBI,optimal,0.8811349868774414,13,3401.1804249900642,84,122724
SVM,GUROBI,optimal,0.8797719478607178,13,3388.028069598196,84,122724
SVM,GUROBI,optimal,0.9823081493377686,13,3421.030417291843,84,122724
SVM,GUROBI,optimal,0.9159297943115234,13,3419.1673462591716,84,122724
SVM,GUROBI,optimal,1.0060820579528809,14,3387.3953016040773,84,122724
SVM,GUROBI,optimal,0.957634210586548,13,3404.0971201841335,84,122724
SVM,GUROBI,optimal,0.8798799514770508,13,3423.967360187586,84,122724
SVM,GUROBI,optimal,0.954434871673584,13,4233.276556495499,105,186479
SVM,GUROBI,optimal,1.2692008018493652,13,4278.793634118223,105,186479
SVM,GUROBI,optimal,1.293442964553833,13,4254.471808591244,105,186479
SVM,GUROBI,optimal,1.354328155517578,14,4135.029757621862,105,186479
SVM,GUROBI,optimal,1.2738959789276123,13,4255.763233352625,105,186479
SVM,GUROBI,optimal,1.57188081741333,14,4276.603059779804,105,186479
SVM,GUROBI,optimal,1.577981948852539,14,4327.458134913169,105,186479
SVM,GUROBI,optimal,1.5420918464660645,13,4250.71794912741,105,186479
SVM,GUROBI,optimal,1.5751371383666992,13,4299.013219811464,105,186479
SVM,GUROBI,optimal,1.48779296875,13,4279.4573395721,105,186479
SVM,GUROBI,optimal,1.6386821269989014,13,5367.829360597635,132,287892
SVM,GUROBI,optimal,2.1300828456878658,13,5396.179300608958,132,287892
SVM,GUROBI,optimal,2.0934479236602783,13,5296.166775155355,132,287892
SVM,GUROBI,optimal,2.224672079086304,13,5262.810781322018,132,287892
SVM,GUROBI,optimal,2.233438014984131,13,5350.312298750318,132,287892
SVM,GUROBI,optimal,2.105762958526612,13,5360.657245726109,132,287892
SVM,GUROBI,optimal,2.2299790382385254,13,5329.329794867804,132,287892
SVM,GUROBI,optimal,2.3051810264587402,13,5358.71134035712,132,287892
SVM,GUROBI,optimal,2.082937002182007,13,5327.338797336583,132,287892
SVM,GUROBI,optimal,2.203934907913208,13,5326.695646460471,132,287892
SVM,GUROBI,optimal,3.9584648609161377,14,6666.176552151177,166,446706
SVM,GUROBI,optimal,4.717798948287964,14,6656.262727804364,166,446706
SVM,GUROBI,optimal,4.797538995742798,14,6719.163229962347,166,446706
SVM,GUROBI,optimal,4.3862080574035645,12,6672.301610256644,166,446706
SVM,GUROBI,optimal,4.519941806793213,14,6722.754213749076,166,446706
SVM,GUROBI,optimal,4.710586071014403,13,6694.076899620269,166,446706
SVM,GUROBI,optimal,4.871614933013916,13,6682.473968989029,166,446706
SVM,GUROBI,optimal,4.513630151748657,13,6713.701740507996,166,446706
SVM,GUROBI,optimal,4.840196132659912,14,6770.323594098492,166,446706
SVM,GUROBI,optimal,4.911608934402466,14,6698.399597376077,166,446706
SVM,GUROBI,optimal,9.706768035888672,14,8470.079837666279,209,697223
SVM,GUROBI,optimal,10.182367086410524,14,8411.016966137928,209,697223
SVM,GUROBI,optimal,9.845051050186155,14,8420.253718703216,209,697223
SVM,GUROBI,optimal,9.94180989265442,14,8433.818782486222,209,697223
SVM,GUROBI,optimal,10.161451101303099,14,8517.564217959207,209,697223
SVM,GUROBI,optimal,8.659434080123901,14,8459.294750005456,209,697223
SVM,GUROBI,optimal,11.016402006149292,14,8356.209520499904,209,697223
SVM,GUROBI,optimal,10.759254217147827,14,8456.187737345737,209,697223
SVM,GUROBI,optimal,10.356404066085817,14,8525.463821681777,209,697223
SVM,GUROBI,optimal,10.651291847229004,14,8421.379125287405,209,697223
Huber,GUROBI,optimal,0.05793595314025879,10,314.30623463152244,10,7500
Huber,GUROBI,optimal,0.05798006057739258,10,286.73347428759615,10,7500
Huber,GUROBI,optimal,0.05803012847900391,10,308.9281528545374,10,7500
Huber,GUROBI,optimal,0.05797791481018065,10,297.26719058576384,10,7500
Huber,GUROBI,optimal,0.057996034622192376,10,366.1774593957663,10,7500
Huber,GUROBI,optimal,0.0579979419708252,10,305.9157953979713,10,7500
Huber,GUROBI,optimal,0.05792999267578125,10,397.55154906514605,10,7500
Huber,GUROBI,optimal,0.05796003341674805,10,311.18502967242307,10,7500
Huber,GUROBI,optimal,0.05796408653259277,10,393.07943374021966,10,7500
Huber,GUROBI,optimal,0.05797791481018065,10,314.30697929306893,10,7500
Huber,GUROBI,optimal,0.01809215545654297,10,397.911422924639,11,8415
Huber,GUROBI,optimal,0.01795816421508789,10,353.12449228446434,11,8415
Huber,GUROBI,optimal,0.018018007278442383,10,418.4437798316346,11,8415
Huber,GUROBI,optimal,0.017818927764892578,10,396.18989440869484,11,8415
Huber,GUROBI,optimal,0.017927885055541992,10,323.54853524557035,11,8415
Huber,GUROBI,optimal,0.018260955810546875,10,384.7788600190456,11,8415
Huber,GUROBI,optimal,0.01779007911682129,10,337.1512817010347,11,8415
Huber,GUROBI,optimal,0.018357038497924805,10,338.5572976256218,11,8415
Huber,GUROBI,optimal,0.017936229705810547,10,413.9091667460285,11,8415
Huber,GUROBI,optimal,0.01784491539001465,10,336.78886055167567,11,8415
Huber,GUROBI,optimal,0.04686307907104492,10,305.4234131571428,12,9360
Huber,GUROBI,optimal,0.0460968017578125,10,388.4308402389006,12,9360
Huber,GUROBI,optimal,0.04326605796813965,10,387.44055750879,12,9360
Huber,GUROBI,optimal,0.04995799064636231,10,454.0981436644865,12,9360
Huber,GUROBI,optimal,0.04307413101196289,10,365.04143757706413,12,9360
Huber,GUROBI,optimal,0.04354596138000488,10,393.2035345380551,12,9360
Huber,GUROBI,optimal,0.04034686088562012,10,410.96072732804635,12,9360
Huber,GUROBI,optimal,0.041651010513305664,10,450.8756869770828,12,9360
Huber,GUROBI,optimal,0.04744577407836914,10,446.25637137997865,12,9360
Huber,GUROBI,optimal,0.04521608352661133,10,535.9474827036041,12,9360
Huber,GUROBI,optimal,0.02157902717590332,10,503.9757871158613,13,10335
Huber,GUROBI,optimal,0.0213470458984375,10,429.84048208047636,13,10335
Huber,GUROBI,optimal,0.021389007568359368,10,458.9033736049447,13,10335
Huber,GUROBI,optimal,0.02158498764038086,10,434.5238677934353,13,10335
Huber,GUROBI,optimal,0.021654844284057617,10,432.15720328167055,13,10335
Huber,GUROBI,optimal,0.021487951278686523,10,440.00510994330216,13,10335
Huber,GUROBI,optimal,0.021465063095092773,10,402.04315090037767,13,10335
Huber,GUROBI,optimal,0.021763086318969727,10,430.75916417240853,13,10335
Huber,GUROBI,optimal,0.02217602729797364,10,358.20974910645026,13,10335
Huber,GUROBI,optimal,0.021692991256713867,10,377.3539082594813,13,10335
Huber,GUROBI,optimal,0.02368307113647461,10,532.0817475435119,14,11340
Huber,GUROBI,optimal,0.023524999618530273,10,429.66461435206736,14,11340
Huber,GUROBI,optimal,0.023639917373657227,10,412.45746132764907,14,11340
Huber,GUROBI,optimal,0.023921966552734368,10,455.1235972001287,14,11340
Huber,GUROBI,optimal,0.023984909057617188,10,522.5515655677804,14,11340
Huber,GUROBI,optimal,0.02373290061950684,10,520.6798443840419,14,11340
Huber,GUROBI,optimal,0.024585962295532227,10,456.9813733132809,14,11340
Huber,GUROBI,optimal,0.02380895614624024,10,450.55990864115563,14,11340
Huber,GUROBI,optimal,0.024032115936279297,10,427.4759589844856,14,11340
Huber,GUROBI,optimal,0.023756027221679688,10,431.4590520323651,14,11340
Huber,GUROBI,optimal,0.02789902687072754,10,524.8474563730638,16,13440
Huber,GUROBI,optimal,0.029296159744262695,11,527.0207650618579,16,13440
Huber,GUROBI,optimal,0.02803802490234375,10,572.0484890084804,16,13440
Huber,GUROBI,optimal,0.02783203125,10,518.3070122736057,16,13440
Huber,GUROBI,optimal,0.028289794921875,10,560.8504488731768,16,13440
Huber,GUROBI,optimal,0.027882099151611328,10,576.014682191221,16,13440
Huber,GUROBI,optimal,0.027841806411743164,10,531.0808178517733,16,13440
Huber,GUROBI,optimal,0.02817010879516602,10,586.4527302319913,16,13440
Huber,GUROBI,optimal,0.028049945831298828,10,574.6109353088822,16,13440
Huber,GUROBI,optimal,0.028294086456298825,10,604.8436730751426,16,13440
Huber,GUROBI,optimal,0.03006696701049805,10,557.529635514097,17,14535
Huber,GUROBI,optimal,0.03046107292175293,10,582.8009328803316,17,14535
Huber,GUROBI,optimal,0.029655933380126964,10,579.9085985179249,17,14535
Huber,GUROBI,optimal,0.02980279922485352,10,576.5934172935697,17,14535
Huber,GUROBI,optimal,0.03011488914489746,10,546.7696054504027,17,14535
Huber,GUROBI,optimal,0.02997303009033203,10,646.1077786003,17,14535
Huber,GUROBI,optimal,0.02994489669799805,10,474.70628387880515,17,14535
Huber,GUROBI,optimal,0.03023695945739746,10,540.5620052647996,17,14535
Huber,GUROBI,optimal,0.03058314323425293,10,611.974271222931,17,14535
Huber,GUROBI,optimal,0.030086994171142575,10,584.9912688864748,17,14535
Huber,GUROBI,optimal,0.036808013916015625,10,684.5549616077345,20,18000
Huber,GUROBI,optimal,0.03708314895629883,10,678.2489672840206,20,18000
Huber,GUROBI,optimal,0.03810906410217285,10,702.5282173552797,20,18000
Huber,GUROBI,optimal,0.03777599334716797,10,578.7496782760053,20,18000
Huber,GUROBI,optimal,0.03725790977478026,10,798.996778019145,20,18000
Huber,GUROBI,optimal,0.037480831146240234,10,715.8608702325866,20,18000
Huber,GUROBI,optimal,0.03603315353393555,10,690.7240415666486,20,18000
Huber,GUROBI,optimal,0.03685092926025391,10,719.492870175953,20,18000
Huber,GUROBI,optimal,0.037921905517578125,10,628.4946996279409,20,18000
Huber,GUROBI,optimal,0.037139892578125,10,707.9529463615794,20,18000
Huber,GUROBI,optimal,0.056819915771484375,10,763.316369927923,23,21735
Huber,GUROBI,optimal,0.050822973251342766,10,823.0964543099428,23,21735
Huber,GUROBI,optimal,0.05645895004272461,10,749.8442262368828,23,21735
Huber,GUROBI,optimal,0.05756711959838867,10,789.7131604493794,23,21735
Huber,GUROBI,optimal,0.03981804847717285,10,863.3484266418466,23,21735
Huber,GUROBI,optimal,0.04485797882080078,10,729.8480805624831,23,21735
Huber,GUROBI,optimal,0.04565596580505371,10,694.4836352192585,23,21735
Huber,GUROBI,optimal,0.05659890174865723,10,818.1303373117935,23,21735
Huber,GUROBI,optimal,0.04477500915527344,10,795.3075945406752,23,21735
Huber,GUROBI,optimal,0.044401884078979485,10,737.0980724551675,23,21735
Huber,GUROBI,optimal,0.05415511131286621,10,927.0633254152824,26,25740
Huber,GUROBI,optimal,0.05405092239379883,10,872.3908460850722,26,25740
Huber,GUROBI,optimal,0.052774906158447266,10,905.2760524247244,26,25740
Huber,GUROBI,optimal,0.0537409782409668,10,972.6894588306586,26,25740
Huber,GUROBI,optimal,0.053542137145996094,10,909.1932978776076,26,25740
Huber,GUROBI,optimal,0.052642107009887695,10,854.8770571944365,26,25740
Huber,GUROBI,optimal,0.05305600166320802,10,780.8421568099261,26,25740
Huber,GUROBI,optimal,0.05403399467468262,10,888.6962799139221,26,25740
Huber,GUROBI,optimal,0.05316495895385742,10,1002.5738386624868,26,25740
Huber,GUROBI,optimal,0.05331921577453613,10,1001.806041589454,26,25740
Huber,GUROBI,optimal,0.06993508338928223,10,1054.870912391476,31,33015
Huber,GUROBI,optimal,0.07125091552734375,10,1194.8076318786552,31,33015
Huber,GUROBI,optimal,0.06932902336120605,10,1071.9734830852285,31,33015
Huber,GUROBI,optimal,0.068695068359375,10,1130.601193651984,31,33015
Huber,GUROBI,optimal,0.06854891777038574,10,1096.3224220055704,31,33015
Huber,GUROBI,optimal,0.06844282150268555,10,1067.855204509009,31,33015
Huber,GUROBI,optimal,0.07010579109191895,10,1101.6964754689222,31,33015
Huber,GUROBI,optimal,0.07008814811706543,10,1130.9122104750275,31,33015
Huber,GUROBI,optimal,0.06891822814941406,10,981.535149289566,31,33015
Huber,GUROBI,optimal,0.07135486602783203,10,984.3938859846068,31,33015
Huber,GUROBI,optimal,0.09029698371887207,10,1429.9680574798956,37,42735
Huber,GUROBI,optimal,0.09754490852355956,10,1274.1544930488542,37,42735
Huber,GUROBI,optimal,0.0924689769744873,10,1288.2096307317038,37,42735
Huber,GUROBI,optimal,0.0932180881500244,10,1330.7405396882052,37,42735
Huber,GUROBI,optimal,0.0932309627532959,10,1129.9909939993072,37,42735
Huber,GUROBI,optimal,0.09495401382446288,10,1260.7369156974312,37,42735
Huber,GUROBI,optimal,0.09501314163208008,10,1239.7664475219085,37,42735
Huber,GUROBI,optimal,0.09300804138183594,10,1207.5914952622095,37,42735
Huber,GUROBI,optimal,0.0917189121246338,10,1293.1941422178654,37,42735
Huber,GUROBI,optimal,0.09336304664611816,10,1314.1074077816718,37,42735
Huber,GUROBI,optimal,0.1308908462524414,10,1484.157290997096,45,57375
Huber,GUROBI,optimal,0.1333789825439453,10,1545.4040100614955,45,57375
Huber,GUROBI,optimal,0.12870192527770996,10,1550.796878499621,45,57375
Huber,GUROBI,optimal,0.12587618827819824,10,1468.0661508879834,45,57375
Huber,GUROBI,optimal,0.12934398651123047,10,1642.1968142599262,45,57375
Huber,GUROBI,optimal,0.13106608390808105,10,1521.9154515043954,45,57375
Huber,GUROBI,optimal,0.1257941722869873,10,1589.8821006607209,45,57375
Huber,GUROBI,optimal,0.1410830020904541,10,1491.8291938049588,45,57375
Huber,GUROBI,optimal,0.13192296028137207,10,1559.5455621719104,45,57375
Huber,GUROBI,optimal,0.13555216789245605,10,1534.0744646584421,45,57375
Huber,GUROBI,optimal,0.4130339622497559,10,1800.737303047516,55,78375
Huber,GUROBI,optimal,0.5632078647613525,10,1928.6848678964238,55,78375
Huber,GUROBI,optimal,0.5217201709747314,10,1793.2702096397504,55,78375
Huber,GUROBI,optimal,0.3880500793457031,10,1836.9178150715527,55,78375
Huber,GUROBI,optimal,0.5126388072967529,10,1847.7788002903967,55,78375
Huber,GUROBI,optimal,0.3422160148620605,10,2081.915439234453,55,78375
Huber,GUROBI,optimal,0.4825880527496338,10,1910.481177238128,55,78375
Huber,GUROBI,optimal,0.4958510398864746,10,2019.6641261923605,55,78375
Huber,GUROBI,optimal,0.5263218879699707,10,1845.5670091521952,55,78375
Huber,GUROBI,optimal,0.5232670307159424,10,1855.2562761666395,55,78375
Huber,GUROBI,optimal,0.65252685546875,10,2512.369785787144,68,110160
Huber,GUROBI,optimal,0.2648401260375977,10,2288.726177569494,68,110160
Huber,GUROBI,optimal,0.6446969509124756,10,2245.4114749450705,68,110160
Huber,GUROBI,optimal,0.6353459358215332,10,2491.186354104739,68,110160
Huber,GUROBI,optimal,0.6422829627990723,10,2288.589605302093,68,110160
Huber,GUROBI,optimal,0.6272602081298828,10,2389.862798863017,68,110160
Huber,GUROBI,optimal,0.6081619262695312,10,2286.1502224813253,68,110160
Huber,GUROBI,optimal,0.2678980827331543,10,2188.442303027523,68,110160
Huber,GUROBI,optimal,0.6446549892425537,10,2407.688352192025,68,110160
Huber,GUROBI,optimal,0.26633501052856445,10,2347.2943957401408,68,110160
Huber,GUROBI,optimal,0.9907119274139404,10,2748.914961911646,84,156240
Huber,GUROBI,optimal,0.9852440357208252,10,2958.352697924643,84,156240
Huber,GUROBI,optimal,1.0405149459838867,10,2914.897751481605,84,156240
Huber,GUROBI,optimal,0.9401049613952636,10,2737.839758763402,84,156240
Huber,GUROBI,optimal,1.0013971328735352,10,2758.6328796299463,84,156240
Huber,GUROBI,optimal,0.7381150722503662,10,3072.200385934075,84,156240
Huber,GUROBI,optimal,0.9046101570129396,10,2897.9726922117907,84,156240
Huber,GUROBI,optimal,0.9492080211639404,10,2857.0319261082604,84,156240
Huber,GUROBI,optimal,0.9345028400421144,10,2831.4301175867963,84,156240
Huber,GUROBI,optimal,0.9334352016448976,10,2780.702691902269,84,156240
Huber,GUROBI,optimal,1.7377510070800781,11,3640.363743527982,105,228375
Huber,GUROBI,optimal,1.333420991897583,10,3523.1255061540387,105,228375
Huber,GUROBI,optimal,1.8368000984191888,10,3690.7517927275226,105,228375
Huber,GUROBI,optimal,1.8524470329284668,10,3402.3509962032676,105,228375
Huber,GUROBI,optimal,1.8836519718170168,10,3717.1651170194787,105,228375
Huber,GUROBI,optimal,1.700042963027954,11,3542.857527989469,105,228375
Huber,GUROBI,optimal,1.8210442066192627,10,3653.6513680056532,105,228375
Huber,GUROBI,optimal,1.738487958908081,10,3784.8118938498815,105,228375
Huber,GUROBI,optimal,1.6478550434112549,10,3428.277617178227,105,228375
Huber,GUROBI,optimal,1.9640898704528809,10,3644.66431683171,105,228375
Huber,GUROBI,optimal,2.644271850585937,10,4573.956640725132,132,340560
Huber,GUROBI,optimal,2.4919350147247314,10,4580.590563777661,132,340560
Huber,GUROBI,optimal,2.49243712425232,10,4596.976170216287,132,340560
Huber,GUROBI,optimal,2.6198649406433105,10,4639.905791376175,132,340560
Huber,GUROBI,optimal,2.576489925384521,10,4451.044033377649,132,340560
Huber,GUROBI,optimal,1.7758228778839111,10,4607.97539212373,132,340560
Huber,GUROBI,optimal,2.6453280448913574,10,4350.076512975484,132,340560
Huber,GUROBI,optimal,2.5271518230438232,10,4739.644641473869,132,340560
Huber,GUROBI,optimal,2.530234813690185,10,4630.988777297807,132,340560
Huber,GUROBI,optimal,2.746480941772461,11,4556.316594011849,132,340560
Huber,GUROBI,optimal,5.286409139633179,11,5899.890728624281,166,512940
Huber,GUROBI,optimal,5.007692098617554,10,5674.872294920597,166,512940
Huber,GUROBI,optimal,5.029664993286133,10,5557.060500482924,166,512940
Huber,GUROBI,optimal,5.147756099700928,11,5606.100582791854,166,512940
Huber,GUROBI,optimal,4.025048017501831,11,5527.470075421516,166,512940
Huber,GUROBI,optimal,4.998617172241211,10,5638.814098644836,166,512940
Huber,GUROBI,optimal,5.587342023849487,11,5601.906826330711,166,512940
Huber,GUROBI,optimal,5.47544002532959,11,5931.704779879763,166,512940
Huber,GUROBI,optimal,4.864176034927368,11,5647.272723539756,166,512940
Huber,GUROBI,optimal,5.13333797454834,10,5698.398386546189,166,512940
Huber,GUROBI,optimal,11.1808021068573,11,7313.6289660663915,209,780615
Huber,GUROBI,optimal,11.06778597831726,10,7029.5799085567905,209,780615
Huber,GUROBI,optimal,11.576231956481935,11,6876.660684867926,209,780615
Huber,GUROBI,optimal,11.127198934555054,11,7284.048355722191,209,780615
Huber,GUROBI,optimal,11.104742050170898,11,6954.614906088351,209,780615
Huber,GUROBI,optimal,11.394187211990356,11,7294.29731755703,209,780615
Huber,GUROBI,optimal,8.55413293838501,10,7190.195697957849,209,780615
Huber,GUROBI,optimal,10.813984870910645,10,7385.027184145236,209,780615
Huber,GUROBI,optimal,10.710047960281374,10,7121.551602514001,209,780615
Huber,GUROBI,optimal,10.718661069869997,10,7108.4234398083045,209,780615
Control,GUROBI,optimal,0.05504703521728516,11,0.10608107542256084,10,1970
Control,GUROBI,optimal,0.0550389289855957,10,1.005130720820503,10,1980
Control,GUROBI,optimal,0.05504703521728516,7,1.6229568646378585,10,1990
Control,GUROBI,optimal,0.0550079345703125,9,4.117579359407183,10,2000
Control,GUROBI,optimal,0.05507206916809082,11,4.391211325142659,10,2000
Control,GUROBI,optimal,0.055072784423828125,11,92.41545228296226,10,2010
Control,GUROBI,optimal,0.05502581596374512,11,2.757280311138925,10,2000
Control,GUROBI,optimal,0.05504417419433594,11,1.1904395850117495,10,1970
Control,GUROBI,optimal,0.05504298210144043,9,1.0491474271389716,10,1990
Control,GUROBI,optimal,0.05501699447631836,7,1.865931575301616,10,2020
Control,GUROBI,optimal,0.004117965698242188,9,11.888397546762295,11,2323
Control,GUROBI,optimal,0.004534006118774414,10,0.6971939764990136,11,2263
Control,GUROBI,optimal,0.004529953002929688,11,1.7340621609419224,11,2283
Control,GUROBI,optimal,0.004556894302368164,12,5.129730691924928,11,2283
Control,GUROBI,optimal,0.005000114440917969,14,3.8845832003834047,11,2303
Control,GUROBI,optimal,0.004678964614868164,12,11.366224384602582,11,2283
Control,GUROBI,optimal,0.004942178726196289,13,2.4960927652624165,11,2283
Control,GUROBI,optimal,0.005321025848388672,16,58.76203445135591,11,2283
Control,GUROBI,optimal,0.004617929458618164,12,1.9438440288141456,11,2293
Control,GUROBI,optimal,0.004404067993164063,11,23.483728815876997,11,2313
Control,GUROBI,optimal,0.004545927047729492,9,1.891828391866539,12,2778
Control,GUROBI,optimal,0.004646062850952149,9,2.3904522487857385,12,2768
Control,GUROBI,optimal,0.004900932312011719,11,1.6543481617639388,12,2768
Control,GUROBI,optimal,0.004432916641235352,8,2.189929521541615,12,2778
Control,GUROBI,optimal,0.004517078399658203,9,1.6132475808922204,12,2758
Control,GUROBI,optimal,0.00495600700378418,11,0.5036484127245938,12,2748
Control,GUROBI,optimal,0.004525899887084961,9,1.426805376226413,12,2768
Control,GUROBI,optimal,0.00531005859375,12,1.0155464781850922,12,2758
Control,GUROBI,optimal,0.004836082458496094,11,4.779453696853745,12,2778
Control,GUROBI,optimal,0.004704952239990234,10,11.65165182933886,12,2788
Control,GUROBI,optimal,0.005876064300537109,12,8.250843998268282,13,3145
Control,GUROBI,optimal,0.005138158798217773,9,3.4278368390307623,13,3145
Control,GUROBI,optimal,0.00558018684387207,11,4.5171854272683625,13,3145
Control,GUROBI,optimal,0.005254030227661133,10,2.5464180052818652,13,3145
Control,GUROBI,optimal,0.005895853042602539,13,7.946467117740547,13,3135
Control,GUROBI,optimal,0.005537986755371094,11,5.758689736405088,13,3145
Control,GUROBI,optimal,0.005466938018798828,11,3.4164939381564663,13,3125
Control,GUROBI,optimal,0.00598907470703125,13,14.056065112356462,13,3135
Control,GUROBI,optimal,0.007398843765258789,13,14.369154995380885,13,3165
Control,GUROBI,optimal,0.005597114562988281,10,0.9689222161989848,13,3125
Control,GUROBI,optimal,0.006266117095947266,11,7.413642606282933,14,3704
Control,GUROBI,optimal,0.00548100471496582,8,2.518907815987234,14,3684
Control,GUROBI,optimal,0.006084203720092773,11,7.689860183463744,14,3674
Control,GUROBI,optimal,0.006562948226928711,12,1.167368024234438,14,3674
Control,GUROBI,optimal,0.006559133529663086,12,4.100684770098574,14,3674
Control,GUROBI,optimal,0.006624937057495117,12,1.1308903146860962,14,3644
Control,GUROBI,optimal,0.006616830825805664,12,13.56330591246726,14,3684
Control,GUROBI,optimal,0.005475044250488281,8,2.16954531292967,14,3684
Control,GUROBI,optimal,0.005725860595703125,10,4.45846133813764,14,3694
Control,GUROBI,optimal,0.005584001541137695,8,0.7203118738037242,14,3664
Control,GUROBI,optimal,0.0075130462646484375,12,8.56683740696444,15,4115
Control,GUROBI,optimal,0.007437944412231445,13,4.810855850123657,15,4095
Control,GUROBI,optimal,0.005882024765014648,8,3.9382672717231535,15,4125
Control,GUROBI,optimal,0.006347894668579102,9,2.655949122097224,15,4095
Control,GUROBI,optimal,0.007351875305175781,12,4.276014958646112,15,4105
Control,GUROBI,optimal,0.006928920745849609,11,1.6855562334250611,15,4085
Control,GUROBI,optimal,0.007411956787109375,13,8.842899586873838,15,4105
Control,GUROBI,optimal,0.006771087646484375,10,3.0436494718493456,15,4115
Control,GUROBI,optimal,0.007403850555419922,12,3.2430979091458854,15,4125
Control,GUROBI,optimal,0.005927085876464844,8,4.1402886928943765,15,4115
Control,GUROBI,optimal,0.006319046020507813,7,2.5021223210158343,16,4728
Control,GUROBI,optimal,0.00839090347290039,12,1.7551105008128691,16,4698
Control,GUROBI,optimal,0.006453037261962891,8,0.8324739949524227,16,4698
Control,GUROBI,optimal,0.00787496566772461,10,2.396311539384156,16,4698
Control,GUROBI,optimal,0.006533145904541016,10,5.240479692244012,16,4718
Control,GUROBI,optimal,0.007586956024169922,10,7.190986349835023,16,4708
Control,GUROBI,optimal,0.006079912185668945,8,1.1285041299215863,16,4688
Control,GUROBI,optimal,0.03479504585266113,8,3.4655356510587323,16,4718
Control,GUROBI,optimal,0.007997989654541016,12,4.788385805309465,16,4728
Control,GUROBI,optimal,0.006899118423461914,8,0.684775017365379,16,4688
Control,GUROBI,optimal,0.008967876434326172,8,1.621934263547365,18,5870
Control,GUROBI,optimal,0.009720087051391602,11,3.837424600051533,18,5880
Control,GUROBI,optimal,0.009566068649291992,13,2.964211207862156,18,5890
Control,GUROBI,optimal,0.009102106094360352,10,4.683277219023006,18,5920
Control,GUROBI,optimal,0.009257078170776369,10,1.0576993207158545,18,5900
Control,GUROBI,optimal,0.009913921356201172,12,5.311972182635982,18,5890
Control,GUROBI,optimal,0.009217023849487305,10,1.5447952025626692,18,5840
Control,GUROBI,optimal,0.007508039474487305,8,3.540980311342042,18,5900
Control,GUROBI,optimal,0.00968480110168457,11,2.029413060035354,18,5860
Control,GUROBI,optimal,0.00896310806274414,9,1.673178949108772,18,5860
Control,GUROBI,optimal,0.01286602020263672,9,1.1311110783200666,20,7180
Control,GUROBI,optimal,0.015320777893066406,10,5.131981587987316,20,7180
Control,GUROBI,optimal,0.01602315902709961,13,3.2088408330009104,20,7170
Control,GUROBI,optimal,0.014496088027954103,11,0.9501679131718268,20,7140
Control,GUROBI,optimal,0.010004043579101562,9,2.432114408925329,20,7180
Control,GUROBI,optimal,0.009050846099853516,8,2.7105752347109062,20,7150
Control,GUROBI,optimal,0.014665842056274412,11,2.7388912153876634,20,7180
Control,GUROBI,optimal,0.013086795806884766,9,2.4481387424262806,20,7190
Control,GUROBI,optimal,0.012248039245605469,8,2.7611492828583044,20,7180
Control,GUROBI,optimal,0.013946056365966795,10,3.062110167592551,20,7180
Control,GUROBI,optimal,0.01458096504211426,10,4.197150703936752,23,9245
Control,GUROBI,optimal,0.01667499542236328,9,1.7555176176405112,23,9215
Control,GUROBI,optimal,0.01749396324157715,10,9.23610241127508,23,9265
Control,GUROBI,optimal,0.019919157028198242,12,3.4320456852281707,23,9255
Control,GUROBI,optimal,0.02715301513671875,9,11.866377169653285,23,9275
Control,GUROBI,optimal,0.03525805473327637,10,5.6701994564462765,23,9215
Control,GUROBI,optimal,0.02173590660095215,9,1.4127500947553815,23,9195
Control,GUROBI,optimal,0.018208026885986328,10,3.67622416263772,23,9235
Control,GUROBI,optimal,0.015048027038574219,10,4.9901045982909675,23,9265
Control,GUROBI,optimal,0.017901182174682617,10,2.19967118882525,23,9235
Control,GUROBI,optimal,0.022111892700195312,9,2.967580551086257,26,11848
Control,GUROBI,optimal,0.02029514312744141,11,2.380612447719141,26,11818
Control,GUROBI,optimal,0.017271995544433594,9,1.8065329988540908,26,11818
Control,GUROBI,optimal,0.021907806396484368,9,2.223244825832623,26,11848
Control,GUROBI,optimal,0.019912004470825195,12,10.794958429746876,26,11858
Control,GUROBI,optimal,0.02533102035522461,12,12.064166423612154,26,11868
Control,GUROBI,optimal,0.02076888084411621,12,4.820994887989689,26,11828
Control,GUROBI,optimal,0.020003080368041992,12,3.4969745159807233,26,11818
Control,GUROBI,optimal,0.018877029418945312,10,6.268233493164544,26,11848
Control,GUROBI,optimal,0.017744064331054688,8,5.49424721568068,26,11868
Control,GUROBI,optimal,0.05808186531066895,10,8.434114218189421,29,14439
Control,GUROBI,optimal,0.029971837997436523,11,5.696672611294298,29,14419
Control,GUROBI,optimal,0.0278470516204834,10,3.542208446230945,29,14429
Control,GUROBI,optimal,0.03125500679016113,13,9.92467710169564,29,14449
Control,GUROBI,optimal,0.0231320858001709,10,4.4615898478262945,29,14449
Control,GUROBI,optimal,0.023905038833618164,11,4.262047986293466,29,14429
Control,GUROBI,optimal,0.02692389488220215,9,1.5836852492146385,29,14389
Control,GUROBI,optimal,0.022784948348999023,9,1.4612800856210966,29,14419
Control,GUROBI,optimal,0.031098127365112305,12,13.1978805028263,29,14439
Control,GUROBI,optimal,0.02150917053222656,9,4.415669106939497,29,14459
Control,GUROBI,optimal,0.0344700813293457,11,4.471173977023109,34,19764
Control,GUROBI,optimal,0.03502297401428224,11,4.558718538645527,34,19834
Control,GUROBI,optimal,0.04508709907531738,12,5.162397464742152,34,19804
Control,GUROBI,optimal,0.02730607986450196,8,2.248013526550725,34,19794
Control,GUROBI,optimal,0.04140186309814453,10,7.617939669463407,34,19804
Control,GUROBI,optimal,0.02901482582092285,8,3.734482562975612,34,19824
Control,GUROBI,optimal,0.031394004821777344,10,3.158250810016095,34,19794
Control,GUROBI,optimal,0.028861045837402344,8,6.096882832567394,34,19874
Control,GUROBI,optimal,0.0410151481628418,10,3.92721822782036,34,19834
Control,GUROBI,optimal,0.035636186599731445,12,11.810028760111829,34,19874
Control,GUROBI,optimal,0.7124688625335693,12,4.257817868928585,39,25639
Control,GUROBI,optimal,0.600222110748291,11,5.19801601778445,39,25609
Control,GUROBI,optimal,0.5303769111633301,9,2.949939105882437,39,25619
Control,GUROBI,optimal,0.5738968849182129,12,3.0215004357884534,39,25629
Control,GUROBI,optimal,0.4043529033660889,12,8.601769673187631,39,25639
Control,GUROBI,optimal,0.5095000267028809,10,3.3208624649541703,39,25639
Control,GUROBI,optimal,0.5892939567565918,8,5.692147299936303,39,25659
Control,GUROBI,optimal,0.4897348880767822,13,2.7345641211801293,39,25629
Control,GUROBI,optimal,0.6947371959686279,10,4.096236431398205,39,25609
Control,GUROBI,optimal,0.7030389308929443,9,6.4527588192677054,39,25669
Control,GUROBI,optimal,0.6231188774108887,11,8.630895085721201,46,35688
Control,GUROBI,optimal,0.6599109172821045,10,13.493143723748418,46,35668
Control,GUROBI,optimal,0.458392858505249,11,9.990796729195925,46,35688
Control,GUROBI,optimal,0.6245348453521729,10,4.766879781151619,46,35638
Control,GUROBI,optimal,0.40520215034484863,11,8.48896326871861,46,35668
Control,GUROBI,optimal,0.6095850467681885,11,4.985524337317403,46,35588
Control,GUROBI,optimal,0.3208038806915283,10,9.91144697680232,46,35678
Control,GUROBI,optimal,0.2896368503570557,11,9.110619617509826,46,35668
Control,GUROBI,optimal,0.5923290252685547,12,12.975423552293064,46,35708
Control,GUROBI,optimal,0.4653661251068115,11,5.35327211398852,46,35638
Control,GUROBI,optimal,0.5058801174163818,12,6.386966841182457,54,48804
Control,GUROBI,optimal,0.6034748554229736,10,6.262557124078356,54,48794
Control,GUROBI,optimal,0.5426590442657471,12,6.321554009561505,54,48724
Control,GUROBI,optimal,0.64798903465271,12,9.791975189350056,54,48734
Control,GUROBI,optimal,0.4654128551483154,9,7.339571002703696,54,48714
Control,GUROBI,optimal,0.6783790588378906,10,7.604305994763704,54,48754
Control,GUROBI,optimal,0.6370551586151123,12,5.464028232519631,54,48754
Control,GUROBI,optimal,0.6378970146179199,13,6.115507373199932,54,48694
Control,GUROBI,optimal,0.6159329414367676,12,11.148422178045056,54,48804
Control,GUROBI,optimal,0.2106180191040039,11,10.226766674856213,54,48744
Control,GUROBI,optimal,0.6276919841766357,11,10.441053566033439,64,68034
Control,GUROBI,optimal,0.6704151630401611,8,10.24444101683082,64,68034
Control,GUROBI,optimal,0.5330281257629395,10,12.087254087557467,64,68064
Control,GUROBI,optimal,0.6725280284881592,9,7.643123241384869,64,68064
Control,GUROBI,optimal,0.7732210159301758,12,11.690385368345522,64,68034
Control,GUROBI,optimal,0.5961809158325195,11,8.064004014152871,64,67994
Control,GUROBI,optimal,0.6532061100006104,10,8.837247617237033,64,68034
Control,GUROBI,optimal,0.6889219284057617,11,5.23895368244038,64,67994
Control,GUROBI,optimal,0.1833560466766357,13,8.180935658553041,64,68054
Control,GUROBI,optimal,0.6924569606781006,10,5.5593030498277365,64,68034
Control,GUROBI,optimal,1.1406209468841553,14,10.54622557564806,76,95358
Control,GUROBI,optimal,1.0472431182861328,11,8.877245083582112,76,95408
Control,GUROBI,optimal,0.9282338619232178,14,18.754394528440333,76,95398
Control,GUROBI,optimal,1.0228209495544434,11,8.156367423977187,76,95288
Control,GUROBI,optimal,0.8235230445861816,11,11.305433825065208,76,95378
Control,GUROBI,optimal,1.0553050041198728,13,13.657511210904989,76,95338
Control,GUROBI,optimal,1.0092940330505369,12,14.8998623527093,76,95428
Control,GUROBI,optimal,0.2560689449310303,14,10.789092870921273,76,95368
Control,GUROBI,optimal,0.9107251167297364,12,12.736321731465745,76,95338
Control,GUROBI,optimal,1.0228040218353271,14,16.13025795045231,76,95438
Control,GUROBI,optimal,1.008021116256714,11,13.131155374091492,91,135583
Control,GUROBI,optimal,0.920421838760376,13,11.317218801917866,91,135563
Control,GUROBI,optimal,1.250229835510254,12,10.30155244119119,91,135573
Control,GUROBI,optimal,0.6389610767364502,11,11.41818134416028,91,135573
Control,GUROBI,optimal,1.182697057723999,12,16.64621014743181,91,135583
Control,GUROBI,optimal,1.139369010925293,11,14.030657781222642,91,135613
Control,GUROBI,optimal,0.96085786819458,11,13.587763865039534,91,135583
Control,GUROBI,optimal,1.0209119319915771,11,11.469359767248664,91,135543
Control,GUROBI,optimal,1.0469210147857666,12,12.570811025196438,91,135553
Control,GUROBI,optimal,1.1645591259002686,13,18.39885231200186,91,135583
Control,GUROBI,optimal,1.4459469318389893,14,19.376312434764067,109,193729
Control,GUROBI,optimal,1.3062059879302979,10,15.554366780221775,109,193789
Control,GUROBI,optimal,1.488049030303955,12,15.318742490241432,109,193799
Control,GUROBI,optimal,0.8391609191894531,13,15.905838954827404,109,193809
Control,GUROBI,optimal,1.2194709777832031,11,13.104361464081485,109,193799
Control,GUROBI,optimal,1.5712990760803225,11,12.968825618833575,109,193779
Control,GUROBI,optimal,1.3685791492462158,13,24.19390084692677,109,193749
Control,GUROBI,optimal,1.4050099849700928,11,14.46229032955734,109,193739
Control,GUROBI,optimal,1.477226972579956,12,20.155736533090344,109,193759
Control,GUROBI,optimal,1.4245598316192627,12,17.993771092457933,109,193759


==> data/results/benchmark_problems/MOSEK/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.07584595680236816,6,0.10608107527936698,10,1970
Control,MOSEK,optimal,0.07667899131774902,9,1.0051307208162772,10,1980
Control,MOSEK,optimal,0.07536506652832031,6,1.6229568630725273,10,1990
Control,MOSEK,optimal,0.07625412940979004,9,4.117579404143648,10,2000
Control,MOSEK,optimal,0.08172011375427246,9,4.3912113330051055,10,2000
Control,MOSEK,optimal,0.08161592483520508,10,92.41545353388678,10,2010
Control,MOSEK,optimal,0.08324694633483888,8,2.757280374384265,10,2000
Control,MOSEK,optimal,0.08184385299682617,7,1.1904395953108369,10,1970
Control,MOSEK,optimal,0.07974100112915039,7,1.0491474267492429,10,1990
Control,MOSEK,optimal,0.0754551887512207,6,1.8659315621808945,10,2020
Control,MOSEK,optimal,0.028945207595825195,9,11.888397542459641,11,2323
Control,MOSEK,optimal,0.008167028427124023,7,0.6971939775408099,11,2263
Control,MOSEK,optimal,0.013675928115844728,6,1.7340621547158648,11,2283
Control,MOSEK,optimal,0.009846925735473631,9,5.129730044351111,11,2283
Control,MOSEK,optimal,0.008413076400756836,9,3.884583807212645,11,2303
Control,MOSEK,optimal,0.02200603485107422,10,11.36622438476521,11,2283
Control,MOSEK,optimal,0.03784799575805664,8,2.496092574048179,11,2283
Control,MOSEK,optimal,0.02480101585388184,12,58.762020550955135,11,2283
Control,MOSEK,optimal,0.02335190773010254,9,1.943844021221683,11,2293
Control,MOSEK,optimal,0.008953094482421875,10,23.48372891338886,11,2313
Control,MOSEK,optimal,0.008242130279541016,5,1.8918283909936808,12,2778
Control,MOSEK,optimal,0.0262141227722168,6,2.390452249498485,12,2768
Control,MOSEK,optimal,0.021877050399780273,8,1.654348163005249,12,2768
Control,MOSEK,optimal,0.016065120697021484,7,2.189929521965193,12,2778
Control,MOSEK,optimal,0.02652120590209961,8,1.6132475804615412,12,2758
Control,MOSEK,optimal,0.034023046493530266,8,0.5036484127389478,12,2748
Control,MOSEK,optimal,0.029198169708251957,6,1.4268053762288282,12,2768
Control,MOSEK,optimal,0.014715194702148438,8,1.0155464765036013,12,2758
Control,MOSEK,optimal,0.02219700813293457,8,4.779453696217034,12,2778
Control,MOSEK,optimal,0.023179054260253903,8,11.651651919342651,12,2788
Control,MOSEK,optimal,0.03821992874145508,10,8.250843999941285,13,3145
Control,MOSEK,optimal,0.025217056274414062,7,3.427836900260795,13,3145
Control,MOSEK,optimal,0.02464890480041504,8,4.517185423115476,13,3145
Control,MOSEK,optimal,0.04222297668457031,9,2.546418138778757,13,3145
Control,MOSEK,optimal,0.030357837677001957,9,7.946467109747335,13,3135
Control,MOSEK,optimal,0.016654014587402344,7,5.758689607002762,13,3145
Control,MOSEK,optimal,0.0233612060546875,7,3.41649393698806,13,3125
Control,MOSEK,optimal,0.024120092391967773,9,14.056065274399204,13,3135
Control,MOSEK,optimal,0.05166006088256836,9,14.36915619266999,13,3165
Control,MOSEK,optimal,0.016633987426757812,6,0.9689222150021491,13,3125
Control,MOSEK,optimal,0.03210711479187012,9,7.413642589232204,14,3704
Control,MOSEK,optimal,0.01284503936767578,6,2.518907816910372,14,3684
Control,MOSEK,optimal,0.015529870986938475,9,7.6898602263192535,14,3674
Control,MOSEK,optimal,0.0299069881439209,8,1.1673680278330572,14,3674
Control,MOSEK,optimal,0.02975106239318848,9,4.1006847335177365,14,3674
Control,MOSEK,optimal,0.0204770565032959,9,1.1308903190619009,14,3644
Control,MOSEK,optimal,0.04146599769592285,9,13.56330700522699,14,3684
Control,MOSEK,optimal,0.03736400604248047,8,2.1695453121435264,14,3684
Control,MOSEK,optimal,0.04037189483642578,7,4.458461272775867,14,3694
Control,MOSEK,optimal,0.04135298728942871,6,0.7203118728967007,14,3664
Control,MOSEK,optimal,0.03148698806762695,10,8.566837346417293,15,4115
Control,MOSEK,optimal,0.013026952743530272,8,4.810856056355929,15,4095
Control,MOSEK,optimal,0.03329896926879883,6,3.9382672715981086,15,4125
Control,MOSEK,optimal,0.011232852935791016,7,2.655949344804375,15,4095
Control,MOSEK,optimal,0.03399205207824707,8,4.276014948851895,15,4105
Control,MOSEK,optimal,0.015735864639282227,8,1.6855562341743318,15,4085
Control,MOSEK,optimal,0.025299072265625,9,8.842899525168093,15,4105
Control,MOSEK,optimal,0.035021066665649414,7,3.043649476002781,15,4115
Control,MOSEK,optimal,0.02346992492675781,7,3.2430979091978367,15,4125
Control,MOSEK,optimal,0.011044979095458984,7,4.140288690434267,15,4115
Control,MOSEK,optimal,0.06956005096435547,7,2.502122317041971,16,4728
Control,MOSEK,optimal,0.08163690567016603,8,1.7551105135801264,16,4698
Control,MOSEK,optimal,0.11560606956481935,6,0.832473985092214,16,4698
Control,MOSEK,optimal,0.2902050018310547,9,2.3963115347308954,16,4698
Control,MOSEK,optimal,0.1628890037536621,9,5.2404796924001085,16,4718
Control,MOSEK,optimal,0.10826611518859863,8,7.190986382543197,16,4708
Control,MOSEK,optimal,0.07077693939208984,7,1.128504126011591,16,4688
Control,MOSEK,optimal,0.10759902000427246,7,3.46553564135521,16,4718
Control,MOSEK,optimal,0.062274932861328125,8,4.788386291624705,16,4728
Control,MOSEK,optimal,0.11240601539611816,7,0.6847750154750798,16,4688
Control,MOSEK,optimal,0.053811073303222656,6,1.6219342616940375,18,5870
Control,MOSEK,optimal,0.0317530632019043,8,3.8374246007975064,18,5880
Control,MOSEK,optimal,0.048410892486572266,9,2.9642112203231665,18,5890
Control,MOSEK,optimal,0.07623100280761719,7,4.6832771809523965,18,5920
Control,MOSEK,optimal,0.06852293014526367,7,1.0576993307624538,18,5900
Control,MOSEK,optimal,0.05114579200744629,9,5.3119722257111714,18,5890
Control,MOSEK,optimal,0.054355859756469734,7,1.5447952321726042,18,5840
Control,MOSEK,optimal,0.030143022537231445,6,3.5409803316689734,18,5900
Control,MOSEK,optimal,0.03719282150268555,9,2.0294130854926506,18,5860
Control,MOSEK,optimal,0.08473491668701172,8,1.67317894902129,18,5860
Control,MOSEK,optimal,0.05102300643920898,9,1.1311110776659907,20,7180
Control,MOSEK,optimal,0.05822300910949708,7,5.131981595226101,20,7180
Control,MOSEK,optimal,0.0376279354095459,10,3.2088409622565512,20,7170
Control,MOSEK,optimal,0.055818796157836914,8,0.95016792043861,20,7140
Control,MOSEK,optimal,0.05487990379333496,8,2.4321144357936704,20,7180
Control,MOSEK,optimal,0.1688380241394043,7,2.710575234425498,20,7150
Control,MOSEK,optimal,0.08485293388366699,8,2.7388912220893755,20,7180
Control,MOSEK,optimal,0.05105876922607422,7,2.448138772431035,20,7190
Control,MOSEK,optimal,0.0956578254699707,7,2.7611492828404587,20,7180
Control,MOSEK,optimal,0.02448892593383789,8,3.062110170061436,20,7180
Control,MOSEK,optimal,0.04029583930969238,10,4.197150699346788,23,9245
Control,MOSEK,optimal,0.05543804168701172,9,1.7555176176366372,23,9215
Control,MOSEK,optimal,0.0743708610534668,11,9.236102582256015,23,9265
Control,MOSEK,optimal,0.11362695693969728,9,3.4320463802924537,23,9255
Control,MOSEK,optimal,0.07566690444946289,10,11.866377168952248,23,9275
Control,MOSEK,optimal,0.07201600074768066,8,5.670199460715243,23,9215
Control,MOSEK,optimal,0.07476520538330078,9,1.4127500946495055,23,9195
Control,MOSEK,optimal,0.02644586563110352,10,3.676224121297338,23,9235
Control,MOSEK,optimal,0.07152104377746582,8,4.990104608322239,23,9265
Control,MOSEK,optimal,0.06079888343811035,7,2.199671746736753,23,9235
Control,MOSEK,optimal,0.061482906341552734,7,2.967580548233689,26,11848
Control,MOSEK,optimal,0.08376908302307129,9,2.3806124559895787,26,11818
Control,MOSEK,optimal,0.05163908004760742,9,1.8065329948665971,26,11818
Control,MOSEK,optimal,0.043989896774291985,7,2.223244827269255,26,11848
Control,MOSEK,optimal,0.062274932861328125,13,10.794958523020387,26,11858
Control,MOSEK,optimal,0.07799410820007324,11,12.064166383559899,26,11868
Control,MOSEK,optimal,0.08922719955444336,9,4.8209952099,26,11828
Control,MOSEK,optimal,0.09683799743652344,10,3.4969746963745485,26,11818
Control,MOSEK,optimal,0.07817697525024414,8,6.268233494480661,26,11848
Control,MOSEK,optimal,0.06140899658203125,8,5.494247223669364,26,11868
Control,MOSEK,optimal,0.10527491569519044,11,8.434114358053419,29,14439
Control,MOSEK,optimal,0.12529993057250974,12,5.696672610362732,29,14419
Control,MOSEK,optimal,0.10946893692016603,9,3.5422085955167977,29,14429
Control,MOSEK,optimal,0.09998488426208496,11,9.924677416911315,29,14449
Control,MOSEK,optimal,0.03597402572631836,8,4.461589848876256,29,14449
Control,MOSEK,optimal,0.10172581672668456,9,4.262048009627989,29,14429
Control,MOSEK,optimal,0.04194307327270508,9,1.5836852475709151,29,14389
Control,MOSEK,optimal,0.06262397766113281,7,1.4612801009754257,29,14419
Control,MOSEK,optimal,0.10726809501647948,11,13.197880504040905,29,14439
Control,MOSEK,optimal,0.0781400203704834,8,4.415669208911148,29,14459
Control,MOSEK,optimal,0.20061111450195312,11,4.471174165059879,34,19764
Control,MOSEK,optimal,0.22962093353271484,10,4.558718536913972,34,19834
Control,MOSEK,optimal,0.09166407585144044,11,5.1623974859122335,34,19804
Control,MOSEK,optimal,0.05298304557800293,6,2.2480135233654357,34,19794
Control,MOSEK,optimal,0.2247858047485352,13,7.617939671986614,34,19804
Control,MOSEK,optimal,0.12307095527648924,7,3.734482557016604,34,19824
Control,MOSEK,optimal,0.21738600730896,8,3.1582508217441347,34,19794
Control,MOSEK,optimal,0.17058300971984866,9,6.096882827827063,34,19874
Control,MOSEK,optimal,0.2329080104827881,10,3.9272182276492296,34,19834
Control,MOSEK,optimal,0.20686697959899905,13,11.810028572657519,34,19874
Control,MOSEK,optimal,0.2658641338348389,12,4.257817889209287,39,25639
Control,MOSEK,optimal,0.2638261318206787,11,5.198016020657297,39,25609
Control,MOSEK,optimal,0.20506000518798828,7,2.949939204327342,39,25619
Control,MOSEK,optimal,0.27555298805236816,9,3.0215005178294434,39,25629
Control,MOSEK,optimal,0.21352481842041016,11,8.601769672167556,39,25639
Control,MOSEK,optimal,0.22979211807250974,10,3.3208625045158686,39,25639
Control,MOSEK,optimal,0.2388300895690918,7,5.692147299706327,39,25659
Control,MOSEK,optimal,0.08254885673522949,12,2.734564116450029,39,25629
Control,MOSEK,optimal,0.2263290882110596,9,4.096236444570899,39,25609
Control,MOSEK,optimal,0.27983689308166504,8,6.452758813349475,39,25669
Control,MOSEK,optimal,0.1876389980316162,9,8.630895112490794,46,35688
Control,MOSEK,optimal,0.17288708686828613,8,13.493143732335934,46,35668
Control,MOSEK,optimal,0.2203669548034668,10,9.990796727747787,46,35688
Control,MOSEK,optimal,0.0857090950012207,7,4.766879757534392,46,35638
Control,MOSEK,optimal,0.2863340377807617,10,8.488963247685053,46,35668
Control,MOSEK,optimal,0.20111513137817386,11,4.985524345161167,46,35588
Control,MOSEK,optimal,0.27854013442993164,11,9.911446913910362,46,35678
Control,MOSEK,optimal,0.18008708953857422,11,9.110619657962712,46,35668
Control,MOSEK,optimal,0.10408401489257812,9,12.97542355711525,46,35708
Control,MOSEK,optimal,0.2370731830596924,7,5.353272828020481,46,35638
Control,MOSEK,optimal,0.2174489498138428,10,6.386966776161346,54,48804
Control,MOSEK,optimal,0.5030150413513184,8,6.262557199130441,54,48794
Control,MOSEK,optimal,0.5308809280395508,11,6.321553970930319,54,48724
Control,MOSEK,optimal,0.4754250049591065,11,9.791975192592592,54,48734
Control,MOSEK,optimal,0.4974250793457031,9,7.3395710014499285,54,48714
Control,MOSEK,optimal,0.4673140048980713,10,7.604305998580207,54,48754
Control,MOSEK,optimal,0.4077351093292236,10,5.464028232792996,54,48754
Control,MOSEK,optimal,0.4661810398101807,10,6.115507366407777,54,48694
Control,MOSEK,optimal,0.4318220615386963,11,11.14842250936109,54,48804
Control,MOSEK,optimal,0.4256358146667481,10,10.226766766614825,54,48744
Control,MOSEK,optimal,0.4383468627929688,10,10.4410536501937,64,68034
Control,MOSEK,optimal,0.3632469177246094,9,10.24444100563162,64,68034
Control,MOSEK,optimal,0.3560168743133545,10,12.087254085650274,64,68064
Control,MOSEK,optimal,0.4724950790405274,9,7.6431232410943615,64,68064
Control,MOSEK,optimal,0.4468579292297363,12,11.690385311399796,64,68034
Control,MOSEK,optimal,0.4365060329437256,12,8.064004035545263,64,67994
Control,MOSEK,optimal,0.4222419261932373,9,8.837247611075602,64,68034
Control,MOSEK,optimal,0.4477179050445557,9,5.238953804606504,64,67994
Control,MOSEK,optimal,0.4665460586547852,11,8.180935616017353,64,68054
Control,MOSEK,optimal,0.4886829853057861,9,5.559303212448151,64,68034
Control,MOSEK,optimal,0.71390700340271,11,10.546225628578986,76,95358
Control,MOSEK,optimal,0.6682960987091064,10,8.877245114256763,76,95408
Control,MOSEK,optimal,0.4337990283966065,11,18.75439433500857,76,95398
Control,MOSEK,optimal,0.4620599746704102,11,8.156367424697404,76,95288
Control,MOSEK,optimal,0.7494828701019287,10,11.305433907721007,76,95378
Control,MOSEK,optimal,0.5278289318084717,11,13.657511224030852,76,95338
Control,MOSEK,optimal,0.6604461669921875,10,14.899862344987175,76,95428
Control,MOSEK,optimal,0.6111741065979004,13,10.789093005879877,76,95368
Control,MOSEK,optimal,0.7182290554046631,11,12.736321717438807,76,95338
Control,MOSEK,optimal,0.5806009769439697,12,16.130256660803276,76,95438
Control,MOSEK,optimal,1.126455783843994,11,13.131156078206846,91,135583
Control,MOSEK,optimal,0.8385770320892334,12,11.317219361294182,91,135563
Control,MOSEK,optimal,1.2742938995361328,11,10.301552442374204,91,135573
Control,MOSEK,optimal,1.1091930866241455,11,11.418181374161822,91,135573
Control,MOSEK,optimal,1.1698110103607178,13,16.646210245454938,91,135583
Control,MOSEK,optimal,1.0942769050598145,11,14.030657767537287,91,135613
Control,MOSEK,optimal,0.9101059436798096,10,13.587763848279192,91,135583
Control,MOSEK,optimal,1.0740468502044678,11,11.46935976817366,91,135543
Control,MOSEK,optimal,1.2338788509368896,14,12.570811035159451,91,135553
Control,MOSEK,optimal,1.26112699508667,12,18.39885225319955,91,135583
Control,MOSEK,optimal,1.5268759727478027,12,19.376312607160358,109,193729
Control,MOSEK,optimal,1.421355962753296,10,15.554366774965267,109,193789
Control,MOSEK,optimal,1.28277587890625,12,15.318742509074099,109,193799
Control,MOSEK,optimal,1.5986809730529783,11,15.90583977298099,109,193809
Control,MOSEK,optimal,1.4638969898223877,12,13.104361640549284,109,193799
Control,MOSEK,optimal,0.8575129508972168,11,12.96882572231569,109,193779
Control,MOSEK,optimal,1.28587007522583,13,24.193900840581364,109,193749
Control,MOSEK,optimal,1.4158899784088137,13,14.46229082575288,109,193739
Control,MOSEK,optimal,1.4140710830688477,13,20.155736543949608,109,193759
Control,MOSEK,optimal,1.5531730651855469,12,17.993771330402762,109,193759


==> data/results/benchmark_problems/MOSEK/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.07584595680236816,6,0.106081075279367,10,1970
Control,MOSEK,optimal,0.07667899131774902,9,1.0051307208162772,10,1980
Control,MOSEK,optimal,0.07536506652832031,6,1.6229568630725273,10,1990
Control,MOSEK,optimal,0.07625412940979004,9,4.1175794041436475,10,2000
Control,MOSEK,optimal,0.08172011375427246,9,4.391211333005105,10,2000
Control,MOSEK,optimal,0.08161592483520508,10,92.41545353388678,10,2010
Control,MOSEK,optimal,0.08324694633483887,8,2.7572803743842655,10,2000
Control,MOSEK,optimal,0.08184385299682617,7,1.1904395953108369,10,1970
Control,MOSEK,optimal,0.07974100112915039,7,1.049147426749243,10,1990
Control,MOSEK,optimal,0.0754551887512207,6,1.8659315621808945,10,2020


==> data/results/benchmark_problems/MOSEK/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,1.5268759727478027,12,19.376312607160358,109,193729
Control,MOSEK,optimal,1.421355962753296,10,15.554366774965267,109,193789
Control,MOSEK,optimal,1.28277587890625,12,15.318742509074099,109,193799
Control,MOSEK,optimal,1.5986809730529785,11,15.90583977298099,109,193809
Control,MOSEK,optimal,1.4638969898223877,12,13.104361640549282,109,193799
Control,MOSEK,optimal,0.8575129508972168,11,12.96882572231569,109,193779
Control,MOSEK,optimal,1.28587007522583,13,24.193900840581364,109,193749
Control,MOSEK,optimal,1.4158899784088135,13,14.46229082575288,109,193739
Control,MOSEK,optimal,1.4140710830688477,13,20.15573654394961,109,193759
Control,MOSEK,optimal,1.5531730651855469,12,17.99377133040276,109,193759


==> data/results/benchmark_problems/MOSEK/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.028945207595825195,9,11.88839754245964,11,2323
Control,MOSEK,optimal,0.008167028427124023,7,0.6971939775408099,11,2263
Control,MOSEK,optimal,0.013675928115844727,6,1.7340621547158648,11,2283
Control,MOSEK,optimal,0.009846925735473633,9,5.12973004435111,11,2283
Control,MOSEK,optimal,0.008413076400756836,9,3.8845838072126453,11,2303
Control,MOSEK,optimal,0.02200603485107422,10,11.36622438476521,11,2283
Control,MOSEK,optimal,0.03784799575805664,8,2.496092574048179,11,2283
Control,MOSEK,optimal,0.024801015853881836,12,58.76202055095513,11,2283
Control,MOSEK,optimal,0.02335190773010254,9,1.943844021221683,11,2293
Control,MOSEK,optimal,0.008953094482421875,10,23.48372891338886,11,2313


==> data/results/benchmark_problems/MOSEK/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.008242130279541016,5,1.8918283909936808,12,2778
Control,MOSEK,optimal,0.026214122772216797,6,2.3904522494984852,12,2768
Control,MOSEK,optimal,0.021877050399780273,8,1.654348163005249,12,2768
Control,MOSEK,optimal,0.016065120697021484,7,2.1899295219651935,12,2778
Control,MOSEK,optimal,0.02652120590209961,8,1.613247580461541,12,2758
Control,MOSEK,optimal,0.03402304649353027,8,0.5036484127389478,12,2748
Control,MOSEK,optimal,0.029198169708251953,6,1.426805376228828,12,2768
Control,MOSEK,optimal,0.014715194702148438,8,1.0155464765036013,12,2758
Control,MOSEK,optimal,0.02219700813293457,8,4.779453696217034,12,2778
Control,MOSEK,optimal,0.023179054260253906,8,11.651651919342651,12,2788


==> data/results/benchmark_problems/MOSEK/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.03821992874145508,10,8.250843999941285,13,3145
Control,MOSEK,optimal,0.025217056274414062,7,3.427836900260795,13,3145
Control,MOSEK,optimal,0.02464890480041504,8,4.5171854231154756,13,3145
Control,MOSEK,optimal,0.04222297668457031,9,2.5464181387787566,13,3145
Control,MOSEK,optimal,0.030357837677001953,9,7.946467109747335,13,3135
Control,MOSEK,optimal,0.016654014587402344,7,5.758689607002763,13,3145
Control,MOSEK,optimal,0.0233612060546875,7,3.4164939369880596,13,3125
Control,MOSEK,optimal,0.024120092391967773,9,14.056065274399206,13,3135
Control,MOSEK,optimal,0.05166006088256836,9,14.36915619266999,13,3165
Control,MOSEK,optimal,0.016633987426757812,6,0.9689222150021491,13,3125


==> data/results/benchmark_problems/MOSEK/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.03210711479187012,9,7.413642589232204,14,3704
Control,MOSEK,optimal,0.012845039367675781,6,2.5189078169103714,14,3684
Control,MOSEK,optimal,0.015529870986938477,9,7.689860226319254,14,3674
Control,MOSEK,optimal,0.0299069881439209,8,1.167368027833057,14,3674
Control,MOSEK,optimal,0.029751062393188477,9,4.1006847335177365,14,3674
Control,MOSEK,optimal,0.0204770565032959,9,1.1308903190619009,14,3644
Control,MOSEK,optimal,0.04146599769592285,9,13.563307005226992,14,3684
Control,MOSEK,optimal,0.03736400604248047,8,2.1695453121435264,14,3684
Control,MOSEK,optimal,0.04037189483642578,7,4.458461272775866,14,3694
Control,MOSEK,optimal,0.04135298728942871,6,0.7203118728967007,14,3664


==> data/results/benchmark_problems/MOSEK/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.03148698806762695,10,8.566837346417294,15,4115
Control,MOSEK,optimal,0.013026952743530273,8,4.810856056355929,15,4095
Control,MOSEK,optimal,0.03329896926879883,6,3.9382672715981086,15,4125
Control,MOSEK,optimal,0.011232852935791016,7,2.655949344804375,15,4095
Control,MOSEK,optimal,0.03399205207824707,8,4.276014948851895,15,4105
Control,MOSEK,optimal,0.015735864639282227,8,1.685556234174332,15,4085
Control,MOSEK,optimal,0.025299072265625,9,8.842899525168093,15,4105
Control,MOSEK,optimal,0.035021066665649414,7,3.0436494760027815,15,4115
Control,MOSEK,optimal,0.023469924926757812,7,3.243097909197836,15,4125
Control,MOSEK,optimal,0.011044979095458984,7,4.140288690434267,15,4115


==> data/results/benchmark_problems/MOSEK/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.06956005096435547,7,2.502122317041971,16,4728
Control,MOSEK,optimal,0.08163690567016602,8,1.7551105135801264,16,4698
Control,MOSEK,optimal,0.11560606956481934,6,0.832473985092214,16,4698
Control,MOSEK,optimal,0.2902050018310547,9,2.3963115347308954,16,4698
Control,MOSEK,optimal,0.1628890037536621,9,5.240479692400108,16,4718
Control,MOSEK,optimal,0.10826611518859863,8,7.190986382543196,16,4708
Control,MOSEK,optimal,0.07077693939208984,7,1.128504126011591,16,4688
Control,MOSEK,optimal,0.10759902000427246,7,3.46553564135521,16,4718
Control,MOSEK,optimal,0.062274932861328125,8,4.788386291624705,16,4728
Control,MOSEK,optimal,0.11240601539611816,7,0.6847750154750798,16,4688


==> data/results/benchmark_problems/MOSEK/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.053811073303222656,6,1.6219342616940375,18,5870
Control,MOSEK,optimal,0.0317530632019043,8,3.837424600797507,18,5880
Control,MOSEK,optimal,0.048410892486572266,9,2.9642112203231665,18,5890
Control,MOSEK,optimal,0.07623100280761719,7,4.6832771809523965,18,5920
Control,MOSEK,optimal,0.06852293014526367,7,1.0576993307624538,18,5900
Control,MOSEK,optimal,0.05114579200744629,9,5.3119722257111714,18,5890
Control,MOSEK,optimal,0.05435585975646973,7,1.5447952321726042,18,5840
Control,MOSEK,optimal,0.030143022537231445,6,3.540980331668974,18,5900
Control,MOSEK,optimal,0.03719282150268555,9,2.029413085492651,18,5860
Control,MOSEK,optimal,0.08473491668701172,8,1.67317894902129,18,5860


==> data/results/benchmark_problems/MOSEK/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.051023006439208984,9,1.1311110776659907,20,7180
Control,MOSEK,optimal,0.05822300910949707,7,5.131981595226101,20,7180
Control,MOSEK,optimal,0.0376279354095459,10,3.2088409622565512,20,7170
Control,MOSEK,optimal,0.055818796157836914,8,0.95016792043861,20,7140
Control,MOSEK,optimal,0.05487990379333496,8,2.4321144357936704,20,7180
Control,MOSEK,optimal,0.1688380241394043,7,2.710575234425498,20,7150
Control,MOSEK,optimal,0.08485293388366699,8,2.7388912220893755,20,7180
Control,MOSEK,optimal,0.05105876922607422,7,2.448138772431035,20,7190
Control,MOSEK,optimal,0.0956578254699707,7,2.761149282840459,20,7180
Control,MOSEK,optimal,0.02448892593383789,8,3.0621101700614357,20,7180


==> data/results/benchmark_problems/MOSEK/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.04029583930969238,10,4.197150699346788,23,9245
Control,MOSEK,optimal,0.05543804168701172,9,1.7555176176366372,23,9215
Control,MOSEK,optimal,0.0743708610534668,11,9.236102582256017,23,9265
Control,MOSEK,optimal,0.11362695693969727,9,3.432046380292454,23,9255
Control,MOSEK,optimal,0.07566690444946289,10,11.866377168952248,23,9275
Control,MOSEK,optimal,0.07201600074768066,8,5.670199460715242,23,9215
Control,MOSEK,optimal,0.07476520538330078,9,1.4127500946495055,23,9195
Control,MOSEK,optimal,0.026445865631103516,10,3.676224121297338,23,9235
Control,MOSEK,optimal,0.07152104377746582,8,4.9901046083222385,23,9265
Control,MOSEK,optimal,0.06079888343811035,7,2.199671746736753,23,9235


==> data/results/benchmark_problems/MOSEK/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.061482906341552734,7,2.9675805482336894,26,11848
Control,MOSEK,optimal,0.08376908302307129,9,2.3806124559895787,26,11818
Control,MOSEK,optimal,0.05163908004760742,9,1.806532994866597,26,11818
Control,MOSEK,optimal,0.04398989677429199,7,2.223244827269255,26,11848
Control,MOSEK,optimal,0.062274932861328125,13,10.794958523020387,26,11858
Control,MOSEK,optimal,0.07799410820007324,11,12.064166383559899,26,11868
Control,MOSEK,optimal,0.08922719955444336,9,4.8209952098999995,26,11828
Control,MOSEK,optimal,0.09683799743652344,10,3.4969746963745485,26,11818
Control,MOSEK,optimal,0.07817697525024414,8,6.268233494480661,26,11848
Control,MOSEK,optimal,0.06140899658203125,8,5.494247223669363,26,11868


==> data/results/benchmark_problems/MOSEK/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.10527491569519043,11,8.43411435805342,29,14439
Control,MOSEK,optimal,0.12529993057250977,12,5.696672610362732,29,14419
Control,MOSEK,optimal,0.10946893692016602,9,3.5422085955167977,29,14429
Control,MOSEK,optimal,0.09998488426208496,11,9.924677416911315,29,14449
Control,MOSEK,optimal,0.03597402572631836,8,4.4615898488762555,29,14449
Control,MOSEK,optimal,0.10172581672668457,9,4.262048009627989,29,14429
Control,MOSEK,optimal,0.04194307327270508,9,1.5836852475709151,29,14389
Control,MOSEK,optimal,0.06262397766113281,7,1.4612801009754257,29,14419
Control,MOSEK,optimal,0.10726809501647949,11,13.197880504040906,29,14439
Control,MOSEK,optimal,0.0781400203704834,8,4.415669208911148,29,14459


==> data/results/benchmark_problems/MOSEK/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.20061111450195312,11,4.471174165059879,34,19764
Control,MOSEK,optimal,0.22962093353271484,10,4.558718536913971,34,19834
Control,MOSEK,optimal,0.09166407585144043,11,5.1623974859122335,34,19804
Control,MOSEK,optimal,0.05298304557800293,6,2.2480135233654353,34,19794
Control,MOSEK,optimal,0.22478580474853516,13,7.617939671986614,34,19804
Control,MOSEK,optimal,0.12307095527648926,7,3.7344825570166043,34,19824
Control,MOSEK,optimal,0.21738600730895996,8,3.1582508217441347,34,19794
Control,MOSEK,optimal,0.17058300971984863,9,6.096882827827063,34,19874
Control,MOSEK,optimal,0.23290801048278809,10,3.92721822764923,34,19834
Control,MOSEK,optimal,0.20686697959899902,13,11.81002857265752,34,19874


==> data/results/benchmark_problems/MOSEK/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.26586413383483887,12,4.257817889209287,39,25639
Control,MOSEK,optimal,0.2638261318206787,11,5.198016020657297,39,25609
Control,MOSEK,optimal,0.20506000518798828,7,2.949939204327342,39,25619
Control,MOSEK,optimal,0.27555298805236816,9,3.0215005178294434,39,25629
Control,MOSEK,optimal,0.21352481842041016,11,8.601769672167556,39,25639
Control,MOSEK,optimal,0.22979211807250977,10,3.320862504515868,39,25639
Control,MOSEK,optimal,0.2388300895690918,7,5.692147299706328,39,25659
Control,MOSEK,optimal,0.08254885673522949,12,2.734564116450029,39,25629
Control,MOSEK,optimal,0.22632908821105957,9,4.0962364445709,39,25609
Control,MOSEK,optimal,0.27983689308166504,8,6.452758813349475,39,25669


==> data/results/benchmark_problems/MOSEK/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.1876389980316162,9,8.630895112490794,46,35688
Control,MOSEK,optimal,0.17288708686828613,8,13.493143732335934,46,35668
Control,MOSEK,optimal,0.2203669548034668,10,9.990796727747789,46,35688
Control,MOSEK,optimal,0.0857090950012207,7,4.766879757534391,46,35638
Control,MOSEK,optimal,0.2863340377807617,10,8.488963247685053,46,35668
Control,MOSEK,optimal,0.20111513137817383,11,4.985524345161167,46,35588
Control,MOSEK,optimal,0.27854013442993164,11,9.911446913910362,46,35678
Control,MOSEK,optimal,0.18008708953857422,11,9.11061965796271,46,35668
Control,MOSEK,optimal,0.10408401489257812,9,12.97542355711525,46,35708
Control,MOSEK,optimal,0.23707318305969238,7,5.353272828020482,46,35638


==> data/results/benchmark_problems/MOSEK/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.21744894981384277,10,6.386966776161346,54,48804
Control,MOSEK,optimal,0.5030150413513184,8,6.26255719913044,54,48794
Control,MOSEK,optimal,0.5308809280395508,11,6.321553970930319,54,48724
Control,MOSEK,optimal,0.47542500495910645,11,9.791975192592593,54,48734
Control,MOSEK,optimal,0.4974250793457031,9,7.339571001449927,54,48714
Control,MOSEK,optimal,0.4673140048980713,10,7.604305998580208,54,48754
Control,MOSEK,optimal,0.40773510932922363,10,5.464028232792996,54,48754
Control,MOSEK,optimal,0.46618103981018066,10,6.115507366407778,54,48694
Control,MOSEK,optimal,0.4318220615386963,11,11.14842250936109,54,48804
Control,MOSEK,optimal,0.42563581466674805,10,10.226766766614823,54,48744


==> data/results/benchmark_problems/MOSEK/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.43834686279296875,10,10.4410536501937,64,68034
Control,MOSEK,optimal,0.3632469177246094,9,10.24444100563162,64,68034
Control,MOSEK,optimal,0.3560168743133545,10,12.087254085650274,64,68064
Control,MOSEK,optimal,0.47249507904052734,9,7.6431232410943615,64,68064
Control,MOSEK,optimal,0.44685792922973633,12,11.690385311399798,64,68034
Control,MOSEK,optimal,0.4365060329437256,12,8.064004035545262,64,67994
Control,MOSEK,optimal,0.4222419261932373,9,8.837247611075602,64,68034
Control,MOSEK,optimal,0.44771790504455566,9,5.238953804606504,64,67994
Control,MOSEK,optimal,0.46654605865478516,11,8.180935616017353,64,68054
Control,MOSEK,optimal,0.48868298530578613,9,5.559303212448151,64,68034


==> data/results/benchmark_problems/MOSEK/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,0.71390700340271,11,10.546225628578986,76,95358
Control,MOSEK,optimal,0.6682960987091064,10,8.877245114256763,76,95408
Control,MOSEK,optimal,0.43379902839660645,11,18.75439433500857,76,95398
Control,MOSEK,optimal,0.46205997467041016,11,8.156367424697404,76,95288
Control,MOSEK,optimal,0.7494828701019287,10,11.305433907721003,76,95378
Control,MOSEK,optimal,0.5278289318084717,11,13.657511224030852,76,95338
Control,MOSEK,optimal,0.6604461669921875,10,14.899862344987175,76,95428
Control,MOSEK,optimal,0.6111741065979004,13,10.789093005879876,76,95368
Control,MOSEK,optimal,0.7182290554046631,11,12.736321717438809,76,95338
Control,MOSEK,optimal,0.5806009769439697,12,16.130256660803276,76,95438


==> data/results/benchmark_problems/MOSEK/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK,optimal,1.1264557838439941,11,13.131156078206843,91,135583
Control,MOSEK,optimal,0.8385770320892334,12,11.317219361294182,91,135563
Control,MOSEK,optimal,1.2742938995361328,11,10.301552442374204,91,135573
Control,MOSEK,optimal,1.1091930866241455,11,11.418181374161822,91,135573
Control,MOSEK,optimal,1.1698110103607178,13,16.646210245454938,91,135583
Control,MOSEK,optimal,1.0942769050598145,11,14.030657767537283,91,135613
Control,MOSEK,optimal,0.9101059436798096,10,13.587763848279192,91,135583
Control,MOSEK,optimal,1.0740468502044678,11,11.46935976817366,91,135543
Control,MOSEK,optimal,1.2338788509368896,14,12.570811035159451,91,135553
Control,MOSEK,optimal,1.26112699508667,12,18.39885225319955,91,135583


==> data/results/benchmark_problems/MOSEK/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,1.131814956665039,5,-106.24857077075714,10,35
Eq QP,MOSEK,optimal,1.141390085220337,5,-58.206669348072474,10,43
Eq QP,MOSEK,optimal,1.1255979537963867,4,-21.901897660219337,10,37
Eq QP,MOSEK,optimal,1.124634027481079,4,-9.656449917457783,10,35
Eq QP,MOSEK,optimal,1.1232500076293943,5,-164.32963115864078,10,39
Eq QP,MOSEK,optimal,1.1328678131103516,5,-164.6287082215966,10,35
Eq QP,MOSEK,optimal,1.1226818561553955,5,-102.27011212231129,10,39
Eq QP,MOSEK,optimal,1.1226840019226074,4,-13.843978054169355,10,33
Eq QP,MOSEK,optimal,1.1227710247039795,5,-137.1056185991955,10,29
Eq QP,MOSEK,optimal,1.1296939849853516,4,-20.42471504378782,10,37
Eq QP,MOSEK,optimal,0.0027039051055908203,5,-61.898966118039006,11,51
Eq QP,MOSEK,optimal,0.026713132858276367,5,-86.9473146617139,11,45
Eq QP,MOSEK,optimal,0.010109186172485352,5,-38.79269375423335,11,41
Eq QP,MOSEK,optimal,0.02855682373046875,5,-55.96000385075939,11,43
Eq QP,MOSEK,optimal,0.026540040969848636,3,2.0518204277005267,11,51
Eq QP,MOSEK,optimal,0.010976076126098631,5,-21.787919440471672,11,39
Eq QP,MOSEK,optimal,0.02649688720703125,5,-87.64786813175982,11,45
Eq QP,MOSEK,optimal,0.02700209617614746,5,-145.28589074982108,11,43
Eq QP,MOSEK,optimal,0.011307001113891602,5,-26.455419971974134,11,35
Eq QP,MOSEK,optimal,0.006639957427978516,4,-16.975687482469795,11,43
Eq QP,MOSEK,optimal,0.005431890487670898,5,-58.888065869830534,12,58
Eq QP,MOSEK,optimal,0.01335287094116211,5,-70.60403227283432,12,44
Eq QP,MOSEK,optimal,0.006932973861694336,4,-16.584037850349088,12,48
Eq QP,MOSEK,optimal,0.006122112274169922,5,-25.47812088975897,12,52
Eq QP,MOSEK,optimal,0.006927967071533203,5,-32.52968407549771,12,56
Eq QP,MOSEK,optimal,0.005482912063598633,4,-13.650502112655706,12,48
Eq QP,MOSEK,optimal,0.006100177764892578,4,-17.260520940337045,12,44
Eq QP,MOSEK,optimal,0.0048828125,5,-30.13160767606307,12,52
Eq QP,MOSEK,optimal,0.004972934722900391,4,-21.74078740909161,12,52
Eq QP,MOSEK,optimal,0.014736890792846681,5,-25.968020757965064,12,48
Eq QP,MOSEK,optimal,0.006866216659545898,5,-222.1342017472461,13,64
Eq QP,MOSEK,optimal,0.0036559104919433602,4,-8.447643295999116,13,66
Eq QP,MOSEK,optimal,0.002845048904418945,4,-19.83077408607836,13,74
Eq QP,MOSEK,optimal,0.0028259754180908203,4,-4.588101552681843,13,60
Eq QP,MOSEK,optimal,0.003993988037109375,5,-37.54339194034053,13,54
Eq QP,MOSEK,optimal,0.014228105545043944,5,-20.044078771225678,13,60
Eq QP,MOSEK,optimal,0.004287004470825195,5,-35.525226152740565,13,62
Eq QP,MOSEK,optimal,0.009508848190307615,4,-2.5116488935264023,13,64
Eq QP,MOSEK,optimal,0.0077610015869140625,5,-148.39719373849027,13,56
Eq QP,MOSEK,optimal,0.012330055236816406,4,-9.59457143464499,13,62
Eq QP,MOSEK,optimal,0.0029239654541015625,5,-63.50570614157157,15,90
Eq QP,MOSEK,optimal,0.008867979049682617,4,-4.983428982035151,15,100
Eq QP,MOSEK,optimal,0.005128860473632813,4,-11.960328344875586,15,84
Eq QP,MOSEK,optimal,0.011106014251708984,4,0.9418700025333012,15,96
Eq QP,MOSEK,optimal,0.008108854293823242,5,-28.282277384455284,15,90
Eq QP,MOSEK,optimal,0.01355600357055664,3,-0.8870640640128924,15,86
Eq QP,MOSEK,optimal,0.009943008422851562,3,-4.399228998704245,15,94
Eq QP,MOSEK,optimal,0.008178949356079102,5,-23.36849698850807,15,88
Eq QP,MOSEK,optimal,0.0038089752197265625,5,-146.16930971936102,15,84
Eq QP,MOSEK,optimal,0.006875991821289063,5,-130.43503721676242,15,90
Eq QP,MOSEK,optimal,0.004936933517456055,4,1.5933609458793754,18,150
Eq QP,MOSEK,optimal,0.005445957183837891,4,-1.876847749311905,18,132
Eq QP,MOSEK,optimal,0.02016615867614746,5,-163.38904891434166,18,152
Eq QP,MOSEK,optimal,0.01570296287536621,5,-28.528603255677535,18,142
Eq QP,MOSEK,optimal,0.003244161605834961,4,-24.202514736933967,18,148
Eq QP,MOSEK,optimal,0.003379106521606445,4,7.2872835572138435,18,150
Eq QP,MOSEK,optimal,0.004458904266357422,4,-2.6228305675379,18,140
Eq QP,MOSEK,optimal,0.004407167434692383,4,0.14774627226551118,18,160
Eq QP,MOSEK,optimal,0.002935886383056641,4,-24.425130707373622,18,132
Eq QP,MOSEK,optimal,0.003319978713989258,5,8.806886112320269,18,136
Eq QP,MOSEK,optimal,0.006173849105834961,4,0.7387233272287723,23,246
Eq QP,MOSEK,optimal,0.003921985626220703,3,2.453430989322881,23,260
Eq QP,MOSEK,optimal,0.011802911758422852,4,-8.019167100780034,23,276
Eq QP,MOSEK,optimal,0.007475852966308594,4,-5.523696534386794,23,264
Eq QP,MOSEK,optimal,0.013525009155273438,5,-40.01998147908351,23,266
Eq QP,MOSEK,optimal,0.011566877365112305,4,4.656218983331519,23,310
Eq QP,MOSEK,optimal,0.003728151321411133,4,10.080248125565234,23,248
Eq QP,MOSEK,optimal,0.005123138427734375,4,-8.974081499962299,23,278
Eq QP,MOSEK,optimal,0.007193803787231445,4,3.3659489481689797,23,238
Eq QP,MOSEK,optimal,0.006353139877319336,4,-5.983192843229867,23,260
Eq QP,MOSEK,optimal,0.006030797958374024,4,5.833066279807304,29,493
Eq QP,MOSEK,optimal,0.005807161331176758,4,-7.483285075644482,29,493
Eq QP,MOSEK,optimal,0.018071889877319336,4,13.116156064363606,29,501
Eq QP,MOSEK,optimal,0.004782915115356445,5,-24.342780558602602,29,469
Eq QP,MOSEK,optimal,0.00492405891418457,4,5.298510127401982,29,471
Eq QP,MOSEK,optimal,0.003549814224243164,4,-5.518453108075348,29,479
Eq QP,MOSEK,optimal,0.004401206970214844,4,5.557969999392881,29,487
Eq QP,MOSEK,optimal,0.007652997970581055,5,-46.111340617569844,29,501
Eq QP,MOSEK,optimal,0.0032351016998291016,4,11.1785238378638,29,463
Eq QP,MOSEK,optimal,0.005655050277709961,4,5.965643860954515,29,495
Eq QP,MOSEK,optimal,0.004215002059936523,4,1.1533511563437209,39,1034
Eq QP,MOSEK,optimal,0.01619100570678711,4,4.156197762825503,39,1034
Eq QP,MOSEK,optimal,0.003966093063354492,4,17.340254823291676,39,1030
Eq QP,MOSEK,optimal,0.01116013526916504,4,1.1299876207774489,39,996
Eq QP,MOSEK,optimal,0.012125968933105469,4,23.183453976727556,39,1050
Eq QP,MOSEK,optimal,0.02048182487487793,4,24.51647494749411,39,990
Eq QP,MOSEK,optimal,0.003968954086303711,4,10.2652244822395,39,1022
Eq QP,MOSEK,optimal,0.007180929183959961,4,9.207632715745014,39,1082
Eq QP,MOSEK,optimal,0.010696887969970705,4,17.190170514302135,39,1060
Eq QP,MOSEK,optimal,0.01593303680419922,4,15.752367822690385,39,1056
Eq QP,MOSEK,optimal,0.0229949951171875,4,27.066381341186272,53,2261
Eq QP,MOSEK,optimal,0.014757871627807615,5,89.03189739273769,53,2201
Eq QP,MOSEK,optimal,0.024755001068115238,5,44.156437567242854,53,2253
Eq QP,MOSEK,optimal,0.012009859085083008,4,43.18993988366592,53,2239
Eq QP,MOSEK,optimal,0.010893821716308594,4,24.89725587022447,53,2119
Eq QP,MOSEK,optimal,0.019566059112548828,4,23.819178518733963,53,2145
Eq QP,MOSEK,optimal,0.02159595489501953,4,23.565134324681033,53,2171
Eq QP,MOSEK,optimal,0.017926931381225586,4,14.989985884718322,53,2123
Eq QP,MOSEK,optimal,0.018890857696533203,5,62.06418042104436,53,2159
Eq QP,MOSEK,optimal,0.01860594749450684,5,64.89260391950046,53,2183
Eq QP,MOSEK,optimal,0.007791042327880859,4,37.33059063590486,73,4685
Eq QP,MOSEK,optimal,0.06729984283447266,4,83.41193405476895,73,4785
Eq QP,MOSEK,optimal,0.06560802459716797,4,120.26139520435773,73,4689
Eq QP,MOSEK,optimal,0.011219024658203123,4,80.82749336902164,73,4743
Eq QP,MOSEK,optimal,0.01787281036376953,5,128.27205926613064,73,4757
Eq QP,MOSEK,optimal,0.006845951080322266,4,68.00261624798135,73,4785
Eq QP,MOSEK,optimal,0.06766390800476074,5,132.14332817950344,73,4839
Eq QP,MOSEK,optimal,0.015649080276489258,5,140.722280274489,73,4807
Eq QP,MOSEK,optimal,0.012349843978881836,5,76.82390475103792,73,4771
Eq QP,MOSEK,optimal,0.06451702117919922,4,79.11949976053704,73,4751
Eq QP,MOSEK,optimal,0.02826690673828125,4,228.260455273361,103,10450
Eq QP,MOSEK,optimal,0.014488935470581056,4,141.27656755688503,103,10390
Eq QP,MOSEK,optimal,0.017293930053710938,5,151.09380137390357,103,10356
Eq QP,MOSEK,optimal,0.014872789382934569,5,131.38184845596535,103,10322
Eq QP,MOSEK,optimal,0.06895303726196289,5,222.19560986069732,103,10382
Eq QP,MOSEK,optimal,0.011638164520263672,5,58.952748574044506,103,10404
Eq QP,MOSEK,optimal,0.02634406089782715,5,218.80167068263364,103,10468
Eq QP,MOSEK,optimal,0.012814044952392578,5,230.58090805325068,103,10408
Eq QP,MOSEK,optimal,0.024203062057495117,4,254.20329296887382,103,10314
Eq QP,MOSEK,optimal,0.03464198112487793,5,175.33775539705982,103,10388
Eq QP,MOSEK,optimal,0.05116105079650879,4,353.087861246913,146,22162
Eq QP,MOSEK,optimal,0.0630941390991211,4,394.3730740027789,146,22148
Eq QP,MOSEK,optimal,0.09436798095703124,4,279.3485126161563,146,22206
Eq QP,MOSEK,optimal,0.058733940124511726,4,209.35986488901398,146,22164
Eq QP,MOSEK,optimal,0.08028006553649902,4,239.22390087330956,146,22194
Eq QP,MOSEK,optimal,0.08315515518188478,4,339.2063419357706,146,22122
Eq QP,MOSEK,optimal,0.04853391647338867,4,396.85023422991725,146,22228
Eq QP,MOSEK,optimal,0.08502912521362305,4,290.1152979947374,146,22182
Eq QP,MOSEK,optimal,0.08580207824707031,4,534.7261409113379,146,22106
Eq QP,MOSEK,optimal,0.07537388801574707,4,329.390712727216,146,22094
Eq QP,MOSEK,optimal,0.180391788482666,4,627.8072445763362,211,47502
Eq QP,MOSEK,optimal,0.18663692474365234,5,1019.0548552316741,211,47528
Eq QP,MOSEK,optimal,0.16401386260986328,4,915.9174207058054,211,47460
Eq QP,MOSEK,optimal,0.2051219940185547,4,873.0929305699304,211,47456
Eq QP,MOSEK,optimal,0.21173596382141116,5,777.0661209465193,211,47480
Eq QP,MOSEK,optimal,0.1983740329742432,5,1146.084902751861,211,47510
Eq QP,MOSEK,optimal,0.0937190055847168,4,731.0432516524977,211,47466
Eq QP,MOSEK,optimal,0.20602202415466309,4,648.1550497630008,211,47490
Eq QP,MOSEK,optimal,0.22009587287902832,5,679.5709184138608,211,47534
Eq QP,MOSEK,optimal,0.15161395072937012,4,671.7969183384367,211,47474
Eq QP,MOSEK,optimal,0.5759050846099854,5,1665.690233973976,304,99263
Eq QP,MOSEK,optimal,0.3998849391937256,4,1626.0325075253247,304,99231
Eq QP,MOSEK,optimal,0.620136022567749,4,1924.004761672648,304,99275
Eq QP,MOSEK,optimal,0.6254198551177979,5,1966.4768169074546,304,99217
Eq QP,MOSEK,optimal,0.4952270984649658,4,1518.4251932967597,304,99293
Eq QP,MOSEK,optimal,0.6783859729766846,8,1630.1543169643742,304,99241
Eq QP,MOSEK,optimal,0.6281380653381348,4,2383.2588725559617,304,99247
Eq QP,MOSEK,optimal,0.6522388458251953,5,1313.5083484507766,304,99251
Eq QP,MOSEK,optimal,0.7011771202087402,8,2266.180402826435,304,99267
Eq QP,MOSEK,optimal,0.4921090602874756,4,1662.1453508910024,304,99261
Eq QP,MOSEK,optimal,0.3006079196929932,4,3565.8288364996492,442,210016
Eq QP,MOSEK,optimal,0.3987619876861572,4,3041.1767386326333,442,210006
Eq QP,MOSEK,optimal,0.4148170948028565,4,3349.367054004386,442,210004
Eq QP,MOSEK,optimal,0.669173002243042,4,3570.827641472374,442,210012
Eq QP,MOSEK,optimal,0.6981070041656494,5,3248.3088569722695,442,210004
Eq QP,MOSEK,optimal,0.6143918037414551,5,3866.2652194673706,442,210012
Eq QP,MOSEK,optimal,0.3189530372619629,4,3127.0734400506617,442,210004
Eq QP,MOSEK,optimal,0.6267161369323729,4,3834.9686842985466,442,210008
Eq QP,MOSEK,optimal,0.40419602394104,4,3430.6394512252837,442,210010
Eq QP,MOSEK,optimal,0.7084598541259766,4,3208.4365494836097,442,210000
Eq QP,MOSEK,optimal,1.251204013824463,4,6411.955170831601,644,445841
Eq QP,MOSEK,optimal,1.037387132644653,4,7801.8606726764465,644,445841
Eq QP,MOSEK,optimal,1.3763411045074463,4,7338.988659013346,644,445839
Eq QP,MOSEK,optimal,1.372594118118286,4,6762.033219550384,644,445841
Eq QP,MOSEK,optimal,1.4030659198760986,5,6917.2150873005885,644,445841
Eq QP,MOSEK,optimal,1.4195950031280518,4,8289.65124400852,644,445839
Eq QP,MOSEK,optimal,1.2336912155151367,4,7127.585274019397,644,445841
Eq QP,MOSEK,optimal,0.8421940803527832,4,6613.4994444983695,644,445841
Eq QP,MOSEK,optimal,1.462960958480835,8,9016.470834550317,644,445837
Eq QP,MOSEK,optimal,1.2585229873657229,4,7344.592893248572,644,445841
Eq QP,MOSEK,optimal,4.541954040527344,4,17491.155712093852,940,949870
Eq QP,MOSEK,optimal,4.638778924942017,4,16853.080311967544,940,949870
Eq QP,MOSEK,optimal,4.5593860149383545,4,17104.797224713042,940,949870
Eq QP,MOSEK,optimal,4.5816400051116934,4,21846.15168839768,940,949870
Eq QP,MOSEK,optimal,4.373228073120116,4,15774.376644362972,940,949870
Eq QP,MOSEK,optimal,4.873893976211548,4,19112.66128231657,940,949870
Eq QP,MOSEK,optimal,4.3581199645996085,4,14504.248082684391,940,949870
Eq QP,MOSEK,optimal,4.9385249614715585,5,18505.8535514872,940,949870
Eq QP,MOSEK,optimal,4.337956190109253,4,17174.09576102298,940,949870
Eq QP,MOSEK,optimal,4.212961912155151,4,18568.930924413413,940,949870
Eq QP,MOSEK,optimal,9.497040987014769,4,36614.983115134135,1373,2026410
Eq QP,MOSEK,optimal,9.480066061019896,4,40212.74745594732,1373,2026410
Eq QP,MOSEK,optimal,9.490492105484007,4,32922.075168109484,1373,2026410
Eq QP,MOSEK,optimal,9.248735904693604,4,34304.05393303062,1373,2026410
Eq QP,MOSEK,optimal,9.048793077468874,4,42325.185463484035,1373,2026410
Eq QP,MOSEK,optimal,8.515805959701536,4,33739.43046175799,1373,2026410
Eq QP,MOSEK,optimal,10.65375518798828,9,35350.81808557732,1373,2026410
Eq QP,MOSEK,optimal,9.423920154571533,4,33981.96929565993,1373,2026410
Eq QP,MOSEK,optimal,9.192909955978395,4,32976.163631856645,1373,2026410
Eq QP,MOSEK,optimal,9.325767040252686,4,35531.12024780598,1373,2026410
Eq QP,MOSEK,optimal,21.62705492973328,4,68527.42449564635,2009,4338636
Eq QP,MOSEK,optimal,16.46659207344055,4,73434.50197328736,2009,4338636
Eq QP,MOSEK,optimal,21.153051137924194,4,78472.47988432705,2009,4338636
Eq QP,MOSEK,optimal,21.5631320476532,4,75575.51627979023,2009,4338636
Eq QP,MOSEK,optimal,20.773721933364868,4,68389.89735240303,2009,4338636
Eq QP,MOSEK,optimal,17.211215019226074,4,72592.04236055224,2009,4338636
Eq QP,MOSEK,optimal,21.997825860977173,4,72482.80363637615,2009,4338636
Eq QP,MOSEK,optimal,22.531553983688354,4,70494.93309649803,2009,4338636
Eq QP,MOSEK,optimal,21.629910945892334,4,78115.754556039,2009,4338636
Eq QP,MOSEK,optimal,21.808330059051514,4,79907.57863821552,2009,4338636


==> data/results/benchmark_problems/MOSEK/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,1.131814956665039,5,-106.24857077075714,10,35
Eq QP,MOSEK,optimal,1.141390085220337,5,-58.20666934807247,10,43
Eq QP,MOSEK,optimal,1.1255979537963867,4,-21.901897660219337,10,37
Eq QP,MOSEK,optimal,1.124634027481079,4,-9.656449917457785,10,35
Eq QP,MOSEK,optimal,1.1232500076293945,5,-164.32963115864078,10,39
Eq QP,MOSEK,optimal,1.1328678131103516,5,-164.62870822159664,10,35
Eq QP,MOSEK,optimal,1.1226818561553955,5,-102.27011212231128,10,39
Eq QP,MOSEK,optimal,1.1226840019226074,4,-13.843978054169355,10,33
Eq QP,MOSEK,optimal,1.1227710247039795,5,-137.1056185991955,10,29
Eq QP,MOSEK,optimal,1.1296939849853516,4,-20.42471504378782,10,37


==> data/results/benchmark_problems/MOSEK/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.02826690673828125,4,228.260455273361,103,10450
Eq QP,MOSEK,optimal,0.014488935470581055,4,141.27656755688503,103,10390
Eq QP,MOSEK,optimal,0.017293930053710938,5,151.09380137390357,103,10356
Eq QP,MOSEK,optimal,0.01487278938293457,5,131.38184845596535,103,10322
Eq QP,MOSEK,optimal,0.06895303726196289,5,222.19560986069735,103,10382
Eq QP,MOSEK,optimal,0.011638164520263672,5,58.9527485740445,103,10404
Eq QP,MOSEK,optimal,0.02634406089782715,5,218.80167068263364,103,10468
Eq QP,MOSEK,optimal,0.012814044952392578,5,230.58090805325068,103,10408
Eq QP,MOSEK,optimal,0.024203062057495117,4,254.20329296887385,103,10314
Eq QP,MOSEK,optimal,0.03464198112487793,5,175.33775539705982,103,10388


==> data/results/benchmark_problems/MOSEK/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.0027039051055908203,5,-61.89896611803901,11,51
Eq QP,MOSEK,optimal,0.026713132858276367,5,-86.9473146617139,11,45
Eq QP,MOSEK,optimal,0.010109186172485352,5,-38.79269375423334,11,41
Eq QP,MOSEK,optimal,0.02855682373046875,5,-55.96000385075939,11,43
Eq QP,MOSEK,optimal,0.026540040969848633,3,2.0518204277005267,11,51
Eq QP,MOSEK,optimal,0.010976076126098633,5,-21.78791944047167,11,39
Eq QP,MOSEK,optimal,0.02649688720703125,5,-87.64786813175982,11,45
Eq QP,MOSEK,optimal,0.02700209617614746,5,-145.28589074982108,11,43
Eq QP,MOSEK,optimal,0.011307001113891602,5,-26.455419971974138,11,35
Eq QP,MOSEK,optimal,0.006639957427978516,4,-16.975687482469795,11,43


==> data/results/benchmark_problems/MOSEK/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.0054318904876708984,5,-58.88806586983053,12,58
Eq QP,MOSEK,optimal,0.01335287094116211,5,-70.60403227283432,12,44
Eq QP,MOSEK,optimal,0.006932973861694336,4,-16.584037850349088,12,48
Eq QP,MOSEK,optimal,0.006122112274169922,5,-25.47812088975897,12,52
Eq QP,MOSEK,optimal,0.006927967071533203,5,-32.52968407549771,12,56
Eq QP,MOSEK,optimal,0.005482912063598633,4,-13.650502112655708,12,48
Eq QP,MOSEK,optimal,0.006100177764892578,4,-17.260520940337045,12,44
Eq QP,MOSEK,optimal,0.0048828125,5,-30.13160767606307,12,52
Eq QP,MOSEK,optimal,0.004972934722900391,4,-21.74078740909161,12,52
Eq QP,MOSEK,optimal,0.01473689079284668,5,-25.968020757965064,12,48


==> data/results/benchmark_problems/MOSEK/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.0068662166595458984,5,-222.1342017472461,13,64
Eq QP,MOSEK,optimal,0.0036559104919433594,4,-8.447643295999118,13,66
Eq QP,MOSEK,optimal,0.0028450489044189453,4,-19.830774086078357,13,74
Eq QP,MOSEK,optimal,0.0028259754180908203,4,-4.588101552681843,13,60
Eq QP,MOSEK,optimal,0.003993988037109375,5,-37.54339194034052,13,54
Eq QP,MOSEK,optimal,0.014228105545043945,5,-20.04407877122568,13,60
Eq QP,MOSEK,optimal,0.004287004470825195,5,-35.525226152740565,13,62
Eq QP,MOSEK,optimal,0.009508848190307617,4,-2.5116488935264023,13,64
Eq QP,MOSEK,optimal,0.0077610015869140625,5,-148.39719373849027,13,56
Eq QP,MOSEK,optimal,0.012330055236816406,4,-9.59457143464499,13,62


==> data/results/benchmark_problems/MOSEK/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,9.49704098701477,4,36614.983115134135,1373,2026410
Eq QP,MOSEK,optimal,9.480066061019897,4,40212.74745594732,1373,2026410
Eq QP,MOSEK,optimal,9.490492105484009,4,32922.07516810948,1373,2026410
Eq QP,MOSEK,optimal,9.248735904693604,4,34304.05393303062,1373,2026410
Eq QP,MOSEK,optimal,9.048793077468872,4,42325.18546348404,1373,2026410
Eq QP,MOSEK,optimal,8.515805959701538,4,33739.43046175799,1373,2026410
Eq QP,MOSEK,optimal,10.653755187988281,9,35350.81808557732,1373,2026410
Eq QP,MOSEK,optimal,9.423920154571533,4,33981.96929565993,1373,2026410
Eq QP,MOSEK,optimal,9.192909955978394,4,32976.163631856645,1373,2026410
Eq QP,MOSEK,optimal,9.325767040252686,4,35531.12024780598,1373,2026410


==> data/results/benchmark_problems/MOSEK/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.05116105079650879,4,353.087861246913,146,22162
Eq QP,MOSEK,optimal,0.0630941390991211,4,394.37307400277894,146,22148
Eq QP,MOSEK,optimal,0.09436798095703125,4,279.3485126161563,146,22206
Eq QP,MOSEK,optimal,0.05873394012451172,4,209.35986488901395,146,22164
Eq QP,MOSEK,optimal,0.08028006553649902,4,239.22390087330953,146,22194
Eq QP,MOSEK,optimal,0.08315515518188477,4,339.20634193577064,146,22122
Eq QP,MOSEK,optimal,0.04853391647338867,4,396.8502342299172,146,22228
Eq QP,MOSEK,optimal,0.08502912521362305,4,290.1152979947374,146,22182
Eq QP,MOSEK,optimal,0.08580207824707031,4,534.7261409113379,146,22106
Eq QP,MOSEK,optimal,0.07537388801574707,4,329.390712727216,146,22094


==> data/results/benchmark_problems/MOSEK/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.0029239654541015625,5,-63.505706141571565,15,90
Eq QP,MOSEK,optimal,0.008867979049682617,4,-4.98342898203515,15,100
Eq QP,MOSEK,optimal,0.0051288604736328125,4,-11.960328344875585,15,84
Eq QP,MOSEK,optimal,0.011106014251708984,4,0.9418700025333013,15,96
Eq QP,MOSEK,optimal,0.008108854293823242,5,-28.282277384455284,15,90
Eq QP,MOSEK,optimal,0.01355600357055664,3,-0.8870640640128924,15,86
Eq QP,MOSEK,optimal,0.009943008422851562,3,-4.399228998704245,15,94
Eq QP,MOSEK,optimal,0.008178949356079102,5,-23.36849698850807,15,88
Eq QP,MOSEK,optimal,0.0038089752197265625,5,-146.16930971936102,15,84
Eq QP,MOSEK,optimal,0.0068759918212890625,5,-130.43503721676242,15,90


==> data/results/benchmark_problems/MOSEK/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.004936933517456055,4,1.5933609458793754,18,150
Eq QP,MOSEK,optimal,0.005445957183837891,4,-1.8768477493119047,18,132
Eq QP,MOSEK,optimal,0.02016615867614746,5,-163.38904891434166,18,152
Eq QP,MOSEK,optimal,0.01570296287536621,5,-28.528603255677538,18,142
Eq QP,MOSEK,optimal,0.003244161605834961,4,-24.202514736933963,18,148
Eq QP,MOSEK,optimal,0.0033791065216064453,4,7.2872835572138435,18,150
Eq QP,MOSEK,optimal,0.004458904266357422,4,-2.6228305675379,18,140
Eq QP,MOSEK,optimal,0.004407167434692383,4,0.14774627226551118,18,160
Eq QP,MOSEK,optimal,0.0029358863830566406,4,-24.425130707373626,18,132
Eq QP,MOSEK,optimal,0.003319978713989258,5,8.80688611232027,18,136


==> data/results/benchmark_problems/MOSEK/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,21.627054929733276,4,68527.42449564635,2009,4338636
Eq QP,MOSEK,optimal,16.46659207344055,4,73434.50197328736,2009,4338636
Eq QP,MOSEK,optimal,21.153051137924194,4,78472.47988432705,2009,4338636
Eq QP,MOSEK,optimal,21.5631320476532,4,75575.51627979024,2009,4338636
Eq QP,MOSEK,optimal,20.773721933364868,4,68389.89735240303,2009,4338636
Eq QP,MOSEK,optimal,17.211215019226074,4,72592.04236055224,2009,4338636
Eq QP,MOSEK,optimal,21.997825860977173,4,72482.80363637615,2009,4338636
Eq QP,MOSEK,optimal,22.531553983688354,4,70494.93309649802,2009,4338636
Eq QP,MOSEK,optimal,21.629910945892334,4,78115.754556039,2009,4338636
Eq QP,MOSEK,optimal,21.808330059051514,4,79907.57863821552,2009,4338636


==> data/results/benchmark_problems/MOSEK/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.18039178848266602,4,627.8072445763362,211,47502
Eq QP,MOSEK,optimal,0.18663692474365234,5,1019.054855231674,211,47528
Eq QP,MOSEK,optimal,0.16401386260986328,4,915.9174207058054,211,47460
Eq QP,MOSEK,optimal,0.2051219940185547,4,873.0929305699304,211,47456
Eq QP,MOSEK,optimal,0.21173596382141113,5,777.0661209465194,211,47480
Eq QP,MOSEK,optimal,0.19837403297424316,5,1146.084902751861,211,47510
Eq QP,MOSEK,optimal,0.0937190055847168,4,731.0432516524977,211,47466
Eq QP,MOSEK,optimal,0.20602202415466309,4,648.1550497630008,211,47490
Eq QP,MOSEK,optimal,0.22009587287902832,5,679.5709184138607,211,47534
Eq QP,MOSEK,optimal,0.15161395072937012,4,671.7969183384367,211,47474


==> data/results/benchmark_problems/MOSEK/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.006173849105834961,4,0.7387233272287723,23,246
Eq QP,MOSEK,optimal,0.003921985626220703,3,2.453430989322881,23,260
Eq QP,MOSEK,optimal,0.011802911758422852,4,-8.019167100780034,23,276
Eq QP,MOSEK,optimal,0.007475852966308594,4,-5.523696534386794,23,264
Eq QP,MOSEK,optimal,0.013525009155273438,5,-40.01998147908351,23,266
Eq QP,MOSEK,optimal,0.011566877365112305,4,4.65621898333152,23,310
Eq QP,MOSEK,optimal,0.003728151321411133,4,10.080248125565234,23,248
Eq QP,MOSEK,optimal,0.005123138427734375,4,-8.974081499962299,23,278
Eq QP,MOSEK,optimal,0.007193803787231445,4,3.3659489481689793,23,238
Eq QP,MOSEK,optimal,0.006353139877319336,4,-5.983192843229867,23,260


==> data/results/benchmark_problems/MOSEK/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.0060307979583740234,4,5.833066279807305,29,493
Eq QP,MOSEK,optimal,0.005807161331176758,4,-7.483285075644483,29,493
Eq QP,MOSEK,optimal,0.018071889877319336,4,13.116156064363603,29,501
Eq QP,MOSEK,optimal,0.004782915115356445,5,-24.3427805586026,29,469
Eq QP,MOSEK,optimal,0.00492405891418457,4,5.298510127401981,29,471
Eq QP,MOSEK,optimal,0.003549814224243164,4,-5.518453108075349,29,479
Eq QP,MOSEK,optimal,0.004401206970214844,4,5.557969999392881,29,487
Eq QP,MOSEK,optimal,0.007652997970581055,5,-46.11134061756984,29,501
Eq QP,MOSEK,optimal,0.0032351016998291016,4,11.1785238378638,29,463
Eq QP,MOSEK,optimal,0.005655050277709961,4,5.965643860954515,29,495


==> data/results/benchmark_problems/MOSEK/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.5759050846099854,5,1665.6902339739759,304,99263
Eq QP,MOSEK,optimal,0.3998849391937256,4,1626.0325075253247,304,99231
Eq QP,MOSEK,optimal,0.620136022567749,4,1924.0047616726476,304,99275
Eq QP,MOSEK,optimal,0.6254198551177979,5,1966.4768169074546,304,99217
Eq QP,MOSEK,optimal,0.4952270984649658,4,1518.4251932967595,304,99293
Eq QP,MOSEK,optimal,0.6783859729766846,8,1630.154316964374,304,99241
Eq QP,MOSEK,optimal,0.6281380653381348,4,2383.258872555962,304,99247
Eq QP,MOSEK,optimal,0.6522388458251953,5,1313.5083484507766,304,99251
Eq QP,MOSEK,optimal,0.7011771202087402,8,2266.180402826435,304,99267
Eq QP,MOSEK,optimal,0.4921090602874756,4,1662.1453508910024,304,99261


==> data/results/benchmark_problems/MOSEK/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.0042150020599365234,4,1.1533511563437209,39,1034
Eq QP,MOSEK,optimal,0.01619100570678711,4,4.156197762825503,39,1034
Eq QP,MOSEK,optimal,0.003966093063354492,4,17.340254823291676,39,1030
Eq QP,MOSEK,optimal,0.011160135269165039,4,1.1299876207774489,39,996
Eq QP,MOSEK,optimal,0.012125968933105469,4,23.18345397672756,39,1050
Eq QP,MOSEK,optimal,0.02048182487487793,4,24.516474947494114,39,990
Eq QP,MOSEK,optimal,0.003968954086303711,4,10.2652244822395,39,1022
Eq QP,MOSEK,optimal,0.007180929183959961,4,9.207632715745014,39,1082
Eq QP,MOSEK,optimal,0.010696887969970703,4,17.190170514302135,39,1060
Eq QP,MOSEK,optimal,0.01593303680419922,4,15.752367822690386,39,1056


==> data/results/benchmark_problems/MOSEK/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.30060791969299316,4,3565.828836499649,442,210016
Eq QP,MOSEK,optimal,0.3987619876861572,4,3041.176738632633,442,210006
Eq QP,MOSEK,optimal,0.41481709480285645,4,3349.367054004386,442,210004
Eq QP,MOSEK,optimal,0.669173002243042,4,3570.8276414723746,442,210012
Eq QP,MOSEK,optimal,0.6981070041656494,5,3248.3088569722686,442,210004
Eq QP,MOSEK,optimal,0.6143918037414551,5,3866.26521946737,442,210012
Eq QP,MOSEK,optimal,0.3189530372619629,4,3127.0734400506617,442,210004
Eq QP,MOSEK,optimal,0.626716136932373,4,3834.968684298547,442,210008
Eq QP,MOSEK,optimal,0.40419602394104004,4,3430.6394512252837,442,210010
Eq QP,MOSEK,optimal,0.7084598541259766,4,3208.4365494836097,442,210000


==> data/results/benchmark_problems/MOSEK/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.0229949951171875,4,27.066381341186272,53,2261
Eq QP,MOSEK,optimal,0.014757871627807617,5,89.03189739273768,53,2201
Eq QP,MOSEK,optimal,0.024755001068115234,5,44.15643756724285,53,2253
Eq QP,MOSEK,optimal,0.012009859085083008,4,43.189939883665915,53,2239
Eq QP,MOSEK,optimal,0.010893821716308594,4,24.89725587022447,53,2119
Eq QP,MOSEK,optimal,0.019566059112548828,4,23.819178518733963,53,2145
Eq QP,MOSEK,optimal,0.02159595489501953,4,23.565134324681033,53,2171
Eq QP,MOSEK,optimal,0.017926931381225586,4,14.989985884718322,53,2123
Eq QP,MOSEK,optimal,0.018890857696533203,5,62.06418042104436,53,2159
Eq QP,MOSEK,optimal,0.018605947494506836,5,64.89260391950046,53,2183


==> data/results/benchmark_problems/MOSEK/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,1.251204013824463,4,6411.955170831602,644,445841
Eq QP,MOSEK,optimal,1.0373871326446533,4,7801.860672676447,644,445841
Eq QP,MOSEK,optimal,1.3763411045074463,4,7338.9886590133465,644,445839
Eq QP,MOSEK,optimal,1.3725941181182861,4,6762.033219550385,644,445841
Eq QP,MOSEK,optimal,1.4030659198760986,5,6917.215087300588,644,445841
Eq QP,MOSEK,optimal,1.4195950031280518,4,8289.65124400852,644,445839
Eq QP,MOSEK,optimal,1.2336912155151367,4,7127.585274019397,644,445841
Eq QP,MOSEK,optimal,0.8421940803527832,4,6613.499444498369,644,445841
Eq QP,MOSEK,optimal,1.462960958480835,8,9016.470834550315,644,445837
Eq QP,MOSEK,optimal,1.2585229873657227,4,7344.592893248572,644,445841


==> data/results/benchmark_problems/MOSEK/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,0.007791042327880859,4,37.33059063590487,73,4685
Eq QP,MOSEK,optimal,0.06729984283447266,4,83.41193405476896,73,4785
Eq QP,MOSEK,optimal,0.06560802459716797,4,120.26139520435773,73,4689
Eq QP,MOSEK,optimal,0.011219024658203125,4,80.82749336902164,73,4743
Eq QP,MOSEK,optimal,0.01787281036376953,5,128.27205926613064,73,4757
Eq QP,MOSEK,optimal,0.006845951080322266,4,68.00261624798135,73,4785
Eq QP,MOSEK,optimal,0.06766390800476074,5,132.14332817950344,73,4839
Eq QP,MOSEK,optimal,0.015649080276489258,5,140.722280274489,73,4807
Eq QP,MOSEK,optimal,0.012349843978881836,5,76.82390475103792,73,4771
Eq QP,MOSEK,optimal,0.06451702117919922,4,79.11949976053704,73,4751


==> data/results/benchmark_problems/MOSEK/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK,optimal,4.541954040527344,4,17491.155712093852,940,949870
Eq QP,MOSEK,optimal,4.638778924942017,4,16853.080311967544,940,949870
Eq QP,MOSEK,optimal,4.5593860149383545,4,17104.797224713042,940,949870
Eq QP,MOSEK,optimal,4.581640005111694,4,21846.151688397676,940,949870
Eq QP,MOSEK,optimal,4.373228073120117,4,15774.376644362972,940,949870
Eq QP,MOSEK,optimal,4.873893976211548,4,19112.661282316574,940,949870
Eq QP,MOSEK,optimal,4.358119964599609,4,14504.248082684391,940,949870
Eq QP,MOSEK,optimal,4.938524961471558,5,18505.853551487202,940,949870
Eq QP,MOSEK,optimal,4.337956190109253,4,17174.095761022985,940,949870
Eq QP,MOSEK,optimal,4.212961912155151,4,18568.930924413413,940,949870


==> data/results/benchmark_problems/MOSEK/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,2.130298852920532,11,314.30623456486126,10,7500
Huber,MOSEK,optimal,2.119925022125244,12,286.733469674048,10,7500
Huber,MOSEK,optimal,2.090662002563477,11,308.92814804484567,10,7500
Huber,MOSEK,optimal,2.1327159404754643,11,297.26718709775747,10,7500
Huber,MOSEK,optimal,2.0423109531402592,10,366.17745845028367,10,7500
Huber,MOSEK,optimal,2.0756430625915527,10,305.9157949233345,10,7500
Huber,MOSEK,optimal,2.1609208583831787,12,397.55154767224485,10,7500
Huber,MOSEK,optimal,2.0656781196594243,9,311.18502913521746,10,7500
Huber,MOSEK,optimal,2.1167371273040767,11,393.07942901070084,10,7500
Huber,MOSEK,optimal,2.1053481101989746,10,314.30697676609884,10,7500
Huber,MOSEK,optimal,0.5052349567413329,10,397.91141894458997,11,8415
Huber,MOSEK,optimal,0.7269408702850342,10,353.1244920953048,11,8415
Huber,MOSEK,optimal,0.6359250545501709,11,418.44377770317584,11,8415
Huber,MOSEK,optimal,0.73934006690979,11,396.1898884636148,11,8415
Huber,MOSEK,optimal,0.2634351253509521,11,323.54853504245614,11,8415
Huber,MOSEK,optimal,0.6995429992675781,11,384.7788571897966,11,8415
Huber,MOSEK,optimal,0.5128750801086426,10,337.15128104066775,11,8415
Huber,MOSEK,optimal,0.6235330104827881,11,338.55729513523613,11,8415
Huber,MOSEK,optimal,0.6277360916137695,11,413.9091646519352,11,8415
Huber,MOSEK,optimal,0.6937580108642578,10,336.7888578480681,11,8415
Huber,MOSEK,optimal,0.8576688766479492,10,305.42341096004134,12,9360
Huber,MOSEK,optimal,0.7775042057037354,11,388.4308367777785,12,9360
Huber,MOSEK,optimal,0.8589210510253906,10,387.44055622073415,12,9360
Huber,MOSEK,optimal,0.768996000289917,12,454.098138707084,12,9360
Huber,MOSEK,optimal,0.8941240310668945,10,365.0414367722132,12,9360
Huber,MOSEK,optimal,0.8865590095520021,11,393.2035303505462,12,9360
Huber,MOSEK,optimal,0.7099359035491943,12,410.96072301623155,12,9360
Huber,MOSEK,optimal,0.532322883605957,10,450.8756852724289,12,9360
Huber,MOSEK,optimal,0.886646032333374,11,446.2563640921398,12,9360
Huber,MOSEK,optimal,0.8978521823883057,12,535.9474771654263,12,9360
Huber,MOSEK,optimal,0.8747749328613281,12,503.9757834461685,13,10335
Huber,MOSEK,optimal,0.4231810569763184,11,429.84047645732085,13,10335
Huber,MOSEK,optimal,0.7877118587493896,10,458.90336910608045,13,10335
Huber,MOSEK,optimal,0.94036602973938,11,434.52386453431666,13,10335
Huber,MOSEK,optimal,0.6839048862457275,11,432.1571975748986,13,10335
Huber,MOSEK,optimal,0.8525040149688721,12,440.00510768712957,13,10335
Huber,MOSEK,optimal,0.9227218627929688,13,402.0431462139238,13,10335
Huber,MOSEK,optimal,0.8460078239440918,11,430.7591610388679,13,10335
Huber,MOSEK,optimal,0.8332638740539551,11,358.20974736690835,13,10335
Huber,MOSEK,optimal,0.8929309844970703,9,377.3539084796951,13,10335
Huber,MOSEK,optimal,1.1426889896392822,11,532.0817415290583,14,11340
Huber,MOSEK,optimal,1.0654280185699463,12,429.6646086053678,14,11340
Huber,MOSEK,optimal,1.0596380233764648,12,412.4574569266714,14,11340
Huber,MOSEK,optimal,0.9392299652099608,11,455.12359617532087,14,11340
Huber,MOSEK,optimal,1.0143959522247314,12,522.5515641462072,14,11340
Huber,MOSEK,optimal,0.7788600921630859,10,520.6798425105535,14,11340
Huber,MOSEK,optimal,1.0421350002288818,12,456.98137299024086,14,11340
Huber,MOSEK,optimal,0.9451379776000975,12,450.5599029359062,14,11340
Huber,MOSEK,optimal,0.997157096862793,11,427.4759565651075,14,11340
Huber,MOSEK,optimal,0.9894111156463624,13,431.4590476966205,14,11340
Huber,MOSEK,optimal,0.3375909328460693,10,524.8474511003292,16,13440
Huber,MOSEK,optimal,0.3530948162078857,15,527.0207612114998,16,13440
Huber,MOSEK,optimal,0.33282899856567383,15,572.0484851068188,16,13440
Huber,MOSEK,optimal,0.2904961109161377,11,518.3070086074031,16,13440
Huber,MOSEK,optimal,0.3727719783782959,11,560.8504438282799,16,13440
Huber,MOSEK,optimal,0.3178539276123047,11,576.0146804211304,16,13440
Huber,MOSEK,optimal,0.3759419918060303,12,531.0808141064739,16,13440
Huber,MOSEK,optimal,0.3658201694488525,10,586.4527272998217,16,13440
Huber,MOSEK,optimal,0.23861098289489746,12,574.6109348095946,16,13440
Huber,MOSEK,optimal,0.33528995513916016,16,604.8436696335947,16,13440
Huber,MOSEK,optimal,0.3596811294555664,15,557.5296281871488,17,14535
Huber,MOSEK,optimal,0.2891530990600586,14,582.8009245595301,17,14535
Huber,MOSEK,optimal,0.36015820503234863,11,579.9085922128836,17,14535
Huber,MOSEK,optimal,0.2804040908813477,15,576.5934165578749,17,14535
Huber,MOSEK,optimal,0.2340598106384277,14,546.7696040070491,17,14535
Huber,MOSEK,optimal,0.2948720455169678,12,646.1077775101547,17,14535
Huber,MOSEK,optimal,0.341994047164917,13,474.7062792204062,17,14535
Huber,MOSEK,optimal,0.2691938877105713,14,540.561997265498,17,14535
Huber,MOSEK,optimal,0.3114180564880371,14,611.9742688580219,17,14535
Huber,MOSEK,optimal,0.3333251476287842,15,584.9912643319676,17,14535
Huber,MOSEK,optimal,0.4564759731292725,15,684.5549509842949,20,18000
Huber,MOSEK,optimal,0.4325850009918213,14,678.2489660152263,20,18000
Huber,MOSEK,optimal,0.3341641426086426,15,702.5282143998323,20,18000
Huber,MOSEK,optimal,0.5034589767456055,16,578.7496709363984,20,18000
Huber,MOSEK,optimal,0.4662330150604248,14,798.9967716289892,20,18000
Huber,MOSEK,optimal,0.4546720981597901,14,715.8608596426909,20,18000
Huber,MOSEK,optimal,0.455049991607666,14,690.7240318290615,20,18000
Huber,MOSEK,optimal,0.450782060623169,14,719.4928613553493,20,18000
Huber,MOSEK,optimal,0.4190130233764648,14,628.4946948620567,20,18000
Huber,MOSEK,optimal,0.2636241912841797,13,707.9529455007712,20,18000
Huber,MOSEK,optimal,0.2868309020996094,14,763.3163611156938,23,21735
Huber,MOSEK,optimal,0.4864060878753662,15,823.0964507013997,23,21735
Huber,MOSEK,optimal,0.2632880210876465,14,749.8442203589542,23,21735
Huber,MOSEK,optimal,0.4503118991851807,14,789.7131508552313,23,21735
Huber,MOSEK,optimal,0.4644331932067871,14,863.3484159054668,23,21735
Huber,MOSEK,optimal,0.4343080520629883,15,729.8480760840196,23,21735
Huber,MOSEK,optimal,0.4509940147399902,13,694.4836341990327,23,21735
Huber,MOSEK,optimal,0.4462950229644776,14,818.13032580732,23,21735
Huber,MOSEK,optimal,0.44397687911987305,15,795.3075838162188,23,21735
Huber,MOSEK,optimal,0.4588220119476318,15,737.0980649572266,23,21735
Huber,MOSEK,optimal,0.5339601039886475,15,927.0633203483717,26,25740
Huber,MOSEK,optimal,0.5406699180603027,16,872.3908413639335,26,25740
Huber,MOSEK,optimal,0.5454509258270264,14,905.2760471461772,26,25740
Huber,MOSEK,optimal,0.5543999671936035,15,972.6894520720112,26,25740
Huber,MOSEK,optimal,0.5835020542144775,15,909.1932896255477,26,25740
Huber,MOSEK,optimal,0.5513851642608643,15,854.8770553754425,26,25740
Huber,MOSEK,optimal,0.4325599670410156,14,780.8421556846943,26,25740
Huber,MOSEK,optimal,0.39358997344970703,13,888.6962777578383,26,25740
Huber,MOSEK,optimal,0.5098810195922852,14,1002.5738339326456,26,25740
Huber,MOSEK,optimal,0.5578000545501709,15,1001.8060265560272,26,25740
Huber,MOSEK,optimal,0.627079963684082,14,1054.8708993160137,31,33015
Huber,MOSEK,optimal,0.6936559677124023,14,1194.807614679856,31,33015
Huber,MOSEK,optimal,0.6190638542175293,15,1071.9734783795595,31,33015
Huber,MOSEK,optimal,0.7229928970336914,13,1130.6011806902352,31,33015
Huber,MOSEK,optimal,0.7215368747711182,15,1096.3224089715975,31,33015
Huber,MOSEK,optimal,0.7050259113311768,15,1067.8551930696703,31,33015
Huber,MOSEK,optimal,0.4239590167999268,14,1101.6964644655682,31,33015
Huber,MOSEK,optimal,0.6292688846588135,14,1130.9121998657474,31,33015
Huber,MOSEK,optimal,0.6388039588928223,14,981.5351485187236,31,33015
Huber,MOSEK,optimal,0.5982899665832521,17,984.3938739098653,31,33015
Huber,MOSEK,optimal,0.7593090534210205,15,1429.9680500712911,37,42735
Huber,MOSEK,optimal,0.7053260803222656,14,1274.154477071931,37,42735
Huber,MOSEK,optimal,0.7696900367736816,14,1288.209613462283,37,42735
Huber,MOSEK,optimal,0.7546319961547852,16,1330.7405300742987,37,42735
Huber,MOSEK,optimal,0.7731049060821533,15,1129.9909796507845,37,42735
Huber,MOSEK,optimal,0.7424540519714355,15,1260.736899511142,37,42735
Huber,MOSEK,optimal,0.7195661067962646,15,1239.7664355871534,37,42735
Huber,MOSEK,optimal,0.7186300754547119,14,1207.5914820055682,37,42735
Huber,MOSEK,optimal,0.7602860927581787,15,1293.1941290613056,37,42735
Huber,MOSEK,optimal,0.8252248764038086,18,1314.1074023112435,37,42735
Huber,MOSEK,optimal,0.9495029449462892,15,1484.1572805597739,45,57375
Huber,MOSEK,optimal,0.9286808967590332,14,1545.4039869542623,45,57375
Huber,MOSEK,optimal,0.9127929210662842,15,1550.7968697241427,45,57375
Huber,MOSEK,optimal,0.7711021900177002,14,1468.0661291137203,45,57375
Huber,MOSEK,optimal,0.9860718250274658,17,1642.1968116835,45,57375
Huber,MOSEK,optimal,0.7534589767456055,14,1521.9154277885093,45,57375
Huber,MOSEK,optimal,1.0193850994110107,15,1589.8820796936566,45,57375
Huber,MOSEK,optimal,0.8972020149230957,15,1491.8291851419144,45,57375
Huber,MOSEK,optimal,0.9847731590270996,15,1559.5455443553153,45,57375
Huber,MOSEK,optimal,0.9685909748077391,16,1534.074439707417,45,57375
Huber,MOSEK,optimal,1.2752370834350586,16,1800.7372805130044,55,78375
Huber,MOSEK,optimal,1.1286659240722656,14,1928.6848401089223,55,78375
Huber,MOSEK,optimal,1.351850986480713,14,1793.2701849723953,55,78375
Huber,MOSEK,optimal,0.9514319896697998,16,1836.9177939478304,55,78375
Huber,MOSEK,optimal,1.3684041500091553,16,1847.778769344184,55,78375
Huber,MOSEK,optimal,0.4884898662567138,14,2081.915417874654,55,78375
Huber,MOSEK,optimal,1.19541597366333,15,1910.4811490584889,55,78375
Huber,MOSEK,optimal,1.373121976852417,17,2019.6641165931808,55,78375
Huber,MOSEK,optimal,1.2686240673065186,15,1845.5669840886205,55,78375
Huber,MOSEK,optimal,1.4932599067687988,18,1855.2562493912685,55,78375
Huber,MOSEK,optimal,2.198983192443848,19,2512.369778362875,68,110160
Huber,MOSEK,optimal,1.4588861465454102,15,2288.726155623149,68,110160
Huber,MOSEK,optimal,1.2842180728912354,14,2245.411436874302,68,110160
Huber,MOSEK,optimal,2.06423020362854,15,2491.186325507948,68,110160
Huber,MOSEK,optimal,1.9501590728759768,16,2288.589571054967,68,110160
Huber,MOSEK,optimal,2.0078389644622803,17,2389.862778747695,68,110160
Huber,MOSEK,optimal,2.018017053604126,15,2286.150208091095,68,110160
Huber,MOSEK,optimal,2.148324012756348,18,2188.442276194094,68,110160
Huber,MOSEK,optimal,1.615752935409546,15,2407.6883319178623,68,110160
Huber,MOSEK,optimal,2.0621070861816406,16,2347.294377004494,68,110160
Huber,MOSEK,optimal,1.8009440898895264,14,2748.9149297933773,84,156240
Huber,MOSEK,optimal,2.193742036819458,15,2958.352660653749,84,156240
Huber,MOSEK,optimal,2.44677996635437,16,2914.897716739156,84,156240
Huber,MOSEK,optimal,2.2993760108947754,15,2737.839724153077,84,156240
Huber,MOSEK,optimal,2.367309093475342,16,2758.6328324571105,84,156240
Huber,MOSEK,optimal,2.6668200492858887,20,3072.200331558991,84,156240
Huber,MOSEK,optimal,2.358426094055176,16,2897.9726430758765,84,156240
Huber,MOSEK,optimal,2.390953063964844,17,2857.0319134961387,84,156240
Huber,MOSEK,optimal,2.5661821365356445,18,2831.4300657914882,84,156240
Huber,MOSEK,optimal,2.1955938339233403,17,2780.7026677502154,84,156240
Huber,MOSEK,optimal,3.801138877868652,21,3640.3637329223493,105,228375
Huber,MOSEK,optimal,3.946488857269287,21,3523.1254390433674,105,228375
Huber,MOSEK,optimal,3.268131971359253,15,3690.751731836277,105,228375
Huber,MOSEK,optimal,3.076941967010498,15,3402.350962525861,105,228375
Huber,MOSEK,optimal,2.6241528987884517,16,3717.165088878504,105,228375
Huber,MOSEK,optimal,3.3209869861602783,17,3542.857472107809,105,228375
Huber,MOSEK,optimal,3.4622809886932373,17,3653.651299172551,105,228375
Huber,MOSEK,optimal,2.8386011123657227,14,3784.8118434605904,105,228375
Huber,MOSEK,optimal,2.8709011077880864,14,3428.277564194501,105,228375
Huber,MOSEK,optimal,3.5751340389251713,17,3644.664240974464,105,228375
Huber,MOSEK,optimal,3.633358001708984,14,4573.9565631768,132,340560
Huber,MOSEK,optimal,4.532555103302002,16,4580.590535578715,132,340560
Huber,MOSEK,optimal,6.087803840637207,21,4596.9761046491085,132,340560
Huber,MOSEK,optimal,5.021121025085449,17,4639.9057602453,132,340560
Huber,MOSEK,optimal,5.335170030593872,16,4451.043999749229,132,340560
Huber,MOSEK,optimal,6.325525999069214,21,4607.975358225775,132,340560
Huber,MOSEK,optimal,5.537079095840454,17,4350.07644183362,132,340560
Huber,MOSEK,optimal,3.9963359832763667,15,4739.644601236751,132,340560
Huber,MOSEK,optimal,5.521754026412964,17,4630.988734495847,132,340560
Huber,MOSEK,optimal,4.973197937011719,15,4556.31654731961,132,340560
Huber,MOSEK,optimal,6.635809898376465,16,5899.890703165289,166,512940
Huber,MOSEK,optimal,6.008484125137329,15,5674.872207787657,166,512940
Huber,MOSEK,optimal,6.543921232223512,15,5557.060429390306,166,512940
Huber,MOSEK,optimal,10.49513578414917,24,5606.10057124491,166,512940
Huber,MOSEK,optimal,10.832674026489258,24,5527.469963148029,166,512940
Huber,MOSEK,optimal,9.676968812942503,20,5638.813976172538,166,512940
Huber,MOSEK,optimal,10.639682054519652,24,5601.906763489415,166,512940
Huber,MOSEK,optimal,10.323140859603884,23,5931.704699686468,166,512940
Huber,MOSEK,optimal,5.971633195877075,16,5647.2726570139075,166,512940
Huber,MOSEK,optimal,8.890955209732057,20,5698.3982829347415,166,512940
Huber,MOSEK,optimal,10.492828130722048,18,7313.628741191746,209,780615
Huber,MOSEK,optimal,8.536994934082031,15,7029.579823113581,209,780615
Huber,MOSEK,optimal,10.82594609260559,20,6876.660557928215,209,780615
Huber,MOSEK,optimal,7.4607908725738525,15,7284.048312611902,209,780615
Huber,MOSEK,optimal,9.091363191604612,16,6954.61481735913,209,780615
Huber,MOSEK,optimal,14.667443990707396,34,7294.296951659284,209,780615
Huber,MOSEK,optimal,9.036844968795775,16,7190.1956360780905,209,780615
Huber,MOSEK,optimal,10.678817033767698,18,7385.027037920825,209,780615
Huber,MOSEK,optimal,10.094323873519896,17,7121.551446617179,209,780615
Huber,MOSEK,optimal,9.29618501663208,16,7108.423339222467,209,780615


==> data/results/benchmark_problems/MOSEK/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,2.1302988529205322,11,314.30623456486126,10,7500
Huber,MOSEK,optimal,2.119925022125244,12,286.73346967404797,10,7500
Huber,MOSEK,optimal,2.0906620025634766,11,308.92814804484567,10,7500
Huber,MOSEK,optimal,2.132715940475464,11,297.2671870977575,10,7500
Huber,MOSEK,optimal,2.042310953140259,10,366.17745845028367,10,7500
Huber,MOSEK,optimal,2.0756430625915527,10,305.9157949233345,10,7500
Huber,MOSEK,optimal,2.1609208583831787,12,397.5515476722449,10,7500
Huber,MOSEK,optimal,2.065678119659424,9,311.18502913521746,10,7500
Huber,MOSEK,optimal,2.116737127304077,11,393.0794290107008,10,7500
Huber,MOSEK,optimal,2.1053481101989746,10,314.30697676609884,10,7500


==> data/results/benchmark_problems/MOSEK/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,3.8011388778686523,21,3640.363732922349,105,228375
Huber,MOSEK,optimal,3.946488857269287,21,3523.1254390433674,105,228375
Huber,MOSEK,optimal,3.268131971359253,15,3690.751731836277,105,228375
Huber,MOSEK,optimal,3.076941967010498,15,3402.350962525861,105,228375
Huber,MOSEK,optimal,2.624152898788452,16,3717.1650888785043,105,228375
Huber,MOSEK,optimal,3.3209869861602783,17,3542.8574721078094,105,228375
Huber,MOSEK,optimal,3.4622809886932373,17,3653.6512991725504,105,228375
Huber,MOSEK,optimal,2.8386011123657227,14,3784.8118434605904,105,228375
Huber,MOSEK,optimal,2.870901107788086,14,3428.277564194501,105,228375
Huber,MOSEK,optimal,3.575134038925171,17,3644.664240974464,105,228375


==> data/results/benchmark_problems/MOSEK/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.505234956741333,10,397.91141894458997,11,8415
Huber,MOSEK,optimal,0.7269408702850342,10,353.12449209530484,11,8415
Huber,MOSEK,optimal,0.6359250545501709,11,418.4437777031758,11,8415
Huber,MOSEK,optimal,0.73934006690979,11,396.1898884636148,11,8415
Huber,MOSEK,optimal,0.26343512535095215,11,323.5485350424561,11,8415
Huber,MOSEK,optimal,0.6995429992675781,11,384.77885718979655,11,8415
Huber,MOSEK,optimal,0.5128750801086426,10,337.15128104066775,11,8415
Huber,MOSEK,optimal,0.6235330104827881,11,338.55729513523613,11,8415
Huber,MOSEK,optimal,0.6277360916137695,11,413.90916465193516,11,8415
Huber,MOSEK,optimal,0.6937580108642578,10,336.7888578480681,11,8415


==> data/results/benchmark_problems/MOSEK/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.8576688766479492,10,305.42341096004134,12,9360
Huber,MOSEK,optimal,0.7775042057037354,11,388.4308367777785,12,9360
Huber,MOSEK,optimal,0.8589210510253906,10,387.4405562207342,12,9360
Huber,MOSEK,optimal,0.768996000289917,12,454.098138707084,12,9360
Huber,MOSEK,optimal,0.8941240310668945,10,365.04143677221316,12,9360
Huber,MOSEK,optimal,0.886559009552002,11,393.2035303505462,12,9360
Huber,MOSEK,optimal,0.7099359035491943,12,410.9607230162315,12,9360
Huber,MOSEK,optimal,0.532322883605957,10,450.8756852724289,12,9360
Huber,MOSEK,optimal,0.886646032333374,11,446.2563640921398,12,9360
Huber,MOSEK,optimal,0.8978521823883057,12,535.9474771654263,12,9360


==> data/results/benchmark_problems/MOSEK/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.8747749328613281,12,503.9757834461685,13,10335
Huber,MOSEK,optimal,0.42318105697631836,11,429.84047645732085,13,10335
Huber,MOSEK,optimal,0.7877118587493896,10,458.9033691060805,13,10335
Huber,MOSEK,optimal,0.9403660297393799,11,434.5238645343166,13,10335
Huber,MOSEK,optimal,0.6839048862457275,11,432.15719757489865,13,10335
Huber,MOSEK,optimal,0.8525040149688721,12,440.00510768712957,13,10335
Huber,MOSEK,optimal,0.9227218627929688,13,402.0431462139238,13,10335
Huber,MOSEK,optimal,0.8460078239440918,11,430.7591610388679,13,10335
Huber,MOSEK,optimal,0.8332638740539551,11,358.20974736690835,13,10335
Huber,MOSEK,optimal,0.8929309844970703,9,377.35390847969506,13,10335


==> data/results/benchmark_problems/MOSEK/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,3.6333580017089844,14,4573.9565631768,132,340560
Huber,MOSEK,optimal,4.532555103302002,16,4580.590535578715,132,340560
Huber,MOSEK,optimal,6.087803840637207,21,4596.976104649108,132,340560
Huber,MOSEK,optimal,5.021121025085449,17,4639.9057602452995,132,340560
Huber,MOSEK,optimal,5.335170030593872,16,4451.0439997492285,132,340560
Huber,MOSEK,optimal,6.325525999069214,21,4607.9753582257745,132,340560
Huber,MOSEK,optimal,5.537079095840454,17,4350.07644183362,132,340560
Huber,MOSEK,optimal,3.996335983276367,15,4739.644601236752,132,340560
Huber,MOSEK,optimal,5.521754026412964,17,4630.988734495847,132,340560
Huber,MOSEK,optimal,4.973197937011719,15,4556.3165473196095,132,340560


==> data/results/benchmark_problems/MOSEK/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,1.1426889896392822,11,532.0817415290583,14,11340
Huber,MOSEK,optimal,1.0654280185699463,12,429.6646086053678,14,11340
Huber,MOSEK,optimal,1.0596380233764648,12,412.4574569266714,14,11340
Huber,MOSEK,optimal,0.9392299652099609,11,455.1235961753209,14,11340
Huber,MOSEK,optimal,1.0143959522247314,12,522.5515641462072,14,11340
Huber,MOSEK,optimal,0.7788600921630859,10,520.6798425105535,14,11340
Huber,MOSEK,optimal,1.0421350002288818,12,456.98137299024086,14,11340
Huber,MOSEK,optimal,0.9451379776000977,12,450.55990293590617,14,11340
Huber,MOSEK,optimal,0.997157096862793,11,427.4759565651075,14,11340
Huber,MOSEK,optimal,0.9894111156463623,13,431.4590476966205,14,11340


==> data/results/benchmark_problems/MOSEK/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.33759093284606934,10,524.8474511003292,16,13440
Huber,MOSEK,optimal,0.35309481620788574,15,527.0207612114998,16,13440
Huber,MOSEK,optimal,0.33282899856567383,15,572.0484851068189,16,13440
Huber,MOSEK,optimal,0.2904961109161377,11,518.3070086074031,16,13440
Huber,MOSEK,optimal,0.3727719783782959,11,560.85044382828,16,13440
Huber,MOSEK,optimal,0.3178539276123047,11,576.0146804211304,16,13440
Huber,MOSEK,optimal,0.3759419918060303,12,531.0808141064739,16,13440
Huber,MOSEK,optimal,0.36582016944885254,10,586.4527272998218,16,13440
Huber,MOSEK,optimal,0.23861098289489746,12,574.6109348095946,16,13440
Huber,MOSEK,optimal,0.33528995513916016,16,604.8436696335947,16,13440


==> data/results/benchmark_problems/MOSEK/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,6.635809898376465,16,5899.890703165289,166,512940
Huber,MOSEK,optimal,6.008484125137329,15,5674.872207787657,166,512940
Huber,MOSEK,optimal,6.543921232223511,15,5557.060429390306,166,512940
Huber,MOSEK,optimal,10.49513578414917,24,5606.10057124491,166,512940
Huber,MOSEK,optimal,10.832674026489258,24,5527.469963148028,166,512940
Huber,MOSEK,optimal,9.676968812942505,20,5638.813976172538,166,512940
Huber,MOSEK,optimal,10.639682054519653,24,5601.9067634894145,166,512940
Huber,MOSEK,optimal,10.323140859603882,23,5931.704699686468,166,512940
Huber,MOSEK,optimal,5.971633195877075,16,5647.272657013908,166,512940
Huber,MOSEK,optimal,8.890955209732056,20,5698.398282934741,166,512940


==> data/results/benchmark_problems/MOSEK/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.3596811294555664,15,557.5296281871488,17,14535
Huber,MOSEK,optimal,0.2891530990600586,14,582.8009245595301,17,14535
Huber,MOSEK,optimal,0.36015820503234863,11,579.9085922128836,17,14535
Huber,MOSEK,optimal,0.28040409088134766,15,576.5934165578749,17,14535
Huber,MOSEK,optimal,0.23405981063842773,14,546.7696040070491,17,14535
Huber,MOSEK,optimal,0.2948720455169678,12,646.1077775101547,17,14535
Huber,MOSEK,optimal,0.341994047164917,13,474.70627922040615,17,14535
Huber,MOSEK,optimal,0.2691938877105713,14,540.561997265498,17,14535
Huber,MOSEK,optimal,0.3114180564880371,14,611.9742688580219,17,14535
Huber,MOSEK,optimal,0.3333251476287842,15,584.9912643319676,17,14535


==> data/results/benchmark_problems/MOSEK/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.45647597312927246,15,684.554950984295,20,18000
Huber,MOSEK,optimal,0.4325850009918213,14,678.2489660152262,20,18000
Huber,MOSEK,optimal,0.3341641426086426,15,702.5282143998322,20,18000
Huber,MOSEK,optimal,0.5034589767456055,16,578.7496709363984,20,18000
Huber,MOSEK,optimal,0.4662330150604248,14,798.9967716289893,20,18000
Huber,MOSEK,optimal,0.45467209815979004,14,715.8608596426909,20,18000
Huber,MOSEK,optimal,0.455049991607666,14,690.7240318290615,20,18000
Huber,MOSEK,optimal,0.45078206062316895,14,719.4928613553493,20,18000
Huber,MOSEK,optimal,0.41901302337646484,14,628.4946948620566,20,18000
Huber,MOSEK,optimal,0.2636241912841797,13,707.9529455007712,20,18000


==> data/results/benchmark_problems/MOSEK/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,10.492828130722046,18,7313.628741191746,209,780615
Huber,MOSEK,optimal,8.536994934082031,15,7029.579823113581,209,780615
Huber,MOSEK,optimal,10.82594609260559,20,6876.660557928215,209,780615
Huber,MOSEK,optimal,7.4607908725738525,15,7284.0483126119025,209,780615
Huber,MOSEK,optimal,9.091363191604614,16,6954.61481735913,209,780615
Huber,MOSEK,optimal,14.667443990707397,34,7294.296951659284,209,780615
Huber,MOSEK,optimal,9.036844968795776,16,7190.195636078091,209,780615
Huber,MOSEK,optimal,10.6788170337677,18,7385.027037920825,209,780615
Huber,MOSEK,optimal,10.094323873519897,17,7121.551446617179,209,780615
Huber,MOSEK,optimal,9.29618501663208,16,7108.423339222467,209,780615


==> data/results/benchmark_problems/MOSEK/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.2868309020996094,14,763.3163611156938,23,21735
Huber,MOSEK,optimal,0.4864060878753662,15,823.0964507013996,23,21735
Huber,MOSEK,optimal,0.2632880210876465,14,749.8442203589541,23,21735
Huber,MOSEK,optimal,0.45031189918518066,14,789.7131508552313,23,21735
Huber,MOSEK,optimal,0.4644331932067871,14,863.3484159054667,23,21735
Huber,MOSEK,optimal,0.4343080520629883,15,729.8480760840196,23,21735
Huber,MOSEK,optimal,0.45099401473999023,13,694.4836341990327,23,21735
Huber,MOSEK,optimal,0.44629502296447754,14,818.1303258073199,23,21735
Huber,MOSEK,optimal,0.44397687911987305,15,795.3075838162187,23,21735
Huber,MOSEK,optimal,0.45882201194763184,15,737.0980649572266,23,21735


==> data/results/benchmark_problems/MOSEK/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.5339601039886475,15,927.0633203483718,26,25740
Huber,MOSEK,optimal,0.5406699180603027,16,872.3908413639335,26,25740
Huber,MOSEK,optimal,0.5454509258270264,14,905.2760471461772,26,25740
Huber,MOSEK,optimal,0.5543999671936035,15,972.6894520720112,26,25740
Huber,MOSEK,optimal,0.5835020542144775,15,909.1932896255475,26,25740
Huber,MOSEK,optimal,0.5513851642608643,15,854.8770553754425,26,25740
Huber,MOSEK,optimal,0.4325599670410156,14,780.8421556846943,26,25740
Huber,MOSEK,optimal,0.39358997344970703,13,888.6962777578383,26,25740
Huber,MOSEK,optimal,0.5098810195922852,14,1002.5738339326456,26,25740
Huber,MOSEK,optimal,0.5578000545501709,15,1001.8060265560271,26,25740


==> data/results/benchmark_problems/MOSEK/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.627079963684082,14,1054.8708993160135,31,33015
Huber,MOSEK,optimal,0.6936559677124023,14,1194.807614679856,31,33015
Huber,MOSEK,optimal,0.6190638542175293,15,1071.9734783795595,31,33015
Huber,MOSEK,optimal,0.7229928970336914,13,1130.6011806902352,31,33015
Huber,MOSEK,optimal,0.7215368747711182,15,1096.3224089715977,31,33015
Huber,MOSEK,optimal,0.7050259113311768,15,1067.8551930696703,31,33015
Huber,MOSEK,optimal,0.42395901679992676,14,1101.6964644655682,31,33015
Huber,MOSEK,optimal,0.6292688846588135,14,1130.9121998657474,31,33015
Huber,MOSEK,optimal,0.6388039588928223,14,981.5351485187235,31,33015
Huber,MOSEK,optimal,0.598289966583252,17,984.3938739098652,31,33015


==> data/results/benchmark_problems/MOSEK/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.7593090534210205,15,1429.9680500712911,37,42735
Huber,MOSEK,optimal,0.7053260803222656,14,1274.154477071931,37,42735
Huber,MOSEK,optimal,0.7696900367736816,14,1288.209613462283,37,42735
Huber,MOSEK,optimal,0.7546319961547852,16,1330.7405300742987,37,42735
Huber,MOSEK,optimal,0.7731049060821533,15,1129.9909796507845,37,42735
Huber,MOSEK,optimal,0.7424540519714355,15,1260.736899511142,37,42735
Huber,MOSEK,optimal,0.7195661067962646,15,1239.7664355871532,37,42735
Huber,MOSEK,optimal,0.7186300754547119,14,1207.5914820055682,37,42735
Huber,MOSEK,optimal,0.7602860927581787,15,1293.1941290613058,37,42735
Huber,MOSEK,optimal,0.8252248764038086,18,1314.1074023112437,37,42735


==> data/results/benchmark_problems/MOSEK/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,0.9495029449462891,15,1484.1572805597739,45,57375
Huber,MOSEK,optimal,0.9286808967590332,14,1545.4039869542626,45,57375
Huber,MOSEK,optimal,0.9127929210662842,15,1550.7968697241429,45,57375
Huber,MOSEK,optimal,0.7711021900177002,14,1468.0661291137203,45,57375
Huber,MOSEK,optimal,0.9860718250274658,17,1642.1968116835,45,57375
Huber,MOSEK,optimal,0.7534589767456055,14,1521.9154277885093,45,57375
Huber,MOSEK,optimal,1.0193850994110107,15,1589.8820796936568,45,57375
Huber,MOSEK,optimal,0.8972020149230957,15,1491.8291851419146,45,57375
Huber,MOSEK,optimal,0.9847731590270996,15,1559.5455443553153,45,57375
Huber,MOSEK,optimal,0.9685909748077393,16,1534.074439707417,45,57375


==> data/results/benchmark_problems/MOSEK/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,1.2752370834350586,16,1800.7372805130046,55,78375
Huber,MOSEK,optimal,1.1286659240722656,14,1928.6848401089223,55,78375
Huber,MOSEK,optimal,1.351850986480713,14,1793.2701849723953,55,78375
Huber,MOSEK,optimal,0.9514319896697998,16,1836.9177939478302,55,78375
Huber,MOSEK,optimal,1.3684041500091553,16,1847.7787693441842,55,78375
Huber,MOSEK,optimal,0.48848986625671387,14,2081.915417874654,55,78375
Huber,MOSEK,optimal,1.19541597366333,15,1910.4811490584889,55,78375
Huber,MOSEK,optimal,1.373121976852417,17,2019.6641165931812,55,78375
Huber,MOSEK,optimal,1.2686240673065186,15,1845.5669840886212,55,78375
Huber,MOSEK,optimal,1.4932599067687988,18,1855.2562493912692,55,78375


==> data/results/benchmark_problems/MOSEK/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,2.1989831924438477,19,2512.369778362875,68,110160
Huber,MOSEK,optimal,1.4588861465454102,15,2288.726155623149,68,110160
Huber,MOSEK,optimal,1.2842180728912354,14,2245.411436874302,68,110160
Huber,MOSEK,optimal,2.06423020362854,15,2491.186325507948,68,110160
Huber,MOSEK,optimal,1.9501590728759766,16,2288.589571054967,68,110160
Huber,MOSEK,optimal,2.0078389644622803,17,2389.862778747695,68,110160
Huber,MOSEK,optimal,2.018017053604126,15,2286.150208091095,68,110160
Huber,MOSEK,optimal,2.1483240127563477,18,2188.442276194094,68,110160
Huber,MOSEK,optimal,1.615752935409546,15,2407.6883319178623,68,110160
Huber,MOSEK,optimal,2.0621070861816406,16,2347.294377004494,68,110160


==> data/results/benchmark_problems/MOSEK/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK,optimal,1.8009440898895264,14,2748.9149297933773,84,156240
Huber,MOSEK,optimal,2.193742036819458,15,2958.352660653749,84,156240
Huber,MOSEK,optimal,2.44677996635437,16,2914.897716739156,84,156240
Huber,MOSEK,optimal,2.2993760108947754,15,2737.8397241530774,84,156240
Huber,MOSEK,optimal,2.367309093475342,16,2758.6328324571105,84,156240
Huber,MOSEK,optimal,2.6668200492858887,20,3072.200331558991,84,156240
Huber,MOSEK,optimal,2.358426094055176,16,2897.9726430758765,84,156240
Huber,MOSEK,optimal,2.3909530639648438,17,2857.031913496139,84,156240
Huber,MOSEK,optimal,2.5661821365356445,18,2831.4300657914882,84,156240
Huber,MOSEK,optimal,2.19559383392334,17,2780.7026677502154,84,156240


==> data/results/benchmark_problems/MOSEK/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,1.297255039215088,10,1022.1682358236716,10,3540
Lasso,MOSEK,optimal,1.3023428916931152,13,1025.9754424752903,10,3540
Lasso,MOSEK,optimal,1.2978620529174805,11,1082.5554450519155,10,3540
Lasso,MOSEK,optimal,1.301059007644653,12,970.3824428625243,10,3540
Lasso,MOSEK,optimal,1.305299997329712,13,1051.8783256192858,10,3540
Lasso,MOSEK,optimal,1.3048570156097412,13,929.4669221479732,10,3540
Lasso,MOSEK,optimal,1.295685052871704,12,1103.5194913872037,10,3540
Lasso,MOSEK,optimal,1.2983441352844238,10,967.8677622732775,10,3540
Lasso,MOSEK,optimal,1.300295114517212,12,1058.6277537224282,10,3540
Lasso,MOSEK,optimal,1.3013699054718018,11,983.0014023991936,10,3540
Lasso,MOSEK,optimal,0.048699140548706055,11,1084.556633822903,11,4059
Lasso,MOSEK,optimal,0.05130696296691895,12,1007.0347933775523,11,4059
Lasso,MOSEK,optimal,0.056719064712524414,13,1125.824292108192,11,4059
Lasso,MOSEK,optimal,0.06508684158325195,10,1138.70091179767,11,4059
Lasso,MOSEK,optimal,0.061711788177490234,14,1098.8102723179943,11,4059
Lasso,MOSEK,optimal,0.06526303291320801,11,1097.856032446436,11,4059
Lasso,MOSEK,optimal,0.04683184623718262,11,1110.7129289286133,11,4059
Lasso,MOSEK,optimal,0.046029090881347656,10,1138.2699545383093,11,4059
Lasso,MOSEK,optimal,0.058327913284301765,14,1130.0865301899216,11,4059
Lasso,MOSEK,optimal,0.06752514839172362,12,1121.6011182763727,11,4059
Lasso,MOSEK,optimal,0.05779194831848145,11,1258.2954353369614,12,4608
Lasso,MOSEK,optimal,0.03925800323486328,11,1278.9366313569508,12,4608
Lasso,MOSEK,optimal,0.02812719345092773,15,1257.1634364549745,12,4608
Lasso,MOSEK,optimal,0.02308511734008789,11,1267.208919494995,12,4608
Lasso,MOSEK,optimal,0.03411412239074707,14,1299.8475463108484,12,4608
Lasso,MOSEK,optimal,0.0557100772857666,14,1220.356551021076,12,4608
Lasso,MOSEK,optimal,0.016484975814819336,13,1222.160876746724,12,4608
Lasso,MOSEK,optimal,0.0327610969543457,11,1212.118107332117,12,4608
Lasso,MOSEK,optimal,0.053986787796020515,14,1251.7170235959006,12,4608
Lasso,MOSEK,optimal,0.04322099685668945,10,1202.5754559627514,12,4608
Lasso,MOSEK,optimal,0.03085494041442871,13,1352.4772046790554,13,5187
Lasso,MOSEK,optimal,0.0326540470123291,11,1224.3627538083815,13,5187
Lasso,MOSEK,optimal,0.04728007316589356,12,1372.8139180102444,13,5187
Lasso,MOSEK,optimal,0.022698163986206055,12,1274.1837664115171,13,5187
Lasso,MOSEK,optimal,0.04611587524414063,11,1344.2103760437958,13,5187
Lasso,MOSEK,optimal,0.032231807708740234,12,1343.3696604966,13,5187
Lasso,MOSEK,optimal,0.05513596534729004,11,1246.9618085659242,13,5187
Lasso,MOSEK,optimal,0.05025196075439453,13,1311.6522423693928,13,5187
Lasso,MOSEK,optimal,0.03259897232055664,15,1381.558482635999,13,5187
Lasso,MOSEK,optimal,0.04741716384887695,13,1311.2029227532664,13,5187
Lasso,MOSEK,optimal,0.027875900268554688,12,1399.7944338699149,14,5796
Lasso,MOSEK,optimal,0.021775007247924805,12,1442.2319460327444,14,5796
Lasso,MOSEK,optimal,0.04393911361694336,11,1487.9428895828287,14,5796
Lasso,MOSEK,optimal,0.030221939086914062,11,1465.0420542579398,14,5796
Lasso,MOSEK,optimal,0.05049896240234375,12,1367.0424143149355,14,5796
Lasso,MOSEK,optimal,0.021409034729003903,11,1452.1310822423636,14,5796
Lasso,MOSEK,optimal,0.03148603439331055,12,1506.5361813470859,14,5796
Lasso,MOSEK,optimal,0.033440828323364265,14,1390.180784438377,14,5796
Lasso,MOSEK,optimal,0.04020380973815918,10,1348.8856778227212,14,5796
Lasso,MOSEK,optimal,0.03389692306518555,14,1442.9343043987194,14,5796
Lasso,MOSEK,optimal,0.03329896926879883,10,1609.7043644194669,16,7104
Lasso,MOSEK,optimal,0.04069995880126953,12,1680.7086116620605,16,7104
Lasso,MOSEK,optimal,0.025593042373657227,12,1688.7785299439295,16,7104
Lasso,MOSEK,optimal,0.02821993827819824,11,1582.95868099539,16,7104
Lasso,MOSEK,optimal,0.03331494331359863,14,1533.6360459238354,16,7104
Lasso,MOSEK,optimal,0.05237102508544922,12,1578.4557171672818,16,7104
Lasso,MOSEK,optimal,0.04387593269348145,13,1703.2208854671665,16,7104
Lasso,MOSEK,optimal,0.0590970516204834,14,1626.8482073057141,16,7104
Lasso,MOSEK,optimal,0.07269597053527832,12,1595.0934527371458,16,7104
Lasso,MOSEK,optimal,0.03819799423217773,15,1554.404851803463,16,7104
Lasso,MOSEK,optimal,0.08782577514648438,16,1793.5408415096508,17,7803
Lasso,MOSEK,optimal,0.09000396728515625,16,1794.3663687777462,17,7803
Lasso,MOSEK,optimal,0.0271608829498291,12,1809.8355526691632,17,7803
Lasso,MOSEK,optimal,0.0907740592956543,12,1843.7973604150643,17,7803
Lasso,MOSEK,optimal,0.08147501945495605,14,1907.1039572424568,17,7803
Lasso,MOSEK,optimal,0.11533594131469728,14,1624.067380605547,17,7803
Lasso,MOSEK,optimal,0.09981608390808104,14,1747.8736059994374,17,7803
Lasso,MOSEK,optimal,0.09278488159179688,16,1854.7525725942266,17,7803
Lasso,MOSEK,optimal,0.09813880920410156,12,1787.4882572219433,17,7803
Lasso,MOSEK,optimal,0.1191709041595459,13,1843.1968083090715,17,7803
Lasso,MOSEK,optimal,0.15927696228027344,12,2063.3350678980983,20,10080
Lasso,MOSEK,optimal,0.15947699546813965,15,2063.4715543571633,20,10080
Lasso,MOSEK,optimal,0.14994192123413086,14,2043.8555443894986,20,10080
Lasso,MOSEK,optimal,0.13190293312072754,15,2022.5656571752088,20,10080
Lasso,MOSEK,optimal,0.15716290473937988,14,2012.0106966059373,20,10080
Lasso,MOSEK,optimal,0.10789299011230467,11,1935.75127153662,20,10080
Lasso,MOSEK,optimal,0.1594550609588623,13,2066.7033704882256,20,10080
Lasso,MOSEK,optimal,0.12829995155334473,18,2105.3515440501333,20,10080
Lasso,MOSEK,optimal,0.1396629810333252,12,2059.812284938459,20,10080
Lasso,MOSEK,optimal,0.12949299812316895,13,1959.3380565731518,20,10080
Lasso,MOSEK,optimal,0.2261199951171875,14,2355.205913207704,23,12627
Lasso,MOSEK,optimal,0.22425508499145508,14,2282.4387881682583,23,12627
Lasso,MOSEK,optimal,0.22865700721740725,14,2306.3167488026124,23,12627
Lasso,MOSEK,optimal,0.21892380714416504,12,2338.6540467068107,23,12627
Lasso,MOSEK,optimal,0.11153483390808104,12,2395.1223888972404,23,12627
Lasso,MOSEK,optimal,0.2162930965423584,16,2389.9680743751237,23,12627
Lasso,MOSEK,optimal,0.09192681312561037,13,2266.4770446722896,23,12627
Lasso,MOSEK,optimal,0.1357429027557373,16,2215.946972525041,23,12627
Lasso,MOSEK,optimal,0.22076892852783206,12,2399.072964797093,23,12627
Lasso,MOSEK,optimal,0.2390091419219971,20,2234.256319058249,23,12627
Lasso,MOSEK,optimal,0.16357684135437012,16,2679.032893922727,26,15444
Lasso,MOSEK,optimal,0.10204601287841797,16,2596.816888914064,26,15444
Lasso,MOSEK,optimal,0.12425589561462402,15,2695.0755044816865,26,15444
Lasso,MOSEK,optimal,0.13931012153625488,12,2690.6357026129995,26,15444
Lasso,MOSEK,optimal,0.20108485221862796,16,2508.595203446229,26,15444
Lasso,MOSEK,optimal,0.1750619411468506,13,2673.2679190625377,26,15444
Lasso,MOSEK,optimal,0.20481586456298828,15,2671.5719084371635,26,15444
Lasso,MOSEK,optimal,0.14771509170532227,12,2704.462724282734,26,15444
Lasso,MOSEK,optimal,0.1832120418548584,17,2618.3092242162706,26,15444
Lasso,MOSEK,optimal,0.16542601585388186,16,2629.183474156337,26,15444
Lasso,MOSEK,optimal,0.1831228733062744,13,3149.8098096387703,31,20739
Lasso,MOSEK,optimal,0.16295099258422852,12,3107.7876707455302,31,20739
Lasso,MOSEK,optimal,0.1222829818725586,11,3318.9603525726147,31,20739
Lasso,MOSEK,optimal,0.20102906227111814,14,3246.314993365373,31,20739
Lasso,MOSEK,optimal,0.1400151252746582,14,3193.906738050949,31,20739
Lasso,MOSEK,optimal,0.2308180332183838,14,3131.7718441071306,31,20739
Lasso,MOSEK,optimal,0.21309304237365725,13,3228.418209329663,31,20739
Lasso,MOSEK,optimal,0.2288990020751953,15,3219.939008735859,31,20739
Lasso,MOSEK,optimal,0.10789299011230467,18,3253.703470271428,31,20739
Lasso,MOSEK,optimal,0.13841605186462402,16,3071.0646539446275,31,20739
Lasso,MOSEK,optimal,0.2699320316314697,11,3856.725241967168,37,28083
Lasso,MOSEK,optimal,0.4852850437164306,18,3700.7930575612977,37,28083
Lasso,MOSEK,optimal,0.4838619232177734,19,3753.247715356446,37,28083
Lasso,MOSEK,optimal,0.4352128505706787,16,3699.4626113174845,37,28083
Lasso,MOSEK,optimal,0.3810930252075195,12,3818.8776632762397,37,28083
Lasso,MOSEK,optimal,0.4411740303039551,19,3829.261339356524,37,28083
Lasso,MOSEK,optimal,0.43180298805236816,17,3973.5260454784197,37,28083
Lasso,MOSEK,optimal,0.5163450241088867,24,3606.365953654709,37,28083
Lasso,MOSEK,optimal,0.4905810356140137,16,3709.02033292781,37,28083
Lasso,MOSEK,optimal,0.3911840915679932,18,3735.5272624790728,37,28083
Lasso,MOSEK,optimal,0.759052038192749,22,4595.2115547417025,45,39555
Lasso,MOSEK,optimal,0.8678548336029053,25,4658.33077980681,45,39555
Lasso,MOSEK,optimal,0.4872579574584961,13,4543.683796436696,45,39555
Lasso,MOSEK,optimal,1.0023369789123535,39,4519.164018363152,45,39555
Lasso,MOSEK,optimal,0.868520975112915,24,4639.92750877331,45,39555
Lasso,MOSEK,optimal,0.4627079963684082,15,4688.721489671366,45,39555
Lasso,MOSEK,optimal,0.8835098743438721,32,4898.39372240569,45,39555
Lasso,MOSEK,optimal,0.6692450046539307,18,4585.135637867988,45,39555
Lasso,MOSEK,optimal,0.6552841663360596,16,4828.172659981545,45,39555
Lasso,MOSEK,optimal,0.7233788967132568,20,4672.546306683348,45,39555
Lasso,MOSEK,optimal,0.9231488704681396,21,5523.925052798785,55,56595
Lasso,MOSEK,optimal,0.8712120056152344,21,5807.457495798153,55,56595
Lasso,MOSEK,optimal,0.7442867755889893,15,5556.569392352155,55,56595
Lasso,MOSEK,optimal,0.8111660480499268,17,5510.637692243446,55,56595
Lasso,MOSEK,optimal,0.4852039813995361,14,5710.6707932894715,55,56595
Lasso,MOSEK,optimal,0.5940728187561035,16,5416.155687783347,55,56595
Lasso,MOSEK,optimal,0.8575081825256348,19,5563.767314875204,55,56595
Lasso,MOSEK,optimal,0.7688210010528564,16,5806.934225359347,55,56595
Lasso,MOSEK,optimal,0.8628149032592773,18,5683.7117615472325,55,56595
Lasso,MOSEK,optimal,0.9315669536590576,26,5762.094692893889,55,56595
Lasso,MOSEK,optimal,0.9567098617553712,17,7023.092769169262,68,83232
Lasso,MOSEK,optimal,1.0950241088867188,17,6970.04880052329,68,83232
Lasso,MOSEK,optimal,1.2715921401977541,27,6757.61082819154,68,83232
Lasso,MOSEK,optimal,1.431152105331421,35,7073.067950987843,68,83232
Lasso,MOSEK,optimal,0.9630951881408693,18,6991.365825766331,68,83232
Lasso,MOSEK,optimal,1.0618197917938232,23,6979.6111288020165,68,83232
Lasso,MOSEK,optimal,1.2106180191040041,20,6990.594575392127,68,83232
Lasso,MOSEK,optimal,0.7381219863891602,18,6953.45297279062,68,83232
Lasso,MOSEK,optimal,0.9406640529632568,18,6924.416136880862,68,83232
Lasso,MOSEK,optimal,1.3705081939697266,28,7135.365297091046,68,83232
Lasso,MOSEK,optimal,1.1528611183166504,22,8638.443233392698,84,122976
Lasso,MOSEK,optimal,0.8245728015899658,15,8362.348225330737,84,122976
Lasso,MOSEK,optimal,0.2319409847259521,13,8680.447916024645,84,122976
Lasso,MOSEK,optimal,1.227931022644043,22,8382.393133462585,84,122976
Lasso,MOSEK,optimal,0.8211820125579834,15,8759.62564637481,84,122976
Lasso,MOSEK,optimal,1.0548949241638184,19,8329.718788326476,84,122976
Lasso,MOSEK,optimal,0.9744150638580322,16,8670.002822096,84,122976
Lasso,MOSEK,optimal,1.1607658863067627,20,8442.415685335636,84,122976
Lasso,MOSEK,optimal,1.2797958850860596,19,8644.621930132349,84,122976
Lasso,MOSEK,optimal,0.7545189857482909,14,8585.878719055623,84,122976
Lasso,MOSEK,optimal,1.232004165649414,12,10770.035335044437,105,186795
Lasso,MOSEK,optimal,1.8008840084075928,20,10764.34806135096,105,186795
Lasso,MOSEK,optimal,2.0627181529998784,30,10656.457335582241,105,186795
Lasso,MOSEK,optimal,1.25028395652771,14,10602.324172049292,105,186795
Lasso,MOSEK,optimal,2.0036308765411377,30,10717.375964211053,105,186795
Lasso,MOSEK,optimal,1.5333330631256104,14,10906.120059831559,105,186795
Lasso,MOSEK,optimal,1.2955148220062256,14,10491.517401680556,105,186795
Lasso,MOSEK,optimal,1.0444111824035645,11,10966.88069912102,105,186795
Lasso,MOSEK,optimal,1.5703349113464355,17,10543.1722936358,105,186795
Lasso,MOSEK,optimal,2.1521809101104736,29,10905.685338094101,105,186795
Lasso,MOSEK,optimal,2.4547929763793945,17,13353.768169470071,132,288288
Lasso,MOSEK,optimal,3.782570838928223,34,13477.561245465613,132,288288
Lasso,MOSEK,optimal,3.292527914047241,25,13121.715994458471,132,288288
Lasso,MOSEK,optimal,3.0427870750427246,25,13458.876498771919,132,288288
Lasso,MOSEK,optimal,2.9959068298339844,18,13201.324099888272,132,288288
Lasso,MOSEK,optimal,1.5973970890045166,13,13421.014893451986,132,288288
Lasso,MOSEK,optimal,2.780925989151001,17,13209.757644707746,132,288288
Lasso,MOSEK,optimal,3.521311044692993,29,13405.921892052544,132,288288
Lasso,MOSEK,optimal,2.7926700115203857,20,13703.507595190093,132,288288
Lasso,MOSEK,optimal,3.0442731380462646,24,13371.03406311629,132,288288
Lasso,MOSEK,optimal,5.947723865509032,29,16954.288288958127,166,447204
Lasso,MOSEK,optimal,5.2031638622283936,19,17593.32408534492,166,447204
Lasso,MOSEK,optimal,5.201198816299439,16,17217.97950651766,166,447204
Lasso,MOSEK,optimal,4.637776136398315,15,17058.404968993338,166,447204
Lasso,MOSEK,optimal,5.0581719875335684,17,17091.80787197002,166,447204
Lasso,MOSEK,optimal,5.254178047180176,16,17236.07512989311,166,447204
Lasso,MOSEK,optimal,5.852879047393799,31,16992.040069776616,166,447204
Lasso,MOSEK,optimal,4.852468967437744,15,16722.51805024331,166,447204
Lasso,MOSEK,optimal,5.313499927520752,18,16646.255246643996,166,447204
Lasso,MOSEK,optimal,5.841057062149048,24,17016.440304412445,166,447204
Lasso,MOSEK,optimal,7.869997978210449,15,21511.256891185785,209,697851
Lasso,MOSEK,optimal,6.858735084533691,14,21018.04509496865,209,697851
Lasso,MOSEK,optimal,10.713144063949583,41,21634.21577407657,209,697851
Lasso,MOSEK,optimal,9.452762842178343,23,21983.791705139498,209,697851
Lasso,MOSEK,optimal,8.92643690109253,22,21539.699476262802,209,697851
Lasso,MOSEK,optimal,8.24947190284729,18,21481.9213674233,209,697851
Lasso,MOSEK,optimal,4.986077070236206,10,21251.65557660581,209,697851
Lasso,MOSEK,optimal,6.700860023498535,14,21394.74810370032,209,697851
Lasso,MOSEK,optimal,8.307655096054077,15,21285.403680655072,209,697851
Lasso,MOSEK,optimal,8.196239948272705,19,20879.54810789316,209,697851


==> data/results/benchmark_problems/MOSEK/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,1.297255039215088,10,1022.1682358236715,10,3540
Lasso,MOSEK,optimal,1.3023428916931152,13,1025.9754424752905,10,3540
Lasso,MOSEK,optimal,1.2978620529174805,11,1082.5554450519155,10,3540
Lasso,MOSEK,optimal,1.3010590076446533,12,970.3824428625242,10,3540
Lasso,MOSEK,optimal,1.305299997329712,13,1051.8783256192858,10,3540
Lasso,MOSEK,optimal,1.3048570156097412,13,929.4669221479732,10,3540
Lasso,MOSEK,optimal,1.295685052871704,12,1103.5194913872037,10,3540
Lasso,MOSEK,optimal,1.2983441352844238,10,967.8677622732775,10,3540
Lasso,MOSEK,optimal,1.300295114517212,12,1058.6277537224282,10,3540
Lasso,MOSEK,optimal,1.3013699054718018,11,983.0014023991935,10,3540


==> data/results/benchmark_problems/MOSEK/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,1.232004165649414,12,10770.035335044437,105,186795
Lasso,MOSEK,optimal,1.8008840084075928,20,10764.34806135096,105,186795
Lasso,MOSEK,optimal,2.062718152999878,30,10656.45733558224,105,186795
Lasso,MOSEK,optimal,1.25028395652771,14,10602.324172049292,105,186795
Lasso,MOSEK,optimal,2.0036308765411377,30,10717.375964211053,105,186795
Lasso,MOSEK,optimal,1.5333330631256104,14,10906.12005983156,105,186795
Lasso,MOSEK,optimal,1.2955148220062256,14,10491.517401680556,105,186795
Lasso,MOSEK,optimal,1.0444111824035645,11,10966.880699121019,105,186795
Lasso,MOSEK,optimal,1.5703349113464355,17,10543.1722936358,105,186795
Lasso,MOSEK,optimal,2.1521809101104736,29,10905.6853380941,105,186795


==> data/results/benchmark_problems/MOSEK/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.048699140548706055,11,1084.556633822903,11,4059
Lasso,MOSEK,optimal,0.051306962966918945,12,1007.0347933775523,11,4059
Lasso,MOSEK,optimal,0.056719064712524414,13,1125.824292108192,11,4059
Lasso,MOSEK,optimal,0.06508684158325195,10,1138.70091179767,11,4059
Lasso,MOSEK,optimal,0.061711788177490234,14,1098.8102723179945,11,4059
Lasso,MOSEK,optimal,0.06526303291320801,11,1097.856032446436,11,4059
Lasso,MOSEK,optimal,0.04683184623718262,11,1110.7129289286133,11,4059
Lasso,MOSEK,optimal,0.046029090881347656,10,1138.2699545383093,11,4059
Lasso,MOSEK,optimal,0.05832791328430176,14,1130.0865301899216,11,4059
Lasso,MOSEK,optimal,0.06752514839172363,12,1121.6011182763727,11,4059


==> data/results/benchmark_problems/MOSEK/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.057791948318481445,11,1258.2954353369614,12,4608
Lasso,MOSEK,optimal,0.03925800323486328,11,1278.9366313569508,12,4608
Lasso,MOSEK,optimal,0.028127193450927734,15,1257.1634364549745,12,4608
Lasso,MOSEK,optimal,0.02308511734008789,11,1267.208919494995,12,4608
Lasso,MOSEK,optimal,0.03411412239074707,14,1299.8475463108484,12,4608
Lasso,MOSEK,optimal,0.0557100772857666,14,1220.356551021076,12,4608
Lasso,MOSEK,optimal,0.016484975814819336,13,1222.160876746724,12,4608
Lasso,MOSEK,optimal,0.0327610969543457,11,1212.118107332117,12,4608
Lasso,MOSEK,optimal,0.05398678779602051,14,1251.7170235959004,12,4608
Lasso,MOSEK,optimal,0.04322099685668945,10,1202.5754559627514,12,4608


==> data/results/benchmark_problems/MOSEK/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.03085494041442871,13,1352.4772046790554,13,5187
Lasso,MOSEK,optimal,0.0326540470123291,11,1224.3627538083815,13,5187
Lasso,MOSEK,optimal,0.047280073165893555,12,1372.8139180102444,13,5187
Lasso,MOSEK,optimal,0.022698163986206055,12,1274.1837664115171,13,5187
Lasso,MOSEK,optimal,0.046115875244140625,11,1344.2103760437958,13,5187
Lasso,MOSEK,optimal,0.032231807708740234,12,1343.3696604966,13,5187
Lasso,MOSEK,optimal,0.05513596534729004,11,1246.9618085659242,13,5187
Lasso,MOSEK,optimal,0.05025196075439453,13,1311.6522423693928,13,5187
Lasso,MOSEK,optimal,0.03259897232055664,15,1381.5584826359993,13,5187
Lasso,MOSEK,optimal,0.04741716384887695,13,1311.2029227532664,13,5187


==> data/results/benchmark_problems/MOSEK/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,2.4547929763793945,17,13353.76816947007,132,288288
Lasso,MOSEK,optimal,3.7825708389282227,34,13477.561245465611,132,288288
Lasso,MOSEK,optimal,3.292527914047241,25,13121.715994458473,132,288288
Lasso,MOSEK,optimal,3.0427870750427246,25,13458.876498771919,132,288288
Lasso,MOSEK,optimal,2.9959068298339844,18,13201.324099888272,132,288288
Lasso,MOSEK,optimal,1.5973970890045166,13,13421.014893451986,132,288288
Lasso,MOSEK,optimal,2.780925989151001,17,13209.757644707746,132,288288
Lasso,MOSEK,optimal,3.521311044692993,29,13405.921892052544,132,288288
Lasso,MOSEK,optimal,2.7926700115203857,20,13703.507595190093,132,288288
Lasso,MOSEK,optimal,3.0442731380462646,24,13371.034063116293,132,288288


==> data/results/benchmark_problems/MOSEK/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.027875900268554688,12,1399.794433869915,14,5796
Lasso,MOSEK,optimal,0.021775007247924805,12,1442.2319460327444,14,5796
Lasso,MOSEK,optimal,0.04393911361694336,11,1487.9428895828287,14,5796
Lasso,MOSEK,optimal,0.030221939086914062,11,1465.0420542579398,14,5796
Lasso,MOSEK,optimal,0.05049896240234375,12,1367.0424143149355,14,5796
Lasso,MOSEK,optimal,0.021409034729003906,11,1452.1310822423636,14,5796
Lasso,MOSEK,optimal,0.03148603439331055,12,1506.5361813470859,14,5796
Lasso,MOSEK,optimal,0.03344082832336426,14,1390.180784438377,14,5796
Lasso,MOSEK,optimal,0.04020380973815918,10,1348.8856778227212,14,5796
Lasso,MOSEK,optimal,0.03389692306518555,14,1442.9343043987194,14,5796


==> data/results/benchmark_problems/MOSEK/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.03329896926879883,10,1609.7043644194669,16,7104
Lasso,MOSEK,optimal,0.04069995880126953,12,1680.7086116620603,16,7104
Lasso,MOSEK,optimal,0.025593042373657227,12,1688.7785299439297,16,7104
Lasso,MOSEK,optimal,0.028219938278198242,11,1582.95868099539,16,7104
Lasso,MOSEK,optimal,0.03331494331359863,14,1533.6360459238356,16,7104
Lasso,MOSEK,optimal,0.05237102508544922,12,1578.4557171672818,16,7104
Lasso,MOSEK,optimal,0.043875932693481445,13,1703.2208854671665,16,7104
Lasso,MOSEK,optimal,0.0590970516204834,14,1626.8482073057141,16,7104
Lasso,MOSEK,optimal,0.07269597053527832,12,1595.0934527371458,16,7104
Lasso,MOSEK,optimal,0.038197994232177734,15,1554.404851803463,16,7104


==> data/results/benchmark_problems/MOSEK/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,5.947723865509033,29,16954.288288958127,166,447204
Lasso,MOSEK,optimal,5.2031638622283936,19,17593.32408534492,166,447204
Lasso,MOSEK,optimal,5.2011988162994385,16,17217.97950651766,166,447204
Lasso,MOSEK,optimal,4.637776136398315,15,17058.404968993338,166,447204
Lasso,MOSEK,optimal,5.058171987533569,17,17091.80787197002,166,447204
Lasso,MOSEK,optimal,5.254178047180176,16,17236.07512989311,166,447204
Lasso,MOSEK,optimal,5.852879047393799,31,16992.040069776616,166,447204
Lasso,MOSEK,optimal,4.852468967437744,15,16722.51805024331,166,447204
Lasso,MOSEK,optimal,5.313499927520752,18,16646.255246643996,166,447204
Lasso,MOSEK,optimal,5.841057062149048,24,17016.440304412445,166,447204


==> data/results/benchmark_problems/MOSEK/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.08782577514648438,16,1793.540841509651,17,7803
Lasso,MOSEK,optimal,0.09000396728515625,16,1794.3663687777462,17,7803
Lasso,MOSEK,optimal,0.0271608829498291,12,1809.8355526691632,17,7803
Lasso,MOSEK,optimal,0.0907740592956543,12,1843.7973604150645,17,7803
Lasso,MOSEK,optimal,0.08147501945495605,14,1907.1039572424568,17,7803
Lasso,MOSEK,optimal,0.11533594131469727,14,1624.067380605547,17,7803
Lasso,MOSEK,optimal,0.09981608390808105,14,1747.8736059994371,17,7803
Lasso,MOSEK,optimal,0.09278488159179688,16,1854.7525725942269,17,7803
Lasso,MOSEK,optimal,0.09813880920410156,12,1787.4882572219437,17,7803
Lasso,MOSEK,optimal,0.1191709041595459,13,1843.1968083090715,17,7803


==> data/results/benchmark_problems/MOSEK/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.15927696228027344,12,2063.3350678980983,20,10080
Lasso,MOSEK,optimal,0.15947699546813965,15,2063.4715543571633,20,10080
Lasso,MOSEK,optimal,0.14994192123413086,14,2043.8555443894984,20,10080
Lasso,MOSEK,optimal,0.13190293312072754,15,2022.5656571752086,20,10080
Lasso,MOSEK,optimal,0.15716290473937988,14,2012.0106966059373,20,10080
Lasso,MOSEK,optimal,0.10789299011230469,11,1935.75127153662,20,10080
Lasso,MOSEK,optimal,0.1594550609588623,13,2066.7033704882256,20,10080
Lasso,MOSEK,optimal,0.12829995155334473,18,2105.351544050133,20,10080
Lasso,MOSEK,optimal,0.1396629810333252,12,2059.812284938459,20,10080
Lasso,MOSEK,optimal,0.12949299812316895,13,1959.3380565731516,20,10080


==> data/results/benchmark_problems/MOSEK/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,7.869997978210449,15,21511.256891185785,209,697851
Lasso,MOSEK,optimal,6.858735084533691,14,21018.045094968646,209,697851
Lasso,MOSEK,optimal,10.713144063949585,41,21634.215774076572,209,697851
Lasso,MOSEK,optimal,9.452762842178345,23,21983.791705139498,209,697851
Lasso,MOSEK,optimal,8.92643690109253,22,21539.6994762628,209,697851
Lasso,MOSEK,optimal,8.24947190284729,18,21481.9213674233,209,697851
Lasso,MOSEK,optimal,4.986077070236206,10,21251.65557660581,209,697851
Lasso,MOSEK,optimal,6.700860023498535,14,21394.748103700316,209,697851
Lasso,MOSEK,optimal,8.307655096054077,15,21285.403680655072,209,697851
Lasso,MOSEK,optimal,8.196239948272705,19,20879.54810789316,209,697851


==> data/results/benchmark_problems/MOSEK/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.2261199951171875,14,2355.205913207704,23,12627
Lasso,MOSEK,optimal,0.22425508499145508,14,2282.438788168258,23,12627
Lasso,MOSEK,optimal,0.22865700721740723,14,2306.3167488026124,23,12627
Lasso,MOSEK,optimal,0.21892380714416504,12,2338.6540467068107,23,12627
Lasso,MOSEK,optimal,0.11153483390808105,12,2395.1223888972404,23,12627
Lasso,MOSEK,optimal,0.2162930965423584,16,2389.968074375124,23,12627
Lasso,MOSEK,optimal,0.09192681312561035,13,2266.4770446722896,23,12627
Lasso,MOSEK,optimal,0.1357429027557373,16,2215.946972525041,23,12627
Lasso,MOSEK,optimal,0.22076892852783203,12,2399.0729647970934,23,12627
Lasso,MOSEK,optimal,0.23900914192199707,20,2234.2563190582487,23,12627


==> data/results/benchmark_problems/MOSEK/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.16357684135437012,16,2679.032893922727,26,15444
Lasso,MOSEK,optimal,0.10204601287841797,16,2596.816888914064,26,15444
Lasso,MOSEK,optimal,0.12425589561462402,15,2695.0755044816865,26,15444
Lasso,MOSEK,optimal,0.13931012153625488,12,2690.6357026129995,26,15444
Lasso,MOSEK,optimal,0.20108485221862793,16,2508.5952034462293,26,15444
Lasso,MOSEK,optimal,0.17506194114685059,13,2673.2679190625377,26,15444
Lasso,MOSEK,optimal,0.20481586456298828,15,2671.5719084371635,26,15444
Lasso,MOSEK,optimal,0.14771509170532227,12,2704.462724282734,26,15444
Lasso,MOSEK,optimal,0.1832120418548584,17,2618.3092242162706,26,15444
Lasso,MOSEK,optimal,0.16542601585388184,16,2629.1834741563366,26,15444


==> data/results/benchmark_problems/MOSEK/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.18312287330627441,13,3149.80980963877,31,20739
Lasso,MOSEK,optimal,0.16295099258422852,12,3107.7876707455302,31,20739
Lasso,MOSEK,optimal,0.1222829818725586,11,3318.9603525726143,31,20739
Lasso,MOSEK,optimal,0.20102906227111816,14,3246.314993365373,31,20739
Lasso,MOSEK,optimal,0.1400151252746582,14,3193.9067380509487,31,20739
Lasso,MOSEK,optimal,0.2308180332183838,14,3131.7718441071306,31,20739
Lasso,MOSEK,optimal,0.21309304237365723,13,3228.4182093296627,31,20739
Lasso,MOSEK,optimal,0.2288990020751953,15,3219.9390087358584,31,20739
Lasso,MOSEK,optimal,0.10789299011230469,18,3253.703470271428,31,20739
Lasso,MOSEK,optimal,0.13841605186462402,16,3071.0646539446275,31,20739


==> data/results/benchmark_problems/MOSEK/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.2699320316314697,11,3856.7252419671677,37,28083
Lasso,MOSEK,optimal,0.48528504371643066,18,3700.7930575612977,37,28083
Lasso,MOSEK,optimal,0.48386192321777344,19,3753.247715356446,37,28083
Lasso,MOSEK,optimal,0.4352128505706787,16,3699.4626113174845,37,28083
Lasso,MOSEK,optimal,0.38109302520751953,12,3818.87766327624,37,28083
Lasso,MOSEK,optimal,0.4411740303039551,19,3829.261339356524,37,28083
Lasso,MOSEK,optimal,0.43180298805236816,17,3973.5260454784197,37,28083
Lasso,MOSEK,optimal,0.5163450241088867,24,3606.3659536547093,37,28083
Lasso,MOSEK,optimal,0.49058103561401367,16,3709.02033292781,37,28083
Lasso,MOSEK,optimal,0.39118409156799316,18,3735.5272624790728,37,28083


==> data/results/benchmark_problems/MOSEK/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.759052038192749,22,4595.211554741703,45,39555
Lasso,MOSEK,optimal,0.8678548336029053,25,4658.33077980681,45,39555
Lasso,MOSEK,optimal,0.4872579574584961,13,4543.683796436696,45,39555
Lasso,MOSEK,optimal,1.0023369789123535,39,4519.164018363151,45,39555
Lasso,MOSEK,optimal,0.868520975112915,24,4639.9275087733095,45,39555
Lasso,MOSEK,optimal,0.4627079963684082,15,4688.721489671366,45,39555
Lasso,MOSEK,optimal,0.8835098743438721,32,4898.39372240569,45,39555
Lasso,MOSEK,optimal,0.6692450046539307,18,4585.1356378679875,45,39555
Lasso,MOSEK,optimal,0.6552841663360596,16,4828.172659981545,45,39555
Lasso,MOSEK,optimal,0.7233788967132568,20,4672.546306683348,45,39555


==> data/results/benchmark_problems/MOSEK/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.9231488704681396,21,5523.925052798786,55,56595
Lasso,MOSEK,optimal,0.8712120056152344,21,5807.457495798153,55,56595
Lasso,MOSEK,optimal,0.7442867755889893,15,5556.569392352155,55,56595
Lasso,MOSEK,optimal,0.8111660480499268,17,5510.637692243446,55,56595
Lasso,MOSEK,optimal,0.48520398139953613,14,5710.670793289472,55,56595
Lasso,MOSEK,optimal,0.5940728187561035,16,5416.155687783347,55,56595
Lasso,MOSEK,optimal,0.8575081825256348,19,5563.767314875204,55,56595
Lasso,MOSEK,optimal,0.7688210010528564,16,5806.934225359347,55,56595
Lasso,MOSEK,optimal,0.8628149032592773,18,5683.7117615472325,55,56595
Lasso,MOSEK,optimal,0.9315669536590576,26,5762.094692893889,55,56595


==> data/results/benchmark_problems/MOSEK/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,0.9567098617553711,17,7023.092769169263,68,83232
Lasso,MOSEK,optimal,1.0950241088867188,17,6970.04880052329,68,83232
Lasso,MOSEK,optimal,1.271592140197754,27,6757.610828191541,68,83232
Lasso,MOSEK,optimal,1.431152105331421,35,7073.067950987843,68,83232
Lasso,MOSEK,optimal,0.9630951881408691,18,6991.365825766331,68,83232
Lasso,MOSEK,optimal,1.0618197917938232,23,6979.611128802016,68,83232
Lasso,MOSEK,optimal,1.210618019104004,20,6990.594575392127,68,83232
Lasso,MOSEK,optimal,0.7381219863891602,18,6953.45297279062,68,83232
Lasso,MOSEK,optimal,0.9406640529632568,18,6924.416136880862,68,83232
Lasso,MOSEK,optimal,1.3705081939697266,28,7135.365297091046,68,83232


==> data/results/benchmark_problems/MOSEK/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK,optimal,1.1528611183166504,22,8638.443233392698,84,122976
Lasso,MOSEK,optimal,0.8245728015899658,15,8362.348225330737,84,122976
Lasso,MOSEK,optimal,0.23194098472595215,13,8680.447916024645,84,122976
Lasso,MOSEK,optimal,1.227931022644043,22,8382.393133462585,84,122976
Lasso,MOSEK,optimal,0.8211820125579834,15,8759.625646374809,84,122976
Lasso,MOSEK,optimal,1.0548949241638184,19,8329.718788326476,84,122976
Lasso,MOSEK,optimal,0.9744150638580322,16,8670.002822096,84,122976
Lasso,MOSEK,optimal,1.1607658863067627,20,8442.415685335636,84,122976
Lasso,MOSEK,optimal,1.2797958850860596,19,8644.62193013235,84,122976
Lasso,MOSEK,optimal,0.754518985748291,14,8585.878719055623,84,122976


==> data/results/benchmark_problems/MOSEK/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,1.2562620639801023,13,-3.1943749622997015,5,2760
Portfolio,MOSEK,optimal,1.25553297996521,11,-2.2568843524564484,5,2760
Portfolio,MOSEK,optimal,1.2545390129089355,11,-2.253242008390389,5,2760
Portfolio,MOSEK,optimal,1.2560489177703855,14,-2.1594075952139,5,2760
Portfolio,MOSEK,optimal,1.2649550437927246,11,-2.4344871635972583,5,2760
Portfolio,MOSEK,optimal,1.2587668895721436,11,-2.2379371348110495,5,2760
Portfolio,MOSEK,optimal,1.2548580169677734,12,-2.70006443366589,5,2760
Portfolio,MOSEK,optimal,1.2653310298919678,14,-2.107995773280978,5,2760
Portfolio,MOSEK,optimal,1.25457501411438,11,-1.978583848086015,5,2760
Portfolio,MOSEK,optimal,1.2654519081115725,13,-2.4384023988317725,5,2760
Portfolio,MOSEK,optimal,0.05756688117980958,13,-2.951893087439664,6,3612
Portfolio,MOSEK,optimal,0.06804108619689941,14,-2.216437269319569,6,3612
Portfolio,MOSEK,optimal,0.07150006294250487,12,-2.143363829175028,6,3612
Portfolio,MOSEK,optimal,0.06810283660888672,14,-1.9381015744463508,6,3612
Portfolio,MOSEK,optimal,0.04530787467956543,10,-2.7252498760674566,6,3612
Portfolio,MOSEK,optimal,0.0754539966583252,11,-3.03793969409975,6,3612
Portfolio,MOSEK,optimal,0.049140214920043945,12,-2.1578128595832986,6,3612
Portfolio,MOSEK,optimal,0.07307314872741699,14,-2.588433101277283,6,3612
Portfolio,MOSEK,optimal,0.044795989990234375,12,-2.200945849788257,6,3612
Portfolio,MOSEK,optimal,0.031205177307128906,12,-2.326822702021833,6,3612
Portfolio,MOSEK,optimal,0.06640005111694336,14,-2.6408640143411763,7,4564
Portfolio,MOSEK,optimal,0.06296491622924805,12,-2.366689950963094,7,4564
Portfolio,MOSEK,optimal,0.06951093673706055,13,-2.7074676650401126,7,4564
Portfolio,MOSEK,optimal,0.056890010833740234,13,-2.481375846603125,7,4564
Portfolio,MOSEK,optimal,0.06085395812988281,12,-2.191716452764405,7,4564
Portfolio,MOSEK,optimal,0.04367804527282715,14,-2.174968445675269,7,4564
Portfolio,MOSEK,optimal,0.04006481170654297,12,-2.872842381066586,7,4564
Portfolio,MOSEK,optimal,0.04636192321777344,13,-2.473241596528933,7,4564
Portfolio,MOSEK,optimal,0.06795501708984375,14,-2.3945913088633444,7,4564
Portfolio,MOSEK,optimal,0.06081485748291016,13,-2.4200306036989456,7,4564
Portfolio,MOSEK,optimal,0.06936979293823242,13,-2.1880367320690337,8,5616
Portfolio,MOSEK,optimal,0.03672099113464356,14,-2.5429363947864103,8,5616
Portfolio,MOSEK,optimal,0.08927679061889647,14,-2.441555547913254,8,5616
Portfolio,MOSEK,optimal,0.07140898704528809,15,-2.4919930793000202,8,5616
Portfolio,MOSEK,optimal,0.08693790435791016,10,-2.9201412427424893,8,5616
Portfolio,MOSEK,optimal,0.08842682838439941,12,-2.1991176173965656,8,5616
Portfolio,MOSEK,optimal,0.08067202568054199,12,-2.718760613151117,8,5616
Portfolio,MOSEK,optimal,0.11278104782104492,13,-2.2676930533419646,8,5616
Portfolio,MOSEK,optimal,0.056811094284057624,14,-2.07855163378359,8,5616
Portfolio,MOSEK,optimal,0.09897398948669434,13,-2.5036647938671344,8,5616
Portfolio,MOSEK,optimal,0.07974100112915039,13,-2.404897558204868,9,6768
Portfolio,MOSEK,optimal,0.04122185707092285,12,-2.330205561059587,9,6768
Portfolio,MOSEK,optimal,0.03706812858581543,13,-2.235051423702085,9,6768
Portfolio,MOSEK,optimal,0.07714104652404785,15,-2.098818426021424,9,6768
Portfolio,MOSEK,optimal,0.037463903427124016,12,-2.4342599046770017,9,6768
Portfolio,MOSEK,optimal,0.07765698432922362,12,-2.7319165762872504,9,6768
Portfolio,MOSEK,optimal,0.027807950973510742,12,-2.7299592797580203,9,6768
Portfolio,MOSEK,optimal,0.058893918991088874,14,-2.3993346429451767,9,6768
Portfolio,MOSEK,optimal,0.06760692596435547,12,-2.6601642317479977,9,6768
Portfolio,MOSEK,optimal,0.04904603958129883,12,-2.387529106028751,9,6768
Portfolio,MOSEK,optimal,0.12478804588317872,12,-2.5246545764624826,10,8020
Portfolio,MOSEK,optimal,0.13975906372070312,15,-2.4903826335428527,10,8020
Portfolio,MOSEK,optimal,0.12985801696777344,13,-2.7462986848757898,10,8020
Portfolio,MOSEK,optimal,0.14808392524719238,15,-2.963205579377438,10,8020
Portfolio,MOSEK,optimal,0.10263586044311523,12,-2.750132503110983,10,8020
Portfolio,MOSEK,optimal,0.06739616394042969,16,-2.525288555589112,10,8020
Portfolio,MOSEK,optimal,0.14480996131896973,12,-2.347578255747266,10,8020
Portfolio,MOSEK,optimal,0.13573312759399414,13,-2.6398733990812997,10,8020
Portfolio,MOSEK,optimal,0.14810419082641602,13,-2.4705796779096154,10,8020
Portfolio,MOSEK,optimal,0.08519697189331055,12,-2.6589235559433915,10,8020
Portfolio,MOSEK,optimal,0.0926949977874756,14,-2.5858807746430954,12,10824
Portfolio,MOSEK,optimal,0.06880402565002441,11,-2.678259080176126,12,10824
Portfolio,MOSEK,optimal,0.1099998950958252,13,-2.789960151943641,12,10824
Portfolio,MOSEK,optimal,0.08148312568664551,14,-2.5225754880187554,12,10824
Portfolio,MOSEK,optimal,0.10117006301879884,14,-2.3634026411092215,12,10824
Portfolio,MOSEK,optimal,0.13647699356079102,13,-2.6021965509028213,12,10824
Portfolio,MOSEK,optimal,0.08655095100402832,13,-2.5028134895517478,12,10824
Portfolio,MOSEK,optimal,0.10034489631652832,14,-2.4303358560352404,12,10824
Portfolio,MOSEK,optimal,0.10023117065429688,14,-2.6624228896916944,12,10824
Portfolio,MOSEK,optimal,0.05752110481262208,18,-2.5891739309715995,12,10824
Portfolio,MOSEK,optimal,0.14023995399475098,12,-3.2889304280699503,14,14028
Portfolio,MOSEK,optimal,0.15142202377319336,13,-2.463614233287963,14,14028
Portfolio,MOSEK,optimal,0.18511104583740234,13,-2.421367084230297,14,14028
Portfolio,MOSEK,optimal,0.1572120189666748,14,-2.4811583941437028,14,14028
Portfolio,MOSEK,optimal,0.1468820571899414,15,-2.752149581907378,14,14028
Portfolio,MOSEK,optimal,0.16907882690429688,14,-2.408251937216552,14,14028
Portfolio,MOSEK,optimal,0.1006321907043457,13,-2.395687827861293,14,14028
Portfolio,MOSEK,optimal,0.1584329605102539,15,-2.649125641690853,14,14028
Portfolio,MOSEK,optimal,0.15918183326721191,13,-2.8119696650916457,14,14028
Portfolio,MOSEK,optimal,0.1766059398651123,14,-2.352167211176337,14,14028
Portfolio,MOSEK,optimal,0.2680399417877197,14,-2.3628560909788883,16,17632
Portfolio,MOSEK,optimal,0.2386288642883301,14,-2.7942272931915424,16,17632
Portfolio,MOSEK,optimal,0.1505289077758789,14,-2.4606849099545993,16,17632
Portfolio,MOSEK,optimal,0.242887020111084,15,-2.360610671472311,16,17632
Portfolio,MOSEK,optimal,0.08422088623046875,15,-2.654048990240355,16,17632
Portfolio,MOSEK,optimal,0.24581003189086914,14,-2.2587790811742265,16,17632
Portfolio,MOSEK,optimal,0.22258996963500974,13,-2.5018582453660416,16,17632
Portfolio,MOSEK,optimal,0.2408418655395508,14,-2.602550306872554,16,17632
Portfolio,MOSEK,optimal,0.20856618881225586,13,-2.4668487563134818,16,17632
Portfolio,MOSEK,optimal,0.09014511108398438,15,-2.553351131970229,16,17632
Portfolio,MOSEK,optimal,0.22527217864990234,12,-2.5694176167161284,20,26040
Portfolio,MOSEK,optimal,0.25108909606933594,16,-2.4708791855720595,20,26040
Portfolio,MOSEK,optimal,0.10538196563720703,15,-2.4624545530588264,20,26040
Portfolio,MOSEK,optimal,0.2283899784088135,16,-2.550515590658816,20,26040
Portfolio,MOSEK,optimal,0.13925790786743164,15,-2.386459980450069,20,26040
Portfolio,MOSEK,optimal,0.25257015228271484,15,-2.361890709776973,20,26040
Portfolio,MOSEK,optimal,0.19543910026550293,14,-2.6822272590036023,20,26040
Portfolio,MOSEK,optimal,0.07993888854980469,13,-2.5352124718504503,20,26040
Portfolio,MOSEK,optimal,0.19971990585327148,15,-2.553748016692615,20,26040
Portfolio,MOSEK,optimal,0.2444109916687012,15,-2.684648831438506,20,26040
Portfolio,MOSEK,optimal,0.3716628551483154,15,-2.6186321544870568,24,36048
Portfolio,MOSEK,optimal,0.33843207359313965,14,-2.531526776341911,24,36048
Portfolio,MOSEK,optimal,0.3751790523529053,14,-2.39340155893856,24,36048
Portfolio,MOSEK,optimal,0.3760979175567627,15,-2.3243920513086582,24,36048
Portfolio,MOSEK,optimal,0.2963900566101074,15,-2.5694321933541047,24,36048
Portfolio,MOSEK,optimal,0.31322813034057617,15,-2.6330037834611284,24,36048
Portfolio,MOSEK,optimal,0.16562581062316895,14,-2.4456874938052584,24,36048
Portfolio,MOSEK,optimal,0.2983498573303223,21,-2.4646998651851004,24,36048
Portfolio,MOSEK,optimal,0.3491370677947998,15,-2.640963008919095,24,36048
Portfolio,MOSEK,optimal,0.31638503074646,13,-2.5189518178240045,24,36048
Portfolio,MOSEK,optimal,0.35733509063720703,15,-2.79275067069948,28,47656
Portfolio,MOSEK,optimal,0.3194899559020996,15,-2.7106866114320223,28,47656
Portfolio,MOSEK,optimal,0.3365111351013184,15,-2.9005555011802877,28,47656
Portfolio,MOSEK,optimal,0.20853710174560547,14,-2.6925188814908285,28,47656
Portfolio,MOSEK,optimal,0.2918391227722168,16,-2.4841576663289247,28,47656
Portfolio,MOSEK,optimal,0.3795430660247803,16,-2.4337513683114373,28,47656
Portfolio,MOSEK,optimal,0.3207337856292725,15,-2.64161659962715,28,47656
Portfolio,MOSEK,optimal,0.4095420837402344,16,-2.7320541251988204,28,47656
Portfolio,MOSEK,optimal,0.2645998001098633,15,-2.4293351867125117,28,47656
Portfolio,MOSEK,optimal,0.4060180187225342,15,-2.5729925629081887,28,47656
Portfolio,MOSEK,optimal,0.455786943435669,15,-2.6022873973740603,35,71820
Portfolio,MOSEK,optimal,0.4063839912414551,14,-2.494188986376769,35,71820
Portfolio,MOSEK,optimal,0.3081400394439697,15,-2.6950465987798315,35,71820
Portfolio,MOSEK,optimal,0.29942989349365234,14,-2.580944158883005,35,71820
Portfolio,MOSEK,optimal,0.4314467906951904,14,-2.5544593622138327,35,71820
Portfolio,MOSEK,optimal,0.4580371379852295,16,-2.6356434835641065,35,71820
Portfolio,MOSEK,optimal,0.44191098213195795,15,-2.6414513541407985,35,71820
Portfolio,MOSEK,optimal,0.3001711368560791,14,-2.5412210566668034,35,71820
Portfolio,MOSEK,optimal,0.33110499382019043,16,-2.5236013469946856,35,71820
Portfolio,MOSEK,optimal,0.3069581985473633,15,-2.5130437708153655,35,71820
Portfolio,MOSEK,optimal,0.5530979633331299,14,-2.6886160895680224,43,105436
Portfolio,MOSEK,optimal,0.9168260097503662,13,-2.585960858784348,43,105436
Portfolio,MOSEK,optimal,0.8681590557098389,13,-2.6092977974737828,43,105436
Portfolio,MOSEK,optimal,0.8778409957885742,13,-2.5562553295732804,43,105436
Portfolio,MOSEK,optimal,0.8942039012908936,13,-2.6064399180366515,43,105436
Portfolio,MOSEK,optimal,0.7473518848419191,13,-2.543528656163002,43,105436
Portfolio,MOSEK,optimal,0.6875851154327393,16,-2.556947873325749,43,105436
Portfolio,MOSEK,optimal,0.3808269500732422,13,-2.5864858461053433,43,105436
Portfolio,MOSEK,optimal,0.6629869937896729,13,-2.5967627992764744,43,105436
Portfolio,MOSEK,optimal,0.7937829494476318,13,-2.5127748798823233,43,105436
Portfolio,MOSEK,optimal,0.8355469703674316,14,-2.611213839693082,52,150904
Portfolio,MOSEK,optimal,0.6695280075073242,14,-2.463339527437451,52,150904
Portfolio,MOSEK,optimal,0.9018990993499756,13,-2.5409360899939792,52,150904
Portfolio,MOSEK,optimal,0.9147989749908448,13,-2.6207053887553684,52,150904
Portfolio,MOSEK,optimal,0.8106589317321777,12,-2.555576787012284,52,150904
Portfolio,MOSEK,optimal,0.9094309806823729,14,-2.71760191114978,52,150904
Portfolio,MOSEK,optimal,0.785783052444458,12,-2.7127227998300993,52,150904
Portfolio,MOSEK,optimal,0.7784290313720703,14,-2.6559814267046784,52,150904
Portfolio,MOSEK,optimal,0.8865809440612793,13,-2.6203594428672097,52,150904
Portfolio,MOSEK,optimal,0.8248817920684814,13,-2.560286925532295,52,150904
Portfolio,MOSEK,optimal,1.195863962173462,15,-2.7440668376231097,65,230880
Portfolio,MOSEK,optimal,1.1631848812103271,12,-2.5580986439354936,65,230880
Portfolio,MOSEK,optimal,1.149554967880249,14,-2.4918571491182817,65,230880
Portfolio,MOSEK,optimal,0.5082979202270508,14,-2.728840868437108,65,230880
Portfolio,MOSEK,optimal,1.1456048488616943,15,-2.700211617283575,65,230880
Portfolio,MOSEK,optimal,1.1183431148529053,14,-2.663257485171309,65,230880
Portfolio,MOSEK,optimal,1.195340871810913,14,-2.47350841527087,65,230880
Portfolio,MOSEK,optimal,1.1730220317840576,14,-2.6559457307838694,65,230880
Portfolio,MOSEK,optimal,1.0618119239807131,13,-2.675767395130864,65,230880
Portfolio,MOSEK,optimal,1.1435232162475586,15,-2.4628720639446766,65,230880
Portfolio,MOSEK,optimal,2.1048119068145748,14,-2.7079920655948877,80,344160
Portfolio,MOSEK,optimal,2.079002141952514,14,-2.5441995422353623,80,344160
Portfolio,MOSEK,optimal,1.7140710353851318,13,-2.571838488057311,80,344160
Portfolio,MOSEK,optimal,2.184002161026001,13,-2.4411715027334373,80,344160
Portfolio,MOSEK,optimal,2.1425740718841557,12,-2.6646081062351628,80,344160
Portfolio,MOSEK,optimal,2.186328887939453,12,-2.4913909498236424,80,344160
Portfolio,MOSEK,optimal,1.990882873535156,13,-2.60811176811971,80,344160
Portfolio,MOSEK,optimal,2.0315511226654053,13,-2.5079119707457678,80,344160
Portfolio,MOSEK,optimal,2.2113678455352783,12,-2.548056540322997,80,344160
Portfolio,MOSEK,optimal,2.3228759765625,15,-2.6616464679374974,80,344160
Portfolio,MOSEK,optimal,2.2405121326446533,13,-2.6322190118080013,99,519948
Portfolio,MOSEK,optimal,2.7593920230865483,11,-2.698521135303632,99,519948
Portfolio,MOSEK,optimal,2.1956009864807133,12,-2.6117596705364936,99,519948
Portfolio,MOSEK,optimal,3.0015339851379395,12,-2.723336573656985,99,519948
Portfolio,MOSEK,optimal,3.0393400192260738,12,-2.7245170101506826,99,519948
Portfolio,MOSEK,optimal,3.0913600921630864,13,-2.602415662655297,99,519948
Portfolio,MOSEK,optimal,2.8626601696014404,14,-2.6000085726073388,99,519948
Portfolio,MOSEK,optimal,3.2586212158203125,13,-2.6675145719465694,99,519948
Portfolio,MOSEK,optimal,3.054600954055786,13,-2.6078377662273757,99,519948
Portfolio,MOSEK,optimal,2.777179002761841,13,-2.668725435281995,99,519948
Portfolio,MOSEK,optimal,4.150598049163818,14,-2.554924328719395,124,806248
Portfolio,MOSEK,optimal,4.396801948547363,13,-2.5649274642294504,124,806248
Portfolio,MOSEK,optimal,4.6485650539398184,13,-2.678696128677942,124,806248
Portfolio,MOSEK,optimal,4.2238609790802,13,-2.6149839108106216,124,806248
Portfolio,MOSEK,optimal,4.261278152465819,14,-2.597845841879598,124,806248
Portfolio,MOSEK,optimal,4.179612159729004,15,-2.6384953306436083,124,806248
Portfolio,MOSEK,optimal,3.208930015563965,13,-2.706798988772442,124,806248
Portfolio,MOSEK,optimal,3.832576036453247,13,-2.5903606971037934,124,806248
Portfolio,MOSEK,optimal,3.8928530216217037,13,-2.5793284267211907,124,806248
Portfolio,MOSEK,optimal,3.637315034866333,11,-2.618377770890885,124,806248
Portfolio,MOSEK,optimal,6.932708024978638,12,-2.673634310269799,154,1232308
Portfolio,MOSEK,optimal,7.041111946105957,14,-2.608900741980925,154,1232308
Portfolio,MOSEK,optimal,6.577730894088745,14,-2.653799428744005,154,1232308
Portfolio,MOSEK,optimal,6.8017940521240225,15,-2.6089933456477308,154,1232308
Portfolio,MOSEK,optimal,7.09548807144165,14,-2.5484047640634397,154,1232308
Portfolio,MOSEK,optimal,7.367258071899414,14,-2.7039547549231027,154,1232308
Portfolio,MOSEK,optimal,7.244370937347412,15,-2.6663322236541402,154,1232308
Portfolio,MOSEK,optimal,6.825307130813599,15,-2.602083224410102,154,1232308
Portfolio,MOSEK,optimal,7.457063913345338,14,-2.6314336811283807,154,1232308
Portfolio,MOSEK,optimal,7.260511875152588,14,-2.574189338631037,154,1232308


==> data/results/benchmark_problems/MOSEK/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.12478804588317871,12,-2.524654576462483,10,8020
Portfolio,MOSEK,optimal,0.13975906372070312,15,-2.4903826335428527,10,8020
Portfolio,MOSEK,optimal,0.12985801696777344,13,-2.74629868487579,10,8020
Portfolio,MOSEK,optimal,0.14808392524719238,15,-2.963205579377438,10,8020
Portfolio,MOSEK,optimal,0.10263586044311523,12,-2.750132503110983,10,8020
Portfolio,MOSEK,optimal,0.06739616394042969,16,-2.5252885555891114,10,8020
Portfolio,MOSEK,optimal,0.14480996131896973,12,-2.347578255747266,10,8020
Portfolio,MOSEK,optimal,0.13573312759399414,13,-2.6398733990813,10,8020
Portfolio,MOSEK,optimal,0.14810419082641602,13,-2.470579677909615,10,8020
Portfolio,MOSEK,optimal,0.08519697189331055,12,-2.6589235559433915,10,8020


==> data/results/benchmark_problems/MOSEK/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.09269499778747559,14,-2.5858807746430954,12,10824
Portfolio,MOSEK,optimal,0.06880402565002441,11,-2.678259080176126,12,10824
Portfolio,MOSEK,optimal,0.1099998950958252,13,-2.7899601519436406,12,10824
Portfolio,MOSEK,optimal,0.08148312568664551,14,-2.5225754880187554,12,10824
Portfolio,MOSEK,optimal,0.10117006301879883,14,-2.363402641109222,12,10824
Portfolio,MOSEK,optimal,0.13647699356079102,13,-2.6021965509028213,12,10824
Portfolio,MOSEK,optimal,0.08655095100402832,13,-2.5028134895517473,12,10824
Portfolio,MOSEK,optimal,0.10034489631652832,14,-2.4303358560352404,12,10824
Portfolio,MOSEK,optimal,0.10023117065429688,14,-2.6624228896916944,12,10824
Portfolio,MOSEK,optimal,0.05752110481262207,18,-2.5891739309715995,12,10824


==> data/results/benchmark_problems/MOSEK/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,4.150598049163818,14,-2.554924328719395,124,806248
Portfolio,MOSEK,optimal,4.396801948547363,13,-2.5649274642294504,124,806248
Portfolio,MOSEK,optimal,4.648565053939819,13,-2.678696128677942,124,806248
Portfolio,MOSEK,optimal,4.2238609790802,13,-2.6149839108106216,124,806248
Portfolio,MOSEK,optimal,4.26127815246582,14,-2.597845841879598,124,806248
Portfolio,MOSEK,optimal,4.179612159729004,15,-2.6384953306436083,124,806248
Portfolio,MOSEK,optimal,3.208930015563965,13,-2.7067989887724426,124,806248
Portfolio,MOSEK,optimal,3.832576036453247,13,-2.5903606971037934,124,806248
Portfolio,MOSEK,optimal,3.892853021621704,13,-2.579328426721191,124,806248
Portfolio,MOSEK,optimal,3.637315034866333,11,-2.6183777708908855,124,806248


==> data/results/benchmark_problems/MOSEK/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.14023995399475098,12,-3.28893042806995,14,14028
Portfolio,MOSEK,optimal,0.15142202377319336,13,-2.463614233287963,14,14028
Portfolio,MOSEK,optimal,0.18511104583740234,13,-2.4213670842302966,14,14028
Portfolio,MOSEK,optimal,0.1572120189666748,14,-2.4811583941437028,14,14028
Portfolio,MOSEK,optimal,0.1468820571899414,15,-2.752149581907378,14,14028
Portfolio,MOSEK,optimal,0.16907882690429688,14,-2.408251937216552,14,14028
Portfolio,MOSEK,optimal,0.1006321907043457,13,-2.395687827861293,14,14028
Portfolio,MOSEK,optimal,0.1584329605102539,15,-2.6491256416908535,14,14028
Portfolio,MOSEK,optimal,0.15918183326721191,13,-2.811969665091646,14,14028
Portfolio,MOSEK,optimal,0.1766059398651123,14,-2.352167211176337,14,14028


==> data/results/benchmark_problems/MOSEK/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,6.932708024978638,12,-2.673634310269799,154,1232308
Portfolio,MOSEK,optimal,7.041111946105957,14,-2.608900741980925,154,1232308
Portfolio,MOSEK,optimal,6.577730894088745,14,-2.653799428744005,154,1232308
Portfolio,MOSEK,optimal,6.801794052124023,15,-2.6089933456477308,154,1232308
Portfolio,MOSEK,optimal,7.09548807144165,14,-2.5484047640634393,154,1232308
Portfolio,MOSEK,optimal,7.367258071899414,14,-2.703954754923103,154,1232308
Portfolio,MOSEK,optimal,7.244370937347412,15,-2.66633222365414,154,1232308
Portfolio,MOSEK,optimal,6.825307130813599,15,-2.602083224410102,154,1232308
Portfolio,MOSEK,optimal,7.457063913345337,14,-2.631433681128381,154,1232308
Portfolio,MOSEK,optimal,7.260511875152588,14,-2.5741893386310375,154,1232308


==> data/results/benchmark_problems/MOSEK/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.2680399417877197,14,-2.362856090978888,16,17632
Portfolio,MOSEK,optimal,0.23862886428833008,14,-2.7942272931915424,16,17632
Portfolio,MOSEK,optimal,0.1505289077758789,14,-2.460684909954599,16,17632
Portfolio,MOSEK,optimal,0.24288702011108398,15,-2.360610671472311,16,17632
Portfolio,MOSEK,optimal,0.08422088623046875,15,-2.654048990240355,16,17632
Portfolio,MOSEK,optimal,0.24581003189086914,14,-2.2587790811742265,16,17632
Portfolio,MOSEK,optimal,0.22258996963500977,13,-2.5018582453660416,16,17632
Portfolio,MOSEK,optimal,0.24084186553955078,14,-2.602550306872554,16,17632
Portfolio,MOSEK,optimal,0.20856618881225586,13,-2.466848756313482,16,17632
Portfolio,MOSEK,optimal,0.09014511108398438,15,-2.553351131970229,16,17632


==> data/results/benchmark_problems/MOSEK/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.22527217864990234,12,-2.5694176167161284,20,26040
Portfolio,MOSEK,optimal,0.25108909606933594,16,-2.4708791855720595,20,26040
Portfolio,MOSEK,optimal,0.10538196563720703,15,-2.462454553058827,20,26040
Portfolio,MOSEK,optimal,0.22838997840881348,16,-2.550515590658816,20,26040
Portfolio,MOSEK,optimal,0.13925790786743164,15,-2.3864599804500686,20,26040
Portfolio,MOSEK,optimal,0.25257015228271484,15,-2.3618907097769735,20,26040
Portfolio,MOSEK,optimal,0.19543910026550293,14,-2.6822272590036023,20,26040
Portfolio,MOSEK,optimal,0.07993888854980469,13,-2.53521247185045,20,26040
Portfolio,MOSEK,optimal,0.19971990585327148,15,-2.553748016692615,20,26040
Portfolio,MOSEK,optimal,0.24441099166870117,15,-2.6846488314385066,20,26040


==> data/results/benchmark_problems/MOSEK/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.37166285514831543,15,-2.6186321544870568,24,36048
Portfolio,MOSEK,optimal,0.33843207359313965,14,-2.531526776341911,24,36048
Portfolio,MOSEK,optimal,0.3751790523529053,14,-2.3934015589385598,24,36048
Portfolio,MOSEK,optimal,0.3760979175567627,15,-2.3243920513086582,24,36048
Portfolio,MOSEK,optimal,0.2963900566101074,15,-2.5694321933541047,24,36048
Portfolio,MOSEK,optimal,0.31322813034057617,15,-2.6330037834611284,24,36048
Portfolio,MOSEK,optimal,0.16562581062316895,14,-2.445687493805258,24,36048
Portfolio,MOSEK,optimal,0.29834985733032227,21,-2.4646998651851004,24,36048
Portfolio,MOSEK,optimal,0.3491370677947998,15,-2.640963008919095,24,36048
Portfolio,MOSEK,optimal,0.31638503074645996,13,-2.5189518178240045,24,36048


==> data/results/benchmark_problems/MOSEK/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.35733509063720703,15,-2.7927506706994802,28,47656
Portfolio,MOSEK,optimal,0.3194899559020996,15,-2.7106866114320223,28,47656
Portfolio,MOSEK,optimal,0.33651113510131836,15,-2.9005555011802873,28,47656
Portfolio,MOSEK,optimal,0.20853710174560547,14,-2.6925188814908285,28,47656
Portfolio,MOSEK,optimal,0.2918391227722168,16,-2.4841576663289247,28,47656
Portfolio,MOSEK,optimal,0.3795430660247803,16,-2.4337513683114373,28,47656
Portfolio,MOSEK,optimal,0.32073378562927246,15,-2.64161659962715,28,47656
Portfolio,MOSEK,optimal,0.4095420837402344,16,-2.7320541251988204,28,47656
Portfolio,MOSEK,optimal,0.2645998001098633,15,-2.429335186712512,28,47656
Portfolio,MOSEK,optimal,0.4060180187225342,15,-2.5729925629081887,28,47656


==> data/results/benchmark_problems/MOSEK/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.45578694343566895,15,-2.60228739737406,35,71820
Portfolio,MOSEK,optimal,0.4063839912414551,14,-2.494188986376769,35,71820
Portfolio,MOSEK,optimal,0.3081400394439697,15,-2.6950465987798315,35,71820
Portfolio,MOSEK,optimal,0.29942989349365234,14,-2.5809441588830055,35,71820
Portfolio,MOSEK,optimal,0.43144679069519043,14,-2.5544593622138327,35,71820
Portfolio,MOSEK,optimal,0.4580371379852295,16,-2.6356434835641065,35,71820
Portfolio,MOSEK,optimal,0.441910982131958,15,-2.641451354140798,35,71820
Portfolio,MOSEK,optimal,0.3001711368560791,14,-2.541221056666803,35,71820
Portfolio,MOSEK,optimal,0.33110499382019043,16,-2.5236013469946856,35,71820
Portfolio,MOSEK,optimal,0.3069581985473633,15,-2.513043770815365,35,71820


==> data/results/benchmark_problems/MOSEK/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.5530979633331299,14,-2.6886160895680224,43,105436
Portfolio,MOSEK,optimal,0.9168260097503662,13,-2.585960858784348,43,105436
Portfolio,MOSEK,optimal,0.8681590557098389,13,-2.6092977974737828,43,105436
Portfolio,MOSEK,optimal,0.8778409957885742,13,-2.5562553295732804,43,105436
Portfolio,MOSEK,optimal,0.8942039012908936,13,-2.6064399180366515,43,105436
Portfolio,MOSEK,optimal,0.747351884841919,13,-2.543528656163002,43,105436
Portfolio,MOSEK,optimal,0.6875851154327393,16,-2.556947873325749,43,105436
Portfolio,MOSEK,optimal,0.3808269500732422,13,-2.586485846105343,43,105436
Portfolio,MOSEK,optimal,0.6629869937896729,13,-2.5967627992764744,43,105436
Portfolio,MOSEK,optimal,0.7937829494476318,13,-2.512774879882323,43,105436


==> data/results/benchmark_problems/MOSEK/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,1.2562620639801025,13,-3.194374962299702,5,2760
Portfolio,MOSEK,optimal,1.25553297996521,11,-2.256884352456448,5,2760
Portfolio,MOSEK,optimal,1.2545390129089355,11,-2.2532420083903886,5,2760
Portfolio,MOSEK,optimal,1.2560489177703857,14,-2.1594075952139,5,2760
Portfolio,MOSEK,optimal,1.2649550437927246,11,-2.434487163597258,5,2760
Portfolio,MOSEK,optimal,1.2587668895721436,11,-2.23793713481105,5,2760
Portfolio,MOSEK,optimal,1.2548580169677734,12,-2.70006443366589,5,2760
Portfolio,MOSEK,optimal,1.2653310298919678,14,-2.1079957732809786,5,2760
Portfolio,MOSEK,optimal,1.2545750141143799,11,-1.978583848086015,5,2760
Portfolio,MOSEK,optimal,1.2654519081115723,13,-2.4384023988317725,5,2760


==> data/results/benchmark_problems/MOSEK/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.8355469703674316,14,-2.611213839693082,52,150904
Portfolio,MOSEK,optimal,0.6695280075073242,14,-2.463339527437451,52,150904
Portfolio,MOSEK,optimal,0.9018990993499756,13,-2.5409360899939792,52,150904
Portfolio,MOSEK,optimal,0.9147989749908447,13,-2.620705388755368,52,150904
Portfolio,MOSEK,optimal,0.8106589317321777,12,-2.555576787012284,52,150904
Portfolio,MOSEK,optimal,0.909430980682373,14,-2.7176019111497802,52,150904
Portfolio,MOSEK,optimal,0.785783052444458,12,-2.712722799830099,52,150904
Portfolio,MOSEK,optimal,0.7784290313720703,14,-2.6559814267046784,52,150904
Portfolio,MOSEK,optimal,0.8865809440612793,13,-2.6203594428672097,52,150904
Portfolio,MOSEK,optimal,0.8248817920684814,13,-2.560286925532295,52,150904


==> data/results/benchmark_problems/MOSEK/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.05756688117980957,13,-2.9518930874396636,6,3612
Portfolio,MOSEK,optimal,0.06804108619689941,14,-2.216437269319569,6,3612
Portfolio,MOSEK,optimal,0.07150006294250488,12,-2.1433638291750277,6,3612
Portfolio,MOSEK,optimal,0.06810283660888672,14,-1.9381015744463508,6,3612
Portfolio,MOSEK,optimal,0.04530787467956543,10,-2.7252498760674566,6,3612
Portfolio,MOSEK,optimal,0.0754539966583252,11,-3.03793969409975,6,3612
Portfolio,MOSEK,optimal,0.049140214920043945,12,-2.1578128595832986,6,3612
Portfolio,MOSEK,optimal,0.07307314872741699,14,-2.588433101277283,6,3612
Portfolio,MOSEK,optimal,0.044795989990234375,12,-2.200945849788257,6,3612
Portfolio,MOSEK,optimal,0.031205177307128906,12,-2.3268227020218335,6,3612


==> data/results/benchmark_problems/MOSEK/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,1.195863962173462,15,-2.7440668376231097,65,230880
Portfolio,MOSEK,optimal,1.1631848812103271,12,-2.5580986439354936,65,230880
Portfolio,MOSEK,optimal,1.149554967880249,14,-2.4918571491182817,65,230880
Portfolio,MOSEK,optimal,0.5082979202270508,14,-2.728840868437108,65,230880
Portfolio,MOSEK,optimal,1.1456048488616943,15,-2.700211617283575,65,230880
Portfolio,MOSEK,optimal,1.1183431148529053,14,-2.663257485171309,65,230880
Portfolio,MOSEK,optimal,1.195340871810913,14,-2.47350841527087,65,230880
Portfolio,MOSEK,optimal,1.1730220317840576,14,-2.6559457307838694,65,230880
Portfolio,MOSEK,optimal,1.061811923980713,13,-2.6757673951308636,65,230880
Portfolio,MOSEK,optimal,1.1435232162475586,15,-2.462872063944677,65,230880


==> data/results/benchmark_problems/MOSEK/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.06640005111694336,14,-2.6408640143411763,7,4564
Portfolio,MOSEK,optimal,0.06296491622924805,12,-2.366689950963094,7,4564
Portfolio,MOSEK,optimal,0.06951093673706055,13,-2.7074676650401126,7,4564
Portfolio,MOSEK,optimal,0.056890010833740234,13,-2.481375846603125,7,4564
Portfolio,MOSEK,optimal,0.06085395812988281,12,-2.1917164527644055,7,4564
Portfolio,MOSEK,optimal,0.04367804527282715,14,-2.174968445675269,7,4564
Portfolio,MOSEK,optimal,0.04006481170654297,12,-2.872842381066586,7,4564
Portfolio,MOSEK,optimal,0.04636192321777344,13,-2.473241596528933,7,4564
Portfolio,MOSEK,optimal,0.06795501708984375,14,-2.394591308863344,7,4564
Portfolio,MOSEK,optimal,0.060814857482910156,13,-2.4200306036989456,7,4564


==> data/results/benchmark_problems/MOSEK/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.06936979293823242,13,-2.1880367320690337,8,5616
Portfolio,MOSEK,optimal,0.036720991134643555,14,-2.5429363947864103,8,5616
Portfolio,MOSEK,optimal,0.08927679061889648,14,-2.441555547913254,8,5616
Portfolio,MOSEK,optimal,0.07140898704528809,15,-2.49199307930002,8,5616
Portfolio,MOSEK,optimal,0.08693790435791016,10,-2.9201412427424893,8,5616
Portfolio,MOSEK,optimal,0.08842682838439941,12,-2.1991176173965656,8,5616
Portfolio,MOSEK,optimal,0.08067202568054199,12,-2.7187606131511175,8,5616
Portfolio,MOSEK,optimal,0.11278104782104492,13,-2.2676930533419646,8,5616
Portfolio,MOSEK,optimal,0.05681109428405762,14,-2.07855163378359,8,5616
Portfolio,MOSEK,optimal,0.09897398948669434,13,-2.503664793867134,8,5616


==> data/results/benchmark_problems/MOSEK/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,2.104811906814575,14,-2.7079920655948873,80,344160
Portfolio,MOSEK,optimal,2.0790021419525146,14,-2.5441995422353623,80,344160
Portfolio,MOSEK,optimal,1.7140710353851318,13,-2.571838488057311,80,344160
Portfolio,MOSEK,optimal,2.184002161026001,13,-2.4411715027334373,80,344160
Portfolio,MOSEK,optimal,2.1425740718841553,12,-2.6646081062351628,80,344160
Portfolio,MOSEK,optimal,2.186328887939453,12,-2.4913909498236424,80,344160
Portfolio,MOSEK,optimal,1.9908828735351562,13,-2.60811176811971,80,344160
Portfolio,MOSEK,optimal,2.0315511226654053,13,-2.5079119707457673,80,344160
Portfolio,MOSEK,optimal,2.2113678455352783,12,-2.548056540322997,80,344160
Portfolio,MOSEK,optimal,2.3228759765625,15,-2.661646467937497,80,344160


==> data/results/benchmark_problems/MOSEK/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,0.07974100112915039,13,-2.4048975582048677,9,6768
Portfolio,MOSEK,optimal,0.04122185707092285,12,-2.330205561059587,9,6768
Portfolio,MOSEK,optimal,0.03706812858581543,13,-2.235051423702085,9,6768
Portfolio,MOSEK,optimal,0.07714104652404785,15,-2.098818426021424,9,6768
Portfolio,MOSEK,optimal,0.03746390342712402,12,-2.4342599046770017,9,6768
Portfolio,MOSEK,optimal,0.07765698432922363,12,-2.7319165762872504,9,6768
Portfolio,MOSEK,optimal,0.027807950973510742,12,-2.7299592797580203,9,6768
Portfolio,MOSEK,optimal,0.05889391899108887,14,-2.3993346429451767,9,6768
Portfolio,MOSEK,optimal,0.06760692596435547,12,-2.6601642317479977,9,6768
Portfolio,MOSEK,optimal,0.04904603958129883,12,-2.387529106028751,9,6768


==> data/results/benchmark_problems/MOSEK/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK,optimal,2.2405121326446533,13,-2.6322190118080013,99,519948
Portfolio,MOSEK,optimal,2.759392023086548,11,-2.698521135303632,99,519948
Portfolio,MOSEK,optimal,2.195600986480713,12,-2.6117596705364936,99,519948
Portfolio,MOSEK,optimal,3.0015339851379395,12,-2.723336573656985,99,519948
Portfolio,MOSEK,optimal,3.039340019226074,12,-2.7245170101506826,99,519948
Portfolio,MOSEK,optimal,3.091360092163086,13,-2.602415662655297,99,519948
Portfolio,MOSEK,optimal,2.8626601696014404,14,-2.6000085726073388,99,519948
Portfolio,MOSEK,optimal,3.2586212158203125,13,-2.6675145719465694,99,519948
Portfolio,MOSEK,optimal,3.054600954055786,13,-2.6078377662273753,99,519948
Portfolio,MOSEK,optimal,2.777179002761841,13,-2.668725435281995,99,519948


==> data/results/benchmark_problems/MOSEK/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.058818817138671875,10.0,-0.4067156246677981,10,178
Random QP,MOSEK,optimal,0.058767080307006836,12.0,3.066253686675645,10,186
Random QP,MOSEK,optimal,0.06635594367980957,11.0,10.335676876803474,10,180
Random QP,MOSEK,optimal,0.06589698791503906,8.0,8.044181247314851,10,178
Random QP,MOSEK,optimal,0.058721065521240234,10.0,-3.795501904382749,10,182
Random QP,MOSEK,optimal,0.06635117530822754,11.0,2.8523924588771163,10,178
Random QP,MOSEK,optimal,0.06642508506774902,13.0,-3.0583940299074994,10,182
Random QP,MOSEK,optimal,0.05866193771362305,8.0,7.469246310203179,10,176
Random QP,MOSEK,optimal,0.058794975280761726,10.0,1.6373506506431983,10,172
Random QP,MOSEK,optimal,0.06874608993530272,7.0,2.997304570162005,10,180
Random QP,MOSEK,optimal,0.01045083999633789,9.0,3.0329833638499775,11,224
Random QP,MOSEK,optimal,0.02555513381958008,11.0,6.402943692884289,11,218
Random QP,MOSEK,optimal,0.011474132537841795,11.0,1.6043094117890804,11,214
Random QP,MOSEK,optimal,0.005711078643798828,8.0,14.485513665937905,11,216
Random QP,MOSEK,optimal,0.019428014755249023,11.0,7.444894515304508,11,224
Random QP,MOSEK,optimal,0.02321600914001465,10.0,66.72508471640025,11,212
Random QP,MOSEK,optimal,0.016627073287963867,10.0,10.517339251042923,11,218
Random QP,MOSEK,optimal,0.010267019271850586,8.0,3.925678961168612,11,216
Random QP,MOSEK,optimal,0.02473902702331543,10.0,5.790988547607744,11,208
Random QP,MOSEK,optimal,0.014285087585449219,11.0,6.110695384778409,11,216
Random QP,MOSEK,optimal,0.02273082733154297,11.0,6.582098050170753,12,264
Random QP,MOSEK,optimal,0.022462129592895508,11.0,0.13000755004482745,12,250
Random QP,MOSEK,optimal,0.013232946395874023,8.0,29.31176434440639,12,254
Random QP,MOSEK,optimal,0.035604000091552734,9.0,8.34871899738938,12,258
Random QP,MOSEK,optimal,0.027328014373779297,11.0,7.035229007812326,12,262
Random QP,MOSEK,optimal,0.015400886535644531,11.0,5.970447848189241,12,254
Random QP,MOSEK,optimal,0.02969002723693848,10.0,0.4509584341978883,12,250
Random QP,MOSEK,optimal,0.015460968017578125,10.0,6.3561890234444975,12,258
Random QP,MOSEK,optimal,0.018316030502319336,11.0,18.491155895931264,12,258
Random QP,MOSEK,optimal,0.01846790313720703,10.0,-2.6939231002413004,12,254
Random QP,MOSEK,optimal,0.021500825881958008,10.0,5.0658983527541865,13,306
Random QP,MOSEK,optimal,0.015790939331054688,11.0,0.7757266670666695,13,308
Random QP,MOSEK,optimal,0.01959395408630371,9.0,2.23554258562606,13,316
Random QP,MOSEK,optimal,0.01942992210388184,11.0,0.7074237150028009,13,302
Random QP,MOSEK,optimal,0.005005121231079102,10.0,8.484040672218203,13,296
Random QP,MOSEK,optimal,0.011070966720581056,10.0,20.8348941414278,13,302
Random QP,MOSEK,optimal,0.023302793502807617,12.0,10.047973328884149,13,304
Random QP,MOSEK,optimal,0.013117074966430664,11.0,1.4171511158618206,13,306
Random QP,MOSEK,optimal,0.004902124404907226,9.0,13.203321687388208,13,298
Random QP,MOSEK,optimal,0.01979398727416992,8.0,35.911157633560954,13,304
Random QP,MOSEK,optimal,0.00708317756652832,12.0,27.847041395593557,15,412
Random QP,MOSEK,optimal,0.010563135147094728,10.0,9.814766210529136,15,422
Random QP,MOSEK,optimal,0.005560874938964844,16.0,14.376194404501186,15,406
Random QP,MOSEK,optimal,0.022513151168823242,10.0,25.274609540383924,15,418
Random QP,MOSEK,optimal,0.010430097579956056,11.0,2.8127263750816627,15,412
Random QP,MOSEK,optimal,0.014943838119506838,10.0,13.390197936816564,15,408
Random QP,MOSEK,optimal,0.005912065505981445,10.0,9.887008003254328,15,416
Random QP,MOSEK,optimal,0.009567022323608398,12.0,6.191696208648659,15,410
Random QP,MOSEK,optimal,0.004309177398681641,10.0,6.533237822694438,15,406
Random QP,MOSEK,optimal,0.004106998443603516,11.0,18.918699023984686,15,412
Random QP,MOSEK,optimal,0.06472492218017578,10.0,9.472959604431868,18,612
Random QP,MOSEK,optimal,0.10211682319641112,10.0,2.5659022924774835,18,594
Random QP,MOSEK,optimal,0.09050393104553224,13.0,18.124685880187414,18,614
Random QP,MOSEK,optimal,0.10397505760192872,13.0,6.469777884747678,18,604
Random QP,MOSEK,optimal,0.0895988941192627,11.0,4.2258163890583536,18,610
Random QP,MOSEK,optimal,0.08819317817687987,14.0,11.135122675073298,18,612
Random QP,MOSEK,optimal,0.08482503890991211,11.0,6.898337846414227,18,602
Random QP,MOSEK,optimal,0.0770261287689209,11.0,29.985592260270966,18,622
Random QP,MOSEK,optimal,0.06744098663330078,11.0,-0.6267423923515549,18,594
Random QP,MOSEK,optimal,0.06915593147277832,10.0,11.915666744964753,18,598
Random QP,MOSEK,optimal,0.015218019485473631,11.0,37.50461869494553,23,1002
Random QP,MOSEK,optimal,0.0360569953918457,12.0,24.393021306425094,23,1016
Random QP,MOSEK,optimal,0.004611968994140625,10.0,31.589149990466947,23,1032
Random QP,MOSEK,optimal,0.04014801979064941,13.0,59.85608600888639,23,1020
Random QP,MOSEK,optimal,0.04076600074768066,11.0,32.96696920857932,23,1022
Random QP,MOSEK,optimal,0.015069007873535156,10.0,17.03751978530547,23,1066
Random QP,MOSEK,optimal,0.033787012100219734,12.0,12.391190208630444,23,1004
Random QP,MOSEK,optimal,0.005810976028442383,11.0,42.540225129018346,23,1034
Random QP,MOSEK,optimal,0.02114391326904297,11.0,52.084991773193025,23,994
Random QP,MOSEK,optimal,0.018615007400512692,12.0,37.77319014970981,23,1016
Random QP,MOSEK,optimal,0.03816509246826172,13.0,39.533190972284096,29,1694
Random QP,MOSEK,optimal,0.014173030853271484,13.0,30.616408483259512,29,1694
Random QP,MOSEK,optimal,0.045686960220336914,13.0,85.92317437922425,29,1702
Random QP,MOSEK,optimal,0.02798104286193848,13.0,58.30224300596571,29,1670
Random QP,MOSEK,optimal,0.023337841033935547,12.0,22.92181463517132,29,1672
Random QP,MOSEK,optimal,0.02914905548095703,14.0,36.59074629718871,29,1680
Random QP,MOSEK,optimal,0.02121591567993164,15.0,46.78609044850018,29,1688
Random QP,MOSEK,optimal,0.02115607261657715,13.0,18.5879288230818,29,1702
Random QP,MOSEK,optimal,0.03432202339172363,13.0,47.52667228167636,29,1664
Random QP,MOSEK,optimal,0.02992987632751465,14.0,48.97639684303106,29,1696
Random QP,MOSEK,optimal,0.022276878356933597,12.0,86.10816138830928,39,3204
Random QP,MOSEK,optimal,0.021589994430541992,12.0,91.1845246594377,39,3204
Random QP,MOSEK,optimal,0.041741132736206055,16.0,105.23463963432495,39,3200
Random QP,MOSEK,optimal,0.029559850692749023,13.0,56.155551893582576,39,3166
Random QP,MOSEK,optimal,0.02062201499938965,11.0,49.21571589565506,39,3220
Random QP,MOSEK,optimal,0.03183698654174805,14.0,153.70868961135056,39,3160
Random QP,MOSEK,optimal,0.02124595642089844,10.0,83.00432964467879,39,3192
Random QP,MOSEK,optimal,0.02338695526123047,13.0,68.4070043071724,39,3252
Random QP,MOSEK,optimal,0.019327878952026367,11.0,124.27711474292879,39,3230
Random QP,MOSEK,optimal,0.029865026473999023,11.0,90.62408241585005,39,3226
Random QP,MOSEK,optimal,0.04239988327026367,12.0,180.92496414692383,53,6268
Random QP,MOSEK,optimal,0.023120880126953125,9.0,267.76342238151216,53,6208
Random QP,MOSEK,optimal,0.016473054885864258,10.0,232.632697365263,53,6260
Random QP,MOSEK,optimal,0.03413891792297363,12.0,235.7709784384652,53,6246
Random QP,MOSEK,optimal,0.01758599281311035,9.0,189.27166031565238,53,6126
Random QP,MOSEK,optimal,0.03572702407836914,11.0,214.7326007371076,53,6152
Random QP,MOSEK,optimal,0.036199092864990234,10.0,140.2229577374863,53,6178
Random QP,MOSEK,optimal,0.04154396057128906,12.0,226.20700324854863,53,6130
Random QP,MOSEK,optimal,0.03148198127746582,12.0,212.32221767407725,53,6166
Random QP,MOSEK,optimal,0.021367788314819336,10.0,169.61943221059502,53,6190
Random QP,MOSEK,optimal,1.0360860824584959,10.0,351.1134755536138,73,12284
Random QP,MOSEK,optimal,1.3794350624084473,11.0,537.2644457324878,73,12384
Random QP,MOSEK,optimal,1.2828090190887451,12.0,245.99415158202,73,12288
Random QP,MOSEK,optimal,1.3123679161071775,11.0,233.50366410839362,73,12342
Random QP,MOSEK,optimal,1.4635889530181885,13.0,226.16120154077927,73,12356
Random QP,MOSEK,optimal,1.4148240089416504,10.0,420.6859350414125,73,12384
Random QP,MOSEK,optimal,1.4674301147460938,13.0,317.9441710633213,73,12438
Random QP,MOSEK,optimal,1.22296404838562,11.0,364.4465456642674,73,12406
Random QP,MOSEK,optimal,1.1867561340332031,13.0,318.444985147046,73,12370
Random QP,MOSEK,optimal,1.1102280616760254,12.0,516.5118761141375,73,12350
Random QP,MOSEK,optimal,3.040012121200561,12.0,663.241933236349,103,25576
Random QP,MOSEK,optimal,3.2968318462371826,14.0,567.2282292522914,103,25516
Random QP,MOSEK,optimal,2.983644962310791,12.0,1009.5777128624536,103,25482
Random QP,MOSEK,optimal,3.3581731319427486,13.0,487.1640625793876,103,25448
Random QP,MOSEK,optimal,3.594151020050049,16.0,935.4365711868088,103,25508
Random QP,MOSEK,optimal,3.5631768703460693,13.0,532.7723585308843,103,25530
Random QP,MOSEK,optimal,2.507978916168213,11.0,720.4429105289513,103,25594
Random QP,MOSEK,optimal,3.4394640922546387,13.0,725.1202669769605,103,25534
Random QP,MOSEK,optimal,3.5435819625854488,14.0,757.5104900805237,103,25440
Random QP,MOSEK,optimal,2.8861780166625977,11.0,732.7930548017474,103,25514
Random QP,MOSEK,optimal,0.8098750114440918,16.0,1311.1870534015375,146,52538
Random QP,MOSEK,optimal,0.4825248718261719,15.0,1690.7847678293215,146,52524
Random QP,MOSEK,optimal,0.7936680316925049,14.0,1689.3493021199554,146,52582
Random QP,MOSEK,optimal,0.6565761566162109,14.0,1526.2110938322382,146,52540
Random QP,MOSEK,optimal,0.7737450599670409,13.0,1374.3313703298613,146,52570
Random QP,MOSEK,optimal,0.5621490478515625,15.0,1635.0557989289166,146,52498
Random QP,MOSEK,optimal,0.9115378856658936,16.0,1162.9366620044393,146,52604
Random QP,MOSEK,optimal,0.7828400135040283,12.0,1681.9681555419302,146,52558
Random QP,MOSEK,optimal,0.6655251979827881,15.0,1859.7216150990187,146,52482
Random QP,MOSEK,optimal,0.7078139781951904,14.0,1255.786606416929,146,52470
Random QP,MOSEK,optimal,0.7886519432067871,15.0,2708.887028806728,211,110960
Random QP,MOSEK,optimal,1.3190391063690186,16.0,3175.696093469925,211,110986
Random QP,MOSEK,optimal,1.3962700366973877,19.0,3283.5229960035304,211,110918
Random QP,MOSEK,optimal,1.0160658359527588,14.0,2736.960247653301,211,110914
Random QP,MOSEK,optimal,1.1250240802764893,17.0,2396.649781813928,211,110938
Random QP,MOSEK,optimal,1.2552549839019775,17.0,3297.099029247936,211,110968
Random QP,MOSEK,optimal,0.945911169052124,16.0,2549.868564014475,211,110924
Random QP,MOSEK,optimal,1.2626008987426758,16.0,2542.117763568322,211,110948
Random QP,MOSEK,optimal,1.0561120510101318,15.0,2581.491147053624,211,110992
Random QP,MOSEK,optimal,1.0707149505615234,15.0,3237.4554826193034,211,110932
Random QP,MOSEK,optimal,2.8798940181732178,17.0,6967.992095738247,304,230956
Random QP,MOSEK,optimal,3.108119010925293,17.0,6907.080314388716,304,230924
Random QP,MOSEK,optimal,3.3650422096252437,30.0,6634.481263733654,304,230968
Random QP,MOSEK,optimal,3.600849866867065,29.0,6375.5668144939855,304,230910
Random QP,MOSEK,optimal,2.043506145477295,14.0,5316.973043108943,304,230986
Random QP,MOSEK,optimal,3.7067930698394775,32.0,6420.808293816025,304,230934
Random QP,MOSEK,optimal,2.646540880203247,14.0,5924.95957323062,304,230940
Random QP,MOSEK,optimal,2.8962781429290767,20.0,5180.795947958437,304,230944
Random QP,MOSEK,optimal,2.1201620101928706,14.0,6738.6079434881385,304,230960
Random QP,MOSEK,optimal,2.878227949142456,23.0,7282.278602800497,304,230954
Random QP,MOSEK,optimal,2.864771842956543,16.0,16903.902647318046,442,488410
Random QP,MOSEK,optimal,7.320491075515747,37.0,13286.533188670119,442,488400
Random QP,MOSEK,optimal,6.366751909255981,24.0,12647.60568192971,442,488398
Random QP,MOSEK,optimal,4.521643877029419,15.0,14487.285335038918,442,488406
Random QP,MOSEK,optimal,6.211622953414918,20.0,13420.325018653179,442,488398
Random QP,MOSEK,optimal,7.375823974609375,28.0,15031.440151698025,442,488406
Random QP,MOSEK,optimal,6.918503999710082,23.0,13716.124898107875,442,488398
Random QP,MOSEK,optimal,4.341111183166504,14.0,14796.403727352099,442,488402
Random QP,MOSEK,optimal,4.790394067764282,17.0,14513.104671382107,442,488404
Random QP,MOSEK,optimal,7.268367052078247,25.0,15004.14282896196,442,488394
Random QP,MOSEK,optimal,16.824874877929688,24.0,30852.46389049261,644,1036840
Random QP,MOSEK,optimal,12.02281403541565,17.0,30689.24072803771,644,1036840
Random QP,MOSEK,optimal,15.462658882141113,19.0,31130.655084456746,644,1036838
Random QP,MOSEK,optimal,14.149878978729248,18.0,26461.535950831,644,1036840
Random QP,MOSEK,optimal,16.625580072402954,24.0,31390.41201647523,644,1036840
Random QP,MOSEK,optimal,15.311834812164307,22.0,30571.489423025727,644,1036838
Random QP,MOSEK,optimal,18.25737690925598,31.0,29012.269391975216,644,1036840
Random QP,MOSEK,optimal,19.57086181640625,47.0,27070.063261264077,644,1036840
Random QP,MOSEK,optimal,17.233750820159912,26.0,25719.546371382447,644,1036836
Random QP,MOSEK,optimal,13.763497114181519,21.0,26966.18250227837,644,1036840
Random QP,MOSEK,optimal,31.972005128860477,21.0,62564.288956729775,940,2209000
Random QP,MOSEK,optimal,29.54228401184082,19.0,60048.897034089074,940,2209000
Random QP,MOSEK,optimal,36.499760866165154,26.0,72618.65718955196,940,2209000
Random QP,MOSEK,optimal,36.513213157653816,27.0,65050.88797656126,940,2209000
Random QP,MOSEK,optimal,36.06093406677246,26.0,68758.33401827363,940,2209000
Random QP,MOSEK,optimal,36.76856207847595,25.0,74167.93137490851,940,2209000
Random QP,MOSEK,optimal,31.423290967941284,19.0,67471.15517106633,940,2209000
Random QP,MOSEK,optimal,36.46499490737915,27.0,58346.66922571362,940,2209000
Random QP,MOSEK,optimal,31.41655683517456,20.0,63708.37466404116,940,2209000
Random QP,MOSEK,optimal,34.023185968399055,22.0,80039.79408165914,940,2209000
Random QP,MOSEK,optimal,65.37626886367798,27.0,132962.93645683164,1373,4712822
Random QP,MOSEK,optimal,65.67244100570679,25.0,136508.44750003482,1373,4712822
Random QP,MOSEK,optimal,47.88950490951538,15.0,131694.64177832266,1373,4712822
Random QP,MOSEK,optimal,59.46532893180847,20.0,141049.52819321994,1373,4712822
Random QP,MOSEK,optimal,52.70643210411072,19.0,146591.84835350403,1373,4712822
Random QP,MOSEK,optimal,61.36536812782288,23.0,140703.72173239998,1373,4712822
Random QP,MOSEK,optimal,59.88287901878357,21.0,126819.72864074381,1373,4712822
Random QP,MOSEK,optimal,62.751763820648186,23.0,130567.93774493688,1373,4712822
Random QP,MOSEK,optimal,65.74729681015015,26.0,137124.10406590678,1373,4712822
Random QP,MOSEK,optimal,65.78089594841003,26.0,136637.6691990547,1373,4712822
Random QP,MOSEK,optimal,134.1175639629364,23.0,293608.65908913483,2009,10090202
Random QP,MOSEK,optimal,136.68557405471802,23.0,289416.30937258434,2009,10090202
Random QP,MOSEK,optimal,127.98131918907166,21.0,294864.1750556857,2009,10090202
Random QP,MOSEK,optimal,136.42119693756106,24.0,286479.4659970369,2009,10090202
Random QP,MOSEK,optimal,125.96015191078186,20.0,294051.34043751465,2009,10090202
Random QP,MOSEK,optimal,131.72122311592102,21.0,310412.3966118171,2009,10090202
Random QP,MOSEK,optimal,135.67547297477722,22.0,284571.46641604084,2009,10090202
Random QP,MOSEK,solver_error,112.98830509185792,,,2009,10090202
Random QP,MOSEK,optimal,136.15449905395508,23.0,281167.17502781434,2009,10090202
Random QP,MOSEK,optimal,133.45039892196658,20.0,282460.01818650303,2009,10090202


==> data/results/benchmark_problems/MOSEK/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.058818817138671875,10,-0.4067156246677981,10,178
Random QP,MOSEK,optimal,0.058767080307006836,12,3.066253686675645,10,186
Random QP,MOSEK,optimal,0.06635594367980957,11,10.335676876803472,10,180
Random QP,MOSEK,optimal,0.06589698791503906,8,8.044181247314851,10,178
Random QP,MOSEK,optimal,0.058721065521240234,10,-3.7955019043827494,10,182
Random QP,MOSEK,optimal,0.06635117530822754,11,2.852392458877117,10,178
Random QP,MOSEK,optimal,0.06642508506774902,13,-3.0583940299074994,10,182
Random QP,MOSEK,optimal,0.05866193771362305,8,7.469246310203179,10,176
Random QP,MOSEK,optimal,0.05879497528076172,10,1.6373506506431985,10,172
Random QP,MOSEK,optimal,0.06874608993530273,7,2.997304570162005,10,180


==> data/results/benchmark_problems/MOSEK/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,3.0400121212005615,12,663.241933236349,103,25576
Random QP,MOSEK,optimal,3.2968318462371826,14,567.2282292522914,103,25516
Random QP,MOSEK,optimal,2.983644962310791,12,1009.5777128624536,103,25482
Random QP,MOSEK,optimal,3.358173131942749,13,487.16406257938763,103,25448
Random QP,MOSEK,optimal,3.594151020050049,16,935.4365711868088,103,25508
Random QP,MOSEK,optimal,3.5631768703460693,13,532.7723585308843,103,25530
Random QP,MOSEK,optimal,2.507978916168213,11,720.4429105289513,103,25594
Random QP,MOSEK,optimal,3.4394640922546387,13,725.1202669769604,103,25534
Random QP,MOSEK,optimal,3.543581962585449,14,757.5104900805237,103,25440
Random QP,MOSEK,optimal,2.8861780166625977,11,732.7930548017474,103,25514


==> data/results/benchmark_problems/MOSEK/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.01045083999633789,9,3.032983363849977,11,224
Random QP,MOSEK,optimal,0.025555133819580078,11,6.402943692884289,11,218
Random QP,MOSEK,optimal,0.011474132537841797,11,1.6043094117890804,11,214
Random QP,MOSEK,optimal,0.005711078643798828,8,14.485513665937905,11,216
Random QP,MOSEK,optimal,0.019428014755249023,11,7.444894515304509,11,224
Random QP,MOSEK,optimal,0.02321600914001465,10,66.72508471640025,11,212
Random QP,MOSEK,optimal,0.016627073287963867,10,10.517339251042923,11,218
Random QP,MOSEK,optimal,0.010267019271850586,8,3.925678961168612,11,216
Random QP,MOSEK,optimal,0.02473902702331543,10,5.790988547607744,11,208
Random QP,MOSEK,optimal,0.014285087585449219,11,6.110695384778409,11,216


==> data/results/benchmark_problems/MOSEK/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.02273082733154297,11,6.582098050170752,12,264
Random QP,MOSEK,optimal,0.022462129592895508,11,0.13000755004482745,12,250
Random QP,MOSEK,optimal,0.013232946395874023,8,29.31176434440639,12,254
Random QP,MOSEK,optimal,0.035604000091552734,9,8.34871899738938,12,258
Random QP,MOSEK,optimal,0.027328014373779297,11,7.035229007812326,12,262
Random QP,MOSEK,optimal,0.015400886535644531,11,5.97044784818924,12,254
Random QP,MOSEK,optimal,0.029690027236938477,10,0.4509584341978883,12,250
Random QP,MOSEK,optimal,0.015460968017578125,10,6.356189023444498,12,258
Random QP,MOSEK,optimal,0.018316030502319336,11,18.491155895931264,12,258
Random QP,MOSEK,optimal,0.01846790313720703,10,-2.6939231002413004,12,254


==> data/results/benchmark_problems/MOSEK/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.021500825881958008,10,5.065898352754186,13,306
Random QP,MOSEK,optimal,0.015790939331054688,11,0.7757266670666695,13,308
Random QP,MOSEK,optimal,0.01959395408630371,9,2.2355425856260593,13,316
Random QP,MOSEK,optimal,0.019429922103881836,11,0.7074237150028009,13,302
Random QP,MOSEK,optimal,0.0050051212310791016,10,8.484040672218203,13,296
Random QP,MOSEK,optimal,0.011070966720581055,10,20.8348941414278,13,302
Random QP,MOSEK,optimal,0.023302793502807617,12,10.047973328884147,13,304
Random QP,MOSEK,optimal,0.013117074966430664,11,1.4171511158618206,13,306
Random QP,MOSEK,optimal,0.0049021244049072266,9,13.203321687388208,13,298
Random QP,MOSEK,optimal,0.019793987274169922,8,35.911157633560954,13,304


==> data/results/benchmark_problems/MOSEK/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,65.37626886367798,27,132962.93645683164,1373,4712822
Random QP,MOSEK,optimal,65.67244100570679,25,136508.44750003482,1373,4712822
Random QP,MOSEK,optimal,47.88950490951538,15,131694.64177832264,1373,4712822
Random QP,MOSEK,optimal,59.46532893180847,20,141049.52819321997,1373,4712822
Random QP,MOSEK,optimal,52.70643210411072,19,146591.84835350406,1373,4712822
Random QP,MOSEK,optimal,61.365368127822876,23,140703.7217324,1373,4712822
Random QP,MOSEK,optimal,59.88287901878357,21,126819.72864074381,1373,4712822
Random QP,MOSEK,optimal,62.75176382064819,23,130567.93774493689,1373,4712822
Random QP,MOSEK,optimal,65.74729681015015,26,137124.10406590678,1373,4712822
Random QP,MOSEK,optimal,65.78089594841003,26,136637.6691990547,1373,4712822


==> data/results/benchmark_problems/MOSEK/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.8098750114440918,16,1311.1870534015377,146,52538
Random QP,MOSEK,optimal,0.4825248718261719,15,1690.7847678293217,146,52524
Random QP,MOSEK,optimal,0.7936680316925049,14,1689.3493021199556,146,52582
Random QP,MOSEK,optimal,0.6565761566162109,14,1526.2110938322382,146,52540
Random QP,MOSEK,optimal,0.773745059967041,13,1374.3313703298613,146,52570
Random QP,MOSEK,optimal,0.5621490478515625,15,1635.0557989289166,146,52498
Random QP,MOSEK,optimal,0.9115378856658936,16,1162.9366620044393,146,52604
Random QP,MOSEK,optimal,0.7828400135040283,12,1681.9681555419302,146,52558
Random QP,MOSEK,optimal,0.6655251979827881,15,1859.7216150990184,146,52482
Random QP,MOSEK,optimal,0.7078139781951904,14,1255.786606416929,146,52470


==> data/results/benchmark_problems/MOSEK/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.00708317756652832,12,27.84704139559356,15,412
Random QP,MOSEK,optimal,0.010563135147094727,10,9.814766210529138,15,422
Random QP,MOSEK,optimal,0.005560874938964844,16,14.376194404501186,15,406
Random QP,MOSEK,optimal,0.022513151168823242,10,25.274609540383924,15,418
Random QP,MOSEK,optimal,0.010430097579956055,11,2.8127263750816627,15,412
Random QP,MOSEK,optimal,0.014943838119506836,10,13.390197936816563,15,408
Random QP,MOSEK,optimal,0.005912065505981445,10,9.887008003254328,15,416
Random QP,MOSEK,optimal,0.009567022323608398,12,6.191696208648659,15,410
Random QP,MOSEK,optimal,0.004309177398681641,10,6.533237822694437,15,406
Random QP,MOSEK,optimal,0.004106998443603516,11,18.918699023984686,15,412


==> data/results/benchmark_problems/MOSEK/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.06472492218017578,10,9.472959604431866,18,612
Random QP,MOSEK,optimal,0.10211682319641113,10,2.5659022924774835,18,594
Random QP,MOSEK,optimal,0.09050393104553223,13,18.124685880187414,18,614
Random QP,MOSEK,optimal,0.10397505760192871,13,6.469777884747677,18,604
Random QP,MOSEK,optimal,0.0895988941192627,11,4.225816389058353,18,610
Random QP,MOSEK,optimal,0.08819317817687988,14,11.135122675073296,18,612
Random QP,MOSEK,optimal,0.08482503890991211,11,6.898337846414227,18,602
Random QP,MOSEK,optimal,0.0770261287689209,11,29.98559226027097,18,622
Random QP,MOSEK,optimal,0.06744098663330078,11,-0.6267423923515549,18,594
Random QP,MOSEK,optimal,0.06915593147277832,10,11.915666744964751,18,598


==> data/results/benchmark_problems/MOSEK/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,134.1175639629364,23,293608.65908913483,2009,10090202
Random QP,MOSEK,optimal,136.68557405471802,23,289416.30937258434,2009,10090202
Random QP,MOSEK,optimal,127.98131918907166,21,294864.17505568574,2009,10090202
Random QP,MOSEK,optimal,136.42119693756104,24,286479.4659970369,2009,10090202
Random QP,MOSEK,optimal,125.96015191078186,20,294051.34043751465,2009,10090202
Random QP,MOSEK,optimal,131.72122311592102,21,310412.3966118171,2009,10090202
Random QP,MOSEK,optimal,135.67547297477722,22,284571.46641604084,2009,10090202
Random QP,MOSEK,solver_error,112.98830509185791,,,2009,10090202
Random QP,MOSEK,optimal,136.15449905395508,23,281167.17502781434,2009,10090202
Random QP,MOSEK,optimal,133.45039892196655,20,282460.01818650303,2009,10090202


==> data/results/benchmark_problems/MOSEK/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.7886519432067871,15,2708.887028806728,211,110960
Random QP,MOSEK,optimal,1.3190391063690186,16,3175.696093469925,211,110986
Random QP,MOSEK,optimal,1.3962700366973877,19,3283.5229960035304,211,110918
Random QP,MOSEK,optimal,1.0160658359527588,14,2736.960247653301,211,110914
Random QP,MOSEK,optimal,1.1250240802764893,17,2396.649781813928,211,110938
Random QP,MOSEK,optimal,1.2552549839019775,17,3297.099029247936,211,110968
Random QP,MOSEK,optimal,0.945911169052124,16,2549.868564014475,211,110924
Random QP,MOSEK,optimal,1.2626008987426758,16,2542.117763568322,211,110948
Random QP,MOSEK,optimal,1.0561120510101318,15,2581.491147053624,211,110992
Random QP,MOSEK,optimal,1.0707149505615234,15,3237.4554826193034,211,110932


==> data/results/benchmark_problems/MOSEK/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.015218019485473633,11,37.50461869494553,23,1002
Random QP,MOSEK,optimal,0.0360569953918457,12,24.393021306425098,23,1016
Random QP,MOSEK,optimal,0.004611968994140625,10,31.589149990466943,23,1032
Random QP,MOSEK,optimal,0.040148019790649414,13,59.85608600888639,23,1020
Random QP,MOSEK,optimal,0.040766000747680664,11,32.96696920857932,23,1022
Random QP,MOSEK,optimal,0.015069007873535156,10,17.03751978530547,23,1066
Random QP,MOSEK,optimal,0.03378701210021973,12,12.391190208630443,23,1004
Random QP,MOSEK,optimal,0.005810976028442383,11,42.54022512901834,23,1034
Random QP,MOSEK,optimal,0.02114391326904297,11,52.08499177319302,23,994
Random QP,MOSEK,optimal,0.018615007400512695,12,37.77319014970981,23,1016


==> data/results/benchmark_problems/MOSEK/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.03816509246826172,13,39.533190972284096,29,1694
Random QP,MOSEK,optimal,0.014173030853271484,13,30.61640848325951,29,1694
Random QP,MOSEK,optimal,0.045686960220336914,13,85.92317437922424,29,1702
Random QP,MOSEK,optimal,0.027981042861938477,13,58.30224300596571,29,1670
Random QP,MOSEK,optimal,0.023337841033935547,12,22.921814635171316,29,1672
Random QP,MOSEK,optimal,0.02914905548095703,14,36.59074629718871,29,1680
Random QP,MOSEK,optimal,0.02121591567993164,15,46.78609044850019,29,1688
Random QP,MOSEK,optimal,0.02115607261657715,13,18.587928823081796,29,1702
Random QP,MOSEK,optimal,0.03432202339172363,13,47.526672281676355,29,1664
Random QP,MOSEK,optimal,0.02992987632751465,14,48.976396843031054,29,1696


==> data/results/benchmark_problems/MOSEK/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,2.8798940181732178,17,6967.9920957382465,304,230956
Random QP,MOSEK,optimal,3.108119010925293,17,6907.080314388716,304,230924
Random QP,MOSEK,optimal,3.365042209625244,30,6634.481263733653,304,230968
Random QP,MOSEK,optimal,3.6008498668670654,29,6375.566814493986,304,230910
Random QP,MOSEK,optimal,2.043506145477295,14,5316.973043108943,304,230986
Random QP,MOSEK,optimal,3.7067930698394775,32,6420.808293816025,304,230934
Random QP,MOSEK,optimal,2.646540880203247,14,5924.95957323062,304,230940
Random QP,MOSEK,optimal,2.896278142929077,20,5180.795947958437,304,230944
Random QP,MOSEK,optimal,2.120162010192871,14,6738.6079434881385,304,230960
Random QP,MOSEK,optimal,2.878227949142456,23,7282.278602800497,304,230954


==> data/results/benchmark_problems/MOSEK/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.022276878356933594,12,86.1081613883093,39,3204
Random QP,MOSEK,optimal,0.021589994430541992,12,91.18452465943768,39,3204
Random QP,MOSEK,optimal,0.041741132736206055,16,105.23463963432495,39,3200
Random QP,MOSEK,optimal,0.029559850692749023,13,56.15555189358257,39,3166
Random QP,MOSEK,optimal,0.02062201499938965,11,49.215715895655066,39,3220
Random QP,MOSEK,optimal,0.03183698654174805,14,153.70868961135056,39,3160
Random QP,MOSEK,optimal,0.021245956420898438,10,83.00432964467879,39,3192
Random QP,MOSEK,optimal,0.02338695526123047,13,68.40700430717241,39,3252
Random QP,MOSEK,optimal,0.019327878952026367,11,124.27711474292879,39,3230
Random QP,MOSEK,optimal,0.029865026473999023,11,90.62408241585005,39,3226


==> data/results/benchmark_problems/MOSEK/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,2.864771842956543,16,16903.902647318046,442,488410
Random QP,MOSEK,optimal,7.320491075515747,37,13286.53318867012,442,488400
Random QP,MOSEK,optimal,6.3667519092559814,24,12647.60568192971,442,488398
Random QP,MOSEK,optimal,4.521643877029419,15,14487.28533503892,442,488406
Random QP,MOSEK,optimal,6.211622953414917,20,13420.32501865318,442,488398
Random QP,MOSEK,optimal,7.375823974609375,28,15031.440151698025,442,488406
Random QP,MOSEK,optimal,6.918503999710083,23,13716.124898107877,442,488398
Random QP,MOSEK,optimal,4.341111183166504,14,14796.403727352099,442,488402
Random QP,MOSEK,optimal,4.790394067764282,17,14513.104671382109,442,488404
Random QP,MOSEK,optimal,7.268367052078247,25,15004.14282896196,442,488394


==> data/results/benchmark_problems/MOSEK/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.04239988327026367,12,180.92496414692383,53,6268
Random QP,MOSEK,optimal,0.023120880126953125,9,267.7634223815122,53,6208
Random QP,MOSEK,optimal,0.016473054885864258,10,232.63269736526297,53,6260
Random QP,MOSEK,optimal,0.03413891792297363,12,235.77097843846522,53,6246
Random QP,MOSEK,optimal,0.01758599281311035,9,189.2716603156524,53,6126
Random QP,MOSEK,optimal,0.03572702407836914,11,214.73260073710762,53,6152
Random QP,MOSEK,optimal,0.036199092864990234,10,140.22295773748627,53,6178
Random QP,MOSEK,optimal,0.04154396057128906,12,226.20700324854863,53,6130
Random QP,MOSEK,optimal,0.03148198127746582,12,212.32221767407728,53,6166
Random QP,MOSEK,optimal,0.021367788314819336,10,169.61943221059505,53,6190


==> data/results/benchmark_problems/MOSEK/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,16.824874877929688,24,30852.46389049261,644,1036840
Random QP,MOSEK,optimal,12.02281403541565,17,30689.240728037712,644,1036840
Random QP,MOSEK,optimal,15.462658882141113,19,31130.65508445675,644,1036838
Random QP,MOSEK,optimal,14.149878978729248,18,26461.535950830996,644,1036840
Random QP,MOSEK,optimal,16.625580072402954,24,31390.412016475228,644,1036840
Random QP,MOSEK,optimal,15.311834812164307,22,30571.489423025727,644,1036838
Random QP,MOSEK,optimal,18.25737690925598,31,29012.26939197521,644,1036840
Random QP,MOSEK,optimal,19.57086181640625,47,27070.063261264073,644,1036840
Random QP,MOSEK,optimal,17.233750820159912,26,25719.546371382443,644,1036836
Random QP,MOSEK,optimal,13.763497114181519,21,26966.18250227837,644,1036840


==> data/results/benchmark_problems/MOSEK/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,1.036086082458496,10,351.11347555361385,73,12284
Random QP,MOSEK,optimal,1.3794350624084473,11,537.2644457324878,73,12384
Random QP,MOSEK,optimal,1.2828090190887451,12,245.99415158201998,73,12288
Random QP,MOSEK,optimal,1.3123679161071777,11,233.50366410839365,73,12342
Random QP,MOSEK,optimal,1.4635889530181885,13,226.16120154077927,73,12356
Random QP,MOSEK,optimal,1.4148240089416504,10,420.6859350414125,73,12384
Random QP,MOSEK,optimal,1.4674301147460938,13,317.9441710633213,73,12438
Random QP,MOSEK,optimal,1.2229640483856201,11,364.44654566426743,73,12406
Random QP,MOSEK,optimal,1.1867561340332031,13,318.444985147046,73,12370
Random QP,MOSEK,optimal,1.1102280616760254,12,516.5118761141375,73,12350


==> data/results/benchmark_problems/MOSEK/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,31.972005128860474,21,62564.28895672978,940,2209000
Random QP,MOSEK,optimal,29.54228401184082,19,60048.89703408907,940,2209000
Random QP,MOSEK,optimal,36.49976086616516,26,72618.65718955196,940,2209000
Random QP,MOSEK,optimal,36.51321315765381,27,65050.88797656126,940,2209000
Random QP,MOSEK,optimal,36.06093406677246,26,68758.33401827364,940,2209000
Random QP,MOSEK,optimal,36.76856207847595,25,74167.93137490851,940,2209000
Random QP,MOSEK,optimal,31.423290967941284,19,67471.15517106633,940,2209000
Random QP,MOSEK,optimal,36.46499490737915,27,58346.669225713624,940,2209000
Random QP,MOSEK,optimal,31.41655683517456,20,63708.37466404116,940,2209000
Random QP,MOSEK,optimal,34.02318596839905,22,80039.79408165914,940,2209000


==> data/results/benchmark_problems/MOSEK/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,1.635263204574585,7,422.4889373634077,10,3510
SVM,MOSEK,optimal,1.6843309402465818,8,408.2953994109652,10,3510
SVM,MOSEK,optimal,1.7031900882720947,8,414.40009592585074,10,3510
SVM,MOSEK,optimal,1.7218828201293943,9,416.3674696222721,10,3510
SVM,MOSEK,optimal,1.7122328281402588,8,425.91861915605386,10,3510
SVM,MOSEK,optimal,1.6250758171081543,9,402.9288915668395,10,3510
SVM,MOSEK,optimal,1.7148139476776123,7,426.38774687481316,10,3510
SVM,MOSEK,optimal,1.635150909423828,8,419.61728660087783,10,3510
SVM,MOSEK,optimal,1.6826961040496826,8,428.6530108649333,10,3510
SVM,MOSEK,optimal,1.6810340881347656,8,417.06974390184007,10,3510
SVM,MOSEK,optimal,0.5076320171356201,10,460.69743417521033,11,4025
SVM,MOSEK,optimal,0.3992381095886231,8,462.50402913885665,11,4025
SVM,MOSEK,optimal,0.5213620662689209,10,452.3248135018108,11,4025
SVM,MOSEK,optimal,0.4452650547027588,9,464.26868754846487,11,4025
SVM,MOSEK,optimal,0.4841370582580566,9,452.0342214065242,11,4025
SVM,MOSEK,optimal,0.2958371639251709,9,447.6982772355136,11,4025
SVM,MOSEK,optimal,0.3578929901123047,9,450.04777890089,11,4025
SVM,MOSEK,optimal,0.4574220180511474,9,454.8319811955495,11,4025
SVM,MOSEK,optimal,0.345883846282959,8,471.42702475708677,11,4025
SVM,MOSEK,optimal,0.1061398983001709,14,454.0819508357157,11,4025
SVM,MOSEK,optimal,0.07237696647644043,16,492.7753446976537,12,4572
SVM,MOSEK,optimal,0.09307003021240234,13,502.9854713728659,12,4572
SVM,MOSEK,optimal,0.024466991424560547,14,494.1653252637059,12,4572
SVM,MOSEK,optimal,0.13994693756103516,16,486.8759472248457,12,4572
SVM,MOSEK,optimal,0.07257699966430664,16,496.23443442139313,12,4572
SVM,MOSEK,optimal,0.07540702819824219,14,514.8733927513513,12,4572
SVM,MOSEK,optimal,0.08916187286376953,15,506.69752537603966,12,4572
SVM,MOSEK,optimal,0.08139991760253906,14,501.7299463709125,12,4572
SVM,MOSEK,optimal,0.06743788719177246,16,502.443571776876,12,4572
SVM,MOSEK,optimal,0.06429100036621094,16,474.89558736641334,12,4572
SVM,MOSEK,optimal,0.11190915107727052,15,537.7582689657911,13,5147
SVM,MOSEK,optimal,0.06791806221008301,17,542.8936027589182,13,5147
SVM,MOSEK,optimal,0.1381080150604248,17,523.2914778775403,13,5147
SVM,MOSEK,optimal,0.11812114715576172,16,539.8449752389508,13,5147
SVM,MOSEK,optimal,0.1409618854522705,16,549.2584176987152,13,5147
SVM,MOSEK,optimal,0.1480720043182373,15,550.2832148583227,13,5147
SVM,MOSEK,optimal,0.12159085273742674,17,537.267353065962,13,5147
SVM,MOSEK,optimal,0.13117384910583496,16,531.7403105415895,13,5147
SVM,MOSEK,optimal,0.0598142147064209,16,537.61422031002,13,5147
SVM,MOSEK,optimal,0.06391501426696777,16,541.0861467790073,13,5147
SVM,MOSEK,optimal,0.17151093482971191,17,574.4968998225061,14,5754
SVM,MOSEK,optimal,0.07221293449401855,14,572.8544872241476,14,5754
SVM,MOSEK,optimal,0.11796712875366212,15,585.184761003262,14,5754
SVM,MOSEK,optimal,0.16959810256958008,18,576.2369616224355,14,5754
SVM,MOSEK,optimal,0.17746281623840332,15,578.0801482547893,14,5754
SVM,MOSEK,optimal,0.17142701148986814,16,588.961389274487,14,5754
SVM,MOSEK,optimal,0.16855406761169436,16,581.3180083167326,14,5754
SVM,MOSEK,optimal,0.03673601150512695,16,581.1319207950772,14,5754
SVM,MOSEK,optimal,0.14060592651367188,15,583.3442797844541,14,5754
SVM,MOSEK,optimal,0.08252286911010742,15,566.9885400022298,14,5754
SVM,MOSEK,optimal,0.19941210746765134,15,663.250685813761,16,7056
SVM,MOSEK,optimal,0.2440221309661865,16,651.5965936093129,16,7056
SVM,MOSEK,optimal,0.21150803565979004,14,651.9114163185055,16,7056
SVM,MOSEK,optimal,0.17433691024780273,16,674.0881798981802,16,7056
SVM,MOSEK,optimal,0.16812705993652344,16,667.7319396139515,16,7056
SVM,MOSEK,optimal,0.1765880584716797,17,666.4982308135798,16,7056
SVM,MOSEK,optimal,0.19189786911010745,16,676.8263727757444,16,7056
SVM,MOSEK,optimal,0.17354393005371094,17,661.4794899291068,16,7056
SVM,MOSEK,optimal,0.1900629997253418,17,648.3942494493438,16,7056
SVM,MOSEK,optimal,0.14928507804870605,15,662.5105795465781,16,7056
SVM,MOSEK,optimal,0.1402599811553955,16,701.9288096025289,17,7751
SVM,MOSEK,optimal,0.07924699783325195,16,682.1824827183316,17,7751
SVM,MOSEK,optimal,0.11001110076904297,15,718.3939749075188,17,7751
SVM,MOSEK,optimal,0.14928483963012695,16,700.6556782620911,17,7751
SVM,MOSEK,optimal,0.1095268726348877,17,700.24663786757,17,7751
SVM,MOSEK,optimal,0.14942193031311035,16,687.2288549547827,17,7751
SVM,MOSEK,optimal,0.14420700073242188,16,718.7686067568802,17,7751
SVM,MOSEK,optimal,0.11505889892578125,16,701.9391668722474,17,7751
SVM,MOSEK,optimal,0.0973951816558838,16,694.9741337041057,17,7751
SVM,MOSEK,optimal,0.16722798347473145,15,710.7338892287363,17,7751
SVM,MOSEK,optimal,0.092728853225708,16,812.5080556687415,20,10020
SVM,MOSEK,optimal,0.14662694931030273,17,812.5391188879254,20,10020
SVM,MOSEK,optimal,0.0648951530456543,15,813.895624599143,20,10020
SVM,MOSEK,optimal,0.14705801010131836,16,802.8111256416289,20,10020
SVM,MOSEK,optimal,0.07394099235534668,15,825.1338741673324,20,10020
SVM,MOSEK,optimal,0.04615592956542969,16,823.7543270162182,20,10020
SVM,MOSEK,optimal,0.07818794250488281,16,823.7220006829999,20,10020
SVM,MOSEK,optimal,0.1312248706817627,17,800.8925555137868,20,10020
SVM,MOSEK,optimal,0.12960004806518555,15,814.9575391358787,20,10020
SVM,MOSEK,optimal,0.11195993423461914,16,847.7070257893456,20,10020
SVM,MOSEK,optimal,0.07364487648010254,16,926.2066212236767,23,12557
SVM,MOSEK,optimal,0.12001490592956544,17,935.8728712380679,23,12557
SVM,MOSEK,optimal,0.1925640106201172,16,950.4673024095728,23,12557
SVM,MOSEK,optimal,0.06896686553955078,17,964.5206410271353,23,12557
SVM,MOSEK,optimal,0.16321587562561035,16,943.8977718987787,23,12557
SVM,MOSEK,optimal,0.2060999870300293,18,921.7303476061833,23,12557
SVM,MOSEK,optimal,0.200916051864624,16,939.2945737289156,23,12557
SVM,MOSEK,optimal,0.2075519561767578,16,953.0985638387973,23,12557
SVM,MOSEK,optimal,0.1966569423675537,17,950.5859296177845,23,12557
SVM,MOSEK,optimal,0.05257987976074219,16,944.4624724979532,23,12557
SVM,MOSEK,optimal,0.19475293159484866,18,1032.4325880595661,26,15366
SVM,MOSEK,optimal,0.17186307907104492,16,1040.9759122612993,26,15366
SVM,MOSEK,optimal,0.0400080680847168,16,1067.478463415413,26,15366
SVM,MOSEK,optimal,0.2039330005645752,18,1069.2920400561516,26,15366
SVM,MOSEK,optimal,0.2024080753326416,16,1070.955618982998,26,15366
SVM,MOSEK,optimal,0.06901001930236816,16,1076.4946379548649,26,15366
SVM,MOSEK,optimal,0.15072202682495114,16,1061.8008773816678,26,15366
SVM,MOSEK,optimal,0.2283499240875244,16,1073.6406025306069,26,15366
SVM,MOSEK,optimal,0.1906130313873291,17,1047.2506110892243,26,15366
SVM,MOSEK,optimal,0.09731292724609376,14,1064.2591376076664,26,15366
SVM,MOSEK,optimal,0.24427294731140134,16,1297.4327110049126,31,20645
SVM,MOSEK,optimal,0.30664992332458496,18,1255.2822329311152,31,20645
SVM,MOSEK,optimal,0.3345599174499512,17,1256.0260066880016,31,20645
SVM,MOSEK,optimal,0.33553290367126465,16,1264.207037049185,31,20645
SVM,MOSEK,optimal,0.32263708114624023,16,1258.7280316538813,31,20645
SVM,MOSEK,optimal,0.2267909049987793,16,1276.330518402297,31,20645
SVM,MOSEK,optimal,0.21416020393371585,18,1260.4298920491224,31,20645
SVM,MOSEK,optimal,0.33412790298461914,16,1258.3022439187307,31,20645
SVM,MOSEK,optimal,0.28916215896606445,15,1260.8863507261826,31,20645
SVM,MOSEK,optimal,0.332942008972168,17,1275.151010152813,31,20645
SVM,MOSEK,optimal,0.2659578323364258,17,1485.4871638283016,37,27971
SVM,MOSEK,optimal,0.3746829032897949,15,1534.8418081313805,37,27971
SVM,MOSEK,optimal,0.3883419036865233,17,1473.126811173816,37,27971
SVM,MOSEK,optimal,0.2284882068634033,18,1489.0864764301928,37,27971
SVM,MOSEK,optimal,0.2820758819580078,15,1514.4522008736976,37,27971
SVM,MOSEK,optimal,0.40275001525878906,15,1492.5782858970758,37,27971
SVM,MOSEK,optimal,0.3850710391998291,16,1526.4972681328925,37,27971
SVM,MOSEK,optimal,0.36955380439758295,15,1516.1055760237696,37,27971
SVM,MOSEK,optimal,0.4246110916137695,17,1501.1720055945548,37,27971
SVM,MOSEK,optimal,0.31472206115722656,15,1504.5632539097824,37,27971
SVM,MOSEK,optimal,0.28728318214416504,17,1802.6474580495026,45,39419
SVM,MOSEK,optimal,0.5126838684082031,17,1854.6083776378625,45,39419
SVM,MOSEK,optimal,0.4229719638824463,16,1837.837793743345,45,39419
SVM,MOSEK,optimal,0.408444881439209,16,1843.3176354692666,45,39419
SVM,MOSEK,optimal,0.43630099296569824,17,1819.3928911293651,45,39419
SVM,MOSEK,optimal,0.4331228733062744,18,1819.3005852974836,45,39419
SVM,MOSEK,optimal,0.262969970703125,16,1855.35052946759,45,39419
SVM,MOSEK,optimal,0.5080451965332031,17,1837.3862536084769,45,39419
SVM,MOSEK,optimal,0.4617290496826172,17,1856.3846734222554,45,39419
SVM,MOSEK,optimal,0.5027930736541748,16,1841.4417455463456,45,39419
SVM,MOSEK,optimal,0.6048910617828369,16,2237.9552306286123,55,56429
SVM,MOSEK,optimal,0.6134729385375977,17,2242.6731980416253,55,56429
SVM,MOSEK,optimal,0.634476900100708,18,2230.5250861012496,55,56429
SVM,MOSEK,optimal,0.6267180442810059,17,2264.3501233003635,55,56429
SVM,MOSEK,optimal,0.6191179752349854,18,2245.5472782444353,55,56429
SVM,MOSEK,optimal,0.577880859375,17,2173.4298872414543,55,56429
SVM,MOSEK,optimal,0.4742310047149658,16,2196.319873848827,55,56429
SVM,MOSEK,optimal,0.5648050308227539,16,2229.576579956437,55,56429
SVM,MOSEK,optimal,0.4958000183105469,16,2277.128250209701,55,56429
SVM,MOSEK,optimal,0.3860299587249756,17,2212.326921939772,55,56429
SVM,MOSEK,optimal,0.6269848346710205,16,2714.640183060873,68,83028
SVM,MOSEK,optimal,0.6251709461212158,16,2735.2883566462074,68,83028
SVM,MOSEK,optimal,0.6160051822662354,17,2766.642593944037,68,83028
SVM,MOSEK,optimal,0.6152980327606201,16,2754.1584510166686,68,83028
SVM,MOSEK,optimal,0.476722002029419,16,2788.3578047021583,68,83028
SVM,MOSEK,optimal,0.3948781490325928,15,2719.5444781675274,68,83028
SVM,MOSEK,optimal,0.6020889282226562,17,2783.8223928019274,68,83028
SVM,MOSEK,optimal,0.5053248405456543,17,2739.652558497582,68,83028
SVM,MOSEK,optimal,0.5527398586273193,16,2748.9489359022555,68,83028
SVM,MOSEK,optimal,0.4589228630065918,16,2777.469992520515,68,83028
SVM,MOSEK,optimal,1.0194709300994873,17,3393.362451092022,84,122724
SVM,MOSEK,optimal,1.012225866317749,17,3418.749696233081,84,122724
SVM,MOSEK,optimal,0.9844930171966552,17,3457.2903013123637,84,122724
SVM,MOSEK,optimal,0.720012903213501,16,3401.1804559489965,84,122724
SVM,MOSEK,optimal,0.9694800376892091,17,3388.0280910250535,84,122724
SVM,MOSEK,optimal,1.0015740394592283,16,3421.0305013452416,84,122724
SVM,MOSEK,optimal,0.8377490043640137,16,3419.1673509473603,84,122724
SVM,MOSEK,optimal,0.97147798538208,17,3387.3953297884664,84,122724
SVM,MOSEK,optimal,0.9997768402099608,17,3404.0971380358587,84,122724
SVM,MOSEK,optimal,0.9924190044403076,15,3423.967378830191,84,122724
SVM,MOSEK,optimal,1.144113063812256,12,4233.276682793953,105,186479
SVM,MOSEK,optimal,1.2501590251922607,13,4278.793658921523,105,186479
SVM,MOSEK,optimal,0.7289798259735107,13,4254.4718521961295,105,186479
SVM,MOSEK,optimal,1.2503011226654053,13,4135.029794792265,105,186479
SVM,MOSEK,optimal,1.2577509880065918,12,4255.763322910725,105,186479
SVM,MOSEK,optimal,1.1464619636535645,12,4276.60310017688,105,186479
SVM,MOSEK,optimal,1.2822389602661133,13,4327.4581843683945,105,186479
SVM,MOSEK,optimal,1.1986849308013916,13,4250.718074567038,105,186479
SVM,MOSEK,optimal,1.0509629249572754,12,4299.013260211666,105,186479
SVM,MOSEK,optimal,1.160344123840332,13,4279.457400404339,105,186479
SVM,MOSEK,optimal,1.6003661155700684,12,5367.8294093889235,132,287892
SVM,MOSEK,optimal,1.6469509601593018,14,5396.17937858601,132,287892
SVM,MOSEK,optimal,1.5702781677246094,13,5296.16679399639,132,287892
SVM,MOSEK,optimal,1.4978530406951904,12,5262.810925809906,132,287892
SVM,MOSEK,optimal,1.5539569854736328,12,5350.31232837325,132,287892
SVM,MOSEK,optimal,1.2254831790924072,13,5360.6572625254685,132,287892
SVM,MOSEK,optimal,1.2232701778411863,14,5329.329921608517,132,287892
SVM,MOSEK,optimal,1.6163699626922607,13,5358.711333582226,132,287892
SVM,MOSEK,optimal,1.568157196044922,13,5327.338795375581,132,287892
SVM,MOSEK,optimal,1.6323020458221436,12,5326.695739869982,132,287892
SVM,MOSEK,optimal,2.6088051795959477,13,6666.176570998737,166,446706
SVM,MOSEK,optimal,2.6130330562591557,13,6656.262807260075,166,446706
SVM,MOSEK,optimal,2.5613720417022705,13,6719.163251116423,166,446706
SVM,MOSEK,optimal,2.6262190341949463,13,6672.301580364078,166,446706
SVM,MOSEK,optimal,2.6619250774383545,13,6722.754240463657,166,446706
SVM,MOSEK,optimal,2.541285991668701,12,6694.076963638053,166,446706
SVM,MOSEK,optimal,2.3894848823547363,13,6682.474008229853,166,446706
SVM,MOSEK,optimal,2.541374921798706,13,6713.701733583224,166,446706
SVM,MOSEK,optimal,2.6688990592956543,13,6770.323642002138,166,446706
SVM,MOSEK,optimal,2.4123198986053467,13,6698.399656040729,166,446706
SVM,MOSEK,optimal,4.590336084365845,12,8470.079997169545,209,697223
SVM,MOSEK,optimal,4.671043872833252,12,8411.016983917985,209,697223
SVM,MOSEK,optimal,4.82804012298584,12,8420.253756904802,209,697223
SVM,MOSEK,optimal,4.203131914138794,11,8433.818893156407,209,697223
SVM,MOSEK,optimal,4.641279935836792,12,8517.564325263726,209,697223
SVM,MOSEK,optimal,4.977164030075073,13,8459.294791591348,209,697223
SVM,MOSEK,optimal,4.63037109375,10,8356.20962740213,209,697223
SVM,MOSEK,optimal,4.646580934524536,12,8456.18776740033,209,697223
SVM,MOSEK,optimal,3.5021350383758545,12,8525.463840547387,209,697223
SVM,MOSEK,optimal,4.556265115737915,12,8421.379241065591,209,697223


==> data/results/benchmark_problems/MOSEK/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,1.635263204574585,7,422.4889373634077,10,3510
SVM,MOSEK,optimal,1.684330940246582,8,408.29539941096516,10,3510
SVM,MOSEK,optimal,1.7031900882720947,8,414.40009592585074,10,3510
SVM,MOSEK,optimal,1.7218828201293945,9,416.3674696222721,10,3510
SVM,MOSEK,optimal,1.7122328281402588,8,425.9186191560539,10,3510
SVM,MOSEK,optimal,1.6250758171081543,9,402.9288915668395,10,3510
SVM,MOSEK,optimal,1.7148139476776123,7,426.3877468748132,10,3510
SVM,MOSEK,optimal,1.6351509094238281,8,419.6172866008779,10,3510
SVM,MOSEK,optimal,1.6826961040496826,8,428.6530108649333,10,3510
SVM,MOSEK,optimal,1.6810340881347656,8,417.06974390184007,10,3510


==> data/results/benchmark_problems/MOSEK/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,1.1441130638122559,12,4233.276682793953,105,186479
SVM,MOSEK,optimal,1.2501590251922607,13,4278.793658921523,105,186479
SVM,MOSEK,optimal,0.7289798259735107,13,4254.47185219613,105,186479
SVM,MOSEK,optimal,1.2503011226654053,13,4135.0297947922645,105,186479
SVM,MOSEK,optimal,1.2577509880065918,12,4255.763322910725,105,186479
SVM,MOSEK,optimal,1.1464619636535645,12,4276.60310017688,105,186479
SVM,MOSEK,optimal,1.2822389602661133,13,4327.458184368395,105,186479
SVM,MOSEK,optimal,1.1986849308013916,13,4250.718074567038,105,186479
SVM,MOSEK,optimal,1.0509629249572754,12,4299.013260211667,105,186479
SVM,MOSEK,optimal,1.160344123840332,13,4279.457400404339,105,186479


==> data/results/benchmark_problems/MOSEK/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.5076320171356201,10,460.6974341752103,11,4025
SVM,MOSEK,optimal,0.39923810958862305,8,462.5040291388566,11,4025
SVM,MOSEK,optimal,0.5213620662689209,10,452.32481350181075,11,4025
SVM,MOSEK,optimal,0.4452650547027588,9,464.2686875484649,11,4025
SVM,MOSEK,optimal,0.48413705825805664,9,452.03422140652424,11,4025
SVM,MOSEK,optimal,0.2958371639251709,9,447.69827723551356,11,4025
SVM,MOSEK,optimal,0.3578929901123047,9,450.04777890089014,11,4025
SVM,MOSEK,optimal,0.45742201805114746,9,454.83198119554953,11,4025
SVM,MOSEK,optimal,0.345883846282959,8,471.4270247570868,11,4025
SVM,MOSEK,optimal,0.1061398983001709,14,454.08195083571576,11,4025


==> data/results/benchmark_problems/MOSEK/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.07237696647644043,16,492.77534469765357,12,4572
SVM,MOSEK,optimal,0.09307003021240234,13,502.9854713728659,12,4572
SVM,MOSEK,optimal,0.024466991424560547,14,494.1653252637059,12,4572
SVM,MOSEK,optimal,0.13994693756103516,16,486.87594722484556,12,4572
SVM,MOSEK,optimal,0.07257699966430664,16,496.2344344213931,12,4572
SVM,MOSEK,optimal,0.07540702819824219,14,514.8733927513513,12,4572
SVM,MOSEK,optimal,0.08916187286376953,15,506.6975253760397,12,4572
SVM,MOSEK,optimal,0.08139991760253906,14,501.7299463709125,12,4572
SVM,MOSEK,optimal,0.06743788719177246,16,502.443571776876,12,4572
SVM,MOSEK,optimal,0.06429100036621094,16,474.8955873664134,12,4572


==> data/results/benchmark_problems/MOSEK/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.11190915107727051,15,537.7582689657911,13,5147
SVM,MOSEK,optimal,0.06791806221008301,17,542.8936027589182,13,5147
SVM,MOSEK,optimal,0.1381080150604248,17,523.2914778775403,13,5147
SVM,MOSEK,optimal,0.11812114715576172,16,539.8449752389508,13,5147
SVM,MOSEK,optimal,0.1409618854522705,16,549.2584176987152,13,5147
SVM,MOSEK,optimal,0.1480720043182373,15,550.2832148583227,13,5147
SVM,MOSEK,optimal,0.12159085273742676,17,537.267353065962,13,5147
SVM,MOSEK,optimal,0.13117384910583496,16,531.7403105415895,13,5147
SVM,MOSEK,optimal,0.0598142147064209,16,537.61422031002,13,5147
SVM,MOSEK,optimal,0.06391501426696777,16,541.0861467790074,13,5147


==> data/results/benchmark_problems/MOSEK/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,1.6003661155700684,12,5367.829409388924,132,287892
SVM,MOSEK,optimal,1.6469509601593018,14,5396.17937858601,132,287892
SVM,MOSEK,optimal,1.5702781677246094,13,5296.16679399639,132,287892
SVM,MOSEK,optimal,1.4978530406951904,12,5262.810925809906,132,287892
SVM,MOSEK,optimal,1.5539569854736328,12,5350.31232837325,132,287892
SVM,MOSEK,optimal,1.2254831790924072,13,5360.657262525469,132,287892
SVM,MOSEK,optimal,1.2232701778411865,14,5329.329921608517,132,287892
SVM,MOSEK,optimal,1.6163699626922607,13,5358.711333582226,132,287892
SVM,MOSEK,optimal,1.5681571960449219,13,5327.338795375581,132,287892
SVM,MOSEK,optimal,1.6323020458221436,12,5326.695739869982,132,287892


==> data/results/benchmark_problems/MOSEK/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.17151093482971191,17,574.496899822506,14,5754
SVM,MOSEK,optimal,0.07221293449401855,14,572.8544872241476,14,5754
SVM,MOSEK,optimal,0.11796712875366211,15,585.184761003262,14,5754
SVM,MOSEK,optimal,0.16959810256958008,18,576.2369616224355,14,5754
SVM,MOSEK,optimal,0.17746281623840332,15,578.0801482547893,14,5754
SVM,MOSEK,optimal,0.17142701148986816,16,588.961389274487,14,5754
SVM,MOSEK,optimal,0.16855406761169434,16,581.3180083167326,14,5754
SVM,MOSEK,optimal,0.03673601150512695,16,581.1319207950772,14,5754
SVM,MOSEK,optimal,0.14060592651367188,15,583.3442797844541,14,5754
SVM,MOSEK,optimal,0.08252286911010742,15,566.9885400022297,14,5754


==> data/results/benchmark_problems/MOSEK/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.19941210746765137,15,663.250685813761,16,7056
SVM,MOSEK,optimal,0.24402213096618652,16,651.5965936093129,16,7056
SVM,MOSEK,optimal,0.21150803565979004,14,651.9114163185055,16,7056
SVM,MOSEK,optimal,0.17433691024780273,16,674.0881798981802,16,7056
SVM,MOSEK,optimal,0.16812705993652344,16,667.7319396139515,16,7056
SVM,MOSEK,optimal,0.1765880584716797,17,666.4982308135798,16,7056
SVM,MOSEK,optimal,0.19189786911010742,16,676.8263727757444,16,7056
SVM,MOSEK,optimal,0.17354393005371094,17,661.4794899291068,16,7056
SVM,MOSEK,optimal,0.1900629997253418,17,648.3942494493438,16,7056
SVM,MOSEK,optimal,0.14928507804870605,15,662.5105795465781,16,7056


==> data/results/benchmark_problems/MOSEK/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,2.6088051795959473,13,6666.176570998737,166,446706
SVM,MOSEK,optimal,2.6130330562591553,13,6656.262807260075,166,446706
SVM,MOSEK,optimal,2.5613720417022705,13,6719.1632511164225,166,446706
SVM,MOSEK,optimal,2.6262190341949463,13,6672.301580364078,166,446706
SVM,MOSEK,optimal,2.6619250774383545,13,6722.754240463657,166,446706
SVM,MOSEK,optimal,2.541285991668701,12,6694.076963638053,166,446706
SVM,MOSEK,optimal,2.3894848823547363,13,6682.474008229854,166,446706
SVM,MOSEK,optimal,2.541374921798706,13,6713.701733583224,166,446706
SVM,MOSEK,optimal,2.6688990592956543,13,6770.323642002137,166,446706
SVM,MOSEK,optimal,2.4123198986053467,13,6698.399656040729,166,446706


==> data/results/benchmark_problems/MOSEK/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.1402599811553955,16,701.9288096025289,17,7751
SVM,MOSEK,optimal,0.07924699783325195,16,682.1824827183316,17,7751
SVM,MOSEK,optimal,0.11001110076904297,15,718.3939749075187,17,7751
SVM,MOSEK,optimal,0.14928483963012695,16,700.655678262091,17,7751
SVM,MOSEK,optimal,0.1095268726348877,17,700.24663786757,17,7751
SVM,MOSEK,optimal,0.14942193031311035,16,687.2288549547828,17,7751
SVM,MOSEK,optimal,0.14420700073242188,16,718.7686067568803,17,7751
SVM,MOSEK,optimal,0.11505889892578125,16,701.9391668722474,17,7751
SVM,MOSEK,optimal,0.09739518165588379,16,694.9741337041056,17,7751
SVM,MOSEK,optimal,0.16722798347473145,15,710.7338892287362,17,7751


==> data/results/benchmark_problems/MOSEK/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.09272885322570801,16,812.5080556687415,20,10020
SVM,MOSEK,optimal,0.14662694931030273,17,812.5391188879254,20,10020
SVM,MOSEK,optimal,0.0648951530456543,15,813.895624599143,20,10020
SVM,MOSEK,optimal,0.14705801010131836,16,802.8111256416289,20,10020
SVM,MOSEK,optimal,0.07394099235534668,15,825.1338741673324,20,10020
SVM,MOSEK,optimal,0.04615592956542969,16,823.7543270162182,20,10020
SVM,MOSEK,optimal,0.07818794250488281,16,823.7220006829999,20,10020
SVM,MOSEK,optimal,0.1312248706817627,17,800.8925555137868,20,10020
SVM,MOSEK,optimal,0.12960004806518555,15,814.9575391358787,20,10020
SVM,MOSEK,optimal,0.11195993423461914,16,847.7070257893456,20,10020


==> data/results/benchmark_problems/MOSEK/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,4.590336084365845,12,8470.079997169545,209,697223
SVM,MOSEK,optimal,4.671043872833252,12,8411.016983917985,209,697223
SVM,MOSEK,optimal,4.82804012298584,12,8420.253756904802,209,697223
SVM,MOSEK,optimal,4.203131914138794,11,8433.818893156407,209,697223
SVM,MOSEK,optimal,4.641279935836792,12,8517.564325263726,209,697223
SVM,MOSEK,optimal,4.977164030075073,13,8459.294791591348,209,697223
SVM,MOSEK,optimal,4.63037109375,10,8356.20962740213,209,697223
SVM,MOSEK,optimal,4.646580934524536,12,8456.18776740033,209,697223
SVM,MOSEK,optimal,3.5021350383758545,12,8525.463840547387,209,697223
SVM,MOSEK,optimal,4.556265115737915,12,8421.379241065591,209,697223


==> data/results/benchmark_problems/MOSEK/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.07364487648010254,16,926.2066212236767,23,12557
SVM,MOSEK,optimal,0.12001490592956543,17,935.8728712380679,23,12557
SVM,MOSEK,optimal,0.1925640106201172,16,950.4673024095727,23,12557
SVM,MOSEK,optimal,0.06896686553955078,17,964.5206410271351,23,12557
SVM,MOSEK,optimal,0.16321587562561035,16,943.8977718987787,23,12557
SVM,MOSEK,optimal,0.2060999870300293,18,921.7303476061832,23,12557
SVM,MOSEK,optimal,0.20091605186462402,16,939.2945737289155,23,12557
SVM,MOSEK,optimal,0.2075519561767578,16,953.0985638387974,23,12557
SVM,MOSEK,optimal,0.1966569423675537,17,950.5859296177844,23,12557
SVM,MOSEK,optimal,0.05257987976074219,16,944.4624724979533,23,12557


==> data/results/benchmark_problems/MOSEK/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.19475293159484863,18,1032.4325880595661,26,15366
SVM,MOSEK,optimal,0.17186307907104492,16,1040.9759122612993,26,15366
SVM,MOSEK,optimal,0.0400080680847168,16,1067.478463415413,26,15366
SVM,MOSEK,optimal,0.2039330005645752,18,1069.2920400561516,26,15366
SVM,MOSEK,optimal,0.2024080753326416,16,1070.955618982998,26,15366
SVM,MOSEK,optimal,0.06901001930236816,16,1076.4946379548649,26,15366
SVM,MOSEK,optimal,0.15072202682495117,16,1061.8008773816678,26,15366
SVM,MOSEK,optimal,0.22834992408752441,16,1073.640602530607,26,15366
SVM,MOSEK,optimal,0.1906130313873291,17,1047.2506110892243,26,15366
SVM,MOSEK,optimal,0.09731292724609375,14,1064.2591376076664,26,15366


==> data/results/benchmark_problems/MOSEK/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.24427294731140137,16,1297.4327110049126,31,20645
SVM,MOSEK,optimal,0.30664992332458496,18,1255.2822329311152,31,20645
SVM,MOSEK,optimal,0.33455991744995117,17,1256.0260066880014,31,20645
SVM,MOSEK,optimal,0.33553290367126465,16,1264.207037049185,31,20645
SVM,MOSEK,optimal,0.32263708114624023,16,1258.7280316538813,31,20645
SVM,MOSEK,optimal,0.2267909049987793,16,1276.330518402297,31,20645
SVM,MOSEK,optimal,0.21416020393371582,18,1260.4298920491224,31,20645
SVM,MOSEK,optimal,0.33412790298461914,16,1258.3022439187307,31,20645
SVM,MOSEK,optimal,0.28916215896606445,15,1260.8863507261824,31,20645
SVM,MOSEK,optimal,0.33294200897216797,17,1275.1510101528127,31,20645


==> data/results/benchmark_problems/MOSEK/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.2659578323364258,17,1485.4871638283018,37,27971
SVM,MOSEK,optimal,0.3746829032897949,15,1534.8418081313807,37,27971
SVM,MOSEK,optimal,0.38834190368652344,17,1473.1268111738161,37,27971
SVM,MOSEK,optimal,0.22848820686340332,18,1489.086476430193,37,27971
SVM,MOSEK,optimal,0.2820758819580078,15,1514.4522008736976,37,27971
SVM,MOSEK,optimal,0.40275001525878906,15,1492.5782858970758,37,27971
SVM,MOSEK,optimal,0.3850710391998291,16,1526.4972681328925,37,27971
SVM,MOSEK,optimal,0.369553804397583,15,1516.1055760237696,37,27971
SVM,MOSEK,optimal,0.42461109161376953,17,1501.1720055945548,37,27971
SVM,MOSEK,optimal,0.31472206115722656,15,1504.5632539097826,37,27971


==> data/results/benchmark_problems/MOSEK/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.28728318214416504,17,1802.6474580495023,45,39419
SVM,MOSEK,optimal,0.5126838684082031,17,1854.6083776378625,45,39419
SVM,MOSEK,optimal,0.4229719638824463,16,1837.837793743345,45,39419
SVM,MOSEK,optimal,0.408444881439209,16,1843.3176354692669,45,39419
SVM,MOSEK,optimal,0.43630099296569824,17,1819.3928911293654,45,39419
SVM,MOSEK,optimal,0.4331228733062744,18,1819.3005852974834,45,39419
SVM,MOSEK,optimal,0.262969970703125,16,1855.3505294675901,45,39419
SVM,MOSEK,optimal,0.5080451965332031,17,1837.3862536084769,45,39419
SVM,MOSEK,optimal,0.4617290496826172,17,1856.3846734222554,45,39419
SVM,MOSEK,optimal,0.5027930736541748,16,1841.4417455463456,45,39419


==> data/results/benchmark_problems/MOSEK/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.6048910617828369,16,2237.9552306286123,55,56429
SVM,MOSEK,optimal,0.6134729385375977,17,2242.6731980416253,55,56429
SVM,MOSEK,optimal,0.634476900100708,18,2230.5250861012496,55,56429
SVM,MOSEK,optimal,0.6267180442810059,17,2264.3501233003635,55,56429
SVM,MOSEK,optimal,0.6191179752349854,18,2245.5472782444353,55,56429
SVM,MOSEK,optimal,0.577880859375,17,2173.4298872414543,55,56429
SVM,MOSEK,optimal,0.4742310047149658,16,2196.3198738488263,55,56429
SVM,MOSEK,optimal,0.5648050308227539,16,2229.576579956437,55,56429
SVM,MOSEK,optimal,0.4958000183105469,16,2277.1282502097015,55,56429
SVM,MOSEK,optimal,0.3860299587249756,17,2212.326921939772,55,56429


==> data/results/benchmark_problems/MOSEK/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,0.6269848346710205,16,2714.640183060873,68,83028
SVM,MOSEK,optimal,0.6251709461212158,16,2735.2883566462074,68,83028
SVM,MOSEK,optimal,0.6160051822662354,17,2766.6425939440373,68,83028
SVM,MOSEK,optimal,0.6152980327606201,16,2754.158451016669,68,83028
SVM,MOSEK,optimal,0.47672200202941895,16,2788.3578047021583,68,83028
SVM,MOSEK,optimal,0.3948781490325928,15,2719.5444781675274,68,83028
SVM,MOSEK,optimal,0.6020889282226562,17,2783.8223928019274,68,83028
SVM,MOSEK,optimal,0.5053248405456543,17,2739.652558497582,68,83028
SVM,MOSEK,optimal,0.5527398586273193,16,2748.948935902255,68,83028
SVM,MOSEK,optimal,0.4589228630065918,16,2777.469992520515,68,83028


==> data/results/benchmark_problems/MOSEK/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK,optimal,1.0194709300994873,17,3393.362451092022,84,122724
SVM,MOSEK,optimal,1.012225866317749,17,3418.7496962330806,84,122724
SVM,MOSEK,optimal,0.9844930171966553,17,3457.2903013123637,84,122724
SVM,MOSEK,optimal,0.720012903213501,16,3401.1804559489965,84,122724
SVM,MOSEK,optimal,0.969480037689209,17,3388.028091025054,84,122724
SVM,MOSEK,optimal,1.0015740394592285,16,3421.030501345242,84,122724
SVM,MOSEK,optimal,0.8377490043640137,16,3419.16735094736,84,122724
SVM,MOSEK,optimal,0.9714779853820801,17,3387.395329788466,84,122724
SVM,MOSEK,optimal,0.9997768402099609,17,3404.0971380358583,84,122724
SVM,MOSEK,optimal,0.9924190044403076,15,3423.9673788301907,84,122724


==> data/results/benchmark_problems/MOSEK/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK,optimal,0.058818817138671875,10.0,-0.4067156246677981,10,178
Random QP,MOSEK,optimal,0.058767080307006836,12.0,3.066253686675645,10,186
Random QP,MOSEK,optimal,0.06635594367980957,11.0,10.335676876803474,10,180
Random QP,MOSEK,optimal,0.06589698791503906,8.0,8.044181247314851,10,178
Random QP,MOSEK,optimal,0.058721065521240234,10.0,-3.7955019043827485,10,182
Random QP,MOSEK,optimal,0.06635117530822754,11.0,2.8523924588771163,10,178
Random QP,MOSEK,optimal,0.06642508506774902,13.0,-3.0583940299074994,10,182
Random QP,MOSEK,optimal,0.05866193771362305,8.0,7.469246310203179,10,176
Random QP,MOSEK,optimal,0.058794975280761726,10.0,1.6373506506431983,10,172
Random QP,MOSEK,optimal,0.06874608993530272,7.0,2.997304570162005,10,180
Random QP,MOSEK,optimal,0.01045083999633789,9.0,3.032983363849977,11,224
Random QP,MOSEK,optimal,0.02555513381958008,11.0,6.402943692884289,11,218
Random QP,MOSEK,optimal,0.011474132537841795,11.0,1.6043094117890804,11,214
Random QP,MOSEK,optimal,0.005711078643798828,8.0,14.485513665937905,11,216
Random QP,MOSEK,optimal,0.019428014755249023,11.0,7.444894515304508,11,224
Random QP,MOSEK,optimal,0.02321600914001465,10.0,66.72508471640025,11,212
Random QP,MOSEK,optimal,0.016627073287963867,10.0,10.517339251042923,11,218
Random QP,MOSEK,optimal,0.010267019271850586,8.0,3.925678961168612,11,216
Random QP,MOSEK,optimal,0.02473902702331543,10.0,5.790988547607744,11,208
Random QP,MOSEK,optimal,0.014285087585449219,11.0,6.110695384778409,11,216
Random QP,MOSEK,optimal,0.02273082733154297,11.0,6.582098050170753,12,264
Random QP,MOSEK,optimal,0.022462129592895508,11.0,0.13000755004482745,12,250
Random QP,MOSEK,optimal,0.013232946395874023,8.0,29.31176434440639,12,254
Random QP,MOSEK,optimal,0.035604000091552734,9.0,8.34871899738938,12,258
Random QP,MOSEK,optimal,0.027328014373779297,11.0,7.035229007812326,12,262
Random QP,MOSEK,optimal,0.015400886535644531,11.0,5.970447848189241,12,254
Random QP,MOSEK,optimal,0.02969002723693848,10.0,0.4509584341978883,12,250
Random QP,MOSEK,optimal,0.015460968017578125,10.0,6.3561890234444975,12,258
Random QP,MOSEK,optimal,0.018316030502319336,11.0,18.491155895931264,12,258
Random QP,MOSEK,optimal,0.01846790313720703,10.0,-2.6939231002413004,12,254
Random QP,MOSEK,optimal,0.021500825881958008,10.0,5.0658983527541865,13,306
Random QP,MOSEK,optimal,0.015790939331054688,11.0,0.7757266670666695,13,308
Random QP,MOSEK,optimal,0.01959395408630371,9.0,2.2355425856260602,13,316
Random QP,MOSEK,optimal,0.01942992210388184,11.0,0.7074237150028009,13,302
Random QP,MOSEK,optimal,0.005005121231079102,10.0,8.484040672218203,13,296
Random QP,MOSEK,optimal,0.011070966720581056,10.0,20.8348941414278,13,302
Random QP,MOSEK,optimal,0.023302793502807617,12.0,10.047973328884149,13,304
Random QP,MOSEK,optimal,0.013117074966430664,11.0,1.4171511158618206,13,306
Random QP,MOSEK,optimal,0.004902124404907226,9.0,13.203321687388208,13,298
Random QP,MOSEK,optimal,0.01979398727416992,8.0,35.911157633560954,13,304
Random QP,MOSEK,optimal,0.00708317756652832,12.0,27.847041395593557,15,412
Random QP,MOSEK,optimal,0.010563135147094728,10.0,9.814766210529136,15,422
Random QP,MOSEK,optimal,0.005560874938964844,16.0,14.376194404501186,15,406
Random QP,MOSEK,optimal,0.022513151168823242,10.0,25.274609540383924,15,418
Random QP,MOSEK,optimal,0.010430097579956056,11.0,2.8127263750816627,15,412
Random QP,MOSEK,optimal,0.014943838119506838,10.0,13.390197936816564,15,408
Random QP,MOSEK,optimal,0.005912065505981445,10.0,9.887008003254328,15,416
Random QP,MOSEK,optimal,0.009567022323608398,12.0,6.191696208648659,15,410
Random QP,MOSEK,optimal,0.004309177398681641,10.0,6.533237822694438,15,406
Random QP,MOSEK,optimal,0.004106998443603516,11.0,18.918699023984686,15,412
Random QP,MOSEK,optimal,0.06472492218017578,10.0,9.472959604431868,18,612
Random QP,MOSEK,optimal,0.10211682319641112,10.0,2.5659022924774835,18,594
Random QP,MOSEK,optimal,0.09050393104553224,13.0,18.124685880187414,18,614
Random QP,MOSEK,optimal,0.10397505760192872,13.0,6.469777884747678,18,604
Random QP,MOSEK,optimal,0.0895988941192627,11.0,4.2258163890583536,18,610
Random QP,MOSEK,optimal,0.08819317817687987,14.0,11.135122675073298,18,612
Random QP,MOSEK,optimal,0.08482503890991211,11.0,6.898337846414227,18,602
Random QP,MOSEK,optimal,0.0770261287689209,11.0,29.985592260270966,18,622
Random QP,MOSEK,optimal,0.06744098663330078,11.0,-0.6267423923515549,18,594
Random QP,MOSEK,optimal,0.06915593147277832,10.0,11.915666744964753,18,598
Random QP,MOSEK,optimal,0.015218019485473631,11.0,37.50461869494553,23,1002
Random QP,MOSEK,optimal,0.0360569953918457,12.0,24.39302130642509,23,1016
Random QP,MOSEK,optimal,0.004611968994140625,10.0,31.589149990466947,23,1032
Random QP,MOSEK,optimal,0.040148019790649414,13.0,59.85608600888639,23,1020
Random QP,MOSEK,optimal,0.040766000747680664,11.0,32.96696920857932,23,1022
Random QP,MOSEK,optimal,0.015069007873535156,10.0,17.03751978530547,23,1066
Random QP,MOSEK,optimal,0.033787012100219734,12.0,12.391190208630444,23,1004
Random QP,MOSEK,optimal,0.005810976028442383,11.0,42.540225129018346,23,1034
Random QP,MOSEK,optimal,0.02114391326904297,11.0,52.08499177319303,23,994
Random QP,MOSEK,optimal,0.01861500740051269,12.0,37.77319014970981,23,1016
Random QP,MOSEK,optimal,0.03816509246826172,13.0,39.533190972284096,29,1694
Random QP,MOSEK,optimal,0.014173030853271484,13.0,30.616408483259512,29,1694
Random QP,MOSEK,optimal,0.045686960220336914,13.0,85.92317437922425,29,1702
Random QP,MOSEK,optimal,0.02798104286193848,13.0,58.30224300596571,29,1670
Random QP,MOSEK,optimal,0.023337841033935547,12.0,22.92181463517132,29,1672
Random QP,MOSEK,optimal,0.02914905548095703,14.0,36.59074629718871,29,1680
Random QP,MOSEK,optimal,0.02121591567993164,15.0,46.786090448500175,29,1688
Random QP,MOSEK,optimal,0.02115607261657715,13.0,18.5879288230818,29,1702
Random QP,MOSEK,optimal,0.03432202339172363,13.0,47.52667228167636,29,1664
Random QP,MOSEK,optimal,0.02992987632751465,14.0,48.97639684303106,29,1696
Random QP,MOSEK,optimal,0.0222768783569336,12.0,86.10816138830928,39,3204
Random QP,MOSEK,optimal,0.021589994430541992,12.0,91.1845246594377,39,3204
Random QP,MOSEK,optimal,0.041741132736206055,16.0,105.23463963432495,39,3200
Random QP,MOSEK,optimal,0.029559850692749023,13.0,56.15555189358258,39,3166
Random QP,MOSEK,optimal,0.02062201499938965,11.0,49.21571589565506,39,3220
Random QP,MOSEK,optimal,0.03183698654174805,14.0,153.70868961135056,39,3160
Random QP,MOSEK,optimal,0.02124595642089844,10.0,83.00432964467879,39,3192
Random QP,MOSEK,optimal,0.02338695526123047,13.0,68.4070043071724,39,3252
Random QP,MOSEK,optimal,0.019327878952026367,11.0,124.27711474292879,39,3230
Random QP,MOSEK,optimal,0.029865026473999023,11.0,90.62408241585005,39,3226
Random QP,MOSEK,optimal,0.04239988327026367,12.0,180.92496414692383,53,6268
Random QP,MOSEK,optimal,0.023120880126953125,9.0,267.76342238151216,53,6208
Random QP,MOSEK,optimal,0.016473054885864258,10.0,232.632697365263,53,6260
Random QP,MOSEK,optimal,0.03413891792297363,12.0,235.7709784384652,53,6246
Random QP,MOSEK,optimal,0.01758599281311035,9.0,189.27166031565238,53,6126
Random QP,MOSEK,optimal,0.03572702407836914,11.0,214.7326007371076,53,6152
Random QP,MOSEK,optimal,0.036199092864990234,10.0,140.2229577374863,53,6178
Random QP,MOSEK,optimal,0.04154396057128906,12.0,226.20700324854863,53,6130
Random QP,MOSEK,optimal,0.03148198127746582,12.0,212.32221767407725,53,6166
Random QP,MOSEK,optimal,0.021367788314819336,10.0,169.61943221059502,53,6190
Random QP,MOSEK,optimal,1.036086082458496,10.0,351.1134755536138,73,12284
Random QP,MOSEK,optimal,1.3794350624084473,11.0,537.2644457324878,73,12384
Random QP,MOSEK,optimal,1.2828090190887451,12.0,245.99415158202004,73,12288
Random QP,MOSEK,optimal,1.3123679161071775,11.0,233.5036641083936,73,12342
Random QP,MOSEK,optimal,1.4635889530181885,13.0,226.16120154077927,73,12356
Random QP,MOSEK,optimal,1.4148240089416504,10.0,420.6859350414125,73,12384
Random QP,MOSEK,optimal,1.4674301147460938,13.0,317.9441710633213,73,12438
Random QP,MOSEK,optimal,1.2229640483856201,11.0,364.4465456642674,73,12406
Random QP,MOSEK,optimal,1.1867561340332031,13.0,318.444985147046,73,12370
Random QP,MOSEK,optimal,1.1102280616760254,12.0,516.5118761141375,73,12350
Random QP,MOSEK,optimal,3.040012121200561,12.0,663.241933236349,103,25576
Random QP,MOSEK,optimal,3.2968318462371826,14.0,567.2282292522914,103,25516
Random QP,MOSEK,optimal,2.983644962310791,12.0,1009.5777128624536,103,25482
Random QP,MOSEK,optimal,3.3581731319427486,13.0,487.1640625793876,103,25448
Random QP,MOSEK,optimal,3.594151020050049,16.0,935.4365711868088,103,25508
Random QP,MOSEK,optimal,3.5631768703460693,13.0,532.7723585308843,103,25530
Random QP,MOSEK,optimal,2.507978916168213,11.0,720.4429105289513,103,25594
Random QP,MOSEK,optimal,3.4394640922546387,13.0,725.1202669769605,103,25534
Random QP,MOSEK,optimal,3.5435819625854488,14.0,757.5104900805237,103,25440
Random QP,MOSEK,optimal,2.8861780166625977,11.0,732.7930548017474,103,25514
Random QP,MOSEK,optimal,0.8098750114440918,16.0,1311.1870534015375,146,52538
Random QP,MOSEK,optimal,0.4825248718261719,15.0,1690.7847678293215,146,52524
Random QP,MOSEK,optimal,0.7936680316925049,14.0,1689.3493021199554,146,52582
Random QP,MOSEK,optimal,0.6565761566162109,14.0,1526.2110938322382,146,52540
Random QP,MOSEK,optimal,0.7737450599670409,13.0,1374.3313703298613,146,52570
Random QP,MOSEK,optimal,0.5621490478515625,15.0,1635.0557989289166,146,52498
Random QP,MOSEK,optimal,0.9115378856658936,16.0,1162.9366620044393,146,52604
Random QP,MOSEK,optimal,0.7828400135040283,12.0,1681.9681555419302,146,52558
Random QP,MOSEK,optimal,0.6655251979827881,15.0,1859.721615099019,146,52482
Random QP,MOSEK,optimal,0.7078139781951904,14.0,1255.786606416929,146,52470
Random QP,MOSEK,optimal,0.7886519432067871,15.0,2708.887028806728,211,110960
Random QP,MOSEK,optimal,1.3190391063690186,16.0,3175.696093469925,211,110986
Random QP,MOSEK,optimal,1.3962700366973877,19.0,3283.5229960035304,211,110918
Random QP,MOSEK,optimal,1.0160658359527588,14.0,2736.960247653301,211,110914
Random QP,MOSEK,optimal,1.1250240802764893,17.0,2396.649781813928,211,110938
Random QP,MOSEK,optimal,1.2552549839019775,17.0,3297.099029247936,211,110968
Random QP,MOSEK,optimal,0.945911169052124,16.0,2549.868564014475,211,110924
Random QP,MOSEK,optimal,1.2626008987426758,16.0,2542.117763568322,211,110948
Random QP,MOSEK,optimal,1.0561120510101318,15.0,2581.491147053624,211,110992
Random QP,MOSEK,optimal,1.0707149505615234,15.0,3237.4554826193034,211,110932
Random QP,MOSEK,optimal,2.8798940181732178,17.0,6967.992095738247,304,230956
Random QP,MOSEK,optimal,3.108119010925293,17.0,6907.080314388716,304,230924
Random QP,MOSEK,optimal,3.365042209625244,30.0,6634.481263733654,304,230968
Random QP,MOSEK,optimal,3.600849866867065,29.0,6375.5668144939855,304,230910
Random QP,MOSEK,optimal,2.043506145477295,14.0,5316.973043108943,304,230986
Random QP,MOSEK,optimal,3.7067930698394775,32.0,6420.808293816025,304,230934
Random QP,MOSEK,optimal,2.646540880203247,14.0,5924.95957323062,304,230940
Random QP,MOSEK,optimal,2.8962781429290767,20.0,5180.795947958437,304,230944
Random QP,MOSEK,optimal,2.12016201019287,14.0,6738.6079434881385,304,230960
Random QP,MOSEK,optimal,2.878227949142456,23.0,7282.278602800497,304,230954
Random QP,MOSEK,optimal,2.864771842956543,16.0,16903.902647318046,442,488410
Random QP,MOSEK,optimal,7.320491075515747,37.0,13286.533188670119,442,488400
Random QP,MOSEK,optimal,6.3667519092559814,24.0,12647.60568192971,442,488398
Random QP,MOSEK,optimal,4.521643877029419,15.0,14487.285335038918,442,488406
Random QP,MOSEK,optimal,6.211622953414918,20.0,13420.32501865318,442,488398
Random QP,MOSEK,optimal,7.375823974609375,28.0,15031.440151698025,442,488406
Random QP,MOSEK,optimal,6.918503999710082,23.0,13716.124898107875,442,488398
Random QP,MOSEK,optimal,4.341111183166504,14.0,14796.403727352099,442,488402
Random QP,MOSEK,optimal,4.790394067764282,17.0,14513.104671382107,442,488404
Random QP,MOSEK,optimal,7.268367052078247,25.0,15004.14282896196,442,488394
Random QP,MOSEK,optimal,16.824874877929688,24.0,30852.46389049261,644,1036840
Random QP,MOSEK,optimal,12.02281403541565,17.0,30689.240728037716,644,1036840
Random QP,MOSEK,optimal,15.462658882141113,19.0,31130.655084456743,644,1036838
Random QP,MOSEK,optimal,14.149878978729248,18.0,26461.535950831,644,1036840
Random QP,MOSEK,optimal,16.625580072402954,24.0,31390.41201647523,644,1036840
Random QP,MOSEK,optimal,15.311834812164307,22.0,30571.489423025727,644,1036838
Random QP,MOSEK,optimal,18.25737690925598,31.0,29012.269391975216,644,1036840
Random QP,MOSEK,optimal,19.57086181640625,47.0,27070.063261264084,644,1036840
Random QP,MOSEK,optimal,17.233750820159912,26.0,25719.546371382447,644,1036836
Random QP,MOSEK,optimal,13.763497114181519,21.0,26966.18250227837,644,1036840
Random QP,MOSEK,optimal,31.972005128860477,21.0,62564.288956729775,940,2209000
Random QP,MOSEK,optimal,29.54228401184082,19.0,60048.897034089074,940,2209000
Random QP,MOSEK,optimal,36.49976086616515,26.0,72618.65718955196,940,2209000
Random QP,MOSEK,optimal,36.513213157653816,27.0,65050.88797656126,940,2209000
Random QP,MOSEK,optimal,36.06093406677246,26.0,68758.33401827363,940,2209000
Random QP,MOSEK,optimal,36.76856207847595,25.0,74167.93137490851,940,2209000
Random QP,MOSEK,optimal,31.423290967941284,19.0,67471.15517106633,940,2209000
Random QP,MOSEK,optimal,36.46499490737915,27.0,58346.669225713624,940,2209000
Random QP,MOSEK,optimal,31.41655683517456,20.0,63708.37466404116,940,2209000
Random QP,MOSEK,optimal,34.023185968399055,22.0,80039.79408165914,940,2209000
Random QP,MOSEK,optimal,65.37626886367798,27.0,132962.93645683164,1373,4712822
Random QP,MOSEK,optimal,65.67244100570679,25.0,136508.44750003482,1373,4712822
Random QP,MOSEK,optimal,47.88950490951538,15.0,131694.64177832266,1373,4712822
Random QP,MOSEK,optimal,59.46532893180847,20.0,141049.52819321994,1373,4712822
Random QP,MOSEK,optimal,52.70643210411072,19.0,146591.84835350403,1373,4712822
Random QP,MOSEK,optimal,61.36536812782288,23.0,140703.72173239998,1373,4712822
Random QP,MOSEK,optimal,59.88287901878357,21.0,126819.72864074381,1373,4712822
Random QP,MOSEK,optimal,62.751763820648186,23.0,130567.93774493688,1373,4712822
Random QP,MOSEK,optimal,65.74729681015015,26.0,137124.10406590678,1373,4712822
Random QP,MOSEK,optimal,65.78089594841003,26.0,136637.6691990547,1373,4712822
Random QP,MOSEK,optimal,134.1175639629364,23.0,293608.65908913483,2009,10090202
Random QP,MOSEK,optimal,136.68557405471802,23.0,289416.30937258434,2009,10090202
Random QP,MOSEK,optimal,127.98131918907166,21.0,294864.1750556857,2009,10090202
Random QP,MOSEK,optimal,136.42119693756106,24.0,286479.4659970369,2009,10090202
Random QP,MOSEK,optimal,125.96015191078186,20.0,294051.34043751465,2009,10090202
Random QP,MOSEK,optimal,131.72122311592102,21.0,310412.3966118171,2009,10090202
Random QP,MOSEK,optimal,135.67547297477722,22.0,284571.46641604084,2009,10090202
Random QP,MOSEK,solver_error,112.98830509185792,,,2009,10090202
Random QP,MOSEK,optimal,136.15449905395508,23.0,281167.17502781434,2009,10090202
Random QP,MOSEK,optimal,133.45039892196658,20.0,282460.01818650303,2009,10090202
Eq QP,MOSEK,optimal,1.131814956665039,5.0,-106.24857077075714,10,35
Eq QP,MOSEK,optimal,1.141390085220337,5.0,-58.20666934807248,10,43
Eq QP,MOSEK,optimal,1.1255979537963867,4.0,-21.901897660219337,10,37
Eq QP,MOSEK,optimal,1.124634027481079,4.0,-9.656449917457783,10,35
Eq QP,MOSEK,optimal,1.1232500076293943,5.0,-164.32963115864078,10,39
Eq QP,MOSEK,optimal,1.1328678131103516,5.0,-164.62870822159658,10,35
Eq QP,MOSEK,optimal,1.1226818561553955,5.0,-102.27011212231129,10,39
Eq QP,MOSEK,optimal,1.1226840019226074,4.0,-13.843978054169355,10,33
Eq QP,MOSEK,optimal,1.1227710247039795,5.0,-137.1056185991955,10,29
Eq QP,MOSEK,optimal,1.1296939849853516,4.0,-20.42471504378782,10,37
Eq QP,MOSEK,optimal,0.0027039051055908203,5.0,-61.898966118039006,11,51
Eq QP,MOSEK,optimal,0.026713132858276367,5.0,-86.9473146617139,11,45
Eq QP,MOSEK,optimal,0.010109186172485352,5.0,-38.79269375423335,11,41
Eq QP,MOSEK,optimal,0.02855682373046875,5.0,-55.96000385075939,11,43
Eq QP,MOSEK,optimal,0.02654004096984864,3.0,2.0518204277005267,11,51
Eq QP,MOSEK,optimal,0.010976076126098631,5.0,-21.787919440471672,11,39
Eq QP,MOSEK,optimal,0.02649688720703125,5.0,-87.64786813175982,11,45
Eq QP,MOSEK,optimal,0.02700209617614746,5.0,-145.28589074982108,11,43
Eq QP,MOSEK,optimal,0.011307001113891602,5.0,-26.45541997197413,11,35
Eq QP,MOSEK,optimal,0.006639957427978516,4.0,-16.975687482469795,11,43
Eq QP,MOSEK,optimal,0.005431890487670898,5.0,-58.888065869830534,12,58
Eq QP,MOSEK,optimal,0.01335287094116211,5.0,-70.60403227283432,12,44
Eq QP,MOSEK,optimal,0.006932973861694336,4.0,-16.584037850349088,12,48
Eq QP,MOSEK,optimal,0.006122112274169922,5.0,-25.47812088975897,12,52
Eq QP,MOSEK,optimal,0.006927967071533203,5.0,-32.52968407549771,12,56
Eq QP,MOSEK,optimal,0.005482912063598633,4.0,-13.650502112655705,12,48
Eq QP,MOSEK,optimal,0.006100177764892578,4.0,-17.260520940337045,12,44
Eq QP,MOSEK,optimal,0.0048828125,5.0,-30.13160767606307,12,52
Eq QP,MOSEK,optimal,0.004972934722900391,4.0,-21.74078740909161,12,52
Eq QP,MOSEK,optimal,0.014736890792846681,5.0,-25.968020757965064,12,48
Eq QP,MOSEK,optimal,0.006866216659545898,5.0,-222.1342017472461,13,64
Eq QP,MOSEK,optimal,0.0036559104919433602,4.0,-8.447643295999116,13,66
Eq QP,MOSEK,optimal,0.002845048904418945,4.0,-19.83077408607836,13,74
Eq QP,MOSEK,optimal,0.0028259754180908203,4.0,-4.588101552681843,13,60
Eq QP,MOSEK,optimal,0.003993988037109375,5.0,-37.543391940340534,13,54
Eq QP,MOSEK,optimal,0.014228105545043944,5.0,-20.044078771225678,13,60
Eq QP,MOSEK,optimal,0.004287004470825195,5.0,-35.525226152740565,13,62
Eq QP,MOSEK,optimal,0.009508848190307615,4.0,-2.5116488935264023,13,64
Eq QP,MOSEK,optimal,0.0077610015869140625,5.0,-148.39719373849027,13,56
Eq QP,MOSEK,optimal,0.012330055236816406,4.0,-9.59457143464499,13,62
Eq QP,MOSEK,optimal,0.0029239654541015625,5.0,-63.50570614157157,15,90
Eq QP,MOSEK,optimal,0.008867979049682617,4.0,-4.983428982035151,15,100
Eq QP,MOSEK,optimal,0.005128860473632813,4.0,-11.960328344875586,15,84
Eq QP,MOSEK,optimal,0.011106014251708984,4.0,0.9418700025333012,15,96
Eq QP,MOSEK,optimal,0.008108854293823242,5.0,-28.282277384455284,15,90
Eq QP,MOSEK,optimal,0.01355600357055664,3.0,-0.8870640640128924,15,86
Eq QP,MOSEK,optimal,0.009943008422851562,3.0,-4.399228998704245,15,94
Eq QP,MOSEK,optimal,0.008178949356079102,5.0,-23.36849698850807,15,88
Eq QP,MOSEK,optimal,0.0038089752197265625,5.0,-146.16930971936102,15,84
Eq QP,MOSEK,optimal,0.006875991821289063,5.0,-130.43503721676242,15,90
Eq QP,MOSEK,optimal,0.004936933517456055,4.0,1.5933609458793754,18,150
Eq QP,MOSEK,optimal,0.005445957183837891,4.0,-1.876847749311905,18,132
Eq QP,MOSEK,optimal,0.02016615867614746,5.0,-163.38904891434166,18,152
Eq QP,MOSEK,optimal,0.01570296287536621,5.0,-28.528603255677535,18,142
Eq QP,MOSEK,optimal,0.003244161605834961,4.0,-24.20251473693397,18,148
Eq QP,MOSEK,optimal,0.003379106521606445,4.0,7.2872835572138435,18,150
Eq QP,MOSEK,optimal,0.004458904266357422,4.0,-2.6228305675379,18,140
Eq QP,MOSEK,optimal,0.004407167434692383,4.0,0.14774627226551118,18,160
Eq QP,MOSEK,optimal,0.002935886383056641,4.0,-24.425130707373622,18,132
Eq QP,MOSEK,optimal,0.003319978713989258,5.0,8.806886112320269,18,136
Eq QP,MOSEK,optimal,0.006173849105834961,4.0,0.7387233272287723,23,246
Eq QP,MOSEK,optimal,0.003921985626220703,3.0,2.453430989322881,23,260
Eq QP,MOSEK,optimal,0.011802911758422852,4.0,-8.019167100780034,23,276
Eq QP,MOSEK,optimal,0.007475852966308594,4.0,-5.523696534386794,23,264
Eq QP,MOSEK,optimal,0.013525009155273438,5.0,-40.01998147908351,23,266
Eq QP,MOSEK,optimal,0.011566877365112305,4.0,4.656218983331518,23,310
Eq QP,MOSEK,optimal,0.003728151321411133,4.0,10.080248125565234,23,248
Eq QP,MOSEK,optimal,0.005123138427734375,4.0,-8.974081499962299,23,278
Eq QP,MOSEK,optimal,0.007193803787231445,4.0,3.36594894816898,23,238
Eq QP,MOSEK,optimal,0.006353139877319336,4.0,-5.983192843229867,23,260
Eq QP,MOSEK,optimal,0.006030797958374024,4.0,5.833066279807304,29,493
Eq QP,MOSEK,optimal,0.005807161331176758,4.0,-7.483285075644482,29,493
Eq QP,MOSEK,optimal,0.018071889877319336,4.0,13.116156064363606,29,501
Eq QP,MOSEK,optimal,0.004782915115356445,5.0,-24.342780558602602,29,469
Eq QP,MOSEK,optimal,0.00492405891418457,4.0,5.298510127401982,29,471
Eq QP,MOSEK,optimal,0.003549814224243164,4.0,-5.518453108075348,29,479
Eq QP,MOSEK,optimal,0.004401206970214844,4.0,5.557969999392881,29,487
Eq QP,MOSEK,optimal,0.007652997970581055,5.0,-46.111340617569844,29,501
Eq QP,MOSEK,optimal,0.0032351016998291016,4.0,11.1785238378638,29,463
Eq QP,MOSEK,optimal,0.005655050277709961,4.0,5.965643860954515,29,495
Eq QP,MOSEK,optimal,0.004215002059936523,4.0,1.1533511563437209,39,1034
Eq QP,MOSEK,optimal,0.01619100570678711,4.0,4.156197762825503,39,1034
Eq QP,MOSEK,optimal,0.003966093063354492,4.0,17.340254823291676,39,1030
Eq QP,MOSEK,optimal,0.01116013526916504,4.0,1.1299876207774489,39,996
Eq QP,MOSEK,optimal,0.012125968933105469,4.0,23.183453976727556,39,1050
Eq QP,MOSEK,optimal,0.02048182487487793,4.0,24.51647494749411,39,990
Eq QP,MOSEK,optimal,0.003968954086303711,4.0,10.2652244822395,39,1022
Eq QP,MOSEK,optimal,0.007180929183959961,4.0,9.207632715745014,39,1082
Eq QP,MOSEK,optimal,0.010696887969970705,4.0,17.190170514302135,39,1060
Eq QP,MOSEK,optimal,0.01593303680419922,4.0,15.752367822690385,39,1056
Eq QP,MOSEK,optimal,0.0229949951171875,4.0,27.066381341186272,53,2261
Eq QP,MOSEK,optimal,0.014757871627807615,5.0,89.03189739273769,53,2201
Eq QP,MOSEK,optimal,0.02475500106811524,5.0,44.156437567242854,53,2253
Eq QP,MOSEK,optimal,0.012009859085083008,4.0,43.18993988366592,53,2239
Eq QP,MOSEK,optimal,0.010893821716308594,4.0,24.89725587022447,53,2119
Eq QP,MOSEK,optimal,0.019566059112548828,4.0,23.819178518733963,53,2145
Eq QP,MOSEK,optimal,0.02159595489501953,4.0,23.565134324681033,53,2171
Eq QP,MOSEK,optimal,0.017926931381225586,4.0,14.989985884718322,53,2123
Eq QP,MOSEK,optimal,0.018890857696533203,5.0,62.06418042104436,53,2159
Eq QP,MOSEK,optimal,0.01860594749450684,5.0,64.89260391950046,53,2183
Eq QP,MOSEK,optimal,0.007791042327880859,4.0,37.33059063590486,73,4685
Eq QP,MOSEK,optimal,0.06729984283447266,4.0,83.41193405476895,73,4785
Eq QP,MOSEK,optimal,0.06560802459716797,4.0,120.26139520435773,73,4689
Eq QP,MOSEK,optimal,0.011219024658203123,4.0,80.82749336902164,73,4743
Eq QP,MOSEK,optimal,0.01787281036376953,5.0,128.27205926613064,73,4757
Eq QP,MOSEK,optimal,0.006845951080322266,4.0,68.00261624798135,73,4785
Eq QP,MOSEK,optimal,0.06766390800476074,5.0,132.14332817950344,73,4839
Eq QP,MOSEK,optimal,0.015649080276489258,5.0,140.722280274489,73,4807
Eq QP,MOSEK,optimal,0.012349843978881836,5.0,76.82390475103792,73,4771
Eq QP,MOSEK,optimal,0.06451702117919922,4.0,79.11949976053704,73,4751
Eq QP,MOSEK,optimal,0.02826690673828125,4.0,228.260455273361,103,10450
Eq QP,MOSEK,optimal,0.014488935470581056,4.0,141.27656755688503,103,10390
Eq QP,MOSEK,optimal,0.017293930053710938,5.0,151.09380137390357,103,10356
Eq QP,MOSEK,optimal,0.014872789382934569,5.0,131.38184845596535,103,10322
Eq QP,MOSEK,optimal,0.06895303726196289,5.0,222.1956098606973,103,10382
Eq QP,MOSEK,optimal,0.011638164520263672,5.0,58.952748574044506,103,10404
Eq QP,MOSEK,optimal,0.02634406089782715,5.0,218.80167068263364,103,10468
Eq QP,MOSEK,optimal,0.012814044952392578,5.0,230.58090805325068,103,10408
Eq QP,MOSEK,optimal,0.024203062057495117,4.0,254.20329296887382,103,10314
Eq QP,MOSEK,optimal,0.03464198112487793,5.0,175.33775539705982,103,10388
Eq QP,MOSEK,optimal,0.05116105079650879,4.0,353.087861246913,146,22162
Eq QP,MOSEK,optimal,0.0630941390991211,4.0,394.3730740027789,146,22148
Eq QP,MOSEK,optimal,0.09436798095703124,4.0,279.3485126161563,146,22206
Eq QP,MOSEK,optimal,0.058733940124511726,4.0,209.359864889014,146,22164
Eq QP,MOSEK,optimal,0.08028006553649902,4.0,239.2239008733096,146,22194
Eq QP,MOSEK,optimal,0.08315515518188478,4.0,339.2063419357706,146,22122
Eq QP,MOSEK,optimal,0.04853391647338867,4.0,396.85023422991725,146,22228
Eq QP,MOSEK,optimal,0.08502912521362305,4.0,290.1152979947374,146,22182
Eq QP,MOSEK,optimal,0.08580207824707031,4.0,534.7261409113379,146,22106
Eq QP,MOSEK,optimal,0.07537388801574707,4.0,329.390712727216,146,22094
Eq QP,MOSEK,optimal,0.18039178848266602,4.0,627.8072445763362,211,47502
Eq QP,MOSEK,optimal,0.18663692474365234,5.0,1019.0548552316741,211,47528
Eq QP,MOSEK,optimal,0.16401386260986328,4.0,915.9174207058054,211,47460
Eq QP,MOSEK,optimal,0.2051219940185547,4.0,873.0929305699304,211,47456
Eq QP,MOSEK,optimal,0.2117359638214112,5.0,777.0661209465193,211,47480
Eq QP,MOSEK,optimal,0.1983740329742432,5.0,1146.084902751861,211,47510
Eq QP,MOSEK,optimal,0.0937190055847168,4.0,731.0432516524977,211,47466
Eq QP,MOSEK,optimal,0.20602202415466309,4.0,648.1550497630008,211,47490
Eq QP,MOSEK,optimal,0.22009587287902832,5.0,679.5709184138608,211,47534
Eq QP,MOSEK,optimal,0.15161395072937012,4.0,671.7969183384367,211,47474
Eq QP,MOSEK,optimal,0.5759050846099854,5.0,1665.690233973976,304,99263
Eq QP,MOSEK,optimal,0.3998849391937256,4.0,1626.0325075253247,304,99231
Eq QP,MOSEK,optimal,0.620136022567749,4.0,1924.004761672648,304,99275
Eq QP,MOSEK,optimal,0.6254198551177979,5.0,1966.4768169074546,304,99217
Eq QP,MOSEK,optimal,0.4952270984649658,4.0,1518.4251932967597,304,99293
Eq QP,MOSEK,optimal,0.6783859729766846,8.0,1630.1543169643744,304,99241
Eq QP,MOSEK,optimal,0.6281380653381348,4.0,2383.2588725559617,304,99247
Eq QP,MOSEK,optimal,0.6522388458251953,5.0,1313.5083484507766,304,99251
Eq QP,MOSEK,optimal,0.7011771202087402,8.0,2266.180402826435,304,99267
Eq QP,MOSEK,optimal,0.4921090602874756,4.0,1662.1453508910024,304,99261
Eq QP,MOSEK,optimal,0.3006079196929932,4.0,3565.8288364996492,442,210016
Eq QP,MOSEK,optimal,0.3987619876861572,4.0,3041.1767386326333,442,210006
Eq QP,MOSEK,optimal,0.4148170948028565,4.0,3349.367054004386,442,210004
Eq QP,MOSEK,optimal,0.669173002243042,4.0,3570.827641472374,442,210012
Eq QP,MOSEK,optimal,0.6981070041656494,5.0,3248.3088569722695,442,210004
Eq QP,MOSEK,optimal,0.6143918037414551,5.0,3866.2652194673706,442,210012
Eq QP,MOSEK,optimal,0.3189530372619629,4.0,3127.0734400506617,442,210004
Eq QP,MOSEK,optimal,0.6267161369323729,4.0,3834.9686842985466,442,210008
Eq QP,MOSEK,optimal,0.40419602394104,4.0,3430.6394512252837,442,210010
Eq QP,MOSEK,optimal,0.7084598541259766,4.0,3208.4365494836097,442,210000
Eq QP,MOSEK,optimal,1.251204013824463,4.0,6411.955170831601,644,445841
Eq QP,MOSEK,optimal,1.037387132644653,4.0,7801.8606726764465,644,445841
Eq QP,MOSEK,optimal,1.3763411045074463,4.0,7338.988659013346,644,445839
Eq QP,MOSEK,optimal,1.372594118118286,4.0,6762.033219550384,644,445841
Eq QP,MOSEK,optimal,1.4030659198760986,5.0,6917.215087300589,644,445841
Eq QP,MOSEK,optimal,1.4195950031280518,4.0,8289.65124400852,644,445839
Eq QP,MOSEK,optimal,1.2336912155151367,4.0,7127.585274019397,644,445841
Eq QP,MOSEK,optimal,0.8421940803527832,4.0,6613.49944449837,644,445841
Eq QP,MOSEK,optimal,1.462960958480835,8.0,9016.470834550317,644,445837
Eq QP,MOSEK,optimal,1.2585229873657229,4.0,7344.592893248572,644,445841
Eq QP,MOSEK,optimal,4.541954040527344,4.0,17491.155712093852,940,949870
Eq QP,MOSEK,optimal,4.638778924942017,4.0,16853.080311967544,940,949870
Eq QP,MOSEK,optimal,4.5593860149383545,4.0,17104.797224713042,940,949870
Eq QP,MOSEK,optimal,4.581640005111693,4.0,21846.15168839768,940,949870
Eq QP,MOSEK,optimal,4.373228073120116,4.0,15774.376644362972,940,949870
Eq QP,MOSEK,optimal,4.873893976211548,4.0,19112.66128231657,940,949870
Eq QP,MOSEK,optimal,4.3581199645996085,4.0,14504.248082684391,940,949870
Eq QP,MOSEK,optimal,4.938524961471559,5.0,18505.8535514872,940,949870
Eq QP,MOSEK,optimal,4.337956190109253,4.0,17174.09576102298,940,949870
Eq QP,MOSEK,optimal,4.212961912155151,4.0,18568.930924413413,940,949870
Eq QP,MOSEK,optimal,9.497040987014769,4.0,36614.983115134135,1373,2026410
Eq QP,MOSEK,optimal,9.480066061019896,4.0,40212.74745594732,1373,2026410
Eq QP,MOSEK,optimal,9.490492105484007,4.0,32922.075168109484,1373,2026410
Eq QP,MOSEK,optimal,9.248735904693604,4.0,34304.05393303062,1373,2026410
Eq QP,MOSEK,optimal,9.048793077468874,4.0,42325.185463484035,1373,2026410
Eq QP,MOSEK,optimal,8.515805959701536,4.0,33739.43046175799,1373,2026410
Eq QP,MOSEK,optimal,10.65375518798828,9.0,35350.81808557732,1373,2026410
Eq QP,MOSEK,optimal,9.423920154571533,4.0,33981.96929565993,1373,2026410
Eq QP,MOSEK,optimal,9.192909955978395,4.0,32976.163631856645,1373,2026410
Eq QP,MOSEK,optimal,9.325767040252686,4.0,35531.12024780598,1373,2026410
Eq QP,MOSEK,optimal,21.62705492973328,4.0,68527.42449564635,2009,4338636
Eq QP,MOSEK,optimal,16.46659207344055,4.0,73434.50197328736,2009,4338636
Eq QP,MOSEK,optimal,21.153051137924194,4.0,78472.47988432705,2009,4338636
Eq QP,MOSEK,optimal,21.5631320476532,4.0,75575.51627979023,2009,4338636
Eq QP,MOSEK,optimal,20.773721933364868,4.0,68389.89735240303,2009,4338636
Eq QP,MOSEK,optimal,17.211215019226074,4.0,72592.04236055224,2009,4338636
Eq QP,MOSEK,optimal,21.997825860977173,4.0,72482.80363637615,2009,4338636
Eq QP,MOSEK,optimal,22.531553983688354,4.0,70494.93309649803,2009,4338636
Eq QP,MOSEK,optimal,21.629910945892334,4.0,78115.754556039,2009,4338636
Eq QP,MOSEK,optimal,21.808330059051514,4.0,79907.57863821552,2009,4338636
Portfolio,MOSEK,optimal,1.2562620639801023,13.0,-3.194374962299701,5,2760
Portfolio,MOSEK,optimal,1.25553297996521,11.0,-2.2568843524564484,5,2760
Portfolio,MOSEK,optimal,1.2545390129089355,11.0,-2.253242008390389,5,2760
Portfolio,MOSEK,optimal,1.2560489177703855,14.0,-2.1594075952139,5,2760
Portfolio,MOSEK,optimal,1.2649550437927246,11.0,-2.4344871635972583,5,2760
Portfolio,MOSEK,optimal,1.2587668895721436,11.0,-2.237937134811049,5,2760
Portfolio,MOSEK,optimal,1.2548580169677734,12.0,-2.70006443366589,5,2760
Portfolio,MOSEK,optimal,1.2653310298919678,14.0,-2.1079957732809778,5,2760
Portfolio,MOSEK,optimal,1.2545750141143799,11.0,-1.978583848086015,5,2760
Portfolio,MOSEK,optimal,1.2654519081115725,13.0,-2.4384023988317725,5,2760
Portfolio,MOSEK,optimal,0.05756688117980958,13.0,-2.9518930874396636,6,3612
Portfolio,MOSEK,optimal,0.06804108619689941,14.0,-2.216437269319569,6,3612
Portfolio,MOSEK,optimal,0.07150006294250487,12.0,-2.143363829175028,6,3612
Portfolio,MOSEK,optimal,0.06810283660888672,14.0,-1.9381015744463508,6,3612
Portfolio,MOSEK,optimal,0.04530787467956543,10.0,-2.7252498760674566,6,3612
Portfolio,MOSEK,optimal,0.0754539966583252,11.0,-3.03793969409975,6,3612
Portfolio,MOSEK,optimal,0.049140214920043945,12.0,-2.1578128595832986,6,3612
Portfolio,MOSEK,optimal,0.07307314872741699,14.0,-2.588433101277283,6,3612
Portfolio,MOSEK,optimal,0.044795989990234375,12.0,-2.200945849788257,6,3612
Portfolio,MOSEK,optimal,0.031205177307128906,12.0,-2.326822702021833,6,3612
Portfolio,MOSEK,optimal,0.06640005111694336,14.0,-2.6408640143411763,7,4564
Portfolio,MOSEK,optimal,0.06296491622924805,12.0,-2.366689950963094,7,4564
Portfolio,MOSEK,optimal,0.06951093673706055,13.0,-2.7074676650401126,7,4564
Portfolio,MOSEK,optimal,0.056890010833740234,13.0,-2.481375846603125,7,4564
Portfolio,MOSEK,optimal,0.06085395812988281,12.0,-2.191716452764405,7,4564
Portfolio,MOSEK,optimal,0.04367804527282715,14.0,-2.174968445675269,7,4564
Portfolio,MOSEK,optimal,0.04006481170654297,12.0,-2.872842381066586,7,4564
Portfolio,MOSEK,optimal,0.04636192321777344,13.0,-2.473241596528933,7,4564
Portfolio,MOSEK,optimal,0.06795501708984375,14.0,-2.3945913088633444,7,4564
Portfolio,MOSEK,optimal,0.06081485748291016,13.0,-2.4200306036989456,7,4564
Portfolio,MOSEK,optimal,0.06936979293823242,13.0,-2.1880367320690337,8,5616
Portfolio,MOSEK,optimal,0.03672099113464356,14.0,-2.5429363947864103,8,5616
Portfolio,MOSEK,optimal,0.08927679061889647,14.0,-2.441555547913254,8,5616
Portfolio,MOSEK,optimal,0.07140898704528809,15.0,-2.49199307930002,8,5616
Portfolio,MOSEK,optimal,0.08693790435791016,10.0,-2.9201412427424893,8,5616
Portfolio,MOSEK,optimal,0.08842682838439941,12.0,-2.1991176173965656,8,5616
Portfolio,MOSEK,optimal,0.08067202568054199,12.0,-2.718760613151117,8,5616
Portfolio,MOSEK,optimal,0.11278104782104492,13.0,-2.2676930533419646,8,5616
Portfolio,MOSEK,optimal,0.05681109428405761,14.0,-2.07855163378359,8,5616
Portfolio,MOSEK,optimal,0.09897398948669434,13.0,-2.5036647938671344,8,5616
Portfolio,MOSEK,optimal,0.07974100112915039,13.0,-2.404897558204868,9,6768
Portfolio,MOSEK,optimal,0.04122185707092285,12.0,-2.330205561059587,9,6768
Portfolio,MOSEK,optimal,0.03706812858581543,13.0,-2.235051423702085,9,6768
Portfolio,MOSEK,optimal,0.07714104652404785,15.0,-2.098818426021424,9,6768
Portfolio,MOSEK,optimal,0.037463903427124016,12.0,-2.4342599046770017,9,6768
Portfolio,MOSEK,optimal,0.07765698432922362,12.0,-2.7319165762872504,9,6768
Portfolio,MOSEK,optimal,0.027807950973510742,12.0,-2.7299592797580203,9,6768
Portfolio,MOSEK,optimal,0.058893918991088874,14.0,-2.3993346429451767,9,6768
Portfolio,MOSEK,optimal,0.06760692596435547,12.0,-2.6601642317479977,9,6768
Portfolio,MOSEK,optimal,0.04904603958129883,12.0,-2.387529106028751,9,6768
Portfolio,MOSEK,optimal,0.12478804588317872,12.0,-2.5246545764624826,10,8020
Portfolio,MOSEK,optimal,0.13975906372070312,15.0,-2.4903826335428527,10,8020
Portfolio,MOSEK,optimal,0.12985801696777344,13.0,-2.7462986848757898,10,8020
Portfolio,MOSEK,optimal,0.14808392524719238,15.0,-2.963205579377438,10,8020
Portfolio,MOSEK,optimal,0.10263586044311523,12.0,-2.750132503110983,10,8020
Portfolio,MOSEK,optimal,0.06739616394042969,16.0,-2.525288555589112,10,8020
Portfolio,MOSEK,optimal,0.14480996131896973,12.0,-2.347578255747266,10,8020
Portfolio,MOSEK,optimal,0.13573312759399414,13.0,-2.6398733990813,10,8020
Portfolio,MOSEK,optimal,0.14810419082641602,13.0,-2.4705796779096154,10,8020
Portfolio,MOSEK,optimal,0.08519697189331055,12.0,-2.6589235559433915,10,8020
Portfolio,MOSEK,optimal,0.0926949977874756,14.0,-2.5858807746430954,12,10824
Portfolio,MOSEK,optimal,0.06880402565002441,11.0,-2.678259080176126,12,10824
Portfolio,MOSEK,optimal,0.1099998950958252,13.0,-2.7899601519436414,12,10824
Portfolio,MOSEK,optimal,0.08148312568664551,14.0,-2.5225754880187554,12,10824
Portfolio,MOSEK,optimal,0.10117006301879884,14.0,-2.363402641109221,12,10824
Portfolio,MOSEK,optimal,0.13647699356079102,13.0,-2.6021965509028213,12,10824
Portfolio,MOSEK,optimal,0.08655095100402832,13.0,-2.502813489551748,12,10824
Portfolio,MOSEK,optimal,0.10034489631652832,14.0,-2.4303358560352404,12,10824
Portfolio,MOSEK,optimal,0.10023117065429688,14.0,-2.6624228896916944,12,10824
Portfolio,MOSEK,optimal,0.05752110481262208,18.0,-2.5891739309715995,12,10824
Portfolio,MOSEK,optimal,0.14023995399475098,12.0,-3.2889304280699503,14,14028
Portfolio,MOSEK,optimal,0.15142202377319336,13.0,-2.463614233287963,14,14028
Portfolio,MOSEK,optimal,0.18511104583740234,13.0,-2.421367084230297,14,14028
Portfolio,MOSEK,optimal,0.1572120189666748,14.0,-2.4811583941437028,14,14028
Portfolio,MOSEK,optimal,0.1468820571899414,15.0,-2.752149581907378,14,14028
Portfolio,MOSEK,optimal,0.16907882690429688,14.0,-2.408251937216552,14,14028
Portfolio,MOSEK,optimal,0.1006321907043457,13.0,-2.395687827861293,14,14028
Portfolio,MOSEK,optimal,0.1584329605102539,15.0,-2.649125641690853,14,14028
Portfolio,MOSEK,optimal,0.15918183326721191,13.0,-2.8119696650916457,14,14028
Portfolio,MOSEK,optimal,0.1766059398651123,14.0,-2.352167211176337,14,14028
Portfolio,MOSEK,optimal,0.2680399417877197,14.0,-2.3628560909788883,16,17632
Portfolio,MOSEK,optimal,0.2386288642883301,14.0,-2.7942272931915424,16,17632
Portfolio,MOSEK,optimal,0.1505289077758789,14.0,-2.4606849099545998,16,17632
Portfolio,MOSEK,optimal,0.24288702011108398,15.0,-2.360610671472311,16,17632
Portfolio,MOSEK,optimal,0.08422088623046875,15.0,-2.654048990240355,16,17632
Portfolio,MOSEK,optimal,0.24581003189086914,14.0,-2.2587790811742265,16,17632
Portfolio,MOSEK,optimal,0.22258996963500974,13.0,-2.5018582453660416,16,17632
Portfolio,MOSEK,optimal,0.2408418655395508,14.0,-2.602550306872554,16,17632
Portfolio,MOSEK,optimal,0.20856618881225586,13.0,-2.4668487563134818,16,17632
Portfolio,MOSEK,optimal,0.09014511108398438,15.0,-2.553351131970229,16,17632
Portfolio,MOSEK,optimal,0.22527217864990234,12.0,-2.5694176167161284,20,26040
Portfolio,MOSEK,optimal,0.25108909606933594,16.0,-2.4708791855720595,20,26040
Portfolio,MOSEK,optimal,0.10538196563720703,15.0,-2.4624545530588264,20,26040
Portfolio,MOSEK,optimal,0.2283899784088135,16.0,-2.550515590658816,20,26040
Portfolio,MOSEK,optimal,0.13925790786743164,15.0,-2.3864599804500686,20,26040
Portfolio,MOSEK,optimal,0.25257015228271484,15.0,-2.361890709776973,20,26040
Portfolio,MOSEK,optimal,0.19543910026550293,14.0,-2.6822272590036023,20,26040
Portfolio,MOSEK,optimal,0.07993888854980469,13.0,-2.5352124718504503,20,26040
Portfolio,MOSEK,optimal,0.19971990585327148,15.0,-2.553748016692615,20,26040
Portfolio,MOSEK,optimal,0.2444109916687012,15.0,-2.6846488314385057,20,26040
Portfolio,MOSEK,optimal,0.3716628551483154,15.0,-2.6186321544870568,24,36048
Portfolio,MOSEK,optimal,0.33843207359313965,14.0,-2.531526776341911,24,36048
Portfolio,MOSEK,optimal,0.3751790523529053,14.0,-2.39340155893856,24,36048
Portfolio,MOSEK,optimal,0.3760979175567627,15.0,-2.3243920513086582,24,36048
Portfolio,MOSEK,optimal,0.2963900566101074,15.0,-2.5694321933541047,24,36048
Portfolio,MOSEK,optimal,0.31322813034057617,15.0,-2.6330037834611284,24,36048
Portfolio,MOSEK,optimal,0.16562581062316895,14.0,-2.4456874938052584,24,36048
Portfolio,MOSEK,optimal,0.2983498573303223,21.0,-2.4646998651851004,24,36048
Portfolio,MOSEK,optimal,0.3491370677947998,15.0,-2.640963008919095,24,36048
Portfolio,MOSEK,optimal,0.31638503074646,13.0,-2.5189518178240045,24,36048
Portfolio,MOSEK,optimal,0.35733509063720703,15.0,-2.7927506706994802,28,47656
Portfolio,MOSEK,optimal,0.3194899559020996,15.0,-2.7106866114320223,28,47656
Portfolio,MOSEK,optimal,0.3365111351013184,15.0,-2.900555501180288,28,47656
Portfolio,MOSEK,optimal,0.20853710174560547,14.0,-2.6925188814908285,28,47656
Portfolio,MOSEK,optimal,0.2918391227722168,16.0,-2.4841576663289247,28,47656
Portfolio,MOSEK,optimal,0.3795430660247803,16.0,-2.4337513683114373,28,47656
Portfolio,MOSEK,optimal,0.3207337856292725,15.0,-2.64161659962715,28,47656
Portfolio,MOSEK,optimal,0.4095420837402344,16.0,-2.7320541251988204,28,47656
Portfolio,MOSEK,optimal,0.2645998001098633,15.0,-2.429335186712512,28,47656
Portfolio,MOSEK,optimal,0.4060180187225342,15.0,-2.5729925629081887,28,47656
Portfolio,MOSEK,optimal,0.455786943435669,15.0,-2.6022873973740603,35,71820
Portfolio,MOSEK,optimal,0.4063839912414551,14.0,-2.494188986376769,35,71820
Portfolio,MOSEK,optimal,0.3081400394439697,15.0,-2.6950465987798315,35,71820
Portfolio,MOSEK,optimal,0.29942989349365234,14.0,-2.5809441588830047,35,71820
Portfolio,MOSEK,optimal,0.4314467906951904,14.0,-2.5544593622138327,35,71820
Portfolio,MOSEK,optimal,0.4580371379852295,16.0,-2.6356434835641065,35,71820
Portfolio,MOSEK,optimal,0.441910982131958,15.0,-2.6414513541407985,35,71820
Portfolio,MOSEK,optimal,0.3001711368560791,14.0,-2.5412210566668034,35,71820
Portfolio,MOSEK,optimal,0.33110499382019043,16.0,-2.5236013469946856,35,71820
Portfolio,MOSEK,optimal,0.3069581985473633,15.0,-2.513043770815365,35,71820
Portfolio,MOSEK,optimal,0.5530979633331299,14.0,-2.6886160895680224,43,105436
Portfolio,MOSEK,optimal,0.9168260097503662,13.0,-2.585960858784348,43,105436
Portfolio,MOSEK,optimal,0.8681590557098389,13.0,-2.6092977974737828,43,105436
Portfolio,MOSEK,optimal,0.8778409957885742,13.0,-2.5562553295732804,43,105436
Portfolio,MOSEK,optimal,0.8942039012908936,13.0,-2.6064399180366515,43,105436
Portfolio,MOSEK,optimal,0.7473518848419191,13.0,-2.543528656163002,43,105436
Portfolio,MOSEK,optimal,0.6875851154327393,16.0,-2.556947873325749,43,105436
Portfolio,MOSEK,optimal,0.3808269500732422,13.0,-2.5864858461053437,43,105436
Portfolio,MOSEK,optimal,0.6629869937896729,13.0,-2.5967627992764744,43,105436
Portfolio,MOSEK,optimal,0.7937829494476318,13.0,-2.5127748798823237,43,105436
Portfolio,MOSEK,optimal,0.8355469703674316,14.0,-2.611213839693082,52,150904
Portfolio,MOSEK,optimal,0.6695280075073242,14.0,-2.463339527437451,52,150904
Portfolio,MOSEK,optimal,0.9018990993499756,13.0,-2.5409360899939792,52,150904
Portfolio,MOSEK,optimal,0.9147989749908448,13.0,-2.6207053887553684,52,150904
Portfolio,MOSEK,optimal,0.8106589317321777,12.0,-2.555576787012284,52,150904
Portfolio,MOSEK,optimal,0.9094309806823728,14.0,-2.7176019111497793,52,150904
Portfolio,MOSEK,optimal,0.785783052444458,12.0,-2.7127227998301,52,150904
Portfolio,MOSEK,optimal,0.7784290313720703,14.0,-2.6559814267046784,52,150904
Portfolio,MOSEK,optimal,0.8865809440612793,13.0,-2.6203594428672097,52,150904
Portfolio,MOSEK,optimal,0.8248817920684814,13.0,-2.560286925532295,52,150904
Portfolio,MOSEK,optimal,1.195863962173462,15.0,-2.7440668376231097,65,230880
Portfolio,MOSEK,optimal,1.1631848812103271,12.0,-2.5580986439354936,65,230880
Portfolio,MOSEK,optimal,1.149554967880249,14.0,-2.4918571491182817,65,230880
Portfolio,MOSEK,optimal,0.5082979202270508,14.0,-2.728840868437108,65,230880
Portfolio,MOSEK,optimal,1.1456048488616943,15.0,-2.700211617283575,65,230880
Portfolio,MOSEK,optimal,1.1183431148529053,14.0,-2.663257485171309,65,230880
Portfolio,MOSEK,optimal,1.195340871810913,14.0,-2.47350841527087,65,230880
Portfolio,MOSEK,optimal,1.1730220317840576,14.0,-2.6559457307838694,65,230880
Portfolio,MOSEK,optimal,1.0618119239807131,13.0,-2.6757673951308645,65,230880
Portfolio,MOSEK,optimal,1.1435232162475586,15.0,-2.4628720639446766,65,230880
Portfolio,MOSEK,optimal,2.1048119068145748,14.0,-2.707992065594888,80,344160
Portfolio,MOSEK,optimal,2.079002141952514,14.0,-2.5441995422353623,80,344160
Portfolio,MOSEK,optimal,1.7140710353851318,13.0,-2.571838488057311,80,344160
Portfolio,MOSEK,optimal,2.184002161026001,13.0,-2.4411715027334373,80,344160
Portfolio,MOSEK,optimal,2.142574071884156,12.0,-2.6646081062351628,80,344160
Portfolio,MOSEK,optimal,2.186328887939453,12.0,-2.4913909498236424,80,344160
Portfolio,MOSEK,optimal,1.990882873535156,13.0,-2.60811176811971,80,344160
Portfolio,MOSEK,optimal,2.0315511226654053,13.0,-2.507911970745768,80,344160
Portfolio,MOSEK,optimal,2.2113678455352783,12.0,-2.548056540322997,80,344160
Portfolio,MOSEK,optimal,2.3228759765625,15.0,-2.6616464679374974,80,344160
Portfolio,MOSEK,optimal,2.2405121326446533,13.0,-2.6322190118080013,99,519948
Portfolio,MOSEK,optimal,2.7593920230865483,11.0,-2.698521135303632,99,519948
Portfolio,MOSEK,optimal,2.1956009864807133,12.0,-2.6117596705364936,99,519948
Portfolio,MOSEK,optimal,3.0015339851379395,12.0,-2.723336573656985,99,519948
Portfolio,MOSEK,optimal,3.0393400192260738,12.0,-2.7245170101506826,99,519948
Portfolio,MOSEK,optimal,3.0913600921630864,13.0,-2.602415662655297,99,519948
Portfolio,MOSEK,optimal,2.8626601696014404,14.0,-2.6000085726073388,99,519948
Portfolio,MOSEK,optimal,3.2586212158203125,13.0,-2.6675145719465694,99,519948
Portfolio,MOSEK,optimal,3.054600954055786,13.0,-2.607837766227376,99,519948
Portfolio,MOSEK,optimal,2.777179002761841,13.0,-2.668725435281995,99,519948
Portfolio,MOSEK,optimal,4.150598049163818,14.0,-2.554924328719395,124,806248
Portfolio,MOSEK,optimal,4.396801948547363,13.0,-2.5649274642294504,124,806248
Portfolio,MOSEK,optimal,4.648565053939818,13.0,-2.678696128677942,124,806248
Portfolio,MOSEK,optimal,4.2238609790802,13.0,-2.6149839108106216,124,806248
Portfolio,MOSEK,optimal,4.261278152465819,14.0,-2.597845841879598,124,806248
Portfolio,MOSEK,optimal,4.179612159729004,15.0,-2.6384953306436083,124,806248
Portfolio,MOSEK,optimal,3.208930015563965,13.0,-2.7067989887724417,124,806248
Portfolio,MOSEK,optimal,3.832576036453247,13.0,-2.5903606971037934,124,806248
Portfolio,MOSEK,optimal,3.892853021621704,13.0,-2.5793284267211907,124,806248
Portfolio,MOSEK,optimal,3.637315034866333,11.0,-2.6183777708908846,124,806248
Portfolio,MOSEK,optimal,6.932708024978638,12.0,-2.673634310269799,154,1232308
Portfolio,MOSEK,optimal,7.041111946105957,14.0,-2.608900741980925,154,1232308
Portfolio,MOSEK,optimal,6.577730894088745,14.0,-2.653799428744005,154,1232308
Portfolio,MOSEK,optimal,6.801794052124023,15.0,-2.6089933456477308,154,1232308
Portfolio,MOSEK,optimal,7.09548807144165,14.0,-2.54840476406344,154,1232308
Portfolio,MOSEK,optimal,7.367258071899414,14.0,-2.7039547549231027,154,1232308
Portfolio,MOSEK,optimal,7.244370937347412,15.0,-2.66633222365414,154,1232308
Portfolio,MOSEK,optimal,6.825307130813599,15.0,-2.602083224410102,154,1232308
Portfolio,MOSEK,optimal,7.457063913345338,14.0,-2.6314336811283807,154,1232308
Portfolio,MOSEK,optimal,7.260511875152588,14.0,-2.574189338631037,154,1232308
Lasso,MOSEK,optimal,1.297255039215088,10.0,1022.1682358236716,10,3540
Lasso,MOSEK,optimal,1.3023428916931152,13.0,1025.9754424752903,10,3540
Lasso,MOSEK,optimal,1.2978620529174805,11.0,1082.5554450519155,10,3540
Lasso,MOSEK,optimal,1.301059007644653,12.0,970.3824428625244,10,3540
Lasso,MOSEK,optimal,1.305299997329712,13.0,1051.8783256192858,10,3540
Lasso,MOSEK,optimal,1.3048570156097412,13.0,929.4669221479732,10,3540
Lasso,MOSEK,optimal,1.295685052871704,12.0,1103.5194913872037,10,3540
Lasso,MOSEK,optimal,1.2983441352844238,10.0,967.8677622732775,10,3540
Lasso,MOSEK,optimal,1.300295114517212,12.0,1058.6277537224282,10,3540
Lasso,MOSEK,optimal,1.3013699054718018,11.0,983.0014023991936,10,3540
Lasso,MOSEK,optimal,0.048699140548706055,11.0,1084.556633822903,11,4059
Lasso,MOSEK,optimal,0.05130696296691895,12.0,1007.0347933775523,11,4059
Lasso,MOSEK,optimal,0.056719064712524414,13.0,1125.824292108192,11,4059
Lasso,MOSEK,optimal,0.06508684158325195,10.0,1138.70091179767,11,4059
Lasso,MOSEK,optimal,0.061711788177490234,14.0,1098.8102723179943,11,4059
Lasso,MOSEK,optimal,0.06526303291320801,11.0,1097.856032446436,11,4059
Lasso,MOSEK,optimal,0.04683184623718262,11.0,1110.7129289286133,11,4059
Lasso,MOSEK,optimal,0.046029090881347656,10.0,1138.2699545383093,11,4059
Lasso,MOSEK,optimal,0.058327913284301765,14.0,1130.0865301899216,11,4059
Lasso,MOSEK,optimal,0.06752514839172362,12.0,1121.6011182763727,11,4059
Lasso,MOSEK,optimal,0.05779194831848145,11.0,1258.2954353369614,12,4608
Lasso,MOSEK,optimal,0.03925800323486328,11.0,1278.9366313569508,12,4608
Lasso,MOSEK,optimal,0.02812719345092773,15.0,1257.1634364549745,12,4608
Lasso,MOSEK,optimal,0.02308511734008789,11.0,1267.208919494995,12,4608
Lasso,MOSEK,optimal,0.03411412239074707,14.0,1299.8475463108484,12,4608
Lasso,MOSEK,optimal,0.0557100772857666,14.0,1220.356551021076,12,4608
Lasso,MOSEK,optimal,0.016484975814819336,13.0,1222.160876746724,12,4608
Lasso,MOSEK,optimal,0.0327610969543457,11.0,1212.118107332117,12,4608
Lasso,MOSEK,optimal,0.05398678779602052,14.0,1251.7170235959006,12,4608
Lasso,MOSEK,optimal,0.04322099685668945,10.0,1202.5754559627514,12,4608
Lasso,MOSEK,optimal,0.03085494041442871,13.0,1352.4772046790554,13,5187
Lasso,MOSEK,optimal,0.0326540470123291,11.0,1224.3627538083815,13,5187
Lasso,MOSEK,optimal,0.04728007316589356,12.0,1372.8139180102444,13,5187
Lasso,MOSEK,optimal,0.022698163986206055,12.0,1274.1837664115171,13,5187
Lasso,MOSEK,optimal,0.04611587524414063,11.0,1344.2103760437958,13,5187
Lasso,MOSEK,optimal,0.032231807708740234,12.0,1343.3696604966,13,5187
Lasso,MOSEK,optimal,0.05513596534729004,11.0,1246.9618085659242,13,5187
Lasso,MOSEK,optimal,0.05025196075439453,13.0,1311.6522423693928,13,5187
Lasso,MOSEK,optimal,0.03259897232055664,15.0,1381.558482635999,13,5187
Lasso,MOSEK,optimal,0.04741716384887695,13.0,1311.2029227532664,13,5187
Lasso,MOSEK,optimal,0.027875900268554688,12.0,1399.7944338699149,14,5796
Lasso,MOSEK,optimal,0.021775007247924805,12.0,1442.2319460327444,14,5796
Lasso,MOSEK,optimal,0.04393911361694336,11.0,1487.9428895828287,14,5796
Lasso,MOSEK,optimal,0.030221939086914062,11.0,1465.0420542579398,14,5796
Lasso,MOSEK,optimal,0.05049896240234375,12.0,1367.0424143149355,14,5796
Lasso,MOSEK,optimal,0.021409034729003903,11.0,1452.1310822423636,14,5796
Lasso,MOSEK,optimal,0.03148603439331055,12.0,1506.5361813470859,14,5796
Lasso,MOSEK,optimal,0.033440828323364265,14.0,1390.180784438377,14,5796
Lasso,MOSEK,optimal,0.04020380973815918,10.0,1348.8856778227212,14,5796
Lasso,MOSEK,optimal,0.03389692306518555,14.0,1442.9343043987194,14,5796
Lasso,MOSEK,optimal,0.03329896926879883,10.0,1609.7043644194669,16,7104
Lasso,MOSEK,optimal,0.04069995880126953,12.0,1680.7086116620605,16,7104
Lasso,MOSEK,optimal,0.025593042373657227,12.0,1688.7785299439295,16,7104
Lasso,MOSEK,optimal,0.02821993827819824,11.0,1582.95868099539,16,7104
Lasso,MOSEK,optimal,0.03331494331359863,14.0,1533.6360459238354,16,7104
Lasso,MOSEK,optimal,0.05237102508544922,12.0,1578.4557171672818,16,7104
Lasso,MOSEK,optimal,0.04387593269348145,13.0,1703.2208854671665,16,7104
Lasso,MOSEK,optimal,0.0590970516204834,14.0,1626.8482073057141,16,7104
Lasso,MOSEK,optimal,0.07269597053527832,12.0,1595.0934527371458,16,7104
Lasso,MOSEK,optimal,0.038197994232177734,15.0,1554.404851803463,16,7104
Lasso,MOSEK,optimal,0.08782577514648438,16.0,1793.5408415096508,17,7803
Lasso,MOSEK,optimal,0.09000396728515625,16.0,1794.3663687777462,17,7803
Lasso,MOSEK,optimal,0.0271608829498291,12.0,1809.8355526691632,17,7803
Lasso,MOSEK,optimal,0.0907740592956543,12.0,1843.7973604150643,17,7803
Lasso,MOSEK,optimal,0.08147501945495605,14.0,1907.1039572424568,17,7803
Lasso,MOSEK,optimal,0.11533594131469728,14.0,1624.067380605547,17,7803
Lasso,MOSEK,optimal,0.09981608390808104,14.0,1747.8736059994376,17,7803
Lasso,MOSEK,optimal,0.09278488159179688,16.0,1854.7525725942264,17,7803
Lasso,MOSEK,optimal,0.09813880920410156,12.0,1787.4882572219433,17,7803
Lasso,MOSEK,optimal,0.1191709041595459,13.0,1843.1968083090715,17,7803
Lasso,MOSEK,optimal,0.15927696228027344,12.0,2063.3350678980983,20,10080
Lasso,MOSEK,optimal,0.15947699546813965,15.0,2063.4715543571633,20,10080
Lasso,MOSEK,optimal,0.14994192123413086,14.0,2043.8555443894986,20,10080
Lasso,MOSEK,optimal,0.13190293312072754,15.0,2022.5656571752088,20,10080
Lasso,MOSEK,optimal,0.15716290473937988,14.0,2012.0106966059373,20,10080
Lasso,MOSEK,optimal,0.10789299011230467,11.0,1935.75127153662,20,10080
Lasso,MOSEK,optimal,0.1594550609588623,13.0,2066.7033704882256,20,10080
Lasso,MOSEK,optimal,0.12829995155334473,18.0,2105.3515440501333,20,10080
Lasso,MOSEK,optimal,0.1396629810333252,12.0,2059.812284938459,20,10080
Lasso,MOSEK,optimal,0.12949299812316895,13.0,1959.3380565731518,20,10080
Lasso,MOSEK,optimal,0.2261199951171875,14.0,2355.205913207704,23,12627
Lasso,MOSEK,optimal,0.22425508499145508,14.0,2282.4387881682583,23,12627
Lasso,MOSEK,optimal,0.22865700721740725,14.0,2306.3167488026124,23,12627
Lasso,MOSEK,optimal,0.21892380714416504,12.0,2338.6540467068107,23,12627
Lasso,MOSEK,optimal,0.11153483390808104,12.0,2395.1223888972404,23,12627
Lasso,MOSEK,optimal,0.2162930965423584,16.0,2389.9680743751237,23,12627
Lasso,MOSEK,optimal,0.09192681312561037,13.0,2266.4770446722896,23,12627
Lasso,MOSEK,optimal,0.1357429027557373,16.0,2215.946972525041,23,12627
Lasso,MOSEK,optimal,0.2207689285278321,12.0,2399.072964797093,23,12627
Lasso,MOSEK,optimal,0.2390091419219971,20.0,2234.256319058249,23,12627
Lasso,MOSEK,optimal,0.16357684135437012,16.0,2679.032893922727,26,15444
Lasso,MOSEK,optimal,0.10204601287841797,16.0,2596.816888914064,26,15444
Lasso,MOSEK,optimal,0.12425589561462402,15.0,2695.0755044816865,26,15444
Lasso,MOSEK,optimal,0.13931012153625488,12.0,2690.6357026129995,26,15444
Lasso,MOSEK,optimal,0.201084852218628,16.0,2508.595203446229,26,15444
Lasso,MOSEK,optimal,0.1750619411468506,13.0,2673.2679190625377,26,15444
Lasso,MOSEK,optimal,0.20481586456298828,15.0,2671.5719084371635,26,15444
Lasso,MOSEK,optimal,0.14771509170532227,12.0,2704.462724282734,26,15444
Lasso,MOSEK,optimal,0.1832120418548584,17.0,2618.3092242162706,26,15444
Lasso,MOSEK,optimal,0.16542601585388186,16.0,2629.183474156337,26,15444
Lasso,MOSEK,optimal,0.1831228733062744,13.0,3149.8098096387707,31,20739
Lasso,MOSEK,optimal,0.16295099258422852,12.0,3107.7876707455302,31,20739
Lasso,MOSEK,optimal,0.1222829818725586,11.0,3318.9603525726147,31,20739
Lasso,MOSEK,optimal,0.20102906227111814,14.0,3246.314993365373,31,20739
Lasso,MOSEK,optimal,0.1400151252746582,14.0,3193.906738050949,31,20739
Lasso,MOSEK,optimal,0.2308180332183838,14.0,3131.7718441071306,31,20739
Lasso,MOSEK,optimal,0.21309304237365725,13.0,3228.418209329663,31,20739
Lasso,MOSEK,optimal,0.2288990020751953,15.0,3219.939008735859,31,20739
Lasso,MOSEK,optimal,0.10789299011230467,18.0,3253.703470271428,31,20739
Lasso,MOSEK,optimal,0.13841605186462402,16.0,3071.0646539446275,31,20739
Lasso,MOSEK,optimal,0.2699320316314697,11.0,3856.725241967168,37,28083
Lasso,MOSEK,optimal,0.4852850437164306,18.0,3700.7930575612977,37,28083
Lasso,MOSEK,optimal,0.4838619232177734,19.0,3753.247715356446,37,28083
Lasso,MOSEK,optimal,0.4352128505706787,16.0,3699.4626113174845,37,28083
Lasso,MOSEK,optimal,0.3810930252075195,12.0,3818.87766327624,37,28083
Lasso,MOSEK,optimal,0.4411740303039551,19.0,3829.261339356524,37,28083
Lasso,MOSEK,optimal,0.43180298805236816,17.0,3973.5260454784197,37,28083
Lasso,MOSEK,optimal,0.5163450241088867,24.0,3606.365953654709,37,28083
Lasso,MOSEK,optimal,0.4905810356140137,16.0,3709.02033292781,37,28083
Lasso,MOSEK,optimal,0.3911840915679932,18.0,3735.5272624790728,37,28083
Lasso,MOSEK,optimal,0.759052038192749,22.0,4595.2115547417025,45,39555
Lasso,MOSEK,optimal,0.8678548336029053,25.0,4658.33077980681,45,39555
Lasso,MOSEK,optimal,0.4872579574584961,13.0,4543.683796436696,45,39555
Lasso,MOSEK,optimal,1.0023369789123535,39.0,4519.164018363152,45,39555
Lasso,MOSEK,optimal,0.868520975112915,24.0,4639.92750877331,45,39555
Lasso,MOSEK,optimal,0.4627079963684082,15.0,4688.721489671366,45,39555
Lasso,MOSEK,optimal,0.8835098743438721,32.0,4898.39372240569,45,39555
Lasso,MOSEK,optimal,0.6692450046539307,18.0,4585.135637867988,45,39555
Lasso,MOSEK,optimal,0.6552841663360596,16.0,4828.172659981545,45,39555
Lasso,MOSEK,optimal,0.7233788967132568,20.0,4672.546306683348,45,39555
Lasso,MOSEK,optimal,0.9231488704681396,21.0,5523.925052798785,55,56595
Lasso,MOSEK,optimal,0.8712120056152344,21.0,5807.457495798153,55,56595
Lasso,MOSEK,optimal,0.7442867755889893,15.0,5556.569392352155,55,56595
Lasso,MOSEK,optimal,0.8111660480499268,17.0,5510.637692243446,55,56595
Lasso,MOSEK,optimal,0.4852039813995361,14.0,5710.6707932894715,55,56595
Lasso,MOSEK,optimal,0.5940728187561035,16.0,5416.155687783347,55,56595
Lasso,MOSEK,optimal,0.8575081825256348,19.0,5563.767314875204,55,56595
Lasso,MOSEK,optimal,0.7688210010528564,16.0,5806.934225359347,55,56595
Lasso,MOSEK,optimal,0.8628149032592773,18.0,5683.7117615472325,55,56595
Lasso,MOSEK,optimal,0.9315669536590576,26.0,5762.094692893889,55,56595
Lasso,MOSEK,optimal,0.9567098617553712,17.0,7023.092769169261,68,83232
Lasso,MOSEK,optimal,1.0950241088867188,17.0,6970.04880052329,68,83232
Lasso,MOSEK,optimal,1.271592140197754,27.0,6757.610828191539,68,83232
Lasso,MOSEK,optimal,1.431152105331421,35.0,7073.067950987843,68,83232
Lasso,MOSEK,optimal,0.9630951881408693,18.0,6991.365825766331,68,83232
Lasso,MOSEK,optimal,1.0618197917938232,23.0,6979.6111288020165,68,83232
Lasso,MOSEK,optimal,1.210618019104004,20.0,6990.594575392127,68,83232
Lasso,MOSEK,optimal,0.7381219863891602,18.0,6953.45297279062,68,83232
Lasso,MOSEK,optimal,0.9406640529632568,18.0,6924.416136880862,68,83232
Lasso,MOSEK,optimal,1.3705081939697266,28.0,7135.365297091046,68,83232
Lasso,MOSEK,optimal,1.1528611183166504,22.0,8638.443233392698,84,122976
Lasso,MOSEK,optimal,0.8245728015899658,15.0,8362.348225330737,84,122976
Lasso,MOSEK,optimal,0.2319409847259521,13.0,8680.447916024645,84,122976
Lasso,MOSEK,optimal,1.227931022644043,22.0,8382.393133462585,84,122976
Lasso,MOSEK,optimal,0.8211820125579834,15.0,8759.62564637481,84,122976
Lasso,MOSEK,optimal,1.0548949241638184,19.0,8329.718788326476,84,122976
Lasso,MOSEK,optimal,0.9744150638580322,16.0,8670.002822096,84,122976
Lasso,MOSEK,optimal,1.1607658863067627,20.0,8442.415685335636,84,122976
Lasso,MOSEK,optimal,1.2797958850860596,19.0,8644.621930132349,84,122976
Lasso,MOSEK,optimal,0.7545189857482909,14.0,8585.878719055623,84,122976
Lasso,MOSEK,optimal,1.232004165649414,12.0,10770.035335044437,105,186795
Lasso,MOSEK,optimal,1.8008840084075928,20.0,10764.34806135096,105,186795
Lasso,MOSEK,optimal,2.0627181529998784,30.0,10656.45733558224,105,186795
Lasso,MOSEK,optimal,1.25028395652771,14.0,10602.324172049292,105,186795
Lasso,MOSEK,optimal,2.0036308765411377,30.0,10717.375964211053,105,186795
Lasso,MOSEK,optimal,1.5333330631256104,14.0,10906.12005983156,105,186795
Lasso,MOSEK,optimal,1.2955148220062256,14.0,10491.517401680556,105,186795
Lasso,MOSEK,optimal,1.0444111824035645,11.0,10966.88069912102,105,186795
Lasso,MOSEK,optimal,1.5703349113464355,17.0,10543.1722936358,105,186795
Lasso,MOSEK,optimal,2.1521809101104736,29.0,10905.685338094101,105,186795
Lasso,MOSEK,optimal,2.4547929763793945,17.0,13353.768169470071,132,288288
Lasso,MOSEK,optimal,3.782570838928223,34.0,13477.561245465613,132,288288
Lasso,MOSEK,optimal,3.292527914047241,25.0,13121.715994458471,132,288288
Lasso,MOSEK,optimal,3.0427870750427246,25.0,13458.876498771919,132,288288
Lasso,MOSEK,optimal,2.9959068298339844,18.0,13201.324099888272,132,288288
Lasso,MOSEK,optimal,1.5973970890045166,13.0,13421.014893451986,132,288288
Lasso,MOSEK,optimal,2.780925989151001,17.0,13209.757644707746,132,288288
Lasso,MOSEK,optimal,3.521311044692993,29.0,13405.921892052544,132,288288
Lasso,MOSEK,optimal,2.7926700115203857,20.0,13703.507595190093,132,288288
Lasso,MOSEK,optimal,3.0442731380462646,24.0,13371.03406311629,132,288288
Lasso,MOSEK,optimal,5.947723865509032,29.0,16954.288288958127,166,447204
Lasso,MOSEK,optimal,5.2031638622283936,19.0,17593.32408534492,166,447204
Lasso,MOSEK,optimal,5.2011988162994385,16.0,17217.97950651766,166,447204
Lasso,MOSEK,optimal,4.637776136398315,15.0,17058.404968993338,166,447204
Lasso,MOSEK,optimal,5.058171987533568,17.0,17091.80787197002,166,447204
Lasso,MOSEK,optimal,5.254178047180176,16.0,17236.07512989311,166,447204
Lasso,MOSEK,optimal,5.852879047393799,31.0,16992.040069776616,166,447204
Lasso,MOSEK,optimal,4.852468967437744,15.0,16722.51805024331,166,447204
Lasso,MOSEK,optimal,5.313499927520752,18.0,16646.255246643996,166,447204
Lasso,MOSEK,optimal,5.841057062149048,24.0,17016.440304412445,166,447204
Lasso,MOSEK,optimal,7.869997978210449,15.0,21511.256891185785,209,697851
Lasso,MOSEK,optimal,6.858735084533691,14.0,21018.04509496865,209,697851
Lasso,MOSEK,optimal,10.713144063949583,41.0,21634.21577407657,209,697851
Lasso,MOSEK,optimal,9.452762842178343,23.0,21983.791705139498,209,697851
Lasso,MOSEK,optimal,8.92643690109253,22.0,21539.699476262802,209,697851
Lasso,MOSEK,optimal,8.24947190284729,18.0,21481.9213674233,209,697851
Lasso,MOSEK,optimal,4.986077070236206,10.0,21251.65557660581,209,697851
Lasso,MOSEK,optimal,6.700860023498535,14.0,21394.74810370032,209,697851
Lasso,MOSEK,optimal,8.307655096054077,15.0,21285.403680655072,209,697851
Lasso,MOSEK,optimal,8.196239948272705,19.0,20879.54810789316,209,697851
SVM,MOSEK,optimal,1.635263204574585,7.0,422.4889373634077,10,3510
SVM,MOSEK,optimal,1.6843309402465818,8.0,408.2953994109652,10,3510
SVM,MOSEK,optimal,1.7031900882720947,8.0,414.40009592585074,10,3510
SVM,MOSEK,optimal,1.7218828201293943,9.0,416.3674696222721,10,3510
SVM,MOSEK,optimal,1.7122328281402588,8.0,425.91861915605386,10,3510
SVM,MOSEK,optimal,1.6250758171081543,9.0,402.9288915668395,10,3510
SVM,MOSEK,optimal,1.7148139476776123,7.0,426.38774687481316,10,3510
SVM,MOSEK,optimal,1.6351509094238281,8.0,419.6172866008778,10,3510
SVM,MOSEK,optimal,1.6826961040496826,8.0,428.6530108649333,10,3510
SVM,MOSEK,optimal,1.6810340881347656,8.0,417.06974390184007,10,3510
SVM,MOSEK,optimal,0.5076320171356201,10.0,460.69743417521033,11,4025
SVM,MOSEK,optimal,0.3992381095886231,8.0,462.5040291388567,11,4025
SVM,MOSEK,optimal,0.5213620662689209,10.0,452.3248135018108,11,4025
SVM,MOSEK,optimal,0.4452650547027588,9.0,464.26868754846487,11,4025
SVM,MOSEK,optimal,0.4841370582580566,9.0,452.0342214065242,11,4025
SVM,MOSEK,optimal,0.2958371639251709,9.0,447.6982772355136,11,4025
SVM,MOSEK,optimal,0.3578929901123047,9.0,450.04777890089,11,4025
SVM,MOSEK,optimal,0.4574220180511474,9.0,454.8319811955495,11,4025
SVM,MOSEK,optimal,0.345883846282959,8.0,471.42702475708677,11,4025
SVM,MOSEK,optimal,0.1061398983001709,14.0,454.0819508357157,11,4025
SVM,MOSEK,optimal,0.07237696647644043,16.0,492.7753446976537,12,4572
SVM,MOSEK,optimal,0.09307003021240234,13.0,502.9854713728659,12,4572
SVM,MOSEK,optimal,0.024466991424560547,14.0,494.1653252637059,12,4572
SVM,MOSEK,optimal,0.13994693756103516,16.0,486.8759472248457,12,4572
SVM,MOSEK,optimal,0.07257699966430664,16.0,496.23443442139313,12,4572
SVM,MOSEK,optimal,0.07540702819824219,14.0,514.8733927513513,12,4572
SVM,MOSEK,optimal,0.08916187286376953,15.0,506.69752537603966,12,4572
SVM,MOSEK,optimal,0.08139991760253906,14.0,501.7299463709125,12,4572
SVM,MOSEK,optimal,0.06743788719177246,16.0,502.443571776876,12,4572
SVM,MOSEK,optimal,0.06429100036621094,16.0,474.8955873664133,12,4572
SVM,MOSEK,optimal,0.11190915107727052,15.0,537.7582689657911,13,5147
SVM,MOSEK,optimal,0.06791806221008301,17.0,542.8936027589182,13,5147
SVM,MOSEK,optimal,0.1381080150604248,17.0,523.2914778775403,13,5147
SVM,MOSEK,optimal,0.11812114715576172,16.0,539.8449752389508,13,5147
SVM,MOSEK,optimal,0.1409618854522705,16.0,549.2584176987152,13,5147
SVM,MOSEK,optimal,0.1480720043182373,15.0,550.2832148583227,13,5147
SVM,MOSEK,optimal,0.12159085273742674,17.0,537.267353065962,13,5147
SVM,MOSEK,optimal,0.13117384910583496,16.0,531.7403105415895,13,5147
SVM,MOSEK,optimal,0.0598142147064209,16.0,537.61422031002,13,5147
SVM,MOSEK,optimal,0.06391501426696777,16.0,541.0861467790073,13,5147
SVM,MOSEK,optimal,0.17151093482971191,17.0,574.4968998225061,14,5754
SVM,MOSEK,optimal,0.07221293449401855,14.0,572.8544872241476,14,5754
SVM,MOSEK,optimal,0.11796712875366212,15.0,585.184761003262,14,5754
SVM,MOSEK,optimal,0.16959810256958008,18.0,576.2369616224355,14,5754
SVM,MOSEK,optimal,0.17746281623840332,15.0,578.0801482547893,14,5754
SVM,MOSEK,optimal,0.17142701148986814,16.0,588.961389274487,14,5754
SVM,MOSEK,optimal,0.16855406761169436,16.0,581.3180083167326,14,5754
SVM,MOSEK,optimal,0.03673601150512695,16.0,581.1319207950772,14,5754
SVM,MOSEK,optimal,0.14060592651367188,15.0,583.3442797844541,14,5754
SVM,MOSEK,optimal,0.08252286911010742,15.0,566.9885400022298,14,5754
SVM,MOSEK,optimal,0.1994121074676513,15.0,663.250685813761,16,7056
SVM,MOSEK,optimal,0.2440221309661865,16.0,651.5965936093129,16,7056
SVM,MOSEK,optimal,0.21150803565979004,14.0,651.9114163185055,16,7056
SVM,MOSEK,optimal,0.17433691024780273,16.0,674.0881798981802,16,7056
SVM,MOSEK,optimal,0.16812705993652344,16.0,667.7319396139515,16,7056
SVM,MOSEK,optimal,0.1765880584716797,17.0,666.4982308135798,16,7056
SVM,MOSEK,optimal,0.19189786911010745,16.0,676.8263727757444,16,7056
SVM,MOSEK,optimal,0.17354393005371094,17.0,661.4794899291068,16,7056
SVM,MOSEK,optimal,0.1900629997253418,17.0,648.3942494493438,16,7056
SVM,MOSEK,optimal,0.14928507804870605,15.0,662.5105795465781,16,7056
SVM,MOSEK,optimal,0.1402599811553955,16.0,701.9288096025289,17,7751
SVM,MOSEK,optimal,0.07924699783325195,16.0,682.1824827183316,17,7751
SVM,MOSEK,optimal,0.11001110076904297,15.0,718.3939749075188,17,7751
SVM,MOSEK,optimal,0.14928483963012695,16.0,700.6556782620911,17,7751
SVM,MOSEK,optimal,0.1095268726348877,17.0,700.24663786757,17,7751
SVM,MOSEK,optimal,0.14942193031311035,16.0,687.2288549547827,17,7751
SVM,MOSEK,optimal,0.14420700073242188,16.0,718.7686067568802,17,7751
SVM,MOSEK,optimal,0.11505889892578125,16.0,701.9391668722474,17,7751
SVM,MOSEK,optimal,0.0973951816558838,16.0,694.9741337041057,17,7751
SVM,MOSEK,optimal,0.16722798347473145,15.0,710.7338892287363,17,7751
SVM,MOSEK,optimal,0.09272885322570801,16.0,812.5080556687415,20,10020
SVM,MOSEK,optimal,0.14662694931030273,17.0,812.5391188879254,20,10020
SVM,MOSEK,optimal,0.0648951530456543,15.0,813.895624599143,20,10020
SVM,MOSEK,optimal,0.14705801010131836,16.0,802.8111256416289,20,10020
SVM,MOSEK,optimal,0.07394099235534668,15.0,825.1338741673324,20,10020
SVM,MOSEK,optimal,0.04615592956542969,16.0,823.7543270162182,20,10020
SVM,MOSEK,optimal,0.07818794250488281,16.0,823.7220006829999,20,10020
SVM,MOSEK,optimal,0.1312248706817627,17.0,800.8925555137868,20,10020
SVM,MOSEK,optimal,0.12960004806518555,15.0,814.9575391358787,20,10020
SVM,MOSEK,optimal,0.11195993423461914,16.0,847.7070257893456,20,10020
SVM,MOSEK,optimal,0.07364487648010254,16.0,926.2066212236767,23,12557
SVM,MOSEK,optimal,0.12001490592956544,17.0,935.8728712380679,23,12557
SVM,MOSEK,optimal,0.1925640106201172,16.0,950.4673024095728,23,12557
SVM,MOSEK,optimal,0.06896686553955078,17.0,964.5206410271353,23,12557
SVM,MOSEK,optimal,0.16321587562561035,16.0,943.8977718987787,23,12557
SVM,MOSEK,optimal,0.2060999870300293,18.0,921.7303476061833,23,12557
SVM,MOSEK,optimal,0.200916051864624,16.0,939.2945737289156,23,12557
SVM,MOSEK,optimal,0.2075519561767578,16.0,953.0985638387973,23,12557
SVM,MOSEK,optimal,0.1966569423675537,17.0,950.5859296177845,23,12557
SVM,MOSEK,optimal,0.05257987976074219,16.0,944.4624724979532,23,12557
SVM,MOSEK,optimal,0.19475293159484866,18.0,1032.4325880595661,26,15366
SVM,MOSEK,optimal,0.17186307907104492,16.0,1040.9759122612993,26,15366
SVM,MOSEK,optimal,0.0400080680847168,16.0,1067.478463415413,26,15366
SVM,MOSEK,optimal,0.2039330005645752,18.0,1069.2920400561516,26,15366
SVM,MOSEK,optimal,0.2024080753326416,16.0,1070.955618982998,26,15366
SVM,MOSEK,optimal,0.06901001930236816,16.0,1076.4946379548649,26,15366
SVM,MOSEK,optimal,0.15072202682495114,16.0,1061.8008773816678,26,15366
SVM,MOSEK,optimal,0.2283499240875244,16.0,1073.6406025306067,26,15366
SVM,MOSEK,optimal,0.1906130313873291,17.0,1047.2506110892243,26,15366
SVM,MOSEK,optimal,0.09731292724609376,14.0,1064.2591376076664,26,15366
SVM,MOSEK,optimal,0.2442729473114013,16.0,1297.4327110049126,31,20645
SVM,MOSEK,optimal,0.30664992332458496,18.0,1255.2822329311152,31,20645
SVM,MOSEK,optimal,0.3345599174499512,17.0,1256.0260066880016,31,20645
SVM,MOSEK,optimal,0.33553290367126465,16.0,1264.207037049185,31,20645
SVM,MOSEK,optimal,0.32263708114624023,16.0,1258.7280316538813,31,20645
SVM,MOSEK,optimal,0.2267909049987793,16.0,1276.330518402297,31,20645
SVM,MOSEK,optimal,0.21416020393371585,18.0,1260.4298920491224,31,20645
SVM,MOSEK,optimal,0.33412790298461914,16.0,1258.3022439187307,31,20645
SVM,MOSEK,optimal,0.28916215896606445,15.0,1260.8863507261826,31,20645
SVM,MOSEK,optimal,0.332942008972168,17.0,1275.151010152813,31,20645
SVM,MOSEK,optimal,0.2659578323364258,17.0,1485.4871638283014,37,27971
SVM,MOSEK,optimal,0.3746829032897949,15.0,1534.8418081313805,37,27971
SVM,MOSEK,optimal,0.3883419036865233,17.0,1473.126811173816,37,27971
SVM,MOSEK,optimal,0.2284882068634033,18.0,1489.0864764301928,37,27971
SVM,MOSEK,optimal,0.2820758819580078,15.0,1514.4522008736976,37,27971
SVM,MOSEK,optimal,0.40275001525878906,15.0,1492.5782858970758,37,27971
SVM,MOSEK,optimal,0.3850710391998291,16.0,1526.4972681328925,37,27971
SVM,MOSEK,optimal,0.36955380439758295,15.0,1516.1055760237696,37,27971
SVM,MOSEK,optimal,0.4246110916137695,17.0,1501.1720055945548,37,27971
SVM,MOSEK,optimal,0.31472206115722656,15.0,1504.5632539097824,37,27971
SVM,MOSEK,optimal,0.28728318214416504,17.0,1802.6474580495026,45,39419
SVM,MOSEK,optimal,0.5126838684082031,17.0,1854.6083776378625,45,39419
SVM,MOSEK,optimal,0.4229719638824463,16.0,1837.837793743345,45,39419
SVM,MOSEK,optimal,0.408444881439209,16.0,1843.3176354692664,45,39419
SVM,MOSEK,optimal,0.43630099296569824,17.0,1819.3928911293647,45,39419
SVM,MOSEK,optimal,0.4331228733062744,18.0,1819.300585297484,45,39419
SVM,MOSEK,optimal,0.262969970703125,16.0,1855.3505294675897,45,39419
SVM,MOSEK,optimal,0.5080451965332031,17.0,1837.3862536084769,45,39419
SVM,MOSEK,optimal,0.4617290496826172,17.0,1856.3846734222554,45,39419
SVM,MOSEK,optimal,0.5027930736541748,16.0,1841.4417455463456,45,39419
SVM,MOSEK,optimal,0.6048910617828369,16.0,2237.9552306286123,55,56429
SVM,MOSEK,optimal,0.6134729385375977,17.0,2242.6731980416253,55,56429
SVM,MOSEK,optimal,0.634476900100708,18.0,2230.5250861012496,55,56429
SVM,MOSEK,optimal,0.6267180442810059,17.0,2264.3501233003635,55,56429
SVM,MOSEK,optimal,0.6191179752349854,18.0,2245.5472782444353,55,56429
SVM,MOSEK,optimal,0.577880859375,17.0,2173.4298872414543,55,56429
SVM,MOSEK,optimal,0.4742310047149658,16.0,2196.319873848827,55,56429
SVM,MOSEK,optimal,0.5648050308227539,16.0,2229.576579956437,55,56429
SVM,MOSEK,optimal,0.4958000183105469,16.0,2277.128250209701,55,56429
SVM,MOSEK,optimal,0.3860299587249756,17.0,2212.326921939772,55,56429
SVM,MOSEK,optimal,0.6269848346710205,16.0,2714.640183060873,68,83028
SVM,MOSEK,optimal,0.6251709461212158,16.0,2735.2883566462074,68,83028
SVM,MOSEK,optimal,0.6160051822662354,17.0,2766.642593944037,68,83028
SVM,MOSEK,optimal,0.6152980327606201,16.0,2754.1584510166686,68,83028
SVM,MOSEK,optimal,0.476722002029419,16.0,2788.3578047021583,68,83028
SVM,MOSEK,optimal,0.3948781490325928,15.0,2719.5444781675274,68,83028
SVM,MOSEK,optimal,0.6020889282226562,17.0,2783.8223928019274,68,83028
SVM,MOSEK,optimal,0.5053248405456543,17.0,2739.652558497582,68,83028
SVM,MOSEK,optimal,0.5527398586273193,16.0,2748.9489359022555,68,83028
SVM,MOSEK,optimal,0.4589228630065918,16.0,2777.469992520515,68,83028
SVM,MOSEK,optimal,1.0194709300994873,17.0,3393.362451092022,84,122724
SVM,MOSEK,optimal,1.012225866317749,17.0,3418.749696233081,84,122724
SVM,MOSEK,optimal,0.9844930171966552,17.0,3457.2903013123637,84,122724
SVM,MOSEK,optimal,0.720012903213501,16.0,3401.1804559489965,84,122724
SVM,MOSEK,optimal,0.9694800376892092,17.0,3388.028091025053,84,122724
SVM,MOSEK,optimal,1.0015740394592283,16.0,3421.0305013452416,84,122724
SVM,MOSEK,optimal,0.8377490043640137,16.0,3419.1673509473603,84,122724
SVM,MOSEK,optimal,0.97147798538208,17.0,3387.395329788467,84,122724
SVM,MOSEK,optimal,0.9997768402099608,17.0,3404.0971380358587,84,122724
SVM,MOSEK,optimal,0.9924190044403076,15.0,3423.967378830191,84,122724
SVM,MOSEK,optimal,1.1441130638122559,12.0,4233.276682793953,105,186479
SVM,MOSEK,optimal,1.2501590251922607,13.0,4278.793658921523,105,186479
SVM,MOSEK,optimal,0.7289798259735107,13.0,4254.4718521961295,105,186479
SVM,MOSEK,optimal,1.2503011226654053,13.0,4135.029794792265,105,186479
SVM,MOSEK,optimal,1.2577509880065918,12.0,4255.763322910725,105,186479
SVM,MOSEK,optimal,1.1464619636535645,12.0,4276.60310017688,105,186479
SVM,MOSEK,optimal,1.2822389602661133,13.0,4327.4581843683945,105,186479
SVM,MOSEK,optimal,1.1986849308013916,13.0,4250.718074567038,105,186479
SVM,MOSEK,optimal,1.0509629249572754,12.0,4299.013260211666,105,186479
SVM,MOSEK,optimal,1.160344123840332,13.0,4279.457400404339,105,186479
SVM,MOSEK,optimal,1.6003661155700684,12.0,5367.8294093889235,132,287892
SVM,MOSEK,optimal,1.6469509601593018,14.0,5396.17937858601,132,287892
SVM,MOSEK,optimal,1.5702781677246094,13.0,5296.16679399639,132,287892
SVM,MOSEK,optimal,1.4978530406951904,12.0,5262.810925809906,132,287892
SVM,MOSEK,optimal,1.5539569854736328,12.0,5350.31232837325,132,287892
SVM,MOSEK,optimal,1.2254831790924072,13.0,5360.6572625254685,132,287892
SVM,MOSEK,optimal,1.2232701778411863,14.0,5329.329921608517,132,287892
SVM,MOSEK,optimal,1.6163699626922607,13.0,5358.711333582226,132,287892
SVM,MOSEK,optimal,1.5681571960449219,13.0,5327.338795375581,132,287892
SVM,MOSEK,optimal,1.6323020458221436,12.0,5326.695739869982,132,287892
SVM,MOSEK,optimal,2.608805179595948,13.0,6666.176570998737,166,446706
SVM,MOSEK,optimal,2.613033056259156,13.0,6656.262807260075,166,446706
SVM,MOSEK,optimal,2.5613720417022705,13.0,6719.163251116423,166,446706
SVM,MOSEK,optimal,2.6262190341949463,13.0,6672.301580364078,166,446706
SVM,MOSEK,optimal,2.6619250774383545,13.0,6722.754240463657,166,446706
SVM,MOSEK,optimal,2.541285991668701,12.0,6694.076963638053,166,446706
SVM,MOSEK,optimal,2.3894848823547363,13.0,6682.474008229853,166,446706
SVM,MOSEK,optimal,2.541374921798706,13.0,6713.701733583224,166,446706
SVM,MOSEK,optimal,2.6688990592956543,13.0,6770.323642002138,166,446706
SVM,MOSEK,optimal,2.4123198986053467,13.0,6698.399656040729,166,446706
SVM,MOSEK,optimal,4.590336084365845,12.0,8470.079997169545,209,697223
SVM,MOSEK,optimal,4.671043872833252,12.0,8411.016983917985,209,697223
SVM,MOSEK,optimal,4.82804012298584,12.0,8420.253756904802,209,697223
SVM,MOSEK,optimal,4.203131914138794,11.0,8433.818893156407,209,697223
SVM,MOSEK,optimal,4.641279935836792,12.0,8517.564325263726,209,697223
SVM,MOSEK,optimal,4.977164030075073,13.0,8459.294791591348,209,697223
SVM,MOSEK,optimal,4.63037109375,10.0,8356.20962740213,209,697223
SVM,MOSEK,optimal,4.646580934524536,12.0,8456.18776740033,209,697223
SVM,MOSEK,optimal,3.5021350383758545,12.0,8525.463840547387,209,697223
SVM,MOSEK,optimal,4.556265115737915,12.0,8421.379241065591,209,697223
Huber,MOSEK,optimal,2.130298852920532,11.0,314.30623456486126,10,7500
Huber,MOSEK,optimal,2.119925022125244,12.0,286.733469674048,10,7500
Huber,MOSEK,optimal,2.090662002563477,11.0,308.92814804484567,10,7500
Huber,MOSEK,optimal,2.1327159404754643,11.0,297.26718709775747,10,7500
Huber,MOSEK,optimal,2.0423109531402592,10.0,366.17745845028367,10,7500
Huber,MOSEK,optimal,2.0756430625915527,10.0,305.9157949233345,10,7500
Huber,MOSEK,optimal,2.1609208583831787,12.0,397.55154767224485,10,7500
Huber,MOSEK,optimal,2.0656781196594243,9.0,311.18502913521746,10,7500
Huber,MOSEK,optimal,2.1167371273040767,11.0,393.07942901070084,10,7500
Huber,MOSEK,optimal,2.1053481101989746,10.0,314.30697676609884,10,7500
Huber,MOSEK,optimal,0.5052349567413329,10.0,397.91141894458997,11,8415
Huber,MOSEK,optimal,0.7269408702850342,10.0,353.1244920953048,11,8415
Huber,MOSEK,optimal,0.6359250545501709,11.0,418.44377770317584,11,8415
Huber,MOSEK,optimal,0.73934006690979,11.0,396.1898884636148,11,8415
Huber,MOSEK,optimal,0.2634351253509521,11.0,323.54853504245614,11,8415
Huber,MOSEK,optimal,0.6995429992675781,11.0,384.7788571897966,11,8415
Huber,MOSEK,optimal,0.5128750801086426,10.0,337.15128104066775,11,8415
Huber,MOSEK,optimal,0.6235330104827881,11.0,338.55729513523613,11,8415
Huber,MOSEK,optimal,0.6277360916137695,11.0,413.9091646519352,11,8415
Huber,MOSEK,optimal,0.6937580108642578,10.0,336.7888578480681,11,8415
Huber,MOSEK,optimal,0.8576688766479492,10.0,305.42341096004134,12,9360
Huber,MOSEK,optimal,0.7775042057037354,11.0,388.4308367777785,12,9360
Huber,MOSEK,optimal,0.8589210510253906,10.0,387.44055622073415,12,9360
Huber,MOSEK,optimal,0.768996000289917,12.0,454.098138707084,12,9360
Huber,MOSEK,optimal,0.8941240310668945,10.0,365.0414367722132,12,9360
Huber,MOSEK,optimal,0.8865590095520021,11.0,393.2035303505462,12,9360
Huber,MOSEK,optimal,0.7099359035491943,12.0,410.9607230162316,12,9360
Huber,MOSEK,optimal,0.532322883605957,10.0,450.8756852724289,12,9360
Huber,MOSEK,optimal,0.886646032333374,11.0,446.2563640921398,12,9360
Huber,MOSEK,optimal,0.8978521823883057,12.0,535.9474771654263,12,9360
Huber,MOSEK,optimal,0.8747749328613281,12.0,503.9757834461685,13,10335
Huber,MOSEK,optimal,0.4231810569763184,11.0,429.84047645732085,13,10335
Huber,MOSEK,optimal,0.7877118587493896,10.0,458.90336910608045,13,10335
Huber,MOSEK,optimal,0.94036602973938,11.0,434.5238645343168,13,10335
Huber,MOSEK,optimal,0.6839048862457275,11.0,432.1571975748986,13,10335
Huber,MOSEK,optimal,0.8525040149688721,12.0,440.00510768712957,13,10335
Huber,MOSEK,optimal,0.9227218627929688,13.0,402.0431462139238,13,10335
Huber,MOSEK,optimal,0.8460078239440918,11.0,430.7591610388679,13,10335
Huber,MOSEK,optimal,0.8332638740539551,11.0,358.20974736690835,13,10335
Huber,MOSEK,optimal,0.8929309844970703,9.0,377.3539084796951,13,10335
Huber,MOSEK,optimal,1.1426889896392822,11.0,532.0817415290583,14,11340
Huber,MOSEK,optimal,1.0654280185699463,12.0,429.6646086053678,14,11340
Huber,MOSEK,optimal,1.0596380233764648,12.0,412.4574569266714,14,11340
Huber,MOSEK,optimal,0.9392299652099608,11.0,455.12359617532087,14,11340
Huber,MOSEK,optimal,1.0143959522247314,12.0,522.5515641462072,14,11340
Huber,MOSEK,optimal,0.7788600921630859,10.0,520.6798425105535,14,11340
Huber,MOSEK,optimal,1.0421350002288818,12.0,456.98137299024086,14,11340
Huber,MOSEK,optimal,0.9451379776000975,12.0,450.5599029359062,14,11340
Huber,MOSEK,optimal,0.997157096862793,11.0,427.4759565651075,14,11340
Huber,MOSEK,optimal,0.9894111156463624,13.0,431.4590476966205,14,11340
Huber,MOSEK,optimal,0.3375909328460693,10.0,524.8474511003292,16,13440
Huber,MOSEK,optimal,0.3530948162078857,15.0,527.0207612114998,16,13440
Huber,MOSEK,optimal,0.33282899856567383,15.0,572.0484851068188,16,13440
Huber,MOSEK,optimal,0.2904961109161377,11.0,518.3070086074031,16,13440
Huber,MOSEK,optimal,0.3727719783782959,11.0,560.8504438282798,16,13440
Huber,MOSEK,optimal,0.3178539276123047,11.0,576.0146804211304,16,13440
Huber,MOSEK,optimal,0.3759419918060303,12.0,531.0808141064739,16,13440
Huber,MOSEK,optimal,0.3658201694488525,10.0,586.4527272998217,16,13440
Huber,MOSEK,optimal,0.23861098289489746,12.0,574.6109348095946,16,13440
Huber,MOSEK,optimal,0.33528995513916016,16.0,604.8436696335947,16,13440
Huber,MOSEK,optimal,0.3596811294555664,15.0,557.5296281871488,17,14535
Huber,MOSEK,optimal,0.2891530990600586,14.0,582.8009245595301,17,14535
Huber,MOSEK,optimal,0.36015820503234863,11.0,579.9085922128836,17,14535
Huber,MOSEK,optimal,0.2804040908813477,15.0,576.5934165578749,17,14535
Huber,MOSEK,optimal,0.2340598106384277,14.0,546.7696040070491,17,14535
Huber,MOSEK,optimal,0.2948720455169678,12.0,646.1077775101547,17,14535
Huber,MOSEK,optimal,0.341994047164917,13.0,474.7062792204062,17,14535
Huber,MOSEK,optimal,0.2691938877105713,14.0,540.561997265498,17,14535
Huber,MOSEK,optimal,0.3114180564880371,14.0,611.9742688580219,17,14535
Huber,MOSEK,optimal,0.3333251476287842,15.0,584.9912643319676,17,14535
Huber,MOSEK,optimal,0.4564759731292725,15.0,684.5549509842949,20,18000
Huber,MOSEK,optimal,0.4325850009918213,14.0,678.2489660152263,20,18000
Huber,MOSEK,optimal,0.3341641426086426,15.0,702.5282143998323,20,18000
Huber,MOSEK,optimal,0.5034589767456055,16.0,578.7496709363984,20,18000
Huber,MOSEK,optimal,0.4662330150604248,14.0,798.9967716289892,20,18000
Huber,MOSEK,optimal,0.4546720981597901,14.0,715.8608596426909,20,18000
Huber,MOSEK,optimal,0.455049991607666,14.0,690.7240318290615,20,18000
Huber,MOSEK,optimal,0.450782060623169,14.0,719.4928613553493,20,18000
Huber,MOSEK,optimal,0.4190130233764648,14.0,628.4946948620567,20,18000
Huber,MOSEK,optimal,0.2636241912841797,13.0,707.9529455007712,20,18000
Huber,MOSEK,optimal,0.2868309020996094,14.0,763.3163611156938,23,21735
Huber,MOSEK,optimal,0.4864060878753662,15.0,823.0964507013997,23,21735
Huber,MOSEK,optimal,0.2632880210876465,14.0,749.8442203589543,23,21735
Huber,MOSEK,optimal,0.4503118991851807,14.0,789.7131508552313,23,21735
Huber,MOSEK,optimal,0.4644331932067871,14.0,863.3484159054668,23,21735
Huber,MOSEK,optimal,0.4343080520629883,15.0,729.8480760840196,23,21735
Huber,MOSEK,optimal,0.4509940147399902,13.0,694.4836341990327,23,21735
Huber,MOSEK,optimal,0.4462950229644776,14.0,818.13032580732,23,21735
Huber,MOSEK,optimal,0.44397687911987305,15.0,795.3075838162188,23,21735
Huber,MOSEK,optimal,0.4588220119476318,15.0,737.0980649572266,23,21735
Huber,MOSEK,optimal,0.5339601039886475,15.0,927.0633203483716,26,25740
Huber,MOSEK,optimal,0.5406699180603027,16.0,872.3908413639335,26,25740
Huber,MOSEK,optimal,0.5454509258270264,14.0,905.2760471461772,26,25740
Huber,MOSEK,optimal,0.5543999671936035,15.0,972.6894520720112,26,25740
Huber,MOSEK,optimal,0.5835020542144775,15.0,909.1932896255477,26,25740
Huber,MOSEK,optimal,0.5513851642608643,15.0,854.8770553754425,26,25740
Huber,MOSEK,optimal,0.4325599670410156,14.0,780.8421556846943,26,25740
Huber,MOSEK,optimal,0.39358997344970703,13.0,888.6962777578383,26,25740
Huber,MOSEK,optimal,0.5098810195922852,14.0,1002.5738339326456,26,25740
Huber,MOSEK,optimal,0.5578000545501709,15.0,1001.8060265560272,26,25740
Huber,MOSEK,optimal,0.627079963684082,14.0,1054.8708993160137,31,33015
Huber,MOSEK,optimal,0.6936559677124023,14.0,1194.807614679856,31,33015
Huber,MOSEK,optimal,0.6190638542175293,15.0,1071.9734783795595,31,33015
Huber,MOSEK,optimal,0.7229928970336914,13.0,1130.6011806902352,31,33015
Huber,MOSEK,optimal,0.7215368747711182,15.0,1096.3224089715975,31,33015
Huber,MOSEK,optimal,0.7050259113311768,15.0,1067.8551930696703,31,33015
Huber,MOSEK,optimal,0.4239590167999268,14.0,1101.6964644655682,31,33015
Huber,MOSEK,optimal,0.6292688846588135,14.0,1130.9121998657474,31,33015
Huber,MOSEK,optimal,0.6388039588928223,14.0,981.5351485187236,31,33015
Huber,MOSEK,optimal,0.5982899665832521,17.0,984.3938739098653,31,33015
Huber,MOSEK,optimal,0.7593090534210205,15.0,1429.9680500712911,37,42735
Huber,MOSEK,optimal,0.7053260803222656,14.0,1274.154477071931,37,42735
Huber,MOSEK,optimal,0.7696900367736816,14.0,1288.209613462283,37,42735
Huber,MOSEK,optimal,0.7546319961547852,16.0,1330.7405300742987,37,42735
Huber,MOSEK,optimal,0.7731049060821533,15.0,1129.9909796507845,37,42735
Huber,MOSEK,optimal,0.7424540519714355,15.0,1260.736899511142,37,42735
Huber,MOSEK,optimal,0.7195661067962646,15.0,1239.7664355871534,37,42735
Huber,MOSEK,optimal,0.7186300754547119,14.0,1207.5914820055682,37,42735
Huber,MOSEK,optimal,0.7602860927581787,15.0,1293.1941290613056,37,42735
Huber,MOSEK,optimal,0.8252248764038086,18.0,1314.1074023112435,37,42735
Huber,MOSEK,optimal,0.9495029449462892,15.0,1484.1572805597739,45,57375
Huber,MOSEK,optimal,0.9286808967590332,14.0,1545.4039869542623,45,57375
Huber,MOSEK,optimal,0.9127929210662842,15.0,1550.7968697241427,45,57375
Huber,MOSEK,optimal,0.7711021900177002,14.0,1468.0661291137203,45,57375
Huber,MOSEK,optimal,0.9860718250274658,17.0,1642.1968116835,45,57375
Huber,MOSEK,optimal,0.7534589767456055,14.0,1521.9154277885093,45,57375
Huber,MOSEK,optimal,1.0193850994110107,15.0,1589.8820796936566,45,57375
Huber,MOSEK,optimal,0.8972020149230957,15.0,1491.8291851419144,45,57375
Huber,MOSEK,optimal,0.9847731590270996,15.0,1559.5455443553153,45,57375
Huber,MOSEK,optimal,0.9685909748077391,16.0,1534.074439707417,45,57375
Huber,MOSEK,optimal,1.2752370834350586,16.0,1800.7372805130044,55,78375
Huber,MOSEK,optimal,1.1286659240722656,14.0,1928.6848401089223,55,78375
Huber,MOSEK,optimal,1.351850986480713,14.0,1793.2701849723953,55,78375
Huber,MOSEK,optimal,0.9514319896697998,16.0,1836.9177939478304,55,78375
Huber,MOSEK,optimal,1.3684041500091553,16.0,1847.778769344184,55,78375
Huber,MOSEK,optimal,0.4884898662567138,14.0,2081.915417874654,55,78375
Huber,MOSEK,optimal,1.19541597366333,15.0,1910.4811490584889,55,78375
Huber,MOSEK,optimal,1.373121976852417,17.0,2019.6641165931808,55,78375
Huber,MOSEK,optimal,1.2686240673065186,15.0,1845.5669840886205,55,78375
Huber,MOSEK,optimal,1.4932599067687988,18.0,1855.2562493912685,55,78375
Huber,MOSEK,optimal,2.198983192443848,19.0,2512.369778362875,68,110160
Huber,MOSEK,optimal,1.4588861465454102,15.0,2288.726155623149,68,110160
Huber,MOSEK,optimal,1.2842180728912354,14.0,2245.411436874302,68,110160
Huber,MOSEK,optimal,2.06423020362854,15.0,2491.186325507948,68,110160
Huber,MOSEK,optimal,1.9501590728759768,16.0,2288.589571054967,68,110160
Huber,MOSEK,optimal,2.0078389644622803,17.0,2389.862778747695,68,110160
Huber,MOSEK,optimal,2.018017053604126,15.0,2286.150208091095,68,110160
Huber,MOSEK,optimal,2.148324012756348,18.0,2188.442276194094,68,110160
Huber,MOSEK,optimal,1.615752935409546,15.0,2407.6883319178623,68,110160
Huber,MOSEK,optimal,2.0621070861816406,16.0,2347.294377004494,68,110160
Huber,MOSEK,optimal,1.8009440898895264,14.0,2748.9149297933773,84,156240
Huber,MOSEK,optimal,2.193742036819458,15.0,2958.352660653749,84,156240
Huber,MOSEK,optimal,2.44677996635437,16.0,2914.897716739156,84,156240
Huber,MOSEK,optimal,2.2993760108947754,15.0,2737.839724153077,84,156240
Huber,MOSEK,optimal,2.367309093475342,16.0,2758.6328324571105,84,156240
Huber,MOSEK,optimal,2.6668200492858887,20.0,3072.200331558991,84,156240
Huber,MOSEK,optimal,2.358426094055176,16.0,2897.9726430758765,84,156240
Huber,MOSEK,optimal,2.390953063964844,17.0,2857.0319134961387,84,156240
Huber,MOSEK,optimal,2.5661821365356445,18.0,2831.4300657914882,84,156240
Huber,MOSEK,optimal,2.1955938339233403,17.0,2780.7026677502154,84,156240
Huber,MOSEK,optimal,3.801138877868652,21.0,3640.3637329223493,105,228375
Huber,MOSEK,optimal,3.946488857269287,21.0,3523.1254390433674,105,228375
Huber,MOSEK,optimal,3.268131971359253,15.0,3690.751731836277,105,228375
Huber,MOSEK,optimal,3.076941967010498,15.0,3402.350962525861,105,228375
Huber,MOSEK,optimal,2.624152898788452,16.0,3717.165088878504,105,228375
Huber,MOSEK,optimal,3.3209869861602783,17.0,3542.857472107809,105,228375
Huber,MOSEK,optimal,3.4622809886932373,17.0,3653.6512991725513,105,228375
Huber,MOSEK,optimal,2.8386011123657227,14.0,3784.8118434605904,105,228375
Huber,MOSEK,optimal,2.8709011077880864,14.0,3428.277564194501,105,228375
Huber,MOSEK,optimal,3.575134038925172,17.0,3644.664240974464,105,228375
Huber,MOSEK,optimal,3.633358001708984,14.0,4573.9565631768,132,340560
Huber,MOSEK,optimal,4.532555103302002,16.0,4580.590535578715,132,340560
Huber,MOSEK,optimal,6.087803840637207,21.0,4596.9761046491085,132,340560
Huber,MOSEK,optimal,5.021121025085449,17.0,4639.9057602453,132,340560
Huber,MOSEK,optimal,5.335170030593872,16.0,4451.043999749229,132,340560
Huber,MOSEK,optimal,6.325525999069214,21.0,4607.975358225775,132,340560
Huber,MOSEK,optimal,5.537079095840454,17.0,4350.07644183362,132,340560
Huber,MOSEK,optimal,3.996335983276367,15.0,4739.644601236751,132,340560
Huber,MOSEK,optimal,5.521754026412964,17.0,4630.988734495847,132,340560
Huber,MOSEK,optimal,4.973197937011719,15.0,4556.31654731961,132,340560
Huber,MOSEK,optimal,6.635809898376465,16.0,5899.890703165289,166,512940
Huber,MOSEK,optimal,6.008484125137329,15.0,5674.872207787657,166,512940
Huber,MOSEK,optimal,6.543921232223513,15.0,5557.060429390306,166,512940
Huber,MOSEK,optimal,10.49513578414917,24.0,5606.10057124491,166,512940
Huber,MOSEK,optimal,10.832674026489258,24.0,5527.469963148029,166,512940
Huber,MOSEK,optimal,9.676968812942503,20.0,5638.813976172538,166,512940
Huber,MOSEK,optimal,10.639682054519652,24.0,5601.906763489415,166,512940
Huber,MOSEK,optimal,10.323140859603884,23.0,5931.704699686468,166,512940
Huber,MOSEK,optimal,5.971633195877075,16.0,5647.2726570139075,166,512940
Huber,MOSEK,optimal,8.890955209732057,20.0,5698.398282934742,166,512940
Huber,MOSEK,optimal,10.492828130722048,18.0,7313.628741191746,209,780615
Huber,MOSEK,optimal,8.536994934082031,15.0,7029.579823113581,209,780615
Huber,MOSEK,optimal,10.82594609260559,20.0,6876.660557928215,209,780615
Huber,MOSEK,optimal,7.4607908725738525,15.0,7284.048312611902,209,780615
Huber,MOSEK,optimal,9.091363191604612,16.0,6954.61481735913,209,780615
Huber,MOSEK,optimal,14.667443990707396,34.0,7294.296951659284,209,780615
Huber,MOSEK,optimal,9.036844968795775,16.0,7190.19563607809,209,780615
Huber,MOSEK,optimal,10.678817033767698,18.0,7385.027037920825,209,780615
Huber,MOSEK,optimal,10.094323873519896,17.0,7121.551446617179,209,780615
Huber,MOSEK,optimal,9.29618501663208,16.0,7108.423339222467,209,780615
Control,MOSEK,optimal,0.07584595680236816,6.0,0.10608107527936697,10,1970
Control,MOSEK,optimal,0.07667899131774902,9.0,1.0051307208162772,10,1980
Control,MOSEK,optimal,0.07536506652832031,6.0,1.6229568630725273,10,1990
Control,MOSEK,optimal,0.07625412940979004,9.0,4.117579404143648,10,2000
Control,MOSEK,optimal,0.08172011375427246,9.0,4.3912113330051055,10,2000
Control,MOSEK,optimal,0.08161592483520508,10.0,92.41545353388678,10,2010
Control,MOSEK,optimal,0.08324694633483888,8.0,2.757280374384265,10,2000
Control,MOSEK,optimal,0.08184385299682617,7.0,1.1904395953108369,10,1970
Control,MOSEK,optimal,0.07974100112915039,7.0,1.0491474267492429,10,1990
Control,MOSEK,optimal,0.0754551887512207,6.0,1.8659315621808945,10,2020
Control,MOSEK,optimal,0.028945207595825195,9.0,11.888397542459641,11,2323
Control,MOSEK,optimal,0.008167028427124023,7.0,0.6971939775408099,11,2263
Control,MOSEK,optimal,0.013675928115844728,6.0,1.7340621547158648,11,2283
Control,MOSEK,optimal,0.009846925735473631,9.0,5.129730044351111,11,2283
Control,MOSEK,optimal,0.008413076400756836,9.0,3.884583807212645,11,2303
Control,MOSEK,optimal,0.02200603485107422,10.0,11.36622438476521,11,2283
Control,MOSEK,optimal,0.03784799575805664,8.0,2.496092574048179,11,2283
Control,MOSEK,optimal,0.02480101585388184,12.0,58.76202055095514,11,2283
Control,MOSEK,optimal,0.02335190773010254,9.0,1.943844021221683,11,2293
Control,MOSEK,optimal,0.008953094482421875,10.0,23.48372891338886,11,2313
Control,MOSEK,optimal,0.008242130279541016,5.0,1.8918283909936808,12,2778
Control,MOSEK,optimal,0.0262141227722168,6.0,2.390452249498485,12,2768
Control,MOSEK,optimal,0.021877050399780273,8.0,1.654348163005249,12,2768
Control,MOSEK,optimal,0.016065120697021484,7.0,2.189929521965193,12,2778
Control,MOSEK,optimal,0.02652120590209961,8.0,1.6132475804615412,12,2758
Control,MOSEK,optimal,0.03402304649353026,8.0,0.5036484127389478,12,2748
Control,MOSEK,optimal,0.029198169708251964,6.0,1.4268053762288282,12,2768
Control,MOSEK,optimal,0.014715194702148438,8.0,1.0155464765036013,12,2758
Control,MOSEK,optimal,0.02219700813293457,8.0,4.779453696217034,12,2778
Control,MOSEK,optimal,0.023179054260253903,8.0,11.651651919342651,12,2788
Control,MOSEK,optimal,0.03821992874145508,10.0,8.250843999941285,13,3145
Control,MOSEK,optimal,0.025217056274414062,7.0,3.427836900260795,13,3145
Control,MOSEK,optimal,0.02464890480041504,8.0,4.517185423115476,13,3145
Control,MOSEK,optimal,0.04222297668457031,9.0,2.546418138778757,13,3145
Control,MOSEK,optimal,0.030357837677001964,9.0,7.946467109747335,13,3135
Control,MOSEK,optimal,0.016654014587402344,7.0,5.758689607002762,13,3145
Control,MOSEK,optimal,0.0233612060546875,7.0,3.41649393698806,13,3125
Control,MOSEK,optimal,0.024120092391967773,9.0,14.056065274399204,13,3135
Control,MOSEK,optimal,0.05166006088256836,9.0,14.36915619266999,13,3165
Control,MOSEK,optimal,0.016633987426757812,6.0,0.9689222150021491,13,3125
Control,MOSEK,optimal,0.03210711479187012,9.0,7.413642589232204,14,3704
Control,MOSEK,optimal,0.01284503936767578,6.0,2.5189078169103722,14,3684
Control,MOSEK,optimal,0.015529870986938475,9.0,7.689860226319253,14,3674
Control,MOSEK,optimal,0.0299069881439209,8.0,1.1673680278330572,14,3674
Control,MOSEK,optimal,0.02975106239318848,9.0,4.1006847335177365,14,3674
Control,MOSEK,optimal,0.0204770565032959,9.0,1.1308903190619009,14,3644
Control,MOSEK,optimal,0.04146599769592285,9.0,13.56330700522699,14,3684
Control,MOSEK,optimal,0.03736400604248047,8.0,2.1695453121435264,14,3684
Control,MOSEK,optimal,0.04037189483642578,7.0,4.458461272775867,14,3694
Control,MOSEK,optimal,0.04135298728942871,6.0,0.7203118728967007,14,3664
Control,MOSEK,optimal,0.03148698806762695,10.0,8.566837346417293,15,4115
Control,MOSEK,optimal,0.013026952743530272,8.0,4.810856056355929,15,4095
Control,MOSEK,optimal,0.03329896926879883,6.0,3.9382672715981086,15,4125
Control,MOSEK,optimal,0.011232852935791016,7.0,2.655949344804375,15,4095
Control,MOSEK,optimal,0.03399205207824707,8.0,4.276014948851895,15,4105
Control,MOSEK,optimal,0.015735864639282227,8.0,1.6855562341743318,15,4085
Control,MOSEK,optimal,0.025299072265625,9.0,8.842899525168093,15,4105
Control,MOSEK,optimal,0.035021066665649414,7.0,3.0436494760027815,15,4115
Control,MOSEK,optimal,0.02346992492675781,7.0,3.2430979091978367,15,4125
Control,MOSEK,optimal,0.011044979095458984,7.0,4.140288690434267,15,4115
Control,MOSEK,optimal,0.06956005096435547,7.0,2.502122317041971,16,4728
Control,MOSEK,optimal,0.08163690567016603,8.0,1.7551105135801264,16,4698
Control,MOSEK,optimal,0.11560606956481935,6.0,0.832473985092214,16,4698
Control,MOSEK,optimal,0.2902050018310547,9.0,2.3963115347308954,16,4698
Control,MOSEK,optimal,0.1628890037536621,9.0,5.2404796924001085,16,4718
Control,MOSEK,optimal,0.10826611518859863,8.0,7.190986382543197,16,4708
Control,MOSEK,optimal,0.07077693939208984,7.0,1.128504126011591,16,4688
Control,MOSEK,optimal,0.10759902000427246,7.0,3.46553564135521,16,4718
Control,MOSEK,optimal,0.062274932861328125,8.0,4.788386291624705,16,4728
Control,MOSEK,optimal,0.11240601539611816,7.0,0.6847750154750798,16,4688
Control,MOSEK,optimal,0.053811073303222656,6.0,1.6219342616940375,18,5870
Control,MOSEK,optimal,0.0317530632019043,8.0,3.8374246007975055,18,5880
Control,MOSEK,optimal,0.048410892486572266,9.0,2.9642112203231665,18,5890
Control,MOSEK,optimal,0.07623100280761719,7.0,4.6832771809523965,18,5920
Control,MOSEK,optimal,0.06852293014526367,7.0,1.0576993307624538,18,5900
Control,MOSEK,optimal,0.05114579200744629,9.0,5.3119722257111714,18,5890
Control,MOSEK,optimal,0.05435585975646973,7.0,1.5447952321726042,18,5840
Control,MOSEK,optimal,0.030143022537231445,6.0,3.5409803316689734,18,5900
Control,MOSEK,optimal,0.03719282150268555,9.0,2.02941308549265,18,5860
Control,MOSEK,optimal,0.08473491668701172,8.0,1.67317894902129,18,5860
Control,MOSEK,optimal,0.051023006439208984,9.0,1.1311110776659907,20,7180
Control,MOSEK,optimal,0.05822300910949708,7.0,5.131981595226101,20,7180
Control,MOSEK,optimal,0.0376279354095459,10.0,3.2088409622565512,20,7170
Control,MOSEK,optimal,0.055818796157836914,8.0,0.95016792043861,20,7140
Control,MOSEK,optimal,0.05487990379333496,8.0,2.4321144357936704,20,7180
Control,MOSEK,optimal,0.1688380241394043,7.0,2.710575234425498,20,7150
Control,MOSEK,optimal,0.08485293388366699,8.0,2.7388912220893755,20,7180
Control,MOSEK,optimal,0.05105876922607422,7.0,2.448138772431035,20,7190
Control,MOSEK,optimal,0.0956578254699707,7.0,2.7611492828404587,20,7180
Control,MOSEK,optimal,0.02448892593383789,8.0,3.062110170061436,20,7180
Control,MOSEK,optimal,0.04029583930969238,10.0,4.197150699346788,23,9245
Control,MOSEK,optimal,0.05543804168701172,9.0,1.7555176176366372,23,9215
Control,MOSEK,optimal,0.0743708610534668,11.0,9.236102582256015,23,9265
Control,MOSEK,optimal,0.11362695693969728,9.0,3.4320463802924537,23,9255
Control,MOSEK,optimal,0.07566690444946289,10.0,11.866377168952248,23,9275
Control,MOSEK,optimal,0.07201600074768066,8.0,5.670199460715243,23,9215
Control,MOSEK,optimal,0.07476520538330078,9.0,1.4127500946495055,23,9195
Control,MOSEK,optimal,0.02644586563110352,10.0,3.676224121297338,23,9235
Control,MOSEK,optimal,0.07152104377746582,8.0,4.9901046083222385,23,9265
Control,MOSEK,optimal,0.06079888343811035,7.0,2.199671746736753,23,9235
Control,MOSEK,optimal,0.061482906341552734,7.0,2.967580548233689,26,11848
Control,MOSEK,optimal,0.08376908302307129,9.0,2.3806124559895787,26,11818
Control,MOSEK,optimal,0.05163908004760742,9.0,1.806532994866597,26,11818
Control,MOSEK,optimal,0.04398989677429199,7.0,2.223244827269255,26,11848
Control,MOSEK,optimal,0.062274932861328125,13.0,10.794958523020387,26,11858
Control,MOSEK,optimal,0.07799410820007324,11.0,12.064166383559899,26,11868
Control,MOSEK,optimal,0.08922719955444336,9.0,4.8209952099,26,11828
Control,MOSEK,optimal,0.09683799743652344,10.0,3.4969746963745485,26,11818
Control,MOSEK,optimal,0.07817697525024414,8.0,6.268233494480661,26,11848
Control,MOSEK,optimal,0.06140899658203125,8.0,5.494247223669364,26,11868
Control,MOSEK,optimal,0.10527491569519044,11.0,8.434114358053419,29,14439
Control,MOSEK,optimal,0.12529993057250974,12.0,5.696672610362732,29,14419
Control,MOSEK,optimal,0.10946893692016604,9.0,3.5422085955167977,29,14429
Control,MOSEK,optimal,0.09998488426208496,11.0,9.924677416911315,29,14449
Control,MOSEK,optimal,0.03597402572631836,8.0,4.4615898488762555,29,14449
Control,MOSEK,optimal,0.10172581672668456,9.0,4.262048009627989,29,14429
Control,MOSEK,optimal,0.04194307327270508,9.0,1.5836852475709151,29,14389
Control,MOSEK,optimal,0.06262397766113281,7.0,1.4612801009754257,29,14419
Control,MOSEK,optimal,0.10726809501647948,11.0,13.197880504040905,29,14439
Control,MOSEK,optimal,0.0781400203704834,8.0,4.415669208911148,29,14459
Control,MOSEK,optimal,0.20061111450195312,11.0,4.471174165059879,34,19764
Control,MOSEK,optimal,0.22962093353271484,10.0,4.558718536913972,34,19834
Control,MOSEK,optimal,0.09166407585144044,11.0,5.1623974859122335,34,19804
Control,MOSEK,optimal,0.05298304557800293,6.0,2.248013523365436,34,19794
Control,MOSEK,optimal,0.2247858047485352,13.0,7.617939671986614,34,19804
Control,MOSEK,optimal,0.12307095527648924,7.0,3.7344825570166034,34,19824
Control,MOSEK,optimal,0.21738600730896,8.0,3.1582508217441347,34,19794
Control,MOSEK,optimal,0.17058300971984866,9.0,6.096882827827063,34,19874
Control,MOSEK,optimal,0.2329080104827881,10.0,3.9272182276492296,34,19834
Control,MOSEK,optimal,0.20686697959899905,13.0,11.810028572657519,34,19874
Control,MOSEK,optimal,0.2658641338348389,12.0,4.257817889209287,39,25639
Control,MOSEK,optimal,0.2638261318206787,11.0,5.198016020657297,39,25609
Control,MOSEK,optimal,0.20506000518798828,7.0,2.949939204327342,39,25619
Control,MOSEK,optimal,0.27555298805236816,9.0,3.0215005178294434,39,25629
Control,MOSEK,optimal,0.21352481842041016,11.0,8.601769672167556,39,25639
Control,MOSEK,optimal,0.2297921180725097,10.0,3.3208625045158686,39,25639
Control,MOSEK,optimal,0.2388300895690918,7.0,5.692147299706327,39,25659
Control,MOSEK,optimal,0.08254885673522949,12.0,2.734564116450029,39,25629
Control,MOSEK,optimal,0.2263290882110596,9.0,4.096236444570899,39,25609
Control,MOSEK,optimal,0.27983689308166504,8.0,6.452758813349475,39,25669
Control,MOSEK,optimal,0.1876389980316162,9.0,8.630895112490794,46,35688
Control,MOSEK,optimal,0.17288708686828613,8.0,13.493143732335934,46,35668
Control,MOSEK,optimal,0.2203669548034668,10.0,9.990796727747787,46,35688
Control,MOSEK,optimal,0.0857090950012207,7.0,4.766879757534392,46,35638
Control,MOSEK,optimal,0.2863340377807617,10.0,8.488963247685053,46,35668
Control,MOSEK,optimal,0.20111513137817386,11.0,4.985524345161167,46,35588
Control,MOSEK,optimal,0.27854013442993164,11.0,9.911446913910362,46,35678
Control,MOSEK,optimal,0.18008708953857422,11.0,9.110619657962713,46,35668
Control,MOSEK,optimal,0.10408401489257812,9.0,12.97542355711525,46,35708
Control,MOSEK,optimal,0.2370731830596924,7.0,5.353272828020481,46,35638
Control,MOSEK,optimal,0.2174489498138428,10.0,6.386966776161346,54,48804
Control,MOSEK,optimal,0.5030150413513184,8.0,6.262557199130441,54,48794
Control,MOSEK,optimal,0.5308809280395508,11.0,6.321553970930319,54,48724
Control,MOSEK,optimal,0.4754250049591065,11.0,9.791975192592592,54,48734
Control,MOSEK,optimal,0.4974250793457031,9.0,7.339571001449928,54,48714
Control,MOSEK,optimal,0.4673140048980713,10.0,7.604305998580207,54,48754
Control,MOSEK,optimal,0.4077351093292236,10.0,5.464028232792996,54,48754
Control,MOSEK,optimal,0.4661810398101807,10.0,6.115507366407777,54,48694
Control,MOSEK,optimal,0.4318220615386963,11.0,11.14842250936109,54,48804
Control,MOSEK,optimal,0.4256358146667481,10.0,10.226766766614825,54,48744
Control,MOSEK,optimal,0.4383468627929688,10.0,10.4410536501937,64,68034
Control,MOSEK,optimal,0.3632469177246094,9.0,10.24444100563162,64,68034
Control,MOSEK,optimal,0.3560168743133545,10.0,12.087254085650274,64,68064
Control,MOSEK,optimal,0.4724950790405274,9.0,7.6431232410943615,64,68064
Control,MOSEK,optimal,0.4468579292297363,12.0,11.690385311399796,64,68034
Control,MOSEK,optimal,0.4365060329437256,12.0,8.064004035545263,64,67994
Control,MOSEK,optimal,0.4222419261932373,9.0,8.837247611075602,64,68034
Control,MOSEK,optimal,0.4477179050445557,9.0,5.238953804606504,64,67994
Control,MOSEK,optimal,0.4665460586547852,11.0,8.180935616017353,64,68054
Control,MOSEK,optimal,0.4886829853057861,9.0,5.559303212448151,64,68034
Control,MOSEK,optimal,0.71390700340271,11.0,10.546225628578986,76,95358
Control,MOSEK,optimal,0.6682960987091064,10.0,8.877245114256763,76,95408
Control,MOSEK,optimal,0.4337990283966065,11.0,18.75439433500857,76,95398
Control,MOSEK,optimal,0.4620599746704102,11.0,8.156367424697404,76,95288
Control,MOSEK,optimal,0.7494828701019287,10.0,11.305433907721007,76,95378
Control,MOSEK,optimal,0.5278289318084717,11.0,13.657511224030852,76,95338
Control,MOSEK,optimal,0.6604461669921875,10.0,14.899862344987175,76,95428
Control,MOSEK,optimal,0.6111741065979004,13.0,10.789093005879877,76,95368
Control,MOSEK,optimal,0.7182290554046631,11.0,12.736321717438807,76,95338
Control,MOSEK,optimal,0.5806009769439697,12.0,16.130256660803276,76,95438
Control,MOSEK,optimal,1.1264557838439941,11.0,13.131156078206846,91,135583
Control,MOSEK,optimal,0.8385770320892334,12.0,11.317219361294182,91,135563
Control,MOSEK,optimal,1.2742938995361328,11.0,10.301552442374204,91,135573
Control,MOSEK,optimal,1.1091930866241455,11.0,11.418181374161822,91,135573
Control,MOSEK,optimal,1.1698110103607178,13.0,16.646210245454938,91,135583
Control,MOSEK,optimal,1.0942769050598145,11.0,14.030657767537287,91,135613
Control,MOSEK,optimal,0.9101059436798096,10.0,13.587763848279192,91,135583
Control,MOSEK,optimal,1.0740468502044678,11.0,11.46935976817366,91,135543
Control,MOSEK,optimal,1.2338788509368896,14.0,12.570811035159451,91,135553
Control,MOSEK,optimal,1.26112699508667,12.0,18.39885225319955,91,135583
Control,MOSEK,optimal,1.5268759727478027,12.0,19.376312607160358,109,193729
Control,MOSEK,optimal,1.421355962753296,10.0,15.554366774965267,109,193789
Control,MOSEK,optimal,1.28277587890625,12.0,15.318742509074099,109,193799
Control,MOSEK,optimal,1.5986809730529783,11.0,15.90583977298099,109,193809
Control,MOSEK,optimal,1.4638969898223877,12.0,13.104361640549286,109,193799
Control,MOSEK,optimal,0.8575129508972168,11.0,12.96882572231569,109,193779
Control,MOSEK,optimal,1.28587007522583,13.0,24.193900840581364,109,193749
Control,MOSEK,optimal,1.4158899784088137,13.0,14.46229082575288,109,193739
Control,MOSEK,optimal,1.4140710830688477,13.0,20.155736543949608,109,193759
Control,MOSEK,optimal,1.5531730651855469,12.0,17.993771330402762,109,193759


==> data/results/benchmark_problems/OSQP/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.001073965,25,0.10606398962138472,10,1970,0,0.000683078,0.00039088699999999997,0.0,0
Control,OSQP,optimal,0.0015596610000000002,50,1.0050390521878356,10,1980,0,0.000699308,0.000860353,0.0,1
Control,OSQP,optimal,0.001078868,25,1.6227204353085511,10,1990,0,0.000694107,0.000384761,0.0,0
Control,OSQP,optimal,0.0014412670000000002,50,4.117759252899422,10,2000,0,0.000680355,0.000760912,0.0,0
Control,OSQP,optimal,0.0013026189999999999,50,4.391163696709539,10,2000,0,0.000580009,0.00072261,0.0,1
Control,OSQP,optimal,0.0017038689999999998,75,92.4137964567788,10,2010,0,0.000627717,0.001076152,0.0,1
Control,OSQP,optimal,0.0030592109999999996,150,2.754688989157537,10,2000,0,0.0007006369999999999,0.002358574,0.0,1
Control,OSQP,optimal,0.00192538,75,1.190169435712661,10,1970,0,0.0006855639999999999,0.0012398160000000001,0.0,1
Control,OSQP,optimal,0.00144274,50,1.0487503534617422,10,1990,0,0.0006802830000000001,0.000762457,0.0,0
Control,OSQP,optimal,0.001065111,25,1.8658052914483485,10,2020,0,0.000672557,0.00039255400000000004,0.0,0
Control,OSQP,optimal,0.002398463,100,11.889235619181626,11,2323,0,0.000688432,0.001710031,0.0,0
Control,OSQP,optimal,0.0010933260000000002,25,0.6977574586044935,11,2263,0,0.0006692019999999999,0.000424124,0.0,0
Control,OSQP,optimal,0.001541732,50,1.733993705976421,11,2283,0,0.0006763019999999999,0.00086543,0.0,0
Control,OSQP,optimal,0.007721896999999998,425,4.912955836091772,11,2283,0,0.000659442,0.007062455,0.0,1
Control,OSQP,optimal,0.0016221439999999998,50,3.8837117714194984,11,2303,0,0.000671562,0.000950582,0.0,1
Control,OSQP,optimal,0.001900465,75,11.364770417226813,11,2283,0,0.000660465,0.00124,0.0,0
Control,OSQP,optimal,0.002468637,100,2.494270315637052,11,2283,0,0.000707513,0.001761124,0.0,1
Control,OSQP,optimal,0.007375985,400,57.895532598615894,11,2283,0,0.0006633810000000001,0.0067126040000000005,0.0,1
Control,OSQP,optimal,0.002055547,75,1.944163118257872,11,2293,0,0.000655511,0.0014000360000000001,0.0,1
Control,OSQP,optimal,0.003248195,150,23.47718666729196,11,2313,0,0.00071395,0.002534245,0.0,0
Control,OSQP,optimal,0.003066706,100,1.891982385308553,12,2778,0,0.0008057930000000001,0.002260913,0.0,2
Control,OSQP,optimal,0.001109358,25,2.3901073519370524,12,2768,0,0.0006710860000000001,0.00043827199999999997,0.0,0
Control,OSQP,optimal,0.003834085,150,1.654254741516333,12,2768,0,0.000812467,0.003021618,0.0,0
Control,OSQP,optimal,0.00134835,25,2.1897337993944324,12,2778,0,0.0008314360000000001,0.000516914,0.0,0
Control,OSQP,optimal,0.0024488789999999997,75,1.6135720583089883,12,2758,0,0.0008078369999999999,0.001641042,0.0,1
Control,OSQP,optimal,0.002957742,100,0.4979632456217177,12,2748,0,0.000817907,0.002139835,0.0,1
Control,OSQP,optimal,0.001327694,25,1.4267092801674643,12,2768,0,0.000814017,0.0005136769999999999,0.0,0
Control,OSQP,optimal,0.0019299060000000001,50,1.01565942518128,12,2758,0,0.000803467,0.001126439,0.0,1
Control,OSQP,optimal,0.0024617370000000003,75,4.77676469107658,12,2778,0,0.0008345210000000001,0.0016272160000000001,0.0,1
Control,OSQP,optimal,0.001632265,50,11.651663024944865,12,2788,0,0.00066761,0.000964655,0.0,1
Control,OSQP,optimal,0.0033333629999999998,125,8.244854120000666,13,3145,0,0.000746595,0.0025867679999999997,0.0,1
Control,OSQP,optimal,0.0018700370000000002,50,3.428122080315778,13,3145,0,0.000757272,0.001112765,0.0,1
Control,OSQP,optimal,0.004434553,150,4.517152672427708,13,3145,0,0.0008988710000000001,0.003535682,0.0,1
Control,OSQP,optimal,0.001496549,25,2.546674109189477,13,3145,0,0.000906233,0.000590316,0.0,0
Control,OSQP,optimal,0.008350648,325,7.871651324617341,13,3135,0,0.000882593,0.007468055,0.0,1
Control,OSQP,optimal,0.004431837,150,5.760947620217954,13,3145,0,0.000886779,0.003545058,0.0,1
Control,OSQP,optimal,0.002192298,50,3.415812759289695,13,3125,0,0.000887764,0.001304534,0.0,1
Control,OSQP,optimal,0.002751646,75,14.056589449816745,13,3135,0,0.000898684,0.001852962,0.0,1
Control,OSQP,optimal,0.007549681,325,14.341375151818713,13,3165,0,0.000880508,0.0066691730000000005,0.0,1
Control,OSQP,optimal,0.0021812629999999997,50,0.9704156011317464,13,3125,0,0.0008913910000000001,0.001289872,0.0,1
Control,OSQP,optimal,0.012717055,525,7.330174847461381,14,3704,0,0.000920255,0.0117968,0.0,1
Control,OSQP,optimal,0.002108556,50,2.518888072777886,14,3684,0,0.0008450939999999999,0.001263462,0.0,1
Control,OSQP,optimal,0.004504137,125,7.6849909514722325,14,3674,0,0.001032972,0.003471165,0.0,1
Control,OSQP,optimal,0.003171565,75,1.1670044054636464,14,3674,0,0.001022158,0.0021494070000000003,0.0,1
Control,OSQP,optimal,0.0031584309999999997,75,4.095854302639089,14,3674,0,0.001008517,0.0021499139999999997,0.0,1
Control,OSQP,optimal,0.0023273639999999997,50,1.1308243336449997,14,3644,0,0.001015938,0.001311426,0.0,0
Control,OSQP,optimal,0.002516687,50,13.562926223116046,14,3684,0,0.001024329,0.0014923579999999998,0.0,1
Control,OSQP,optimal,0.0023327689999999997,50,2.169444817883941,14,3684,0,0.0010175219999999999,0.001315247,0.0,0
Control,OSQP,optimal,0.006980047,200,4.463077875333783,14,3694,0,0.000901203,0.006078844,0.0,2
Control,OSQP,optimal,0.00215738,50,0.7203355714062364,14,3664,0,0.000881482,0.0012758980000000001,0.0,1
Control,OSQP,optimal,0.005875854,150,8.572168559184929,15,4115,0,0.00114672,0.004729134,0.0,2
Control,OSQP,optimal,0.003498595,75,4.810998615555258,15,4095,0,0.001122528,0.002376067,0.0,1
Control,OSQP,optimal,0.002584191,50,3.938271431707223,15,4125,0,0.0011309669999999999,0.001453224,0.0,0
Control,OSQP,optimal,0.002566422,50,2.6559933923266734,15,4095,0,0.001118106,0.001448316,0.0,0
Control,OSQP,optimal,0.009258327,275,4.270362323533424,15,4105,0,0.00111845,0.008139877,0.0,1
Control,OSQP,optimal,0.00275894,50,1.6854854196803792,15,4085,0,0.001108108,0.001650832,0.0,1
Control,OSQP,optimal,0.020605496,725,8.773571684467473,15,4105,0,0.001113642,0.019491854,0.0,1
Control,OSQP,optimal,0.005608339,175,3.0437988200646866,15,4115,0,0.0009358560000000001,0.004672483,0.0,2
Control,OSQP,optimal,0.005437386000000001,150,3.2414491941442174,15,4125,0,0.001128287,0.004309099,0.0,0
Control,OSQP,optimal,0.0015950139999999999,25,4.140127581993794,15,4115,0,0.0009701260000000001,0.000624888,0.0,0
Control,OSQP,optimal,0.002536946,25,2.5017621851747207,16,4728,0,0.0015413170000000002,0.000995629,0.0,0
Control,OSQP,optimal,0.003756798,50,1.7551246668664873,16,4698,0,0.0015097320000000002,0.0022470660000000003,0.0,1
Control,OSQP,optimal,0.0021081470000000003,25,0.8323948367344205,16,4698,0,0.0012679969999999999,0.00084015,0.0,0
Control,OSQP,optimal,0.004923523,100,2.396447412904797,16,4698,0,0.001269682,0.0036538409999999997,0.0,2
Control,OSQP,optimal,0.005012059,75,5.240756779670416,16,4718,0,0.00159608,0.0034159790000000004,0.0,1
Control,OSQP,optimal,0.0030283809999999997,50,7.193266518926562,16,4708,0,0.00121265,0.0018157310000000001,0.0,1
Control,OSQP,optimal,0.003048297,50,1.1294457932254602,16,4688,0,0.0012257910000000002,0.001822506,0.0,1
Control,OSQP,optimal,0.002547016,25,3.4653041848279487,16,4718,0,0.001536585,0.001010431,0.0,0
Control,OSQP,optimal,0.004792207,75,4.787545684348532,16,4728,0,0.001536655,0.003255552,0.0,1
Control,OSQP,optimal,0.002070153,25,0.6846632265642019,16,4688,0,0.00126424,0.000805913,0.0,0
Control,OSQP,optimal,0.0030716750000000003,25,1.6218531823797293,18,5870,0,0.0018505529999999998,0.001221122,0.0,0
Control,OSQP,optimal,0.007040032,100,3.835769884866727,18,5880,0,0.0018512910000000001,0.005188741,0.0,1
Control,OSQP,optimal,0.004652364,50,2.964278431373492,18,5890,0,0.001845731,0.002806633,0.0,1
Control,OSQP,optimal,0.00990024,150,4.684212549054728,18,5920,0,0.0018696989999999998,0.008030541,0.0,2
Control,OSQP,optimal,0.004674246,50,1.0579203949428575,18,5900,0,0.0018744920000000002,0.0027997540000000002,0.0,1
Control,OSQP,optimal,0.00470698,50,5.311987459577967,18,5890,0,0.001900886,0.0028060940000000003,0.0,1
Control,OSQP,optimal,0.002482083,25,1.5451969983493397,18,5840,0,0.0015009320000000002,0.000981151,0.0,0
Control,OSQP,optimal,0.004729888,50,3.5409943048240096,18,5900,0,0.001909359,0.0028205290000000004,0.0,1
Control,OSQP,optimal,0.0031038759999999998,25,2.0292389086464753,18,5860,0,0.00186686,0.001237016,0.0,0
Control,OSQP,optimal,0.0037378090000000004,50,1.6741710834309218,18,5860,0,0.001507532,0.002230277,0.0,1
Control,OSQP,optimal,0.003205146,25,1.1310013047159335,20,7180,0,0.0019070220000000002,0.001298124,0.0,0
Control,OSQP,optimal,0.021812372000000003,100,5.134156476599308,20,7180,0,0.0022513579999999997,0.019561013999999998,0.0,1
Control,OSQP,optimal,0.008091445000000001,100,3.209301640725976,20,7170,0,0.001784411,0.006307034,0.0,1
Control,OSQP,optimal,0.0049736220000000005,50,0.950202145351678,20,7140,0,0.001980303,0.0029933190000000004,0.0,1
Control,OSQP,optimal,0.004692215,50,2.432130204195149,20,7180,0,0.0018319789999999999,0.002860236,0.0,1
Control,OSQP,optimal,0.013824841,25,2.7104727626007032,20,7150,0,0.002278762,0.011546078999999999,0.0,0
Control,OSQP,optimal,0.005874759,75,2.73884230992332,20,7180,0,0.001798313,0.004076446,0.0,1
Control,OSQP,optimal,0.005413991999999999,50,2.4481327839411624,20,7190,0,0.002264174,0.003149818,0.0,0
Control,OSQP,optimal,0.0054390440000000005,50,2.760846848571908,20,7180,0,0.002302405,0.003136639,0.0,0
Control,OSQP,optimal,0.0030717329999999997,25,3.0614428794113415,20,7180,0,0.0018329420000000002,0.0012387910000000002,0.0,0
Control,OSQP,optimal,0.004757076,25,4.1968443926554615,23,9245,0,0.0028791740000000004,0.001877902,0.0,0
Control,OSQP,optimal,0.012126194,50,1.7554858975665757,23,9215,0,0.0028639029999999997,0.009262291,0.0,0
Control,OSQP,optimal,0.012323725,125,9.236009262262078,23,9265,0,0.002431395,0.00989233,0.0,1
Control,OSQP,optimal,0.007886426,100,3.4321059411665513,23,9255,0,0.002054233,0.005832193,0.0,1
Control,OSQP,optimal,0.007325681,50,11.866339188152619,23,9275,0,0.002895318,0.004430363,0.0,1
Control,OSQP,optimal,0.007955349,75,5.6750040634968375,23,9215,0,0.002708982,0.005246366999999999,0.0,1
Control,OSQP,optimal,0.007272783,50,1.4127536563937173,23,9195,0,0.0028643559999999998,0.004408427,0.0,1
Control,OSQP,optimal,0.015500354,150,3.6789668334153016,23,9235,0,0.002860728,0.012639626000000001,0.0,2
Control,OSQP,optimal,0.015388176000000002,150,4.990313742052312,23,9265,0,0.002929088,0.012459088,0.0,2
Control,OSQP,optimal,0.005984906999999999,50,2.199919649090944,23,9235,0,0.002408479,0.003576428,0.0,1
Control,OSQP,optimal,0.007481188999999998,50,2.968128758129871,26,11848,0,0.002974326,0.004506863,0.0,1
Control,OSQP,optimal,0.013604411,125,2.3806774270940814,26,11818,0,0.0030728920000000002,0.010531519,0.0,1
Control,OSQP,optimal,0.022760056,25,1.8063289697163116,26,11818,0,0.020789468999999998,0.001970587,0.0,0
Control,OSQP,optimal,0.007296109,50,2.223246129603484,26,11848,0,0.002991164,0.004304945,0.0,1
Control,OSQP,optimal,0.013606772,125,10.793503165523305,26,11858,0,0.0030517709999999996,0.010555001000000001,0.0,1
Control,OSQP,optimal,0.052364395,300,12.081262361869106,26,11868,0,0.012406303,0.039958092,0.0,2
Control,OSQP,optimal,0.009705133000000001,75,4.828737509728733,26,11828,0,0.003068465,0.006636668,0.0,1
Control,OSQP,optimal,0.0074095429999999985,50,3.496898257601681,26,11818,0,0.002751563,0.00465798,0.0,1
Control,OSQP,optimal,0.011231865,100,6.268459758184264,26,11848,0,0.0029794220000000002,0.008252443,0.0,1
Control,OSQP,optimal,0.006065261999999999,25,5.4938924203563735,26,11868,0,0.00370347,0.002361792,0.0,0
Control,OSQP,optimal,0.050674752999999996,150,8.43272797426053,29,14439,0,0.024516633,0.02615812,0.0,0
Control,OSQP,optimal,0.034334762000000005,75,5.69742722578905,29,14419,0,0.004525868,0.029808894,0.0,1
Control,OSQP,optimal,0.011506618,50,3.5415638070463906,29,14429,0,0.004562907,0.006943711,0.0,1
Control,OSQP,optimal,0.014378249,75,9.924819879988515,29,14449,0,0.004568925,0.009809324,0.0,1
Control,OSQP,optimal,0.007369552999999998,25,4.461392074285316,29,14449,0,0.0044822970000000005,0.002887256,0.0,0
Control,OSQP,optimal,0.017289546,100,4.255777918302477,29,14429,0,0.0045321879999999995,0.012757358,0.0,1
Control,OSQP,optimal,0.0053244320000000005,25,1.583480892878259,29,14389,0,0.0032590440000000004,0.002065388,0.0,0
Control,OSQP,optimal,0.011454316,50,1.4612823120845493,29,14419,0,0.004509597,0.006944719,0.0,1
Control,OSQP,optimal,0.025945526,175,13.179443685796599,29,14439,0,0.004518945,0.021426581,0.0,1
Control,OSQP,optimal,0.01148533,50,4.415588028617502,29,14459,0,0.004551088,0.006934241999999999,0.0,1
Control,OSQP,optimal,0.010931818000000001,50,4.470245411100635,34,19764,0,0.004947645,0.005984173000000001,0.0,0
Control,OSQP,optimal,0.0173326,75,4.559200646149554,34,19834,0,0.0056869419999999995,0.011645658,0.0,1
Control,OSQP,optimal,0.015378748999999999,50,5.167097851752343,34,19804,0,0.005615369,0.00976338,0.0,1
Control,OSQP,optimal,0.009124715,25,2.2476404977555635,34,19794,0,0.005911705,0.00321301,0.0,0
Control,OSQP,optimal,0.019261573,100,7.618017852153324,34,19804,0,0.005588426999999999,0.013673146,0.0,1
Control,OSQP,optimal,0.008015658,25,3.734037890379368,34,19824,0,0.0050469040000000005,0.002968754,0.0,0
Control,OSQP,optimal,0.013706888,50,3.158261619084377,34,19794,0,0.005455521999999999,0.008251366,0.0,1
Control,OSQP,optimal,0.008901847000000001,25,6.096644100335059,34,19874,0,0.005559334,0.003342513,0.0,0
Control,OSQP,optimal,0.017320039000000002,75,3.927565062974736,34,19834,0,0.005680671,0.011639368,0.0,1
Control,OSQP,optimal,0.025579109000000003,125,11.812361840066233,34,19874,0,0.005599676,0.019979433,0.0,2
Control,OSQP,optimal,0.026560779,100,4.240400145152652,39,25639,0,0.00758532,0.018975459,0.0,1
Control,OSQP,optimal,0.020030605,50,5.1979847786607625,39,25609,0,0.009053222,0.010977383,0.0,1
Control,OSQP,optimal,0.035399112,25,2.9495571658473008,39,25619,0,0.020304862,0.01509425,0.0,0
Control,OSQP,optimal,0.027330575,100,3.0148660631207016,39,25629,0,0.008238868,0.019091707,0.0,1
Control,OSQP,optimal,0.022260844,50,8.601455002183489,39,25639,0,0.009330106,0.012930738,0.0,1
Control,OSQP,optimal,0.036294173,50,3.3205794104738833,39,25639,0,0.027864659,0.008429514,0.0,0
Control,OSQP,optimal,0.021168898,25,5.6914960313410425,39,25659,0,0.016941118,0.00422778,0.0,0
Control,OSQP,optimal,0.022448807,75,2.7315415170567263,39,25629,0,0.007490266,0.014958541,0.0,1
Control,OSQP,optimal,0.018747394,50,4.096517813398407,39,25609,0,0.007761712,0.010985682,0.0,1
Control,OSQP,optimal,0.018214833,50,6.452655567713702,39,25669,0,0.0074776619999999995,0.010737171,0.0,1
Control,OSQP,optimal,0.09645551,200,8.599898872350275,46,35688,0,0.034978996,0.061476514,0.0,1
Control,OSQP,optimal,0.061756452,75,13.493488088283279,46,35668,0,0.031111102999999998,0.030645349,0.0,1
Control,OSQP,optimal,0.031274777000000004,75,9.991002448713287,46,35688,0,0.011232387,0.02004239,0.0,1
Control,OSQP,optimal,0.031517295,75,4.76788333696405,46,35638,0,0.011260589,0.020256706,0.0,1
Control,OSQP,optimal,0.072556317,250,8.415819107120074,46,35668,0,0.012805621000000001,0.059750696,0.0,1
Control,OSQP,optimal,0.036822175,25,4.984774042021961,46,35588,0,0.031070132,0.005752043,0.0,0
Control,OSQP,optimal,0.11497977699999999,175,9.91570567136812,46,35678,0,0.018096765,0.09688301199999999,0.0,2
Control,OSQP,optimal,0.102835447,125,9.08703828625312,46,35668,0,0.030843582999999997,0.071991864,0.0,1
Control,OSQP,optimal,0.084331412,125,12.975703057470774,46,35708,0,0.027239523999999998,0.057091888,0.0,1
Control,OSQP,optimal,0.064306365,100,5.356499882520348,46,35638,0,0.011299553,0.053006812,0.0,1
Control,OSQP,optimal,0.15319591300000002,150,6.387387923203327,54,48804,0,0.046653225,0.10654268800000001,0.0,1
Control,OSQP,optimal,0.045025478,75,6.263382911065965,54,48794,0,0.016394027,0.028631451000000002,0.0,1
Control,OSQP,optimal,0.06832540599999999,150,6.325350279547858,54,48724,0,0.016486233,0.051839172999999995,0.0,1
Control,OSQP,optimal,0.218783815,100,9.79263042730642,54,48734,0,0.079057672,0.139726143,0.0,1
Control,OSQP,optimal,0.108004378,100,7.33893374915904,54,48714,0,0.04172187,0.066282508,0.0,1
Control,OSQP,optimal,0.05227736400000001,75,7.613197150753247,54,48754,0,0.024647312,0.027630052000000002,0.0,1
Control,OSQP,optimal,0.292751584,100,5.463760324967895,54,48754,0,0.096452698,0.196298886,0.0,1
Control,OSQP,optimal,0.13781612999999998,150,6.116660580698824,54,48694,0,0.036382368,0.101433762,0.0,1
Control,OSQP,optimal,0.06050931900000001,125,11.148654501225824,54,48804,0,0.016521788,0.043987530999999996,0.0,1
Control,OSQP,optimal,0.045245309000000004,75,10.235922283068051,54,48744,0,0.016526742,0.028718567,0.0,1
Control,OSQP,optimal,0.075986252,100,10.441722930090206,64,68034,0,0.024698067,0.051288185,0.0,1
Control,OSQP,optimal,0.062054078,50,10.24476085731811,64,68034,0,0.029710959,0.032343119,0.0,1
Control,OSQP,optimal,0.07733581,50,12.093997167559786,64,68064,0,0.024648017,0.052687793,0.0,1
Control,OSQP,optimal,0.061796520999999986,25,7.642527177423277,64,68064,0,0.04488933,0.016907191000000002,0.0,0
Control,OSQP,optimal,0.107733442,75,11.69049444790313,64,68034,0,0.050015675,0.057717767,0.0,1
Control,OSQP,optimal,0.15137547199999998,25,8.063350390889683,64,67994,0,0.140828549,0.010546923,0.0,0
Control,OSQP,optimal,0.157828216,125,8.837985615505826,64,68034,0,0.054878085,0.102950131,0.0,1
Control,OSQP,optimal,0.071999411,75,5.239318992633997,64,67994,0,0.029726247999999997,0.042273162999999996,0.0,1
Control,OSQP,optimal,0.08593752699999999,125,8.183616179460477,64,68054,0,0.023915149,0.062022377999999996,0.0,1
Control,OSQP,optimal,0.035341816,25,5.558667996034581,64,68034,0,0.024809157999999998,0.010532658,0.0,0
Control,OSQP,optimal,0.31368371100000003,225,10.548093953454117,76,95358,0,0.097213013,0.21647069800000002,0.0,1
Control,OSQP,optimal,0.22594295,150,8.877904703899283,76,95408,0,0.12946657,0.09647638,0.0,1
Control,OSQP,optimal,0.146532515,150,18.755760601403914,76,95398,0,0.0441577,0.102374815,0.0,1
Control,OSQP,optimal,0.139162653,100,8.157694305209349,76,95288,0,0.066030611,0.07313204200000001,0.0,1
Control,OSQP,optimal,0.106325961,75,11.309589863952052,76,95378,0,0.047852963,0.058472998,0.0,1
Control,OSQP,optimal,0.144053659,125,13.647312145598756,76,95338,0,0.057686227,0.086367432,0.0,1
Control,OSQP,optimal,0.111561273,100,14.910915786151588,76,95428,0,0.038325541,0.073235732,0.0,1
Control,OSQP,optimal,0.1083086,100,10.788594718700578,76,95368,0,0.037689695,0.070618905,0.0,1
Control,OSQP,optimal,0.180982185,100,12.734649836565268,76,95338,0,0.09592567699999999,0.085056508,0.0,1
Control,OSQP,optimal,0.17233811799999998,225,16.13165564447185,76,95438,0,0.037767484,0.134570634,0.0,1
Control,OSQP,optimal,0.36672305299999997,150,13.136915607411925,91,135583,0,0.20903708899999998,0.157685964,0.0,1
Control,OSQP,optimal,0.35316647,125,11.321983739800483,91,135563,0,0.145761761,0.207404709,0.0,1
Control,OSQP,optimal,0.17818484099999998,100,10.30589892857842,91,135573,0,0.072774202,0.105410639,0.0,1
Control,OSQP,optimal,0.165411585,100,11.416175678716051,91,135573,0,0.058552772,0.10685881300000001,0.0,1
Control,OSQP,optimal,0.4935669150000001,150,16.661508653178586,91,135583,0,0.215082525,0.27848439,0.0,1
Control,OSQP,optimal,0.251877215,100,14.031707441000345,91,135613,0,0.128816347,0.123060868,0.0,1
Control,OSQP,optimal,0.175869074,100,13.587259301154699,91,135583,0,0.065689119,0.110179955,0.0,1
Control,OSQP,optimal,0.37718704799999997,150,11.460414869656232,91,135543,0,0.071009822,0.306177226,0.0,1
Control,OSQP,optimal,0.22126995600000002,150,12.571830204992875,91,135553,0,0.060028596,0.16124136,0.0,1
Control,OSQP,optimal,0.4032321,225,18.402968614395302,91,135583,0,0.127662233,0.27556986699999997,0.0,2
Control,OSQP,optimal,0.5605917490000001,200,19.37945474414064,109,193729,0,0.28278508399999996,0.277806665,0.0,1
Control,OSQP,optimal,0.47356874200000004,100,15.555143948986931,109,193789,0,0.282232054,0.191336688,0.0,1
Control,OSQP,optimal,0.31718519,150,15.281310586327908,109,193799,0,0.091511331,0.22567385899999998,0.0,1
Control,OSQP,optimal,0.565123091,150,15.923418732660473,109,193809,0,0.305336521,0.25978657,0.0,1
Control,OSQP,optimal,0.468848925,125,13.106990056681154,109,193799,0,0.272990338,0.195858587,0.0,1
Control,OSQP,optimal,0.312273853,100,12.973898803136107,109,193779,0,0.12279029699999999,0.18948355600000003,0.0,1
Control,OSQP,optimal,0.40436419700000004,175,24.196758570788557,109,193749,0,0.111236838,0.293127359,0.0,1
Control,OSQP,optimal,0.251269628,100,14.465403137512787,109,193739,0,0.094019269,0.157250359,0.0,1
Control,OSQP,optimal,0.30948582399999996,125,20.15789613947849,109,193759,0,0.105167828,0.204317996,0.0,1
Control,OSQP,optimal,0.42856075899999996,150,18.00554782439015,109,193759,0,0.202279878,0.22628088100000002,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.001073965,25,0.10606398962138473,10,1970,0,0.000683078,0.000390887,0.0,0
Control,OSQP,optimal,0.001559661,50,1.0050390521878356,10,1980,0,0.000699308,0.000860353,0.0,1
Control,OSQP,optimal,0.001078868,25,1.6227204353085511,10,1990,0,0.000694107,0.000384761,0.0,0
Control,OSQP,optimal,0.001441267,50,4.117759252899422,10,2000,0,0.000680355,0.000760912,0.0,0
Control,OSQP,optimal,0.001302619,50,4.391163696709539,10,2000,0,0.000580009,0.00072261,0.0,1
Control,OSQP,optimal,0.0017038689999999998,75,92.4137964567788,10,2010,0,0.000627717,0.001076152,0.0,1
Control,OSQP,optimal,0.003059211,150,2.754688989157537,10,2000,0,0.000700637,0.002358574,0.0,1
Control,OSQP,optimal,0.00192538,75,1.1901694357126613,10,1970,0,0.000685564,0.001239816,0.0,1
Control,OSQP,optimal,0.00144274,50,1.0487503534617422,10,1990,0,0.000680283,0.000762457,0.0,0
Control,OSQP,optimal,0.0010651109999999999,25,1.8658052914483485,10,2020,0,0.000672557,0.000392554,0.0,0


==> data/results/benchmark_problems/OSQP/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.5605917490000001,200,19.379454744140638,109,193729,0,0.282785084,0.277806665,0.0,1
Control,OSQP,optimal,0.473568742,100,15.55514394898693,109,193789,0,0.282232054,0.191336688,0.0,1
Control,OSQP,optimal,0.31718519,150,15.281310586327908,109,193799,0,0.091511331,0.225673859,0.0,1
Control,OSQP,optimal,0.565123091,150,15.923418732660473,109,193809,0,0.305336521,0.25978657,0.0,1
Control,OSQP,optimal,0.46884892499999997,125,13.106990056681157,109,193799,0,0.272990338,0.195858587,0.0,1
Control,OSQP,optimal,0.312273853,100,12.973898803136109,109,193779,0,0.122790297,0.189483556,0.0,1
Control,OSQP,optimal,0.404364197,175,24.196758570788553,109,193749,0,0.111236838,0.293127359,0.0,1
Control,OSQP,optimal,0.251269628,100,14.465403137512789,109,193739,0,0.094019269,0.157250359,0.0,1
Control,OSQP,optimal,0.309485824,125,20.15789613947849,109,193759,0,0.105167828,0.204317996,0.0,1
Control,OSQP,optimal,0.428560759,150,18.00554782439015,109,193759,0,0.202279878,0.226280881,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.002398463,100,11.889235619181623,11,2323,0,0.000688432,0.001710031,0.0,0
Control,OSQP,optimal,0.001093326,25,0.6977574586044935,11,2263,0,0.000669202,0.000424124,0.0,0
Control,OSQP,optimal,0.001541732,50,1.733993705976421,11,2283,0,0.000676302,0.00086543,0.0,0
Control,OSQP,optimal,0.007721896999999999,425,4.912955836091771,11,2283,0,0.000659442,0.007062455,0.0,1
Control,OSQP,optimal,0.0016221439999999998,50,3.883711771419499,11,2303,0,0.000671562,0.000950582,0.0,1
Control,OSQP,optimal,0.001900465,75,11.364770417226811,11,2283,0,0.000660465,0.00124,0.0,0
Control,OSQP,optimal,0.002468637,100,2.4942703156370514,11,2283,0,0.000707513,0.001761124,0.0,1
Control,OSQP,optimal,0.007375985,400,57.895532598615894,11,2283,0,0.000663381,0.006712604,0.0,1
Control,OSQP,optimal,0.002055547,75,1.9441631182578722,11,2293,0,0.000655511,0.001400036,0.0,1
Control,OSQP,optimal,0.003248195,150,23.47718666729196,11,2313,0,0.00071395,0.002534245,0.0,0


==> data/results/benchmark_problems/OSQP/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.0030667059999999998,100,1.8919823853085531,12,2778,0,0.000805793,0.002260913,0.0,2
Control,OSQP,optimal,0.001109358,25,2.3901073519370524,12,2768,0,0.000671086,0.000438272,0.0,0
Control,OSQP,optimal,0.0038340849999999997,150,1.654254741516333,12,2768,0,0.000812467,0.003021618,0.0,0
Control,OSQP,optimal,0.00134835,25,2.1897337993944324,12,2778,0,0.000831436,0.000516914,0.0,0
Control,OSQP,optimal,0.002448879,75,1.6135720583089883,12,2758,0,0.000807837,0.001641042,0.0,1
Control,OSQP,optimal,0.002957742,100,0.49796324562171773,12,2748,0,0.000817907,0.002139835,0.0,1
Control,OSQP,optimal,0.001327694,25,1.4267092801674643,12,2768,0,0.000814017,0.000513677,0.0,0
Control,OSQP,optimal,0.001929906,50,1.01565942518128,12,2758,0,0.000803467,0.001126439,0.0,1
Control,OSQP,optimal,0.002461737,75,4.77676469107658,12,2778,0,0.000834521,0.001627216,0.0,1
Control,OSQP,optimal,0.001632265,50,11.651663024944863,12,2788,0,0.00066761,0.000964655,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.003333363,125,8.244854120000666,13,3145,0,0.000746595,0.002586768,0.0,1
Control,OSQP,optimal,0.001870037,50,3.428122080315778,13,3145,0,0.000757272,0.001112765,0.0,1
Control,OSQP,optimal,0.004434553,150,4.517152672427707,13,3145,0,0.000898871,0.003535682,0.0,1
Control,OSQP,optimal,0.001496549,25,2.546674109189477,13,3145,0,0.000906233,0.000590316,0.0,0
Control,OSQP,optimal,0.008350648,325,7.871651324617341,13,3135,0,0.000882593,0.007468055,0.0,1
Control,OSQP,optimal,0.004431837,150,5.760947620217954,13,3145,0,0.000886779,0.003545058,0.0,1
Control,OSQP,optimal,0.002192298,50,3.415812759289695,13,3125,0,0.000887764,0.001304534,0.0,1
Control,OSQP,optimal,0.002751646,75,14.056589449816746,13,3135,0,0.000898684,0.001852962,0.0,1
Control,OSQP,optimal,0.007549681,325,14.341375151818715,13,3165,0,0.000880508,0.006669173,0.0,1
Control,OSQP,optimal,0.002181263,50,0.9704156011317465,13,3125,0,0.000891391,0.001289872,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.012717055,525,7.3301748474613815,14,3704,0,0.000920255,0.0117968,0.0,1
Control,OSQP,optimal,0.002108556,50,2.518888072777886,14,3684,0,0.000845094,0.001263462,0.0,1
Control,OSQP,optimal,0.004504137,125,7.684990951472232,14,3674,0,0.001032972,0.003471165,0.0,1
Control,OSQP,optimal,0.003171565,75,1.1670044054636464,14,3674,0,0.001022158,0.002149407,0.0,1
Control,OSQP,optimal,0.003158431,75,4.095854302639089,14,3674,0,0.001008517,0.002149914,0.0,1
Control,OSQP,optimal,0.002327364,50,1.1308243336449997,14,3644,0,0.001015938,0.001311426,0.0,0
Control,OSQP,optimal,0.002516687,50,13.562926223116046,14,3684,0,0.001024329,0.001492358,0.0,1
Control,OSQP,optimal,0.002332769,50,2.169444817883941,14,3684,0,0.001017522,0.001315247,0.0,0
Control,OSQP,optimal,0.006980047,200,4.463077875333783,14,3694,0,0.000901203,0.006078844,0.0,2
Control,OSQP,optimal,0.00215738,50,0.7203355714062364,14,3664,0,0.000881482,0.001275898,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.005875854,150,8.57216855918493,15,4115,0,0.00114672,0.004729134,0.0,2
Control,OSQP,optimal,0.003498595,75,4.810998615555258,15,4095,0,0.001122528,0.002376067,0.0,1
Control,OSQP,optimal,0.002584191,50,3.938271431707223,15,4125,0,0.001130967,0.001453224,0.0,0
Control,OSQP,optimal,0.002566422,50,2.6559933923266734,15,4095,0,0.001118106,0.001448316,0.0,0
Control,OSQP,optimal,0.009258327,275,4.270362323533423,15,4105,0,0.00111845,0.008139877,0.0,1
Control,OSQP,optimal,0.00275894,50,1.6854854196803792,15,4085,0,0.001108108,0.001650832,0.0,1
Control,OSQP,optimal,0.020605496,725,8.773571684467473,15,4105,0,0.001113642,0.019491854,0.0,1
Control,OSQP,optimal,0.0056083389999999995,175,3.0437988200646866,15,4115,0,0.000935856,0.004672483,0.0,2
Control,OSQP,optimal,0.005437386000000001,150,3.2414491941442174,15,4125,0,0.001128287,0.004309099,0.0,0
Control,OSQP,optimal,0.001595014,25,4.140127581993794,15,4115,0,0.000970126,0.000624888,0.0,0


==> data/results/benchmark_problems/OSQP/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.002536946,25,2.501762185174721,16,4728,0,0.001541317,0.000995629,0.0,0
Control,OSQP,optimal,0.0037567979999999996,50,1.7551246668664873,16,4698,0,0.001509732,0.002247066,0.0,1
Control,OSQP,optimal,0.0021081470000000003,25,0.8323948367344205,16,4698,0,0.001267997,0.00084015,0.0,0
Control,OSQP,optimal,0.004923523,100,2.3964474129047972,16,4698,0,0.001269682,0.003653841,0.0,2
Control,OSQP,optimal,0.005012059,75,5.240756779670416,16,4718,0,0.00159608,0.003415979,0.0,1
Control,OSQP,optimal,0.003028381,50,7.193266518926561,16,4708,0,0.00121265,0.001815731,0.0,1
Control,OSQP,optimal,0.003048297,50,1.1294457932254602,16,4688,0,0.001225791,0.001822506,0.0,1
Control,OSQP,optimal,0.002547016,25,3.4653041848279487,16,4718,0,0.001536585,0.001010431,0.0,0
Control,OSQP,optimal,0.004792207,75,4.787545684348532,16,4728,0,0.001536655,0.003255552,0.0,1
Control,OSQP,optimal,0.002070153,25,0.6846632265642019,16,4688,0,0.00126424,0.000805913,0.0,0


==> data/results/benchmark_problems/OSQP/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.0030716750000000003,25,1.6218531823797293,18,5870,0,0.001850553,0.001221122,0.0,0
Control,OSQP,optimal,0.007040032,100,3.8357698848667265,18,5880,0,0.001851291,0.005188741,0.0,1
Control,OSQP,optimal,0.004652364,50,2.964278431373492,18,5890,0,0.001845731,0.002806633,0.0,1
Control,OSQP,optimal,0.009900240000000001,150,4.684212549054728,18,5920,0,0.001869699,0.008030541,0.0,2
Control,OSQP,optimal,0.004674246,50,1.0579203949428577,18,5900,0,0.001874492,0.002799754,0.0,1
Control,OSQP,optimal,0.0047069799999999995,50,5.311987459577967,18,5890,0,0.001900886,0.002806094,0.0,1
Control,OSQP,optimal,0.002482083,25,1.5451969983493397,18,5840,0,0.001500932,0.000981151,0.0,0
Control,OSQP,optimal,0.004729888,50,3.5409943048240096,18,5900,0,0.001909359,0.002820529,0.0,1
Control,OSQP,optimal,0.003103876,25,2.029238908646475,18,5860,0,0.00186686,0.001237016,0.0,0
Control,OSQP,optimal,0.003737809,50,1.6741710834309218,18,5860,0,0.001507532,0.002230277,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.003205146,25,1.1310013047159335,20,7180,0,0.001907022,0.001298124,0.0,0
Control,OSQP,optimal,0.021812372000000003,100,5.1341564765993075,20,7180,0,0.002251358,0.019561014,0.0,1
Control,OSQP,optimal,0.008091445000000001,100,3.2093016407259753,20,7170,0,0.001784411,0.006307034,0.0,1
Control,OSQP,optimal,0.0049736220000000005,50,0.9502021453516779,20,7140,0,0.001980303,0.002993319,0.0,1
Control,OSQP,optimal,0.004692215,50,2.432130204195149,20,7180,0,0.001831979,0.002860236,0.0,1
Control,OSQP,optimal,0.013824841000000001,25,2.710472762600703,20,7150,0,0.002278762,0.011546079,0.0,0
Control,OSQP,optimal,0.005874759,75,2.73884230992332,20,7180,0,0.001798313,0.004076446,0.0,1
Control,OSQP,optimal,0.005413991999999999,50,2.4481327839411624,20,7190,0,0.002264174,0.003149818,0.0,0
Control,OSQP,optimal,0.0054390440000000005,50,2.7608468485719078,20,7180,0,0.002302405,0.003136639,0.0,0
Control,OSQP,optimal,0.003071733,25,3.061442879411341,20,7180,0,0.001832942,0.001238791,0.0,0


==> data/results/benchmark_problems/OSQP/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.004757076,25,4.196844392655461,23,9245,0,0.002879174,0.001877902,0.0,0
Control,OSQP,optimal,0.012126194,50,1.7554858975665755,23,9215,0,0.002863903,0.009262291,0.0,0
Control,OSQP,optimal,0.012323724999999999,125,9.236009262262078,23,9265,0,0.002431395,0.00989233,0.0,1
Control,OSQP,optimal,0.007886426,100,3.432105941166551,23,9255,0,0.002054233,0.005832193,0.0,1
Control,OSQP,optimal,0.007325681,50,11.86633918815262,23,9275,0,0.002895318,0.004430363,0.0,1
Control,OSQP,optimal,0.007955349,75,5.6750040634968375,23,9215,0,0.002708982,0.005246367,0.0,1
Control,OSQP,optimal,0.0072727830000000005,50,1.4127536563937173,23,9195,0,0.002864356,0.004408427,0.0,1
Control,OSQP,optimal,0.015500354,150,3.6789668334153016,23,9235,0,0.002860728,0.012639626,0.0,2
Control,OSQP,optimal,0.015388176,150,4.990313742052312,23,9265,0,0.002929088,0.012459088,0.0,2
Control,OSQP,optimal,0.005984906999999999,50,2.199919649090944,23,9235,0,0.002408479,0.003576428,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.007481188999999999,50,2.968128758129871,26,11848,0,0.002974326,0.004506863,0.0,1
Control,OSQP,optimal,0.013604411,125,2.3806774270940814,26,11818,0,0.003072892,0.010531519,0.0,1
Control,OSQP,optimal,0.022760056,25,1.806328969716312,26,11818,0,0.020789469,0.001970587,0.0,0
Control,OSQP,optimal,0.007296109,50,2.223246129603484,26,11848,0,0.002991164,0.004304945,0.0,1
Control,OSQP,optimal,0.013606772,125,10.793503165523303,26,11858,0,0.003051771,0.010555001,0.0,1
Control,OSQP,optimal,0.052364395,300,12.081262361869108,26,11868,0,0.012406303,0.039958092,0.0,2
Control,OSQP,optimal,0.009705133,75,4.828737509728733,26,11828,0,0.003068465,0.006636668,0.0,1
Control,OSQP,optimal,0.007409542999999999,50,3.496898257601681,26,11818,0,0.002751563,0.00465798,0.0,1
Control,OSQP,optimal,0.011231865,100,6.268459758184264,26,11848,0,0.002979422,0.008252443,0.0,1
Control,OSQP,optimal,0.006065262,25,5.4938924203563735,26,11868,0,0.00370347,0.002361792,0.0,0


==> data/results/benchmark_problems/OSQP/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.050674753,150,8.43272797426053,29,14439,0,0.024516633,0.02615812,0.0,0
Control,OSQP,optimal,0.034334762,75,5.69742722578905,29,14419,0,0.004525868,0.029808894,0.0,1
Control,OSQP,optimal,0.011506618,50,3.5415638070463906,29,14429,0,0.004562907,0.006943711,0.0,1
Control,OSQP,optimal,0.014378249,75,9.924819879988517,29,14449,0,0.004568925,0.009809324,0.0,1
Control,OSQP,optimal,0.007369552999999999,25,4.461392074285315,29,14449,0,0.004482297,0.002887256,0.0,0
Control,OSQP,optimal,0.017289546,100,4.255777918302477,29,14429,0,0.004532188,0.012757358,0.0,1
Control,OSQP,optimal,0.0053244320000000005,25,1.5834808928782593,29,14389,0,0.003259044,0.002065388,0.0,0
Control,OSQP,optimal,0.011454315999999999,50,1.4612823120845493,29,14419,0,0.004509597,0.006944719,0.0,1
Control,OSQP,optimal,0.025945526,175,13.179443685796599,29,14439,0,0.004518945,0.021426581,0.0,1
Control,OSQP,optimal,0.01148533,50,4.415588028617502,29,14459,0,0.004551088,0.006934242,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.010931818,50,4.470245411100635,34,19764,0,0.004947645,0.005984173,0.0,0
Control,OSQP,optimal,0.0173326,75,4.559200646149554,34,19834,0,0.005686942,0.011645658,0.0,1
Control,OSQP,optimal,0.015378749,50,5.1670978517523425,34,19804,0,0.005615369,0.00976338,0.0,1
Control,OSQP,optimal,0.009124715,25,2.2476404977555635,34,19794,0,0.005911705,0.00321301,0.0,0
Control,OSQP,optimal,0.019261573,100,7.618017852153324,34,19804,0,0.005588427,0.013673146,0.0,1
Control,OSQP,optimal,0.008015658,25,3.7340378903793674,34,19824,0,0.005046904,0.002968754,0.0,0
Control,OSQP,optimal,0.013706888,50,3.1582616190843775,34,19794,0,0.005455522,0.008251366,0.0,1
Control,OSQP,optimal,0.008901847000000001,25,6.09664410033506,34,19874,0,0.005559334,0.003342513,0.0,0
Control,OSQP,optimal,0.017320039000000002,75,3.9275650629747356,34,19834,0,0.005680671,0.011639368,0.0,1
Control,OSQP,optimal,0.025579109000000003,125,11.812361840066233,34,19874,0,0.005599676,0.019979433,0.0,2


==> data/results/benchmark_problems/OSQP/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.026560779,100,4.240400145152652,39,25639,0,0.00758532,0.018975459,0.0,1
Control,OSQP,optimal,0.020030605,50,5.197984778660763,39,25609,0,0.009053222,0.010977383,0.0,1
Control,OSQP,optimal,0.035399111999999996,25,2.9495571658473008,39,25619,0,0.020304862,0.01509425,0.0,0
Control,OSQP,optimal,0.027330575,100,3.0148660631207016,39,25629,0,0.008238868,0.019091707,0.0,1
Control,OSQP,optimal,0.022260844000000002,50,8.601455002183489,39,25639,0,0.009330106,0.012930738,0.0,1
Control,OSQP,optimal,0.036294173,50,3.320579410473883,39,25639,0,0.027864659,0.008429514,0.0,0
Control,OSQP,optimal,0.021168898000000002,25,5.691496031341043,39,25659,0,0.016941118,0.00422778,0.0,0
Control,OSQP,optimal,0.022448807,75,2.7315415170567263,39,25629,0,0.007490266,0.014958541,0.0,1
Control,OSQP,optimal,0.018747394,50,4.096517813398407,39,25609,0,0.007761712,0.010985682,0.0,1
Control,OSQP,optimal,0.018214833,50,6.452655567713703,39,25669,0,0.007477662,0.010737171,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.09645551,200,8.599898872350275,46,35688,0,0.034978996,0.061476514,0.0,1
Control,OSQP,optimal,0.061756452,75,13.49348808828328,46,35668,0,0.031111103,0.030645349,0.0,1
Control,OSQP,optimal,0.031274777000000004,75,9.991002448713289,46,35688,0,0.011232387,0.02004239,0.0,1
Control,OSQP,optimal,0.031517295,75,4.76788333696405,46,35638,0,0.011260589,0.020256706,0.0,1
Control,OSQP,optimal,0.072556317,250,8.415819107120074,46,35668,0,0.012805621,0.059750696,0.0,1
Control,OSQP,optimal,0.036822175,25,4.984774042021961,46,35588,0,0.031070132,0.005752043,0.0,0
Control,OSQP,optimal,0.114979777,175,9.91570567136812,46,35678,0,0.018096765,0.096883012,0.0,2
Control,OSQP,optimal,0.102835447,125,9.087038286253119,46,35668,0,0.030843583,0.071991864,0.0,1
Control,OSQP,optimal,0.084331412,125,12.975703057470776,46,35708,0,0.027239524,0.057091888,0.0,1
Control,OSQP,optimal,0.064306365,100,5.356499882520348,46,35638,0,0.011299553,0.053006812,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.153195913,150,6.387387923203326,54,48804,0,0.046653225,0.106542688,0.0,1
Control,OSQP,optimal,0.045025477999999994,75,6.263382911065965,54,48794,0,0.016394027,0.028631451,0.0,1
Control,OSQP,optimal,0.068325406,150,6.325350279547859,54,48724,0,0.016486233,0.051839173,0.0,1
Control,OSQP,optimal,0.218783815,100,9.79263042730642,54,48734,0,0.079057672,0.139726143,0.0,1
Control,OSQP,optimal,0.10800437800000001,100,7.338933749159039,54,48714,0,0.04172187,0.066282508,0.0,1
Control,OSQP,optimal,0.052277364,75,7.613197150753248,54,48754,0,0.024647312,0.027630052,0.0,1
Control,OSQP,optimal,0.292751584,100,5.463760324967895,54,48754,0,0.096452698,0.196298886,0.0,1
Control,OSQP,optimal,0.13781612999999998,150,6.116660580698824,54,48694,0,0.036382368,0.101433762,0.0,1
Control,OSQP,optimal,0.060509319000000006,125,11.148654501225824,54,48804,0,0.016521788,0.043987531,0.0,1
Control,OSQP,optimal,0.045245309,75,10.23592228306805,54,48744,0,0.016526742,0.028718567,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.075986252,100,10.441722930090208,64,68034,0,0.024698067,0.051288185,0.0,1
Control,OSQP,optimal,0.062054078,50,10.24476085731811,64,68034,0,0.029710959,0.032343119,0.0,1
Control,OSQP,optimal,0.07733581,50,12.093997167559783,64,68064,0,0.024648017,0.052687793,0.0,1
Control,OSQP,optimal,0.06179652099999999,25,7.642527177423276,64,68064,0,0.04488933,0.016907191,0.0,0
Control,OSQP,optimal,0.10773344200000001,75,11.69049444790313,64,68034,0,0.050015675,0.057717767,0.0,1
Control,OSQP,optimal,0.151375472,25,8.063350390889683,64,67994,0,0.140828549,0.010546923,0.0,0
Control,OSQP,optimal,0.157828216,125,8.837985615505826,64,68034,0,0.054878085,0.102950131,0.0,1
Control,OSQP,optimal,0.071999411,75,5.239318992633997,64,67994,0,0.029726248,0.042273163,0.0,1
Control,OSQP,optimal,0.085937527,125,8.183616179460476,64,68054,0,0.023915149,0.062022378,0.0,1
Control,OSQP,optimal,0.035341816,25,5.558667996034581,64,68034,0,0.024809158,0.010532658,0.0,0


==> data/results/benchmark_problems/OSQP/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.313683711,225,10.548093953454115,76,95358,0,0.097213013,0.216470698,0.0,1
Control,OSQP,optimal,0.22594295,150,8.877904703899283,76,95408,0,0.12946657,0.09647638,0.0,1
Control,OSQP,optimal,0.146532515,150,18.755760601403914,76,95398,0,0.0441577,0.102374815,0.0,1
Control,OSQP,optimal,0.139162653,100,8.15769430520935,76,95288,0,0.066030611,0.073132042,0.0,1
Control,OSQP,optimal,0.106325961,75,11.309589863952052,76,95378,0,0.047852963,0.058472998,0.0,1
Control,OSQP,optimal,0.144053659,125,13.647312145598756,76,95338,0,0.057686227,0.086367432,0.0,1
Control,OSQP,optimal,0.11156127299999999,100,14.910915786151588,76,95428,0,0.038325541,0.073235732,0.0,1
Control,OSQP,optimal,0.1083086,100,10.788594718700578,76,95368,0,0.037689695,0.070618905,0.0,1
Control,OSQP,optimal,0.18098218500000002,100,12.734649836565268,76,95338,0,0.095925677,0.085056508,0.0,1
Control,OSQP,optimal,0.17233811799999998,225,16.13165564447185,76,95438,0,0.037767484,0.134570634,0.0,1


==> data/results/benchmark_problems/OSQP/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP,optimal,0.366723053,150,13.136915607411924,91,135583,0,0.209037089,0.157685964,0.0,1
Control,OSQP,optimal,0.35316647,125,11.321983739800483,91,135563,0,0.145761761,0.207404709,0.0,1
Control,OSQP,optimal,0.17818484099999998,100,10.30589892857842,91,135573,0,0.072774202,0.105410639,0.0,1
Control,OSQP,optimal,0.165411585,100,11.41617567871605,91,135573,0,0.058552772,0.106858813,0.0,1
Control,OSQP,optimal,0.49356691500000005,150,16.661508653178583,91,135583,0,0.215082525,0.27848439,0.0,1
Control,OSQP,optimal,0.251877215,100,14.031707441000346,91,135613,0,0.128816347,0.123060868,0.0,1
Control,OSQP,optimal,0.17586907400000001,100,13.587259301154699,91,135583,0,0.065689119,0.110179955,0.0,1
Control,OSQP,optimal,0.377187048,150,11.460414869656233,91,135543,0,0.071009822,0.306177226,0.0,1
Control,OSQP,optimal,0.221269956,150,12.571830204992871,91,135553,0,0.060028596,0.16124136,0.0,1
Control,OSQP,optimal,0.40323210000000004,225,18.402968614395302,91,135583,0,0.127662233,0.275569867,0.0,2


==> data/results/benchmark_problems/OSQP/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.00013989,50,-106.24857076798254,10,35,0,0.00011201200000000001,2.7878000000000003e-05,0.0,0
Eq QP,OSQP,optimal,0.000102285,50,-58.206669333489074,10,43,0,6.7185e-05,3.5100000000000006e-05,0.0,0
Eq QP,OSQP,optimal,0.000122009,50,-21.901897652699734,10,37,0,8.6238e-05,3.5771e-05,0.0,0
Eq QP,OSQP,optimal,0.000102681,50,-9.65644991914857,10,35,0,7.6078e-05,2.6603000000000003e-05,0.0,0
Eq QP,OSQP,optimal,0.000114571,50,-164.32963116558943,10,39,0,8.7494e-05,2.7077e-05,0.0,0
Eq QP,OSQP,optimal,0.000118216,50,-164.6287082085422,10,35,0,9.0766e-05,2.745e-05,0.0,0
Eq QP,OSQP,optimal,0.00013927200000000002,50,-102.27011211359124,10,39,0,0.00010161,3.7662e-05,0.0,0
Eq QP,OSQP,optimal,7.989e-05,50,-13.843978031521633,10,33,0,4.9631000000000006e-05,3.0259e-05,0.0,0
Eq QP,OSQP,optimal,8.238600000000001e-05,50,-137.105618598888,10,29,0,5.1405e-05,3.0981e-05,0.0,0
Eq QP,OSQP,optimal,0.000106011,50,-20.42471504537812,10,37,0,7.0193e-05,3.5818e-05,0.0,0
Eq QP,OSQP,optimal,6.693399999999999e-05,50,-61.898966117996466,11,51,0,3.7734e-05,2.9199999999999998e-05,0.0,0
Eq QP,OSQP,optimal,0.000106405,50,-86.94731466650921,11,45,0,6.1428e-05,4.4977e-05,0.0,0
Eq QP,OSQP,optimal,7.3297e-05,50,-38.7926937572663,11,41,0,4.1908e-05,3.1389e-05,0.0,0
Eq QP,OSQP,optimal,7.2576e-05,50,-55.960003861937906,11,43,0,4.1533000000000004e-05,3.1043e-05,0.0,0
Eq QP,OSQP,optimal,7.102e-05,25,2.0506834382963617,11,51,0,4.7179e-05,2.3840999999999998e-05,0.0,0
Eq QP,OSQP,optimal,7.313e-05,50,-21.787919423140107,11,39,0,3.7359e-05,3.5771e-05,0.0,0
Eq QP,OSQP,optimal,9.4442e-05,50,-87.6478681302606,11,45,0,5.8167e-05,3.6275e-05,0.0,0
Eq QP,OSQP,optimal,0.00010023200000000001,50,-145.28589074958697,11,43,0,5.8555e-05,4.1677e-05,0.0,0
Eq QP,OSQP,optimal,0.000100681,50,-26.455419963636444,11,35,0,5.8371999999999996e-05,4.2309e-05,0.0,0
Eq QP,OSQP,optimal,9.9222e-05,50,-16.975687472603028,11,43,0,6.1817e-05,3.7405e-05,0.0,0
Eq QP,OSQP,optimal,0.000148385,50,-58.888065861237536,12,58,0,8.9337e-05,5.9048e-05,0.0,0
Eq QP,OSQP,optimal,0.000119669,50,-70.60403227052186,12,44,0,6.4249e-05,5.542e-05,0.0,0
Eq QP,OSQP,optimal,0.00014556,50,-16.584037848510448,12,48,0,8.9227e-05,5.6333000000000004e-05,0.0,0
Eq QP,OSQP,optimal,0.000159994,50,-25.478120884155835,12,52,0,0.000100239,5.9755e-05,0.0,0
Eq QP,OSQP,optimal,0.000176734,50,-32.52968407092358,12,56,0,0.000117784,5.895e-05,0.0,0
Eq QP,OSQP,optimal,0.00014132400000000002,50,-13.650502102932279,12,48,0,8.399899999999999e-05,5.7325e-05,0.0,0
Eq QP,OSQP,optimal,9.1632e-05,25,-17.261865795871262,12,44,0,6.106199999999999e-05,3.057e-05,0.0,0
Eq QP,OSQP,optimal,0.000110306,50,-30.13160767708219,12,52,0,6.5515e-05,4.4791000000000005e-05,0.0,0
Eq QP,OSQP,optimal,0.00010590299999999999,25,-21.740713843679384,12,52,0,7.5005e-05,3.0898e-05,0.0,0
Eq QP,OSQP,optimal,9.528e-05,50,-25.96802074618227,12,48,0,5.8572e-05,3.6708e-05,0.0,0
Eq QP,OSQP,optimal,0.00014652100000000002,50,-222.13420172796387,13,64,0,0.00010023100000000001,4.629e-05,0.0,0
Eq QP,OSQP,optimal,9.0489e-05,25,-8.449188866435017,13,66,0,6.4035e-05,2.6454e-05,0.0,0
Eq QP,OSQP,optimal,8.2501e-05,25,-19.830745704167875,13,74,0,5.5428e-05,2.7073000000000003e-05,0.0,0
Eq QP,OSQP,optimal,8.431500000000001e-05,25,-4.588484024263724,13,60,0,5.868e-05,2.5635e-05,0.0,0
Eq QP,OSQP,optimal,0.00010418700000000001,50,-37.54339192302357,13,54,0,5.9433999999999994e-05,4.4753e-05,0.0,0
Eq QP,OSQP,optimal,0.000105847,50,-20.044078759376173,13,60,0,6.235399999999999e-05,4.3493e-05,0.0,0
Eq QP,OSQP,optimal,0.000107975,50,-35.52522614083541,13,62,0,6.236e-05,4.5615e-05,0.0,0
Eq QP,OSQP,optimal,0.000113379,50,-2.511648879164577,13,64,0,6.831199999999999e-05,4.5067e-05,0.0,0
Eq QP,OSQP,optimal,0.000137304,50,-148.3971936874161,13,56,0,8.1617e-05,5.5687e-05,0.0,0
Eq QP,OSQP,optimal,0.00010199200000000001,25,-9.596341810885336,13,62,0,6.7649e-05,3.4343e-05,0.0,0
Eq QP,OSQP,optimal,0.00010855200000000001,25,-63.504169201137024,15,90,0,7.849e-05,3.0061999999999998e-05,0.0,0
Eq QP,OSQP,optimal,0.00014061,25,-4.9851716164323925,15,100,0,0.000109231,3.1379e-05,0.0,0
Eq QP,OSQP,optimal,0.00013225299999999998,50,-11.96032833341922,15,84,0,8.1986e-05,5.0267e-05,0.0,0
Eq QP,OSQP,optimal,0.000110845,25,0.939676100435728,15,96,0,8.1424e-05,2.9421e-05,0.0,0
Eq QP,OSQP,optimal,0.000126852,50,-28.28227737842576,15,90,0,7.5214e-05,5.1638e-05,0.0,0
Eq QP,OSQP,optimal,0.000114443,25,-0.8879412048822298,15,86,0,8.508200000000001e-05,2.9361e-05,0.0,0
Eq QP,OSQP,optimal,0.00013903600000000002,50,-4.399228996867684,15,94,0,8.905299999999999e-05,4.9983e-05,0.0,0
Eq QP,OSQP,optimal,0.000142659,50,-23.36849698344996,15,88,0,9.1008e-05,5.1651000000000004e-05,0.0,0
Eq QP,OSQP,optimal,0.000154933,50,-146.1693096884909,15,84,0,9.5932e-05,5.9001000000000007e-05,0.0,0
Eq QP,OSQP,optimal,0.000185635,50,-130.43503721355174,15,90,0,0.000123581,6.2054e-05,0.0,0
Eq QP,OSQP,optimal,0.00016550400000000002,50,1.5933609564316946,18,150,0,9.684799999999999e-05,6.8656e-05,0.0,0
Eq QP,OSQP,optimal,0.00016686,50,-1.8768477395897032,18,132,0,9.983799999999999e-05,6.7022e-05,0.0,0
Eq QP,OSQP,optimal,0.000161606,50,-163.3890489051836,18,152,0,9.428799999999999e-05,6.731800000000001e-05,0.0,0
Eq QP,OSQP,optimal,0.000152435,50,-28.52860321776028,18,142,0,8.5324e-05,6.7111e-05,0.0,0
Eq QP,OSQP,optimal,0.000164784,50,-24.202514734055338,18,148,0,8.9064e-05,7.572e-05,0.0,0
Eq QP,OSQP,optimal,0.00013505,25,7.285006847016448,18,150,0,9.7411e-05,3.7639e-05,0.0,0
Eq QP,OSQP,optimal,0.000135153,25,-2.6240850115049397,18,140,0,9.722e-05,3.7933000000000004e-05,0.0,0
Eq QP,OSQP,optimal,0.000133865,25,0.14377407038117493,18,160,0,9.36e-05,4.0265e-05,0.0,0
Eq QP,OSQP,optimal,0.00011279999999999999,50,-24.425130708731736,18,132,0,6.7519e-05,4.5281e-05,0.0,0
Eq QP,OSQP,optimal,0.000101912,50,8.806886167214124,18,136,0,5.6646999999999995e-05,4.5265e-05,0.0,0
Eq QP,OSQP,optimal,0.000214293,25,0.7363914081278832,23,246,0,0.000153244,6.104899999999999e-05,0.0,0
Eq QP,OSQP,optimal,0.00016867099999999998,50,2.453431000501416,23,260,0,9.784899999999999e-05,7.0822e-05,0.0,0
Eq QP,OSQP,optimal,0.000271609,50,-8.01916709777244,23,276,0,0.000158719,0.00011289,0.0,0
Eq QP,OSQP,optimal,0.000269137,50,-5.523696501131723,23,264,0,0.000159519,0.00010961799999999999,0.0,0
Eq QP,OSQP,optimal,0.00026378700000000003,50,-40.019981481235924,23,266,0,0.000149314,0.00011447299999999999,0.0,0
Eq QP,OSQP,optimal,0.00026296,50,4.656219000225631,23,310,0,0.000150042,0.00011291799999999999,0.0,0
Eq QP,OSQP,optimal,0.00026980099999999996,50,10.080248159280123,23,248,0,0.000152101,0.0001177,0.0,0
Eq QP,OSQP,optimal,0.000218318,25,-8.974795188348837,23,278,0,0.00015536399999999998,6.2954e-05,0.0,0
Eq QP,OSQP,optimal,0.00016294299999999995,50,3.3659489795925657,23,238,0,9.411700000000001e-05,6.882600000000001e-05,0.0,0
Eq QP,OSQP,optimal,0.000145714,50,-5.9831928394208935,23,260,0,8.2454e-05,6.326e-05,0.0,0
Eq QP,OSQP,optimal,0.000343371,50,5.8330663218543695,29,493,0,0.000197095,0.000146276,0.0,0
Eq QP,OSQP,optimal,0.000351839,50,-7.483285042595937,29,493,0,0.00020532299999999999,0.000146516,0.0,0
Eq QP,OSQP,optimal,0.00035570599999999996,50,13.116156100082181,29,501,0,0.000200078,0.000155628,0.0,0
Eq QP,OSQP,optimal,0.00033742300000000005,50,-24.34278055714441,29,469,0,0.00020212599999999998,0.00013529700000000002,0.0,0
Eq QP,OSQP,optimal,0.00034404300000000004,50,5.298510150417719,29,471,0,0.000201799,0.000142244,0.0,0
Eq QP,OSQP,optimal,0.00033911099999999996,50,-5.51845308942647,29,479,0,0.000196149,0.000142962,0.0,0
Eq QP,OSQP,optimal,0.00028014900000000004,25,5.553898684634981,29,487,0,0.000197807,8.2342e-05,0.0,0
Eq QP,OSQP,optimal,0.000283703,25,-46.11310725553894,29,501,0,0.000205133,7.857e-05,0.0,0
Eq QP,OSQP,optimal,0.00023453900000000003,25,11.174070378255227,29,463,0,0.00017161700000000002,6.292199999999999e-05,0.0,0
Eq QP,OSQP,optimal,0.000160513,25,5.962010348511187,29,495,0,0.00011493,4.5583e-05,0.0,0
Eq QP,OSQP,optimal,0.0006088430000000001,50,1.1533511825984206,39,1034,0,0.000361489,0.00024735400000000003,0.0,0
Eq QP,OSQP,optimal,0.0006175390000000001,50,4.156197792533976,39,1034,0,0.00035061699999999995,0.000266922,0.0,0
Eq QP,OSQP,optimal,0.0006149619999999999,50,17.340254883371035,39,1030,0,0.00035471699999999994,0.000260245,0.0,0
Eq QP,OSQP,optimal,0.0006030359999999999,50,1.1299876323587996,39,996,0,0.000350389,0.000252647,0.0,0
Eq QP,OSQP,optimal,0.000623609,50,23.183454095112573,39,1050,0,0.00035791,0.000265699,0.0,0
Eq QP,OSQP,optimal,0.000593847,50,24.51647501394419,39,990,0,0.00034311599999999997,0.00025073099999999997,0.0,0
Eq QP,OSQP,optimal,0.000614234,50,10.265224532242422,39,1022,0,0.00034299199999999997,0.000271242,0.0,0
Eq QP,OSQP,optimal,0.00046078,50,9.207632752634225,39,1082,0,0.000266081,0.00019469900000000003,0.0,0
Eq QP,OSQP,optimal,0.00047215800000000003,50,17.190170582920164,39,1060,0,0.000265691,0.000206467,0.0,0
Eq QP,OSQP,optimal,0.000553703,50,15.75236852385444,39,1056,0,0.00031774799999999997,0.000235955,0.0,0
Eq QP,OSQP,optimal,0.0007371859999999999,50,27.066381452082254,53,2261,0,0.00042698,0.000310206,0.0,0
Eq QP,OSQP,optimal,0.0007386710000000001,50,89.03189757785894,53,2201,0,0.000434407,0.000304264,0.0,0
Eq QP,OSQP,optimal,0.0007535189999999999,50,44.1564376792165,53,2253,0,0.000432796,0.00032072299999999997,0.0,0
Eq QP,OSQP,optimal,0.000738413,50,43.189940149522364,53,2239,0,0.000429778,0.000308635,0.0,0
Eq QP,OSQP,optimal,0.000724493,50,24.897255957661553,53,2119,0,0.00042060000000000003,0.000303893,0.0,0
Eq QP,OSQP,optimal,0.0007355899999999999,50,23.819178592868237,53,2145,0,0.00042422300000000005,0.000311367,0.0,0
Eq QP,OSQP,optimal,0.000728545,50,23.56513492693604,53,2171,0,0.00042159099999999997,0.000306954,0.0,0
Eq QP,OSQP,optimal,0.0009765660000000001,50,14.989985935258785,53,2123,0,0.0005895,0.000387066,0.0,0
Eq QP,OSQP,optimal,0.000906925,50,62.06418058414335,53,2159,0,0.000606258,0.000300667,0.0,0
Eq QP,OSQP,optimal,0.001018429,50,64.89260405774279,53,2183,0,0.000575901,0.00044252800000000003,0.0,0
Eq QP,OSQP,optimal,0.002108186,50,37.33059079482727,73,4685,0,0.0012821689999999999,0.000826017,0.0,0
Eq QP,OSQP,optimal,0.002137046,50,83.41193426081364,73,4785,0,0.001300669,0.000836377,0.0,0
Eq QP,OSQP,optimal,0.002116288,50,120.26139549217359,73,4689,0,0.0012761860000000001,0.000840102,0.0,0
Eq QP,OSQP,optimal,0.002106318,50,80.82749394565663,73,4743,0,0.001270261,0.000836057,0.0,0
Eq QP,OSQP,optimal,0.002132314,50,128.27205954246503,73,4757,0,0.001287882,0.000844432,0.0,0
Eq QP,OSQP,optimal,0.002128989,50,68.00261640913428,73,4785,0,0.001290387,0.0008386019999999999,0.0,0
Eq QP,OSQP,optimal,0.0017552260000000001,25,132.0798476022253,73,4839,0,0.001330055,0.000425171,0.0,0
Eq QP,OSQP,optimal,0.0021194910000000003,50,140.72228058441505,73,4807,0,0.001289057,0.0008304339999999999,0.0,0
Eq QP,OSQP,optimal,0.0012250660000000001,50,76.82390492477836,73,4771,0,0.0007427310000000001,0.000482335,0.0,0
Eq QP,OSQP,optimal,0.001999921,50,79.11949993915928,73,4751,0,0.00120918,0.0007907410000000001,0.0,0
Eq QP,OSQP,optimal,0.003273361,50,228.26045707482044,103,10450,0,0.002101622,0.001171739,0.0,0
Eq QP,OSQP,optimal,0.0032632509999999996,50,141.2765683351929,103,10390,0,0.002102805,0.001160446,0.0,0
Eq QP,OSQP,optimal,0.003239852,50,151.09380182617167,103,10356,0,0.0020813679999999997,0.001158484,0.0,0
Eq QP,OSQP,optimal,0.0032493490000000003,50,131.38184878494658,103,10322,0,0.0021094620000000003,0.001139887,0.0,0
Eq QP,OSQP,optimal,0.0032552320000000003,50,222.1956104327385,103,10382,0,0.002095472,0.00115976,0.0,0
Eq QP,OSQP,optimal,0.003253242,50,58.9527488125307,103,10404,0,0.002113026,0.001140216,0.0,0
Eq QP,OSQP,optimal,0.0032661390000000004,50,218.8016712372675,103,10468,0,0.002106728,0.0011594110000000002,0.0,0
Eq QP,OSQP,optimal,0.002617478,50,230.58090865535942,103,10408,0,0.0016552510000000002,0.000962227,0.0,0
Eq QP,OSQP,optimal,0.0026420059999999997,50,254.2032954605925,103,10314,0,0.001688904,0.0009531019999999999,0.0,0
Eq QP,OSQP,optimal,0.002664781,50,175.33775588339356,103,10388,0,0.0016953620000000002,0.0009694189999999999,0.0,0
Eq QP,OSQP,optimal,0.005793884,50,353.08786215863387,146,22162,0,0.003695012,0.0020988720000000003,0.0,0
Eq QP,OSQP,optimal,0.005693276999999999,50,394.37307503281073,146,22148,0,0.003678367,0.00201491,0.0,0
Eq QP,OSQP,optimal,0.005678295999999999,50,279.34851338436056,146,22206,0,0.00366434,0.002013956,0.0,0
Eq QP,OSQP,optimal,0.0059415760000000005,50,209.35986554936855,146,22164,0,0.003785885,0.002155691,0.0,0
Eq QP,OSQP,optimal,0.005957909,50,239.223901577696,146,22194,0,0.0038090579999999997,0.0021488510000000002,0.0,0
Eq QP,OSQP,optimal,0.005940801999999999,50,339.2063428333955,146,22122,0,0.003798308,0.002142494,0.0,0
Eq QP,OSQP,optimal,0.005944677000000001,50,396.850235197104,146,22228,0,0.003765848,0.0021788289999999997,0.0,0
Eq QP,OSQP,optimal,0.005734353,50,290.1152988087957,146,22182,0,0.003643495,0.0020908579999999997,0.0,0
Eq QP,OSQP,optimal,0.004890635999999999,50,534.7261423986679,146,22106,0,0.003129883,0.0017607529999999999,0.0,0
Eq QP,OSQP,optimal,0.006967093000000001,50,329.3907135761287,146,22094,0,0.003127973,0.00383912,0.0,0
Eq QP,OSQP,optimal,0.012402545,50,627.807246398813,211,47502,0,0.008265271,0.004137274,0.0,0
Eq QP,OSQP,optimal,0.012492068,50,1019.05485808291,211,47528,0,0.008302826,0.004189242,0.0,0
Eq QP,OSQP,optimal,0.012431764,50,915.9174231114553,211,47460,0,0.008260286,0.004171478,0.0,0
Eq QP,OSQP,optimal,0.012493787,50,873.092933076361,211,47456,0,0.00829427,0.004199517,0.0,0
Eq QP,OSQP,optimal,0.012361991,50,777.0661231030078,211,47480,0,0.008234281999999999,0.004127709,0.0,0
Eq QP,OSQP,optimal,0.012422172,50,1146.084905658747,211,47510,0,0.008310379,0.004111793,0.0,0
Eq QP,OSQP,optimal,0.01246151,50,731.043253595457,211,47466,0,0.008258128,0.004203382,0.0,0
Eq QP,OSQP,optimal,0.010699378,50,648.1550517093772,211,47490,0,0.007152103000000001,0.003547275,0.0,0
Eq QP,OSQP,optimal,0.012540413,50,679.5709203635417,211,47534,0,0.008340804,0.004199609,0.0,0
Eq QP,OSQP,optimal,0.010624741000000002,50,671.7969202367212,211,47474,0,0.007059452,0.003565289,0.0,0
Eq QP,OSQP,optimal,0.027812873,50,1665.6902390885846,304,99263,0,0.019718741,0.008094131999999999,0.0,0
Eq QP,OSQP,optimal,0.028015756000000003,50,1626.0325124490546,304,99231,0,0.019779351,0.008236405,0.0,0
Eq QP,OSQP,optimal,0.026565091000000002,50,1924.0047674282032,304,99275,0,0.019210885,0.007354205999999999,0.0,0
Eq QP,OSQP,optimal,0.028560527999999998,50,1966.4768227364236,304,99217,0,0.019946336999999998,0.008614191,0.0,0
Eq QP,OSQP,optimal,0.037377132,50,1518.4251978342554,304,99293,0,0.029883575,0.007493557,0.0,0
Eq QP,OSQP,optimal,0.028344553999999998,50,1630.1543396986053,304,99241,0,0.019907035,0.008437519000000001,0.0,0
Eq QP,OSQP,optimal,0.028442089,50,2383.2588798983625,304,99247,0,0.020005577,0.008436512,0.0,0
Eq QP,OSQP,optimal,0.026783174,50,1313.508352437345,304,99251,0,0.019199549,0.007583625,0.0,0
Eq QP,OSQP,optimal,0.028030215,50,2266.1804347303696,304,99267,0,0.019811193,0.008219022,0.0,0
Eq QP,OSQP,optimal,0.028472755,50,1662.1453558279818,304,99261,0,0.019984251,0.008488504000000001,0.0,0
Eq QP,OSQP,optimal,0.06493378999999999,50,3565.8288477620044,442,210016,0,0.04776771,0.01716608,0.0,0
Eq QP,OSQP,optimal,0.063405447,50,3041.1767484202805,442,210006,0,0.04669413,0.016711317,0.0,0
Eq QP,OSQP,optimal,0.06474202400000001,50,3349.3670648973352,442,210004,0,0.047643227999999996,0.017098796,0.0,0
Eq QP,OSQP,optimal,0.063799167,50,3570.827652752337,442,210012,0,0.046802317999999996,0.016996848999999998,0.0,0
Eq QP,OSQP,optimal,0.065734391,50,3248.3088670253064,442,210004,0,0.047420487000000004,0.018313904,0.0,0
Eq QP,OSQP,optimal,0.065156771,50,3866.265231636009,442,210012,0,0.048132725999999994,0.017024045,0.0,0
Eq QP,OSQP,optimal,0.06330793800000001,50,3127.073449941729,442,210004,0,0.046567983,0.016739955,0.0,0
Eq QP,OSQP,optimal,0.06417909200000001,50,3834.9686963106437,442,210008,0,0.047372685,0.016806407,0.0,0
Eq QP,OSQP,optimal,0.063845266,50,3430.639462058521,442,210010,0,0.046837723,0.017007543,0.0,0
Eq QP,OSQP,optimal,0.06416350700000001,50,3208.436559373376,442,210000,0,0.047421134000000004,0.016742373,0.0,0
Eq QP,OSQP,optimal,0.276283604,50,6411.955191888866,644,445841,0,0.23125852800000002,0.045025076,0.0,0
Eq QP,OSQP,optimal,0.384264059,50,7801.860699272443,644,445841,0,0.34903718,0.035226878999999996,0.0,0
Eq QP,OSQP,optimal,0.35503392200000006,50,7338.988685397158,644,445839,0,0.320013897,0.035020025,0.0,0
Eq QP,OSQP,optimal,0.263412615,50,6762.033242465734,644,445841,0,0.225047677,0.038364938,0.0,0
Eq QP,OSQP,optimal,0.242797933,50,6917.215109143736,644,445841,0,0.177253014,0.06554491900000001,0.0,0
Eq QP,OSQP,optimal,0.165773771,50,8289.65127200606,644,445839,0,0.12914650800000002,0.036627263,0.0,0
Eq QP,OSQP,optimal,0.313502669,50,7127.585301535396,644,445841,0,0.26901822,0.044484449,0.0,0
Eq QP,OSQP,optimal,0.199020542,50,6613.499468091964,644,445841,0,0.154217544,0.044802998,0.0,0
Eq QP,OSQP,optimal,0.36300071899999997,50,9016.470862604261,644,445837,0,0.318733046,0.044267673,0.0,0
Eq QP,OSQP,optimal,0.268987768,50,7344.592917325192,644,445841,0,0.224756818,0.04423095,0.0,0
Eq QP,OSQP,optimal,0.8494647369999999,50,17491.155783616843,940,949870,0,0.753049738,0.096414999,0.0,0
Eq QP,OSQP,optimal,0.520296879,50,16853.080372297198,940,949870,0,0.438119109,0.08217777,0.0,0
Eq QP,OSQP,optimal,0.664870023,50,17104.797282109666,940,949870,0,0.592486455,0.072383568,0.0,0
Eq QP,OSQP,optimal,0.78402544,50,21846.1517583467,940,949870,0,0.697371291,0.086654149,0.0,0
Eq QP,OSQP,optimal,0.7954734090000001,50,15774.376714107966,940,949870,0,0.708528086,0.086945323,0.0,0
Eq QP,OSQP,optimal,0.5854860040000001,50,19112.661346402936,940,949870,0,0.48610291899999997,0.099383085,0.0,0
Eq QP,OSQP,optimal,1.1631868159999998,50,14504.248131498101,940,949870,0,1.073053013,0.09013380300000001,0.0,0
Eq QP,OSQP,optimal,0.59509589,50,18505.853612880383,940,949870,0,0.513324428,0.081771462,0.0,0
Eq QP,OSQP,optimal,0.7128104690000001,50,17174.095846698005,940,949870,0,0.640094925,0.07271554400000001,0.0,0
Eq QP,OSQP,optimal,0.7968977079999999,50,18568.93098667253,940,949870,0,0.7120376279999999,0.08486008,0.0,0
Eq QP,OSQP,optimal,1.910999631,50,36614.98336503808,1373,2026410,0,1.689550301,0.22144933,0.0,0
Eq QP,OSQP,optimal,1.930444201,50,40212.74760356412,1373,2026410,0,1.6758301759999998,0.254614025,0.0,0
Eq QP,OSQP,optimal,2.300943604,50,32922.07533674974,1373,2026410,0,2.1023862330000003,0.198557371,0.0,0
Eq QP,OSQP,optimal,1.735638869,50,34304.054121703615,1373,2026410,0,1.523993102,0.21164576699999998,0.0,0
Eq QP,OSQP,optimal,1.989200724,50,42325.18565613875,1373,2026410,0,1.788017823,0.20118290100000003,0.0,0
Eq QP,OSQP,optimal,1.755731259,50,33739.43058343238,1373,2026410,0,1.522550366,0.233180893,0.0,0
Eq QP,OSQP,optimal,1.494357501,50,35350.81865903402,1373,2026410,0,1.343029025,0.151328476,0.0,0
Eq QP,OSQP,optimal,2.308291948,50,33981.96952005156,1373,2026410,0,2.151505321,0.15678662699999998,0.0,0
Eq QP,OSQP,optimal,1.604108361,50,32976.163753196044,1373,2026410,0,1.38473048,0.21937788100000002,0.0,0
Eq QP,OSQP,optimal,1.57023388,50,35531.12037087041,1373,2026410,0,1.366460966,0.20377291399999997,0.0,0
Eq QP,OSQP,optimal,4.732678803,50,68527.42526608746,2009,4338636,0,4.260112259,0.472566544,0.0,0
Eq QP,OSQP,optimal,4.332268161,50,73434.50238579822,2009,4338636,0,3.862856067,0.469412094,0.0,0
Eq QP,OSQP,optimal,4.8585816280000005,50,78472.48078993437,2009,4338636,0,4.461694275,0.39688735299999994,0.0,0
Eq QP,OSQP,optimal,4.832070206,50,75575.5169598449,2009,4338636,0,4.324854359,0.507215847,0.0,0
Eq QP,OSQP,optimal,5.441958495,50,68389.89758712414,2009,4338636,0,4.967236095,0.4747224,0.0,0
Eq QP,OSQP,optimal,4.811241559,50,72592.04262010299,2009,4338636,0,4.333157089,0.47808447,0.0,0
Eq QP,OSQP,optimal,4.990572862,50,72482.8039198055,2009,4338636,0,4.499012037,0.491560825,0.0,0
Eq QP,OSQP,optimal,4.811337981,50,70494.93406317812,2009,4338636,0,4.293252722,0.518085259,0.0,0
Eq QP,OSQP,optimal,4.3757337210000005,50,78115.75487926246,2009,4338636,0,3.945611641,0.43012208,0.0,0
Eq QP,OSQP,optimal,5.09427424,50,79907.57970982237,2009,4338636,0,4.593293543,0.500980697,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.00013989,50,-106.24857076798254,10,35,0,0.000112012,2.7878e-05,0.0,0
Eq QP,OSQP,optimal,0.000102285,50,-58.20666933348908,10,43,0,6.7185e-05,3.51e-05,0.0,0
Eq QP,OSQP,optimal,0.00012200899999999999,50,-21.90189765269973,10,37,0,8.6238e-05,3.5771e-05,0.0,0
Eq QP,OSQP,optimal,0.000102681,50,-9.65644991914857,10,35,0,7.6078e-05,2.6603e-05,0.0,0
Eq QP,OSQP,optimal,0.000114571,50,-164.32963116558943,10,39,0,8.7494e-05,2.7077e-05,0.0,0
Eq QP,OSQP,optimal,0.00011821600000000001,50,-164.62870820854218,10,35,0,9.0766e-05,2.745e-05,0.0,0
Eq QP,OSQP,optimal,0.000139272,50,-102.27011211359124,10,39,0,0.00010161,3.7662e-05,0.0,0
Eq QP,OSQP,optimal,7.989e-05,50,-13.843978031521633,10,33,0,4.9631e-05,3.0259e-05,0.0,0
Eq QP,OSQP,optimal,8.2386e-05,50,-137.105618598888,10,29,0,5.1405e-05,3.0981e-05,0.0,0
Eq QP,OSQP,optimal,0.000106011,50,-20.424715045378118,10,37,0,7.0193e-05,3.5818e-05,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.003273361,50,228.26045707482044,103,10450,0,0.002101622,0.001171739,0.0,0
Eq QP,OSQP,optimal,0.003263251,50,141.2765683351929,103,10390,0,0.002102805,0.001160446,0.0,0
Eq QP,OSQP,optimal,0.003239852,50,151.0938018261717,103,10356,0,0.002081368,0.001158484,0.0,0
Eq QP,OSQP,optimal,0.003249349,50,131.3818487849466,103,10322,0,0.002109462,0.001139887,0.0,0
Eq QP,OSQP,optimal,0.0032552320000000003,50,222.1956104327385,103,10382,0,0.002095472,0.00115976,0.0,0
Eq QP,OSQP,optimal,0.003253242,50,58.9527488125307,103,10404,0,0.002113026,0.001140216,0.0,0
Eq QP,OSQP,optimal,0.003266139,50,218.8016712372675,103,10468,0,0.002106728,0.001159411,0.0,0
Eq QP,OSQP,optimal,0.002617478,50,230.58090865535945,103,10408,0,0.001655251,0.000962227,0.0,0
Eq QP,OSQP,optimal,0.002642006,50,254.2032954605925,103,10314,0,0.001688904,0.000953102,0.0,0
Eq QP,OSQP,optimal,0.0026647809999999997,50,175.33775588339356,103,10388,0,0.001695362,0.000969419,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,6.6934e-05,50,-61.89896611799646,11,51,0,3.7734e-05,2.92e-05,0.0,0
Eq QP,OSQP,optimal,0.000106405,50,-86.94731466650921,11,45,0,6.1428e-05,4.4977e-05,0.0,0
Eq QP,OSQP,optimal,7.3297e-05,50,-38.7926937572663,11,41,0,4.1908e-05,3.1389e-05,0.0,0
Eq QP,OSQP,optimal,7.2576e-05,50,-55.96000386193791,11,43,0,4.1533e-05,3.1043e-05,0.0,0
Eq QP,OSQP,optimal,7.102e-05,25,2.0506834382963617,11,51,0,4.7179e-05,2.3841e-05,0.0,0
Eq QP,OSQP,optimal,7.313e-05,50,-21.787919423140103,11,39,0,3.7359e-05,3.5771e-05,0.0,0
Eq QP,OSQP,optimal,9.4442e-05,50,-87.64786813026059,11,45,0,5.8167e-05,3.6275e-05,0.0,0
Eq QP,OSQP,optimal,0.000100232,50,-145.28589074958697,11,43,0,5.8555e-05,4.1677e-05,0.0,0
Eq QP,OSQP,optimal,0.00010068100000000001,50,-26.455419963636444,11,35,0,5.8372e-05,4.2309e-05,0.0,0
Eq QP,OSQP,optimal,9.922199999999999e-05,50,-16.975687472603028,11,43,0,6.1817e-05,3.7405e-05,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.000148385,50,-58.888065861237536,12,58,0,8.9337e-05,5.9048e-05,0.0,0
Eq QP,OSQP,optimal,0.00011966900000000001,50,-70.60403227052186,12,44,0,6.4249e-05,5.542e-05,0.0,0
Eq QP,OSQP,optimal,0.00014556,50,-16.58403784851045,12,48,0,8.9227e-05,5.6333e-05,0.0,0
Eq QP,OSQP,optimal,0.000159994,50,-25.478120884155835,12,52,0,0.000100239,5.9755e-05,0.0,0
Eq QP,OSQP,optimal,0.000176734,50,-32.52968407092358,12,56,0,0.000117784,5.895e-05,0.0,0
Eq QP,OSQP,optimal,0.00014132400000000002,50,-13.65050210293228,12,48,0,8.3999e-05,5.7325e-05,0.0,0
Eq QP,OSQP,optimal,9.1632e-05,25,-17.261865795871262,12,44,0,6.1062e-05,3.057e-05,0.0,0
Eq QP,OSQP,optimal,0.000110306,50,-30.131607677082187,12,52,0,6.5515e-05,4.4791e-05,0.0,0
Eq QP,OSQP,optimal,0.000105903,25,-21.740713843679384,12,52,0,7.5005e-05,3.0898e-05,0.0,0
Eq QP,OSQP,optimal,9.528e-05,50,-25.96802074618227,12,48,0,5.8572e-05,3.6708e-05,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.000146521,50,-222.13420172796387,13,64,0,0.000100231,4.629e-05,0.0,0
Eq QP,OSQP,optimal,9.048900000000001e-05,25,-8.449188866435017,13,66,0,6.4035e-05,2.6454e-05,0.0,0
Eq QP,OSQP,optimal,8.2501e-05,25,-19.830745704167875,13,74,0,5.5428e-05,2.7073e-05,0.0,0
Eq QP,OSQP,optimal,8.431500000000001e-05,25,-4.588484024263724,13,60,0,5.868e-05,2.5635e-05,0.0,0
Eq QP,OSQP,optimal,0.000104187,50,-37.54339192302357,13,54,0,5.9434e-05,4.4753e-05,0.0,0
Eq QP,OSQP,optimal,0.000105847,50,-20.04407875937617,13,60,0,6.2354e-05,4.3493e-05,0.0,0
Eq QP,OSQP,optimal,0.00010797500000000001,50,-35.52522614083541,13,62,0,6.236e-05,4.5615e-05,0.0,0
Eq QP,OSQP,optimal,0.00011337900000000001,50,-2.5116488791645772,13,64,0,6.8312e-05,4.5067e-05,0.0,0
Eq QP,OSQP,optimal,0.00013730399999999999,50,-148.3971936874161,13,56,0,8.1617e-05,5.5687e-05,0.0,0
Eq QP,OSQP,optimal,0.000101992,25,-9.596341810885336,13,62,0,6.7649e-05,3.4343e-05,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,1.9109996310000001,50,36614.983365038075,1373,2026410,0,1.6895503010000001,0.22144933,0.0,0
Eq QP,OSQP,optimal,1.9304442009999998,50,40212.747603564116,1373,2026410,0,1.6758301759999998,0.254614025,0.0,0
Eq QP,OSQP,optimal,2.300943604,50,32922.07533674974,1373,2026410,0,2.102386233,0.198557371,0.0,0
Eq QP,OSQP,optimal,1.735638869,50,34304.05412170361,1373,2026410,0,1.523993102,0.211645767,0.0,0
Eq QP,OSQP,optimal,1.989200724,50,42325.185656138754,1373,2026410,0,1.7880178230000001,0.201182901,0.0,0
Eq QP,OSQP,optimal,1.755731259,50,33739.43058343238,1373,2026410,0,1.522550366,0.233180893,0.0,0
Eq QP,OSQP,optimal,1.4943575009999999,50,35350.81865903402,1373,2026410,0,1.3430290249999999,0.151328476,0.0,0
Eq QP,OSQP,optimal,2.308291948,50,33981.96952005156,1373,2026410,0,2.151505321,0.156786627,0.0,0
Eq QP,OSQP,optimal,1.604108361,50,32976.163753196044,1373,2026410,0,1.38473048,0.219377881,0.0,0
Eq QP,OSQP,optimal,1.57023388,50,35531.12037087041,1373,2026410,0,1.366460966,0.203772914,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.005793884,50,353.08786215863387,146,22162,0,0.003695012,0.002098872,0.0,0
Eq QP,OSQP,optimal,0.005693277,50,394.37307503281073,146,22148,0,0.003678367,0.00201491,0.0,0
Eq QP,OSQP,optimal,0.005678295999999999,50,279.34851338436056,146,22206,0,0.00366434,0.002013956,0.0,0
Eq QP,OSQP,optimal,0.0059415760000000005,50,209.35986554936858,146,22164,0,0.003785885,0.002155691,0.0,0
Eq QP,OSQP,optimal,0.005957909,50,239.22390157769598,146,22194,0,0.003809058,0.002148851,0.0,0
Eq QP,OSQP,optimal,0.005940802,50,339.2063428333955,146,22122,0,0.003798308,0.002142494,0.0,0
Eq QP,OSQP,optimal,0.005944677000000001,50,396.85023519710387,146,22228,0,0.003765848,0.002178829,0.0,0
Eq QP,OSQP,optimal,0.005734353,50,290.11529880879567,146,22182,0,0.003643495,0.002090858,0.0,0
Eq QP,OSQP,optimal,0.004890636,50,534.7261423986679,146,22106,0,0.003129883,0.001760753,0.0,0
Eq QP,OSQP,optimal,0.006967093000000001,50,329.3907135761287,146,22094,0,0.003127973,0.00383912,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.000108552,25,-63.50416920113702,15,90,0,7.849e-05,3.0062e-05,0.0,0
Eq QP,OSQP,optimal,0.00014061,25,-4.9851716164323925,15,100,0,0.000109231,3.1379e-05,0.0,0
Eq QP,OSQP,optimal,0.00013225299999999998,50,-11.96032833341922,15,84,0,8.1986e-05,5.0267e-05,0.0,0
Eq QP,OSQP,optimal,0.000110845,25,0.9396761004357279,15,96,0,8.1424e-05,2.9421e-05,0.0,0
Eq QP,OSQP,optimal,0.000126852,50,-28.282277378425757,15,90,0,7.5214e-05,5.1638e-05,0.0,0
Eq QP,OSQP,optimal,0.00011444299999999999,25,-0.8879412048822298,15,86,0,8.5082e-05,2.9361e-05,0.0,0
Eq QP,OSQP,optimal,0.000139036,50,-4.399228996867685,15,94,0,8.9053e-05,4.9983e-05,0.0,0
Eq QP,OSQP,optimal,0.000142659,50,-23.368496983449962,15,88,0,9.1008e-05,5.1651e-05,0.0,0
Eq QP,OSQP,optimal,0.000154933,50,-146.1693096884909,15,84,0,9.5932e-05,5.9001e-05,0.0,0
Eq QP,OSQP,optimal,0.000185635,50,-130.43503721355174,15,90,0,0.000123581,6.2054e-05,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.00016550400000000002,50,1.5933609564316946,18,150,0,9.6848e-05,6.8656e-05,0.0,0
Eq QP,OSQP,optimal,0.00016686,50,-1.8768477395897032,18,132,0,9.9838e-05,6.7022e-05,0.0,0
Eq QP,OSQP,optimal,0.000161606,50,-163.38904890518364,18,152,0,9.4288e-05,6.7318e-05,0.0,0
Eq QP,OSQP,optimal,0.000152435,50,-28.528603217760278,18,142,0,8.5324e-05,6.7111e-05,0.0,0
Eq QP,OSQP,optimal,0.000164784,50,-24.202514734055338,18,148,0,8.9064e-05,7.572e-05,0.0,0
Eq QP,OSQP,optimal,0.00013505,25,7.285006847016448,18,150,0,9.7411e-05,3.7639e-05,0.0,0
Eq QP,OSQP,optimal,0.000135153,25,-2.62408501150494,18,140,0,9.722e-05,3.7933e-05,0.0,0
Eq QP,OSQP,optimal,0.000133865,25,0.14377407038117493,18,160,0,9.36e-05,4.0265e-05,0.0,0
Eq QP,OSQP,optimal,0.0001128,50,-24.42513070873174,18,132,0,6.7519e-05,4.5281e-05,0.0,0
Eq QP,OSQP,optimal,0.00010191200000000001,50,8.806886167214122,18,136,0,5.6647e-05,4.5265e-05,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,4.732678803,50,68527.42526608746,2009,4338636,0,4.260112259,0.472566544,0.0,0
Eq QP,OSQP,optimal,4.332268161,50,73434.50238579823,2009,4338636,0,3.862856067,0.469412094,0.0,0
Eq QP,OSQP,optimal,4.8585816280000005,50,78472.48078993437,2009,4338636,0,4.461694275,0.396887353,0.0,0
Eq QP,OSQP,optimal,4.832070206,50,75575.5169598449,2009,4338636,0,4.324854359,0.507215847,0.0,0
Eq QP,OSQP,optimal,5.441958495,50,68389.89758712414,2009,4338636,0,4.967236095,0.4747224,0.0,0
Eq QP,OSQP,optimal,4.811241559,50,72592.042620103,2009,4338636,0,4.333157089,0.47808447,0.0,0
Eq QP,OSQP,optimal,4.990572862,50,72482.8039198055,2009,4338636,0,4.499012037,0.491560825,0.0,0
Eq QP,OSQP,optimal,4.811337981,50,70494.93406317812,2009,4338636,0,4.293252722,0.518085259,0.0,0
Eq QP,OSQP,optimal,4.3757337210000005,50,78115.75487926246,2009,4338636,0,3.945611641,0.43012208,0.0,0
Eq QP,OSQP,optimal,5.09427424,50,79907.57970982237,2009,4338636,0,4.593293543,0.500980697,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.012402545,50,627.807246398813,211,47502,0,0.008265271,0.004137274,0.0,0
Eq QP,OSQP,optimal,0.012492067999999999,50,1019.05485808291,211,47528,0,0.008302826,0.004189242,0.0,0
Eq QP,OSQP,optimal,0.012431764000000001,50,915.9174231114552,211,47460,0,0.008260286,0.004171478,0.0,0
Eq QP,OSQP,optimal,0.012493787,50,873.092933076361,211,47456,0,0.00829427,0.004199517,0.0,0
Eq QP,OSQP,optimal,0.012361991000000001,50,777.0661231030078,211,47480,0,0.008234282,0.004127709,0.0,0
Eq QP,OSQP,optimal,0.012422171999999999,50,1146.084905658747,211,47510,0,0.008310379,0.004111793,0.0,0
Eq QP,OSQP,optimal,0.01246151,50,731.043253595457,211,47466,0,0.008258128,0.004203382,0.0,0
Eq QP,OSQP,optimal,0.010699377999999999,50,648.1550517093773,211,47490,0,0.007152103,0.003547275,0.0,0
Eq QP,OSQP,optimal,0.012540413,50,679.5709203635417,211,47534,0,0.008340804,0.004199609,0.0,0
Eq QP,OSQP,optimal,0.010624741,50,671.7969202367213,211,47474,0,0.007059452,0.003565289,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.000214293,25,0.7363914081278832,23,246,0,0.000153244,6.1049e-05,0.0,0
Eq QP,OSQP,optimal,0.000168671,50,2.453431000501416,23,260,0,9.7849e-05,7.0822e-05,0.0,0
Eq QP,OSQP,optimal,0.000271609,50,-8.01916709777244,23,276,0,0.000158719,0.00011289,0.0,0
Eq QP,OSQP,optimal,0.000269137,50,-5.523696501131723,23,264,0,0.000159519,0.000109618,0.0,0
Eq QP,OSQP,optimal,0.00026378700000000003,50,-40.01998148123592,23,266,0,0.000149314,0.000114473,0.0,0
Eq QP,OSQP,optimal,0.00026296,50,4.656219000225631,23,310,0,0.000150042,0.000112918,0.0,0
Eq QP,OSQP,optimal,0.000269801,50,10.080248159280124,23,248,0,0.000152101,0.0001177,0.0,0
Eq QP,OSQP,optimal,0.000218318,25,-8.974795188348837,23,278,0,0.000155364,6.2954e-05,0.0,0
Eq QP,OSQP,optimal,0.00016294299999999997,50,3.3659489795925657,23,238,0,9.4117e-05,6.8826e-05,0.0,0
Eq QP,OSQP,optimal,0.000145714,50,-5.983192839420894,23,260,0,8.2454e-05,6.326e-05,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.000343371,50,5.833066321854369,29,493,0,0.000197095,0.000146276,0.0,0
Eq QP,OSQP,optimal,0.000351839,50,-7.483285042595938,29,493,0,0.000205323,0.000146516,0.0,0
Eq QP,OSQP,optimal,0.000355706,50,13.116156100082181,29,501,0,0.000200078,0.000155628,0.0,0
Eq QP,OSQP,optimal,0.000337423,50,-24.34278055714441,29,469,0,0.000202126,0.000135297,0.0,0
Eq QP,OSQP,optimal,0.00034404300000000004,50,5.298510150417719,29,471,0,0.000201799,0.000142244,0.0,0
Eq QP,OSQP,optimal,0.000339111,50,-5.51845308942647,29,479,0,0.000196149,0.000142962,0.0,0
Eq QP,OSQP,optimal,0.00028014900000000004,25,5.553898684634982,29,487,0,0.000197807,8.2342e-05,0.0,0
Eq QP,OSQP,optimal,0.000283703,25,-46.113107255538935,29,501,0,0.000205133,7.857e-05,0.0,0
Eq QP,OSQP,optimal,0.000234539,25,11.174070378255228,29,463,0,0.000171617,6.2922e-05,0.0,0
Eq QP,OSQP,optimal,0.00016051299999999999,25,5.962010348511186,29,495,0,0.00011493,4.5583e-05,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.027812873000000002,50,1665.6902390885843,304,99263,0,0.019718741,0.008094132,0.0,0
Eq QP,OSQP,optimal,0.028015756000000003,50,1626.0325124490546,304,99231,0,0.019779351,0.008236405,0.0,0
Eq QP,OSQP,optimal,0.026565091,50,1924.004767428203,304,99275,0,0.019210885,0.007354206,0.0,0
Eq QP,OSQP,optimal,0.028560528,50,1966.4768227364234,304,99217,0,0.019946337,0.008614191,0.0,0
Eq QP,OSQP,optimal,0.037377132,50,1518.4251978342554,304,99293,0,0.029883575,0.007493557,0.0,0
Eq QP,OSQP,optimal,0.028344554,50,1630.1543396986053,304,99241,0,0.019907035,0.008437519,0.0,0
Eq QP,OSQP,optimal,0.028442089,50,2383.2588798983625,304,99247,0,0.020005577,0.008436512,0.0,0
Eq QP,OSQP,optimal,0.026783174,50,1313.5083524373447,304,99251,0,0.019199549,0.007583625,0.0,0
Eq QP,OSQP,optimal,0.028030215,50,2266.1804347303696,304,99267,0,0.019811193,0.008219022,0.0,0
Eq QP,OSQP,optimal,0.028472755000000002,50,1662.1453558279818,304,99261,0,0.019984251,0.008488504,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.000608843,50,1.1533511825984206,39,1034,0,0.000361489,0.000247354,0.0,0
Eq QP,OSQP,optimal,0.0006175390000000001,50,4.156197792533976,39,1034,0,0.000350617,0.000266922,0.0,0
Eq QP,OSQP,optimal,0.0006149619999999999,50,17.340254883371035,39,1030,0,0.000354717,0.000260245,0.0,0
Eq QP,OSQP,optimal,0.0006030359999999999,50,1.1299876323587996,39,996,0,0.000350389,0.000252647,0.0,0
Eq QP,OSQP,optimal,0.000623609,50,23.18345409511257,39,1050,0,0.00035791,0.000265699,0.0,0
Eq QP,OSQP,optimal,0.000593847,50,24.516475013944188,39,990,0,0.000343116,0.000250731,0.0,0
Eq QP,OSQP,optimal,0.000614234,50,10.265224532242422,39,1022,0,0.000342992,0.000271242,0.0,0
Eq QP,OSQP,optimal,0.00046078,50,9.207632752634229,39,1082,0,0.000266081,0.000194699,0.0,0
Eq QP,OSQP,optimal,0.000472158,50,17.190170582920164,39,1060,0,0.000265691,0.000206467,0.0,0
Eq QP,OSQP,optimal,0.000553703,50,15.752368523854441,39,1056,0,0.000317748,0.000235955,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.06493378999999999,50,3565.8288477620044,442,210016,0,0.04776771,0.01716608,0.0,0
Eq QP,OSQP,optimal,0.063405447,50,3041.176748420281,442,210006,0,0.04669413,0.016711317,0.0,0
Eq QP,OSQP,optimal,0.06474202400000001,50,3349.367064897335,442,210004,0,0.047643228,0.017098796,0.0,0
Eq QP,OSQP,optimal,0.063799167,50,3570.827652752337,442,210012,0,0.046802318,0.016996849,0.0,0
Eq QP,OSQP,optimal,0.065734391,50,3248.3088670253064,442,210004,0,0.047420487,0.018313904,0.0,0
Eq QP,OSQP,optimal,0.065156771,50,3866.2652316360086,442,210012,0,0.048132726,0.017024045,0.0,0
Eq QP,OSQP,optimal,0.06330793800000001,50,3127.073449941729,442,210004,0,0.046567983,0.016739955,0.0,0
Eq QP,OSQP,optimal,0.064179092,50,3834.968696310644,442,210008,0,0.047372685,0.016806407,0.0,0
Eq QP,OSQP,optimal,0.063845266,50,3430.639462058521,442,210010,0,0.046837723,0.017007543,0.0,0
Eq QP,OSQP,optimal,0.064163507,50,3208.436559373376,442,210000,0,0.047421134,0.016742373,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.0007371859999999999,50,27.066381452082258,53,2261,0,0.00042698,0.000310206,0.0,0
Eq QP,OSQP,optimal,0.000738671,50,89.03189757785893,53,2201,0,0.000434407,0.000304264,0.0,0
Eq QP,OSQP,optimal,0.000753519,50,44.1564376792165,53,2253,0,0.000432796,0.000320723,0.0,0
Eq QP,OSQP,optimal,0.000738413,50,43.18994014952236,53,2239,0,0.000429778,0.000308635,0.0,0
Eq QP,OSQP,optimal,0.000724493,50,24.89725595766155,53,2119,0,0.0004206,0.000303893,0.0,0
Eq QP,OSQP,optimal,0.0007355899999999999,50,23.81917859286824,53,2145,0,0.000424223,0.000311367,0.0,0
Eq QP,OSQP,optimal,0.000728545,50,23.565134926936036,53,2171,0,0.000421591,0.000306954,0.0,0
Eq QP,OSQP,optimal,0.000976566,50,14.989985935258785,53,2123,0,0.0005895,0.000387066,0.0,0
Eq QP,OSQP,optimal,0.000906925,50,62.06418058414335,53,2159,0,0.000606258,0.000300667,0.0,0
Eq QP,OSQP,optimal,0.001018429,50,64.89260405774279,53,2183,0,0.000575901,0.000442528,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.27628360399999996,50,6411.9551918888665,644,445841,0,0.231258528,0.045025076,0.0,0
Eq QP,OSQP,optimal,0.384264059,50,7801.860699272443,644,445841,0,0.34903718,0.035226879,0.0,0
Eq QP,OSQP,optimal,0.355033922,50,7338.988685397158,644,445839,0,0.320013897,0.035020025,0.0,0
Eq QP,OSQP,optimal,0.263412615,50,6762.033242465734,644,445841,0,0.225047677,0.038364938,0.0,0
Eq QP,OSQP,optimal,0.24279793299999997,50,6917.215109143736,644,445841,0,0.177253014,0.065544919,0.0,0
Eq QP,OSQP,optimal,0.165773771,50,8289.65127200606,644,445839,0,0.129146508,0.036627263,0.0,0
Eq QP,OSQP,optimal,0.31350266899999996,50,7127.585301535395,644,445841,0,0.26901822,0.044484449,0.0,0
Eq QP,OSQP,optimal,0.19902054200000002,50,6613.4994680919635,644,445841,0,0.154217544,0.044802998,0.0,0
Eq QP,OSQP,optimal,0.363000719,50,9016.470862604261,644,445837,0,0.318733046,0.044267673,0.0,0
Eq QP,OSQP,optimal,0.268987768,50,7344.592917325192,644,445841,0,0.224756818,0.04423095,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.002108186,50,37.330590794827266,73,4685,0,0.001282169,0.000826017,0.0,0
Eq QP,OSQP,optimal,0.002137046,50,83.41193426081364,73,4785,0,0.001300669,0.000836377,0.0,0
Eq QP,OSQP,optimal,0.002116288,50,120.2613954921736,73,4689,0,0.001276186,0.000840102,0.0,0
Eq QP,OSQP,optimal,0.002106318,50,80.82749394565663,73,4743,0,0.001270261,0.000836057,0.0,0
Eq QP,OSQP,optimal,0.0021323139999999997,50,128.27205954246503,73,4757,0,0.001287882,0.000844432,0.0,0
Eq QP,OSQP,optimal,0.002128989,50,68.00261640913428,73,4785,0,0.001290387,0.000838602,0.0,0
Eq QP,OSQP,optimal,0.001755226,25,132.0798476022253,73,4839,0,0.001330055,0.000425171,0.0,0
Eq QP,OSQP,optimal,0.002119491,50,140.72228058441505,73,4807,0,0.001289057,0.000830434,0.0,0
Eq QP,OSQP,optimal,0.001225066,50,76.82390492477836,73,4771,0,0.000742731,0.000482335,0.0,0
Eq QP,OSQP,optimal,0.001999921,50,79.11949993915928,73,4751,0,0.00120918,0.000790741,0.0,0


==> data/results/benchmark_problems/OSQP/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP,optimal,0.8494647369999999,50,17491.155783616843,940,949870,0,0.753049738,0.096414999,0.0,0
Eq QP,OSQP,optimal,0.520296879,50,16853.080372297198,940,949870,0,0.438119109,0.08217777,0.0,0
Eq QP,OSQP,optimal,0.664870023,50,17104.797282109666,940,949870,0,0.592486455,0.072383568,0.0,0
Eq QP,OSQP,optimal,0.78402544,50,21846.1517583467,940,949870,0,0.697371291,0.086654149,0.0,0
Eq QP,OSQP,optimal,0.795473409,50,15774.376714107966,940,949870,0,0.708528086,0.086945323,0.0,0
Eq QP,OSQP,optimal,0.5854860040000001,50,19112.661346402936,940,949870,0,0.486102919,0.099383085,0.0,0
Eq QP,OSQP,optimal,1.163186816,50,14504.248131498101,940,949870,0,1.073053013,0.090133803,0.0,0
Eq QP,OSQP,optimal,0.59509589,50,18505.85361288038,940,949870,0,0.513324428,0.081771462,0.0,0
Eq QP,OSQP,optimal,0.712810469,50,17174.095846698005,940,949870,0,0.640094925,0.072715544,0.0,0
Eq QP,OSQP,optimal,0.796897708,50,18568.93098667253,940,949870,0,0.712037628,0.08486008,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.010381885,50,310.93592144434706,10,7500,0,0.004679429000000001,0.005702456,0.0,0
Huber,OSQP,optimal,0.013353678999999999,75,286.2275335146101,10,7500,0,0.004691927,0.008661752,0.0,0
Huber,OSQP,optimal,0.010402714,50,305.3008473657921,10,7500,0,0.0046792809999999995,0.005723433000000001,0.0,0
Huber,OSQP,optimal,0.010442704,50,293.5489845529481,10,7500,0,0.0046839559999999995,0.005758748,0.0,0
Huber,OSQP,optimal,0.010349165,50,362.8682713093119,10,7500,0,0.004650329,0.005698836,0.0,0
Huber,OSQP,optimal,0.010366063,50,302.6636349291732,10,7500,0,0.004665587,0.0057004759999999995,0.0,0
Huber,OSQP,optimal,0.010354656,50,393.94826009458603,10,7500,0,0.004661622,0.0056930340000000005,0.0,0
Huber,OSQP,optimal,0.013245606000000002,75,310.72152383241576,10,7500,0,0.0046519379999999996,0.008593668,0.0,0
Huber,OSQP,optimal,0.013284902,75,392.5605684925736,10,7500,0,0.00466291,0.008621992,0.0,0
Huber,OSQP,optimal,0.013355593999999998,75,313.8396179166932,10,7500,0,0.004700488,0.008655106,0.0,0
Huber,OSQP,optimal,0.01211821,50,394.09519808718454,11,8415,0,0.005341490999999999,0.0067767190000000005,0.0,0
Huber,OSQP,optimal,0.012071179,50,349.1905822143634,11,8415,0,0.005332248,0.006738931,0.0,0
Huber,OSQP,optimal,0.012024928999999998,50,414.38731597068465,11,8415,0,0.005286971999999999,0.006737956999999999,0.0,0
Huber,OSQP,optimal,0.012048583,50,392.10314011944877,11,8415,0,0.00531548,0.006733103000000001,0.0,0
Huber,OSQP,optimal,0.010603477,50,319.8115697439895,11,8415,0,0.004671616,0.005931861,0.0,0
Huber,OSQP,optimal,0.011963105,50,380.5626373709017,11,8415,0,0.00527398,0.006689125,0.0,0
Huber,OSQP,optimal,0.010569785,50,333.3572924542342,11,8415,0,0.004685756,0.005884029,0.0,0
Huber,OSQP,optimal,0.015324078,75,338.005844139483,11,8415,0,0.005256291,0.010067787,0.0,0
Huber,OSQP,optimal,0.015117158,75,413.3964776844887,11,8415,0,0.005139844,0.009977314000000001,0.0,0
Huber,OSQP,optimal,0.013431596,75,336.2821640532044,11,8415,0,0.004389113,0.009042483,0.0,0
Huber,OSQP,optimal,0.017998158,75,304.8462755590494,12,9360,0,0.005766744,0.012231414,0.0,0
Huber,OSQP,optimal,0.018104265,75,387.853093621409,12,9360,0,0.005794658,0.012309607,0.0,0
Huber,OSQP,optimal,0.014392823,50,382.9052414750193,12,9360,0,0.005778856,0.008613967,0.0,0
Huber,OSQP,optimal,0.017974685,75,453.55749877476035,12,9360,0,0.005688383000000001,0.012286301999999999,0.0,0
Huber,OSQP,optimal,0.014385772000000003,50,360.7136954017013,12,9360,0,0.005747843000000001,0.008637929,0.0,0
Huber,OSQP,optimal,0.012772515000000002,50,388.8605512080557,12,9360,0,0.00491293,0.007859585,0.0,0
Huber,OSQP,optimal,0.012701223999999999,50,406.5523081926792,12,9360,0,0.004850457,0.007850767,0.0,0
Huber,OSQP,optimal,0.014289831999999999,50,446.45797166491565,12,9360,0,0.005687829,0.008602003,0.0,0
Huber,OSQP,optimal,0.014304601,50,441.88182108602615,12,9360,0,0.00569143,0.008613171,0.0,0
Huber,OSQP,optimal,0.012748763,50,531.6029146123494,12,9360,0,0.004901279000000001,0.007847484,0.0,0
Huber,OSQP,optimal,0.018644894,75,503.3646431003271,13,10335,0,0.0063351909999999996,0.012309703,0.0,0
Huber,OSQP,optimal,0.014609133,50,425.0133142331052,13,10335,0,0.0063280440000000006,0.008281089,0.0,0
Huber,OSQP,optimal,0.014660713999999997,50,454.5136702636354,13,10335,0,0.006348532,0.008312182,0.0,0
Huber,OSQP,optimal,0.014670906,50,430.0818617122063,13,10335,0,0.006364206999999999,0.008306699,0.0,0
Huber,OSQP,optimal,0.016369511,75,431.52725678055464,13,10335,0,0.005491259,0.010878252,0.0,0
Huber,OSQP,optimal,0.012807595,50,435.35665398247374,13,10335,0,0.00550563,0.007301965,0.0,0
Huber,OSQP,optimal,0.012762086,50,397.3917404470215,13,10335,0,0.005518075999999999,0.00724401,0.0,0
Huber,OSQP,optimal,0.014567383,50,426.1973587862081,13,10335,0,0.006314103000000001,0.00825328,0.0,0
Huber,OSQP,optimal,0.014583661999999999,50,353.9092696514276,13,10335,0,0.006351578,0.008232084,0.0,0
Huber,OSQP,optimal,0.018606321999999998,75,376.72631888566497,13,10335,0,0.006304525,0.012301797,0.0,0
Huber,OSQP,optimal,0.016184688,50,527.3276141256231,14,11340,0,0.007173303000000001,0.009011385,0.0,0
Huber,OSQP,optimal,0.013558758999999998,50,424.86219007561067,14,11340,0,0.005965079,0.00759368,0.0,0
Huber,OSQP,optimal,0.020565585,75,411.81381015505485,14,11340,0,0.007110574000000001,0.013455011000000001,0.0,0
Huber,OSQP,optimal,0.016151579,50,449.97222692937265,14,11340,0,0.0071094059999999995,0.009042173,0.0,0
Huber,OSQP,optimal,0.016135484999999998,50,517.5293464911405,14,11340,0,0.007136178000000001,0.008999307,0.0,0
Huber,OSQP,optimal,0.020468775,75,520.0106298154418,14,11340,0,0.007123941,0.013344834,0.0,0
Huber,OSQP,optimal,0.016221988,50,451.8481087223372,14,11340,0,0.007161315,0.009060673,0.0,0
Huber,OSQP,optimal,0.013545782,50,445.7707588525578,14,11340,0,0.0059584619999999994,0.00758732,0.0,0
Huber,OSQP,optimal,0.016051225000000002,50,422.6209449640528,14,11340,0,0.007097801999999999,0.008953423,0.0,0
Huber,OSQP,optimal,0.016115858,50,426.36250836041364,14,11340,0,0.007078111,0.009037746999999999,0.0,0
Huber,OSQP,optimal,0.025353182999999998,75,524.0783827268505,16,13440,0,0.009162360999999999,0.016190822,0.0,0
Huber,OSQP,optimal,0.021070321000000003,50,521.3380218824634,16,13440,0,0.012251433,0.008818888,0.0,0
Huber,OSQP,optimal,0.025055839,75,571.2607401636603,16,13440,0,0.009084235,0.015971604,0.0,0
Huber,OSQP,optimal,0.019754676000000002,50,512.6625390059949,16,13440,0,0.009059867,0.010694809,0.0,0
Huber,OSQP,optimal,0.02504662,75,560.0626880782701,16,13440,0,0.009084977,0.015961643,0.0,0
Huber,OSQP,optimal,0.024922638,75,575.2823280536354,16,13440,0,0.00897637,0.015946268,0.0,0
Huber,OSQP,optimal,0.019661951,50,525.0574690513034,16,13440,0,0.00898925,0.010672701000000001,0.0,0
Huber,OSQP,optimal,0.024974242999999997,75,585.6875855415292,16,13440,0,0.009051359,0.015922883999999998,0.0,0
Huber,OSQP,optimal,0.018105563,50,568.9041940768876,16,13440,0,0.009179620999999999,0.008925942,0.0,0
Huber,OSQP,optimal,0.019474906,50,598.7452239286857,16,13440,0,0.00901758,0.010457326,0.0,0
Huber,OSQP,optimal,0.027395827,75,556.700155127275,17,14535,0,0.00992143,0.017474397,0.0,0
Huber,OSQP,optimal,0.027415992,75,582.0328260483589,17,14535,0,0.009953972,0.01746202,0.0,0
Huber,OSQP,optimal,0.027375886000000002,75,579.0974908238165,17,14535,0,0.009976518,0.017399368000000002,0.0,0
Huber,OSQP,optimal,0.027445082000000003,75,575.7569272554333,17,14535,0,0.009963396999999999,0.017481685,0.0,0
Huber,OSQP,optimal,0.021649053999999997,50,540.8689209012788,17,14535,0,0.009946153000000001,0.011702901000000002,0.0,0
Huber,OSQP,optimal,0.027456136000000003,75,645.2661961186899,17,14535,0,0.0100101,0.017446036,0.0,0
Huber,OSQP,optimal,0.021728027999999996,50,468.5498762625737,17,14535,0,0.009982619,0.011745408999999998,0.0,0
Huber,OSQP,optimal,0.018575763999999998,50,534.4043498038709,17,14535,0,0.008675253,0.009900510999999999,0.0,0
Huber,OSQP,optimal,0.021619836,50,606.0630806626809,17,14535,0,0.009987619,0.011632217,0.0,0
Huber,OSQP,optimal,0.02335767,75,584.1954919344396,17,14535,0,0.008655815,0.014701855,0.0,0
Huber,OSQP,optimal,0.028040423,50,677.6492826164258,20,18000,0,0.013713446,0.014326977,0.0,0
Huber,OSQP,optimal,0.028015382000000002,50,671.2761497334358,20,18000,0,0.013724202,0.01429118,0.0,0
Huber,OSQP,optimal,0.027953792,50,695.8728548337068,20,18000,0,0.013658026,0.014295766000000001,0.0,0
Huber,OSQP,optimal,0.029466755,75,577.7377639227093,20,18000,0,0.011477448000000001,0.017989307,0.0,0
Huber,OSQP,optimal,0.028105624,50,792.3110990546536,20,18000,0,0.013796899,0.014308725,0.0,0
Huber,OSQP,optimal,0.027972835,50,708.7152384978253,20,18000,0,0.013684838999999999,0.014287996,0.0,0
Huber,OSQP,optimal,0.028025487999999998,50,683.8569963544007,20,18000,0,0.013804243,0.014221245,0.0,0
Huber,OSQP,optimal,0.027965001,50,712.2745072752517,20,18000,0,0.013687028,0.014277973000000001,0.0,0
Huber,OSQP,optimal,0.028132273,50,621.746804097927,20,18000,0,0.013771997,0.014360276000000002,0.0,0
Huber,OSQP,optimal,0.023524517999999998,50,701.1624793110516,20,18000,0,0.011614717,0.011909801000000001,0.0,0
Huber,OSQP,optimal,0.035850631,50,755.2751562242711,23,21735,0,0.018546753,0.017303878,0.0,0
Huber,OSQP,optimal,0.044136372,75,821.9814814544353,23,21735,0,0.018616218,0.025520154,0.0,0
Huber,OSQP,optimal,0.044292958,75,748.7746866246483,23,21735,0,0.018571647,0.025721311,0.0,0
Huber,OSQP,optimal,0.044294154,75,788.6211178781947,23,21735,0,0.01861228,0.025681874,0.0,0
Huber,OSQP,optimal,0.044174853,75,862.2839697114338,23,21735,0,0.018668467,0.025506386000000002,0.0,0
Huber,OSQP,optimal,0.035875918,50,721.8266549624889,23,21735,0,0.018684449,0.017191468999999997,0.0,0
Huber,OSQP,optimal,0.035852519,50,686.6878552879617,23,21735,0,0.018575463,0.017277056000000002,0.0,0
Huber,OSQP,optimal,0.053967876,50,810.1925354179533,23,21735,0,0.039704508,0.014263368,0.0,0
Huber,OSQP,optimal,0.049024479,75,794.1593448763319,23,21735,0,0.027623669,0.02140081,0.0,0
Huber,OSQP,optimal,0.029995185,50,728.9486731288263,23,21735,0,0.015494221,0.014500964,0.0,0
Huber,OSQP,optimal,0.054485205999999994,75,925.791239797632,26,25740,0,0.025165026,0.02932018,0.0,0
Huber,OSQP,optimal,0.064375431,50,863.2419317148549,26,25740,0,0.04537657,0.018998861000000002,0.0,0
Huber,OSQP,optimal,0.07023655300000001,75,904.0453584368457,26,25740,0,0.045807173,0.02442938,0.0,0
Huber,OSQP,optimal,0.054234247,75,971.4459432474467,26,25740,0,0.025135081,0.029099166,0.0,0
Huber,OSQP,optimal,0.04877515599999999,50,900.1194303728488,26,25740,0,0.032440999,0.016334157,0.0,0
Huber,OSQP,optimal,0.045075779,50,845.6824172075974,26,25740,0,0.025347927000000003,0.019727852,0.0,0
Huber,OSQP,optimal,0.045095668000000005,50,771.709770559147,26,25740,0,0.025473997,0.019621671,0.0,0
Huber,OSQP,optimal,0.054422395,75,887.4412148317094,26,25740,0,0.02513893,0.029283465,0.0,0
Huber,OSQP,optimal,0.043085247,50,993.2281575491513,26,25740,0,0.024475518999999998,0.018609728,0.0,0
Huber,OSQP,optimal,0.044705466,50,992.9802011398697,26,25740,0,0.025145703,0.019559763,0.0,0
Huber,OSQP,optimal,0.055699799,50,1044.5130041466543,31,33015,0,0.034775791,0.020924008,0.0,0
Huber,OSQP,optimal,0.064295134,50,1184.1673087914141,31,33015,0,0.039571653,0.024723481000000002,0.0,0
Huber,OSQP,optimal,0.076072815,75,1070.4628872837004,31,33015,0,0.039377472999999996,0.036695342,0.0,0
Huber,OSQP,optimal,0.07576553999999999,75,1129.1850153430132,31,33015,0,0.039295163,0.036470377000000005,0.0,0
Huber,OSQP,optimal,0.064747098,50,1085.7154622089338,31,33015,0,0.039630387999999996,0.02511671,0.0,0
Huber,OSQP,optimal,0.076090886,75,1066.3889478249912,31,33015,0,0.039440955,0.036649931000000004,0.0,0
Huber,OSQP,optimal,0.075708358,75,1100.3047554201794,31,33015,0,0.03941322,0.036295138,0.0,0
Huber,OSQP,optimal,0.063482758,50,1120.1967836038962,31,33015,0,0.039028087999999996,0.02445467,0.0,0
Huber,OSQP,optimal,0.065922387,75,980.0130070004674,31,33015,0,0.034497629,0.031424758,0.0,0
Huber,OSQP,optimal,0.065846985,75,982.8844706019127,31,33015,0,0.034399683,0.031447302,0.0,0
Huber,OSQP,optimal,0.102270619,75,1428.167609764223,37,42735,0,0.060930708,0.041339911,0.0,0
Huber,OSQP,optimal,0.10224745800000001,75,1272.4080715237085,37,42735,0,0.061080299000000005,0.041167159,0.0,0
Huber,OSQP,optimal,0.10247922699999999,75,1286.3751333639266,37,42735,0,0.061253700999999994,0.041225526,0.0,0
Huber,OSQP,optimal,0.091371355,50,1317.9524690756505,37,42735,0,0.06163242,0.029738935,0.0,0
Huber,OSQP,optimal,0.104413345,75,1128.1995597784428,37,42735,0,0.061557432,0.042855912999999995,0.0,0
Huber,OSQP,optimal,0.088834872,50,1248.2968338594094,37,42735,0,0.06110218,0.027732692000000003,0.0,0
Huber,OSQP,optimal,0.09091326400000001,50,1226.7847883246734,37,42735,0,0.061630525,0.029282739,0.0,0
Huber,OSQP,optimal,0.090798886,50,1194.544617141627,37,42735,0,0.061874589,0.028924297,0.0,0
Huber,OSQP,optimal,0.10412739800000001,75,1291.4189747388532,37,42735,0,0.061690783,0.042436615,0.0,0
Huber,OSQP,optimal,0.104143999,75,1312.3648729852705,37,42735,0,0.061392312000000004,0.042751687000000003,0.0,0
Huber,OSQP,optimal,0.290828107,75,1482.0856842866833,45,57375,0,0.180220215,0.110607892,0.0,0
Huber,OSQP,optimal,0.200608835,75,1543.2199978717733,45,57375,0,0.131336218,0.06927261700000001,0.0,0
Huber,OSQP,optimal,0.199838111,75,1548.5859778086478,45,57375,0,0.130964847,0.068873264,0.0,0
Huber,OSQP,optimal,0.17777985899999998,50,1452.5692414681034,45,57375,0,0.131453911,0.046325948,0.0,0
Huber,OSQP,optimal,0.255845117,50,1626.186951048116,45,57375,0,0.18124069,0.074604427,0.0,0
Huber,OSQP,optimal,0.290597443,75,1519.7178006528434,45,57375,0,0.18076658199999998,0.109830861,0.0,0
Huber,OSQP,optimal,0.292052266,75,1587.76445576578,45,57375,0,0.181184082,0.11086818400000001,0.0,0
Huber,OSQP,optimal,0.253556677,50,1475.9429479128262,45,57375,0,0.18034155100000002,0.07321512599999999,0.0,0
Huber,OSQP,optimal,0.17846983800000002,50,1543.8143404687994,45,57375,0,0.132084507,0.046385330999999995,0.0,0
Huber,OSQP,optimal,0.177957647,50,1518.2323668382626,45,57375,0,0.13150155,0.046456097,0.0,0
Huber,OSQP,optimal,0.265655035,75,1798.0994426318744,55,78375,0,0.197433611,0.068221424,0.0,0
Huber,OSQP,optimal,0.248647339,50,1909.602255561805,55,78375,0,0.197820742,0.050826597,0.0,0
Huber,OSQP,optimal,0.273057702,75,1790.6586360286858,55,78375,0,0.19745187600000003,0.075605826,0.0,0
Huber,OSQP,optimal,0.276478807,75,1834.2750462488507,55,78375,0,0.20076698899999998,0.075711818,0.0,0
Huber,OSQP,optimal,0.26866644900000003,75,1845.1236598426492,55,78375,0,0.20130570399999997,0.067360745,0.0,0
Huber,OSQP,optimal,0.245231025,50,2063.145914848206,55,78375,0,0.19808926,0.047141765,0.0,0
Huber,OSQP,optimal,0.249139513,50,1891.768740854435,55,78375,0,0.198143044,0.050996469,0.0,0
Huber,OSQP,optimal,0.27565549500000003,75,2017.0601203666715,55,78375,0,0.19949114399999998,0.07616435099999999,0.0,0
Huber,OSQP,optimal,0.277039545,75,1842.9652695486675,55,78375,0,0.200135017,0.076904528,0.0,0
Huber,OSQP,optimal,0.276630267,75,1852.6304119899082,55,78375,0,0.20015507800000001,0.076475189,0.0,0
Huber,OSQP,optimal,0.484152739,75,2509.160943252753,68,110160,0,0.384486101,0.099666638,0.0,0
Huber,OSQP,optimal,0.492387724,75,2285.5408165054027,68,110160,0,0.38586760600000003,0.10652011800000001,0.0,0
Huber,OSQP,optimal,0.490631328,75,2242.199674653508,68,110160,0,0.383999025,0.10663230300000001,0.0,0
Huber,OSQP,optimal,0.491283391,75,2488.0346086655513,68,110160,0,0.384865775,0.10641761599999999,0.0,0
Huber,OSQP,optimal,0.490746729,75,2285.4081823673546,68,110160,0,0.384831679,0.10591505,0.0,0
Huber,OSQP,optimal,0.561256323,75,2386.6614512012984,68,110160,0,0.460885789,0.100370534,0.0,0
Huber,OSQP,optimal,0.525308042,50,2262.424134120241,68,110160,0,0.45888774299999996,0.066420299,0.0,0
Huber,OSQP,optimal,0.524224764,50,2164.7761375006994,68,110160,0,0.456492511,0.06773225299999999,0.0,0
Huber,OSQP,optimal,0.5302744939999999,50,2383.597184603793,68,110160,0,0.46247825600000003,0.067796238,0.0,0
Huber,OSQP,optimal,0.485948363,75,2344.095293059485,68,110160,0,0.385825404,0.100122959,0.0,0
Huber,OSQP,optimal,0.9333928490000001,75,2744.8567832982626,84,156240,0,0.817810521,0.11558232800000001,0.0,0
Huber,OSQP,optimal,0.960196952,75,2954.364656921676,84,156240,0,0.8451833329999999,0.115013619,0.0,0
Huber,OSQP,optimal,0.934029311,75,2910.9060261544646,84,156240,0,0.8191822559999999,0.114847055,0.0,0
Huber,OSQP,optimal,0.961293253,75,2733.8309629237187,84,156240,0,0.8564971790000001,0.104796074,0.0,0
Huber,OSQP,optimal,0.933510697,75,2754.5923521635905,84,156240,0,0.833334427,0.10017627,0.0,0
Huber,OSQP,optimal,0.93153228,75,3068.222033156371,84,156240,0,0.818254664,0.113277616,0.0,0
Huber,OSQP,optimal,0.907489057,75,2893.837968366723,84,156240,0,0.7977557390000001,0.10973331800000001,0.0,0
Huber,OSQP,optimal,0.9240837390000001,75,2853.0556861906725,84,156240,0,0.806545175,0.117538564,0.0,0
Huber,OSQP,optimal,0.8698850589999999,50,2801.3726694528746,84,156240,0,0.789035651,0.080849408,0.0,0
Huber,OSQP,optimal,0.94264623,75,2776.744597982169,84,156240,0,0.825017607,0.117628623,0.0,0
Huber,OSQP,optimal,1.4408188169999998,75,3635.307576593341,105,228375,0,1.258882804,0.181936013,0.0,0
Huber,OSQP,optimal,1.4193358269999998,75,3518.1203435697917,105,228375,0,1.236835522,0.182500305,0.0,0
Huber,OSQP,optimal,1.419012437,75,3685.6961175274073,105,228375,0,1.234840608,0.18417182899999998,0.0,0
Huber,OSQP,optimal,1.402838794,75,3397.4281284834447,105,228375,0,1.244346604,0.15849219,0.0,0
Huber,OSQP,optimal,1.419773717,75,3712.1275815557597,105,228375,0,1.25724268,0.162531037,0.0,0
Huber,OSQP,optimal,1.4168549389999998,75,3537.7346900696202,105,228375,0,1.235944695,0.180910244,0.0,0
Huber,OSQP,optimal,1.4043559129999998,75,3648.704734135774,105,228375,0,1.244703451,0.159652462,0.0,0
Huber,OSQP,optimal,1.395710913,75,3779.8519793492983,105,228375,0,1.24409765,0.151613263,0.0,0
Huber,OSQP,optimal,1.392836415,75,3423.3185203298217,105,228375,0,1.243266389,0.149570026,0.0,0
Huber,OSQP,optimal,1.4204333519999999,75,3639.614435987021,105,228375,0,1.2356572129999999,0.18477613899999998,0.0,0
Huber,OSQP,optimal,2.8602376790000004,75,4567.595014590954,132,340560,0,2.5980662359999998,0.262171443,0.0,0
Huber,OSQP,optimal,2.8361961410000003,75,4574.240427401199,132,340560,0,2.581229327,0.254966814,0.0,0
Huber,OSQP,optimal,2.704901799,75,4590.775783697976,132,340560,0,2.435005981,0.269895818,0.0,0
Huber,OSQP,optimal,2.8608313990000003,75,4633.6699666468485,132,340560,0,2.590164761,0.270666638,0.0,0
Huber,OSQP,optimal,2.843141562,75,4444.727767803845,132,340560,0,2.582343178,0.260798384,0.0,0
Huber,OSQP,optimal,2.7660989189999996,75,4601.638264587332,132,340560,0,2.4946798169999997,0.27141910199999997,0.0,0
Huber,OSQP,optimal,2.846423438,75,4343.8057939076725,132,340560,0,2.594603326,0.251820112,0.0,0
Huber,OSQP,optimal,2.93056016,75,4733.365869385425,132,340560,0,2.665216521,0.26534363899999996,0.0,0
Huber,OSQP,optimal,2.913447006,75,4624.671349570422,132,340560,0,2.644339406,0.26910759999999995,0.0,0
Huber,OSQP,optimal,2.8228161289999996,75,4549.931451889078,132,340560,0,2.586409386,0.236406743,0.0,0
Huber,OSQP,optimal,4.997791949,75,5891.931905537421,166,512940,0,4.619486752,0.37830519700000004,0.0,0
Huber,OSQP,optimal,4.9715177960000005,75,5666.978193463026,166,512940,0,4.5808283560000005,0.39068944,0.0,0
Huber,OSQP,optimal,5.00302108,75,5549.109975824604,166,512940,0,4.617410122,0.38561095799999995,0.0,0
Huber,OSQP,optimal,4.8803823149999985,75,5598.144879852859,166,512940,0,4.515198557,0.36518375799999997,0.0,0
Huber,OSQP,optimal,5.073784906,75,5519.431076693292,166,512940,0,4.683342335,0.390442571,0.0,0
Huber,OSQP,optimal,4.879179412,75,5630.8643801903745,166,512940,0,4.4912722039999995,0.38790720799999995,0.0,0
Huber,OSQP,optimal,4.901271884,75,5594.127998880138,166,512940,0,4.556867103,0.344404781,0.0,0
Huber,OSQP,optimal,4.740313632,75,5923.696652573275,166,512940,0,4.333136506000001,0.407177126,0.0,0
Huber,OSQP,optimal,4.8806129160000005,75,5639.336479573682,166,512940,0,4.498237243999999,0.38237567200000006,0.0,0
Huber,OSQP,optimal,5.017737208,75,5690.547971143387,166,512940,0,4.626833892,0.390903316,0.0,0
Huber,OSQP,optimal,8.951754519,75,7303.66076036804,209,780615,0,8.382278599,0.56947592,0.0,0
Huber,OSQP,optimal,9.024170873,75,7019.644650336951,209,780615,0,8.473808738999999,0.550362134,0.0,0
Huber,OSQP,optimal,9.339789207,75,6866.568071063907,209,780615,0,8.716446394,0.6233428129999999,0.0,0
Huber,OSQP,optimal,9.257988616,75,7274.072129791291,209,780615,0,8.6692769,0.588711716,0.0,0
Huber,OSQP,optimal,9.029508109,75,6944.5313665374,209,780615,0,8.446936681,0.582571428,0.0,0
Huber,OSQP,optimal,9.30679855,75,7284.33571779255,209,780615,0,8.692290563,0.614507987,0.0,0
Huber,OSQP,optimal,9.252053726,75,7180.319152020574,209,780615,0,8.691388446,0.56066528,0.0,0
Huber,OSQP,optimal,9.008068027,75,7375.172776087151,209,780615,0,8.394003662000001,0.614064365,0.0,0
Huber,OSQP,optimal,9.238792045,75,7111.657158636031,209,780615,0,8.599100892000001,0.639691153,0.0,0
Huber,OSQP,optimal,8.94813665,75,7098.425643361079,209,780615,0,8.381855181,0.566281469,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.010381885,50,310.93592144434706,10,7500,0,0.004679429,0.005702456,0.0,0
Huber,OSQP,optimal,0.013353679,75,286.2275335146101,10,7500,0,0.004691927,0.008661752,0.0,0
Huber,OSQP,optimal,0.010402714,50,305.30084736579215,10,7500,0,0.004679281,0.005723433,0.0,0
Huber,OSQP,optimal,0.010442704,50,293.5489845529481,10,7500,0,0.004683956,0.005758748,0.0,0
Huber,OSQP,optimal,0.010349165,50,362.8682713093119,10,7500,0,0.004650329,0.005698836,0.0,0
Huber,OSQP,optimal,0.010366063,50,302.66363492917327,10,7500,0,0.004665587,0.005700476,0.0,0
Huber,OSQP,optimal,0.010354656,50,393.948260094586,10,7500,0,0.004661622,0.005693034,0.0,0
Huber,OSQP,optimal,0.013245606,75,310.72152383241576,10,7500,0,0.004651938,0.008593668,0.0,0
Huber,OSQP,optimal,0.013284902000000001,75,392.56056849257357,10,7500,0,0.00466291,0.008621992,0.0,0
Huber,OSQP,optimal,0.013355593999999998,75,313.8396179166932,10,7500,0,0.004700488,0.008655106,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,1.440818817,75,3635.3075765933413,105,228375,0,1.258882804,0.181936013,0.0,0
Huber,OSQP,optimal,1.419335827,75,3518.1203435697917,105,228375,0,1.236835522,0.182500305,0.0,0
Huber,OSQP,optimal,1.4190124370000001,75,3685.6961175274073,105,228375,0,1.234840608,0.184171829,0.0,0
Huber,OSQP,optimal,1.402838794,75,3397.428128483445,105,228375,0,1.244346604,0.15849219,0.0,0
Huber,OSQP,optimal,1.419773717,75,3712.12758155576,105,228375,0,1.25724268,0.162531037,0.0,0
Huber,OSQP,optimal,1.4168549389999998,75,3537.73469006962,105,228375,0,1.235944695,0.180910244,0.0,0
Huber,OSQP,optimal,1.4043559129999998,75,3648.704734135774,105,228375,0,1.244703451,0.159652462,0.0,0
Huber,OSQP,optimal,1.395710913,75,3779.851979349298,105,228375,0,1.24409765,0.151613263,0.0,0
Huber,OSQP,optimal,1.3928364149999999,75,3423.3185203298217,105,228375,0,1.243266389,0.149570026,0.0,0
Huber,OSQP,optimal,1.420433352,75,3639.614435987021,105,228375,0,1.235657213,0.184776139,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.01211821,50,394.0951980871845,11,8415,0,0.005341491,0.006776719,0.0,0
Huber,OSQP,optimal,0.012071179000000001,50,349.1905822143634,11,8415,0,0.005332248,0.006738931,0.0,0
Huber,OSQP,optimal,0.012024929,50,414.3873159706847,11,8415,0,0.005286972,0.006737957,0.0,0
Huber,OSQP,optimal,0.012048583,50,392.10314011944877,11,8415,0,0.00531548,0.006733103,0.0,0
Huber,OSQP,optimal,0.010603477,50,319.8115697439895,11,8415,0,0.004671616,0.005931861,0.0,0
Huber,OSQP,optimal,0.011963105,50,380.5626373709017,11,8415,0,0.00527398,0.006689125,0.0,0
Huber,OSQP,optimal,0.010569785,50,333.3572924542342,11,8415,0,0.004685756,0.005884029,0.0,0
Huber,OSQP,optimal,0.015324078,75,338.005844139483,11,8415,0,0.005256291,0.010067787,0.0,0
Huber,OSQP,optimal,0.015117157999999999,75,413.3964776844887,11,8415,0,0.005139844,0.009977314,0.0,0
Huber,OSQP,optimal,0.013431596,75,336.2821640532044,11,8415,0,0.004389113,0.009042483,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.017998158,75,304.8462755590494,12,9360,0,0.005766744,0.012231414,0.0,0
Huber,OSQP,optimal,0.018104265,75,387.853093621409,12,9360,0,0.005794658,0.012309607,0.0,0
Huber,OSQP,optimal,0.014392822999999999,50,382.9052414750193,12,9360,0,0.005778856,0.008613967,0.0,0
Huber,OSQP,optimal,0.017974685,75,453.55749877476035,12,9360,0,0.005688383,0.012286302,0.0,0
Huber,OSQP,optimal,0.014385772000000002,50,360.71369540170133,12,9360,0,0.005747843,0.008637929,0.0,0
Huber,OSQP,optimal,0.012772515000000002,50,388.8605512080557,12,9360,0,0.00491293,0.007859585,0.0,0
Huber,OSQP,optimal,0.012701224,50,406.55230819267933,12,9360,0,0.004850457,0.007850767,0.0,0
Huber,OSQP,optimal,0.014289832,50,446.4579716649156,12,9360,0,0.005687829,0.008602003,0.0,0
Huber,OSQP,optimal,0.014304601,50,441.8818210860262,12,9360,0,0.00569143,0.008613171,0.0,0
Huber,OSQP,optimal,0.012748763,50,531.6029146123494,12,9360,0,0.004901279,0.007847484,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.018644894000000002,75,503.36464310032704,13,10335,0,0.006335191,0.012309703,0.0,0
Huber,OSQP,optimal,0.014609133,50,425.01331423310523,13,10335,0,0.006328044,0.008281089,0.0,0
Huber,OSQP,optimal,0.014660713999999998,50,454.5136702636354,13,10335,0,0.006348532,0.008312182,0.0,0
Huber,OSQP,optimal,0.014670906000000001,50,430.08186171220643,13,10335,0,0.006364207,0.008306699,0.0,0
Huber,OSQP,optimal,0.016369511,75,431.5272567805547,13,10335,0,0.005491259,0.010878252,0.0,0
Huber,OSQP,optimal,0.012807595,50,435.35665398247374,13,10335,0,0.00550563,0.007301965,0.0,0
Huber,OSQP,optimal,0.012762086,50,397.39174044702145,13,10335,0,0.005518076,0.00724401,0.0,0
Huber,OSQP,optimal,0.014567383,50,426.1973587862081,13,10335,0,0.006314103,0.00825328,0.0,0
Huber,OSQP,optimal,0.014583662,50,353.90926965142756,13,10335,0,0.006351578,0.008232084,0.0,0
Huber,OSQP,optimal,0.018606322,75,376.726318885665,13,10335,0,0.006304525,0.012301797,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,2.8602376790000004,75,4567.595014590954,132,340560,0,2.598066236,0.262171443,0.0,0
Huber,OSQP,optimal,2.836196141,75,4574.240427401199,132,340560,0,2.581229327,0.254966814,0.0,0
Huber,OSQP,optimal,2.704901799,75,4590.775783697976,132,340560,0,2.4350059809999998,0.269895818,0.0,0
Huber,OSQP,optimal,2.8608313990000003,75,4633.6699666468485,132,340560,0,2.590164761,0.270666638,0.0,0
Huber,OSQP,optimal,2.843141562,75,4444.727767803846,132,340560,0,2.582343178,0.260798384,0.0,0
Huber,OSQP,optimal,2.766098919,75,4601.638264587332,132,340560,0,2.494679817,0.271419102,0.0,0
Huber,OSQP,optimal,2.846423438,75,4343.805793907672,132,340560,0,2.594603326,0.251820112,0.0,0
Huber,OSQP,optimal,2.93056016,75,4733.365869385425,132,340560,0,2.665216521,0.265343639,0.0,0
Huber,OSQP,optimal,2.9134470059999997,75,4624.671349570422,132,340560,0,2.644339406,0.2691076,0.0,0
Huber,OSQP,optimal,2.822816129,75,4549.931451889078,132,340560,0,2.586409386,0.236406743,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.016184688,50,527.3276141256231,14,11340,0,0.007173303,0.009011385,0.0,0
Huber,OSQP,optimal,0.013558759,50,424.86219007561067,14,11340,0,0.005965079,0.00759368,0.0,0
Huber,OSQP,optimal,0.020565584999999997,75,411.8138101550549,14,11340,0,0.007110574,0.013455011,0.0,0
Huber,OSQP,optimal,0.016151579,50,449.9722269293726,14,11340,0,0.007109406,0.009042173,0.0,0
Huber,OSQP,optimal,0.016135484999999998,50,517.5293464911405,14,11340,0,0.007136178,0.008999307,0.0,0
Huber,OSQP,optimal,0.020468775,75,520.0106298154418,14,11340,0,0.007123941,0.013344834,0.0,0
Huber,OSQP,optimal,0.016221988,50,451.8481087223372,14,11340,0,0.007161315,0.009060673,0.0,0
Huber,OSQP,optimal,0.013545782,50,445.77075885255783,14,11340,0,0.005958462,0.00758732,0.0,0
Huber,OSQP,optimal,0.016051225000000002,50,422.6209449640528,14,11340,0,0.007097802,0.008953423,0.0,0
Huber,OSQP,optimal,0.016115858,50,426.3625083604137,14,11340,0,0.007078111,0.009037747,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.025353183,75,524.0783827268505,16,13440,0,0.009162361,0.016190822,0.0,0
Huber,OSQP,optimal,0.021070321000000003,50,521.3380218824634,16,13440,0,0.012251433,0.008818888,0.0,0
Huber,OSQP,optimal,0.025055839,75,571.2607401636603,16,13440,0,0.009084235,0.015971604,0.0,0
Huber,OSQP,optimal,0.019754676,50,512.6625390059949,16,13440,0,0.009059867,0.010694809,0.0,0
Huber,OSQP,optimal,0.02504662,75,560.0626880782701,16,13440,0,0.009084977,0.015961643,0.0,0
Huber,OSQP,optimal,0.024922637999999997,75,575.2823280536354,16,13440,0,0.00897637,0.015946268,0.0,0
Huber,OSQP,optimal,0.019661951,50,525.0574690513035,16,13440,0,0.00898925,0.010672701,0.0,0
Huber,OSQP,optimal,0.024974243,75,585.6875855415292,16,13440,0,0.009051359,0.015922884,0.0,0
Huber,OSQP,optimal,0.018105562999999998,50,568.9041940768876,16,13440,0,0.009179621,0.008925942,0.0,0
Huber,OSQP,optimal,0.019474906,50,598.7452239286858,16,13440,0,0.00901758,0.010457326,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,4.997791949,75,5891.93190553742,166,512940,0,4.619486752,0.378305197,0.0,0
Huber,OSQP,optimal,4.971517796,75,5666.978193463026,166,512940,0,4.580828356,0.39068944,0.0,0
Huber,OSQP,optimal,5.00302108,75,5549.109975824603,166,512940,0,4.617410122,0.385610958,0.0,0
Huber,OSQP,optimal,4.880382314999999,75,5598.144879852859,166,512940,0,4.515198557,0.365183758,0.0,0
Huber,OSQP,optimal,5.073784906,75,5519.431076693292,166,512940,0,4.683342335,0.390442571,0.0,0
Huber,OSQP,optimal,4.879179412,75,5630.864380190375,166,512940,0,4.491272204,0.387907208,0.0,0
Huber,OSQP,optimal,4.901271884,75,5594.127998880138,166,512940,0,4.556867103,0.344404781,0.0,0
Huber,OSQP,optimal,4.7403136319999994,75,5923.696652573275,166,512940,0,4.333136506,0.407177126,0.0,0
Huber,OSQP,optimal,4.8806129160000005,75,5639.336479573682,166,512940,0,4.498237244,0.382375672,0.0,0
Huber,OSQP,optimal,5.017737208,75,5690.547971143387,166,512940,0,4.626833892,0.390903316,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.027395826999999998,75,556.700155127275,17,14535,0,0.00992143,0.017474397,0.0,0
Huber,OSQP,optimal,0.027415992,75,582.0328260483589,17,14535,0,0.009953972,0.01746202,0.0,0
Huber,OSQP,optimal,0.027375886,75,579.0974908238165,17,14535,0,0.009976518,0.017399368,0.0,0
Huber,OSQP,optimal,0.027445082000000003,75,575.7569272554332,17,14535,0,0.009963397,0.017481685,0.0,0
Huber,OSQP,optimal,0.021649054,50,540.8689209012788,17,14535,0,0.009946153,0.011702901,0.0,0
Huber,OSQP,optimal,0.027456136,75,645.2661961186899,17,14535,0,0.0100101,0.017446036,0.0,0
Huber,OSQP,optimal,0.021728028,50,468.54987626257366,17,14535,0,0.009982619,0.011745409,0.0,0
Huber,OSQP,optimal,0.018575764,50,534.4043498038708,17,14535,0,0.008675253,0.009900511,0.0,0
Huber,OSQP,optimal,0.021619836,50,606.063080662681,17,14535,0,0.009987619,0.011632217,0.0,0
Huber,OSQP,optimal,0.02335767,75,584.1954919344396,17,14535,0,0.008655815,0.014701855,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.028040423000000002,50,677.6492826164259,20,18000,0,0.013713446,0.014326977,0.0,0
Huber,OSQP,optimal,0.028015382,50,671.2761497334358,20,18000,0,0.013724202,0.01429118,0.0,0
Huber,OSQP,optimal,0.027953791999999998,50,695.8728548337068,20,18000,0,0.013658026,0.014295766,0.0,0
Huber,OSQP,optimal,0.029466754999999997,75,577.7377639227092,20,18000,0,0.011477448,0.017989307,0.0,0
Huber,OSQP,optimal,0.028105624,50,792.3110990546536,20,18000,0,0.013796899,0.014308725,0.0,0
Huber,OSQP,optimal,0.027972835,50,708.7152384978253,20,18000,0,0.013684839,0.014287996,0.0,0
Huber,OSQP,optimal,0.028025488,50,683.8569963544007,20,18000,0,0.013804243,0.014221245,0.0,0
Huber,OSQP,optimal,0.027965001,50,712.2745072752518,20,18000,0,0.013687028,0.014277973,0.0,0
Huber,OSQP,optimal,0.028132273,50,621.746804097927,20,18000,0,0.013771997,0.014360276,0.0,0
Huber,OSQP,optimal,0.023524518,50,701.1624793110516,20,18000,0,0.011614717,0.011909801,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,8.951754519,75,7303.660760368041,209,780615,0,8.382278599,0.56947592,0.0,0
Huber,OSQP,optimal,9.024170873000001,75,7019.644650336951,209,780615,0,8.473808739,0.550362134,0.0,0
Huber,OSQP,optimal,9.339789207,75,6866.568071063907,209,780615,0,8.716446394,0.623342813,0.0,0
Huber,OSQP,optimal,9.257988616,75,7274.072129791292,209,780615,0,8.6692769,0.588711716,0.0,0
Huber,OSQP,optimal,9.029508109,75,6944.5313665374,209,780615,0,8.446936681,0.582571428,0.0,0
Huber,OSQP,optimal,9.30679855,75,7284.33571779255,209,780615,0,8.692290563,0.614507987,0.0,0
Huber,OSQP,optimal,9.252053726,75,7180.319152020574,209,780615,0,8.691388446,0.56066528,0.0,0
Huber,OSQP,optimal,9.008068027,75,7375.172776087151,209,780615,0,8.394003662,0.614064365,0.0,0
Huber,OSQP,optimal,9.238792044999999,75,7111.657158636031,209,780615,0,8.599100892,0.639691153,0.0,0
Huber,OSQP,optimal,8.94813665,75,7098.425643361079,209,780615,0,8.381855181,0.566281469,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.035850631,50,755.2751562242711,23,21735,0,0.018546753,0.017303878,0.0,0
Huber,OSQP,optimal,0.044136372,75,821.9814814544353,23,21735,0,0.018616218,0.025520154,0.0,0
Huber,OSQP,optimal,0.044292958,75,748.7746866246482,23,21735,0,0.018571647,0.025721311,0.0,0
Huber,OSQP,optimal,0.044294154,75,788.6211178781948,23,21735,0,0.01861228,0.025681874,0.0,0
Huber,OSQP,optimal,0.044174853,75,862.2839697114337,23,21735,0,0.018668467,0.025506386,0.0,0
Huber,OSQP,optimal,0.035875918,50,721.8266549624889,23,21735,0,0.018684449,0.017191469,0.0,0
Huber,OSQP,optimal,0.035852519,50,686.6878552879618,23,21735,0,0.018575463,0.017277056,0.0,0
Huber,OSQP,optimal,0.053967876,50,810.1925354179534,23,21735,0,0.039704508,0.014263368,0.0,0
Huber,OSQP,optimal,0.049024478999999996,75,794.1593448763319,23,21735,0,0.027623669,0.02140081,0.0,0
Huber,OSQP,optimal,0.029995185,50,728.9486731288262,23,21735,0,0.015494221,0.014500964,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.054485206,75,925.791239797632,26,25740,0,0.025165026,0.02932018,0.0,0
Huber,OSQP,optimal,0.064375431,50,863.2419317148549,26,25740,0,0.04537657,0.018998861,0.0,0
Huber,OSQP,optimal,0.07023655300000001,75,904.0453584368458,26,25740,0,0.045807173,0.02442938,0.0,0
Huber,OSQP,optimal,0.054234247,75,971.4459432474467,26,25740,0,0.025135081,0.029099166,0.0,0
Huber,OSQP,optimal,0.048775156,50,900.1194303728489,26,25740,0,0.032440999,0.016334157,0.0,0
Huber,OSQP,optimal,0.045075778999999996,50,845.6824172075974,26,25740,0,0.025347927,0.019727852,0.0,0
Huber,OSQP,optimal,0.045095668000000005,50,771.709770559147,26,25740,0,0.025473997,0.019621671,0.0,0
Huber,OSQP,optimal,0.054422395,75,887.4412148317094,26,25740,0,0.02513893,0.029283465,0.0,0
Huber,OSQP,optimal,0.043085247,50,993.2281575491511,26,25740,0,0.024475519,0.018609728,0.0,0
Huber,OSQP,optimal,0.044705466,50,992.9802011398695,26,25740,0,0.025145703,0.019559763,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.055699799,50,1044.5130041466543,31,33015,0,0.034775791,0.020924008,0.0,0
Huber,OSQP,optimal,0.064295134,50,1184.1673087914141,31,33015,0,0.039571653,0.024723481,0.0,0
Huber,OSQP,optimal,0.076072815,75,1070.4628872837004,31,33015,0,0.039377473,0.036695342,0.0,0
Huber,OSQP,optimal,0.07576553999999999,75,1129.1850153430132,31,33015,0,0.039295163,0.036470377,0.0,0
Huber,OSQP,optimal,0.064747098,50,1085.7154622089338,31,33015,0,0.039630388,0.02511671,0.0,0
Huber,OSQP,optimal,0.076090886,75,1066.3889478249914,31,33015,0,0.039440955,0.036649931,0.0,0
Huber,OSQP,optimal,0.075708358,75,1100.3047554201792,31,33015,0,0.03941322,0.036295138,0.0,0
Huber,OSQP,optimal,0.063482758,50,1120.1967836038962,31,33015,0,0.039028088,0.02445467,0.0,0
Huber,OSQP,optimal,0.065922387,75,980.0130070004674,31,33015,0,0.034497629,0.031424758,0.0,0
Huber,OSQP,optimal,0.065846985,75,982.8844706019127,31,33015,0,0.034399683,0.031447302,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.10227061900000001,75,1428.167609764223,37,42735,0,0.060930708,0.041339911,0.0,0
Huber,OSQP,optimal,0.102247458,75,1272.4080715237083,37,42735,0,0.061080299,0.041167159,0.0,0
Huber,OSQP,optimal,0.102479227,75,1286.3751333639264,37,42735,0,0.061253701,0.041225526,0.0,0
Huber,OSQP,optimal,0.091371355,50,1317.9524690756505,37,42735,0,0.06163242,0.029738935,0.0,0
Huber,OSQP,optimal,0.104413345,75,1128.1995597784428,37,42735,0,0.061557432,0.042855913,0.0,0
Huber,OSQP,optimal,0.088834872,50,1248.2968338594096,37,42735,0,0.06110218,0.027732692,0.0,0
Huber,OSQP,optimal,0.090913264,50,1226.7847883246732,37,42735,0,0.061630525,0.029282739,0.0,0
Huber,OSQP,optimal,0.090798886,50,1194.544617141627,37,42735,0,0.061874589,0.028924297,0.0,0
Huber,OSQP,optimal,0.104127398,75,1291.4189747388532,37,42735,0,0.061690783,0.042436615,0.0,0
Huber,OSQP,optimal,0.10414399899999999,75,1312.3648729852703,37,42735,0,0.061392312,0.042751687,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.290828107,75,1482.0856842866833,45,57375,0,0.180220215,0.110607892,0.0,0
Huber,OSQP,optimal,0.20060883499999999,75,1543.2199978717736,45,57375,0,0.131336218,0.069272617,0.0,0
Huber,OSQP,optimal,0.19983811099999998,75,1548.5859778086478,45,57375,0,0.130964847,0.068873264,0.0,0
Huber,OSQP,optimal,0.177779859,50,1452.5692414681032,45,57375,0,0.131453911,0.046325948,0.0,0
Huber,OSQP,optimal,0.255845117,50,1626.186951048116,45,57375,0,0.18124069,0.074604427,0.0,0
Huber,OSQP,optimal,0.290597443,75,1519.7178006528432,45,57375,0,0.180766582,0.109830861,0.0,0
Huber,OSQP,optimal,0.292052266,75,1587.76445576578,45,57375,0,0.181184082,0.110868184,0.0,0
Huber,OSQP,optimal,0.253556677,50,1475.9429479128262,45,57375,0,0.180341551,0.073215126,0.0,0
Huber,OSQP,optimal,0.178469838,50,1543.8143404687994,45,57375,0,0.132084507,0.046385331,0.0,0
Huber,OSQP,optimal,0.177957647,50,1518.2323668382628,45,57375,0,0.13150155,0.046456097,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.265655035,75,1798.0994426318746,55,78375,0,0.197433611,0.068221424,0.0,0
Huber,OSQP,optimal,0.248647339,50,1909.6022555618047,55,78375,0,0.197820742,0.050826597,0.0,0
Huber,OSQP,optimal,0.273057702,75,1790.658636028686,55,78375,0,0.197451876,0.075605826,0.0,0
Huber,OSQP,optimal,0.276478807,75,1834.2750462488507,55,78375,0,0.200766989,0.075711818,0.0,0
Huber,OSQP,optimal,0.26866644900000003,75,1845.1236598426494,55,78375,0,0.201305704,0.067360745,0.0,0
Huber,OSQP,optimal,0.245231025,50,2063.145914848206,55,78375,0,0.19808926,0.047141765,0.0,0
Huber,OSQP,optimal,0.24913951299999998,50,1891.7687408544352,55,78375,0,0.198143044,0.050996469,0.0,0
Huber,OSQP,optimal,0.27565549500000003,75,2017.0601203666713,55,78375,0,0.199491144,0.076164351,0.0,0
Huber,OSQP,optimal,0.277039545,75,1842.9652695486675,55,78375,0,0.200135017,0.076904528,0.0,0
Huber,OSQP,optimal,0.276630267,75,1852.6304119899078,55,78375,0,0.200155078,0.076475189,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.484152739,75,2509.1609432527534,68,110160,0,0.384486101,0.099666638,0.0,0
Huber,OSQP,optimal,0.49238772399999997,75,2285.5408165054023,68,110160,0,0.385867606,0.106520118,0.0,0
Huber,OSQP,optimal,0.490631328,75,2242.199674653508,68,110160,0,0.383999025,0.106632303,0.0,0
Huber,OSQP,optimal,0.491283391,75,2488.034608665551,68,110160,0,0.384865775,0.106417616,0.0,0
Huber,OSQP,optimal,0.490746729,75,2285.4081823673546,68,110160,0,0.384831679,0.10591505,0.0,0
Huber,OSQP,optimal,0.561256323,75,2386.6614512012984,68,110160,0,0.460885789,0.100370534,0.0,0
Huber,OSQP,optimal,0.525308042,50,2262.4241341202414,68,110160,0,0.458887743,0.066420299,0.0,0
Huber,OSQP,optimal,0.524224764,50,2164.7761375006994,68,110160,0,0.456492511,0.067732253,0.0,0
Huber,OSQP,optimal,0.5302744939999999,50,2383.597184603793,68,110160,0,0.462478256,0.067796238,0.0,0
Huber,OSQP,optimal,0.485948363,75,2344.095293059485,68,110160,0,0.385825404,0.100122959,0.0,0


==> data/results/benchmark_problems/OSQP/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP,optimal,0.933392849,75,2744.8567832982626,84,156240,0,0.817810521,0.115582328,0.0,0
Huber,OSQP,optimal,0.960196952,75,2954.364656921676,84,156240,0,0.845183333,0.115013619,0.0,0
Huber,OSQP,optimal,0.9340293110000001,75,2910.9060261544655,84,156240,0,0.819182256,0.114847055,0.0,0
Huber,OSQP,optimal,0.961293253,75,2733.8309629237183,84,156240,0,0.856497179,0.104796074,0.0,0
Huber,OSQP,optimal,0.933510697,75,2754.592352163591,84,156240,0,0.833334427,0.10017627,0.0,0
Huber,OSQP,optimal,0.93153228,75,3068.222033156371,84,156240,0,0.818254664,0.113277616,0.0,0
Huber,OSQP,optimal,0.9074890569999999,75,2893.837968366723,84,156240,0,0.797755739,0.109733318,0.0,0
Huber,OSQP,optimal,0.924083739,75,2853.0556861906725,84,156240,0,0.806545175,0.117538564,0.0,0
Huber,OSQP,optimal,0.8698850589999999,50,2801.372669452875,84,156240,0,0.789035651,0.080849408,0.0,0
Huber,OSQP,optimal,0.94264623,75,2776.7445979821687,84,156240,0,0.825017607,0.117628623,0.0,0


==> data/results/benchmark_problems/OSQP/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.005101033,75,1022.1682286281286,10,3540,0,0.002194366,0.002906667,0.0,1
Lasso,OSQP,optimal,0.004992031,75,1025.9314003707204,10,3540,0,0.002150831,0.0028412,0.0,1
Lasso,OSQP,optimal,0.004985626,75,1082.5188563551062,10,3540,0,0.002138648,0.002846978,0.0,1
Lasso,OSQP,optimal,0.006012386999999999,100,970.3804360590925,10,3540,0,0.002130693,0.003881694,0.0,1
Lasso,OSQP,optimal,0.0070302559999999995,125,1051.8783144373324,10,3540,0,0.002139012,0.004891244,0.0,1
Lasso,OSQP,optimal,0.005942536,100,929.4668755578309,10,3540,0,0.002138015,0.003804521,0.0,1
Lasso,OSQP,optimal,0.005072376,75,1103.4929533788538,10,3540,0,0.0021361970000000003,0.002936179,0.0,1
Lasso,OSQP,optimal,0.006011437,100,967.859542800293,10,3540,0,0.00213296,0.003878477,0.0,1
Lasso,OSQP,optimal,0.005046045,75,1058.6174030258026,10,3540,0,0.002132405,0.00291364,0.0,1
Lasso,OSQP,optimal,0.0069741759999999995,125,983.0013931432447,10,3540,0,0.00215663,0.004817546,0.0,1
Lasso,OSQP,optimal,0.006784101999999999,100,1084.5565492253136,11,4059,0,0.002417215,0.004366887,0.0,1
Lasso,OSQP,optimal,0.006100068,100,1007.0329530795302,11,4059,0,0.002161592,0.003938476,0.0,1
Lasso,OSQP,optimal,0.0051868420000000005,75,1125.78474395815,11,4059,0,0.002172716,0.003014126,0.0,1
Lasso,OSQP,optimal,0.006955436,100,1138.7017820404715,11,4059,0,0.002460645,0.004494791,0.0,0
Lasso,OSQP,optimal,0.005775353,75,1098.8094606610907,11,4059,0,0.0024179460000000002,0.003357407,0.0,1
Lasso,OSQP,optimal,0.005791037,75,1097.844724939379,11,4059,0,0.002427482,0.003363555,0.0,1
Lasso,OSQP,optimal,0.009492978000000001,125,1110.712903855461,11,4059,0,0.002440897,0.007052081,0.0,1
Lasso,OSQP,optimal,0.0072402019999999985,100,1138.2698162806955,11,4059,0,0.0024304829999999998,0.0048097190000000005,0.0,1
Lasso,OSQP,optimal,0.0051506040000000005,75,1130.086270258401,11,4059,0,0.002177933,0.0029726709999999996,0.0,1
Lasso,OSQP,optimal,0.0072083530000000015,100,1121.6011180684252,11,4059,0,0.002402999,0.004805354,0.0,1
Lasso,OSQP,optimal,0.007898943,100,1258.2952084453054,12,4608,0,0.0028527759999999996,0.005046167,0.0,1
Lasso,OSQP,optimal,0.007752505999999998,125,1278.9160342029672,12,4608,0,0.002383765,0.005368741,0.0,1
Lasso,OSQP,optimal,0.009171168,125,1257.1588391474713,12,4608,0,0.002821169,0.006349999,0.0,1
Lasso,OSQP,optimal,0.006630235,75,1267.1966841147646,12,4608,0,0.0028243659999999996,0.0038058690000000004,0.0,1
Lasso,OSQP,optimal,0.006696326999999999,75,1299.7752938845795,12,4608,0,0.002805348,0.003890979,0.0,1
Lasso,OSQP,optimal,0.00787392,100,1220.351341469316,12,4608,0,0.0028025690000000004,0.005071351,0.0,1
Lasso,OSQP,optimal,0.006567321,75,1222.1223398263694,12,4608,0,0.002824432,0.003742889,0.0,1
Lasso,OSQP,optimal,0.010326709,100,1212.1162559008458,12,4608,0,0.002809406,0.007517303,0.0,1
Lasso,OSQP,optimal,0.007882735,100,1251.710544207703,12,4608,0,0.002786452,0.005096283,0.0,1
Lasso,OSQP,optimal,0.006671935,100,1202.4584093233564,12,4608,0,0.002481016,0.004190919,0.0,0
Lasso,OSQP,optimal,0.010116817,100,1352.4771485541048,13,5187,0,0.0037727209999999997,0.006344096,0.0,1
Lasso,OSQP,optimal,0.008632562,75,1224.3612724595962,13,5187,0,0.0037081009999999997,0.004924461,0.0,1
Lasso,OSQP,optimal,0.008601631,75,1372.7245444608445,13,5187,0,0.003702253,0.004899378,0.0,1
Lasso,OSQP,optimal,0.012944226000000001,150,1274.1837578994846,13,5187,0,0.0037357740000000003,0.009208451999999999,0.0,1
Lasso,OSQP,optimal,0.012871632,150,1344.209717414562,13,5187,0,0.00371264,0.009158992,0.0,1
Lasso,OSQP,optimal,0.010111717,100,1343.369572387678,13,5187,0,0.003732142,0.006379575,0.0,1
Lasso,OSQP,optimal,0.008507153,75,1246.958487845652,13,5187,0,0.0037097740000000003,0.004797379,0.0,1
Lasso,OSQP,optimal,0.007651139,100,1311.6522414452306,13,5187,0,0.002825933,0.004825205999999999,0.0,1
Lasso,OSQP,optimal,0.006446021,75,1381.4051484582615,13,5187,0,0.00279406,0.0036519609999999996,0.0,1
Lasso,OSQP,optimal,0.007661187,75,1311.1993279359335,13,5187,0,0.0031832659999999997,0.004477921,0.0,1
Lasso,OSQP,optimal,0.010305816,100,1399.7812532312669,14,5796,0,0.003958268,0.006347548000000001,0.0,1
Lasso,OSQP,optimal,0.010255961,100,1442.1921637306064,14,5796,0,0.0039280090000000005,0.0063279519999999995,0.0,1
Lasso,OSQP,optimal,0.01178201,125,1487.9428742405478,14,5796,0,0.003907932,0.007874078,0.0,1
Lasso,OSQP,optimal,0.010124995999999999,100,1465.0365841778555,14,5796,0,0.003853821,0.006271175,0.0,1
Lasso,OSQP,optimal,0.008648672,75,1367.038224467913,14,5796,0,0.003804733,0.004843939,0.0,1
Lasso,OSQP,optimal,0.011643029,125,1452.1293259535885,14,5796,0,0.0038235129999999997,0.007819516,0.0,1
Lasso,OSQP,optimal,0.010154315,100,1506.5361186286914,14,5796,0,0.00381507,0.006339245,0.0,1
Lasso,OSQP,optimal,0.01113116,125,1390.1807836130747,14,5796,0,0.0035619590000000004,0.007569200999999999,0.0,1
Lasso,OSQP,optimal,0.010077491,100,1348.8583435359558,14,5796,0,0.0037603709999999998,0.00631712,0.0,1
Lasso,OSQP,optimal,0.009733321999999999,100,1442.9342777016589,14,5796,0,0.003570904,0.006162418,0.0,1
Lasso,OSQP,optimal,0.012791248,100,1609.673562181012,16,7104,0,0.005122959,0.007668289,0.0,0
Lasso,OSQP,optimal,0.014945749,125,1680.7086064126995,16,7104,0,0.005131585,0.009814164,0.0,1
Lasso,OSQP,optimal,0.012895172,100,1688.778073464276,16,7104,0,0.005112446,0.007782725999999999,0.0,1
Lasso,OSQP,optimal,0.014697028000000001,125,1582.9586685069985,16,7104,0,0.005086726,0.009610302,0.0,1
Lasso,OSQP,optimal,0.010915806,75,1533.6114003292892,16,7104,0,0.005116674,0.005799131999999999,0.0,1
Lasso,OSQP,optimal,0.012576268,100,1578.3753489241965,16,7104,0,0.005017278,0.00755899,0.0,1
Lasso,OSQP,optimal,0.014671014,125,1703.2146418274142,16,7104,0,0.005025105,0.009645909,0.0,1
Lasso,OSQP,optimal,0.011242694,75,1626.8425866658054,16,7104,0,0.0059602890000000006,0.005282405,0.0,1
Lasso,OSQP,optimal,0.011232391999999999,75,1595.0767082382433,16,7104,0,0.006036407,0.005195985,0.0,1
Lasso,OSQP,optimal,0.02070422,225,1554.4048313782364,16,7104,0,0.005982079,0.014722141000000001,0.0,1
Lasso,OSQP,optimal,0.014867153999999999,100,1793.5408106376055,17,7803,0,0.006140881,0.008726273,0.0,1
Lasso,OSQP,optimal,0.01675454,125,1794.3567542690037,17,7803,0,0.006136895,0.010617645,0.0,1
Lasso,OSQP,optimal,0.014845084,100,1809.8352019043955,17,7803,0,0.00617065,0.008674434,0.0,1
Lasso,OSQP,optimal,0.016894909,125,1843.7681026813425,17,7803,0,0.006147071,0.010747838000000001,0.0,1
Lasso,OSQP,optimal,0.01255469,75,1907.1011690126406,17,7803,0,0.00612104,0.00643365,0.0,1
Lasso,OSQP,optimal,0.012635604,75,1624.0015610945165,17,7803,0,0.0061210119999999995,0.006514592,0.0,1
Lasso,OSQP,optimal,0.016738894,125,1747.7655446927124,17,7803,0,0.006058327,0.010680567,0.0,1
Lasso,OSQP,optimal,0.01141149,75,1854.589523667135,17,7803,0,0.005668759000000001,0.005742731,0.0,1
Lasso,OSQP,optimal,0.013309465,100,1787.4564979624508,17,7803,0,0.005671021,0.007638444,0.0,1
Lasso,OSQP,optimal,0.011446896000000002,75,1843.0845718741589,17,7803,0,0.005614851999999999,0.005832044000000001,0.0,1
Lasso,OSQP,optimal,0.022935656000000002,125,2063.3337587599826,20,10080,0,0.008490679000000001,0.014444977,0.0,1
Lasso,OSQP,optimal,0.019984287,100,2063.431776493996,20,10080,0,0.008522841,0.011461446,0.0,1
Lasso,OSQP,optimal,0.017804218,100,2043.852904893557,20,10080,0,0.007569825,0.010234393,0.0,1
Lasso,OSQP,optimal,0.01536475,75,2022.3570288788294,20,10080,0,0.007622584,0.007742166,0.0,1
Lasso,OSQP,optimal,0.02274569,125,2011.972537975331,20,10080,0,0.008511842,0.014233848,0.0,1
Lasso,OSQP,optimal,0.017200583999999998,75,1935.6420596413452,20,10080,0,0.008445815,0.008754769,0.0,1
Lasso,OSQP,optimal,0.020283831999999998,125,2066.7029124622336,20,10080,0,0.0076517090000000005,0.012632123,0.0,1
Lasso,OSQP,optimal,0.020129027,100,2105.3268524571226,20,10080,0,0.008521067,0.01160796,0.0,1
Lasso,OSQP,optimal,0.022957599999999998,125,2059.812197819458,20,10080,0,0.008522293,0.014435307,0.0,1
Lasso,OSQP,optimal,0.020110068,100,1959.1898906400852,20,10080,0,0.008478376999999999,0.011631691000000001,0.0,1
Lasso,OSQP,optimal,0.026894468,100,2355.0199690351237,23,12627,0,0.012428857,0.014465611000000001,0.0,1
Lasso,OSQP,optimal,0.028122045,125,2282.351479435471,23,12627,0,0.012443019,0.015679026000000002,0.0,1
Lasso,OSQP,optimal,0.030645568999999998,125,2306.3167272519213,23,12627,0,0.012459983,0.018185586,0.0,1
Lasso,OSQP,optimal,0.03056914,125,2338.642734755149,23,12627,0,0.012557773000000001,0.018011367,0.0,1
Lasso,OSQP,optimal,0.023380796,75,2395.0165408265148,23,12627,0,0.012480996999999999,0.010899798999999998,0.0,1
Lasso,OSQP,optimal,0.037291488,175,2389.967208599652,23,12627,0,0.012533138999999999,0.024758349,0.0,1
Lasso,OSQP,optimal,0.033873663,150,2266.4770302860293,23,12627,0,0.012412906999999999,0.021460756,0.0,1
Lasso,OSQP,optimal,0.033880107,150,2215.946389122125,23,12627,0,0.012480208999999999,0.021399897999999997,0.0,1
Lasso,OSQP,optimal,0.032737598,175,2399.072891911307,23,12627,0,0.01171449,0.021023108,0.0,1
Lasso,OSQP,optimal,0.023285542000000003,75,2234.0424936059176,23,12627,0,0.012476893999999999,0.010808648,0.0,1
Lasso,OSQP,optimal,0.042139092999999996,150,2678.201611294608,26,15444,0,0.017963278,0.024175815,0.0,0
Lasso,OSQP,optimal,0.048104047000000004,175,2596.8071233982405,26,15444,0,0.018083269,0.030020777999999998,0.0,1
Lasso,OSQP,optimal,0.031303199000000004,75,2694.994048120077,26,15444,0,0.018038208,0.013264991,0.0,1
Lasso,OSQP,optimal,0.047665942999999995,175,2690.631920906607,26,15444,0,0.018117412,0.029548531,0.0,1
Lasso,OSQP,optimal,0.044275389000000005,175,2508.595186617511,26,15444,0,0.016787804,0.027487585,0.0,1
Lasso,OSQP,optimal,0.050586543,225,2673.2173858761794,26,15444,0,0.017318285,0.033268257999999995,0.0,1
Lasso,OSQP,optimal,0.047698587,175,2671.5718877160807,26,15444,0,0.018007663,0.029690924,0.0,1
Lasso,OSQP,optimal,0.036645505,125,2704.4594630614833,26,15444,0,0.017144793999999998,0.019500711,0.0,1
Lasso,OSQP,optimal,0.047974657999999996,175,2618.30918529888,26,15444,0,0.017918533,0.030056125,0.0,1
Lasso,OSQP,optimal,0.031432009000000004,75,2629.136408476426,26,15444,0,0.018077331999999998,0.013354676999999999,0.0,1
Lasso,OSQP,optimal,0.058410718,125,3149.809423971987,31,20739,0,0.03103732,0.027373397999999997,0.0,1
Lasso,OSQP,optimal,0.05839265,125,3107.6737660325907,31,20739,0,0.031031687999999998,0.027360962000000003,0.0,1
Lasso,OSQP,optimal,0.05859912000000001,125,3318.8810572446373,31,20739,0,0.031048502999999998,0.027550617000000003,0.0,1
Lasso,OSQP,optimal,0.06803656,175,3246.3149796808393,31,20739,0,0.030888214,0.037148346,0.0,1
Lasso,OSQP,optimal,0.068183061,175,3193.9043396265824,31,20739,0,0.031103166,0.037079895,0.0,1
Lasso,OSQP,optimal,0.061863209,175,3131.771776522932,31,20739,0,0.027982026,0.033881182999999995,0.0,1
Lasso,OSQP,optimal,0.058512734000000004,125,3228.4181775069587,31,20739,0,0.031062637,0.027450097000000003,0.0,1
Lasso,OSQP,optimal,0.062905882,150,3218.787823292022,31,20739,0,0.030922897,0.031982985,0.0,0
Lasso,OSQP,optimal,0.052118169000000006,125,3253.694183602653,31,20739,0,0.027800332999999997,0.024317836000000002,0.0,1
Lasso,OSQP,optimal,0.051991731,125,3070.628151844822,31,20739,0,0.027606497999999997,0.024385233,0.0,1
Lasso,OSQP,optimal,0.10355760900000001,175,3856.655662824429,37,28083,0,0.054224405,0.049333204000000005,0.0,1
Lasso,OSQP,optimal,0.08768388299999999,175,3700.7930365749125,37,28083,0,0.046722518,0.040961365,0.0,1
Lasso,OSQP,optimal,0.08756335800000001,175,3753.247645021126,37,28083,0,0.046928294,0.040635064,0.0,1
Lasso,OSQP,optimal,0.10315254900000001,175,3699.4619842047737,37,28083,0,0.05530084,0.047851709000000006,0.0,1
Lasso,OSQP,optimal,0.09435507,150,3817.79958398456,37,28083,0,0.054402347000000004,0.039952722999999996,0.0,0
Lasso,OSQP,optimal,0.10724286,200,3828.320082076756,37,28083,0,0.054356274,0.052886586,0.0,0
Lasso,OSQP,optimal,0.102025516,175,3973.5239491476977,37,28083,0,0.054418957999999996,0.047606558,0.0,1
Lasso,OSQP,optimal,0.101936999,175,3606.25998807808,37,28083,0,0.054609732,0.047327267,0.0,1
Lasso,OSQP,optimal,0.101866326,175,3709.020241296455,37,28083,0,0.054030099000000005,0.047836227,0.0,1
Lasso,OSQP,optimal,0.11284307,225,3734.7993030155817,37,28083,0,0.054149418,0.058693652,0.0,0
Lasso,OSQP,optimal,0.208102652,200,4594.6553666863765,45,39555,0,0.12220831199999999,0.08589434,0.0,0
Lasso,OSQP,optimal,0.192037022,200,4658.295277469146,45,39555,0,0.123876025,0.068160997,0.0,1
Lasso,OSQP,optimal,0.18899188600000003,150,4543.683735164052,45,39555,0,0.122105681,0.066886205,0.0,1
Lasso,OSQP,optimal,0.18914312,150,4519.163873729917,45,39555,0,0.122427535,0.066715585,0.0,1
Lasso,OSQP,optimal,0.187012965,150,4636.981017841485,45,39555,0,0.122792452,0.06422051299999999,0.0,0
Lasso,OSQP,optimal,0.20821381100000003,200,4687.344698129702,45,39555,0,0.122478935,0.085734876,0.0,0
Lasso,OSQP,optimal,0.18705936899999998,150,4895.878674546934,45,39555,0,0.122173136,0.064886233,0.0,0
Lasso,OSQP,optimal,0.192836237,200,4585.134678713561,45,39555,0,0.12407259400000001,0.068763643,0.0,1
Lasso,OSQP,optimal,0.189270878,150,4827.747274679057,45,39555,0,0.12257881,0.066692068,0.0,1
Lasso,OSQP,optimal,0.17691374199999998,200,4671.2747657944765,45,39555,0,0.116725019,0.060188723,0.0,0
Lasso,OSQP,optimal,0.272608994,175,5520.751934104525,55,56595,0,0.19024591600000001,0.08236307799999999,0.0,0
Lasso,OSQP,optimal,0.286483775,200,5804.715678453647,55,56595,0,0.189693897,0.09678987800000001,0.0,0
Lasso,OSQP,optimal,0.29109091600000003,200,5556.492931002124,55,56595,0,0.191346245,0.099744671,0.0,1
Lasso,OSQP,optimal,0.29948627899999997,225,5509.245564867983,55,56595,0,0.189250534,0.110235745,0.0,0
Lasso,OSQP,optimal,0.27346500500000004,175,5708.7288084978,55,56595,0,0.18985508399999998,0.08360992099999999,0.0,0
Lasso,OSQP,optimal,0.300600667,225,5414.501629031937,55,56595,0,0.190536519,0.110064148,0.0,0
Lasso,OSQP,optimal,0.290428154,225,5563.705839142382,55,56595,0,0.18918089999999999,0.10124725400000001,0.0,1
Lasso,OSQP,optimal,0.246285015,200,5805.4326848569435,55,56595,0,0.164971297,0.081313718,0.0,0
Lasso,OSQP,optimal,0.266835904,200,5683.4156702783885,55,56595,0,0.179803312,0.08703259199999999,0.0,1
Lasso,OSQP,optimal,0.24751738399999998,200,5760.543932828771,55,56595,0,0.165349739,0.082167645,0.0,0
Lasso,OSQP,optimal,0.606422384,225,7021.0190337912145,68,83232,0,0.446633961,0.159788423,0.0,0
Lasso,OSQP,optimal,0.5126255439999999,225,6970.0455607192325,68,83232,0,0.349567421,0.163058123,0.0,1
Lasso,OSQP,optimal,0.505191343,225,6754.4078249508275,68,83232,0,0.348398471,0.156792872,0.0,0
Lasso,OSQP,optimal,0.562708516,175,7070.281743570056,68,83232,0,0.43876530399999997,0.123943212,0.0,0
Lasso,OSQP,optimal,0.6103203220000001,250,6989.244626814791,68,83232,0,0.433055056,0.177265266,0.0,0
Lasso,OSQP,optimal,0.510295705,225,6976.432109882979,68,83232,0,0.350115,0.160180705,0.0,0
Lasso,OSQP,optimal,0.551027833,175,6986.025673333101,68,83232,0,0.426972009,0.12405582400000001,0.0,0
Lasso,OSQP,optimal,0.490886053,200,6950.640118306856,68,83232,0,0.349659604,0.141226449,0.0,0
Lasso,OSQP,optimal,0.515092776,225,6923.705427408281,68,83232,0,0.35098033799999995,0.164112438,0.0,1
Lasso,OSQP,optimal,0.474824286,175,7131.033414519382,68,83232,0,0.351104281,0.123720005,0.0,0
Lasso,OSQP,optimal,0.8708901579999999,225,8634.138980060177,84,122976,0,0.703126485,0.167763673,0.0,0
Lasso,OSQP,optimal,0.904176777,225,8358.344229955243,84,122976,0,0.7389751999999999,0.165201577,0.0,0
Lasso,OSQP,optimal,0.742587442,200,8676.392021440543,84,122976,0,0.589318679,0.153268763,0.0,0
Lasso,OSQP,optimal,0.783766728,225,8377.242452787417,84,122976,0,0.619161604,0.164605124,0.0,0
Lasso,OSQP,optimal,0.943898809,200,8755.375292014527,84,122976,0,0.788520795,0.155378014,0.0,0
Lasso,OSQP,optimal,1.026147056,250,8326.66690455246,84,122976,0,0.8359787209999999,0.190168335,0.0,0
Lasso,OSQP,optimal,0.808241352,250,8667.312136825485,84,122976,0,0.616467402,0.19177395,0.0,0
Lasso,OSQP,optimal,0.955566655,250,8438.423147425669,84,122976,0,0.76060399,0.194962665,0.0,0
Lasso,OSQP,optimal,0.773111773,225,8640.831366312314,84,122976,0,0.609530991,0.16358078199999998,0.0,0
Lasso,OSQP,optimal,0.983406626,200,8582.509903777434,84,122976,0,0.81949487,0.163911756,0.0,0
Lasso,OSQP,optimal,0.521311133,225,10768.787434539598,105,186795,0,0.073422026,0.447889107,0.0,1
Lasso,OSQP,optimal,0.373242401,150,10762.746912868872,105,186795,0,0.068537269,0.304705132,0.0,1
Lasso,OSQP,optimal,0.491860225,175,10654.829526649504,105,186795,0,0.08633665900000001,0.405523566,0.0,1
Lasso,OSQP,optimal,0.570473248,250,10601.45491602178,105,186795,0,0.073729999,0.496743249,0.0,1
Lasso,OSQP,optimal,0.422684556,175,10715.94175506966,105,186795,0,0.074592987,0.348091569,0.0,1
Lasso,OSQP,optimal,0.634606522,250,10900.533988804036,105,186795,0,0.094669064,0.5399374579999999,0.0,0
Lasso,OSQP,optimal,0.706071447,225,10491.08646557589,105,186795,0,0.19456211899999998,0.5115093279999999,0.0,1
Lasso,OSQP,optimal,0.512873252,200,10966.641365977497,105,186795,0,0.09811314900000001,0.414760103,0.0,1
Lasso,OSQP,optimal,0.496317675,200,10542.035643264076,105,186795,0,0.069309028,0.427008647,0.0,1
Lasso,OSQP,optimal,0.6340117679999999,250,10904.601651359862,105,186795,0,0.072841132,0.5611706360000001,0.0,1
Lasso,OSQP,optimal,1.047966605,250,13351.421071722812,132,288288,0,0.28298115100000004,0.7649854540000001,0.0,1
Lasso,OSQP,optimal,0.8871653140000001,175,13474.221945685606,132,288288,0,0.33034994,0.556815374,0.0,1
Lasso,OSQP,optimal,1.09999267,225,13110.312348979673,132,288288,0,0.42042676100000004,0.679565909,0.0,0
Lasso,OSQP,optimal,1.1966134990000001,250,13458.375853799578,132,288288,0,0.326916833,0.869696666,0.0,1
Lasso,OSQP,optimal,0.9610929229999999,250,13191.317586835437,132,288288,0,0.209347428,0.751745495,0.0,0
Lasso,OSQP,optimal,1.128637905,275,13414.683768147062,132,288288,0,0.19937480800000001,0.929263097,0.0,0
Lasso,OSQP,optimal,1.053271343,225,13209.62917494489,132,288288,0,0.29790227199999997,0.755369071,0.0,1
Lasso,OSQP,optimal,1.231197844,275,13405.706030655374,132,288288,0,0.392887539,0.838310305,0.0,1
Lasso,OSQP,optimal,0.948347417,175,13701.564191738178,132,288288,0,0.356982614,0.5913648029999999,0.0,1
Lasso,OSQP,optimal,1.069986574,225,13367.235925420844,132,288288,0,0.350070649,0.719915925,0.0,1
Lasso,OSQP,optimal,1.568894669,250,16942.22629985404,166,447204,0,0.45843171200000005,1.110462957,0.0,0
Lasso,OSQP,optimal,1.1289382190000001,150,17589.899747618227,166,447204,0,0.32572887100000003,0.803209348,0.0,1
Lasso,OSQP,optimal,1.304734654,200,17217.49206870193,166,447204,0,0.35979227799999997,0.944942376,0.0,1
Lasso,OSQP,optimal,1.692459582,250,17056.34761027879,166,447204,0,0.518202505,1.174257077,0.0,1
Lasso,OSQP,optimal,1.525859108,250,17079.222108604015,166,447204,0,0.28067848100000004,1.245180627,0.0,0
Lasso,OSQP,optimal,1.848043708,250,17234.22459418713,166,447204,0,0.334865411,1.5131782969999998,0.0,1
Lasso,OSQP,optimal,1.567588687,225,16976.867267254718,166,447204,0,0.464426131,1.103162556,0.0,0
Lasso,OSQP,optimal,1.62669903,250,16707.840663940602,166,447204,0,0.382486152,1.244212878,0.0,0
Lasso,OSQP,optimal,1.7868609780000002,275,16635.76449509597,166,447204,0,0.46499472299999994,1.321866255,0.0,0
Lasso,OSQP,optimal,1.732372269,250,17003.300494047857,166,447204,0,0.462246276,1.270125993,0.0,0
Lasso,OSQP,optimal,2.7245315260000003,250,21489.81906011616,209,697851,0,0.842962407,1.8815691190000001,0.0,0
Lasso,OSQP,optimal,2.7009113539999996,250,20989.90327904098,209,697851,0,0.89832426,1.8025870940000002,0.0,0
Lasso,OSQP,optimal,2.478882727,250,21610.16974900882,209,697851,0,0.736269161,1.742613566,0.0,0
Lasso,OSQP,optimal,2.609802154,250,21981.47135884219,209,697851,0,0.564178567,2.0456235869999997,0.0,1
Lasso,OSQP,optimal,3.059851466,325,21526.685082277563,209,697851,0,0.8720429040000001,2.187808562,0.0,0
Lasso,OSQP,optimal,2.626833854,250,21481.623563688998,209,697851,0,0.557553524,2.06928033,0.0,1
Lasso,OSQP,optimal,2.260284418,250,21231.787031150703,209,697851,0,0.477132359,1.7831520589999998,0.0,0
Lasso,OSQP,optimal,2.819545145,300,21383.488465018847,209,697851,0,0.616245222,2.2032999230000003,0.0,0
Lasso,OSQP,optimal,2.914963748,275,21268.978187677352,209,697851,0,0.970124647,1.944839101,0.0,0
Lasso,OSQP,optimal,2.759698064,300,20865.92251953396,209,697851,0,0.73205631,2.0276417540000002,0.0,0


==> data/results/benchmark_problems/OSQP/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.005101033,75,1022.1682286281286,10,3540,0,0.002194366,0.002906667,0.0,1
Lasso,OSQP,optimal,0.004992031,75,1025.9314003707204,10,3540,0,0.002150831,0.0028412,0.0,1
Lasso,OSQP,optimal,0.004985626,75,1082.5188563551062,10,3540,0,0.002138648,0.002846978,0.0,1
Lasso,OSQP,optimal,0.006012387,100,970.3804360590926,10,3540,0,0.002130693,0.003881694,0.0,1
Lasso,OSQP,optimal,0.007030256,125,1051.8783144373322,10,3540,0,0.002139012,0.004891244,0.0,1
Lasso,OSQP,optimal,0.005942536,100,929.466875557831,10,3540,0,0.002138015,0.003804521,0.0,1
Lasso,OSQP,optimal,0.005072376,75,1103.4929533788538,10,3540,0,0.002136197,0.002936179,0.0,1
Lasso,OSQP,optimal,0.006011437,100,967.859542800293,10,3540,0,0.00213296,0.003878477,0.0,1
Lasso,OSQP,optimal,0.005046045,75,1058.6174030258026,10,3540,0,0.002132405,0.00291364,0.0,1
Lasso,OSQP,optimal,0.006974176,125,983.0013931432447,10,3540,0,0.00215663,0.004817546,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.521311133,225,10768.787434539598,105,186795,0,0.073422026,0.447889107,0.0,1
Lasso,OSQP,optimal,0.373242401,150,10762.746912868872,105,186795,0,0.068537269,0.304705132,0.0,1
Lasso,OSQP,optimal,0.491860225,175,10654.829526649504,105,186795,0,0.086336659,0.405523566,0.0,1
Lasso,OSQP,optimal,0.570473248,250,10601.45491602178,105,186795,0,0.073729999,0.496743249,0.0,1
Lasso,OSQP,optimal,0.422684556,175,10715.94175506966,105,186795,0,0.074592987,0.348091569,0.0,1
Lasso,OSQP,optimal,0.634606522,250,10900.533988804036,105,186795,0,0.094669064,0.539937458,0.0,0
Lasso,OSQP,optimal,0.706071447,225,10491.08646557589,105,186795,0,0.194562119,0.511509328,0.0,1
Lasso,OSQP,optimal,0.512873252,200,10966.641365977497,105,186795,0,0.098113149,0.414760103,0.0,1
Lasso,OSQP,optimal,0.496317675,200,10542.035643264075,105,186795,0,0.069309028,0.427008647,0.0,1
Lasso,OSQP,optimal,0.6340117679999999,250,10904.601651359862,105,186795,0,0.072841132,0.561170636,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.006784102,100,1084.5565492253136,11,4059,0,0.002417215,0.004366887,0.0,1
Lasso,OSQP,optimal,0.006100068,100,1007.0329530795302,11,4059,0,0.002161592,0.003938476,0.0,1
Lasso,OSQP,optimal,0.005186842,75,1125.78474395815,11,4059,0,0.002172716,0.003014126,0.0,1
Lasso,OSQP,optimal,0.006955436,100,1138.7017820404717,11,4059,0,0.002460645,0.004494791,0.0,0
Lasso,OSQP,optimal,0.005775353,75,1098.8094606610907,11,4059,0,0.002417946,0.003357407,0.0,1
Lasso,OSQP,optimal,0.005791037,75,1097.844724939379,11,4059,0,0.002427482,0.003363555,0.0,1
Lasso,OSQP,optimal,0.009492978,125,1110.712903855461,11,4059,0,0.002440897,0.007052081,0.0,1
Lasso,OSQP,optimal,0.007240201999999999,100,1138.2698162806957,11,4059,0,0.002430483,0.004809719,0.0,1
Lasso,OSQP,optimal,0.005150604,75,1130.0862702584013,11,4059,0,0.002177933,0.002972671,0.0,1
Lasso,OSQP,optimal,0.007208353000000001,100,1121.6011180684252,11,4059,0,0.002402999,0.004805354,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.007898943,100,1258.2952084453057,12,4608,0,0.002852776,0.005046167,0.0,1
Lasso,OSQP,optimal,0.007752505999999999,125,1278.9160342029672,12,4608,0,0.002383765,0.005368741,0.0,1
Lasso,OSQP,optimal,0.009171168,125,1257.1588391474713,12,4608,0,0.002821169,0.006349999,0.0,1
Lasso,OSQP,optimal,0.006630235,75,1267.1966841147646,12,4608,0,0.002824366,0.003805869,0.0,1
Lasso,OSQP,optimal,0.006696327,75,1299.7752938845797,12,4608,0,0.002805348,0.003890979,0.0,1
Lasso,OSQP,optimal,0.00787392,100,1220.351341469316,12,4608,0,0.002802569,0.005071351,0.0,1
Lasso,OSQP,optimal,0.006567321,75,1222.1223398263694,12,4608,0,0.002824432,0.003742889,0.0,1
Lasso,OSQP,optimal,0.010326709,100,1212.1162559008458,12,4608,0,0.002809406,0.007517303,0.0,1
Lasso,OSQP,optimal,0.007882735,100,1251.710544207703,12,4608,0,0.002786452,0.005096283,0.0,1
Lasso,OSQP,optimal,0.006671935,100,1202.4584093233564,12,4608,0,0.002481016,0.004190919,0.0,0


==> data/results/benchmark_problems/OSQP/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.010116817,100,1352.4771485541048,13,5187,0,0.003772721,0.006344096,0.0,1
Lasso,OSQP,optimal,0.008632562,75,1224.3612724595962,13,5187,0,0.003708101,0.004924461,0.0,1
Lasso,OSQP,optimal,0.008601631,75,1372.7245444608445,13,5187,0,0.003702253,0.004899378,0.0,1
Lasso,OSQP,optimal,0.012944226,150,1274.1837578994844,13,5187,0,0.003735774,0.009208452,0.0,1
Lasso,OSQP,optimal,0.012871632,150,1344.209717414562,13,5187,0,0.00371264,0.009158992,0.0,1
Lasso,OSQP,optimal,0.010111717,100,1343.3695723876779,13,5187,0,0.003732142,0.006379575,0.0,1
Lasso,OSQP,optimal,0.008507153,75,1246.958487845652,13,5187,0,0.003709774,0.004797379,0.0,1
Lasso,OSQP,optimal,0.007651139,100,1311.6522414452306,13,5187,0,0.002825933,0.004825206,0.0,1
Lasso,OSQP,optimal,0.006446021,75,1381.4051484582617,13,5187,0,0.00279406,0.003651961,0.0,1
Lasso,OSQP,optimal,0.007661187,75,1311.1993279359335,13,5187,0,0.003183266,0.004477921,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,1.047966605,250,13351.421071722812,132,288288,0,0.282981151,0.764985454,0.0,1
Lasso,OSQP,optimal,0.887165314,175,13474.221945685606,132,288288,0,0.33034994,0.556815374,0.0,1
Lasso,OSQP,optimal,1.09999267,225,13110.312348979674,132,288288,0,0.420426761,0.679565909,0.0,0
Lasso,OSQP,optimal,1.196613499,250,13458.375853799578,132,288288,0,0.326916833,0.869696666,0.0,1
Lasso,OSQP,optimal,0.961092923,250,13191.317586835437,132,288288,0,0.209347428,0.751745495,0.0,0
Lasso,OSQP,optimal,1.128637905,275,13414.683768147062,132,288288,0,0.199374808,0.929263097,0.0,0
Lasso,OSQP,optimal,1.053271343,225,13209.62917494489,132,288288,0,0.297902272,0.755369071,0.0,1
Lasso,OSQP,optimal,1.231197844,275,13405.706030655374,132,288288,0,0.392887539,0.838310305,0.0,1
Lasso,OSQP,optimal,0.948347417,175,13701.56419173818,132,288288,0,0.356982614,0.591364803,0.0,1
Lasso,OSQP,optimal,1.069986574,225,13367.235925420844,132,288288,0,0.350070649,0.719915925,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.010305815999999999,100,1399.7812532312669,14,5796,0,0.003958268,0.006347548,0.0,1
Lasso,OSQP,optimal,0.010255961000000001,100,1442.1921637306066,14,5796,0,0.003928009,0.006327952,0.0,1
Lasso,OSQP,optimal,0.011782009999999999,125,1487.9428742405478,14,5796,0,0.003907932,0.007874078,0.0,1
Lasso,OSQP,optimal,0.010124996,100,1465.0365841778555,14,5796,0,0.003853821,0.006271175,0.0,1
Lasso,OSQP,optimal,0.008648672,75,1367.0382244679133,14,5796,0,0.003804733,0.004843939,0.0,1
Lasso,OSQP,optimal,0.011643029000000001,125,1452.1293259535885,14,5796,0,0.003823513,0.007819516,0.0,1
Lasso,OSQP,optimal,0.010154315,100,1506.5361186286916,14,5796,0,0.00381507,0.006339245,0.0,1
Lasso,OSQP,optimal,0.011131160000000001,125,1390.1807836130747,14,5796,0,0.003561959,0.007569201,0.0,1
Lasso,OSQP,optimal,0.010077491000000001,100,1348.8583435359558,14,5796,0,0.003760371,0.00631712,0.0,1
Lasso,OSQP,optimal,0.009733322,100,1442.934277701659,14,5796,0,0.003570904,0.006162418,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.012791248,100,1609.673562181012,16,7104,0,0.005122959,0.007668289,0.0,0
Lasso,OSQP,optimal,0.014945749000000001,125,1680.7086064126995,16,7104,0,0.005131585,0.009814164,0.0,1
Lasso,OSQP,optimal,0.012895172,100,1688.778073464276,16,7104,0,0.005112446,0.007782726,0.0,1
Lasso,OSQP,optimal,0.014697028,125,1582.9586685069983,16,7104,0,0.005086726,0.009610302,0.0,1
Lasso,OSQP,optimal,0.010915806,75,1533.6114003292892,16,7104,0,0.005116674,0.005799132,0.0,1
Lasso,OSQP,optimal,0.012576268,100,1578.3753489241965,16,7104,0,0.005017278,0.00755899,0.0,1
Lasso,OSQP,optimal,0.014671014,125,1703.2146418274142,16,7104,0,0.005025105,0.009645909,0.0,1
Lasso,OSQP,optimal,0.011242694000000001,75,1626.8425866658056,16,7104,0,0.005960289,0.005282405,0.0,1
Lasso,OSQP,optimal,0.011232392,75,1595.0767082382436,16,7104,0,0.006036407,0.005195985,0.0,1
Lasso,OSQP,optimal,0.02070422,225,1554.4048313782366,16,7104,0,0.005982079,0.014722141,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,1.568894669,250,16942.22629985404,166,447204,0,0.458431712,1.110462957,0.0,0
Lasso,OSQP,optimal,1.128938219,150,17589.899747618223,166,447204,0,0.325728871,0.803209348,0.0,1
Lasso,OSQP,optimal,1.304734654,200,17217.492068701933,166,447204,0,0.359792278,0.944942376,0.0,1
Lasso,OSQP,optimal,1.6924595820000001,250,17056.34761027879,166,447204,0,0.518202505,1.174257077,0.0,1
Lasso,OSQP,optimal,1.5258591080000001,250,17079.222108604015,166,447204,0,0.280678481,1.245180627,0.0,0
Lasso,OSQP,optimal,1.848043708,250,17234.224594187133,166,447204,0,0.334865411,1.513178297,0.0,1
Lasso,OSQP,optimal,1.567588687,225,16976.867267254715,166,447204,0,0.464426131,1.103162556,0.0,0
Lasso,OSQP,optimal,1.62669903,250,16707.840663940602,166,447204,0,0.382486152,1.244212878,0.0,0
Lasso,OSQP,optimal,1.786860978,275,16635.76449509597,166,447204,0,0.464994723,1.321866255,0.0,0
Lasso,OSQP,optimal,1.7323722689999999,250,17003.300494047857,166,447204,0,0.462246276,1.270125993,0.0,0


==> data/results/benchmark_problems/OSQP/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.014867154,100,1793.5408106376055,17,7803,0,0.006140881,0.008726273,0.0,1
Lasso,OSQP,optimal,0.01675454,125,1794.3567542690034,17,7803,0,0.006136895,0.010617645,0.0,1
Lasso,OSQP,optimal,0.014845084,100,1809.8352019043953,17,7803,0,0.00617065,0.008674434,0.0,1
Lasso,OSQP,optimal,0.016894909,125,1843.7681026813425,17,7803,0,0.006147071,0.010747838,0.0,1
Lasso,OSQP,optimal,0.01255469,75,1907.1011690126409,17,7803,0,0.00612104,0.00643365,0.0,1
Lasso,OSQP,optimal,0.012635604,75,1624.0015610945163,17,7803,0,0.006121012,0.006514592,0.0,1
Lasso,OSQP,optimal,0.016738894,125,1747.7655446927124,17,7803,0,0.006058327,0.010680567,0.0,1
Lasso,OSQP,optimal,0.01141149,75,1854.589523667135,17,7803,0,0.005668759,0.005742731,0.0,1
Lasso,OSQP,optimal,0.013309465,100,1787.4564979624508,17,7803,0,0.005671021,0.007638444,0.0,1
Lasso,OSQP,optimal,0.011446896,75,1843.084571874159,17,7803,0,0.005614852,0.005832044,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.022935656,125,2063.3337587599826,20,10080,0,0.008490679,0.014444977,0.0,1
Lasso,OSQP,optimal,0.019984287,100,2063.431776493996,20,10080,0,0.008522841,0.011461446,0.0,1
Lasso,OSQP,optimal,0.017804218,100,2043.8529048935575,20,10080,0,0.007569825,0.010234393,0.0,1
Lasso,OSQP,optimal,0.01536475,75,2022.3570288788294,20,10080,0,0.007622584,0.007742166,0.0,1
Lasso,OSQP,optimal,0.02274569,125,2011.972537975331,20,10080,0,0.008511842,0.014233848,0.0,1
Lasso,OSQP,optimal,0.017200584,75,1935.6420596413454,20,10080,0,0.008445815,0.008754769,0.0,1
Lasso,OSQP,optimal,0.020283832,125,2066.7029124622336,20,10080,0,0.007651709,0.012632123,0.0,1
Lasso,OSQP,optimal,0.020129027,100,2105.3268524571226,20,10080,0,0.008521067,0.01160796,0.0,1
Lasso,OSQP,optimal,0.0229576,125,2059.812197819458,20,10080,0,0.008522293,0.014435307,0.0,1
Lasso,OSQP,optimal,0.020110068000000002,100,1959.1898906400854,20,10080,0,0.008478377,0.011631691,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,2.724531526,250,21489.81906011616,209,697851,0,0.842962407,1.881569119,0.0,0
Lasso,OSQP,optimal,2.700911354,250,20989.90327904098,209,697851,0,0.89832426,1.802587094,0.0,0
Lasso,OSQP,optimal,2.478882727,250,21610.16974900882,209,697851,0,0.736269161,1.742613566,0.0,0
Lasso,OSQP,optimal,2.609802154,250,21981.47135884219,209,697851,0,0.564178567,2.045623587,0.0,1
Lasso,OSQP,optimal,3.0598514659999996,325,21526.685082277563,209,697851,0,0.872042904,2.187808562,0.0,0
Lasso,OSQP,optimal,2.626833854,250,21481.623563688994,209,697851,0,0.557553524,2.06928033,0.0,1
Lasso,OSQP,optimal,2.260284418,250,21231.787031150703,209,697851,0,0.477132359,1.7831520589999998,0.0,0
Lasso,OSQP,optimal,2.8195451449999998,300,21383.488465018847,209,697851,0,0.616245222,2.203299923,0.0,0
Lasso,OSQP,optimal,2.914963748,275,21268.97818767735,209,697851,0,0.970124647,1.944839101,0.0,0
Lasso,OSQP,optimal,2.7596980639999997,300,20865.92251953396,209,697851,0,0.73205631,2.027641754,0.0,0


==> data/results/benchmark_problems/OSQP/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.026894467999999998,100,2355.0199690351233,23,12627,0,0.012428857,0.014465611,0.0,1
Lasso,OSQP,optimal,0.028122045,125,2282.351479435471,23,12627,0,0.012443019,0.015679026,0.0,1
Lasso,OSQP,optimal,0.030645569,125,2306.316727251921,23,12627,0,0.012459983,0.018185586,0.0,1
Lasso,OSQP,optimal,0.03056914,125,2338.6427347551494,23,12627,0,0.012557773,0.018011367,0.0,1
Lasso,OSQP,optimal,0.023380796000000002,75,2395.016540826515,23,12627,0,0.012480997,0.010899799,0.0,1
Lasso,OSQP,optimal,0.037291488,175,2389.9672085996517,23,12627,0,0.012533139,0.024758349,0.0,1
Lasso,OSQP,optimal,0.033873663,150,2266.4770302860293,23,12627,0,0.012412907,0.021460756,0.0,1
Lasso,OSQP,optimal,0.033880107,150,2215.9463891221244,23,12627,0,0.012480209,0.021399898,0.0,1
Lasso,OSQP,optimal,0.032737598,175,2399.0728919113067,23,12627,0,0.01171449,0.021023108,0.0,1
Lasso,OSQP,optimal,0.023285542,75,2234.0424936059176,23,12627,0,0.012476894,0.010808648,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.042139093,150,2678.201611294608,26,15444,0,0.017963278,0.024175815,0.0,0
Lasso,OSQP,optimal,0.048104047,175,2596.8071233982405,26,15444,0,0.018083269,0.030020778,0.0,1
Lasso,OSQP,optimal,0.031303199000000004,75,2694.9940481200774,26,15444,0,0.018038208,0.013264991,0.0,1
Lasso,OSQP,optimal,0.047665943,175,2690.631920906607,26,15444,0,0.018117412,0.029548531,0.0,1
Lasso,OSQP,optimal,0.044275389,175,2508.595186617511,26,15444,0,0.016787804,0.027487585,0.0,1
Lasso,OSQP,optimal,0.050586543,225,2673.2173858761794,26,15444,0,0.017318285,0.033268258,0.0,1
Lasso,OSQP,optimal,0.047698587,175,2671.5718877160803,26,15444,0,0.018007663,0.029690924,0.0,1
Lasso,OSQP,optimal,0.036645505,125,2704.4594630614833,26,15444,0,0.017144794,0.019500711,0.0,1
Lasso,OSQP,optimal,0.047974658,175,2618.3091852988796,26,15444,0,0.017918533,0.030056125,0.0,1
Lasso,OSQP,optimal,0.031432009000000004,75,2629.136408476426,26,15444,0,0.018077332,0.013354677,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.058410718,125,3149.809423971987,31,20739,0,0.03103732,0.027373398,0.0,1
Lasso,OSQP,optimal,0.058392650000000004,125,3107.6737660325907,31,20739,0,0.031031688,0.027360962,0.0,1
Lasso,OSQP,optimal,0.058599120000000005,125,3318.8810572446378,31,20739,0,0.031048503,0.027550617,0.0,1
Lasso,OSQP,optimal,0.06803656,175,3246.314979680839,31,20739,0,0.030888214,0.037148346,0.0,1
Lasso,OSQP,optimal,0.068183061,175,3193.9043396265824,31,20739,0,0.031103166,0.037079895,0.0,1
Lasso,OSQP,optimal,0.061863209,175,3131.7717765229318,31,20739,0,0.027982026,0.033881183,0.0,1
Lasso,OSQP,optimal,0.058512734,125,3228.4181775069583,31,20739,0,0.031062637,0.027450097,0.0,1
Lasso,OSQP,optimal,0.062905882,150,3218.787823292022,31,20739,0,0.030922897,0.031982985,0.0,0
Lasso,OSQP,optimal,0.052118169,125,3253.694183602653,31,20739,0,0.027800333,0.024317836,0.0,1
Lasso,OSQP,optimal,0.051991731,125,3070.628151844822,31,20739,0,0.027606498,0.024385233,0.0,1


==> data/results/benchmark_problems/OSQP/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.103557609,175,3856.655662824429,37,28083,0,0.054224405,0.049333204,0.0,1
Lasso,OSQP,optimal,0.08768388299999999,175,3700.7930365749125,37,28083,0,0.046722518,0.040961365,0.0,1
Lasso,OSQP,optimal,0.08756335800000001,175,3753.247645021126,37,28083,0,0.046928294,0.040635064,0.0,1
Lasso,OSQP,optimal,0.103152549,175,3699.4619842047737,37,28083,0,0.05530084,0.047851709,0.0,1
Lasso,OSQP,optimal,0.09435507,150,3817.7995839845603,37,28083,0,0.054402347,0.039952723,0.0,0
Lasso,OSQP,optimal,0.10724286,200,3828.320082076756,37,28083,0,0.054356274,0.052886586,0.0,0
Lasso,OSQP,optimal,0.10202551600000001,175,3973.523949147698,37,28083,0,0.054418958,0.047606558,0.0,1
Lasso,OSQP,optimal,0.101936999,175,3606.25998807808,37,28083,0,0.054609732,0.047327267,0.0,1
Lasso,OSQP,optimal,0.10186632600000001,175,3709.0202412964545,37,28083,0,0.054030099,0.047836227,0.0,1
Lasso,OSQP,optimal,0.11284306999999999,225,3734.7993030155817,37,28083,0,0.054149418,0.058693652,0.0,0


==> data/results/benchmark_problems/OSQP/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.208102652,200,4594.655366686377,45,39555,0,0.122208312,0.08589434,0.0,0
Lasso,OSQP,optimal,0.192037022,200,4658.295277469146,45,39555,0,0.123876025,0.068160997,0.0,1
Lasso,OSQP,optimal,0.188991886,150,4543.6837351640515,45,39555,0,0.122105681,0.066886205,0.0,1
Lasso,OSQP,optimal,0.18914312,150,4519.163873729917,45,39555,0,0.122427535,0.066715585,0.0,1
Lasso,OSQP,optimal,0.187012965,150,4636.981017841485,45,39555,0,0.122792452,0.064220513,0.0,0
Lasso,OSQP,optimal,0.208213811,200,4687.344698129702,45,39555,0,0.122478935,0.085734876,0.0,0
Lasso,OSQP,optimal,0.187059369,150,4895.878674546934,45,39555,0,0.122173136,0.064886233,0.0,0
Lasso,OSQP,optimal,0.192836237,200,4585.134678713561,45,39555,0,0.124072594,0.068763643,0.0,1
Lasso,OSQP,optimal,0.18927087799999998,150,4827.747274679057,45,39555,0,0.12257881,0.066692068,0.0,1
Lasso,OSQP,optimal,0.17691374199999998,200,4671.274765794477,45,39555,0,0.116725019,0.060188723,0.0,0


==> data/results/benchmark_problems/OSQP/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.272608994,175,5520.7519341045245,55,56595,0,0.190245916,0.082363078,0.0,0
Lasso,OSQP,optimal,0.286483775,200,5804.715678453648,55,56595,0,0.189693897,0.096789878,0.0,0
Lasso,OSQP,optimal,0.291090916,200,5556.492931002124,55,56595,0,0.191346245,0.099744671,0.0,1
Lasso,OSQP,optimal,0.299486279,225,5509.245564867984,55,56595,0,0.189250534,0.110235745,0.0,0
Lasso,OSQP,optimal,0.27346500500000004,175,5708.7288084978,55,56595,0,0.189855084,0.083609921,0.0,0
Lasso,OSQP,optimal,0.300600667,225,5414.501629031937,55,56595,0,0.190536519,0.110064148,0.0,0
Lasso,OSQP,optimal,0.290428154,225,5563.705839142382,55,56595,0,0.1891809,0.101247254,0.0,1
Lasso,OSQP,optimal,0.246285015,200,5805.432684856943,55,56595,0,0.164971297,0.081313718,0.0,0
Lasso,OSQP,optimal,0.266835904,200,5683.4156702783885,55,56595,0,0.179803312,0.087032592,0.0,1
Lasso,OSQP,optimal,0.247517384,200,5760.543932828771,55,56595,0,0.165349739,0.082167645,0.0,0


==> data/results/benchmark_problems/OSQP/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.606422384,225,7021.019033791214,68,83232,0,0.446633961,0.159788423,0.0,0
Lasso,OSQP,optimal,0.512625544,225,6970.045560719232,68,83232,0,0.349567421,0.163058123,0.0,1
Lasso,OSQP,optimal,0.505191343,225,6754.4078249508275,68,83232,0,0.348398471,0.156792872,0.0,0
Lasso,OSQP,optimal,0.562708516,175,7070.281743570056,68,83232,0,0.438765304,0.123943212,0.0,0
Lasso,OSQP,optimal,0.610320322,250,6989.2446268147905,68,83232,0,0.433055056,0.177265266,0.0,0
Lasso,OSQP,optimal,0.510295705,225,6976.432109882978,68,83232,0,0.350115,0.160180705,0.0,0
Lasso,OSQP,optimal,0.551027833,175,6986.025673333101,68,83232,0,0.426972009,0.124055824,0.0,0
Lasso,OSQP,optimal,0.490886053,200,6950.640118306856,68,83232,0,0.349659604,0.141226449,0.0,0
Lasso,OSQP,optimal,0.515092776,225,6923.705427408281,68,83232,0,0.350980338,0.164112438,0.0,1
Lasso,OSQP,optimal,0.47482428600000004,175,7131.033414519382,68,83232,0,0.351104281,0.123720005,0.0,0


==> data/results/benchmark_problems/OSQP/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP,optimal,0.8708901579999999,225,8634.138980060177,84,122976,0,0.703126485,0.167763673,0.0,0
Lasso,OSQP,optimal,0.904176777,225,8358.344229955243,84,122976,0,0.7389752,0.165201577,0.0,0
Lasso,OSQP,optimal,0.742587442,200,8676.392021440543,84,122976,0,0.589318679,0.153268763,0.0,0
Lasso,OSQP,optimal,0.783766728,225,8377.242452787417,84,122976,0,0.619161604,0.164605124,0.0,0
Lasso,OSQP,optimal,0.943898809,200,8755.375292014527,84,122976,0,0.788520795,0.155378014,0.0,0
Lasso,OSQP,optimal,1.0261470560000001,250,8326.66690455246,84,122976,0,0.835978721,0.190168335,0.0,0
Lasso,OSQP,optimal,0.808241352,250,8667.312136825485,84,122976,0,0.616467402,0.19177395,0.0,0
Lasso,OSQP,optimal,0.955566655,250,8438.423147425669,84,122976,0,0.76060399,0.194962665,0.0,0
Lasso,OSQP,optimal,0.773111773,225,8640.831366312314,84,122976,0,0.609530991,0.163580782,0.0,0
Lasso,OSQP,optimal,0.983406626,200,8582.509903777434,84,122976,0,0.81949487,0.163911756,0.0,0


==> data/results/benchmark_problems/OSQP/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.005255818000000001,175,-3.7935558560920697,5,2760,0,0.001640884,0.003614934,0.0,1
Portfolio,OSQP,optimal,0.003623097,100,-2.957404983526448,5,2760,0,0.001550774,0.002072323,0.0,1
Portfolio,OSQP,optimal,0.004626962,150,-2.4206679320606064,5,2760,0,0.001548828,0.003078134,0.0,1
Portfolio,OSQP,optimal,0.0056015990000000005,200,-2.108605860912272,5,2760,0,0.00154197,0.004059629,0.0,1
Portfolio,OSQP,optimal,0.004703196,150,-3.1308952399865544,5,2760,0,0.001561318,0.003141878,0.0,1
Portfolio,OSQP,optimal,0.004140879,125,-2.929271095450732,5,2760,0,0.00155743,0.002583449,0.0,1
Portfolio,OSQP,optimal,0.005201738,175,-2.9969521253877653,5,2760,0,0.001570271,0.003631467,0.0,1
Portfolio,OSQP,optimal,0.0046233490000000006,150,-2.3716945119902952,5,2760,0,0.001541275,0.003082074,0.0,1
Portfolio,OSQP,optimal,0.004629097,150,-2.342936114770266,5,2760,0,0.001566524,0.003062573,0.0,1
Portfolio,OSQP,optimal,0.004131887,125,-2.774886916447004,5,2760,0,0.001552966,0.002578921,0.0,1
Portfolio,OSQP,optimal,0.009536003,275,-3.821140978802578,6,3612,0,0.002106508,0.007429495,0.0,1
Portfolio,OSQP,optimal,0.006297298000000001,175,-2.493493980185419,6,3612,0,0.001865371,0.0044319270000000004,0.0,1
Portfolio,OSQP,optimal,0.007537477,200,-2.287703546063288,6,3612,0,0.002128756,0.005408721,0.0,1
Portfolio,OSQP,optimal,0.005581487,150,-2.0728340533842973,6,3612,0,0.001875634,0.003705853,0.0,1
Portfolio,OSQP,optimal,0.0061338059999999995,175,-3.571700465701816,6,3612,0,0.001866378,0.004267428,0.0,1
Portfolio,OSQP,optimal,0.007005064,175,-3.2887471386040916,6,3612,0,0.002119508,0.004885556,0.0,1
Portfolio,OSQP,optimal,0.007510936,200,-2.4946053782784454,6,3612,0,0.002101558,0.005409378,0.0,1
Portfolio,OSQP,optimal,0.006893867,175,-3.315992007264709,6,3612,0,0.00209937,0.004794497,0.0,1
Portfolio,OSQP,optimal,0.0061893,150,-3.1136970449874624,6,3612,0,0.002107838,0.004081462,0.0,1
Portfolio,OSQP,optimal,0.006236729,150,-2.7592362416351617,6,3612,0,0.002099385,0.004137344,0.0,1
Portfolio,OSQP,optimal,0.00896547,175,-3.3065742713465656,7,4564,0,0.002874346,0.006091124,0.0,1
Portfolio,OSQP,optimal,0.007384514999999999,150,-2.749030817525601,7,4564,0,0.002609911,0.004774604,0.0,1
Portfolio,OSQP,optimal,0.012314626,275,-2.711552542773356,7,4564,0,0.002869312,0.009445314,0.0,1
Portfolio,OSQP,optimal,0.008095629,150,-2.7653123369360726,7,4564,0,0.00285663,0.005238999,0.0,1
Portfolio,OSQP,optimal,0.007697915,150,-2.555284295208508,7,4564,0,0.00258834,0.005109575,0.0,1
Portfolio,OSQP,optimal,0.012391811,275,-3.154111224957872,7,4564,0,0.002833175,0.009558636,0.0,0
Portfolio,OSQP,optimal,0.007827038,175,-3.7063239849991314,7,4564,0,0.002468152,0.005358885999999999,0.0,1
Portfolio,OSQP,optimal,0.012122797,275,-2.9154067209614154,7,4564,0,0.002852077,0.00927072,0.0,1
Portfolio,OSQP,optimal,0.0071517759999999994,125,-2.501851631507088,7,4564,0,0.002856606,0.00429517,0.0,1
Portfolio,OSQP,optimal,0.008098731,150,-2.7907426509058952,7,4564,0,0.00284608,0.005252651,0.0,1
Portfolio,OSQP,optimal,0.009630727,175,-2.8648849099041835,8,5616,0,0.002731265,0.0068994619999999994,0.0,1
Portfolio,OSQP,optimal,0.008768964,150,-3.5063722792086875,8,5616,0,0.002686135,0.0060828290000000005,0.0,1
Portfolio,OSQP,optimal,0.010767781,200,-3.118639410503484,8,5616,0,0.002684282,0.008083499000000001,0.0,1
Portfolio,OSQP,optimal,0.008693062,150,-2.911520741063348,8,5616,0,0.002703389,0.005989673,0.0,1
Portfolio,OSQP,optimal,0.008900494,150,-4.193756771874623,8,5616,0,0.002897776,0.006002718000000001,0.0,1
Portfolio,OSQP,optimal,0.008815328,150,-2.4815074651844387,8,5616,0,0.002695501,0.0061198269999999996,0.0,1
Portfolio,OSQP,optimal,0.012131163,225,-2.7983222507409624,8,5616,0,0.003127785,0.009003378000000001,0.0,1
Portfolio,OSQP,optimal,0.009871851999999999,175,-2.9581035976933396,8,5616,0,0.0029131079999999998,0.006958744,0.0,1
Portfolio,OSQP,optimal,0.008902102,150,-2.5847547825320007,8,5616,0,0.003659582,0.00524252,0.0,1
Portfolio,OSQP,optimal,0.012180993999999999,250,-2.810684702115732,8,5616,0,0.003534433,0.008646561,0.0,1
Portfolio,OSQP,optimal,0.012789016,150,-2.70787811717943,9,6768,0,0.002451871,0.010337145,0.0,1
Portfolio,OSQP,optimal,0.014360713999999998,200,-3.066904750570425,9,6768,0,0.002666098,0.011694616000000001,0.0,1
Portfolio,OSQP,optimal,0.017281277,250,-2.558371554164594,9,6768,0,0.002695742,0.014585535,0.0,1
Portfolio,OSQP,optimal,0.01611791,200,-2.31037346632466,9,6768,0,0.002450045,0.013667865,0.0,1
Portfolio,OSQP,optimal,0.023950292999999998,375,-2.520901257817876,9,6768,0,0.002674435,0.021275857999999998,0.0,1
Portfolio,OSQP,optimal,0.020844045,275,-3.013984621745549,9,6768,0,0.002457315,0.01838673,0.0,1
Portfolio,OSQP,optimal,0.008598888,100,-3.0138152961370586,9,6768,0,0.002642423,0.005956465,0.0,1
Portfolio,OSQP,optimal,0.014452991,225,-2.8279059205623853,9,6768,0,0.0027646109999999997,0.01168838,0.0,1
Portfolio,OSQP,optimal,0.015955859,200,-3.5222921818964186,9,6768,0,0.002466084,0.013489775,0.0,1
Portfolio,OSQP,optimal,0.012999726000000001,200,-2.787580268401913,9,6768,0,0.0027803159999999997,0.01021941,0.0,1
Portfolio,OSQP,optimal,0.015282408,150,-2.7199570735315324,10,8020,0,0.00289472,0.012387688,0.0,1
Portfolio,OSQP,optimal,0.02620901,300,-3.6451953844575353,10,8020,0,0.0028986640000000004,0.023310346000000003,0.0,0
Portfolio,OSQP,optimal,0.01504403,150,-2.9538264540694428,10,8020,0,0.002895081,0.012148949,0.0,1
Portfolio,OSQP,optimal,0.020928987,225,-3.4516431333158635,10,8020,0,0.002926205,0.018002782,0.0,1
Portfolio,OSQP,optimal,0.016977689,175,-3.9635807463957033,10,8020,0,0.002896785,0.014080903999999998,0.0,1
Portfolio,OSQP,optimal,0.014472431000000001,175,-2.8599176745234303,10,8020,0,0.0024136039999999997,0.012058827,0.0,1
Portfolio,OSQP,optimal,0.015164718999999998,150,-3.297858698494935,10,8020,0,0.0028918940000000003,0.012272825,0.0,1
Portfolio,OSQP,optimal,0.016279669,200,-4.143779007139985,10,8020,0,0.002486677,0.013792991999999999,0.0,1
Portfolio,OSQP,optimal,0.015116838999999998,150,-2.8004510416959705,10,8020,0,0.002882917,0.012233922,0.0,1
Portfolio,OSQP,optimal,0.018835697,200,-3.4142705882003184,10,8020,0,0.002880078,0.015955619,0.0,1
Portfolio,OSQP,optimal,0.027536646,225,-3.0139266124058715,12,10824,0,0.00387484,0.023661806,0.0,1
Portfolio,OSQP,optimal,0.022347045,175,-2.917961554255313,12,10824,0,0.003821603,0.018525442,0.0,1
Portfolio,OSQP,optimal,0.022399662999999997,175,-4.607634718686797,12,10824,0,0.00382175,0.018577913,0.0,1
Portfolio,OSQP,optimal,0.027651487,225,-3.2177823842446944,12,10824,0,0.0038380590000000004,0.023813427999999998,0.0,1
Portfolio,OSQP,optimal,0.017163098999999998,125,-3.0281677565180143,12,10824,0,0.003846156,0.013316943000000001,0.0,1
Portfolio,OSQP,optimal,0.019828882,150,-3.4056705037745933,12,10824,0,0.003848564,0.015980318,0.0,1
Portfolio,OSQP,optimal,0.02962704,250,-3.9844053561767363,12,10824,0,0.003858468,0.025768572000000003,0.0,1
Portfolio,OSQP,optimal,0.022415582000000003,175,-3.7060498410418337,12,10824,0,0.003867014,0.018548568,0.0,1
Portfolio,OSQP,optimal,0.024890213,225,-3.472449585933661,12,10824,0,0.004593878,0.020296335,0.0,1
Portfolio,OSQP,optimal,0.018199911000000003,150,-4.175793003952065,12,10824,0,0.004567927,0.013631984,0.0,1
Portfolio,OSQP,optimal,0.041152362000000005,200,-4.955882621823618,14,14028,0,0.00494767,0.036204692000000004,0.0,1
Portfolio,OSQP,optimal,0.028666105,175,-3.1475404034238705,14,14028,0,0.004997159,0.023668946,0.0,1
Portfolio,OSQP,optimal,0.025390149,150,-3.1101326581344875,14,14028,0,0.00501548,0.020374668999999998,0.0,1
Portfolio,OSQP,optimal,0.038345856,200,-3.8878916332659657,14,14028,0,0.015052435,0.023293421,0.0,1
Portfolio,OSQP,optimal,0.047568889,300,-3.2775293413084827,14,14028,0,0.005018209,0.04255068,0.0,1
Portfolio,OSQP,optimal,0.028875231,175,-2.8563490897702235,14,14028,0,0.004964253,0.023910978,0.0,1
Portfolio,OSQP,optimal,0.040433035,250,-3.0586844732014464,14,14028,0,0.004473739,0.035959296,0.0,1
Portfolio,OSQP,optimal,0.025643757000000003,150,-3.9065654056274974,14,14028,0,0.005043456,0.020600301,0.0,1
Portfolio,OSQP,optimal,0.041462903,275,-3.6578299938381615,14,14028,0,0.005049052,0.036413851000000004,0.0,1
Portfolio,OSQP,optimal,0.035188,225,-3.1173998617029604,14,14028,0,0.005053389,0.030134611000000002,0.0,1
Portfolio,OSQP,optimal,0.039206311,200,-2.6912398494701795,16,17632,0,0.006138499,0.033067812,0.0,1
Portfolio,OSQP,optimal,0.038413473,225,-4.722558670285152,16,17632,0,0.005558347,0.032855126,0.0,1
Portfolio,OSQP,optimal,0.043116922,225,-3.4178605098185693,16,17632,0,0.006125716,0.036991206,0.0,1
Portfolio,OSQP,optimal,0.031304757,175,-3.7126272041830135,16,17632,0,0.005595379,0.025709377999999998,0.0,1
Portfolio,OSQP,optimal,0.046966463,250,-3.5517042630548525,16,17632,0,0.006171455,0.040795008,0.0,1
Portfolio,OSQP,optimal,0.042975204,225,-3.4090847456673585,16,17632,0,0.006156904,0.036818300000000005,0.0,1
Portfolio,OSQP,optimal,0.035177775,175,-3.904441970610904,16,17632,0,0.006130838,0.029046937000000002,0.0,1
Portfolio,OSQP,optimal,0.031356025,175,-4.387889579991735,16,17632,0,0.00551122,0.025844805,0.0,1
Portfolio,OSQP,optimal,0.046878333,250,-3.451737484945644,16,17632,0,0.006112487,0.040765846,0.0,1
Portfolio,OSQP,optimal,0.03911012,200,-3.73535756647311,16,17632,0,0.006156008,0.032954112,0.0,1
Portfolio,OSQP,optimal,0.07379082199999999,275,-4.070883181492171,20,26040,0,0.009142507,0.064648315,0.0,1
Portfolio,OSQP,optimal,0.028775625000000006,100,-3.817938254496932,20,26040,0,0.007723045,0.02105258,0.0,1
Portfolio,OSQP,optimal,0.048923077,200,-3.8000843949533207,20,26040,0,0.007730423,0.041192654,0.0,1
Portfolio,OSQP,optimal,0.06876540099999999,250,-4.400488873952816,20,26040,0,0.009129307,0.059636094,0.0,1
Portfolio,OSQP,optimal,0.068644816,250,-3.691733728801564,20,26040,0,0.009115699,0.059529117,0.0,1
Portfolio,OSQP,optimal,0.051391985999999994,175,-3.8850382652084767,20,26040,0,0.009099101,0.042292885,0.0,1
Portfolio,OSQP,optimal,0.063132483,225,-4.189563283688252,20,26040,0,0.009121176,0.054011307,0.0,1
Portfolio,OSQP,optimal,0.057120639,200,-3.748688710886012,20,26040,0,0.009039835999999999,0.048080803,0.0,1
Portfolio,OSQP,optimal,0.074176005,275,-4.419933535259157,20,26040,0,0.009073897,0.06510210799999999,0.0,1
Portfolio,OSQP,optimal,0.06298275099999999,225,-4.231550165286938,20,26040,0,0.009078808,0.053903942999999996,0.0,1
Portfolio,OSQP,optimal,0.081850008,250,-4.173938527608308,24,36048,0,0.010379871,0.071470137,0.0,1
Portfolio,OSQP,optimal,0.115749055,375,-4.349803383837412,24,36048,0,0.010380505,0.10536855,0.0,1
Portfolio,OSQP,optimal,0.109854021,300,-4.898225872530244,24,36048,0,0.012244713,0.097609308,0.0,1
Portfolio,OSQP,optimal,0.08664110900000001,225,-4.483993175044311,24,36048,0,0.012285695,0.07435541400000001,0.0,1
Portfolio,OSQP,optimal,0.086588525,225,-4.403670322674102,24,36048,0,0.0122916,0.074296925,0.0,1
Portfolio,OSQP,optimal,0.094326879,250,-4.820636888202478,24,36048,0,0.012230811000000001,0.082096068,0.0,1
Portfolio,OSQP,optimal,0.08421113699999999,225,-3.989228364814171,24,36048,0,0.012250415,0.071960722,0.0,1
Portfolio,OSQP,optimal,0.109348916,300,-3.925994920975016,24,36048,0,0.012230544,0.097118372,0.0,1
Portfolio,OSQP,optimal,0.08565112999999999,225,-4.866588746246493,24,36048,0,0.012269704,0.073381426,0.0,1
Portfolio,OSQP,optimal,0.085818481,225,-5.720060460097059,24,36048,0,0.012291355,0.073527126,0.0,1
Portfolio,OSQP,optimal,0.155296496,275,-3.722523280386431,28,47656,0,0.018207015,0.13708948099999999,0.0,1
Portfolio,OSQP,optimal,0.241510048,425,-6.3031086974385895,28,47656,0,0.018457951,0.223052097,0.0,0
Portfolio,OSQP,optimal,0.179398401,300,-4.678129068298867,28,47656,0,0.018177841,0.16122056,0.0,1
Portfolio,OSQP,optimal,0.14665317,200,-5.465943708878179,28,47656,0,0.015261453999999999,0.131391716,0.0,1
Portfolio,OSQP,optimal,0.101365436,150,-4.469667029939852,28,47656,0,0.018246887,0.083118549,0.0,1
Portfolio,OSQP,optimal,0.1148428,175,-4.820342614466889,28,47656,0,0.018224792,0.096618008,0.0,1
Portfolio,OSQP,optimal,0.127731095,200,-5.3378498225874695,28,47656,0,0.018317697,0.10941339800000001,0.0,1
Portfolio,OSQP,optimal,0.19330889,325,-3.2793023020691474,28,47656,0,0.018299784,0.17500910600000003,0.0,1
Portfolio,OSQP,optimal,0.114759267,175,-4.9338818521777865,28,47656,0,0.018447892,0.096311375,0.0,1
Portfolio,OSQP,optimal,0.14678960200000002,200,-4.596701987120284,28,47656,0,0.015773007,0.131016595,0.0,1
Portfolio,OSQP,optimal,0.291600528,275,-5.487465004749019,35,71820,0,0.044270004,0.247330524,0.0,1
Portfolio,OSQP,optimal,0.19232572,275,-4.732817485527094,35,71820,0,0.023842625,0.168483095,0.0,1
Portfolio,OSQP,optimal,0.17877116099999998,250,-6.041582963669264,35,71820,0,0.02461923,0.154151931,0.0,1
Portfolio,OSQP,optimal,0.164754798,225,-4.237057367686147,35,71820,0,0.024225777999999996,0.14052902,0.0,1
Portfolio,OSQP,optimal,0.290876762,250,-5.517607470640602,35,71820,0,0.05469601599999999,0.23618074600000002,0.0,1
Portfolio,OSQP,optimal,0.192548516,275,-6.056349083187274,35,71820,0,0.02404888,0.168499636,0.0,1
Portfolio,OSQP,optimal,0.220128677,300,-5.063245124286318,35,71820,0,0.024079519,0.196049158,0.0,1
Portfolio,OSQP,optimal,0.204842435,150,-5.091836768001207,35,71820,0,0.044598998,0.160243437,0.0,1
Portfolio,OSQP,optimal,0.39340131700000003,375,-5.237515956908205,35,71820,0,0.044663915,0.34873740200000003,0.0,1
Portfolio,OSQP,optimal,0.149360083,200,-6.584010996731457,35,71820,0,0.024440432,0.12491965099999999,0.0,1
Portfolio,OSQP,optimal,0.276455833,225,-6.6646207183146045,43,105436,0,0.03695255,0.239503283,0.0,1
Portfolio,OSQP,optimal,0.464666964,275,-7.201188283871638,43,105436,0,0.077638609,0.387028355,0.0,1
Portfolio,OSQP,optimal,0.31318266100000003,250,-4.9474993873531705,43,105436,0,0.036597044,0.276585617,0.0,1
Portfolio,OSQP,optimal,0.348100711,275,-6.036728751042968,43,105436,0,0.036869523,0.311231188,0.0,1
Portfolio,OSQP,optimal,0.35736228800000003,250,-4.952827747781615,43,105436,0,0.076069702,0.281292586,0.0,1
Portfolio,OSQP,optimal,0.401231007,225,-5.980642525148562,43,105436,0,0.085719188,0.31551181899999997,0.0,1
Portfolio,OSQP,optimal,0.385116974,325,-5.9554975316576275,43,105436,0,0.03737328,0.347743694,0.0,1
Portfolio,OSQP,optimal,0.41337629299999995,250,-7.276384981381807,43,105436,0,0.069445942,0.343930351,0.0,1
Portfolio,OSQP,optimal,0.356319932,250,-6.178720655345337,43,105436,0,0.07398579599999999,0.282334136,0.0,1
Portfolio,OSQP,optimal,0.321768918,275,-5.866287792536148,43,105436,0,0.035916661,0.285852257,0.0,1
Portfolio,OSQP,optimal,0.47297862700000004,275,-6.37718810029696,52,150904,0,0.068147529,0.40483109799999994,0.0,1
Portfolio,OSQP,optimal,0.45847087799999997,250,-5.7262046138156535,52,150904,0,0.074395184,0.38407569399999997,0.0,1
Portfolio,OSQP,optimal,0.42250605799999996,225,-6.503993836964308,52,150904,0,0.06879098,0.35371507799999996,0.0,1
Portfolio,OSQP,optimal,0.615570096,300,-5.810693993310325,52,150904,0,0.126669305,0.488900791,0.0,1
Portfolio,OSQP,optimal,0.38961964,200,-6.912274441719313,52,150904,0,0.068085175,0.321534465,0.0,1
Portfolio,OSQP,optimal,0.569211351,225,-7.1780930133029806,52,150904,0,0.14559465,0.42361670100000004,0.0,1
Portfolio,OSQP,optimal,0.46824670799999996,275,-5.010813946344637,52,150904,0,0.067964984,0.400281724,0.0,1
Portfolio,OSQP,optimal,0.44801001700000004,250,-6.602289428127269,52,150904,0,0.05498291,0.39302710700000004,0.0,1
Portfolio,OSQP,optimal,0.5166344860000001,250,-7.834530883207124,52,150904,0,0.096288447,0.420346039,0.0,1
Portfolio,OSQP,optimal,0.473351377,225,-6.530956109577856,52,150904,0,0.09685927800000001,0.37649209899999997,0.0,1
Portfolio,OSQP,optimal,0.768384747,300,-7.890204087862589,65,230880,0,0.123249438,0.6451353089999999,0.0,1
Portfolio,OSQP,optimal,0.6771430740000001,275,-8.384856711022433,65,230880,0,0.103443599,0.573699475,0.0,1
Portfolio,OSQP,optimal,0.858646427,350,-6.441894106894921,65,230880,0,0.104430311,0.7542161159999999,0.0,1
Portfolio,OSQP,optimal,0.707658694,250,-7.1242865499970565,65,230880,0,0.10661788,0.601040814,0.0,1
Portfolio,OSQP,optimal,0.725332327,300,-5.617432433134319,65,230880,0,0.092901286,0.632431041,0.0,1
Portfolio,OSQP,optimal,0.6065944120000001,175,-8.198838402856348,65,230880,0,0.107660939,0.49893347299999996,0.0,1
Portfolio,OSQP,optimal,0.7410726400000001,275,-7.679247349520095,65,230880,0,0.089950826,0.651121814,0.0,1
Portfolio,OSQP,optimal,0.7462341429999999,275,-6.025843365448654,65,230880,0,0.11631450900000001,0.629919634,0.0,1
Portfolio,OSQP,optimal,0.598859237,200,-7.807439483617128,65,230880,0,0.114808564,0.484050673,0.0,1
Portfolio,OSQP,optimal,0.7730273540000001,275,-6.2050515575385115,65,230880,0,0.094949159,0.678078195,0.0,1
Portfolio,OSQP,optimal,1.5877554269999998,275,-7.472286945073563,80,344160,0,0.487481405,1.100274022,0.0,1
Portfolio,OSQP,optimal,1.4450496869999998,275,-8.598205485040445,80,344160,0,0.19846852199999998,1.246581165,0.0,1
Portfolio,OSQP,optimal,1.353049665,225,-9.255957742639179,80,344160,0,0.455015189,0.898034476,0.0,1
Portfolio,OSQP,optimal,0.991645845,200,-9.694577398765881,80,344160,0,0.341932616,0.649713229,0.0,1
Portfolio,OSQP,optimal,2.126368147,350,-7.96014014738352,80,344160,0,0.85924878,1.267119367,0.0,1
Portfolio,OSQP,optimal,1.6035183990000001,300,-6.92798852580659,80,344160,0,0.440396267,1.163122132,0.0,1
Portfolio,OSQP,optimal,1.294885874,350,-7.772736614837589,80,344160,0,0.14668230699999998,1.148203567,0.0,1
Portfolio,OSQP,optimal,1.62369739,300,-8.268490441486561,80,344160,0,0.404106608,1.219590782,0.0,1
Portfolio,OSQP,optimal,1.6104358199999995,250,-6.3315989421357175,80,344160,0,0.546370014,1.064065806,0.0,1
Portfolio,OSQP,optimal,1.609438283,225,-7.9926114229977845,80,344160,0,0.6541614139999999,0.9552768690000001,0.0,1
Portfolio,OSQP,optimal,1.805039244,225,-7.593863196248372,99,519948,0,0.39964116899999996,1.405398075,0.0,1
Portfolio,OSQP,optimal,2.653846679,400,-8.638983628823661,99,519948,0,0.605271557,2.048575122,0.0,1
Portfolio,OSQP,optimal,2.7422239489999995,350,-8.754849400196854,99,519948,0,0.859626613,1.882597336,0.0,1
Portfolio,OSQP,optimal,1.9653871369999998,250,-9.891432253052196,99,519948,0,0.41322877700000005,1.55215836,0.0,1
Portfolio,OSQP,optimal,2.350434523,350,-9.970001586400349,99,519948,0,0.487320167,1.8631143559999999,0.0,1
Portfolio,OSQP,optimal,2.0121403630000003,225,-8.058790309572467,99,519948,0,0.612661896,1.3994784669999998,0.0,1
Portfolio,OSQP,optimal,2.1121026030000003,275,-9.395879848040801,99,519948,0,0.44344806600000003,1.6686545369999999,0.0,1
Portfolio,OSQP,optimal,2.297822799,275,-8.430922456152087,99,519948,0,0.623485681,1.6743371180000002,0.0,1
Portfolio,OSQP,optimal,2.5931071570000004,350,-8.836985053019383,99,519948,0,0.600245404,1.992861753,0.0,1
Portfolio,OSQP,optimal,2.216515955,325,-11.662885119876751,99,519948,0,0.348233248,1.8682827069999999,0.0,1
Portfolio,OSQP,optimal,2.9043677910000003,275,-10.24672874647426,124,806248,0,0.471910824,2.432456967,0.0,1
Portfolio,OSQP,optimal,3.5548248630000003,275,-9.524702307436511,124,806248,0,1.15925499,2.395569873,0.0,1
Portfolio,OSQP,optimal,3.339817743,225,-11.29236668991327,124,806248,0,1.2863273709999998,2.0534903719999997,0.0,1
Portfolio,OSQP,optimal,3.2258039710000004,300,-10.531882237393717,124,806248,0,0.6843755659999999,2.541428405,0.0,1
Portfolio,OSQP,optimal,3.5942448189999996,300,-9.996707863270023,124,806248,0,1.0002570929999999,2.593987726,0.0,1
Portfolio,OSQP,optimal,2.560555757,175,-9.68531658310658,124,806248,0,0.855937196,1.704618561,0.0,1
Portfolio,OSQP,optimal,3.020337023,225,-10.159265891469246,124,806248,0,0.96315188,2.0571851430000003,0.0,1
Portfolio,OSQP,optimal,3.2097084660000004,250,-11.9912693455835,124,806248,0,0.977774533,2.231933933,0.0,1
Portfolio,OSQP,optimal,3.706761916,300,-10.207266878465603,124,806248,0,1.184067514,2.522694402,0.0,1
Portfolio,OSQP,optimal,3.3103603660000003,275,-7.194224679778973,124,806248,0,0.8238043209999999,2.486556045,0.0,1
Portfolio,OSQP,optimal,5.553741358,275,-12.647010602679567,154,1232308,0,1.191701214,4.362040144,0.0,1
Portfolio,OSQP,optimal,5.725002053000001,300,-7.230374098834628,154,1232308,0,1.6121136740000002,4.112888379,0.0,1
Portfolio,OSQP,optimal,5.597023173999999,275,-11.182692367805084,154,1232308,0,1.793394634,3.80362854,0.0,1
Portfolio,OSQP,optimal,4.956553906,250,-11.803786646842086,154,1232308,0,1.221975003,3.734578903,0.0,1
Portfolio,OSQP,optimal,4.573898057,225,-8.091692718502204,154,1232308,0,1.13969391,3.434204147,0.0,1
Portfolio,OSQP,optimal,6.166894107,425,-11.709310759723802,154,1232308,0,0.732225221,5.434668886,0.0,1
Portfolio,OSQP,optimal,4.834330092,275,-12.458233614592393,154,1232308,0,1.031955792,3.8023742999999994,0.0,1
Portfolio,OSQP,optimal,6.823407380000001,350,-10.809261722669254,154,1232308,0,2.12192874,4.70147864,0.0,1
Portfolio,OSQP,optimal,4.585728723,225,-11.236656734513948,154,1232308,0,1.0910727120000001,3.4946560110000005,0.0,1
Portfolio,OSQP,optimal,6.301479662,350,-9.972917263152297,154,1232308,0,1.621315041,4.680164621,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.015282408,150,-2.7199570735315324,10,8020,0,0.00289472,0.012387688,0.0,1
Portfolio,OSQP,optimal,0.026209009999999998,300,-3.645195384457535,10,8020,0,0.002898664,0.023310346,0.0,0
Portfolio,OSQP,optimal,0.01504403,150,-2.9538264540694428,10,8020,0,0.002895081,0.012148949,0.0,1
Portfolio,OSQP,optimal,0.020928987,225,-3.451643133315864,10,8020,0,0.002926205,0.018002782,0.0,1
Portfolio,OSQP,optimal,0.016977689,175,-3.9635807463957025,10,8020,0,0.002896785,0.014080904,0.0,1
Portfolio,OSQP,optimal,0.014472431,175,-2.85991767452343,10,8020,0,0.002413604,0.012058827,0.0,1
Portfolio,OSQP,optimal,0.015164719,150,-3.297858698494935,10,8020,0,0.002891894,0.012272825,0.0,1
Portfolio,OSQP,optimal,0.016279669,200,-4.143779007139985,10,8020,0,0.002486677,0.013792992,0.0,1
Portfolio,OSQP,optimal,0.015116839,150,-2.8004510416959705,10,8020,0,0.002882917,0.012233922,0.0,1
Portfolio,OSQP,optimal,0.018835697000000002,200,-3.414270588200318,10,8020,0,0.002880078,0.015955619,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.027536646,225,-3.0139266124058715,12,10824,0,0.00387484,0.023661806,0.0,1
Portfolio,OSQP,optimal,0.022347045,175,-2.9179615542553132,12,10824,0,0.003821603,0.018525442,0.0,1
Portfolio,OSQP,optimal,0.022399663,175,-4.607634718686798,12,10824,0,0.00382175,0.018577913,0.0,1
Portfolio,OSQP,optimal,0.027651487000000002,225,-3.2177823842446944,12,10824,0,0.003838059,0.023813428,0.0,1
Portfolio,OSQP,optimal,0.017163099,125,-3.0281677565180143,12,10824,0,0.003846156,0.013316943,0.0,1
Portfolio,OSQP,optimal,0.019828882,150,-3.405670503774594,12,10824,0,0.003848564,0.015980318,0.0,1
Portfolio,OSQP,optimal,0.02962704,250,-3.984405356176736,12,10824,0,0.003858468,0.025768572,0.0,1
Portfolio,OSQP,optimal,0.022415582000000003,175,-3.706049841041834,12,10824,0,0.003867014,0.018548568,0.0,1
Portfolio,OSQP,optimal,0.024890212999999998,225,-3.472449585933661,12,10824,0,0.004593878,0.020296335,0.0,1
Portfolio,OSQP,optimal,0.018199911,150,-4.175793003952065,12,10824,0,0.004567927,0.013631984,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,2.9043677910000003,275,-10.24672874647426,124,806248,0,0.471910824,2.4324569670000002,0.0,1
Portfolio,OSQP,optimal,3.554824863,275,-9.524702307436511,124,806248,0,1.15925499,2.395569873,0.0,1
Portfolio,OSQP,optimal,3.3398177430000002,225,-11.29236668991327,124,806248,0,1.286327371,2.053490372,0.0,1
Portfolio,OSQP,optimal,3.225803971,300,-10.531882237393718,124,806248,0,0.684375566,2.541428405,0.0,1
Portfolio,OSQP,optimal,3.594244819,300,-9.996707863270025,124,806248,0,1.000257093,2.593987726,0.0,1
Portfolio,OSQP,optimal,2.560555757,175,-9.68531658310658,124,806248,0,0.855937196,1.704618561,0.0,1
Portfolio,OSQP,optimal,3.0203370229999997,225,-10.159265891469246,124,806248,0,0.96315188,2.057185143,0.0,1
Portfolio,OSQP,optimal,3.209708466,250,-11.9912693455835,124,806248,0,0.977774533,2.231933933,0.0,1
Portfolio,OSQP,optimal,3.706761916,300,-10.207266878465605,124,806248,0,1.184067514,2.522694402,0.0,1
Portfolio,OSQP,optimal,3.310360366,275,-7.194224679778972,124,806248,0,0.823804321,2.486556045,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.041152362,200,-4.955882621823618,14,14028,0,0.00494767,0.036204692,0.0,1
Portfolio,OSQP,optimal,0.028666105,175,-3.1475404034238705,14,14028,0,0.004997159,0.023668946,0.0,1
Portfolio,OSQP,optimal,0.025390149,150,-3.1101326581344875,14,14028,0,0.00501548,0.020374669,0.0,1
Portfolio,OSQP,optimal,0.038345856,200,-3.8878916332659657,14,14028,0,0.015052435,0.023293421,0.0,1
Portfolio,OSQP,optimal,0.047568889,300,-3.277529341308483,14,14028,0,0.005018209,0.04255068,0.0,1
Portfolio,OSQP,optimal,0.028875231,175,-2.856349089770224,14,14028,0,0.004964253,0.023910978,0.0,1
Portfolio,OSQP,optimal,0.040433035,250,-3.058684473201446,14,14028,0,0.004473739,0.035959296,0.0,1
Portfolio,OSQP,optimal,0.025643757000000003,150,-3.9065654056274983,14,14028,0,0.005043456,0.020600301,0.0,1
Portfolio,OSQP,optimal,0.041462902999999995,275,-3.6578299938381624,14,14028,0,0.005049052,0.036413851,0.0,1
Portfolio,OSQP,optimal,0.035188,225,-3.11739986170296,14,14028,0,0.005053389,0.030134611,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,5.553741358,275,-12.647010602679567,154,1232308,0,1.191701214,4.362040144,0.0,1
Portfolio,OSQP,optimal,5.725002053000001,300,-7.230374098834628,154,1232308,0,1.6121136740000002,4.112888379,0.0,1
Portfolio,OSQP,optimal,5.597023174,275,-11.182692367805082,154,1232308,0,1.793394634,3.80362854,0.0,1
Portfolio,OSQP,optimal,4.956553906,250,-11.803786646842084,154,1232308,0,1.221975003,3.734578903,0.0,1
Portfolio,OSQP,optimal,4.573898057,225,-8.091692718502204,154,1232308,0,1.13969391,3.434204147,0.0,1
Portfolio,OSQP,optimal,6.166894107,425,-11.709310759723799,154,1232308,0,0.732225221,5.434668886,0.0,1
Portfolio,OSQP,optimal,4.834330092,275,-12.458233614592391,154,1232308,0,1.031955792,3.8023743,0.0,1
Portfolio,OSQP,optimal,6.823407380000001,350,-10.809261722669254,154,1232308,0,2.12192874,4.70147864,0.0,1
Portfolio,OSQP,optimal,4.585728723,225,-11.236656734513947,154,1232308,0,1.091072712,3.494656011,0.0,1
Portfolio,OSQP,optimal,6.301479662,350,-9.972917263152295,154,1232308,0,1.621315041,4.680164621,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.039206311,200,-2.6912398494701795,16,17632,0,0.006138499,0.033067812,0.0,1
Portfolio,OSQP,optimal,0.038413473,225,-4.722558670285152,16,17632,0,0.005558347,0.032855126,0.0,1
Portfolio,OSQP,optimal,0.043116922,225,-3.4178605098185693,16,17632,0,0.006125716,0.036991206,0.0,1
Portfolio,OSQP,optimal,0.031304757,175,-3.712627204183013,16,17632,0,0.005595379,0.025709378,0.0,1
Portfolio,OSQP,optimal,0.046966463,250,-3.5517042630548525,16,17632,0,0.006171455,0.040795008,0.0,1
Portfolio,OSQP,optimal,0.042975203999999996,225,-3.4090847456673585,16,17632,0,0.006156904,0.0368183,0.0,1
Portfolio,OSQP,optimal,0.035177775,175,-3.904441970610904,16,17632,0,0.006130838,0.029046937,0.0,1
Portfolio,OSQP,optimal,0.031356024999999996,175,-4.387889579991735,16,17632,0,0.00551122,0.025844805,0.0,1
Portfolio,OSQP,optimal,0.046878333,250,-3.4517374849456437,16,17632,0,0.006112487,0.040765846,0.0,1
Portfolio,OSQP,optimal,0.03911012,200,-3.73535756647311,16,17632,0,0.006156008,0.032954112,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.07379082199999999,275,-4.070883181492171,20,26040,0,0.009142507,0.064648315,0.0,1
Portfolio,OSQP,optimal,0.028775625000000003,100,-3.8179382544969322,20,26040,0,0.007723045,0.02105258,0.0,1
Portfolio,OSQP,optimal,0.048923077,200,-3.8000843949533207,20,26040,0,0.007730423,0.041192654,0.0,1
Portfolio,OSQP,optimal,0.068765401,250,-4.400488873952816,20,26040,0,0.009129307,0.059636094,0.0,1
Portfolio,OSQP,optimal,0.068644816,250,-3.6917337288015637,20,26040,0,0.009115699,0.059529117,0.0,1
Portfolio,OSQP,optimal,0.051391986,175,-3.885038265208477,20,26040,0,0.009099101,0.042292885,0.0,1
Portfolio,OSQP,optimal,0.063132483,225,-4.189563283688252,20,26040,0,0.009121176,0.054011307,0.0,1
Portfolio,OSQP,optimal,0.057120639,200,-3.748688710886012,20,26040,0,0.009039836,0.048080803,0.0,1
Portfolio,OSQP,optimal,0.074176005,275,-4.419933535259157,20,26040,0,0.009073897,0.065102108,0.0,1
Portfolio,OSQP,optimal,0.062982751,225,-4.231550165286938,20,26040,0,0.009078808,0.053903943,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.081850008,250,-4.173938527608308,24,36048,0,0.010379871,0.071470137,0.0,1
Portfolio,OSQP,optimal,0.115749055,375,-4.349803383837412,24,36048,0,0.010380505,0.10536855,0.0,1
Portfolio,OSQP,optimal,0.10985402100000001,300,-4.898225872530243,24,36048,0,0.012244713,0.097609308,0.0,1
Portfolio,OSQP,optimal,0.086641109,225,-4.483993175044312,24,36048,0,0.012285695,0.074355414,0.0,1
Portfolio,OSQP,optimal,0.086588525,225,-4.403670322674101,24,36048,0,0.0122916,0.074296925,0.0,1
Portfolio,OSQP,optimal,0.09432687899999999,250,-4.820636888202478,24,36048,0,0.012230811,0.082096068,0.0,1
Portfolio,OSQP,optimal,0.084211137,225,-3.989228364814171,24,36048,0,0.012250415,0.071960722,0.0,1
Portfolio,OSQP,optimal,0.10934891599999999,300,-3.9259949209750156,24,36048,0,0.012230544,0.097118372,0.0,1
Portfolio,OSQP,optimal,0.08565112999999999,225,-4.866588746246493,24,36048,0,0.012269704,0.073381426,0.0,1
Portfolio,OSQP,optimal,0.085818481,225,-5.720060460097059,24,36048,0,0.012291355,0.073527126,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.155296496,275,-3.722523280386431,28,47656,0,0.018207015,0.137089481,0.0,1
Portfolio,OSQP,optimal,0.241510048,425,-6.30310869743859,28,47656,0,0.018457951,0.223052097,0.0,0
Portfolio,OSQP,optimal,0.179398401,300,-4.678129068298867,28,47656,0,0.018177841,0.16122056,0.0,1
Portfolio,OSQP,optimal,0.14665317,200,-5.465943708878179,28,47656,0,0.015261454,0.131391716,0.0,1
Portfolio,OSQP,optimal,0.101365436,150,-4.469667029939851,28,47656,0,0.018246887,0.083118549,0.0,1
Portfolio,OSQP,optimal,0.11484280000000001,175,-4.820342614466889,28,47656,0,0.018224792,0.096618008,0.0,1
Portfolio,OSQP,optimal,0.127731095,200,-5.33784982258747,28,47656,0,0.018317697,0.109413398,0.0,1
Portfolio,OSQP,optimal,0.19330889,325,-3.279302302069147,28,47656,0,0.018299784,0.175009106,0.0,1
Portfolio,OSQP,optimal,0.114759267,175,-4.9338818521777865,28,47656,0,0.018447892,0.096311375,0.0,1
Portfolio,OSQP,optimal,0.14678960200000002,200,-4.596701987120283,28,47656,0,0.015773007,0.131016595,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.291600528,275,-5.487465004749018,35,71820,0,0.044270004,0.247330524,0.0,1
Portfolio,OSQP,optimal,0.19232572,275,-4.732817485527094,35,71820,0,0.023842625,0.168483095,0.0,1
Portfolio,OSQP,optimal,0.17877116099999998,250,-6.041582963669265,35,71820,0,0.02461923,0.154151931,0.0,1
Portfolio,OSQP,optimal,0.164754798,225,-4.237057367686147,35,71820,0,0.024225778,0.14052902,0.0,1
Portfolio,OSQP,optimal,0.290876762,250,-5.517607470640602,35,71820,0,0.054696016,0.236180746,0.0,1
Portfolio,OSQP,optimal,0.192548516,275,-6.056349083187274,35,71820,0,0.02404888,0.168499636,0.0,1
Portfolio,OSQP,optimal,0.220128677,300,-5.063245124286318,35,71820,0,0.024079519,0.196049158,0.0,1
Portfolio,OSQP,optimal,0.204842435,150,-5.091836768001207,35,71820,0,0.044598998,0.160243437,0.0,1
Portfolio,OSQP,optimal,0.393401317,375,-5.237515956908205,35,71820,0,0.044663915,0.348737402,0.0,1
Portfolio,OSQP,optimal,0.149360083,200,-6.584010996731457,35,71820,0,0.024440432,0.124919651,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.276455833,225,-6.6646207183146045,43,105436,0,0.03695255,0.239503283,0.0,1
Portfolio,OSQP,optimal,0.46466696399999996,275,-7.201188283871639,43,105436,0,0.077638609,0.387028355,0.0,1
Portfolio,OSQP,optimal,0.31318266100000003,250,-4.9474993873531705,43,105436,0,0.036597044,0.276585617,0.0,1
Portfolio,OSQP,optimal,0.348100711,275,-6.036728751042968,43,105436,0,0.036869523,0.311231188,0.0,1
Portfolio,OSQP,optimal,0.35736228800000003,250,-4.9528277477816145,43,105436,0,0.076069702,0.281292586,0.0,1
Portfolio,OSQP,optimal,0.40123100700000003,225,-5.980642525148563,43,105436,0,0.085719188,0.315511819,0.0,1
Portfolio,OSQP,optimal,0.385116974,325,-5.955497531657627,43,105436,0,0.03737328,0.347743694,0.0,1
Portfolio,OSQP,optimal,0.413376293,250,-7.276384981381807,43,105436,0,0.069445942,0.343930351,0.0,1
Portfolio,OSQP,optimal,0.356319932,250,-6.178720655345337,43,105436,0,0.073985796,0.282334136,0.0,1
Portfolio,OSQP,optimal,0.321768918,275,-5.866287792536147,43,105436,0,0.035916661,0.285852257,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.005255818000000001,175,-3.79355585609207,5,2760,0,0.001640884,0.003614934,0.0,1
Portfolio,OSQP,optimal,0.003623097,100,-2.9574049835264478,5,2760,0,0.001550774,0.002072323,0.0,1
Portfolio,OSQP,optimal,0.004626962,150,-2.4206679320606064,5,2760,0,0.001548828,0.003078134,0.0,1
Portfolio,OSQP,optimal,0.0056015990000000005,200,-2.108605860912272,5,2760,0,0.00154197,0.004059629,0.0,1
Portfolio,OSQP,optimal,0.004703196,150,-3.1308952399865544,5,2760,0,0.001561318,0.003141878,0.0,1
Portfolio,OSQP,optimal,0.004140879,125,-2.929271095450732,5,2760,0,0.00155743,0.002583449,0.0,1
Portfolio,OSQP,optimal,0.005201738,175,-2.996952125387765,5,2760,0,0.001570271,0.003631467,0.0,1
Portfolio,OSQP,optimal,0.0046233490000000006,150,-2.371694511990295,5,2760,0,0.001541275,0.003082074,0.0,1
Portfolio,OSQP,optimal,0.0046290969999999996,150,-2.342936114770266,5,2760,0,0.001566524,0.003062573,0.0,1
Portfolio,OSQP,optimal,0.004131887,125,-2.774886916447004,5,2760,0,0.001552966,0.002578921,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.472978627,275,-6.3771881002969595,52,150904,0,0.068147529,0.404831098,0.0,1
Portfolio,OSQP,optimal,0.458470878,250,-5.7262046138156535,52,150904,0,0.074395184,0.384075694,0.0,1
Portfolio,OSQP,optimal,0.422506058,225,-6.503993836964308,52,150904,0,0.06879098,0.353715078,0.0,1
Portfolio,OSQP,optimal,0.615570096,300,-5.810693993310325,52,150904,0,0.126669305,0.488900791,0.0,1
Portfolio,OSQP,optimal,0.38961964,200,-6.912274441719312,52,150904,0,0.068085175,0.321534465,0.0,1
Portfolio,OSQP,optimal,0.569211351,225,-7.17809301330298,52,150904,0,0.14559465,0.423616701,0.0,1
Portfolio,OSQP,optimal,0.468246708,275,-5.010813946344636,52,150904,0,0.067964984,0.400281724,0.0,1
Portfolio,OSQP,optimal,0.448010017,250,-6.602289428127269,52,150904,0,0.05498291,0.393027107,0.0,1
Portfolio,OSQP,optimal,0.5166344860000001,250,-7.834530883207124,52,150904,0,0.096288447,0.420346039,0.0,1
Portfolio,OSQP,optimal,0.473351377,225,-6.530956109577856,52,150904,0,0.096859278,0.376492099,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.009536003000000001,275,-3.821140978802578,6,3612,0,0.002106508,0.007429495,0.0,1
Portfolio,OSQP,optimal,0.006297298,175,-2.493493980185419,6,3612,0,0.001865371,0.004431927,0.0,1
Portfolio,OSQP,optimal,0.007537477,200,-2.287703546063288,6,3612,0,0.002128756,0.005408721,0.0,1
Portfolio,OSQP,optimal,0.0055814869999999996,150,-2.0728340533842973,6,3612,0,0.001875634,0.003705853,0.0,1
Portfolio,OSQP,optimal,0.006133806,175,-3.5717004657018157,6,3612,0,0.001866378,0.004267428,0.0,1
Portfolio,OSQP,optimal,0.007005064,175,-3.288747138604091,6,3612,0,0.002119508,0.004885556,0.0,1
Portfolio,OSQP,optimal,0.007510936,200,-2.4946053782784454,6,3612,0,0.002101558,0.005409378,0.0,1
Portfolio,OSQP,optimal,0.006893867,175,-3.315992007264709,6,3612,0,0.00209937,0.004794497,0.0,1
Portfolio,OSQP,optimal,0.0061893,150,-3.113697044987462,6,3612,0,0.002107838,0.004081462,0.0,1
Portfolio,OSQP,optimal,0.006236729,150,-2.7592362416351617,6,3612,0,0.002099385,0.004137344,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.768384747,300,-7.890204087862589,65,230880,0,0.123249438,0.645135309,0.0,1
Portfolio,OSQP,optimal,0.677143074,275,-8.384856711022433,65,230880,0,0.103443599,0.573699475,0.0,1
Portfolio,OSQP,optimal,0.858646427,350,-6.441894106894921,65,230880,0,0.104430311,0.754216116,0.0,1
Portfolio,OSQP,optimal,0.707658694,250,-7.1242865499970565,65,230880,0,0.10661788,0.601040814,0.0,1
Portfolio,OSQP,optimal,0.725332327,300,-5.617432433134319,65,230880,0,0.092901286,0.632431041,0.0,1
Portfolio,OSQP,optimal,0.606594412,175,-8.198838402856348,65,230880,0,0.107660939,0.498933473,0.0,1
Portfolio,OSQP,optimal,0.7410726400000001,275,-7.679247349520095,65,230880,0,0.089950826,0.651121814,0.0,1
Portfolio,OSQP,optimal,0.7462341429999999,275,-6.025843365448654,65,230880,0,0.116314509,0.629919634,0.0,1
Portfolio,OSQP,optimal,0.598859237,200,-7.807439483617127,65,230880,0,0.114808564,0.484050673,0.0,1
Portfolio,OSQP,optimal,0.773027354,275,-6.205051557538511,65,230880,0,0.094949159,0.678078195,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.00896547,175,-3.3065742713465656,7,4564,0,0.002874346,0.006091124,0.0,1
Portfolio,OSQP,optimal,0.0073845149999999995,150,-2.749030817525601,7,4564,0,0.002609911,0.004774604,0.0,1
Portfolio,OSQP,optimal,0.012314626,275,-2.7115525427733553,7,4564,0,0.002869312,0.009445314,0.0,1
Portfolio,OSQP,optimal,0.008095629,150,-2.7653123369360726,7,4564,0,0.00285663,0.005238999,0.0,1
Portfolio,OSQP,optimal,0.007697915,150,-2.5552842952085077,7,4564,0,0.00258834,0.005109575,0.0,1
Portfolio,OSQP,optimal,0.012391811,275,-3.1541112249578718,7,4564,0,0.002833175,0.009558636,0.0,0
Portfolio,OSQP,optimal,0.007827038,175,-3.7063239849991314,7,4564,0,0.002468152,0.005358886,0.0,1
Portfolio,OSQP,optimal,0.012122797,275,-2.9154067209614154,7,4564,0,0.002852077,0.00927072,0.0,1
Portfolio,OSQP,optimal,0.007151776,125,-2.5018516315070873,7,4564,0,0.002856606,0.00429517,0.0,1
Portfolio,OSQP,optimal,0.008098731,150,-2.7907426509058952,7,4564,0,0.00284608,0.005252651,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.009630727,175,-2.864884909904184,8,5616,0,0.002731265,0.006899462,0.0,1
Portfolio,OSQP,optimal,0.008768964,150,-3.5063722792086875,8,5616,0,0.002686135,0.006082829,0.0,1
Portfolio,OSQP,optimal,0.010767780999999999,200,-3.1186394105034836,8,5616,0,0.002684282,0.008083499,0.0,1
Portfolio,OSQP,optimal,0.008693062,150,-2.911520741063348,8,5616,0,0.002703389,0.005989673,0.0,1
Portfolio,OSQP,optimal,0.008900494,150,-4.193756771874624,8,5616,0,0.002897776,0.006002718,0.0,1
Portfolio,OSQP,optimal,0.008815328,150,-2.481507465184439,8,5616,0,0.002695501,0.006119827,0.0,1
Portfolio,OSQP,optimal,0.012131163,225,-2.798322250740963,8,5616,0,0.003127785,0.009003378,0.0,1
Portfolio,OSQP,optimal,0.009871852,175,-2.95810359769334,8,5616,0,0.002913108,0.006958744,0.0,1
Portfolio,OSQP,optimal,0.008902102,150,-2.584754782532001,8,5616,0,0.003659582,0.00524252,0.0,1
Portfolio,OSQP,optimal,0.012180994,250,-2.810684702115732,8,5616,0,0.003534433,0.008646561,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,1.587755427,275,-7.472286945073563,80,344160,0,0.487481405,1.100274022,0.0,1
Portfolio,OSQP,optimal,1.445049687,275,-8.598205485040445,80,344160,0,0.198468522,1.246581165,0.0,1
Portfolio,OSQP,optimal,1.353049665,225,-9.25595774263918,80,344160,0,0.455015189,0.898034476,0.0,1
Portfolio,OSQP,optimal,0.991645845,200,-9.694577398765881,80,344160,0,0.341932616,0.649713229,0.0,1
Portfolio,OSQP,optimal,2.126368147,350,-7.96014014738352,80,344160,0,0.85924878,1.267119367,0.0,1
Portfolio,OSQP,optimal,1.603518399,300,-6.92798852580659,80,344160,0,0.440396267,1.163122132,0.0,1
Portfolio,OSQP,optimal,1.294885874,350,-7.772736614837589,80,344160,0,0.146682307,1.148203567,0.0,1
Portfolio,OSQP,optimal,1.62369739,300,-8.268490441486561,80,344160,0,0.404106608,1.219590782,0.0,1
Portfolio,OSQP,optimal,1.6104358199999997,250,-6.331598942135717,80,344160,0,0.546370014,1.064065806,0.0,1
Portfolio,OSQP,optimal,1.609438283,225,-7.992611422997785,80,344160,0,0.654161414,0.955276869,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,0.012789016,150,-2.70787811717943,9,6768,0,0.002451871,0.010337145,0.0,1
Portfolio,OSQP,optimal,0.014360714,200,-3.0669047505704254,9,6768,0,0.002666098,0.011694616,0.0,1
Portfolio,OSQP,optimal,0.017281277,250,-2.558371554164594,9,6768,0,0.002695742,0.014585535,0.0,1
Portfolio,OSQP,optimal,0.01611791,200,-2.31037346632466,9,6768,0,0.002450045,0.013667865,0.0,1
Portfolio,OSQP,optimal,0.023950293,375,-2.5209012578178758,9,6768,0,0.002674435,0.021275858,0.0,1
Portfolio,OSQP,optimal,0.020844045,275,-3.013984621745549,9,6768,0,0.002457315,0.01838673,0.0,1
Portfolio,OSQP,optimal,0.008598888,100,-3.0138152961370586,9,6768,0,0.002642423,0.005956465,0.0,1
Portfolio,OSQP,optimal,0.014452991,225,-2.8279059205623853,9,6768,0,0.002764611,0.01168838,0.0,1
Portfolio,OSQP,optimal,0.015955859,200,-3.5222921818964186,9,6768,0,0.002466084,0.013489775,0.0,1
Portfolio,OSQP,optimal,0.012999726,200,-2.787580268401913,9,6768,0,0.002780316,0.01021941,0.0,1


==> data/results/benchmark_problems/OSQP/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP,optimal,1.805039244,225,-7.593863196248372,99,519948,0,0.399641169,1.405398075,0.0,1
Portfolio,OSQP,optimal,2.653846679,400,-8.63898362882366,99,519948,0,0.605271557,2.048575122,0.0,1
Portfolio,OSQP,optimal,2.742223949,350,-8.754849400196854,99,519948,0,0.859626613,1.882597336,0.0,1
Portfolio,OSQP,optimal,1.965387137,250,-9.891432253052196,99,519948,0,0.413228777,1.55215836,0.0,1
Portfolio,OSQP,optimal,2.350434523,350,-9.970001586400347,99,519948,0,0.487320167,1.863114356,0.0,1
Portfolio,OSQP,optimal,2.012140363,225,-8.058790309572467,99,519948,0,0.612661896,1.399478467,0.0,1
Portfolio,OSQP,optimal,2.1121026030000003,275,-9.3958798480408,99,519948,0,0.443448066,1.668654537,0.0,1
Portfolio,OSQP,optimal,2.297822799,275,-8.430922456152087,99,519948,0,0.623485681,1.674337118,0.0,1
Portfolio,OSQP,optimal,2.5931071570000004,350,-8.836985053019383,99,519948,0,0.600245404,1.9928617530000001,0.0,1
Portfolio,OSQP,optimal,2.216515955,325,-11.662885119876751,99,519948,0,0.348233248,1.868282707,0.0,1


==> data/results/benchmark_problems/OSQP/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.0010925999999999998,375,-0.3999818072731968,10,178,0,0.000183723,0.000908877,0.0,1
Random QP,OSQP,optimal,0.000626754,175,3.068949818583847,10,186,0,0.000194309,0.000432445,0.0,1
Random QP,OSQP,optimal,0.000414753,100,10.329181180608604,10,180,0,0.000171339,0.000243414,0.0,0
Random QP,OSQP,optimal,0.000528631,150,8.043417493043506,10,178,0,0.000162049,0.00036658199999999995,0.0,1
Random QP,OSQP,optimal,0.00057125,150,-3.7972661179988383,10,182,0,0.000203608,0.00036764199999999995,0.0,0
Random QP,OSQP,optimal,0.0009002470000000002,300,2.8433469495435864,10,178,0,0.000162876,0.000737371,0.0,1
Random QP,OSQP,optimal,0.000566016,150,-3.058826190062331,10,182,0,0.000200368,0.00036564800000000005,0.0,0
Random QP,OSQP,optimal,0.000354993,75,7.466966545828368,10,176,0,0.00016553799999999999,0.000189455,0.0,0
Random QP,OSQP,optimal,0.000586154,150,1.659144188889765,10,172,0,0.000201005,0.000385149,0.0,2
Random QP,OSQP,optimal,0.000544889,150,2.9891217189897827,10,180,0,0.000192677,0.00035221199999999997,0.0,0
Random QP,OSQP,optimal,0.00049869,125,3.0329880178202844,11,224,0,0.000153997,0.00034469300000000003,0.0,0
Random QP,OSQP,optimal,0.0005686129999999999,150,6.396935897332307,11,218,0,0.000157515,0.00041109800000000004,0.0,0
Random QP,OSQP,optimal,0.000479163,125,1.5999058676841809,11,214,0,0.00014639,0.000332773,0.0,0
Random QP,OSQP,optimal,0.001293584,425,14.480934086730228,11,216,0,0.000155015,0.0011385689999999999,0.0,1
Random QP,OSQP,optimal,0.000704655,200,7.445020440668207,11,224,0,0.000153413,0.000551242,0.0,1
Random QP,OSQP,optimal,0.00049948,125,66.66237070424617,11,212,0,0.000156594,0.000342886,0.0,0
Random QP,OSQP,optimal,0.000605384,175,10.514111387728047,11,218,0,0.000144542,0.000460842,0.0,0
Random QP,OSQP,optimal,0.0009137739999999999,275,3.921167569615379,11,216,0,0.00014627799999999998,0.0007674960000000001,0.0,3
Random QP,OSQP,optimal,0.000615095,175,5.79351527409945,11,208,0,0.000149691,0.000465404,0.0,1
Random QP,OSQP,optimal,0.00055454,150,6.1071104658165964,11,216,0,0.000149171,0.000405369,0.0,0
Random QP,OSQP,optimal,0.000829887,200,6.581614340249213,12,264,0,0.000216767,0.00061312,0.0,1
Random QP,OSQP,optimal,0.000594262,125,0.12691732438290834,12,250,0,0.000200947,0.000393315,0.0,0
Random QP,OSQP,optimal,0.000927048,225,29.312402770803022,12,254,0,0.00021068900000000002,0.000716359,0.0,1
Random QP,OSQP,optimal,0.00088423,225,8.341293065236135,12,258,0,0.00021182200000000002,0.000672408,0.0,1
Random QP,OSQP,optimal,0.001130165,125,7.029506397262455,12,262,0,0.000402581,0.000727584,0.0,0
Random QP,OSQP,optimal,0.0007425410000000001,175,5.969596200693772,12,254,0,0.00020685,0.000535691,0.0,1
Random QP,OSQP,optimal,0.000936346,250,0.4448487950377419,12,250,0,0.00019711400000000002,0.0007392319999999999,0.0,0
Random QP,OSQP,optimal,0.0011616209999999998,200,6.358868375231467,12,258,0,0.00039285300000000003,0.0007687680000000001,0.0,0
Random QP,OSQP,optimal,0.0016946429999999998,475,18.491966382335708,12,258,0,0.00019931400000000002,0.0014953289999999999,0.0,3
Random QP,OSQP,optimal,0.000504234,100,-2.698882211498137,12,254,0,0.00019709,0.000307144,0.0,0
Random QP,OSQP,optimal,0.000988245,225,5.0567675286532525,13,306,0,0.000201531,0.000786714,0.0,0
Random QP,OSQP,optimal,0.000878057,200,0.7706603985905593,13,308,0,0.000201072,0.000676985,0.0,0
Random QP,OSQP,optimal,0.000982463,225,2.235178748640829,13,316,0,0.00018968599999999997,0.0007927769999999999,0.0,1
Random QP,OSQP,optimal,0.0007948110000000001,175,0.6905091621828822,13,302,0,0.000191497,0.000603314,0.0,0
Random QP,OSQP,optimal,0.001272238,325,8.486048174315512,13,296,0,0.000189547,0.001082691,0.0,1
Random QP,OSQP,optimal,0.001031376,250,20.830134820587137,13,302,0,0.000193855,0.000837521,0.0,1
Random QP,OSQP,optimal,0.00071064,150,10.04939268508998,13,304,0,0.000195185,0.000515455,0.0,0
Random QP,OSQP,optimal,0.000597874,125,1.3809537948939428,13,306,0,0.000178547,0.000419327,0.0,0
Random QP,OSQP,optimal,0.001009729,275,13.202617362712244,13,298,0,0.00017104599999999997,0.000838683,0.0,1
Random QP,OSQP,optimal,0.0010480819999999999,275,35.89346362367748,13,304,0,0.000179501,0.0008685810000000001,0.0,1
Random QP,OSQP,optimal,0.0008750860000000001,150,27.862791682415672,15,412,0,0.000253641,0.000621445,0.0,1
Random QP,OSQP,optimal,0.002036617,225,9.804843528651906,15,422,0,0.000425792,0.001610825,0.0,1
Random QP,OSQP,optimal,0.000876742,150,14.368176980519292,15,406,0,0.000247584,0.000629158,0.0,1
Random QP,OSQP,optimal,0.000868093,150,25.263140804106392,15,418,0,0.000248512,0.000619581,0.0,0
Random QP,OSQP,optimal,0.0007640419999999999,125,2.807271101286084,15,412,0,0.000251476,0.000512566,0.0,0
Random QP,OSQP,optimal,0.001071014,200,13.387608800181525,15,408,0,0.00024748099999999997,0.000823533,0.0,1
Random QP,OSQP,optimal,0.0007604280000000001,125,9.876902679255096,15,416,0,0.000245324,0.0005151040000000001,0.0,0
Random QP,OSQP,optimal,0.00098029,175,6.184345523359343,15,410,0,0.000238218,0.000742072,0.0,0
Random QP,OSQP,optimal,0.000991364,225,6.5347032556396565,15,406,0,0.00020062099999999998,0.000790743,0.0,0
Random QP,OSQP,optimal,0.00113184,250,18.91911008908067,15,412,0,0.000203687,0.000928153,0.0,1
Random QP,OSQP,optimal,0.002198826,375,9.447935354798975,18,612,0,0.00033331,0.001865516,0.0,1
Random QP,OSQP,optimal,0.001479366,225,2.539381000027748,18,594,0,0.000323057,0.001156309,0.0,2
Random QP,OSQP,optimal,0.0013507609999999998,200,18.117712991903,18,614,0,0.000327839,0.001022922,0.0,1
Random QP,OSQP,optimal,0.001442935,225,6.457385681200397,18,604,0,0.00031236,0.001130575,0.0,0
Random QP,OSQP,optimal,0.000825648,100,4.216134057906288,18,610,0,0.00031964200000000003,0.000506006,0.0,0
Random QP,OSQP,optimal,0.001105586,150,11.124951086557083,18,612,0,0.000322744,0.000782842,0.0,0
Random QP,OSQP,optimal,0.002079881,250,6.8985895522648155,18,602,0,0.00038901800000000004,0.001690863,0.0,1
Random QP,OSQP,optimal,0.001544901,175,29.94863080213903,18,622,0,0.000400267,0.0011446339999999998,0.0,1
Random QP,OSQP,optimal,0.0014340129999999998,225,-0.6291815628781868,18,594,0,0.000321294,0.0011127189999999999,0.0,0
Random QP,OSQP,optimal,0.002607306,300,11.874183597187223,18,598,0,0.000441472,0.0021658339999999997,0.0,1
Random QP,OSQP,optimal,0.002357885,250,37.500385290560644,23,1002,0,0.0005133480000000001,0.001844537,0.0,1
Random QP,OSQP,optimal,0.001934275,200,24.364180724500237,23,1016,0,0.000476024,0.001458251,0.0,0
Random QP,OSQP,optimal,0.002662473,300,31.582765148568505,23,1032,0,0.000507849,0.002154624,0.0,1
Random QP,OSQP,optimal,0.001808774,175,59.86243055890274,23,1020,0,0.00050922,0.0012995539999999999,0.0,1
Random QP,OSQP,optimal,0.002530725,275,32.94446668904791,23,1022,0,0.000516294,0.002014431,0.0,1
Random QP,OSQP,optimal,0.0027220620000000004,300,17.036194063201357,23,1066,0,0.0005166719999999999,0.00220539,0.0,1
Random QP,OSQP,optimal,0.001959418,200,12.387935898981704,23,1004,0,0.00047901300000000003,0.001480405,0.0,1
Random QP,OSQP,optimal,0.002995979,250,42.47761311127553,23,1034,0,0.0006621330000000001,0.002333846,0.0,1
Random QP,OSQP,optimal,0.002497245,200,51.892439173947956,23,994,0,0.000634185,0.00186306,0.0,1
Random QP,OSQP,optimal,0.0038969890000000004,350,37.75841679677181,23,1016,0,0.000652253,0.003244736,0.0,1
Random QP,OSQP,optimal,0.003882088,300,39.481612867128035,29,1694,0,0.0008252380000000001,0.00305685,0.0,1
Random QP,OSQP,optimal,0.003222461,225,30.59128310426954,29,1694,0,0.00083493,0.002387531,0.0,1
Random QP,OSQP,optimal,0.003382973,250,85.88841455321959,29,1702,0,0.000803199,0.002579774,0.0,1
Random QP,OSQP,optimal,0.004762612,375,58.184982556119564,29,1670,0,0.000833722,0.00392889,0.0,1
Random QP,OSQP,optimal,0.003980174,300,22.89337209794445,29,1672,0,0.00084667,0.003133504,0.0,1
Random QP,OSQP,optimal,0.0032511940000000002,225,36.593081733183276,29,1680,0,0.000840087,0.002411107,0.0,1
Random QP,OSQP,optimal,0.003207839,225,46.76373899419378,29,1688,0,0.0008379980000000001,0.002369841,0.0,1
Random QP,OSQP,optimal,0.004350403,250,18.57160136885994,29,1702,0,0.001060241,0.003290162,0.0,1
Random QP,OSQP,optimal,0.004802875,300,47.52281329865054,29,1664,0,0.001046632,0.003756243,0.0,0
Random QP,OSQP,optimal,0.004521496,350,48.966730954512656,29,1696,0,0.000849666,0.00367183,0.0,1
Random QP,OSQP,optimal,0.011263561000000002,525,86.02730747668743,39,3204,0,0.0019163539999999999,0.009347207,0.0,1
Random QP,OSQP,optimal,0.006720612000000001,250,91.07474183235563,39,3204,0,0.001906862,0.00481375,0.0,1
Random QP,OSQP,optimal,0.008000271,325,105.25202745927895,39,3200,0,0.001882247,0.0061180240000000006,0.0,1
Random QP,OSQP,optimal,0.011700593,550,56.073470245544975,39,3166,0,0.001933069,0.009767524,0.0,1
Random QP,OSQP,optimal,0.007131242,275,49.209810360939855,39,3220,0,0.001914884,0.005216358,0.0,1
Random QP,OSQP,optimal,0.007920360999999999,325,153.69580478022291,39,3160,0,0.0018807820000000001,0.006039579000000001,0.0,1
Random QP,OSQP,optimal,0.008831592,375,82.92435834981801,39,3192,0,0.0018984420000000002,0.00693315,0.0,1
Random QP,OSQP,optimal,0.015578881,800,68.49566453951076,39,3252,0,0.00190878,0.013670101,0.0,3
Random QP,OSQP,optimal,0.010841642,475,124.23393927695531,39,3230,0,0.002129302,0.00871234,0.0,1
Random QP,OSQP,optimal,0.009345878,375,90.57067725979113,39,3226,0,0.002095669,0.0072502090000000005,0.0,1
Random QP,OSQP,optimal,0.013574951000000002,350,180.8946250096447,53,6268,0,0.003466424,0.010108526999999999,0.0,1
Random QP,OSQP,optimal,0.022921581,675,267.7039243469675,53,6208,0,0.003454097,0.019467484,0.0,3
Random QP,OSQP,optimal,0.013841773000000002,350,232.3001008995837,53,6260,0,0.003523516,0.010318256999999999,0.0,1
Random QP,OSQP,optimal,0.015816557,425,235.63386019226985,53,6246,0,0.003453354,0.012363203,0.0,1
Random QP,OSQP,optimal,0.018523115,525,189.15814359531842,53,6126,0,0.0034270570000000003,0.015096058,0.0,1
Random QP,OSQP,optimal,0.012578425,325,214.38783068643392,53,6152,0,0.004316159,0.008262265999999999,0.0,1
Random QP,OSQP,optimal,0.027231208,850,140.0463758076862,53,6178,0,0.004332567,0.022898641,0.0,1
Random QP,OSQP,optimal,0.017202148,475,226.07686297507541,53,6130,0,0.0034173040000000003,0.013784844,0.0,1
Random QP,OSQP,optimal,0.014442377,375,211.6121711339091,53,6166,0,0.003437124,0.011005253000000001,0.0,1
Random QP,OSQP,optimal,0.017239511000000002,475,169.40081675121462,53,6190,0,0.003431902,0.013807608999999998,0.0,1
Random QP,OSQP,optimal,0.038765177000000005,600,350.87821630527463,73,12284,0,0.0074687980000000005,0.031296379,0.0,1
Random QP,OSQP,optimal,0.025036111,325,536.4867813211052,73,12384,0,0.007510203000000001,0.017525908,0.0,1
Random QP,OSQP,optimal,0.032465839,525,245.69066114649561,73,12288,0,0.0073020590000000005,0.02516378,0.0,1
Random QP,OSQP,optimal,0.029329964,400,233.47325062843083,73,12342,0,0.007570785,0.021759179,0.0,1
Random QP,OSQP,optimal,0.039094385,600,225.88253615459308,73,12356,0,0.007520071,0.031574314,0.0,1
Random QP,OSQP,optimal,0.024918352,325,420.35003971072996,73,12384,0,0.00745974,0.017458612,0.0,1
Random QP,OSQP,optimal,0.039077767,600,317.05531663517553,73,12438,0,0.0074773240000000005,0.031600443,0.0,1
Random QP,OSQP,optimal,0.031556738,450,364.1759087303444,73,12406,0,0.007447159,0.024109579,0.0,1
Random QP,OSQP,optimal,0.031084808,500,318.2933937943975,73,12370,0,0.007104767,0.023980041,0.0,1
Random QP,OSQP,optimal,0.035740045,600,516.3601851526789,73,12350,0,0.007139279,0.028600766,0.0,1
Random QP,OSQP,optimal,0.059580702,375,661.7590842193141,103,25576,0,0.02626811,0.033312592,0.0,1
Random QP,OSQP,optimal,0.06699766600000001,500,566.4229861176517,103,25516,0,0.017526866999999998,0.049470799,0.0,1
Random QP,OSQP,optimal,0.07742694,625,1007.4068182233568,103,25482,0,0.017480066000000002,0.059946874000000004,0.0,1
Random QP,OSQP,optimal,0.07656611099999999,600,486.77347272645835,103,25448,0,0.017622716,0.058943395,0.0,1
Random QP,OSQP,optimal,0.083436249,675,934.7594722078028,103,25508,0,0.017586881000000002,0.06584936799999999,0.0,1
Random QP,OSQP,optimal,0.06778793699999999,425,531.9124291911158,103,25530,0,0.031621846,0.036166091000000004,0.0,1
Random QP,OSQP,optimal,0.054713675,375,719.9229277384228,103,25594,0,0.01758938,0.037124295,0.0,1
Random QP,OSQP,optimal,0.109565156,900,724.3318232968619,103,25534,0,0.017422543999999998,0.092142612,0.0,1
Random QP,OSQP,optimal,0.07708211400000001,625,756.9447164872093,103,25440,0,0.01745193,0.059630184,0.0,1
Random QP,OSQP,optimal,0.059745195999999993,425,731.921375157761,103,25514,0,0.017509123,0.042236073,0.0,1
Random QP,OSQP,optimal,0.177752904,800,1310.0609004544906,146,52538,0,0.040149378,0.137603526,0.0,1
Random QP,OSQP,optimal,0.192211491,900,1687.3755859041614,146,52524,0,0.040086705,0.15212478599999998,0.0,0
Random QP,OSQP,optimal,0.23648627100000003,1175,1687.4526998267645,146,52582,0,0.040179189,0.196307082,0.0,1
Random QP,OSQP,optimal,0.16838434100000002,750,1524.737804308895,146,52540,0,0.040303191,0.12808115,0.0,0
Random QP,OSQP,optimal,0.20417525,975,1371.8721890490026,146,52570,0,0.040100544,0.164074706,0.0,0
Random QP,OSQP,optimal,0.16865016300000002,750,1632.9091076142895,146,52498,0,0.040418312000000005,0.128231851,0.0,0
Random QP,OSQP,optimal,0.178247404,800,1162.283951311962,146,52604,0,0.040331806,0.137915598,0.0,1
Random QP,OSQP,optimal,0.16816806399999998,750,1680.1484434568495,146,52558,0,0.040332175,0.127835889,0.0,0
Random QP,OSQP,optimal,0.179073912,800,1858.196391483179,146,52482,0,0.040240568,0.138833344,0.0,1
Random QP,OSQP,optimal,0.117141939,450,1253.5393538553892,146,52470,0,0.040230283,0.076911656,0.0,0
Random QP,OSQP,optimal,0.470897987,650,2705.2398905017394,211,110960,0,0.077585327,0.39331266,0.0,0
Random QP,OSQP,optimal,0.36338074600000003,500,3169.6262916139394,211,110986,0,0.047222249,0.316158497,0.0,0
Random QP,OSQP,optimal,0.454189351,850,3277.524503985894,211,110918,0,0.027358173,0.426831178,0.0,0
Random QP,OSQP,optimal,0.264859848,525,2733.694511860643,211,110914,0,0.026944361,0.23791548699999998,0.0,0
Random QP,OSQP,optimal,0.423770535,600,2394.0747139918403,211,110938,0,0.077077583,0.34669295200000005,0.0,0
Random QP,OSQP,optimal,0.414187907,650,3291.077182636533,211,110968,0,0.05758902,0.35659888700000003,0.0,0
Random QP,OSQP,optimal,0.274892437,475,2544.2000835475,211,110924,0,0.026952055,0.247940382,0.0,0
Random QP,OSQP,optimal,0.386054441,725,2539.1144418451954,211,110948,0,0.027357152000000003,0.358697289,0.0,0
Random QP,OSQP,optimal,0.255304507,500,2577.993308793809,211,110992,0,0.027572773999999998,0.22773173300000002,0.0,0
Random QP,OSQP,optimal,0.432858609,600,3233.6931599351506,211,110932,0,0.04727282,0.385585789,0.0,0
Random QP,OSQP,optimal,0.492922355,450,6954.638917129286,304,230956,0,0.139045902,0.353876453,0.0,0
Random QP,OSQP,optimal,0.492959531,425,6891.430932029861,304,230924,0,0.17225554399999998,0.32070398699999997,0.0,0
Random QP,OSQP,optimal,0.444108431,425,6615.914487732445,304,230968,0,0.095656199,0.34845223200000003,0.0,0
Random QP,OSQP,optimal,0.525972171,575,6360.274430527926,304,230910,0,0.096055314,0.42991685700000004,0.0,0
Random QP,OSQP,optimal,0.506918537,450,5308.911743908573,304,230986,0,0.07622378,0.43069475700000004,0.0,0
Random QP,OSQP,optimal,0.426744515,425,6409.491552204848,304,230934,0,0.07681995400000001,0.349924561,0.0,0
Random QP,OSQP,optimal,0.436457361,400,5910.36979811831,304,230940,0,0.120417063,0.316040298,0.0,0
Random QP,OSQP,optimal,0.3922122260000001,375,5167.999216913556,304,230944,0,0.130221471,0.261990755,0.0,0
Random QP,OSQP,optimal,0.48791609700000005,450,6727.026748737809,304,230960,0,0.12240756900000001,0.36550852799999994,0.0,0
Random QP,OSQP,optimal,0.909172945,950,7277.802726912426,304,230954,0,0.139183533,0.769989412,0.0,0
Random QP,OSQP,optimal,1.091464479,425,16881.121497605618,442,488410,0,0.42389507,0.667569409,0.0,0
Random QP,OSQP,optimal,1.5656595130000002,700,13271.431545081465,442,488400,0,0.497131448,1.068528065,0.0,0
Random QP,OSQP,optimal,1.036464957,425,12627.121532851415,442,488398,0,0.39794056,0.6385243970000001,0.0,0
Random QP,OSQP,optimal,0.996969683,450,14463.999571081858,442,488406,0,0.247231778,0.749737905,0.0,0
Random QP,OSQP,optimal,0.866597327,300,13389.558093413101,442,488398,0,0.305714845,0.560882482,0.0,0
Random QP,OSQP,optimal,0.9225036790000001,350,15000.56800563549,442,488406,0,0.38535244399999996,0.537151235,0.0,0
Random QP,OSQP,optimal,1.300925617,525,13701.450468266954,442,488398,0,0.439212495,0.861713122,0.0,0
Random QP,OSQP,optimal,0.928304277,400,14772.27216973018,442,488402,0,0.329787719,0.5985165579999999,0.0,0
Random QP,OSQP,optimal,1.055021195,375,14484.075842877532,442,488404,0,0.482652807,0.572368388,0.0,0
Random QP,OSQP,optimal,1.021755713,425,14980.578771290957,442,488394,0,0.297640473,0.72411524,0.0,0
Random QP,OSQP,optimal,1.861749773,300,30805.50488594457,644,1036840,0,0.588067026,1.273682747,0.0,0
Random QP,OSQP,optimal,2.219264506,400,30655.49848015872,644,1036840,0,0.802243217,1.417021289,0.0,0
Random QP,OSQP,optimal,1.535343481,250,31058.52725117208,644,1036838,0,0.573891533,0.961451948,0.0,0
Random QP,OSQP,optimal,1.9055904680000002,275,26405.005626763967,644,1036840,0,0.801555995,1.104034473,0.0,0
Random QP,OSQP,optimal,1.937484304,300,31322.938973173106,644,1036840,0,0.6722527340000001,1.26523157,0.0,0
Random QP,OSQP,optimal,2.461067845,475,30539.964528319637,644,1036838,0,0.865011746,1.596056099,0.0,0
Random QP,OSQP,optimal,1.958386222,350,28975.256416825723,644,1036840,0,0.6457099789999999,1.312676243,0.0,0
Random QP,OSQP,optimal,2.246144426,325,27038.33456342694,644,1036840,0,0.9637397459999999,1.28240468,0.0,0
Random QP,OSQP,optimal,1.981073909,325,25679.53969519799,644,1036836,0,0.67456643,1.306507479,0.0,0
Random QP,OSQP,optimal,2.103370313,350,26932.046225091857,644,1036840,0,0.66667079,1.4366995230000001,0.0,0
Random QP,OSQP,optimal,4.152341234,275,62477.682019639724,940,2209000,0,1.7689623209999998,2.383378913,0.0,0
Random QP,OSQP,optimal,3.879755969,250,59952.414229368514,940,2209000,0,1.7203453080000002,2.159410661,0.0,0
Random QP,OSQP,optimal,3.425260489,225,72458.18234619603,940,2209000,0,1.5438175330000001,1.881442956,0.0,0
Random QP,OSQP,optimal,4.012610586,300,64965.115702861025,940,2209000,0,1.571141331,2.441469255,0.0,0
Random QP,OSQP,optimal,3.495316383,225,68614.71646495085,940,2209000,0,1.560921776,1.934394607,0.0,0
Random QP,OSQP,optimal,3.6795413289999996,225,74063.93127084622,940,2209000,0,1.793646653,1.885894676,0.0,0
Random QP,OSQP,optimal,3.9195154999999997,225,67318.57269342175,940,2209000,0,1.99695079,1.92256471,0.0,0
Random QP,OSQP,optimal,3.8086899969999997,250,58265.95349484415,940,2209000,0,1.5715818940000001,2.237108103,0.0,0
Random QP,OSQP,optimal,4.208824167,250,63573.27486436764,940,2209000,0,1.953896019,2.2549281480000003,0.0,0
Random QP,OSQP,optimal,4.122498708999999,225,79893.4767570725,940,2209000,0,2.134750712,1.9877479969999998,0.0,0
Random QP,OSQP,optimal,8.54357015,225,132807.2080721172,1373,4712822,0,4.280852811,4.262717339,0.0,0
Random QP,OSQP,optimal,8.938439987999999,250,136376.14975217654,1373,4712822,0,4.337142861,4.6012971270000005,0.0,0
Random QP,OSQP,optimal,8.865547349,225,131571.72773041198,1373,4712822,0,4.560025263,4.305522086,0.0,0
Random QP,OSQP,optimal,8.470395622,225,140876.82053154413,1373,4712822,0,4.1665379730000005,4.303857648999999,0.0,0
Random QP,OSQP,optimal,8.664914912,250,146471.35768645725,1373,4712822,0,3.9807705139999996,4.684144398,0.0,0
Random QP,OSQP,optimal,9.18450591,275,140573.1343747108,1373,4712822,0,4.14749471,5.0370112,0.0,0
Random QP,OSQP,optimal,8.495983002000001,225,126688.12874344821,1373,4712822,0,4.234093615,4.261889387,0.0,0
Random QP,OSQP,optimal,8.421251949,250,130463.4572735908,1373,4712822,0,3.749673367,4.6715785819999995,0.0,0
Random QP,OSQP,optimal,8.575203805,250,136986.4849381547,1373,4712822,0,3.930022285,4.64518152,0.0,0
Random QP,OSQP,optimal,8.88628696,250,136500.3495619884,1373,4712822,0,4.154887738,4.731399222,0.0,0
Random QP,OSQP,optimal,19.80350774,250,293432.98740845127,2009,10090202,0,10.397295689,9.406212051,0.0,0
Random QP,OSQP,optimal,21.938202254,300,289289.64055182826,2009,10090202,0,10.698645861000001,11.239556392999999,0.0,0
Random QP,OSQP,optimal,19.763563231,250,294706.7859642421,2009,10090202,0,10.256340364,9.507222867000001,0.0,0
Random QP,OSQP,optimal,22.365089493000003,325,286352.0263021134,2009,10090202,0,10.236256635,12.128832857999999,0.0,0
Random QP,OSQP,optimal,21.709369896,300,293883.7685257657,2009,10090202,0,10.383310057000001,11.326059839000001,0.0,0
Random QP,OSQP,optimal,20.94474229,300,310249.06830778864,2009,10090202,0,9.955891868,10.988850422,0.0,0
Random QP,OSQP,optimal,21.422964244,300,284470.5229539093,2009,10090202,0,10.183659078,11.239305166,0.0,0
Random QP,OSQP,optimal,20.505756919,275,307736.9320728232,2009,10090202,0,10.240897928999999,10.26485899,0.0,0
Random QP,OSQP,optimal,19.534781141,250,280971.1094388209,2009,10090202,0,10.095480481000001,9.43930066,0.0,0
Random QP,OSQP,optimal,21.458061540000006,300,282343.1995317191,2009,10090202,0,10.377480069,11.080581470999999,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.0010926,375,-0.3999818072731968,10,178,0,0.000183723,0.000908877,0.0,1
Random QP,OSQP,optimal,0.000626754,175,3.068949818583847,10,186,0,0.000194309,0.000432445,0.0,1
Random QP,OSQP,optimal,0.000414753,100,10.329181180608604,10,180,0,0.000171339,0.000243414,0.0,0
Random QP,OSQP,optimal,0.000528631,150,8.043417493043506,10,178,0,0.000162049,0.000366582,0.0,1
Random QP,OSQP,optimal,0.00057125,150,-3.7972661179988383,10,182,0,0.000203608,0.000367642,0.0,0
Random QP,OSQP,optimal,0.0009002470000000001,300,2.843346949543586,10,178,0,0.000162876,0.000737371,0.0,1
Random QP,OSQP,optimal,0.000566016,150,-3.058826190062331,10,182,0,0.000200368,0.000365648,0.0,0
Random QP,OSQP,optimal,0.000354993,75,7.466966545828367,10,176,0,0.000165538,0.000189455,0.0,0
Random QP,OSQP,optimal,0.000586154,150,1.6591441888897647,10,172,0,0.000201005,0.000385149,0.0,2
Random QP,OSQP,optimal,0.000544889,150,2.9891217189897827,10,180,0,0.000192677,0.000352212,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.059580702,375,661.7590842193141,103,25576,0,0.02626811,0.033312592,0.0,1
Random QP,OSQP,optimal,0.06699766600000001,500,566.4229861176517,103,25516,0,0.017526867,0.049470799,0.0,1
Random QP,OSQP,optimal,0.07742694,625,1007.4068182233568,103,25482,0,0.017480066,0.059946874,0.0,1
Random QP,OSQP,optimal,0.076566111,600,486.77347272645835,103,25448,0,0.017622716,0.058943395,0.0,1
Random QP,OSQP,optimal,0.083436249,675,934.7594722078028,103,25508,0,0.017586881,0.065849368,0.0,1
Random QP,OSQP,optimal,0.06778793699999999,425,531.9124291911158,103,25530,0,0.031621846,0.036166091,0.0,1
Random QP,OSQP,optimal,0.054713675,375,719.9229277384229,103,25594,0,0.01758938,0.037124295,0.0,1
Random QP,OSQP,optimal,0.109565156,900,724.3318232968619,103,25534,0,0.017422544,0.092142612,0.0,1
Random QP,OSQP,optimal,0.07708211400000001,625,756.9447164872092,103,25440,0,0.01745193,0.059630184,0.0,1
Random QP,OSQP,optimal,0.059745196,425,731.921375157761,103,25514,0,0.017509123,0.042236073,0.0,1


==> data/results/benchmark_problems/OSQP/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.00049869,125,3.0329880178202844,11,224,0,0.000153997,0.000344693,0.0,0
Random QP,OSQP,optimal,0.0005686129999999999,150,6.396935897332307,11,218,0,0.000157515,0.000411098,0.0,0
Random QP,OSQP,optimal,0.000479163,125,1.5999058676841809,11,214,0,0.00014639,0.000332773,0.0,0
Random QP,OSQP,optimal,0.001293584,425,14.480934086730228,11,216,0,0.000155015,0.001138569,0.0,1
Random QP,OSQP,optimal,0.000704655,200,7.445020440668207,11,224,0,0.000153413,0.000551242,0.0,1
Random QP,OSQP,optimal,0.00049948,125,66.66237070424617,11,212,0,0.000156594,0.000342886,0.0,0
Random QP,OSQP,optimal,0.000605384,175,10.514111387728049,11,218,0,0.000144542,0.000460842,0.0,0
Random QP,OSQP,optimal,0.000913774,275,3.921167569615379,11,216,0,0.000146278,0.000767496,0.0,3
Random QP,OSQP,optimal,0.000615095,175,5.79351527409945,11,208,0,0.000149691,0.000465404,0.0,1
Random QP,OSQP,optimal,0.00055454,150,6.1071104658165964,11,216,0,0.000149171,0.000405369,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.000829887,200,6.581614340249213,12,264,0,0.000216767,0.00061312,0.0,1
Random QP,OSQP,optimal,0.000594262,125,0.12691732438290837,12,250,0,0.000200947,0.000393315,0.0,0
Random QP,OSQP,optimal,0.000927048,225,29.312402770803022,12,254,0,0.000210689,0.000716359,0.0,1
Random QP,OSQP,optimal,0.00088423,225,8.341293065236135,12,258,0,0.000211822,0.000672408,0.0,1
Random QP,OSQP,optimal,0.001130165,125,7.0295063972624545,12,262,0,0.000402581,0.000727584,0.0,0
Random QP,OSQP,optimal,0.000742541,175,5.969596200693771,12,254,0,0.00020685,0.000535691,0.0,1
Random QP,OSQP,optimal,0.000936346,250,0.44484879503774194,12,250,0,0.000197114,0.000739232,0.0,0
Random QP,OSQP,optimal,0.0011616209999999998,200,6.358868375231467,12,258,0,0.000392853,0.000768768,0.0,0
Random QP,OSQP,optimal,0.001694643,475,18.491966382335708,12,258,0,0.000199314,0.001495329,0.0,3
Random QP,OSQP,optimal,0.000504234,100,-2.6988822114981366,12,254,0,0.00019709,0.000307144,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.000988245,225,5.056767528653252,13,306,0,0.000201531,0.000786714,0.0,0
Random QP,OSQP,optimal,0.000878057,200,0.7706603985905593,13,308,0,0.000201072,0.000676985,0.0,0
Random QP,OSQP,optimal,0.000982463,225,2.235178748640829,13,316,0,0.000189686,0.000792777,0.0,1
Random QP,OSQP,optimal,0.000794811,175,0.690509162182882,13,302,0,0.000191497,0.000603314,0.0,0
Random QP,OSQP,optimal,0.001272238,325,8.486048174315513,13,296,0,0.000189547,0.001082691,0.0,1
Random QP,OSQP,optimal,0.001031376,250,20.830134820587137,13,302,0,0.000193855,0.000837521,0.0,1
Random QP,OSQP,optimal,0.00071064,150,10.049392685089979,13,304,0,0.000195185,0.000515455,0.0,0
Random QP,OSQP,optimal,0.000597874,125,1.3809537948939428,13,306,0,0.000178547,0.000419327,0.0,0
Random QP,OSQP,optimal,0.001009729,275,13.202617362712243,13,298,0,0.000171046,0.000838683,0.0,1
Random QP,OSQP,optimal,0.001048082,275,35.89346362367748,13,304,0,0.000179501,0.000868581,0.0,1


==> data/results/benchmark_problems/OSQP/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,8.54357015,225,132807.2080721172,1373,4712822,0,4.280852811,4.262717339,0.0,0
Random QP,OSQP,optimal,8.938439988,250,136376.14975217654,1373,4712822,0,4.337142861,4.6012971270000005,0.0,0
Random QP,OSQP,optimal,8.865547349,225,131571.72773041198,1373,4712822,0,4.560025263,4.305522086,0.0,0
Random QP,OSQP,optimal,8.470395622,225,140876.82053154416,1373,4712822,0,4.166537973,4.303857649,0.0,0
Random QP,OSQP,optimal,8.664914912,250,146471.35768645725,1373,4712822,0,3.980770514,4.684144398,0.0,0
Random QP,OSQP,optimal,9.18450591,275,140573.1343747108,1373,4712822,0,4.14749471,5.0370112,0.0,0
Random QP,OSQP,optimal,8.495983002,225,126688.1287434482,1373,4712822,0,4.234093615,4.261889387,0.0,0
Random QP,OSQP,optimal,8.421251949,250,130463.4572735908,1373,4712822,0,3.7496733669999998,4.671578582,0.0,0
Random QP,OSQP,optimal,8.575203805,250,136986.4849381547,1373,4712822,0,3.9300222849999997,4.6451815199999995,0.0,0
Random QP,OSQP,optimal,8.88628696,250,136500.3495619884,1373,4712822,0,4.154887738,4.731399222,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.177752904,800,1310.0609004544904,146,52538,0,0.040149378,0.137603526,0.0,1
Random QP,OSQP,optimal,0.192211491,900,1687.3755859041612,146,52524,0,0.040086705,0.152124786,0.0,0
Random QP,OSQP,optimal,0.236486271,1175,1687.4526998267645,146,52582,0,0.040179189,0.196307082,0.0,1
Random QP,OSQP,optimal,0.168384341,750,1524.737804308895,146,52540,0,0.040303191,0.12808115,0.0,0
Random QP,OSQP,optimal,0.20417524999999997,975,1371.8721890490026,146,52570,0,0.040100544,0.164074706,0.0,0
Random QP,OSQP,optimal,0.16865016300000002,750,1632.9091076142897,146,52498,0,0.040418312,0.128231851,0.0,0
Random QP,OSQP,optimal,0.178247404,800,1162.283951311962,146,52604,0,0.040331806,0.137915598,0.0,1
Random QP,OSQP,optimal,0.168168064,750,1680.1484434568495,146,52558,0,0.040332175,0.127835889,0.0,0
Random QP,OSQP,optimal,0.179073912,800,1858.196391483179,146,52482,0,0.040240568,0.138833344,0.0,1
Random QP,OSQP,optimal,0.117141939,450,1253.5393538553892,146,52470,0,0.040230283,0.076911656,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.000875086,150,27.862791682415672,15,412,0,0.000253641,0.000621445,0.0,1
Random QP,OSQP,optimal,0.002036617,225,9.804843528651906,15,422,0,0.000425792,0.001610825,0.0,1
Random QP,OSQP,optimal,0.000876742,150,14.368176980519292,15,406,0,0.000247584,0.000629158,0.0,1
Random QP,OSQP,optimal,0.000868093,150,25.26314080410639,15,418,0,0.000248512,0.000619581,0.0,0
Random QP,OSQP,optimal,0.0007640419999999999,125,2.807271101286084,15,412,0,0.000251476,0.000512566,0.0,0
Random QP,OSQP,optimal,0.001071014,200,13.387608800181525,15,408,0,0.000247481,0.000823533,0.0,1
Random QP,OSQP,optimal,0.000760428,125,9.876902679255096,15,416,0,0.000245324,0.000515104,0.0,0
Random QP,OSQP,optimal,0.00098029,175,6.184345523359342,15,410,0,0.000238218,0.000742072,0.0,0
Random QP,OSQP,optimal,0.000991364,225,6.5347032556396565,15,406,0,0.000200621,0.000790743,0.0,0
Random QP,OSQP,optimal,0.00113184,250,18.91911008908067,15,412,0,0.000203687,0.000928153,0.0,1


==> data/results/benchmark_problems/OSQP/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.002198826,375,9.447935354798974,18,612,0,0.00033331,0.001865516,0.0,1
Random QP,OSQP,optimal,0.001479366,225,2.539381000027748,18,594,0,0.000323057,0.001156309,0.0,2
Random QP,OSQP,optimal,0.0013507609999999998,200,18.117712991903,18,614,0,0.000327839,0.001022922,0.0,1
Random QP,OSQP,optimal,0.001442935,225,6.457385681200396,18,604,0,0.00031236,0.001130575,0.0,0
Random QP,OSQP,optimal,0.000825648,100,4.216134057906288,18,610,0,0.000319642,0.000506006,0.0,0
Random QP,OSQP,optimal,0.001105586,150,11.124951086557084,18,612,0,0.000322744,0.000782842,0.0,0
Random QP,OSQP,optimal,0.002079881,250,6.898589552264815,18,602,0,0.000389018,0.001690863,0.0,1
Random QP,OSQP,optimal,0.001544901,175,29.948630802139032,18,622,0,0.000400267,0.001144634,0.0,1
Random QP,OSQP,optimal,0.001434013,225,-0.6291815628781868,18,594,0,0.000321294,0.001112719,0.0,0
Random QP,OSQP,optimal,0.002607306,300,11.874183597187224,18,598,0,0.000441472,0.002165834,0.0,1


==> data/results/benchmark_problems/OSQP/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,19.80350774,250,293432.98740845127,2009,10090202,0,10.397295689,9.406212051,0.0,0
Random QP,OSQP,optimal,21.938202254,300,289289.6405518283,2009,10090202,0,10.698645861,11.239556393,0.0,0
Random QP,OSQP,optimal,19.763563231,250,294706.78596424207,2009,10090202,0,10.256340364,9.507222867,0.0,0
Random QP,OSQP,optimal,22.365089493,325,286352.0263021134,2009,10090202,0,10.236256635,12.128832857999999,0.0,0
Random QP,OSQP,optimal,21.709369896,300,293883.7685257657,2009,10090202,0,10.383310057,11.326059839,0.0,0
Random QP,OSQP,optimal,20.94474229,300,310249.06830778864,2009,10090202,0,9.955891868,10.988850422,0.0,0
Random QP,OSQP,optimal,21.422964244,300,284470.5229539093,2009,10090202,0,10.183659078,11.239305166,0.0,0
Random QP,OSQP,optimal,20.505756919,275,307736.9320728232,2009,10090202,0,10.240897929,10.26485899,0.0,0
Random QP,OSQP,optimal,19.534781141,250,280971.1094388209,2009,10090202,0,10.095480481,9.43930066,0.0,0
Random QP,OSQP,optimal,21.458061540000003,300,282343.19953171903,2009,10090202,0,10.377480069,11.080581471,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.47089798699999996,650,2705.2398905017394,211,110960,0,0.077585327,0.39331266,0.0,0
Random QP,OSQP,optimal,0.363380746,500,3169.6262916139394,211,110986,0,0.047222249,0.316158497,0.0,0
Random QP,OSQP,optimal,0.45418935099999996,850,3277.524503985894,211,110918,0,0.027358173,0.426831178,0.0,0
Random QP,OSQP,optimal,0.264859848,525,2733.6945118606427,211,110914,0,0.026944361,0.237915487,0.0,0
Random QP,OSQP,optimal,0.423770535,600,2394.0747139918403,211,110938,0,0.077077583,0.346692952,0.0,0
Random QP,OSQP,optimal,0.41418790699999997,650,3291.0771826365335,211,110968,0,0.05758902,0.356598887,0.0,0
Random QP,OSQP,optimal,0.274892437,475,2544.2000835475,211,110924,0,0.026952055,0.247940382,0.0,0
Random QP,OSQP,optimal,0.38605444099999997,725,2539.1144418451954,211,110948,0,0.027357152,0.358697289,0.0,0
Random QP,OSQP,optimal,0.255304507,500,2577.9933087938093,211,110992,0,0.027572774,0.227731733,0.0,0
Random QP,OSQP,optimal,0.432858609,600,3233.6931599351506,211,110932,0,0.04727282,0.385585789,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.002357885,250,37.500385290560644,23,1002,0,0.000513348,0.001844537,0.0,1
Random QP,OSQP,optimal,0.001934275,200,24.364180724500237,23,1016,0,0.000476024,0.001458251,0.0,0
Random QP,OSQP,optimal,0.002662473,300,31.582765148568505,23,1032,0,0.000507849,0.002154624,0.0,1
Random QP,OSQP,optimal,0.001808774,175,59.86243055890274,23,1020,0,0.00050922,0.001299554,0.0,1
Random QP,OSQP,optimal,0.002530725,275,32.94446668904791,23,1022,0,0.000516294,0.002014431,0.0,1
Random QP,OSQP,optimal,0.0027220620000000004,300,17.03619406320136,23,1066,0,0.000516672,0.00220539,0.0,1
Random QP,OSQP,optimal,0.001959418,200,12.387935898981706,23,1004,0,0.000479013,0.001480405,0.0,1
Random QP,OSQP,optimal,0.002995979,250,42.47761311127553,23,1034,0,0.000662133,0.002333846,0.0,1
Random QP,OSQP,optimal,0.002497245,200,51.89243917394795,23,994,0,0.000634185,0.00186306,0.0,1
Random QP,OSQP,optimal,0.003896989,350,37.758416796771805,23,1016,0,0.000652253,0.003244736,0.0,1


==> data/results/benchmark_problems/OSQP/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.0038820879999999997,300,39.481612867128035,29,1694,0,0.000825238,0.00305685,0.0,1
Random QP,OSQP,optimal,0.0032224610000000002,225,30.59128310426954,29,1694,0,0.00083493,0.002387531,0.0,1
Random QP,OSQP,optimal,0.003382973,250,85.8884145532196,29,1702,0,0.000803199,0.002579774,0.0,1
Random QP,OSQP,optimal,0.004762612,375,58.18498255611956,29,1670,0,0.000833722,0.00392889,0.0,1
Random QP,OSQP,optimal,0.003980174,300,22.893372097944454,29,1672,0,0.00084667,0.003133504,0.0,1
Random QP,OSQP,optimal,0.003251194,225,36.59308173318327,29,1680,0,0.000840087,0.002411107,0.0,1
Random QP,OSQP,optimal,0.003207839,225,46.76373899419378,29,1688,0,0.000837998,0.002369841,0.0,1
Random QP,OSQP,optimal,0.004350403,250,18.57160136885994,29,1702,0,0.001060241,0.003290162,0.0,1
Random QP,OSQP,optimal,0.004802875,300,47.52281329865054,29,1664,0,0.001046632,0.003756243,0.0,0
Random QP,OSQP,optimal,0.004521496,350,48.96673095451266,29,1696,0,0.000849666,0.00367183,0.0,1


==> data/results/benchmark_problems/OSQP/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.492922355,450,6954.638917129286,304,230956,0,0.139045902,0.353876453,0.0,0
Random QP,OSQP,optimal,0.492959531,425,6891.430932029861,304,230924,0,0.172255544,0.320703987,0.0,0
Random QP,OSQP,optimal,0.44410843099999997,425,6615.914487732445,304,230968,0,0.095656199,0.348452232,0.0,0
Random QP,OSQP,optimal,0.525972171,575,6360.274430527926,304,230910,0,0.096055314,0.429916857,0.0,0
Random QP,OSQP,optimal,0.506918537,450,5308.911743908573,304,230986,0,0.07622378,0.430694757,0.0,0
Random QP,OSQP,optimal,0.426744515,425,6409.491552204848,304,230934,0,0.076819954,0.349924561,0.0,0
Random QP,OSQP,optimal,0.436457361,400,5910.3697981183095,304,230940,0,0.120417063,0.316040298,0.0,0
Random QP,OSQP,optimal,0.39221222600000005,375,5167.999216913556,304,230944,0,0.130221471,0.261990755,0.0,0
Random QP,OSQP,optimal,0.487916097,450,6727.026748737809,304,230960,0,0.122407569,0.365508528,0.0,0
Random QP,OSQP,optimal,0.909172945,950,7277.802726912425,304,230954,0,0.139183533,0.769989412,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.011263561,525,86.02730747668744,39,3204,0,0.001916354,0.009347207,0.0,1
Random QP,OSQP,optimal,0.006720612000000001,250,91.07474183235563,39,3204,0,0.001906862,0.00481375,0.0,1
Random QP,OSQP,optimal,0.008000271,325,105.25202745927896,39,3200,0,0.001882247,0.006118024,0.0,1
Random QP,OSQP,optimal,0.011700592999999999,550,56.07347024554498,39,3166,0,0.001933069,0.009767524,0.0,1
Random QP,OSQP,optimal,0.0071312419999999994,275,49.20981036093986,39,3220,0,0.001914884,0.005216358,0.0,1
Random QP,OSQP,optimal,0.007920360999999999,325,153.6958047802229,39,3160,0,0.001880782,0.006039579,0.0,1
Random QP,OSQP,optimal,0.008831592,375,82.924358349818,39,3192,0,0.001898442,0.00693315,0.0,1
Random QP,OSQP,optimal,0.015578881000000001,800,68.49566453951076,39,3252,0,0.00190878,0.013670101,0.0,3
Random QP,OSQP,optimal,0.010841642,475,124.23393927695531,39,3230,0,0.002129302,0.00871234,0.0,1
Random QP,OSQP,optimal,0.009345878,375,90.57067725979111,39,3226,0,0.002095669,0.007250209,0.0,1


==> data/results/benchmark_problems/OSQP/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,1.0914644789999999,425,16881.121497605618,442,488410,0,0.42389507,0.667569409,0.0,0
Random QP,OSQP,optimal,1.565659513,700,13271.431545081465,442,488400,0,0.497131448,1.068528065,0.0,0
Random QP,OSQP,optimal,1.036464957,425,12627.121532851415,442,488398,0,0.39794056,0.638524397,0.0,0
Random QP,OSQP,optimal,0.9969696830000001,450,14463.999571081858,442,488406,0,0.247231778,0.749737905,0.0,0
Random QP,OSQP,optimal,0.866597327,300,13389.558093413101,442,488398,0,0.305714845,0.560882482,0.0,0
Random QP,OSQP,optimal,0.922503679,350,15000.56800563549,442,488406,0,0.385352444,0.537151235,0.0,0
Random QP,OSQP,optimal,1.300925617,525,13701.450468266954,442,488398,0,0.439212495,0.861713122,0.0,0
Random QP,OSQP,optimal,0.9283042770000001,400,14772.27216973018,442,488402,0,0.329787719,0.598516558,0.0,0
Random QP,OSQP,optimal,1.0550211950000001,375,14484.075842877532,442,488404,0,0.482652807,0.572368388,0.0,0
Random QP,OSQP,optimal,1.0217557130000001,425,14980.578771290955,442,488394,0,0.297640473,0.72411524,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.013574951000000002,350,180.89462500964467,53,6268,0,0.003466424,0.010108527,0.0,1
Random QP,OSQP,optimal,0.022921581,675,267.7039243469675,53,6208,0,0.003454097,0.019467484,0.0,3
Random QP,OSQP,optimal,0.013841773000000002,350,232.30010089958373,53,6260,0,0.003523516,0.010318257,0.0,1
Random QP,OSQP,optimal,0.015816557,425,235.63386019226985,53,6246,0,0.003453354,0.012363203,0.0,1
Random QP,OSQP,optimal,0.018523115,525,189.15814359531836,53,6126,0,0.003427057,0.015096058,0.0,1
Random QP,OSQP,optimal,0.012578425,325,214.3878306864339,53,6152,0,0.004316159,0.008262266,0.0,1
Random QP,OSQP,optimal,0.027231208,850,140.0463758076862,53,6178,0,0.004332567,0.022898641,0.0,1
Random QP,OSQP,optimal,0.017202148,475,226.07686297507541,53,6130,0,0.003417304,0.013784844,0.0,1
Random QP,OSQP,optimal,0.014442377,375,211.6121711339091,53,6166,0,0.003437124,0.011005253,0.0,1
Random QP,OSQP,optimal,0.017239511,475,169.40081675121465,53,6190,0,0.003431902,0.013807609,0.0,1


==> data/results/benchmark_problems/OSQP/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,1.861749773,300,30805.50488594457,644,1036840,0,0.588067026,1.273682747,0.0,0
Random QP,OSQP,optimal,2.219264506,400,30655.49848015872,644,1036840,0,0.802243217,1.417021289,0.0,0
Random QP,OSQP,optimal,1.535343481,250,31058.527251172076,644,1036838,0,0.573891533,0.961451948,0.0,0
Random QP,OSQP,optimal,1.905590468,275,26405.005626763963,644,1036840,0,0.801555995,1.104034473,0.0,0
Random QP,OSQP,optimal,1.937484304,300,31322.938973173106,644,1036840,0,0.672252734,1.26523157,0.0,0
Random QP,OSQP,optimal,2.461067845,475,30539.96452831964,644,1036838,0,0.865011746,1.5960560990000001,0.0,0
Random QP,OSQP,optimal,1.9583862220000001,350,28975.256416825723,644,1036840,0,0.645709979,1.312676243,0.0,0
Random QP,OSQP,optimal,2.246144426,325,27038.33456342694,644,1036840,0,0.963739746,1.28240468,0.0,0
Random QP,OSQP,optimal,1.981073909,325,25679.53969519799,644,1036836,0,0.67456643,1.306507479,0.0,0
Random QP,OSQP,optimal,2.103370313,350,26932.046225091857,644,1036840,0,0.66667079,1.436699523,0.0,0


==> data/results/benchmark_problems/OSQP/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.038765177,600,350.8782163052746,73,12284,0,0.007468798,0.031296379,0.0,1
Random QP,OSQP,optimal,0.025036111,325,536.4867813211052,73,12384,0,0.007510203,0.017525908,0.0,1
Random QP,OSQP,optimal,0.032465838999999996,525,245.69066114649564,73,12288,0,0.007302059,0.02516378,0.0,1
Random QP,OSQP,optimal,0.029329964,400,233.4732506284308,73,12342,0,0.007570785,0.021759179,0.0,1
Random QP,OSQP,optimal,0.039094384999999995,600,225.8825361545931,73,12356,0,0.007520071,0.031574314,0.0,1
Random QP,OSQP,optimal,0.024918351999999998,325,420.35003971072996,73,12384,0,0.00745974,0.017458612,0.0,1
Random QP,OSQP,optimal,0.039077767,600,317.0553166351755,73,12438,0,0.007477324,0.031600443,0.0,1
Random QP,OSQP,optimal,0.031556738,450,364.17590873034436,73,12406,0,0.007447159,0.024109579,0.0,1
Random QP,OSQP,optimal,0.031084808,500,318.2933937943975,73,12370,0,0.007104767,0.023980041,0.0,1
Random QP,OSQP,optimal,0.035740045,600,516.3601851526789,73,12350,0,0.007139279,0.028600766,0.0,1


==> data/results/benchmark_problems/OSQP/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,4.152341234,275,62477.68201963972,940,2209000,0,1.768962321,2.383378913,0.0,0
Random QP,OSQP,optimal,3.8797559689999996,250,59952.414229368514,940,2209000,0,1.720345308,2.159410661,0.0,0
Random QP,OSQP,optimal,3.425260489,225,72458.18234619603,940,2209000,0,1.543817533,1.8814429559999999,0.0,0
Random QP,OSQP,optimal,4.012610586,300,64965.11570286102,940,2209000,0,1.571141331,2.441469255,0.0,0
Random QP,OSQP,optimal,3.495316383,225,68614.71646495085,940,2209000,0,1.560921776,1.934394607,0.0,0
Random QP,OSQP,optimal,3.679541329,225,74063.93127084622,940,2209000,0,1.7936466530000001,1.885894676,0.0,0
Random QP,OSQP,optimal,3.9195155,225,67318.57269342175,940,2209000,0,1.99695079,1.92256471,0.0,0
Random QP,OSQP,optimal,3.808689997,250,58265.95349484415,940,2209000,0,1.571581894,2.237108103,0.0,0
Random QP,OSQP,optimal,4.2088241669999995,250,63573.27486436764,940,2209000,0,1.953896019,2.254928148,0.0,0
Random QP,OSQP,optimal,4.122498709,225,79893.4767570725,940,2209000,0,2.1347507119999998,1.987747997,0.0,0


==> data/results/benchmark_problems/OSQP/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.014667205,225,422.4818086488597,10,3510,0,0.0024148729999999997,0.012252332,0.0,1
SVM,OSQP,optimal,0.013406400999999998,200,408.2920337699837,10,3510,0,0.002400854,0.011005547,0.0,1
SVM,OSQP,optimal,0.013295587,200,414.3908064177001,10,3510,0,0.002394804,0.010900783,0.0,1
SVM,OSQP,optimal,0.013512618,200,416.36206047794053,10,3510,0,0.0023924379999999998,0.01112018,0.0,1
SVM,OSQP,optimal,0.012070932,175,425.91461127817206,10,3510,0,0.0023965320000000003,0.0096744,0.0,1
SVM,OSQP,optimal,0.014611667,225,402.9189026337672,10,3510,0,0.002409513,0.012202154,0.0,1
SVM,OSQP,optimal,0.014662003,225,426.38665864377714,10,3510,0,0.002402542,0.012259461000000001,0.0,1
SVM,OSQP,optimal,0.01339549,200,419.60790009492035,10,3510,0,0.0024028120000000003,0.010992678,0.0,1
SVM,OSQP,optimal,0.013424803999999999,200,428.6531451851379,10,3510,0,0.002383507,0.011041297,0.0,1
SVM,OSQP,optimal,0.016200928,250,417.0642737471437,10,3510,0,0.0023998129999999998,0.013801115,0.0,1
SVM,OSQP,optimal,0.015661753,200,460.6892478857763,11,4025,0,0.0027001240000000004,0.012961628999999999,0.0,1
SVM,OSQP,optimal,0.015680324000000002,200,462.5028920846849,11,4025,0,0.002705657,0.012974666999999999,0.0,1
SVM,OSQP,optimal,0.0140782,175,452.32031963366785,11,4025,0,0.0027162209999999996,0.011361979,0.0,1
SVM,OSQP,optimal,0.018726911,250,464.26506941332184,11,4025,0,0.00270087,0.016026041,0.0,1
SVM,OSQP,optimal,0.01927645,275,452.02911049931845,11,4025,0,0.002537,0.01673945,0.0,1
SVM,OSQP,optimal,0.017176504,225,447.6934136243991,11,4025,0,0.002693733,0.014482771,0.0,1
SVM,OSQP,optimal,0.014164563,175,450.03776830060326,11,4025,0,0.0026811170000000002,0.011483446000000001,0.0,1
SVM,OSQP,optimal,0.014981585,200,454.82530741802725,11,4025,0,0.002531509,0.012450076000000001,0.0,1
SVM,OSQP,optimal,0.018681947,250,471.419868551988,11,4025,0,0.002659805,0.016022142,0.0,1
SVM,OSQP,optimal,0.019371105,275,454.0789585212889,11,4025,0,0.002513765,0.01685734,0.0,1
SVM,OSQP,optimal,0.019171989,225,492.77377502533585,12,4572,0,0.0030541590000000003,0.01611783,0.0,1
SVM,OSQP,optimal,0.017638653,200,502.9863928434846,12,4572,0,0.003064437,0.014574216000000001,0.0,1
SVM,OSQP,optimal,0.015675344,175,494.16101897362864,12,4572,0,0.00304894,0.012626403999999999,0.0,1
SVM,OSQP,optimal,0.020837929,250,486.86742487632375,12,4572,0,0.003038593,0.017799336000000002,0.0,1
SVM,OSQP,optimal,0.017577948,200,496.2303968623036,12,4572,0,0.003085187,0.014492761000000002,0.0,1
SVM,OSQP,optimal,0.018687916000000002,250,514.865817612351,12,4572,0,0.0026708440000000003,0.016017072,0.0,1
SVM,OSQP,optimal,0.019246627,225,506.6922291190808,12,4572,0,0.003052678,0.016193949,0.0,1
SVM,OSQP,optimal,0.013894674,150,501.72712094729,12,4572,0,0.003006644,0.01088803,0.0,1
SVM,OSQP,optimal,0.015545356000000001,200,502.43676935949316,12,4572,0,0.0026691379999999997,0.012876218,0.0,1
SVM,OSQP,optimal,0.013910964,175,474.8877001070357,12,4572,0,0.002662481,0.011248483,0.0,1
SVM,OSQP,optimal,0.021668503999999998,225,537.7491133101977,13,5147,0,0.003495458,0.018173046,0.0,1
SVM,OSQP,optimal,0.023644419,250,542.8894481658093,13,5147,0,0.003571378,0.020073041,0.0,1
SVM,OSQP,optimal,0.023598141,250,523.2876448092198,13,5147,0,0.0035080759999999997,0.020090065,0.0,1
SVM,OSQP,optimal,0.024920686,275,539.840638915628,13,5147,0,0.003094857,0.021825828999999998,0.0,1
SVM,OSQP,optimal,0.023558686000000002,250,549.2562068078963,13,5147,0,0.0035480140000000004,0.020010672,0.0,1
SVM,OSQP,optimal,0.015852764000000002,150,550.275234398458,13,5147,0,0.003524046,0.012328718,0.0,1
SVM,OSQP,optimal,0.021529514,225,537.2666597154708,13,5147,0,0.003506079,0.018023435,0.0,1
SVM,OSQP,optimal,0.015749547,150,531.736278425616,13,5147,0,0.003524642,0.012224905,0.0,1
SVM,OSQP,optimal,0.034151221,325,537.6058513343901,13,5147,0,0.003124067,0.031027153999999998,0.0,1
SVM,OSQP,optimal,0.017635994000000002,200,541.0801337924767,13,5147,0,0.0032276379999999997,0.014408356,0.0,1
SVM,OSQP,optimal,0.022049732000000002,200,574.4897597349095,14,5754,0,0.004044606,0.018005126,0.0,1
SVM,OSQP,optimal,0.026457291,250,572.8474041863822,14,5754,0,0.0040522909999999995,0.022405,0.0,1
SVM,OSQP,optimal,0.028222908999999997,275,585.1833957104744,14,5754,0,0.004056165,0.024166744,0.0,1
SVM,OSQP,optimal,0.021994369,200,576.2341392619094,14,5754,0,0.004027684,0.017966685,0.0,1
SVM,OSQP,optimal,0.023969354,225,578.0713088040509,14,5754,0,0.004011781,0.019957573,0.0,1
SVM,OSQP,optimal,0.022051668,200,588.9503967708099,14,5754,0,0.004056328,0.01799534,0.0,1
SVM,OSQP,optimal,0.025148874,275,581.3084710044952,14,5754,0,0.0035655659999999996,0.021583308,0.0,1
SVM,OSQP,optimal,0.021923814,200,581.1231577677937,14,5754,0,0.004092394,0.01783142,0.0,1
SVM,OSQP,optimal,0.021730742,225,583.3381602375711,14,5754,0,0.003561362,0.01816938,0.0,1
SVM,OSQP,optimal,0.019532632,200,566.9791625231514,14,5754,0,0.0035459809999999997,0.015986651,0.0,1
SVM,OSQP,optimal,0.027167213,200,663.2377100492196,16,7056,0,0.005319311,0.021847902000000002,0.0,1
SVM,OSQP,optimal,0.027274651,200,651.5830886509459,16,7056,0,0.005341947,0.021932704,0.0,1
SVM,OSQP,optimal,0.034668937000000004,275,651.9077466380243,16,7056,0,0.005322339000000001,0.029346597999999998,0.0,1
SVM,OSQP,optimal,0.029344309,225,674.0850894145001,16,7056,0,0.005366794,0.023977515,0.0,1
SVM,OSQP,optimal,0.028732406000000002,250,667.7171479093257,16,7056,0,0.004771008,0.023961398,0.0,1
SVM,OSQP,optimal,0.027098706,200,666.4952479610096,16,7056,0,0.00535784,0.021740866,0.0,1
SVM,OSQP,optimal,0.028541386,250,676.8221538837079,16,7056,0,0.004706022,0.023835363999999998,0.0,1
SVM,OSQP,optimal,0.032289642,250,661.4709616178773,16,7056,0,0.005361889,0.026927753,0.0,1
SVM,OSQP,optimal,0.027197045,200,648.3901929345467,16,7056,0,0.0053260090000000005,0.021871036,0.0,1
SVM,OSQP,optimal,0.026231149,225,662.5063914500405,16,7056,0,0.004705738,0.021525411,0.0,1
SVM,OSQP,optimal,0.030098487,200,701.9147082636647,17,7751,0,0.006163295,0.023935192,0.0,1
SVM,OSQP,optimal,0.030122778000000006,200,682.1773717327612,17,7751,0,0.0061319090000000005,0.023990868999999998,0.0,1
SVM,OSQP,optimal,0.036207466,250,718.3867079074538,17,7751,0,0.006163481,0.030043985,0.0,1
SVM,OSQP,optimal,0.036575837,250,700.6533723146954,17,7751,0,0.006142398,0.030433439,0.0,1
SVM,OSQP,optimal,0.032954867,225,700.2340250330278,17,7751,0,0.006192505,0.026762362,0.0,1
SVM,OSQP,optimal,0.038960195,275,687.2237820341554,17,7751,0,0.006185788,0.032774407,0.0,1
SVM,OSQP,optimal,0.025948582,200,718.7516228484476,17,7751,0,0.005243581999999999,0.020705,0.0,1
SVM,OSQP,optimal,0.025554687000000003,200,701.9356783408504,17,7751,0,0.005250311,0.020304376000000002,0.0,1
SVM,OSQP,optimal,0.033671453000000004,225,694.965163453155,17,7751,0,0.006097768000000001,0.027573685,0.0,1
SVM,OSQP,optimal,0.033207082,225,710.7239519752799,17,7751,0,0.006272418,0.026934664,0.0,1
SVM,OSQP,optimal,0.039710327,200,812.5030213203846,20,10020,0,0.0090252,0.030685127000000003,0.0,1
SVM,OSQP,optimal,0.039970034,250,812.5328229040507,20,10020,0,0.007659693,0.032310341,0.0,1
SVM,OSQP,optimal,0.047154943000000005,250,813.893103205602,20,10020,0,0.008978917,0.038176026,0.0,1
SVM,OSQP,optimal,0.050513768,275,802.8009178954843,20,10020,0,0.009036686,0.041477082,0.0,1
SVM,OSQP,optimal,0.035889509,175,825.1256458842192,20,10020,0,0.009008377,0.026881132000000002,0.0,1
SVM,OSQP,optimal,0.046873506,250,823.7454068355215,20,10020,0,0.008995773,0.037877733,0.0,1
SVM,OSQP,optimal,0.043412152,225,823.7007613163343,20,10020,0,0.008938421,0.034473731,0.0,1
SVM,OSQP,optimal,0.050508712000000004,275,800.8816444576838,20,10020,0,0.008916344,0.041592368,0.0,1
SVM,OSQP,optimal,0.043480455999999994,225,814.9499277493042,20,10020,0,0.00898154,0.034498916,0.0,1
SVM,OSQP,optimal,0.036961336000000004,225,847.703942576357,20,10020,0,0.007744355,0.029216981,0.0,1
SVM,OSQP,optimal,0.06889611699999999,300,926.2019624134564,23,12557,0,0.013437441000000001,0.055458676,0.0,1
SVM,OSQP,optimal,0.06958016,300,935.8674558861917,23,12557,0,0.013215021,0.056365139,0.0,1
SVM,OSQP,optimal,0.060380145999999996,250,950.4606191573297,23,12557,0,0.01327606,0.047104085999999996,0.0,1
SVM,OSQP,optimal,0.060428481,250,964.5069984445469,23,12557,0,0.013436841000000001,0.04699164,0.0,1
SVM,OSQP,optimal,0.051347495,250,943.8879443937781,23,12557,0,0.011197403,0.040150092000000005,0.0,1
SVM,OSQP,optimal,0.060430338,250,921.7173748570816,23,12557,0,0.013212277,0.047218061,0.0,1
SVM,OSQP,optimal,0.05571043,225,939.2790481409703,23,12557,0,0.013127894,0.042582536,0.0,1
SVM,OSQP,optimal,0.055154432,275,953.0894547593382,23,12557,0,0.011324576999999999,0.043829855,0.0,1
SVM,OSQP,optimal,0.060373443,250,950.5711323883265,23,12557,0,0.013132798999999999,0.047240644000000005,0.0,1
SVM,OSQP,optimal,0.051688632000000005,200,944.4413056651966,23,12557,0,0.013265728999999999,0.038422903,0.0,1
SVM,OSQP,optimal,0.065857371,250,1032.418724086696,26,15366,0,0.016928613999999998,0.048928757,0.0,1
SVM,OSQP,optimal,0.078881054,275,1040.9700855941126,26,15366,0,0.018603192,0.060277862,0.0,1
SVM,OSQP,optimal,0.060399807,225,1067.472828531418,26,15366,0,0.016079175,0.044320632,0.0,1
SVM,OSQP,optimal,0.06286566099999999,200,1069.2772594752487,26,15366,0,0.018363885,0.04450177599999999,0.0,1
SVM,OSQP,optimal,0.074290179,250,1070.9494556123516,26,15366,0,0.018711112,0.055579067,0.0,1
SVM,OSQP,optimal,0.07329886299999999,250,1076.48626366127,26,15366,0,0.018499128,0.054799735,0.0,1
SVM,OSQP,optimal,0.078883168,275,1061.7885561007117,26,15366,0,0.018623805,0.060259362999999996,0.0,1
SVM,OSQP,optimal,0.07892711300000001,275,1073.6344228306564,26,15366,0,0.018606845,0.060320267999999996,0.0,1
SVM,OSQP,optimal,0.09693922,350,1047.2451434335064,26,15366,0,0.018399473,0.07853974700000001,0.0,1
SVM,OSQP,optimal,0.070084011,275,1064.2468531361317,26,15366,0,0.016783700000000002,0.053300310999999996,0.0,1
SVM,OSQP,optimal,0.10537725,275,1297.4220996731565,31,20645,0,0.031582967999999996,0.073794282,0.0,1
SVM,OSQP,optimal,0.107615377,275,1255.27136860059,31,20645,0,0.031636637999999995,0.075978739,0.0,1
SVM,OSQP,optimal,0.09177689900000001,275,1256.0116116172744,31,20645,0,0.026616341,0.065160558,0.0,1
SVM,OSQP,optimal,0.155352445,475,1264.2032788470094,31,20645,0,0.031609306000000004,0.123743139,0.0,1
SVM,OSQP,optimal,0.11371442300000001,300,1258.7151125060914,31,20645,0,0.03162036,0.082094063,0.0,1
SVM,OSQP,optimal,0.08610722,250,1276.3215918372568,31,20645,0,0.026714894,0.059392325999999995,0.0,1
SVM,OSQP,optimal,0.107948587,275,1260.4004309178588,31,20645,0,0.031577892999999996,0.076370694,0.0,1
SVM,OSQP,optimal,0.10752781900000001,275,1258.2854320804165,31,20645,0,0.031936807000000005,0.075591012,0.0,1
SVM,OSQP,optimal,0.100562584,250,1260.8622173430285,31,20645,0,0.031419045,0.069143539,0.0,1
SVM,OSQP,optimal,0.125790937,350,1275.1315838433713,31,20645,0,0.03123989,0.094551047,0.0,1
SVM,OSQP,optimal,0.17866106699999998,300,1485.4654546164745,37,27971,0,0.05365797,0.12500309699999998,0.0,1
SVM,OSQP,optimal,0.24181246900000006,375,1534.8234813103022,37,27971,0,0.053570875999999996,0.188241593,0.0,1
SVM,OSQP,optimal,0.211416683,300,1473.1163910056132,37,27971,0,0.052903477000000004,0.158513206,0.0,1
SVM,OSQP,optimal,0.174285192,275,1489.0719641614694,37,27971,0,0.056198677,0.118086515,0.0,1
SVM,OSQP,optimal,0.17418967300000002,325,1514.4244523042191,37,27971,0,0.052898809000000005,0.121290864,0.0,1
SVM,OSQP,optimal,0.21845273,350,1492.560426813753,37,27971,0,0.053303763,0.16514896699999998,0.0,1
SVM,OSQP,optimal,0.195035745,375,1526.4779594985682,37,27971,0,0.052430523,0.142605222,0.0,1
SVM,OSQP,optimal,0.16172181400000002,300,1516.096213861322,37,27971,0,0.052511975,0.109209839,0.0,1
SVM,OSQP,optimal,0.163865537,300,1501.1374239171844,37,27971,0,0.053071932999999995,0.110793604,0.0,1
SVM,OSQP,optimal,0.184923311,350,1504.5487612383608,37,27971,0,0.053161235999999994,0.131762075,0.0,1
SVM,OSQP,optimal,0.25368014899999997,375,1802.625287325749,45,39419,0,0.10003125800000001,0.153648891,0.0,1
SVM,OSQP,optimal,0.24513441,350,1854.597236113094,45,39419,0,0.099131032,0.14600337800000002,0.0,1
SVM,OSQP,optimal,0.24383727300000002,350,1837.8241878920526,45,39419,0,0.099041732,0.144795541,0.0,1
SVM,OSQP,optimal,0.213546364,275,1843.3004708192886,45,39419,0,0.09923108800000001,0.114315276,0.0,1
SVM,OSQP,optimal,0.22493562,300,1819.368872361325,45,39419,0,0.100688021,0.124247599,0.0,1
SVM,OSQP,optimal,0.20509522100000002,250,1819.2612347597615,45,39419,0,0.10021689800000001,0.10487832300000001,0.0,1
SVM,OSQP,optimal,0.30797280400000004,525,1855.34112548346,45,39419,0,0.09904661699999999,0.20892618699999999,0.0,1
SVM,OSQP,optimal,0.243834395,350,1837.3757004495185,45,39419,0,0.09989503599999999,0.14393935900000002,0.0,1
SVM,OSQP,optimal,0.281099505,450,1856.3629324781466,45,39419,0,0.100457625,0.18064188,0.0,1
SVM,OSQP,optimal,0.24448138100000003,350,1841.4127526662671,45,39419,0,0.098907874,0.145573507,0.0,1
SVM,OSQP,optimal,0.370172533,350,2237.941080518013,55,56429,0,0.182639064,0.18753346899999998,0.0,1
SVM,OSQP,optimal,0.435572371,475,2242.6598466121363,55,56429,0,0.182431355,0.253141016,0.0,1
SVM,OSQP,optimal,0.318272059,250,2230.498467335201,55,56429,0,0.183784367,0.134487692,0.0,1
SVM,OSQP,optimal,0.449091175,500,2264.330075403408,55,56429,0,0.183344089,0.265747086,0.0,1
SVM,OSQP,optimal,0.460925821,525,2245.529342755743,55,56429,0,0.182839791,0.27808603,0.0,1
SVM,OSQP,optimal,0.434738035,475,2173.414976842444,55,56429,0,0.18230726600000002,0.252430769,0.0,1
SVM,OSQP,optimal,0.38385388299999995,375,2196.300636844564,55,56429,0,0.183669069,0.200184814,0.0,1
SVM,OSQP,optimal,0.432288105,475,2229.548020687913,55,56429,0,0.183132054,0.24915605100000002,0.0,1
SVM,OSQP,optimal,0.369761724,350,2277.0972796923033,55,56429,0,0.18314887100000002,0.186612853,0.0,1
SVM,OSQP,optimal,0.37087010200000003,350,2212.308023050644,55,56429,0,0.183528702,0.1873414,0.0,1
SVM,OSQP,optimal,0.682490837,475,2714.6212058948754,68,83028,0,0.34617161399999996,0.33631922299999994,0.0,1
SVM,OSQP,optimal,0.66713706,450,2735.278185472825,68,83028,0,0.34728658100000004,0.31985047899999997,0.0,1
SVM,OSQP,optimal,0.6803546770000001,475,2766.6235045293347,68,83028,0,0.346586866,0.333767811,0.0,1
SVM,OSQP,optimal,0.649217129,425,2754.12622981635,68,83028,0,0.348209204,0.301007925,0.0,1
SVM,OSQP,optimal,0.647730249,425,2788.322411939461,68,83028,0,0.346956059,0.30077419,0.0,1
SVM,OSQP,optimal,0.6467679550000001,425,2719.5006631148512,68,83028,0,0.34671429,0.300053665,0.0,1
SVM,OSQP,optimal,0.56007297,300,2783.788338698895,68,83028,0,0.347162898,0.212910072,0.0,1
SVM,OSQP,optimal,0.7322060459999999,575,2739.6003506809407,68,83028,0,0.343182224,0.389023822,0.0,0
SVM,OSQP,optimal,0.643832011,425,2748.925219293417,68,83028,0,0.341588915,0.302243096,0.0,1
SVM,OSQP,optimal,0.6776038109999999,475,2777.441012240517,68,83028,0,0.342337829,0.335265982,0.0,1
SVM,OSQP,optimal,1.261215493,650,3393.2842214553307,84,122724,0,0.63720415,0.6240113429999999,0.0,0
SVM,OSQP,optimal,1.154433187,525,3418.720380127881,84,122724,0,0.635323877,0.51910931,0.0,1
SVM,OSQP,optimal,1.152139182,525,3457.279749713264,84,122724,0,0.634356512,0.51778267,0.0,1
SVM,OSQP,optimal,1.3200895419999998,725,3401.1308761973132,84,122724,0,0.637925666,0.682163876,0.0,0
SVM,OSQP,optimal,1.161277196,525,3388.0088077967216,84,122724,0,0.640657426,0.52061977,0.0,1
SVM,OSQP,optimal,1.221779671,600,3421.004223296958,84,122724,0,0.637589132,0.584190539,0.0,1
SVM,OSQP,optimal,1.265649535,650,3419.125273579444,84,122724,0,0.640161998,0.625487537,0.0,0
SVM,OSQP,optimal,1.171119671,525,3387.354954361388,84,122724,0,0.63540823,0.535711441,0.0,1
SVM,OSQP,optimal,1.161877609,525,3404.05486012202,84,122724,0,0.637925382,0.523952227,0.0,1
SVM,OSQP,optimal,1.152406698,525,3423.933604379794,84,122724,0,0.63388201,0.518524688,0.0,1
SVM,OSQP,optimal,1.952080052,450,4233.228349428881,105,186479,0,1.31576876,0.636311292,0.0,1
SVM,OSQP,optimal,2.03395594,450,4278.708670636615,105,186479,0,1.387506015,0.646449925,0.0,1
SVM,OSQP,optimal,1.977909547,450,4254.434270865341,105,186479,0,1.332504441,0.645405106,0.0,1
SVM,OSQP,optimal,1.924701258,425,4134.98552448596,105,186479,0,1.316921342,0.607779916,0.0,1
SVM,OSQP,optimal,2.067768821,575,4255.6543723024015,105,186479,0,1.289054535,0.7787142859999999,0.0,0
SVM,OSQP,optimal,2.234159413,725,4276.589110787073,105,186479,0,1.281616794,0.952542619,0.0,1
SVM,OSQP,optimal,1.977736344,450,4327.422952693538,105,186479,0,1.322772107,0.6549642370000001,0.0,1
SVM,OSQP,optimal,1.946490091,425,4250.667246221883,105,186479,0,1.323270026,0.623220065,0.0,1
SVM,OSQP,optimal,2.00368166,425,4298.934798447337,105,186479,0,1.386212299,0.617469361,0.0,1
SVM,OSQP,optimal,1.9769784030000002,450,4279.412570383748,105,186479,0,1.3250843490000002,0.651894054,0.0,1
SVM,OSQP,optimal,3.157119072,575,5367.7287767448715,132,287892,0,1.790519195,1.3665998769999999,0.0,0
SVM,OSQP,optimal,3.155773051,700,5396.101515782919,132,287892,0,1.573454139,1.582318912,0.0,0
SVM,OSQP,optimal,3.260196216,625,5296.129113493015,132,287892,0,1.7656111140000001,1.4945851019999998,0.0,1
SVM,OSQP,optimal,2.616985883,375,5262.713255454223,132,287892,0,1.708612393,0.90837349,0.0,1
SVM,OSQP,optimal,3.3677748210000003,600,5350.225833014624,132,287892,0,1.97323825,1.394536571,0.0,0
SVM,OSQP,optimal,3.31602248,650,5360.564327675831,132,287892,0,1.8409493080000001,1.4750731719999999,0.0,0
SVM,OSQP,optimal,3.122157634,625,5329.257722107667,132,287892,0,1.7157803880000002,1.406377246,0.0,1
SVM,OSQP,optimal,3.33822329,575,5358.598029041302,132,287892,0,2.023081569,1.315141721,0.0,0
SVM,OSQP,optimal,3.2585701289999998,625,5327.247836207791,132,287892,0,1.813203199,1.44536693,0.0,0
SVM,OSQP,optimal,3.433002385,700,5326.629854493477,132,287892,0,1.8249515269999999,1.6080508580000001,0.0,0
SVM,OSQP,optimal,2.427306917,375,6666.119861716129,166,446706,0,0.26047685,2.166830067,0.0,1
SVM,OSQP,optimal,3.2613834390000003,425,6656.206013639013,166,446706,0,0.859377663,2.4020057759999998,0.0,1
SVM,OSQP,optimal,3.1268414439999996,500,6719.085325224111,166,446706,0,0.577669926,2.549171518,0.0,1
SVM,OSQP,optimal,3.275613631,500,6672.245849983076,166,446706,0,0.6401602989999999,2.635453332,0.0,1
SVM,OSQP,optimal,2.781688978,425,6722.661268057709,166,446706,0,0.457369354,2.324319624,0.0,1
SVM,OSQP,optimal,3.258992839,500,6694.005218252795,166,446706,0,0.549456953,2.7095358860000003,0.0,1
SVM,OSQP,optimal,2.975655182,425,6682.3787881871485,166,446706,0,0.424412403,2.551242779,0.0,1
SVM,OSQP,optimal,2.837607053,400,6713.656360945911,166,446706,0,0.386406925,2.451200128,0.0,1
SVM,OSQP,optimal,3.055446895,500,6770.276722734395,166,446706,0,0.350472424,2.7049744710000003,0.0,1
SVM,OSQP,optimal,2.6975721760000004,400,6698.335374105498,166,446706,0,0.404570105,2.293002071,0.0,1
SVM,OSQP,optimal,5.7301063160000005,625,8469.981967351938,209,697223,0,0.756673906,4.97343241,0.0,1
SVM,OSQP,optimal,5.152687364,475,8410.943012508158,209,697223,0,1.0784867340000002,4.07420063,0.0,1
SVM,OSQP,optimal,4.564632496000001,450,8420.162514766273,209,697223,0,0.679300912,3.885331584,0.0,1
SVM,OSQP,optimal,4.641133583999999,450,8433.725481783544,209,697223,0,0.709941377,3.931192207,0.0,1
SVM,OSQP,optimal,5.297944748,400,8517.487920958058,209,697223,0,1.4552006640000001,3.8427440839999996,0.0,1
SVM,OSQP,optimal,5.276848339,525,8459.180620539872,209,697223,0,0.9563049509999999,4.320543388,0.0,1
SVM,OSQP,optimal,4.949994874,500,8356.062043198994,209,697223,0,0.780447055,4.169547819,0.0,1
SVM,OSQP,optimal,4.948693559,550,8456.125083063123,209,697223,0,0.537776815,4.410916744,0.0,1
SVM,OSQP,optimal,5.755058236,525,8525.382914920747,209,697223,0,1.134717551,4.620340685,0.0,1
SVM,OSQP,optimal,4.877165810999999,475,8421.259893207593,209,697223,0,0.8273646579999999,4.049801153,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.014667204999999999,225,422.4818086488597,10,3510,0,0.002414873,0.012252332,0.0,1
SVM,OSQP,optimal,0.013406400999999998,200,408.2920337699837,10,3510,0,0.002400854,0.011005547,0.0,1
SVM,OSQP,optimal,0.013295587000000001,200,414.3908064177001,10,3510,0,0.002394804,0.010900783,0.0,1
SVM,OSQP,optimal,0.013512618,200,416.3620604779405,10,3510,0,0.002392438,0.01112018,0.0,1
SVM,OSQP,optimal,0.012070932,175,425.91461127817206,10,3510,0,0.002396532,0.0096744,0.0,1
SVM,OSQP,optimal,0.014611667,225,402.9189026337672,10,3510,0,0.002409513,0.012202154,0.0,1
SVM,OSQP,optimal,0.014662003,225,426.38665864377714,10,3510,0,0.002402542,0.012259461,0.0,1
SVM,OSQP,optimal,0.01339549,200,419.6079000949204,10,3510,0,0.002402812,0.010992678,0.0,1
SVM,OSQP,optimal,0.013424804,200,428.6531451851379,10,3510,0,0.002383507,0.011041297,0.0,1
SVM,OSQP,optimal,0.016200928,250,417.0642737471437,10,3510,0,0.002399813,0.013801115,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,1.9520800520000001,450,4233.228349428881,105,186479,0,1.31576876,0.636311292,0.0,1
SVM,OSQP,optimal,2.0339559400000002,450,4278.708670636615,105,186479,0,1.387506015,0.646449925,0.0,1
SVM,OSQP,optimal,1.9779095469999999,450,4254.434270865341,105,186479,0,1.332504441,0.645405106,0.0,1
SVM,OSQP,optimal,1.9247012580000002,425,4134.98552448596,105,186479,0,1.316921342,0.607779916,0.0,1
SVM,OSQP,optimal,2.067768821,575,4255.654372302401,105,186479,0,1.289054535,0.778714286,0.0,0
SVM,OSQP,optimal,2.234159413,725,4276.589110787073,105,186479,0,1.281616794,0.952542619,0.0,1
SVM,OSQP,optimal,1.977736344,450,4327.422952693538,105,186479,0,1.322772107,0.654964237,0.0,1
SVM,OSQP,optimal,1.9464900909999998,425,4250.667246221883,105,186479,0,1.3232700259999999,0.623220065,0.0,1
SVM,OSQP,optimal,2.00368166,425,4298.934798447337,105,186479,0,1.3862122989999999,0.617469361,0.0,1
SVM,OSQP,optimal,1.976978403,450,4279.412570383748,105,186479,0,1.325084349,0.651894054,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.015661753,200,460.6892478857763,11,4025,0,0.002700124,0.012961629,0.0,1
SVM,OSQP,optimal,0.015680324000000002,200,462.50289208468496,11,4025,0,0.002705657,0.012974667,0.0,1
SVM,OSQP,optimal,0.014078199999999999,175,452.3203196336678,11,4025,0,0.002716221,0.011361979,0.0,1
SVM,OSQP,optimal,0.018726911000000002,250,464.2650694133219,11,4025,0,0.00270087,0.016026041,0.0,1
SVM,OSQP,optimal,0.01927645,275,452.0291104993185,11,4025,0,0.002537,0.01673945,0.0,1
SVM,OSQP,optimal,0.017176504,225,447.6934136243991,11,4025,0,0.002693733,0.014482771,0.0,1
SVM,OSQP,optimal,0.014164563,175,450.03776830060326,11,4025,0,0.002681117,0.011483446,0.0,1
SVM,OSQP,optimal,0.014981584999999999,200,454.82530741802725,11,4025,0,0.002531509,0.012450076,0.0,1
SVM,OSQP,optimal,0.018681947,250,471.41986855198803,11,4025,0,0.002659805,0.016022142,0.0,1
SVM,OSQP,optimal,0.019371105,275,454.0789585212889,11,4025,0,0.002513765,0.01685734,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.019171989,225,492.7737750253358,12,4572,0,0.003054159,0.01611783,0.0,1
SVM,OSQP,optimal,0.017638653,200,502.9863928434846,12,4572,0,0.003064437,0.014574216,0.0,1
SVM,OSQP,optimal,0.015675344,175,494.1610189736286,12,4572,0,0.00304894,0.012626404,0.0,1
SVM,OSQP,optimal,0.020837928999999998,250,486.86742487632375,12,4572,0,0.003038593,0.017799336,0.0,1
SVM,OSQP,optimal,0.017577948,200,496.2303968623036,12,4572,0,0.003085187,0.014492761,0.0,1
SVM,OSQP,optimal,0.018687916,250,514.865817612351,12,4572,0,0.002670844,0.016017072,0.0,1
SVM,OSQP,optimal,0.019246627,225,506.69222911908076,12,4572,0,0.003052678,0.016193949,0.0,1
SVM,OSQP,optimal,0.013894674,150,501.72712094729013,12,4572,0,0.003006644,0.01088803,0.0,1
SVM,OSQP,optimal,0.015545356,200,502.4367693594932,12,4572,0,0.002669138,0.012876218,0.0,1
SVM,OSQP,optimal,0.013910964,175,474.8877001070357,12,4572,0,0.002662481,0.011248483,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.021668504,225,537.7491133101977,13,5147,0,0.003495458,0.018173046,0.0,1
SVM,OSQP,optimal,0.023644419,250,542.8894481658093,13,5147,0,0.003571378,0.020073041,0.0,1
SVM,OSQP,optimal,0.023598141,250,523.2876448092198,13,5147,0,0.003508076,0.020090065,0.0,1
SVM,OSQP,optimal,0.024920686,275,539.840638915628,13,5147,0,0.003094857,0.021825829,0.0,1
SVM,OSQP,optimal,0.023558686,250,549.2562068078964,13,5147,0,0.003548014,0.020010672,0.0,1
SVM,OSQP,optimal,0.015852764000000002,150,550.275234398458,13,5147,0,0.003524046,0.012328718,0.0,1
SVM,OSQP,optimal,0.021529514,225,537.2666597154708,13,5147,0,0.003506079,0.018023435,0.0,1
SVM,OSQP,optimal,0.015749547,150,531.736278425616,13,5147,0,0.003524642,0.012224905,0.0,1
SVM,OSQP,optimal,0.034151221,325,537.6058513343901,13,5147,0,0.003124067,0.031027154,0.0,1
SVM,OSQP,optimal,0.017635994000000002,200,541.0801337924767,13,5147,0,0.003227638,0.014408356,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,3.157119072,575,5367.728776744872,132,287892,0,1.790519195,1.366599877,0.0,0
SVM,OSQP,optimal,3.1557730509999997,700,5396.101515782919,132,287892,0,1.5734541389999999,1.5823189119999999,0.0,0
SVM,OSQP,optimal,3.2601962159999998,625,5296.129113493015,132,287892,0,1.765611114,1.494585102,0.0,1
SVM,OSQP,optimal,2.616985883,375,5262.713255454223,132,287892,0,1.7086123930000001,0.90837349,0.0,1
SVM,OSQP,optimal,3.3677748210000003,600,5350.225833014624,132,287892,0,1.97323825,1.394536571,0.0,0
SVM,OSQP,optimal,3.31602248,650,5360.564327675831,132,287892,0,1.840949308,1.475073172,0.0,0
SVM,OSQP,optimal,3.1221576339999997,625,5329.257722107667,132,287892,0,1.715780388,1.406377246,0.0,1
SVM,OSQP,optimal,3.33822329,575,5358.598029041302,132,287892,0,2.023081569,1.315141721,0.0,0
SVM,OSQP,optimal,3.258570129,625,5327.247836207791,132,287892,0,1.8132031990000002,1.44536693,0.0,0
SVM,OSQP,optimal,3.433002385,700,5326.629854493477,132,287892,0,1.824951527,1.608050858,0.0,0


==> data/results/benchmark_problems/OSQP/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.022049732,200,574.4897597349095,14,5754,0,0.004044606,0.018005126,0.0,1
SVM,OSQP,optimal,0.026457291,250,572.8474041863822,14,5754,0,0.004052291,0.022405,0.0,1
SVM,OSQP,optimal,0.028222909,275,585.1833957104744,14,5754,0,0.004056165,0.024166744,0.0,1
SVM,OSQP,optimal,0.021994369,200,576.2341392619094,14,5754,0,0.004027684,0.017966685,0.0,1
SVM,OSQP,optimal,0.023969354,225,578.0713088040509,14,5754,0,0.004011781,0.019957573,0.0,1
SVM,OSQP,optimal,0.022051667999999996,200,588.95039677081,14,5754,0,0.004056328,0.01799534,0.0,1
SVM,OSQP,optimal,0.025148873999999998,275,581.3084710044952,14,5754,0,0.003565566,0.021583308,0.0,1
SVM,OSQP,optimal,0.021923814,200,581.1231577677937,14,5754,0,0.004092394,0.01783142,0.0,1
SVM,OSQP,optimal,0.021730741999999997,225,583.3381602375711,14,5754,0,0.003561362,0.01816938,0.0,1
SVM,OSQP,optimal,0.019532632,200,566.9791625231514,14,5754,0,0.003545981,0.015986651,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.027167213,200,663.2377100492196,16,7056,0,0.005319311,0.021847902,0.0,1
SVM,OSQP,optimal,0.027274651,200,651.5830886509459,16,7056,0,0.005341947,0.021932704,0.0,1
SVM,OSQP,optimal,0.034668937000000004,275,651.9077466380242,16,7056,0,0.005322339,0.029346598,0.0,1
SVM,OSQP,optimal,0.029344309000000002,225,674.0850894145001,16,7056,0,0.005366794,0.023977515,0.0,1
SVM,OSQP,optimal,0.028732406,250,667.7171479093258,16,7056,0,0.004771008,0.023961398,0.0,1
SVM,OSQP,optimal,0.027098706,200,666.4952479610095,16,7056,0,0.00535784,0.021740866,0.0,1
SVM,OSQP,optimal,0.028541386000000002,250,676.8221538837079,16,7056,0,0.004706022,0.023835364,0.0,1
SVM,OSQP,optimal,0.032289642,250,661.4709616178773,16,7056,0,0.005361889,0.026927753,0.0,1
SVM,OSQP,optimal,0.027197045,200,648.3901929345466,16,7056,0,0.005326009,0.021871036,0.0,1
SVM,OSQP,optimal,0.026231149000000002,225,662.5063914500405,16,7056,0,0.004705738,0.021525411,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,2.4273069169999997,375,6666.11986171613,166,446706,0,0.26047685,2.166830067,0.0,1
SVM,OSQP,optimal,3.2613834390000003,425,6656.206013639013,166,446706,0,0.859377663,2.402005776,0.0,1
SVM,OSQP,optimal,3.126841444,500,6719.085325224111,166,446706,0,0.577669926,2.549171518,0.0,1
SVM,OSQP,optimal,3.275613631,500,6672.245849983076,166,446706,0,0.640160299,2.635453332,0.0,1
SVM,OSQP,optimal,2.781688978,425,6722.661268057709,166,446706,0,0.457369354,2.324319624,0.0,1
SVM,OSQP,optimal,3.258992839,500,6694.005218252796,166,446706,0,0.549456953,2.709535886,0.0,1
SVM,OSQP,optimal,2.9756551819999997,425,6682.3787881871485,166,446706,0,0.424412403,2.551242779,0.0,1
SVM,OSQP,optimal,2.837607053,400,6713.656360945911,166,446706,0,0.386406925,2.451200128,0.0,1
SVM,OSQP,optimal,3.0554468949999998,500,6770.276722734395,166,446706,0,0.350472424,2.704974471,0.0,1
SVM,OSQP,optimal,2.697572176,400,6698.335374105498,166,446706,0,0.404570105,2.293002071,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.030098487,200,701.9147082636648,17,7751,0,0.006163295,0.023935192,0.0,1
SVM,OSQP,optimal,0.030122778000000003,200,682.1773717327612,17,7751,0,0.006131909,0.023990869,0.0,1
SVM,OSQP,optimal,0.036207466,250,718.3867079074537,17,7751,0,0.006163481,0.030043985,0.0,1
SVM,OSQP,optimal,0.036575837,250,700.6533723146954,17,7751,0,0.006142398,0.030433439,0.0,1
SVM,OSQP,optimal,0.032954867,225,700.2340250330278,17,7751,0,0.006192505,0.026762362,0.0,1
SVM,OSQP,optimal,0.038960194999999996,275,687.2237820341554,17,7751,0,0.006185788,0.032774407,0.0,1
SVM,OSQP,optimal,0.025948582,200,718.7516228484476,17,7751,0,0.005243582,0.020705,0.0,1
SVM,OSQP,optimal,0.025554687,200,701.9356783408504,17,7751,0,0.005250311,0.020304376,0.0,1
SVM,OSQP,optimal,0.033671453000000004,225,694.965163453155,17,7751,0,0.006097768,0.027573685,0.0,1
SVM,OSQP,optimal,0.033207082,225,710.7239519752799,17,7751,0,0.006272418,0.026934664,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.039710327000000004,200,812.5030213203847,20,10020,0,0.0090252,0.030685127,0.0,1
SVM,OSQP,optimal,0.039970034,250,812.5328229040507,20,10020,0,0.007659693,0.032310341,0.0,1
SVM,OSQP,optimal,0.047154943000000005,250,813.893103205602,20,10020,0,0.008978917,0.038176026,0.0,1
SVM,OSQP,optimal,0.050513768,275,802.8009178954844,20,10020,0,0.009036686,0.041477082,0.0,1
SVM,OSQP,optimal,0.035889509,175,825.1256458842192,20,10020,0,0.009008377,0.026881132,0.0,1
SVM,OSQP,optimal,0.046873505999999995,250,823.7454068355215,20,10020,0,0.008995773,0.037877733,0.0,1
SVM,OSQP,optimal,0.043412152,225,823.7007613163343,20,10020,0,0.008938421,0.034473731,0.0,1
SVM,OSQP,optimal,0.050508712,275,800.8816444576839,20,10020,0,0.008916344,0.041592368,0.0,1
SVM,OSQP,optimal,0.043480456,225,814.9499277493042,20,10020,0,0.00898154,0.034498916,0.0,1
SVM,OSQP,optimal,0.036961336,225,847.703942576357,20,10020,0,0.007744355,0.029216981,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,5.730106316,625,8469.981967351938,209,697223,0,0.756673906,4.97343241,0.0,1
SVM,OSQP,optimal,5.152687364,475,8410.943012508158,209,697223,0,1.078486734,4.07420063,0.0,1
SVM,OSQP,optimal,4.564632496,450,8420.162514766273,209,697223,0,0.679300912,3.8853315840000002,0.0,1
SVM,OSQP,optimal,4.641133584,450,8433.725481783544,209,697223,0,0.709941377,3.931192207,0.0,1
SVM,OSQP,optimal,5.297944748,400,8517.487920958058,209,697223,0,1.455200664,3.842744084,0.0,1
SVM,OSQP,optimal,5.276848339,525,8459.180620539872,209,697223,0,0.956304951,4.320543388,0.0,1
SVM,OSQP,optimal,4.949994874,500,8356.062043198994,209,697223,0,0.780447055,4.169547819,0.0,1
SVM,OSQP,optimal,4.948693559,550,8456.125083063122,209,697223,0,0.537776815,4.410916744,0.0,1
SVM,OSQP,optimal,5.755058236,525,8525.382914920747,209,697223,0,1.134717551,4.620340685,0.0,1
SVM,OSQP,optimal,4.877165810999999,475,8421.259893207593,209,697223,0,0.827364658,4.049801153,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.06889611699999999,300,926.2019624134564,23,12557,0,0.013437441,0.055458676,0.0,1
SVM,OSQP,optimal,0.06958016,300,935.8674558861918,23,12557,0,0.013215021,0.056365139,0.0,1
SVM,OSQP,optimal,0.060380146,250,950.4606191573298,23,12557,0,0.01327606,0.047104086,0.0,1
SVM,OSQP,optimal,0.060428481,250,964.5069984445468,23,12557,0,0.013436841,0.04699164,0.0,1
SVM,OSQP,optimal,0.051347495,250,943.887944393778,23,12557,0,0.011197403,0.040150092,0.0,1
SVM,OSQP,optimal,0.060430338,250,921.7173748570817,23,12557,0,0.013212277,0.047218061,0.0,1
SVM,OSQP,optimal,0.05571043,225,939.2790481409702,23,12557,0,0.013127894,0.042582536,0.0,1
SVM,OSQP,optimal,0.055154432,275,953.0894547593382,23,12557,0,0.011324577,0.043829855,0.0,1
SVM,OSQP,optimal,0.060373443,250,950.5711323883266,23,12557,0,0.013132799,0.047240644,0.0,1
SVM,OSQP,optimal,0.051688632,200,944.4413056651968,23,12557,0,0.013265729,0.038422903,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.065857371,250,1032.4187240866959,26,15366,0,0.016928614,0.048928757,0.0,1
SVM,OSQP,optimal,0.078881054,275,1040.9700855941126,26,15366,0,0.018603192,0.060277862,0.0,1
SVM,OSQP,optimal,0.060399807,225,1067.4728285314181,26,15366,0,0.016079175,0.044320632,0.0,1
SVM,OSQP,optimal,0.062865661,200,1069.2772594752487,26,15366,0,0.018363885,0.044501776,0.0,1
SVM,OSQP,optimal,0.074290179,250,1070.9494556123518,26,15366,0,0.018711112,0.055579067,0.0,1
SVM,OSQP,optimal,0.073298863,250,1076.48626366127,26,15366,0,0.018499128,0.054799735,0.0,1
SVM,OSQP,optimal,0.078883168,275,1061.7885561007115,26,15366,0,0.018623805,0.060259363,0.0,1
SVM,OSQP,optimal,0.07892711300000001,275,1073.6344228306564,26,15366,0,0.018606845,0.060320268,0.0,1
SVM,OSQP,optimal,0.09693921999999999,350,1047.2451434335062,26,15366,0,0.018399473,0.078539747,0.0,1
SVM,OSQP,optimal,0.070084011,275,1064.2468531361317,26,15366,0,0.0167837,0.053300311,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.10537725,275,1297.4220996731565,31,20645,0,0.031582968,0.073794282,0.0,1
SVM,OSQP,optimal,0.10761537700000001,275,1255.27136860059,31,20645,0,0.031636638,0.075978739,0.0,1
SVM,OSQP,optimal,0.091776899,275,1256.0116116172744,31,20645,0,0.026616341,0.065160558,0.0,1
SVM,OSQP,optimal,0.155352445,475,1264.2032788470094,31,20645,0,0.031609306,0.123743139,0.0,1
SVM,OSQP,optimal,0.113714423,300,1258.7151125060916,31,20645,0,0.03162036,0.082094063,0.0,1
SVM,OSQP,optimal,0.08610722,250,1276.3215918372568,31,20645,0,0.026714894,0.059392326,0.0,1
SVM,OSQP,optimal,0.10794858700000001,275,1260.4004309178588,31,20645,0,0.031577893,0.076370694,0.0,1
SVM,OSQP,optimal,0.107527819,275,1258.2854320804163,31,20645,0,0.031936807,0.075591012,0.0,1
SVM,OSQP,optimal,0.10056258400000001,250,1260.8622173430283,31,20645,0,0.031419045,0.069143539,0.0,1
SVM,OSQP,optimal,0.125790937,350,1275.1315838433711,31,20645,0,0.03123989,0.094551047,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.178661067,300,1485.4654546164743,37,27971,0,0.05365797,0.125003097,0.0,1
SVM,OSQP,optimal,0.24181246900000003,375,1534.8234813103022,37,27971,0,0.053570876,0.188241593,0.0,1
SVM,OSQP,optimal,0.211416683,300,1473.1163910056132,37,27971,0,0.052903477,0.158513206,0.0,1
SVM,OSQP,optimal,0.174285192,275,1489.0719641614696,37,27971,0,0.056198677,0.118086515,0.0,1
SVM,OSQP,optimal,0.174189673,325,1514.424452304219,37,27971,0,0.052898809,0.121290864,0.0,1
SVM,OSQP,optimal,0.21845273,350,1492.560426813753,37,27971,0,0.053303763,0.165148967,0.0,1
SVM,OSQP,optimal,0.195035745,375,1526.4779594985682,37,27971,0,0.052430523,0.142605222,0.0,1
SVM,OSQP,optimal,0.16172181400000002,300,1516.096213861322,37,27971,0,0.052511975,0.109209839,0.0,1
SVM,OSQP,optimal,0.163865537,300,1501.1374239171844,37,27971,0,0.053071933,0.110793604,0.0,1
SVM,OSQP,optimal,0.184923311,350,1504.5487612383608,37,27971,0,0.053161236,0.131762075,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.253680149,375,1802.6252873257486,45,39419,0,0.100031258,0.153648891,0.0,1
SVM,OSQP,optimal,0.24513440999999997,350,1854.5972361130941,45,39419,0,0.099131032,0.146003378,0.0,1
SVM,OSQP,optimal,0.243837273,350,1837.8241878920524,45,39419,0,0.099041732,0.144795541,0.0,1
SVM,OSQP,optimal,0.213546364,275,1843.3004708192886,45,39419,0,0.099231088,0.114315276,0.0,1
SVM,OSQP,optimal,0.22493562,300,1819.368872361325,45,39419,0,0.100688021,0.124247599,0.0,1
SVM,OSQP,optimal,0.205095221,250,1819.2612347597617,45,39419,0,0.100216898,0.104878323,0.0,1
SVM,OSQP,optimal,0.30797280400000004,525,1855.3411254834602,45,39419,0,0.099046617,0.208926187,0.0,1
SVM,OSQP,optimal,0.24383439499999998,350,1837.3757004495183,45,39419,0,0.099895036,0.143939359,0.0,1
SVM,OSQP,optimal,0.281099505,450,1856.3629324781468,45,39419,0,0.100457625,0.18064188,0.0,1
SVM,OSQP,optimal,0.244481381,350,1841.412752666267,45,39419,0,0.098907874,0.145573507,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.37017253299999997,350,2237.941080518013,55,56429,0,0.182639064,0.187533469,0.0,1
SVM,OSQP,optimal,0.435572371,475,2242.6598466121363,55,56429,0,0.182431355,0.253141016,0.0,1
SVM,OSQP,optimal,0.318272059,250,2230.498467335201,55,56429,0,0.183784367,0.134487692,0.0,1
SVM,OSQP,optimal,0.449091175,500,2264.3300754034076,55,56429,0,0.183344089,0.265747086,0.0,1
SVM,OSQP,optimal,0.460925821,525,2245.529342755743,55,56429,0,0.182839791,0.27808603,0.0,1
SVM,OSQP,optimal,0.43473803499999997,475,2173.414976842444,55,56429,0,0.182307266,0.252430769,0.0,1
SVM,OSQP,optimal,0.383853883,375,2196.300636844564,55,56429,0,0.183669069,0.200184814,0.0,1
SVM,OSQP,optimal,0.432288105,475,2229.548020687913,55,56429,0,0.183132054,0.249156051,0.0,1
SVM,OSQP,optimal,0.36976172399999996,350,2277.0972796923033,55,56429,0,0.183148871,0.186612853,0.0,1
SVM,OSQP,optimal,0.370870102,350,2212.308023050644,55,56429,0,0.183528702,0.1873414,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,0.682490837,475,2714.6212058948754,68,83028,0,0.346171614,0.336319223,0.0,1
SVM,OSQP,optimal,0.66713706,450,2735.2781854728255,68,83028,0,0.347286581,0.319850479,0.0,1
SVM,OSQP,optimal,0.680354677,475,2766.623504529335,68,83028,0,0.346586866,0.333767811,0.0,1
SVM,OSQP,optimal,0.649217129,425,2754.12622981635,68,83028,0,0.348209204,0.301007925,0.0,1
SVM,OSQP,optimal,0.647730249,425,2788.322411939461,68,83028,0,0.346956059,0.30077419,0.0,1
SVM,OSQP,optimal,0.6467679550000001,425,2719.5006631148512,68,83028,0,0.34671429,0.300053665,0.0,1
SVM,OSQP,optimal,0.56007297,300,2783.788338698895,68,83028,0,0.347162898,0.212910072,0.0,1
SVM,OSQP,optimal,0.7322060459999999,575,2739.600350680941,68,83028,0,0.343182224,0.389023822,0.0,0
SVM,OSQP,optimal,0.643832011,425,2748.925219293417,68,83028,0,0.341588915,0.302243096,0.0,1
SVM,OSQP,optimal,0.677603811,475,2777.4410122405175,68,83028,0,0.342337829,0.335265982,0.0,1


==> data/results/benchmark_problems/OSQP/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP,optimal,1.261215493,650,3393.2842214553307,84,122724,0,0.63720415,0.624011343,0.0,0
SVM,OSQP,optimal,1.154433187,525,3418.720380127881,84,122724,0,0.635323877,0.51910931,0.0,1
SVM,OSQP,optimal,1.152139182,525,3457.279749713264,84,122724,0,0.634356512,0.51778267,0.0,1
SVM,OSQP,optimal,1.3200895419999998,725,3401.1308761973137,84,122724,0,0.637925666,0.682163876,0.0,0
SVM,OSQP,optimal,1.161277196,525,3388.0088077967216,84,122724,0,0.640657426,0.52061977,0.0,1
SVM,OSQP,optimal,1.221779671,600,3421.004223296958,84,122724,0,0.637589132,0.584190539,0.0,1
SVM,OSQP,optimal,1.265649535,650,3419.125273579444,84,122724,0,0.640161998,0.625487537,0.0,0
SVM,OSQP,optimal,1.171119671,525,3387.354954361388,84,122724,0,0.63540823,0.535711441,0.0,1
SVM,OSQP,optimal,1.161877609,525,3404.05486012202,84,122724,0,0.637925382,0.523952227,0.0,1
SVM,OSQP,optimal,1.152406698,525,3423.933604379794,84,122724,0,0.63388201,0.518524688,0.0,1


==> data/results/benchmark_problems/OSQP/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP,optimal,0.0010925999999999998,375,-0.3999818072731968,10,178,0,0.000183723,0.000908877,0.0,1
Random QP,OSQP,optimal,0.000626754,175,3.068949818583847,10,186,0,0.000194309,0.000432445,0.0,1
Random QP,OSQP,optimal,0.000414753,100,10.329181180608604,10,180,0,0.000171339,0.000243414,0.0,0
Random QP,OSQP,optimal,0.000528631,150,8.043417493043506,10,178,0,0.000162049,0.000366582,0.0,1
Random QP,OSQP,optimal,0.00057125,150,-3.7972661179988383,10,182,0,0.000203608,0.000367642,0.0,0
Random QP,OSQP,optimal,0.0009002470000000002,300,2.8433469495435864,10,178,0,0.000162876,0.000737371,0.0,1
Random QP,OSQP,optimal,0.000566016,150,-3.058826190062331,10,182,0,0.000200368,0.0003656480000000001,0.0,0
Random QP,OSQP,optimal,0.000354993,75,7.466966545828368,10,176,0,0.000165538,0.000189455,0.0,0
Random QP,OSQP,optimal,0.000586154,150,1.659144188889765,10,172,0,0.000201005,0.000385149,0.0,2
Random QP,OSQP,optimal,0.000544889,150,2.9891217189897827,10,180,0,0.000192677,0.000352212,0.0,0
Random QP,OSQP,optimal,0.00049869,125,3.0329880178202844,11,224,0,0.000153997,0.00034469300000000003,0.0,0
Random QP,OSQP,optimal,0.0005686129999999999,150,6.396935897332307,11,218,0,0.000157515,0.000411098,0.0,0
Random QP,OSQP,optimal,0.000479163,125,1.5999058676841809,11,214,0,0.00014639,0.000332773,0.0,0
Random QP,OSQP,optimal,0.001293584,425,14.480934086730228,11,216,0,0.000155015,0.001138569,0.0,1
Random QP,OSQP,optimal,0.000704655,200,7.445020440668207,11,224,0,0.000153413,0.000551242,0.0,1
Random QP,OSQP,optimal,0.00049948,125,66.66237070424617,11,212,0,0.000156594,0.000342886,0.0,0
Random QP,OSQP,optimal,0.000605384,175,10.514111387728047,11,218,0,0.000144542,0.000460842,0.0,0
Random QP,OSQP,optimal,0.000913774,275,3.921167569615379,11,216,0,0.00014627799999999998,0.0007674960000000001,0.0,3
Random QP,OSQP,optimal,0.000615095,175,5.79351527409945,11,208,0,0.000149691,0.000465404,0.0,1
Random QP,OSQP,optimal,0.00055454,150,6.1071104658165964,11,216,0,0.000149171,0.000405369,0.0,0
Random QP,OSQP,optimal,0.000829887,200,6.581614340249213,12,264,0,0.000216767,0.00061312,0.0,1
Random QP,OSQP,optimal,0.000594262,125,0.12691732438290834,12,250,0,0.000200947,0.000393315,0.0,0
Random QP,OSQP,optimal,0.000927048,225,29.312402770803022,12,254,0,0.000210689,0.000716359,0.0,1
Random QP,OSQP,optimal,0.00088423,225,8.341293065236135,12,258,0,0.000211822,0.000672408,0.0,1
Random QP,OSQP,optimal,0.001130165,125,7.029506397262455,12,262,0,0.000402581,0.000727584,0.0,0
Random QP,OSQP,optimal,0.0007425410000000001,175,5.969596200693773,12,254,0,0.00020685,0.000535691,0.0,1
Random QP,OSQP,optimal,0.000936346,250,0.4448487950377419,12,250,0,0.000197114,0.0007392319999999999,0.0,0
Random QP,OSQP,optimal,0.0011616209999999998,200,6.358868375231467,12,258,0,0.000392853,0.0007687680000000001,0.0,0
Random QP,OSQP,optimal,0.0016946429999999998,475,18.491966382335708,12,258,0,0.000199314,0.001495329,0.0,3
Random QP,OSQP,optimal,0.000504234,100,-2.6988822114981366,12,254,0,0.00019709,0.000307144,0.0,0
Random QP,OSQP,optimal,0.000988245,225,5.0567675286532525,13,306,0,0.000201531,0.000786714,0.0,0
Random QP,OSQP,optimal,0.000878057,200,0.7706603985905593,13,308,0,0.000201072,0.000676985,0.0,0
Random QP,OSQP,optimal,0.000982463,225,2.235178748640829,13,316,0,0.000189686,0.0007927769999999999,0.0,1
Random QP,OSQP,optimal,0.0007948110000000001,175,0.6905091621828822,13,302,0,0.000191497,0.000603314,0.0,0
Random QP,OSQP,optimal,0.001272238,325,8.486048174315512,13,296,0,0.000189547,0.001082691,0.0,1
Random QP,OSQP,optimal,0.001031376,250,20.830134820587137,13,302,0,0.000193855,0.000837521,0.0,1
Random QP,OSQP,optimal,0.00071064,150,10.04939268508998,13,304,0,0.000195185,0.000515455,0.0,0
Random QP,OSQP,optimal,0.000597874,125,1.3809537948939428,13,306,0,0.000178547,0.000419327,0.0,0
Random QP,OSQP,optimal,0.001009729,275,13.202617362712244,13,298,0,0.00017104599999999995,0.000838683,0.0,1
Random QP,OSQP,optimal,0.001048082,275,35.89346362367748,13,304,0,0.000179501,0.0008685810000000001,0.0,1
Random QP,OSQP,optimal,0.0008750860000000001,150,27.862791682415672,15,412,0,0.000253641,0.000621445,0.0,1
Random QP,OSQP,optimal,0.002036617,225,9.804843528651906,15,422,0,0.000425792,0.001610825,0.0,1
Random QP,OSQP,optimal,0.000876742,150,14.368176980519292,15,406,0,0.000247584,0.000629158,0.0,1
Random QP,OSQP,optimal,0.000868093,150,25.263140804106392,15,418,0,0.000248512,0.000619581,0.0,0
Random QP,OSQP,optimal,0.0007640419999999999,125,2.807271101286084,15,412,0,0.000251476,0.000512566,0.0,0
Random QP,OSQP,optimal,0.001071014,200,13.387608800181525,15,408,0,0.000247481,0.000823533,0.0,1
Random QP,OSQP,optimal,0.0007604280000000001,125,9.876902679255096,15,416,0,0.000245324,0.0005151040000000001,0.0,0
Random QP,OSQP,optimal,0.00098029,175,6.184345523359343,15,410,0,0.000238218,0.000742072,0.0,0
Random QP,OSQP,optimal,0.000991364,225,6.5347032556396565,15,406,0,0.000200621,0.000790743,0.0,0
Random QP,OSQP,optimal,0.00113184,250,18.91911008908067,15,412,0,0.000203687,0.000928153,0.0,1
Random QP,OSQP,optimal,0.002198826,375,9.447935354798977,18,612,0,0.00033331,0.001865516,0.0,1
Random QP,OSQP,optimal,0.001479366,225,2.539381000027748,18,594,0,0.000323057,0.001156309,0.0,2
Random QP,OSQP,optimal,0.0013507609999999998,200,18.117712991903,18,614,0,0.000327839,0.001022922,0.0,1
Random QP,OSQP,optimal,0.001442935,225,6.457385681200397,18,604,0,0.00031236,0.001130575,0.0,0
Random QP,OSQP,optimal,0.000825648,100,4.216134057906288,18,610,0,0.00031964200000000003,0.000506006,0.0,0
Random QP,OSQP,optimal,0.001105586,150,11.124951086557083,18,612,0,0.000322744,0.000782842,0.0,0
Random QP,OSQP,optimal,0.002079881,250,6.898589552264816,18,602,0,0.000389018,0.001690863,0.0,1
Random QP,OSQP,optimal,0.001544901,175,29.94863080213903,18,622,0,0.000400267,0.0011446339999999998,0.0,1
Random QP,OSQP,optimal,0.0014340129999999998,225,-0.6291815628781868,18,594,0,0.000321294,0.001112719,0.0,0
Random QP,OSQP,optimal,0.002607306,300,11.874183597187223,18,598,0,0.000441472,0.002165834,0.0,1
Random QP,OSQP,optimal,0.002357885,250,37.500385290560644,23,1002,0,0.0005133480000000001,0.001844537,0.0,1
Random QP,OSQP,optimal,0.001934275,200,24.364180724500237,23,1016,0,0.000476024,0.001458251,0.0,0
Random QP,OSQP,optimal,0.002662473,300,31.582765148568505,23,1032,0,0.000507849,0.002154624,0.0,1
Random QP,OSQP,optimal,0.001808774,175,59.86243055890274,23,1020,0,0.00050922,0.001299554,0.0,1
Random QP,OSQP,optimal,0.002530725,275,32.94446668904791,23,1022,0,0.000516294,0.002014431,0.0,1
Random QP,OSQP,optimal,0.0027220620000000004,300,17.036194063201357,23,1066,0,0.0005166719999999999,0.00220539,0.0,1
Random QP,OSQP,optimal,0.001959418,200,12.387935898981704,23,1004,0,0.000479013,0.001480405,0.0,1
Random QP,OSQP,optimal,0.002995979,250,42.47761311127553,23,1034,0,0.0006621330000000001,0.002333846,0.0,1
Random QP,OSQP,optimal,0.002497245,200,51.89243917394796,23,994,0,0.000634185,0.00186306,0.0,1
Random QP,OSQP,optimal,0.003896989,350,37.75841679677181,23,1016,0,0.000652253,0.003244736,0.0,1
Random QP,OSQP,optimal,0.0038820879999999997,300,39.481612867128035,29,1694,0,0.0008252380000000001,0.00305685,0.0,1
Random QP,OSQP,optimal,0.003222461,225,30.59128310426954,29,1694,0,0.00083493,0.002387531,0.0,1
Random QP,OSQP,optimal,0.003382973,250,85.88841455321959,29,1702,0,0.000803199,0.002579774,0.0,1
Random QP,OSQP,optimal,0.004762612,375,58.184982556119564,29,1670,0,0.000833722,0.00392889,0.0,1
Random QP,OSQP,optimal,0.003980174,300,22.89337209794445,29,1672,0,0.00084667,0.003133504,0.0,1
Random QP,OSQP,optimal,0.003251194,225,36.593081733183276,29,1680,0,0.000840087,0.002411107,0.0,1
Random QP,OSQP,optimal,0.003207839,225,46.76373899419378,29,1688,0,0.0008379980000000001,0.002369841,0.0,1
Random QP,OSQP,optimal,0.004350403,250,18.57160136885994,29,1702,0,0.001060241,0.003290162,0.0,1
Random QP,OSQP,optimal,0.004802875,300,47.52281329865054,29,1664,0,0.001046632,0.003756243,0.0,0
Random QP,OSQP,optimal,0.004521496,350,48.966730954512656,29,1696,0,0.000849666,0.00367183,0.0,1
Random QP,OSQP,optimal,0.011263561000000002,525,86.02730747668743,39,3204,0,0.001916354,0.009347207,0.0,1
Random QP,OSQP,optimal,0.006720612000000001,250,91.07474183235563,39,3204,0,0.001906862,0.00481375,0.0,1
Random QP,OSQP,optimal,0.008000271,325,105.25202745927895,39,3200,0,0.001882247,0.0061180240000000006,0.0,1
Random QP,OSQP,optimal,0.011700593,550,56.073470245544975,39,3166,0,0.001933069,0.009767524,0.0,1
Random QP,OSQP,optimal,0.0071312419999999994,275,49.209810360939855,39,3220,0,0.001914884,0.005216358,0.0,1
Random QP,OSQP,optimal,0.007920360999999999,325,153.69580478022291,39,3160,0,0.001880782,0.006039579000000001,0.0,1
Random QP,OSQP,optimal,0.008831592,375,82.92435834981802,39,3192,0,0.001898442,0.00693315,0.0,1
Random QP,OSQP,optimal,0.015578881000000001,800,68.49566453951076,39,3252,0,0.00190878,0.013670101,0.0,3
Random QP,OSQP,optimal,0.010841642,475,124.23393927695531,39,3230,0,0.002129302,0.00871234,0.0,1
Random QP,OSQP,optimal,0.009345878,375,90.57067725979113,39,3226,0,0.002095669,0.007250209,0.0,1
Random QP,OSQP,optimal,0.013574951000000002,350,180.8946250096447,53,6268,0,0.003466424,0.010108527,0.0,1
Random QP,OSQP,optimal,0.022921581,675,267.7039243469675,53,6208,0,0.003454097,0.019467484,0.0,3
Random QP,OSQP,optimal,0.013841773000000002,350,232.3001008995837,53,6260,0,0.003523516,0.010318257,0.0,1
Random QP,OSQP,optimal,0.015816557,425,235.63386019226985,53,6246,0,0.003453354,0.012363203,0.0,1
Random QP,OSQP,optimal,0.018523115,525,189.15814359531842,53,6126,0,0.0034270570000000003,0.015096058,0.0,1
Random QP,OSQP,optimal,0.012578425,325,214.38783068643392,53,6152,0,0.004316159,0.008262265999999999,0.0,1
Random QP,OSQP,optimal,0.027231208,850,140.0463758076862,53,6178,0,0.004332567,0.022898641,0.0,1
Random QP,OSQP,optimal,0.017202148,475,226.07686297507541,53,6130,0,0.0034173040000000003,0.013784844,0.0,1
Random QP,OSQP,optimal,0.014442377,375,211.6121711339091,53,6166,0,0.003437124,0.011005253,0.0,1
Random QP,OSQP,optimal,0.017239511000000002,475,169.40081675121462,53,6190,0,0.003431902,0.013807608999999998,0.0,1
Random QP,OSQP,optimal,0.038765177000000005,600,350.87821630527463,73,12284,0,0.007468798,0.031296379,0.0,1
Random QP,OSQP,optimal,0.025036111,325,536.4867813211052,73,12384,0,0.007510203000000002,0.017525908,0.0,1
Random QP,OSQP,optimal,0.032465838999999996,525,245.6906611464956,73,12288,0,0.007302059,0.02516378,0.0,1
Random QP,OSQP,optimal,0.029329964,400,233.47325062843086,73,12342,0,0.007570785,0.021759179,0.0,1
Random QP,OSQP,optimal,0.039094385,600,225.88253615459308,73,12356,0,0.007520071,0.031574314,0.0,1
Random QP,OSQP,optimal,0.024918352,325,420.35003971072996,73,12384,0,0.00745974,0.017458612,0.0,1
Random QP,OSQP,optimal,0.039077767,600,317.05531663517553,73,12438,0,0.007477324,0.031600443,0.0,1
Random QP,OSQP,optimal,0.031556738,450,364.1759087303444,73,12406,0,0.007447159,0.024109579,0.0,1
Random QP,OSQP,optimal,0.031084808,500,318.2933937943975,73,12370,0,0.007104767,0.023980041,0.0,1
Random QP,OSQP,optimal,0.035740045,600,516.3601851526789,73,12350,0,0.007139279,0.028600766,0.0,1
Random QP,OSQP,optimal,0.059580702,375,661.7590842193141,103,25576,0,0.02626811,0.033312592,0.0,1
Random QP,OSQP,optimal,0.06699766600000001,500,566.4229861176517,103,25516,0,0.017526866999999998,0.049470799,0.0,1
Random QP,OSQP,optimal,0.07742694,625,1007.4068182233568,103,25482,0,0.017480066000000002,0.059946874,0.0,1
Random QP,OSQP,optimal,0.07656611099999999,600,486.77347272645835,103,25448,0,0.017622716,0.058943395,0.0,1
Random QP,OSQP,optimal,0.083436249,675,934.7594722078028,103,25508,0,0.017586881000000002,0.06584936799999999,0.0,1
Random QP,OSQP,optimal,0.06778793699999999,425,531.9124291911158,103,25530,0,0.031621846,0.036166091,0.0,1
Random QP,OSQP,optimal,0.054713675,375,719.9229277384227,103,25594,0,0.01758938,0.037124295,0.0,1
Random QP,OSQP,optimal,0.109565156,900,724.3318232968619,103,25534,0,0.017422543999999998,0.092142612,0.0,1
Random QP,OSQP,optimal,0.07708211400000001,625,756.9447164872093,103,25440,0,0.01745193,0.059630184,0.0,1
Random QP,OSQP,optimal,0.05974519599999999,425,731.921375157761,103,25514,0,0.017509123,0.042236073,0.0,1
Random QP,OSQP,optimal,0.177752904,800,1310.0609004544906,146,52538,0,0.040149378,0.137603526,0.0,1
Random QP,OSQP,optimal,0.192211491,900,1687.3755859041614,146,52524,0,0.040086705,0.15212478599999998,0.0,0
Random QP,OSQP,optimal,0.23648627100000005,1175,1687.4526998267645,146,52582,0,0.040179189,0.196307082,0.0,1
Random QP,OSQP,optimal,0.16838434100000002,750,1524.737804308895,146,52540,0,0.040303191,0.12808115,0.0,0
Random QP,OSQP,optimal,0.20417525,975,1371.8721890490026,146,52570,0,0.040100544,0.164074706,0.0,0
Random QP,OSQP,optimal,0.16865016300000002,750,1632.9091076142895,146,52498,0,0.040418312000000005,0.128231851,0.0,0
Random QP,OSQP,optimal,0.178247404,800,1162.283951311962,146,52604,0,0.040331806,0.137915598,0.0,1
Random QP,OSQP,optimal,0.16816806399999998,750,1680.1484434568495,146,52558,0,0.040332175,0.127835889,0.0,0
Random QP,OSQP,optimal,0.179073912,800,1858.196391483179,146,52482,0,0.040240568,0.138833344,0.0,1
Random QP,OSQP,optimal,0.117141939,450,1253.5393538553892,146,52470,0,0.040230283,0.076911656,0.0,0
Random QP,OSQP,optimal,0.470897987,650,2705.2398905017394,211,110960,0,0.077585327,0.39331266,0.0,0
Random QP,OSQP,optimal,0.363380746,500,3169.6262916139394,211,110986,0,0.047222249,0.316158497,0.0,0
Random QP,OSQP,optimal,0.454189351,850,3277.524503985894,211,110918,0,0.027358173,0.426831178,0.0,0
Random QP,OSQP,optimal,0.264859848,525,2733.694511860643,211,110914,0,0.026944361,0.237915487,0.0,0
Random QP,OSQP,optimal,0.423770535,600,2394.0747139918403,211,110938,0,0.077077583,0.34669295200000005,0.0,0
Random QP,OSQP,optimal,0.414187907,650,3291.077182636533,211,110968,0,0.05758902,0.35659888700000003,0.0,0
Random QP,OSQP,optimal,0.274892437,475,2544.2000835475,211,110924,0,0.026952055,0.247940382,0.0,0
Random QP,OSQP,optimal,0.386054441,725,2539.1144418451954,211,110948,0,0.027357152000000003,0.358697289,0.0,0
Random QP,OSQP,optimal,0.255304507,500,2577.993308793809,211,110992,0,0.027572774,0.227731733,0.0,0
Random QP,OSQP,optimal,0.432858609,600,3233.6931599351506,211,110932,0,0.04727282,0.385585789,0.0,0
Random QP,OSQP,optimal,0.492922355,450,6954.638917129286,304,230956,0,0.139045902,0.353876453,0.0,0
Random QP,OSQP,optimal,0.492959531,425,6891.430932029861,304,230924,0,0.17225554399999998,0.320703987,0.0,0
Random QP,OSQP,optimal,0.444108431,425,6615.914487732445,304,230968,0,0.095656199,0.34845223200000003,0.0,0
Random QP,OSQP,optimal,0.525972171,575,6360.274430527926,304,230910,0,0.096055314,0.429916857,0.0,0
Random QP,OSQP,optimal,0.506918537,450,5308.911743908573,304,230986,0,0.07622378,0.430694757,0.0,0
Random QP,OSQP,optimal,0.426744515,425,6409.491552204848,304,230934,0,0.07681995400000001,0.349924561,0.0,0
Random QP,OSQP,optimal,0.436457361,400,5910.36979811831,304,230940,0,0.120417063,0.316040298,0.0,0
Random QP,OSQP,optimal,0.3922122260000001,375,5167.999216913556,304,230944,0,0.130221471,0.261990755,0.0,0
Random QP,OSQP,optimal,0.4879160970000001,450,6727.026748737809,304,230960,0,0.122407569,0.365508528,0.0,0
Random QP,OSQP,optimal,0.909172945,950,7277.802726912426,304,230954,0,0.139183533,0.769989412,0.0,0
Random QP,OSQP,optimal,1.091464479,425,16881.121497605618,442,488410,0,0.42389507,0.667569409,0.0,0
Random QP,OSQP,optimal,1.5656595130000002,700,13271.431545081465,442,488400,0,0.497131448,1.068528065,0.0,0
Random QP,OSQP,optimal,1.036464957,425,12627.121532851415,442,488398,0,0.39794056,0.6385243970000001,0.0,0
Random QP,OSQP,optimal,0.996969683,450,14463.999571081858,442,488406,0,0.247231778,0.749737905,0.0,0
Random QP,OSQP,optimal,0.866597327,300,13389.558093413101,442,488398,0,0.305714845,0.560882482,0.0,0
Random QP,OSQP,optimal,0.922503679,350,15000.56800563549,442,488406,0,0.385352444,0.537151235,0.0,0
Random QP,OSQP,optimal,1.300925617,525,13701.450468266954,442,488398,0,0.439212495,0.861713122,0.0,0
Random QP,OSQP,optimal,0.9283042770000001,400,14772.27216973018,442,488402,0,0.329787719,0.5985165579999999,0.0,0
Random QP,OSQP,optimal,1.055021195,375,14484.075842877532,442,488404,0,0.482652807,0.572368388,0.0,0
Random QP,OSQP,optimal,1.021755713,425,14980.578771290957,442,488394,0,0.297640473,0.72411524,0.0,0
Random QP,OSQP,optimal,1.861749773,300,30805.50488594457,644,1036840,0,0.588067026,1.273682747,0.0,0
Random QP,OSQP,optimal,2.219264506,400,30655.49848015872,644,1036840,0,0.802243217,1.417021289,0.0,0
Random QP,OSQP,optimal,1.535343481,250,31058.52725117208,644,1036838,0,0.573891533,0.961451948,0.0,0
Random QP,OSQP,optimal,1.905590468,275,26405.00562676397,644,1036840,0,0.801555995,1.104034473,0.0,0
Random QP,OSQP,optimal,1.937484304,300,31322.938973173106,644,1036840,0,0.6722527340000001,1.26523157,0.0,0
Random QP,OSQP,optimal,2.461067845,475,30539.964528319637,644,1036838,0,0.865011746,1.5960560990000001,0.0,0
Random QP,OSQP,optimal,1.958386222,350,28975.256416825723,644,1036840,0,0.6457099789999999,1.312676243,0.0,0
Random QP,OSQP,optimal,2.246144426,325,27038.33456342694,644,1036840,0,0.963739746,1.28240468,0.0,0
Random QP,OSQP,optimal,1.981073909,325,25679.53969519799,644,1036836,0,0.67456643,1.306507479,0.0,0
Random QP,OSQP,optimal,2.103370313,350,26932.046225091857,644,1036840,0,0.66667079,1.436699523,0.0,0
Random QP,OSQP,optimal,4.152341234,275,62477.682019639724,940,2209000,0,1.7689623209999998,2.383378913,0.0,0
Random QP,OSQP,optimal,3.8797559689999996,250,59952.414229368514,940,2209000,0,1.7203453080000002,2.159410661,0.0,0
Random QP,OSQP,optimal,3.425260489,225,72458.18234619603,940,2209000,0,1.543817533,1.8814429559999999,0.0,0
Random QP,OSQP,optimal,4.012610586,300,64965.11570286103,940,2209000,0,1.571141331,2.441469255,0.0,0
Random QP,OSQP,optimal,3.495316383,225,68614.71646495085,940,2209000,0,1.560921776,1.934394607,0.0,0
Random QP,OSQP,optimal,3.679541329,225,74063.93127084622,940,2209000,0,1.7936466530000001,1.885894676,0.0,0
Random QP,OSQP,optimal,3.9195155,225,67318.57269342175,940,2209000,0,1.99695079,1.92256471,0.0,0
Random QP,OSQP,optimal,3.808689997,250,58265.95349484415,940,2209000,0,1.571581894,2.237108103,0.0,0
Random QP,OSQP,optimal,4.2088241669999995,250,63573.27486436764,940,2209000,0,1.953896019,2.2549281480000003,0.0,0
Random QP,OSQP,optimal,4.1224987089999985,225,79893.4767570725,940,2209000,0,2.1347507119999998,1.987747997,0.0,0
Random QP,OSQP,optimal,8.54357015,225,132807.2080721172,1373,4712822,0,4.280852811,4.262717339,0.0,0
Random QP,OSQP,optimal,8.938439987999999,250,136376.14975217654,1373,4712822,0,4.337142861,4.6012971270000005,0.0,0
Random QP,OSQP,optimal,8.865547349,225,131571.72773041198,1373,4712822,0,4.560025263,4.305522086,0.0,0
Random QP,OSQP,optimal,8.470395622,225,140876.82053154413,1373,4712822,0,4.1665379730000005,4.3038576489999985,0.0,0
Random QP,OSQP,optimal,8.664914912,250,146471.35768645725,1373,4712822,0,3.980770514,4.684144398,0.0,0
Random QP,OSQP,optimal,9.18450591,275,140573.1343747108,1373,4712822,0,4.14749471,5.0370112,0.0,0
Random QP,OSQP,optimal,8.495983002000001,225,126688.12874344821,1373,4712822,0,4.234093615,4.261889387,0.0,0
Random QP,OSQP,optimal,8.421251949,250,130463.4572735908,1373,4712822,0,3.7496733669999998,4.671578582,0.0,0
Random QP,OSQP,optimal,8.575203805,250,136986.4849381547,1373,4712822,0,3.930022285,4.64518152,0.0,0
Random QP,OSQP,optimal,8.88628696,250,136500.3495619884,1373,4712822,0,4.154887738,4.731399222,0.0,0
Random QP,OSQP,optimal,19.80350774,250,293432.98740845127,2009,10090202,0,10.397295689,9.406212051,0.0,0
Random QP,OSQP,optimal,21.938202254,300,289289.64055182826,2009,10090202,0,10.698645861000001,11.239556392999999,0.0,0
Random QP,OSQP,optimal,19.763563231,250,294706.7859642421,2009,10090202,0,10.256340364,9.507222867000001,0.0,0
Random QP,OSQP,optimal,22.365089493000003,325,286352.0263021134,2009,10090202,0,10.236256635,12.128832857999999,0.0,0
Random QP,OSQP,optimal,21.709369896,300,293883.7685257657,2009,10090202,0,10.383310057000001,11.326059839000001,0.0,0
Random QP,OSQP,optimal,20.94474229,300,310249.06830778864,2009,10090202,0,9.955891868,10.988850422,0.0,0
Random QP,OSQP,optimal,21.422964244,300,284470.5229539093,2009,10090202,0,10.183659078,11.239305166,0.0,0
Random QP,OSQP,optimal,20.505756919,275,307736.9320728232,2009,10090202,0,10.240897928999999,10.26485899,0.0,0
Random QP,OSQP,optimal,19.534781141,250,280971.1094388209,2009,10090202,0,10.095480481000001,9.43930066,0.0,0
Random QP,OSQP,optimal,21.458061540000006,300,282343.1995317191,2009,10090202,0,10.377480069,11.080581470999999,0.0,0
Eq QP,OSQP,optimal,0.00013989,50,-106.24857076798254,10,35,0,0.000112012,2.7878000000000007e-05,0.0,0
Eq QP,OSQP,optimal,0.000102285,50,-58.206669333489074,10,43,0,6.7185e-05,3.510000000000001e-05,0.0,0
Eq QP,OSQP,optimal,0.00012200899999999999,50,-21.901897652699734,10,37,0,8.6238e-05,3.5771e-05,0.0,0
Eq QP,OSQP,optimal,0.000102681,50,-9.65644991914857,10,35,0,7.6078e-05,2.6603000000000006e-05,0.0,0
Eq QP,OSQP,optimal,0.000114571,50,-164.32963116558943,10,39,0,8.7494e-05,2.7077e-05,0.0,0
Eq QP,OSQP,optimal,0.00011821600000000001,50,-164.6287082085422,10,35,0,9.0766e-05,2.745e-05,0.0,0
Eq QP,OSQP,optimal,0.00013927200000000002,50,-102.27011211359124,10,39,0,0.00010161,3.7662e-05,0.0,0
Eq QP,OSQP,optimal,7.989e-05,50,-13.843978031521633,10,33,0,4.963100000000001e-05,3.0259e-05,0.0,0
Eq QP,OSQP,optimal,8.238600000000001e-05,50,-137.105618598888,10,29,0,5.1405e-05,3.0981e-05,0.0,0
Eq QP,OSQP,optimal,0.000106011,50,-20.42471504537812,10,37,0,7.0193e-05,3.5818e-05,0.0,0
Eq QP,OSQP,optimal,6.693399999999999e-05,50,-61.89896611799647,11,51,0,3.7734e-05,2.92e-05,0.0,0
Eq QP,OSQP,optimal,0.000106405,50,-86.94731466650921,11,45,0,6.1428e-05,4.4977e-05,0.0,0
Eq QP,OSQP,optimal,7.3297e-05,50,-38.7926937572663,11,41,0,4.1908e-05,3.1389e-05,0.0,0
Eq QP,OSQP,optimal,7.2576e-05,50,-55.960003861937906,11,43,0,4.1533e-05,3.1043e-05,0.0,0
Eq QP,OSQP,optimal,7.102e-05,25,2.0506834382963617,11,51,0,4.7179e-05,2.3841e-05,0.0,0
Eq QP,OSQP,optimal,7.313e-05,50,-21.78791942314011,11,39,0,3.7359e-05,3.5771e-05,0.0,0
Eq QP,OSQP,optimal,9.4442e-05,50,-87.6478681302606,11,45,0,5.8167e-05,3.6275e-05,0.0,0
Eq QP,OSQP,optimal,0.000100232,50,-145.28589074958697,11,43,0,5.8555e-05,4.1677e-05,0.0,0
Eq QP,OSQP,optimal,0.00010068100000000001,50,-26.455419963636444,11,35,0,5.8372e-05,4.2309e-05,0.0,0
Eq QP,OSQP,optimal,9.9222e-05,50,-16.975687472603028,11,43,0,6.1817e-05,3.7405e-05,0.0,0
Eq QP,OSQP,optimal,0.000148385,50,-58.888065861237536,12,58,0,8.9337e-05,5.9048e-05,0.0,0
Eq QP,OSQP,optimal,0.000119669,50,-70.60403227052186,12,44,0,6.4249e-05,5.542e-05,0.0,0
Eq QP,OSQP,optimal,0.00014556,50,-16.584037848510448,12,48,0,8.9227e-05,5.6333e-05,0.0,0
Eq QP,OSQP,optimal,0.000159994,50,-25.478120884155835,12,52,0,0.000100239,5.9755e-05,0.0,0
Eq QP,OSQP,optimal,0.000176734,50,-32.52968407092358,12,56,0,0.000117784,5.895e-05,0.0,0
Eq QP,OSQP,optimal,0.00014132400000000002,50,-13.650502102932279,12,48,0,8.399899999999999e-05,5.7325e-05,0.0,0
Eq QP,OSQP,optimal,9.1632e-05,25,-17.261865795871262,12,44,0,6.106199999999999e-05,3.057e-05,0.0,0
Eq QP,OSQP,optimal,0.000110306,50,-30.13160767708219,12,52,0,6.5515e-05,4.479100000000001e-05,0.0,0
Eq QP,OSQP,optimal,0.000105903,25,-21.740713843679384,12,52,0,7.5005e-05,3.0898e-05,0.0,0
Eq QP,OSQP,optimal,9.528e-05,50,-25.96802074618227,12,48,0,5.8572e-05,3.6708e-05,0.0,0
Eq QP,OSQP,optimal,0.00014652100000000002,50,-222.13420172796387,13,64,0,0.000100231,4.629e-05,0.0,0
Eq QP,OSQP,optimal,9.0489e-05,25,-8.449188866435017,13,66,0,6.4035e-05,2.6454e-05,0.0,0
Eq QP,OSQP,optimal,8.2501e-05,25,-19.830745704167875,13,74,0,5.5428e-05,2.7073000000000007e-05,0.0,0
Eq QP,OSQP,optimal,8.431500000000001e-05,25,-4.588484024263724,13,60,0,5.868e-05,2.5635e-05,0.0,0
Eq QP,OSQP,optimal,0.000104187,50,-37.54339192302357,13,54,0,5.9434e-05,4.4753e-05,0.0,0
Eq QP,OSQP,optimal,0.000105847,50,-20.044078759376173,13,60,0,6.235399999999999e-05,4.3493e-05,0.0,0
Eq QP,OSQP,optimal,0.000107975,50,-35.52522614083541,13,62,0,6.236e-05,4.5615e-05,0.0,0
Eq QP,OSQP,optimal,0.000113379,50,-2.5116488791645764,13,64,0,6.831199999999999e-05,4.5067e-05,0.0,0
Eq QP,OSQP,optimal,0.00013730399999999999,50,-148.3971936874161,13,56,0,8.1617e-05,5.5687e-05,0.0,0
Eq QP,OSQP,optimal,0.000101992,25,-9.596341810885336,13,62,0,6.7649e-05,3.4343e-05,0.0,0
Eq QP,OSQP,optimal,0.000108552,25,-63.504169201137024,15,90,0,7.849e-05,3.0062e-05,0.0,0
Eq QP,OSQP,optimal,0.00014061,25,-4.9851716164323925,15,100,0,0.000109231,3.1379e-05,0.0,0
Eq QP,OSQP,optimal,0.00013225299999999998,50,-11.96032833341922,15,84,0,8.1986e-05,5.0267e-05,0.0,0
Eq QP,OSQP,optimal,0.000110845,25,0.939676100435728,15,96,0,8.1424e-05,2.9421e-05,0.0,0
Eq QP,OSQP,optimal,0.000126852,50,-28.28227737842576,15,90,0,7.5214e-05,5.1638e-05,0.0,0
Eq QP,OSQP,optimal,0.00011444299999999999,25,-0.8879412048822298,15,86,0,8.508200000000001e-05,2.9361e-05,0.0,0
Eq QP,OSQP,optimal,0.00013903600000000002,50,-4.399228996867683,15,94,0,8.905299999999999e-05,4.9983e-05,0.0,0
Eq QP,OSQP,optimal,0.000142659,50,-23.36849698344996,15,88,0,9.1008e-05,5.1651e-05,0.0,0
Eq QP,OSQP,optimal,0.000154933,50,-146.1693096884909,15,84,0,9.5932e-05,5.900100000000001e-05,0.0,0
Eq QP,OSQP,optimal,0.000185635,50,-130.43503721355174,15,90,0,0.000123581,6.2054e-05,0.0,0
Eq QP,OSQP,optimal,0.00016550400000000002,50,1.5933609564316946,18,150,0,9.6848e-05,6.8656e-05,0.0,0
Eq QP,OSQP,optimal,0.00016686,50,-1.8768477395897032,18,132,0,9.9838e-05,6.7022e-05,0.0,0
Eq QP,OSQP,optimal,0.000161606,50,-163.3890489051836,18,152,0,9.4288e-05,6.731800000000001e-05,0.0,0
Eq QP,OSQP,optimal,0.000152435,50,-28.52860321776028,18,142,0,8.5324e-05,6.7111e-05,0.0,0
Eq QP,OSQP,optimal,0.000164784,50,-24.202514734055338,18,148,0,8.9064e-05,7.572e-05,0.0,0
Eq QP,OSQP,optimal,0.00013505,25,7.285006847016448,18,150,0,9.7411e-05,3.7639e-05,0.0,0
Eq QP,OSQP,optimal,0.000135153,25,-2.62408501150494,18,140,0,9.722e-05,3.7933e-05,0.0,0
Eq QP,OSQP,optimal,0.000133865,25,0.14377407038117493,18,160,0,9.36e-05,4.0265e-05,0.0,0
Eq QP,OSQP,optimal,0.0001128,50,-24.425130708731732,18,132,0,6.7519e-05,4.5281e-05,0.0,0
Eq QP,OSQP,optimal,0.00010191200000000001,50,8.806886167214124,18,136,0,5.6647e-05,4.5265e-05,0.0,0
Eq QP,OSQP,optimal,0.000214293,25,0.7363914081278832,23,246,0,0.000153244,6.104899999999999e-05,0.0,0
Eq QP,OSQP,optimal,0.00016867099999999998,50,2.453431000501416,23,260,0,9.7849e-05,7.0822e-05,0.0,0
Eq QP,OSQP,optimal,0.000271609,50,-8.01916709777244,23,276,0,0.000158719,0.00011289,0.0,0
Eq QP,OSQP,optimal,0.000269137,50,-5.523696501131723,23,264,0,0.000159519,0.000109618,0.0,0
Eq QP,OSQP,optimal,0.00026378700000000003,50,-40.019981481235924,23,266,0,0.000149314,0.000114473,0.0,0
Eq QP,OSQP,optimal,0.00026296,50,4.656219000225631,23,310,0,0.000150042,0.000112918,0.0,0
Eq QP,OSQP,optimal,0.000269801,50,10.080248159280123,23,248,0,0.000152101,0.0001177,0.0,0
Eq QP,OSQP,optimal,0.000218318,25,-8.974795188348837,23,278,0,0.00015536399999999998,6.2954e-05,0.0,0
Eq QP,OSQP,optimal,0.00016294299999999995,50,3.3659489795925657,23,238,0,9.4117e-05,6.882600000000001e-05,0.0,0
Eq QP,OSQP,optimal,0.000145714,50,-5.9831928394208935,23,260,0,8.2454e-05,6.326e-05,0.0,0
Eq QP,OSQP,optimal,0.000343371,50,5.8330663218543695,29,493,0,0.000197095,0.000146276,0.0,0
Eq QP,OSQP,optimal,0.000351839,50,-7.483285042595937,29,493,0,0.000205323,0.000146516,0.0,0
Eq QP,OSQP,optimal,0.000355706,50,13.116156100082181,29,501,0,0.000200078,0.000155628,0.0,0
Eq QP,OSQP,optimal,0.00033742300000000005,50,-24.34278055714441,29,469,0,0.000202126,0.00013529700000000002,0.0,0
Eq QP,OSQP,optimal,0.00034404300000000004,50,5.298510150417719,29,471,0,0.000201799,0.000142244,0.0,0
Eq QP,OSQP,optimal,0.000339111,50,-5.51845308942647,29,479,0,0.000196149,0.000142962,0.0,0
Eq QP,OSQP,optimal,0.00028014900000000004,25,5.553898684634981,29,487,0,0.000197807,8.2342e-05,0.0,0
Eq QP,OSQP,optimal,0.000283703,25,-46.11310725553894,29,501,0,0.000205133,7.857e-05,0.0,0
Eq QP,OSQP,optimal,0.00023453900000000005,25,11.174070378255227,29,463,0,0.00017161700000000002,6.292199999999999e-05,0.0,0
Eq QP,OSQP,optimal,0.00016051299999999999,25,5.962010348511188,29,495,0,0.00011493,4.5583e-05,0.0,0
Eq QP,OSQP,optimal,0.0006088430000000001,50,1.1533511825984206,39,1034,0,0.000361489,0.00024735400000000003,0.0,0
Eq QP,OSQP,optimal,0.0006175390000000001,50,4.156197792533976,39,1034,0,0.00035061699999999995,0.000266922,0.0,0
Eq QP,OSQP,optimal,0.0006149619999999999,50,17.340254883371035,39,1030,0,0.00035471699999999994,0.000260245,0.0,0
Eq QP,OSQP,optimal,0.0006030359999999999,50,1.1299876323587996,39,996,0,0.000350389,0.000252647,0.0,0
Eq QP,OSQP,optimal,0.000623609,50,23.183454095112573,39,1050,0,0.00035791,0.000265699,0.0,0
Eq QP,OSQP,optimal,0.000593847,50,24.51647501394419,39,990,0,0.000343116,0.000250731,0.0,0
Eq QP,OSQP,optimal,0.000614234,50,10.265224532242422,39,1022,0,0.000342992,0.000271242,0.0,0
Eq QP,OSQP,optimal,0.00046078,50,9.207632752634225,39,1082,0,0.000266081,0.00019469900000000005,0.0,0
Eq QP,OSQP,optimal,0.000472158,50,17.190170582920164,39,1060,0,0.000265691,0.000206467,0.0,0
Eq QP,OSQP,optimal,0.000553703,50,15.75236852385444,39,1056,0,0.000317748,0.000235955,0.0,0
Eq QP,OSQP,optimal,0.0007371859999999999,50,27.066381452082247,53,2261,0,0.00042698,0.000310206,0.0,0
Eq QP,OSQP,optimal,0.0007386710000000001,50,89.03189757785894,53,2201,0,0.000434407,0.000304264,0.0,0
Eq QP,OSQP,optimal,0.0007535189999999999,50,44.1564376792165,53,2253,0,0.000432796,0.000320723,0.0,0
Eq QP,OSQP,optimal,0.000738413,50,43.18994014952237,53,2239,0,0.000429778,0.000308635,0.0,0
Eq QP,OSQP,optimal,0.000724493,50,24.897255957661553,53,2119,0,0.0004206,0.000303893,0.0,0
Eq QP,OSQP,optimal,0.0007355899999999999,50,23.819178592868237,53,2145,0,0.0004242230000000001,0.000311367,0.0,0
Eq QP,OSQP,optimal,0.000728545,50,23.56513492693604,53,2171,0,0.000421591,0.000306954,0.0,0
Eq QP,OSQP,optimal,0.000976566,50,14.989985935258785,53,2123,0,0.0005895,0.000387066,0.0,0
Eq QP,OSQP,optimal,0.000906925,50,62.06418058414335,53,2159,0,0.000606258,0.000300667,0.0,0
Eq QP,OSQP,optimal,0.001018429,50,64.89260405774279,53,2183,0,0.000575901,0.000442528,0.0,0
Eq QP,OSQP,optimal,0.002108186,50,37.33059079482727,73,4685,0,0.001282169,0.000826017,0.0,0
Eq QP,OSQP,optimal,0.002137046,50,83.41193426081364,73,4785,0,0.001300669,0.000836377,0.0,0
Eq QP,OSQP,optimal,0.002116288,50,120.26139549217359,73,4689,0,0.001276186,0.000840102,0.0,0
Eq QP,OSQP,optimal,0.002106318,50,80.82749394565663,73,4743,0,0.001270261,0.000836057,0.0,0
Eq QP,OSQP,optimal,0.0021323139999999997,50,128.27205954246503,73,4757,0,0.001287882,0.000844432,0.0,0
Eq QP,OSQP,optimal,0.002128989,50,68.00261640913428,73,4785,0,0.001290387,0.0008386019999999999,0.0,0
Eq QP,OSQP,optimal,0.001755226,25,132.0798476022253,73,4839,0,0.001330055,0.000425171,0.0,0
Eq QP,OSQP,optimal,0.0021194910000000003,50,140.72228058441505,73,4807,0,0.001289057,0.0008304339999999999,0.0,0
Eq QP,OSQP,optimal,0.001225066,50,76.82390492477836,73,4771,0,0.0007427310000000001,0.000482335,0.0,0
Eq QP,OSQP,optimal,0.001999921,50,79.11949993915928,73,4751,0,0.00120918,0.0007907410000000001,0.0,0
Eq QP,OSQP,optimal,0.003273361,50,228.26045707482044,103,10450,0,0.002101622,0.001171739,0.0,0
Eq QP,OSQP,optimal,0.003263251,50,141.2765683351929,103,10390,0,0.002102805,0.001160446,0.0,0
Eq QP,OSQP,optimal,0.003239852,50,151.09380182617167,103,10356,0,0.002081368,0.001158484,0.0,0
Eq QP,OSQP,optimal,0.0032493490000000003,50,131.38184878494658,103,10322,0,0.0021094620000000003,0.001139887,0.0,0
Eq QP,OSQP,optimal,0.0032552320000000003,50,222.1956104327385,103,10382,0,0.002095472,0.00115976,0.0,0
Eq QP,OSQP,optimal,0.003253242,50,58.9527488125307,103,10404,0,0.002113026,0.001140216,0.0,0
Eq QP,OSQP,optimal,0.0032661390000000004,50,218.8016712372675,103,10468,0,0.002106728,0.0011594110000000002,0.0,0
Eq QP,OSQP,optimal,0.002617478,50,230.58090865535942,103,10408,0,0.0016552510000000002,0.000962227,0.0,0
Eq QP,OSQP,optimal,0.002642006,50,254.2032954605925,103,10314,0,0.001688904,0.000953102,0.0,0
Eq QP,OSQP,optimal,0.0026647809999999997,50,175.33775588339356,103,10388,0,0.0016953620000000002,0.000969419,0.0,0
Eq QP,OSQP,optimal,0.005793884,50,353.08786215863387,146,22162,0,0.003695012,0.0020988720000000003,0.0,0
Eq QP,OSQP,optimal,0.005693276999999999,50,394.37307503281073,146,22148,0,0.003678367,0.00201491,0.0,0
Eq QP,OSQP,optimal,0.005678295999999999,50,279.34851338436056,146,22206,0,0.00366434,0.002013956,0.0,0
Eq QP,OSQP,optimal,0.0059415760000000005,50,209.35986554936852,146,22164,0,0.003785885,0.002155691,0.0,0
Eq QP,OSQP,optimal,0.005957909,50,239.223901577696,146,22194,0,0.003809058,0.002148851,0.0,0
Eq QP,OSQP,optimal,0.005940801999999999,50,339.2063428333955,146,22122,0,0.003798308,0.002142494,0.0,0
Eq QP,OSQP,optimal,0.005944677000000001,50,396.85023519710404,146,22228,0,0.003765848,0.002178829,0.0,0
Eq QP,OSQP,optimal,0.005734353,50,290.1152988087957,146,22182,0,0.003643495,0.002090858,0.0,0
Eq QP,OSQP,optimal,0.004890635999999999,50,534.7261423986679,146,22106,0,0.003129883,0.001760753,0.0,0
Eq QP,OSQP,optimal,0.006967093000000001,50,329.3907135761287,146,22094,0,0.003127973,0.00383912,0.0,0
Eq QP,OSQP,optimal,0.012402545,50,627.807246398813,211,47502,0,0.008265271,0.004137274,0.0,0
Eq QP,OSQP,optimal,0.012492068,50,1019.05485808291,211,47528,0,0.008302826,0.004189242,0.0,0
Eq QP,OSQP,optimal,0.012431764,50,915.9174231114553,211,47460,0,0.008260286,0.004171478,0.0,0
Eq QP,OSQP,optimal,0.012493787,50,873.092933076361,211,47456,0,0.00829427,0.004199517,0.0,0
Eq QP,OSQP,optimal,0.012361991000000001,50,777.0661231030078,211,47480,0,0.008234281999999999,0.004127709,0.0,0
Eq QP,OSQP,optimal,0.012422171999999999,50,1146.084905658747,211,47510,0,0.008310379,0.004111793,0.0,0
Eq QP,OSQP,optimal,0.01246151,50,731.043253595457,211,47466,0,0.008258128,0.004203382,0.0,0
Eq QP,OSQP,optimal,0.010699378,50,648.1550517093772,211,47490,0,0.007152103000000002,0.003547275,0.0,0
Eq QP,OSQP,optimal,0.012540413,50,679.5709203635417,211,47534,0,0.008340804,0.004199609,0.0,0
Eq QP,OSQP,optimal,0.010624741000000002,50,671.7969202367212,211,47474,0,0.007059452,0.003565289,0.0,0
Eq QP,OSQP,optimal,0.027812873,50,1665.6902390885846,304,99263,0,0.019718741,0.008094131999999999,0.0,0
Eq QP,OSQP,optimal,0.028015756000000003,50,1626.0325124490546,304,99231,0,0.019779351,0.008236405,0.0,0
Eq QP,OSQP,optimal,0.026565091,50,1924.0047674282032,304,99275,0,0.019210885,0.0073542059999999985,0.0,0
Eq QP,OSQP,optimal,0.028560528,50,1966.4768227364239,304,99217,0,0.019946337,0.008614191,0.0,0
Eq QP,OSQP,optimal,0.037377132,50,1518.4251978342554,304,99293,0,0.029883575,0.007493557,0.0,0
Eq QP,OSQP,optimal,0.028344554,50,1630.1543396986053,304,99241,0,0.019907035,0.008437519000000001,0.0,0
Eq QP,OSQP,optimal,0.028442089,50,2383.2588798983625,304,99247,0,0.020005577,0.008436512,0.0,0
Eq QP,OSQP,optimal,0.026783174,50,1313.508352437345,304,99251,0,0.019199549,0.007583625,0.0,0
Eq QP,OSQP,optimal,0.028030215,50,2266.1804347303696,304,99267,0,0.019811193,0.008219022,0.0,0
Eq QP,OSQP,optimal,0.028472755,50,1662.1453558279818,304,99261,0,0.019984251,0.008488504000000001,0.0,0
Eq QP,OSQP,optimal,0.06493378999999999,50,3565.8288477620044,442,210016,0,0.04776771,0.01716608,0.0,0
Eq QP,OSQP,optimal,0.063405447,50,3041.1767484202805,442,210006,0,0.04669413,0.016711317,0.0,0
Eq QP,OSQP,optimal,0.06474202400000001,50,3349.3670648973352,442,210004,0,0.047643228,0.017098796,0.0,0
Eq QP,OSQP,optimal,0.063799167,50,3570.827652752337,442,210012,0,0.046802318,0.016996848999999998,0.0,0
Eq QP,OSQP,optimal,0.065734391,50,3248.3088670253064,442,210004,0,0.047420487,0.018313904,0.0,0
Eq QP,OSQP,optimal,0.065156771,50,3866.265231636009,442,210012,0,0.048132726,0.017024045,0.0,0
Eq QP,OSQP,optimal,0.06330793800000001,50,3127.073449941729,442,210004,0,0.046567983,0.016739955,0.0,0
Eq QP,OSQP,optimal,0.06417909200000001,50,3834.9686963106437,442,210008,0,0.047372685,0.016806407,0.0,0
Eq QP,OSQP,optimal,0.063845266,50,3430.639462058521,442,210010,0,0.046837723,0.017007543,0.0,0
Eq QP,OSQP,optimal,0.06416350700000001,50,3208.436559373376,442,210000,0,0.047421134,0.016742373,0.0,0
Eq QP,OSQP,optimal,0.27628360399999996,50,6411.955191888866,644,445841,0,0.231258528,0.045025076,0.0,0
Eq QP,OSQP,optimal,0.384264059,50,7801.860699272443,644,445841,0,0.34903718,0.035226879,0.0,0
Eq QP,OSQP,optimal,0.3550339220000001,50,7338.988685397158,644,445839,0,0.320013897,0.035020025,0.0,0
Eq QP,OSQP,optimal,0.263412615,50,6762.033242465734,644,445841,0,0.225047677,0.038364938,0.0,0
Eq QP,OSQP,optimal,0.24279793300000002,50,6917.215109143736,644,445841,0,0.177253014,0.06554491900000001,0.0,0
Eq QP,OSQP,optimal,0.165773771,50,8289.65127200606,644,445839,0,0.12914650800000002,0.036627263,0.0,0
Eq QP,OSQP,optimal,0.313502669,50,7127.585301535396,644,445841,0,0.26901822,0.044484449,0.0,0
Eq QP,OSQP,optimal,0.199020542,50,6613.499468091964,644,445841,0,0.154217544,0.044802998,0.0,0
Eq QP,OSQP,optimal,0.363000719,50,9016.470862604261,644,445837,0,0.318733046,0.044267673,0.0,0
Eq QP,OSQP,optimal,0.268987768,50,7344.592917325192,644,445841,0,0.224756818,0.04423095,0.0,0
Eq QP,OSQP,optimal,0.8494647369999999,50,17491.155783616843,940,949870,0,0.753049738,0.096414999,0.0,0
Eq QP,OSQP,optimal,0.520296879,50,16853.080372297198,940,949870,0,0.438119109,0.08217777,0.0,0
Eq QP,OSQP,optimal,0.664870023,50,17104.797282109666,940,949870,0,0.592486455,0.072383568,0.0,0
Eq QP,OSQP,optimal,0.78402544,50,21846.1517583467,940,949870,0,0.697371291,0.086654149,0.0,0
Eq QP,OSQP,optimal,0.7954734090000001,50,15774.376714107966,940,949870,0,0.708528086,0.086945323,0.0,0
Eq QP,OSQP,optimal,0.5854860040000001,50,19112.661346402936,940,949870,0,0.486102919,0.099383085,0.0,0
Eq QP,OSQP,optimal,1.1631868159999998,50,14504.248131498101,940,949870,0,1.073053013,0.090133803,0.0,0
Eq QP,OSQP,optimal,0.59509589,50,18505.853612880383,940,949870,0,0.513324428,0.081771462,0.0,0
Eq QP,OSQP,optimal,0.7128104690000001,50,17174.095846698005,940,949870,0,0.640094925,0.07271554400000001,0.0,0
Eq QP,OSQP,optimal,0.7968977079999999,50,18568.93098667253,940,949870,0,0.7120376279999999,0.08486008,0.0,0
Eq QP,OSQP,optimal,1.910999631,50,36614.98336503808,1373,2026410,0,1.689550301,0.22144933,0.0,0
Eq QP,OSQP,optimal,1.930444201,50,40212.74760356412,1373,2026410,0,1.6758301759999998,0.254614025,0.0,0
Eq QP,OSQP,optimal,2.300943604,50,32922.07533674974,1373,2026410,0,2.1023862330000003,0.198557371,0.0,0
Eq QP,OSQP,optimal,1.735638869,50,34304.054121703615,1373,2026410,0,1.523993102,0.211645767,0.0,0
Eq QP,OSQP,optimal,1.989200724,50,42325.18565613875,1373,2026410,0,1.7880178230000001,0.20118290100000005,0.0,0
Eq QP,OSQP,optimal,1.755731259,50,33739.43058343238,1373,2026410,0,1.522550366,0.233180893,0.0,0
Eq QP,OSQP,optimal,1.4943575009999999,50,35350.81865903402,1373,2026410,0,1.343029025,0.151328476,0.0,0
Eq QP,OSQP,optimal,2.308291948,50,33981.96952005156,1373,2026410,0,2.151505321,0.15678662699999998,0.0,0
Eq QP,OSQP,optimal,1.604108361,50,32976.163753196044,1373,2026410,0,1.38473048,0.219377881,0.0,0
Eq QP,OSQP,optimal,1.57023388,50,35531.12037087041,1373,2026410,0,1.366460966,0.203772914,0.0,0
Eq QP,OSQP,optimal,4.732678803,50,68527.42526608746,2009,4338636,0,4.260112259,0.472566544,0.0,0
Eq QP,OSQP,optimal,4.332268161,50,73434.50238579822,2009,4338636,0,3.862856067,0.469412094,0.0,0
Eq QP,OSQP,optimal,4.8585816280000005,50,78472.48078993437,2009,4338636,0,4.461694275,0.396887353,0.0,0
Eq QP,OSQP,optimal,4.832070206,50,75575.5169598449,2009,4338636,0,4.324854359,0.507215847,0.0,0
Eq QP,OSQP,optimal,5.441958495,50,68389.89758712414,2009,4338636,0,4.967236095,0.4747224,0.0,0
Eq QP,OSQP,optimal,4.811241559,50,72592.04262010299,2009,4338636,0,4.333157089,0.47808447,0.0,0
Eq QP,OSQP,optimal,4.990572862,50,72482.8039198055,2009,4338636,0,4.499012037,0.491560825,0.0,0
Eq QP,OSQP,optimal,4.811337981,50,70494.93406317812,2009,4338636,0,4.293252722,0.518085259,0.0,0
Eq QP,OSQP,optimal,4.3757337210000005,50,78115.75487926246,2009,4338636,0,3.945611641,0.43012208,0.0,0
Eq QP,OSQP,optimal,5.09427424,50,79907.57970982237,2009,4338636,0,4.593293543,0.500980697,0.0,0
Portfolio,OSQP,optimal,0.005255818000000001,175,-3.7935558560920697,5,2760,0,0.001640884,0.003614934,0.0,1
Portfolio,OSQP,optimal,0.003623097,100,-2.957404983526448,5,2760,0,0.001550774,0.002072323,0.0,1
Portfolio,OSQP,optimal,0.004626962,150,-2.4206679320606064,5,2760,0,0.001548828,0.003078134,0.0,1
Portfolio,OSQP,optimal,0.0056015990000000005,200,-2.108605860912272,5,2760,0,0.00154197,0.004059629,0.0,1
Portfolio,OSQP,optimal,0.004703196,150,-3.1308952399865544,5,2760,0,0.001561318,0.003141878,0.0,1
Portfolio,OSQP,optimal,0.004140879,125,-2.929271095450732,5,2760,0,0.00155743,0.002583449,0.0,1
Portfolio,OSQP,optimal,0.005201738,175,-2.9969521253877653,5,2760,0,0.001570271,0.003631467,0.0,1
Portfolio,OSQP,optimal,0.0046233490000000006,150,-2.3716945119902952,5,2760,0,0.001541275,0.003082074,0.0,1
Portfolio,OSQP,optimal,0.004629097,150,-2.342936114770266,5,2760,0,0.001566524,0.003062573,0.0,1
Portfolio,OSQP,optimal,0.004131887,125,-2.774886916447004,5,2760,0,0.001552966,0.002578921,0.0,1
Portfolio,OSQP,optimal,0.009536003000000001,275,-3.821140978802578,6,3612,0,0.002106508,0.007429495,0.0,1
Portfolio,OSQP,optimal,0.006297298000000001,175,-2.493493980185419,6,3612,0,0.001865371,0.004431927,0.0,1
Portfolio,OSQP,optimal,0.007537477,200,-2.287703546063288,6,3612,0,0.002128756,0.005408721,0.0,1
Portfolio,OSQP,optimal,0.0055814869999999996,150,-2.0728340533842973,6,3612,0,0.001875634,0.003705853,0.0,1
Portfolio,OSQP,optimal,0.006133806,175,-3.5717004657018165,6,3612,0,0.001866378,0.004267428,0.0,1
Portfolio,OSQP,optimal,0.007005064,175,-3.288747138604092,6,3612,0,0.002119508,0.004885556,0.0,1
Portfolio,OSQP,optimal,0.007510936,200,-2.4946053782784454,6,3612,0,0.002101558,0.005409378,0.0,1
Portfolio,OSQP,optimal,0.006893867,175,-3.315992007264709,6,3612,0,0.00209937,0.004794497,0.0,1
Portfolio,OSQP,optimal,0.0061893,150,-3.1136970449874624,6,3612,0,0.002107838,0.004081462,0.0,1
Portfolio,OSQP,optimal,0.006236729,150,-2.7592362416351617,6,3612,0,0.002099385,0.004137344,0.0,1
Portfolio,OSQP,optimal,0.00896547,175,-3.3065742713465656,7,4564,0,0.002874346,0.006091124,0.0,1
Portfolio,OSQP,optimal,0.007384514999999999,150,-2.749030817525601,7,4564,0,0.002609911,0.004774604,0.0,1
Portfolio,OSQP,optimal,0.012314626,275,-2.711552542773356,7,4564,0,0.002869312,0.009445314,0.0,1
Portfolio,OSQP,optimal,0.008095629,150,-2.7653123369360726,7,4564,0,0.00285663,0.005238999,0.0,1
Portfolio,OSQP,optimal,0.007697915,150,-2.555284295208508,7,4564,0,0.00258834,0.005109575,0.0,1
Portfolio,OSQP,optimal,0.012391811,275,-3.154111224957872,7,4564,0,0.002833175,0.009558636,0.0,0
Portfolio,OSQP,optimal,0.007827038,175,-3.7063239849991314,7,4564,0,0.002468152,0.005358885999999999,0.0,1
Portfolio,OSQP,optimal,0.012122797,275,-2.9154067209614154,7,4564,0,0.002852077,0.00927072,0.0,1
Portfolio,OSQP,optimal,0.007151776,125,-2.501851631507088,7,4564,0,0.002856606,0.00429517,0.0,1
Portfolio,OSQP,optimal,0.008098731,150,-2.7907426509058952,7,4564,0,0.00284608,0.005252651,0.0,1
Portfolio,OSQP,optimal,0.009630727,175,-2.8648849099041835,8,5616,0,0.002731265,0.006899462,0.0,1
Portfolio,OSQP,optimal,0.008768964,150,-3.5063722792086875,8,5616,0,0.002686135,0.0060828290000000005,0.0,1
Portfolio,OSQP,optimal,0.010767781,200,-3.118639410503484,8,5616,0,0.002684282,0.008083499000000001,0.0,1
Portfolio,OSQP,optimal,0.008693062,150,-2.911520741063348,8,5616,0,0.002703389,0.005989673,0.0,1
Portfolio,OSQP,optimal,0.008900494,150,-4.193756771874623,8,5616,0,0.002897776,0.006002718000000001,0.0,1
Portfolio,OSQP,optimal,0.008815328,150,-2.4815074651844387,8,5616,0,0.002695501,0.006119827,0.0,1
Portfolio,OSQP,optimal,0.012131163,225,-2.7983222507409624,8,5616,0,0.003127785,0.009003378000000001,0.0,1
Portfolio,OSQP,optimal,0.009871852,175,-2.95810359769334,8,5616,0,0.002913108,0.006958744,0.0,1
Portfolio,OSQP,optimal,0.008902102,150,-2.5847547825320007,8,5616,0,0.003659582,0.00524252,0.0,1
Portfolio,OSQP,optimal,0.012180994,250,-2.810684702115732,8,5616,0,0.003534433,0.008646561,0.0,1
Portfolio,OSQP,optimal,0.012789016,150,-2.70787811717943,9,6768,0,0.002451871,0.010337145,0.0,1
Portfolio,OSQP,optimal,0.014360713999999997,200,-3.066904750570425,9,6768,0,0.002666098,0.011694616,0.0,1
Portfolio,OSQP,optimal,0.017281277,250,-2.558371554164594,9,6768,0,0.002695742,0.014585535,0.0,1
Portfolio,OSQP,optimal,0.01611791,200,-2.31037346632466,9,6768,0,0.002450045,0.013667865,0.0,1
Portfolio,OSQP,optimal,0.023950293,375,-2.520901257817876,9,6768,0,0.002674435,0.021275858,0.0,1
Portfolio,OSQP,optimal,0.020844045,275,-3.013984621745549,9,6768,0,0.002457315,0.01838673,0.0,1
Portfolio,OSQP,optimal,0.008598888,100,-3.0138152961370586,9,6768,0,0.002642423,0.005956465,0.0,1
Portfolio,OSQP,optimal,0.014452991,225,-2.8279059205623853,9,6768,0,0.002764611,0.01168838,0.0,1
Portfolio,OSQP,optimal,0.015955859,200,-3.5222921818964186,9,6768,0,0.002466084,0.013489775,0.0,1
Portfolio,OSQP,optimal,0.012999726,200,-2.787580268401913,9,6768,0,0.002780316,0.01021941,0.0,1
Portfolio,OSQP,optimal,0.015282408,150,-2.7199570735315324,10,8020,0,0.00289472,0.012387688,0.0,1
Portfolio,OSQP,optimal,0.02620901,300,-3.6451953844575353,10,8020,0,0.0028986640000000004,0.023310346000000003,0.0,0
Portfolio,OSQP,optimal,0.01504403,150,-2.9538264540694428,10,8020,0,0.002895081,0.012148949,0.0,1
Portfolio,OSQP,optimal,0.020928987,225,-3.4516431333158635,10,8020,0,0.002926205,0.018002782,0.0,1
Portfolio,OSQP,optimal,0.016977689,175,-3.9635807463957033,10,8020,0,0.002896785,0.014080903999999997,0.0,1
Portfolio,OSQP,optimal,0.014472431,175,-2.8599176745234303,10,8020,0,0.002413604,0.012058827,0.0,1
Portfolio,OSQP,optimal,0.015164718999999997,150,-3.297858698494935,10,8020,0,0.0028918940000000003,0.012272825,0.0,1
Portfolio,OSQP,optimal,0.016279669,200,-4.143779007139985,10,8020,0,0.002486677,0.013792992,0.0,1
Portfolio,OSQP,optimal,0.015116838999999997,150,-2.8004510416959705,10,8020,0,0.002882917,0.012233922,0.0,1
Portfolio,OSQP,optimal,0.018835697,200,-3.4142705882003184,10,8020,0,0.002880078,0.015955619,0.0,1
Portfolio,OSQP,optimal,0.027536646,225,-3.0139266124058715,12,10824,0,0.00387484,0.023661806,0.0,1
Portfolio,OSQP,optimal,0.022347045,175,-2.9179615542553132,12,10824,0,0.003821603,0.018525442,0.0,1
Portfolio,OSQP,optimal,0.022399663,175,-4.607634718686797,12,10824,0,0.00382175,0.018577913,0.0,1
Portfolio,OSQP,optimal,0.027651487000000002,225,-3.2177823842446944,12,10824,0,0.003838059,0.023813428,0.0,1
Portfolio,OSQP,optimal,0.017163098999999998,125,-3.0281677565180143,12,10824,0,0.003846156,0.013316943,0.0,1
Portfolio,OSQP,optimal,0.019828882,150,-3.4056705037745933,12,10824,0,0.003848564,0.015980318,0.0,1
Portfolio,OSQP,optimal,0.02962704,250,-3.984405356176736,12,10824,0,0.003858468,0.025768572000000003,0.0,1
Portfolio,OSQP,optimal,0.022415582000000003,175,-3.7060498410418337,12,10824,0,0.003867014,0.018548568,0.0,1
Portfolio,OSQP,optimal,0.024890212999999998,225,-3.472449585933661,12,10824,0,0.004593878,0.020296335,0.0,1
Portfolio,OSQP,optimal,0.018199911000000003,150,-4.175793003952065,12,10824,0,0.004567927,0.013631984,0.0,1
Portfolio,OSQP,optimal,0.041152362000000005,200,-4.955882621823618,14,14028,0,0.00494767,0.036204692,0.0,1
Portfolio,OSQP,optimal,0.028666105,175,-3.1475404034238705,14,14028,0,0.004997159,0.023668946,0.0,1
Portfolio,OSQP,optimal,0.025390149,150,-3.1101326581344875,14,14028,0,0.00501548,0.020374669,0.0,1
Portfolio,OSQP,optimal,0.038345856,200,-3.8878916332659657,14,14028,0,0.015052435,0.023293421,0.0,1
Portfolio,OSQP,optimal,0.047568889,300,-3.2775293413084827,14,14028,0,0.005018209,0.04255068,0.0,1
Portfolio,OSQP,optimal,0.028875231,175,-2.8563490897702235,14,14028,0,0.004964253,0.023910978,0.0,1
Portfolio,OSQP,optimal,0.040433035,250,-3.0586844732014464,14,14028,0,0.004473739,0.035959296,0.0,1
Portfolio,OSQP,optimal,0.025643757000000003,150,-3.9065654056274974,14,14028,0,0.005043456,0.020600301,0.0,1
Portfolio,OSQP,optimal,0.041462902999999995,275,-3.6578299938381615,14,14028,0,0.005049052,0.036413851,0.0,1
Portfolio,OSQP,optimal,0.035188,225,-3.1173998617029604,14,14028,0,0.005053389,0.030134611,0.0,1
Portfolio,OSQP,optimal,0.039206311,200,-2.6912398494701795,16,17632,0,0.006138499,0.033067812,0.0,1
Portfolio,OSQP,optimal,0.038413473,225,-4.722558670285152,16,17632,0,0.005558347,0.032855126,0.0,1
Portfolio,OSQP,optimal,0.043116922,225,-3.4178605098185693,16,17632,0,0.006125716,0.036991206,0.0,1
Portfolio,OSQP,optimal,0.031304757,175,-3.7126272041830135,16,17632,0,0.005595379,0.025709378,0.0,1
Portfolio,OSQP,optimal,0.046966463,250,-3.5517042630548525,16,17632,0,0.006171455,0.040795008,0.0,1
Portfolio,OSQP,optimal,0.042975204,225,-3.4090847456673585,16,17632,0,0.006156904,0.036818300000000005,0.0,1
Portfolio,OSQP,optimal,0.035177775,175,-3.904441970610904,16,17632,0,0.006130838,0.029046937,0.0,1
Portfolio,OSQP,optimal,0.031356025,175,-4.387889579991735,16,17632,0,0.00551122,0.025844805,0.0,1
Portfolio,OSQP,optimal,0.046878333,250,-3.4517374849456437,16,17632,0,0.006112487,0.040765846,0.0,1
Portfolio,OSQP,optimal,0.03911012,200,-3.73535756647311,16,17632,0,0.006156008,0.032954112,0.0,1
Portfolio,OSQP,optimal,0.07379082199999999,275,-4.070883181492171,20,26040,0,0.009142507,0.064648315,0.0,1
Portfolio,OSQP,optimal,0.028775625000000006,100,-3.8179382544969314,20,26040,0,0.007723045,0.02105258,0.0,1
Portfolio,OSQP,optimal,0.048923077,200,-3.8000843949533207,20,26040,0,0.007730423,0.041192654,0.0,1
Portfolio,OSQP,optimal,0.06876540099999999,250,-4.400488873952816,20,26040,0,0.009129307,0.059636094,0.0,1
Portfolio,OSQP,optimal,0.068644816,250,-3.691733728801564,20,26040,0,0.009115699,0.059529117,0.0,1
Portfolio,OSQP,optimal,0.051391986,175,-3.8850382652084767,20,26040,0,0.009099101,0.042292885,0.0,1
Portfolio,OSQP,optimal,0.063132483,225,-4.189563283688252,20,26040,0,0.009121176,0.054011307,0.0,1
Portfolio,OSQP,optimal,0.057120639,200,-3.748688710886012,20,26040,0,0.009039836,0.048080803,0.0,1
Portfolio,OSQP,optimal,0.074176005,275,-4.419933535259157,20,26040,0,0.009073897,0.06510210799999999,0.0,1
Portfolio,OSQP,optimal,0.06298275099999999,225,-4.231550165286938,20,26040,0,0.009078808,0.053903943,0.0,1
Portfolio,OSQP,optimal,0.081850008,250,-4.173938527608308,24,36048,0,0.010379871,0.071470137,0.0,1
Portfolio,OSQP,optimal,0.115749055,375,-4.349803383837412,24,36048,0,0.010380505,0.10536855,0.0,1
Portfolio,OSQP,optimal,0.109854021,300,-4.898225872530244,24,36048,0,0.012244713,0.097609308,0.0,1
Portfolio,OSQP,optimal,0.08664110900000001,225,-4.483993175044311,24,36048,0,0.012285695,0.07435541400000001,0.0,1
Portfolio,OSQP,optimal,0.086588525,225,-4.403670322674102,24,36048,0,0.0122916,0.074296925,0.0,1
Portfolio,OSQP,optimal,0.094326879,250,-4.820636888202478,24,36048,0,0.012230811,0.082096068,0.0,1
Portfolio,OSQP,optimal,0.08421113699999999,225,-3.989228364814171,24,36048,0,0.012250415,0.071960722,0.0,1
Portfolio,OSQP,optimal,0.10934891599999999,300,-3.9259949209750165,24,36048,0,0.012230544,0.097118372,0.0,1
Portfolio,OSQP,optimal,0.08565112999999999,225,-4.866588746246493,24,36048,0,0.012269704,0.073381426,0.0,1
Portfolio,OSQP,optimal,0.085818481,225,-5.720060460097059,24,36048,0,0.012291355,0.073527126,0.0,1
Portfolio,OSQP,optimal,0.155296496,275,-3.722523280386431,28,47656,0,0.018207015,0.137089481,0.0,1
Portfolio,OSQP,optimal,0.241510048,425,-6.3031086974385895,28,47656,0,0.018457951,0.223052097,0.0,0
Portfolio,OSQP,optimal,0.179398401,300,-4.678129068298867,28,47656,0,0.018177841,0.16122056,0.0,1
Portfolio,OSQP,optimal,0.14665317,200,-5.465943708878179,28,47656,0,0.015261454,0.131391716,0.0,1
Portfolio,OSQP,optimal,0.101365436,150,-4.469667029939852,28,47656,0,0.018246887,0.083118549,0.0,1
Portfolio,OSQP,optimal,0.11484280000000001,175,-4.820342614466889,28,47656,0,0.018224792,0.096618008,0.0,1
Portfolio,OSQP,optimal,0.127731095,200,-5.3378498225874695,28,47656,0,0.018317697,0.109413398,0.0,1
Portfolio,OSQP,optimal,0.19330889,325,-3.2793023020691474,28,47656,0,0.018299784,0.17500910600000005,0.0,1
Portfolio,OSQP,optimal,0.114759267,175,-4.9338818521777865,28,47656,0,0.018447892,0.096311375,0.0,1
Portfolio,OSQP,optimal,0.14678960200000002,200,-4.5967019871202845,28,47656,0,0.015773007,0.131016595,0.0,1
Portfolio,OSQP,optimal,0.291600528,275,-5.487465004749019,35,71820,0,0.044270004,0.247330524,0.0,1
Portfolio,OSQP,optimal,0.19232572,275,-4.732817485527094,35,71820,0,0.023842625,0.168483095,0.0,1
Portfolio,OSQP,optimal,0.17877116099999998,250,-6.0415829636692635,35,71820,0,0.02461923,0.154151931,0.0,1
Portfolio,OSQP,optimal,0.164754798,225,-4.237057367686147,35,71820,0,0.024225778,0.14052902,0.0,1
Portfolio,OSQP,optimal,0.290876762,250,-5.517607470640602,35,71820,0,0.054696015999999986,0.236180746,0.0,1
Portfolio,OSQP,optimal,0.192548516,275,-6.056349083187274,35,71820,0,0.02404888,0.168499636,0.0,1
Portfolio,OSQP,optimal,0.220128677,300,-5.063245124286318,35,71820,0,0.024079519,0.196049158,0.0,1
Portfolio,OSQP,optimal,0.204842435,150,-5.091836768001207,35,71820,0,0.044598998,0.160243437,0.0,1
Portfolio,OSQP,optimal,0.393401317,375,-5.237515956908205,35,71820,0,0.044663915,0.34873740200000003,0.0,1
Portfolio,OSQP,optimal,0.149360083,200,-6.584010996731457,35,71820,0,0.024440432,0.124919651,0.0,1
Portfolio,OSQP,optimal,0.276455833,225,-6.6646207183146045,43,105436,0,0.03695255,0.239503283,0.0,1
Portfolio,OSQP,optimal,0.46466696399999996,275,-7.2011882838716375,43,105436,0,0.077638609,0.387028355,0.0,1
Portfolio,OSQP,optimal,0.31318266100000003,250,-4.9474993873531705,43,105436,0,0.036597044,0.276585617,0.0,1
Portfolio,OSQP,optimal,0.348100711,275,-6.036728751042968,43,105436,0,0.036869523,0.311231188,0.0,1
Portfolio,OSQP,optimal,0.35736228800000003,250,-4.952827747781615,43,105436,0,0.076069702,0.281292586,0.0,1
Portfolio,OSQP,optimal,0.40123100700000003,225,-5.980642525148562,43,105436,0,0.085719188,0.315511819,0.0,1
Portfolio,OSQP,optimal,0.385116974,325,-5.955497531657628,43,105436,0,0.03737328,0.347743694,0.0,1
Portfolio,OSQP,optimal,0.413376293,250,-7.276384981381807,43,105436,0,0.069445942,0.343930351,0.0,1
Portfolio,OSQP,optimal,0.356319932,250,-6.178720655345337,43,105436,0,0.07398579599999999,0.282334136,0.0,1
Portfolio,OSQP,optimal,0.321768918,275,-5.866287792536148,43,105436,0,0.035916661,0.285852257,0.0,1
Portfolio,OSQP,optimal,0.472978627,275,-6.3771881002969595,52,150904,0,0.068147529,0.404831098,0.0,1
Portfolio,OSQP,optimal,0.458470878,250,-5.7262046138156535,52,150904,0,0.074395184,0.384075694,0.0,1
Portfolio,OSQP,optimal,0.422506058,225,-6.503993836964308,52,150904,0,0.06879098,0.353715078,0.0,1
Portfolio,OSQP,optimal,0.615570096,300,-5.810693993310325,52,150904,0,0.126669305,0.488900791,0.0,1
Portfolio,OSQP,optimal,0.38961964,200,-6.912274441719313,52,150904,0,0.068085175,0.321534465,0.0,1
Portfolio,OSQP,optimal,0.569211351,225,-7.1780930133029806,52,150904,0,0.14559465,0.423616701,0.0,1
Portfolio,OSQP,optimal,0.468246708,275,-5.010813946344637,52,150904,0,0.067964984,0.400281724,0.0,1
Portfolio,OSQP,optimal,0.448010017,250,-6.602289428127269,52,150904,0,0.05498291,0.393027107,0.0,1
Portfolio,OSQP,optimal,0.5166344860000001,250,-7.834530883207124,52,150904,0,0.096288447,0.420346039,0.0,1
Portfolio,OSQP,optimal,0.473351377,225,-6.530956109577856,52,150904,0,0.096859278,0.376492099,0.0,1
Portfolio,OSQP,optimal,0.768384747,300,-7.890204087862589,65,230880,0,0.123249438,0.6451353089999999,0.0,1
Portfolio,OSQP,optimal,0.6771430740000001,275,-8.384856711022433,65,230880,0,0.103443599,0.573699475,0.0,1
Portfolio,OSQP,optimal,0.858646427,350,-6.441894106894921,65,230880,0,0.104430311,0.7542161159999999,0.0,1
Portfolio,OSQP,optimal,0.707658694,250,-7.1242865499970565,65,230880,0,0.10661788,0.601040814,0.0,1
Portfolio,OSQP,optimal,0.725332327,300,-5.617432433134319,65,230880,0,0.092901286,0.632431041,0.0,1
Portfolio,OSQP,optimal,0.6065944120000001,175,-8.198838402856348,65,230880,0,0.107660939,0.498933473,0.0,1
Portfolio,OSQP,optimal,0.7410726400000001,275,-7.679247349520095,65,230880,0,0.089950826,0.651121814,0.0,1
Portfolio,OSQP,optimal,0.7462341429999999,275,-6.025843365448654,65,230880,0,0.116314509,0.629919634,0.0,1
Portfolio,OSQP,optimal,0.598859237,200,-7.807439483617128,65,230880,0,0.114808564,0.484050673,0.0,1
Portfolio,OSQP,optimal,0.7730273540000001,275,-6.205051557538512,65,230880,0,0.094949159,0.678078195,0.0,1
Portfolio,OSQP,optimal,1.5877554269999998,275,-7.472286945073563,80,344160,0,0.487481405,1.100274022,0.0,1
Portfolio,OSQP,optimal,1.4450496869999998,275,-8.598205485040445,80,344160,0,0.198468522,1.246581165,0.0,1
Portfolio,OSQP,optimal,1.353049665,225,-9.255957742639179,80,344160,0,0.455015189,0.898034476,0.0,1
Portfolio,OSQP,optimal,0.991645845,200,-9.694577398765881,80,344160,0,0.341932616,0.649713229,0.0,1
Portfolio,OSQP,optimal,2.126368147,350,-7.96014014738352,80,344160,0,0.85924878,1.267119367,0.0,1
Portfolio,OSQP,optimal,1.603518399,300,-6.92798852580659,80,344160,0,0.440396267,1.163122132,0.0,1
Portfolio,OSQP,optimal,1.294885874,350,-7.772736614837589,80,344160,0,0.14668230699999998,1.148203567,0.0,1
Portfolio,OSQP,optimal,1.62369739,300,-8.268490441486561,80,344160,0,0.404106608,1.219590782,0.0,1
Portfolio,OSQP,optimal,1.6104358199999995,250,-6.3315989421357175,80,344160,0,0.546370014,1.064065806,0.0,1
Portfolio,OSQP,optimal,1.609438283,225,-7.992611422997784,80,344160,0,0.6541614139999999,0.955276869,0.0,1
Portfolio,OSQP,optimal,1.805039244,225,-7.593863196248372,99,519948,0,0.399641169,1.405398075,0.0,1
Portfolio,OSQP,optimal,2.653846679,400,-8.638983628823661,99,519948,0,0.605271557,2.048575122,0.0,1
Portfolio,OSQP,optimal,2.7422239489999995,350,-8.754849400196854,99,519948,0,0.859626613,1.882597336,0.0,1
Portfolio,OSQP,optimal,1.965387137,250,-9.891432253052196,99,519948,0,0.4132287770000001,1.55215836,0.0,1
Portfolio,OSQP,optimal,2.350434523,350,-9.970001586400349,99,519948,0,0.487320167,1.863114356,0.0,1
Portfolio,OSQP,optimal,2.0121403630000003,225,-8.058790309572467,99,519948,0,0.612661896,1.3994784669999998,0.0,1
Portfolio,OSQP,optimal,2.1121026030000003,275,-9.395879848040801,99,519948,0,0.443448066,1.668654537,0.0,1
Portfolio,OSQP,optimal,2.297822799,275,-8.430922456152087,99,519948,0,0.623485681,1.6743371180000002,0.0,1
Portfolio,OSQP,optimal,2.5931071570000004,350,-8.836985053019383,99,519948,0,0.600245404,1.9928617530000001,0.0,1
Portfolio,OSQP,optimal,2.216515955,325,-11.662885119876751,99,519948,0,0.348233248,1.868282707,0.0,1
Portfolio,OSQP,optimal,2.9043677910000003,275,-10.24672874647426,124,806248,0,0.471910824,2.432456967,0.0,1
Portfolio,OSQP,optimal,3.5548248630000003,275,-9.524702307436511,124,806248,0,1.15925499,2.395569873,0.0,1
Portfolio,OSQP,optimal,3.3398177430000002,225,-11.29236668991327,124,806248,0,1.2863273709999998,2.053490372,0.0,1
Portfolio,OSQP,optimal,3.2258039710000004,300,-10.531882237393717,124,806248,0,0.6843755659999999,2.541428405,0.0,1
Portfolio,OSQP,optimal,3.594244819,300,-9.996707863270023,124,806248,0,1.000257093,2.593987726,0.0,1
Portfolio,OSQP,optimal,2.560555757,175,-9.68531658310658,124,806248,0,0.855937196,1.704618561,0.0,1
Portfolio,OSQP,optimal,3.020337023,225,-10.159265891469246,124,806248,0,0.96315188,2.0571851430000003,0.0,1
Portfolio,OSQP,optimal,3.2097084660000004,250,-11.9912693455835,124,806248,0,0.977774533,2.231933933,0.0,1
Portfolio,OSQP,optimal,3.706761916,300,-10.207266878465603,124,806248,0,1.184067514,2.522694402,0.0,1
Portfolio,OSQP,optimal,3.3103603660000003,275,-7.194224679778973,124,806248,0,0.8238043209999999,2.486556045,0.0,1
Portfolio,OSQP,optimal,5.553741358,275,-12.647010602679567,154,1232308,0,1.191701214,4.362040144,0.0,1
Portfolio,OSQP,optimal,5.725002053000001,300,-7.230374098834628,154,1232308,0,1.6121136740000002,4.112888379,0.0,1
Portfolio,OSQP,optimal,5.5970231739999985,275,-11.182692367805084,154,1232308,0,1.793394634,3.80362854,0.0,1
Portfolio,OSQP,optimal,4.956553906,250,-11.803786646842086,154,1232308,0,1.221975003,3.734578903,0.0,1
Portfolio,OSQP,optimal,4.573898057,225,-8.091692718502204,154,1232308,0,1.13969391,3.434204147,0.0,1
Portfolio,OSQP,optimal,6.166894107,425,-11.709310759723802,154,1232308,0,0.732225221,5.434668886,0.0,1
Portfolio,OSQP,optimal,4.834330092,275,-12.458233614592393,154,1232308,0,1.031955792,3.8023743,0.0,1
Portfolio,OSQP,optimal,6.823407380000001,350,-10.809261722669254,154,1232308,0,2.12192874,4.70147864,0.0,1
Portfolio,OSQP,optimal,4.585728723,225,-11.236656734513948,154,1232308,0,1.091072712,3.4946560110000005,0.0,1
Portfolio,OSQP,optimal,6.301479662,350,-9.972917263152297,154,1232308,0,1.621315041,4.680164621,0.0,1
Lasso,OSQP,optimal,0.005101033,75,1022.1682286281286,10,3540,0,0.002194366,0.002906667,0.0,1
Lasso,OSQP,optimal,0.004992031,75,1025.9314003707204,10,3540,0,0.002150831,0.0028412,0.0,1
Lasso,OSQP,optimal,0.004985626,75,1082.5188563551062,10,3540,0,0.002138648,0.002846978,0.0,1
Lasso,OSQP,optimal,0.006012386999999999,100,970.3804360590924,10,3540,0,0.002130693,0.003881694,0.0,1
Lasso,OSQP,optimal,0.007030256,125,1051.8783144373324,10,3540,0,0.002139012,0.004891244,0.0,1
Lasso,OSQP,optimal,0.005942536,100,929.4668755578308,10,3540,0,0.002138015,0.003804521,0.0,1
Lasso,OSQP,optimal,0.005072376,75,1103.4929533788538,10,3540,0,0.0021361970000000003,0.002936179,0.0,1
Lasso,OSQP,optimal,0.006011437,100,967.859542800293,10,3540,0,0.00213296,0.003878477,0.0,1
Lasso,OSQP,optimal,0.005046045,75,1058.6174030258026,10,3540,0,0.002132405,0.00291364,0.0,1
Lasso,OSQP,optimal,0.006974176,125,983.0013931432447,10,3540,0,0.00215663,0.004817546,0.0,1
Lasso,OSQP,optimal,0.006784101999999999,100,1084.5565492253136,11,4059,0,0.002417215,0.004366887,0.0,1
Lasso,OSQP,optimal,0.006100068,100,1007.0329530795302,11,4059,0,0.002161592,0.003938476,0.0,1
Lasso,OSQP,optimal,0.0051868420000000005,75,1125.78474395815,11,4059,0,0.002172716,0.003014126,0.0,1
Lasso,OSQP,optimal,0.006955436,100,1138.7017820404715,11,4059,0,0.002460645,0.004494791,0.0,0
Lasso,OSQP,optimal,0.005775353,75,1098.8094606610907,11,4059,0,0.002417946,0.003357407,0.0,1
Lasso,OSQP,optimal,0.005791037,75,1097.844724939379,11,4059,0,0.002427482,0.003363555,0.0,1
Lasso,OSQP,optimal,0.009492978,125,1110.712903855461,11,4059,0,0.002440897,0.007052081,0.0,1
Lasso,OSQP,optimal,0.0072402019999999985,100,1138.2698162806955,11,4059,0,0.002430483,0.0048097190000000005,0.0,1
Lasso,OSQP,optimal,0.0051506040000000005,75,1130.086270258401,11,4059,0,0.002177933,0.002972671,0.0,1
Lasso,OSQP,optimal,0.0072083530000000015,100,1121.6011180684252,11,4059,0,0.002402999,0.004805354,0.0,1
Lasso,OSQP,optimal,0.007898943,100,1258.2952084453054,12,4608,0,0.002852776,0.005046167,0.0,1
Lasso,OSQP,optimal,0.007752505999999998,125,1278.9160342029672,12,4608,0,0.002383765,0.005368741,0.0,1
Lasso,OSQP,optimal,0.009171168,125,1257.1588391474713,12,4608,0,0.002821169,0.006349999,0.0,1
Lasso,OSQP,optimal,0.006630235,75,1267.1966841147646,12,4608,0,0.002824366,0.003805869,0.0,1
Lasso,OSQP,optimal,0.006696326999999999,75,1299.7752938845795,12,4608,0,0.002805348,0.003890979,0.0,1
Lasso,OSQP,optimal,0.00787392,100,1220.351341469316,12,4608,0,0.0028025690000000004,0.005071351,0.0,1
Lasso,OSQP,optimal,0.006567321,75,1222.1223398263694,12,4608,0,0.002824432,0.003742889,0.0,1
Lasso,OSQP,optimal,0.010326709,100,1212.1162559008458,12,4608,0,0.002809406,0.007517303,0.0,1
Lasso,OSQP,optimal,0.007882735,100,1251.710544207703,12,4608,0,0.002786452,0.005096283,0.0,1
Lasso,OSQP,optimal,0.006671935,100,1202.4584093233564,12,4608,0,0.002481016,0.004190919,0.0,0
Lasso,OSQP,optimal,0.010116817,100,1352.4771485541048,13,5187,0,0.003772721,0.006344096,0.0,1
Lasso,OSQP,optimal,0.008632562,75,1224.3612724595962,13,5187,0,0.003708101,0.004924461,0.0,1
Lasso,OSQP,optimal,0.008601631,75,1372.7245444608445,13,5187,0,0.003702253,0.004899378,0.0,1
Lasso,OSQP,optimal,0.012944226,150,1274.1837578994846,13,5187,0,0.003735774,0.009208452,0.0,1
Lasso,OSQP,optimal,0.012871632,150,1344.209717414562,13,5187,0,0.00371264,0.009158992,0.0,1
Lasso,OSQP,optimal,0.010111717,100,1343.369572387678,13,5187,0,0.003732142,0.006379575,0.0,1
Lasso,OSQP,optimal,0.008507153,75,1246.958487845652,13,5187,0,0.003709774,0.004797379,0.0,1
Lasso,OSQP,optimal,0.007651139,100,1311.6522414452306,13,5187,0,0.002825933,0.004825205999999999,0.0,1
Lasso,OSQP,optimal,0.006446021,75,1381.4051484582615,13,5187,0,0.00279406,0.003651961,0.0,1
Lasso,OSQP,optimal,0.007661187,75,1311.1993279359335,13,5187,0,0.003183266,0.004477921,0.0,1
Lasso,OSQP,optimal,0.010305816,100,1399.7812532312669,14,5796,0,0.003958268,0.006347548000000001,0.0,1
Lasso,OSQP,optimal,0.010255961,100,1442.1921637306064,14,5796,0,0.0039280090000000005,0.006327952,0.0,1
Lasso,OSQP,optimal,0.01178201,125,1487.9428742405478,14,5796,0,0.003907932,0.007874078,0.0,1
Lasso,OSQP,optimal,0.010124996,100,1465.0365841778555,14,5796,0,0.003853821,0.006271175,0.0,1
Lasso,OSQP,optimal,0.008648672,75,1367.038224467913,14,5796,0,0.003804733,0.004843939,0.0,1
Lasso,OSQP,optimal,0.011643029,125,1452.1293259535885,14,5796,0,0.003823513,0.007819516,0.0,1
Lasso,OSQP,optimal,0.010154315,100,1506.5361186286914,14,5796,0,0.00381507,0.006339245,0.0,1
Lasso,OSQP,optimal,0.01113116,125,1390.1807836130747,14,5796,0,0.003561959000000001,0.0075692009999999985,0.0,1
Lasso,OSQP,optimal,0.010077491,100,1348.8583435359558,14,5796,0,0.003760371,0.00631712,0.0,1
Lasso,OSQP,optimal,0.009733322,100,1442.9342777016586,14,5796,0,0.003570904,0.006162418,0.0,1
Lasso,OSQP,optimal,0.012791248,100,1609.673562181012,16,7104,0,0.005122959,0.007668289,0.0,0
Lasso,OSQP,optimal,0.014945749,125,1680.7086064126995,16,7104,0,0.005131585,0.009814164,0.0,1
Lasso,OSQP,optimal,0.012895172,100,1688.778073464276,16,7104,0,0.005112446,0.0077827259999999985,0.0,1
Lasso,OSQP,optimal,0.014697028,125,1582.9586685069985,16,7104,0,0.005086726,0.009610302,0.0,1
Lasso,OSQP,optimal,0.010915806,75,1533.6114003292892,16,7104,0,0.005116674,0.005799131999999999,0.0,1
Lasso,OSQP,optimal,0.012576268,100,1578.3753489241965,16,7104,0,0.005017278,0.00755899,0.0,1
Lasso,OSQP,optimal,0.014671014,125,1703.2146418274142,16,7104,0,0.005025105,0.009645909,0.0,1
Lasso,OSQP,optimal,0.011242694,75,1626.8425866658054,16,7104,0,0.0059602890000000006,0.005282405,0.0,1
Lasso,OSQP,optimal,0.011232392,75,1595.076708238243,16,7104,0,0.006036407,0.005195985,0.0,1
Lasso,OSQP,optimal,0.02070422,225,1554.4048313782364,16,7104,0,0.005982079,0.014722141,0.0,1
Lasso,OSQP,optimal,0.014867154,100,1793.5408106376055,17,7803,0,0.006140881,0.008726273,0.0,1
Lasso,OSQP,optimal,0.01675454,125,1794.3567542690037,17,7803,0,0.006136895,0.010617645,0.0,1
Lasso,OSQP,optimal,0.014845084,100,1809.8352019043955,17,7803,0,0.00617065,0.008674434,0.0,1
Lasso,OSQP,optimal,0.016894909,125,1843.7681026813425,17,7803,0,0.006147071,0.010747838,0.0,1
Lasso,OSQP,optimal,0.01255469,75,1907.1011690126406,17,7803,0,0.00612104,0.00643365,0.0,1
Lasso,OSQP,optimal,0.012635604,75,1624.0015610945165,17,7803,0,0.006121012,0.006514592,0.0,1
Lasso,OSQP,optimal,0.016738894,125,1747.7655446927124,17,7803,0,0.006058327,0.010680567,0.0,1
Lasso,OSQP,optimal,0.01141149,75,1854.589523667135,17,7803,0,0.005668759000000001,0.005742731,0.0,1
Lasso,OSQP,optimal,0.013309465,100,1787.4564979624508,17,7803,0,0.005671021,0.007638444,0.0,1
Lasso,OSQP,optimal,0.011446896000000002,75,1843.0845718741587,17,7803,0,0.005614851999999999,0.005832044000000001,0.0,1
Lasso,OSQP,optimal,0.022935656,125,2063.3337587599826,20,10080,0,0.008490679000000001,0.014444977,0.0,1
Lasso,OSQP,optimal,0.019984287,100,2063.431776493996,20,10080,0,0.008522841,0.011461446,0.0,1
Lasso,OSQP,optimal,0.017804218,100,2043.852904893557,20,10080,0,0.007569825,0.010234393,0.0,1
Lasso,OSQP,optimal,0.01536475,75,2022.3570288788294,20,10080,0,0.007622584,0.007742166,0.0,1
Lasso,OSQP,optimal,0.02274569,125,2011.972537975331,20,10080,0,0.008511842,0.014233848,0.0,1
Lasso,OSQP,optimal,0.017200583999999998,75,1935.6420596413445,20,10080,0,0.008445815,0.008754769,0.0,1
Lasso,OSQP,optimal,0.020283832,125,2066.7029124622336,20,10080,0,0.007651709,0.012632123,0.0,1
Lasso,OSQP,optimal,0.020129027,100,2105.3268524571226,20,10080,0,0.008521067,0.01160796,0.0,1
Lasso,OSQP,optimal,0.0229576,125,2059.812197819458,20,10080,0,0.008522293,0.014435307,0.0,1
Lasso,OSQP,optimal,0.020110068000000002,100,1959.1898906400847,20,10080,0,0.008478376999999999,0.011631691,0.0,1
Lasso,OSQP,optimal,0.026894467999999998,100,2355.0199690351237,23,12627,0,0.012428857,0.014465611,0.0,1
Lasso,OSQP,optimal,0.028122045,125,2282.351479435471,23,12627,0,0.012443019,0.015679026000000002,0.0,1
Lasso,OSQP,optimal,0.030645569,125,2306.3167272519213,23,12627,0,0.012459983,0.018185586,0.0,1
Lasso,OSQP,optimal,0.03056914,125,2338.642734755149,23,12627,0,0.012557773,0.018011367,0.0,1
Lasso,OSQP,optimal,0.023380796000000002,75,2395.0165408265148,23,12627,0,0.012480997,0.010899798999999998,0.0,1
Lasso,OSQP,optimal,0.037291488,175,2389.967208599652,23,12627,0,0.012533139,0.024758349,0.0,1
Lasso,OSQP,optimal,0.033873663,150,2266.4770302860293,23,12627,0,0.012412907,0.021460756,0.0,1
Lasso,OSQP,optimal,0.033880107,150,2215.946389122125,23,12627,0,0.012480209,0.021399898,0.0,1
Lasso,OSQP,optimal,0.032737598,175,2399.072891911307,23,12627,0,0.01171449,0.021023108,0.0,1
Lasso,OSQP,optimal,0.023285542000000003,75,2234.0424936059176,23,12627,0,0.012476894,0.010808648,0.0,1
Lasso,OSQP,optimal,0.042139093,150,2678.201611294608,26,15444,0,0.017963278,0.024175815,0.0,0
Lasso,OSQP,optimal,0.048104047,175,2596.8071233982405,26,15444,0,0.018083269,0.030020778,0.0,1
Lasso,OSQP,optimal,0.031303199000000004,75,2694.994048120077,26,15444,0,0.018038208,0.013264991,0.0,1
Lasso,OSQP,optimal,0.047665943,175,2690.631920906607,26,15444,0,0.018117412,0.029548531,0.0,1
Lasso,OSQP,optimal,0.044275389000000005,175,2508.595186617511,26,15444,0,0.016787804,0.027487585,0.0,1
Lasso,OSQP,optimal,0.050586543,225,2673.2173858761794,26,15444,0,0.017318285,0.033268257999999995,0.0,1
Lasso,OSQP,optimal,0.047698587,175,2671.5718877160807,26,15444,0,0.018007663,0.029690924,0.0,1
Lasso,OSQP,optimal,0.036645505,125,2704.4594630614833,26,15444,0,0.017144793999999998,0.019500711,0.0,1
Lasso,OSQP,optimal,0.047974658,175,2618.30918529888,26,15444,0,0.017918533,0.030056125,0.0,1
Lasso,OSQP,optimal,0.031432009000000004,75,2629.136408476426,26,15444,0,0.018077332,0.013354677,0.0,1
Lasso,OSQP,optimal,0.058410718,125,3149.809423971987,31,20739,0,0.03103732,0.027373398,0.0,1
Lasso,OSQP,optimal,0.05839265,125,3107.6737660325907,31,20739,0,0.031031688,0.027360962000000003,0.0,1
Lasso,OSQP,optimal,0.05859912000000001,125,3318.881057244637,31,20739,0,0.031048503,0.027550617000000003,0.0,1
Lasso,OSQP,optimal,0.06803656,175,3246.3149796808393,31,20739,0,0.030888214,0.037148346,0.0,1
Lasso,OSQP,optimal,0.068183061,175,3193.9043396265824,31,20739,0,0.031103166,0.037079895,0.0,1
Lasso,OSQP,optimal,0.061863209,175,3131.771776522932,31,20739,0,0.027982026,0.033881182999999995,0.0,1
Lasso,OSQP,optimal,0.058512734,125,3228.418177506959,31,20739,0,0.031062637,0.027450097000000003,0.0,1
Lasso,OSQP,optimal,0.062905882,150,3218.787823292022,31,20739,0,0.030922897,0.031982985,0.0,0
Lasso,OSQP,optimal,0.052118169000000006,125,3253.694183602653,31,20739,0,0.027800333,0.024317836,0.0,1
Lasso,OSQP,optimal,0.051991731,125,3070.628151844822,31,20739,0,0.027606498,0.024385233,0.0,1
Lasso,OSQP,optimal,0.103557609,175,3856.655662824429,37,28083,0,0.054224405,0.049333204000000005,0.0,1
Lasso,OSQP,optimal,0.08768388299999999,175,3700.7930365749125,37,28083,0,0.046722518,0.040961365,0.0,1
Lasso,OSQP,optimal,0.08756335800000001,175,3753.247645021126,37,28083,0,0.046928294,0.040635064,0.0,1
Lasso,OSQP,optimal,0.103152549,175,3699.4619842047737,37,28083,0,0.05530084,0.047851709000000006,0.0,1
Lasso,OSQP,optimal,0.09435507,150,3817.79958398456,37,28083,0,0.054402347,0.039952723,0.0,0
Lasso,OSQP,optimal,0.10724286,200,3828.320082076756,37,28083,0,0.054356274,0.052886586,0.0,0
Lasso,OSQP,optimal,0.102025516,175,3973.5239491476977,37,28083,0,0.054418958,0.047606558,0.0,1
Lasso,OSQP,optimal,0.101936999,175,3606.25998807808,37,28083,0,0.054609732,0.047327267,0.0,1
Lasso,OSQP,optimal,0.101866326,175,3709.020241296455,37,28083,0,0.054030099000000005,0.047836227,0.0,1
Lasso,OSQP,optimal,0.11284307,225,3734.7993030155817,37,28083,0,0.054149418,0.058693652,0.0,0
Lasso,OSQP,optimal,0.208102652,200,4594.6553666863765,45,39555,0,0.122208312,0.08589434,0.0,0
Lasso,OSQP,optimal,0.192037022,200,4658.295277469146,45,39555,0,0.123876025,0.068160997,0.0,1
Lasso,OSQP,optimal,0.18899188600000005,150,4543.683735164052,45,39555,0,0.122105681,0.066886205,0.0,1
Lasso,OSQP,optimal,0.18914312,150,4519.163873729917,45,39555,0,0.122427535,0.066715585,0.0,1
Lasso,OSQP,optimal,0.187012965,150,4636.981017841485,45,39555,0,0.122792452,0.06422051299999999,0.0,0
Lasso,OSQP,optimal,0.20821381100000005,200,4687.344698129702,45,39555,0,0.122478935,0.085734876,0.0,0
Lasso,OSQP,optimal,0.187059369,150,4895.878674546934,45,39555,0,0.122173136,0.064886233,0.0,0
Lasso,OSQP,optimal,0.192836237,200,4585.134678713561,45,39555,0,0.124072594,0.068763643,0.0,1
Lasso,OSQP,optimal,0.189270878,150,4827.747274679057,45,39555,0,0.12257881,0.066692068,0.0,1
Lasso,OSQP,optimal,0.17691374199999998,200,4671.2747657944765,45,39555,0,0.116725019,0.060188723,0.0,0
Lasso,OSQP,optimal,0.272608994,175,5520.751934104525,55,56595,0,0.190245916,0.08236307799999999,0.0,0
Lasso,OSQP,optimal,0.286483775,200,5804.715678453647,55,56595,0,0.189693897,0.096789878,0.0,0
Lasso,OSQP,optimal,0.29109091600000003,200,5556.492931002124,55,56595,0,0.191346245,0.099744671,0.0,1
Lasso,OSQP,optimal,0.299486279,225,5509.245564867983,55,56595,0,0.189250534,0.110235745,0.0,0
Lasso,OSQP,optimal,0.27346500500000004,175,5708.7288084978,55,56595,0,0.189855084,0.08360992099999999,0.0,0
Lasso,OSQP,optimal,0.300600667,225,5414.501629031937,55,56595,0,0.190536519,0.110064148,0.0,0
Lasso,OSQP,optimal,0.290428154,225,5563.705839142382,55,56595,0,0.1891809,0.101247254,0.0,1
Lasso,OSQP,optimal,0.246285015,200,5805.432684856944,55,56595,0,0.164971297,0.081313718,0.0,0
Lasso,OSQP,optimal,0.266835904,200,5683.4156702783885,55,56595,0,0.179803312,0.08703259199999999,0.0,1
Lasso,OSQP,optimal,0.247517384,200,5760.543932828771,55,56595,0,0.165349739,0.082167645,0.0,0
Lasso,OSQP,optimal,0.606422384,225,7021.0190337912145,68,83232,0,0.446633961,0.159788423,0.0,0
Lasso,OSQP,optimal,0.5126255439999999,225,6970.045560719233,68,83232,0,0.349567421,0.163058123,0.0,1
Lasso,OSQP,optimal,0.505191343,225,6754.4078249508275,68,83232,0,0.348398471,0.156792872,0.0,0
Lasso,OSQP,optimal,0.562708516,175,7070.281743570056,68,83232,0,0.438765304,0.123943212,0.0,0
Lasso,OSQP,optimal,0.6103203220000001,250,6989.244626814791,68,83232,0,0.433055056,0.177265266,0.0,0
Lasso,OSQP,optimal,0.510295705,225,6976.432109882979,68,83232,0,0.350115,0.160180705,0.0,0
Lasso,OSQP,optimal,0.551027833,175,6986.025673333101,68,83232,0,0.426972009,0.124055824,0.0,0
Lasso,OSQP,optimal,0.490886053,200,6950.640118306856,68,83232,0,0.349659604,0.141226449,0.0,0
Lasso,OSQP,optimal,0.515092776,225,6923.705427408281,68,83232,0,0.35098033799999995,0.164112438,0.0,1
Lasso,OSQP,optimal,0.47482428600000004,175,7131.033414519382,68,83232,0,0.351104281,0.123720005,0.0,0
Lasso,OSQP,optimal,0.8708901579999999,225,8634.138980060177,84,122976,0,0.703126485,0.167763673,0.0,0
Lasso,OSQP,optimal,0.904176777,225,8358.344229955243,84,122976,0,0.7389751999999999,0.165201577,0.0,0
Lasso,OSQP,optimal,0.742587442,200,8676.392021440543,84,122976,0,0.589318679,0.153268763,0.0,0
Lasso,OSQP,optimal,0.783766728,225,8377.242452787417,84,122976,0,0.619161604,0.164605124,0.0,0
Lasso,OSQP,optimal,0.943898809,200,8755.375292014527,84,122976,0,0.788520795,0.155378014,0.0,0
Lasso,OSQP,optimal,1.026147056,250,8326.66690455246,84,122976,0,0.8359787209999999,0.190168335,0.0,0
Lasso,OSQP,optimal,0.808241352,250,8667.312136825485,84,122976,0,0.616467402,0.19177395,0.0,0
Lasso,OSQP,optimal,0.955566655,250,8438.423147425669,84,122976,0,0.76060399,0.194962665,0.0,0
Lasso,OSQP,optimal,0.773111773,225,8640.831366312314,84,122976,0,0.609530991,0.16358078199999998,0.0,0
Lasso,OSQP,optimal,0.983406626,200,8582.509903777434,84,122976,0,0.81949487,0.163911756,0.0,0
Lasso,OSQP,optimal,0.521311133,225,10768.787434539598,105,186795,0,0.073422026,0.447889107,0.0,1
Lasso,OSQP,optimal,0.373242401,150,10762.746912868872,105,186795,0,0.068537269,0.304705132,0.0,1
Lasso,OSQP,optimal,0.491860225,175,10654.829526649504,105,186795,0,0.08633665900000001,0.405523566,0.0,1
Lasso,OSQP,optimal,0.570473248,250,10601.45491602178,105,186795,0,0.073729999,0.496743249,0.0,1
Lasso,OSQP,optimal,0.422684556,175,10715.94175506966,105,186795,0,0.074592987,0.348091569,0.0,1
Lasso,OSQP,optimal,0.634606522,250,10900.533988804036,105,186795,0,0.094669064,0.5399374579999999,0.0,0
Lasso,OSQP,optimal,0.706071447,225,10491.08646557589,105,186795,0,0.194562119,0.5115093279999999,0.0,1
Lasso,OSQP,optimal,0.512873252,200,10966.641365977497,105,186795,0,0.098113149,0.414760103,0.0,1
Lasso,OSQP,optimal,0.496317675,200,10542.035643264076,105,186795,0,0.069309028,0.427008647,0.0,1
Lasso,OSQP,optimal,0.6340117679999999,250,10904.601651359862,105,186795,0,0.072841132,0.5611706360000001,0.0,1
Lasso,OSQP,optimal,1.047966605,250,13351.421071722812,132,288288,0,0.28298115100000004,0.7649854540000001,0.0,1
Lasso,OSQP,optimal,0.8871653140000001,175,13474.221945685606,132,288288,0,0.33034994,0.556815374,0.0,1
Lasso,OSQP,optimal,1.09999267,225,13110.312348979673,132,288288,0,0.420426761,0.679565909,0.0,0
Lasso,OSQP,optimal,1.196613499,250,13458.375853799578,132,288288,0,0.326916833,0.869696666,0.0,1
Lasso,OSQP,optimal,0.961092923,250,13191.317586835437,132,288288,0,0.209347428,0.751745495,0.0,0
Lasso,OSQP,optimal,1.128637905,275,13414.683768147062,132,288288,0,0.199374808,0.929263097,0.0,0
Lasso,OSQP,optimal,1.053271343,225,13209.62917494489,132,288288,0,0.297902272,0.755369071,0.0,1
Lasso,OSQP,optimal,1.231197844,275,13405.706030655374,132,288288,0,0.392887539,0.838310305,0.0,1
Lasso,OSQP,optimal,0.948347417,175,13701.564191738178,132,288288,0,0.356982614,0.5913648029999999,0.0,1
Lasso,OSQP,optimal,1.069986574,225,13367.235925420844,132,288288,0,0.350070649,0.719915925,0.0,1
Lasso,OSQP,optimal,1.568894669,250,16942.22629985404,166,447204,0,0.4584317120000001,1.110462957,0.0,0
Lasso,OSQP,optimal,1.128938219,150,17589.899747618227,166,447204,0,0.32572887100000003,0.803209348,0.0,1
Lasso,OSQP,optimal,1.304734654,200,17217.49206870193,166,447204,0,0.359792278,0.944942376,0.0,1
Lasso,OSQP,optimal,1.692459582,250,17056.34761027879,166,447204,0,0.518202505,1.174257077,0.0,1
Lasso,OSQP,optimal,1.5258591080000001,250,17079.222108604015,166,447204,0,0.28067848100000004,1.245180627,0.0,0
Lasso,OSQP,optimal,1.848043708,250,17234.22459418713,166,447204,0,0.334865411,1.5131782969999998,0.0,1
Lasso,OSQP,optimal,1.567588687,225,16976.867267254718,166,447204,0,0.464426131,1.103162556,0.0,0
Lasso,OSQP,optimal,1.62669903,250,16707.840663940602,166,447204,0,0.382486152,1.244212878,0.0,0
Lasso,OSQP,optimal,1.7868609780000002,275,16635.76449509597,166,447204,0,0.464994723,1.321866255,0.0,0
Lasso,OSQP,optimal,1.732372269,250,17003.300494047857,166,447204,0,0.462246276,1.270125993,0.0,0
Lasso,OSQP,optimal,2.7245315260000003,250,21489.81906011616,209,697851,0,0.842962407,1.881569119,0.0,0
Lasso,OSQP,optimal,2.700911354,250,20989.90327904098,209,697851,0,0.89832426,1.802587094,0.0,0
Lasso,OSQP,optimal,2.478882727,250,21610.16974900882,209,697851,0,0.736269161,1.742613566,0.0,0
Lasso,OSQP,optimal,2.609802154,250,21981.47135884219,209,697851,0,0.564178567,2.045623587,0.0,1
Lasso,OSQP,optimal,3.059851466,325,21526.685082277563,209,697851,0,0.8720429040000001,2.187808562,0.0,0
Lasso,OSQP,optimal,2.626833854,250,21481.623563688998,209,697851,0,0.557553524,2.06928033,0.0,1
Lasso,OSQP,optimal,2.260284418,250,21231.787031150703,209,697851,0,0.477132359,1.7831520589999998,0.0,0
Lasso,OSQP,optimal,2.819545145,300,21383.488465018847,209,697851,0,0.616245222,2.2032999230000003,0.0,0
Lasso,OSQP,optimal,2.914963748,275,21268.978187677352,209,697851,0,0.970124647,1.944839101,0.0,0
Lasso,OSQP,optimal,2.7596980639999997,300,20865.92251953396,209,697851,0,0.73205631,2.027641754,0.0,0
SVM,OSQP,optimal,0.014667205,225,422.4818086488597,10,3510,0,0.002414873,0.012252332,0.0,1
SVM,OSQP,optimal,0.013406400999999998,200,408.2920337699837,10,3510,0,0.002400854,0.011005547,0.0,1
SVM,OSQP,optimal,0.013295587,200,414.3908064177001,10,3510,0,0.002394804,0.010900783,0.0,1
SVM,OSQP,optimal,0.013512618,200,416.36206047794053,10,3510,0,0.002392438,0.01112018,0.0,1
SVM,OSQP,optimal,0.012070932,175,425.91461127817206,10,3510,0,0.0023965320000000003,0.0096744,0.0,1
SVM,OSQP,optimal,0.014611667,225,402.9189026337672,10,3510,0,0.002409513,0.012202154,0.0,1
SVM,OSQP,optimal,0.014662003,225,426.38665864377714,10,3510,0,0.002402542,0.012259461,0.0,1
SVM,OSQP,optimal,0.01339549,200,419.60790009492035,10,3510,0,0.0024028120000000003,0.010992678,0.0,1
SVM,OSQP,optimal,0.013424804,200,428.6531451851379,10,3510,0,0.002383507,0.011041297,0.0,1
SVM,OSQP,optimal,0.016200928,250,417.0642737471437,10,3510,0,0.002399813,0.013801115,0.0,1
SVM,OSQP,optimal,0.015661753,200,460.6892478857763,11,4025,0,0.0027001240000000004,0.012961629,0.0,1
SVM,OSQP,optimal,0.015680324000000002,200,462.5028920846849,11,4025,0,0.002705657,0.012974667,0.0,1
SVM,OSQP,optimal,0.0140782,175,452.3203196336679,11,4025,0,0.002716221,0.011361979,0.0,1
SVM,OSQP,optimal,0.018726911000000002,250,464.2650694133218,11,4025,0,0.00270087,0.016026041,0.0,1
SVM,OSQP,optimal,0.01927645,275,452.02911049931845,11,4025,0,0.002537,0.01673945,0.0,1
SVM,OSQP,optimal,0.017176504,225,447.6934136243991,11,4025,0,0.002693733,0.014482771,0.0,1
SVM,OSQP,optimal,0.014164563,175,450.03776830060326,11,4025,0,0.002681117,0.011483446,0.0,1
SVM,OSQP,optimal,0.014981585,200,454.82530741802725,11,4025,0,0.002531509,0.012450076,0.0,1
SVM,OSQP,optimal,0.018681947,250,471.419868551988,11,4025,0,0.002659805,0.016022142,0.0,1
SVM,OSQP,optimal,0.019371105,275,454.0789585212889,11,4025,0,0.002513765,0.01685734,0.0,1
SVM,OSQP,optimal,0.019171989,225,492.7737750253359,12,4572,0,0.0030541590000000003,0.01611783,0.0,1
SVM,OSQP,optimal,0.017638653,200,502.9863928434846,12,4572,0,0.003064437,0.014574216,0.0,1
SVM,OSQP,optimal,0.015675344,175,494.16101897362864,12,4572,0,0.00304894,0.012626404,0.0,1
SVM,OSQP,optimal,0.020837928999999998,250,486.86742487632375,12,4572,0,0.003038593,0.017799336000000002,0.0,1
SVM,OSQP,optimal,0.017577948,200,496.2303968623036,12,4572,0,0.003085187,0.014492761000000003,0.0,1
SVM,OSQP,optimal,0.018687916,250,514.865817612351,12,4572,0,0.0026708440000000003,0.016017072,0.0,1
SVM,OSQP,optimal,0.019246627,225,506.6922291190808,12,4572,0,0.003052678,0.016193949,0.0,1
SVM,OSQP,optimal,0.013894674,150,501.72712094729,12,4572,0,0.003006644,0.01088803,0.0,1
SVM,OSQP,optimal,0.015545356,200,502.43676935949316,12,4572,0,0.002669138,0.012876218,0.0,1
SVM,OSQP,optimal,0.013910964,175,474.8877001070357,12,4572,0,0.002662481,0.011248483,0.0,1
SVM,OSQP,optimal,0.021668504,225,537.7491133101977,13,5147,0,0.003495458,0.018173046,0.0,1
SVM,OSQP,optimal,0.023644419,250,542.8894481658093,13,5147,0,0.003571378,0.020073041,0.0,1
SVM,OSQP,optimal,0.023598141,250,523.2876448092198,13,5147,0,0.003508076,0.020090065,0.0,1
SVM,OSQP,optimal,0.024920686,275,539.840638915628,13,5147,0,0.003094857,0.021825829,0.0,1
SVM,OSQP,optimal,0.023558686,250,549.2562068078963,13,5147,0,0.003548014000000001,0.020010672,0.0,1
SVM,OSQP,optimal,0.015852764000000002,150,550.275234398458,13,5147,0,0.003524046,0.012328718,0.0,1
SVM,OSQP,optimal,0.021529514,225,537.2666597154708,13,5147,0,0.003506079,0.018023435,0.0,1
SVM,OSQP,optimal,0.015749547,150,531.736278425616,13,5147,0,0.003524642,0.012224905,0.0,1
SVM,OSQP,optimal,0.034151221,325,537.6058513343901,13,5147,0,0.003124067,0.031027154,0.0,1
SVM,OSQP,optimal,0.017635994000000002,200,541.0801337924767,13,5147,0,0.003227638,0.014408356,0.0,1
SVM,OSQP,optimal,0.022049732,200,574.4897597349095,14,5754,0,0.004044606,0.018005126,0.0,1
SVM,OSQP,optimal,0.026457291,250,572.8474041863822,14,5754,0,0.004052291,0.022405,0.0,1
SVM,OSQP,optimal,0.028222909,275,585.1833957104744,14,5754,0,0.004056165,0.024166744,0.0,1
SVM,OSQP,optimal,0.021994369,200,576.2341392619094,14,5754,0,0.004027684,0.017966685,0.0,1
SVM,OSQP,optimal,0.023969354,225,578.0713088040509,14,5754,0,0.004011781,0.019957573,0.0,1
SVM,OSQP,optimal,0.022051667999999996,200,588.9503967708099,14,5754,0,0.004056328,0.01799534,0.0,1
SVM,OSQP,optimal,0.025148873999999998,275,581.3084710044952,14,5754,0,0.003565566,0.021583308,0.0,1
SVM,OSQP,optimal,0.021923814,200,581.1231577677937,14,5754,0,0.004092394,0.01783142,0.0,1
SVM,OSQP,optimal,0.021730742,225,583.3381602375711,14,5754,0,0.003561362,0.01816938,0.0,1
SVM,OSQP,optimal,0.019532632,200,566.9791625231514,14,5754,0,0.003545981,0.015986651,0.0,1
SVM,OSQP,optimal,0.027167213,200,663.2377100492196,16,7056,0,0.005319311,0.021847902,0.0,1
SVM,OSQP,optimal,0.027274651,200,651.5830886509459,16,7056,0,0.005341947,0.021932704,0.0,1
SVM,OSQP,optimal,0.034668937000000004,275,651.9077466380243,16,7056,0,0.005322339000000001,0.029346598,0.0,1
SVM,OSQP,optimal,0.029344309,225,674.0850894145001,16,7056,0,0.005366794,0.023977515,0.0,1
SVM,OSQP,optimal,0.028732406,250,667.7171479093257,16,7056,0,0.004771008,0.023961398,0.0,1
SVM,OSQP,optimal,0.027098706,200,666.4952479610096,16,7056,0,0.00535784,0.021740866,0.0,1
SVM,OSQP,optimal,0.028541386000000002,250,676.8221538837079,16,7056,0,0.004706022,0.023835364,0.0,1
SVM,OSQP,optimal,0.032289642,250,661.4709616178773,16,7056,0,0.005361889,0.026927753,0.0,1
SVM,OSQP,optimal,0.027197045,200,648.3901929345467,16,7056,0,0.0053260090000000005,0.021871036,0.0,1
SVM,OSQP,optimal,0.026231149,225,662.5063914500405,16,7056,0,0.004705738,0.021525411,0.0,1
SVM,OSQP,optimal,0.030098487,200,701.9147082636647,17,7751,0,0.006163295,0.023935192,0.0,1
SVM,OSQP,optimal,0.030122778000000006,200,682.1773717327612,17,7751,0,0.0061319090000000005,0.023990869,0.0,1
SVM,OSQP,optimal,0.036207466,250,718.3867079074538,17,7751,0,0.006163481,0.030043985,0.0,1
SVM,OSQP,optimal,0.036575837,250,700.6533723146954,17,7751,0,0.006142398,0.030433439,0.0,1
SVM,OSQP,optimal,0.032954867,225,700.2340250330278,17,7751,0,0.006192505,0.026762362,0.0,1
SVM,OSQP,optimal,0.038960195,275,687.2237820341554,17,7751,0,0.006185788,0.032774407,0.0,1
SVM,OSQP,optimal,0.025948582,200,718.7516228484476,17,7751,0,0.005243581999999999,0.020705,0.0,1
SVM,OSQP,optimal,0.025554687000000003,200,701.9356783408504,17,7751,0,0.005250311,0.020304376,0.0,1
SVM,OSQP,optimal,0.033671453000000004,225,694.965163453155,17,7751,0,0.006097768000000001,0.027573685,0.0,1
SVM,OSQP,optimal,0.033207082,225,710.7239519752799,17,7751,0,0.006272418,0.026934664,0.0,1
SVM,OSQP,optimal,0.039710327000000004,200,812.5030213203846,20,10020,0,0.0090252,0.030685127000000006,0.0,1
SVM,OSQP,optimal,0.039970034,250,812.5328229040507,20,10020,0,0.007659693,0.032310341,0.0,1
SVM,OSQP,optimal,0.047154943000000005,250,813.893103205602,20,10020,0,0.008978917,0.038176026,0.0,1
SVM,OSQP,optimal,0.050513768,275,802.8009178954843,20,10020,0,0.009036686,0.041477082,0.0,1
SVM,OSQP,optimal,0.035889509,175,825.1256458842192,20,10020,0,0.009008377,0.026881132,0.0,1
SVM,OSQP,optimal,0.046873505999999995,250,823.7454068355215,20,10020,0,0.008995773,0.037877733,0.0,1
SVM,OSQP,optimal,0.043412152,225,823.7007613163343,20,10020,0,0.008938421,0.034473731,0.0,1
SVM,OSQP,optimal,0.050508712,275,800.8816444576837,20,10020,0,0.008916344,0.041592368,0.0,1
SVM,OSQP,optimal,0.043480456,225,814.9499277493042,20,10020,0,0.00898154,0.034498916,0.0,1
SVM,OSQP,optimal,0.036961336,225,847.703942576357,20,10020,0,0.007744355,0.029216981,0.0,1
SVM,OSQP,optimal,0.06889611699999999,300,926.2019624134564,23,12557,0,0.013437441,0.055458676,0.0,1
SVM,OSQP,optimal,0.06958016,300,935.8674558861916,23,12557,0,0.013215021,0.056365139,0.0,1
SVM,OSQP,optimal,0.060380146,250,950.4606191573296,23,12557,0,0.01327606,0.047104086,0.0,1
SVM,OSQP,optimal,0.060428481,250,964.5069984445469,23,12557,0,0.013436841,0.04699164,0.0,1
SVM,OSQP,optimal,0.051347495,250,943.8879443937781,23,12557,0,0.011197403,0.040150092000000005,0.0,1
SVM,OSQP,optimal,0.060430338,250,921.7173748570816,23,12557,0,0.013212277,0.047218061,0.0,1
SVM,OSQP,optimal,0.05571043,225,939.2790481409703,23,12557,0,0.013127894,0.042582536,0.0,1
SVM,OSQP,optimal,0.055154432,275,953.0894547593382,23,12557,0,0.011324577,0.043829855,0.0,1
SVM,OSQP,optimal,0.060373443,250,950.5711323883264,23,12557,0,0.013132799,0.047240644000000005,0.0,1
SVM,OSQP,optimal,0.051688632000000005,200,944.4413056651966,23,12557,0,0.013265729,0.038422903,0.0,1
SVM,OSQP,optimal,0.065857371,250,1032.418724086696,26,15366,0,0.016928613999999998,0.048928757,0.0,1
SVM,OSQP,optimal,0.078881054,275,1040.9700855941126,26,15366,0,0.018603192,0.060277862,0.0,1
SVM,OSQP,optimal,0.060399807,225,1067.472828531418,26,15366,0,0.016079175,0.044320632,0.0,1
SVM,OSQP,optimal,0.06286566099999999,200,1069.2772594752487,26,15366,0,0.018363885,0.044501775999999986,0.0,1
SVM,OSQP,optimal,0.074290179,250,1070.9494556123516,26,15366,0,0.018711112,0.055579067,0.0,1
SVM,OSQP,optimal,0.07329886299999999,250,1076.48626366127,26,15366,0,0.018499128,0.054799735,0.0,1
SVM,OSQP,optimal,0.078883168,275,1061.7885561007117,26,15366,0,0.018623805,0.060259363,0.0,1
SVM,OSQP,optimal,0.07892711300000001,275,1073.6344228306564,26,15366,0,0.018606845,0.060320268,0.0,1
SVM,OSQP,optimal,0.09693922,350,1047.2451434335064,26,15366,0,0.018399473,0.07853974700000001,0.0,1
SVM,OSQP,optimal,0.070084011,275,1064.2468531361317,26,15366,0,0.016783700000000002,0.053300311,0.0,1
SVM,OSQP,optimal,0.10537725,275,1297.4220996731565,31,20645,0,0.031582968,0.073794282,0.0,1
SVM,OSQP,optimal,0.107615377,275,1255.27136860059,31,20645,0,0.031636637999999995,0.075978739,0.0,1
SVM,OSQP,optimal,0.091776899,275,1256.0116116172744,31,20645,0,0.026616341,0.065160558,0.0,1
SVM,OSQP,optimal,0.155352445,475,1264.2032788470094,31,20645,0,0.031609306000000004,0.123743139,0.0,1
SVM,OSQP,optimal,0.113714423,300,1258.7151125060914,31,20645,0,0.03162036,0.082094063,0.0,1
SVM,OSQP,optimal,0.08610722,250,1276.3215918372568,31,20645,0,0.026714894,0.059392326,0.0,1
SVM,OSQP,optimal,0.107948587,275,1260.4004309178588,31,20645,0,0.031577893,0.076370694,0.0,1
SVM,OSQP,optimal,0.107527819,275,1258.2854320804165,31,20645,0,0.031936807000000005,0.075591012,0.0,1
SVM,OSQP,optimal,0.10056258400000001,250,1260.8622173430285,31,20645,0,0.031419045,0.069143539,0.0,1
SVM,OSQP,optimal,0.125790937,350,1275.1315838433713,31,20645,0,0.03123989,0.094551047,0.0,1
SVM,OSQP,optimal,0.17866106699999998,300,1485.4654546164745,37,27971,0,0.05365797,0.12500309699999998,0.0,1
SVM,OSQP,optimal,0.2418124690000001,375,1534.8234813103022,37,27971,0,0.053570876,0.188241593,0.0,1
SVM,OSQP,optimal,0.211416683,300,1473.1163910056132,37,27971,0,0.052903477,0.158513206,0.0,1
SVM,OSQP,optimal,0.174285192,275,1489.0719641614694,37,27971,0,0.056198677,0.118086515,0.0,1
SVM,OSQP,optimal,0.17418967300000002,325,1514.4244523042194,37,27971,0,0.052898809000000005,0.121290864,0.0,1
SVM,OSQP,optimal,0.21845273,350,1492.560426813753,37,27971,0,0.053303763,0.16514896699999998,0.0,1
SVM,OSQP,optimal,0.195035745,375,1526.4779594985682,37,27971,0,0.052430523,0.142605222,0.0,1
SVM,OSQP,optimal,0.16172181400000002,300,1516.096213861322,37,27971,0,0.052511975,0.109209839,0.0,1
SVM,OSQP,optimal,0.163865537,300,1501.1374239171844,37,27971,0,0.053071933,0.110793604,0.0,1
SVM,OSQP,optimal,0.184923311,350,1504.5487612383608,37,27971,0,0.053161236,0.131762075,0.0,1
SVM,OSQP,optimal,0.253680149,375,1802.625287325749,45,39419,0,0.100031258,0.153648891,0.0,1
SVM,OSQP,optimal,0.24513441,350,1854.597236113094,45,39419,0,0.099131032,0.14600337800000002,0.0,1
SVM,OSQP,optimal,0.243837273,350,1837.8241878920526,45,39419,0,0.099041732,0.144795541,0.0,1
SVM,OSQP,optimal,0.213546364,275,1843.3004708192886,45,39419,0,0.099231088,0.114315276,0.0,1
SVM,OSQP,optimal,0.22493562,300,1819.368872361325,45,39419,0,0.100688021,0.124247599,0.0,1
SVM,OSQP,optimal,0.205095221,250,1819.2612347597615,45,39419,0,0.100216898,0.104878323,0.0,1
SVM,OSQP,optimal,0.30797280400000004,525,1855.34112548346,45,39419,0,0.099046617,0.208926187,0.0,1
SVM,OSQP,optimal,0.243834395,350,1837.3757004495185,45,39419,0,0.099895036,0.14393935900000002,0.0,1
SVM,OSQP,optimal,0.281099505,450,1856.3629324781464,45,39419,0,0.100457625,0.18064188,0.0,1
SVM,OSQP,optimal,0.24448138100000005,350,1841.4127526662674,45,39419,0,0.098907874,0.145573507,0.0,1
SVM,OSQP,optimal,0.37017253299999997,350,2237.941080518013,55,56429,0,0.182639064,0.187533469,0.0,1
SVM,OSQP,optimal,0.435572371,475,2242.6598466121363,55,56429,0,0.182431355,0.253141016,0.0,1
SVM,OSQP,optimal,0.318272059,250,2230.498467335201,55,56429,0,0.183784367,0.134487692,0.0,1
SVM,OSQP,optimal,0.449091175,500,2264.330075403408,55,56429,0,0.183344089,0.265747086,0.0,1
SVM,OSQP,optimal,0.460925821,525,2245.529342755743,55,56429,0,0.182839791,0.27808603,0.0,1
SVM,OSQP,optimal,0.434738035,475,2173.414976842444,55,56429,0,0.182307266,0.252430769,0.0,1
SVM,OSQP,optimal,0.383853883,375,2196.300636844564,55,56429,0,0.183669069,0.200184814,0.0,1
SVM,OSQP,optimal,0.432288105,475,2229.548020687913,55,56429,0,0.183132054,0.249156051,0.0,1
SVM,OSQP,optimal,0.36976172399999996,350,2277.0972796923033,55,56429,0,0.183148871,0.186612853,0.0,1
SVM,OSQP,optimal,0.370870102,350,2212.308023050644,55,56429,0,0.183528702,0.1873414,0.0,1
SVM,OSQP,optimal,0.682490837,475,2714.6212058948754,68,83028,0,0.346171614,0.33631922299999994,0.0,1
SVM,OSQP,optimal,0.66713706,450,2735.278185472825,68,83028,0,0.34728658100000004,0.319850479,0.0,1
SVM,OSQP,optimal,0.6803546770000001,475,2766.6235045293347,68,83028,0,0.346586866,0.333767811,0.0,1
SVM,OSQP,optimal,0.649217129,425,2754.12622981635,68,83028,0,0.348209204,0.301007925,0.0,1
SVM,OSQP,optimal,0.647730249,425,2788.322411939461,68,83028,0,0.346956059,0.30077419,0.0,1
SVM,OSQP,optimal,0.6467679550000001,425,2719.5006631148512,68,83028,0,0.34671429,0.300053665,0.0,1
SVM,OSQP,optimal,0.56007297,300,2783.788338698895,68,83028,0,0.347162898,0.212910072,0.0,1
SVM,OSQP,optimal,0.7322060459999999,575,2739.6003506809407,68,83028,0,0.343182224,0.389023822,0.0,0
SVM,OSQP,optimal,0.643832011,425,2748.925219293417,68,83028,0,0.341588915,0.302243096,0.0,1
SVM,OSQP,optimal,0.6776038109999999,475,2777.441012240517,68,83028,0,0.342337829,0.335265982,0.0,1
SVM,OSQP,optimal,1.261215493,650,3393.2842214553307,84,122724,0,0.63720415,0.6240113429999999,0.0,0
SVM,OSQP,optimal,1.154433187,525,3418.720380127881,84,122724,0,0.635323877,0.51910931,0.0,1
SVM,OSQP,optimal,1.152139182,525,3457.279749713264,84,122724,0,0.634356512,0.51778267,0.0,1
SVM,OSQP,optimal,1.3200895419999998,725,3401.1308761973132,84,122724,0,0.637925666,0.682163876,0.0,0
SVM,OSQP,optimal,1.161277196,525,3388.0088077967216,84,122724,0,0.640657426,0.52061977,0.0,1
SVM,OSQP,optimal,1.221779671,600,3421.004223296958,84,122724,0,0.637589132,0.584190539,0.0,1
SVM,OSQP,optimal,1.265649535,650,3419.125273579444,84,122724,0,0.640161998,0.625487537,0.0,0
SVM,OSQP,optimal,1.171119671,525,3387.354954361388,84,122724,0,0.63540823,0.535711441,0.0,1
SVM,OSQP,optimal,1.161877609,525,3404.05486012202,84,122724,0,0.637925382,0.523952227,0.0,1
SVM,OSQP,optimal,1.152406698,525,3423.933604379794,84,122724,0,0.63388201,0.518524688,0.0,1
SVM,OSQP,optimal,1.952080052,450,4233.228349428881,105,186479,0,1.31576876,0.636311292,0.0,1
SVM,OSQP,optimal,2.03395594,450,4278.708670636615,105,186479,0,1.387506015,0.646449925,0.0,1
SVM,OSQP,optimal,1.9779095469999999,450,4254.434270865341,105,186479,0,1.332504441,0.645405106,0.0,1
SVM,OSQP,optimal,1.924701258,425,4134.98552448596,105,186479,0,1.316921342,0.607779916,0.0,1
SVM,OSQP,optimal,2.067768821,575,4255.6543723024015,105,186479,0,1.289054535,0.7787142859999999,0.0,0
SVM,OSQP,optimal,2.234159413,725,4276.589110787073,105,186479,0,1.281616794,0.952542619,0.0,1
SVM,OSQP,optimal,1.977736344,450,4327.422952693538,105,186479,0,1.322772107,0.6549642370000001,0.0,1
SVM,OSQP,optimal,1.946490091,425,4250.667246221883,105,186479,0,1.3232700259999999,0.623220065,0.0,1
SVM,OSQP,optimal,2.00368166,425,4298.934798447337,105,186479,0,1.386212299,0.617469361,0.0,1
SVM,OSQP,optimal,1.976978403,450,4279.412570383748,105,186479,0,1.3250843490000002,0.651894054,0.0,1
SVM,OSQP,optimal,3.157119072,575,5367.7287767448715,132,287892,0,1.790519195,1.366599877,0.0,0
SVM,OSQP,optimal,3.155773051,700,5396.101515782919,132,287892,0,1.573454139,1.5823189119999999,0.0,0
SVM,OSQP,optimal,3.260196216,625,5296.129113493015,132,287892,0,1.765611114,1.4945851019999998,0.0,1
SVM,OSQP,optimal,2.616985883,375,5262.713255454223,132,287892,0,1.7086123930000001,0.90837349,0.0,1
SVM,OSQP,optimal,3.3677748210000003,600,5350.225833014624,132,287892,0,1.97323825,1.394536571,0.0,0
SVM,OSQP,optimal,3.31602248,650,5360.564327675831,132,287892,0,1.840949308,1.475073172,0.0,0
SVM,OSQP,optimal,3.1221576339999997,625,5329.257722107667,132,287892,0,1.7157803880000002,1.406377246,0.0,1
SVM,OSQP,optimal,3.33822329,575,5358.598029041302,132,287892,0,2.023081569,1.315141721,0.0,0
SVM,OSQP,optimal,3.258570129,625,5327.247836207791,132,287892,0,1.8132031990000002,1.44536693,0.0,0
SVM,OSQP,optimal,3.433002385,700,5326.629854493477,132,287892,0,1.824951527,1.608050858,0.0,0
SVM,OSQP,optimal,2.4273069169999997,375,6666.119861716129,166,446706,0,0.26047685,2.166830067,0.0,1
SVM,OSQP,optimal,3.2613834390000003,425,6656.206013639013,166,446706,0,0.859377663,2.402005776,0.0,1
SVM,OSQP,optimal,3.126841444,500,6719.085325224111,166,446706,0,0.577669926,2.549171518,0.0,1
SVM,OSQP,optimal,3.275613631,500,6672.245849983076,166,446706,0,0.6401602989999999,2.635453332,0.0,1
SVM,OSQP,optimal,2.781688978,425,6722.661268057709,166,446706,0,0.457369354,2.324319624,0.0,1
SVM,OSQP,optimal,3.258992839,500,6694.005218252795,166,446706,0,0.549456953,2.7095358860000003,0.0,1
SVM,OSQP,optimal,2.9756551819999997,425,6682.3787881871485,166,446706,0,0.424412403,2.551242779,0.0,1
SVM,OSQP,optimal,2.837607053,400,6713.656360945911,166,446706,0,0.386406925,2.451200128,0.0,1
SVM,OSQP,optimal,3.055446895,500,6770.276722734395,166,446706,0,0.350472424,2.7049744710000003,0.0,1
SVM,OSQP,optimal,2.6975721760000004,400,6698.335374105498,166,446706,0,0.404570105,2.293002071,0.0,1
SVM,OSQP,optimal,5.7301063160000005,625,8469.981967351938,209,697223,0,0.756673906,4.97343241,0.0,1
SVM,OSQP,optimal,5.152687364,475,8410.943012508158,209,697223,0,1.0784867340000002,4.07420063,0.0,1
SVM,OSQP,optimal,4.564632496000001,450,8420.162514766273,209,697223,0,0.679300912,3.885331584,0.0,1
SVM,OSQP,optimal,4.641133583999999,450,8433.725481783544,209,697223,0,0.709941377,3.931192207,0.0,1
SVM,OSQP,optimal,5.297944748,400,8517.487920958058,209,697223,0,1.455200664,3.842744084,0.0,1
SVM,OSQP,optimal,5.276848339,525,8459.180620539872,209,697223,0,0.956304951,4.320543388,0.0,1
SVM,OSQP,optimal,4.949994874,500,8356.062043198994,209,697223,0,0.780447055,4.169547819,0.0,1
SVM,OSQP,optimal,4.948693559,550,8456.125083063123,209,697223,0,0.537776815,4.410916744,0.0,1
SVM,OSQP,optimal,5.755058236,525,8525.382914920747,209,697223,0,1.134717551,4.620340685,0.0,1
SVM,OSQP,optimal,4.877165810999999,475,8421.259893207593,209,697223,0,0.8273646579999999,4.049801153,0.0,1
Huber,OSQP,optimal,0.010381885,50,310.93592144434706,10,7500,0,0.004679429000000001,0.005702456,0.0,0
Huber,OSQP,optimal,0.013353679,75,286.2275335146101,10,7500,0,0.004691927,0.008661752,0.0,0
Huber,OSQP,optimal,0.010402714,50,305.3008473657921,10,7500,0,0.004679281,0.005723433000000001,0.0,0
Huber,OSQP,optimal,0.010442704,50,293.5489845529481,10,7500,0,0.004683956,0.005758748,0.0,0
Huber,OSQP,optimal,0.010349165,50,362.8682713093119,10,7500,0,0.004650329,0.005698836,0.0,0
Huber,OSQP,optimal,0.010366063,50,302.6636349291732,10,7500,0,0.004665587,0.005700476,0.0,0
Huber,OSQP,optimal,0.010354656,50,393.94826009458603,10,7500,0,0.004661622,0.0056930340000000005,0.0,0
Huber,OSQP,optimal,0.013245606000000002,75,310.72152383241576,10,7500,0,0.004651938,0.008593668,0.0,0
Huber,OSQP,optimal,0.013284902,75,392.5605684925736,10,7500,0,0.00466291,0.008621992,0.0,0
Huber,OSQP,optimal,0.013355593999999998,75,313.8396179166932,10,7500,0,0.004700488,0.008655106,0.0,0
Huber,OSQP,optimal,0.01211821,50,394.09519808718454,11,8415,0,0.005341490999999999,0.0067767190000000005,0.0,0
Huber,OSQP,optimal,0.012071179,50,349.1905822143634,11,8415,0,0.005332248,0.006738931,0.0,0
Huber,OSQP,optimal,0.012024928999999998,50,414.3873159706847,11,8415,0,0.005286971999999999,0.006737956999999999,0.0,0
Huber,OSQP,optimal,0.012048583,50,392.10314011944877,11,8415,0,0.00531548,0.006733103000000001,0.0,0
Huber,OSQP,optimal,0.010603477,50,319.8115697439895,11,8415,0,0.004671616,0.005931861,0.0,0
Huber,OSQP,optimal,0.011963105,50,380.5626373709017,11,8415,0,0.00527398,0.006689125,0.0,0
Huber,OSQP,optimal,0.010569785,50,333.3572924542342,11,8415,0,0.004685756,0.005884029,0.0,0
Huber,OSQP,optimal,0.015324078,75,338.005844139483,11,8415,0,0.005256291,0.010067787,0.0,0
Huber,OSQP,optimal,0.015117158,75,413.3964776844887,11,8415,0,0.005139844,0.009977314,0.0,0
Huber,OSQP,optimal,0.013431596,75,336.2821640532044,11,8415,0,0.004389113,0.009042483,0.0,0
Huber,OSQP,optimal,0.017998158,75,304.8462755590494,12,9360,0,0.005766744,0.012231414,0.0,0
Huber,OSQP,optimal,0.018104265,75,387.853093621409,12,9360,0,0.005794658,0.012309607,0.0,0
Huber,OSQP,optimal,0.014392823,50,382.9052414750193,12,9360,0,0.005778856,0.008613967,0.0,0
Huber,OSQP,optimal,0.017974685,75,453.55749877476035,12,9360,0,0.005688383000000001,0.012286302,0.0,0
Huber,OSQP,optimal,0.014385772000000003,50,360.7136954017013,12,9360,0,0.005747843000000001,0.008637929,0.0,0
Huber,OSQP,optimal,0.012772515000000002,50,388.8605512080557,12,9360,0,0.00491293,0.007859585,0.0,0
Huber,OSQP,optimal,0.012701224,50,406.5523081926792,12,9360,0,0.004850457,0.007850767,0.0,0
Huber,OSQP,optimal,0.014289832,50,446.4579716649157,12,9360,0,0.005687829,0.008602003,0.0,0
Huber,OSQP,optimal,0.014304601,50,441.88182108602615,12,9360,0,0.00569143,0.008613171,0.0,0
Huber,OSQP,optimal,0.012748763,50,531.6029146123494,12,9360,0,0.004901279000000001,0.007847484,0.0,0
Huber,OSQP,optimal,0.018644894,75,503.36464310032716,13,10335,0,0.006335191,0.012309703,0.0,0
Huber,OSQP,optimal,0.014609133,50,425.0133142331052,13,10335,0,0.0063280440000000006,0.008281089,0.0,0
Huber,OSQP,optimal,0.014660713999999997,50,454.5136702636354,13,10335,0,0.006348532,0.008312182,0.0,0
Huber,OSQP,optimal,0.014670906000000001,50,430.0818617122063,13,10335,0,0.006364206999999999,0.008306699,0.0,0
Huber,OSQP,optimal,0.016369511,75,431.5272567805546,13,10335,0,0.005491259,0.010878252,0.0,0
Huber,OSQP,optimal,0.012807595,50,435.35665398247374,13,10335,0,0.00550563,0.007301965,0.0,0
Huber,OSQP,optimal,0.012762086,50,397.3917404470215,13,10335,0,0.005518075999999999,0.00724401,0.0,0
Huber,OSQP,optimal,0.014567383,50,426.1973587862081,13,10335,0,0.006314103000000001,0.00825328,0.0,0
Huber,OSQP,optimal,0.014583662,50,353.9092696514276,13,10335,0,0.006351578,0.008232084,0.0,0
Huber,OSQP,optimal,0.018606322,75,376.7263188856649,13,10335,0,0.006304525,0.012301797,0.0,0
Huber,OSQP,optimal,0.016184688,50,527.3276141256231,14,11340,0,0.0071733030000000015,0.009011385,0.0,0
Huber,OSQP,optimal,0.013558758999999998,50,424.86219007561067,14,11340,0,0.005965079,0.00759368,0.0,0
Huber,OSQP,optimal,0.020565585,75,411.81381015505485,14,11340,0,0.0071105740000000014,0.013455011,0.0,0
Huber,OSQP,optimal,0.016151579,50,449.97222692937277,14,11340,0,0.007109406,0.009042173,0.0,0
Huber,OSQP,optimal,0.016135484999999998,50,517.5293464911405,14,11340,0,0.007136178000000002,0.008999307,0.0,0
Huber,OSQP,optimal,0.020468775,75,520.0106298154418,14,11340,0,0.007123941,0.013344834,0.0,0
Huber,OSQP,optimal,0.016221988,50,451.8481087223372,14,11340,0,0.007161315,0.009060673,0.0,0
Huber,OSQP,optimal,0.013545782,50,445.77075885255783,14,11340,0,0.005958462,0.00758732,0.0,0
Huber,OSQP,optimal,0.016051225000000002,50,422.6209449640528,14,11340,0,0.0070978019999999985,0.008953423,0.0,0
Huber,OSQP,optimal,0.016115858,50,426.3625083604136,14,11340,0,0.007078111,0.009037747,0.0,0
Huber,OSQP,optimal,0.025353183,75,524.0783827268505,16,13440,0,0.009162361,0.016190822,0.0,0
Huber,OSQP,optimal,0.021070321000000003,50,521.3380218824634,16,13440,0,0.012251433,0.008818888,0.0,0
Huber,OSQP,optimal,0.025055839,75,571.2607401636603,16,13440,0,0.009084235,0.015971604,0.0,0
Huber,OSQP,optimal,0.019754676,50,512.6625390059949,16,13440,0,0.009059867,0.010694809,0.0,0
Huber,OSQP,optimal,0.02504662,75,560.0626880782701,16,13440,0,0.009084977,0.015961643,0.0,0
Huber,OSQP,optimal,0.024922637999999997,75,575.2823280536354,16,13440,0,0.00897637,0.015946268,0.0,0
Huber,OSQP,optimal,0.019661951,50,525.0574690513034,16,13440,0,0.00898925,0.010672701,0.0,0
Huber,OSQP,optimal,0.024974243,75,585.6875855415292,16,13440,0,0.009051359,0.015922883999999998,0.0,0
Huber,OSQP,optimal,0.018105563,50,568.9041940768876,16,13440,0,0.009179621,0.008925942,0.0,0
Huber,OSQP,optimal,0.019474906,50,598.7452239286857,16,13440,0,0.00901758,0.010457326,0.0,0
Huber,OSQP,optimal,0.027395827,75,556.700155127275,17,14535,0,0.00992143,0.017474397,0.0,0
Huber,OSQP,optimal,0.027415992,75,582.0328260483589,17,14535,0,0.009953972,0.01746202,0.0,0
Huber,OSQP,optimal,0.027375886,75,579.0974908238165,17,14535,0,0.009976518,0.017399368000000002,0.0,0
Huber,OSQP,optimal,0.027445082000000003,75,575.7569272554333,17,14535,0,0.009963397,0.017481685,0.0,0
Huber,OSQP,optimal,0.021649054,50,540.8689209012788,17,14535,0,0.009946153,0.011702901000000002,0.0,0
Huber,OSQP,optimal,0.027456136000000003,75,645.2661961186899,17,14535,0,0.0100101,0.017446036,0.0,0
Huber,OSQP,optimal,0.021728028,50,468.5498762625737,17,14535,0,0.009982619,0.011745408999999998,0.0,0
Huber,OSQP,optimal,0.018575764,50,534.4043498038709,17,14535,0,0.008675253,0.009900511,0.0,0
Huber,OSQP,optimal,0.021619836,50,606.0630806626809,17,14535,0,0.009987619,0.011632217,0.0,0
Huber,OSQP,optimal,0.02335767,75,584.1954919344396,17,14535,0,0.008655815,0.014701855,0.0,0
Huber,OSQP,optimal,0.028040423,50,677.6492826164258,20,18000,0,0.013713446,0.014326977,0.0,0
Huber,OSQP,optimal,0.028015382,50,671.2761497334358,20,18000,0,0.013724202,0.01429118,0.0,0
Huber,OSQP,optimal,0.027953792,50,695.8728548337068,20,18000,0,0.013658026,0.014295766,0.0,0
Huber,OSQP,optimal,0.029466755,75,577.7377639227093,20,18000,0,0.011477448,0.017989307,0.0,0
Huber,OSQP,optimal,0.028105624,50,792.3110990546536,20,18000,0,0.013796899,0.014308725,0.0,0
Huber,OSQP,optimal,0.027972835,50,708.7152384978253,20,18000,0,0.013684839,0.014287996,0.0,0
Huber,OSQP,optimal,0.028025488,50,683.8569963544007,20,18000,0,0.013804243,0.014221245,0.0,0
Huber,OSQP,optimal,0.027965001,50,712.2745072752517,20,18000,0,0.013687028,0.014277973,0.0,0
Huber,OSQP,optimal,0.028132273,50,621.746804097927,20,18000,0,0.013771997,0.014360276000000003,0.0,0
Huber,OSQP,optimal,0.023524518,50,701.1624793110516,20,18000,0,0.011614717,0.011909801,0.0,0
Huber,OSQP,optimal,0.035850631,50,755.2751562242711,23,21735,0,0.018546753,0.017303878,0.0,0
Huber,OSQP,optimal,0.044136372,75,821.9814814544353,23,21735,0,0.018616218,0.025520154,0.0,0
Huber,OSQP,optimal,0.044292958,75,748.7746866246483,23,21735,0,0.018571647,0.025721311,0.0,0
Huber,OSQP,optimal,0.044294154,75,788.6211178781947,23,21735,0,0.01861228,0.025681874,0.0,0
Huber,OSQP,optimal,0.044174853,75,862.2839697114338,23,21735,0,0.018668467,0.025506386,0.0,0
Huber,OSQP,optimal,0.035875918,50,721.8266549624889,23,21735,0,0.018684449,0.017191468999999997,0.0,0
Huber,OSQP,optimal,0.035852519,50,686.6878552879617,23,21735,0,0.018575463,0.017277056000000002,0.0,0
Huber,OSQP,optimal,0.053967876,50,810.1925354179532,23,21735,0,0.039704508,0.014263368,0.0,0
Huber,OSQP,optimal,0.049024479,75,794.1593448763319,23,21735,0,0.027623669,0.02140081,0.0,0
Huber,OSQP,optimal,0.029995185,50,728.9486731288263,23,21735,0,0.015494221,0.014500964,0.0,0
Huber,OSQP,optimal,0.054485206,75,925.791239797632,26,25740,0,0.025165026,0.02932018,0.0,0
Huber,OSQP,optimal,0.064375431,50,863.2419317148549,26,25740,0,0.04537657,0.018998861,0.0,0
Huber,OSQP,optimal,0.07023655300000001,75,904.0453584368455,26,25740,0,0.045807173,0.02442938,0.0,0
Huber,OSQP,optimal,0.054234247,75,971.4459432474467,26,25740,0,0.025135081,0.029099166,0.0,0
Huber,OSQP,optimal,0.048775155999999986,50,900.1194303728488,26,25740,0,0.032440999,0.016334157,0.0,0
Huber,OSQP,optimal,0.045075779,50,845.6824172075974,26,25740,0,0.025347927000000003,0.019727852,0.0,0
Huber,OSQP,optimal,0.045095668000000005,50,771.709770559147,26,25740,0,0.025473997,0.019621671,0.0,0
Huber,OSQP,optimal,0.054422395,75,887.4412148317094,26,25740,0,0.02513893,0.029283465,0.0,0
Huber,OSQP,optimal,0.043085247,50,993.2281575491513,26,25740,0,0.024475519,0.018609728,0.0,0
Huber,OSQP,optimal,0.044705466,50,992.9802011398697,26,25740,0,0.025145703,0.019559763,0.0,0
Huber,OSQP,optimal,0.055699799,50,1044.5130041466543,31,33015,0,0.034775791,0.020924008,0.0,0
Huber,OSQP,optimal,0.064295134,50,1184.1673087914141,31,33015,0,0.039571653,0.024723481,0.0,0
Huber,OSQP,optimal,0.076072815,75,1070.4628872837004,31,33015,0,0.039377473,0.036695342,0.0,0
Huber,OSQP,optimal,0.07576553999999999,75,1129.1850153430132,31,33015,0,0.039295163,0.036470377000000005,0.0,0
Huber,OSQP,optimal,0.064747098,50,1085.7154622089338,31,33015,0,0.039630388,0.02511671,0.0,0
Huber,OSQP,optimal,0.076090886,75,1066.3889478249912,31,33015,0,0.039440955,0.036649931,0.0,0
Huber,OSQP,optimal,0.075708358,75,1100.3047554201794,31,33015,0,0.03941322,0.036295138,0.0,0
Huber,OSQP,optimal,0.063482758,50,1120.1967836038962,31,33015,0,0.039028088,0.02445467,0.0,0
Huber,OSQP,optimal,0.065922387,75,980.0130070004674,31,33015,0,0.034497629,0.031424758,0.0,0
Huber,OSQP,optimal,0.065846985,75,982.8844706019127,31,33015,0,0.034399683,0.031447302,0.0,0
Huber,OSQP,optimal,0.10227061900000001,75,1428.167609764223,37,42735,0,0.060930708,0.041339911,0.0,0
Huber,OSQP,optimal,0.102247458,75,1272.4080715237085,37,42735,0,0.06108029900000001,0.041167159,0.0,0
Huber,OSQP,optimal,0.102479227,75,1286.3751333639266,37,42735,0,0.061253701,0.041225526,0.0,0
Huber,OSQP,optimal,0.091371355,50,1317.9524690756505,37,42735,0,0.06163242,0.029738935,0.0,0
Huber,OSQP,optimal,0.104413345,75,1128.1995597784428,37,42735,0,0.061557432,0.042855913,0.0,0
Huber,OSQP,optimal,0.088834872,50,1248.2968338594094,37,42735,0,0.06110218,0.027732692000000003,0.0,0
Huber,OSQP,optimal,0.090913264,50,1226.7847883246734,37,42735,0,0.061630525,0.029282739,0.0,0
Huber,OSQP,optimal,0.090798886,50,1194.544617141627,37,42735,0,0.061874589,0.028924297,0.0,0
Huber,OSQP,optimal,0.104127398,75,1291.4189747388532,37,42735,0,0.061690783,0.042436615,0.0,0
Huber,OSQP,optimal,0.104143999,75,1312.3648729852705,37,42735,0,0.061392312,0.042751687,0.0,0
Huber,OSQP,optimal,0.290828107,75,1482.0856842866833,45,57375,0,0.180220215,0.110607892,0.0,0
Huber,OSQP,optimal,0.200608835,75,1543.2199978717733,45,57375,0,0.131336218,0.06927261700000001,0.0,0
Huber,OSQP,optimal,0.199838111,75,1548.5859778086478,45,57375,0,0.130964847,0.068873264,0.0,0
Huber,OSQP,optimal,0.17777985899999998,50,1452.5692414681037,45,57375,0,0.131453911,0.046325948,0.0,0
Huber,OSQP,optimal,0.255845117,50,1626.186951048116,45,57375,0,0.18124069,0.074604427,0.0,0
Huber,OSQP,optimal,0.290597443,75,1519.7178006528436,45,57375,0,0.180766582,0.109830861,0.0,0
Huber,OSQP,optimal,0.292052266,75,1587.76445576578,45,57375,0,0.181184082,0.110868184,0.0,0
Huber,OSQP,optimal,0.253556677,50,1475.9429479128262,45,57375,0,0.180341551,0.07321512599999999,0.0,0
Huber,OSQP,optimal,0.17846983800000002,50,1543.8143404687994,45,57375,0,0.132084507,0.046385331,0.0,0
Huber,OSQP,optimal,0.177957647,50,1518.2323668382626,45,57375,0,0.13150155,0.046456097,0.0,0
Huber,OSQP,optimal,0.265655035,75,1798.0994426318744,55,78375,0,0.197433611,0.068221424,0.0,0
Huber,OSQP,optimal,0.248647339,50,1909.6022555618051,55,78375,0,0.197820742,0.050826597,0.0,0
Huber,OSQP,optimal,0.273057702,75,1790.6586360286856,55,78375,0,0.19745187600000005,0.075605826,0.0,0
Huber,OSQP,optimal,0.276478807,75,1834.2750462488507,55,78375,0,0.200766989,0.075711818,0.0,0
Huber,OSQP,optimal,0.26866644900000003,75,1845.1236598426485,55,78375,0,0.201305704,0.067360745,0.0,0
Huber,OSQP,optimal,0.245231025,50,2063.145914848206,55,78375,0,0.19808926,0.047141765,0.0,0
Huber,OSQP,optimal,0.249139513,50,1891.768740854435,55,78375,0,0.198143044,0.050996469,0.0,0
Huber,OSQP,optimal,0.27565549500000003,75,2017.0601203666715,55,78375,0,0.199491144,0.07616435099999999,0.0,0
Huber,OSQP,optimal,0.277039545,75,1842.9652695486675,55,78375,0,0.200135017,0.076904528,0.0,0
Huber,OSQP,optimal,0.276630267,75,1852.6304119899082,55,78375,0,0.200155078,0.076475189,0.0,0
Huber,OSQP,optimal,0.484152739,75,2509.160943252753,68,110160,0,0.384486101,0.099666638,0.0,0
Huber,OSQP,optimal,0.49238772399999997,75,2285.540816505403,68,110160,0,0.385867606,0.106520118,0.0,0
Huber,OSQP,optimal,0.490631328,75,2242.199674653508,68,110160,0,0.383999025,0.106632303,0.0,0
Huber,OSQP,optimal,0.491283391,75,2488.0346086655513,68,110160,0,0.384865775,0.106417616,0.0,0
Huber,OSQP,optimal,0.490746729,75,2285.4081823673546,68,110160,0,0.384831679,0.10591505,0.0,0
Huber,OSQP,optimal,0.561256323,75,2386.6614512012984,68,110160,0,0.460885789,0.100370534,0.0,0
Huber,OSQP,optimal,0.525308042,50,2262.424134120241,68,110160,0,0.458887743,0.066420299,0.0,0
Huber,OSQP,optimal,0.524224764,50,2164.7761375006994,68,110160,0,0.456492511,0.06773225299999999,0.0,0
Huber,OSQP,optimal,0.5302744939999999,50,2383.597184603793,68,110160,0,0.462478256,0.067796238,0.0,0
Huber,OSQP,optimal,0.485948363,75,2344.095293059485,68,110160,0,0.385825404,0.100122959,0.0,0
Huber,OSQP,optimal,0.933392849,75,2744.8567832982626,84,156240,0,0.817810521,0.115582328,0.0,0
Huber,OSQP,optimal,0.960196952,75,2954.364656921676,84,156240,0,0.8451833329999999,0.115013619,0.0,0
Huber,OSQP,optimal,0.934029311,75,2910.9060261544646,84,156240,0,0.8191822559999999,0.114847055,0.0,0
Huber,OSQP,optimal,0.961293253,75,2733.8309629237187,84,156240,0,0.8564971790000001,0.104796074,0.0,0
Huber,OSQP,optimal,0.933510697,75,2754.5923521635905,84,156240,0,0.833334427,0.10017627,0.0,0
Huber,OSQP,optimal,0.93153228,75,3068.222033156371,84,156240,0,0.818254664,0.113277616,0.0,0
Huber,OSQP,optimal,0.907489057,75,2893.837968366723,84,156240,0,0.7977557390000001,0.109733318,0.0,0
Huber,OSQP,optimal,0.924083739,75,2853.0556861906725,84,156240,0,0.806545175,0.117538564,0.0,0
Huber,OSQP,optimal,0.8698850589999999,50,2801.3726694528746,84,156240,0,0.789035651,0.080849408,0.0,0
Huber,OSQP,optimal,0.94264623,75,2776.744597982169,84,156240,0,0.825017607,0.117628623,0.0,0
Huber,OSQP,optimal,1.4408188169999998,75,3635.307576593341,105,228375,0,1.258882804,0.181936013,0.0,0
Huber,OSQP,optimal,1.4193358269999998,75,3518.1203435697917,105,228375,0,1.236835522,0.182500305,0.0,0
Huber,OSQP,optimal,1.419012437,75,3685.6961175274073,105,228375,0,1.234840608,0.184171829,0.0,0
Huber,OSQP,optimal,1.402838794,75,3397.4281284834447,105,228375,0,1.244346604,0.15849219,0.0,0
Huber,OSQP,optimal,1.419773717,75,3712.1275815557597,105,228375,0,1.25724268,0.162531037,0.0,0
Huber,OSQP,optimal,1.4168549389999998,75,3537.73469006962,105,228375,0,1.235944695,0.180910244,0.0,0
Huber,OSQP,optimal,1.4043559129999998,75,3648.704734135774,105,228375,0,1.244703451,0.159652462,0.0,0
Huber,OSQP,optimal,1.395710913,75,3779.8519793492974,105,228375,0,1.24409765,0.151613263,0.0,0
Huber,OSQP,optimal,1.392836415,75,3423.3185203298217,105,228375,0,1.243266389,0.149570026,0.0,0
Huber,OSQP,optimal,1.420433352,75,3639.614435987021,105,228375,0,1.235657213,0.184776139,0.0,0
Huber,OSQP,optimal,2.8602376790000004,75,4567.595014590954,132,340560,0,2.598066236,0.262171443,0.0,0
Huber,OSQP,optimal,2.8361961410000003,75,4574.240427401199,132,340560,0,2.581229327,0.254966814,0.0,0
Huber,OSQP,optimal,2.704901799,75,4590.775783697976,132,340560,0,2.4350059809999998,0.269895818,0.0,0
Huber,OSQP,optimal,2.8608313990000003,75,4633.6699666468485,132,340560,0,2.590164761,0.270666638,0.0,0
Huber,OSQP,optimal,2.843141562,75,4444.727767803845,132,340560,0,2.582343178,0.260798384,0.0,0
Huber,OSQP,optimal,2.766098919,75,4601.638264587332,132,340560,0,2.494679817,0.271419102,0.0,0
Huber,OSQP,optimal,2.846423438,75,4343.8057939076725,132,340560,0,2.594603326,0.251820112,0.0,0
Huber,OSQP,optimal,2.93056016,75,4733.365869385425,132,340560,0,2.665216521,0.265343639,0.0,0
Huber,OSQP,optimal,2.913447006,75,4624.671349570422,132,340560,0,2.644339406,0.26910759999999995,0.0,0
Huber,OSQP,optimal,2.822816129,75,4549.931451889078,132,340560,0,2.586409386,0.236406743,0.0,0
Huber,OSQP,optimal,4.997791949,75,5891.931905537421,166,512940,0,4.619486752,0.378305197,0.0,0
Huber,OSQP,optimal,4.9715177960000005,75,5666.978193463026,166,512940,0,4.5808283560000005,0.39068944,0.0,0
Huber,OSQP,optimal,5.00302108,75,5549.109975824605,166,512940,0,4.617410122,0.385610958,0.0,0
Huber,OSQP,optimal,4.880382314999999,75,5598.144879852859,166,512940,0,4.515198557,0.365183758,0.0,0
Huber,OSQP,optimal,5.073784906,75,5519.431076693292,166,512940,0,4.683342335,0.390442571,0.0,0
Huber,OSQP,optimal,4.879179412,75,5630.8643801903745,166,512940,0,4.491272204,0.387907208,0.0,0
Huber,OSQP,optimal,4.901271884,75,5594.127998880138,166,512940,0,4.556867103,0.344404781,0.0,0
Huber,OSQP,optimal,4.7403136319999994,75,5923.696652573275,166,512940,0,4.3331365060000016,0.407177126,0.0,0
Huber,OSQP,optimal,4.8806129160000005,75,5639.336479573682,166,512940,0,4.498237243999999,0.3823756720000001,0.0,0
Huber,OSQP,optimal,5.017737208,75,5690.547971143387,166,512940,0,4.626833892,0.390903316,0.0,0
Huber,OSQP,optimal,8.951754519,75,7303.66076036804,209,780615,0,8.382278599,0.56947592,0.0,0
Huber,OSQP,optimal,9.024170873,75,7019.644650336951,209,780615,0,8.473808738999999,0.550362134,0.0,0
Huber,OSQP,optimal,9.339789207,75,6866.568071063907,209,780615,0,8.716446394,0.6233428129999999,0.0,0
Huber,OSQP,optimal,9.257988616,75,7274.072129791291,209,780615,0,8.6692769,0.588711716,0.0,0
Huber,OSQP,optimal,9.029508109,75,6944.5313665374,209,780615,0,8.446936681,0.582571428,0.0,0
Huber,OSQP,optimal,9.30679855,75,7284.33571779255,209,780615,0,8.692290563,0.614507987,0.0,0
Huber,OSQP,optimal,9.252053726,75,7180.319152020574,209,780615,0,8.691388446,0.56066528,0.0,0
Huber,OSQP,optimal,9.008068027,75,7375.172776087151,209,780615,0,8.394003662000001,0.614064365,0.0,0
Huber,OSQP,optimal,9.238792045,75,7111.657158636031,209,780615,0,8.599100892000001,0.639691153,0.0,0
Huber,OSQP,optimal,8.94813665,75,7098.425643361079,209,780615,0,8.381855181,0.566281469,0.0,0
Control,OSQP,optimal,0.001073965,25,0.10606398962138472,10,1970,0,0.000683078,0.000390887,0.0,0
Control,OSQP,optimal,0.0015596610000000002,50,1.0050390521878356,10,1980,0,0.000699308,0.000860353,0.0,1
Control,OSQP,optimal,0.001078868,25,1.6227204353085511,10,1990,0,0.000694107,0.000384761,0.0,0
Control,OSQP,optimal,0.0014412670000000002,50,4.117759252899422,10,2000,0,0.000680355,0.000760912,0.0,0
Control,OSQP,optimal,0.001302619,50,4.391163696709539,10,2000,0,0.000580009,0.00072261,0.0,1
Control,OSQP,optimal,0.0017038689999999998,75,92.4137964567788,10,2010,0,0.000627717,0.001076152,0.0,1
Control,OSQP,optimal,0.003059211,150,2.754688989157537,10,2000,0,0.0007006369999999999,0.002358574,0.0,1
Control,OSQP,optimal,0.00192538,75,1.1901694357126609,10,1970,0,0.0006855639999999999,0.001239816,0.0,1
Control,OSQP,optimal,0.00144274,50,1.0487503534617422,10,1990,0,0.0006802830000000001,0.000762457,0.0,0
Control,OSQP,optimal,0.001065111,25,1.8658052914483485,10,2020,0,0.000672557,0.000392554,0.0,0
Control,OSQP,optimal,0.002398463,100,11.889235619181626,11,2323,0,0.000688432,0.001710031,0.0,0
Control,OSQP,optimal,0.0010933260000000002,25,0.6977574586044935,11,2263,0,0.0006692019999999999,0.000424124,0.0,0
Control,OSQP,optimal,0.001541732,50,1.733993705976421,11,2283,0,0.0006763019999999999,0.00086543,0.0,0
Control,OSQP,optimal,0.007721896999999998,425,4.912955836091772,11,2283,0,0.000659442,0.007062455,0.0,1
Control,OSQP,optimal,0.0016221439999999998,50,3.8837117714194975,11,2303,0,0.000671562,0.000950582,0.0,1
Control,OSQP,optimal,0.001900465,75,11.364770417226813,11,2283,0,0.000660465,0.00124,0.0,0
Control,OSQP,optimal,0.002468637,100,2.494270315637052,11,2283,0,0.000707513,0.001761124,0.0,1
Control,OSQP,optimal,0.007375985,400,57.895532598615894,11,2283,0,0.0006633810000000001,0.0067126040000000005,0.0,1
Control,OSQP,optimal,0.002055547,75,1.9441631182578718,11,2293,0,0.000655511,0.001400036,0.0,1
Control,OSQP,optimal,0.003248195,150,23.47718666729196,11,2313,0,0.00071395,0.002534245,0.0,0
Control,OSQP,optimal,0.0030667059999999998,100,1.8919823853085533,12,2778,0,0.0008057930000000001,0.002260913,0.0,2
Control,OSQP,optimal,0.001109358,25,2.3901073519370524,12,2768,0,0.0006710860000000001,0.000438272,0.0,0
Control,OSQP,optimal,0.003834085,150,1.654254741516333,12,2768,0,0.000812467,0.003021618,0.0,0
Control,OSQP,optimal,0.00134835,25,2.1897337993944324,12,2778,0,0.0008314360000000001,0.000516914,0.0,0
Control,OSQP,optimal,0.002448879,75,1.6135720583089883,12,2758,0,0.0008078369999999999,0.001641042,0.0,1
Control,OSQP,optimal,0.002957742,100,0.4979632456217177,12,2748,0,0.000817907,0.002139835,0.0,1
Control,OSQP,optimal,0.001327694,25,1.4267092801674643,12,2768,0,0.000814017,0.0005136769999999999,0.0,0
Control,OSQP,optimal,0.001929906,50,1.01565942518128,12,2758,0,0.000803467,0.001126439,0.0,1
Control,OSQP,optimal,0.0024617370000000003,75,4.77676469107658,12,2778,0,0.0008345210000000001,0.001627216,0.0,1
Control,OSQP,optimal,0.001632265,50,11.651663024944865,12,2788,0,0.00066761,0.000964655,0.0,1
Control,OSQP,optimal,0.003333363,125,8.244854120000666,13,3145,0,0.000746595,0.002586768,0.0,1
Control,OSQP,optimal,0.001870037,50,3.428122080315778,13,3145,0,0.000757272,0.001112765,0.0,1
Control,OSQP,optimal,0.004434553,150,4.517152672427708,13,3145,0,0.0008988710000000002,0.003535682,0.0,1
Control,OSQP,optimal,0.001496549,25,2.546674109189477,13,3145,0,0.000906233,0.000590316,0.0,0
Control,OSQP,optimal,0.008350648,325,7.871651324617341,13,3135,0,0.000882593,0.007468055,0.0,1
Control,OSQP,optimal,0.004431837,150,5.760947620217954,13,3145,0,0.000886779,0.003545058,0.0,1
Control,OSQP,optimal,0.002192298,50,3.415812759289695,13,3125,0,0.000887764,0.001304534,0.0,1
Control,OSQP,optimal,0.002751646,75,14.056589449816745,13,3135,0,0.000898684,0.001852962,0.0,1
Control,OSQP,optimal,0.007549681,325,14.341375151818712,13,3165,0,0.000880508,0.0066691730000000005,0.0,1
Control,OSQP,optimal,0.002181263,50,0.9704156011317464,13,3125,0,0.0008913910000000002,0.001289872,0.0,1
Control,OSQP,optimal,0.012717055,525,7.330174847461381,14,3704,0,0.000920255,0.0117968,0.0,1
Control,OSQP,optimal,0.002108556,50,2.518888072777886,14,3684,0,0.0008450939999999999,0.001263462,0.0,1
Control,OSQP,optimal,0.004504137,125,7.684990951472232,14,3674,0,0.001032972,0.003471165,0.0,1
Control,OSQP,optimal,0.003171565,75,1.1670044054636464,14,3674,0,0.001022158,0.0021494070000000003,0.0,1
Control,OSQP,optimal,0.003158431,75,4.095854302639089,14,3674,0,0.001008517,0.002149914,0.0,1
Control,OSQP,optimal,0.002327364,50,1.1308243336449997,14,3644,0,0.001015938,0.001311426,0.0,0
Control,OSQP,optimal,0.002516687,50,13.562926223116046,14,3684,0,0.001024329,0.0014923579999999998,0.0,1
Control,OSQP,optimal,0.002332769,50,2.169444817883941,14,3684,0,0.001017522,0.001315247,0.0,0
Control,OSQP,optimal,0.006980047,200,4.463077875333783,14,3694,0,0.000901203,0.006078844,0.0,2
Control,OSQP,optimal,0.00215738,50,0.7203355714062364,14,3664,0,0.000881482,0.001275898,0.0,1
Control,OSQP,optimal,0.005875854,150,8.572168559184929,15,4115,0,0.00114672,0.004729134,0.0,2
Control,OSQP,optimal,0.003498595,75,4.810998615555258,15,4095,0,0.001122528,0.002376067,0.0,1
Control,OSQP,optimal,0.002584191,50,3.938271431707223,15,4125,0,0.001130967,0.001453224,0.0,0
Control,OSQP,optimal,0.002566422,50,2.6559933923266734,15,4095,0,0.001118106,0.001448316,0.0,0
Control,OSQP,optimal,0.009258327,275,4.270362323533424,15,4105,0,0.00111845,0.008139877,0.0,1
Control,OSQP,optimal,0.00275894,50,1.6854854196803792,15,4085,0,0.001108108,0.001650832,0.0,1
Control,OSQP,optimal,0.020605496,725,8.773571684467473,15,4105,0,0.001113642,0.019491854,0.0,1
Control,OSQP,optimal,0.005608339,175,3.0437988200646866,15,4115,0,0.000935856,0.004672483,0.0,2
Control,OSQP,optimal,0.005437386000000001,150,3.2414491941442174,15,4125,0,0.001128287,0.004309099,0.0,0
Control,OSQP,optimal,0.001595014,25,4.140127581993794,15,4115,0,0.000970126,0.000624888,0.0,0
Control,OSQP,optimal,0.002536946,25,2.5017621851747207,16,4728,0,0.0015413170000000002,0.000995629,0.0,0
Control,OSQP,optimal,0.003756798,50,1.7551246668664873,16,4698,0,0.0015097320000000002,0.0022470660000000003,0.0,1
Control,OSQP,optimal,0.0021081470000000003,25,0.8323948367344205,16,4698,0,0.001267997,0.00084015,0.0,0
Control,OSQP,optimal,0.004923523,100,2.396447412904797,16,4698,0,0.001269682,0.003653841,0.0,2
Control,OSQP,optimal,0.005012059,75,5.240756779670416,16,4718,0,0.00159608,0.0034159790000000004,0.0,1
Control,OSQP,optimal,0.003028381,50,7.193266518926562,16,4708,0,0.00121265,0.001815731,0.0,1
Control,OSQP,optimal,0.003048297,50,1.1294457932254602,16,4688,0,0.0012257910000000002,0.001822506,0.0,1
Control,OSQP,optimal,0.002547016,25,3.4653041848279487,16,4718,0,0.001536585,0.001010431,0.0,0
Control,OSQP,optimal,0.004792207,75,4.787545684348532,16,4728,0,0.001536655,0.003255552,0.0,1
Control,OSQP,optimal,0.002070153,25,0.6846632265642019,16,4688,0,0.00126424,0.000805913,0.0,0
Control,OSQP,optimal,0.0030716750000000003,25,1.6218531823797293,18,5870,0,0.001850553,0.001221122,0.0,0
Control,OSQP,optimal,0.007040032,100,3.835769884866727,18,5880,0,0.001851291,0.005188741,0.0,1
Control,OSQP,optimal,0.004652364,50,2.964278431373492,18,5890,0,0.001845731,0.002806633,0.0,1
Control,OSQP,optimal,0.00990024,150,4.684212549054728,18,5920,0,0.001869699,0.008030541,0.0,2
Control,OSQP,optimal,0.004674246,50,1.0579203949428575,18,5900,0,0.001874492,0.002799754,0.0,1
Control,OSQP,optimal,0.00470698,50,5.311987459577967,18,5890,0,0.001900886,0.0028060940000000003,0.0,1
Control,OSQP,optimal,0.002482083,25,1.5451969983493397,18,5840,0,0.0015009320000000002,0.000981151,0.0,0
Control,OSQP,optimal,0.004729888,50,3.5409943048240096,18,5900,0,0.001909359,0.0028205290000000004,0.0,1
Control,OSQP,optimal,0.003103876,25,2.0292389086464757,18,5860,0,0.00186686,0.001237016,0.0,0
Control,OSQP,optimal,0.003737809,50,1.6741710834309218,18,5860,0,0.001507532,0.002230277,0.0,1
Control,OSQP,optimal,0.003205146,25,1.1310013047159335,20,7180,0,0.001907022,0.001298124,0.0,0
Control,OSQP,optimal,0.021812372000000003,100,5.134156476599308,20,7180,0,0.002251358,0.019561014,0.0,1
Control,OSQP,optimal,0.008091445000000001,100,3.2093016407259762,20,7170,0,0.001784411,0.006307034,0.0,1
Control,OSQP,optimal,0.0049736220000000005,50,0.950202145351678,20,7140,0,0.001980303,0.0029933190000000004,0.0,1
Control,OSQP,optimal,0.004692215,50,2.432130204195149,20,7180,0,0.001831979,0.002860236,0.0,1
Control,OSQP,optimal,0.013824841000000001,25,2.7104727626007032,20,7150,0,0.002278762,0.011546079,0.0,0
Control,OSQP,optimal,0.005874759,75,2.73884230992332,20,7180,0,0.001798313,0.004076446,0.0,1
Control,OSQP,optimal,0.005413991999999999,50,2.4481327839411624,20,7190,0,0.002264174,0.003149818,0.0,0
Control,OSQP,optimal,0.0054390440000000005,50,2.7608468485719087,20,7180,0,0.002302405,0.003136639,0.0,0
Control,OSQP,optimal,0.003071733,25,3.061442879411341,20,7180,0,0.001832942,0.0012387910000000002,0.0,0
Control,OSQP,optimal,0.004757076,25,4.1968443926554615,23,9245,0,0.0028791740000000004,0.001877902,0.0,0
Control,OSQP,optimal,0.012126194,50,1.7554858975665757,23,9215,0,0.002863903,0.009262291,0.0,0
Control,OSQP,optimal,0.012323725,125,9.236009262262078,23,9265,0,0.002431395,0.00989233,0.0,1
Control,OSQP,optimal,0.007886426,100,3.4321059411665518,23,9255,0,0.002054233,0.005832193,0.0,1
Control,OSQP,optimal,0.007325681,50,11.866339188152619,23,9275,0,0.002895318,0.004430363,0.0,1
Control,OSQP,optimal,0.007955349,75,5.6750040634968375,23,9215,0,0.002708982,0.005246366999999999,0.0,1
Control,OSQP,optimal,0.0072727830000000005,50,1.4127536563937173,23,9195,0,0.002864356,0.004408427,0.0,1
Control,OSQP,optimal,0.015500354,150,3.6789668334153016,23,9235,0,0.002860728,0.012639626,0.0,2
Control,OSQP,optimal,0.015388176000000003,150,4.990313742052312,23,9265,0,0.002929088,0.012459088,0.0,2
Control,OSQP,optimal,0.005984906999999999,50,2.199919649090944,23,9235,0,0.002408479,0.003576428,0.0,1
Control,OSQP,optimal,0.007481188999999998,50,2.968128758129871,26,11848,0,0.002974326,0.004506863,0.0,1
Control,OSQP,optimal,0.013604411,125,2.3806774270940814,26,11818,0,0.003072892,0.010531519,0.0,1
Control,OSQP,optimal,0.022760056,25,1.806328969716312,26,11818,0,0.020789469,0.001970587,0.0,0
Control,OSQP,optimal,0.007296109,50,2.223246129603484,26,11848,0,0.002991164,0.004304945,0.0,1
Control,OSQP,optimal,0.013606772,125,10.793503165523305,26,11858,0,0.003051771,0.010555001,0.0,1
Control,OSQP,optimal,0.052364395,300,12.081262361869106,26,11868,0,0.012406303,0.039958092,0.0,2
Control,OSQP,optimal,0.009705133,75,4.828737509728733,26,11828,0,0.003068465,0.006636668,0.0,1
Control,OSQP,optimal,0.0074095429999999985,50,3.496898257601681,26,11818,0,0.002751563,0.00465798,0.0,1
Control,OSQP,optimal,0.011231865,100,6.268459758184264,26,11848,0,0.002979422,0.008252443,0.0,1
Control,OSQP,optimal,0.006065261999999999,25,5.4938924203563735,26,11868,0,0.00370347,0.002361792,0.0,0
Control,OSQP,optimal,0.050674753,150,8.43272797426053,29,14439,0,0.024516633,0.02615812,0.0,0
Control,OSQP,optimal,0.034334762000000005,75,5.69742722578905,29,14419,0,0.004525868,0.029808894,0.0,1
Control,OSQP,optimal,0.011506618,50,3.5415638070463906,29,14429,0,0.004562907,0.006943711,0.0,1
Control,OSQP,optimal,0.014378249,75,9.924819879988515,29,14449,0,0.004568925,0.009809324,0.0,1
Control,OSQP,optimal,0.007369552999999998,25,4.461392074285317,29,14449,0,0.0044822970000000005,0.002887256,0.0,0
Control,OSQP,optimal,0.017289546,100,4.255777918302477,29,14429,0,0.004532188,0.012757358,0.0,1
Control,OSQP,optimal,0.0053244320000000005,25,1.583480892878259,29,14389,0,0.0032590440000000004,0.002065388,0.0,0
Control,OSQP,optimal,0.011454316,50,1.4612823120845493,29,14419,0,0.004509597,0.006944719,0.0,1
Control,OSQP,optimal,0.025945526,175,13.179443685796599,29,14439,0,0.004518945,0.021426581,0.0,1
Control,OSQP,optimal,0.01148533,50,4.415588028617502,29,14459,0,0.004551088,0.006934241999999999,0.0,1
Control,OSQP,optimal,0.010931818,50,4.470245411100635,34,19764,0,0.004947645,0.005984173000000001,0.0,0
Control,OSQP,optimal,0.0173326,75,4.559200646149554,34,19834,0,0.005686942,0.011645658,0.0,1
Control,OSQP,optimal,0.015378749,50,5.1670978517523425,34,19804,0,0.005615369,0.00976338,0.0,1
Control,OSQP,optimal,0.009124715,25,2.2476404977555635,34,19794,0,0.005911705,0.00321301,0.0,0
Control,OSQP,optimal,0.019261573,100,7.618017852153324,34,19804,0,0.005588426999999999,0.013673146,0.0,1
Control,OSQP,optimal,0.008015658,25,3.7340378903793683,34,19824,0,0.0050469040000000005,0.002968754,0.0,0
Control,OSQP,optimal,0.013706888,50,3.1582616190843766,34,19794,0,0.005455521999999999,0.008251366,0.0,1
Control,OSQP,optimal,0.008901847000000001,25,6.096644100335059,34,19874,0,0.005559334,0.003342513,0.0,0
Control,OSQP,optimal,0.017320039000000002,75,3.927565062974736,34,19834,0,0.005680671,0.011639368,0.0,1
Control,OSQP,optimal,0.025579109000000003,125,11.812361840066233,34,19874,0,0.005599676,0.019979433,0.0,2
Control,OSQP,optimal,0.026560779,100,4.240400145152652,39,25639,0,0.00758532,0.018975459,0.0,1
Control,OSQP,optimal,0.020030605,50,5.1979847786607625,39,25609,0,0.009053222,0.010977383,0.0,1
Control,OSQP,optimal,0.035399112,25,2.9495571658473008,39,25619,0,0.020304862,0.01509425,0.0,0
Control,OSQP,optimal,0.027330575,100,3.0148660631207016,39,25629,0,0.008238868,0.019091707,0.0,1
Control,OSQP,optimal,0.022260844,50,8.601455002183489,39,25639,0,0.009330106,0.012930738,0.0,1
Control,OSQP,optimal,0.036294173,50,3.3205794104738837,39,25639,0,0.027864659,0.008429514,0.0,0
Control,OSQP,optimal,0.021168898,25,5.6914960313410425,39,25659,0,0.016941118,0.00422778,0.0,0
Control,OSQP,optimal,0.022448807,75,2.7315415170567263,39,25629,0,0.007490266,0.014958541,0.0,1
Control,OSQP,optimal,0.018747394,50,4.096517813398407,39,25609,0,0.007761712,0.010985682,0.0,1
Control,OSQP,optimal,0.018214833,50,6.452655567713702,39,25669,0,0.007477661999999999,0.010737171,0.0,1
Control,OSQP,optimal,0.09645551,200,8.599898872350275,46,35688,0,0.034978996,0.061476514,0.0,1
Control,OSQP,optimal,0.061756452,75,13.493488088283279,46,35668,0,0.031111103,0.030645349,0.0,1
Control,OSQP,optimal,0.031274777000000004,75,9.991002448713287,46,35688,0,0.011232387,0.02004239,0.0,1
Control,OSQP,optimal,0.031517295,75,4.76788333696405,46,35638,0,0.011260589,0.020256706,0.0,1
Control,OSQP,optimal,0.072556317,250,8.415819107120074,46,35668,0,0.012805621,0.059750696,0.0,1
Control,OSQP,optimal,0.036822175,25,4.984774042021961,46,35588,0,0.031070132,0.005752043,0.0,0
Control,OSQP,optimal,0.114979777,175,9.91570567136812,46,35678,0,0.018096765,0.096883012,0.0,2
Control,OSQP,optimal,0.102835447,125,9.08703828625312,46,35668,0,0.030843583,0.071991864,0.0,1
Control,OSQP,optimal,0.084331412,125,12.975703057470774,46,35708,0,0.027239524,0.057091888,0.0,1
Control,OSQP,optimal,0.064306365,100,5.356499882520348,46,35638,0,0.011299553,0.053006812,0.0,1
Control,OSQP,optimal,0.15319591300000002,150,6.3873879232033275,54,48804,0,0.046653225,0.106542688,0.0,1
Control,OSQP,optimal,0.045025478,75,6.263382911065965,54,48794,0,0.016394027,0.028631451,0.0,1
Control,OSQP,optimal,0.06832540599999999,150,6.325350279547857,54,48724,0,0.016486233,0.051839173,0.0,1
Control,OSQP,optimal,0.218783815,100,9.79263042730642,54,48734,0,0.079057672,0.139726143,0.0,1
Control,OSQP,optimal,0.10800437800000001,100,7.3389337491590405,54,48714,0,0.04172187,0.066282508,0.0,1
Control,OSQP,optimal,0.052277364000000014,75,7.613197150753247,54,48754,0,0.024647312,0.027630052,0.0,1
Control,OSQP,optimal,0.292751584,100,5.463760324967895,54,48754,0,0.096452698,0.196298886,0.0,1
Control,OSQP,optimal,0.13781612999999998,150,6.116660580698824,54,48694,0,0.036382368,0.101433762,0.0,1
Control,OSQP,optimal,0.06050931900000001,125,11.148654501225824,54,48804,0,0.016521788,0.043987531,0.0,1
Control,OSQP,optimal,0.045245309,75,10.235922283068053,54,48744,0,0.016526742,0.028718567,0.0,1
Control,OSQP,optimal,0.075986252,100,10.441722930090206,64,68034,0,0.024698067,0.051288185,0.0,1
Control,OSQP,optimal,0.062054078,50,10.24476085731811,64,68034,0,0.029710959,0.032343119,0.0,1
Control,OSQP,optimal,0.07733581,50,12.093997167559786,64,68064,0,0.024648017,0.052687793,0.0,1
Control,OSQP,optimal,0.061796520999999986,25,7.642527177423277,64,68064,0,0.04488933,0.016907191000000002,0.0,0
Control,OSQP,optimal,0.107733442,75,11.69049444790313,64,68034,0,0.050015675,0.057717767,0.0,1
Control,OSQP,optimal,0.15137547199999998,25,8.063350390889683,64,67994,0,0.140828549,0.010546923,0.0,0
Control,OSQP,optimal,0.157828216,125,8.837985615505826,64,68034,0,0.054878085,0.102950131,0.0,1
Control,OSQP,optimal,0.071999411,75,5.239318992633997,64,67994,0,0.029726248,0.042273163,0.0,1
Control,OSQP,optimal,0.08593752699999999,125,8.183616179460477,64,68054,0,0.023915149,0.062022378,0.0,1
Control,OSQP,optimal,0.035341816,25,5.558667996034581,64,68034,0,0.024809158,0.010532658,0.0,0
Control,OSQP,optimal,0.31368371100000003,225,10.548093953454117,76,95358,0,0.097213013,0.216470698,0.0,1
Control,OSQP,optimal,0.22594295,150,8.877904703899283,76,95408,0,0.12946657,0.09647638,0.0,1
Control,OSQP,optimal,0.146532515,150,18.755760601403914,76,95398,0,0.0441577,0.102374815,0.0,1
Control,OSQP,optimal,0.139162653,100,8.157694305209349,76,95288,0,0.066030611,0.07313204200000001,0.0,1
Control,OSQP,optimal,0.106325961,75,11.309589863952052,76,95378,0,0.047852963,0.058472998,0.0,1
Control,OSQP,optimal,0.144053659,125,13.647312145598756,76,95338,0,0.057686227,0.086367432,0.0,1
Control,OSQP,optimal,0.111561273,100,14.910915786151588,76,95428,0,0.038325541,0.073235732,0.0,1
Control,OSQP,optimal,0.1083086,100,10.788594718700578,76,95368,0,0.037689695,0.070618905,0.0,1
Control,OSQP,optimal,0.180982185,100,12.734649836565268,76,95338,0,0.095925677,0.085056508,0.0,1
Control,OSQP,optimal,0.17233811799999998,225,16.13165564447185,76,95438,0,0.037767484,0.134570634,0.0,1
Control,OSQP,optimal,0.366723053,150,13.136915607411925,91,135583,0,0.209037089,0.157685964,0.0,1
Control,OSQP,optimal,0.35316647,125,11.321983739800483,91,135563,0,0.145761761,0.207404709,0.0,1
Control,OSQP,optimal,0.17818484099999998,100,10.30589892857842,91,135573,0,0.072774202,0.105410639,0.0,1
Control,OSQP,optimal,0.165411585,100,11.416175678716051,91,135573,0,0.058552772,0.106858813,0.0,1
Control,OSQP,optimal,0.4935669150000001,150,16.661508653178586,91,135583,0,0.215082525,0.27848439,0.0,1
Control,OSQP,optimal,0.251877215,100,14.031707441000345,91,135613,0,0.128816347,0.123060868,0.0,1
Control,OSQP,optimal,0.175869074,100,13.587259301154699,91,135583,0,0.065689119,0.110179955,0.0,1
Control,OSQP,optimal,0.377187048,150,11.460414869656232,91,135543,0,0.071009822,0.306177226,0.0,1
Control,OSQP,optimal,0.221269956,150,12.571830204992876,91,135553,0,0.060028596,0.16124136,0.0,1
Control,OSQP,optimal,0.4032321,225,18.402968614395302,91,135583,0,0.127662233,0.275569867,0.0,2
Control,OSQP,optimal,0.5605917490000001,200,19.37945474414064,109,193729,0,0.282785084,0.277806665,0.0,1
Control,OSQP,optimal,0.473568742,100,15.555143948986931,109,193789,0,0.282232054,0.191336688,0.0,1
Control,OSQP,optimal,0.31718519,150,15.281310586327908,109,193799,0,0.091511331,0.225673859,0.0,1
Control,OSQP,optimal,0.565123091,150,15.923418732660473,109,193809,0,0.305336521,0.25978657,0.0,1
Control,OSQP,optimal,0.468848925,125,13.106990056681154,109,193799,0,0.272990338,0.195858587,0.0,1
Control,OSQP,optimal,0.312273853,100,12.973898803136107,109,193779,0,0.122790297,0.18948355600000005,0.0,1
Control,OSQP,optimal,0.404364197,175,24.19675857078856,109,193749,0,0.111236838,0.293127359,0.0,1
Control,OSQP,optimal,0.251269628,100,14.465403137512787,109,193739,0,0.094019269,0.157250359,0.0,1
Control,OSQP,optimal,0.309485824,125,20.15789613947849,109,193759,0,0.105167828,0.204317996,0.0,1
Control,OSQP,optimal,0.428560759,150,18.00554782439015,109,193759,0,0.202279878,0.226280881,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.001689792,25,0.10608107542256734,10,1970,1,0.0007398210000000001,0.0004885569999999999,0.0,0
Control,OSQP_polish,optimal,0.0017552870000000001,50,1.0051307208318343,10,1980,1,0.000578828,0.000815014,0.0,1
Control,OSQP_polish,optimal,0.001288535,25,1.6229568646379042,10,1990,1,0.0005636780000000001,0.00036729199999999997,0.0,0
Control,OSQP_polish,optimal,0.0016411879999999998,50,4.117579317944949,10,2000,1,0.0005742809999999999,0.00073254,0.0,0
Control,OSQP_polish,optimal,0.001776821,50,4.3912113134042015,10,2000,1,0.000570841,0.000848137,0.0,1
Control,OSQP_polish,optimal,0.0021577320000000003,75,92.41545216771469,10,2010,1,0.000613215,0.0011860039999999998,0.0,1
Control,OSQP_polish,optimal,0.003184011,150,2.757280310517481,10,2000,1,0.0005754369999999999,0.002248839,0.0,1
Control,OSQP_polish,optimal,0.002745511,75,1.1904395850075835,10,1970,1,0.000742064,0.001540859,0.0,1
Control,OSQP_polish,optimal,0.002169836,50,1.049147427103304,10,1990,1,0.000743455,0.000962897,0.0,0
Control,OSQP_polish,optimal,0.001712687,25,1.8659315753016077,10,2020,1,0.000760088,0.000486479,0.0,0
Control,OSQP_polish,optimal,0.0037626340000000004,100,11.88839754250628,11,2323,1,0.000635562,0.00168165,0.0,0
Control,OSQP_polish,optimal,0.00143864,25,0.6977574586044935,11,2263,-1,0.000616901,0.00042297300000000004,0.0,0
Control,OSQP_polish,optimal,0.0018746,50,1.7340621607943052,11,2283,1,0.000621384,0.0008433119999999999,0.0,0
Control,OSQP_polish,optimal,0.008239802000000001,425,5.129730689431691,11,2283,1,0.00063342,0.007203696999999999,0.0,1
Control,OSQP_polish,optimal,0.001982818,50,3.8845831929450116,11,2303,1,0.0006132999999999999,0.000932929,0.0,1
Control,OSQP_polish,optimal,0.002288351,75,11.366224385349085,11,2283,1,0.000630405,0.001276937,0.0,0
Control,OSQP_polish,optimal,0.0027953979999999997,100,2.496092764903703,11,2283,1,0.000627947,0.001742899,0.0,1
Control,OSQP_polish,optimal,0.007828035,400,57.895532598615894,11,2283,-1,0.000630526,0.00677614,0.0,1
Control,OSQP_polish,optimal,0.0024157560000000002,75,1.9438440287916148,11,2293,1,0.0006315219999999999,0.0013614360000000002,0.0,1
Control,OSQP_polish,optimal,0.00354154,150,23.483728840135733,11,2313,1,0.000650112,0.002471894,0.0,0
Control,OSQP_polish,optimal,0.0034205320000000004,100,1.8918283903497572,12,2778,1,0.000742125,0.0021768589999999997,0.0,2
Control,OSQP_polish,optimal,0.0017394379999999998,25,2.3904522487746096,12,2768,1,0.000746841,0.000495301,0.0,0
Control,OSQP_polish,optimal,0.004222211,150,1.6543481629262344,12,2768,1,0.0007712530000000001,0.0029248309999999997,0.0,0
Control,OSQP_polish,optimal,0.001804978,25,2.189929518419097,12,2778,1,0.0007798460000000001,0.000498816,0.0,0
Control,OSQP_polish,optimal,0.002870809,75,1.6132475799382286,12,2758,1,0.0007749160000000001,0.00158708,0.0,1
Control,OSQP_polish,optimal,0.0033520340000000003,100,0.4979632456217177,12,2748,-1,0.0007336469999999999,0.0021058920000000003,0.0,1
Control,OSQP_polish,optimal,0.001778916,25,1.4268053762242854,12,2768,1,0.000765693,0.000492087,0.0,0
Control,OSQP_polish,optimal,0.002360777,50,1.015546476427538,12,2758,1,0.0007523030000000001,0.0010930360000000001,0.0,1
Control,OSQP_polish,optimal,0.00280384,75,4.77676469107658,12,2778,-1,0.00073976,0.00156844,0.0,1
Control,OSQP_polish,optimal,0.002336373,50,11.651651829227061,12,2788,1,0.000734528,0.00108635,0.0,1
Control,OSQP_polish,optimal,0.0043317040000000005,125,8.2508439873437,13,3145,1,0.000832375,0.002938427,0.0,1
Control,OSQP_polish,optimal,0.0026404510000000003,50,3.4278368389717966,13,3145,1,0.000825428,0.001240049,0.0,1
Control,OSQP_polish,optimal,0.004806664,150,4.517185427231037,13,3145,1,0.000818285,0.0034136809999999996,0.0,1
Control,OSQP_polish,optimal,0.001909042,25,2.5464180044879923,13,3145,1,0.000810196,0.0005680840000000001,0.0,0
Control,OSQP_polish,optimal,0.008710363,325,7.946467119289037,13,3135,1,0.0008161160000000001,0.00732305,0.0,1
Control,OSQP_polish,optimal,0.004836310999999999,150,5.758689735952599,13,3145,1,0.0008187460000000001,0.0034584890000000004,0.0,1
Control,OSQP_polish,optimal,0.0026521110000000004,50,3.4164939380654875,13,3125,1,0.000836386,0.001239585,0.0,1
Control,OSQP_polish,optimal,0.003163858,75,14.056065121052573,13,3135,1,0.0008173639999999999,0.001813559,0.0,1
Control,OSQP_polish,optimal,0.008915279000000002,325,14.369154985616534,13,3165,1,0.000938687,0.007317373,0.0,1
Control,OSQP_polish,optimal,0.0026558000000000003,50,0.9689222160114214,13,3125,1,0.00081289,0.001270915,0.0,1
Control,OSQP_polish,optimal,0.015246573,525,7.4136425895081866,14,3704,1,0.000988433,0.013572933,0.0,1
Control,OSQP_polish,optimal,0.0031924429999999997,50,2.518907815954773,14,3684,1,0.000987747,0.001502986,0.0,1
Control,OSQP_polish,optimal,0.005102176999999999,125,7.689860182895738,14,3674,1,0.000994222,0.003460813,0.0,1
Control,OSQP_polish,optimal,0.0038542290000000002,75,1.167368023878456,14,3674,1,0.001025065,0.002152414,0.0,1
Control,OSQP_polish,optimal,0.0037098070000000003,75,4.100684770444894,14,3674,1,0.000928463,0.002088927,0.0,1
Control,OSQP_polish,optimal,0.0030981789999999995,50,1.130890314685863,14,3644,1,0.00100139,0.001332085,0.0,0
Control,OSQP_polish,optimal,0.0031157560000000003,50,13.563305913445172,14,3684,1,0.000993008,0.0014919920000000001,0.0,1
Control,OSQP_polish,optimal,0.002839538,50,2.169545312904538,14,3684,1,0.00093043,0.001255288,0.0,0
Control,OSQP_polish,optimal,0.0072142310000000015,200,4.458461337936336,14,3694,1,0.00100109,0.00551736,0.0,2
Control,OSQP_polish,optimal,0.0030148400000000004,50,0.7203118738026207,14,3664,1,0.000930572,0.0013952379999999998,0.0,1
Control,OSQP_polish,optimal,0.006469149,150,8.566837407425181,15,4115,1,0.001062742,0.004607448,0.0,2
Control,OSQP_polish,optimal,0.003717994,75,4.810998615555258,15,4095,-1,0.000917634,0.002065477,0.0,1
Control,OSQP_polish,optimal,0.0031919279999999997,50,3.9382672717247003,15,4125,1,0.00106521,0.001394904,0.0,0
Control,OSQP_polish,optimal,0.002890426,50,2.6559491220330704,15,4095,1,0.000911483,0.001283979,0.0,0
Control,OSQP_polish,optimal,0.009553186,275,4.276014954556032,15,4105,1,0.0010503630000000001,0.007790671999999999,0.0,1
Control,OSQP_polish,optimal,0.0037675409999999997,50,1.685556233423771,15,4085,1,0.001058989,0.001691825,0.0,1
Control,OSQP_polish,optimal,0.024396094,725,8.8428995805335,15,4105,1,0.001052271,0.022688575,0.0,1
Control,OSQP_polish,optimal,0.007060334000000001,175,3.0436494718474405,15,4115,1,0.001051158,0.005262641,0.0,2
Control,OSQP_polish,optimal,0.005942681,150,3.2430979091182013,15,4125,1,0.0010532669999999999,0.004155748,0.0,0
Control,OSQP_polish,optimal,0.002496171,25,4.140288692894479,15,4115,1,0.001055666,0.000709706,0.0,0
Control,OSQP_polish,optimal,0.003053121,25,2.5021223210150407,16,4728,1,0.001241093,0.0008294919999999999,0.0,0
Control,OSQP_polish,optimal,0.003846259,50,1.7551105008055805,16,4698,1,0.001204716,0.0018340329999999999,0.0,1
Control,OSQP_polish,optimal,0.004411694000000001,25,0.8324739949538624,16,4698,1,0.001847466,0.001250738,0.0,0
Control,OSQP_polish,optimal,0.018413224,100,2.396311535395085,16,4698,1,0.001171624,0.016364963,0.0,2
Control,OSQP_polish,optimal,0.004839352000000001,75,5.240479692455521,16,4718,1,0.00123112,0.002729027,0.0,1
Control,OSQP_polish,optimal,0.029581322,225,7.190986349481868,16,4708,1,0.021282232999999998,0.00736007,0.0,0
Control,OSQP_polish,optimal,0.02343628,50,1.1285041282193369,16,4688,1,0.0018570239999999999,0.020245401,0.0,1
Control,OSQP_polish,optimal,0.0030605990000000002,25,3.465535651063598,16,4718,1,0.001318607,0.000837972,0.0,0
Control,OSQP_polish,optimal,0.004608969,75,4.788385804955904,16,4728,1,0.001179881,0.002639082,0.0,1
Control,OSQP_polish,optimal,0.00440837,25,0.6847750173654323,16,4688,1,0.001821886,0.001242558,0.0,0
Control,OSQP_polish,optimal,0.004337281,25,1.6219342635279663,18,5870,1,0.0017821970000000001,0.001220637,0.0,0
Control,OSQP_polish,optimal,0.008410576,100,3.837424600256509,18,5880,1,0.0018223760000000001,0.005285905,0.0,1
Control,OSQP_polish,optimal,0.0055031,50,2.9642112083051284,18,5890,1,0.00161591,0.002525706,0.0,1
Control,OSQP_polish,optimal,0.011263253,150,4.683277218889356,18,5920,1,0.0018288739999999999,0.008078504,0.0,2
Control,OSQP_polish,optimal,0.013248958,50,1.0579203949428575,18,5900,-1,0.0015237170000000002,0.002319243,0.0,1
Control,OSQP_polish,optimal,0.005967068999999999,50,5.3119721825500585,18,5890,1,0.00182385,0.0027925190000000003,0.0,1
Control,OSQP_polish,optimal,0.004404435999999999,25,1.5447952019653222,18,5840,1,0.001797011,0.001224255,0.0,0
Control,OSQP_polish,optimal,0.02254227,50,3.5409803111069635,18,5900,1,0.001814732,0.019558807,0.0,1
Control,OSQP_polish,optimal,0.003668839,25,2.0294130575952067,18,5860,1,0.001499387,0.001015368,0.0,0
Control,OSQP_polish,optimal,0.006041970000000001,50,1.6731789490765852,18,5860,1,0.0018121160000000001,0.002813521,0.0,1
Control,OSQP_polish,optimal,0.004704018,25,1.1311110760364658,20,7180,1,0.001906051,0.0013004339999999998,0.0,0
Control,OSQP_polish,optimal,0.010773893,100,5.1319815879749004,20,7180,1,0.00227639,0.006748127,0.0,1
Control,OSQP_polish,optimal,0.010773785,100,3.208840831600276,20,7170,1,0.002242943,0.006773538000000001,0.0,1
Control,OSQP_polish,optimal,0.026973892000000003,50,0.9501679131490236,20,7140,1,0.02222039,0.003138655,0.0,0
Control,OSQP_polish,optimal,0.007609495,50,2.432114407614058,20,7180,1,0.002267686,0.003600027,0.0,1
Control,OSQP_polish,optimal,0.004526201,25,2.710575234707153,20,7150,1,0.001869701,0.001315786,0.0,0
Control,OSQP_polish,optimal,0.00770793,75,2.7388912147208213,20,7180,1,0.0019324370000000002,0.004354301,0.0,1
Control,OSQP_polish,optimal,0.010481796000000002,50,2.4481387416986995,20,7190,1,0.002208315,0.003133123,0.0,0
Control,OSQP_polish,optimal,0.007033779,50,2.761149282849306,20,7180,1,0.002071109,0.0031717159999999998,0.0,0
Control,OSQP_polish,optimal,0.004502942,25,3.0621101675377593,20,7180,1,0.0018113629999999999,0.001266623,0.0,0
Control,OSQP_polish,optimal,0.005591896999999999,25,4.1968443926554615,23,9245,-1,0.002256378,0.001498008,0.0,0
Control,OSQP_polish,optimal,0.007352764999999998,50,1.7555176134925663,23,9215,1,0.00232827,0.003129453,0.0,0
Control,OSQP_polish,optimal,0.043014317,200,9.236102410673274,23,9265,1,0.012201854,0.02318622,0.0,1
Control,OSQP_polish,optimal,0.021771732,100,3.4321059411665513,23,9255,-1,0.0023340929999999998,0.006749392,0.0,1
Control,OSQP_polish,optimal,0.007973671,50,11.866377169510134,23,9275,1,0.002361399,0.00371072,0.0,1
Control,OSQP_polish,optimal,0.029046855,75,5.670199456401338,23,9215,1,0.002333096,0.024668989,0.0,1
Control,OSQP_polish,optimal,0.028044076,50,1.4127500941741753,23,9195,1,0.00240921,0.02368598,0.0,1
Control,OSQP_polish,optimal,0.013241136,150,3.6762241618623785,23,9235,1,0.002280789,0.009319245,0.0,2
Control,OSQP_polish,optimal,0.013738686000000002,150,4.9901045949033564,23,9265,1,0.00225677,0.00980008,0.0,2
Control,OSQP_polish,optimal,0.0076547479999999985,50,2.199671188801313,23,9235,1,0.002287284,0.003555311,0.0,1
Control,OSQP_polish,optimal,0.034129085,100,2.9675805474429957,26,11848,1,0.013319946000000001,0.018306057,0.0,1
Control,OSQP_polish,optimal,0.06775711400000001,175,2.3807596462168124,26,11818,-1,0.013634678999999999,0.051103204000000006,0.0,1
Control,OSQP_polish,optimal,0.008687071999999999,25,1.8065329947504007,26,11818,1,0.0036697170000000003,0.002347364,0.0,0
Control,OSQP_polish,optimal,0.012308469999999998,50,2.2232448258484374,26,11848,1,0.0036487190000000004,0.005597792,0.0,1
Control,OSQP_polish,optimal,0.026211280000000003,125,10.794958429337118,26,11858,1,0.010403318,0.012766801999999999,0.0,1
Control,OSQP_polish,optimal,0.043593735,375,12.064166423844604,26,11868,1,0.00365688,0.036921791,0.0,2
Control,OSQP_polish,optimal,0.014587272,75,4.820993823114447,26,11828,1,0.00361101,0.007912053,0.0,1
Control,OSQP_polish,optimal,0.012202525,50,3.4969745083157657,26,11818,1,0.003587579,0.005594521999999999,0.0,1
Control,OSQP_polish,optimal,0.016994742,100,6.268233493144111,26,11848,1,0.0036197620000000003,0.010314555,0.0,1
Control,OSQP_polish,optimal,0.008977754000000001,25,5.494247215656445,26,11868,1,0.003640816,0.0023621189999999998,0.0,0
Control,OSQP_polish,optimal,0.014942700000000001,50,8.434114218342701,29,14439,1,0.0046331490000000005,0.006986450999999999,0.0,1
Control,OSQP_polish,optimal,0.017973921,75,5.696672610781907,29,14419,1,0.004426725,0.009806301,0.0,1
Control,OSQP_polish,optimal,0.015135981000000001,50,3.542208445818302,29,14429,1,0.004431235,0.006956768,0.0,1
Control,OSQP_polish,optimal,0.017990929,75,9.924677105377038,29,14449,1,0.004508029,0.009759714000000001,0.0,1
Control,OSQP_polish,optimal,0.011149137,25,4.461589847657106,29,14449,1,0.004496789,0.0028732140000000002,0.0,0
Control,OSQP_polish,optimal,0.021026509,100,4.262047986226883,29,14429,1,0.004489628,0.012729393,0.0,1
Control,OSQP_polish,optimal,0.011090367,25,1.5836852492503275,29,14389,1,0.004462484,0.00286032,0.0,0
Control,OSQP_polish,optimal,0.015253948,50,1.4612800856150996,29,14419,1,0.004486731,0.00696744,0.0,1
Control,OSQP_polish,optimal,0.029713495000000006,175,13.197880503762072,29,14439,1,0.004429122,0.021550793999999998,0.0,1
Control,OSQP_polish,optimal,0.015168264,50,4.41566910524904,29,14459,1,0.004461034,0.006950444,0.0,1
Control,OSQP_polish,optimal,0.023226942,50,4.471173976059667,34,19764,1,0.010375252,0.007980306999999999,0.0,0
Control,OSQP_polish,optimal,0.02167199,75,4.559200646149554,34,19834,-1,0.005444515,0.011640196,0.0,1
Control,OSQP_polish,optimal,0.016323044999999998,50,5.162397464771468,34,19804,1,0.004893685,0.007432403000000001,0.0,1
Control,OSQP_polish,optimal,0.011922962,25,2.248013526550256,34,19794,1,0.004842906,0.002957035,0.0,0
Control,OSQP_polish,optimal,0.029860714,100,7.6179396629002305,34,19804,1,0.00640986,0.017885966,0.0,1
Control,OSQP_polish,optimal,0.015982287999999997,25,3.7344825629756992,34,19824,1,0.006505983000000001,0.0039830690000000005,0.0,0
Control,OSQP_polish,optimal,0.057834585999999986,50,3.158250808287496,34,19794,1,0.006393973000000001,0.037641744,0.0,1
Control,OSQP_polish,optimal,0.011593140000000002,25,6.096882832558959,34,19874,1,0.0047432559999999995,0.002878948,0.0,0
Control,OSQP_polish,optimal,0.025817073,75,3.9272182277519914,34,19834,1,0.0064417730000000005,0.013905105,0.0,1
Control,OSQP_polish,optimal,0.036287827,125,11.812361840066233,34,19874,-1,0.0067412209999999995,0.023786995,0.0,2
Control,OSQP_polish,optimal,0.040022001,100,4.2578178532372695,39,25639,1,0.009182373,0.023264307999999997,0.0,1
Control,OSQP_polish,optimal,0.028462519,50,5.1979847786607625,39,25609,-1,0.008880045,0.012938876,0.0,1
Control,OSQP_polish,optimal,0.06144669400000001,25,2.94993910545366,39,25619,1,0.033288571,0.005107337,0.0,0
Control,OSQP_polish,optimal,0.039896824,100,3.021500434915801,39,25629,1,0.009083815,0.023314232999999997,0.0,1
Control,OSQP_polish,optimal,0.026319218,50,8.601769675153179,39,25639,1,0.009363877,0.011483193000000001,0.0,1
Control,OSQP_polish,optimal,0.059313602000000014,50,3.320862464645752,39,25639,1,0.008835171999999999,0.032973567999999995,0.0,1
Control,OSQP_polish,optimal,0.021516179,25,5.6921472999367095,39,25659,1,0.00896251,0.005100479000000001,0.0,0
Control,OSQP_polish,optimal,0.028329367,75,2.734564120075623,39,25629,1,0.00782457,0.014452068,0.0,1
Control,OSQP_polish,optimal,0.024569785,50,4.096236430948563,39,25609,1,0.007468778000000001,0.0108304,0.0,1
Control,OSQP_polish,optimal,0.024606641,50,6.45275881925609,39,25669,1,0.007454203,0.010766592,0.0,1
Control,OSQP_polish,optimal,0.07361063300000001,200,8.6308950857068,46,35688,1,0.011109384,0.051395170999999996,0.0,1
Control,OSQP_polish,optimal,0.138698581,75,13.493143723713134,46,35668,1,0.032020676,0.046588186,0.0,1
Control,OSQP_polish,optimal,0.109313598,75,9.990796728899376,46,35688,1,0.019832755,0.060166027999999996,0.0,1
Control,OSQP_polish,optimal,0.049604462,75,4.766879780813787,46,35638,1,0.013343897,0.025145893,0.0,1
Control,OSQP_polish,optimal,0.159709179,325,8.488963268338491,46,35668,1,0.04248087,0.10610781300000001,0.0,2
Control,OSQP_polish,optimal,0.090264377,25,4.985524337304423,46,35588,1,0.053180846,0.006893205,0.0,0
Control,OSQP_polish,optimal,0.071074451,175,9.911446976355037,46,35678,1,0.011541426,0.048298289,0.0,2
Control,OSQP_polish,optimal,0.047196467,100,9.110619612312162,46,35668,1,0.011252482,0.026621225,0.0,1
Control,OSQP_polish,optimal,0.10335570500000002,125,12.975423552029207,46,35708,1,0.013457876,0.08011834799999999,0.0,1
Control,OSQP_polish,optimal,0.074089788,150,5.3532721139667965,46,35638,1,0.023421478,0.041397448999999996,0.0,1
Control,OSQP_polish,optimal,0.13874065900000002,175,6.3869668193021605,54,48804,1,0.056351844000000005,0.070560437,0.0,2
Control,OSQP_polish,optimal,0.053552471,75,6.262557123937662,54,48794,1,0.016332926,0.025484735,0.0,1
Control,OSQP_polish,optimal,0.08129251700000001,150,6.321554009301084,54,48724,1,0.016336158,0.051817432000000004,0.0,1
Control,OSQP_polish,optimal,0.258186095,75,9.791975189230538,54,48734,1,0.042149897,0.16987073,0.0,1
Control,OSQP_polish,optimal,0.154843581,75,7.339571002503327,54,48714,1,0.04099292,0.100355165,0.0,1
Control,OSQP_polish,optimal,0.05675116800000001,75,7.60430599474355,54,48754,1,0.016319201999999998,0.027912005,0.0,1
Control,OSQP_polish,optimal,0.21870801899999998,125,5.4640282324471405,54,48754,1,0.034267077,0.17052830100000002,0.0,1
Control,OSQP_polish,optimal,0.251369792,150,6.115507373132208,54,48694,1,0.08864726099999999,0.152025637,0.0,1
Control,OSQP_polish,optimal,0.07795449900000001,150,11.148422172342284,54,48804,1,0.020054318999999998,0.046230364,0.0,1
Control,OSQP_polish,optimal,0.12407099,75,10.226766669373749,54,48744,1,0.044821510999999994,0.067188126,0.0,1
Control,OSQP_polish,optimal,0.097797582,100,10.441053564618997,64,68034,1,0.025863577000000002,0.051374961,0.0,1
Control,OSQP_polish,optimal,0.124576047,75,10.24444101682866,64,68034,1,0.044116385999999994,0.060432836,0.0,1
Control,OSQP_polish,optimal,0.130861879,50,12.087254085956069,64,68064,1,0.044258774,0.066279453,0.0,1
Control,OSQP_polish,optimal,0.055906715,25,7.643123241373511,64,68064,1,0.024874082999999998,0.010561178000000001,0.0,0
Control,OSQP_polish,optimal,0.09988090900000003,100,11.690385370916559,64,68034,1,0.027774076,0.051611555,0.0,1
Control,OSQP_polish,optimal,0.083468006,25,8.064004013266821,64,67994,1,0.052267692000000004,0.010718057,0.0,0
Control,OSQP_polish,optimal,0.09373072199999999,100,8.837247612660557,64,68034,1,0.024482933999999998,0.051183642,0.0,1
Control,OSQP_polish,optimal,0.322296913,175,5.238953682270262,64,67994,1,0.21777277,0.08397863300000001,0.0,0
Control,OSQP_polish,optimal,0.10761511800000001,125,8.180935658616058,64,68054,1,0.025279954,0.062191377,0.0,1
Control,OSQP_polish,optimal,0.05647601100000001,25,5.5593030492107856,64,68034,1,0.025381377000000004,0.010574861000000001,0.0,0
Control,OSQP_polish,optimal,0.244010766,225,10.548093953454117,76,95358,-1,0.067651354,0.14516522099999998,0.0,1
Control,OSQP_polish,optimal,0.141938651,100,8.877245083557664,76,95408,1,0.03769675,0.072971235,0.0,1
Control,OSQP_polish,optimal,0.231610144,125,18.754394482501045,76,95398,1,0.067702384,0.136921679,0.0,1
Control,OSQP_polish,optimal,0.140892077,100,8.156367423947247,76,95288,1,0.037581781,0.072944777,0.0,1
Control,OSQP_polish,optimal,0.247733996,75,11.305433825407558,76,95378,1,0.077739988,0.09848201699999999,0.0,1
Control,OSQP_polish,optimal,0.197154609,125,13.647312145598972,76,95338,-1,0.077869942,0.084205636,0.0,1
Control,OSQP_polish,optimal,0.14275406699999998,100,14.899862352472432,76,95428,1,0.037832684,0.073219034,0.0,1
Control,OSQP_polish,optimal,0.139725385,75,10.789092856728567,76,95368,1,0.033161388,0.068849059,0.0,1
Control,OSQP_polish,optimal,0.234845529,100,12.736321722049613,76,95338,1,0.077550193,0.1289504,0.0,1
Control,OSQP_polish,optimal,0.210011932,150,16.130257950327298,76,95438,1,0.033821633999999996,0.138590377,0.0,2
Control,OSQP_polish,optimal,0.548579536,125,13.131155370565796,91,135583,1,0.293154868,0.20574407399999997,0.0,1
Control,OSQP_polish,optimal,0.241032966,125,11.317218803768865,91,135563,1,0.086386745,0.11162789699999999,0.0,1
Control,OSQP_polish,optimal,0.19903277100000002,100,10.301552442347734,91,135573,1,0.058624964,0.09738904699999999,0.0,1
Control,OSQP_polish,optimal,0.30905803,150,11.418087820185466,91,135573,-1,0.11888516,0.145415652,0.0,1
Control,OSQP_polish,optimal,0.261463412,125,16.646210072006536,91,135583,1,0.08376212,0.127362186,0.0,1
Control,OSQP_polish,optimal,0.541153535,100,14.030657780658412,91,135613,1,0.30310697600000003,0.187889463,0.0,1
Control,OSQP_polish,optimal,0.42848101299999997,100,13.587763866282408,91,135583,1,0.134375674,0.24918307399999998,0.0,1
Control,OSQP_polish,optimal,0.31585783700000003,175,11.46935976749739,91,135543,1,0.119744264,0.153104761,0.0,1
Control,OSQP_polish,optimal,0.487627497,150,12.570811022685925,91,135553,1,0.05827573,0.37881532,0.0,1
Control,OSQP_polish,optimal,0.38722196700000006,175,18.39885229556296,91,135583,1,0.113064336,0.229706545,0.0,2
Control,OSQP_polish,optimal,0.600343935,150,19.376312424344558,109,193729,1,0.241526922,0.280572132,0.0,1
Control,OSQP_polish,optimal,0.790699818,125,15.55436677917794,109,193789,1,0.45592231899999996,0.256661739,0.0,1
Control,OSQP_polish,optimal,0.369515535,150,15.281310586327908,109,193799,-1,0.093254826,0.204077623,0.0,1
Control,OSQP_polish,optimal,0.70388968,250,15.905838954042478,109,193809,1,0.309273613,0.322879146,0.0,1
Control,OSQP_polish,optimal,0.402918846,125,13.104361465607939,109,193799,1,0.15254209900000001,0.179784065,0.0,1
Control,OSQP_polish,optimal,0.488461966,100,12.968825618782079,109,193779,1,0.092485895,0.225497668,0.0,1
Control,OSQP_polish,optimal,0.7716829279999999,275,24.206869464889852,109,193749,-1,0.328819354,0.36736626,0.0,1
Control,OSQP_polish,optimal,0.329367215,100,14.462290329435591,109,193739,1,0.09178886300000001,0.157014133,0.0,1
Control,OSQP_polish,optimal,0.69583929,125,20.15573653300186,109,193759,1,0.20348223699999998,0.410366405,0.0,1
Control,OSQP_polish,optimal,0.343130108,125,17.993771090471572,109,193759,1,0.10892512900000001,0.16536865,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.001689792,25,0.10608107542256734,10,1970,1,0.000739821,0.000488557,0.0,0
Control,OSQP_polish,optimal,0.001755287,50,1.0051307208318345,10,1980,1,0.000578828,0.000815014,0.0,1
Control,OSQP_polish,optimal,0.001288535,25,1.6229568646379042,10,1990,1,0.000563678,0.000367292,0.0,0
Control,OSQP_polish,optimal,0.001641188,50,4.117579317944949,10,2000,1,0.000574281,0.00073254,0.0,0
Control,OSQP_polish,optimal,0.001776821,50,4.391211313404202,10,2000,1,0.000570841,0.000848137,0.0,1
Control,OSQP_polish,optimal,0.002157732,75,92.41545216771468,10,2010,1,0.000613215,0.001186004,0.0,1
Control,OSQP_polish,optimal,0.0031840109999999996,150,2.757280310517481,10,2000,1,0.000575437,0.002248839,0.0,1
Control,OSQP_polish,optimal,0.002745511,75,1.1904395850075835,10,1970,1,0.000742064,0.001540859,0.0,1
Control,OSQP_polish,optimal,0.002169836,50,1.0491474271033039,10,1990,1,0.000743455,0.000962897,0.0,0
Control,OSQP_polish,optimal,0.001712687,25,1.8659315753016075,10,2020,1,0.000760088,0.000486479,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.600343935,150,19.37631242434456,109,193729,1,0.241526922,0.280572132,0.0,1
Control,OSQP_polish,optimal,0.790699818,125,15.55436677917794,109,193789,1,0.455922319,0.256661739,0.0,1
Control,OSQP_polish,optimal,0.369515535,150,15.281310586327908,109,193799,-1,0.093254826,0.204077623,0.0,1
Control,OSQP_polish,optimal,0.70388968,250,15.905838954042478,109,193809,1,0.309273613,0.322879146,0.0,1
Control,OSQP_polish,optimal,0.402918846,125,13.10436146560794,109,193799,1,0.152542099,0.179784065,0.0,1
Control,OSQP_polish,optimal,0.488461966,100,12.968825618782079,109,193779,1,0.092485895,0.225497668,0.0,1
Control,OSQP_polish,optimal,0.771682928,275,24.20686946488985,109,193749,-1,0.328819354,0.36736626,0.0,1
Control,OSQP_polish,optimal,0.329367215,100,14.462290329435591,109,193739,1,0.091788863,0.157014133,0.0,1
Control,OSQP_polish,optimal,0.69583929,125,20.15573653300186,109,193759,1,0.203482237,0.410366405,0.0,1
Control,OSQP_polish,optimal,0.343130108,125,17.99377109047157,109,193759,1,0.108925129,0.16536865,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.003762634,100,11.888397542506281,11,2323,1,0.000635562,0.00168165,0.0,0
Control,OSQP_polish,optimal,0.0014386400000000001,25,0.6977574586044935,11,2263,-1,0.000616901,0.000422973,0.0,0
Control,OSQP_polish,optimal,0.0018746000000000001,50,1.7340621607943052,11,2283,1,0.000621384,0.000843312,0.0,0
Control,OSQP_polish,optimal,0.008239802000000001,425,5.129730689431691,11,2283,1,0.00063342,0.007203697,0.0,1
Control,OSQP_polish,optimal,0.001982818,50,3.884583192945012,11,2303,1,0.0006133,0.000932929,0.0,1
Control,OSQP_polish,optimal,0.0022883509999999997,75,11.366224385349085,11,2283,1,0.000630405,0.001276937,0.0,0
Control,OSQP_polish,optimal,0.002795398,100,2.496092764903703,11,2283,1,0.000627947,0.001742899,0.0,1
Control,OSQP_polish,optimal,0.007828035,400,57.895532598615894,11,2283,-1,0.000630526,0.00677614,0.0,1
Control,OSQP_polish,optimal,0.002415756,75,1.9438440287916148,11,2293,1,0.000631522,0.001361436,0.0,1
Control,OSQP_polish,optimal,0.00354154,150,23.48372884013573,11,2313,1,0.000650112,0.002471894,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.0034205320000000004,100,1.8918283903497575,12,2778,1,0.000742125,0.002176859,0.0,2
Control,OSQP_polish,optimal,0.0017394379999999998,25,2.3904522487746096,12,2768,1,0.000746841,0.000495301,0.0,0
Control,OSQP_polish,optimal,0.004222211,150,1.6543481629262344,12,2768,1,0.000771253,0.002924831,0.0,0
Control,OSQP_polish,optimal,0.0018049779999999998,25,2.189929518419097,12,2778,1,0.000779846,0.000498816,0.0,0
Control,OSQP_polish,optimal,0.0028708089999999998,75,1.6132475799382286,12,2758,1,0.000774916,0.00158708,0.0,1
Control,OSQP_polish,optimal,0.003352034,100,0.49796324562171773,12,2748,-1,0.000733647,0.002105892,0.0,1
Control,OSQP_polish,optimal,0.001778916,25,1.4268053762242854,12,2768,1,0.000765693,0.000492087,0.0,0
Control,OSQP_polish,optimal,0.0023607769999999997,50,1.015546476427538,12,2758,1,0.000752303,0.001093036,0.0,1
Control,OSQP_polish,optimal,0.0028038399999999997,75,4.77676469107658,12,2778,-1,0.00073976,0.00156844,0.0,1
Control,OSQP_polish,optimal,0.002336373,50,11.651651829227061,12,2788,1,0.000734528,0.00108635,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.0043317040000000005,125,8.2508439873437,13,3145,1,0.000832375,0.002938427,0.0,1
Control,OSQP_polish,optimal,0.0026404510000000003,50,3.427836838971797,13,3145,1,0.000825428,0.001240049,0.0,1
Control,OSQP_polish,optimal,0.004806664,150,4.517185427231036,13,3145,1,0.000818285,0.003413681,0.0,1
Control,OSQP_polish,optimal,0.0019090420000000001,25,2.5464180044879923,13,3145,1,0.000810196,0.000568084,0.0,0
Control,OSQP_polish,optimal,0.008710363,325,7.946467119289038,13,3135,1,0.000816116,0.00732305,0.0,1
Control,OSQP_polish,optimal,0.004836311,150,5.7586897359526,13,3145,1,0.000818746,0.003458489,0.0,1
Control,OSQP_polish,optimal,0.0026521110000000004,50,3.4164939380654875,13,3125,1,0.000836386,0.001239585,0.0,1
Control,OSQP_polish,optimal,0.003163858,75,14.056065121052573,13,3135,1,0.000817364,0.001813559,0.0,1
Control,OSQP_polish,optimal,0.008915279000000002,325,14.369154985616532,13,3165,1,0.000938687,0.007317373,0.0,1
Control,OSQP_polish,optimal,0.0026558000000000003,50,0.9689222160114214,13,3125,1,0.00081289,0.001270915,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.015246573000000001,525,7.413642589508186,14,3704,1,0.000988433,0.013572933,0.0,1
Control,OSQP_polish,optimal,0.003192443,50,2.5189078159547735,14,3684,1,0.000987747,0.001502986,0.0,1
Control,OSQP_polish,optimal,0.005102176999999999,125,7.689860182895738,14,3674,1,0.000994222,0.003460813,0.0,1
Control,OSQP_polish,optimal,0.003854229,75,1.167368023878456,14,3674,1,0.001025065,0.002152414,0.0,1
Control,OSQP_polish,optimal,0.003709807,75,4.100684770444894,14,3674,1,0.000928463,0.002088927,0.0,1
Control,OSQP_polish,optimal,0.0030981789999999995,50,1.1308903146858633,14,3644,1,0.00100139,0.001332085,0.0,0
Control,OSQP_polish,optimal,0.0031157560000000003,50,13.563305913445173,14,3684,1,0.000993008,0.001491992,0.0,1
Control,OSQP_polish,optimal,0.002839538,50,2.169545312904538,14,3684,1,0.00093043,0.001255288,0.0,0
Control,OSQP_polish,optimal,0.007214231000000001,200,4.458461337936336,14,3694,1,0.00100109,0.00551736,0.0,2
Control,OSQP_polish,optimal,0.0030148400000000004,50,0.7203118738026207,14,3664,1,0.000930572,0.001395238,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.006469149,150,8.566837407425181,15,4115,1,0.001062742,0.004607448,0.0,2
Control,OSQP_polish,optimal,0.003717994,75,4.810998615555258,15,4095,-1,0.000917634,0.002065477,0.0,1
Control,OSQP_polish,optimal,0.003191928,50,3.9382672717247,15,4125,1,0.00106521,0.001394904,0.0,0
Control,OSQP_polish,optimal,0.0028904259999999998,50,2.6559491220330704,15,4095,1,0.000911483,0.001283979,0.0,0
Control,OSQP_polish,optimal,0.009553186,275,4.2760149545560315,15,4105,1,0.001050363,0.007790672,0.0,1
Control,OSQP_polish,optimal,0.003767541,50,1.685556233423771,15,4085,1,0.001058989,0.001691825,0.0,1
Control,OSQP_polish,optimal,0.024396094,725,8.8428995805335,15,4105,1,0.001052271,0.022688575,0.0,1
Control,OSQP_polish,optimal,0.007060334,175,3.0436494718474405,15,4115,1,0.001051158,0.005262641,0.0,2
Control,OSQP_polish,optimal,0.005942681,150,3.2430979091182013,15,4125,1,0.001053267,0.004155748,0.0,0
Control,OSQP_polish,optimal,0.002496171,25,4.140288692894479,15,4115,1,0.001055666,0.000709706,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.003053121,25,2.5021223210150407,16,4728,1,0.001241093,0.000829492,0.0,0
Control,OSQP_polish,optimal,0.0038462590000000003,50,1.7551105008055805,16,4698,1,0.001204716,0.001834033,0.0,1
Control,OSQP_polish,optimal,0.004411694000000001,25,0.8324739949538624,16,4698,1,0.001847466,0.001250738,0.0,0
Control,OSQP_polish,optimal,0.018413224,100,2.3963115353950855,16,4698,1,0.001171624,0.016364963,0.0,2
Control,OSQP_polish,optimal,0.004839352000000001,75,5.240479692455521,16,4718,1,0.00123112,0.002729027,0.0,1
Control,OSQP_polish,optimal,0.029581322,225,7.190986349481868,16,4708,1,0.021282233,0.00736007,0.0,0
Control,OSQP_polish,optimal,0.023436279999999997,50,1.128504128219337,16,4688,1,0.001857024,0.020245401,0.0,1
Control,OSQP_polish,optimal,0.003060599,25,3.465535651063599,16,4718,1,0.001318607,0.000837972,0.0,0
Control,OSQP_polish,optimal,0.004608969,75,4.788385804955903,16,4728,1,0.001179881,0.002639082,0.0,1
Control,OSQP_polish,optimal,0.00440837,25,0.6847750173654323,16,4688,1,0.001821886,0.001242558,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.004337281,25,1.6219342635279665,18,5870,1,0.001782197,0.001220637,0.0,0
Control,OSQP_polish,optimal,0.008410576,100,3.8374246002565093,18,5880,1,0.001822376,0.005285905,0.0,1
Control,OSQP_polish,optimal,0.0055031,50,2.9642112083051284,18,5890,1,0.00161591,0.002525706,0.0,1
Control,OSQP_polish,optimal,0.011263252999999999,150,4.683277218889356,18,5920,1,0.001828874,0.008078504,0.0,2
Control,OSQP_polish,optimal,0.013248958,50,1.0579203949428577,18,5900,-1,0.001523717,0.002319243,0.0,1
Control,OSQP_polish,optimal,0.005967068999999999,50,5.3119721825500585,18,5890,1,0.00182385,0.002792519,0.0,1
Control,OSQP_polish,optimal,0.004404435999999999,25,1.5447952019653222,18,5840,1,0.001797011,0.001224255,0.0,0
Control,OSQP_polish,optimal,0.02254227,50,3.5409803111069635,18,5900,1,0.001814732,0.019558807,0.0,1
Control,OSQP_polish,optimal,0.003668839,25,2.0294130575952067,18,5860,1,0.001499387,0.001015368,0.0,0
Control,OSQP_polish,optimal,0.006041970000000001,50,1.6731789490765852,18,5860,1,0.001812116,0.002813521,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.004704018,25,1.1311110760364658,20,7180,1,0.001906051,0.001300434,0.0,0
Control,OSQP_polish,optimal,0.010773893,100,5.1319815879749004,20,7180,1,0.00227639,0.006748127,0.0,1
Control,OSQP_polish,optimal,0.010773785,100,3.208840831600276,20,7170,1,0.002242943,0.006773538,0.0,1
Control,OSQP_polish,optimal,0.026973892,50,0.9501679131490237,20,7140,1,0.02222039,0.003138655,0.0,0
Control,OSQP_polish,optimal,0.007609495,50,2.432114407614058,20,7180,1,0.002267686,0.003600027,0.0,1
Control,OSQP_polish,optimal,0.004526201,25,2.7105752347071532,20,7150,1,0.001869701,0.001315786,0.0,0
Control,OSQP_polish,optimal,0.00770793,75,2.7388912147208213,20,7180,1,0.001932437,0.004354301,0.0,1
Control,OSQP_polish,optimal,0.010481796000000002,50,2.448138741698699,20,7190,1,0.002208315,0.003133123,0.0,0
Control,OSQP_polish,optimal,0.0070337789999999996,50,2.761149282849306,20,7180,1,0.002071109,0.003171716,0.0,0
Control,OSQP_polish,optimal,0.004502942,25,3.06211016753776,20,7180,1,0.001811363,0.001266623,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.005591897,25,4.196844392655461,23,9245,-1,0.002256378,0.001498008,0.0,0
Control,OSQP_polish,optimal,0.007352764999999999,50,1.7555176134925665,23,9215,1,0.00232827,0.003129453,0.0,0
Control,OSQP_polish,optimal,0.043014316999999996,200,9.236102410673274,23,9265,1,0.012201854,0.02318622,0.0,1
Control,OSQP_polish,optimal,0.021771732000000002,100,3.432105941166551,23,9255,-1,0.002334093,0.006749392,0.0,1
Control,OSQP_polish,optimal,0.007973671,50,11.866377169510132,23,9275,1,0.002361399,0.00371072,0.0,1
Control,OSQP_polish,optimal,0.029046855,75,5.670199456401339,23,9215,1,0.002333096,0.024668989,0.0,1
Control,OSQP_polish,optimal,0.028044075999999998,50,1.4127500941741753,23,9195,1,0.00240921,0.02368598,0.0,1
Control,OSQP_polish,optimal,0.013241136,150,3.676224161862379,23,9235,1,0.002280789,0.009319245,0.0,2
Control,OSQP_polish,optimal,0.013738686,150,4.9901045949033564,23,9265,1,0.00225677,0.00980008,0.0,2
Control,OSQP_polish,optimal,0.007654747999999999,50,2.199671188801313,23,9235,1,0.002287284,0.003555311,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.034129084999999997,100,2.9675805474429953,26,11848,1,0.013319946,0.018306057,0.0,1
Control,OSQP_polish,optimal,0.067757114,175,2.380759646216812,26,11818,-1,0.013634679,0.051103204,0.0,1
Control,OSQP_polish,optimal,0.008687072,25,1.8065329947504012,26,11818,1,0.003669717,0.002347364,0.0,0
Control,OSQP_polish,optimal,0.012308469999999998,50,2.2232448258484374,26,11848,1,0.003648719,0.005597792,0.0,1
Control,OSQP_polish,optimal,0.026211280000000003,125,10.794958429337115,26,11858,1,0.010403318,0.012766802,0.0,1
Control,OSQP_polish,optimal,0.043593735,375,12.064166423844604,26,11868,1,0.00365688,0.036921791,0.0,2
Control,OSQP_polish,optimal,0.014587272,75,4.820993823114447,26,11828,1,0.00361101,0.007912053,0.0,1
Control,OSQP_polish,optimal,0.012202524999999999,50,3.4969745083157657,26,11818,1,0.003587579,0.005594522,0.0,1
Control,OSQP_polish,optimal,0.016994742,100,6.26823349314411,26,11848,1,0.003619762,0.010314555,0.0,1
Control,OSQP_polish,optimal,0.008977754000000001,25,5.494247215656445,26,11868,1,0.003640816,0.002362119,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.0149427,50,8.434114218342701,29,14439,1,0.004633149,0.006986451,0.0,1
Control,OSQP_polish,optimal,0.017973921,75,5.696672610781908,29,14419,1,0.004426725,0.009806301,0.0,1
Control,OSQP_polish,optimal,0.015135981,50,3.542208445818302,29,14429,1,0.004431235,0.006956768,0.0,1
Control,OSQP_polish,optimal,0.017990929,75,9.924677105377038,29,14449,1,0.004508029,0.009759714,0.0,1
Control,OSQP_polish,optimal,0.011149137,25,4.461589847657106,29,14449,1,0.004496789,0.002873214,0.0,0
Control,OSQP_polish,optimal,0.021026509000000002,100,4.262047986226884,29,14429,1,0.004489628,0.012729393,0.0,1
Control,OSQP_polish,optimal,0.011090367,25,1.5836852492503277,29,14389,1,0.004462484,0.00286032,0.0,0
Control,OSQP_polish,optimal,0.015253948,50,1.4612800856150996,29,14419,1,0.004486731,0.00696744,0.0,1
Control,OSQP_polish,optimal,0.029713495000000003,175,13.197880503762072,29,14439,1,0.004429122,0.021550794,0.0,1
Control,OSQP_polish,optimal,0.015168263999999999,50,4.41566910524904,29,14459,1,0.004461034,0.006950444,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.023226942,50,4.471173976059667,34,19764,1,0.010375252,0.007980307,0.0,0
Control,OSQP_polish,optimal,0.02167199,75,4.559200646149554,34,19834,-1,0.005444515,0.011640196,0.0,1
Control,OSQP_polish,optimal,0.016323044999999998,50,5.162397464771468,34,19804,1,0.004893685,0.007432403,0.0,1
Control,OSQP_polish,optimal,0.011922961999999999,25,2.2480135265502557,34,19794,1,0.004842906,0.002957035,0.0,0
Control,OSQP_polish,optimal,0.029860714,100,7.617939662900231,34,19804,1,0.00640986,0.017885966,0.0,1
Control,OSQP_polish,optimal,0.015982287999999997,25,3.7344825629756992,34,19824,1,0.006505983,0.003983069,0.0,0
Control,OSQP_polish,optimal,0.05783458599999999,50,3.158250808287496,34,19794,1,0.006393973,0.037641744,0.0,1
Control,OSQP_polish,optimal,0.011593140000000002,25,6.096882832558959,34,19874,1,0.004743256,0.002878948,0.0,0
Control,OSQP_polish,optimal,0.025817073,75,3.9272182277519905,34,19834,1,0.006441773,0.013905105,0.0,1
Control,OSQP_polish,optimal,0.036287826999999995,125,11.812361840066233,34,19874,-1,0.006741221,0.023786995,0.0,2


==> data/results/benchmark_problems/OSQP_polish/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.040022001,100,4.2578178532372695,39,25639,1,0.009182373,0.023264308,0.0,1
Control,OSQP_polish,optimal,0.028462519,50,5.197984778660763,39,25609,-1,0.008880045,0.012938876,0.0,1
Control,OSQP_polish,optimal,0.06144669400000001,25,2.9499391054536597,39,25619,1,0.033288571,0.005107337,0.0,0
Control,OSQP_polish,optimal,0.039896824,100,3.0215004349158012,39,25629,1,0.009083815,0.023314233,0.0,1
Control,OSQP_polish,optimal,0.026319218,50,8.60176967515318,39,25639,1,0.009363877,0.011483193,0.0,1
Control,OSQP_polish,optimal,0.05931360200000001,50,3.3208624646457516,39,25639,1,0.008835172,0.032973568,0.0,1
Control,OSQP_polish,optimal,0.021516179,25,5.6921472999367095,39,25659,1,0.00896251,0.005100479,0.0,0
Control,OSQP_polish,optimal,0.028329367,75,2.734564120075623,39,25629,1,0.00782457,0.014452068,0.0,1
Control,OSQP_polish,optimal,0.024569785,50,4.096236430948563,39,25609,1,0.007468778,0.0108304,0.0,1
Control,OSQP_polish,optimal,0.024606641000000002,50,6.45275881925609,39,25669,1,0.007454203,0.010766592,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.07361063300000001,200,8.6308950857068,46,35688,1,0.011109384,0.051395171,0.0,1
Control,OSQP_polish,optimal,0.138698581,75,13.493143723713132,46,35668,1,0.032020676,0.046588186,0.0,1
Control,OSQP_polish,optimal,0.10931359800000001,75,9.990796728899376,46,35688,1,0.019832755,0.060166028,0.0,1
Control,OSQP_polish,optimal,0.049604461999999995,75,4.766879780813787,46,35638,1,0.013343897,0.025145893,0.0,1
Control,OSQP_polish,optimal,0.159709179,325,8.48896326833849,46,35668,1,0.04248087,0.106107813,0.0,2
Control,OSQP_polish,optimal,0.09026437699999999,25,4.9855243373044225,46,35588,1,0.053180846,0.006893205,0.0,0
Control,OSQP_polish,optimal,0.071074451,175,9.911446976355037,46,35678,1,0.011541426,0.048298289,0.0,2
Control,OSQP_polish,optimal,0.047196467,100,9.110619612312162,46,35668,1,0.011252482,0.026621225,0.0,1
Control,OSQP_polish,optimal,0.10335570500000002,125,12.975423552029207,46,35708,1,0.013457876,0.080118348,0.0,1
Control,OSQP_polish,optimal,0.074089788,150,5.3532721139667965,46,35638,1,0.023421478,0.041397449,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.13874065900000002,175,6.3869668193021605,54,48804,1,0.056351844,0.070560437,0.0,2
Control,OSQP_polish,optimal,0.053552471000000004,75,6.262557123937661,54,48794,1,0.016332926,0.025484735,0.0,1
Control,OSQP_polish,optimal,0.081292517,150,6.321554009301084,54,48724,1,0.016336158,0.051817432,0.0,1
Control,OSQP_polish,optimal,0.258186095,75,9.791975189230541,54,48734,1,0.042149897,0.16987073,0.0,1
Control,OSQP_polish,optimal,0.154843581,75,7.339571002503328,54,48714,1,0.04099292,0.100355165,0.0,1
Control,OSQP_polish,optimal,0.056751168000000005,75,7.60430599474355,54,48754,1,0.016319202,0.027912005,0.0,1
Control,OSQP_polish,optimal,0.218708019,125,5.4640282324471405,54,48754,1,0.034267077,0.170528301,0.0,1
Control,OSQP_polish,optimal,0.251369792,150,6.115507373132207,54,48694,1,0.088647261,0.152025637,0.0,1
Control,OSQP_polish,optimal,0.07795449900000001,150,11.148422172342284,54,48804,1,0.020054319,0.046230364,0.0,1
Control,OSQP_polish,optimal,0.12407098999999999,75,10.226766669373747,54,48744,1,0.044821511,0.067188126,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.097797582,100,10.441053564618995,64,68034,1,0.025863577,0.051374961,0.0,1
Control,OSQP_polish,optimal,0.124576047,75,10.244441016828661,64,68034,1,0.044116386,0.060432836,0.0,1
Control,OSQP_polish,optimal,0.13086187900000001,50,12.087254085956067,64,68064,1,0.044258774,0.066279453,0.0,1
Control,OSQP_polish,optimal,0.055906715,25,7.6431232413735115,64,68064,1,0.024874083,0.010561178,0.0,0
Control,OSQP_polish,optimal,0.09988090900000002,100,11.69038537091656,64,68034,1,0.027774076,0.051611555,0.0,1
Control,OSQP_polish,optimal,0.083468006,25,8.06400401326682,64,67994,1,0.052267692,0.010718057,0.0,0
Control,OSQP_polish,optimal,0.093730722,100,8.837247612660558,64,68034,1,0.024482934,0.051183642,0.0,1
Control,OSQP_polish,optimal,0.322296913,175,5.238953682270261,64,67994,1,0.21777277,0.083978633,0.0,0
Control,OSQP_polish,optimal,0.107615118,125,8.180935658616058,64,68054,1,0.025279954,0.062191377,0.0,1
Control,OSQP_polish,optimal,0.056476011000000007,25,5.559303049210785,64,68034,1,0.025381377,0.010574861,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.24401076600000002,225,10.548093953454115,76,95358,-1,0.067651354,0.145165221,0.0,1
Control,OSQP_polish,optimal,0.141938651,100,8.877245083557664,76,95408,1,0.03769675,0.072971235,0.0,1
Control,OSQP_polish,optimal,0.231610144,125,18.754394482501045,76,95398,1,0.067702384,0.136921679,0.0,1
Control,OSQP_polish,optimal,0.140892077,100,8.156367423947248,76,95288,1,0.037581781,0.072944777,0.0,1
Control,OSQP_polish,optimal,0.247733996,75,11.305433825407558,76,95378,1,0.077739988,0.098482017,0.0,1
Control,OSQP_polish,optimal,0.19715460899999998,125,13.64731214559897,76,95338,-1,0.077869942,0.084205636,0.0,1
Control,OSQP_polish,optimal,0.14275406699999998,100,14.899862352472432,76,95428,1,0.037832684,0.073219034,0.0,1
Control,OSQP_polish,optimal,0.139725385,75,10.789092856728569,76,95368,1,0.033161388,0.068849059,0.0,1
Control,OSQP_polish,optimal,0.234845529,100,12.736321722049611,76,95338,1,0.077550193,0.1289504,0.0,1
Control,OSQP_polish,optimal,0.21001193199999998,150,16.130257950327298,76,95438,1,0.033821634,0.138590377,0.0,2


==> data/results/benchmark_problems/OSQP_polish/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish,optimal,0.548579536,125,13.131155370565796,91,135583,1,0.293154868,0.205744074,0.0,1
Control,OSQP_polish,optimal,0.24103296600000002,125,11.317218803768869,91,135563,1,0.086386745,0.111627897,0.0,1
Control,OSQP_polish,optimal,0.199032771,100,10.301552442347734,91,135573,1,0.058624964,0.097389047,0.0,1
Control,OSQP_polish,optimal,0.30905803,150,11.418087820185463,91,135573,-1,0.11888516,0.145415652,0.0,1
Control,OSQP_polish,optimal,0.261463412,125,16.646210072006536,91,135583,1,0.08376212,0.127362186,0.0,1
Control,OSQP_polish,optimal,0.541153535,100,14.030657780658412,91,135613,1,0.303106976,0.187889463,0.0,1
Control,OSQP_polish,optimal,0.428481013,100,13.587763866282407,91,135583,1,0.134375674,0.249183074,0.0,1
Control,OSQP_polish,optimal,0.31585783700000003,175,11.469359767497393,91,135543,1,0.119744264,0.153104761,0.0,1
Control,OSQP_polish,optimal,0.487627497,150,12.570811022685923,91,135553,1,0.05827573,0.37881532,0.0,1
Control,OSQP_polish,optimal,0.387221967,175,18.39885229556296,91,135583,1,0.113064336,0.229706545,0.0,2


==> data/results/benchmark_problems/OSQP_polish/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.000104088,50,-106.24857077075724,10,35,1,5.8871000000000006e-05,2.9024000000000002e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00012031299999999997,50,-58.20666934807245,10,43,1,5.0452e-05,2.8744e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.834700000000001e-05,50,-21.901897660219337,10,37,1,5.0193999999999994e-05,2.9785e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.076499999999999e-05,50,-9.656449917457783,10,35,1,3.7309e-05,2.549e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.7644e-05,50,-164.32963115864084,10,39,1,4.6064e-05,2.5951999999999998e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.8398e-05,50,-164.62870822159678,10,35,1,3.7201e-05,2.5410999999999998e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.881899999999999e-05,50,-102.27011212231173,10,39,1,4.2785e-05,2.6506e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.2235e-05,50,-13.843978054169359,10,33,1,3.2777e-05,2.6232e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.206600000000001e-05,50,-137.10561859956775,10,29,1,3.2026e-05,2.5833e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.770300000000001e-05,50,-20.424715043787828,10,37,1,4.6066e-05,2.5985999999999998e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.1807e-05,50,-61.898966118040256,11,51,1,4.3906e-05,2.8324000000000002e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000117162,50,-86.9473146617138,11,45,1,6.8947e-05,2.8979e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.499600000000001e-05,50,-38.79269375423314,11,41,1,3.7291e-05,2.8079e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00010121799999999999,50,-55.96000385075965,11,43,1,4.7203e-05,3.1291e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.5659e-05,25,2.051820427700526,11,51,1,3.6878e-05,1.7625e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00010703700000000001,50,-21.787919440471672,11,39,1,4.931e-05,3.2145e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.789899999999999e-05,50,-87.64786813175972,11,45,1,4.299e-05,3.2817e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000123846,50,-145.285890749821,11,43,1,5.722e-05,3.8281e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.7905e-05,50,-26.455419971974123,11,35,1,3.9628e-05,3.0633e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000114069,50,-16.9756874824698,11,43,1,6.3513e-05,3.0974e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000100347,50,-58.88806586983046,12,58,1,4.2688e-05,3.2058000000000004e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.066300000000001e-05,50,-70.6040322728343,12,44,1,3.4166e-05,3.0010999999999998e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.2317e-05,50,-16.584037850349098,12,48,1,4.1467e-05,3.0949e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.6765e-05,50,-25.47812088976003,12,52,1,4.3555e-05,3.2026e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000111631,50,-32.529684075497734,12,56,1,5.6158e-05,3.1355e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.656399999999999e-05,50,-13.650502112655715,12,48,1,4.3011000000000005e-05,3.1667e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.4822e-05,25,-17.260520940337173,12,44,1,3.875e-05,1.762e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00013138199999999998,50,-30.13160767606302,12,52,1,5.4565e-05,4.2426000000000003e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.6246e-05,25,-21.740787409091343,12,52,1,3.8556e-05,1.6204e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.901900000000001e-05,50,-25.968020757965046,12,48,1,3.3540999999999996e-05,2.8040999999999998e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.9243e-05,50,-222.1342017472461,13,64,1,4.0898e-05,3.453e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000106111,25,-8.447643295999013,13,66,1,6.2208e-05,2.0159e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.758899999999999e-05,25,-19.83077408607835,13,74,1,4.6222e-05,2.028e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.8069e-05,25,-4.5881015526818345,13,60,1,4.8758e-05,1.9125e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00010333799999999999,50,-37.543391940340534,13,54,1,4.4729e-05,3.3945999999999997e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000104551,50,-20.044078771225667,13,60,1,4.8306e-05,3.3145e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00010314,50,-35.525226152740565,13,62,1,4.0179e-05,3.4560999999999997e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000105281,50,-2.511648893526424,13,64,1,4.6898000000000004e-05,3.4283000000000004e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000104715,50,-148.3971937384902,13,56,1,4.842600000000001e-05,3.2628e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.981600000000001e-05,25,-9.59457143464482,13,62,1,3.9721e-05,1.9287e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000113099,25,-63.505706141569746,15,90,1,5.7976e-05,2.4206999999999997e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000122285,25,-4.983428982034819,15,100,1,5.5097e-05,2.6263000000000002e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000197299,50,-11.960328344875608,15,84,1,9.8859e-05,4.1318e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00014634,25,0.9418700025328928,15,96,1,6.6685e-05,2.3361999999999998e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000135001,50,-28.282277384455217,15,90,1,5.9137e-05,3.8993000000000004e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000117066,25,-0.8870640640129852,15,86,1,5.9044e-05,2.3715e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000142277,50,-4.399228998704287,15,94,1,5.9311e-05,3.8871e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000142267,50,-23.36849698850807,15,88,1,6.4886e-05,4.1316e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000185408,50,-146.16930971936102,15,84,1,8.735399999999999e-05,5.2569e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00015013800000000002,50,-130.43503721676254,15,90,1,6.9016e-05,4.5273000000000005e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00017859900000000002,50,1.593360945879377,18,150,1,8.3314e-05,5.3587e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000158466,50,-1.8768477493119171,18,132,1,6.9155e-05,5.07e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00016502700000000002,50,-163.38904891434166,18,152,1,7.3083e-05,5.0263e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000155138,50,-28.528603255677577,18,142,1,6.7716e-05,4.8838e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000171184,50,-24.202514736933875,18,148,1,6.9747e-05,5.7193e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000139903,25,7.287283557213841,18,150,1,7.1782e-05,2.8439e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000141504,25,-2.6228305675378976,18,140,1,7.0673e-05,2.8805e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00015361299999999998,25,0.14774627226549644,18,160,1,8.0442e-05,3.0370999999999998e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000151314,50,-24.425130707375736,18,132,1,6.559899999999999e-05,4.9463000000000004e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00015118100000000002,50,8.806886112320267,18,136,1,6.7809e-05,4.8104e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000209228,25,0.7387233272287796,23,246,1,9.8461e-05,3.8246e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000247584,50,2.4534309893228023,23,260,1,0.00011070100000000001,7.1055e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000244333,50,-8.019167100779967,23,276,1,0.00010198,7.628399999999999e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.0002363,50,-5.5236965140236,23,264,1,9.7156e-05,6.8542e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00019513900000000002,50,-40.019981479083626,23,266,1,8.1982e-05,5.9366999999999996e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000239261,50,4.656218983331546,23,310,1,0.000104536,7.1493e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000229372,50,10.080248125565227,23,248,1,9.1721e-05,7.2026e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00019579200000000005,25,-8.9740814999624,23,278,1,9.2545e-05,3.9325999999999996e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000233352,50,3.36594894816899,23,238,1,9.698600000000001e-05,7.462899999999999e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000191477,50,-5.983192844957718,23,260,1,7.695899999999999e-05,6.3717e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00032282599999999996,50,5.833066279807318,29,493,1,0.000143286,9.5457e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000362421,50,-7.483285043138563,29,493,1,0.0001664,9.9964e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000290141,50,13.116156064363587,29,501,1,0.000119902,8.8992e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00035807300000000004,50,-24.342780558602144,29,469,1,0.000158261,0.00010562,0.0,0
Eq QP,OSQP_polish,optimal,0.000341861,50,5.298510127401978,29,471,1,0.000138922,0.000108252,0.0,0
Eq QP,OSQP_polish,optimal,0.000331733,50,-5.518453111963001,29,479,1,0.000135571,0.00010670700000000001,0.0,0
Eq QP,OSQP_polish,optimal,0.00031107,25,5.5579700161598815,29,487,1,0.000162673,5.794e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00030366,25,-46.111340617569724,29,501,1,0.000144578,6.029600000000001e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000284681,25,11.178523865105904,29,463,1,0.00013205,5.5365e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000373308,25,5.965643861163152,29,495,1,0.000179667,7.213199999999999e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00055707,50,1.1533511563472534,39,1034,1,0.000232645,0.00017285,0.0,0
Eq QP,OSQP_polish,optimal,0.0005547109999999999,50,4.156197764022839,39,1034,1,0.000226762,0.000172906,0.0,0
Eq QP,OSQP_polish,optimal,0.000514799,50,17.340254823241658,39,1030,1,0.00021925099999999998,0.000155362,0.0,0
Eq QP,OSQP_polish,optimal,0.000546763,50,1.129987620473983,39,996,1,0.00022272400000000002,0.000165374,0.0,0
Eq QP,OSQP_polish,optimal,0.000554763,50,23.183453999003163,39,1050,1,0.00023140200000000002,0.000172273,0.0,0
Eq QP,OSQP_polish,optimal,0.00054838,50,24.516474950201484,39,990,1,0.000228585,0.00016919599999999998,0.0,0
Eq QP,OSQP_polish,optimal,0.0005534240000000001,50,10.265224491098786,39,1022,1,0.000226646,0.000179202,0.0,0
Eq QP,OSQP_polish,optimal,0.0005036120000000001,50,9.207632715765259,39,1082,1,0.00020528900000000002,0.000155975,0.0,0
Eq QP,OSQP_polish,optimal,0.000505728,50,17.190170522901074,39,1060,1,0.000208672,0.000163607,0.0,0
Eq QP,OSQP_polish,optimal,0.000556506,50,15.752368481576276,39,1056,1,0.00023309,0.000173625,0.0,0
Eq QP,OSQP_polish,optimal,0.001320247,50,27.066381366004528,53,2261,1,0.0005570330000000001,0.00041413699999999997,0.0,0
Eq QP,OSQP_polish,optimal,0.000957782,50,89.0318973927267,53,2201,1,0.00040708300000000003,0.000290597,0.0,0
Eq QP,OSQP_polish,optimal,0.0009500839999999999,50,44.156437567242776,53,2253,1,0.00039950699999999995,0.000296095,0.0,0
Eq QP,OSQP_polish,optimal,0.00133227,50,43.18994004518626,53,2239,1,0.000563028,0.000422235,0.0,0
Eq QP,OSQP_polish,optimal,0.0013122020000000002,50,24.897255884454502,53,2119,1,0.0005483759999999999,0.00040300199999999996,0.0,0
Eq QP,OSQP_polish,optimal,0.0009365910000000001,50,23.81917851974341,53,2145,1,0.00039232300000000003,0.00029168,0.0,0
Eq QP,OSQP_polish,optimal,0.0009584439999999999,50,23.565134865042964,53,2171,1,0.000403534,0.000301659,0.0,0
Eq QP,OSQP_polish,optimal,0.001304992,50,14.9899858914461,53,2123,1,0.000538788,0.00041605900000000004,0.0,0
Eq QP,OSQP_polish,optimal,0.000955173,50,62.064180421045045,53,2159,1,0.000393981,0.000308005,0.0,0
Eq QP,OSQP_polish,optimal,0.000971579,50,64.89260391950579,53,2183,1,0.000403241,0.000305297,0.0,0
Eq QP,OSQP_polish,optimal,0.001929325,50,37.3305906691007,73,4685,1,0.000848353,0.00056142,0.0,0
Eq QP,OSQP_polish,optimal,0.001958468,50,83.41193406759291,73,4785,1,0.000880328,0.000557122,0.0,0
Eq QP,OSQP_polish,optimal,0.0019589570000000003,50,120.26139520904282,73,4689,1,0.000860808,0.000558289,0.0,0
Eq QP,OSQP_polish,optimal,0.0019316330000000003,50,80.82749378169203,73,4743,1,0.000850182,0.000553038,0.0,0
Eq QP,OSQP_polish,optimal,0.001922005,50,128.27205926613027,73,4757,1,0.000844665,0.000561869,0.0,0
Eq QP,OSQP_polish,optimal,0.001941027,50,68.00261627968456,73,4785,1,0.0008569589999999999,0.000560795,0.0,0
Eq QP,OSQP_polish,optimal,0.001628458,25,132.14332817951606,73,4839,1,0.000846485,0.000270464,0.0,0
Eq QP,OSQP_polish,optimal,0.001858782,50,140.7222802744885,73,4807,1,0.000822418,0.000531927,0.0,0
Eq QP,OSQP_polish,optimal,0.0019053870000000001,50,76.82390475104164,73,4771,1,0.0008382489999999999,0.00053918,0.0,0
Eq QP,OSQP_polish,optimal,0.001935822,50,79.11949976155171,73,4751,1,0.0008502469999999999,0.000568016,0.0,0
Eq QP,OSQP_polish,optimal,0.004121044,50,228.26045652907683,103,10450,1,0.001915596,0.001067751,0.0,0
Eq QP,OSQP_polish,optimal,0.004073772999999999,50,141.27656799094981,103,10390,1,0.001921322,0.001060384,0.0,0
Eq QP,OSQP_polish,optimal,0.004096507,50,151.09380142843114,103,10356,1,0.0019300510000000001,0.001062408,0.0,0
Eq QP,OSQP_polish,optimal,0.005154288999999999,50,131.38184845603269,103,10322,1,0.0026957440000000004,0.001394719,0.0,0
Eq QP,OSQP_polish,optimal,0.0041082720000000005,50,222.19560986070354,103,10382,1,0.0019310529999999998,0.001051793,0.0,0
Eq QP,OSQP_polish,optimal,0.0040944829999999995,50,58.95274863393745,103,10404,1,0.001960973,0.001045298,0.0,0
Eq QP,OSQP_polish,optimal,0.0040858859999999995,50,218.80167068348047,103,10468,1,0.0019525629999999998,0.001052075,0.0,0
Eq QP,OSQP_polish,optimal,0.004964287,50,230.5809080536884,103,10408,1,0.002724535,0.001207326,0.0,0
Eq QP,OSQP_polish,optimal,0.004920078,50,254.20329487598812,103,10314,1,0.002719075,0.001156825,0.0,0
Eq QP,OSQP_polish,optimal,0.004089146,50,175.33775539705834,103,10388,1,0.00193218,0.001046021,0.0,0
Eq QP,OSQP_polish,optimal,0.007605994,50,353.08786124616586,146,22162,1,0.003637942,0.002069437,0.0,0
Eq QP,OSQP_polish,optimal,0.007520985999999999,50,394.37307403587874,146,22148,1,0.003604202,0.0020085520000000003,0.0,0
Eq QP,OSQP_polish,optimal,0.007609691999999999,50,279.34851259678396,146,22206,1,0.00364158,0.0020281410000000002,0.0,0
Eq QP,OSQP_polish,optimal,0.007918017999999999,50,209.35986492936615,146,22164,1,0.0037382509999999997,0.002162113,0.0,0
Eq QP,OSQP_polish,optimal,0.007948013,50,239.22390088094159,146,22194,1,0.0037732490000000002,0.00214079,0.0,0
Eq QP,OSQP_polish,optimal,0.007999247999999999,50,339.2063419450035,146,22122,1,0.0038007740000000003,0.002144311,0.0,0
Eq QP,OSQP_polish,optimal,0.008013250999999999,50,396.85023423290414,146,22228,1,0.003853627,0.00215018,0.0,0
Eq QP,OSQP_polish,optimal,0.009767033,50,290.11529801528917,146,22182,1,0.004888084,0.002777553,0.0,0
Eq QP,OSQP_polish,optimal,0.009626832,50,534.726140924451,146,22106,1,0.004882226,0.002697337,0.0,0
Eq QP,OSQP_polish,optimal,0.009460194,50,329.39071272762817,146,22094,1,0.004882218,0.002705593,0.0,0
Eq QP,OSQP_polish,optimal,0.0168393,50,627.8072445663007,211,47502,1,0.008229503,0.004133688,0.0,0
Eq QP,OSQP_polish,optimal,0.017205062,50,1019.0548552310803,211,47528,1,0.00820751,0.0041960109999999995,0.0,0
Eq QP,OSQP_polish,optimal,0.017390924,50,915.9174207115863,211,47460,1,0.008530886,0.004242854,0.0,0
Eq QP,OSQP_polish,optimal,0.017174316999999998,50,873.0929305741322,211,47456,1,0.008277924,0.004227403,0.0,0
Eq QP,OSQP_polish,optimal,0.017192423000000002,50,777.0661209462709,211,47480,1,0.008539026,0.004130297,0.0,0
Eq QP,OSQP_polish,optimal,0.016713368,50,1146.0849027520226,211,47510,1,0.008124319,0.004121294,0.0,0
Eq QP,OSQP_polish,optimal,0.014560805,50,731.0432515846933,211,47466,1,0.007140644,0.003586142,0.0,0
Eq QP,OSQP_polish,optimal,0.016980804000000002,50,648.1550497583343,211,47490,1,0.008248325,0.004134185,0.0,0
Eq QP,OSQP_polish,optimal,0.017027219,50,679.5709184139397,211,47534,1,0.008259777,0.004193001,0.0,0
Eq QP,OSQP_polish,optimal,0.014871603999999998,50,671.7969183364763,211,47474,1,0.0073696809999999995,0.003541313,0.0,0
Eq QP,OSQP_polish,optimal,0.040452644,50,1665.6902339760543,304,99263,1,0.019978855,0.008452328,0.0,0
Eq QP,OSQP_polish,optimal,0.034961345,50,1626.032507554246,304,99231,1,0.017249755,0.007303159,0.0,0
Eq QP,OSQP_polish,optimal,0.040022291,50,1924.0047617551322,304,99275,1,0.019761457,0.008613057,0.0,0
Eq QP,OSQP_polish,optimal,0.040284578,50,1966.4768169087736,304,99217,1,0.019765131000000002,0.008572892,0.0,0
Eq QP,OSQP_polish,optimal,0.040124637000000005,50,1518.4251933126914,304,99293,1,0.019827936,0.008391792,0.0,0
Eq QP,OSQP_polish,optimal,0.040081167,50,1630.1543350775887,304,99241,1,0.019762175,0.008410824,0.0,0
Eq QP,OSQP_polish,optimal,0.040631118,50,2383.2588726572044,304,99247,1,0.020146618,0.008440922,0.0,0
Eq QP,OSQP_polish,optimal,0.041413927999999996,50,1313.508348450666,304,99251,1,0.02037522,0.00846315,0.0,0
Eq QP,OSQP_polish,optimal,0.048674160999999994,50,2266.18042806309,304,99267,1,0.020157324,0.008605188,0.0,0
Eq QP,OSQP_polish,optimal,0.034074319,50,1662.145350999897,304,99261,1,0.016923119,0.007189018,0.0,0
Eq QP,OSQP_polish,optimal,0.085497626,50,3565.828837086547,442,210016,1,0.042490491,0.01517465,0.0,0
Eq QP,OSQP_polish,optimal,0.100245104,50,3041.176738827848,442,210006,1,0.050327654000000006,0.01753993,0.0,0
Eq QP,OSQP_polish,optimal,0.100764446,50,3349.367054414731,442,210004,1,0.050310756,0.017846313,0.0,0
Eq QP,OSQP_polish,optimal,0.10115504,50,3570.827641869409,442,210012,1,0.05065098,0.017961956,0.0,0
Eq QP,OSQP_polish,optimal,0.10135585300000001,50,3248.3088569711963,442,210004,1,0.050779429,0.017906331,0.0,0
Eq QP,OSQP_polish,optimal,0.101036809,50,3866.2652195028263,442,210012,1,0.050168154000000006,0.017935229,0.0,0
Eq QP,OSQP_polish,optimal,0.083778782,50,3127.0734400775245,442,210004,1,0.041202786,0.014894383999999998,0.0,0
Eq QP,OSQP_polish,optimal,0.098598147,50,3834.968684481797,442,210008,1,0.051084119000000004,0.017668507,0.0,0
Eq QP,OSQP_polish,optimal,0.100649216,50,3430.6394515429747,442,210010,1,0.050099997,0.017897528,0.0,0
Eq QP,OSQP_polish,optimal,0.09820777900000001,50,3208.436549504496,442,210000,1,0.049216373,0.017675899,0.0,0
Eq QP,OSQP_polish,optimal,0.336688836,50,6411.955171108731,644,445841,1,0.193388687,0.052846175,0.0,0
Eq QP,OSQP_polish,optimal,0.375690605,50,7801.860674688597,644,445841,1,0.23385968399999998,0.044480819000000005,0.0,0
Eq QP,OSQP_polish,optimal,0.6836651389999999,50,7338.988661662497,644,445839,1,0.533154339,0.048748587,0.0,0
Eq QP,OSQP_polish,optimal,0.430579707,50,6762.0332208818445,644,445841,1,0.282783138,0.039757812999999996,0.0,0
Eq QP,OSQP_polish,optimal,0.364234674,50,6917.215087300552,644,445841,1,0.21082263899999998,0.045025181,0.0,0
Eq QP,OSQP_polish,optimal,0.34376997200000003,50,8289.651245404513,644,445839,1,0.191174133,0.044305257,0.0,0
Eq QP,OSQP_polish,optimal,0.322574693,50,7127.585278801609,644,445841,1,0.168095517,0.044286352,0.0,0
Eq QP,OSQP_polish,optimal,0.285705108,50,6613.499446978788,644,445841,1,0.134286839,0.044351485,0.0,0
Eq QP,OSQP_polish,optimal,0.292864416,50,9016.470834550746,644,445837,1,0.14092439199999998,0.044217707,0.0,0
Eq QP,OSQP_polish,optimal,0.43619448,50,7344.5928935224965,644,445841,1,0.290031143,0.038422187000000003,0.0,0
Eq QP,OSQP_polish,optimal,1.491157801,50,17491.15572623723,940,949870,1,1.051177264,0.110917129,0.0,0
Eq QP,OSQP_polish,optimal,1.31634696,50,16853.08031760147,940,949870,1,1.000094072,0.075065437,0.0,0
Eq QP,OSQP_polish,optimal,0.786512806,50,17104.79722602217,940,949870,1,0.47582320899999997,0.074420561,0.0,0
Eq QP,OSQP_polish,optimal,1.31533624,50,21846.151686905527,940,949870,1,0.8901320779999999,0.104143794,0.0,0
Eq QP,OSQP_polish,optimal,1.133650457,50,15774.376661935237,940,949870,1,0.814891763,0.076237792,0.0,0
Eq QP,OSQP_polish,optimal,0.957269595,50,19112.66128379225,940,949870,1,0.522042288,0.109955514,0.0,0
Eq QP,OSQP_polish,optimal,0.9199822259999999,50,14504.248084074068,940,949870,1,0.559319473,0.103893073,0.0,0
Eq QP,OSQP_polish,optimal,1.2720423960000002,50,18505.853552456534,940,949870,1,0.908252649,0.112135765,0.0,0
Eq QP,OSQP_polish,optimal,0.8944181720000001,50,17174.095790027943,940,949870,1,0.532129025,0.105465307,0.0,0
Eq QP,OSQP_polish,optimal,1.045803103,50,18568.930925434957,940,949870,1,0.631591339,0.104423608,0.0,0
Eq QP,OSQP_polish,optimal,2.9518065270000005,50,36614.983242775736,1373,2026410,1,1.597610415,0.240039654,0.0,0
Eq QP,OSQP_polish,optimal,3.073995289,50,40212.747470073424,1373,2026410,1,1.801979745,0.218411964,0.0,0
Eq QP,OSQP_polish,optimal,2.772252054,50,32922.075226992114,1373,2026410,1,1.4090579419999998,0.237312525,0.0,0
Eq QP,OSQP_polish,optimal,2.879480168,50,34304.05400610668,1373,2026410,1,1.6271712930000002,0.22277280800000002,0.0,0
Eq QP,OSQP_polish,optimal,2.748087175,50,42325.18551397424,1373,2026410,1,1.5018046040000002,0.225711443,0.0,0
Eq QP,OSQP_polish,optimal,2.785275571,50,33739.43047046417,1373,2026410,1,1.483908737,0.22506965,0.0,0
Eq QP,OSQP_polish,optimal,3.5136268690000003,50,35350.81854035352,1373,2026410,1,2.1457311409999997,0.25628307,0.0,0
Eq QP,OSQP_polish,optimal,2.800487112,50,33981.969406246164,1373,2026410,1,1.4898530559999998,0.228178226,0.0,0
Eq QP,OSQP_polish,optimal,3.0432125240000003,50,32976.16364288647,1373,2026410,1,1.5438203430000002,0.267968718,0.0,0
Eq QP,OSQP_polish,optimal,2.921713645,50,35531.12025170688,1373,2026410,1,1.608387694,0.231625136,0.0,0
Eq QP,OSQP_polish,optimal,7.998085328999999,50,68527.42503285834,2009,4338636,1,4.082576618,0.46151252,0.0,0
Eq QP,OSQP_polish,optimal,8.135122159,50,73434.502136789,2009,4338636,1,4.208438975,0.471993796,0.0,0
Eq QP,OSQP_polish,optimal,7.623005387999999,50,78472.48052299088,2009,4338636,1,3.755627275,0.461734226,0.0,0
Eq QP,OSQP_polish,optimal,8.528124096,50,75575.51670280378,2009,4338636,1,4.634889386,0.4709808,0.0,0
Eq QP,OSQP_polish,optimal,8.578355796,50,68389.89735511743,2009,4338636,1,4.58732169,0.5160293189999999,0.0,0
Eq QP,OSQP_polish,optimal,7.859082944999999,50,72592.04237413597,2009,4338636,1,3.95136124,0.468917518,0.0,0
Eq QP,OSQP_polish,optimal,8.204076042999999,50,72482.80367328202,2009,4338636,1,4.142171488,0.573304031,0.0,0
Eq QP,OSQP_polish,optimal,8.197188127,50,70494.93382356974,2009,4338636,1,4.217698185,0.485317295,0.0,0
Eq QP,OSQP_polish,optimal,8.592530794,50,78115.75461424941,2009,4338636,1,4.577908222,0.512478119,0.0,0
Eq QP,OSQP_polish,optimal,8.710434698,50,79907.57943793508,2009,4338636,1,4.716258938999999,0.512743317,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.000104088,50,-106.24857077075725,10,35,1,5.8871e-05,2.9024e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00012031299999999998,50,-58.206669348072445,10,43,1,5.0452e-05,2.8744e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.8347e-05,50,-21.901897660219337,10,37,1,5.0194e-05,2.9785e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.076499999999999e-05,50,-9.656449917457783,10,35,1,3.7309e-05,2.549e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.7644e-05,50,-164.32963115864084,10,39,1,4.6064e-05,2.5952e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.8398e-05,50,-164.62870822159678,10,35,1,3.7201e-05,2.5411e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.881899999999999e-05,50,-102.27011212231173,10,39,1,4.2785e-05,2.6506e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.2235e-05,50,-13.843978054169359,10,33,1,3.2777e-05,2.6232e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.2066e-05,50,-137.10561859956775,10,29,1,3.2026e-05,2.5833e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.770300000000001e-05,50,-20.424715043787828,10,37,1,4.6066e-05,2.5986e-05,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.004121044,50,228.26045652907683,103,10450,1,0.001915596,0.001067751,0.0,0
Eq QP,OSQP_polish,optimal,0.004073772999999999,50,141.2765679909498,103,10390,1,0.001921322,0.001060384,0.0,0
Eq QP,OSQP_polish,optimal,0.004096507,50,151.09380142843114,103,10356,1,0.001930051,0.001062408,0.0,0
Eq QP,OSQP_polish,optimal,0.005154288999999999,50,131.38184845603269,103,10322,1,0.002695744,0.001394719,0.0,0
Eq QP,OSQP_polish,optimal,0.004108272,50,222.19560986070354,103,10382,1,0.001931053,0.001051793,0.0,0
Eq QP,OSQP_polish,optimal,0.004094483,50,58.952748633937446,103,10404,1,0.001960973,0.001045298,0.0,0
Eq QP,OSQP_polish,optimal,0.004085886,50,218.80167068348052,103,10468,1,0.001952563,0.001052075,0.0,0
Eq QP,OSQP_polish,optimal,0.0049642869999999995,50,230.5809080536884,103,10408,1,0.002724535,0.001207326,0.0,0
Eq QP,OSQP_polish,optimal,0.004920078,50,254.20329487598815,103,10314,1,0.002719075,0.001156825,0.0,0
Eq QP,OSQP_polish,optimal,0.004089146,50,175.33775539705834,103,10388,1,0.00193218,0.001046021,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,9.180700000000001e-05,50,-61.89896611804026,11,51,1,4.3906e-05,2.8324e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000117162,50,-86.94731466171382,11,45,1,6.8947e-05,2.8979e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.499600000000001e-05,50,-38.79269375423314,11,41,1,3.7291e-05,2.8079e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000101218,50,-55.96000385075965,11,43,1,4.7203e-05,3.1291e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.5659e-05,25,2.051820427700526,11,51,1,3.6878e-05,1.7625e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000107037,50,-21.78791944047167,11,39,1,4.931e-05,3.2145e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.7899e-05,50,-87.64786813175972,11,45,1,4.299e-05,3.2817e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000123846,50,-145.285890749821,11,43,1,5.722e-05,3.8281e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.7905e-05,50,-26.455419971974123,11,35,1,3.9628e-05,3.0633e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00011406900000000001,50,-16.9756874824698,11,43,1,6.3513e-05,3.0974e-05,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.00010034699999999999,50,-58.88806586983046,12,58,1,4.2688e-05,3.2058e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.066300000000001e-05,50,-70.60403227283429,12,44,1,3.4166e-05,3.0011e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.2317e-05,50,-16.584037850349098,12,48,1,4.1467e-05,3.0949e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.676499999999999e-05,50,-25.47812088976003,12,52,1,4.3555e-05,3.2026e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000111631,50,-32.52968407549773,12,56,1,5.6158e-05,3.1355e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.6564e-05,50,-13.650502112655715,12,48,1,4.3011e-05,3.1667e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.4822e-05,25,-17.260520940337173,12,44,1,3.875e-05,1.762e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00013138199999999998,50,-30.131607676063016,12,52,1,5.4565e-05,4.2426e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.6246e-05,25,-21.740787409091343,12,52,1,3.8556e-05,1.6204e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.901900000000001e-05,50,-25.968020757965043,12,48,1,3.3541e-05,2.8041e-05,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,9.9243e-05,50,-222.13420174724607,13,64,1,4.0898e-05,3.453e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00010611099999999999,25,-8.447643295999013,13,66,1,6.2208e-05,2.0159e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.7589e-05,25,-19.83077408607835,13,74,1,4.6222e-05,2.028e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.8069e-05,25,-4.5881015526818345,13,60,1,4.8758e-05,1.9125e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000103338,50,-37.543391940340534,13,54,1,4.4729e-05,3.3946e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00010455100000000001,50,-20.044078771225667,13,60,1,4.8306e-05,3.3145e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00010314,50,-35.52522615274056,13,62,1,4.0179e-05,3.4561e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000105281,50,-2.5116488935264236,13,64,1,4.6898e-05,3.4283e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000104715,50,-148.3971937384902,13,56,1,4.8426e-05,3.2628e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.9816e-05,25,-9.59457143464482,13,62,1,3.9721e-05,1.9287e-05,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,2.9518065270000005,50,36614.98324277574,1373,2026410,1,1.5976104150000001,0.240039654,0.0,0
Eq QP,OSQP_polish,optimal,3.073995289,50,40212.747470073424,1373,2026410,1,1.8019797450000001,0.218411964,0.0,0
Eq QP,OSQP_polish,optimal,2.772252054,50,32922.07522699211,1373,2026410,1,1.409057942,0.237312525,0.0,0
Eq QP,OSQP_polish,optimal,2.8794801679999997,50,34304.05400610668,1373,2026410,1,1.627171293,0.222772808,0.0,0
Eq QP,OSQP_polish,optimal,2.748087175,50,42325.18551397424,1373,2026410,1,1.5018046040000002,0.225711443,0.0,0
Eq QP,OSQP_polish,optimal,2.7852755709999997,50,33739.43047046417,1373,2026410,1,1.483908737,0.22506965,0.0,0
Eq QP,OSQP_polish,optimal,3.5136268690000003,50,35350.81854035352,1373,2026410,1,2.145731141,0.25628307,0.0,0
Eq QP,OSQP_polish,optimal,2.800487112,50,33981.96940624616,1373,2026410,1,1.489853056,0.228178226,0.0,0
Eq QP,OSQP_polish,optimal,3.0432125240000003,50,32976.16364288647,1373,2026410,1,1.5438203430000002,0.267968718,0.0,0
Eq QP,OSQP_polish,optimal,2.921713645,50,35531.12025170688,1373,2026410,1,1.6083876940000001,0.231625136,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.0076059940000000005,50,353.0878612461658,146,22162,1,0.003637942,0.002069437,0.0,0
Eq QP,OSQP_polish,optimal,0.0075209859999999995,50,394.37307403587874,146,22148,1,0.003604202,0.002008552,0.0,0
Eq QP,OSQP_polish,optimal,0.0076096919999999995,50,279.34851259678396,146,22206,1,0.00364158,0.002028141,0.0,0
Eq QP,OSQP_polish,optimal,0.007918017999999999,50,209.35986492936618,146,22164,1,0.003738251,0.002162113,0.0,0
Eq QP,OSQP_polish,optimal,0.007948013,50,239.22390088094156,146,22194,1,0.003773249,0.00214079,0.0,0
Eq QP,OSQP_polish,optimal,0.007999247999999999,50,339.2063419450035,146,22122,1,0.003800774,0.002144311,0.0,0
Eq QP,OSQP_polish,optimal,0.008013250999999999,50,396.8502342329041,146,22228,1,0.003853627,0.00215018,0.0,0
Eq QP,OSQP_polish,optimal,0.009767033,50,290.11529801528917,146,22182,1,0.004888084,0.002777553,0.0,0
Eq QP,OSQP_polish,optimal,0.009626832,50,534.726140924451,146,22106,1,0.004882226,0.002697337,0.0,0
Eq QP,OSQP_polish,optimal,0.009460194,50,329.39071272762817,146,22094,1,0.004882218,0.002705593,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.000113099,25,-63.505706141569746,15,90,1,5.7976e-05,2.4207e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000122285,25,-4.983428982034818,15,100,1,5.5097e-05,2.6263e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000197299,50,-11.960328344875608,15,84,1,9.8859e-05,4.1318e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00014634,25,0.9418700025328929,15,96,1,6.6685e-05,2.3362e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000135001,50,-28.28227738445522,15,90,1,5.9137e-05,3.8993e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00011706600000000001,25,-0.8870640640129852,15,86,1,5.9044e-05,2.3715e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000142277,50,-4.399228998704287,15,94,1,5.9311e-05,3.8871e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000142267,50,-23.36849698850807,15,88,1,6.4886e-05,4.1316e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000185408,50,-146.16930971936102,15,84,1,8.7354e-05,5.2569e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00015013800000000002,50,-130.43503721676254,15,90,1,6.9016e-05,4.5273e-05,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.000178599,50,1.593360945879377,18,150,1,8.3314e-05,5.3587e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000158466,50,-1.876847749311917,18,132,1,6.9155e-05,5.07e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00016502700000000002,50,-163.38904891434166,18,152,1,7.3083e-05,5.0263e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000155138,50,-28.52860325567758,18,142,1,6.7716e-05,4.8838e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000171184,50,-24.202514736933875,18,148,1,6.9747e-05,5.7193e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000139903,25,7.287283557213841,18,150,1,7.1782e-05,2.8439e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000141504,25,-2.6228305675378976,18,140,1,7.0673e-05,2.8805e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00015361299999999998,25,0.14774627226549644,18,160,1,8.0442e-05,3.0371e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000151314,50,-24.425130707375736,18,132,1,6.5599e-05,4.9463e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00015118100000000002,50,8.806886112320267,18,136,1,6.7809e-05,4.8104e-05,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,7.998085329,50,68527.42503285834,2009,4338636,1,4.082576618,0.46151252,0.0,0
Eq QP,OSQP_polish,optimal,8.135122159,50,73434.502136789,2009,4338636,1,4.208438975,0.471993796,0.0,0
Eq QP,OSQP_polish,optimal,7.623005388,50,78472.48052299088,2009,4338636,1,3.755627275,0.461734226,0.0,0
Eq QP,OSQP_polish,optimal,8.528124096,50,75575.51670280378,2009,4338636,1,4.634889386,0.4709808,0.0,0
Eq QP,OSQP_polish,optimal,8.578355796,50,68389.89735511743,2009,4338636,1,4.58732169,0.516029319,0.0,0
Eq QP,OSQP_polish,optimal,7.859082944999999,50,72592.04237413596,2009,4338636,1,3.9513612399999998,0.468917518,0.0,0
Eq QP,OSQP_polish,optimal,8.204076043,50,72482.80367328202,2009,4338636,1,4.142171488,0.573304031,0.0,0
Eq QP,OSQP_polish,optimal,8.197188127,50,70494.93382356974,2009,4338636,1,4.217698185,0.485317295,0.0,0
Eq QP,OSQP_polish,optimal,8.592530794,50,78115.75461424941,2009,4338636,1,4.577908222,0.512478119,0.0,0
Eq QP,OSQP_polish,optimal,8.710434698,50,79907.57943793508,2009,4338636,1,4.716258939,0.512743317,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.0168393,50,627.8072445663007,211,47502,1,0.008229503,0.004133688,0.0,0
Eq QP,OSQP_polish,optimal,0.017205062,50,1019.0548552310803,211,47528,1,0.00820751,0.004196011,0.0,0
Eq QP,OSQP_polish,optimal,0.017390924,50,915.9174207115865,211,47460,1,0.008530886,0.004242854,0.0,0
Eq QP,OSQP_polish,optimal,0.017174317,50,873.0929305741322,211,47456,1,0.008277924,0.004227403,0.0,0
Eq QP,OSQP_polish,optimal,0.017192423,50,777.0661209462709,211,47480,1,0.008539026,0.004130297,0.0,0
Eq QP,OSQP_polish,optimal,0.016713368,50,1146.0849027520223,211,47510,1,0.008124319,0.004121294,0.0,0
Eq QP,OSQP_polish,optimal,0.014560805,50,731.0432515846932,211,47466,1,0.007140644,0.003586142,0.0,0
Eq QP,OSQP_polish,optimal,0.016980804000000002,50,648.1550497583343,211,47490,1,0.008248325,0.004134185,0.0,0
Eq QP,OSQP_polish,optimal,0.017027219,50,679.5709184139398,211,47534,1,0.008259777,0.004193001,0.0,0
Eq QP,OSQP_polish,optimal,0.014871604,50,671.7969183364764,211,47474,1,0.007369681,0.003541313,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.00020922800000000002,25,0.7387233272287796,23,246,1,9.8461e-05,3.8246e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00024758399999999997,50,2.4534309893228023,23,260,1,0.000110701,7.1055e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000244333,50,-8.019167100779967,23,276,1,0.00010198,7.6284e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.0002363,50,-5.5236965140236,23,264,1,9.7156e-05,6.8542e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000195139,50,-40.019981479083626,23,266,1,8.1982e-05,5.9367e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000239261,50,4.656218983331546,23,310,1,0.000104536,7.1493e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00022937199999999999,50,10.080248125565229,23,248,1,9.1721e-05,7.2026e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00019579200000000003,25,-8.9740814999624,23,278,1,9.2545e-05,3.9326e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000233352,50,3.36594894816899,23,238,1,9.6986e-05,7.4629e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000191477,50,-5.983192844957717,23,260,1,7.6959e-05,6.3717e-05,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.000322826,50,5.833066279807319,29,493,1,0.000143286,9.5457e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00036242100000000003,50,-7.483285043138564,29,493,1,0.0001664,9.9964e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000290141,50,13.116156064363585,29,501,1,0.000119902,8.8992e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000358073,50,-24.34278055860214,29,469,1,0.000158261,0.00010562,0.0,0
Eq QP,OSQP_polish,optimal,0.000341861,50,5.298510127401979,29,471,1,0.000138922,0.000108252,0.0,0
Eq QP,OSQP_polish,optimal,0.00033173299999999996,50,-5.518453111963,29,479,1,0.000135571,0.000106707,0.0,0
Eq QP,OSQP_polish,optimal,0.00031107,25,5.5579700161598815,29,487,1,0.000162673,5.794e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00030366,25,-46.11134061756973,29,501,1,0.000144578,6.0296e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000284681,25,11.178523865105902,29,463,1,0.00013205,5.5365e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00037330800000000004,25,5.965643861163153,29,495,1,0.000179667,7.2132e-05,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.040452643999999996,50,1665.6902339760543,304,99263,1,0.019978855,0.008452328,0.0,0
Eq QP,OSQP_polish,optimal,0.034961345,50,1626.032507554246,304,99231,1,0.017249755,0.007303159,0.0,0
Eq QP,OSQP_polish,optimal,0.040022291,50,1924.0047617551322,304,99275,1,0.019761457,0.008613057,0.0,0
Eq QP,OSQP_polish,optimal,0.040284577999999995,50,1966.4768169087736,304,99217,1,0.019765131,0.008572892,0.0,0
Eq QP,OSQP_polish,optimal,0.040124637,50,1518.4251933126911,304,99293,1,0.019827936,0.008391792,0.0,0
Eq QP,OSQP_polish,optimal,0.040081167,50,1630.1543350775887,304,99241,1,0.019762175,0.008410824,0.0,0
Eq QP,OSQP_polish,optimal,0.040631118,50,2383.2588726572044,304,99247,1,0.020146618,0.008440922,0.0,0
Eq QP,OSQP_polish,optimal,0.041413928,50,1313.508348450666,304,99251,1,0.02037522,0.00846315,0.0,0
Eq QP,OSQP_polish,optimal,0.048674161,50,2266.18042806309,304,99267,1,0.020157324,0.008605188,0.0,0
Eq QP,OSQP_polish,optimal,0.034074319,50,1662.145350999897,304,99261,1,0.016923119,0.007189018,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.00055707,50,1.1533511563472534,39,1034,1,0.000232645,0.00017285,0.0,0
Eq QP,OSQP_polish,optimal,0.000554711,50,4.156197764022839,39,1034,1,0.000226762,0.000172906,0.0,0
Eq QP,OSQP_polish,optimal,0.000514799,50,17.340254823241658,39,1030,1,0.000219251,0.000155362,0.0,0
Eq QP,OSQP_polish,optimal,0.000546763,50,1.129987620473983,39,996,1,0.000222724,0.000165374,0.0,0
Eq QP,OSQP_polish,optimal,0.000554763,50,23.183453999003163,39,1050,1,0.000231402,0.000172273,0.0,0
Eq QP,OSQP_polish,optimal,0.00054838,50,24.51647495020148,39,990,1,0.000228585,0.000169196,0.0,0
Eq QP,OSQP_polish,optimal,0.0005534240000000001,50,10.265224491098786,39,1022,1,0.000226646,0.000179202,0.0,0
Eq QP,OSQP_polish,optimal,0.0005036120000000001,50,9.20763271576526,39,1082,1,0.000205289,0.000155975,0.0,0
Eq QP,OSQP_polish,optimal,0.000505728,50,17.190170522901077,39,1060,1,0.000208672,0.000163607,0.0,0
Eq QP,OSQP_polish,optimal,0.000556506,50,15.752368481576275,39,1056,1,0.00023309,0.000173625,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.085497626,50,3565.8288370865475,442,210016,1,0.042490491,0.01517465,0.0,0
Eq QP,OSQP_polish,optimal,0.100245104,50,3041.176738827848,442,210006,1,0.050327654,0.01753993,0.0,0
Eq QP,OSQP_polish,optimal,0.10076444600000001,50,3349.3670544147312,442,210004,1,0.050310756,0.017846313,0.0,0
Eq QP,OSQP_polish,optimal,0.10115504,50,3570.8276418694086,442,210012,1,0.05065098,0.017961956,0.0,0
Eq QP,OSQP_polish,optimal,0.101355853,50,3248.308856971196,442,210004,1,0.050779429,0.017906331,0.0,0
Eq QP,OSQP_polish,optimal,0.101036809,50,3866.2652195028268,442,210012,1,0.050168154,0.017935229,0.0,0
Eq QP,OSQP_polish,optimal,0.083778782,50,3127.0734400775245,442,210004,1,0.041202786,0.014894384,0.0,0
Eq QP,OSQP_polish,optimal,0.098598147,50,3834.968684481797,442,210008,1,0.051084119,0.017668507,0.0,0
Eq QP,OSQP_polish,optimal,0.100649216,50,3430.6394515429747,442,210010,1,0.050099997,0.017897528,0.0,0
Eq QP,OSQP_polish,optimal,0.098207779,50,3208.436549504496,442,210000,1,0.049216373,0.017675899,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.0013202469999999999,50,27.06638136600453,53,2261,1,0.000557033,0.000414137,0.0,0
Eq QP,OSQP_polish,optimal,0.000957782,50,89.0318973927267,53,2201,1,0.000407083,0.000290597,0.0,0
Eq QP,OSQP_polish,optimal,0.000950084,50,44.156437567242776,53,2253,1,0.000399507,0.000296095,0.0,0
Eq QP,OSQP_polish,optimal,0.00133227,50,43.18994004518626,53,2239,1,0.000563028,0.000422235,0.0,0
Eq QP,OSQP_polish,optimal,0.0013122020000000002,50,24.897255884454502,53,2119,1,0.000548376,0.000403002,0.0,0
Eq QP,OSQP_polish,optimal,0.000936591,50,23.81917851974341,53,2145,1,0.000392323,0.00029168,0.0,0
Eq QP,OSQP_polish,optimal,0.000958444,50,23.56513486504296,53,2171,1,0.000403534,0.000301659,0.0,0
Eq QP,OSQP_polish,optimal,0.001304992,50,14.9899858914461,53,2123,1,0.000538788,0.000416059,0.0,0
Eq QP,OSQP_polish,optimal,0.0009551729999999999,50,62.06418042104505,53,2159,1,0.000393981,0.000308005,0.0,0
Eq QP,OSQP_polish,optimal,0.000971579,50,64.89260391950579,53,2183,1,0.000403241,0.000305297,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.336688836,50,6411.955171108731,644,445841,1,0.193388687,0.052846175,0.0,0
Eq QP,OSQP_polish,optimal,0.375690605,50,7801.860674688597,644,445841,1,0.233859684,0.044480819,0.0,0
Eq QP,OSQP_polish,optimal,0.6836651389999999,50,7338.988661662497,644,445839,1,0.533154339,0.048748587,0.0,0
Eq QP,OSQP_polish,optimal,0.43057970700000003,50,6762.0332208818445,644,445841,1,0.282783138,0.039757813,0.0,0
Eq QP,OSQP_polish,optimal,0.364234674,50,6917.215087300552,644,445841,1,0.210822639,0.045025181,0.0,0
Eq QP,OSQP_polish,optimal,0.34376997200000003,50,8289.651245404513,644,445839,1,0.191174133,0.044305257,0.0,0
Eq QP,OSQP_polish,optimal,0.32257469299999997,50,7127.585278801609,644,445841,1,0.168095517,0.044286352,0.0,0
Eq QP,OSQP_polish,optimal,0.285705108,50,6613.499446978788,644,445841,1,0.134286839,0.044351485,0.0,0
Eq QP,OSQP_polish,optimal,0.292864416,50,9016.470834550746,644,445837,1,0.140924392,0.044217707,0.0,0
Eq QP,OSQP_polish,optimal,0.43619448,50,7344.5928935224965,644,445841,1,0.290031143,0.038422187,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,0.001929325,50,37.3305906691007,73,4685,1,0.000848353,0.00056142,0.0,0
Eq QP,OSQP_polish,optimal,0.0019584679999999997,50,83.4119340675929,73,4785,1,0.000880328,0.000557122,0.0,0
Eq QP,OSQP_polish,optimal,0.001958957,50,120.26139520904282,73,4689,1,0.000860808,0.000558289,0.0,0
Eq QP,OSQP_polish,optimal,0.0019316330000000003,50,80.82749378169203,73,4743,1,0.000850182,0.000553038,0.0,0
Eq QP,OSQP_polish,optimal,0.001922005,50,128.27205926613027,73,4757,1,0.000844665,0.000561869,0.0,0
Eq QP,OSQP_polish,optimal,0.0019410270000000001,50,68.00261627968456,73,4785,1,0.000856959,0.000560795,0.0,0
Eq QP,OSQP_polish,optimal,0.001628458,25,132.14332817951606,73,4839,1,0.000846485,0.000270464,0.0,0
Eq QP,OSQP_polish,optimal,0.0018587819999999998,50,140.72228027448853,73,4807,1,0.000822418,0.000531927,0.0,0
Eq QP,OSQP_polish,optimal,0.001905387,50,76.82390475104164,73,4771,1,0.000838249,0.00053918,0.0,0
Eq QP,OSQP_polish,optimal,0.0019358219999999998,50,79.11949976155171,73,4751,1,0.000850247,0.000568016,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish,optimal,1.491157801,50,17491.155726237233,940,949870,1,1.0511772640000001,0.110917129,0.0,0
Eq QP,OSQP_polish,optimal,1.31634696,50,16853.08031760147,940,949870,1,1.000094072,0.075065437,0.0,0
Eq QP,OSQP_polish,optimal,0.786512806,50,17104.79722602217,940,949870,1,0.475823209,0.074420561,0.0,0
Eq QP,OSQP_polish,optimal,1.31533624,50,21846.151686905527,940,949870,1,0.890132078,0.104143794,0.0,0
Eq QP,OSQP_polish,optimal,1.1336504570000001,50,15774.376661935237,940,949870,1,0.814891763,0.076237792,0.0,0
Eq QP,OSQP_polish,optimal,0.957269595,50,19112.66128379225,940,949870,1,0.522042288,0.109955514,0.0,0
Eq QP,OSQP_polish,optimal,0.919982226,50,14504.248084074068,940,949870,1,0.559319473,0.103893073,0.0,0
Eq QP,OSQP_polish,optimal,1.2720423960000002,50,18505.853552456538,940,949870,1,0.908252649,0.112135765,0.0,0
Eq QP,OSQP_polish,optimal,0.8944181720000001,50,17174.095790027943,940,949870,1,0.532129025,0.105465307,0.0,0
Eq QP,OSQP_polish,optimal,1.045803103,50,18568.930925434954,940,949870,1,0.631591339,0.104423608,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.013174548999999999,50,310.93592144434706,10,7500,-1,0.004683601,0.005692277,0.0,0
Huber,OSQP_polish,optimal,0.015650209999999998,75,286.2275335146101,10,7500,-1,0.004394805,0.008544013,0.0,0
Huber,OSQP_polish,optimal,0.012850155,50,305.3008473657921,10,7500,-1,0.00448852,0.005672824,0.0,0
Huber,OSQP_polish,optimal,0.013242236999999999,50,293.5489845529481,10,7500,-1,0.004782408,0.005633976999999999,0.0,0
Huber,OSQP_polish,optimal,0.012855257,50,362.8682713093119,10,7500,-1,0.004441152,0.005671356999999999,0.0,0
Huber,OSQP_polish,optimal,0.013140194,50,302.6636349291732,10,7500,-1,0.004646176,0.005698414000000001,0.0,0
Huber,OSQP_polish,optimal,0.013209615,50,393.94826009458603,10,7500,-1,0.004726058,0.005703393,0.0,0
Huber,OSQP_polish,optimal,0.015952671999999998,75,311.18502946866494,10,7500,1,0.004598356,0.008514932,0.0,0
Huber,OSQP_polish,optimal,0.015988704,75,393.0794320174194,10,7500,1,0.0047378920000000005,0.008529567,0.0,0
Huber,OSQP_polish,optimal,0.016041537999999998,75,314.3069786595747,10,7500,1,0.0045956420000000005,0.008572017,0.0,0
Huber,OSQP_polish,optimal,0.01408836,50,394.09519808718454,11,8415,-1,0.004586579,0.006482153,0.0,0
Huber,OSQP_polish,optimal,0.014804423,50,349.1905822143634,11,8415,-1,0.004880395,0.006736859,0.0,0
Huber,OSQP_polish,optimal,0.014856898,50,414.38731597068465,11,8415,-1,0.004847371,0.006776884,0.0,0
Huber,OSQP_polish,optimal,0.01496988,50,392.10314011944877,11,8415,-1,0.004912438,0.006757978,0.0,0
Huber,OSQP_polish,optimal,0.014854532000000004,50,319.8115697439895,11,8415,-1,0.004863168,0.006773318,0.0,0
Huber,OSQP_polish,optimal,0.014746823,50,380.5626373709017,11,8415,-1,0.004846253,0.006740291,0.0,0
Huber,OSQP_polish,optimal,0.014019321,50,333.3572924542342,11,8415,-1,0.004578593,0.006389865,0.0,0
Huber,OSQP_polish,optimal,0.018120533,75,338.005844139483,11,8415,-1,0.004826581,0.010081366999999999,0.0,0
Huber,OSQP_polish,optimal,0.018341069,75,413.90916601087514,11,8415,1,0.004987391,0.01005877,0.0,0
Huber,OSQP_polish,optimal,0.017164311,75,336.2821640532044,11,8415,-1,0.0045509159999999995,0.009543535,0.0,0
Huber,OSQP_polish,optimal,0.020455736000000002,75,304.8462755590494,12,9360,-1,0.0055688759999999995,0.011084353,0.0,0
Huber,OSQP_polish,optimal,0.020322527,75,388.43083979495435,12,9360,1,0.005477826999999999,0.011051237,0.0,0
Huber,OSQP_polish,optimal,0.016618372,50,382.9052414750193,12,9360,-1,0.0055218030000000005,0.007387248000000001,0.0,0
Huber,OSQP_polish,optimal,0.020379893,75,454.09814285070223,12,9360,1,0.005493965,0.011162338,0.0,0
Huber,OSQP_polish,optimal,0.013940979,50,360.7136954017013,12,9360,-1,0.00456281,0.006244227,0.0,0
Huber,OSQP_polish,optimal,0.016616279999999997,50,388.8605512080557,12,9360,-1,0.005534300000000001,0.007389837,0.0,0
Huber,OSQP_polish,optimal,0.01667324,50,406.5523081926792,12,9360,-1,0.005525363,0.007399328,0.0,0
Huber,OSQP_polish,optimal,0.016572506,50,446.45797166491565,12,9360,-1,0.005542841,0.0073304519999999995,0.0,0
Huber,OSQP_polish,optimal,0.016818047,50,441.88182108602615,12,9360,-1,0.005589826,0.007441309,0.0,0
Huber,OSQP_polish,optimal,0.014192894,50,531.6029146123494,12,9360,-1,0.004719661,0.006276838000000001,0.0,0
Huber,OSQP_polish,optimal,0.022734652999999997,75,503.3646431003271,13,10335,-1,0.00620798,0.012285953999999998,0.0,0
Huber,OSQP_polish,optimal,0.018789814,50,425.0133142331052,13,10335,-1,0.006182671,0.008344565,0.0,0
Huber,OSQP_polish,optimal,0.019025286000000002,50,454.5136702636354,13,10335,-1,0.00631275,0.008332513,0.0,0
Huber,OSQP_polish,optimal,0.018971757,50,430.0818617122063,13,10335,-1,0.006284281,0.008356695,0.0,0
Huber,OSQP_polish,optimal,0.022806622000000002,75,432.1572027204448,13,10335,1,0.006247606,0.012374472,0.0,0
Huber,OSQP_polish,optimal,0.018989925,50,435.35665398247374,13,10335,-1,0.006341906,0.008306569,0.0,0
Huber,OSQP_polish,optimal,0.01873944,50,397.3917404470215,13,10335,-1,0.006175939,0.00827677,0.0,0
Huber,OSQP_polish,optimal,0.018850603,50,426.1973587862081,13,10335,-1,0.006253267,0.008319799000000001,0.0,0
Huber,OSQP_polish,optimal,0.019178188,50,353.9092696514276,13,10335,-1,0.007601245,0.007973885,0.0,0
Huber,OSQP_polish,optimal,0.022128136,75,377.35390825631515,13,10335,1,0.0075734209999999995,0.010895301000000001,0.0,0
Huber,OSQP_polish,optimal,0.020883792,50,527.3276141256231,14,11340,-1,0.006977625,0.009046002,0.0,0
Huber,OSQP_polish,optimal,0.02076346,50,424.86219007561067,14,11340,-1,0.006955612,0.009031661,0.0,0
Huber,OSQP_polish,optimal,0.025341363999999998,75,411.81381015505485,14,11340,-1,0.007097268,0.01352729,0.0,0
Huber,OSQP_polish,optimal,0.020741112,50,449.97222692937265,14,11340,-1,0.006928782,0.008982327,0.0,0
Huber,OSQP_polish,optimal,0.020958633,50,517.5293464911405,14,11340,-1,0.007066546999999999,0.009023165999999999,0.0,0
Huber,OSQP_polish,optimal,0.025361922999999998,75,520.6798442955736,14,11340,1,0.007040703000000001,0.013474635,0.0,0
Huber,OSQP_polish,optimal,0.020895503000000003,50,451.8481087223372,14,11340,-1,0.007074996,0.008957944,0.0,0
Huber,OSQP_polish,optimal,0.020394368,50,445.7707588525578,14,11340,-1,0.0069715459999999995,0.008883971,0.0,0
Huber,OSQP_polish,optimal,0.017432876,50,422.6209449640528,14,11340,-1,0.005799384,0.007600834,0.0,0
Huber,OSQP_polish,optimal,0.017395226,50,426.36250836041364,14,11340,-1,0.0057693480000000005,0.00758058,0.0,0
Huber,OSQP_polish,optimal,0.031133388999999997,75,524.0783827268505,16,13440,-1,0.008727061999999999,0.015994843999999998,0.0,0
Huber,OSQP_polish,optimal,0.025787985,50,521.3380218824634,16,13440,-1,0.008740498000000001,0.010738148000000001,0.0,0
Huber,OSQP_polish,optimal,0.031049536000000006,75,571.2607401636603,16,13440,-1,0.008759316999999999,0.016041128,0.0,0
Huber,OSQP_polish,optimal,0.025879715,50,512.6625390059949,16,13440,-1,0.008819636,0.010759373999999999,0.0,0
Huber,OSQP_polish,optimal,0.030814995,75,560.8504484490841,16,13440,1,0.008686699,0.015881683,0.0,0
Huber,OSQP_polish,optimal,0.031174825,75,576.0146811371466,16,13440,1,0.008719818,0.016009479,0.0,0
Huber,OSQP_polish,optimal,0.025863297,50,525.0574690513034,16,13440,-1,0.008729981,0.010764002,0.0,0
Huber,OSQP_polish,optimal,0.030769467999999998,75,585.6875855415292,16,13440,-1,0.008764046,0.015871463,0.0,0
Huber,OSQP_polish,optimal,0.024790394,50,568.9041940768876,16,13440,-1,0.010531193999999999,0.008882148000000001,0.0,0
Huber,OSQP_polish,optimal,0.024156621,50,598.7452239286857,16,13440,-1,0.009884571,0.008970544,0.0,0
Huber,OSQP_polish,optimal,0.034901211,75,556.700155127275,17,14535,-1,0.010055548000000001,0.017632107,0.0,0
Huber,OSQP_polish,optimal,0.034661957,75,582.0328260483589,17,14535,-1,0.009996082,0.017592427,0.0,0
Huber,OSQP_polish,optimal,0.029614056,75,579.9085973759287,17,14535,1,0.008944553000000001,0.014765805,0.0,0
Huber,OSQP_polish,optimal,0.029771078000000006,75,575.7569272554333,17,14535,-1,0.009017689,0.01479105,0.0,0
Huber,OSQP_polish,optimal,0.028574257000000002,50,540.8689209012788,17,14535,-1,0.009862846,0.011660766999999999,0.0,0
Huber,OSQP_polish,optimal,0.034510002000000005,75,645.2661961186899,17,14535,-1,0.009931109,0.017532269,0.0,0
Huber,OSQP_polish,optimal,0.028625623,50,468.5498762625737,17,14535,-1,0.00983372,0.011835756000000001,0.0,0
Huber,OSQP_polish,optimal,0.028703421,50,534.4043498038709,17,14535,-1,0.00990081,0.011862567,0.0,0
Huber,OSQP_polish,optimal,0.02857232,50,606.0630806626809,17,14535,-1,0.009855822,0.011687543,0.0,0
Huber,OSQP_polish,optimal,0.034314052000000005,75,584.9912676021117,17,14535,1,0.009863486999999999,0.017439318,0.0,0
Huber,OSQP_polish,optimal,0.0382005,50,677.6492826164258,20,18000,-1,0.013458506,0.014410496,0.0,0
Huber,OSQP_polish,optimal,0.031843102000000005,50,671.2761497334358,20,18000,-1,0.011199065,0.011961696,0.0,0
Huber,OSQP_polish,optimal,0.037827982,50,695.8728548337068,20,18000,-1,0.01336948,0.01428193,0.0,0
Huber,OSQP_polish,optimal,0.045066105999999995,75,577.7377639227093,20,18000,-1,0.01330888,0.021479416,0.0,0
Huber,OSQP_polish,optimal,0.038040785,50,792.3110990546536,20,18000,-1,0.013398895,0.014412801999999999,0.0,0
Huber,OSQP_polish,optimal,0.037824914,50,708.7152384978253,20,18000,-1,0.013345033000000001,0.014333964,0.0,0
Huber,OSQP_polish,optimal,0.038037015,50,683.8569963544007,20,18000,-1,0.013426483999999999,0.01424155,0.0,0
Huber,OSQP_polish,optimal,0.037712234,50,712.2745072752517,20,18000,-1,0.013298991999999999,0.014178278,0.0,0
Huber,OSQP_polish,optimal,0.038028316,50,621.746804097927,20,18000,-1,0.013328188000000001,0.014268891,0.0,0
Huber,OSQP_polish,optimal,0.031936719,50,701.1624793110516,20,18000,-1,0.011355473999999999,0.011944908999999998,0.0,0
Huber,OSQP_polish,optimal,0.050042668,50,755.2751562242711,23,21735,-1,0.018173453,0.017272853,0.0,0
Huber,OSQP_polish,optimal,0.050700623,75,821.9814814544353,23,21735,-1,0.015822966,0.022224465,0.0,0
Huber,OSQP_polish,optimal,0.058739692,75,749.8442248897937,23,21735,1,0.018331788999999998,0.025832599999999997,0.0,0
Huber,OSQP_polish,optimal,0.058870215,75,789.7131592961401,23,21735,1,0.018383844,0.025806017999999997,0.0,0
Huber,OSQP_polish,optimal,0.058430259000000005,75,863.3484244035957,23,21735,1,0.018415899,0.025726926,0.0,0
Huber,OSQP_polish,optimal,0.050552314,50,721.8266549624889,23,21735,-1,0.018419691999999998,0.017265677,0.0,0
Huber,OSQP_polish,optimal,0.050167163,50,686.6878552879617,23,21735,-1,0.01833678,0.017227875,0.0,0
Huber,OSQP_polish,optimal,0.050258212,50,810.1925354179533,23,21735,-1,0.018269401,0.017262217,0.0,0
Huber,OSQP_polish,optimal,0.058565615,75,794.1593448763319,23,21735,-1,0.018208559,0.025628683,0.0,0
Huber,OSQP_polish,optimal,0.043830830999999994,50,728.9486731288263,23,21735,-1,0.016319561,0.014834666000000002,0.0,0
Huber,OSQP_polish,optimal,0.07020146099999999,75,925.791239797632,26,25740,-1,0.024626849,0.027852567,0.0,0
Huber,OSQP_polish,optimal,0.06436088799999999,50,863.2419317148549,26,25740,-1,0.024401766000000002,0.019745836,0.0,0
Huber,OSQP_polish,optimal,0.07432702599999999,75,905.2760497426325,26,25740,1,0.024627119,0.029863797999999997,0.0,0
Huber,OSQP_polish,optimal,0.074396363,75,972.6894556487148,26,25740,1,0.024853682000000002,0.029218257,0.0,0
Huber,OSQP_polish,optimal,0.064832765,50,900.1194303728488,26,25740,-1,0.024714401,0.019838533999999998,0.0,0
Huber,OSQP_polish,optimal,0.057908533,50,845.6824172075974,26,25740,-1,0.021184276000000002,0.018456975,0.0,0
Huber,OSQP_polish,optimal,0.064410046,50,771.709770559147,26,25740,-1,0.024582462000000003,0.019708125,0.0,0
Huber,OSQP_polish,optimal,0.07312279599999999,75,887.4412148317094,26,25740,-1,0.024304474,0.02932726,0.0,0
Huber,OSQP_polish,optimal,0.064264693,50,993.2281575491513,26,25740,-1,0.024241288,0.019883481,0.0,0
Huber,OSQP_polish,optimal,0.05804718,50,992.9802011398697,26,25740,-1,0.021690723999999998,0.018061522,0.0,0
Huber,OSQP_polish,optimal,0.111396339,50,1044.5130041466543,31,33015,-1,0.038691333,0.029801243999999998,0.0,0
Huber,OSQP_polish,optimal,0.109951207,50,1184.1673087914141,31,33015,-1,0.034207217000000005,0.032817967,0.0,0
Huber,OSQP_polish,optimal,0.128924443,75,1070.4628872837004,31,33015,-1,0.038711538999999996,0.045510246,0.0,0
Huber,OSQP_polish,optimal,0.128554747,75,1130.6011935823574,31,33015,1,0.038502431000000004,0.045144536,0.0,0
Huber,OSQP_polish,optimal,0.11342376,50,1085.7154622089338,31,33015,-1,0.038829995,0.029828619,0.0,0
Huber,OSQP_polish,optimal,0.127034394,75,1066.3889478249912,31,33015,-1,0.034417364,0.055228886,0.0,0
Huber,OSQP_polish,optimal,0.127991699,75,1100.3047554201794,31,33015,-1,0.034222763999999996,0.055295190999999994,0.0,0
Huber,OSQP_polish,optimal,0.112634698,50,1120.1967836038962,31,33015,-1,0.038525824,0.029704368999999998,0.0,0
Huber,OSQP_polish,optimal,0.12922358,75,980.0130070004674,31,33015,-1,0.038724692000000005,0.045849863,0.0,0
Huber,OSQP_polish,optimal,0.129140863,75,982.8844706019127,31,33015,-1,0.038368265,0.046292350999999995,0.0,0
Huber,OSQP_polish,optimal,0.17936300000000002,75,1428.167609764223,37,42735,-1,0.063870211,0.047371391,0.0,0
Huber,OSQP_polish,optimal,0.149200631,75,1274.1544902118644,37,42735,1,0.056312504000000006,0.038583997,0.0,0
Huber,OSQP_polish,optimal,0.177785477,75,1286.3751333639266,37,42735,-1,0.064126979,0.044788057,0.0,0
Huber,OSQP_polish,optimal,0.160212313,50,1317.9524690756505,37,42735,-1,0.064094102,0.03055761,0.0,0
Huber,OSQP_polish,optimal,0.17929505199999998,75,1128.1995597784428,37,42735,-1,0.06398496,0.046864092999999996,0.0,0
Huber,OSQP_polish,optimal,0.161460974,50,1248.2968338594094,37,42735,-1,0.06379141,0.031983177,0.0,0
Huber,OSQP_polish,optimal,0.162005542,50,1226.7847883246734,37,42735,-1,0.064041081,0.032276165,0.0,0
Huber,OSQP_polish,optimal,0.15265745,50,1194.544617141627,37,42735,-1,0.063717039,0.032257044,0.0,0
Huber,OSQP_polish,optimal,0.148986305,75,1291.4189747388532,37,42735,-1,0.056273565,0.038687558,0.0,0
Huber,OSQP_polish,optimal,0.14867892,75,1312.3648729852705,37,42735,-1,0.056110608,0.038543095,0.0,0
Huber,OSQP_polish,optimal,0.267124505,75,1482.0856842866833,45,57375,-1,0.111361389,0.056681037999999996,0.0,0
Huber,OSQP_polish,optimal,0.25311099600000003,75,1543.2199978717733,45,57375,-1,0.10214968599999999,0.051543514000000006,0.0,0
Huber,OSQP_polish,optimal,0.261058452,75,1548.5859778086478,45,57375,-1,0.11108353300000001,0.051439523,0.0,0
Huber,OSQP_polish,optimal,0.236863283,50,1452.5692414681034,45,57375,-1,0.102751636,0.034451573,0.0,0
Huber,OSQP_polish,optimal,0.250745786,50,1626.186951048116,45,57375,-1,0.111985761,0.038296106,0.0,0
Huber,OSQP_polish,optimal,0.266195827,75,1519.7178006528434,45,57375,-1,0.11163274699999999,0.055430495,0.0,0
Huber,OSQP_polish,optimal,0.26563706,75,1587.76445576578,45,57375,-1,0.110754666,0.055867747,0.0,0
Huber,OSQP_polish,optimal,0.24984015199999998,50,1475.9429479128262,45,57375,-1,0.111259311,0.038254581,0.0,0
Huber,OSQP_polish,optimal,0.250352515,50,1543.8143404687994,45,57375,-1,0.11153850900000001,0.038328791,0.0,0
Huber,OSQP_polish,optimal,0.237460377,50,1518.2323668382626,45,57375,-1,0.10281687099999999,0.03471561,0.0,0
Huber,OSQP_polish,optimal,0.451546826,75,1798.0994426318744,55,78375,-1,0.19834966,0.06889213200000001,0.0,0
Huber,OSQP_polish,optimal,0.430508684,50,1909.602255561805,55,78375,-1,0.199339302,0.046362553,0.0,0
Huber,OSQP_polish,optimal,0.4503260750000001,75,1790.6586360286858,55,78375,-1,0.19703073699999998,0.068507126,0.0,0
Huber,OSQP_polish,optimal,0.45227454799999994,75,1834.2750462488507,55,78375,-1,0.198270757,0.06957053099999999,0.0,0
Huber,OSQP_polish,optimal,0.453830059,75,1845.1236598426492,55,78375,-1,0.197792467,0.070934509,0.0,0
Huber,OSQP_polish,optimal,0.428031706,50,2063.145914848206,55,78375,-1,0.197030261,0.046323351,0.0,0
Huber,OSQP_polish,optimal,0.426365317,50,1891.768740854435,55,78375,-1,0.196457574,0.045698377000000005,0.0,0
Huber,OSQP_polish,optimal,0.450206843,75,2017.0601203666715,55,78375,-1,0.197402419,0.06802751900000001,0.0,0
Huber,OSQP_polish,optimal,0.451828075,75,1842.9652695486675,55,78375,-1,0.197575077,0.068440312,0.0,0
Huber,OSQP_polish,optimal,0.45015261700000003,75,1852.6304119899082,55,78375,-1,0.196896839,0.068302956,0.0,0
Huber,OSQP_polish,optimal,0.8937638809999999,75,2509.160943252753,68,110160,-1,0.37255748200000005,0.09548437900000001,0.0,0
Huber,OSQP_polish,optimal,0.892178783,75,2285.5408165054027,68,110160,-1,0.36839140000000004,0.093146252,0.0,0
Huber,OSQP_polish,optimal,0.8825512019999999,75,2242.199674653508,68,110160,-1,0.366647438,0.09350198,0.0,0
Huber,OSQP_polish,optimal,0.952305268,75,2488.0346086655513,68,110160,-1,0.428226034,0.092980202,0.0,0
Huber,OSQP_polish,optimal,0.875349125,75,2285.4081823673546,68,110160,-1,0.371445025,0.084720881,0.0,0
Huber,OSQP_polish,optimal,0.88482562,75,2386.6614512012984,68,110160,-1,0.36826116700000006,0.09284361,0.0,0
Huber,OSQP_polish,optimal,0.8424097690000001,50,2262.424134120241,68,110160,-1,0.370264593,0.057364352,0.0,0
Huber,OSQP_polish,optimal,0.8412617419999999,50,2164.7761375006994,68,110160,-1,0.370885345,0.05758768400000001,0.0,0
Huber,OSQP_polish,optimal,0.8437979729999999,50,2383.597184603793,68,110160,-1,0.37170298799999996,0.057252915999999994,0.0,0
Huber,OSQP_polish,optimal,0.882672235,75,2344.095293059485,68,110160,-1,0.367454658,0.09169161199999999,0.0,0
Huber,OSQP_polish,optimal,1.50425848,75,2744.8567832982626,84,156240,-1,0.73132219,0.137531178,0.0,0
Huber,OSQP_polish,optimal,1.51195071,75,2954.364656921676,84,156240,-1,0.730319095,0.13782329699999998,0.0,0
Huber,OSQP_polish,optimal,1.514962898,75,2910.9060261544646,84,156240,-1,0.729189815,0.137706471,0.0,0
Huber,OSQP_polish,optimal,1.5496441090000002,75,2733.8309629237187,84,156240,-1,0.801609158,0.115708793,0.0,0
Huber,OSQP_polish,optimal,1.502430556,75,2754.5923521635905,84,156240,-1,0.72919762,0.138686191,0.0,0
Huber,OSQP_polish,optimal,1.544115027,75,3068.222033156371,84,156240,-1,0.800481749,0.11419127800000001,0.0,0
Huber,OSQP_polish,optimal,1.510649495,75,2893.837968366723,84,156240,-1,0.73041842,0.138547749,0.0,0
Huber,OSQP_polish,optimal,1.515113435,75,2853.0556861906725,84,156240,-1,0.732142831,0.14046986,0.0,0
Huber,OSQP_polish,optimal,1.4970580770000002,50,2801.3726694528746,84,156240,-1,0.7836615440000001,0.07847491599999999,0.0,0
Huber,OSQP_polish,optimal,1.495996546,75,2776.744597982169,84,156240,-1,0.763033678,0.105065119,0.0,0
Huber,OSQP_polish,optimal,2.7059956260000004,75,3635.307576593341,105,228375,-1,1.305296491,0.162750341,0.0,0
Huber,OSQP_polish,optimal,2.705870341,75,3518.1203435697917,105,228375,-1,1.312220624,0.169393603,0.0,0
Huber,OSQP_polish,optimal,2.776003086,75,3685.6961175274073,105,228375,-1,1.359248292,0.174297239,0.0,0
Huber,OSQP_polish,optimal,2.722531172,75,3397.4281284834447,105,228375,-1,1.319504468,0.146704586,0.0,0
Huber,OSQP_polish,optimal,2.62522645,75,3712.1275815557597,105,228375,-1,1.216412866,0.161858952,0.0,0
Huber,OSQP_polish,optimal,2.639097859,75,3537.7346900696202,105,228375,-1,1.231844339,0.142054285,0.0,0
Huber,OSQP_polish,optimal,2.633153898,75,3648.704734135774,105,228375,-1,1.223587112,0.164908227,0.0,0
Huber,OSQP_polish,optimal,2.74513538,75,3779.8519793492983,105,228375,-1,1.313007421,0.17419763,0.0,0
Huber,OSQP_polish,optimal,2.6172008909999995,75,3423.3185203298217,105,228375,-1,1.2173996870000001,0.163190641,0.0,0
Huber,OSQP_polish,optimal,2.666684544,75,3639.614435987021,105,228375,-1,1.31113196,0.169249907,0.0,0
Huber,OSQP_polish,optimal,5.27647256,75,4567.595014590954,132,340560,-1,2.570247375,0.26315734,0.0,0
Huber,OSQP_polish,optimal,5.396623685,75,4574.240427401199,132,340560,-1,2.7100912580000003,0.241697196,0.0,0
Huber,OSQP_polish,optimal,5.537346778,75,4590.775783697976,132,340560,-1,2.874863132,0.242137606,0.0,0
Huber,OSQP_polish,optimal,5.33753705,75,4633.6699666468485,132,340560,-1,2.6394694430000003,0.25378989399999996,0.0,0
Huber,OSQP_polish,optimal,5.2021026070000005,75,4444.727767803845,132,340560,-1,2.498360644,0.24244015300000002,0.0,0
Huber,OSQP_polish,optimal,5.146279364,75,4601.638264587332,132,340560,-1,2.4984916790000002,0.227467964,0.0,0
Huber,OSQP_polish,optimal,5.107360422,75,4343.8057939076725,132,340560,-1,2.5236207669999997,0.232364756,0.0,0
Huber,OSQP_polish,optimal,5.413849242,75,4733.365869385425,132,340560,-1,2.737231552,0.247043414,0.0,0
Huber,OSQP_polish,optimal,5.115791594,75,4624.671349570422,132,340560,-1,2.488131166,0.22412364899999998,0.0,0
Huber,OSQP_polish,optimal,5.239123074,75,4549.931451889078,132,340560,-1,2.552566811,0.236223861,0.0,0
Huber,OSQP_polish,optimal,9.668753488,75,5891.931905537421,166,512940,-1,4.342592442,0.39229633399999997,0.0,0
Huber,OSQP_polish,optimal,10.223126367999999,75,5666.978193463026,166,512940,-1,4.9456978089999994,0.38847334200000005,0.0,0
Huber,OSQP_polish,optimal,10.026424621,75,5549.109975824604,166,512940,-1,4.764091263,0.374929333,0.0,0
Huber,OSQP_polish,optimal,9.804645301,75,5598.144879852859,166,512940,-1,4.455665386000001,0.37253387200000004,0.0,0
Huber,OSQP_polish,optimal,10.110786967000001,75,5519.431076693292,166,512940,-1,4.7464190639999995,0.39872515799999997,0.0,0
Huber,OSQP_polish,optimal,10.005104997,75,5630.8643801903745,166,512940,-1,4.653296833,0.40441082899999997,0.0,0
Huber,OSQP_polish,optimal,10.08395065,75,5594.127998880138,166,512940,-1,4.779236507,0.395377439,0.0,0
Huber,OSQP_polish,optimal,9.648271657999999,75,5923.696652573275,166,512940,-1,4.319357143,0.428537943,0.0,0
Huber,OSQP_polish,optimal,9.164435541,75,5639.336479573682,166,512940,-1,4.472511511,0.386281175,0.0,0
Huber,OSQP_polish,optimal,9.93841547,75,5690.547971143387,166,512940,-1,4.637019128,0.38719464200000003,0.0,0
Huber,OSQP_polish,optimal,18.888470205999997,75,7303.66076036804,209,780615,-1,8.612650568,0.5714038929999999,0.0,0
Huber,OSQP_polish,optimal,18.969973856,75,7019.644650336951,209,780615,-1,8.62782663,0.605894101,0.0,0
Huber,OSQP_polish,optimal,19.131422480999998,75,6866.568071063907,209,780615,-1,8.759153855,0.59248699,0.0,0
Huber,OSQP_polish,optimal,18.86849988,75,7274.072129791291,209,780615,-1,8.480385756,0.595243679,0.0,0
Huber,OSQP_polish,optimal,19.143905230999998,75,6944.5313665374,209,780615,-1,8.751682723,0.6115897779999999,0.0,0
Huber,OSQP_polish,optimal,18.952073104,75,7284.33571779255,209,780615,-1,8.542089993,0.597634855,0.0,0
Huber,OSQP_polish,optimal,19.155525935,75,7180.319152020574,209,780615,-1,8.449432576,0.568278706,0.0,0
Huber,OSQP_polish,optimal,17.37457381,75,7375.172776087151,209,780615,-1,8.583661798,0.606335272,0.0,0
Huber,OSQP_polish,optimal,18.897810368,75,7111.657158636031,209,780615,-1,8.491044189,0.587459763,0.0,0
Huber,OSQP_polish,optimal,18.686367404000002,75,7098.425643361079,209,780615,-1,8.677983745,0.6092285129999999,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.013174549,50,310.93592144434706,10,7500,-1,0.004683601,0.005692277,0.0,0
Huber,OSQP_polish,optimal,0.015650209999999998,75,286.2275335146101,10,7500,-1,0.004394805,0.008544013,0.0,0
Huber,OSQP_polish,optimal,0.012850154999999999,50,305.30084736579215,10,7500,-1,0.00448852,0.005672824,0.0,0
Huber,OSQP_polish,optimal,0.013242237,50,293.5489845529481,10,7500,-1,0.004782408,0.005633977,0.0,0
Huber,OSQP_polish,optimal,0.012855257,50,362.8682713093119,10,7500,-1,0.004441152,0.005671357,0.0,0
Huber,OSQP_polish,optimal,0.013140194000000001,50,302.66363492917327,10,7500,-1,0.004646176,0.005698414,0.0,0
Huber,OSQP_polish,optimal,0.013209615,50,393.948260094586,10,7500,-1,0.004726058,0.005703393,0.0,0
Huber,OSQP_polish,optimal,0.015952671999999998,75,311.18502946866494,10,7500,1,0.004598356,0.008514932,0.0,0
Huber,OSQP_polish,optimal,0.015988704,75,393.07943201741944,10,7500,1,0.004737892,0.008529567,0.0,0
Huber,OSQP_polish,optimal,0.016041537999999998,75,314.30697865957467,10,7500,1,0.004595642,0.008572017,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,2.705995626,75,3635.3075765933413,105,228375,-1,1.305296491,0.162750341,0.0,0
Huber,OSQP_polish,optimal,2.7058703410000002,75,3518.1203435697917,105,228375,-1,1.312220624,0.169393603,0.0,0
Huber,OSQP_polish,optimal,2.7760030860000002,75,3685.6961175274073,105,228375,-1,1.359248292,0.174297239,0.0,0
Huber,OSQP_polish,optimal,2.722531172,75,3397.428128483445,105,228375,-1,1.3195044679999999,0.146704586,0.0,0
Huber,OSQP_polish,optimal,2.62522645,75,3712.12758155576,105,228375,-1,1.216412866,0.161858952,0.0,0
Huber,OSQP_polish,optimal,2.6390978589999996,75,3537.73469006962,105,228375,-1,1.231844339,0.142054285,0.0,0
Huber,OSQP_polish,optimal,2.6331538979999998,75,3648.704734135774,105,228375,-1,1.223587112,0.164908227,0.0,0
Huber,OSQP_polish,optimal,2.7451353800000002,75,3779.851979349298,105,228375,-1,1.313007421,0.17419763,0.0,0
Huber,OSQP_polish,optimal,2.6172008909999995,75,3423.3185203298217,105,228375,-1,1.217399687,0.163190641,0.0,0
Huber,OSQP_polish,optimal,2.6666845439999998,75,3639.614435987021,105,228375,-1,1.31113196,0.169249907,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.014088360000000001,50,394.0951980871845,11,8415,-1,0.004586579,0.006482153,0.0,0
Huber,OSQP_polish,optimal,0.014804423,50,349.1905822143634,11,8415,-1,0.004880395,0.006736859,0.0,0
Huber,OSQP_polish,optimal,0.014856898,50,414.3873159706847,11,8415,-1,0.004847371,0.006776884,0.0,0
Huber,OSQP_polish,optimal,0.01496988,50,392.10314011944877,11,8415,-1,0.004912438,0.006757978,0.0,0
Huber,OSQP_polish,optimal,0.014854532000000002,50,319.8115697439895,11,8415,-1,0.004863168,0.006773318,0.0,0
Huber,OSQP_polish,optimal,0.014746823000000001,50,380.5626373709017,11,8415,-1,0.004846253,0.006740291,0.0,0
Huber,OSQP_polish,optimal,0.014019321000000001,50,333.3572924542342,11,8415,-1,0.004578593,0.006389865,0.0,0
Huber,OSQP_polish,optimal,0.018120533,75,338.005844139483,11,8415,-1,0.004826581,0.010081367,0.0,0
Huber,OSQP_polish,optimal,0.018341068999999998,75,413.9091660108752,11,8415,1,0.004987391,0.01005877,0.0,0
Huber,OSQP_polish,optimal,0.017164311,75,336.2821640532044,11,8415,-1,0.004550916,0.009543535,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.020455736,75,304.8462755590494,12,9360,-1,0.005568876,0.011084353,0.0,0
Huber,OSQP_polish,optimal,0.020322527,75,388.4308397949544,12,9360,1,0.005477827,0.011051237,0.0,0
Huber,OSQP_polish,optimal,0.016618372,50,382.9052414750193,12,9360,-1,0.005521803,0.007387248,0.0,0
Huber,OSQP_polish,optimal,0.020379893,75,454.0981428507022,12,9360,1,0.005493965,0.011162338,0.0,0
Huber,OSQP_polish,optimal,0.013940979,50,360.71369540170133,12,9360,-1,0.00456281,0.006244227,0.0,0
Huber,OSQP_polish,optimal,0.016616279999999997,50,388.8605512080557,12,9360,-1,0.0055343,0.007389837,0.0,0
Huber,OSQP_polish,optimal,0.01667324,50,406.55230819267933,12,9360,-1,0.005525363,0.007399328,0.0,0
Huber,OSQP_polish,optimal,0.016572506,50,446.4579716649156,12,9360,-1,0.005542841,0.007330452,0.0,0
Huber,OSQP_polish,optimal,0.016818047,50,441.8818210860262,12,9360,-1,0.005589826,0.007441309,0.0,0
Huber,OSQP_polish,optimal,0.014192894,50,531.6029146123494,12,9360,-1,0.004719661,0.006276838,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.022734653,75,503.36464310032704,13,10335,-1,0.00620798,0.012285954,0.0,0
Huber,OSQP_polish,optimal,0.018789814,50,425.01331423310523,13,10335,-1,0.006182671,0.008344565,0.0,0
Huber,OSQP_polish,optimal,0.019025286,50,454.5136702636354,13,10335,-1,0.00631275,0.008332513,0.0,0
Huber,OSQP_polish,optimal,0.018971757,50,430.08186171220643,13,10335,-1,0.006284281,0.008356695,0.0,0
Huber,OSQP_polish,optimal,0.022806622,75,432.1572027204448,13,10335,1,0.006247606,0.012374472,0.0,0
Huber,OSQP_polish,optimal,0.018989924999999998,50,435.35665398247374,13,10335,-1,0.006341906,0.008306569,0.0,0
Huber,OSQP_polish,optimal,0.01873944,50,397.39174044702145,13,10335,-1,0.006175939,0.00827677,0.0,0
Huber,OSQP_polish,optimal,0.018850603,50,426.1973587862081,13,10335,-1,0.006253267,0.008319799,0.0,0
Huber,OSQP_polish,optimal,0.019178188,50,353.90926965142756,13,10335,-1,0.007601245,0.007973885,0.0,0
Huber,OSQP_polish,optimal,0.022128136,75,377.3539082563152,13,10335,1,0.007573421,0.010895301,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,5.27647256,75,4567.595014590954,132,340560,-1,2.570247375,0.26315734,0.0,0
Huber,OSQP_polish,optimal,5.396623685,75,4574.240427401199,132,340560,-1,2.710091258,0.241697196,0.0,0
Huber,OSQP_polish,optimal,5.537346778,75,4590.775783697976,132,340560,-1,2.8748631319999998,0.242137606,0.0,0
Huber,OSQP_polish,optimal,5.33753705,75,4633.6699666468485,132,340560,-1,2.639469443,0.253789894,0.0,0
Huber,OSQP_polish,optimal,5.2021026070000005,75,4444.727767803846,132,340560,-1,2.498360644,0.242440153,0.0,0
Huber,OSQP_polish,optimal,5.146279364,75,4601.638264587332,132,340560,-1,2.498491679,0.227467964,0.0,0
Huber,OSQP_polish,optimal,5.107360422,75,4343.805793907672,132,340560,-1,2.523620767,0.232364756,0.0,0
Huber,OSQP_polish,optimal,5.4138492419999995,75,4733.365869385425,132,340560,-1,2.737231552,0.247043414,0.0,0
Huber,OSQP_polish,optimal,5.115791594,75,4624.671349570422,132,340560,-1,2.488131166,0.224123649,0.0,0
Huber,OSQP_polish,optimal,5.239123074,75,4549.931451889078,132,340560,-1,2.552566811,0.236223861,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.020883791999999998,50,527.3276141256231,14,11340,-1,0.006977625,0.009046002,0.0,0
Huber,OSQP_polish,optimal,0.02076346,50,424.86219007561067,14,11340,-1,0.006955612,0.009031661,0.0,0
Huber,OSQP_polish,optimal,0.025341364,75,411.8138101550549,14,11340,-1,0.007097268,0.01352729,0.0,0
Huber,OSQP_polish,optimal,0.020741112,50,449.9722269293726,14,11340,-1,0.006928782,0.008982327,0.0,0
Huber,OSQP_polish,optimal,0.020958633,50,517.5293464911405,14,11340,-1,0.007066547,0.009023166,0.0,0
Huber,OSQP_polish,optimal,0.025361923,75,520.6798442955736,14,11340,1,0.007040703,0.013474635,0.0,0
Huber,OSQP_polish,optimal,0.020895503000000003,50,451.8481087223372,14,11340,-1,0.007074996,0.008957944,0.0,0
Huber,OSQP_polish,optimal,0.020394368,50,445.77075885255783,14,11340,-1,0.006971546,0.008883971,0.0,0
Huber,OSQP_polish,optimal,0.017432876,50,422.6209449640528,14,11340,-1,0.005799384,0.007600834,0.0,0
Huber,OSQP_polish,optimal,0.017395226,50,426.3625083604137,14,11340,-1,0.005769348,0.00758058,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.031133389,75,524.0783827268505,16,13440,-1,0.008727062,0.015994844,0.0,0
Huber,OSQP_polish,optimal,0.025787985,50,521.3380218824634,16,13440,-1,0.008740498,0.010738148,0.0,0
Huber,OSQP_polish,optimal,0.031049536000000003,75,571.2607401636603,16,13440,-1,0.008759317,0.016041128,0.0,0
Huber,OSQP_polish,optimal,0.025879715,50,512.6625390059949,16,13440,-1,0.008819636,0.010759374,0.0,0
Huber,OSQP_polish,optimal,0.030814994999999998,75,560.8504484490841,16,13440,1,0.008686699,0.015881683,0.0,0
Huber,OSQP_polish,optimal,0.031174825,75,576.0146811371466,16,13440,1,0.008719818,0.016009479,0.0,0
Huber,OSQP_polish,optimal,0.025863297,50,525.0574690513035,16,13440,-1,0.008729981,0.010764002,0.0,0
Huber,OSQP_polish,optimal,0.030769468,75,585.6875855415292,16,13440,-1,0.008764046,0.015871463,0.0,0
Huber,OSQP_polish,optimal,0.024790394,50,568.9041940768876,16,13440,-1,0.010531194,0.008882148,0.0,0
Huber,OSQP_polish,optimal,0.024156621,50,598.7452239286858,16,13440,-1,0.009884571,0.008970544,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,9.668753488,75,5891.93190553742,166,512940,-1,4.342592442,0.392296334,0.0,0
Huber,OSQP_polish,optimal,10.223126368,75,5666.978193463026,166,512940,-1,4.945697809,0.388473342,0.0,0
Huber,OSQP_polish,optimal,10.026424621,75,5549.109975824603,166,512940,-1,4.764091263,0.374929333,0.0,0
Huber,OSQP_polish,optimal,9.804645301,75,5598.144879852859,166,512940,-1,4.455665386,0.372533872,0.0,0
Huber,OSQP_polish,optimal,10.110786967000001,75,5519.431076693292,166,512940,-1,4.746419064,0.398725158,0.0,0
Huber,OSQP_polish,optimal,10.005104997,75,5630.864380190375,166,512940,-1,4.653296833,0.404410829,0.0,0
Huber,OSQP_polish,optimal,10.08395065,75,5594.127998880138,166,512940,-1,4.779236507,0.395377439,0.0,0
Huber,OSQP_polish,optimal,9.648271658,75,5923.696652573275,166,512940,-1,4.319357143,0.428537943,0.0,0
Huber,OSQP_polish,optimal,9.164435541,75,5639.336479573682,166,512940,-1,4.472511511,0.386281175,0.0,0
Huber,OSQP_polish,optimal,9.938415469999999,75,5690.547971143387,166,512940,-1,4.637019128,0.387194642,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.034901211,75,556.700155127275,17,14535,-1,0.010055548,0.017632107,0.0,0
Huber,OSQP_polish,optimal,0.034661957,75,582.0328260483589,17,14535,-1,0.009996082,0.017592427,0.0,0
Huber,OSQP_polish,optimal,0.029614056,75,579.9085973759287,17,14535,1,0.008944553,0.014765805,0.0,0
Huber,OSQP_polish,optimal,0.029771078000000003,75,575.7569272554332,17,14535,-1,0.009017689,0.01479105,0.0,0
Huber,OSQP_polish,optimal,0.028574257,50,540.8689209012788,17,14535,-1,0.009862846,0.011660767,0.0,0
Huber,OSQP_polish,optimal,0.034510002,75,645.2661961186899,17,14535,-1,0.009931109,0.017532269,0.0,0
Huber,OSQP_polish,optimal,0.028625623,50,468.54987626257366,17,14535,-1,0.00983372,0.011835756,0.0,0
Huber,OSQP_polish,optimal,0.028703421,50,534.4043498038708,17,14535,-1,0.00990081,0.011862567,0.0,0
Huber,OSQP_polish,optimal,0.028572320000000002,50,606.063080662681,17,14535,-1,0.009855822,0.011687543,0.0,0
Huber,OSQP_polish,optimal,0.034314052,75,584.9912676021117,17,14535,1,0.009863487,0.017439318,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.0382005,50,677.6492826164259,20,18000,-1,0.013458506,0.014410496,0.0,0
Huber,OSQP_polish,optimal,0.031843102,50,671.2761497334358,20,18000,-1,0.011199065,0.011961696,0.0,0
Huber,OSQP_polish,optimal,0.037827982,50,695.8728548337068,20,18000,-1,0.01336948,0.01428193,0.0,0
Huber,OSQP_polish,optimal,0.045066106,75,577.7377639227092,20,18000,-1,0.01330888,0.021479416,0.0,0
Huber,OSQP_polish,optimal,0.038040785,50,792.3110990546536,20,18000,-1,0.013398895,0.014412802,0.0,0
Huber,OSQP_polish,optimal,0.037824914,50,708.7152384978253,20,18000,-1,0.013345033,0.014333964,0.0,0
Huber,OSQP_polish,optimal,0.038037015,50,683.8569963544007,20,18000,-1,0.013426484,0.01424155,0.0,0
Huber,OSQP_polish,optimal,0.037712234,50,712.2745072752518,20,18000,-1,0.013298992,0.014178278,0.0,0
Huber,OSQP_polish,optimal,0.038028316,50,621.746804097927,20,18000,-1,0.013328188,0.014268891,0.0,0
Huber,OSQP_polish,optimal,0.031936719,50,701.1624793110516,20,18000,-1,0.011355474,0.011944909,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,18.888470206,75,7303.660760368041,209,780615,-1,8.612650568,0.571403893,0.0,0
Huber,OSQP_polish,optimal,18.969973856,75,7019.644650336951,209,780615,-1,8.62782663,0.605894101,0.0,0
Huber,OSQP_polish,optimal,19.131422480999998,75,6866.568071063907,209,780615,-1,8.759153855,0.59248699,0.0,0
Huber,OSQP_polish,optimal,18.86849988,75,7274.072129791292,209,780615,-1,8.480385756,0.595243679,0.0,0
Huber,OSQP_polish,optimal,19.143905231,75,6944.5313665374,209,780615,-1,8.751682723,0.611589778,0.0,0
Huber,OSQP_polish,optimal,18.952073104,75,7284.33571779255,209,780615,-1,8.542089993,0.597634855,0.0,0
Huber,OSQP_polish,optimal,19.155525935,75,7180.319152020574,209,780615,-1,8.449432576,0.568278706,0.0,0
Huber,OSQP_polish,optimal,17.37457381,75,7375.172776087151,209,780615,-1,8.583661798,0.606335272,0.0,0
Huber,OSQP_polish,optimal,18.897810368000002,75,7111.657158636031,209,780615,-1,8.491044189,0.587459763,0.0,0
Huber,OSQP_polish,optimal,18.686367404000002,75,7098.425643361079,209,780615,-1,8.677983745,0.609228513,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.050042668,50,755.2751562242711,23,21735,-1,0.018173453,0.017272853,0.0,0
Huber,OSQP_polish,optimal,0.050700623,75,821.9814814544353,23,21735,-1,0.015822966,0.022224465,0.0,0
Huber,OSQP_polish,optimal,0.058739691999999996,75,749.8442248897936,23,21735,1,0.018331789,0.0258326,0.0,0
Huber,OSQP_polish,optimal,0.058870215,75,789.7131592961401,23,21735,1,0.018383844,0.025806018,0.0,0
Huber,OSQP_polish,optimal,0.058430259,75,863.3484244035958,23,21735,1,0.018415899,0.025726926,0.0,0
Huber,OSQP_polish,optimal,0.050552314,50,721.8266549624889,23,21735,-1,0.018419692,0.017265677,0.0,0
Huber,OSQP_polish,optimal,0.050167163,50,686.6878552879618,23,21735,-1,0.01833678,0.017227875,0.0,0
Huber,OSQP_polish,optimal,0.050258212000000003,50,810.1925354179534,23,21735,-1,0.018269401,0.017262217,0.0,0
Huber,OSQP_polish,optimal,0.058565615,75,794.1593448763319,23,21735,-1,0.018208559,0.025628683,0.0,0
Huber,OSQP_polish,optimal,0.043830831,50,728.9486731288262,23,21735,-1,0.016319561,0.014834666,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.07020146099999999,75,925.791239797632,26,25740,-1,0.024626849,0.027852567,0.0,0
Huber,OSQP_polish,optimal,0.06436088799999999,50,863.2419317148549,26,25740,-1,0.024401766,0.019745836,0.0,0
Huber,OSQP_polish,optimal,0.074327026,75,905.2760497426325,26,25740,1,0.024627119,0.029863798,0.0,0
Huber,OSQP_polish,optimal,0.074396363,75,972.6894556487148,26,25740,1,0.024853682,0.029218257,0.0,0
Huber,OSQP_polish,optimal,0.064832765,50,900.1194303728489,26,25740,-1,0.024714401,0.019838534,0.0,0
Huber,OSQP_polish,optimal,0.057908533,50,845.6824172075974,26,25740,-1,0.021184276,0.018456975,0.0,0
Huber,OSQP_polish,optimal,0.064410046,50,771.709770559147,26,25740,-1,0.024582462,0.019708125,0.0,0
Huber,OSQP_polish,optimal,0.073122796,75,887.4412148317094,26,25740,-1,0.024304474,0.02932726,0.0,0
Huber,OSQP_polish,optimal,0.064264693,50,993.2281575491511,26,25740,-1,0.024241288,0.019883481,0.0,0
Huber,OSQP_polish,optimal,0.058047180000000004,50,992.9802011398695,26,25740,-1,0.021690724,0.018061522,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.111396339,50,1044.5130041466543,31,33015,-1,0.038691333,0.029801244,0.0,0
Huber,OSQP_polish,optimal,0.109951207,50,1184.1673087914141,31,33015,-1,0.034207217,0.032817967,0.0,0
Huber,OSQP_polish,optimal,0.128924443,75,1070.4628872837004,31,33015,-1,0.038711539,0.045510246,0.0,0
Huber,OSQP_polish,optimal,0.128554747,75,1130.6011935823576,31,33015,1,0.038502431,0.045144536,0.0,0
Huber,OSQP_polish,optimal,0.11342376000000001,50,1085.7154622089338,31,33015,-1,0.038829995,0.029828619,0.0,0
Huber,OSQP_polish,optimal,0.127034394,75,1066.3889478249914,31,33015,-1,0.034417364,0.055228886,0.0,0
Huber,OSQP_polish,optimal,0.12799169900000001,75,1100.3047554201792,31,33015,-1,0.034222764,0.055295191,0.0,0
Huber,OSQP_polish,optimal,0.11263469799999999,50,1120.1967836038962,31,33015,-1,0.038525824,0.029704369,0.0,0
Huber,OSQP_polish,optimal,0.12922358,75,980.0130070004674,31,33015,-1,0.038724692,0.045849863,0.0,0
Huber,OSQP_polish,optimal,0.129140863,75,982.8844706019127,31,33015,-1,0.038368265,0.046292351,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.179363,75,1428.167609764223,37,42735,-1,0.063870211,0.047371391,0.0,0
Huber,OSQP_polish,optimal,0.149200631,75,1274.1544902118646,37,42735,1,0.056312504,0.038583997,0.0,0
Huber,OSQP_polish,optimal,0.177785477,75,1286.3751333639264,37,42735,-1,0.064126979,0.044788057,0.0,0
Huber,OSQP_polish,optimal,0.160212313,50,1317.9524690756505,37,42735,-1,0.064094102,0.03055761,0.0,0
Huber,OSQP_polish,optimal,0.179295052,75,1128.1995597784428,37,42735,-1,0.06398496,0.046864093,0.0,0
Huber,OSQP_polish,optimal,0.161460974,50,1248.2968338594096,37,42735,-1,0.06379141,0.031983177,0.0,0
Huber,OSQP_polish,optimal,0.162005542,50,1226.7847883246732,37,42735,-1,0.064041081,0.032276165,0.0,0
Huber,OSQP_polish,optimal,0.15265745,50,1194.544617141627,37,42735,-1,0.063717039,0.032257044,0.0,0
Huber,OSQP_polish,optimal,0.14898630499999999,75,1291.4189747388532,37,42735,-1,0.056273565,0.038687558,0.0,0
Huber,OSQP_polish,optimal,0.14867892,75,1312.3648729852703,37,42735,-1,0.056110608,0.038543095,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.267124505,75,1482.0856842866833,45,57375,-1,0.111361389,0.056681038,0.0,0
Huber,OSQP_polish,optimal,0.253110996,75,1543.2199978717736,45,57375,-1,0.102149686,0.051543514,0.0,0
Huber,OSQP_polish,optimal,0.261058452,75,1548.5859778086478,45,57375,-1,0.111083533,0.051439523,0.0,0
Huber,OSQP_polish,optimal,0.23686328299999998,50,1452.5692414681032,45,57375,-1,0.102751636,0.034451573,0.0,0
Huber,OSQP_polish,optimal,0.250745786,50,1626.186951048116,45,57375,-1,0.111985761,0.038296106,0.0,0
Huber,OSQP_polish,optimal,0.266195827,75,1519.7178006528432,45,57375,-1,0.111632747,0.055430495,0.0,0
Huber,OSQP_polish,optimal,0.26563706,75,1587.76445576578,45,57375,-1,0.110754666,0.055867747,0.0,0
Huber,OSQP_polish,optimal,0.249840152,50,1475.9429479128262,45,57375,-1,0.111259311,0.038254581,0.0,0
Huber,OSQP_polish,optimal,0.250352515,50,1543.8143404687994,45,57375,-1,0.111538509,0.038328791,0.0,0
Huber,OSQP_polish,optimal,0.237460377,50,1518.2323668382628,45,57375,-1,0.102816871,0.03471561,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.45154682599999996,75,1798.0994426318746,55,78375,-1,0.19834966,0.068892132,0.0,0
Huber,OSQP_polish,optimal,0.430508684,50,1909.6022555618047,55,78375,-1,0.199339302,0.046362553,0.0,0
Huber,OSQP_polish,optimal,0.45032607500000005,75,1790.658636028686,55,78375,-1,0.197030737,0.068507126,0.0,0
Huber,OSQP_polish,optimal,0.452274548,75,1834.2750462488507,55,78375,-1,0.198270757,0.069570531,0.0,0
Huber,OSQP_polish,optimal,0.453830059,75,1845.1236598426494,55,78375,-1,0.197792467,0.070934509,0.0,0
Huber,OSQP_polish,optimal,0.42803170599999996,50,2063.145914848206,55,78375,-1,0.197030261,0.046323351,0.0,0
Huber,OSQP_polish,optimal,0.426365317,50,1891.7687408544352,55,78375,-1,0.196457574,0.045698377,0.0,0
Huber,OSQP_polish,optimal,0.45020684299999997,75,2017.0601203666713,55,78375,-1,0.197402419,0.068027519,0.0,0
Huber,OSQP_polish,optimal,0.451828075,75,1842.9652695486675,55,78375,-1,0.197575077,0.068440312,0.0,0
Huber,OSQP_polish,optimal,0.450152617,75,1852.6304119899078,55,78375,-1,0.196896839,0.068302956,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,0.8937638809999999,75,2509.1609432527534,68,110160,-1,0.372557482,0.095484379,0.0,0
Huber,OSQP_polish,optimal,0.892178783,75,2285.5408165054023,68,110160,-1,0.3683914,0.093146252,0.0,0
Huber,OSQP_polish,optimal,0.8825512019999999,75,2242.199674653508,68,110160,-1,0.366647438,0.09350198,0.0,0
Huber,OSQP_polish,optimal,0.9523052679999999,75,2488.034608665551,68,110160,-1,0.428226034,0.092980202,0.0,0
Huber,OSQP_polish,optimal,0.875349125,75,2285.4081823673546,68,110160,-1,0.371445025,0.084720881,0.0,0
Huber,OSQP_polish,optimal,0.88482562,75,2386.6614512012984,68,110160,-1,0.368261167,0.09284361,0.0,0
Huber,OSQP_polish,optimal,0.842409769,50,2262.4241341202414,68,110160,-1,0.370264593,0.057364352,0.0,0
Huber,OSQP_polish,optimal,0.8412617419999999,50,2164.7761375006994,68,110160,-1,0.370885345,0.057587684,0.0,0
Huber,OSQP_polish,optimal,0.843797973,50,2383.597184603793,68,110160,-1,0.371702988,0.057252916,0.0,0
Huber,OSQP_polish,optimal,0.882672235,75,2344.095293059485,68,110160,-1,0.367454658,0.091691612,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish,optimal,1.50425848,75,2744.8567832982626,84,156240,-1,0.73132219,0.137531178,0.0,0
Huber,OSQP_polish,optimal,1.51195071,75,2954.364656921676,84,156240,-1,0.730319095,0.137823297,0.0,0
Huber,OSQP_polish,optimal,1.514962898,75,2910.9060261544655,84,156240,-1,0.729189815,0.137706471,0.0,0
Huber,OSQP_polish,optimal,1.549644109,75,2733.8309629237183,84,156240,-1,0.801609158,0.115708793,0.0,0
Huber,OSQP_polish,optimal,1.502430556,75,2754.592352163591,84,156240,-1,0.72919762,0.138686191,0.0,0
Huber,OSQP_polish,optimal,1.544115027,75,3068.222033156371,84,156240,-1,0.800481749,0.114191278,0.0,0
Huber,OSQP_polish,optimal,1.510649495,75,2893.837968366723,84,156240,-1,0.73041842,0.138547749,0.0,0
Huber,OSQP_polish,optimal,1.515113435,75,2853.0556861906725,84,156240,-1,0.732142831,0.14046986,0.0,0
Huber,OSQP_polish,optimal,1.4970580770000002,50,2801.372669452875,84,156240,-1,0.783661544,0.078474916,0.0,0
Huber,OSQP_polish,optimal,1.495996546,75,2776.7445979821687,84,156240,-1,0.763033678,0.105065119,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.006633083999999999,75,1022.1682354356267,10,3540,1,0.002130595,0.003105995,0.0,1
Lasso,OSQP_polish,optimal,0.0066304530000000006,75,1025.975440981545,10,3540,1,0.002183117,0.0030952420000000002,0.0,1
Lasso,OSQP_polish,optimal,0.006404426999999999,75,1082.5554242840249,10,3540,1,0.002101685,0.0029783809999999996,0.0,1
Lasso,OSQP_polish,optimal,0.007536991,100,970.3824314350577,10,3540,1,0.0021086779999999997,0.004076644,0.0,1
Lasso,OSQP_polish,optimal,0.008477523,125,1051.8783129197839,10,3540,1,0.002096447,0.005080808,0.0,1
Lasso,OSQP_polish,optimal,0.0077575679999999985,100,929.4669219189,10,3540,1,0.002255644,0.0041425590000000005,0.0,1
Lasso,OSQP_polish,optimal,0.0066692259999999995,75,1103.5194823002078,10,3540,1,0.002148152,0.003204502,0.0,1
Lasso,OSQP_polish,optimal,0.007474408,100,967.8677622663932,10,3540,1,0.002137269,0.003967044,0.0,1
Lasso,OSQP_polish,optimal,0.0066711240000000005,75,1058.627747654857,10,3540,1,0.002084557,0.0032293029999999998,0.0,1
Lasso,OSQP_polish,optimal,0.009011596,125,983.0014012573663,10,3540,1,0.002533319,0.0050990409999999995,0.0,1
Lasso,OSQP_polish,optimal,0.008582272,100,1084.556633482051,11,4059,1,0.0027145529999999998,0.004340069,0.0,1
Lasso,OSQP_polish,optimal,0.008757481000000001,100,1007.0347798800301,11,4059,1,0.0027354320000000003,0.004417992,0.0,1
Lasso,OSQP_polish,optimal,0.006727546000000001,75,1125.78474395815,11,4059,-1,0.002269155,0.003020187,0.0,1
Lasso,OSQP_polish,optimal,0.007879608,100,1138.700911789044,11,4059,1,0.002315437,0.004044746,0.0,0
Lasso,OSQP_polish,optimal,0.007524645,75,1098.8102601412593,11,4059,1,0.002632052,0.0033339109999999997,0.0,1
Lasso,OSQP_polish,optimal,0.007493476,75,1097.8560324288703,11,4059,1,0.002595797,0.003338415,0.0,1
Lasso,OSQP_polish,optimal,0.010208245,125,1110.7129178759585,11,4059,1,0.0029629979999999997,0.0055532459999999995,0.0,1
Lasso,OSQP_polish,optimal,0.008631895,100,1138.269954534501,11,4059,1,0.002564639,0.004461205,0.0,1
Lasso,OSQP_polish,optimal,0.007485428000000001,75,1130.0865186943588,11,4059,1,0.002584928,0.0033582359999999997,0.0,1
Lasso,OSQP_polish,optimal,0.00844929,100,1121.6011181641713,11,4059,1,0.0024508060000000003,0.004403797,0.0,1
Lasso,OSQP_polish,optimal,0.009699909,100,1258.2954351283631,12,4608,1,0.002804827,0.004995116,0.0,1
Lasso,OSQP_polish,optimal,0.010832127,125,1278.936625445932,12,4608,1,0.0027166390000000003,0.00626955,0.0,1
Lasso,OSQP_polish,optimal,0.010969753,125,1257.1634245080086,12,4608,1,0.0027372620000000003,0.0063729730000000005,0.0,1
Lasso,OSQP_polish,optimal,0.008416315,75,1267.2089194826276,12,4608,1,0.002767038,0.0038199759999999997,0.0,1
Lasso,OSQP_polish,optimal,0.017635388999999998,75,1299.8475461201713,12,4608,1,0.0027441590000000004,0.013061203,0.0,1
Lasso,OSQP_polish,optimal,0.009921736,100,1220.3565362687864,12,4608,1,0.002764273,0.005101602,0.0,1
Lasso,OSQP_polish,optimal,0.008389069999999998,75,1222.1608765878987,12,4608,1,0.002739401,0.00374787,0.0,1
Lasso,OSQP_polish,optimal,0.010252913,100,1212.1181061270074,12,4608,1,0.003087535,0.005084002,0.0,1
Lasso,OSQP_polish,optimal,0.009708285,100,1251.7170089565793,12,4608,1,0.002736105,0.005095071,0.0,1
Lasso,OSQP_polish,optimal,0.008732582,100,1202.5754552881394,12,4608,1,0.002746375,0.004353715,0.0,0
Lasso,OSQP_polish,optimal,0.012267723999999999,100,1352.4771832939846,13,5187,1,0.004066065,0.005936093000000001,0.0,1
Lasso,OSQP_polish,optimal,0.009896975,75,1224.3627535634027,13,5187,1,0.003215375,0.004369457,0.0,1
Lasso,OSQP_polish,optimal,0.009812698000000002,75,1372.8139175986632,13,5187,1,0.0032399209999999998,0.004258235,0.0,1
Lasso,OSQP_polish,optimal,0.013821780999999998,150,1274.1837664060733,13,5187,1,0.003182025,0.008342546,0.0,1
Lasso,OSQP_polish,optimal,0.015174987999999997,150,1344.2103751120653,13,5187,1,0.00400985,0.00879702,0.0,1
Lasso,OSQP_polish,optimal,0.012222911999999999,100,1343.3696604801164,13,5187,1,0.004045755,0.0059372209999999995,0.0,1
Lasso,OSQP_polish,optimal,0.01073491,75,1246.9618085453376,13,5187,1,0.00399875,0.0045255320000000005,0.0,1
Lasso,OSQP_polish,optimal,0.012385614,100,1311.6522419362345,13,5187,1,0.004160777,0.0057510880000000006,0.0,1
Lasso,OSQP_polish,optimal,0.010771016999999999,75,1381.5584685034037,13,5187,1,0.004175361,0.004351253,0.0,1
Lasso,OSQP_polish,optimal,0.010743951000000002,75,1311.2029107162934,13,5187,1,0.003980628,0.004540117,0.0,1
Lasso,OSQP_polish,optimal,0.013368932,100,1399.7944338078696,14,5796,1,0.0044286609999999995,0.00626156,0.0,1
Lasso,OSQP_polish,optimal,0.010952405,100,1442.231943208344,14,5796,1,0.003111408,0.005423254000000001,0.0,1
Lasso,OSQP_polish,optimal,0.014865316000000002,125,1487.9428848470636,14,5796,1,0.004414891,0.007793011,0.0,1
Lasso,OSQP_polish,optimal,0.013269076,100,1465.0420514019174,14,5796,1,0.004424198,0.006196298,0.0,1
Lasso,OSQP_polish,optimal,0.011820056,75,1367.0423964098518,14,5796,1,0.00439161,0.004808967,0.0,1
Lasso,OSQP_polish,optimal,0.012258916000000002,125,1452.1310809401543,14,5796,1,0.003095862,0.006740375,0.0,1
Lasso,OSQP_polish,optimal,0.013219025999999998,100,1506.5361780577332,14,5796,1,0.004333112,0.006261317,0.0,1
Lasso,OSQP_polish,optimal,0.014765799,125,1390.1807836469352,14,5796,1,0.004314144000000001,0.007790329,0.0,1
Lasso,OSQP_polish,optimal,0.013346366,100,1348.8856763964684,14,5796,1,0.00431396,0.006222613,0.0,1
Lasso,OSQP_polish,optimal,0.012892322,100,1442.934286358488,14,5796,1,0.0036938929999999997,0.006385231,0.0,1
Lasso,OSQP_polish,optimal,0.015825181,100,1609.7043574403715,16,7104,1,0.0046739,0.0073706169999999994,0.0,0
Lasso,OSQP_polish,optimal,0.017899435999999998,125,1680.7086064802218,16,7104,1,0.004619398,0.009503811,0.0,1
Lasso,OSQP_polish,optimal,0.017148964,100,1688.77850607092,16,7104,1,0.0059177859999999995,0.007464932,0.0,1
Lasso,OSQP_polish,optimal,0.018807541,125,1582.9586690147466,16,7104,1,0.005909671,0.009404716,0.0,1
Lasso,OSQP_polish,optimal,0.014205986,75,1533.6360301210711,16,7104,1,0.004809285,0.0055944969999999995,0.0,1
Lasso,OSQP_polish,optimal,0.017110872,100,1578.455715283229,16,7104,1,0.005927775,0.00734642,0.0,1
Lasso,OSQP_polish,optimal,0.017570963000000002,125,1703.2208854162534,16,7104,1,0.004719748,0.009322954,0.0,1
Lasso,OSQP_polish,optimal,0.015113893,75,1626.8482063975775,16,7104,1,0.005850062,0.005717106,0.0,1
Lasso,OSQP_polish,optimal,0.013852188,75,1595.0934524477766,16,7104,1,0.004675834,0.0055863959999999995,0.0,1
Lasso,OSQP_polish,optimal,0.022284681,200,1554.4048315319824,16,7104,1,0.004642869,0.01418263,0.0,1
Lasso,OSQP_polish,optimal,0.018719578,100,1793.5408194066956,17,7803,1,0.006058933000000001,0.008652214,0.0,1
Lasso,OSQP_polish,optimal,0.018030589,125,1794.3663679631045,17,7803,1,0.004767856,0.009329504,0.0,1
Lasso,OSQP_polish,optimal,0.019095435,100,1809.8355494458415,17,7803,1,0.0060274659999999996,0.008723849,0.0,1
Lasso,OSQP_polish,optimal,0.02146039,125,1843.7973342216605,17,7803,1,0.006025539,0.010936383000000001,0.0,1
Lasso,OSQP_polish,optimal,0.016843254999999998,75,1907.1039267745805,17,7803,1,0.005978021,0.006473100000000001,0.0,1
Lasso,OSQP_polish,optimal,0.014441815,75,1624.067366509862,17,7803,1,0.004757995,0.0056847880000000005,0.0,1
Lasso,OSQP_polish,optimal,0.021112669,125,1747.7655446927124,17,7803,-1,0.005956731999999999,0.010801681,0.0,1
Lasso,OSQP_polish,optimal,0.016848625,75,1854.7525551812946,17,7803,1,0.00595784,0.006608689,0.0,1
Lasso,OSQP_polish,optimal,0.018897821999999998,100,1787.4882569611664,17,7803,1,0.00597816,0.008569218,0.0,1
Lasso,OSQP_polish,optimal,0.016999658,75,1843.1967789860746,17,7803,1,0.005922255,0.00659461,0.0,1
Lasso,OSQP_polish,optimal,0.030170305,125,2063.335059250629,20,10080,1,0.008557653,0.014429361000000002,0.0,1
Lasso,OSQP_polish,optimal,0.026792676,100,2063.471533302008,20,10080,1,0.008404234,0.011544051999999999,0.0,1
Lasso,OSQP_polish,optimal,0.027114767,100,2043.8555219834707,20,10080,1,0.008504135999999999,0.011550086000000001,0.0,1
Lasso,OSQP_polish,optimal,0.023587217999999997,75,2022.3570288788294,20,10080,-1,0.008095654,0.008996905999999999,0.0,1
Lasso,OSQP_polish,optimal,0.028659677999999997,125,2012.0106965987668,20,10080,1,0.008073348000000001,0.014289785,0.0,1
Lasso,OSQP_polish,optimal,0.023837731,75,1935.7512556432928,20,10080,1,0.008319876,0.008728291,0.0,1
Lasso,OSQP_polish,optimal,0.030007236,125,2066.7033477128593,20,10080,1,0.008489471,0.014310733999999999,0.0,1
Lasso,OSQP_polish,optimal,0.027338821,100,2105.351527922414,20,10080,1,0.008146976,0.012839511000000001,0.0,1
Lasso,OSQP_polish,optimal,0.029840024,125,2059.8122787011152,20,10080,1,0.008520451,0.014405168000000001,0.0,1
Lasso,OSQP_polish,optimal,0.026748873,100,1959.3380374315466,20,10080,1,0.008410444,0.011529813,0.0,1
Lasso,OSQP_polish,optimal,0.037423127,100,2355.0199690351237,23,12627,-1,0.012419336999999999,0.014592088000000001,0.0,1
Lasso,OSQP_polish,optimal,0.040883342999999996,125,2282.438764030521,23,12627,1,0.012565467,0.017856615,0.0,1
Lasso,OSQP_polish,optimal,0.040961115,125,2306.316729274658,23,12627,1,0.012498593,0.018188094,0.0,1
Lasso,OSQP_polish,optimal,0.041004846,125,2338.6540381975337,23,12627,1,0.012428854,0.018090954,0.0,1
Lasso,OSQP_polish,optimal,0.029368426,75,2395.122346271737,23,12627,1,0.011182691000000002,0.00928133,0.0,1
Lasso,OSQP_polish,optimal,0.047759075,175,2389.968049528085,23,12627,1,0.01266006,0.024759676,0.0,1
Lasso,OSQP_polish,optimal,0.04422531,150,2266.477036529981,23,12627,1,0.01255142,0.021435349,0.0,1
Lasso,OSQP_polish,optimal,0.044278903,150,2215.9469666425957,23,12627,1,0.012498418,0.021424515,0.0,1
Lasso,OSQP_polish,optimal,0.037451119000000005,100,2399.0729327945082,23,12627,1,0.012516271,0.014416078999999998,0.0,1
Lasso,OSQP_polish,optimal,0.029645667999999997,75,2234.0424936059176,23,12627,-1,0.010817601000000001,0.009395304,0.0,1
Lasso,OSQP_polish,optimal,0.056171087,150,2679.0328914277247,26,15444,1,0.017140828,0.024298469,0.0,0
Lasso,OSQP_polish,optimal,0.060704528,175,2596.816848968609,26,15444,1,0.017101093,0.028903362999999998,0.0,1
Lasso,OSQP_polish,optimal,0.045919213,75,2694.994048120077,26,15444,-1,0.017766216,0.013304669,0.0,1
Lasso,OSQP_polish,optimal,0.061409032999999995,175,2690.6356801258107,26,15444,1,0.017411694,0.028680387,0.0,1
Lasso,OSQP_polish,optimal,0.060599405999999995,175,2508.5951916877702,26,15444,1,0.017101287,0.028566077000000002,0.0,1
Lasso,OSQP_polish,optimal,0.069752534,225,2673.267917930813,26,15444,1,0.017743146,0.037239845,0.0,1
Lasso,OSQP_polish,optimal,0.062145837999999995,175,2671.571885500602,26,15444,1,0.017790123,0.029616458,0.0,1
Lasso,OSQP_polish,optimal,0.053758586,125,2704.462673378135,26,15444,1,0.01774533,0.021332152000000004,0.0,1
Lasso,OSQP_polish,optimal,0.062508022,175,2618.3091871254096,26,15444,1,0.017856514,0.029707227000000003,0.0,1
Lasso,OSQP_polish,optimal,0.046050065999999994,75,2629.1834364527413,26,15444,1,0.0178734,0.013233007,0.0,1
Lasso,OSQP_polish,optimal,0.082711498,125,3149.809788094406,31,20739,1,0.029726446,0.026387768,0.0,1
Lasso,OSQP_polish,optimal,0.08268769499999999,125,3107.7876197252917,31,20739,1,0.029721392000000003,0.026413309,0.0,1
Lasso,OSQP_polish,optimal,0.082703024,125,3318.960303005986,31,20739,1,0.029725438,0.026396537999999997,0.0,1
Lasso,OSQP_polish,optimal,0.092355641,175,3246.3149804384425,31,20739,1,0.02952844,0.036337754,0.0,1
Lasso,OSQP_polish,optimal,0.092209969,175,3193.9067089061164,31,20739,1,0.029786603999999998,0.036364669,0.0,1
Lasso,OSQP_polish,optimal,0.092009189,175,3131.7717981766755,31,20739,1,0.029569172,0.036401668,0.0,1
Lasso,OSQP_polish,optimal,0.082483503,125,3228.418178372344,31,20739,1,0.029645424,0.026327502000000003,0.0,1
Lasso,OSQP_polish,optimal,0.086841561,150,3219.9389722086485,31,20739,1,0.029660725,0.030695464,0.0,0
Lasso,OSQP_polish,optimal,0.08341108,125,3253.703467758322,31,20739,1,0.030059146000000002,0.026183131000000002,0.0,1
Lasso,OSQP_polish,optimal,0.082395932,125,3070.628151844822,31,20739,-1,0.029493755,0.026458687,0.0,1
Lasso,OSQP_polish,optimal,0.146375842,175,3856.725227443345,37,28083,1,0.05445416,0.045629122,0.0,1
Lasso,OSQP_polish,optimal,0.14829442699999998,175,3700.793037559261,37,28083,1,0.054440815,0.04588632,0.0,1
Lasso,OSQP_polish,optimal,0.148100462,175,3753.2476950795062,37,28083,1,0.054433389000000006,0.045532654000000006,0.0,1
Lasso,OSQP_polish,optimal,0.148562944,175,3699.462576581968,37,28083,1,0.054468762000000004,0.046033396,0.0,1
Lasso,OSQP_polish,optimal,0.140543048,150,3817.79958398456,37,28083,-1,0.054333585999999996,0.038363021000000004,0.0,0
Lasso,OSQP_polish,optimal,0.144531086,200,3828.320082076756,37,28083,-1,0.047127008,0.051159654000000006,0.0,0
Lasso,OSQP_polish,optimal,0.148131214,175,3973.525983876016,37,28083,1,0.054200095,0.045891758,0.0,1
Lasso,OSQP_polish,optimal,0.148707656,175,3606.36595349958,37,28083,1,0.054575484,0.04565407,0.0,1
Lasso,OSQP_polish,optimal,0.146196574,175,3709.020273068728,37,28083,1,0.053945038,0.046164240999999995,0.0,1
Lasso,OSQP_polish,optimal,0.11986173800000001,100,3735.527213635255,37,28083,1,0.046295891,0.026036879,0.0,1
Lasso,OSQP_polish,optimal,0.253286372,200,4595.2113839678395,45,39555,1,0.097073165,0.065273483,0.0,0
Lasso,OSQP_polish,optimal,0.239078426,150,4657.917373683843,45,39555,-1,0.097184912,0.050763725999999995,0.0,1
Lasso,OSQP_polish,optimal,0.23823679800000006,150,4543.6837680693625,45,39555,1,0.09684842099999999,0.05031405,0.0,1
Lasso,OSQP_polish,optimal,0.239273851,150,4519.163913572656,45,39555,1,0.097502321,0.050248194,0.0,1
Lasso,OSQP_polish,optimal,0.23799257899999998,150,4639.926902908366,45,39555,1,0.097478138,0.048577561,0.0,0
Lasso,OSQP_polish,optimal,0.254213262,200,4687.344698129702,45,39555,-1,0.09756827400000001,0.065224728,0.0,0
Lasso,OSQP_polish,optimal,0.238423037,150,4895.878674546934,45,39555,-1,0.09729589599999999,0.04939128,0.0,0
Lasso,OSQP_polish,optimal,0.261501568,225,4584.047071126023,45,39555,-1,0.097083788,0.073375133,0.0,0
Lasso,OSQP_polish,optimal,0.239891852,150,4827.747274679057,45,39555,-1,0.097575182,0.050745701,0.0,1
Lasso,OSQP_polish,optimal,0.254317429,200,4671.2747657944765,45,39555,-1,0.097154158,0.06601243799999999,0.0,0
Lasso,OSQP_polish,optimal,0.434202477,175,5520.751934104525,55,56595,-1,0.182173919,0.074448439,0.0,0
Lasso,OSQP_polish,optimal,0.441959222,200,5807.457395999568,55,56595,1,0.18122371199999998,0.087574599,0.0,1
Lasso,OSQP_polish,optimal,0.441043402,200,5556.492931002124,55,56595,-1,0.18074639399999998,0.08755505400000001,0.0,1
Lasso,OSQP_polish,optimal,0.449525113,225,5510.637685408327,55,56595,1,0.18107743399999998,0.095196509,0.0,0
Lasso,OSQP_polish,optimal,0.428127672,175,5708.7288084978,55,56595,-1,0.18105369899999998,0.073798925,0.0,0
Lasso,OSQP_polish,optimal,0.44603789899999996,200,5416.154841644999,55,56595,1,0.183990617,0.087508585,0.0,1
Lasso,OSQP_polish,optimal,0.456276442,225,5563.767264792194,55,56595,1,0.182156088,0.098483366,0.0,1
Lasso,OSQP_polish,optimal,0.437711143,200,5805.4326848569435,55,56595,-1,0.180547597,0.084668828,0.0,0
Lasso,OSQP_polish,optimal,0.44956406600000004,200,5683.4156702783885,55,56595,-1,0.18442967600000001,0.08791020199999999,0.0,1
Lasso,OSQP_polish,optimal,0.4414142210000001,200,5760.543932828771,55,56595,-1,0.181541779,0.085411346,0.0,0
Lasso,OSQP_polish,optimal,0.8200155599999999,225,7021.0190337912145,68,83232,-1,0.34370227,0.146519337,0.0,0
Lasso,OSQP_polish,optimal,0.940601957,250,6967.850515637947,68,83232,-1,0.45692636799999997,0.151027061,0.0,0
Lasso,OSQP_polish,optimal,0.819362092,225,6754.4078249508275,68,83232,-1,0.34447516200000006,0.145416119,0.0,0
Lasso,OSQP_polish,optimal,0.792584079,175,7070.281743570056,68,83232,-1,0.34391093799999994,0.118257112,0.0,0
Lasso,OSQP_polish,optimal,0.91782881,250,6989.244626814791,68,83232,-1,0.437383322,0.149287791,0.0,0
Lasso,OSQP_polish,optimal,0.92201412,225,6976.432109882979,68,83232,-1,0.455991342,0.13689638199999998,0.0,0
Lasso,OSQP_polish,optimal,0.8209616530000001,175,6986.025673333101,68,83232,-1,0.363597757,0.124638261,0.0,0
Lasso,OSQP_polish,optimal,0.8318654870000001,200,6950.640118306856,68,83232,-1,0.367383595,0.127742155,0.0,0
Lasso,OSQP_polish,optimal,0.8599856690000001,225,6920.765493015693,68,83232,-1,0.364526671,0.156074279,0.0,0
Lasso,OSQP_polish,optimal,0.834495946,175,7131.033414519382,68,83232,-1,0.364173099,0.123978257,0.0,0
Lasso,OSQP_polish,optimal,1.573377174,225,8634.138980060177,84,122976,-1,0.8124130759999999,0.171750244,0.0,0
Lasso,OSQP_polish,optimal,1.562009536,225,8358.344229955243,84,122976,-1,0.82180518,0.173068342,0.0,0
Lasso,OSQP_polish,optimal,1.452751955,200,8680.44783678378,84,122976,1,0.727346493,0.163594595,0.0,0
Lasso,OSQP_polish,optimal,1.465818344,225,8377.242452787417,84,122976,-1,0.68366603,0.19313583,0.0,0
Lasso,OSQP_polish,optimal,1.565810388,200,8755.375292014527,84,122976,-1,0.793844917,0.15396347800000001,0.0,0
Lasso,OSQP_polish,optimal,1.492921405,250,8326.66690455246,84,122976,-1,0.691798217,0.21217223100000002,0.0,0
Lasso,OSQP_polish,optimal,1.49302912,250,8667.312136825485,84,122976,-1,0.6912390840000001,0.211158491,0.0,0
Lasso,OSQP_polish,optimal,1.474103718,250,8438.423147425669,84,122976,-1,0.695545326,0.20421815899999998,0.0,0
Lasso,OSQP_polish,optimal,1.47629803,225,8640.831366312314,84,122976,-1,0.6905897209999999,0.191424861,0.0,0
Lasso,OSQP_polish,optimal,1.502538666,200,8582.509903777434,84,122976,-1,0.757792302,0.15730944300000002,0.0,0
Lasso,OSQP_polish,optimal,0.5570074359999999,225,10768.787434539598,105,186795,-1,0.070053454,0.433432916,0.0,1
Lasso,OSQP_polish,optimal,0.525627098,150,10762.746912868872,105,186795,-1,0.092292329,0.36245088299999995,0.0,1
Lasso,OSQP_polish,optimal,0.571171455,175,10654.829526649504,105,186795,-1,0.079862207,0.420681749,0.0,1
Lasso,OSQP_polish,optimal,0.7079900309999999,250,10601.45491602178,105,186795,-1,0.132801208,0.5292525020000001,0.0,1
Lasso,OSQP_polish,optimal,0.5803560589999999,175,10717.375838696078,105,186795,1,0.09119304800000001,0.415990604,0.0,1
Lasso,OSQP_polish,optimal,0.6926016959999999,250,10900.533988804036,105,186795,-1,0.086031201,0.551445636,0.0,0
Lasso,OSQP_polish,optimal,0.614570219,200,10491.070640208622,105,186795,-1,0.07874624599999999,0.468482944,0.0,1
Lasso,OSQP_polish,optimal,0.53219754,200,10966.880593794716,105,186795,1,0.10167054,0.36460711100000004,0.0,1
Lasso,OSQP_polish,optimal,0.5360002269999999,200,10542.035643264076,105,186795,-1,0.089999483,0.392782769,0.0,1
Lasso,OSQP_polish,optimal,0.595282866,250,10904.601651359862,105,186795,-1,0.073127712,0.47531077299999996,0.0,1
Lasso,OSQP_polish,optimal,1.5165300309999998,250,13351.421071722812,132,288288,-1,0.349583591,1.059914868,0.0,1
Lasso,OSQP_polish,optimal,0.963240153,175,13474.221945685606,132,288288,-1,0.23889255899999998,0.608452231,0.0,1
Lasso,OSQP_polish,optimal,1.090912486,225,13110.312348979673,132,288288,-1,0.26956575899999996,0.718992379,0.0,0
Lasso,OSQP_polish,optimal,1.5149018400000005,250,13458.375853799578,132,288288,-1,0.19701244399999998,1.1846623379999999,0.0,1
Lasso,OSQP_polish,optimal,1.25088876,250,13191.317586835437,132,288288,-1,0.341089198,0.843282043,0.0,0
Lasso,OSQP_polish,optimal,1.083021929,275,13414.683768147062,132,288288,-1,0.200676568,0.8151983270000001,0.0,0
Lasso,OSQP_polish,optimal,1.143092379,225,13209.62917494489,132,288288,-1,0.329055604,0.729614931,0.0,1
Lasso,OSQP_polish,optimal,1.318271642,275,13405.921649579748,132,288288,1,0.23102087699999999,1.003032159,0.0,1
Lasso,OSQP_polish,optimal,1.059541082,175,13701.564191738178,132,288288,-1,0.31047459899999996,0.617075034,0.0,1
Lasso,OSQP_polish,optimal,1.2703358359999999,225,13367.235925420844,132,288288,-1,0.423731635,0.75928834,0.0,1
Lasso,OSQP_polish,optimal,1.9830075219999999,225,16951.479314611952,166,447204,-1,0.308155241,1.436167363,0.0,1
Lasso,OSQP_polish,optimal,1.660409051,150,17589.899747618227,166,447204,-1,0.211873261,1.18959778,0.0,1
Lasso,OSQP_polish,optimal,1.95766751,250,17215.81006805901,166,447204,-1,0.55467149,1.233901227,0.0,1
Lasso,OSQP_polish,optimal,1.877137082,250,17056.34761027879,166,447204,-1,0.44724377600000004,1.301493193,0.0,1
Lasso,OSQP_polish,optimal,2.067525951,250,17079.222108604015,166,447204,-1,0.539893313,1.322434043,0.0,0
Lasso,OSQP_polish,optimal,1.955819279,250,17236.074543638202,166,447204,1,0.507370679,1.322664569,0.0,1
Lasso,OSQP_polish,optimal,1.785170638,225,16976.867267254718,166,447204,-1,0.34048064200000006,1.2017848759999998,0.0,0
Lasso,OSQP_polish,optimal,1.764528533,250,16707.840663940602,166,447204,-1,0.41379677,1.156102542,0.0,0
Lasso,OSQP_polish,optimal,1.8097258509999998,275,16635.76449509597,166,447204,-1,0.40508279700000005,1.257876263,0.0,0
Lasso,OSQP_polish,optimal,1.7550751390000001,250,17003.300494047857,166,447204,-1,0.408573261,1.151479438,0.0,0
Lasso,OSQP_polish,optimal,2.65090749,250,21489.81906011616,209,697851,-1,0.392394973,1.812088324,0.0,0
Lasso,OSQP_polish,optimal,3.1069757589999996,250,20989.90327904098,209,697851,-1,0.773375261,1.8599779580000002,0.0,0
Lasso,OSQP_polish,optimal,3.0140766930000003,250,21610.16974900882,209,697851,-1,0.804942777,1.809609035,0.0,0
Lasso,OSQP_polish,optimal,3.0391565230000004,250,21981.47135884219,209,697851,-1,0.676332701,2.0272059469999997,0.0,1
Lasso,OSQP_polish,optimal,3.442093831,325,21526.685082277563,209,697851,-1,0.866284442,2.288010959,0.0,0
Lasso,OSQP_polish,optimal,3.172997907,250,21481.91555989771,209,697851,1,0.497700275,2.3548312240000002,0.0,1
Lasso,OSQP_polish,optimal,2.986015683,250,21231.787031150703,209,697851,-1,0.694433458,1.945787951,0.0,0
Lasso,OSQP_polish,optimal,3.3200710110000005,300,21383.488465018847,209,697851,-1,0.8869931870000001,2.123412686,0.0,0
Lasso,OSQP_polish,optimal,3.336715201,275,21268.978187677352,209,697851,-1,0.943523005,1.9713268019999999,0.0,0
Lasso,OSQP_polish,optimal,3.1320708489999998,300,20865.92251953396,209,697851,-1,0.666310964,2.150238093,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.006633083999999999,75,1022.1682354356266,10,3540,1,0.002130595,0.003105995,0.0,1
Lasso,OSQP_polish,optimal,0.006630453,75,1025.975440981545,10,3540,1,0.002183117,0.003095242,0.0,1
Lasso,OSQP_polish,optimal,0.006404426999999999,75,1082.5554242840249,10,3540,1,0.002101685,0.002978381,0.0,1
Lasso,OSQP_polish,optimal,0.007536991,100,970.3824314350575,10,3540,1,0.002108678,0.004076644,0.0,1
Lasso,OSQP_polish,optimal,0.008477523,125,1051.878312919784,10,3540,1,0.002096447,0.005080808,0.0,1
Lasso,OSQP_polish,optimal,0.007757567999999999,100,929.4669219188999,10,3540,1,0.002255644,0.004142559,0.0,1
Lasso,OSQP_polish,optimal,0.006669226,75,1103.5194823002078,10,3540,1,0.002148152,0.003204502,0.0,1
Lasso,OSQP_polish,optimal,0.007474408,100,967.8677622663931,10,3540,1,0.002137269,0.003967044,0.0,1
Lasso,OSQP_polish,optimal,0.0066711240000000005,75,1058.6277476548573,10,3540,1,0.002084557,0.003229303,0.0,1
Lasso,OSQP_polish,optimal,0.009011596,125,983.0014012573663,10,3540,1,0.002533319,0.005099041,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.5570074359999999,225,10768.787434539598,105,186795,-1,0.070053454,0.433432916,0.0,1
Lasso,OSQP_polish,optimal,0.525627098,150,10762.746912868872,105,186795,-1,0.092292329,0.362450883,0.0,1
Lasso,OSQP_polish,optimal,0.571171455,175,10654.829526649504,105,186795,-1,0.079862207,0.420681749,0.0,1
Lasso,OSQP_polish,optimal,0.7079900309999999,250,10601.45491602178,105,186795,-1,0.132801208,0.529252502,0.0,1
Lasso,OSQP_polish,optimal,0.5803560589999999,175,10717.375838696078,105,186795,1,0.091193048,0.415990604,0.0,1
Lasso,OSQP_polish,optimal,0.6926016959999999,250,10900.533988804036,105,186795,-1,0.086031201,0.551445636,0.0,0
Lasso,OSQP_polish,optimal,0.614570219,200,10491.070640208622,105,186795,-1,0.078746246,0.468482944,0.0,1
Lasso,OSQP_polish,optimal,0.53219754,200,10966.880593794716,105,186795,1,0.10167054,0.364607111,0.0,1
Lasso,OSQP_polish,optimal,0.5360002269999999,200,10542.035643264075,105,186795,-1,0.089999483,0.392782769,0.0,1
Lasso,OSQP_polish,optimal,0.595282866,250,10904.601651359862,105,186795,-1,0.073127712,0.475310773,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.008582272,100,1084.556633482051,11,4059,1,0.002714553,0.004340069,0.0,1
Lasso,OSQP_polish,optimal,0.008757481000000001,100,1007.0347798800299,11,4059,1,0.002735432,0.004417992,0.0,1
Lasso,OSQP_polish,optimal,0.006727546000000001,75,1125.78474395815,11,4059,-1,0.002269155,0.003020187,0.0,1
Lasso,OSQP_polish,optimal,0.007879608,100,1138.7009117890439,11,4059,1,0.002315437,0.004044746,0.0,0
Lasso,OSQP_polish,optimal,0.007524645,75,1098.8102601412593,11,4059,1,0.002632052,0.003333911,0.0,1
Lasso,OSQP_polish,optimal,0.007493476,75,1097.8560324288705,11,4059,1,0.002595797,0.003338415,0.0,1
Lasso,OSQP_polish,optimal,0.010208245000000001,125,1110.7129178759583,11,4059,1,0.002962998,0.005553246,0.0,1
Lasso,OSQP_polish,optimal,0.008631895,100,1138.269954534501,11,4059,1,0.002564639,0.004461205,0.0,1
Lasso,OSQP_polish,optimal,0.007485428,75,1130.0865186943588,11,4059,1,0.002584928,0.003358236,0.0,1
Lasso,OSQP_polish,optimal,0.00844929,100,1121.6011181641713,11,4059,1,0.002450806,0.004403797,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.009699909,100,1258.2954351283631,12,4608,1,0.002804827,0.004995116,0.0,1
Lasso,OSQP_polish,optimal,0.010832126999999999,125,1278.936625445932,12,4608,1,0.002716639,0.00626955,0.0,1
Lasso,OSQP_polish,optimal,0.010969752999999999,125,1257.1634245080086,12,4608,1,0.002737262,0.006372973,0.0,1
Lasso,OSQP_polish,optimal,0.008416315,75,1267.2089194826276,12,4608,1,0.002767038,0.003819976,0.0,1
Lasso,OSQP_polish,optimal,0.017635389,75,1299.8475461201713,12,4608,1,0.002744159,0.013061203,0.0,1
Lasso,OSQP_polish,optimal,0.009921736,100,1220.3565362687862,12,4608,1,0.002764273,0.005101602,0.0,1
Lasso,OSQP_polish,optimal,0.008389069999999998,75,1222.1608765878984,12,4608,1,0.002739401,0.00374787,0.0,1
Lasso,OSQP_polish,optimal,0.010252912999999999,100,1212.1181061270074,12,4608,1,0.003087535,0.005084002,0.0,1
Lasso,OSQP_polish,optimal,0.009708284999999999,100,1251.7170089565793,12,4608,1,0.002736105,0.005095071,0.0,1
Lasso,OSQP_polish,optimal,0.008732582,100,1202.5754552881397,12,4608,1,0.002746375,0.004353715,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.012267724,100,1352.4771832939848,13,5187,1,0.004066065,0.005936093,0.0,1
Lasso,OSQP_polish,optimal,0.009896974999999999,75,1224.3627535634027,13,5187,1,0.003215375,0.004369457,0.0,1
Lasso,OSQP_polish,optimal,0.009812698000000002,75,1372.8139175986632,13,5187,1,0.003239921,0.004258235,0.0,1
Lasso,OSQP_polish,optimal,0.013821780999999998,150,1274.1837664060736,13,5187,1,0.003182025,0.008342546,0.0,1
Lasso,OSQP_polish,optimal,0.015174987999999997,150,1344.2103751120653,13,5187,1,0.00400985,0.00879702,0.0,1
Lasso,OSQP_polish,optimal,0.012222912,100,1343.3696604801164,13,5187,1,0.004045755,0.005937221,0.0,1
Lasso,OSQP_polish,optimal,0.01073491,75,1246.9618085453374,13,5187,1,0.00399875,0.004525532,0.0,1
Lasso,OSQP_polish,optimal,0.012385614,100,1311.6522419362345,13,5187,1,0.004160777,0.005751088,0.0,1
Lasso,OSQP_polish,optimal,0.010771017,75,1381.5584685034037,13,5187,1,0.004175361,0.004351253,0.0,1
Lasso,OSQP_polish,optimal,0.010743951,75,1311.2029107162934,13,5187,1,0.003980628,0.004540117,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,1.5165300309999998,250,13351.421071722812,132,288288,-1,0.349583591,1.059914868,0.0,1
Lasso,OSQP_polish,optimal,0.963240153,175,13474.221945685606,132,288288,-1,0.238892559,0.608452231,0.0,1
Lasso,OSQP_polish,optimal,1.0909124860000001,225,13110.312348979674,132,288288,-1,0.269565759,0.718992379,0.0,0
Lasso,OSQP_polish,optimal,1.5149018400000003,250,13458.375853799578,132,288288,-1,0.197012444,1.184662338,0.0,1
Lasso,OSQP_polish,optimal,1.25088876,250,13191.317586835437,132,288288,-1,0.341089198,0.843282043,0.0,0
Lasso,OSQP_polish,optimal,1.083021929,275,13414.683768147062,132,288288,-1,0.200676568,0.815198327,0.0,0
Lasso,OSQP_polish,optimal,1.143092379,225,13209.62917494489,132,288288,-1,0.329055604,0.729614931,0.0,1
Lasso,OSQP_polish,optimal,1.318271642,275,13405.921649579748,132,288288,1,0.231020877,1.003032159,0.0,1
Lasso,OSQP_polish,optimal,1.059541082,175,13701.56419173818,132,288288,-1,0.310474599,0.617075034,0.0,1
Lasso,OSQP_polish,optimal,1.270335836,225,13367.235925420844,132,288288,-1,0.423731635,0.75928834,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.013368932,100,1399.7944338078696,14,5796,1,0.004428661,0.00626156,0.0,1
Lasso,OSQP_polish,optimal,0.010952405,100,1442.231943208344,14,5796,1,0.003111408,0.005423254,0.0,1
Lasso,OSQP_polish,optimal,0.014865316,125,1487.9428848470634,14,5796,1,0.004414891,0.007793011,0.0,1
Lasso,OSQP_polish,optimal,0.013269076000000001,100,1465.0420514019174,14,5796,1,0.004424198,0.006196298,0.0,1
Lasso,OSQP_polish,optimal,0.011820055999999999,75,1367.0423964098518,14,5796,1,0.00439161,0.004808967,0.0,1
Lasso,OSQP_polish,optimal,0.012258916,125,1452.1310809401543,14,5796,1,0.003095862,0.006740375,0.0,1
Lasso,OSQP_polish,optimal,0.013219025999999998,100,1506.5361780577332,14,5796,1,0.004333112,0.006261317,0.0,1
Lasso,OSQP_polish,optimal,0.014765799000000001,125,1390.180783646935,14,5796,1,0.004314144,0.007790329,0.0,1
Lasso,OSQP_polish,optimal,0.013346366,100,1348.8856763964684,14,5796,1,0.00431396,0.006222613,0.0,1
Lasso,OSQP_polish,optimal,0.012892322,100,1442.934286358488,14,5796,1,0.003693893,0.006385231,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.015825181,100,1609.7043574403715,16,7104,1,0.0046739,0.007370617,0.0,0
Lasso,OSQP_polish,optimal,0.017899435999999998,125,1680.7086064802218,16,7104,1,0.004619398,0.009503811,0.0,1
Lasso,OSQP_polish,optimal,0.017148964,100,1688.7785060709202,16,7104,1,0.005917786,0.007464932,0.0,1
Lasso,OSQP_polish,optimal,0.018807541,125,1582.9586690147469,16,7104,1,0.005909671,0.009404716,0.0,1
Lasso,OSQP_polish,optimal,0.014205986,75,1533.6360301210711,16,7104,1,0.004809285,0.005594497,0.0,1
Lasso,OSQP_polish,optimal,0.017110872,100,1578.455715283229,16,7104,1,0.005927775,0.00734642,0.0,1
Lasso,OSQP_polish,optimal,0.017570963000000002,125,1703.2208854162532,16,7104,1,0.004719748,0.009322954,0.0,1
Lasso,OSQP_polish,optimal,0.015113893,75,1626.8482063975775,16,7104,1,0.005850062,0.005717106,0.0,1
Lasso,OSQP_polish,optimal,0.013852188000000001,75,1595.0934524477766,16,7104,1,0.004675834,0.005586396,0.0,1
Lasso,OSQP_polish,optimal,0.022284681,200,1554.4048315319826,16,7104,1,0.004642869,0.01418263,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,1.983007522,225,16951.479314611952,166,447204,-1,0.308155241,1.436167363,0.0,1
Lasso,OSQP_polish,optimal,1.660409051,150,17589.899747618223,166,447204,-1,0.211873261,1.18959778,0.0,1
Lasso,OSQP_polish,optimal,1.95766751,250,17215.810068059007,166,447204,-1,0.55467149,1.233901227,0.0,1
Lasso,OSQP_polish,optimal,1.877137082,250,17056.34761027879,166,447204,-1,0.447243776,1.301493193,0.0,1
Lasso,OSQP_polish,optimal,2.067525951,250,17079.222108604015,166,447204,-1,0.539893313,1.322434043,0.0,0
Lasso,OSQP_polish,optimal,1.9558192790000002,250,17236.074543638202,166,447204,1,0.507370679,1.322664569,0.0,1
Lasso,OSQP_polish,optimal,1.785170638,225,16976.867267254715,166,447204,-1,0.340480642,1.201784876,0.0,0
Lasso,OSQP_polish,optimal,1.764528533,250,16707.840663940602,166,447204,-1,0.41379677,1.156102542,0.0,0
Lasso,OSQP_polish,optimal,1.809725851,275,16635.76449509597,166,447204,-1,0.405082797,1.257876263,0.0,0
Lasso,OSQP_polish,optimal,1.755075139,250,17003.300494047857,166,447204,-1,0.408573261,1.151479438,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.018719578,100,1793.5408194066956,17,7803,1,0.006058933,0.008652214,0.0,1
Lasso,OSQP_polish,optimal,0.018030589,125,1794.3663679631043,17,7803,1,0.004767856,0.009329504,0.0,1
Lasso,OSQP_polish,optimal,0.019095435,100,1809.8355494458417,17,7803,1,0.006027466,0.008723849,0.0,1
Lasso,OSQP_polish,optimal,0.021460389999999996,125,1843.7973342216603,17,7803,1,0.006025539,0.010936383,0.0,1
Lasso,OSQP_polish,optimal,0.016843254999999998,75,1907.1039267745805,17,7803,1,0.005978021,0.0064731,0.0,1
Lasso,OSQP_polish,optimal,0.014441815,75,1624.067366509862,17,7803,1,0.004757995,0.005684788,0.0,1
Lasso,OSQP_polish,optimal,0.021112669,125,1747.7655446927124,17,7803,-1,0.005956732,0.010801681,0.0,1
Lasso,OSQP_polish,optimal,0.016848625,75,1854.7525551812946,17,7803,1,0.00595784,0.006608689,0.0,1
Lasso,OSQP_polish,optimal,0.018897822,100,1787.4882569611666,17,7803,1,0.00597816,0.008569218,0.0,1
Lasso,OSQP_polish,optimal,0.016999658,75,1843.1967789860744,17,7803,1,0.005922255,0.00659461,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.030170305,125,2063.335059250629,20,10080,1,0.008557653,0.014429361,0.0,1
Lasso,OSQP_polish,optimal,0.026792676,100,2063.471533302008,20,10080,1,0.008404234,0.011544052,0.0,1
Lasso,OSQP_polish,optimal,0.027114766999999998,100,2043.8555219834707,20,10080,1,0.008504136,0.011550086,0.0,1
Lasso,OSQP_polish,optimal,0.023587218,75,2022.3570288788294,20,10080,-1,0.008095654,0.008996906,0.0,1
Lasso,OSQP_polish,optimal,0.028659678,125,2012.0106965987668,20,10080,1,0.008073348,0.014289785,0.0,1
Lasso,OSQP_polish,optimal,0.023837731,75,1935.7512556432928,20,10080,1,0.008319876,0.008728291,0.0,1
Lasso,OSQP_polish,optimal,0.030007236,125,2066.7033477128593,20,10080,1,0.008489471,0.014310734,0.0,1
Lasso,OSQP_polish,optimal,0.027338821,100,2105.351527922414,20,10080,1,0.008146976,0.012839511,0.0,1
Lasso,OSQP_polish,optimal,0.029840024,125,2059.812278701115,20,10080,1,0.008520451,0.014405168,0.0,1
Lasso,OSQP_polish,optimal,0.026748873,100,1959.3380374315466,20,10080,1,0.008410444,0.011529813,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,2.65090749,250,21489.81906011616,209,697851,-1,0.392394973,1.8120883239999999,0.0,0
Lasso,OSQP_polish,optimal,3.106975759,250,20989.90327904098,209,697851,-1,0.773375261,1.859977958,0.0,0
Lasso,OSQP_polish,optimal,3.0140766930000003,250,21610.16974900882,209,697851,-1,0.804942777,1.809609035,0.0,0
Lasso,OSQP_polish,optimal,3.0391565230000004,250,21981.47135884219,209,697851,-1,0.676332701,2.027205947,0.0,1
Lasso,OSQP_polish,optimal,3.442093831,325,21526.685082277563,209,697851,-1,0.866284442,2.288010959,0.0,0
Lasso,OSQP_polish,optimal,3.172997907,250,21481.91555989771,209,697851,1,0.497700275,2.354831224,0.0,1
Lasso,OSQP_polish,optimal,2.986015683,250,21231.787031150703,209,697851,-1,0.694433458,1.945787951,0.0,0
Lasso,OSQP_polish,optimal,3.320071011,300,21383.488465018847,209,697851,-1,0.886993187,2.123412686,0.0,0
Lasso,OSQP_polish,optimal,3.336715201,275,21268.97818767735,209,697851,-1,0.943523005,1.971326802,0.0,0
Lasso,OSQP_polish,optimal,3.132070849,300,20865.92251953396,209,697851,-1,0.666310964,2.150238093,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.037423127,100,2355.0199690351233,23,12627,-1,0.012419337,0.014592088,0.0,1
Lasso,OSQP_polish,optimal,0.040883343,125,2282.438764030521,23,12627,1,0.012565467,0.017856615,0.0,1
Lasso,OSQP_polish,optimal,0.040961115,125,2306.316729274658,23,12627,1,0.012498593,0.018188094,0.0,1
Lasso,OSQP_polish,optimal,0.041004846,125,2338.6540381975337,23,12627,1,0.012428854,0.018090954,0.0,1
Lasso,OSQP_polish,optimal,0.029368426,75,2395.122346271737,23,12627,1,0.011182691,0.00928133,0.0,1
Lasso,OSQP_polish,optimal,0.047759075,175,2389.968049528085,23,12627,1,0.01266006,0.024759676,0.0,1
Lasso,OSQP_polish,optimal,0.044225310000000004,150,2266.4770365299814,23,12627,1,0.01255142,0.021435349,0.0,1
Lasso,OSQP_polish,optimal,0.044278903,150,2215.9469666425953,23,12627,1,0.012498418,0.021424515,0.0,1
Lasso,OSQP_polish,optimal,0.037451119000000005,100,2399.0729327945082,23,12627,1,0.012516271,0.014416079,0.0,1
Lasso,OSQP_polish,optimal,0.029645668,75,2234.0424936059176,23,12627,-1,0.010817601,0.009395304,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.056171087,150,2679.0328914277243,26,15444,1,0.017140828,0.024298469,0.0,0
Lasso,OSQP_polish,optimal,0.060704528,175,2596.816848968609,26,15444,1,0.017101093,0.028903363,0.0,1
Lasso,OSQP_polish,optimal,0.045919213,75,2694.9940481200774,26,15444,-1,0.017766216,0.013304669,0.0,1
Lasso,OSQP_polish,optimal,0.061409033,175,2690.6356801258103,26,15444,1,0.017411694,0.028680387,0.0,1
Lasso,OSQP_polish,optimal,0.060599406,175,2508.5951916877702,26,15444,1,0.017101287,0.028566077,0.0,1
Lasso,OSQP_polish,optimal,0.069752534,225,2673.2679179308134,26,15444,1,0.017743146,0.037239845,0.0,1
Lasso,OSQP_polish,optimal,0.062145838,175,2671.571885500602,26,15444,1,0.017790123,0.029616458,0.0,1
Lasso,OSQP_polish,optimal,0.053758586,125,2704.4626733781347,26,15444,1,0.01774533,0.021332152,0.0,1
Lasso,OSQP_polish,optimal,0.062508022,175,2618.3091871254096,26,15444,1,0.017856514,0.029707227,0.0,1
Lasso,OSQP_polish,optimal,0.046050066,75,2629.183436452741,26,15444,1,0.0178734,0.013233007,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.082711498,125,3149.809788094406,31,20739,1,0.029726446,0.026387768,0.0,1
Lasso,OSQP_polish,optimal,0.08268769499999999,125,3107.7876197252917,31,20739,1,0.029721392,0.026413309,0.0,1
Lasso,OSQP_polish,optimal,0.082703024,125,3318.9603030059866,31,20739,1,0.029725438,0.026396538,0.0,1
Lasso,OSQP_polish,optimal,0.092355641,175,3246.3149804384425,31,20739,1,0.02952844,0.036337754,0.0,1
Lasso,OSQP_polish,optimal,0.092209969,175,3193.9067089061164,31,20739,1,0.029786604,0.036364669,0.0,1
Lasso,OSQP_polish,optimal,0.092009189,175,3131.7717981766755,31,20739,1,0.029569172,0.036401668,0.0,1
Lasso,OSQP_polish,optimal,0.082483503,125,3228.418178372344,31,20739,1,0.029645424,0.026327502,0.0,1
Lasso,OSQP_polish,optimal,0.086841561,150,3219.9389722086485,31,20739,1,0.029660725,0.030695464,0.0,0
Lasso,OSQP_polish,optimal,0.08341108,125,3253.703467758322,31,20739,1,0.030059146,0.026183131,0.0,1
Lasso,OSQP_polish,optimal,0.082395932,125,3070.628151844822,31,20739,-1,0.029493755,0.026458687,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.146375842,175,3856.7252274433445,37,28083,1,0.05445416,0.045629122,0.0,1
Lasso,OSQP_polish,optimal,0.148294427,175,3700.793037559261,37,28083,1,0.054440815,0.04588632,0.0,1
Lasso,OSQP_polish,optimal,0.148100462,175,3753.247695079506,37,28083,1,0.054433389,0.045532654,0.0,1
Lasso,OSQP_polish,optimal,0.148562944,175,3699.462576581968,37,28083,1,0.054468762,0.046033396,0.0,1
Lasso,OSQP_polish,optimal,0.140543048,150,3817.7995839845603,37,28083,-1,0.054333586,0.038363021,0.0,0
Lasso,OSQP_polish,optimal,0.144531086,200,3828.320082076756,37,28083,-1,0.047127008,0.051159654,0.0,0
Lasso,OSQP_polish,optimal,0.148131214,175,3973.5259838760157,37,28083,1,0.054200095,0.045891758,0.0,1
Lasso,OSQP_polish,optimal,0.148707656,175,3606.3659534995795,37,28083,1,0.054575484,0.04565407,0.0,1
Lasso,OSQP_polish,optimal,0.146196574,175,3709.0202730687274,37,28083,1,0.053945038,0.046164241,0.0,1
Lasso,OSQP_polish,optimal,0.119861738,100,3735.5272136352546,37,28083,1,0.046295891,0.026036879,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.253286372,200,4595.21138396784,45,39555,1,0.097073165,0.065273483,0.0,0
Lasso,OSQP_polish,optimal,0.239078426,150,4657.917373683843,45,39555,-1,0.097184912,0.050763726,0.0,1
Lasso,OSQP_polish,optimal,0.23823679800000003,150,4543.683768069363,45,39555,1,0.096848421,0.05031405,0.0,1
Lasso,OSQP_polish,optimal,0.23927385099999998,150,4519.1639135726555,45,39555,1,0.097502321,0.050248194,0.0,1
Lasso,OSQP_polish,optimal,0.237992579,150,4639.926902908366,45,39555,1,0.097478138,0.048577561,0.0,0
Lasso,OSQP_polish,optimal,0.254213262,200,4687.344698129702,45,39555,-1,0.097568274,0.065224728,0.0,0
Lasso,OSQP_polish,optimal,0.238423037,150,4895.878674546934,45,39555,-1,0.097295896,0.04939128,0.0,0
Lasso,OSQP_polish,optimal,0.261501568,225,4584.047071126023,45,39555,-1,0.097083788,0.073375133,0.0,0
Lasso,OSQP_polish,optimal,0.239891852,150,4827.747274679057,45,39555,-1,0.097575182,0.050745701,0.0,1
Lasso,OSQP_polish,optimal,0.254317429,200,4671.274765794477,45,39555,-1,0.097154158,0.066012438,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.43420247700000003,175,5520.7519341045245,55,56595,-1,0.182173919,0.074448439,0.0,0
Lasso,OSQP_polish,optimal,0.44195922200000004,200,5807.457395999568,55,56595,1,0.181223712,0.087574599,0.0,1
Lasso,OSQP_polish,optimal,0.44104340200000003,200,5556.492931002124,55,56595,-1,0.180746394,0.087555054,0.0,1
Lasso,OSQP_polish,optimal,0.44952511300000003,225,5510.637685408328,55,56595,1,0.181077434,0.095196509,0.0,0
Lasso,OSQP_polish,optimal,0.428127672,175,5708.7288084978,55,56595,-1,0.181053699,0.073798925,0.0,0
Lasso,OSQP_polish,optimal,0.446037899,200,5416.154841644999,55,56595,1,0.183990617,0.087508585,0.0,1
Lasso,OSQP_polish,optimal,0.456276442,225,5563.767264792194,55,56595,1,0.182156088,0.098483366,0.0,1
Lasso,OSQP_polish,optimal,0.43771114299999997,200,5805.432684856943,55,56595,-1,0.180547597,0.084668828,0.0,0
Lasso,OSQP_polish,optimal,0.449564066,200,5683.4156702783885,55,56595,-1,0.184429676,0.087910202,0.0,1
Lasso,OSQP_polish,optimal,0.44141422100000005,200,5760.543932828771,55,56595,-1,0.181541779,0.085411346,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,0.8200155599999999,225,7021.019033791214,68,83232,-1,0.34370227,0.146519337,0.0,0
Lasso,OSQP_polish,optimal,0.940601957,250,6967.850515637947,68,83232,-1,0.456926368,0.151027061,0.0,0
Lasso,OSQP_polish,optimal,0.819362092,225,6754.4078249508275,68,83232,-1,0.344475162,0.145416119,0.0,0
Lasso,OSQP_polish,optimal,0.792584079,175,7070.281743570056,68,83232,-1,0.343910938,0.118257112,0.0,0
Lasso,OSQP_polish,optimal,0.9178288099999999,250,6989.2446268147905,68,83232,-1,0.437383322,0.149287791,0.0,0
Lasso,OSQP_polish,optimal,0.92201412,225,6976.432109882978,68,83232,-1,0.455991342,0.136896382,0.0,0
Lasso,OSQP_polish,optimal,0.8209616530000001,175,6986.025673333101,68,83232,-1,0.363597757,0.124638261,0.0,0
Lasso,OSQP_polish,optimal,0.831865487,200,6950.640118306856,68,83232,-1,0.367383595,0.127742155,0.0,0
Lasso,OSQP_polish,optimal,0.8599856690000001,225,6920.765493015693,68,83232,-1,0.364526671,0.156074279,0.0,0
Lasso,OSQP_polish,optimal,0.834495946,175,7131.033414519382,68,83232,-1,0.364173099,0.123978257,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish,optimal,1.573377174,225,8634.138980060177,84,122976,-1,0.812413076,0.171750244,0.0,0
Lasso,OSQP_polish,optimal,1.5620095360000001,225,8358.344229955243,84,122976,-1,0.82180518,0.173068342,0.0,0
Lasso,OSQP_polish,optimal,1.452751955,200,8680.44783678378,84,122976,1,0.727346493,0.163594595,0.0,0
Lasso,OSQP_polish,optimal,1.465818344,225,8377.242452787417,84,122976,-1,0.68366603,0.19313583,0.0,0
Lasso,OSQP_polish,optimal,1.565810388,200,8755.375292014527,84,122976,-1,0.793844917,0.153963478,0.0,0
Lasso,OSQP_polish,optimal,1.492921405,250,8326.66690455246,84,122976,-1,0.691798217,0.212172231,0.0,0
Lasso,OSQP_polish,optimal,1.49302912,250,8667.312136825485,84,122976,-1,0.691239084,0.211158491,0.0,0
Lasso,OSQP_polish,optimal,1.474103718,250,8438.423147425669,84,122976,-1,0.695545326,0.204218159,0.0,0
Lasso,OSQP_polish,optimal,1.4762980300000001,225,8640.831366312314,84,122976,-1,0.690589721,0.191424861,0.0,0
Lasso,OSQP_polish,optimal,1.502538666,200,8582.509903777434,84,122976,-1,0.757792302,0.157309443,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.005862745999999999,175,-3.7935558560920697,5,2760,-1,0.001424066,0.003578095,0.0,1
Portfolio,OSQP_polish,optimal,0.004385143,100,-2.957404983526448,5,2760,-1,0.0014574179999999998,0.002054566,0.0,1
Portfolio,OSQP_polish,optimal,0.005382958,150,-2.4206679320606064,5,2760,-1,0.001410504,0.003063148,0.0,1
Portfolio,OSQP_polish,optimal,0.006482778000000001,200,-2.108605860912272,5,2760,-1,0.001479933,0.0041585829999999996,0.0,1
Portfolio,OSQP_polish,optimal,0.00553456,150,-3.1308952399865544,5,2760,-1,0.001464657,0.003197561,0.0,1
Portfolio,OSQP_polish,optimal,0.004899225,125,-2.929271095450732,5,2760,-1,0.001450345,0.00258366,0.0,1
Portfolio,OSQP_polish,optimal,0.006002916,175,-2.9969521253877653,5,2760,-1,0.001470299,0.003648026,0.0,1
Portfolio,OSQP_polish,optimal,0.00541619,150,-2.107995192528722,5,2760,1,0.0014456579999999998,0.0031216840000000004,0.0,1
Portfolio,OSQP_polish,optimal,0.005443206999999999,150,-1.9785838258014248,5,2760,1,0.001462421,0.003102067,0.0,1
Portfolio,OSQP_polish,optimal,0.004924597,125,-2.774886916447004,5,2760,-1,0.001435245,0.0026470659999999996,0.0,1
Portfolio,OSQP_polish,optimal,0.010872797,275,-3.821140978802578,6,3612,-1,0.00209169,0.007369761999999999,0.0,1
Portfolio,OSQP_polish,optimal,0.008166662000000002,175,-2.493493980185419,6,3612,-1,0.002010776,0.004840228,0.0,1
Portfolio,OSQP_polish,optimal,0.008808549,200,-2.287703546063288,6,3612,-1,0.002043993,0.005382131,0.0,1
Portfolio,OSQP_polish,optimal,0.007522051,150,-2.0728340533842973,6,3612,-1,0.00209525,0.004053225,0.0,1
Portfolio,OSQP_polish,optimal,0.007305652999999999,175,-3.571700465701816,6,3612,-1,0.001868986,0.0042081490000000004,0.0,1
Portfolio,OSQP_polish,optimal,0.008336073000000001,175,-3.037939693732149,6,3612,1,0.0020884479999999997,0.004880239000000001,0.0,1
Portfolio,OSQP_polish,optimal,0.008428823,200,-2.4946053782784454,6,3612,-1,0.001936543,0.005182231,0.0,1
Portfolio,OSQP_polish,optimal,0.008153292,175,-3.315992007264709,6,3612,-1,0.002081488,0.004689016,0.0,1
Portfolio,OSQP_polish,optimal,0.006943978999999999,150,-3.1136970449874624,6,3612,-1,0.002028875,0.0036898879999999997,0.0,1
Portfolio,OSQP_polish,optimal,0.006901211,150,-2.7592362416351617,6,3612,-1,0.002002364,0.0036721690000000003,0.0,1
Portfolio,OSQP_polish,optimal,0.009284368,175,-3.3065742713465656,7,4564,-1,0.002463816,0.005144078,0.0,1
Portfolio,OSQP_polish,optimal,0.008795148999999999,150,-2.749030817525601,7,4564,-1,0.0024588179999999998,0.004594856,0.0,1
Portfolio,OSQP_polish,optimal,0.014060396000000001,275,-2.711552542773356,7,4564,-1,0.002808319,0.009292735,0.0,1
Portfolio,OSQP_polish,optimal,0.010036195999999999,150,-2.7653123369360726,7,4564,-1,0.0028198809999999998,0.005235148,0.0,1
Portfolio,OSQP_polish,optimal,0.009373938,150,-2.1917162861298665,7,4564,1,0.0025538329999999997,0.005105443,0.0,1
Portfolio,OSQP_polish,optimal,0.014157771000000001,275,-3.154111224957872,7,4564,-1,0.00283349,0.009390192,0.0,0
Portfolio,OSQP_polish,optimal,0.010884799,175,-3.7063239849991314,7,4564,-1,0.002807942,0.006115311,0.0,1
Portfolio,OSQP_polish,optimal,0.014155228,275,-2.9154067209614154,7,4564,-1,0.002777843,0.009442736,0.0,1
Portfolio,OSQP_polish,optimal,0.009024302,125,-2.501851631507088,7,4564,-1,0.002758115,0.004277476,0.0,1
Portfolio,OSQP_polish,optimal,0.009420963,150,-2.7907426509058952,7,4564,-1,0.002788229,0.00495886,0.0,1
Portfolio,OSQP_polish,optimal,0.0072816869999999985,100,-3.0052051905309387,8,5616,-1,0.002310763,0.003543007,0.0,1
Portfolio,OSQP_polish,optimal,0.010556426,150,-3.5063722792086875,8,5616,-1,0.0028926240000000003,0.006010209,0.0,1
Portfolio,OSQP_polish,optimal,0.012466772,200,-3.118639410503484,8,5616,-1,0.0029061770000000002,0.007890379,0.0,1
Portfolio,OSQP_polish,optimal,0.029527647999999997,375,-2.8949398606040018,8,5616,-1,0.01552278,0.012598307,0.0,1
Portfolio,OSQP_polish,optimal,0.010884883,150,-4.193756771874623,8,5616,-1,0.00310089,0.005938506999999999,0.0,1
Portfolio,OSQP_polish,optimal,0.010525561999999999,150,-2.4815074651844387,8,5616,-1,0.0028297340000000004,0.006055390999999999,0.0,1
Portfolio,OSQP_polish,optimal,0.014159222,225,-2.7187606090103267,8,5616,1,0.0032581529999999997,0.009033738000000001,0.0,1
Portfolio,OSQP_polish,optimal,0.011722205,175,-2.9581035976933396,8,5616,-1,0.003031832,0.00701124,0.0,1
Portfolio,OSQP_polish,optimal,0.011541381000000002,150,-2.5847547825320007,8,5616,-1,0.003260035,0.006184632,0.0,1
Portfolio,OSQP_polish,optimal,0.012343528999999999,225,-3.1428736669573305,8,5616,-1,0.002776489,0.008120927,0.0,1
Portfolio,OSQP_polish,optimal,0.014101052,150,-2.70787811717943,9,6768,-1,0.002465949,0.010317841999999999,0.0,1
Portfolio,OSQP_polish,optimal,0.015698315,200,-3.066904750570425,9,6768,-1,0.002600714,0.011591578,0.0,1
Portfolio,OSQP_polish,optimal,0.01866218,250,-2.235051422867566,9,6768,1,0.0026005860000000002,0.014567896,0.0,1
Portfolio,OSQP_polish,optimal,0.017475634,200,-2.31037346632466,9,6768,-1,0.002426657,0.013742613,0.0,1
Portfolio,OSQP_polish,optimal,0.025699312999999998,375,-2.434259904415744,9,6768,1,0.002629952,0.02160665,0.0,1
Portfolio,OSQP_polish,optimal,0.020019866,275,-2.7319165702449983,9,6768,1,0.002321777,0.016593346999999998,0.0,1
Portfolio,OSQP_polish,optimal,0.010032609,100,-3.0138152961370586,9,6768,-1,0.002590186,0.005936881,0.0,1
Portfolio,OSQP_polish,optimal,0.017065805,225,-2.8279059205623853,9,6768,-1,0.002636395,0.012986018,0.0,1
Portfolio,OSQP_polish,optimal,0.015378003999999999,200,-3.5222921818964186,9,6768,-1,0.002002257,0.01207536,0.0,1
Portfolio,OSQP_polish,optimal,0.018576444,200,-2.3875291057890733,9,6768,1,0.0026258109999999996,0.014710313000000001,0.0,1
Portfolio,OSQP_polish,optimal,0.016008148,150,-2.7199570735315324,10,8020,-1,0.002717833,0.011835693999999999,0.0,1
Portfolio,OSQP_polish,optimal,0.026399806,300,-3.6451953844575353,10,8020,-1,0.002704133,0.022350942999999998,0.0,0
Portfolio,OSQP_polish,optimal,0.016481304000000002,150,-2.9538264540694428,10,8020,-1,0.0028145759999999996,0.012149228,0.0,1
Portfolio,OSQP_polish,optimal,0.021093972,225,-3.4516431333158635,10,8020,-1,0.002709603,0.017039334,0.0,1
Portfolio,OSQP_polish,optimal,0.018419756,175,-3.9635807463957033,10,8020,-1,0.002783722,0.014106782,0.0,1
Portfolio,OSQP_polish,optimal,0.018344566,175,-2.8599176745234303,10,8020,-1,0.002767043,0.014054754,0.0,1
Portfolio,OSQP_polish,optimal,0.016603833999999998,150,-3.297858698494935,10,8020,-1,0.00279763,0.012260605,0.0,1
Portfolio,OSQP_polish,optimal,0.020361515,200,-4.143779007139985,10,8020,-1,0.0027676529999999997,0.016064117,0.0,1
Portfolio,OSQP_polish,optimal,0.016088664,150,-2.8004510416959705,10,8020,-1,0.002776348,0.011951312,0.0,1
Portfolio,OSQP_polish,optimal,0.019436746,200,-3.4142705882003184,10,8020,-1,0.0027936959999999996,0.015309256,0.0,1
Portfolio,OSQP_polish,optimal,0.029385761,225,-3.0139266124058715,12,10824,-1,0.003795326,0.023626572000000002,0.0,1
Portfolio,OSQP_polish,optimal,0.02430447,175,-2.678259063197621,12,10824,1,0.003763357,0.018502328000000002,0.0,1
Portfolio,OSQP_polish,optimal,0.024249069,175,-4.607634718686797,12,10824,-1,0.0037588340000000004,0.018461412,0.0,1
Portfolio,OSQP_polish,optimal,0.029472848,225,-3.2177823842446944,12,10824,-1,0.003761954,0.023779947000000003,0.0,1
Portfolio,OSQP_polish,optimal,0.019138739,125,-3.0281677565180143,12,10824,-1,0.003770177,0.013347017,0.0,1
Portfolio,OSQP_polish,optimal,0.021699595,150,-3.4056705037745933,12,10824,-1,0.003760837,0.01588394,0.0,1
Portfolio,OSQP_polish,optimal,0.031830345,250,-3.9844053561767363,12,10824,-1,0.0038035829999999997,0.026062985,0.0,1
Portfolio,OSQP_polish,optimal,0.021672027000000003,175,-3.7060498410418337,12,10824,-1,0.0033200000000000005,0.016507583,0.0,1
Portfolio,OSQP_polish,optimal,0.029398621,225,-3.472449585933661,12,10824,-1,0.0037526509999999996,0.023647737000000002,0.0,1
Portfolio,OSQP_polish,optimal,0.019307689,150,-4.175793003952065,12,10824,-1,0.003412125,0.01411839,0.0,1
Portfolio,OSQP_polish,optimal,0.030538084,200,-4.955882621823618,14,14028,-1,0.0041907509999999995,0.024107532999999997,0.0,1
Portfolio,OSQP_polish,optimal,0.031315878,175,-3.1475404034238705,14,14028,-1,0.0048716029999999995,0.023817175,0.0,1
Portfolio,OSQP_polish,optimal,0.024705746,150,-3.1101326581344875,14,14028,-1,0.004199648,0.018156741,0.0,1
Portfolio,OSQP_polish,optimal,0.034534584,200,-3.8878916332659657,14,14028,-1,0.004875788,0.026988985,0.0,1
Portfolio,OSQP_polish,optimal,0.046938775999999995,300,-3.2775293413084827,14,14028,-1,0.004867671,0.039773157,0.0,1
Portfolio,OSQP_polish,optimal,0.031298159,175,-2.8563490897702235,14,14028,-1,0.00486207,0.023847761000000002,0.0,1
Portfolio,OSQP_polish,optimal,0.040711807,250,-3.0586844732014464,14,14028,-1,0.0048814999999999996,0.033288992999999996,0.0,1
Portfolio,OSQP_polish,optimal,0.027941447,150,-3.9065654056274974,14,14028,-1,0.004860597,0.020459391,0.0,1
Portfolio,OSQP_polish,optimal,0.043778002999999996,275,-3.6578299938381615,14,14028,-1,0.004829745,0.036486363,0.0,1
Portfolio,OSQP_polish,optimal,0.037711594,225,-3.1173998617029604,14,14028,-1,0.00488505,0.030293372000000002,0.0,1
Portfolio,OSQP_polish,optimal,0.040403559000000006,200,-2.6912398494701795,16,17632,-1,0.005622593,0.031624669,0.0,1
Portfolio,OSQP_polish,optimal,0.044714838,225,-4.722558670285152,16,17632,-1,0.005767502,0.035765661000000004,0.0,1
Portfolio,OSQP_polish,optimal,0.044158341,225,-3.4178605098185693,16,17632,-1,0.005611522,0.035368525,0.0,1
Portfolio,OSQP_polish,optimal,0.036836071000000005,175,-3.7126272041830135,16,17632,-1,0.005803185,0.027864527000000004,0.0,1
Portfolio,OSQP_polish,optimal,0.048323397,250,-3.5517042630548525,16,17632,-1,0.005928503000000001,0.039441146,0.0,1
Portfolio,OSQP_polish,optimal,0.044609113000000006,225,-3.4090847456673585,16,17632,-1,0.005839058,0.035623023999999996,0.0,1
Portfolio,OSQP_polish,optimal,0.036749992,175,-3.904441970610904,16,17632,-1,0.005826411,0.027797488,0.0,1
Portfolio,OSQP_polish,optimal,0.036971764,175,-4.387889579991735,16,17632,-1,0.005763786999999999,0.028037777000000003,0.0,1
Portfolio,OSQP_polish,optimal,0.048214204,250,-3.451737484945644,16,17632,-1,0.005855671999999999,0.039387545,0.0,1
Portfolio,OSQP_polish,optimal,0.040742139,200,-3.73535756647311,16,17632,-1,0.005884674,0.031640022999999996,0.0,1
Portfolio,OSQP_polish,optimal,0.077596466,275,-4.070883181492171,20,26040,-1,0.008777176999999999,0.064150045,0.0,1
Portfolio,OSQP_polish,optimal,0.038475863,100,-3.817938254496932,20,26040,-1,0.008801238000000001,0.024718253,0.0,1
Portfolio,OSQP_polish,optimal,0.059131885,200,-3.8000843949533207,20,26040,-1,0.008335568,0.046067577,0.0,1
Portfolio,OSQP_polish,optimal,0.072309885,250,-4.400488873952816,20,26040,-1,0.008823428000000001,0.058757362,0.0,1
Portfolio,OSQP_polish,optimal,0.07230014700000001,250,-3.691733728801564,20,26040,-1,0.008899885,0.058648467999999995,0.0,1
Portfolio,OSQP_polish,optimal,0.055515151,175,-3.8850382652084767,20,26040,-1,0.008743911,0.041994137,0.0,1
Portfolio,OSQP_polish,optimal,0.06461871699999999,225,-4.189563283688252,20,26040,-1,0.008482884,0.051628775,0.0,1
Portfolio,OSQP_polish,optimal,0.061271837,200,-3.748688710886012,20,26040,-1,0.008838591,0.047674619,0.0,1
Portfolio,OSQP_polish,optimal,0.077672083,275,-4.419933535259157,20,26040,-1,0.008766181999999999,0.064279047,0.0,1
Portfolio,OSQP_polish,optimal,0.064612697,225,-4.231550165286938,20,26040,-1,0.008397744,0.051636365999999996,0.0,1
Portfolio,OSQP_polish,optimal,0.097233982,250,-4.173938527608308,24,36048,-1,0.011648041000000001,0.079205185,0.0,1
Portfolio,OSQP_polish,optimal,0.13158189299999998,375,-4.349803383837412,24,36048,-1,0.011668706000000001,0.11396204900000001,0.0,1
Portfolio,OSQP_polish,optimal,0.110474864,300,-4.898225872530244,24,36048,-1,0.011500995,0.093059155,0.0,1
Portfolio,OSQP_polish,optimal,0.089043126,225,-4.483993175044311,24,36048,-1,0.011559946000000001,0.070890526,0.0,1
Portfolio,OSQP_polish,optimal,0.089179749,225,-4.403670322674102,24,36048,-1,0.011470392,0.071073733,0.0,1
Portfolio,OSQP_polish,optimal,0.096494059,250,-4.820636888202478,24,36048,-1,0.011414767,0.078742942,0.0,1
Portfolio,OSQP_polish,optimal,0.08950198300000001,225,-3.989228364814171,24,36048,-1,0.011642415,0.071232698,0.0,1
Portfolio,OSQP_polish,optimal,0.110570064,300,-3.925994920975016,24,36048,-1,0.011594633,0.093029032,0.0,1
Portfolio,OSQP_polish,optimal,0.089499954,225,-4.866588746246493,24,36048,-1,0.011605633999999998,0.071313702,0.0,1
Portfolio,OSQP_polish,optimal,0.08955470900000001,225,-5.720060460097059,24,36048,-1,0.011648291000000002,0.071255647,0.0,1
Portfolio,OSQP_polish,optimal,0.13204590900000002,275,-3.722523280386431,28,47656,-1,0.015250271999999999,0.108907369,0.0,1
Portfolio,OSQP_polish,optimal,0.187143528,425,-6.3031086974385895,28,47656,-1,0.015470532,0.16364552,0.0,0
Portfolio,OSQP_polish,optimal,0.14455174799999998,300,-4.678129068298867,28,47656,-1,0.015463569,0.120761575,0.0,1
Portfolio,OSQP_polish,optimal,0.107334326,200,-5.465943708878179,28,47656,-1,0.015506349,0.082870298,0.0,1
Portfolio,OSQP_polish,optimal,0.086877626,150,-4.469667029939852,28,47656,-1,0.015319342,0.06277224299999999,0.0,1
Portfolio,OSQP_polish,optimal,0.097303241,175,-4.820342614466889,28,47656,-1,0.015424756999999999,0.073026822,0.0,1
Portfolio,OSQP_polish,optimal,0.10584052699999999,200,-5.3378498225874695,28,47656,-1,0.015370248999999999,0.08234089900000001,0.0,1
Portfolio,OSQP_polish,optimal,0.15396781799999998,325,-3.2793023020691474,28,47656,-1,0.015346423,0.130573269,0.0,1
Portfolio,OSQP_polish,optimal,0.096278653,175,-4.9338818521777865,28,47656,-1,0.015252881000000001,0.072692021,0.0,1
Portfolio,OSQP_polish,optimal,0.107468979,200,-4.596701987120284,28,47656,-1,0.015499342,0.08308916599999999,0.0,1
Portfolio,OSQP_polish,optimal,0.209206445,275,-5.487465004749019,35,71820,-1,0.023740022000000003,0.167475726,0.0,1
Portfolio,OSQP_polish,optimal,0.208603701,275,-4.732817485527094,35,71820,-1,0.023780067000000002,0.166918169,0.0,1
Portfolio,OSQP_polish,optimal,0.26617126,250,-6.041582963669264,35,71820,-1,0.043742768,0.205409685,0.0,1
Portfolio,OSQP_polish,optimal,0.17656955200000002,225,-4.237057367686147,35,71820,-1,0.023775395,0.138924237,0.0,1
Portfolio,OSQP_polish,optimal,0.253861798,250,-5.517607470640602,35,71820,-1,0.04387314,0.193036285,0.0,1
Portfolio,OSQP_polish,optimal,0.205249209,275,-6.056349083187274,35,71820,-1,0.023839647000000002,0.16532967099999998,0.0,1
Portfolio,OSQP_polish,optimal,0.22963317800000002,300,-5.063245124286318,35,71820,-1,0.023874852000000002,0.18694985600000003,0.0,1
Portfolio,OSQP_polish,optimal,0.132211997,150,-5.091836768001207,35,71820,-1,0.023992276,0.094163905,0.0,1
Portfolio,OSQP_polish,optimal,0.287770725,375,-5.237515956908205,35,71820,-1,0.02391344,0.244976479,0.0,1
Portfolio,OSQP_polish,optimal,0.162036681,200,-6.584010996731457,35,71820,-1,0.023911812,0.123809122,0.0,1
Portfolio,OSQP_polish,optimal,0.337306466,225,-6.6646207183146045,43,105436,-1,0.07644461400000001,0.23484115,0.0,1
Portfolio,OSQP_polish,optimal,0.29749210000000004,275,-7.201188283871638,43,105436,-1,0.035663732000000004,0.240042213,0.0,1
Portfolio,OSQP_polish,optimal,0.27024617100000004,250,-4.9474993873531705,43,105436,-1,0.035868677,0.213254423,0.0,1
Portfolio,OSQP_polish,optimal,0.297550103,275,-6.036728751042968,43,105436,-1,0.035575193,0.240121849,0.0,1
Portfolio,OSQP_polish,optimal,0.268571176,250,-4.952827747781615,43,105436,-1,0.035117147,0.21235780899999998,0.0,1
Portfolio,OSQP_polish,optimal,0.270487027,225,-5.980642525148562,43,105436,-1,0.033993873,0.209406757,0.0,1
Portfolio,OSQP_polish,optimal,0.33694486100000004,325,-5.9554975316576275,43,105436,-1,0.035248462,0.274539386,0.0,1
Portfolio,OSQP_polish,optimal,0.35066201700000005,250,-7.276384981381807,43,105436,-1,0.065114203,0.259655217,0.0,1
Portfolio,OSQP_polish,optimal,0.34126428299999995,250,-6.178720655345337,43,105436,-1,0.075986922,0.23970074800000002,0.0,1
Portfolio,OSQP_polish,optimal,0.299603627,275,-5.866287792536148,43,105436,-1,0.03525775,0.239264034,0.0,1
Portfolio,OSQP_polish,optimal,0.516275437,275,-6.37718810029696,52,150904,-1,0.052024121,0.42401347100000003,0.0,1
Portfolio,OSQP_polish,optimal,0.426733188,250,-5.7262046138156535,52,150904,-1,0.050407453,0.33249706,0.0,1
Portfolio,OSQP_polish,optimal,0.450429577,225,-6.503993836964308,52,150904,-1,0.09166424699999999,0.318937996,0.0,1
Portfolio,OSQP_polish,optimal,0.5259246670000001,300,-5.810693993310325,52,150904,-1,0.053291047,0.43372937200000006,0.0,1
Portfolio,OSQP_polish,optimal,0.356767399,200,-6.912274441719313,52,150904,-1,0.052733094,0.262091516,0.0,1
Portfolio,OSQP_polish,optimal,0.494363069,225,-7.1780930133029806,52,150904,-1,0.097931876,0.35467864299999996,0.0,1
Portfolio,OSQP_polish,optimal,0.5840035690000001,300,-4.215399475776384,52,150904,-1,0.119731084,0.42551662700000004,0.0,1
Portfolio,OSQP_polish,optimal,0.479278284,250,-6.602289428127269,52,150904,-1,0.051498445,0.387426815,0.0,1
Portfolio,OSQP_polish,optimal,0.454512255,250,-7.834530883207124,52,150904,-1,0.052287854,0.363124469,0.0,1
Portfolio,OSQP_polish,optimal,0.44268391100000004,225,-6.530956109577856,52,150904,-1,0.051365012,0.350331994,0.0,1
Portfolio,OSQP_polish,optimal,0.832172985,300,-7.890204087862589,65,230880,-1,0.080145284,0.6783954609999999,0.0,1
Portfolio,OSQP_polish,optimal,0.801727877,275,-8.384856711022433,65,230880,-1,0.092884116,0.658150051,0.0,1
Portfolio,OSQP_polish,optimal,0.905535108,350,-6.441894106894921,65,230880,-1,0.097179475,0.7625385140000001,0.0,1
Portfolio,OSQP_polish,optimal,0.824164584,250,-7.1242865499970565,65,230880,-1,0.155511302,0.594590205,0.0,1
Portfolio,OSQP_polish,optimal,0.82312829,300,-5.617432433134319,65,230880,-1,0.094460401,0.683626961,0.0,1
Portfolio,OSQP_polish,optimal,0.615886818,175,-8.198838402856348,65,230880,-1,0.097543777,0.43423649,0.0,1
Portfolio,OSQP_polish,optimal,0.78291203,275,-7.679247349520095,65,230880,-1,0.08190608,0.6233195260000001,0.0,1
Portfolio,OSQP_polish,optimal,0.800880843,275,-6.025843365448654,65,230880,-1,0.09695455,0.656523438,0.0,1
Portfolio,OSQP_polish,optimal,0.666863312,200,-7.807439483617128,65,230880,-1,0.09644682800000001,0.498063519,0.0,1
Portfolio,OSQP_polish,optimal,0.8007355829999999,275,-6.2050515575385115,65,230880,-1,0.08973121699999999,0.657572549,0.0,1
Portfolio,OSQP_polish,optimal,1.8079906369999998,250,-8.347394117416295,80,344160,-1,0.501715526,1.153684294,0.0,1
Portfolio,OSQP_polish,optimal,1.6458884440000001,300,-7.603701982713897,80,344160,-1,0.46430983299999995,1.061990698,0.0,1
Portfolio,OSQP_polish,optimal,1.49458956,225,-9.255957742639179,80,344160,-1,0.35868341,0.9836337479999999,0.0,1
Portfolio,OSQP_polish,optimal,1.11819452,200,-9.694577398765881,80,344160,-1,0.26609308800000003,0.754086602,0.0,1
Portfolio,OSQP_polish,optimal,1.5140125830000002,300,-8.958735531822757,80,344160,-1,0.333660819,1.0700033690000001,0.0,1
Portfolio,OSQP_polish,optimal,1.5602396930000002,300,-6.92798852580659,80,344160,-1,0.405424667,1.083191963,0.0,1
Portfolio,OSQP_polish,optimal,1.5869049889999998,350,-7.772736614837589,80,344160,-1,0.301262896,1.208653413,0.0,1
Portfolio,OSQP_polish,optimal,1.793110926,350,-6.998843906734511,80,344160,-1,0.513816664,1.202080443,0.0,1
Portfolio,OSQP_polish,optimal,1.466356169,250,-6.3315989421357175,80,344160,-1,0.483081695,0.909131575,0.0,1
Portfolio,OSQP_polish,optimal,1.4644657769999998,225,-7.9926114229977845,80,344160,-1,0.35799166200000004,0.9485564590000001,0.0,1
Portfolio,OSQP_polish,optimal,2.077985652,225,-7.593863196248372,99,519948,-1,0.468103655,1.3427744080000001,0.0,1
Portfolio,OSQP_polish,optimal,2.999594524,400,-8.638983628823661,99,519948,-1,0.7403797590000001,2.14308509,0.0,1
Portfolio,OSQP_polish,optimal,2.7335800860000004,350,-8.754849400196854,99,519948,-1,0.569552837,1.96853815,0.0,1
Portfolio,OSQP_polish,optimal,2.184403111,250,-9.891432253052196,99,519948,-1,0.484168779,1.470415621,0.0,1
Portfolio,OSQP_polish,optimal,2.7539317839999997,350,-9.970001586400349,99,519948,-1,0.579528197,1.9676943930000002,0.0,1
Portfolio,OSQP_polish,optimal,2.039057525,225,-8.058790309572467,99,519948,-1,0.529068668,1.267816758,0.0,1
Portfolio,OSQP_polish,optimal,2.3248186719999997,300,-8.728791553894817,99,519948,-1,0.481211768,1.6301055530000002,0.0,1
Portfolio,OSQP_polish,optimal,2.1339051650000003,275,-7.830716307368318,99,519948,-1,0.404751696,1.5061445020000002,0.0,1
Portfolio,OSQP_polish,optimal,3.407379713,350,-8.836985053019383,99,519948,-1,1.225749943,2.05832405,0.0,1
Portfolio,OSQP_polish,optimal,2.559694902,325,-11.662885119876751,99,519948,-1,0.632405882,1.784948697,0.0,1
Portfolio,OSQP_polish,optimal,3.899120326,275,-10.24672874647426,124,806248,-1,0.976545633,2.499796222,0.0,1
Portfolio,OSQP_polish,optimal,3.2466777089999996,250,-10.554223574162265,124,806248,-1,0.520298556,2.284726931,0.0,1
Portfolio,OSQP_polish,optimal,3.2242181969999995,225,-11.29236668991327,124,806248,-1,0.696882813,2.080629411,0.0,1
Portfolio,OSQP_polish,optimal,3.7502109530000003,300,-10.531882237393717,124,806248,-1,0.69699597,2.666290809,0.0,1
Portfolio,OSQP_polish,optimal,3.589231354,275,-10.718880522520326,124,806248,-1,0.664294288,2.484008321,0.0,1
Portfolio,OSQP_polish,optimal,4.894611863000001,350,-9.23459630758441,124,806248,-1,1.56289448,3.070565295,0.0,1
Portfolio,OSQP_polish,optimal,3.3378692180000002,225,-10.159265891469246,124,806248,-1,0.75647347,2.114772485,0.0,1
Portfolio,OSQP_polish,optimal,3.936206701,250,-11.9912693455835,124,806248,-1,1.20064429,2.330679583,0.0,1
Portfolio,OSQP_polish,optimal,3.6511718889999996,300,-10.207266878465603,124,806248,-1,0.640413009,2.673815076,0.0,1
Portfolio,OSQP_polish,optimal,3.871841093,275,-7.194224679778973,124,806248,-1,0.984826312,2.498413641,0.0,1
Portfolio,OSQP_polish,optimal,5.845977692999999,275,-12.647010602679567,154,1232308,-1,1.060150813,4.009456128,0.0,1
Portfolio,OSQP_polish,optimal,4.43223587,175,-11.099710776999625,154,1232308,-1,0.967939118,2.691765743,0.0,1
Portfolio,OSQP_polish,optimal,6.052517317,275,-11.182692367805084,154,1232308,-1,1.395726501,3.953298282,0.0,1
Portfolio,OSQP_polish,optimal,5.521033287000001,250,-14.15895611330128,154,1232308,-1,1.153916854,3.616096114,0.0,1
Portfolio,OSQP_polish,optimal,5.09099908,225,-8.091692718502204,154,1232308,-1,1.108916666,3.30875068,0.0,1
Portfolio,OSQP_polish,optimal,6.9635184279999995,425,-11.709310759723802,154,1232308,-1,0.94981615,5.535513569,0.0,1
Portfolio,OSQP_polish,optimal,5.727828136,275,-12.458233614592393,154,1232308,-1,1.171276306,3.8824013330000002,0.0,1
Portfolio,OSQP_polish,optimal,6.410183171999999,350,-10.809261722669254,154,1232308,-1,1.212758251,4.62931256,0.0,1
Portfolio,OSQP_polish,optimal,5.104984237,225,-11.236656734513948,154,1232308,-1,0.9752780390000001,3.33881381,0.0,1
Portfolio,OSQP_polish,optimal,6.7511186830000005,350,-9.972917263152297,154,1232308,-1,1.475139984,4.703061283,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.016008148,150,-2.7199570735315324,10,8020,-1,0.002717833,0.011835694,0.0,1
Portfolio,OSQP_polish,optimal,0.026399806,300,-3.645195384457535,10,8020,-1,0.002704133,0.022350943,0.0,0
Portfolio,OSQP_polish,optimal,0.016481304000000002,150,-2.9538264540694428,10,8020,-1,0.002814576,0.012149228,0.0,1
Portfolio,OSQP_polish,optimal,0.021093972000000002,225,-3.451643133315864,10,8020,-1,0.002709603,0.017039334,0.0,1
Portfolio,OSQP_polish,optimal,0.018419756000000002,175,-3.9635807463957025,10,8020,-1,0.002783722,0.014106782,0.0,1
Portfolio,OSQP_polish,optimal,0.018344566,175,-2.85991767452343,10,8020,-1,0.002767043,0.014054754,0.0,1
Portfolio,OSQP_polish,optimal,0.016603834,150,-3.297858698494935,10,8020,-1,0.00279763,0.012260605,0.0,1
Portfolio,OSQP_polish,optimal,0.020361514999999997,200,-4.143779007139985,10,8020,-1,0.002767653,0.016064117,0.0,1
Portfolio,OSQP_polish,optimal,0.016088664,150,-2.8004510416959705,10,8020,-1,0.002776348,0.011951312,0.0,1
Portfolio,OSQP_polish,optimal,0.019436745999999998,200,-3.414270588200318,10,8020,-1,0.002793696,0.015309256,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.029385761,225,-3.0139266124058715,12,10824,-1,0.003795326,0.023626572,0.0,1
Portfolio,OSQP_polish,optimal,0.02430447,175,-2.678259063197621,12,10824,1,0.003763357,0.018502328,0.0,1
Portfolio,OSQP_polish,optimal,0.024249068999999998,175,-4.607634718686798,12,10824,-1,0.003758834,0.018461412,0.0,1
Portfolio,OSQP_polish,optimal,0.029472848,225,-3.2177823842446944,12,10824,-1,0.003761954,0.023779947,0.0,1
Portfolio,OSQP_polish,optimal,0.019138739,125,-3.0281677565180143,12,10824,-1,0.003770177,0.013347017,0.0,1
Portfolio,OSQP_polish,optimal,0.021699595,150,-3.405670503774594,12,10824,-1,0.003760837,0.01588394,0.0,1
Portfolio,OSQP_polish,optimal,0.031830344999999996,250,-3.984405356176736,12,10824,-1,0.003803583,0.026062985,0.0,1
Portfolio,OSQP_polish,optimal,0.021672027,175,-3.706049841041834,12,10824,-1,0.00332,0.016507583,0.0,1
Portfolio,OSQP_polish,optimal,0.029398620999999996,225,-3.472449585933661,12,10824,-1,0.003752651,0.023647737,0.0,1
Portfolio,OSQP_polish,optimal,0.019307689,150,-4.175793003952065,12,10824,-1,0.003412125,0.01411839,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,3.8991203260000002,275,-10.24672874647426,124,806248,-1,0.976545633,2.499796222,0.0,1
Portfolio,OSQP_polish,optimal,3.246677709,250,-10.554223574162265,124,806248,-1,0.520298556,2.284726931,0.0,1
Portfolio,OSQP_polish,optimal,3.2242181969999995,225,-11.29236668991327,124,806248,-1,0.696882813,2.080629411,0.0,1
Portfolio,OSQP_polish,optimal,3.750210953,300,-10.531882237393718,124,806248,-1,0.69699597,2.666290809,0.0,1
Portfolio,OSQP_polish,optimal,3.589231354,275,-10.718880522520326,124,806248,-1,0.664294288,2.484008321,0.0,1
Portfolio,OSQP_polish,optimal,4.894611863000001,350,-9.234596307584408,124,806248,-1,1.56289448,3.070565295,0.0,1
Portfolio,OSQP_polish,optimal,3.337869218,225,-10.159265891469246,124,806248,-1,0.75647347,2.114772485,0.0,1
Portfolio,OSQP_polish,optimal,3.936206701,250,-11.9912693455835,124,806248,-1,1.20064429,2.330679583,0.0,1
Portfolio,OSQP_polish,optimal,3.651171889,300,-10.207266878465605,124,806248,-1,0.640413009,2.673815076,0.0,1
Portfolio,OSQP_polish,optimal,3.871841093,275,-7.194224679778972,124,806248,-1,0.984826312,2.498413641,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.030538084,200,-4.955882621823618,14,14028,-1,0.004190751,0.024107533,0.0,1
Portfolio,OSQP_polish,optimal,0.031315878,175,-3.1475404034238705,14,14028,-1,0.004871603,0.023817175,0.0,1
Portfolio,OSQP_polish,optimal,0.024705746,150,-3.1101326581344875,14,14028,-1,0.004199648,0.018156741,0.0,1
Portfolio,OSQP_polish,optimal,0.034534584,200,-3.8878916332659657,14,14028,-1,0.004875788,0.026988985,0.0,1
Portfolio,OSQP_polish,optimal,0.046938776,300,-3.277529341308483,14,14028,-1,0.004867671,0.039773157,0.0,1
Portfolio,OSQP_polish,optimal,0.031298159,175,-2.856349089770224,14,14028,-1,0.00486207,0.023847761,0.0,1
Portfolio,OSQP_polish,optimal,0.040711807,250,-3.058684473201446,14,14028,-1,0.0048815,0.033288993,0.0,1
Portfolio,OSQP_polish,optimal,0.027941447,150,-3.9065654056274983,14,14028,-1,0.004860597,0.020459391,0.0,1
Portfolio,OSQP_polish,optimal,0.043778003,275,-3.6578299938381624,14,14028,-1,0.004829745,0.036486363,0.0,1
Portfolio,OSQP_polish,optimal,0.037711594,225,-3.11739986170296,14,14028,-1,0.00488505,0.030293372,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,5.845977693,275,-12.647010602679567,154,1232308,-1,1.060150813,4.009456128,0.0,1
Portfolio,OSQP_polish,optimal,4.4322358699999995,175,-11.099710776999629,154,1232308,-1,0.967939118,2.691765743,0.0,1
Portfolio,OSQP_polish,optimal,6.0525173169999995,275,-11.182692367805082,154,1232308,-1,1.395726501,3.953298282,0.0,1
Portfolio,OSQP_polish,optimal,5.521033287,250,-14.158956113301281,154,1232308,-1,1.153916854,3.616096114,0.0,1
Portfolio,OSQP_polish,optimal,5.09099908,225,-8.091692718502204,154,1232308,-1,1.108916666,3.30875068,0.0,1
Portfolio,OSQP_polish,optimal,6.963518428,425,-11.709310759723799,154,1232308,-1,0.94981615,5.535513569,0.0,1
Portfolio,OSQP_polish,optimal,5.727828136,275,-12.458233614592391,154,1232308,-1,1.171276306,3.882401333,0.0,1
Portfolio,OSQP_polish,optimal,6.410183171999999,350,-10.809261722669254,154,1232308,-1,1.212758251,4.62931256,0.0,1
Portfolio,OSQP_polish,optimal,5.104984237,225,-11.236656734513947,154,1232308,-1,0.975278039,3.33881381,0.0,1
Portfolio,OSQP_polish,optimal,6.7511186830000005,350,-9.972917263152295,154,1232308,-1,1.4751399840000001,4.703061283,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.040403559000000006,200,-2.6912398494701795,16,17632,-1,0.005622593,0.031624669,0.0,1
Portfolio,OSQP_polish,optimal,0.044714838,225,-4.722558670285152,16,17632,-1,0.005767502,0.035765661,0.0,1
Portfolio,OSQP_polish,optimal,0.044158341,225,-3.4178605098185693,16,17632,-1,0.005611522,0.035368525,0.0,1
Portfolio,OSQP_polish,optimal,0.036836071000000005,175,-3.712627204183013,16,17632,-1,0.005803185,0.027864527,0.0,1
Portfolio,OSQP_polish,optimal,0.048323397000000004,250,-3.5517042630548525,16,17632,-1,0.005928503,0.039441146,0.0,1
Portfolio,OSQP_polish,optimal,0.044609113000000006,225,-3.4090847456673585,16,17632,-1,0.005839058,0.035623024,0.0,1
Portfolio,OSQP_polish,optimal,0.036749991999999995,175,-3.904441970610904,16,17632,-1,0.005826411,0.027797488,0.0,1
Portfolio,OSQP_polish,optimal,0.036971764,175,-4.387889579991735,16,17632,-1,0.005763787,0.028037777,0.0,1
Portfolio,OSQP_polish,optimal,0.048214204000000004,250,-3.4517374849456437,16,17632,-1,0.005855672,0.039387545,0.0,1
Portfolio,OSQP_polish,optimal,0.040742139000000004,200,-3.73535756647311,16,17632,-1,0.005884674,0.031640023,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.077596466,275,-4.070883181492171,20,26040,-1,0.008777177,0.064150045,0.0,1
Portfolio,OSQP_polish,optimal,0.038475863,100,-3.8179382544969322,20,26040,-1,0.008801238,0.024718253,0.0,1
Portfolio,OSQP_polish,optimal,0.059131885,200,-3.8000843949533207,20,26040,-1,0.008335568,0.046067577,0.0,1
Portfolio,OSQP_polish,optimal,0.072309885,250,-4.400488873952816,20,26040,-1,0.008823428,0.058757362,0.0,1
Portfolio,OSQP_polish,optimal,0.07230014700000001,250,-3.6917337288015637,20,26040,-1,0.008899885,0.058648468,0.0,1
Portfolio,OSQP_polish,optimal,0.055515151,175,-3.885038265208477,20,26040,-1,0.008743911,0.041994137,0.0,1
Portfolio,OSQP_polish,optimal,0.06461871699999999,225,-4.189563283688252,20,26040,-1,0.008482884,0.051628775,0.0,1
Portfolio,OSQP_polish,optimal,0.061271837,200,-3.748688710886012,20,26040,-1,0.008838591,0.047674619,0.0,1
Portfolio,OSQP_polish,optimal,0.077672083,275,-4.419933535259157,20,26040,-1,0.008766182,0.064279047,0.0,1
Portfolio,OSQP_polish,optimal,0.064612697,225,-4.231550165286938,20,26040,-1,0.008397744,0.051636366,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.097233982,250,-4.173938527608308,24,36048,-1,0.011648041,0.079205185,0.0,1
Portfolio,OSQP_polish,optimal,0.13158189299999998,375,-4.349803383837412,24,36048,-1,0.011668706,0.113962049,0.0,1
Portfolio,OSQP_polish,optimal,0.110474864,300,-4.898225872530243,24,36048,-1,0.011500995,0.093059155,0.0,1
Portfolio,OSQP_polish,optimal,0.089043126,225,-4.483993175044312,24,36048,-1,0.011559946,0.070890526,0.0,1
Portfolio,OSQP_polish,optimal,0.089179749,225,-4.403670322674101,24,36048,-1,0.011470392,0.071073733,0.0,1
Portfolio,OSQP_polish,optimal,0.09649405900000001,250,-4.820636888202478,24,36048,-1,0.011414767,0.078742942,0.0,1
Portfolio,OSQP_polish,optimal,0.08950198300000001,225,-3.989228364814171,24,36048,-1,0.011642415,0.071232698,0.0,1
Portfolio,OSQP_polish,optimal,0.11057006400000001,300,-3.9259949209750156,24,36048,-1,0.011594633,0.093029032,0.0,1
Portfolio,OSQP_polish,optimal,0.089499954,225,-4.866588746246493,24,36048,-1,0.011605634,0.071313702,0.0,1
Portfolio,OSQP_polish,optimal,0.08955470900000001,225,-5.720060460097059,24,36048,-1,0.011648291,0.071255647,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.132045909,275,-3.722523280386431,28,47656,-1,0.015250272,0.108907369,0.0,1
Portfolio,OSQP_polish,optimal,0.187143528,425,-6.30310869743859,28,47656,-1,0.015470532,0.16364552,0.0,0
Portfolio,OSQP_polish,optimal,0.14455174799999998,300,-4.678129068298867,28,47656,-1,0.015463569,0.120761575,0.0,1
Portfolio,OSQP_polish,optimal,0.107334326,200,-5.465943708878179,28,47656,-1,0.015506349,0.082870298,0.0,1
Portfolio,OSQP_polish,optimal,0.086877626,150,-4.469667029939851,28,47656,-1,0.015319342,0.062772243,0.0,1
Portfolio,OSQP_polish,optimal,0.097303241,175,-4.820342614466889,28,47656,-1,0.015424757,0.073026822,0.0,1
Portfolio,OSQP_polish,optimal,0.105840527,200,-5.33784982258747,28,47656,-1,0.015370249,0.082340899,0.0,1
Portfolio,OSQP_polish,optimal,0.15396781799999998,325,-3.279302302069147,28,47656,-1,0.015346423,0.130573269,0.0,1
Portfolio,OSQP_polish,optimal,0.09627865299999999,175,-4.9338818521777865,28,47656,-1,0.015252881,0.072692021,0.0,1
Portfolio,OSQP_polish,optimal,0.107468979,200,-4.596701987120283,28,47656,-1,0.015499342,0.083089166,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.209206445,275,-5.487465004749018,35,71820,-1,0.023740022,0.167475726,0.0,1
Portfolio,OSQP_polish,optimal,0.208603701,275,-4.732817485527094,35,71820,-1,0.023780067,0.166918169,0.0,1
Portfolio,OSQP_polish,optimal,0.26617126,250,-6.041582963669265,35,71820,-1,0.043742768,0.205409685,0.0,1
Portfolio,OSQP_polish,optimal,0.17656955200000002,225,-4.237057367686147,35,71820,-1,0.023775395,0.138924237,0.0,1
Portfolio,OSQP_polish,optimal,0.253861798,250,-5.517607470640602,35,71820,-1,0.04387314,0.193036285,0.0,1
Portfolio,OSQP_polish,optimal,0.205249209,275,-6.056349083187274,35,71820,-1,0.023839647,0.165329671,0.0,1
Portfolio,OSQP_polish,optimal,0.229633178,300,-5.063245124286318,35,71820,-1,0.023874852,0.186949856,0.0,1
Portfolio,OSQP_polish,optimal,0.132211997,150,-5.091836768001207,35,71820,-1,0.023992276,0.094163905,0.0,1
Portfolio,OSQP_polish,optimal,0.287770725,375,-5.237515956908205,35,71820,-1,0.02391344,0.244976479,0.0,1
Portfolio,OSQP_polish,optimal,0.162036681,200,-6.584010996731457,35,71820,-1,0.023911812,0.123809122,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.33730646599999997,225,-6.6646207183146045,43,105436,-1,0.076444614,0.23484115,0.0,1
Portfolio,OSQP_polish,optimal,0.29749210000000004,275,-7.201188283871639,43,105436,-1,0.035663732,0.240042213,0.0,1
Portfolio,OSQP_polish,optimal,0.270246171,250,-4.9474993873531705,43,105436,-1,0.035868677,0.213254423,0.0,1
Portfolio,OSQP_polish,optimal,0.297550103,275,-6.036728751042968,43,105436,-1,0.035575193,0.240121849,0.0,1
Portfolio,OSQP_polish,optimal,0.268571176,250,-4.9528277477816145,43,105436,-1,0.035117147,0.212357809,0.0,1
Portfolio,OSQP_polish,optimal,0.270487027,225,-5.980642525148563,43,105436,-1,0.033993873,0.209406757,0.0,1
Portfolio,OSQP_polish,optimal,0.336944861,325,-5.955497531657627,43,105436,-1,0.035248462,0.274539386,0.0,1
Portfolio,OSQP_polish,optimal,0.350662017,250,-7.276384981381807,43,105436,-1,0.065114203,0.259655217,0.0,1
Portfolio,OSQP_polish,optimal,0.341264283,250,-6.178720655345337,43,105436,-1,0.075986922,0.239700748,0.0,1
Portfolio,OSQP_polish,optimal,0.299603627,275,-5.866287792536147,43,105436,-1,0.03525775,0.239264034,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.005862745999999999,175,-3.79355585609207,5,2760,-1,0.001424066,0.003578095,0.0,1
Portfolio,OSQP_polish,optimal,0.004385143,100,-2.9574049835264478,5,2760,-1,0.001457418,0.002054566,0.0,1
Portfolio,OSQP_polish,optimal,0.005382958,150,-2.4206679320606064,5,2760,-1,0.001410504,0.003063148,0.0,1
Portfolio,OSQP_polish,optimal,0.006482778000000001,200,-2.108605860912272,5,2760,-1,0.001479933,0.004158583,0.0,1
Portfolio,OSQP_polish,optimal,0.00553456,150,-3.1308952399865544,5,2760,-1,0.001464657,0.003197561,0.0,1
Portfolio,OSQP_polish,optimal,0.004899225,125,-2.929271095450732,5,2760,-1,0.001450345,0.00258366,0.0,1
Portfolio,OSQP_polish,optimal,0.006002916,175,-2.996952125387765,5,2760,-1,0.001470299,0.003648026,0.0,1
Portfolio,OSQP_polish,optimal,0.00541619,150,-2.107995192528722,5,2760,1,0.001445658,0.003121684,0.0,1
Portfolio,OSQP_polish,optimal,0.005443207,150,-1.9785838258014248,5,2760,1,0.001462421,0.003102067,0.0,1
Portfolio,OSQP_polish,optimal,0.004924597,125,-2.774886916447004,5,2760,-1,0.001435245,0.002647066,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.516275437,275,-6.3771881002969595,52,150904,-1,0.052024121,0.424013471,0.0,1
Portfolio,OSQP_polish,optimal,0.426733188,250,-5.7262046138156535,52,150904,-1,0.050407453,0.33249706,0.0,1
Portfolio,OSQP_polish,optimal,0.450429577,225,-6.503993836964308,52,150904,-1,0.091664247,0.318937996,0.0,1
Portfolio,OSQP_polish,optimal,0.525924667,300,-5.810693993310325,52,150904,-1,0.053291047,0.433729372,0.0,1
Portfolio,OSQP_polish,optimal,0.356767399,200,-6.912274441719312,52,150904,-1,0.052733094,0.262091516,0.0,1
Portfolio,OSQP_polish,optimal,0.49436306900000004,225,-7.17809301330298,52,150904,-1,0.097931876,0.354678643,0.0,1
Portfolio,OSQP_polish,optimal,0.5840035690000001,300,-4.215399475776384,52,150904,-1,0.119731084,0.425516627,0.0,1
Portfolio,OSQP_polish,optimal,0.479278284,250,-6.602289428127269,52,150904,-1,0.051498445,0.387426815,0.0,1
Portfolio,OSQP_polish,optimal,0.45451225500000003,250,-7.834530883207124,52,150904,-1,0.052287854,0.363124469,0.0,1
Portfolio,OSQP_polish,optimal,0.442683911,225,-6.530956109577856,52,150904,-1,0.051365012,0.350331994,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.010872797,275,-3.821140978802578,6,3612,-1,0.00209169,0.007369762,0.0,1
Portfolio,OSQP_polish,optimal,0.008166662000000002,175,-2.493493980185419,6,3612,-1,0.002010776,0.004840228,0.0,1
Portfolio,OSQP_polish,optimal,0.008808549,200,-2.287703546063288,6,3612,-1,0.002043993,0.005382131,0.0,1
Portfolio,OSQP_polish,optimal,0.007522051,150,-2.0728340533842973,6,3612,-1,0.00209525,0.004053225,0.0,1
Portfolio,OSQP_polish,optimal,0.007305652999999999,175,-3.5717004657018157,6,3612,-1,0.001868986,0.004208149,0.0,1
Portfolio,OSQP_polish,optimal,0.008336073,175,-3.0379396937321492,6,3612,1,0.002088448,0.004880239,0.0,1
Portfolio,OSQP_polish,optimal,0.008428823,200,-2.4946053782784454,6,3612,-1,0.001936543,0.005182231,0.0,1
Portfolio,OSQP_polish,optimal,0.008153292,175,-3.315992007264709,6,3612,-1,0.002081488,0.004689016,0.0,1
Portfolio,OSQP_polish,optimal,0.006943978999999999,150,-3.113697044987462,6,3612,-1,0.002028875,0.003689888,0.0,1
Portfolio,OSQP_polish,optimal,0.006901211,150,-2.7592362416351617,6,3612,-1,0.002002364,0.003672169,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.832172985,300,-7.890204087862589,65,230880,-1,0.080145284,0.678395461,0.0,1
Portfolio,OSQP_polish,optimal,0.801727877,275,-8.384856711022433,65,230880,-1,0.092884116,0.658150051,0.0,1
Portfolio,OSQP_polish,optimal,0.9055351079999999,350,-6.441894106894921,65,230880,-1,0.097179475,0.762538514,0.0,1
Portfolio,OSQP_polish,optimal,0.824164584,250,-7.1242865499970565,65,230880,-1,0.155511302,0.594590205,0.0,1
Portfolio,OSQP_polish,optimal,0.82312829,300,-5.617432433134319,65,230880,-1,0.094460401,0.683626961,0.0,1
Portfolio,OSQP_polish,optimal,0.615886818,175,-8.198838402856348,65,230880,-1,0.097543777,0.43423649,0.0,1
Portfolio,OSQP_polish,optimal,0.78291203,275,-7.679247349520095,65,230880,-1,0.08190608,0.623319526,0.0,1
Portfolio,OSQP_polish,optimal,0.800880843,275,-6.025843365448654,65,230880,-1,0.09695455,0.656523438,0.0,1
Portfolio,OSQP_polish,optimal,0.666863312,200,-7.807439483617127,65,230880,-1,0.096446828,0.498063519,0.0,1
Portfolio,OSQP_polish,optimal,0.8007355829999999,275,-6.205051557538511,65,230880,-1,0.089731217,0.657572549,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.009284368000000001,175,-3.3065742713465656,7,4564,-1,0.002463816,0.005144078,0.0,1
Portfolio,OSQP_polish,optimal,0.008795148999999999,150,-2.749030817525601,7,4564,-1,0.002458818,0.004594856,0.0,1
Portfolio,OSQP_polish,optimal,0.014060396,275,-2.7115525427733553,7,4564,-1,0.002808319,0.009292735,0.0,1
Portfolio,OSQP_polish,optimal,0.010036196,150,-2.7653123369360726,7,4564,-1,0.002819881,0.005235148,0.0,1
Portfolio,OSQP_polish,optimal,0.009373938,150,-2.1917162861298665,7,4564,1,0.002553833,0.005105443,0.0,1
Portfolio,OSQP_polish,optimal,0.014157771,275,-3.1541112249578718,7,4564,-1,0.00283349,0.009390192,0.0,0
Portfolio,OSQP_polish,optimal,0.010884798999999999,175,-3.7063239849991314,7,4564,-1,0.002807942,0.006115311,0.0,1
Portfolio,OSQP_polish,optimal,0.014155228,275,-2.9154067209614154,7,4564,-1,0.002777843,0.009442736,0.0,1
Portfolio,OSQP_polish,optimal,0.009024302,125,-2.5018516315070873,7,4564,-1,0.002758115,0.004277476,0.0,1
Portfolio,OSQP_polish,optimal,0.009420963000000001,150,-2.7907426509058952,7,4564,-1,0.002788229,0.00495886,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.007281686999999999,100,-3.0052051905309387,8,5616,-1,0.002310763,0.003543007,0.0,1
Portfolio,OSQP_polish,optimal,0.010556425999999999,150,-3.5063722792086875,8,5616,-1,0.002892624,0.006010209,0.0,1
Portfolio,OSQP_polish,optimal,0.012466772,200,-3.1186394105034836,8,5616,-1,0.002906177,0.007890379,0.0,1
Portfolio,OSQP_polish,optimal,0.029527648,375,-2.894939860604002,8,5616,-1,0.01552278,0.012598307,0.0,1
Portfolio,OSQP_polish,optimal,0.010884883,150,-4.193756771874624,8,5616,-1,0.00310089,0.005938507,0.0,1
Portfolio,OSQP_polish,optimal,0.010525562,150,-2.481507465184439,8,5616,-1,0.002829734,0.006055391,0.0,1
Portfolio,OSQP_polish,optimal,0.014159221999999999,225,-2.718760609010327,8,5616,1,0.003258153,0.009033738,0.0,1
Portfolio,OSQP_polish,optimal,0.011722205,175,-2.95810359769334,8,5616,-1,0.003031832,0.00701124,0.0,1
Portfolio,OSQP_polish,optimal,0.011541381,150,-2.584754782532001,8,5616,-1,0.003260035,0.006184632,0.0,1
Portfolio,OSQP_polish,optimal,0.012343529,225,-3.1428736669573305,8,5616,-1,0.002776489,0.008120927,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,1.807990637,250,-8.347394117416295,80,344160,-1,0.501715526,1.153684294,0.0,1
Portfolio,OSQP_polish,optimal,1.645888444,300,-7.603701982713898,80,344160,-1,0.464309833,1.061990698,0.0,1
Portfolio,OSQP_polish,optimal,1.4945895599999999,225,-9.25595774263918,80,344160,-1,0.35868341,0.983633748,0.0,1
Portfolio,OSQP_polish,optimal,1.1181945199999999,200,-9.694577398765881,80,344160,-1,0.266093088,0.754086602,0.0,1
Portfolio,OSQP_polish,optimal,1.514012583,300,-8.958735531822757,80,344160,-1,0.333660819,1.070003369,0.0,1
Portfolio,OSQP_polish,optimal,1.5602396930000002,300,-6.92798852580659,80,344160,-1,0.405424667,1.083191963,0.0,1
Portfolio,OSQP_polish,optimal,1.5869049889999998,350,-7.772736614837589,80,344160,-1,0.301262896,1.208653413,0.0,1
Portfolio,OSQP_polish,optimal,1.793110926,350,-6.9988439067345105,80,344160,-1,0.513816664,1.202080443,0.0,1
Portfolio,OSQP_polish,optimal,1.466356169,250,-6.331598942135717,80,344160,-1,0.483081695,0.909131575,0.0,1
Portfolio,OSQP_polish,optimal,1.464465777,225,-7.992611422997785,80,344160,-1,0.357991662,0.948556459,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,0.014101052000000001,150,-2.70787811717943,9,6768,-1,0.002465949,0.010317842,0.0,1
Portfolio,OSQP_polish,optimal,0.015698315,200,-3.0669047505704254,9,6768,-1,0.002600714,0.011591578,0.0,1
Portfolio,OSQP_polish,optimal,0.01866218,250,-2.2350514228675666,9,6768,1,0.002600586,0.014567896,0.0,1
Portfolio,OSQP_polish,optimal,0.017475634,200,-2.31037346632466,9,6768,-1,0.002426657,0.013742613,0.0,1
Portfolio,OSQP_polish,optimal,0.025699313,375,-2.434259904415744,9,6768,1,0.002629952,0.02160665,0.0,1
Portfolio,OSQP_polish,optimal,0.020019866,275,-2.7319165702449983,9,6768,1,0.002321777,0.016593347,0.0,1
Portfolio,OSQP_polish,optimal,0.010032609,100,-3.0138152961370586,9,6768,-1,0.002590186,0.005936881,0.0,1
Portfolio,OSQP_polish,optimal,0.017065805,225,-2.8279059205623853,9,6768,-1,0.002636395,0.012986018,0.0,1
Portfolio,OSQP_polish,optimal,0.015378004,200,-3.5222921818964186,9,6768,-1,0.002002257,0.01207536,0.0,1
Portfolio,OSQP_polish,optimal,0.018576443999999998,200,-2.387529105789073,9,6768,1,0.002625811,0.014710313,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish,optimal,2.0779856519999997,225,-7.593863196248372,99,519948,-1,0.468103655,1.342774408,0.0,1
Portfolio,OSQP_polish,optimal,2.999594524,400,-8.63898362882366,99,519948,-1,0.740379759,2.14308509,0.0,1
Portfolio,OSQP_polish,optimal,2.7335800860000004,350,-8.754849400196854,99,519948,-1,0.569552837,1.96853815,0.0,1
Portfolio,OSQP_polish,optimal,2.184403111,250,-9.891432253052196,99,519948,-1,0.484168779,1.470415621,0.0,1
Portfolio,OSQP_polish,optimal,2.753931784,350,-9.970001586400347,99,519948,-1,0.579528197,1.967694393,0.0,1
Portfolio,OSQP_polish,optimal,2.0390575249999996,225,-8.058790309572467,99,519948,-1,0.529068668,1.267816758,0.0,1
Portfolio,OSQP_polish,optimal,2.324818672,300,-8.728791553894817,99,519948,-1,0.481211768,1.630105553,0.0,1
Portfolio,OSQP_polish,optimal,2.1339051650000003,275,-7.830716307368317,99,519948,-1,0.404751696,1.5061445020000002,0.0,1
Portfolio,OSQP_polish,optimal,3.4073797129999996,350,-8.836985053019383,99,519948,-1,1.225749943,2.05832405,0.0,1
Portfolio,OSQP_polish,optimal,2.559694902,325,-11.662885119876751,99,519948,-1,0.632405882,1.784948697,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.001079901,375,-0.4067156248711993,10,178,1,0.00015226200000000001,0.0008861639999999999,0.0,1
Random QP,OSQP_polish,optimal,0.000894733,175,3.0662536848013313,10,186,1,0.000214713,0.000613024,0.0,1
Random QP,OSQP_polish,optimal,0.00044736300000000005,100,10.335676872087074,10,180,1,0.000143543,0.00024608599999999996,0.0,0
Random QP,OSQP_polish,optimal,0.000538608,150,8.044181247317644,10,178,1,0.00014037700000000001,0.00036845,0.0,1
Random QP,OSQP_polish,optimal,0.0005576,150,-3.7972661179988383,10,182,-1,0.00015522,0.00036305,0.0,0
Random QP,OSQP_polish,optimal,0.000890753,300,2.8523924588141383,10,178,1,0.00013932200000000002,0.000709295,0.0,1
Random QP,OSQP_polish,optimal,0.0007731629999999999,150,-3.058394104610042,10,182,1,0.00021269,0.000523189,0.0,0
Random QP,OSQP_polish,optimal,0.00037804900000000004,75,7.469246254803691,10,176,1,0.000151904,0.000185464,0.0,0
Random QP,OSQP_polish,optimal,0.0008722580000000001,150,1.6373506506239248,10,172,1,0.000204938,0.000572105,0.0,2
Random QP,OSQP_polish,optimal,0.000525902,150,2.9973045672096643,10,180,1,0.000130828,0.00035584699999999996,0.0,0
Random QP,OSQP_polish,optimal,0.00046804800000000004,125,3.03298336376557,11,224,1,0.00013455700000000002,0.000306528,0.0,0
Random QP,OSQP_polish,optimal,0.000515636,150,6.4029436928842625,11,218,1,0.000132347,0.00035687800000000003,0.0,0
Random QP,OSQP_polish,optimal,0.000519776,125,1.5999058676841809,11,214,-1,0.000137624,0.00033832400000000004,0.0,0
Random QP,OSQP_polish,optimal,0.001752571,425,14.480934086730228,11,216,-1,0.000188404,0.001517376,0.0,1
Random QP,OSQP_polish,optimal,0.001036297,200,7.444894501067991,11,224,1,0.000186811,0.000798925,0.0,1
Random QP,OSQP_polish,optimal,0.0007348939999999999,125,66.72508471654369,11,212,1,0.000196905,0.000479239,0.0,0
Random QP,OSQP_polish,optimal,0.000661804,175,10.517339251042337,11,218,1,0.00014875200000000002,0.00046288199999999996,0.0,0
Random QP,OSQP_polish,optimal,0.0012963209999999998,275,3.925678960921532,11,216,1,0.00019047099999999997,0.0010235630000000001,0.0,3
Random QP,OSQP_polish,optimal,0.000667928,175,5.790988547607587,11,208,1,0.000154278,0.000468938,0.0,1
Random QP,OSQP_polish,optimal,0.0007941510000000001,150,6.110695384776612,11,216,1,0.00019852700000000002,0.0005487609999999999,0.0,0
Random QP,OSQP_polish,optimal,0.0008694859999999999,200,6.582097931704997,12,264,1,0.000180255,0.0006508390000000001,0.0,1
Random QP,OSQP_polish,optimal,0.0006205259999999999,125,0.13000754941359535,12,250,1,0.00018659299999999998,0.000395155,0.0,0
Random QP,OSQP_polish,optimal,0.0008103730000000001,225,29.311764344408274,12,254,1,0.000169606,0.0006050830000000001,0.0,1
Random QP,OSQP_polish,optimal,0.0013237129999999998,225,8.341293065236135,12,258,-1,0.00023435,0.001018773,0.0,1
Random QP,OSQP_polish,optimal,0.000561406,125,7.0352288314021285,12,262,1,0.000156154,0.00036438,0.0,0
Random QP,OSQP_polish,optimal,0.0006822690000000001,175,5.970447838432027,12,254,1,0.000166235,0.00046097099999999996,0.0,1
Random QP,OSQP_polish,optimal,0.0009338660000000001,250,0.4509584341972525,12,250,1,0.000161064,0.0007266589999999999,0.0,0
Random QP,OSQP_polish,optimal,0.000779947,200,6.35618901068446,12,258,1,0.000154088,0.000577477,0.0,0
Random QP,OSQP_polish,optimal,0.001717029,475,18.491155896311678,12,258,1,0.000169099,0.001510007,0.0,3
Random QP,OSQP_polish,optimal,0.000538113,100,-2.6939234517298174,12,254,1,0.000171161,0.000326938,0.0,0
Random QP,OSQP_polish,optimal,0.0010220160000000002,225,5.065898343086098,13,306,1,0.000236238,0.0007422819999999999,0.0,0
Random QP,OSQP_polish,optimal,0.0007875919999999999,200,0.7757266649503487,13,308,1,0.000168723,0.0005686959999999999,0.0,0
Random QP,OSQP_polish,optimal,0.001029018,225,2.235542522095254,13,316,1,0.000202867,0.000775955,0.0,1
Random QP,OSQP_polish,optimal,0.000837918,175,0.6905091621828822,13,302,-1,0.00018899599999999998,0.000596528,0.0,0
Random QP,OSQP_polish,optimal,0.0011520290000000002,325,8.484040610037082,13,296,1,0.00016696099999999998,0.0009413469999999999,0.0,1
Random QP,OSQP_polish,optimal,0.000978054,250,20.834894143030038,13,302,1,0.000164058,0.000728338,0.0,1
Random QP,OSQP_polish,optimal,0.0007534330000000001,150,10.047973328882973,13,304,1,0.000194558,0.000508862,0.0,0
Random QP,OSQP_polish,optimal,0.0006841480000000001,125,1.417151115860004,13,306,1,0.00020422,0.000428983,0.0,0
Random QP,OSQP_polish,optimal,0.00228403,275,13.203321687243161,13,298,1,0.00037227699999999996,0.001841625,0.0,1
Random QP,OSQP_polish,optimal,0.001159276,275,35.911157633824395,13,304,1,0.000186632,0.0009161460000000001,0.0,1
Random QP,OSQP_polish,optimal,0.0009138130000000001,150,27.847041395634843,15,412,1,0.000245978,0.000609306,0.0,1
Random QP,OSQP_polish,optimal,0.001081192,225,9.804843528651906,15,422,-1,0.000202875,0.000819655,0.0,1
Random QP,OSQP_polish,optimal,0.000936689,150,14.368176980519292,15,406,-1,0.00024338900000000002,0.000634363,0.0,1
Random QP,OSQP_polish,optimal,0.000904431,150,25.263140804106392,15,418,-1,0.00023783299999999998,0.000618607,0.0,0
Random QP,OSQP_polish,optimal,0.000726937,125,2.8127263750104974,15,412,1,0.000212067,0.00044280199999999995,0.0,0
Random QP,OSQP_polish,optimal,0.001125079,200,13.390197936816593,15,408,1,0.000248274,0.000827927,0.0,1
Random QP,OSQP_polish,optimal,0.000800719,125,9.887007988987726,15,416,1,0.000250212,0.000501303,0.0,0
Random QP,OSQP_polish,optimal,0.0010374529999999998,175,6.184345523359343,15,410,-1,0.000245079,0.000723892,0.0,0
Random QP,OSQP_polish,optimal,0.001930234,225,6.533237821686012,15,406,1,0.000378203,0.001471954,0.0,0
Random QP,OSQP_polish,optimal,0.0021186440000000003,250,18.91869902386892,15,412,1,0.00037512699999999995,0.001655832,0.0,1
Random QP,OSQP_polish,optimal,0.00227084,375,9.447935354798975,18,612,-1,0.000327796,0.00187812,0.0,1
Random QP,OSQP_polish,optimal,0.001554402,225,2.565901899618658,18,594,1,0.000318331,0.001171111,0.0,2
Random QP,OSQP_polish,optimal,0.0014351960000000001,200,18.12468587965616,18,614,1,0.00032089900000000003,0.00102975,0.0,1
Random QP,OSQP_polish,optimal,0.00157803,225,6.457385681200397,18,604,-1,0.000331313,0.001179988,0.0,0
Random QP,OSQP_polish,optimal,0.0008902590000000002,100,4.225816026269925,18,610,1,0.00032307799999999997,0.000503795,0.0,0
Random QP,OSQP_polish,optimal,0.0011691909999999998,150,11.135122711510112,18,612,1,0.00033063900000000003,0.000756815,0.0,0
Random QP,OSQP_polish,optimal,0.002476689,250,6.898337812791435,18,602,1,0.000476543,0.001900433,0.0,1
Random QP,OSQP_polish,optimal,0.0019320129999999998,175,29.94863080213903,18,622,-1,0.00047467,0.001360176,0.0,1
Random QP,OSQP_polish,optimal,0.0015966869999999998,225,-0.6267424298141504,18,594,1,0.000314778,0.001205825,0.0,0
Random QP,OSQP_polish,optimal,0.002825557,300,11.915666661273846,18,598,1,0.00046158,0.002271445,0.0,1
Random QP,OSQP_polish,optimal,0.002786785,250,37.50461869547804,23,1002,1,0.000568314,0.002128491,0.0,1
Random QP,OSQP_polish,optimal,0.0023306,200,24.364180724500237,23,1016,-1,0.0005587000000000001,0.0016531679999999998,0.0,0
Random QP,OSQP_polish,optimal,0.0030448140000000003,300,31.582765148568505,23,1032,-1,0.000572033,0.002379324,0.0,1
Random QP,OSQP_polish,optimal,0.002168812,175,59.85608602371306,23,1020,1,0.000562467,0.0015050920000000002,0.0,1
Random QP,OSQP_polish,optimal,0.002919963,275,32.94446668904791,23,1022,-1,0.000572708,0.0022391670000000002,0.0,1
Random QP,OSQP_polish,optimal,0.003030773,300,17.03751976215133,23,1066,1,0.000563813,0.002364751,0.0,1
Random QP,OSQP_polish,optimal,0.002312951,200,12.391190207430858,23,1004,1,0.000560158,0.0016572720000000002,0.0,1
Random QP,OSQP_polish,optimal,0.0022984620000000002,250,42.47761311127553,23,1034,-1,0.00047271199999999997,0.0017376610000000002,0.0,1
Random QP,OSQP_polish,optimal,0.001981628,200,51.892439173947956,23,994,-1,0.000461869,0.001418958,0.0,1
Random QP,OSQP_polish,optimal,0.003349197,350,37.77319014970979,23,1016,1,0.00047013800000000004,0.002741623,0.0,1
Random QP,OSQP_polish,optimal,0.004137463,300,39.481612867128035,29,1694,-1,0.000817635,0.003194648,0.0,1
Random QP,OSQP_polish,optimal,0.003341657,225,30.59128310426954,29,1694,-1,0.000822569,0.002377494,0.0,1
Random QP,OSQP_polish,optimal,0.004693675,250,85.88841455321959,29,1702,-1,0.001392579,0.00315538,0.0,1
Random QP,OSQP_polish,optimal,0.004716664000000001,375,58.184982556119564,29,1670,-1,0.0008274469999999999,0.003756095,0.0,1
Random QP,OSQP_polish,optimal,0.004093108,300,22.921814635170456,29,1672,1,0.0008278939999999999,0.003134278,0.0,1
Random QP,OSQP_polish,optimal,0.00420386,225,36.593081733183276,29,1680,-1,0.001394604,0.002682307,0.0,1
Random QP,OSQP_polish,optimal,0.003329391,225,46.78609044879306,29,1688,1,0.00083425,0.002360671,0.0,1
Random QP,OSQP_polish,optimal,0.003541303,250,18.587928796210367,29,1702,1,0.00081976,0.002590833,0.0,1
Random QP,OSQP_polish,optimal,0.003996732,300,47.52281329865054,29,1664,-1,0.000817859,0.003049981,0.0,0
Random QP,OSQP_polish,optimal,0.005264523,350,48.97639614520589,29,1696,1,0.001379814,0.003759283,0.0,1
Random QP,OSQP_polish,optimal,0.010375223000000001,525,86.02730747668743,39,3204,-1,0.0016378470000000002,0.008512903,0.0,1
Random QP,OSQP_polish,optimal,0.006036613000000001,250,91.07474183235563,39,3204,-1,0.001650298,0.004147903,0.0,1
Random QP,OSQP_polish,optimal,0.00720159,325,105.25202745927895,39,3200,-1,0.001628194,0.00533372,0.0,1
Random QP,OSQP_polish,optimal,0.010738035,550,56.073470245544975,39,3166,-1,0.001642816,0.008882658,0.0,1
Random QP,OSQP_polish,optimal,0.006419396000000001,275,49.209810360939855,39,3220,-1,0.0016349160000000001,0.0045734059999999995,0.0,1
Random QP,OSQP_polish,optimal,0.007134603000000001,325,153.70869160913358,39,3160,1,0.001605535,0.005318815,0.0,1
Random QP,OSQP_polish,optimal,0.008114132999999999,375,82.92435834981801,39,3192,-1,0.001640096,0.006252125,0.0,1
Random QP,OSQP_polish,optimal,0.015451809,800,68.49566453951076,39,3252,-1,0.002207424,0.01304122,0.0,3
Random QP,OSQP_polish,optimal,0.010833665,475,124.23393927695531,39,3230,-1,0.002204654,0.008416477,0.0,1
Random QP,OSQP_polish,optimal,0.009258212,375,90.57067725979113,39,3226,-1,0.002188025,0.006875399999999999,0.0,1
Random QP,OSQP_polish,optimal,0.014492978,350,180.8946250096447,53,6268,-1,0.004335531,0.009779956999999999,0.0,1
Random QP,OSQP_polish,optimal,0.022715517999999997,675,267.76342565564187,53,6208,1,0.003245906,0.019052298999999998,0.0,3
Random QP,OSQP_polish,optimal,0.013499152,350,232.3001008995837,53,6260,-1,0.003294172,0.009821431,0.0,1
Random QP,OSQP_polish,optimal,0.015417548,425,235.63386019226985,53,6246,-1,0.003225639,0.011814314,0.0,1
Random QP,OSQP_polish,optimal,0.018507848,525,189.15814359531842,53,6126,-1,0.003279707,0.014847478,0.0,1
Random QP,OSQP_polish,optimal,0.015630798,400,214.42012597003787,53,6152,-1,0.0040955,0.011171396,0.0,1
Random QP,OSQP_polish,optimal,0.028134566,850,140.0463758076862,53,6178,-1,0.005156841,0.02261495,0.0,1
Random QP,OSQP_polish,optimal,0.016795381,475,226.07686297507541,53,6130,-1,0.003266061,0.013152265,0.0,1
Random QP,OSQP_polish,optimal,0.015061841000000001,375,211.6121711339091,53,6166,-1,0.00411604,0.010546226,0.0,1
Random QP,OSQP_polish,optimal,0.017833978000000004,475,169.40081675121462,53,6190,-1,0.004131644,0.013314383,0.0,1
Random QP,OSQP_polish,optimal,0.045782015999999995,600,350.87821630527463,73,12284,-1,0.007049668,0.037334109,0.0,1
Random QP,OSQP_polish,optimal,0.025719332999999997,325,536.4867813211052,73,12384,-1,0.007126632,0.017844854,0.0,1
Random QP,OSQP_polish,optimal,0.059722887999999995,525,245.69066114649561,73,12288,-1,0.009363610999999999,0.048892335999999995,0.0,1
Random QP,OSQP_polish,optimal,0.030050621000000007,400,233.47325062843083,73,12342,-1,0.0073678,0.021963037999999997,0.0,1
Random QP,OSQP_polish,optimal,0.046395045,600,225.88253615459308,73,12356,-1,0.007131404,0.037843849,0.0,1
Random QP,OSQP_polish,optimal,0.06520867400000001,575,420.5744231188501,73,12384,-1,0.009370696,0.054360807000000004,0.0,1
Random QP,OSQP_polish,optimal,0.047896636,600,317.05531663517553,73,12438,-1,0.0074649469999999996,0.038940977,0.0,1
Random QP,OSQP_polish,optimal,0.057940053,500,364.1062875424936,73,12406,-1,0.009121047,0.047321373,0.0,1
Random QP,OSQP_polish,optimal,0.036123012,500,318.2933937943975,73,12370,-1,0.007023171999999999,0.027549793,0.0,1
Random QP,OSQP_polish,optimal,0.055637975,475,515.7572873428909,73,12350,-1,0.008390996,0.045729606,0.0,1
Random QP,OSQP_polish,optimal,0.08230261600000001,675,661.8208116373901,103,25576,-1,0.016831106000000002,0.064005585,0.0,1
Random QP,OSQP_polish,optimal,0.065751111,500,566.4229861176517,103,25516,-1,0.016761333,0.047509315999999996,0.0,1
Random QP,OSQP_polish,optimal,0.077779471,625,1007.4068182233568,103,25482,-1,0.016911539,0.059291164,0.0,1
Random QP,OSQP_polish,optimal,0.07539399,600,486.77347272645835,103,25448,-1,0.016942066999999998,0.056931351,0.0,1
Random QP,OSQP_polish,optimal,0.081876897,675,934.7594722078028,103,25508,-1,0.016845545,0.06364745599999999,0.0,1
Random QP,OSQP_polish,optimal,0.059109036,425,531.9124291911158,103,25530,-1,0.016896399,0.040614591,0.0,1
Random QP,OSQP_polish,optimal,0.054501008,375,719.9229277384228,103,25594,-1,0.017001639,0.035997445,0.0,1
Random QP,OSQP_polish,optimal,0.09811995300000001,900,724.3318232968619,103,25534,-1,0.017115381000000002,0.07968079,0.0,1
Random QP,OSQP_polish,optimal,0.075780677,625,756.9447164872093,103,25440,-1,0.017087379,0.057391605,0.0,1
Random QP,OSQP_polish,optimal,0.059053327,425,731.921375157761,103,25514,-1,0.017196657,0.04047291,0.0,1
Random QP,OSQP_polish,optimal,0.181897825,800,1310.0609004544906,146,52538,-1,0.040383564,0.138541668,0.0,1
Random QP,OSQP_polish,optimal,0.19649400200000006,900,1687.3755859041614,146,52524,-1,0.040517252999999996,0.152982834,0.0,0
Random QP,OSQP_polish,optimal,0.239491291,1175,1687.4526998267645,146,52582,-1,0.040070901,0.196555407,0.0,1
Random QP,OSQP_polish,optimal,0.171783584,750,1524.737804308895,146,52540,-1,0.040778282,0.127618757,0.0,0
Random QP,OSQP_polish,optimal,0.206338093,975,1371.8721890490026,146,52570,-1,0.040670845,0.162669809,0.0,0
Random QP,OSQP_polish,optimal,0.17329295600000003,750,1632.9091076142895,146,52498,-1,0.041331413,0.128673242,0.0,0
Random QP,OSQP_polish,optimal,0.18141440600000006,800,1162.283951311962,146,52604,-1,0.040387372000000005,0.13784681699999998,0.0,1
Random QP,OSQP_polish,optimal,0.17252016599999995,750,1680.1484434568495,146,52558,-1,0.040414183,0.128817047,0.0,0
Random QP,OSQP_polish,optimal,0.183386353,800,1858.196391483179,146,52482,-1,0.040769329,0.13930727699999998,0.0,1
Random QP,OSQP_polish,optimal,0.119754451,450,1253.5393538553892,146,52470,-1,0.039852143,0.07651111,0.0,0
Random QP,OSQP_polish,optimal,0.255504923,650,2705.2398905017394,211,110960,-1,0.028280798,0.221958039,0.0,0
Random QP,OSQP_polish,optimal,0.204310539,500,3169.6262916139394,211,110986,-1,0.027590392000000002,0.171171884,0.0,0
Random QP,OSQP_polish,optimal,0.309221292,850,3277.524503985894,211,110918,-1,0.027034079,0.277276278,0.0,0
Random QP,OSQP_polish,optimal,0.28653799900000004,525,2733.694511860643,211,110914,-1,0.056938987,0.224633277,0.0,0
Random QP,OSQP_polish,optimal,0.2366433,600,2394.0747139918403,211,110938,-1,0.027140166,0.204069135,0.0,0
Random QP,OSQP_polish,optimal,0.250421906,650,3291.077182636533,211,110968,-1,0.02779897,0.217499642,0.0,0
Random QP,OSQP_polish,optimal,0.196072713,475,2544.2000835475,211,110924,-1,0.027627159,0.162974436,0.0,0
Random QP,OSQP_polish,optimal,0.277432362,725,2539.1144418451954,211,110948,-1,0.028051345,0.244168012,0.0,0
Random QP,OSQP_polish,optimal,0.204098167,500,2577.993308793809,211,110992,-1,0.027185101,0.171437213,0.0,0
Random QP,OSQP_polish,optimal,0.303947366,600,3233.6931599351506,211,110932,-1,0.05660084,0.24241271600000003,0.0,0
Random QP,OSQP_polish,optimal,0.505826282,450,6954.638917129286,304,230956,-1,0.11936669800000001,0.369302212,0.0,0
Random QP,OSQP_polish,optimal,0.5296406819999999,425,6891.430932029861,304,230924,-1,0.140675893,0.371417121,0.0,0
Random QP,OSQP_polish,optimal,0.49151647299999995,425,6615.914487732445,304,230968,-1,0.124795314,0.349317592,0.0,0
Random QP,OSQP_polish,optimal,0.6623838510000001,575,6360.274430527926,304,230910,-1,0.1514521,0.491818629,0.0,0
Random QP,OSQP_polish,optimal,0.464393351,450,5308.911743908573,304,230986,-1,0.079370155,0.36795824299999996,0.0,0
Random QP,OSQP_polish,optimal,0.433974927,425,6409.491552204848,304,230934,-1,0.0721765,0.344430336,0.0,0
Random QP,OSQP_polish,optimal,0.50869489,400,5910.36979811831,304,230940,-1,0.155471299,0.334973512,0.0,0
Random QP,OSQP_polish,optimal,0.40353828,375,5167.999216913556,304,230944,-1,0.07759855,0.308364795,0.0,0
Random QP,OSQP_polish,optimal,0.521001218,450,6727.026748737809,304,230960,-1,0.134890239,0.368745958,0.0,0
Random QP,OSQP_polish,optimal,0.965583476,950,7277.802726912426,304,230954,-1,0.13388411,0.81277601,0.0,0
Random QP,OSQP_polish,optimal,1.157862936,425,16881.121497605618,442,488410,-1,0.456257242,0.663865582,0.0,0
Random QP,OSQP_polish,optimal,1.4376467350000002,700,13271.431545081465,442,488400,-1,0.28818599,1.116409167,0.0,0
Random QP,OSQP_polish,optimal,0.969703552,425,12627.121532851415,442,488398,-1,0.257961759,0.676695515,0.0,0
Random QP,OSQP_polish,optimal,0.985943385,450,14463.999571081858,442,488406,-1,0.285503723,0.66704956,0.0,0
Random QP,OSQP_polish,optimal,0.927047245,300,13389.558093413101,442,488398,-1,0.40821043100000004,0.480415329,0.0,0
Random QP,OSQP_polish,optimal,1.075546282,350,15000.56800563549,442,488406,-1,0.461541629,0.5746963079999999,0.0,0
Random QP,OSQP_polish,optimal,1.250988939,525,13701.450468266954,442,488398,-1,0.427513455,0.789471147,0.0,0
Random QP,OSQP_polish,optimal,1.186077107,400,14772.27216973018,442,488402,-1,0.535870009,0.615972118,0.0,0
Random QP,OSQP_polish,optimal,1.2213770809999998,375,14484.075842877532,442,488404,-1,0.5888450120000001,0.5931196910000001,0.0,0
Random QP,OSQP_polish,optimal,0.917827166,425,14980.578771290957,442,488394,-1,0.222912432,0.65672276,0.0,0
Random QP,OSQP_polish,optimal,2.265424351,300,30805.50488594457,644,1036840,-1,0.984113661,1.172188428,0.0,0
Random QP,OSQP_polish,optimal,2.5307901580000003,400,30655.49848015872,644,1036840,-1,0.899739086,1.53833528,0.0,0
Random QP,OSQP_polish,optimal,1.639792985,250,31058.52725117208,644,1036838,-1,0.534019684,0.9674460690000001,0.0,0
Random QP,OSQP_polish,optimal,1.949122265,275,26405.005626763967,644,1036840,-1,0.69509398,1.14430297,0.0,0
Random QP,OSQP_polish,optimal,2.757174327,300,31322.938973173106,644,1036840,-1,1.275051051,1.365618631,0.0,0
Random QP,OSQP_polish,optimal,2.547505709,475,30539.964528319637,644,1036838,-1,0.798848135,1.656854184,0.0,0
Random QP,OSQP_polish,optimal,2.358843273,350,28975.256416825723,644,1036840,-1,0.9086330109999999,1.348625737,0.0,0
Random QP,OSQP_polish,optimal,2.2849122000000004,325,27038.33456342694,644,1036840,-1,0.8124960109999999,1.376973025,0.0,0
Random QP,OSQP_polish,optimal,2.1623243,325,25679.53969519799,644,1036836,-1,0.681303335,1.378910796,0.0,0
Random QP,OSQP_polish,optimal,2.630031484,350,26932.046225091857,644,1036840,-1,1.0212672329999999,1.5031341630000001,0.0,0
Random QP,OSQP_polish,optimal,4.728690964,275,62477.682019639724,940,2209000,-1,2.09247033,2.351583274,0.0,0
Random QP,OSQP_polish,optimal,3.9819818689999997,250,59952.414229368514,940,2209000,-1,1.5049850740000001,2.193605288,0.0,0
Random QP,OSQP_polish,optimal,3.926288008,225,72458.18234619603,940,2209000,-1,1.685876386,1.932800659,0.0,0
Random QP,OSQP_polish,optimal,4.421232358999999,300,64965.115702861025,940,2209000,-1,1.548514497,2.512535126,0.0,0
Random QP,OSQP_polish,optimal,4.174815639,225,68614.71646495085,940,2209000,-1,1.8854263969999998,1.9620269259999998,0.0,0
Random QP,OSQP_polish,optimal,4.4479359270000005,225,74063.93127084622,940,2209000,-1,2.119894425,1.968316629,0.0,0
Random QP,OSQP_polish,optimal,3.9701170169999997,225,67318.57269342175,940,2209000,-1,1.6563331019999998,1.989691804,0.0,0
Random QP,OSQP_polish,optimal,4.531967036,250,58265.95349484415,940,2209000,-1,1.966877101,2.227909433,0.0,0
Random QP,OSQP_polish,optimal,4.303956232,250,63573.27486436764,940,2209000,-1,1.6911857959999999,2.247478381,0.0,0
Random QP,OSQP_polish,optimal,3.794169844,225,79893.4767570725,940,2209000,-1,1.308704184,2.114498616,0.0,0
Random QP,OSQP_polish,optimal,9.308737358,225,132807.2080721172,1373,4712822,-1,3.87248906,4.240715628999999,0.0,0
Random QP,OSQP_polish,optimal,10.631036307999999,250,136376.14975217654,1373,4712822,-1,4.614193832,4.7491811120000005,0.0,0
Random QP,OSQP_polish,optimal,9.411558315,225,131571.72773041198,1373,4712822,-1,3.856505608,4.2182823780000005,0.0,0
Random QP,OSQP_polish,optimal,9.588401657,225,140876.82053154413,1373,4712822,-1,4.0494079769999995,4.275781529,0.0,0
Random QP,OSQP_polish,optimal,10.114405840000002,250,146471.35768645725,1373,4712822,-1,4.146016535,4.729782384,0.0,0
Random QP,OSQP_polish,optimal,10.354451877,275,140573.1343747108,1373,4712822,-1,3.981187324,5.182662522,0.0,0
Random QP,OSQP_polish,optimal,9.500443817,225,126688.12874344821,1373,4712822,-1,3.95470938,4.26151007,0.0,0
Random QP,OSQP_polish,optimal,9.939709864,250,130463.4572735908,1373,4712822,-1,4.043698173,4.674321773,0.0,0
Random QP,OSQP_polish,optimal,10.220479005999998,250,136986.4849381547,1373,4712822,-1,4.245907397,4.690431369,0.0,0
Random QP,OSQP_polish,optimal,9.859847831,250,136500.3495619884,1373,4712822,-1,3.9888143360000003,4.700310309,0.0,0
Random QP,OSQP_polish,optimal,23.347745595,250,293432.98740845127,2009,10090202,-1,10.080663023,9.41223609,0.0,0
Random QP,OSQP_polish,optimal,25.10703849,300,289289.64055182826,2009,10090202,-1,10.102624848,11.380355127,0.0,0
Random QP,OSQP_polish,optimal,23.936326674000007,250,294706.7859642421,2009,10090202,-1,10.705943015,9.455851785,0.0,0
Random QP,OSQP_polish,optimal,25.728961836,325,286352.0263021134,2009,10090202,-1,10.196877249,12.377811191,0.0,0
Random QP,OSQP_polish,optimal,24.588609995,300,293883.7685257657,2009,10090202,-1,9.828908355,11.087091102999999,0.0,0
Random QP,OSQP_polish,optimal,25.267450811999996,300,310249.06830778864,2009,10090202,-1,10.253623175,11.374355429000001,0.0,0
Random QP,OSQP_polish,optimal,25.126299034000002,300,284470.5229539093,2009,10090202,-1,10.219048637,11.27617421,0.0,0
Random QP,OSQP_polish,optimal,24.132958891999998,275,307736.9320728232,2009,10090202,-1,9.882584028,10.447450418999999,0.0,0
Random QP,OSQP_polish,optimal,23.059389471,250,280971.1094388209,2009,10090202,-1,9.869187252,9.450849357000001,0.0,0
Random QP,OSQP_polish,optimal,26.016910705999997,300,282343.1995317191,2009,10090202,-1,10.951281215,11.399867194,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.001079901,375,-0.40671562487119933,10,178,1,0.000152262,0.000886164,0.0,1
Random QP,OSQP_polish,optimal,0.000894733,175,3.066253684801331,10,186,1,0.000214713,0.000613024,0.0,1
Random QP,OSQP_polish,optimal,0.000447363,100,10.335676872087074,10,180,1,0.000143543,0.000246086,0.0,0
Random QP,OSQP_polish,optimal,0.000538608,150,8.044181247317642,10,178,1,0.000140377,0.00036845,0.0,1
Random QP,OSQP_polish,optimal,0.0005576,150,-3.7972661179988383,10,182,-1,0.00015522,0.00036305,0.0,0
Random QP,OSQP_polish,optimal,0.000890753,300,2.852392458814138,10,178,1,0.000139322,0.000709295,0.0,1
Random QP,OSQP_polish,optimal,0.0007731629999999999,150,-3.058394104610042,10,182,1,0.00021269,0.000523189,0.0,0
Random QP,OSQP_polish,optimal,0.000378049,75,7.469246254803691,10,176,1,0.000151904,0.000185464,0.0,0
Random QP,OSQP_polish,optimal,0.0008722580000000001,150,1.6373506506239248,10,172,1,0.000204938,0.000572105,0.0,2
Random QP,OSQP_polish,optimal,0.000525902,150,2.9973045672096643,10,180,1,0.000130828,0.000355847,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.08230261600000001,675,661.82081163739,103,25576,-1,0.016831106,0.064005585,0.0,1
Random QP,OSQP_polish,optimal,0.065751111,500,566.4229861176517,103,25516,-1,0.016761333,0.047509316,0.0,1
Random QP,OSQP_polish,optimal,0.077779471,625,1007.4068182233568,103,25482,-1,0.016911539,0.059291164,0.0,1
Random QP,OSQP_polish,optimal,0.07539399,600,486.77347272645835,103,25448,-1,0.016942067,0.056931351,0.0,1
Random QP,OSQP_polish,optimal,0.081876897,675,934.7594722078028,103,25508,-1,0.016845545,0.063647456,0.0,1
Random QP,OSQP_polish,optimal,0.059109036,425,531.9124291911158,103,25530,-1,0.016896399,0.040614591,0.0,1
Random QP,OSQP_polish,optimal,0.054501008000000004,375,719.9229277384229,103,25594,-1,0.017001639,0.035997445,0.0,1
Random QP,OSQP_polish,optimal,0.098119953,900,724.3318232968619,103,25534,-1,0.017115381,0.07968079,0.0,1
Random QP,OSQP_polish,optimal,0.075780677,625,756.9447164872092,103,25440,-1,0.017087379,0.057391605,0.0,1
Random QP,OSQP_polish,optimal,0.059053327,425,731.921375157761,103,25514,-1,0.017196657,0.04047291,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.000468048,125,3.03298336376557,11,224,1,0.000134557,0.000306528,0.0,0
Random QP,OSQP_polish,optimal,0.000515636,150,6.402943692884263,11,218,1,0.000132347,0.000356878,0.0,0
Random QP,OSQP_polish,optimal,0.000519776,125,1.5999058676841809,11,214,-1,0.000137624,0.000338324,0.0,0
Random QP,OSQP_polish,optimal,0.001752571,425,14.480934086730228,11,216,-1,0.000188404,0.001517376,0.0,1
Random QP,OSQP_polish,optimal,0.001036297,200,7.444894501067991,11,224,1,0.000186811,0.000798925,0.0,1
Random QP,OSQP_polish,optimal,0.000734894,125,66.72508471654368,11,212,1,0.000196905,0.000479239,0.0,0
Random QP,OSQP_polish,optimal,0.000661804,175,10.517339251042335,11,218,1,0.000148752,0.000462882,0.0,0
Random QP,OSQP_polish,optimal,0.0012963209999999998,275,3.925678960921532,11,216,1,0.000190471,0.001023563,0.0,3
Random QP,OSQP_polish,optimal,0.000667928,175,5.790988547607588,11,208,1,0.000154278,0.000468938,0.0,1
Random QP,OSQP_polish,optimal,0.000794151,150,6.110695384776613,11,216,1,0.000198527,0.000548761,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.0008694859999999999,200,6.582097931704998,12,264,1,0.000180255,0.000650839,0.0,1
Random QP,OSQP_polish,optimal,0.0006205259999999999,125,0.13000754941359535,12,250,1,0.000186593,0.000395155,0.0,0
Random QP,OSQP_polish,optimal,0.000810373,225,29.311764344408274,12,254,1,0.000169606,0.000605083,0.0,1
Random QP,OSQP_polish,optimal,0.0013237129999999998,225,8.341293065236135,12,258,-1,0.00023435,0.001018773,0.0,1
Random QP,OSQP_polish,optimal,0.000561406,125,7.035228831402129,12,262,1,0.000156154,0.00036438,0.0,0
Random QP,OSQP_polish,optimal,0.0006822690000000001,175,5.970447838432027,12,254,1,0.000166235,0.000460971,0.0,1
Random QP,OSQP_polish,optimal,0.000933866,250,0.4509584341972525,12,250,1,0.000161064,0.000726659,0.0,0
Random QP,OSQP_polish,optimal,0.000779947,200,6.35618901068446,12,258,1,0.000154088,0.000577477,0.0,0
Random QP,OSQP_polish,optimal,0.0017170290000000001,475,18.49115589631168,12,258,1,0.000169099,0.001510007,0.0,3
Random QP,OSQP_polish,optimal,0.000538113,100,-2.6939234517298174,12,254,1,0.000171161,0.000326938,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.0010220160000000002,225,5.065898343086098,13,306,1,0.000236238,0.000742282,0.0,0
Random QP,OSQP_polish,optimal,0.000787592,200,0.7757266649503487,13,308,1,0.000168723,0.000568696,0.0,0
Random QP,OSQP_polish,optimal,0.001029018,225,2.235542522095254,13,316,1,0.000202867,0.000775955,0.0,1
Random QP,OSQP_polish,optimal,0.000837918,175,0.690509162182882,13,302,-1,0.000188996,0.000596528,0.0,0
Random QP,OSQP_polish,optimal,0.0011520290000000002,325,8.484040610037082,13,296,1,0.000166961,0.000941347,0.0,1
Random QP,OSQP_polish,optimal,0.0009780540000000001,250,20.83489414303004,13,302,1,0.000164058,0.000728338,0.0,1
Random QP,OSQP_polish,optimal,0.000753433,150,10.047973328882971,13,304,1,0.000194558,0.000508862,0.0,0
Random QP,OSQP_polish,optimal,0.0006841480000000001,125,1.417151115860004,13,306,1,0.00020422,0.000428983,0.0,0
Random QP,OSQP_polish,optimal,0.00228403,275,13.203321687243161,13,298,1,0.000372277,0.001841625,0.0,1
Random QP,OSQP_polish,optimal,0.001159276,275,35.9111576338244,13,304,1,0.000186632,0.000916146,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,9.308737358,225,132807.2080721172,1373,4712822,-1,3.87248906,4.240715629,0.0,0
Random QP,OSQP_polish,optimal,10.631036308,250,136376.14975217654,1373,4712822,-1,4.614193832,4.7491811120000005,0.0,0
Random QP,OSQP_polish,optimal,9.411558315,225,131571.72773041198,1373,4712822,-1,3.856505608,4.218282378,0.0,0
Random QP,OSQP_polish,optimal,9.588401657,225,140876.82053154416,1373,4712822,-1,4.049407977,4.275781529,0.0,0
Random QP,OSQP_polish,optimal,10.114405840000002,250,146471.35768645725,1373,4712822,-1,4.146016535,4.729782384,0.0,0
Random QP,OSQP_polish,optimal,10.354451876999999,275,140573.1343747108,1373,4712822,-1,3.981187324,5.182662522,0.0,0
Random QP,OSQP_polish,optimal,9.500443817,225,126688.1287434482,1373,4712822,-1,3.95470938,4.26151007,0.0,0
Random QP,OSQP_polish,optimal,9.939709864000001,250,130463.4572735908,1373,4712822,-1,4.043698173,4.674321773,0.0,0
Random QP,OSQP_polish,optimal,10.220479005999998,250,136986.4849381547,1373,4712822,-1,4.245907397,4.690431369,0.0,0
Random QP,OSQP_polish,optimal,9.859847831,250,136500.3495619884,1373,4712822,-1,3.988814336,4.700310309,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.18189782499999999,800,1310.0609004544904,146,52538,-1,0.040383564,0.138541668,0.0,1
Random QP,OSQP_polish,optimal,0.19649400200000003,900,1687.3755859041612,146,52524,-1,0.040517253,0.152982834,0.0,0
Random QP,OSQP_polish,optimal,0.23949129099999997,1175,1687.4526998267645,146,52582,-1,0.040070901,0.196555407,0.0,1
Random QP,OSQP_polish,optimal,0.171783584,750,1524.737804308895,146,52540,-1,0.040778282,0.127618757,0.0,0
Random QP,OSQP_polish,optimal,0.206338093,975,1371.8721890490026,146,52570,-1,0.040670845,0.162669809,0.0,0
Random QP,OSQP_polish,optimal,0.173292956,750,1632.9091076142897,146,52498,-1,0.041331413,0.128673242,0.0,0
Random QP,OSQP_polish,optimal,0.18141440600000003,800,1162.283951311962,146,52604,-1,0.040387372,0.137846817,0.0,1
Random QP,OSQP_polish,optimal,0.17252016599999997,750,1680.1484434568495,146,52558,-1,0.040414183,0.128817047,0.0,0
Random QP,OSQP_polish,optimal,0.183386353,800,1858.196391483179,146,52482,-1,0.040769329,0.139307277,0.0,1
Random QP,OSQP_polish,optimal,0.119754451,450,1253.5393538553892,146,52470,-1,0.039852143,0.07651111,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.000913813,150,27.84704139563484,15,412,1,0.000245978,0.000609306,0.0,1
Random QP,OSQP_polish,optimal,0.001081192,225,9.804843528651906,15,422,-1,0.000202875,0.000819655,0.0,1
Random QP,OSQP_polish,optimal,0.000936689,150,14.368176980519292,15,406,-1,0.000243389,0.000634363,0.0,1
Random QP,OSQP_polish,optimal,0.000904431,150,25.26314080410639,15,418,-1,0.000237833,0.000618607,0.0,0
Random QP,OSQP_polish,optimal,0.000726937,125,2.8127263750104974,15,412,1,0.000212067,0.000442802,0.0,0
Random QP,OSQP_polish,optimal,0.001125079,200,13.390197936816593,15,408,1,0.000248274,0.000827927,0.0,1
Random QP,OSQP_polish,optimal,0.000800719,125,9.887007988987728,15,416,1,0.000250212,0.000501303,0.0,0
Random QP,OSQP_polish,optimal,0.0010374529999999998,175,6.184345523359342,15,410,-1,0.000245079,0.000723892,0.0,0
Random QP,OSQP_polish,optimal,0.0019302339999999999,225,6.533237821686012,15,406,1,0.000378203,0.001471954,0.0,0
Random QP,OSQP_polish,optimal,0.0021186440000000003,250,18.918699023868918,15,412,1,0.000375127,0.001655832,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.00227084,375,9.447935354798974,18,612,-1,0.000327796,0.00187812,0.0,1
Random QP,OSQP_polish,optimal,0.001554402,225,2.565901899618658,18,594,1,0.000318331,0.001171111,0.0,2
Random QP,OSQP_polish,optimal,0.001435196,200,18.12468587965616,18,614,1,0.000320899,0.00102975,0.0,1
Random QP,OSQP_polish,optimal,0.00157803,225,6.457385681200396,18,604,-1,0.000331313,0.001179988,0.0,0
Random QP,OSQP_polish,optimal,0.0008902590000000001,100,4.225816026269925,18,610,1,0.000323078,0.000503795,0.0,0
Random QP,OSQP_polish,optimal,0.0011691909999999998,150,11.135122711510114,18,612,1,0.000330639,0.000756815,0.0,0
Random QP,OSQP_polish,optimal,0.002476689,250,6.898337812791435,18,602,1,0.000476543,0.001900433,0.0,1
Random QP,OSQP_polish,optimal,0.001932013,175,29.948630802139032,18,622,-1,0.00047467,0.001360176,0.0,1
Random QP,OSQP_polish,optimal,0.0015966869999999998,225,-0.6267424298141504,18,594,1,0.000314778,0.001205825,0.0,0
Random QP,OSQP_polish,optimal,0.0028255570000000002,300,11.915666661273844,18,598,1,0.00046158,0.002271445,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,23.347745595,250,293432.98740845127,2009,10090202,-1,10.080663023,9.41223609,0.0,0
Random QP,OSQP_polish,optimal,25.10703849,300,289289.6405518283,2009,10090202,-1,10.102624848,11.380355127,0.0,0
Random QP,OSQP_polish,optimal,23.936326674000004,250,294706.78596424207,2009,10090202,-1,10.705943015,9.455851785,0.0,0
Random QP,OSQP_polish,optimal,25.728961836,325,286352.0263021134,2009,10090202,-1,10.196877249,12.377811191,0.0,0
Random QP,OSQP_polish,optimal,24.588609995000002,300,293883.7685257657,2009,10090202,-1,9.828908355,11.087091103,0.0,0
Random QP,OSQP_polish,optimal,25.267450812,300,310249.06830778864,2009,10090202,-1,10.253623175,11.374355429,0.0,0
Random QP,OSQP_polish,optimal,25.126299034000002,300,284470.5229539093,2009,10090202,-1,10.219048637,11.27617421,0.0,0
Random QP,OSQP_polish,optimal,24.132958892,275,307736.9320728232,2009,10090202,-1,9.882584028,10.447450419,0.0,0
Random QP,OSQP_polish,optimal,23.059389471,250,280971.1094388209,2009,10090202,-1,9.869187252,9.450849357,0.0,0
Random QP,OSQP_polish,optimal,26.016910706,300,282343.19953171903,2009,10090202,-1,10.951281215,11.399867194,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.255504923,650,2705.2398905017394,211,110960,-1,0.028280798,0.221958039,0.0,0
Random QP,OSQP_polish,optimal,0.20431053899999999,500,3169.6262916139394,211,110986,-1,0.027590392,0.171171884,0.0,0
Random QP,OSQP_polish,optimal,0.309221292,850,3277.524503985894,211,110918,-1,0.027034079,0.277276278,0.0,0
Random QP,OSQP_polish,optimal,0.28653799900000004,525,2733.6945118606427,211,110914,-1,0.056938987,0.224633277,0.0,0
Random QP,OSQP_polish,optimal,0.2366433,600,2394.0747139918403,211,110938,-1,0.027140166,0.204069135,0.0,0
Random QP,OSQP_polish,optimal,0.25042190599999997,650,3291.0771826365335,211,110968,-1,0.02779897,0.217499642,0.0,0
Random QP,OSQP_polish,optimal,0.196072713,475,2544.2000835475,211,110924,-1,0.027627159,0.162974436,0.0,0
Random QP,OSQP_polish,optimal,0.277432362,725,2539.1144418451954,211,110948,-1,0.028051345,0.244168012,0.0,0
Random QP,OSQP_polish,optimal,0.204098167,500,2577.9933087938093,211,110992,-1,0.027185101,0.171437213,0.0,0
Random QP,OSQP_polish,optimal,0.303947366,600,3233.6931599351506,211,110932,-1,0.05660084,0.242412716,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.002786785,250,37.50461869547804,23,1002,1,0.000568314,0.002128491,0.0,1
Random QP,OSQP_polish,optimal,0.0023306,200,24.364180724500237,23,1016,-1,0.0005587,0.001653168,0.0,0
Random QP,OSQP_polish,optimal,0.003044814,300,31.582765148568505,23,1032,-1,0.000572033,0.002379324,0.0,1
Random QP,OSQP_polish,optimal,0.002168812,175,59.856086023713054,23,1020,1,0.000562467,0.001505092,0.0,1
Random QP,OSQP_polish,optimal,0.002919963,275,32.94446668904791,23,1022,-1,0.000572708,0.002239167,0.0,1
Random QP,OSQP_polish,optimal,0.0030307729999999996,300,17.03751976215133,23,1066,1,0.000563813,0.002364751,0.0,1
Random QP,OSQP_polish,optimal,0.002312951,200,12.391190207430858,23,1004,1,0.000560158,0.001657272,0.0,1
Random QP,OSQP_polish,optimal,0.002298462,250,42.47761311127553,23,1034,-1,0.000472712,0.001737661,0.0,1
Random QP,OSQP_polish,optimal,0.001981628,200,51.89243917394795,23,994,-1,0.000461869,0.001418958,0.0,1
Random QP,OSQP_polish,optimal,0.003349197,350,37.77319014970979,23,1016,1,0.000470138,0.002741623,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.004137463,300,39.481612867128035,29,1694,-1,0.000817635,0.003194648,0.0,1
Random QP,OSQP_polish,optimal,0.003341657,225,30.59128310426954,29,1694,-1,0.000822569,0.002377494,0.0,1
Random QP,OSQP_polish,optimal,0.004693675,250,85.8884145532196,29,1702,-1,0.001392579,0.00315538,0.0,1
Random QP,OSQP_polish,optimal,0.004716664000000001,375,58.18498255611956,29,1670,-1,0.000827447,0.003756095,0.0,1
Random QP,OSQP_polish,optimal,0.004093108,300,22.921814635170456,29,1672,1,0.000827894,0.003134278,0.0,1
Random QP,OSQP_polish,optimal,0.00420386,225,36.59308173318327,29,1680,-1,0.001394604,0.002682307,0.0,1
Random QP,OSQP_polish,optimal,0.0033293909999999997,225,46.78609044879306,29,1688,1,0.00083425,0.002360671,0.0,1
Random QP,OSQP_polish,optimal,0.003541303,250,18.587928796210367,29,1702,1,0.00081976,0.002590833,0.0,1
Random QP,OSQP_polish,optimal,0.003996732,300,47.52281329865054,29,1664,-1,0.000817859,0.003049981,0.0,0
Random QP,OSQP_polish,optimal,0.005264523,350,48.97639614520589,29,1696,1,0.001379814,0.003759283,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.505826282,450,6954.638917129286,304,230956,-1,0.119366698,0.369302212,0.0,0
Random QP,OSQP_polish,optimal,0.5296406819999999,425,6891.430932029861,304,230924,-1,0.140675893,0.371417121,0.0,0
Random QP,OSQP_polish,optimal,0.491516473,425,6615.914487732445,304,230968,-1,0.124795314,0.349317592,0.0,0
Random QP,OSQP_polish,optimal,0.6623838510000001,575,6360.274430527926,304,230910,-1,0.1514521,0.491818629,0.0,0
Random QP,OSQP_polish,optimal,0.464393351,450,5308.911743908573,304,230986,-1,0.079370155,0.367958243,0.0,0
Random QP,OSQP_polish,optimal,0.433974927,425,6409.491552204848,304,230934,-1,0.0721765,0.344430336,0.0,0
Random QP,OSQP_polish,optimal,0.50869489,400,5910.3697981183095,304,230940,-1,0.155471299,0.334973512,0.0,0
Random QP,OSQP_polish,optimal,0.40353828,375,5167.999216913556,304,230944,-1,0.07759855,0.308364795,0.0,0
Random QP,OSQP_polish,optimal,0.521001218,450,6727.026748737809,304,230960,-1,0.134890239,0.368745958,0.0,0
Random QP,OSQP_polish,optimal,0.9655834759999999,950,7277.802726912425,304,230954,-1,0.13388411,0.81277601,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.010375223,525,86.02730747668744,39,3204,-1,0.001637847,0.008512903,0.0,1
Random QP,OSQP_polish,optimal,0.006036613,250,91.07474183235563,39,3204,-1,0.001650298,0.004147903,0.0,1
Random QP,OSQP_polish,optimal,0.00720159,325,105.25202745927896,39,3200,-1,0.001628194,0.00533372,0.0,1
Random QP,OSQP_polish,optimal,0.010738035,550,56.07347024554498,39,3166,-1,0.001642816,0.008882658,0.0,1
Random QP,OSQP_polish,optimal,0.006419396000000001,275,49.20981036093986,39,3220,-1,0.001634916,0.004573406,0.0,1
Random QP,OSQP_polish,optimal,0.007134603,325,153.70869160913355,39,3160,1,0.001605535,0.005318815,0.0,1
Random QP,OSQP_polish,optimal,0.008114132999999999,375,82.924358349818,39,3192,-1,0.001640096,0.006252125,0.0,1
Random QP,OSQP_polish,optimal,0.015451808999999999,800,68.49566453951076,39,3252,-1,0.002207424,0.01304122,0.0,3
Random QP,OSQP_polish,optimal,0.010833665000000001,475,124.23393927695531,39,3230,-1,0.002204654,0.008416477,0.0,1
Random QP,OSQP_polish,optimal,0.009258212,375,90.57067725979111,39,3226,-1,0.002188025,0.0068754,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,1.1578629360000001,425,16881.121497605618,442,488410,-1,0.456257242,0.663865582,0.0,0
Random QP,OSQP_polish,optimal,1.4376467350000002,700,13271.431545081465,442,488400,-1,0.28818599,1.116409167,0.0,0
Random QP,OSQP_polish,optimal,0.9697035520000001,425,12627.121532851415,442,488398,-1,0.257961759,0.676695515,0.0,0
Random QP,OSQP_polish,optimal,0.9859433850000001,450,14463.999571081858,442,488406,-1,0.285503723,0.66704956,0.0,0
Random QP,OSQP_polish,optimal,0.927047245,300,13389.558093413101,442,488398,-1,0.408210431,0.480415329,0.0,0
Random QP,OSQP_polish,optimal,1.0755462820000001,350,15000.56800563549,442,488406,-1,0.461541629,0.574696308,0.0,0
Random QP,OSQP_polish,optimal,1.250988939,525,13701.450468266954,442,488398,-1,0.427513455,0.789471147,0.0,0
Random QP,OSQP_polish,optimal,1.186077107,400,14772.27216973018,442,488402,-1,0.535870009,0.615972118,0.0,0
Random QP,OSQP_polish,optimal,1.2213770809999998,375,14484.075842877532,442,488404,-1,0.588845012,0.593119691,0.0,0
Random QP,OSQP_polish,optimal,0.9178271659999999,425,14980.578771290955,442,488394,-1,0.222912432,0.65672276,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.014492978,350,180.89462500964467,53,6268,-1,0.004335531,0.009779957,0.0,1
Random QP,OSQP_polish,optimal,0.022715518,675,267.76342565564187,53,6208,1,0.003245906,0.019052299,0.0,3
Random QP,OSQP_polish,optimal,0.013499152,350,232.30010089958373,53,6260,-1,0.003294172,0.009821431,0.0,1
Random QP,OSQP_polish,optimal,0.015417548,425,235.63386019226985,53,6246,-1,0.003225639,0.011814314,0.0,1
Random QP,OSQP_polish,optimal,0.018507848,525,189.15814359531836,53,6126,-1,0.003279707,0.014847478,0.0,1
Random QP,OSQP_polish,optimal,0.015630798,400,214.42012597003787,53,6152,-1,0.0040955,0.011171396,0.0,1
Random QP,OSQP_polish,optimal,0.028134566,850,140.0463758076862,53,6178,-1,0.005156841,0.02261495,0.0,1
Random QP,OSQP_polish,optimal,0.016795381,475,226.07686297507541,53,6130,-1,0.003266061,0.013152265,0.0,1
Random QP,OSQP_polish,optimal,0.015061841,375,211.6121711339091,53,6166,-1,0.00411604,0.010546226,0.0,1
Random QP,OSQP_polish,optimal,0.017833978000000004,475,169.40081675121465,53,6190,-1,0.004131644,0.013314383,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,2.265424351,300,30805.50488594457,644,1036840,-1,0.984113661,1.1721884280000001,0.0,0
Random QP,OSQP_polish,optimal,2.530790158,400,30655.49848015872,644,1036840,-1,0.899739086,1.53833528,0.0,0
Random QP,OSQP_polish,optimal,1.639792985,250,31058.527251172076,644,1036838,-1,0.534019684,0.967446069,0.0,0
Random QP,OSQP_polish,optimal,1.949122265,275,26405.005626763963,644,1036840,-1,0.69509398,1.14430297,0.0,0
Random QP,OSQP_polish,optimal,2.757174327,300,31322.938973173106,644,1036840,-1,1.275051051,1.365618631,0.0,0
Random QP,OSQP_polish,optimal,2.5475057089999997,475,30539.96452831964,644,1036838,-1,0.798848135,1.656854184,0.0,0
Random QP,OSQP_polish,optimal,2.3588432729999997,350,28975.256416825723,644,1036840,-1,0.908633011,1.3486257369999999,0.0,0
Random QP,OSQP_polish,optimal,2.2849122000000004,325,27038.33456342694,644,1036840,-1,0.812496011,1.376973025,0.0,0
Random QP,OSQP_polish,optimal,2.1623243,325,25679.53969519799,644,1036836,-1,0.681303335,1.378910796,0.0,0
Random QP,OSQP_polish,optimal,2.630031484,350,26932.046225091857,644,1036840,-1,1.021267233,1.503134163,0.0,0


==> data/results/benchmark_problems/OSQP_polish/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.045782016,600,350.8782163052746,73,12284,-1,0.007049668,0.037334109,0.0,1
Random QP,OSQP_polish,optimal,0.025719333,325,536.4867813211052,73,12384,-1,0.007126632,0.017844854,0.0,1
Random QP,OSQP_polish,optimal,0.059722888,525,245.69066114649564,73,12288,-1,0.009363611,0.048892336,0.0,1
Random QP,OSQP_polish,optimal,0.030050621000000003,400,233.4732506284308,73,12342,-1,0.0073678,0.021963038,0.0,1
Random QP,OSQP_polish,optimal,0.046395045,600,225.8825361545931,73,12356,-1,0.007131404,0.037843849,0.0,1
Random QP,OSQP_polish,optimal,0.065208674,575,420.5744231188501,73,12384,-1,0.009370696,0.054360807,0.0,1
Random QP,OSQP_polish,optimal,0.047896636,600,317.0553166351755,73,12438,-1,0.007464947,0.038940977,0.0,1
Random QP,OSQP_polish,optimal,0.057940053,500,364.1062875424936,73,12406,-1,0.009121047,0.047321373,0.0,1
Random QP,OSQP_polish,optimal,0.036123011999999996,500,318.2933937943975,73,12370,-1,0.007023172,0.027549793,0.0,1
Random QP,OSQP_polish,optimal,0.055637975,475,515.7572873428909,73,12350,-1,0.008390996,0.045729606,0.0,1


==> data/results/benchmark_problems/OSQP_polish/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,4.728690964,275,62477.68201963972,940,2209000,-1,2.09247033,2.3515832740000002,0.0,0
Random QP,OSQP_polish,optimal,3.981981869,250,59952.414229368514,940,2209000,-1,1.504985074,2.193605288,0.0,0
Random QP,OSQP_polish,optimal,3.926288008,225,72458.18234619603,940,2209000,-1,1.685876386,1.932800659,0.0,0
Random QP,OSQP_polish,optimal,4.421232358999999,300,64965.11570286102,940,2209000,-1,1.548514497,2.512535126,0.0,0
Random QP,OSQP_polish,optimal,4.174815639,225,68614.71646495085,940,2209000,-1,1.885426397,1.962026926,0.0,0
Random QP,OSQP_polish,optimal,4.4479359270000005,225,74063.93127084622,940,2209000,-1,2.119894425,1.968316629,0.0,0
Random QP,OSQP_polish,optimal,3.970117017,225,67318.57269342175,940,2209000,-1,1.656333102,1.989691804,0.0,0
Random QP,OSQP_polish,optimal,4.531967036,250,58265.95349484415,940,2209000,-1,1.9668771010000001,2.2279094329999998,0.0,0
Random QP,OSQP_polish,optimal,4.303956232,250,63573.27486436764,940,2209000,-1,1.691185796,2.247478381,0.0,0
Random QP,OSQP_polish,optimal,3.7941698440000002,225,79893.4767570725,940,2209000,-1,1.308704184,2.114498616,0.0,0


==> data/results/benchmark_problems/OSQP_polish/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.015516078,225,422.4818086488597,10,3510,-1,0.002298046,0.012190226,0.0,1
SVM,OSQP_polish,optimal,0.014042035,200,408.2920337699837,10,3510,-1,0.002207564,0.010845585,0.0,1
SVM,OSQP_polish,optimal,0.014215226,200,414.3908064177001,10,3510,-1,0.002274527,0.010907443999999999,0.0,1
SVM,OSQP_polish,optimal,0.014388213,200,416.36206047794053,10,3510,-1,0.0022878160000000002,0.011059117,0.0,1
SVM,OSQP_polish,optimal,0.012859472,175,425.91461127817206,10,3510,-1,0.0022625429999999997,0.009553854,0.0,1
SVM,OSQP_polish,optimal,0.015473385,225,402.9189026337672,10,3510,-1,0.002254349,0.012209168000000001,0.0,1
SVM,OSQP_polish,optimal,0.015576278999999998,225,426.38665864377714,10,3510,-1,0.0023267789999999997,0.012198536999999999,0.0,1
SVM,OSQP_polish,optimal,0.014116335,200,419.60790009492035,10,3510,-1,0.002181998,0.010911696,0.0,1
SVM,OSQP_polish,optimal,0.014307663000000003,200,428.65301088661414,10,3510,1,0.002282053,0.010948813,0.0,1
SVM,OSQP_polish,optimal,0.016831418,250,417.0642737471437,10,3510,-1,0.002261638,0.013538271000000001,0.0,1
SVM,OSQP_polish,optimal,0.016187959,200,460.6892478857763,11,4025,-1,0.0025017,0.012454923,0.0,1
SVM,OSQP_polish,optimal,0.016150015,200,462.50402928957845,11,4025,1,0.002453468,0.012438495,0.0,1
SVM,OSQP_polish,optimal,0.014623886000000001,175,452.32031963366785,11,4025,-1,0.0024789910000000003,0.010932905,0.0,1
SVM,OSQP_polish,optimal,0.019213722000000003,250,464.26506941332184,11,4025,-1,0.00244667,0.015560383,0.0,1
SVM,OSQP_polish,optimal,0.020507923,275,452.02911049931845,11,4025,-1,0.002419119,0.016964451000000002,0.0,1
SVM,OSQP_polish,optimal,0.017524027,225,447.6934136243991,11,4025,-1,0.002470622,0.013961538999999999,0.0,1
SVM,OSQP_polish,optimal,0.014583441,175,450.03776830060326,11,4025,-1,0.002411931,0.010928931999999999,0.0,1
SVM,OSQP_polish,optimal,0.016329013,200,454.82530741802725,11,4025,-1,0.002479382,0.012612521000000002,0.0,1
SVM,OSQP_polish,optimal,0.019300295,250,471.419868551988,11,4025,-1,0.002430641,0.015608404,0.0,1
SVM,OSQP_polish,optimal,0.020787716,275,454.0789585212889,11,4025,-1,0.002443316,0.01710124,0.0,1
SVM,OSQP_polish,optimal,0.019992402000000003,225,492.77377502533585,12,4572,-1,0.002911018,0.015647338,0.0,1
SVM,OSQP_polish,optimal,0.01802616,200,502.9863928434846,12,4572,-1,0.002876722,0.013758002,0.0,1
SVM,OSQP_polish,optimal,0.016382971,175,494.16101897362864,12,4572,-1,0.0028347529999999998,0.012158921000000001,0.0,1
SVM,OSQP_polish,optimal,0.021308469,250,486.86742487632375,12,4572,-1,0.002846683,0.017136956000000002,0.0,1
SVM,OSQP_polish,optimal,0.017977151,200,496.2303968623036,12,4572,-1,0.002864282,0.013763986,0.0,1
SVM,OSQP_polish,optimal,0.021555625,250,514.865817612351,12,4572,-1,0.0028965209999999996,0.017284062,0.0,1
SVM,OSQP_polish,optimal,0.01952035,225,506.6922291190808,12,4572,-1,0.0028523409999999996,0.015277596000000001,0.0,1
SVM,OSQP_polish,optimal,0.014605165000000003,150,501.72712094729,12,4572,-1,0.0028025629999999997,0.010329853,0.0,1
SVM,OSQP_polish,optimal,0.018268519,200,502.43676935949316,12,4572,-1,0.002900588,0.013910728999999998,0.0,1
SVM,OSQP_polish,optimal,0.016546621,175,474.8877001070357,12,4572,-1,0.002912147,0.012233811,0.0,1
SVM,OSQP_polish,optimal,0.023480881,225,537.7491133101977,13,5147,-1,0.0035066409999999996,0.018170931,0.0,1
SVM,OSQP_polish,optimal,0.025591226,250,542.8894481658093,13,5147,-1,0.003521142,0.020283468,0.0,1
SVM,OSQP_polish,optimal,0.025349975,250,523.2876448092198,13,5147,-1,0.003461433,0.020160792,0.0,1
SVM,OSQP_polish,optimal,0.027204199,275,539.840638915628,13,5147,-1,0.003461847,0.022101064,0.0,1
SVM,OSQP_polish,optimal,0.021760028000000004,250,549.2562068078963,13,5147,-1,0.0029585090000000002,0.017266011,0.0,1
SVM,OSQP_polish,optimal,0.017675447,150,550.275234398458,13,5147,-1,0.0035397090000000003,0.01232336,0.0,1
SVM,OSQP_polish,optimal,0.020049578999999998,225,537.2666597154708,13,5147,-1,0.002913883,0.015561718,0.0,1
SVM,OSQP_polish,optimal,0.017489316,150,531.736278425616,13,5147,-1,0.00345572,0.012309445,0.0,1
SVM,OSQP_polish,optimal,0.031333387000000004,325,537.6058513343901,13,5147,-1,0.0034574790000000003,0.026153529,0.0,1
SVM,OSQP_polish,optimal,0.021602145,200,541.0801337924767,13,5147,-1,0.003547616,0.016216556,0.0,1
SVM,OSQP_polish,optimal,0.023163261,200,574.4897597349095,14,5754,-1,0.0038753629999999997,0.017291908,0.0,1
SVM,OSQP_polish,optimal,0.027511641,250,572.8474041863822,14,5754,-1,0.00383967,0.02167577,0.0,1
SVM,OSQP_polish,optimal,0.028799618,275,585.1833957104744,14,5754,-1,0.003869376,0.023017829,0.0,1
SVM,OSQP_polish,optimal,0.022731416,200,576.2341392619094,14,5754,-1,0.0037594440000000002,0.01700699,0.0,1
SVM,OSQP_polish,optimal,0.025145062000000003,225,578.0713088040509,14,5754,-1,0.003836519,0.01932341,0.0,1
SVM,OSQP_polish,optimal,0.023210445000000003,200,588.9503967708099,14,5754,-1,0.0038698709999999996,0.017325128999999998,0.0,1
SVM,OSQP_polish,optimal,0.028409629,275,581.3084710044952,14,5754,-1,0.003785014,0.02285022,0.0,1
SVM,OSQP_polish,optimal,0.022854104,200,581.1231577677937,14,5754,-1,0.003886078,0.017056292,0.0,1
SVM,OSQP_polish,optimal,0.025334917,225,583.3381602375711,14,5754,-1,0.003871985,0.019465502,0.0,1
SVM,OSQP_polish,optimal,0.022962957000000003,200,566.9791625231514,14,5754,-1,0.003840588,0.017160385,0.0,1
SVM,OSQP_polish,optimal,0.030007071,200,663.2377100492196,16,7056,-1,0.005313961,0.021903829,0.0,1
SVM,OSQP_polish,optimal,0.030037663,200,651.5830886509459,16,7056,-1,0.005347656,0.021882149,0.0,1
SVM,OSQP_polish,optimal,0.038058022,275,651.9077466380243,16,7056,-1,0.005330545999999999,0.030047237999999997,0.0,1
SVM,OSQP_polish,optimal,0.03259084,225,674.0850894145001,16,7056,-1,0.005521438,0.024234588999999997,0.0,1
SVM,OSQP_polish,optimal,0.030334193,250,667.7171479093257,16,7056,-1,0.00455796,0.023326656,0.0,1
SVM,OSQP_polish,optimal,0.029874054,200,666.4952479610096,16,7056,-1,0.005320488000000001,0.021733465,0.0,1
SVM,OSQP_polish,optimal,0.035725214,250,676.8221538837079,16,7056,-1,0.005650169,0.027200672000000002,0.0,1
SVM,OSQP_polish,optimal,0.035073772999999996,250,661.4709616178773,16,7056,-1,0.005347416,0.026822461000000002,0.0,1
SVM,OSQP_polish,optimal,0.025421122,200,648.3901929345467,16,7056,-1,0.004527072,0.01848594,0.0,1
SVM,OSQP_polish,optimal,0.032950914,225,662.5063914500405,16,7056,-1,0.005484545,0.024550977999999998,0.0,1
SVM,OSQP_polish,optimal,0.033726876,200,701.9147082636647,17,7751,-1,0.006145286999999999,0.024285697999999998,0.0,1
SVM,OSQP_polish,optimal,0.033328562000000006,200,682.1773717327612,17,7751,-1,0.006083975,0.024117622999999998,0.0,1
SVM,OSQP_polish,optimal,0.033679567,250,718.3867079074538,17,7751,-1,0.005171001,0.025626917000000003,0.0,1
SVM,OSQP_polish,optimal,0.039608777000000005,250,700.6533723146954,17,7751,-1,0.006142969,0.030116482000000003,0.0,1
SVM,OSQP_polish,optimal,0.030975698,225,700.2340250330278,17,7751,-1,0.005211627,0.022893107000000003,0.0,1
SVM,OSQP_polish,optimal,0.042496715,275,687.2237820341554,17,7751,-1,0.006292386,0.033094215,0.0,1
SVM,OSQP_polish,optimal,0.03509553,200,718.7516228484476,17,7751,-1,0.00718321,0.024407442999999997,0.0,1
SVM,OSQP_polish,optimal,0.033496812,200,701.9356783408504,17,7751,-1,0.006032128,0.02422879,0.0,1
SVM,OSQP_polish,optimal,0.03651405,225,694.965163453155,17,7751,-1,0.006069688,0.027272229,0.0,1
SVM,OSQP_polish,optimal,0.036880373,225,710.7239519752799,17,7751,-1,0.006329115,0.027206188,0.0,1
SVM,OSQP_polish,optimal,0.043164142,200,812.5030213203846,20,10020,-1,0.008636027,0.029434276000000002,0.0,1
SVM,OSQP_polish,optimal,0.050616207999999996,250,812.5328229040507,20,10020,-1,0.008778718000000001,0.036649733999999996,0.0,1
SVM,OSQP_polish,optimal,0.050123386,250,813.893103205602,20,10020,-1,0.00880516,0.03661881,0.0,1
SVM,OSQP_polish,optimal,0.053374360999999995,275,802.8009178954843,20,10020,-1,0.008888459,0.039776867,0.0,1
SVM,OSQP_polish,optimal,0.039820298,175,825.1256458842192,20,10020,-1,0.008779873,0.025863623,0.0,1
SVM,OSQP_polish,optimal,0.050351895,250,823.7454068355215,20,10020,-1,0.008834676999999999,0.036657691,0.0,1
SVM,OSQP_polish,optimal,0.046327092,225,823.7007613163343,20,10020,-1,0.008787924,0.03282621,0.0,1
SVM,OSQP_polish,optimal,0.053641118,275,800.8816444576838,20,10020,-1,0.009585425,0.039616646,0.0,1
SVM,OSQP_polish,optimal,0.046248249000000005,225,814.9499277493042,20,10020,-1,0.008825209,0.032775087,0.0,1
SVM,OSQP_polish,optimal,0.046569741000000005,225,847.703942576357,20,10020,-1,0.008632408000000001,0.03289434,0.0,1
SVM,OSQP_polish,optimal,0.07336514200000001,300,926.2019624134564,23,12557,-1,0.012568525,0.054021467999999996,0.0,1
SVM,OSQP_polish,optimal,0.072532888,300,935.8674558861917,23,12557,-1,0.012316253000000001,0.053373399,0.0,1
SVM,OSQP_polish,optimal,0.064909043,250,950.4606191573297,23,12557,-1,0.012506653999999999,0.045137917,0.0,1
SVM,OSQP_polish,optimal,0.064585899,250,964.5069984445469,23,12557,-1,0.012187083999999999,0.045107924,0.0,1
SVM,OSQP_polish,optimal,0.06454019800000001,250,943.8879443937781,23,12557,-1,0.012892485,0.044669710999999994,0.0,1
SVM,OSQP_polish,optimal,0.06459118100000001,250,921.7173748570816,23,12557,-1,0.012429406,0.045304992,0.0,1
SVM,OSQP_polish,optimal,0.060289049000000004,225,939.2790481409703,23,12557,-1,0.012579398,0.040600632000000005,0.0,1
SVM,OSQP_polish,optimal,0.071077086,275,953.0894547593382,23,12557,-1,0.012793123,0.050608636,0.0,1
SVM,OSQP_polish,optimal,0.065133832,250,950.5711323883265,23,12557,-1,0.012605065,0.045271737,0.0,1
SVM,OSQP_polish,optimal,0.056236343,200,944.4413056651966,23,12557,-1,0.012521283999999999,0.036003289,0.0,1
SVM,OSQP_polish,optimal,0.081587495,250,1032.418724086696,26,15366,-1,0.018190533000000002,0.052949879000000005,0.0,1
SVM,OSQP_polish,optimal,0.08633935599999999,275,1040.9700855941126,26,15366,-1,0.017916724,0.0581918,0.0,1
SVM,OSQP_polish,optimal,0.075386123,225,1067.472828531418,26,15366,-1,0.017319499999999998,0.047593620999999996,0.0,1
SVM,OSQP_polish,optimal,0.071073464,200,1069.2772594752487,26,15366,-1,0.017813083,0.042583481,0.0,1
SVM,OSQP_polish,optimal,0.082160077,250,1070.9494556123516,26,15366,-1,0.017974908,0.053573243,0.0,1
SVM,OSQP_polish,optimal,0.081542802,250,1076.48626366127,26,15366,-1,0.017860736999999998,0.052901893,0.0,1
SVM,OSQP_polish,optimal,0.085259994,275,1061.7885561007117,26,15366,-1,0.017396648,0.057869866,0.0,1
SVM,OSQP_polish,optimal,0.08739238499999999,275,1073.6344228306564,26,15366,-1,0.018129152,0.058226107,0.0,1
SVM,OSQP_polish,optimal,0.100693093,350,1047.2451434335064,26,15366,-1,0.01789058,0.073021414,0.0,1
SVM,OSQP_polish,optimal,0.086060927,275,1064.2468531361317,26,15366,-1,0.017810679,0.05767587,0.0,1
SVM,OSQP_polish,optimal,0.16104089300000002,275,1297.4220996731565,31,20645,-1,0.032311978,0.101203219,0.0,1
SVM,OSQP_polish,optimal,0.209187207,275,1255.2710825799445,31,20645,-1,0.035214933999999996,0.136032515,0.0,1
SVM,OSQP_polish,optimal,0.21119124399999997,275,1256.0116116172744,31,20645,-1,0.036186427,0.137685268,0.0,1
SVM,OSQP_polish,optimal,0.17843331299999998,325,1264.1934922921146,31,20645,-1,0.032419048,0.120318096,0.0,1
SVM,OSQP_polish,optimal,0.168125649,300,1258.7151125060914,31,20645,-1,0.03238246,0.10985013199999999,0.0,1
SVM,OSQP_polish,optimal,0.153550777,250,1276.3118681251206,31,20645,-1,0.032785058,0.09248754599999999,0.0,1
SVM,OSQP_polish,optimal,0.15096634299999998,250,1260.3984673234606,31,20645,-1,0.032073671,0.093416549,0.0,1
SVM,OSQP_polish,optimal,0.17154974399999998,200,1258.2862458289576,31,20645,-1,0.036888603,0.106517599,0.0,1
SVM,OSQP_polish,optimal,0.15113548000000002,250,1260.8622173430285,31,20645,-1,0.033033127,0.09220789300000001,0.0,1
SVM,OSQP_polish,optimal,0.20109479800000002,250,1275.1098102319615,31,20645,-1,0.036089011000000004,0.124621038,0.0,1
SVM,OSQP_polish,optimal,0.18429727699999998,300,1485.4654546164745,37,27971,-1,0.052891587000000004,0.09851274,0.0,1
SVM,OSQP_polish,optimal,0.20872113399999997,375,1534.8234813103022,37,27971,-1,0.053219508,0.122686166,0.0,1
SVM,OSQP_polish,optimal,0.18306849100000003,300,1473.1163910056132,37,27971,-1,0.052775305999999994,0.098034413,0.0,1
SVM,OSQP_polish,optimal,0.176242089,275,1489.0719641614694,37,27971,-1,0.052836317,0.09061822800000001,0.0,1
SVM,OSQP_polish,optimal,0.192834718,325,1514.4244523042191,37,27971,-1,0.052676995,0.106845723,0.0,1
SVM,OSQP_polish,optimal,0.199387075,350,1492.560426813753,37,27971,-1,0.052896199000000005,0.114612166,0.0,1
SVM,OSQP_polish,optimal,0.20783039,375,1526.4779594985682,37,27971,-1,0.052805675,0.12240438699999999,0.0,1
SVM,OSQP_polish,optimal,0.18546492899999997,300,1516.096213861322,37,27971,-1,0.053095752999999996,0.09842987199999999,0.0,1
SVM,OSQP_polish,optimal,0.18412845100000003,300,1501.1374239171844,37,27971,-1,0.052742227,0.09794568199999999,0.0,1
SVM,OSQP_polish,optimal,0.200754302,350,1504.5487612383608,37,27971,-1,0.05392447,0.113985266,0.0,1
SVM,OSQP_polish,optimal,0.315412577,375,1802.625287325749,45,39419,-1,0.09832109900000001,0.15566116800000002,0.0,1
SVM,OSQP_polish,optimal,0.307634638,350,1854.597236113094,45,39419,-1,0.09787281699999999,0.145424953,0.0,1
SVM,OSQP_polish,optimal,0.305698091,350,1837.8241878920526,45,39419,-1,0.09809239199999999,0.144768952,0.0,1
SVM,OSQP_polish,optimal,0.277639405,275,1843.3004708192886,45,39419,-1,0.098768615,0.113970534,0.0,1
SVM,OSQP_polish,optimal,0.28736215,300,1819.368872361325,45,39419,-1,0.099811124,0.124266845,0.0,1
SVM,OSQP_polish,optimal,0.266112756,250,1819.2612347597615,45,39419,-1,0.09814218300000001,0.10456636300000001,0.0,1
SVM,OSQP_polish,optimal,0.37024963899999996,525,1855.34112548346,45,39419,-1,0.09776046699999999,0.21482794600000002,0.0,1
SVM,OSQP_polish,optimal,0.308554642,350,1837.3757004495185,45,39419,-1,0.09932439400000001,0.145570219,0.0,1
SVM,OSQP_polish,optimal,0.34552940200000004,450,1856.3629324781466,45,39419,-1,0.098218943,0.185379442,0.0,1
SVM,OSQP_polish,optimal,0.30667394,350,1841.4127526662671,45,39419,-1,0.09784848800000001,0.145671851,0.0,1
SVM,OSQP_polish,optimal,0.491512613,350,2237.941080518013,55,56429,-1,0.18295884199999998,0.18789691100000003,0.0,1
SVM,OSQP_polish,optimal,0.554015141,475,2242.6598466121363,55,56429,-1,0.183029823,0.252385592,0.0,1
SVM,OSQP_polish,optimal,0.44174730700000003,250,2230.498467335201,55,56429,-1,0.18503249800000002,0.135472066,0.0,1
SVM,OSQP_polish,optimal,0.571431781,500,2264.330075403408,55,56429,-1,0.183714254,0.266070529,0.0,1
SVM,OSQP_polish,optimal,0.5785203179999999,525,2245.529342755743,55,56429,-1,0.182912947,0.277776416,0.0,1
SVM,OSQP_polish,optimal,0.548107211,475,2173.414976842444,55,56429,-1,0.182314638,0.25289423899999997,0.0,1
SVM,OSQP_polish,optimal,0.5010108560000001,375,2196.300636844564,55,56429,-1,0.182487512,0.201159883,0.0,1
SVM,OSQP_polish,optimal,0.553883012,475,2229.548020687913,55,56429,-1,0.182391895,0.252700005,0.0,1
SVM,OSQP_polish,optimal,0.500118716,350,2277.0972796923033,55,56429,-1,0.185245,0.18717586600000002,0.0,1
SVM,OSQP_polish,optimal,0.490471138,350,2212.308023050644,55,56429,-1,0.182943286,0.18806478899999998,0.0,1
SVM,OSQP_polish,optimal,0.907940425,475,2714.6212058948754,68,83028,-1,0.344834574,0.339110384,0.0,1
SVM,OSQP_polish,optimal,0.893875265,450,2735.278185472825,68,83028,-1,0.343428606,0.31995919300000003,0.0,1
SVM,OSQP_polish,optimal,0.918273558,475,2766.6235045293347,68,83028,-1,0.344073234,0.339715294,0.0,1
SVM,OSQP_polish,optimal,0.8788886869999999,425,2754.12622981635,68,83028,-1,0.345434523,0.300581552,0.0,1
SVM,OSQP_polish,optimal,0.8925909089999999,425,2788.322411939461,68,83028,-1,0.34597090700000005,0.30331146800000003,0.0,1
SVM,OSQP_polish,optimal,0.8761657220000001,425,2719.5006631148512,68,83028,-1,0.346194706,0.301839713,0.0,1
SVM,OSQP_polish,optimal,0.793629308,300,2783.788338698895,68,83028,-1,0.344683511,0.214861213,0.0,1
SVM,OSQP_polish,optimal,0.971270642,575,2739.6003506809407,68,83028,-1,0.347265765,0.399969645,0.0,0
SVM,OSQP_polish,optimal,0.8837831319999999,425,2748.925219293417,68,83028,-1,0.34554439,0.303487351,0.0,1
SVM,OSQP_polish,optimal,0.9135303029999999,475,2777.441012240517,68,83028,-1,0.346652391,0.33517775,0.0,1
SVM,OSQP_polish,optimal,1.3923167419999998,325,3393.2820681335197,84,122724,-1,0.635999416,0.321758276,0.0,1
SVM,OSQP_polish,optimal,1.5889197330000002,525,3418.720380127881,84,122724,-1,0.636452455,0.517812822,0.0,1
SVM,OSQP_polish,optimal,1.805386474,775,3457.2596057072997,84,122724,-1,0.636702985,0.7332359340000001,0.0,0
SVM,OSQP_polish,optimal,1.7583399649999998,725,3401.1308761973132,84,122724,-1,0.634969035,0.6876913240000001,0.0,0
SVM,OSQP_polish,optimal,1.581117324,525,3388.0088077967216,84,122724,-1,0.633513581,0.5191319329999999,0.0,1
SVM,OSQP_polish,optimal,1.6513605080000002,600,3421.004223296958,84,122724,-1,0.6358411939999999,0.577631586,0.0,1
SVM,OSQP_polish,optimal,1.6400938369999998,575,3419.1456236982967,84,122724,-1,0.635656479,0.561081751,0.0,1
SVM,OSQP_polish,optimal,1.707938005,675,3387.3332404354487,84,122724,-1,0.637318037,0.641657424,0.0,0
SVM,OSQP_polish,optimal,1.6738720880000002,625,3404.0325061921003,84,122724,-1,0.6352292429999999,0.5999615110000001,0.0,0
SVM,OSQP_polish,optimal,1.5885454680000002,525,3423.933604379794,84,122724,-1,0.633350437,0.518002241,0.0,1
SVM,OSQP_polish,optimal,2.7985216019999997,450,4233.228349428881,105,186479,-1,1.296849485,0.650228415,0.0,1
SVM,OSQP_polish,optimal,3.02252362,650,4278.696512707642,105,186479,-1,1.2922200000000001,0.904477605,0.0,0
SVM,OSQP_polish,optimal,3.060463677,675,4254.418816305832,105,186479,-1,1.29272473,0.942970455,0.0,0
SVM,OSQP_polish,optimal,2.898846491,575,4134.9440792753,105,186479,-1,1.300388301,0.815335282,0.0,0
SVM,OSQP_polish,optimal,2.7733207130000004,425,4255.6699693810215,105,186479,-1,1.293216442,0.613040913,0.0,1
SVM,OSQP_polish,optimal,3.134540578,725,4276.589110787073,105,186479,-1,1.307723925,1.012023865,0.0,1
SVM,OSQP_polish,optimal,3.1506303680000003,700,4327.409558904365,105,186479,-1,1.291910317,0.994045828,0.0,0
SVM,OSQP_polish,optimal,2.955896323,600,4250.654012084832,105,186479,-1,1.299907373,0.839888415,0.0,0
SVM,OSQP_polish,optimal,2.7473573860000005,400,4298.961584307807,105,186479,-1,1.296082756,0.603434272,0.0,1
SVM,OSQP_polish,optimal,3.125677303,725,4279.448149726469,105,186479,-1,1.2885093840000001,1.009231507,0.0,1
SVM,OSQP_polish,optimal,3.163370947,575,5367.7287767448715,132,287892,-1,1.713198806,1.3279106859999998,0.0,0
SVM,OSQP_polish,optimal,3.652160093,700,5396.101515782919,132,287892,-1,1.953755605,1.591743636,0.0,0
SVM,OSQP_polish,optimal,4.2061687,700,5296.1146490001265,132,287892,-1,2.074871691,1.70000813,0.0,0
SVM,OSQP_polish,optimal,3.528864804,400,5262.713768730713,132,287892,-1,1.906991303,0.9690565609999999,0.0,1
SVM,OSQP_polish,optimal,3.429322713,600,5350.225833014624,132,287892,-1,1.87954169,1.402551944,0.0,0
SVM,OSQP_polish,optimal,3.406589069,625,5360.603000216739,132,287892,-1,1.796325875,1.4594877469999998,0.0,1
SVM,OSQP_polish,optimal,4.2196560870000015,725,5329.247381186968,132,287892,-1,2.269762103,1.609926559,0.0,0
SVM,OSQP_polish,optimal,3.43401551,575,5358.598029041302,132,287892,-1,1.97053508,1.320524951,0.0,0
SVM,OSQP_polish,optimal,3.5510297160000004,625,5327.247836207791,132,287892,-1,1.850267804,1.4361942859999999,0.0,0
SVM,OSQP_polish,optimal,3.605735799,625,5326.675013370194,132,287892,-1,1.784490355,1.476477637,0.0,1
SVM,OSQP_polish,optimal,2.7479111639999996,375,6666.119861716129,166,446706,-1,0.367666134,2.190105683,0.0,1
SVM,OSQP_polish,optimal,3.003001432,425,6656.206013639013,166,446706,-1,0.458923688,2.4058956780000003,0.0,1
SVM,OSQP_polish,optimal,3.4218884710000004,500,6719.085325224111,166,446706,-1,0.5754586079999999,2.749363817,0.0,1
SVM,OSQP_polish,optimal,2.674429626,400,6672.2312348622045,166,446706,-1,0.242515742,2.271801145,0.0,1
SVM,OSQP_polish,optimal,3.039834944,425,6722.661268057709,166,446706,-1,0.49619022799999996,2.415817152,0.0,1
SVM,OSQP_polish,optimal,3.538351115,500,6694.005218252795,166,446706,-1,0.713108093,2.7326329310000004,0.0,1
SVM,OSQP_polish,optimal,2.972157521,425,6682.3787881871485,166,446706,-1,0.35721847799999995,2.443256961,0.0,1
SVM,OSQP_polish,optimal,2.846519747,400,6713.656360945911,166,446706,-1,0.400685642,2.24833364,0.0,1
SVM,OSQP_polish,optimal,3.515806383,500,6770.276722734395,166,446706,-1,0.6800023590000001,2.7331448590000003,0.0,1
SVM,OSQP_polish,optimal,3.795290291,525,6698.320302188429,166,446706,-1,0.9648822,2.747628083,0.0,1
SVM,OSQP_polish,optimal,4.572804356000001,375,8469.988713733434,209,697223,-1,0.6880857109999999,3.511764191,0.0,1
SVM,OSQP_polish,optimal,5.6735569120000005,475,8410.943012508158,209,697223,-1,1.085604732,4.281394855,0.0,1
SVM,OSQP_polish,optimal,4.838024872999999,450,8420.162514766273,209,697223,-1,0.712808856,3.855830246,0.0,1
SVM,OSQP_polish,optimal,5.8792962200000005,450,8433.725481783544,209,697223,-1,1.5018566999999998,4.009678952,0.0,1
SVM,OSQP_polish,optimal,4.501433876,400,8517.487920958058,209,697223,-1,0.694888209,3.504259965,0.0,1
SVM,OSQP_polish,optimal,5.603729512999999,525,8459.180620539872,209,697223,-1,0.975796973,4.4437835219999995,0.0,1
SVM,OSQP_polish,optimal,5.396693969,500,8356.062043198994,209,697223,-1,0.964128173,4.249958761,0.0,1
SVM,OSQP_polish,optimal,5.569559046,550,8456.125083063123,209,697223,-1,0.7250886809999999,4.677366441,0.0,1
SVM,OSQP_polish,optimal,5.8118379220000005,525,8525.382914920747,209,697223,-1,0.89266629,4.622219698,0.0,1
SVM,OSQP_polish,optimal,5.977373727000001,525,8421.28768316933,209,697223,-1,1.385949703,4.425739408,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.015516077999999999,225,422.4818086488597,10,3510,-1,0.002298046,0.012190226,0.0,1
SVM,OSQP_polish,optimal,0.014042035,200,408.2920337699837,10,3510,-1,0.002207564,0.010845585,0.0,1
SVM,OSQP_polish,optimal,0.014215226000000001,200,414.3908064177001,10,3510,-1,0.002274527,0.010907444,0.0,1
SVM,OSQP_polish,optimal,0.014388213,200,416.3620604779405,10,3510,-1,0.002287816,0.011059117,0.0,1
SVM,OSQP_polish,optimal,0.012859472,175,425.91461127817206,10,3510,-1,0.002262543,0.009553854,0.0,1
SVM,OSQP_polish,optimal,0.015473385,225,402.9189026337672,10,3510,-1,0.002254349,0.012209168,0.0,1
SVM,OSQP_polish,optimal,0.015576279,225,426.38665864377714,10,3510,-1,0.002326779,0.012198537,0.0,1
SVM,OSQP_polish,optimal,0.014116334999999999,200,419.6079000949204,10,3510,-1,0.002181998,0.010911696,0.0,1
SVM,OSQP_polish,optimal,0.014307663000000002,200,428.6530108866141,10,3510,1,0.002282053,0.010948813,0.0,1
SVM,OSQP_polish,optimal,0.016831418,250,417.0642737471437,10,3510,-1,0.002261638,0.013538271,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,2.798521602,450,4233.228349428881,105,186479,-1,1.296849485,0.650228415,0.0,1
SVM,OSQP_polish,optimal,3.02252362,650,4278.696512707642,105,186479,-1,1.29222,0.904477605,0.0,0
SVM,OSQP_polish,optimal,3.060463677,675,4254.418816305831,105,186479,-1,1.29272473,0.942970455,0.0,0
SVM,OSQP_polish,optimal,2.8988464909999996,575,4134.9440792753,105,186479,-1,1.300388301,0.815335282,0.0,0
SVM,OSQP_polish,optimal,2.7733207130000004,425,4255.669969381022,105,186479,-1,1.293216442,0.613040913,0.0,1
SVM,OSQP_polish,optimal,3.134540578,725,4276.589110787073,105,186479,-1,1.307723925,1.012023865,0.0,1
SVM,OSQP_polish,optimal,3.150630368,700,4327.409558904366,105,186479,-1,1.291910317,0.994045828,0.0,0
SVM,OSQP_polish,optimal,2.9558963229999997,600,4250.654012084832,105,186479,-1,1.299907373,0.839888415,0.0,0
SVM,OSQP_polish,optimal,2.747357386,400,4298.961584307807,105,186479,-1,1.2960827560000001,0.603434272,0.0,1
SVM,OSQP_polish,optimal,3.1256773030000002,725,4279.448149726469,105,186479,-1,1.288509384,1.009231507,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.016187959,200,460.6892478857763,11,4025,-1,0.0025017,0.012454923,0.0,1
SVM,OSQP_polish,optimal,0.016150015,200,462.5040292895785,11,4025,1,0.002453468,0.012438495,0.0,1
SVM,OSQP_polish,optimal,0.014623886,175,452.3203196336678,11,4025,-1,0.002478991,0.010932905,0.0,1
SVM,OSQP_polish,optimal,0.019213722000000003,250,464.2650694133219,11,4025,-1,0.00244667,0.015560383,0.0,1
SVM,OSQP_polish,optimal,0.020507923,275,452.0291104993185,11,4025,-1,0.002419119,0.016964451,0.0,1
SVM,OSQP_polish,optimal,0.017524027,225,447.6934136243991,11,4025,-1,0.002470622,0.013961539,0.0,1
SVM,OSQP_polish,optimal,0.014583441,175,450.03776830060326,11,4025,-1,0.002411931,0.010928932,0.0,1
SVM,OSQP_polish,optimal,0.016329013,200,454.82530741802725,11,4025,-1,0.002479382,0.012612521,0.0,1
SVM,OSQP_polish,optimal,0.019300295,250,471.41986855198803,11,4025,-1,0.002430641,0.015608404,0.0,1
SVM,OSQP_polish,optimal,0.020787716,275,454.0789585212889,11,4025,-1,0.002443316,0.01710124,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.019992402000000003,225,492.7737750253358,12,4572,-1,0.002911018,0.015647338,0.0,1
SVM,OSQP_polish,optimal,0.01802616,200,502.9863928434846,12,4572,-1,0.002876722,0.013758002,0.0,1
SVM,OSQP_polish,optimal,0.016382971,175,494.1610189736286,12,4572,-1,0.002834753,0.012158921,0.0,1
SVM,OSQP_polish,optimal,0.021308468999999997,250,486.86742487632375,12,4572,-1,0.002846683,0.017136956,0.0,1
SVM,OSQP_polish,optimal,0.017977151,200,496.2303968623036,12,4572,-1,0.002864282,0.013763986,0.0,1
SVM,OSQP_polish,optimal,0.021555625,250,514.865817612351,12,4572,-1,0.002896521,0.017284062,0.0,1
SVM,OSQP_polish,optimal,0.01952035,225,506.69222911908076,12,4572,-1,0.002852341,0.015277596,0.0,1
SVM,OSQP_polish,optimal,0.014605165000000002,150,501.72712094729013,12,4572,-1,0.002802563,0.010329853,0.0,1
SVM,OSQP_polish,optimal,0.018268519,200,502.4367693594932,12,4572,-1,0.002900588,0.013910729,0.0,1
SVM,OSQP_polish,optimal,0.016546621,175,474.8877001070357,12,4572,-1,0.002912147,0.012233811,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.023480881000000002,225,537.7491133101977,13,5147,-1,0.003506641,0.018170931,0.0,1
SVM,OSQP_polish,optimal,0.025591226,250,542.8894481658093,13,5147,-1,0.003521142,0.020283468,0.0,1
SVM,OSQP_polish,optimal,0.025349975,250,523.2876448092198,13,5147,-1,0.003461433,0.020160792,0.0,1
SVM,OSQP_polish,optimal,0.027204199000000002,275,539.840638915628,13,5147,-1,0.003461847,0.022101064,0.0,1
SVM,OSQP_polish,optimal,0.021760028000000004,250,549.2562068078964,13,5147,-1,0.002958509,0.017266011,0.0,1
SVM,OSQP_polish,optimal,0.017675447,150,550.275234398458,13,5147,-1,0.003539709,0.01232336,0.0,1
SVM,OSQP_polish,optimal,0.020049579,225,537.2666597154708,13,5147,-1,0.002913883,0.015561718,0.0,1
SVM,OSQP_polish,optimal,0.017489316,150,531.736278425616,13,5147,-1,0.00345572,0.012309445,0.0,1
SVM,OSQP_polish,optimal,0.031333387,325,537.6058513343901,13,5147,-1,0.003457479,0.026153529,0.0,1
SVM,OSQP_polish,optimal,0.021602145,200,541.0801337924767,13,5147,-1,0.003547616,0.016216556,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,3.1633709469999998,575,5367.728776744872,132,287892,-1,1.7131988059999999,1.327910686,0.0,0
SVM,OSQP_polish,optimal,3.652160093,700,5396.101515782919,132,287892,-1,1.953755605,1.591743636,0.0,0
SVM,OSQP_polish,optimal,4.2061687,700,5296.1146490001265,132,287892,-1,2.074871691,1.70000813,0.0,0
SVM,OSQP_polish,optimal,3.528864804,400,5262.713768730713,132,287892,-1,1.9069913029999999,0.969056561,0.0,1
SVM,OSQP_polish,optimal,3.429322713,600,5350.225833014624,132,287892,-1,1.87954169,1.402551944,0.0,0
SVM,OSQP_polish,optimal,3.406589069,625,5360.603000216739,132,287892,-1,1.796325875,1.459487747,0.0,1
SVM,OSQP_polish,optimal,4.219656087000001,725,5329.247381186968,132,287892,-1,2.269762103,1.609926559,0.0,0
SVM,OSQP_polish,optimal,3.4340155099999996,575,5358.598029041302,132,287892,-1,1.9705350799999999,1.320524951,0.0,0
SVM,OSQP_polish,optimal,3.551029716,625,5327.247836207791,132,287892,-1,1.850267804,1.436194286,0.0,0
SVM,OSQP_polish,optimal,3.6057357989999996,625,5326.6750133701935,132,287892,-1,1.784490355,1.476477637,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.023163261,200,574.4897597349095,14,5754,-1,0.003875363,0.017291908,0.0,1
SVM,OSQP_polish,optimal,0.027511641,250,572.8474041863822,14,5754,-1,0.00383967,0.02167577,0.0,1
SVM,OSQP_polish,optimal,0.028799618,275,585.1833957104744,14,5754,-1,0.003869376,0.023017829,0.0,1
SVM,OSQP_polish,optimal,0.022731416,200,576.2341392619094,14,5754,-1,0.003759444,0.01700699,0.0,1
SVM,OSQP_polish,optimal,0.025145062,225,578.0713088040509,14,5754,-1,0.003836519,0.01932341,0.0,1
SVM,OSQP_polish,optimal,0.023210445000000003,200,588.95039677081,14,5754,-1,0.003869871,0.017325129,0.0,1
SVM,OSQP_polish,optimal,0.028409629000000002,275,581.3084710044952,14,5754,-1,0.003785014,0.02285022,0.0,1
SVM,OSQP_polish,optimal,0.022854104,200,581.1231577677937,14,5754,-1,0.003886078,0.017056292,0.0,1
SVM,OSQP_polish,optimal,0.025334917000000002,225,583.3381602375711,14,5754,-1,0.003871985,0.019465502,0.0,1
SVM,OSQP_polish,optimal,0.022962957,200,566.9791625231514,14,5754,-1,0.003840588,0.017160385,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.030007071,200,663.2377100492196,16,7056,-1,0.005313961,0.021903829,0.0,1
SVM,OSQP_polish,optimal,0.030037663,200,651.5830886509459,16,7056,-1,0.005347656,0.021882149,0.0,1
SVM,OSQP_polish,optimal,0.038058022000000004,275,651.9077466380242,16,7056,-1,0.005330546,0.030047238,0.0,1
SVM,OSQP_polish,optimal,0.03259084,225,674.0850894145001,16,7056,-1,0.005521438,0.024234589,0.0,1
SVM,OSQP_polish,optimal,0.030334193000000002,250,667.7171479093258,16,7056,-1,0.00455796,0.023326656,0.0,1
SVM,OSQP_polish,optimal,0.029874053999999997,200,666.4952479610095,16,7056,-1,0.005320488,0.021733465,0.0,1
SVM,OSQP_polish,optimal,0.035725214,250,676.8221538837079,16,7056,-1,0.005650169,0.027200672,0.0,1
SVM,OSQP_polish,optimal,0.035073773,250,661.4709616178773,16,7056,-1,0.005347416,0.026822461,0.0,1
SVM,OSQP_polish,optimal,0.025421122,200,648.3901929345466,16,7056,-1,0.004527072,0.01848594,0.0,1
SVM,OSQP_polish,optimal,0.032950914,225,662.5063914500405,16,7056,-1,0.005484545,0.024550978,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,2.747911164,375,6666.11986171613,166,446706,-1,0.367666134,2.190105683,0.0,1
SVM,OSQP_polish,optimal,3.003001432,425,6656.206013639013,166,446706,-1,0.458923688,2.405895678,0.0,1
SVM,OSQP_polish,optimal,3.421888471,500,6719.085325224111,166,446706,-1,0.575458608,2.749363817,0.0,1
SVM,OSQP_polish,optimal,2.6744296260000002,400,6672.231234862204,166,446706,-1,0.242515742,2.271801145,0.0,1
SVM,OSQP_polish,optimal,3.039834944,425,6722.661268057709,166,446706,-1,0.496190228,2.415817152,0.0,1
SVM,OSQP_polish,optimal,3.538351115,500,6694.005218252796,166,446706,-1,0.713108093,2.732632931,0.0,1
SVM,OSQP_polish,optimal,2.9721575209999997,425,6682.3787881871485,166,446706,-1,0.357218478,2.443256961,0.0,1
SVM,OSQP_polish,optimal,2.846519747,400,6713.656360945911,166,446706,-1,0.400685642,2.24833364,0.0,1
SVM,OSQP_polish,optimal,3.515806383,500,6770.276722734395,166,446706,-1,0.680002359,2.7331448590000003,0.0,1
SVM,OSQP_polish,optimal,3.7952902909999997,525,6698.320302188429,166,446706,-1,0.9648822,2.747628083,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.033726876,200,701.9147082636648,17,7751,-1,0.006145287,0.024285698,0.0,1
SVM,OSQP_polish,optimal,0.033328562000000006,200,682.1773717327612,17,7751,-1,0.006083975,0.024117623,0.0,1
SVM,OSQP_polish,optimal,0.033679567,250,718.3867079074537,17,7751,-1,0.005171001,0.025626917,0.0,1
SVM,OSQP_polish,optimal,0.039608777,250,700.6533723146954,17,7751,-1,0.006142969,0.030116482,0.0,1
SVM,OSQP_polish,optimal,0.030975698,225,700.2340250330278,17,7751,-1,0.005211627,0.022893107,0.0,1
SVM,OSQP_polish,optimal,0.042496715,275,687.2237820341554,17,7751,-1,0.006292386,0.033094215,0.0,1
SVM,OSQP_polish,optimal,0.03509553,200,718.7516228484476,17,7751,-1,0.00718321,0.024407443,0.0,1
SVM,OSQP_polish,optimal,0.033496812,200,701.9356783408504,17,7751,-1,0.006032128,0.02422879,0.0,1
SVM,OSQP_polish,optimal,0.03651405,225,694.965163453155,17,7751,-1,0.006069688,0.027272229,0.0,1
SVM,OSQP_polish,optimal,0.036880373,225,710.7239519752799,17,7751,-1,0.006329115,0.027206188,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.043164142,200,812.5030213203847,20,10020,-1,0.008636027,0.029434276,0.0,1
SVM,OSQP_polish,optimal,0.050616208,250,812.5328229040507,20,10020,-1,0.008778718,0.036649734,0.0,1
SVM,OSQP_polish,optimal,0.050123386,250,813.893103205602,20,10020,-1,0.00880516,0.03661881,0.0,1
SVM,OSQP_polish,optimal,0.053374361,275,802.8009178954844,20,10020,-1,0.008888459,0.039776867,0.0,1
SVM,OSQP_polish,optimal,0.039820298,175,825.1256458842192,20,10020,-1,0.008779873,0.025863623,0.0,1
SVM,OSQP_polish,optimal,0.050351895,250,823.7454068355215,20,10020,-1,0.008834677,0.036657691,0.0,1
SVM,OSQP_polish,optimal,0.046327092,225,823.7007613163343,20,10020,-1,0.008787924,0.03282621,0.0,1
SVM,OSQP_polish,optimal,0.053641118,275,800.8816444576839,20,10020,-1,0.009585425,0.039616646,0.0,1
SVM,OSQP_polish,optimal,0.046248249000000005,225,814.9499277493042,20,10020,-1,0.008825209,0.032775087,0.0,1
SVM,OSQP_polish,optimal,0.046569741000000005,225,847.703942576357,20,10020,-1,0.008632408,0.03289434,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,4.572804356000001,375,8469.988713733434,209,697223,-1,0.688085711,3.511764191,0.0,1
SVM,OSQP_polish,optimal,5.6735569120000005,475,8410.943012508158,209,697223,-1,1.085604732,4.281394855,0.0,1
SVM,OSQP_polish,optimal,4.838024872999999,450,8420.162514766273,209,697223,-1,0.712808856,3.855830246,0.0,1
SVM,OSQP_polish,optimal,5.8792962200000005,450,8433.725481783544,209,697223,-1,1.5018567,4.009678952,0.0,1
SVM,OSQP_polish,optimal,4.501433876,400,8517.487920958058,209,697223,-1,0.694888209,3.504259965,0.0,1
SVM,OSQP_polish,optimal,5.603729513,525,8459.180620539872,209,697223,-1,0.975796973,4.443783522,0.0,1
SVM,OSQP_polish,optimal,5.396693969,500,8356.062043198994,209,697223,-1,0.964128173,4.249958761,0.0,1
SVM,OSQP_polish,optimal,5.569559046,550,8456.125083063122,209,697223,-1,0.725088681,4.677366441,0.0,1
SVM,OSQP_polish,optimal,5.8118379220000005,525,8525.382914920747,209,697223,-1,0.89266629,4.622219698,0.0,1
SVM,OSQP_polish,optimal,5.977373727,525,8421.28768316933,209,697223,-1,1.385949703,4.425739408,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.073365142,300,926.2019624134564,23,12557,-1,0.012568525,0.054021468,0.0,1
SVM,OSQP_polish,optimal,0.072532888,300,935.8674558861918,23,12557,-1,0.012316253,0.053373399,0.0,1
SVM,OSQP_polish,optimal,0.064909043,250,950.4606191573298,23,12557,-1,0.012506654,0.045137917,0.0,1
SVM,OSQP_polish,optimal,0.064585899,250,964.5069984445468,23,12557,-1,0.012187084,0.045107924,0.0,1
SVM,OSQP_polish,optimal,0.06454019800000001,250,943.887944393778,23,12557,-1,0.012892485,0.044669711,0.0,1
SVM,OSQP_polish,optimal,0.06459118100000001,250,921.7173748570817,23,12557,-1,0.012429406,0.045304992,0.0,1
SVM,OSQP_polish,optimal,0.060289049,225,939.2790481409702,23,12557,-1,0.012579398,0.040600632,0.0,1
SVM,OSQP_polish,optimal,0.071077086,275,953.0894547593382,23,12557,-1,0.012793123,0.050608636,0.0,1
SVM,OSQP_polish,optimal,0.065133832,250,950.5711323883266,23,12557,-1,0.012605065,0.045271737,0.0,1
SVM,OSQP_polish,optimal,0.056236343,200,944.4413056651968,23,12557,-1,0.012521284,0.036003289,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.081587495,250,1032.4187240866959,26,15366,-1,0.018190533,0.052949879,0.0,1
SVM,OSQP_polish,optimal,0.08633935599999999,275,1040.9700855941126,26,15366,-1,0.017916724,0.0581918,0.0,1
SVM,OSQP_polish,optimal,0.075386123,225,1067.4728285314181,26,15366,-1,0.0173195,0.047593621,0.0,1
SVM,OSQP_polish,optimal,0.071073464,200,1069.2772594752487,26,15366,-1,0.017813083,0.042583481,0.0,1
SVM,OSQP_polish,optimal,0.082160077,250,1070.9494556123518,26,15366,-1,0.017974908,0.053573243,0.0,1
SVM,OSQP_polish,optimal,0.081542802,250,1076.48626366127,26,15366,-1,0.017860737,0.052901893,0.0,1
SVM,OSQP_polish,optimal,0.085259994,275,1061.7885561007115,26,15366,-1,0.017396648,0.057869866,0.0,1
SVM,OSQP_polish,optimal,0.08739238499999999,275,1073.6344228306564,26,15366,-1,0.018129152,0.058226107,0.0,1
SVM,OSQP_polish,optimal,0.10069309300000001,350,1047.2451434335062,26,15366,-1,0.01789058,0.073021414,0.0,1
SVM,OSQP_polish,optimal,0.086060927,275,1064.2468531361317,26,15366,-1,0.017810679,0.05767587,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.161040893,275,1297.4220996731565,31,20645,-1,0.032311978,0.101203219,0.0,1
SVM,OSQP_polish,optimal,0.209187207,275,1255.2710825799445,31,20645,-1,0.035214934,0.136032515,0.0,1
SVM,OSQP_polish,optimal,0.211191244,275,1256.0116116172744,31,20645,-1,0.036186427,0.137685268,0.0,1
SVM,OSQP_polish,optimal,0.17843331299999998,325,1264.1934922921146,31,20645,-1,0.032419048,0.120318096,0.0,1
SVM,OSQP_polish,optimal,0.168125649,300,1258.7151125060916,31,20645,-1,0.03238246,0.109850132,0.0,1
SVM,OSQP_polish,optimal,0.153550777,250,1276.3118681251203,31,20645,-1,0.032785058,0.092487546,0.0,1
SVM,OSQP_polish,optimal,0.15096634299999998,250,1260.3984673234604,31,20645,-1,0.032073671,0.093416549,0.0,1
SVM,OSQP_polish,optimal,0.171549744,200,1258.2862458289576,31,20645,-1,0.036888603,0.106517599,0.0,1
SVM,OSQP_polish,optimal,0.15113548000000002,250,1260.8622173430283,31,20645,-1,0.033033127,0.092207893,0.0,1
SVM,OSQP_polish,optimal,0.201094798,250,1275.1098102319615,31,20645,-1,0.036089011,0.124621038,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.184297277,300,1485.4654546164743,37,27971,-1,0.052891587,0.09851274,0.0,1
SVM,OSQP_polish,optimal,0.208721134,375,1534.8234813103022,37,27971,-1,0.053219508,0.122686166,0.0,1
SVM,OSQP_polish,optimal,0.183068491,300,1473.1163910056132,37,27971,-1,0.052775306,0.098034413,0.0,1
SVM,OSQP_polish,optimal,0.176242089,275,1489.0719641614696,37,27971,-1,0.052836317,0.090618228,0.0,1
SVM,OSQP_polish,optimal,0.19283471800000002,325,1514.424452304219,37,27971,-1,0.052676995,0.106845723,0.0,1
SVM,OSQP_polish,optimal,0.199387075,350,1492.560426813753,37,27971,-1,0.052896199,0.114612166,0.0,1
SVM,OSQP_polish,optimal,0.20783039,375,1526.4779594985682,37,27971,-1,0.052805675,0.122404387,0.0,1
SVM,OSQP_polish,optimal,0.185464929,300,1516.096213861322,37,27971,-1,0.053095753,0.098429872,0.0,1
SVM,OSQP_polish,optimal,0.184128451,300,1501.1374239171844,37,27971,-1,0.052742227,0.097945682,0.0,1
SVM,OSQP_polish,optimal,0.200754302,350,1504.5487612383608,37,27971,-1,0.05392447,0.113985266,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.31541257699999997,375,1802.6252873257486,45,39419,-1,0.098321099,0.155661168,0.0,1
SVM,OSQP_polish,optimal,0.307634638,350,1854.5972361130941,45,39419,-1,0.097872817,0.145424953,0.0,1
SVM,OSQP_polish,optimal,0.305698091,350,1837.8241878920524,45,39419,-1,0.098092392,0.144768952,0.0,1
SVM,OSQP_polish,optimal,0.277639405,275,1843.3004708192886,45,39419,-1,0.098768615,0.113970534,0.0,1
SVM,OSQP_polish,optimal,0.28736215,300,1819.368872361325,45,39419,-1,0.099811124,0.124266845,0.0,1
SVM,OSQP_polish,optimal,0.266112756,250,1819.2612347597617,45,39419,-1,0.098142183,0.104566363,0.0,1
SVM,OSQP_polish,optimal,0.370249639,525,1855.3411254834602,45,39419,-1,0.097760467,0.214827946,0.0,1
SVM,OSQP_polish,optimal,0.308554642,350,1837.3757004495183,45,39419,-1,0.099324394,0.145570219,0.0,1
SVM,OSQP_polish,optimal,0.345529402,450,1856.3629324781468,45,39419,-1,0.098218943,0.185379442,0.0,1
SVM,OSQP_polish,optimal,0.30667394,350,1841.412752666267,45,39419,-1,0.097848488,0.145671851,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.49151261300000004,350,2237.941080518013,55,56429,-1,0.182958842,0.187896911,0.0,1
SVM,OSQP_polish,optimal,0.554015141,475,2242.6598466121363,55,56429,-1,0.183029823,0.252385592,0.0,1
SVM,OSQP_polish,optimal,0.441747307,250,2230.498467335201,55,56429,-1,0.185032498,0.135472066,0.0,1
SVM,OSQP_polish,optimal,0.571431781,500,2264.3300754034076,55,56429,-1,0.183714254,0.266070529,0.0,1
SVM,OSQP_polish,optimal,0.578520318,525,2245.529342755743,55,56429,-1,0.182912947,0.277776416,0.0,1
SVM,OSQP_polish,optimal,0.548107211,475,2173.414976842444,55,56429,-1,0.182314638,0.252894239,0.0,1
SVM,OSQP_polish,optimal,0.501010856,375,2196.300636844564,55,56429,-1,0.182487512,0.201159883,0.0,1
SVM,OSQP_polish,optimal,0.553883012,475,2229.548020687913,55,56429,-1,0.182391895,0.252700005,0.0,1
SVM,OSQP_polish,optimal,0.500118716,350,2277.0972796923033,55,56429,-1,0.185245,0.187175866,0.0,1
SVM,OSQP_polish,optimal,0.490471138,350,2212.308023050644,55,56429,-1,0.182943286,0.188064789,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,0.907940425,475,2714.6212058948754,68,83028,-1,0.344834574,0.339110384,0.0,1
SVM,OSQP_polish,optimal,0.893875265,450,2735.2781854728255,68,83028,-1,0.343428606,0.319959193,0.0,1
SVM,OSQP_polish,optimal,0.918273558,475,2766.623504529335,68,83028,-1,0.344073234,0.339715294,0.0,1
SVM,OSQP_polish,optimal,0.8788886869999999,425,2754.12622981635,68,83028,-1,0.345434523,0.300581552,0.0,1
SVM,OSQP_polish,optimal,0.8925909089999999,425,2788.322411939461,68,83028,-1,0.345970907,0.303311468,0.0,1
SVM,OSQP_polish,optimal,0.8761657220000001,425,2719.5006631148512,68,83028,-1,0.346194706,0.301839713,0.0,1
SVM,OSQP_polish,optimal,0.793629308,300,2783.788338698895,68,83028,-1,0.344683511,0.214861213,0.0,1
SVM,OSQP_polish,optimal,0.971270642,575,2739.600350680941,68,83028,-1,0.347265765,0.399969645,0.0,0
SVM,OSQP_polish,optimal,0.8837831319999999,425,2748.925219293417,68,83028,-1,0.34554439,0.303487351,0.0,1
SVM,OSQP_polish,optimal,0.913530303,475,2777.4410122405175,68,83028,-1,0.346652391,0.33517775,0.0,1


==> data/results/benchmark_problems/OSQP_polish/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish,optimal,1.392316742,325,3393.2820681335197,84,122724,-1,0.635999416,0.321758276,0.0,1
SVM,OSQP_polish,optimal,1.588919733,525,3418.720380127881,84,122724,-1,0.636452455,0.517812822,0.0,1
SVM,OSQP_polish,optimal,1.805386474,775,3457.2596057073,84,122724,-1,0.636702985,0.733235934,0.0,0
SVM,OSQP_polish,optimal,1.7583399649999998,725,3401.1308761973137,84,122724,-1,0.634969035,0.687691324,0.0,0
SVM,OSQP_polish,optimal,1.581117324,525,3388.0088077967216,84,122724,-1,0.633513581,0.519131933,0.0,1
SVM,OSQP_polish,optimal,1.651360508,600,3421.004223296958,84,122724,-1,0.635841194,0.577631586,0.0,1
SVM,OSQP_polish,optimal,1.640093837,575,3419.1456236982963,84,122724,-1,0.635656479,0.561081751,0.0,1
SVM,OSQP_polish,optimal,1.707938005,675,3387.3332404354483,84,122724,-1,0.637318037,0.641657424,0.0,0
SVM,OSQP_polish,optimal,1.673872088,625,3404.0325061921003,84,122724,-1,0.635229243,0.599961511,0.0,0
SVM,OSQP_polish,optimal,1.588545468,525,3423.933604379794,84,122724,-1,0.633350437,0.518002241,0.0,1


==> data/results/benchmark_problems/OSQP_polish/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish,optimal,0.001079901,375,-0.4067156248711993,10,178,1,0.000152262,0.0008861639999999998,0.0,1
Random QP,OSQP_polish,optimal,0.000894733,175,3.0662536848013318,10,186,1,0.000214713,0.000613024,0.0,1
Random QP,OSQP_polish,optimal,0.0004473630000000001,100,10.335676872087074,10,180,1,0.000143543,0.000246086,0.0,0
Random QP,OSQP_polish,optimal,0.000538608,150,8.044181247317644,10,178,1,0.000140377,0.00036845,0.0,1
Random QP,OSQP_polish,optimal,0.0005576,150,-3.7972661179988383,10,182,-1,0.00015522,0.00036305,0.0,0
Random QP,OSQP_polish,optimal,0.000890753,300,2.8523924588141383,10,178,1,0.00013932200000000002,0.000709295,0.0,1
Random QP,OSQP_polish,optimal,0.0007731629999999999,150,-3.058394104610042,10,182,1,0.00021269,0.000523189,0.0,0
Random QP,OSQP_polish,optimal,0.000378049,75,7.469246254803691,10,176,1,0.000151904,0.000185464,0.0,0
Random QP,OSQP_polish,optimal,0.0008722580000000001,150,1.6373506506239248,10,172,1,0.000204938,0.000572105,0.0,2
Random QP,OSQP_polish,optimal,0.000525902,150,2.9973045672096643,10,180,1,0.000130828,0.000355847,0.0,0
Random QP,OSQP_polish,optimal,0.000468048,125,3.03298336376557,11,224,1,0.00013455700000000002,0.000306528,0.0,0
Random QP,OSQP_polish,optimal,0.000515636,150,6.402943692884263,11,218,1,0.000132347,0.00035687800000000003,0.0,0
Random QP,OSQP_polish,optimal,0.000519776,125,1.5999058676841809,11,214,-1,0.000137624,0.00033832400000000004,0.0,0
Random QP,OSQP_polish,optimal,0.001752571,425,14.480934086730228,11,216,-1,0.000188404,0.001517376,0.0,1
Random QP,OSQP_polish,optimal,0.001036297,200,7.444894501067991,11,224,1,0.000186811,0.000798925,0.0,1
Random QP,OSQP_polish,optimal,0.0007348939999999999,125,66.72508471654369,11,212,1,0.000196905,0.000479239,0.0,0
Random QP,OSQP_polish,optimal,0.000661804,175,10.517339251042337,11,218,1,0.00014875200000000002,0.000462882,0.0,0
Random QP,OSQP_polish,optimal,0.0012963209999999998,275,3.925678960921532,11,216,1,0.000190471,0.001023563,0.0,3
Random QP,OSQP_polish,optimal,0.000667928,175,5.790988547607587,11,208,1,0.000154278,0.000468938,0.0,1
Random QP,OSQP_polish,optimal,0.0007941510000000001,150,6.110695384776612,11,216,1,0.000198527,0.0005487609999999999,0.0,0
Random QP,OSQP_polish,optimal,0.0008694859999999999,200,6.582097931704997,12,264,1,0.000180255,0.0006508390000000001,0.0,1
Random QP,OSQP_polish,optimal,0.0006205259999999999,125,0.13000754941359535,12,250,1,0.000186593,0.000395155,0.0,0
Random QP,OSQP_polish,optimal,0.0008103730000000001,225,29.311764344408274,12,254,1,0.000169606,0.0006050830000000001,0.0,1
Random QP,OSQP_polish,optimal,0.0013237129999999998,225,8.341293065236135,12,258,-1,0.00023435,0.001018773,0.0,1
Random QP,OSQP_polish,optimal,0.000561406,125,7.0352288314021285,12,262,1,0.000156154,0.00036438,0.0,0
Random QP,OSQP_polish,optimal,0.0006822690000000001,175,5.970447838432027,12,254,1,0.000166235,0.000460971,0.0,1
Random QP,OSQP_polish,optimal,0.000933866,250,0.4509584341972525,12,250,1,0.000161064,0.0007266589999999999,0.0,0
Random QP,OSQP_polish,optimal,0.000779947,200,6.35618901068446,12,258,1,0.000154088,0.000577477,0.0,0
Random QP,OSQP_polish,optimal,0.001717029,475,18.491155896311678,12,258,1,0.000169099,0.001510007,0.0,3
Random QP,OSQP_polish,optimal,0.000538113,100,-2.6939234517298174,12,254,1,0.000171161,0.000326938,0.0,0
Random QP,OSQP_polish,optimal,0.0010220160000000002,225,5.065898343086098,13,306,1,0.000236238,0.0007422819999999999,0.0,0
Random QP,OSQP_polish,optimal,0.0007875919999999999,200,0.7757266649503487,13,308,1,0.000168723,0.0005686959999999999,0.0,0
Random QP,OSQP_polish,optimal,0.001029018,225,2.235542522095254,13,316,1,0.000202867,0.000775955,0.0,1
Random QP,OSQP_polish,optimal,0.000837918,175,0.6905091621828822,13,302,-1,0.000188996,0.000596528,0.0,0
Random QP,OSQP_polish,optimal,0.0011520290000000002,325,8.484040610037082,13,296,1,0.00016696099999999998,0.000941347,0.0,1
Random QP,OSQP_polish,optimal,0.000978054,250,20.834894143030038,13,302,1,0.000164058,0.000728338,0.0,1
Random QP,OSQP_polish,optimal,0.0007534330000000001,150,10.047973328882973,13,304,1,0.000194558,0.000508862,0.0,0
Random QP,OSQP_polish,optimal,0.0006841480000000001,125,1.417151115860004,13,306,1,0.00020422,0.000428983,0.0,0
Random QP,OSQP_polish,optimal,0.00228403,275,13.203321687243161,13,298,1,0.000372277,0.001841625,0.0,1
Random QP,OSQP_polish,optimal,0.001159276,275,35.911157633824395,13,304,1,0.000186632,0.000916146,0.0,1
Random QP,OSQP_polish,optimal,0.000913813,150,27.847041395634843,15,412,1,0.000245978,0.000609306,0.0,1
Random QP,OSQP_polish,optimal,0.001081192,225,9.804843528651906,15,422,-1,0.000202875,0.000819655,0.0,1
Random QP,OSQP_polish,optimal,0.000936689,150,14.368176980519292,15,406,-1,0.000243389,0.000634363,0.0,1
Random QP,OSQP_polish,optimal,0.000904431,150,25.263140804106392,15,418,-1,0.000237833,0.000618607,0.0,0
Random QP,OSQP_polish,optimal,0.000726937,125,2.8127263750104974,15,412,1,0.000212067,0.000442802,0.0,0
Random QP,OSQP_polish,optimal,0.001125079,200,13.390197936816593,15,408,1,0.000248274,0.000827927,0.0,1
Random QP,OSQP_polish,optimal,0.000800719,125,9.887007988987726,15,416,1,0.000250212,0.000501303,0.0,0
Random QP,OSQP_polish,optimal,0.0010374529999999998,175,6.184345523359343,15,410,-1,0.000245079,0.000723892,0.0,0
Random QP,OSQP_polish,optimal,0.0019302339999999999,225,6.533237821686012,15,406,1,0.000378203,0.001471954,0.0,0
Random QP,OSQP_polish,optimal,0.0021186440000000003,250,18.91869902386892,15,412,1,0.000375127,0.001655832,0.0,1
Random QP,OSQP_polish,optimal,0.00227084,375,9.447935354798977,18,612,-1,0.000327796,0.00187812,0.0,1
Random QP,OSQP_polish,optimal,0.001554402,225,2.565901899618658,18,594,1,0.000318331,0.001171111,0.0,2
Random QP,OSQP_polish,optimal,0.001435196,200,18.12468587965616,18,614,1,0.00032089900000000003,0.00102975,0.0,1
Random QP,OSQP_polish,optimal,0.00157803,225,6.457385681200397,18,604,-1,0.000331313,0.001179988,0.0,0
Random QP,OSQP_polish,optimal,0.0008902590000000002,100,4.225816026269925,18,610,1,0.000323078,0.000503795,0.0,0
Random QP,OSQP_polish,optimal,0.0011691909999999998,150,11.135122711510112,18,612,1,0.00033063900000000003,0.000756815,0.0,0
Random QP,OSQP_polish,optimal,0.002476689,250,6.898337812791435,18,602,1,0.000476543,0.001900433,0.0,1
Random QP,OSQP_polish,optimal,0.001932013,175,29.94863080213903,18,622,-1,0.00047467,0.001360176,0.0,1
Random QP,OSQP_polish,optimal,0.0015966869999999998,225,-0.6267424298141504,18,594,1,0.000314778,0.001205825,0.0,0
Random QP,OSQP_polish,optimal,0.0028255570000000002,300,11.915666661273846,18,598,1,0.00046158,0.002271445,0.0,1
Random QP,OSQP_polish,optimal,0.002786785,250,37.50461869547804,23,1002,1,0.000568314,0.002128491,0.0,1
Random QP,OSQP_polish,optimal,0.0023306,200,24.364180724500237,23,1016,-1,0.0005587000000000001,0.0016531679999999998,0.0,0
Random QP,OSQP_polish,optimal,0.0030448140000000003,300,31.582765148568505,23,1032,-1,0.000572033,0.002379324,0.0,1
Random QP,OSQP_polish,optimal,0.002168812,175,59.85608602371306,23,1020,1,0.000562467,0.0015050920000000002,0.0,1
Random QP,OSQP_polish,optimal,0.002919963,275,32.94446668904791,23,1022,-1,0.000572708,0.002239167,0.0,1
Random QP,OSQP_polish,optimal,0.003030773,300,17.03751976215133,23,1066,1,0.000563813,0.002364751,0.0,1
Random QP,OSQP_polish,optimal,0.002312951,200,12.391190207430858,23,1004,1,0.000560158,0.0016572720000000002,0.0,1
Random QP,OSQP_polish,optimal,0.002298462,250,42.47761311127553,23,1034,-1,0.000472712,0.0017376610000000002,0.0,1
Random QP,OSQP_polish,optimal,0.001981628,200,51.89243917394796,23,994,-1,0.000461869,0.001418958,0.0,1
Random QP,OSQP_polish,optimal,0.003349197,350,37.77319014970979,23,1016,1,0.000470138,0.002741623,0.0,1
Random QP,OSQP_polish,optimal,0.004137463,300,39.481612867128035,29,1694,-1,0.000817635,0.003194648,0.0,1
Random QP,OSQP_polish,optimal,0.003341657,225,30.59128310426954,29,1694,-1,0.000822569,0.002377494,0.0,1
Random QP,OSQP_polish,optimal,0.004693675,250,85.88841455321959,29,1702,-1,0.001392579,0.00315538,0.0,1
Random QP,OSQP_polish,optimal,0.004716664000000001,375,58.184982556119564,29,1670,-1,0.0008274469999999999,0.003756095,0.0,1
Random QP,OSQP_polish,optimal,0.004093108,300,22.921814635170456,29,1672,1,0.0008278939999999999,0.003134278,0.0,1
Random QP,OSQP_polish,optimal,0.00420386,225,36.593081733183276,29,1680,-1,0.001394604,0.002682307,0.0,1
Random QP,OSQP_polish,optimal,0.0033293909999999997,225,46.78609044879306,29,1688,1,0.00083425,0.002360671,0.0,1
Random QP,OSQP_polish,optimal,0.003541303,250,18.587928796210367,29,1702,1,0.00081976,0.002590833,0.0,1
Random QP,OSQP_polish,optimal,0.003996732,300,47.52281329865054,29,1664,-1,0.000817859,0.003049981,0.0,0
Random QP,OSQP_polish,optimal,0.005264523,350,48.97639614520589,29,1696,1,0.001379814,0.003759283,0.0,1
Random QP,OSQP_polish,optimal,0.010375223,525,86.02730747668743,39,3204,-1,0.0016378470000000002,0.008512903,0.0,1
Random QP,OSQP_polish,optimal,0.006036613000000001,250,91.07474183235563,39,3204,-1,0.001650298,0.004147903,0.0,1
Random QP,OSQP_polish,optimal,0.00720159,325,105.25202745927895,39,3200,-1,0.001628194,0.00533372,0.0,1
Random QP,OSQP_polish,optimal,0.010738035,550,56.073470245544975,39,3166,-1,0.001642816,0.008882658,0.0,1
Random QP,OSQP_polish,optimal,0.006419396000000001,275,49.209810360939855,39,3220,-1,0.001634916,0.004573406,0.0,1
Random QP,OSQP_polish,optimal,0.0071346030000000015,325,153.70869160913358,39,3160,1,0.001605535,0.005318815,0.0,1
Random QP,OSQP_polish,optimal,0.008114132999999999,375,82.92435834981802,39,3192,-1,0.001640096,0.006252125,0.0,1
Random QP,OSQP_polish,optimal,0.015451808999999999,800,68.49566453951076,39,3252,-1,0.002207424,0.01304122,0.0,3
Random QP,OSQP_polish,optimal,0.010833665,475,124.23393927695531,39,3230,-1,0.002204654,0.008416477,0.0,1
Random QP,OSQP_polish,optimal,0.009258212,375,90.57067725979113,39,3226,-1,0.002188025,0.006875399999999999,0.0,1
Random QP,OSQP_polish,optimal,0.014492978,350,180.8946250096447,53,6268,-1,0.004335531,0.009779957,0.0,1
Random QP,OSQP_polish,optimal,0.022715518,675,267.76342565564187,53,6208,1,0.003245906,0.019052299,0.0,3
Random QP,OSQP_polish,optimal,0.013499152,350,232.3001008995837,53,6260,-1,0.003294172,0.009821431,0.0,1
Random QP,OSQP_polish,optimal,0.015417548,425,235.63386019226985,53,6246,-1,0.003225639,0.011814314,0.0,1
Random QP,OSQP_polish,optimal,0.018507848,525,189.15814359531842,53,6126,-1,0.003279707,0.014847478,0.0,1
Random QP,OSQP_polish,optimal,0.015630798,400,214.42012597003787,53,6152,-1,0.0040955,0.011171396,0.0,1
Random QP,OSQP_polish,optimal,0.028134566,850,140.0463758076862,53,6178,-1,0.005156841,0.02261495,0.0,1
Random QP,OSQP_polish,optimal,0.016795381,475,226.07686297507541,53,6130,-1,0.003266061,0.013152265,0.0,1
Random QP,OSQP_polish,optimal,0.015061841,375,211.6121711339091,53,6166,-1,0.00411604,0.010546226,0.0,1
Random QP,OSQP_polish,optimal,0.017833978000000004,475,169.40081675121462,53,6190,-1,0.004131644,0.013314383,0.0,1
Random QP,OSQP_polish,optimal,0.045782016,600,350.87821630527463,73,12284,-1,0.007049668,0.037334109,0.0,1
Random QP,OSQP_polish,optimal,0.025719333,325,536.4867813211052,73,12384,-1,0.007126632,0.017844854,0.0,1
Random QP,OSQP_polish,optimal,0.059722888,525,245.6906611464956,73,12288,-1,0.009363611,0.048892336,0.0,1
Random QP,OSQP_polish,optimal,0.030050621000000007,400,233.47325062843086,73,12342,-1,0.0073678,0.021963038,0.0,1
Random QP,OSQP_polish,optimal,0.046395045,600,225.88253615459308,73,12356,-1,0.007131404,0.037843849,0.0,1
Random QP,OSQP_polish,optimal,0.06520867400000001,575,420.5744231188501,73,12384,-1,0.009370696,0.054360807,0.0,1
Random QP,OSQP_polish,optimal,0.047896636,600,317.05531663517553,73,12438,-1,0.007464946999999999,0.038940977,0.0,1
Random QP,OSQP_polish,optimal,0.057940053,500,364.1062875424936,73,12406,-1,0.009121047,0.047321373,0.0,1
Random QP,OSQP_polish,optimal,0.036123012,500,318.2933937943975,73,12370,-1,0.007023171999999999,0.027549793,0.0,1
Random QP,OSQP_polish,optimal,0.055637975,475,515.7572873428909,73,12350,-1,0.008390996,0.045729606,0.0,1
Random QP,OSQP_polish,optimal,0.08230261600000001,675,661.8208116373902,103,25576,-1,0.016831106000000002,0.064005585,0.0,1
Random QP,OSQP_polish,optimal,0.065751111,500,566.4229861176517,103,25516,-1,0.016761333,0.047509316,0.0,1
Random QP,OSQP_polish,optimal,0.077779471,625,1007.4068182233568,103,25482,-1,0.016911539,0.059291164,0.0,1
Random QP,OSQP_polish,optimal,0.07539399,600,486.77347272645835,103,25448,-1,0.016942066999999998,0.056931351,0.0,1
Random QP,OSQP_polish,optimal,0.081876897,675,934.7594722078028,103,25508,-1,0.016845545,0.06364745599999999,0.0,1
Random QP,OSQP_polish,optimal,0.059109036,425,531.9124291911158,103,25530,-1,0.016896399,0.040614591,0.0,1
Random QP,OSQP_polish,optimal,0.054501008,375,719.9229277384227,103,25594,-1,0.017001639,0.035997445,0.0,1
Random QP,OSQP_polish,optimal,0.098119953,900,724.3318232968619,103,25534,-1,0.017115381000000002,0.07968079,0.0,1
Random QP,OSQP_polish,optimal,0.075780677,625,756.9447164872093,103,25440,-1,0.017087379,0.057391605,0.0,1
Random QP,OSQP_polish,optimal,0.059053327,425,731.921375157761,103,25514,-1,0.017196657,0.04047291,0.0,1
Random QP,OSQP_polish,optimal,0.181897825,800,1310.0609004544906,146,52538,-1,0.040383564,0.138541668,0.0,1
Random QP,OSQP_polish,optimal,0.19649400200000008,900,1687.3755859041614,146,52524,-1,0.040517253,0.152982834,0.0,0
Random QP,OSQP_polish,optimal,0.23949129100000002,1175,1687.4526998267645,146,52582,-1,0.040070901,0.196555407,0.0,1
Random QP,OSQP_polish,optimal,0.171783584,750,1524.737804308895,146,52540,-1,0.040778282,0.127618757,0.0,0
Random QP,OSQP_polish,optimal,0.206338093,975,1371.8721890490026,146,52570,-1,0.040670845,0.162669809,0.0,0
Random QP,OSQP_polish,optimal,0.17329295600000005,750,1632.9091076142895,146,52498,-1,0.041331413,0.128673242,0.0,0
Random QP,OSQP_polish,optimal,0.18141440600000008,800,1162.283951311962,146,52604,-1,0.040387372000000005,0.13784681699999998,0.0,1
Random QP,OSQP_polish,optimal,0.17252016599999995,750,1680.1484434568495,146,52558,-1,0.040414183,0.128817047,0.0,0
Random QP,OSQP_polish,optimal,0.183386353,800,1858.196391483179,146,52482,-1,0.040769329,0.13930727699999998,0.0,1
Random QP,OSQP_polish,optimal,0.119754451,450,1253.5393538553892,146,52470,-1,0.039852143,0.07651111,0.0,0
Random QP,OSQP_polish,optimal,0.255504923,650,2705.2398905017394,211,110960,-1,0.028280798,0.221958039,0.0,0
Random QP,OSQP_polish,optimal,0.20431053899999999,500,3169.6262916139394,211,110986,-1,0.027590392,0.171171884,0.0,0
Random QP,OSQP_polish,optimal,0.309221292,850,3277.524503985894,211,110918,-1,0.027034079,0.277276278,0.0,0
Random QP,OSQP_polish,optimal,0.28653799900000004,525,2733.694511860643,211,110914,-1,0.056938987,0.224633277,0.0,0
Random QP,OSQP_polish,optimal,0.2366433,600,2394.0747139918403,211,110938,-1,0.027140166,0.204069135,0.0,0
Random QP,OSQP_polish,optimal,0.250421906,650,3291.077182636533,211,110968,-1,0.02779897,0.217499642,0.0,0
Random QP,OSQP_polish,optimal,0.196072713,475,2544.2000835475,211,110924,-1,0.027627159,0.162974436,0.0,0
Random QP,OSQP_polish,optimal,0.277432362,725,2539.1144418451954,211,110948,-1,0.028051345,0.244168012,0.0,0
Random QP,OSQP_polish,optimal,0.204098167,500,2577.993308793809,211,110992,-1,0.027185101,0.171437213,0.0,0
Random QP,OSQP_polish,optimal,0.303947366,600,3233.6931599351506,211,110932,-1,0.05660084,0.24241271600000006,0.0,0
Random QP,OSQP_polish,optimal,0.505826282,450,6954.638917129286,304,230956,-1,0.119366698,0.369302212,0.0,0
Random QP,OSQP_polish,optimal,0.5296406819999999,425,6891.430932029861,304,230924,-1,0.140675893,0.371417121,0.0,0
Random QP,OSQP_polish,optimal,0.491516473,425,6615.914487732445,304,230968,-1,0.124795314,0.349317592,0.0,0
Random QP,OSQP_polish,optimal,0.6623838510000001,575,6360.274430527926,304,230910,-1,0.1514521,0.491818629,0.0,0
Random QP,OSQP_polish,optimal,0.464393351,450,5308.911743908573,304,230986,-1,0.079370155,0.367958243,0.0,0
Random QP,OSQP_polish,optimal,0.433974927,425,6409.491552204848,304,230934,-1,0.0721765,0.344430336,0.0,0
Random QP,OSQP_polish,optimal,0.50869489,400,5910.36979811831,304,230940,-1,0.155471299,0.334973512,0.0,0
Random QP,OSQP_polish,optimal,0.40353828,375,5167.999216913556,304,230944,-1,0.07759855,0.308364795,0.0,0
Random QP,OSQP_polish,optimal,0.521001218,450,6727.026748737809,304,230960,-1,0.134890239,0.368745958,0.0,0
Random QP,OSQP_polish,optimal,0.9655834759999999,950,7277.802726912426,304,230954,-1,0.13388411,0.81277601,0.0,0
Random QP,OSQP_polish,optimal,1.157862936,425,16881.121497605618,442,488410,-1,0.456257242,0.663865582,0.0,0
Random QP,OSQP_polish,optimal,1.4376467350000002,700,13271.431545081465,442,488400,-1,0.28818599,1.116409167,0.0,0
Random QP,OSQP_polish,optimal,0.969703552,425,12627.121532851415,442,488398,-1,0.257961759,0.676695515,0.0,0
Random QP,OSQP_polish,optimal,0.985943385,450,14463.999571081858,442,488406,-1,0.285503723,0.66704956,0.0,0
Random QP,OSQP_polish,optimal,0.927047245,300,13389.558093413101,442,488398,-1,0.408210431,0.480415329,0.0,0
Random QP,OSQP_polish,optimal,1.0755462820000001,350,15000.56800563549,442,488406,-1,0.461541629,0.5746963079999999,0.0,0
Random QP,OSQP_polish,optimal,1.250988939,525,13701.450468266954,442,488398,-1,0.427513455,0.789471147,0.0,0
Random QP,OSQP_polish,optimal,1.186077107,400,14772.27216973018,442,488402,-1,0.535870009,0.615972118,0.0,0
Random QP,OSQP_polish,optimal,1.2213770809999998,375,14484.075842877532,442,488404,-1,0.5888450120000001,0.5931196910000001,0.0,0
Random QP,OSQP_polish,optimal,0.9178271659999999,425,14980.578771290957,442,488394,-1,0.222912432,0.65672276,0.0,0
Random QP,OSQP_polish,optimal,2.265424351,300,30805.50488594457,644,1036840,-1,0.984113661,1.172188428,0.0,0
Random QP,OSQP_polish,optimal,2.5307901580000003,400,30655.49848015872,644,1036840,-1,0.899739086,1.53833528,0.0,0
Random QP,OSQP_polish,optimal,1.639792985,250,31058.52725117208,644,1036838,-1,0.534019684,0.967446069,0.0,0
Random QP,OSQP_polish,optimal,1.949122265,275,26405.00562676397,644,1036840,-1,0.69509398,1.14430297,0.0,0
Random QP,OSQP_polish,optimal,2.757174327,300,31322.938973173106,644,1036840,-1,1.275051051,1.365618631,0.0,0
Random QP,OSQP_polish,optimal,2.547505709,475,30539.964528319637,644,1036838,-1,0.798848135,1.656854184,0.0,0
Random QP,OSQP_polish,optimal,2.358843273,350,28975.256416825723,644,1036840,-1,0.908633011,1.3486257369999999,0.0,0
Random QP,OSQP_polish,optimal,2.2849122000000004,325,27038.33456342694,644,1036840,-1,0.8124960109999999,1.376973025,0.0,0
Random QP,OSQP_polish,optimal,2.1623243,325,25679.53969519799,644,1036836,-1,0.681303335,1.378910796,0.0,0
Random QP,OSQP_polish,optimal,2.630031484,350,26932.046225091857,644,1036840,-1,1.021267233,1.503134163,0.0,0
Random QP,OSQP_polish,optimal,4.728690964,275,62477.682019639724,940,2209000,-1,2.09247033,2.3515832740000002,0.0,0
Random QP,OSQP_polish,optimal,3.981981869,250,59952.414229368514,940,2209000,-1,1.504985074,2.193605288,0.0,0
Random QP,OSQP_polish,optimal,3.926288008,225,72458.18234619603,940,2209000,-1,1.685876386,1.932800659,0.0,0
Random QP,OSQP_polish,optimal,4.421232358999999,300,64965.11570286103,940,2209000,-1,1.548514497,2.512535126,0.0,0
Random QP,OSQP_polish,optimal,4.174815639,225,68614.71646495085,940,2209000,-1,1.885426397,1.962026926,0.0,0
Random QP,OSQP_polish,optimal,4.4479359270000005,225,74063.93127084622,940,2209000,-1,2.119894425,1.968316629,0.0,0
Random QP,OSQP_polish,optimal,3.970117017,225,67318.57269342175,940,2209000,-1,1.6563331019999998,1.989691804,0.0,0
Random QP,OSQP_polish,optimal,4.531967036,250,58265.95349484415,940,2209000,-1,1.966877101,2.227909433,0.0,0
Random QP,OSQP_polish,optimal,4.303956232,250,63573.27486436764,940,2209000,-1,1.691185796,2.247478381,0.0,0
Random QP,OSQP_polish,optimal,3.794169844,225,79893.4767570725,940,2209000,-1,1.308704184,2.114498616,0.0,0
Random QP,OSQP_polish,optimal,9.308737358,225,132807.2080721172,1373,4712822,-1,3.87248906,4.2407156289999985,0.0,0
Random QP,OSQP_polish,optimal,10.631036307999999,250,136376.14975217654,1373,4712822,-1,4.614193832,4.7491811120000005,0.0,0
Random QP,OSQP_polish,optimal,9.411558315,225,131571.72773041198,1373,4712822,-1,3.856505608,4.2182823780000005,0.0,0
Random QP,OSQP_polish,optimal,9.588401657,225,140876.82053154413,1373,4712822,-1,4.049407977,4.275781529,0.0,0
Random QP,OSQP_polish,optimal,10.114405840000002,250,146471.35768645725,1373,4712822,-1,4.146016535,4.729782384,0.0,0
Random QP,OSQP_polish,optimal,10.354451877,275,140573.1343747108,1373,4712822,-1,3.981187324,5.182662522,0.0,0
Random QP,OSQP_polish,optimal,9.500443817,225,126688.12874344821,1373,4712822,-1,3.95470938,4.26151007,0.0,0
Random QP,OSQP_polish,optimal,9.939709864,250,130463.4572735908,1373,4712822,-1,4.043698173,4.674321773,0.0,0
Random QP,OSQP_polish,optimal,10.220479005999998,250,136986.4849381547,1373,4712822,-1,4.245907397,4.690431369,0.0,0
Random QP,OSQP_polish,optimal,9.859847831,250,136500.3495619884,1373,4712822,-1,3.988814336,4.700310309,0.0,0
Random QP,OSQP_polish,optimal,23.347745595,250,293432.98740845127,2009,10090202,-1,10.080663023,9.41223609,0.0,0
Random QP,OSQP_polish,optimal,25.10703849,300,289289.64055182826,2009,10090202,-1,10.102624848,11.380355127,0.0,0
Random QP,OSQP_polish,optimal,23.93632667400001,250,294706.7859642421,2009,10090202,-1,10.705943015,9.455851785,0.0,0
Random QP,OSQP_polish,optimal,25.728961836,325,286352.0263021134,2009,10090202,-1,10.196877249,12.377811191,0.0,0
Random QP,OSQP_polish,optimal,24.588609995,300,293883.7685257657,2009,10090202,-1,9.828908355,11.087091102999999,0.0,0
Random QP,OSQP_polish,optimal,25.267450811999996,300,310249.06830778864,2009,10090202,-1,10.253623175,11.374355429000001,0.0,0
Random QP,OSQP_polish,optimal,25.126299034000002,300,284470.5229539093,2009,10090202,-1,10.219048637,11.27617421,0.0,0
Random QP,OSQP_polish,optimal,24.132958891999998,275,307736.9320728232,2009,10090202,-1,9.882584028,10.447450418999999,0.0,0
Random QP,OSQP_polish,optimal,23.059389471,250,280971.1094388209,2009,10090202,-1,9.869187252,9.450849357000001,0.0,0
Random QP,OSQP_polish,optimal,26.016910705999997,300,282343.1995317191,2009,10090202,-1,10.951281215,11.399867194,0.0,0
Eq QP,OSQP_polish,optimal,0.000104088,50,-106.24857077075724,10,35,1,5.887100000000001e-05,2.9024e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00012031299999999996,50,-58.20666934807245,10,43,1,5.0452e-05,2.8744e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.8347e-05,50,-21.901897660219337,10,37,1,5.0194e-05,2.9785e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.076499999999999e-05,50,-9.656449917457783,10,35,1,3.7309e-05,2.549e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.7644e-05,50,-164.32963115864084,10,39,1,4.6064e-05,2.5952e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.8398e-05,50,-164.62870822159678,10,35,1,3.7201e-05,2.5411e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.881899999999999e-05,50,-102.27011212231173,10,39,1,4.2785e-05,2.6506e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.2235e-05,50,-13.843978054169359,10,33,1,3.2777e-05,2.6232e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.206600000000001e-05,50,-137.10561859956775,10,29,1,3.2026e-05,2.5833e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.770300000000001e-05,50,-20.424715043787828,10,37,1,4.6066e-05,2.5986e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.180700000000001e-05,50,-61.898966118040256,11,51,1,4.3906e-05,2.8324e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000117162,50,-86.94731466171379,11,45,1,6.8947e-05,2.8979e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.499600000000001e-05,50,-38.79269375423314,11,41,1,3.7291e-05,2.8079e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000101218,50,-55.96000385075965,11,43,1,4.7203e-05,3.1291e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.5659e-05,25,2.051820427700526,11,51,1,3.6878e-05,1.7625e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000107037,50,-21.787919440471672,11,39,1,4.931e-05,3.2145e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.7899e-05,50,-87.64786813175972,11,45,1,4.299e-05,3.2817e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000123846,50,-145.285890749821,11,43,1,5.722e-05,3.8281e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.7905e-05,50,-26.455419971974123,11,35,1,3.9628e-05,3.0633e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000114069,50,-16.9756874824698,11,43,1,6.3513e-05,3.0974e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000100347,50,-58.88806586983046,12,58,1,4.2688e-05,3.2058000000000004e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.066300000000001e-05,50,-70.6040322728343,12,44,1,3.4166e-05,3.0011e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.2317e-05,50,-16.584037850349098,12,48,1,4.1467e-05,3.0949e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.6765e-05,50,-25.47812088976003,12,52,1,4.3555e-05,3.2026e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000111631,50,-32.529684075497734,12,56,1,5.6158e-05,3.1355e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.6564e-05,50,-13.650502112655715,12,48,1,4.301100000000001e-05,3.1667e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.4822e-05,25,-17.260520940337173,12,44,1,3.875e-05,1.762e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00013138199999999998,50,-30.13160767606302,12,52,1,5.4565e-05,4.2426e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.6246e-05,25,-21.740787409091343,12,52,1,3.8556e-05,1.6204e-05,0.0,0
Eq QP,OSQP_polish,optimal,7.901900000000001e-05,50,-25.96802075796505,12,48,1,3.3541e-05,2.8041e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.9243e-05,50,-222.1342017472461,13,64,1,4.0898e-05,3.453e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000106111,25,-8.447643295999013,13,66,1,6.2208e-05,2.0159e-05,0.0,0
Eq QP,OSQP_polish,optimal,9.7589e-05,25,-19.83077408607835,13,74,1,4.6222e-05,2.028e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.8069e-05,25,-4.5881015526818345,13,60,1,4.8758e-05,1.9125e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000103338,50,-37.543391940340534,13,54,1,4.4729e-05,3.3946e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00010455100000000001,50,-20.044078771225667,13,60,1,4.8306e-05,3.3145e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00010314,50,-35.525226152740565,13,62,1,4.0179e-05,3.4561e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000105281,50,-2.511648893526424,13,64,1,4.6898e-05,3.4283000000000004e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000104715,50,-148.3971937384902,13,56,1,4.8426000000000014e-05,3.2628e-05,0.0,0
Eq QP,OSQP_polish,optimal,8.981600000000001e-05,25,-9.59457143464482,13,62,1,3.9721e-05,1.9287e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000113099,25,-63.505706141569746,15,90,1,5.7976e-05,2.4207e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000122285,25,-4.983428982034819,15,100,1,5.5097e-05,2.6263e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000197299,50,-11.960328344875608,15,84,1,9.8859e-05,4.1318e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00014634,25,0.9418700025328928,15,96,1,6.6685e-05,2.3362e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000135001,50,-28.282277384455213,15,90,1,5.9137e-05,3.8993e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00011706600000000001,25,-0.8870640640129852,15,86,1,5.9044e-05,2.3715e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000142277,50,-4.399228998704287,15,94,1,5.9311e-05,3.8871e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000142267,50,-23.36849698850807,15,88,1,6.4886e-05,4.1316e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000185408,50,-146.16930971936102,15,84,1,8.735399999999999e-05,5.2569e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00015013800000000002,50,-130.43503721676254,15,90,1,6.9016e-05,4.527300000000001e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00017859900000000002,50,1.593360945879377,18,150,1,8.3314e-05,5.3587e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000158466,50,-1.876847749311917,18,132,1,6.9155e-05,5.07e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00016502700000000002,50,-163.38904891434166,18,152,1,7.3083e-05,5.0263e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000155138,50,-28.528603255677577,18,142,1,6.7716e-05,4.8838e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000171184,50,-24.202514736933875,18,148,1,6.9747e-05,5.7193e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000139903,25,7.287283557213841,18,150,1,7.1782e-05,2.8439e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000141504,25,-2.6228305675378976,18,140,1,7.0673e-05,2.8805e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00015361299999999998,25,0.14774627226549644,18,160,1,8.0442e-05,3.0371e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000151314,50,-24.425130707375736,18,132,1,6.559899999999999e-05,4.9463e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00015118100000000002,50,8.806886112320267,18,136,1,6.7809e-05,4.8104e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000209228,25,0.7387233272287796,23,246,1,9.8461e-05,3.8246e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000247584,50,2.4534309893228023,23,260,1,0.000110701,7.1055e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000244333,50,-8.019167100779967,23,276,1,0.00010198,7.628399999999999e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.0002363,50,-5.5236965140236,23,264,1,9.7156e-05,6.8542e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000195139,50,-40.019981479083626,23,266,1,8.1982e-05,5.9367e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000239261,50,4.656218983331546,23,310,1,0.000104536,7.1493e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000229372,50,10.080248125565227,23,248,1,9.1721e-05,7.2026e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00019579200000000005,25,-8.9740814999624,23,278,1,9.2545e-05,3.9326e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000233352,50,3.36594894816899,23,238,1,9.6986e-05,7.462899999999999e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000191477,50,-5.983192844957718,23,260,1,7.695899999999999e-05,6.3717e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000322826,50,5.833066279807317,29,493,1,0.000143286,9.5457e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000362421,50,-7.4832850431385625,29,493,1,0.0001664,9.9964e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000290141,50,13.116156064363587,29,501,1,0.000119902,8.8992e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00035807300000000004,50,-24.342780558602144,29,469,1,0.000158261,0.00010562,0.0,0
Eq QP,OSQP_polish,optimal,0.000341861,50,5.298510127401978,29,471,1,0.000138922,0.000108252,0.0,0
Eq QP,OSQP_polish,optimal,0.000331733,50,-5.518453111963002,29,479,1,0.000135571,0.000106707,0.0,0
Eq QP,OSQP_polish,optimal,0.00031107,25,5.5579700161598815,29,487,1,0.000162673,5.794e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00030366,25,-46.111340617569724,29,501,1,0.000144578,6.0296000000000014e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.000284681,25,11.178523865105904,29,463,1,0.00013205,5.5365e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00037330800000000004,25,5.965643861163152,29,495,1,0.000179667,7.213199999999999e-05,0.0,0
Eq QP,OSQP_polish,optimal,0.00055707,50,1.1533511563472534,39,1034,1,0.000232645,0.00017285,0.0,0
Eq QP,OSQP_polish,optimal,0.0005547109999999999,50,4.156197764022839,39,1034,1,0.000226762,0.000172906,0.0,0
Eq QP,OSQP_polish,optimal,0.000514799,50,17.340254823241658,39,1030,1,0.000219251,0.000155362,0.0,0
Eq QP,OSQP_polish,optimal,0.000546763,50,1.129987620473983,39,996,1,0.000222724,0.000165374,0.0,0
Eq QP,OSQP_polish,optimal,0.000554763,50,23.183453999003163,39,1050,1,0.000231402,0.000172273,0.0,0
Eq QP,OSQP_polish,optimal,0.00054838,50,24.516474950201484,39,990,1,0.000228585,0.00016919599999999998,0.0,0
Eq QP,OSQP_polish,optimal,0.0005534240000000001,50,10.265224491098786,39,1022,1,0.000226646,0.000179202,0.0,0
Eq QP,OSQP_polish,optimal,0.0005036120000000001,50,9.207632715765259,39,1082,1,0.000205289,0.000155975,0.0,0
Eq QP,OSQP_polish,optimal,0.000505728,50,17.190170522901074,39,1060,1,0.000208672,0.000163607,0.0,0
Eq QP,OSQP_polish,optimal,0.000556506,50,15.752368481576276,39,1056,1,0.00023309,0.000173625,0.0,0
Eq QP,OSQP_polish,optimal,0.001320247,50,27.066381366004528,53,2261,1,0.0005570330000000001,0.000414137,0.0,0
Eq QP,OSQP_polish,optimal,0.000957782,50,89.0318973927267,53,2201,1,0.000407083,0.000290597,0.0,0
Eq QP,OSQP_polish,optimal,0.000950084,50,44.156437567242776,53,2253,1,0.000399507,0.000296095,0.0,0
Eq QP,OSQP_polish,optimal,0.00133227,50,43.18994004518626,53,2239,1,0.000563028,0.000422235,0.0,0
Eq QP,OSQP_polish,optimal,0.0013122020000000002,50,24.897255884454502,53,2119,1,0.0005483759999999999,0.000403002,0.0,0
Eq QP,OSQP_polish,optimal,0.000936591,50,23.81917851974341,53,2145,1,0.000392323,0.00029168,0.0,0
Eq QP,OSQP_polish,optimal,0.000958444,50,23.565134865042964,53,2171,1,0.000403534,0.000301659,0.0,0
Eq QP,OSQP_polish,optimal,0.001304992,50,14.9899858914461,53,2123,1,0.000538788,0.000416059,0.0,0
Eq QP,OSQP_polish,optimal,0.000955173,50,62.064180421045045,53,2159,1,0.000393981,0.000308005,0.0,0
Eq QP,OSQP_polish,optimal,0.000971579,50,64.89260391950579,53,2183,1,0.000403241,0.000305297,0.0,0
Eq QP,OSQP_polish,optimal,0.001929325,50,37.3305906691007,73,4685,1,0.000848353,0.00056142,0.0,0
Eq QP,OSQP_polish,optimal,0.0019584679999999997,50,83.41193406759291,73,4785,1,0.000880328,0.000557122,0.0,0
Eq QP,OSQP_polish,optimal,0.0019589570000000003,50,120.26139520904282,73,4689,1,0.000860808,0.000558289,0.0,0
Eq QP,OSQP_polish,optimal,0.0019316330000000003,50,80.82749378169203,73,4743,1,0.000850182,0.000553038,0.0,0
Eq QP,OSQP_polish,optimal,0.001922005,50,128.27205926613027,73,4757,1,0.000844665,0.000561869,0.0,0
Eq QP,OSQP_polish,optimal,0.0019410270000000001,50,68.00261627968456,73,4785,1,0.0008569589999999999,0.000560795,0.0,0
Eq QP,OSQP_polish,optimal,0.001628458,25,132.14332817951606,73,4839,1,0.000846485,0.000270464,0.0,0
Eq QP,OSQP_polish,optimal,0.001858782,50,140.7222802744885,73,4807,1,0.000822418,0.000531927,0.0,0
Eq QP,OSQP_polish,optimal,0.001905387,50,76.82390475104164,73,4771,1,0.0008382489999999999,0.00053918,0.0,0
Eq QP,OSQP_polish,optimal,0.001935822,50,79.11949976155171,73,4751,1,0.0008502469999999999,0.000568016,0.0,0
Eq QP,OSQP_polish,optimal,0.004121044,50,228.26045652907683,103,10450,1,0.001915596,0.001067751,0.0,0
Eq QP,OSQP_polish,optimal,0.004073772999999999,50,141.27656799094981,103,10390,1,0.001921322,0.001060384,0.0,0
Eq QP,OSQP_polish,optimal,0.004096507,50,151.09380142843114,103,10356,1,0.001930051,0.001062408,0.0,0
Eq QP,OSQP_polish,optimal,0.005154288999999999,50,131.38184845603269,103,10322,1,0.0026957440000000004,0.001394719,0.0,0
Eq QP,OSQP_polish,optimal,0.0041082720000000005,50,222.19560986070354,103,10382,1,0.001931053,0.001051793,0.0,0
Eq QP,OSQP_polish,optimal,0.004094483,50,58.95274863393745,103,10404,1,0.001960973,0.001045298,0.0,0
Eq QP,OSQP_polish,optimal,0.004085886,50,218.80167068348047,103,10468,1,0.001952563,0.001052075,0.0,0
Eq QP,OSQP_polish,optimal,0.004964287,50,230.5809080536884,103,10408,1,0.002724535,0.001207326,0.0,0
Eq QP,OSQP_polish,optimal,0.004920078,50,254.2032948759881,103,10314,1,0.002719075,0.001156825,0.0,0
Eq QP,OSQP_polish,optimal,0.004089146,50,175.33775539705834,103,10388,1,0.00193218,0.001046021,0.0,0
Eq QP,OSQP_polish,optimal,0.0076059940000000005,50,353.08786124616586,146,22162,1,0.003637942,0.002069437,0.0,0
Eq QP,OSQP_polish,optimal,0.007520985999999999,50,394.37307403587874,146,22148,1,0.003604202,0.0020085520000000003,0.0,0
Eq QP,OSQP_polish,optimal,0.007609691999999999,50,279.34851259678396,146,22206,1,0.00364158,0.002028141,0.0,0
Eq QP,OSQP_polish,optimal,0.007918017999999999,50,209.35986492936613,146,22164,1,0.003738251,0.002162113,0.0,0
Eq QP,OSQP_polish,optimal,0.007948013,50,239.22390088094159,146,22194,1,0.003773249,0.00214079,0.0,0
Eq QP,OSQP_polish,optimal,0.007999247999999999,50,339.2063419450035,146,22122,1,0.003800774,0.002144311,0.0,0
Eq QP,OSQP_polish,optimal,0.008013250999999999,50,396.8502342329042,146,22228,1,0.003853627,0.00215018,0.0,0
Eq QP,OSQP_polish,optimal,0.009767033,50,290.11529801528917,146,22182,1,0.004888084,0.002777553,0.0,0
Eq QP,OSQP_polish,optimal,0.009626832,50,534.726140924451,146,22106,1,0.004882226,0.002697337,0.0,0
Eq QP,OSQP_polish,optimal,0.009460194,50,329.39071272762817,146,22094,1,0.004882218,0.002705593,0.0,0
Eq QP,OSQP_polish,optimal,0.0168393,50,627.8072445663007,211,47502,1,0.008229503,0.004133688,0.0,0
Eq QP,OSQP_polish,optimal,0.017205062,50,1019.0548552310803,211,47528,1,0.00820751,0.004196011,0.0,0
Eq QP,OSQP_polish,optimal,0.017390924,50,915.9174207115863,211,47460,1,0.008530886,0.004242854,0.0,0
Eq QP,OSQP_polish,optimal,0.017174316999999998,50,873.0929305741322,211,47456,1,0.008277924,0.004227403,0.0,0
Eq QP,OSQP_polish,optimal,0.017192423000000002,50,777.0661209462709,211,47480,1,0.008539026,0.004130297,0.0,0
Eq QP,OSQP_polish,optimal,0.016713368,50,1146.0849027520226,211,47510,1,0.008124319,0.004121294,0.0,0
Eq QP,OSQP_polish,optimal,0.014560805,50,731.0432515846933,211,47466,1,0.007140644,0.003586142,0.0,0
Eq QP,OSQP_polish,optimal,0.016980804000000002,50,648.1550497583343,211,47490,1,0.008248325,0.004134185,0.0,0
Eq QP,OSQP_polish,optimal,0.017027219,50,679.5709184139397,211,47534,1,0.008259777,0.004193001,0.0,0
Eq QP,OSQP_polish,optimal,0.014871603999999997,50,671.7969183364763,211,47474,1,0.007369680999999999,0.003541313,0.0,0
Eq QP,OSQP_polish,optimal,0.040452643999999996,50,1665.6902339760543,304,99263,1,0.019978855,0.008452328,0.0,0
Eq QP,OSQP_polish,optimal,0.034961345,50,1626.032507554246,304,99231,1,0.017249755,0.007303159,0.0,0
Eq QP,OSQP_polish,optimal,0.040022291,50,1924.0047617551322,304,99275,1,0.019761457,0.008613057,0.0,0
Eq QP,OSQP_polish,optimal,0.040284578,50,1966.4768169087736,304,99217,1,0.019765131,0.008572892,0.0,0
Eq QP,OSQP_polish,optimal,0.040124637000000005,50,1518.4251933126916,304,99293,1,0.019827936,0.008391792,0.0,0
Eq QP,OSQP_polish,optimal,0.040081167,50,1630.1543350775887,304,99241,1,0.019762175,0.008410824,0.0,0
Eq QP,OSQP_polish,optimal,0.040631118,50,2383.2588726572044,304,99247,1,0.020146618,0.008440922,0.0,0
Eq QP,OSQP_polish,optimal,0.041413928,50,1313.508348450666,304,99251,1,0.02037522,0.00846315,0.0,0
Eq QP,OSQP_polish,optimal,0.048674161,50,2266.18042806309,304,99267,1,0.020157324,0.008605188,0.0,0
Eq QP,OSQP_polish,optimal,0.034074319,50,1662.145350999897,304,99261,1,0.016923119,0.007189018,0.0,0
Eq QP,OSQP_polish,optimal,0.085497626,50,3565.828837086547,442,210016,1,0.042490491,0.01517465,0.0,0
Eq QP,OSQP_polish,optimal,0.100245104,50,3041.176738827848,442,210006,1,0.050327654000000006,0.01753993,0.0,0
Eq QP,OSQP_polish,optimal,0.100764446,50,3349.367054414731,442,210004,1,0.050310756,0.017846313,0.0,0
Eq QP,OSQP_polish,optimal,0.10115504,50,3570.827641869409,442,210012,1,0.05065098,0.017961956,0.0,0
Eq QP,OSQP_polish,optimal,0.101355853,50,3248.3088569711963,442,210004,1,0.050779429,0.017906331,0.0,0
Eq QP,OSQP_polish,optimal,0.101036809,50,3866.2652195028254,442,210012,1,0.050168154000000006,0.017935229,0.0,0
Eq QP,OSQP_polish,optimal,0.083778782,50,3127.0734400775245,442,210004,1,0.041202786,0.014894383999999997,0.0,0
Eq QP,OSQP_polish,optimal,0.098598147,50,3834.968684481797,442,210008,1,0.051084119,0.017668507,0.0,0
Eq QP,OSQP_polish,optimal,0.100649216,50,3430.6394515429747,442,210010,1,0.050099997,0.017897528,0.0,0
Eq QP,OSQP_polish,optimal,0.098207779,50,3208.436549504496,442,210000,1,0.049216373,0.017675899,0.0,0
Eq QP,OSQP_polish,optimal,0.336688836,50,6411.955171108731,644,445841,1,0.193388687,0.052846175,0.0,0
Eq QP,OSQP_polish,optimal,0.375690605,50,7801.860674688597,644,445841,1,0.233859684,0.044480819000000005,0.0,0
Eq QP,OSQP_polish,optimal,0.6836651389999999,50,7338.988661662497,644,445839,1,0.533154339,0.048748587,0.0,0
Eq QP,OSQP_polish,optimal,0.43057970700000003,50,6762.0332208818445,644,445841,1,0.282783138,0.039757813,0.0,0
Eq QP,OSQP_polish,optimal,0.364234674,50,6917.215087300552,644,445841,1,0.210822639,0.045025181,0.0,0
Eq QP,OSQP_polish,optimal,0.34376997200000003,50,8289.651245404513,644,445839,1,0.191174133,0.044305257,0.0,0
Eq QP,OSQP_polish,optimal,0.322574693,50,7127.585278801609,644,445841,1,0.168095517,0.044286352,0.0,0
Eq QP,OSQP_polish,optimal,0.285705108,50,6613.499446978788,644,445841,1,0.134286839,0.044351485,0.0,0
Eq QP,OSQP_polish,optimal,0.292864416,50,9016.470834550746,644,445837,1,0.14092439199999998,0.044217707,0.0,0
Eq QP,OSQP_polish,optimal,0.43619448,50,7344.5928935224965,644,445841,1,0.290031143,0.038422187,0.0,0
Eq QP,OSQP_polish,optimal,1.491157801,50,17491.15572623723,940,949870,1,1.0511772640000001,0.110917129,0.0,0
Eq QP,OSQP_polish,optimal,1.31634696,50,16853.08031760147,940,949870,1,1.000094072,0.075065437,0.0,0
Eq QP,OSQP_polish,optimal,0.786512806,50,17104.79722602217,940,949870,1,0.475823209,0.074420561,0.0,0
Eq QP,OSQP_polish,optimal,1.31533624,50,21846.151686905527,940,949870,1,0.8901320779999999,0.104143794,0.0,0
Eq QP,OSQP_polish,optimal,1.1336504570000001,50,15774.376661935237,940,949870,1,0.814891763,0.076237792,0.0,0
Eq QP,OSQP_polish,optimal,0.957269595,50,19112.66128379225,940,949870,1,0.522042288,0.109955514,0.0,0
Eq QP,OSQP_polish,optimal,0.919982226,50,14504.248084074068,940,949870,1,0.559319473,0.103893073,0.0,0
Eq QP,OSQP_polish,optimal,1.2720423960000002,50,18505.853552456534,940,949870,1,0.908252649,0.112135765,0.0,0
Eq QP,OSQP_polish,optimal,0.8944181720000001,50,17174.095790027943,940,949870,1,0.532129025,0.105465307,0.0,0
Eq QP,OSQP_polish,optimal,1.045803103,50,18568.93092543496,940,949870,1,0.631591339,0.104423608,0.0,0
Eq QP,OSQP_polish,optimal,2.9518065270000005,50,36614.983242775736,1373,2026410,1,1.597610415,0.240039654,0.0,0
Eq QP,OSQP_polish,optimal,3.073995289,50,40212.747470073424,1373,2026410,1,1.801979745,0.218411964,0.0,0
Eq QP,OSQP_polish,optimal,2.772252054,50,32922.075226992114,1373,2026410,1,1.4090579419999998,0.237312525,0.0,0
Eq QP,OSQP_polish,optimal,2.879480168,50,34304.05400610668,1373,2026410,1,1.6271712930000002,0.222772808,0.0,0
Eq QP,OSQP_polish,optimal,2.748087175,50,42325.18551397424,1373,2026410,1,1.5018046040000002,0.225711443,0.0,0
Eq QP,OSQP_polish,optimal,2.785275571,50,33739.43047046417,1373,2026410,1,1.483908737,0.22506965,0.0,0
Eq QP,OSQP_polish,optimal,3.5136268690000003,50,35350.81854035352,1373,2026410,1,2.145731141,0.25628307,0.0,0
Eq QP,OSQP_polish,optimal,2.800487112,50,33981.969406246164,1373,2026410,1,1.4898530559999998,0.228178226,0.0,0
Eq QP,OSQP_polish,optimal,3.0432125240000003,50,32976.16364288647,1373,2026410,1,1.5438203430000002,0.267968718,0.0,0
Eq QP,OSQP_polish,optimal,2.921713645,50,35531.12025170688,1373,2026410,1,1.6083876940000001,0.231625136,0.0,0
Eq QP,OSQP_polish,optimal,7.9980853289999985,50,68527.42503285834,2009,4338636,1,4.082576618,0.46151252,0.0,0
Eq QP,OSQP_polish,optimal,8.135122159,50,73434.502136789,2009,4338636,1,4.208438975,0.471993796,0.0,0
Eq QP,OSQP_polish,optimal,7.623005387999999,50,78472.48052299088,2009,4338636,1,3.755627275,0.461734226,0.0,0
Eq QP,OSQP_polish,optimal,8.528124096,50,75575.51670280378,2009,4338636,1,4.634889386,0.4709808,0.0,0
Eq QP,OSQP_polish,optimal,8.578355796,50,68389.89735511743,2009,4338636,1,4.58732169,0.5160293189999999,0.0,0
Eq QP,OSQP_polish,optimal,7.859082944999999,50,72592.04237413597,2009,4338636,1,3.95136124,0.468917518,0.0,0
Eq QP,OSQP_polish,optimal,8.204076042999999,50,72482.80367328202,2009,4338636,1,4.142171488,0.573304031,0.0,0
Eq QP,OSQP_polish,optimal,8.197188127,50,70494.93382356974,2009,4338636,1,4.217698185,0.485317295,0.0,0
Eq QP,OSQP_polish,optimal,8.592530794,50,78115.75461424941,2009,4338636,1,4.577908222,0.512478119,0.0,0
Eq QP,OSQP_polish,optimal,8.710434698,50,79907.57943793508,2009,4338636,1,4.716258938999999,0.512743317,0.0,0
Portfolio,OSQP_polish,optimal,0.005862745999999999,175,-3.7935558560920697,5,2760,-1,0.001424066,0.003578095,0.0,1
Portfolio,OSQP_polish,optimal,0.004385143,100,-2.957404983526448,5,2760,-1,0.0014574179999999998,0.002054566,0.0,1
Portfolio,OSQP_polish,optimal,0.005382958,150,-2.4206679320606064,5,2760,-1,0.001410504,0.003063148,0.0,1
Portfolio,OSQP_polish,optimal,0.006482778000000001,200,-2.108605860912272,5,2760,-1,0.001479933,0.004158583,0.0,1
Portfolio,OSQP_polish,optimal,0.00553456,150,-3.1308952399865544,5,2760,-1,0.001464657,0.003197561,0.0,1
Portfolio,OSQP_polish,optimal,0.004899225,125,-2.929271095450732,5,2760,-1,0.001450345,0.00258366,0.0,1
Portfolio,OSQP_polish,optimal,0.006002916,175,-2.9969521253877653,5,2760,-1,0.001470299,0.003648026,0.0,1
Portfolio,OSQP_polish,optimal,0.00541619,150,-2.107995192528722,5,2760,1,0.0014456579999999998,0.0031216840000000004,0.0,1
Portfolio,OSQP_polish,optimal,0.005443206999999999,150,-1.9785838258014248,5,2760,1,0.001462421,0.003102067,0.0,1
Portfolio,OSQP_polish,optimal,0.004924597,125,-2.774886916447004,5,2760,-1,0.001435245,0.002647066,0.0,1
Portfolio,OSQP_polish,optimal,0.010872797,275,-3.821140978802578,6,3612,-1,0.00209169,0.0073697619999999985,0.0,1
Portfolio,OSQP_polish,optimal,0.008166662000000002,175,-2.493493980185419,6,3612,-1,0.002010776,0.004840228,0.0,1
Portfolio,OSQP_polish,optimal,0.008808549,200,-2.287703546063288,6,3612,-1,0.002043993,0.005382131,0.0,1
Portfolio,OSQP_polish,optimal,0.007522051,150,-2.0728340533842973,6,3612,-1,0.00209525,0.004053225,0.0,1
Portfolio,OSQP_polish,optimal,0.007305652999999999,175,-3.5717004657018165,6,3612,-1,0.001868986,0.004208149,0.0,1
Portfolio,OSQP_polish,optimal,0.008336073000000001,175,-3.0379396937321492,6,3612,1,0.002088448,0.004880239000000001,0.0,1
Portfolio,OSQP_polish,optimal,0.008428823,200,-2.4946053782784454,6,3612,-1,0.001936543,0.005182231,0.0,1
Portfolio,OSQP_polish,optimal,0.008153292,175,-3.315992007264709,6,3612,-1,0.002081488,0.004689016,0.0,1
Portfolio,OSQP_polish,optimal,0.006943978999999999,150,-3.1136970449874624,6,3612,-1,0.002028875,0.003689888,0.0,1
Portfolio,OSQP_polish,optimal,0.006901211,150,-2.7592362416351617,6,3612,-1,0.002002364,0.003672169,0.0,1
Portfolio,OSQP_polish,optimal,0.009284368000000001,175,-3.3065742713465656,7,4564,-1,0.002463816,0.005144078,0.0,1
Portfolio,OSQP_polish,optimal,0.008795148999999999,150,-2.749030817525601,7,4564,-1,0.002458818,0.004594856,0.0,1
Portfolio,OSQP_polish,optimal,0.014060396,275,-2.711552542773356,7,4564,-1,0.002808319,0.009292735,0.0,1
Portfolio,OSQP_polish,optimal,0.010036196,150,-2.7653123369360726,7,4564,-1,0.002819881,0.005235148,0.0,1
Portfolio,OSQP_polish,optimal,0.009373938,150,-2.1917162861298665,7,4564,1,0.002553833,0.005105443,0.0,1
Portfolio,OSQP_polish,optimal,0.014157771,275,-3.154111224957872,7,4564,-1,0.00283349,0.009390192,0.0,0
Portfolio,OSQP_polish,optimal,0.010884798999999999,175,-3.7063239849991314,7,4564,-1,0.002807942,0.006115311,0.0,1
Portfolio,OSQP_polish,optimal,0.014155228,275,-2.9154067209614154,7,4564,-1,0.002777843,0.009442736,0.0,1
Portfolio,OSQP_polish,optimal,0.009024302,125,-2.501851631507088,7,4564,-1,0.002758115,0.004277476,0.0,1
Portfolio,OSQP_polish,optimal,0.009420963000000001,150,-2.7907426509058952,7,4564,-1,0.002788229,0.00495886,0.0,1
Portfolio,OSQP_polish,optimal,0.0072816869999999985,100,-3.0052051905309387,8,5616,-1,0.002310763,0.003543007,0.0,1
Portfolio,OSQP_polish,optimal,0.010556426,150,-3.5063722792086875,8,5616,-1,0.0028926240000000003,0.006010209,0.0,1
Portfolio,OSQP_polish,optimal,0.012466772,200,-3.118639410503484,8,5616,-1,0.002906177,0.007890379,0.0,1
Portfolio,OSQP_polish,optimal,0.029527648,375,-2.8949398606040018,8,5616,-1,0.01552278,0.012598307,0.0,1
Portfolio,OSQP_polish,optimal,0.010884883,150,-4.193756771874623,8,5616,-1,0.00310089,0.005938506999999999,0.0,1
Portfolio,OSQP_polish,optimal,0.010525562,150,-2.4815074651844387,8,5616,-1,0.0028297340000000004,0.006055390999999999,0.0,1
Portfolio,OSQP_polish,optimal,0.014159221999999999,225,-2.7187606090103267,8,5616,1,0.003258153,0.009033738,0.0,1
Portfolio,OSQP_polish,optimal,0.011722205,175,-2.95810359769334,8,5616,-1,0.003031832,0.00701124,0.0,1
Portfolio,OSQP_polish,optimal,0.011541381000000002,150,-2.5847547825320007,8,5616,-1,0.003260035,0.006184632,0.0,1
Portfolio,OSQP_polish,optimal,0.012343529,225,-3.1428736669573305,8,5616,-1,0.002776489,0.008120927,0.0,1
Portfolio,OSQP_polish,optimal,0.014101052,150,-2.70787811717943,9,6768,-1,0.002465949,0.010317842,0.0,1
Portfolio,OSQP_polish,optimal,0.015698315,200,-3.066904750570425,9,6768,-1,0.002600714,0.011591578,0.0,1
Portfolio,OSQP_polish,optimal,0.01866218,250,-2.235051422867566,9,6768,1,0.002600586,0.014567896,0.0,1
Portfolio,OSQP_polish,optimal,0.017475634,200,-2.31037346632466,9,6768,-1,0.002426657,0.013742613,0.0,1
Portfolio,OSQP_polish,optimal,0.025699313,375,-2.434259904415744,9,6768,1,0.002629952,0.02160665,0.0,1
Portfolio,OSQP_polish,optimal,0.020019866,275,-2.7319165702449983,9,6768,1,0.002321777,0.016593346999999998,0.0,1
Portfolio,OSQP_polish,optimal,0.010032609,100,-3.0138152961370586,9,6768,-1,0.002590186,0.005936881,0.0,1
Portfolio,OSQP_polish,optimal,0.017065805,225,-2.8279059205623853,9,6768,-1,0.002636395,0.012986018,0.0,1
Portfolio,OSQP_polish,optimal,0.015378004,200,-3.5222921818964186,9,6768,-1,0.002002257,0.01207536,0.0,1
Portfolio,OSQP_polish,optimal,0.018576443999999998,200,-2.3875291057890733,9,6768,1,0.002625811,0.014710313,0.0,1
Portfolio,OSQP_polish,optimal,0.016008148,150,-2.7199570735315324,10,8020,-1,0.002717833,0.011835694,0.0,1
Portfolio,OSQP_polish,optimal,0.026399806,300,-3.6451953844575353,10,8020,-1,0.002704133,0.022350943,0.0,0
Portfolio,OSQP_polish,optimal,0.016481304000000002,150,-2.9538264540694428,10,8020,-1,0.002814576,0.012149228,0.0,1
Portfolio,OSQP_polish,optimal,0.021093972000000002,225,-3.4516431333158635,10,8020,-1,0.002709603,0.017039334,0.0,1
Portfolio,OSQP_polish,optimal,0.018419756000000002,175,-3.9635807463957033,10,8020,-1,0.002783722,0.014106782,0.0,1
Portfolio,OSQP_polish,optimal,0.018344566,175,-2.8599176745234303,10,8020,-1,0.002767043,0.014054754,0.0,1
Portfolio,OSQP_polish,optimal,0.016603833999999998,150,-3.297858698494935,10,8020,-1,0.00279763,0.012260605,0.0,1
Portfolio,OSQP_polish,optimal,0.020361515,200,-4.143779007139985,10,8020,-1,0.002767653,0.016064117,0.0,1
Portfolio,OSQP_polish,optimal,0.016088664,150,-2.8004510416959705,10,8020,-1,0.002776348,0.011951312,0.0,1
Portfolio,OSQP_polish,optimal,0.019436746,200,-3.4142705882003184,10,8020,-1,0.002793696,0.015309256,0.0,1
Portfolio,OSQP_polish,optimal,0.029385761,225,-3.0139266124058715,12,10824,-1,0.003795326,0.023626572,0.0,1
Portfolio,OSQP_polish,optimal,0.02430447,175,-2.678259063197621,12,10824,1,0.003763357,0.018502328,0.0,1
Portfolio,OSQP_polish,optimal,0.024249068999999998,175,-4.607634718686797,12,10824,-1,0.003758834,0.018461412,0.0,1
Portfolio,OSQP_polish,optimal,0.029472848,225,-3.2177823842446944,12,10824,-1,0.003761954,0.023779947000000003,0.0,1
Portfolio,OSQP_polish,optimal,0.019138739,125,-3.0281677565180143,12,10824,-1,0.003770177,0.013347017,0.0,1
Portfolio,OSQP_polish,optimal,0.021699595,150,-3.4056705037745933,12,10824,-1,0.003760837,0.01588394,0.0,1
Portfolio,OSQP_polish,optimal,0.031830345,250,-3.984405356176736,12,10824,-1,0.003803583,0.026062985,0.0,1
Portfolio,OSQP_polish,optimal,0.021672027000000003,175,-3.7060498410418337,12,10824,-1,0.0033200000000000005,0.016507583,0.0,1
Portfolio,OSQP_polish,optimal,0.029398621,225,-3.472449585933661,12,10824,-1,0.003752651,0.023647737,0.0,1
Portfolio,OSQP_polish,optimal,0.019307689,150,-4.175793003952065,12,10824,-1,0.003412125,0.01411839,0.0,1
Portfolio,OSQP_polish,optimal,0.030538084,200,-4.955882621823618,14,14028,-1,0.004190751,0.024107533,0.0,1
Portfolio,OSQP_polish,optimal,0.031315878,175,-3.1475404034238705,14,14028,-1,0.004871603,0.023817175,0.0,1
Portfolio,OSQP_polish,optimal,0.024705746,150,-3.1101326581344875,14,14028,-1,0.004199648,0.018156741,0.0,1
Portfolio,OSQP_polish,optimal,0.034534584,200,-3.8878916332659657,14,14028,-1,0.004875788,0.026988985,0.0,1
Portfolio,OSQP_polish,optimal,0.046938776,300,-3.2775293413084827,14,14028,-1,0.004867671,0.039773157,0.0,1
Portfolio,OSQP_polish,optimal,0.031298159,175,-2.8563490897702235,14,14028,-1,0.00486207,0.023847761,0.0,1
Portfolio,OSQP_polish,optimal,0.040711807,250,-3.0586844732014464,14,14028,-1,0.0048815,0.033288993,0.0,1
Portfolio,OSQP_polish,optimal,0.027941447,150,-3.9065654056274974,14,14028,-1,0.004860597,0.020459391,0.0,1
Portfolio,OSQP_polish,optimal,0.043778003,275,-3.6578299938381615,14,14028,-1,0.004829745,0.036486363,0.0,1
Portfolio,OSQP_polish,optimal,0.037711594,225,-3.1173998617029604,14,14028,-1,0.00488505,0.030293372,0.0,1
Portfolio,OSQP_polish,optimal,0.040403559000000006,200,-2.6912398494701795,16,17632,-1,0.005622593,0.031624669,0.0,1
Portfolio,OSQP_polish,optimal,0.044714838,225,-4.722558670285152,16,17632,-1,0.005767502,0.035765661000000004,0.0,1
Portfolio,OSQP_polish,optimal,0.044158341,225,-3.4178605098185693,16,17632,-1,0.005611522,0.035368525,0.0,1
Portfolio,OSQP_polish,optimal,0.036836071000000005,175,-3.7126272041830135,16,17632,-1,0.005803185,0.027864527000000004,0.0,1
Portfolio,OSQP_polish,optimal,0.048323397000000004,250,-3.5517042630548525,16,17632,-1,0.005928503000000001,0.039441146,0.0,1
Portfolio,OSQP_polish,optimal,0.044609113000000006,225,-3.4090847456673585,16,17632,-1,0.005839058,0.035623024,0.0,1
Portfolio,OSQP_polish,optimal,0.036749992,175,-3.904441970610904,16,17632,-1,0.005826411,0.027797488,0.0,1
Portfolio,OSQP_polish,optimal,0.036971764,175,-4.387889579991735,16,17632,-1,0.005763786999999999,0.028037777000000003,0.0,1
Portfolio,OSQP_polish,optimal,0.048214204000000004,250,-3.4517374849456437,16,17632,-1,0.005855671999999999,0.039387545,0.0,1
Portfolio,OSQP_polish,optimal,0.040742139,200,-3.73535756647311,16,17632,-1,0.005884674,0.031640023,0.0,1
Portfolio,OSQP_polish,optimal,0.077596466,275,-4.070883181492171,20,26040,-1,0.008777176999999999,0.064150045,0.0,1
Portfolio,OSQP_polish,optimal,0.038475863,100,-3.8179382544969314,20,26040,-1,0.008801238000000001,0.024718253,0.0,1
Portfolio,OSQP_polish,optimal,0.059131885,200,-3.8000843949533207,20,26040,-1,0.008335568,0.046067577,0.0,1
Portfolio,OSQP_polish,optimal,0.072309885,250,-4.400488873952816,20,26040,-1,0.008823428000000001,0.058757362,0.0,1
Portfolio,OSQP_polish,optimal,0.07230014700000001,250,-3.691733728801564,20,26040,-1,0.008899885,0.058648468,0.0,1
Portfolio,OSQP_polish,optimal,0.055515151,175,-3.8850382652084767,20,26040,-1,0.008743911,0.041994137,0.0,1
Portfolio,OSQP_polish,optimal,0.06461871699999999,225,-4.189563283688252,20,26040,-1,0.008482884,0.051628775,0.0,1
Portfolio,OSQP_polish,optimal,0.061271837,200,-3.748688710886012,20,26040,-1,0.008838591,0.047674619,0.0,1
Portfolio,OSQP_polish,optimal,0.077672083,275,-4.419933535259157,20,26040,-1,0.008766181999999999,0.064279047,0.0,1
Portfolio,OSQP_polish,optimal,0.064612697,225,-4.231550165286938,20,26040,-1,0.008397744,0.051636366,0.0,1
Portfolio,OSQP_polish,optimal,0.097233982,250,-4.173938527608308,24,36048,-1,0.011648041,0.079205185,0.0,1
Portfolio,OSQP_polish,optimal,0.13158189299999998,375,-4.349803383837412,24,36048,-1,0.011668706,0.113962049,0.0,1
Portfolio,OSQP_polish,optimal,0.110474864,300,-4.898225872530244,24,36048,-1,0.011500995,0.093059155,0.0,1
Portfolio,OSQP_polish,optimal,0.089043126,225,-4.483993175044311,24,36048,-1,0.011559946,0.070890526,0.0,1
Portfolio,OSQP_polish,optimal,0.089179749,225,-4.403670322674102,24,36048,-1,0.011470392,0.071073733,0.0,1
Portfolio,OSQP_polish,optimal,0.09649405900000001,250,-4.820636888202478,24,36048,-1,0.011414767,0.078742942,0.0,1
Portfolio,OSQP_polish,optimal,0.08950198300000001,225,-3.989228364814171,24,36048,-1,0.011642415,0.071232698,0.0,1
Portfolio,OSQP_polish,optimal,0.11057006400000001,300,-3.9259949209750165,24,36048,-1,0.011594633,0.093029032,0.0,1
Portfolio,OSQP_polish,optimal,0.089499954,225,-4.866588746246493,24,36048,-1,0.011605633999999998,0.071313702,0.0,1
Portfolio,OSQP_polish,optimal,0.08955470900000001,225,-5.720060460097059,24,36048,-1,0.011648291000000002,0.071255647,0.0,1
Portfolio,OSQP_polish,optimal,0.13204590900000002,275,-3.722523280386431,28,47656,-1,0.015250272,0.108907369,0.0,1
Portfolio,OSQP_polish,optimal,0.187143528,425,-6.3031086974385895,28,47656,-1,0.015470532,0.16364552,0.0,0
Portfolio,OSQP_polish,optimal,0.14455174799999998,300,-4.678129068298867,28,47656,-1,0.015463569,0.120761575,0.0,1
Portfolio,OSQP_polish,optimal,0.107334326,200,-5.465943708878179,28,47656,-1,0.015506349,0.082870298,0.0,1
Portfolio,OSQP_polish,optimal,0.086877626,150,-4.469667029939852,28,47656,-1,0.015319342,0.06277224299999999,0.0,1
Portfolio,OSQP_polish,optimal,0.097303241,175,-4.820342614466889,28,47656,-1,0.015424757,0.073026822,0.0,1
Portfolio,OSQP_polish,optimal,0.105840527,200,-5.3378498225874695,28,47656,-1,0.015370249,0.08234089900000001,0.0,1
Portfolio,OSQP_polish,optimal,0.15396781799999998,325,-3.2793023020691474,28,47656,-1,0.015346423,0.130573269,0.0,1
Portfolio,OSQP_polish,optimal,0.096278653,175,-4.9338818521777865,28,47656,-1,0.015252881,0.072692021,0.0,1
Portfolio,OSQP_polish,optimal,0.107468979,200,-4.5967019871202845,28,47656,-1,0.015499342,0.08308916599999999,0.0,1
Portfolio,OSQP_polish,optimal,0.209206445,275,-5.487465004749019,35,71820,-1,0.023740022000000003,0.167475726,0.0,1
Portfolio,OSQP_polish,optimal,0.208603701,275,-4.732817485527094,35,71820,-1,0.023780067,0.166918169,0.0,1
Portfolio,OSQP_polish,optimal,0.26617126,250,-6.0415829636692635,35,71820,-1,0.043742768,0.205409685,0.0,1
Portfolio,OSQP_polish,optimal,0.17656955200000002,225,-4.237057367686147,35,71820,-1,0.023775395,0.138924237,0.0,1
Portfolio,OSQP_polish,optimal,0.253861798,250,-5.517607470640602,35,71820,-1,0.04387314,0.193036285,0.0,1
Portfolio,OSQP_polish,optimal,0.205249209,275,-6.056349083187274,35,71820,-1,0.023839647,0.16532967099999998,0.0,1
Portfolio,OSQP_polish,optimal,0.229633178,300,-5.063245124286318,35,71820,-1,0.023874852,0.18694985600000005,0.0,1
Portfolio,OSQP_polish,optimal,0.132211997,150,-5.091836768001207,35,71820,-1,0.023992276,0.094163905,0.0,1
Portfolio,OSQP_polish,optimal,0.287770725,375,-5.237515956908205,35,71820,-1,0.02391344,0.244976479,0.0,1
Portfolio,OSQP_polish,optimal,0.162036681,200,-6.584010996731457,35,71820,-1,0.023911812,0.123809122,0.0,1
Portfolio,OSQP_polish,optimal,0.337306466,225,-6.6646207183146045,43,105436,-1,0.07644461400000001,0.23484115,0.0,1
Portfolio,OSQP_polish,optimal,0.29749210000000004,275,-7.2011882838716375,43,105436,-1,0.035663732000000004,0.240042213,0.0,1
Portfolio,OSQP_polish,optimal,0.27024617100000004,250,-4.9474993873531705,43,105436,-1,0.035868677,0.213254423,0.0,1
Portfolio,OSQP_polish,optimal,0.297550103,275,-6.036728751042968,43,105436,-1,0.035575193,0.240121849,0.0,1
Portfolio,OSQP_polish,optimal,0.268571176,250,-4.952827747781615,43,105436,-1,0.035117147,0.212357809,0.0,1
Portfolio,OSQP_polish,optimal,0.270487027,225,-5.980642525148562,43,105436,-1,0.033993873,0.209406757,0.0,1
Portfolio,OSQP_polish,optimal,0.33694486100000004,325,-5.955497531657628,43,105436,-1,0.035248462,0.274539386,0.0,1
Portfolio,OSQP_polish,optimal,0.35066201700000005,250,-7.276384981381807,43,105436,-1,0.065114203,0.259655217,0.0,1
Portfolio,OSQP_polish,optimal,0.34126428299999995,250,-6.178720655345337,43,105436,-1,0.075986922,0.239700748,0.0,1
Portfolio,OSQP_polish,optimal,0.299603627,275,-5.866287792536148,43,105436,-1,0.03525775,0.239264034,0.0,1
Portfolio,OSQP_polish,optimal,0.516275437,275,-6.3771881002969595,52,150904,-1,0.052024121,0.424013471,0.0,1
Portfolio,OSQP_polish,optimal,0.426733188,250,-5.7262046138156535,52,150904,-1,0.050407453,0.33249706,0.0,1
Portfolio,OSQP_polish,optimal,0.450429577,225,-6.503993836964308,52,150904,-1,0.091664247,0.318937996,0.0,1
Portfolio,OSQP_polish,optimal,0.5259246670000001,300,-5.810693993310325,52,150904,-1,0.053291047,0.4337293720000001,0.0,1
Portfolio,OSQP_polish,optimal,0.356767399,200,-6.912274441719313,52,150904,-1,0.052733094,0.262091516,0.0,1
Portfolio,OSQP_polish,optimal,0.494363069,225,-7.1780930133029806,52,150904,-1,0.097931876,0.354678643,0.0,1
Portfolio,OSQP_polish,optimal,0.5840035690000001,300,-4.215399475776384,52,150904,-1,0.119731084,0.425516627,0.0,1
Portfolio,OSQP_polish,optimal,0.479278284,250,-6.602289428127269,52,150904,-1,0.051498445,0.387426815,0.0,1
Portfolio,OSQP_polish,optimal,0.454512255,250,-7.834530883207124,52,150904,-1,0.052287854,0.363124469,0.0,1
Portfolio,OSQP_polish,optimal,0.442683911,225,-6.530956109577856,52,150904,-1,0.051365012,0.350331994,0.0,1
Portfolio,OSQP_polish,optimal,0.832172985,300,-7.890204087862589,65,230880,-1,0.080145284,0.6783954609999999,0.0,1
Portfolio,OSQP_polish,optimal,0.801727877,275,-8.384856711022433,65,230880,-1,0.092884116,0.658150051,0.0,1
Portfolio,OSQP_polish,optimal,0.9055351079999999,350,-6.441894106894921,65,230880,-1,0.097179475,0.7625385140000001,0.0,1
Portfolio,OSQP_polish,optimal,0.824164584,250,-7.1242865499970565,65,230880,-1,0.155511302,0.594590205,0.0,1
Portfolio,OSQP_polish,optimal,0.82312829,300,-5.617432433134319,65,230880,-1,0.094460401,0.683626961,0.0,1
Portfolio,OSQP_polish,optimal,0.615886818,175,-8.198838402856348,65,230880,-1,0.097543777,0.43423649,0.0,1
Portfolio,OSQP_polish,optimal,0.78291203,275,-7.679247349520095,65,230880,-1,0.08190608,0.6233195260000001,0.0,1
Portfolio,OSQP_polish,optimal,0.800880843,275,-6.025843365448654,65,230880,-1,0.09695455,0.656523438,0.0,1
Portfolio,OSQP_polish,optimal,0.666863312,200,-7.807439483617128,65,230880,-1,0.096446828,0.498063519,0.0,1
Portfolio,OSQP_polish,optimal,0.8007355829999999,275,-6.205051557538512,65,230880,-1,0.08973121699999999,0.657572549,0.0,1
Portfolio,OSQP_polish,optimal,1.807990637,250,-8.347394117416295,80,344160,-1,0.501715526,1.153684294,0.0,1
Portfolio,OSQP_polish,optimal,1.645888444,300,-7.603701982713897,80,344160,-1,0.464309833,1.061990698,0.0,1
Portfolio,OSQP_polish,optimal,1.49458956,225,-9.255957742639179,80,344160,-1,0.35868341,0.983633748,0.0,1
Portfolio,OSQP_polish,optimal,1.11819452,200,-9.694577398765881,80,344160,-1,0.26609308800000003,0.754086602,0.0,1
Portfolio,OSQP_polish,optimal,1.5140125830000002,300,-8.958735531822757,80,344160,-1,0.333660819,1.070003369,0.0,1
Portfolio,OSQP_polish,optimal,1.5602396930000002,300,-6.92798852580659,80,344160,-1,0.405424667,1.083191963,0.0,1
Portfolio,OSQP_polish,optimal,1.5869049889999998,350,-7.772736614837589,80,344160,-1,0.301262896,1.208653413,0.0,1
Portfolio,OSQP_polish,optimal,1.793110926,350,-6.998843906734512,80,344160,-1,0.513816664,1.202080443,0.0,1
Portfolio,OSQP_polish,optimal,1.466356169,250,-6.3315989421357175,80,344160,-1,0.483081695,0.909131575,0.0,1
Portfolio,OSQP_polish,optimal,1.4644657769999998,225,-7.992611422997784,80,344160,-1,0.35799166200000004,0.948556459,0.0,1
Portfolio,OSQP_polish,optimal,2.0779856519999997,225,-7.593863196248372,99,519948,-1,0.468103655,1.342774408,0.0,1
Portfolio,OSQP_polish,optimal,2.999594524,400,-8.638983628823661,99,519948,-1,0.7403797590000001,2.14308509,0.0,1
Portfolio,OSQP_polish,optimal,2.7335800860000004,350,-8.754849400196854,99,519948,-1,0.569552837,1.96853815,0.0,1
Portfolio,OSQP_polish,optimal,2.184403111,250,-9.891432253052196,99,519948,-1,0.484168779,1.470415621,0.0,1
Portfolio,OSQP_polish,optimal,2.753931784,350,-9.970001586400349,99,519948,-1,0.579528197,1.967694393,0.0,1
Portfolio,OSQP_polish,optimal,2.039057525,225,-8.058790309572467,99,519948,-1,0.529068668,1.267816758,0.0,1
Portfolio,OSQP_polish,optimal,2.324818672,300,-8.728791553894817,99,519948,-1,0.481211768,1.6301055530000002,0.0,1
Portfolio,OSQP_polish,optimal,2.1339051650000003,275,-7.830716307368318,99,519948,-1,0.404751696,1.5061445020000002,0.0,1
Portfolio,OSQP_polish,optimal,3.407379713,350,-8.836985053019383,99,519948,-1,1.225749943,2.05832405,0.0,1
Portfolio,OSQP_polish,optimal,2.559694902,325,-11.662885119876751,99,519948,-1,0.632405882,1.784948697,0.0,1
Portfolio,OSQP_polish,optimal,3.8991203260000002,275,-10.24672874647426,124,806248,-1,0.976545633,2.499796222,0.0,1
Portfolio,OSQP_polish,optimal,3.246677709,250,-10.554223574162265,124,806248,-1,0.520298556,2.284726931,0.0,1
Portfolio,OSQP_polish,optimal,3.2242181969999995,225,-11.29236668991327,124,806248,-1,0.696882813,2.080629411,0.0,1
Portfolio,OSQP_polish,optimal,3.750210953,300,-10.531882237393717,124,806248,-1,0.69699597,2.666290809,0.0,1
Portfolio,OSQP_polish,optimal,3.589231354,275,-10.718880522520326,124,806248,-1,0.664294288,2.484008321,0.0,1
Portfolio,OSQP_polish,optimal,4.894611863000001,350,-9.23459630758441,124,806248,-1,1.56289448,3.070565295,0.0,1
Portfolio,OSQP_polish,optimal,3.337869218,225,-10.159265891469246,124,806248,-1,0.75647347,2.114772485,0.0,1
Portfolio,OSQP_polish,optimal,3.936206701,250,-11.9912693455835,124,806248,-1,1.20064429,2.330679583,0.0,1
Portfolio,OSQP_polish,optimal,3.651171889,300,-10.207266878465603,124,806248,-1,0.640413009,2.673815076,0.0,1
Portfolio,OSQP_polish,optimal,3.871841093,275,-7.194224679778973,124,806248,-1,0.984826312,2.498413641,0.0,1
Portfolio,OSQP_polish,optimal,5.845977692999999,275,-12.647010602679567,154,1232308,-1,1.060150813,4.009456128,0.0,1
Portfolio,OSQP_polish,optimal,4.43223587,175,-11.099710776999624,154,1232308,-1,0.967939118,2.691765743,0.0,1
Portfolio,OSQP_polish,optimal,6.052517317,275,-11.182692367805084,154,1232308,-1,1.395726501,3.953298282,0.0,1
Portfolio,OSQP_polish,optimal,5.521033287000001,250,-14.15895611330128,154,1232308,-1,1.153916854,3.616096114,0.0,1
Portfolio,OSQP_polish,optimal,5.09099908,225,-8.091692718502204,154,1232308,-1,1.108916666,3.30875068,0.0,1
Portfolio,OSQP_polish,optimal,6.963518428,425,-11.709310759723802,154,1232308,-1,0.94981615,5.535513569,0.0,1
Portfolio,OSQP_polish,optimal,5.727828136,275,-12.458233614592393,154,1232308,-1,1.171276306,3.882401333,0.0,1
Portfolio,OSQP_polish,optimal,6.410183171999999,350,-10.809261722669254,154,1232308,-1,1.212758251,4.62931256,0.0,1
Portfolio,OSQP_polish,optimal,5.104984237,225,-11.236656734513948,154,1232308,-1,0.975278039,3.33881381,0.0,1
Portfolio,OSQP_polish,optimal,6.7511186830000005,350,-9.972917263152297,154,1232308,-1,1.4751399840000001,4.703061283,0.0,1
Lasso,OSQP_polish,optimal,0.006633083999999999,75,1022.1682354356267,10,3540,1,0.002130595,0.003105995,0.0,1
Lasso,OSQP_polish,optimal,0.0066304530000000006,75,1025.975440981545,10,3540,1,0.002183117,0.003095242,0.0,1
Lasso,OSQP_polish,optimal,0.006404426999999999,75,1082.5554242840249,10,3540,1,0.002101685,0.002978381,0.0,1
Lasso,OSQP_polish,optimal,0.007536991,100,970.3824314350577,10,3540,1,0.002108678,0.004076644,0.0,1
Lasso,OSQP_polish,optimal,0.008477523,125,1051.8783129197839,10,3540,1,0.002096447,0.005080808,0.0,1
Lasso,OSQP_polish,optimal,0.0077575679999999985,100,929.4669219189,10,3540,1,0.002255644,0.0041425590000000005,0.0,1
Lasso,OSQP_polish,optimal,0.006669226,75,1103.5194823002078,10,3540,1,0.002148152,0.003204502,0.0,1
Lasso,OSQP_polish,optimal,0.007474408,100,967.8677622663932,10,3540,1,0.002137269,0.003967044,0.0,1
Lasso,OSQP_polish,optimal,0.0066711240000000005,75,1058.627747654857,10,3540,1,0.002084557,0.003229303,0.0,1
Lasso,OSQP_polish,optimal,0.009011596,125,983.0014012573663,10,3540,1,0.002533319,0.005099041,0.0,1
Lasso,OSQP_polish,optimal,0.008582272,100,1084.556633482051,11,4059,1,0.002714553,0.004340069,0.0,1
Lasso,OSQP_polish,optimal,0.008757481000000001,100,1007.0347798800301,11,4059,1,0.0027354320000000003,0.004417992,0.0,1
Lasso,OSQP_polish,optimal,0.006727546000000001,75,1125.78474395815,11,4059,-1,0.002269155,0.003020187,0.0,1
Lasso,OSQP_polish,optimal,0.007879608,100,1138.700911789044,11,4059,1,0.002315437,0.004044746,0.0,0
Lasso,OSQP_polish,optimal,0.007524645,75,1098.8102601412593,11,4059,1,0.002632052,0.003333911,0.0,1
Lasso,OSQP_polish,optimal,0.007493476,75,1097.8560324288703,11,4059,1,0.002595797,0.003338415,0.0,1
Lasso,OSQP_polish,optimal,0.010208245,125,1110.7129178759585,11,4059,1,0.002962998,0.005553246,0.0,1
Lasso,OSQP_polish,optimal,0.008631895,100,1138.269954534501,11,4059,1,0.002564639,0.004461205,0.0,1
Lasso,OSQP_polish,optimal,0.0074854280000000014,75,1130.0865186943588,11,4059,1,0.002584928,0.003358236,0.0,1
Lasso,OSQP_polish,optimal,0.00844929,100,1121.6011181641713,11,4059,1,0.0024508060000000003,0.004403797,0.0,1
Lasso,OSQP_polish,optimal,0.009699909,100,1258.2954351283631,12,4608,1,0.002804827,0.004995116,0.0,1
Lasso,OSQP_polish,optimal,0.010832126999999999,125,1278.936625445932,12,4608,1,0.0027166390000000003,0.00626955,0.0,1
Lasso,OSQP_polish,optimal,0.010969753,125,1257.1634245080086,12,4608,1,0.0027372620000000003,0.0063729730000000005,0.0,1
Lasso,OSQP_polish,optimal,0.008416315,75,1267.2089194826276,12,4608,1,0.002767038,0.003819976,0.0,1
Lasso,OSQP_polish,optimal,0.017635388999999998,75,1299.8475461201713,12,4608,1,0.0027441590000000004,0.013061203,0.0,1
Lasso,OSQP_polish,optimal,0.009921736,100,1220.3565362687864,12,4608,1,0.002764273,0.005101602,0.0,1
Lasso,OSQP_polish,optimal,0.008389069999999998,75,1222.1608765878987,12,4608,1,0.002739401,0.00374787,0.0,1
Lasso,OSQP_polish,optimal,0.010252913,100,1212.1181061270074,12,4608,1,0.003087535,0.005084002,0.0,1
Lasso,OSQP_polish,optimal,0.009708285,100,1251.7170089565793,12,4608,1,0.002736105,0.005095071,0.0,1
Lasso,OSQP_polish,optimal,0.008732582,100,1202.5754552881394,12,4608,1,0.002746375,0.004353715,0.0,0
Lasso,OSQP_polish,optimal,0.012267724,100,1352.4771832939846,13,5187,1,0.004066065,0.005936093000000001,0.0,1
Lasso,OSQP_polish,optimal,0.009896975,75,1224.3627535634027,13,5187,1,0.003215375,0.004369457,0.0,1
Lasso,OSQP_polish,optimal,0.009812698000000002,75,1372.8139175986632,13,5187,1,0.003239921,0.004258235,0.0,1
Lasso,OSQP_polish,optimal,0.013821780999999998,150,1274.1837664060733,13,5187,1,0.003182025,0.008342546,0.0,1
Lasso,OSQP_polish,optimal,0.015174987999999997,150,1344.2103751120653,13,5187,1,0.00400985,0.00879702,0.0,1
Lasso,OSQP_polish,optimal,0.012222912,100,1343.3696604801164,13,5187,1,0.004045755,0.005937221,0.0,1
Lasso,OSQP_polish,optimal,0.01073491,75,1246.9618085453376,13,5187,1,0.00399875,0.0045255320000000005,0.0,1
Lasso,OSQP_polish,optimal,0.012385614,100,1311.6522419362345,13,5187,1,0.004160777,0.0057510880000000006,0.0,1
Lasso,OSQP_polish,optimal,0.010771017,75,1381.5584685034037,13,5187,1,0.004175361,0.004351253,0.0,1
Lasso,OSQP_polish,optimal,0.010743951000000002,75,1311.2029107162934,13,5187,1,0.003980628,0.004540117,0.0,1
Lasso,OSQP_polish,optimal,0.013368932,100,1399.7944338078696,14,5796,1,0.004428661,0.00626156,0.0,1
Lasso,OSQP_polish,optimal,0.010952405,100,1442.231943208344,14,5796,1,0.003111408,0.005423254000000001,0.0,1
Lasso,OSQP_polish,optimal,0.014865316000000003,125,1487.9428848470636,14,5796,1,0.004414891,0.007793011,0.0,1
Lasso,OSQP_polish,optimal,0.013269076000000001,100,1465.0420514019174,14,5796,1,0.004424198,0.006196298,0.0,1
Lasso,OSQP_polish,optimal,0.011820056,75,1367.0423964098518,14,5796,1,0.00439161,0.004808967,0.0,1
Lasso,OSQP_polish,optimal,0.012258916000000002,125,1452.1310809401543,14,5796,1,0.003095862,0.006740375,0.0,1
Lasso,OSQP_polish,optimal,0.013219025999999998,100,1506.5361780577332,14,5796,1,0.004333112,0.006261317,0.0,1
Lasso,OSQP_polish,optimal,0.014765799,125,1390.1807836469352,14,5796,1,0.004314144000000001,0.007790329,0.0,1
Lasso,OSQP_polish,optimal,0.013346366,100,1348.8856763964684,14,5796,1,0.00431396,0.006222613,0.0,1
Lasso,OSQP_polish,optimal,0.012892322,100,1442.934286358488,14,5796,1,0.003693893,0.006385231,0.0,1
Lasso,OSQP_polish,optimal,0.015825181,100,1609.7043574403715,16,7104,1,0.0046739,0.007370616999999999,0.0,0
Lasso,OSQP_polish,optimal,0.017899435999999998,125,1680.7086064802218,16,7104,1,0.004619398,0.009503811,0.0,1
Lasso,OSQP_polish,optimal,0.017148964,100,1688.7785060709198,16,7104,1,0.005917786,0.007464932,0.0,1
Lasso,OSQP_polish,optimal,0.018807541,125,1582.9586690147464,16,7104,1,0.005909671,0.009404716,0.0,1
Lasso,OSQP_polish,optimal,0.014205986,75,1533.6360301210711,16,7104,1,0.004809285,0.005594497,0.0,1
Lasso,OSQP_polish,optimal,0.017110872,100,1578.455715283229,16,7104,1,0.005927775,0.00734642,0.0,1
Lasso,OSQP_polish,optimal,0.017570963000000002,125,1703.2208854162534,16,7104,1,0.004719748,0.009322954,0.0,1
Lasso,OSQP_polish,optimal,0.015113893,75,1626.8482063975775,16,7104,1,0.005850062,0.005717106,0.0,1
Lasso,OSQP_polish,optimal,0.013852188,75,1595.0934524477766,16,7104,1,0.004675834,0.005586396,0.0,1
Lasso,OSQP_polish,optimal,0.022284681,200,1554.4048315319824,16,7104,1,0.004642869,0.01418263,0.0,1
Lasso,OSQP_polish,optimal,0.018719578,100,1793.5408194066956,17,7803,1,0.006058933000000001,0.008652214,0.0,1
Lasso,OSQP_polish,optimal,0.018030589,125,1794.3663679631045,17,7803,1,0.004767856,0.009329504,0.0,1
Lasso,OSQP_polish,optimal,0.019095435,100,1809.8355494458415,17,7803,1,0.006027466,0.008723849,0.0,1
Lasso,OSQP_polish,optimal,0.02146039,125,1843.7973342216605,17,7803,1,0.006025539,0.010936383,0.0,1
Lasso,OSQP_polish,optimal,0.016843254999999998,75,1907.1039267745805,17,7803,1,0.005978021,0.006473100000000001,0.0,1
Lasso,OSQP_polish,optimal,0.014441815,75,1624.067366509862,17,7803,1,0.004757995,0.0056847880000000005,0.0,1
Lasso,OSQP_polish,optimal,0.021112669,125,1747.7655446927124,17,7803,-1,0.005956731999999999,0.010801681,0.0,1
Lasso,OSQP_polish,optimal,0.016848625,75,1854.7525551812946,17,7803,1,0.00595784,0.006608689,0.0,1
Lasso,OSQP_polish,optimal,0.018897822,100,1787.4882569611664,17,7803,1,0.00597816,0.008569218,0.0,1
Lasso,OSQP_polish,optimal,0.016999658,75,1843.1967789860746,17,7803,1,0.005922255,0.00659461,0.0,1
Lasso,OSQP_polish,optimal,0.030170305,125,2063.335059250629,20,10080,1,0.008557653,0.014429361000000003,0.0,1
Lasso,OSQP_polish,optimal,0.026792676,100,2063.471533302008,20,10080,1,0.008404234,0.011544052,0.0,1
Lasso,OSQP_polish,optimal,0.027114767,100,2043.8555219834707,20,10080,1,0.008504135999999999,0.011550086,0.0,1
Lasso,OSQP_polish,optimal,0.023587218,75,2022.3570288788294,20,10080,-1,0.008095654,0.008996905999999999,0.0,1
Lasso,OSQP_polish,optimal,0.028659678,125,2012.0106965987668,20,10080,1,0.008073348000000001,0.014289785,0.0,1
Lasso,OSQP_polish,optimal,0.023837731,75,1935.7512556432928,20,10080,1,0.008319876,0.008728291,0.0,1
Lasso,OSQP_polish,optimal,0.030007236,125,2066.7033477128593,20,10080,1,0.008489471,0.014310734,0.0,1
Lasso,OSQP_polish,optimal,0.027338821,100,2105.351527922414,20,10080,1,0.008146976,0.012839511,0.0,1
Lasso,OSQP_polish,optimal,0.029840024,125,2059.8122787011152,20,10080,1,0.008520451,0.014405168,0.0,1
Lasso,OSQP_polish,optimal,0.026748873,100,1959.3380374315466,20,10080,1,0.008410444,0.011529813,0.0,1
Lasso,OSQP_polish,optimal,0.037423127,100,2355.0199690351237,23,12627,-1,0.012419337,0.014592088,0.0,1
Lasso,OSQP_polish,optimal,0.040883343,125,2282.438764030521,23,12627,1,0.012565467,0.017856615,0.0,1
Lasso,OSQP_polish,optimal,0.040961115,125,2306.316729274658,23,12627,1,0.012498593,0.018188094,0.0,1
Lasso,OSQP_polish,optimal,0.041004846,125,2338.6540381975337,23,12627,1,0.012428854,0.018090954,0.0,1
Lasso,OSQP_polish,optimal,0.029368426,75,2395.122346271737,23,12627,1,0.011182691000000002,0.00928133,0.0,1
Lasso,OSQP_polish,optimal,0.047759075,175,2389.968049528085,23,12627,1,0.01266006,0.024759676,0.0,1
Lasso,OSQP_polish,optimal,0.04422531,150,2266.477036529981,23,12627,1,0.01255142,0.021435349,0.0,1
Lasso,OSQP_polish,optimal,0.044278903,150,2215.946966642596,23,12627,1,0.012498418,0.021424515,0.0,1
Lasso,OSQP_polish,optimal,0.037451119000000005,100,2399.0729327945082,23,12627,1,0.012516271,0.014416078999999997,0.0,1
Lasso,OSQP_polish,optimal,0.029645668,75,2234.0424936059176,23,12627,-1,0.010817601,0.009395304,0.0,1
Lasso,OSQP_polish,optimal,0.056171087,150,2679.0328914277247,26,15444,1,0.017140828,0.024298469,0.0,0
Lasso,OSQP_polish,optimal,0.060704528,175,2596.816848968609,26,15444,1,0.017101093,0.028903363,0.0,1
Lasso,OSQP_polish,optimal,0.045919213,75,2694.994048120077,26,15444,-1,0.017766216,0.013304669,0.0,1
Lasso,OSQP_polish,optimal,0.061409033,175,2690.6356801258107,26,15444,1,0.017411694,0.028680387,0.0,1
Lasso,OSQP_polish,optimal,0.060599406,175,2508.5951916877702,26,15444,1,0.017101287,0.028566077,0.0,1
Lasso,OSQP_polish,optimal,0.069752534,225,2673.267917930813,26,15444,1,0.017743146,0.037239845,0.0,1
Lasso,OSQP_polish,optimal,0.062145838,175,2671.571885500602,26,15444,1,0.017790123,0.029616458,0.0,1
Lasso,OSQP_polish,optimal,0.053758586,125,2704.462673378135,26,15444,1,0.01774533,0.021332152000000004,0.0,1
Lasso,OSQP_polish,optimal,0.062508022,175,2618.3091871254096,26,15444,1,0.017856514,0.029707227000000006,0.0,1
Lasso,OSQP_polish,optimal,0.046050066,75,2629.1834364527413,26,15444,1,0.0178734,0.013233007,0.0,1
Lasso,OSQP_polish,optimal,0.082711498,125,3149.809788094406,31,20739,1,0.029726446,0.026387768,0.0,1
Lasso,OSQP_polish,optimal,0.08268769499999999,125,3107.7876197252917,31,20739,1,0.029721392000000006,0.026413309,0.0,1
Lasso,OSQP_polish,optimal,0.082703024,125,3318.9603030059857,31,20739,1,0.029725438,0.026396538,0.0,1
Lasso,OSQP_polish,optimal,0.092355641,175,3246.3149804384425,31,20739,1,0.02952844,0.036337754,0.0,1
Lasso,OSQP_polish,optimal,0.092209969,175,3193.9067089061164,31,20739,1,0.029786604,0.036364669,0.0,1
Lasso,OSQP_polish,optimal,0.092009189,175,3131.7717981766755,31,20739,1,0.029569172,0.036401668,0.0,1
Lasso,OSQP_polish,optimal,0.082483503,125,3228.418178372344,31,20739,1,0.029645424,0.026327502000000003,0.0,1
Lasso,OSQP_polish,optimal,0.086841561,150,3219.9389722086485,31,20739,1,0.029660725,0.030695464,0.0,0
Lasso,OSQP_polish,optimal,0.08341108,125,3253.703467758322,31,20739,1,0.030059146,0.026183131,0.0,1
Lasso,OSQP_polish,optimal,0.082395932,125,3070.628151844822,31,20739,-1,0.029493755,0.026458687,0.0,1
Lasso,OSQP_polish,optimal,0.146375842,175,3856.725227443345,37,28083,1,0.05445416,0.045629122,0.0,1
Lasso,OSQP_polish,optimal,0.14829442699999998,175,3700.793037559261,37,28083,1,0.054440815,0.04588632,0.0,1
Lasso,OSQP_polish,optimal,0.148100462,175,3753.247695079506,37,28083,1,0.054433389000000006,0.045532654000000006,0.0,1
Lasso,OSQP_polish,optimal,0.148562944,175,3699.462576581968,37,28083,1,0.054468762,0.046033396,0.0,1
Lasso,OSQP_polish,optimal,0.140543048,150,3817.79958398456,37,28083,-1,0.054333586,0.038363021,0.0,0
Lasso,OSQP_polish,optimal,0.144531086,200,3828.320082076756,37,28083,-1,0.047127008,0.051159654000000006,0.0,0
Lasso,OSQP_polish,optimal,0.148131214,175,3973.525983876016,37,28083,1,0.054200095,0.045891758,0.0,1
Lasso,OSQP_polish,optimal,0.148707656,175,3606.3659534995795,37,28083,1,0.054575484,0.04565407,0.0,1
Lasso,OSQP_polish,optimal,0.146196574,175,3709.020273068728,37,28083,1,0.053945038,0.046164241,0.0,1
Lasso,OSQP_polish,optimal,0.119861738,100,3735.527213635255,37,28083,1,0.046295891,0.026036879,0.0,1
Lasso,OSQP_polish,optimal,0.253286372,200,4595.2113839678395,45,39555,1,0.097073165,0.065273483,0.0,0
Lasso,OSQP_polish,optimal,0.239078426,150,4657.917373683843,45,39555,-1,0.097184912,0.050763726,0.0,1
Lasso,OSQP_polish,optimal,0.2382367980000001,150,4543.6837680693625,45,39555,1,0.096848421,0.05031405,0.0,1
Lasso,OSQP_polish,optimal,0.239273851,150,4519.163913572656,45,39555,1,0.097502321,0.050248194,0.0,1
Lasso,OSQP_polish,optimal,0.237992579,150,4639.926902908366,45,39555,1,0.097478138,0.048577561,0.0,0
Lasso,OSQP_polish,optimal,0.254213262,200,4687.344698129702,45,39555,-1,0.097568274,0.065224728,0.0,0
Lasso,OSQP_polish,optimal,0.238423037,150,4895.878674546934,45,39555,-1,0.097295896,0.04939128,0.0,0
Lasso,OSQP_polish,optimal,0.261501568,225,4584.047071126023,45,39555,-1,0.097083788,0.073375133,0.0,0
Lasso,OSQP_polish,optimal,0.239891852,150,4827.747274679057,45,39555,-1,0.097575182,0.050745701,0.0,1
Lasso,OSQP_polish,optimal,0.254317429,200,4671.2747657944765,45,39555,-1,0.097154158,0.06601243799999999,0.0,0
Lasso,OSQP_polish,optimal,0.43420247700000003,175,5520.751934104525,55,56595,-1,0.182173919,0.074448439,0.0,0
Lasso,OSQP_polish,optimal,0.44195922200000004,200,5807.457395999568,55,56595,1,0.181223712,0.087574599,0.0,1
Lasso,OSQP_polish,optimal,0.44104340200000003,200,5556.492931002124,55,56595,-1,0.180746394,0.08755505400000001,0.0,1
Lasso,OSQP_polish,optimal,0.449525113,225,5510.637685408326,55,56595,1,0.181077434,0.095196509,0.0,0
Lasso,OSQP_polish,optimal,0.428127672,175,5708.7288084978,55,56595,-1,0.181053699,0.073798925,0.0,0
Lasso,OSQP_polish,optimal,0.446037899,200,5416.154841644999,55,56595,1,0.183990617,0.087508585,0.0,1
Lasso,OSQP_polish,optimal,0.456276442,225,5563.767264792194,55,56595,1,0.182156088,0.098483366,0.0,1
Lasso,OSQP_polish,optimal,0.43771114299999997,200,5805.432684856944,55,56595,-1,0.180547597,0.084668828,0.0,0
Lasso,OSQP_polish,optimal,0.449564066,200,5683.4156702783885,55,56595,-1,0.184429676,0.08791020199999999,0.0,1
Lasso,OSQP_polish,optimal,0.4414142210000001,200,5760.543932828771,55,56595,-1,0.181541779,0.085411346,0.0,0
Lasso,OSQP_polish,optimal,0.8200155599999999,225,7021.0190337912145,68,83232,-1,0.34370227,0.146519337,0.0,0
Lasso,OSQP_polish,optimal,0.940601957,250,6967.850515637947,68,83232,-1,0.456926368,0.151027061,0.0,0
Lasso,OSQP_polish,optimal,0.819362092,225,6754.4078249508275,68,83232,-1,0.3444751620000001,0.145416119,0.0,0
Lasso,OSQP_polish,optimal,0.792584079,175,7070.281743570056,68,83232,-1,0.34391093799999994,0.118257112,0.0,0
Lasso,OSQP_polish,optimal,0.91782881,250,6989.244626814791,68,83232,-1,0.437383322,0.149287791,0.0,0
Lasso,OSQP_polish,optimal,0.92201412,225,6976.432109882979,68,83232,-1,0.455991342,0.13689638199999998,0.0,0
Lasso,OSQP_polish,optimal,0.8209616530000001,175,6986.025673333101,68,83232,-1,0.363597757,0.124638261,0.0,0
Lasso,OSQP_polish,optimal,0.8318654870000001,200,6950.640118306856,68,83232,-1,0.367383595,0.127742155,0.0,0
Lasso,OSQP_polish,optimal,0.8599856690000001,225,6920.765493015693,68,83232,-1,0.364526671,0.156074279,0.0,0
Lasso,OSQP_polish,optimal,0.834495946,175,7131.033414519382,68,83232,-1,0.364173099,0.123978257,0.0,0
Lasso,OSQP_polish,optimal,1.573377174,225,8634.138980060177,84,122976,-1,0.8124130759999999,0.171750244,0.0,0
Lasso,OSQP_polish,optimal,1.562009536,225,8358.344229955243,84,122976,-1,0.82180518,0.173068342,0.0,0
Lasso,OSQP_polish,optimal,1.452751955,200,8680.44783678378,84,122976,1,0.727346493,0.163594595,0.0,0
Lasso,OSQP_polish,optimal,1.465818344,225,8377.242452787417,84,122976,-1,0.68366603,0.19313583,0.0,0
Lasso,OSQP_polish,optimal,1.565810388,200,8755.375292014527,84,122976,-1,0.793844917,0.153963478,0.0,0
Lasso,OSQP_polish,optimal,1.492921405,250,8326.66690455246,84,122976,-1,0.691798217,0.212172231,0.0,0
Lasso,OSQP_polish,optimal,1.49302912,250,8667.312136825485,84,122976,-1,0.6912390840000001,0.211158491,0.0,0
Lasso,OSQP_polish,optimal,1.474103718,250,8438.423147425669,84,122976,-1,0.695545326,0.204218159,0.0,0
Lasso,OSQP_polish,optimal,1.47629803,225,8640.831366312314,84,122976,-1,0.6905897209999999,0.191424861,0.0,0
Lasso,OSQP_polish,optimal,1.502538666,200,8582.509903777434,84,122976,-1,0.757792302,0.15730944300000002,0.0,0
Lasso,OSQP_polish,optimal,0.5570074359999999,225,10768.787434539598,105,186795,-1,0.070053454,0.433432916,0.0,1
Lasso,OSQP_polish,optimal,0.525627098,150,10762.746912868872,105,186795,-1,0.092292329,0.362450883,0.0,1
Lasso,OSQP_polish,optimal,0.571171455,175,10654.829526649504,105,186795,-1,0.079862207,0.420681749,0.0,1
Lasso,OSQP_polish,optimal,0.7079900309999999,250,10601.45491602178,105,186795,-1,0.132801208,0.5292525020000001,0.0,1
Lasso,OSQP_polish,optimal,0.5803560589999999,175,10717.375838696078,105,186795,1,0.091193048,0.415990604,0.0,1
Lasso,OSQP_polish,optimal,0.6926016959999999,250,10900.533988804036,105,186795,-1,0.086031201,0.551445636,0.0,0
Lasso,OSQP_polish,optimal,0.614570219,200,10491.070640208622,105,186795,-1,0.07874624599999999,0.468482944,0.0,1
Lasso,OSQP_polish,optimal,0.53219754,200,10966.880593794716,105,186795,1,0.10167054,0.364607111,0.0,1
Lasso,OSQP_polish,optimal,0.5360002269999999,200,10542.035643264076,105,186795,-1,0.089999483,0.392782769,0.0,1
Lasso,OSQP_polish,optimal,0.595282866,250,10904.601651359862,105,186795,-1,0.073127712,0.475310773,0.0,1
Lasso,OSQP_polish,optimal,1.5165300309999998,250,13351.421071722812,132,288288,-1,0.349583591,1.059914868,0.0,1
Lasso,OSQP_polish,optimal,0.963240153,175,13474.221945685606,132,288288,-1,0.238892559,0.608452231,0.0,1
Lasso,OSQP_polish,optimal,1.090912486,225,13110.312348979673,132,288288,-1,0.269565759,0.718992379,0.0,0
Lasso,OSQP_polish,optimal,1.5149018400000005,250,13458.375853799578,132,288288,-1,0.197012444,1.184662338,0.0,1
Lasso,OSQP_polish,optimal,1.25088876,250,13191.317586835437,132,288288,-1,0.341089198,0.843282043,0.0,0
Lasso,OSQP_polish,optimal,1.083021929,275,13414.683768147062,132,288288,-1,0.200676568,0.8151983270000001,0.0,0
Lasso,OSQP_polish,optimal,1.143092379,225,13209.62917494489,132,288288,-1,0.329055604,0.729614931,0.0,1
Lasso,OSQP_polish,optimal,1.318271642,275,13405.921649579748,132,288288,1,0.231020877,1.003032159,0.0,1
Lasso,OSQP_polish,optimal,1.059541082,175,13701.564191738178,132,288288,-1,0.310474599,0.617075034,0.0,1
Lasso,OSQP_polish,optimal,1.270335836,225,13367.235925420844,132,288288,-1,0.423731635,0.75928834,0.0,1
Lasso,OSQP_polish,optimal,1.983007522,225,16951.479314611952,166,447204,-1,0.308155241,1.436167363,0.0,1
Lasso,OSQP_polish,optimal,1.660409051,150,17589.899747618227,166,447204,-1,0.211873261,1.18959778,0.0,1
Lasso,OSQP_polish,optimal,1.95766751,250,17215.81006805901,166,447204,-1,0.55467149,1.233901227,0.0,1
Lasso,OSQP_polish,optimal,1.877137082,250,17056.34761027879,166,447204,-1,0.447243776,1.301493193,0.0,1
Lasso,OSQP_polish,optimal,2.067525951,250,17079.222108604015,166,447204,-1,0.539893313,1.322434043,0.0,0
Lasso,OSQP_polish,optimal,1.955819279,250,17236.074543638202,166,447204,1,0.507370679,1.322664569,0.0,1
Lasso,OSQP_polish,optimal,1.785170638,225,16976.867267254718,166,447204,-1,0.3404806420000001,1.2017848759999998,0.0,0
Lasso,OSQP_polish,optimal,1.764528533,250,16707.840663940602,166,447204,-1,0.41379677,1.156102542,0.0,0
Lasso,OSQP_polish,optimal,1.809725851,275,16635.76449509597,166,447204,-1,0.4050827970000001,1.257876263,0.0,0
Lasso,OSQP_polish,optimal,1.755075139,250,17003.300494047857,166,447204,-1,0.408573261,1.151479438,0.0,0
Lasso,OSQP_polish,optimal,2.65090749,250,21489.81906011616,209,697851,-1,0.392394973,1.812088324,0.0,0
Lasso,OSQP_polish,optimal,3.106975759,250,20989.90327904098,209,697851,-1,0.773375261,1.859977958,0.0,0
Lasso,OSQP_polish,optimal,3.0140766930000003,250,21610.16974900882,209,697851,-1,0.804942777,1.809609035,0.0,0
Lasso,OSQP_polish,optimal,3.0391565230000004,250,21981.47135884219,209,697851,-1,0.676332701,2.027205947,0.0,1
Lasso,OSQP_polish,optimal,3.442093831,325,21526.685082277563,209,697851,-1,0.866284442,2.288010959,0.0,0
Lasso,OSQP_polish,optimal,3.172997907,250,21481.91555989771,209,697851,1,0.497700275,2.354831224,0.0,1
Lasso,OSQP_polish,optimal,2.986015683,250,21231.787031150703,209,697851,-1,0.694433458,1.945787951,0.0,0
Lasso,OSQP_polish,optimal,3.3200710110000005,300,21383.488465018847,209,697851,-1,0.8869931870000001,2.123412686,0.0,0
Lasso,OSQP_polish,optimal,3.336715201,275,21268.978187677352,209,697851,-1,0.943523005,1.971326802,0.0,0
Lasso,OSQP_polish,optimal,3.132070849,300,20865.92251953396,209,697851,-1,0.666310964,2.150238093,0.0,0
SVM,OSQP_polish,optimal,0.015516078,225,422.4818086488597,10,3510,-1,0.002298046,0.012190226,0.0,1
SVM,OSQP_polish,optimal,0.014042035,200,408.2920337699837,10,3510,-1,0.002207564,0.010845585,0.0,1
SVM,OSQP_polish,optimal,0.014215226000000001,200,414.3908064177001,10,3510,-1,0.002274527,0.010907444,0.0,1
SVM,OSQP_polish,optimal,0.014388213,200,416.36206047794053,10,3510,-1,0.002287816,0.011059117,0.0,1
SVM,OSQP_polish,optimal,0.012859472,175,425.91461127817206,10,3510,-1,0.002262543,0.009553854,0.0,1
SVM,OSQP_polish,optimal,0.015473385,225,402.9189026337672,10,3510,-1,0.002254349,0.012209168,0.0,1
SVM,OSQP_polish,optimal,0.015576278999999997,225,426.38665864377714,10,3510,-1,0.002326779,0.012198537,0.0,1
SVM,OSQP_polish,optimal,0.014116335,200,419.60790009492035,10,3510,-1,0.002181998,0.010911696,0.0,1
SVM,OSQP_polish,optimal,0.014307663000000003,200,428.6530108866141,10,3510,1,0.002282053,0.010948813,0.0,1
SVM,OSQP_polish,optimal,0.016831418,250,417.0642737471437,10,3510,-1,0.002261638,0.013538271,0.0,1
SVM,OSQP_polish,optimal,0.016187959,200,460.6892478857763,11,4025,-1,0.0025017,0.012454923,0.0,1
SVM,OSQP_polish,optimal,0.016150015,200,462.50402928957845,11,4025,1,0.002453468,0.012438495,0.0,1
SVM,OSQP_polish,optimal,0.014623886,175,452.3203196336679,11,4025,-1,0.0024789910000000003,0.010932905,0.0,1
SVM,OSQP_polish,optimal,0.019213722000000003,250,464.2650694133218,11,4025,-1,0.00244667,0.015560383,0.0,1
SVM,OSQP_polish,optimal,0.020507923,275,452.02911049931845,11,4025,-1,0.002419119,0.016964451000000002,0.0,1
SVM,OSQP_polish,optimal,0.017524027,225,447.6934136243991,11,4025,-1,0.002470622,0.013961539,0.0,1
SVM,OSQP_polish,optimal,0.014583441,175,450.03776830060326,11,4025,-1,0.002411931,0.010928932,0.0,1
SVM,OSQP_polish,optimal,0.016329013,200,454.82530741802725,11,4025,-1,0.002479382,0.012612521000000002,0.0,1
SVM,OSQP_polish,optimal,0.019300295,250,471.419868551988,11,4025,-1,0.002430641,0.015608404,0.0,1
SVM,OSQP_polish,optimal,0.020787716,275,454.0789585212889,11,4025,-1,0.002443316,0.01710124,0.0,1
SVM,OSQP_polish,optimal,0.019992402000000003,225,492.7737750253359,12,4572,-1,0.002911018,0.015647338,0.0,1
SVM,OSQP_polish,optimal,0.01802616,200,502.9863928434846,12,4572,-1,0.002876722,0.013758002,0.0,1
SVM,OSQP_polish,optimal,0.016382971,175,494.16101897362864,12,4572,-1,0.002834753,0.012158921,0.0,1
SVM,OSQP_polish,optimal,0.021308469,250,486.86742487632375,12,4572,-1,0.002846683,0.017136956000000002,0.0,1
SVM,OSQP_polish,optimal,0.017977151,200,496.2303968623036,12,4572,-1,0.002864282,0.013763986,0.0,1
SVM,OSQP_polish,optimal,0.021555625,250,514.865817612351,12,4572,-1,0.002896521,0.017284062,0.0,1
SVM,OSQP_polish,optimal,0.01952035,225,506.6922291190808,12,4572,-1,0.002852341,0.015277596,0.0,1
SVM,OSQP_polish,optimal,0.014605165000000003,150,501.72712094729,12,4572,-1,0.002802563,0.010329853,0.0,1
SVM,OSQP_polish,optimal,0.018268519,200,502.43676935949316,12,4572,-1,0.002900588,0.013910728999999998,0.0,1
SVM,OSQP_polish,optimal,0.016546621,175,474.8877001070357,12,4572,-1,0.002912147,0.012233811,0.0,1
SVM,OSQP_polish,optimal,0.023480881000000002,225,537.7491133101977,13,5147,-1,0.003506641,0.018170931,0.0,1
SVM,OSQP_polish,optimal,0.025591226,250,542.8894481658093,13,5147,-1,0.003521142,0.020283468,0.0,1
SVM,OSQP_polish,optimal,0.025349975,250,523.2876448092198,13,5147,-1,0.003461433,0.020160792,0.0,1
SVM,OSQP_polish,optimal,0.027204199,275,539.840638915628,13,5147,-1,0.003461847,0.022101064,0.0,1
SVM,OSQP_polish,optimal,0.021760028000000004,250,549.2562068078963,13,5147,-1,0.002958509,0.017266011,0.0,1
SVM,OSQP_polish,optimal,0.017675447,150,550.275234398458,13,5147,-1,0.0035397090000000007,0.01232336,0.0,1
SVM,OSQP_polish,optimal,0.020049579,225,537.2666597154708,13,5147,-1,0.002913883,0.015561718,0.0,1
SVM,OSQP_polish,optimal,0.017489316,150,531.736278425616,13,5147,-1,0.00345572,0.012309445,0.0,1
SVM,OSQP_polish,optimal,0.031333387000000004,325,537.6058513343901,13,5147,-1,0.0034574790000000003,0.026153529,0.0,1
SVM,OSQP_polish,optimal,0.021602145,200,541.0801337924767,13,5147,-1,0.003547616,0.016216556,0.0,1
SVM,OSQP_polish,optimal,0.023163261,200,574.4897597349095,14,5754,-1,0.003875363,0.017291908,0.0,1
SVM,OSQP_polish,optimal,0.027511641,250,572.8474041863822,14,5754,-1,0.00383967,0.02167577,0.0,1
SVM,OSQP_polish,optimal,0.028799618,275,585.1833957104744,14,5754,-1,0.003869376,0.023017829,0.0,1
SVM,OSQP_polish,optimal,0.022731416,200,576.2341392619094,14,5754,-1,0.003759444,0.01700699,0.0,1
SVM,OSQP_polish,optimal,0.025145062000000003,225,578.0713088040509,14,5754,-1,0.003836519,0.01932341,0.0,1
SVM,OSQP_polish,optimal,0.023210445000000003,200,588.9503967708099,14,5754,-1,0.003869871,0.017325128999999998,0.0,1
SVM,OSQP_polish,optimal,0.028409629,275,581.3084710044952,14,5754,-1,0.003785014,0.02285022,0.0,1
SVM,OSQP_polish,optimal,0.022854104,200,581.1231577677937,14,5754,-1,0.003886078,0.017056292,0.0,1
SVM,OSQP_polish,optimal,0.025334917000000002,225,583.3381602375711,14,5754,-1,0.003871985,0.019465502,0.0,1
SVM,OSQP_polish,optimal,0.022962957000000003,200,566.9791625231514,14,5754,-1,0.003840588,0.017160385,0.0,1
SVM,OSQP_polish,optimal,0.030007071,200,663.2377100492196,16,7056,-1,0.005313961,0.021903829,0.0,1
SVM,OSQP_polish,optimal,0.030037663,200,651.5830886509459,16,7056,-1,0.005347656,0.021882149,0.0,1
SVM,OSQP_polish,optimal,0.038058022000000004,275,651.9077466380243,16,7056,-1,0.005330545999999999,0.030047238,0.0,1
SVM,OSQP_polish,optimal,0.03259084,225,674.0850894145001,16,7056,-1,0.005521438,0.024234589,0.0,1
SVM,OSQP_polish,optimal,0.030334193,250,667.7171479093257,16,7056,-1,0.00455796,0.023326656,0.0,1
SVM,OSQP_polish,optimal,0.029874054,200,666.4952479610096,16,7056,-1,0.005320488000000001,0.021733465,0.0,1
SVM,OSQP_polish,optimal,0.035725214,250,676.8221538837079,16,7056,-1,0.005650169,0.027200672,0.0,1
SVM,OSQP_polish,optimal,0.035073773,250,661.4709616178773,16,7056,-1,0.005347416,0.026822461,0.0,1
SVM,OSQP_polish,optimal,0.025421122,200,648.3901929345467,16,7056,-1,0.004527072,0.01848594,0.0,1
SVM,OSQP_polish,optimal,0.032950914,225,662.5063914500405,16,7056,-1,0.005484545,0.024550978,0.0,1
SVM,OSQP_polish,optimal,0.033726876,200,701.9147082636647,17,7751,-1,0.006145286999999999,0.024285698,0.0,1
SVM,OSQP_polish,optimal,0.033328562000000006,200,682.1773717327612,17,7751,-1,0.006083975,0.024117623,0.0,1
SVM,OSQP_polish,optimal,0.033679567,250,718.3867079074538,17,7751,-1,0.005171001,0.025626917000000003,0.0,1
SVM,OSQP_polish,optimal,0.039608777000000005,250,700.6533723146954,17,7751,-1,0.006142969,0.030116482000000007,0.0,1
SVM,OSQP_polish,optimal,0.030975698,225,700.2340250330278,17,7751,-1,0.005211627,0.022893107000000003,0.0,1
SVM,OSQP_polish,optimal,0.042496715,275,687.2237820341554,17,7751,-1,0.006292386,0.033094215,0.0,1
SVM,OSQP_polish,optimal,0.03509553,200,718.7516228484476,17,7751,-1,0.00718321,0.024407443,0.0,1
SVM,OSQP_polish,optimal,0.033496812,200,701.9356783408504,17,7751,-1,0.006032128,0.02422879,0.0,1
SVM,OSQP_polish,optimal,0.03651405,225,694.965163453155,17,7751,-1,0.006069688,0.027272229,0.0,1
SVM,OSQP_polish,optimal,0.036880373,225,710.7239519752799,17,7751,-1,0.006329115,0.027206188,0.0,1
SVM,OSQP_polish,optimal,0.043164142,200,812.5030213203846,20,10020,-1,0.008636027,0.029434276,0.0,1
SVM,OSQP_polish,optimal,0.050616208,250,812.5328229040507,20,10020,-1,0.008778718000000001,0.036649734,0.0,1
SVM,OSQP_polish,optimal,0.050123386,250,813.893103205602,20,10020,-1,0.00880516,0.03661881,0.0,1
SVM,OSQP_polish,optimal,0.053374361,275,802.8009178954843,20,10020,-1,0.008888459,0.039776867,0.0,1
SVM,OSQP_polish,optimal,0.039820298,175,825.1256458842192,20,10020,-1,0.008779873,0.025863623,0.0,1
SVM,OSQP_polish,optimal,0.050351895,250,823.7454068355215,20,10020,-1,0.008834676999999999,0.036657691,0.0,1
SVM,OSQP_polish,optimal,0.046327092,225,823.7007613163343,20,10020,-1,0.008787924,0.03282621,0.0,1
SVM,OSQP_polish,optimal,0.053641118,275,800.8816444576837,20,10020,-1,0.009585425,0.039616646,0.0,1
SVM,OSQP_polish,optimal,0.046248249000000005,225,814.9499277493042,20,10020,-1,0.008825209,0.032775087,0.0,1
SVM,OSQP_polish,optimal,0.046569741000000005,225,847.703942576357,20,10020,-1,0.008632408000000001,0.03289434,0.0,1
SVM,OSQP_polish,optimal,0.07336514200000001,300,926.2019624134564,23,12557,-1,0.012568525,0.054021468,0.0,1
SVM,OSQP_polish,optimal,0.072532888,300,935.8674558861916,23,12557,-1,0.012316253,0.053373399,0.0,1
SVM,OSQP_polish,optimal,0.064909043,250,950.4606191573296,23,12557,-1,0.012506654,0.045137917,0.0,1
SVM,OSQP_polish,optimal,0.064585899,250,964.5069984445469,23,12557,-1,0.012187084,0.045107924,0.0,1
SVM,OSQP_polish,optimal,0.06454019800000001,250,943.8879443937781,23,12557,-1,0.012892485,0.044669711,0.0,1
SVM,OSQP_polish,optimal,0.06459118100000001,250,921.7173748570816,23,12557,-1,0.012429406,0.045304992,0.0,1
SVM,OSQP_polish,optimal,0.060289049,225,939.2790481409703,23,12557,-1,0.012579398,0.040600632000000005,0.0,1
SVM,OSQP_polish,optimal,0.071077086,275,953.0894547593382,23,12557,-1,0.012793123,0.050608636,0.0,1
SVM,OSQP_polish,optimal,0.065133832,250,950.5711323883264,23,12557,-1,0.012605065,0.045271737,0.0,1
SVM,OSQP_polish,optimal,0.056236343,200,944.4413056651966,23,12557,-1,0.012521284,0.036003289,0.0,1
SVM,OSQP_polish,optimal,0.081587495,250,1032.418724086696,26,15366,-1,0.018190533,0.052949879000000005,0.0,1
SVM,OSQP_polish,optimal,0.08633935599999999,275,1040.9700855941126,26,15366,-1,0.017916724,0.0581918,0.0,1
SVM,OSQP_polish,optimal,0.075386123,225,1067.472828531418,26,15366,-1,0.017319499999999998,0.047593621,0.0,1
SVM,OSQP_polish,optimal,0.071073464,200,1069.2772594752487,26,15366,-1,0.017813083,0.042583481,0.0,1
SVM,OSQP_polish,optimal,0.082160077,250,1070.9494556123516,26,15366,-1,0.017974908,0.053573243,0.0,1
SVM,OSQP_polish,optimal,0.081542802,250,1076.48626366127,26,15366,-1,0.017860736999999998,0.052901893,0.0,1
SVM,OSQP_polish,optimal,0.085259994,275,1061.7885561007117,26,15366,-1,0.017396648,0.057869866,0.0,1
SVM,OSQP_polish,optimal,0.08739238499999999,275,1073.6344228306564,26,15366,-1,0.018129152,0.058226107,0.0,1
SVM,OSQP_polish,optimal,0.10069309300000001,350,1047.2451434335064,26,15366,-1,0.01789058,0.073021414,0.0,1
SVM,OSQP_polish,optimal,0.086060927,275,1064.2468531361317,26,15366,-1,0.017810679,0.05767587,0.0,1
SVM,OSQP_polish,optimal,0.16104089300000002,275,1297.4220996731565,31,20645,-1,0.032311978,0.101203219,0.0,1
SVM,OSQP_polish,optimal,0.209187207,275,1255.2710825799445,31,20645,-1,0.035214934,0.136032515,0.0,1
SVM,OSQP_polish,optimal,0.211191244,275,1256.0116116172744,31,20645,-1,0.036186427,0.137685268,0.0,1
SVM,OSQP_polish,optimal,0.17843331299999998,325,1264.1934922921146,31,20645,-1,0.032419048,0.120318096,0.0,1
SVM,OSQP_polish,optimal,0.168125649,300,1258.7151125060914,31,20645,-1,0.03238246,0.109850132,0.0,1
SVM,OSQP_polish,optimal,0.153550777,250,1276.3118681251206,31,20645,-1,0.032785058,0.092487546,0.0,1
SVM,OSQP_polish,optimal,0.15096634299999998,250,1260.3984673234606,31,20645,-1,0.032073671,0.093416549,0.0,1
SVM,OSQP_polish,optimal,0.17154974399999998,200,1258.2862458289576,31,20645,-1,0.036888603,0.106517599,0.0,1
SVM,OSQP_polish,optimal,0.15113548000000002,250,1260.8622173430285,31,20645,-1,0.033033127,0.092207893,0.0,1
SVM,OSQP_polish,optimal,0.201094798,250,1275.1098102319615,31,20645,-1,0.036089011,0.124621038,0.0,1
SVM,OSQP_polish,optimal,0.184297277,300,1485.4654546164745,37,27971,-1,0.052891587,0.09851274,0.0,1
SVM,OSQP_polish,optimal,0.208721134,375,1534.8234813103022,37,27971,-1,0.053219508,0.122686166,0.0,1
SVM,OSQP_polish,optimal,0.18306849100000006,300,1473.1163910056132,37,27971,-1,0.052775306,0.098034413,0.0,1
SVM,OSQP_polish,optimal,0.176242089,275,1489.0719641614694,37,27971,-1,0.052836317,0.090618228,0.0,1
SVM,OSQP_polish,optimal,0.19283471800000002,325,1514.4244523042194,37,27971,-1,0.052676995,0.106845723,0.0,1
SVM,OSQP_polish,optimal,0.199387075,350,1492.560426813753,37,27971,-1,0.052896199000000005,0.114612166,0.0,1
SVM,OSQP_polish,optimal,0.20783039,375,1526.4779594985682,37,27971,-1,0.052805675,0.122404387,0.0,1
SVM,OSQP_polish,optimal,0.185464929,300,1516.096213861322,37,27971,-1,0.053095753,0.098429872,0.0,1
SVM,OSQP_polish,optimal,0.18412845100000005,300,1501.1374239171844,37,27971,-1,0.052742227,0.097945682,0.0,1
SVM,OSQP_polish,optimal,0.200754302,350,1504.5487612383608,37,27971,-1,0.05392447,0.113985266,0.0,1
SVM,OSQP_polish,optimal,0.31541257699999997,375,1802.625287325749,45,39419,-1,0.098321099,0.15566116800000002,0.0,1
SVM,OSQP_polish,optimal,0.307634638,350,1854.597236113094,45,39419,-1,0.097872817,0.145424953,0.0,1
SVM,OSQP_polish,optimal,0.305698091,350,1837.8241878920526,45,39419,-1,0.098092392,0.144768952,0.0,1
SVM,OSQP_polish,optimal,0.277639405,275,1843.3004708192886,45,39419,-1,0.098768615,0.113970534,0.0,1
SVM,OSQP_polish,optimal,0.28736215,300,1819.368872361325,45,39419,-1,0.099811124,0.124266845,0.0,1
SVM,OSQP_polish,optimal,0.266112756,250,1819.2612347597615,45,39419,-1,0.098142183,0.104566363,0.0,1
SVM,OSQP_polish,optimal,0.370249639,525,1855.34112548346,45,39419,-1,0.097760467,0.214827946,0.0,1
SVM,OSQP_polish,optimal,0.308554642,350,1837.3757004495185,45,39419,-1,0.099324394,0.145570219,0.0,1
SVM,OSQP_polish,optimal,0.34552940200000004,450,1856.3629324781464,45,39419,-1,0.098218943,0.185379442,0.0,1
SVM,OSQP_polish,optimal,0.30667394,350,1841.4127526662674,45,39419,-1,0.097848488,0.145671851,0.0,1
SVM,OSQP_polish,optimal,0.491512613,350,2237.941080518013,55,56429,-1,0.182958842,0.18789691100000006,0.0,1
SVM,OSQP_polish,optimal,0.554015141,475,2242.6598466121363,55,56429,-1,0.183029823,0.252385592,0.0,1
SVM,OSQP_polish,optimal,0.441747307,250,2230.498467335201,55,56429,-1,0.185032498,0.135472066,0.0,1
SVM,OSQP_polish,optimal,0.571431781,500,2264.330075403408,55,56429,-1,0.183714254,0.266070529,0.0,1
SVM,OSQP_polish,optimal,0.5785203179999999,525,2245.529342755743,55,56429,-1,0.182912947,0.277776416,0.0,1
SVM,OSQP_polish,optimal,0.548107211,475,2173.414976842444,55,56429,-1,0.182314638,0.252894239,0.0,1
SVM,OSQP_polish,optimal,0.5010108560000001,375,2196.300636844564,55,56429,-1,0.182487512,0.201159883,0.0,1
SVM,OSQP_polish,optimal,0.553883012,475,2229.548020687913,55,56429,-1,0.182391895,0.252700005,0.0,1
SVM,OSQP_polish,optimal,0.500118716,350,2277.0972796923033,55,56429,-1,0.185245,0.187175866,0.0,1
SVM,OSQP_polish,optimal,0.490471138,350,2212.308023050644,55,56429,-1,0.182943286,0.188064789,0.0,1
SVM,OSQP_polish,optimal,0.907940425,475,2714.6212058948754,68,83028,-1,0.344834574,0.339110384,0.0,1
SVM,OSQP_polish,optimal,0.893875265,450,2735.278185472825,68,83028,-1,0.343428606,0.31995919300000003,0.0,1
SVM,OSQP_polish,optimal,0.918273558,475,2766.6235045293347,68,83028,-1,0.344073234,0.339715294,0.0,1
SVM,OSQP_polish,optimal,0.8788886869999999,425,2754.12622981635,68,83028,-1,0.345434523,0.300581552,0.0,1
SVM,OSQP_polish,optimal,0.8925909089999999,425,2788.322411939461,68,83028,-1,0.34597090700000005,0.30331146800000003,0.0,1
SVM,OSQP_polish,optimal,0.8761657220000001,425,2719.5006631148512,68,83028,-1,0.346194706,0.301839713,0.0,1
SVM,OSQP_polish,optimal,0.793629308,300,2783.788338698895,68,83028,-1,0.344683511,0.214861213,0.0,1
SVM,OSQP_polish,optimal,0.971270642,575,2739.6003506809407,68,83028,-1,0.347265765,0.399969645,0.0,0
SVM,OSQP_polish,optimal,0.8837831319999999,425,2748.925219293417,68,83028,-1,0.34554439,0.303487351,0.0,1
SVM,OSQP_polish,optimal,0.913530303,475,2777.441012240517,68,83028,-1,0.346652391,0.33517775,0.0,1
SVM,OSQP_polish,optimal,1.3923167419999998,325,3393.2820681335197,84,122724,-1,0.635999416,0.321758276,0.0,1
SVM,OSQP_polish,optimal,1.5889197330000002,525,3418.720380127881,84,122724,-1,0.636452455,0.517812822,0.0,1
SVM,OSQP_polish,optimal,1.805386474,775,3457.2596057072997,84,122724,-1,0.636702985,0.7332359340000001,0.0,0
SVM,OSQP_polish,optimal,1.7583399649999998,725,3401.1308761973132,84,122724,-1,0.634969035,0.6876913240000001,0.0,0
SVM,OSQP_polish,optimal,1.581117324,525,3388.0088077967216,84,122724,-1,0.633513581,0.5191319329999999,0.0,1
SVM,OSQP_polish,optimal,1.6513605080000002,600,3421.004223296958,84,122724,-1,0.6358411939999999,0.577631586,0.0,1
SVM,OSQP_polish,optimal,1.6400938369999998,575,3419.145623698297,84,122724,-1,0.635656479,0.561081751,0.0,1
SVM,OSQP_polish,optimal,1.707938005,675,3387.333240435449,84,122724,-1,0.637318037,0.641657424,0.0,0
SVM,OSQP_polish,optimal,1.6738720880000002,625,3404.0325061921003,84,122724,-1,0.6352292429999999,0.5999615110000001,0.0,0
SVM,OSQP_polish,optimal,1.5885454680000002,525,3423.933604379794,84,122724,-1,0.633350437,0.518002241,0.0,1
SVM,OSQP_polish,optimal,2.798521602,450,4233.228349428881,105,186479,-1,1.296849485,0.650228415,0.0,1
SVM,OSQP_polish,optimal,3.02252362,650,4278.696512707642,105,186479,-1,1.29222,0.904477605,0.0,0
SVM,OSQP_polish,optimal,3.060463677,675,4254.418816305832,105,186479,-1,1.29272473,0.942970455,0.0,0
SVM,OSQP_polish,optimal,2.898846491,575,4134.9440792753,105,186479,-1,1.300388301,0.815335282,0.0,0
SVM,OSQP_polish,optimal,2.7733207130000004,425,4255.6699693810215,105,186479,-1,1.293216442,0.613040913,0.0,1
SVM,OSQP_polish,optimal,3.134540578,725,4276.589110787073,105,186479,-1,1.307723925,1.012023865,0.0,1
SVM,OSQP_polish,optimal,3.1506303680000003,700,4327.409558904365,105,186479,-1,1.291910317,0.994045828,0.0,0
SVM,OSQP_polish,optimal,2.955896323,600,4250.654012084832,105,186479,-1,1.299907373,0.839888415,0.0,0
SVM,OSQP_polish,optimal,2.7473573860000005,400,4298.961584307807,105,186479,-1,1.296082756,0.603434272,0.0,1
SVM,OSQP_polish,optimal,3.1256773030000002,725,4279.448149726469,105,186479,-1,1.288509384,1.009231507,0.0,1
SVM,OSQP_polish,optimal,3.1633709469999998,575,5367.7287767448715,132,287892,-1,1.7131988059999999,1.3279106859999998,0.0,0
SVM,OSQP_polish,optimal,3.652160093,700,5396.101515782919,132,287892,-1,1.953755605,1.591743636,0.0,0
SVM,OSQP_polish,optimal,4.2061687,700,5296.1146490001265,132,287892,-1,2.074871691,1.70000813,0.0,0
SVM,OSQP_polish,optimal,3.528864804,400,5262.713768730713,132,287892,-1,1.906991303,0.969056561,0.0,1
SVM,OSQP_polish,optimal,3.429322713,600,5350.225833014624,132,287892,-1,1.87954169,1.402551944,0.0,0
SVM,OSQP_polish,optimal,3.406589069,625,5360.603000216739,132,287892,-1,1.796325875,1.4594877469999998,0.0,1
SVM,OSQP_polish,optimal,4.2196560870000015,725,5329.247381186968,132,287892,-1,2.269762103,1.609926559,0.0,0
SVM,OSQP_polish,optimal,3.43401551,575,5358.598029041302,132,287892,-1,1.97053508,1.320524951,0.0,0
SVM,OSQP_polish,optimal,3.5510297160000004,625,5327.247836207791,132,287892,-1,1.850267804,1.436194286,0.0,0
SVM,OSQP_polish,optimal,3.6057357989999996,625,5326.675013370194,132,287892,-1,1.784490355,1.476477637,0.0,1
SVM,OSQP_polish,optimal,2.747911164,375,6666.119861716129,166,446706,-1,0.367666134,2.190105683,0.0,1
SVM,OSQP_polish,optimal,3.003001432,425,6656.206013639013,166,446706,-1,0.458923688,2.4058956780000003,0.0,1
SVM,OSQP_polish,optimal,3.4218884710000004,500,6719.085325224111,166,446706,-1,0.5754586079999999,2.749363817,0.0,1
SVM,OSQP_polish,optimal,2.674429626,400,6672.2312348622045,166,446706,-1,0.242515742,2.271801145,0.0,1
SVM,OSQP_polish,optimal,3.039834944,425,6722.661268057709,166,446706,-1,0.496190228,2.415817152,0.0,1
SVM,OSQP_polish,optimal,3.538351115,500,6694.005218252795,166,446706,-1,0.713108093,2.7326329310000004,0.0,1
SVM,OSQP_polish,optimal,2.972157521,425,6682.3787881871485,166,446706,-1,0.35721847799999995,2.443256961,0.0,1
SVM,OSQP_polish,optimal,2.846519747,400,6713.656360945911,166,446706,-1,0.400685642,2.24833364,0.0,1
SVM,OSQP_polish,optimal,3.515806383,500,6770.276722734395,166,446706,-1,0.6800023590000001,2.7331448590000003,0.0,1
SVM,OSQP_polish,optimal,3.795290291,525,6698.320302188429,166,446706,-1,0.9648822,2.747628083,0.0,1
SVM,OSQP_polish,optimal,4.572804356000001,375,8469.988713733434,209,697223,-1,0.6880857109999999,3.511764191,0.0,1
SVM,OSQP_polish,optimal,5.6735569120000005,475,8410.943012508158,209,697223,-1,1.085604732,4.281394855,0.0,1
SVM,OSQP_polish,optimal,4.838024872999999,450,8420.162514766273,209,697223,-1,0.712808856,3.855830246,0.0,1
SVM,OSQP_polish,optimal,5.8792962200000005,450,8433.725481783544,209,697223,-1,1.5018566999999998,4.009678952,0.0,1
SVM,OSQP_polish,optimal,4.501433876,400,8517.487920958058,209,697223,-1,0.694888209,3.504259965,0.0,1
SVM,OSQP_polish,optimal,5.603729512999999,525,8459.180620539872,209,697223,-1,0.975796973,4.443783522,0.0,1
SVM,OSQP_polish,optimal,5.396693969,500,8356.062043198994,209,697223,-1,0.964128173,4.249958761,0.0,1
SVM,OSQP_polish,optimal,5.569559046,550,8456.125083063123,209,697223,-1,0.7250886809999999,4.677366441,0.0,1
SVM,OSQP_polish,optimal,5.8118379220000005,525,8525.382914920747,209,697223,-1,0.89266629,4.622219698,0.0,1
SVM,OSQP_polish,optimal,5.977373727000001,525,8421.28768316933,209,697223,-1,1.385949703,4.425739408,0.0,1
Huber,OSQP_polish,optimal,0.013174549,50,310.93592144434706,10,7500,-1,0.004683601,0.005692277,0.0,0
Huber,OSQP_polish,optimal,0.015650209999999998,75,286.2275335146101,10,7500,-1,0.004394805,0.008544013,0.0,0
Huber,OSQP_polish,optimal,0.012850155,50,305.3008473657921,10,7500,-1,0.00448852,0.005672824,0.0,0
Huber,OSQP_polish,optimal,0.013242237,50,293.5489845529481,10,7500,-1,0.004782408,0.005633976999999999,0.0,0
Huber,OSQP_polish,optimal,0.012855257,50,362.8682713093119,10,7500,-1,0.004441152,0.005671356999999999,0.0,0
Huber,OSQP_polish,optimal,0.013140194,50,302.6636349291732,10,7500,-1,0.004646176,0.005698414000000001,0.0,0
Huber,OSQP_polish,optimal,0.013209615,50,393.94826009458603,10,7500,-1,0.004726058,0.005703393,0.0,0
Huber,OSQP_polish,optimal,0.015952671999999998,75,311.18502946866494,10,7500,1,0.004598356,0.008514932,0.0,0
Huber,OSQP_polish,optimal,0.015988704,75,393.0794320174194,10,7500,1,0.0047378920000000005,0.008529567,0.0,0
Huber,OSQP_polish,optimal,0.016041537999999998,75,314.3069786595747,10,7500,1,0.0045956420000000005,0.008572017,0.0,0
Huber,OSQP_polish,optimal,0.01408836,50,394.09519808718454,11,8415,-1,0.004586579,0.006482153,0.0,0
Huber,OSQP_polish,optimal,0.014804423,50,349.1905822143634,11,8415,-1,0.004880395,0.006736859,0.0,0
Huber,OSQP_polish,optimal,0.014856898,50,414.3873159706847,11,8415,-1,0.004847371,0.006776884,0.0,0
Huber,OSQP_polish,optimal,0.01496988,50,392.10314011944877,11,8415,-1,0.004912438,0.006757978,0.0,0
Huber,OSQP_polish,optimal,0.014854532000000004,50,319.8115697439895,11,8415,-1,0.004863168,0.006773318,0.0,0
Huber,OSQP_polish,optimal,0.014746823000000001,50,380.5626373709017,11,8415,-1,0.004846253,0.006740291,0.0,0
Huber,OSQP_polish,optimal,0.014019321000000001,50,333.3572924542342,11,8415,-1,0.004578593,0.006389865,0.0,0
Huber,OSQP_polish,optimal,0.018120533,75,338.005844139483,11,8415,-1,0.004826581,0.010081367,0.0,0
Huber,OSQP_polish,optimal,0.018341068999999998,75,413.90916601087514,11,8415,1,0.004987391,0.01005877,0.0,0
Huber,OSQP_polish,optimal,0.017164311,75,336.2821640532044,11,8415,-1,0.004550916,0.009543535,0.0,0
Huber,OSQP_polish,optimal,0.020455736,75,304.8462755590494,12,9360,-1,0.005568876,0.011084353,0.0,0
Huber,OSQP_polish,optimal,0.020322527,75,388.43083979495435,12,9360,1,0.005477826999999999,0.011051237,0.0,0
Huber,OSQP_polish,optimal,0.016618372,50,382.9052414750193,12,9360,-1,0.0055218030000000005,0.007387248000000002,0.0,0
Huber,OSQP_polish,optimal,0.020379893,75,454.0981428507023,12,9360,1,0.005493965,0.011162338,0.0,0
Huber,OSQP_polish,optimal,0.013940979,50,360.7136954017013,12,9360,-1,0.00456281,0.006244227,0.0,0
Huber,OSQP_polish,optimal,0.016616279999999997,50,388.8605512080557,12,9360,-1,0.005534300000000001,0.007389837,0.0,0
Huber,OSQP_polish,optimal,0.01667324,50,406.5523081926792,12,9360,-1,0.005525363,0.007399328,0.0,0
Huber,OSQP_polish,optimal,0.016572506,50,446.4579716649157,12,9360,-1,0.005542841,0.007330451999999999,0.0,0
Huber,OSQP_polish,optimal,0.016818047,50,441.88182108602615,12,9360,-1,0.005589826,0.007441309,0.0,0
Huber,OSQP_polish,optimal,0.014192894,50,531.6029146123494,12,9360,-1,0.004719661,0.006276838000000001,0.0,0
Huber,OSQP_polish,optimal,0.022734653,75,503.36464310032716,13,10335,-1,0.00620798,0.012285953999999998,0.0,0
Huber,OSQP_polish,optimal,0.018789814,50,425.0133142331052,13,10335,-1,0.006182671,0.008344565,0.0,0
Huber,OSQP_polish,optimal,0.019025286,50,454.5136702636354,13,10335,-1,0.00631275,0.008332513,0.0,0
Huber,OSQP_polish,optimal,0.018971757,50,430.0818617122063,13,10335,-1,0.006284281,0.008356695,0.0,0
Huber,OSQP_polish,optimal,0.022806622,75,432.1572027204448,13,10335,1,0.006247606,0.012374472,0.0,0
Huber,OSQP_polish,optimal,0.018989925,50,435.35665398247374,13,10335,-1,0.006341906,0.008306569,0.0,0
Huber,OSQP_polish,optimal,0.01873944,50,397.3917404470215,13,10335,-1,0.006175939,0.00827677,0.0,0
Huber,OSQP_polish,optimal,0.018850603,50,426.1973587862081,13,10335,-1,0.006253267,0.008319799000000001,0.0,0
Huber,OSQP_polish,optimal,0.019178188,50,353.9092696514276,13,10335,-1,0.007601245,0.007973885,0.0,0
Huber,OSQP_polish,optimal,0.022128136,75,377.35390825631515,13,10335,1,0.007573420999999999,0.010895301,0.0,0
Huber,OSQP_polish,optimal,0.020883791999999998,50,527.3276141256231,14,11340,-1,0.006977625,0.009046002,0.0,0
Huber,OSQP_polish,optimal,0.02076346,50,424.86219007561067,14,11340,-1,0.006955612,0.009031661,0.0,0
Huber,OSQP_polish,optimal,0.025341364,75,411.81381015505485,14,11340,-1,0.007097268,0.01352729,0.0,0
Huber,OSQP_polish,optimal,0.020741112,50,449.97222692937277,14,11340,-1,0.006928782,0.008982327,0.0,0
Huber,OSQP_polish,optimal,0.020958633,50,517.5293464911405,14,11340,-1,0.0070665469999999985,0.009023166,0.0,0
Huber,OSQP_polish,optimal,0.025361923,75,520.6798442955736,14,11340,1,0.0070407030000000015,0.013474635,0.0,0
Huber,OSQP_polish,optimal,0.020895503000000003,50,451.8481087223372,14,11340,-1,0.007074996,0.008957944,0.0,0
Huber,OSQP_polish,optimal,0.020394368,50,445.77075885255783,14,11340,-1,0.006971546,0.008883971,0.0,0
Huber,OSQP_polish,optimal,0.017432876,50,422.6209449640528,14,11340,-1,0.005799384,0.007600834,0.0,0
Huber,OSQP_polish,optimal,0.017395226,50,426.3625083604136,14,11340,-1,0.0057693480000000005,0.00758058,0.0,0
Huber,OSQP_polish,optimal,0.031133389,75,524.0783827268505,16,13440,-1,0.008727061999999999,0.015994843999999998,0.0,0
Huber,OSQP_polish,optimal,0.025787985,50,521.3380218824634,16,13440,-1,0.008740498000000001,0.010738148,0.0,0
Huber,OSQP_polish,optimal,0.031049536000000006,75,571.2607401636603,16,13440,-1,0.008759316999999999,0.016041128,0.0,0
Huber,OSQP_polish,optimal,0.025879715,50,512.6625390059949,16,13440,-1,0.008819636,0.010759374,0.0,0
Huber,OSQP_polish,optimal,0.030814995,75,560.8504484490841,16,13440,1,0.008686699,0.015881683,0.0,0
Huber,OSQP_polish,optimal,0.031174825,75,576.0146811371466,16,13440,1,0.008719818,0.016009479,0.0,0
Huber,OSQP_polish,optimal,0.025863297,50,525.0574690513034,16,13440,-1,0.008729981,0.010764002,0.0,0
Huber,OSQP_polish,optimal,0.030769468,75,585.6875855415292,16,13440,-1,0.008764046,0.015871463,0.0,0
Huber,OSQP_polish,optimal,0.024790394,50,568.9041940768876,16,13440,-1,0.010531194,0.008882148000000001,0.0,0
Huber,OSQP_polish,optimal,0.024156621,50,598.7452239286857,16,13440,-1,0.009884571,0.008970544,0.0,0
Huber,OSQP_polish,optimal,0.034901211,75,556.700155127275,17,14535,-1,0.010055548,0.017632107,0.0,0
Huber,OSQP_polish,optimal,0.034661957,75,582.0328260483589,17,14535,-1,0.009996082,0.017592427,0.0,0
Huber,OSQP_polish,optimal,0.029614056,75,579.9085973759287,17,14535,1,0.008944553000000001,0.014765805,0.0,0
Huber,OSQP_polish,optimal,0.029771078000000006,75,575.7569272554333,17,14535,-1,0.009017689,0.01479105,0.0,0
Huber,OSQP_polish,optimal,0.028574257,50,540.8689209012788,17,14535,-1,0.009862846,0.011660767,0.0,0
Huber,OSQP_polish,optimal,0.034510002000000005,75,645.2661961186899,17,14535,-1,0.009931109,0.017532269,0.0,0
Huber,OSQP_polish,optimal,0.028625623,50,468.5498762625737,17,14535,-1,0.00983372,0.011835756,0.0,0
Huber,OSQP_polish,optimal,0.028703421,50,534.4043498038709,17,14535,-1,0.00990081,0.011862567,0.0,0
Huber,OSQP_polish,optimal,0.02857232,50,606.0630806626809,17,14535,-1,0.009855822,0.011687543,0.0,0
Huber,OSQP_polish,optimal,0.034314052000000005,75,584.9912676021117,17,14535,1,0.009863487,0.017439318,0.0,0
Huber,OSQP_polish,optimal,0.0382005,50,677.6492826164258,20,18000,-1,0.013458506,0.014410496,0.0,0
Huber,OSQP_polish,optimal,0.031843102000000005,50,671.2761497334358,20,18000,-1,0.011199065,0.011961696,0.0,0
Huber,OSQP_polish,optimal,0.037827982,50,695.8728548337068,20,18000,-1,0.01336948,0.01428193,0.0,0
Huber,OSQP_polish,optimal,0.045066106,75,577.7377639227093,20,18000,-1,0.01330888,0.021479416,0.0,0
Huber,OSQP_polish,optimal,0.038040785,50,792.3110990546536,20,18000,-1,0.013398895,0.014412802,0.0,0
Huber,OSQP_polish,optimal,0.037824914,50,708.7152384978253,20,18000,-1,0.013345033,0.014333964,0.0,0
Huber,OSQP_polish,optimal,0.038037015,50,683.8569963544007,20,18000,-1,0.013426484,0.01424155,0.0,0
Huber,OSQP_polish,optimal,0.037712234,50,712.2745072752517,20,18000,-1,0.013298992,0.014178278,0.0,0
Huber,OSQP_polish,optimal,0.038028316,50,621.746804097927,20,18000,-1,0.013328188,0.014268891,0.0,0
Huber,OSQP_polish,optimal,0.031936719,50,701.1624793110516,20,18000,-1,0.011355474,0.011944908999999998,0.0,0
Huber,OSQP_polish,optimal,0.050042668,50,755.2751562242711,23,21735,-1,0.018173453,0.017272853,0.0,0
Huber,OSQP_polish,optimal,0.050700623,75,821.9814814544353,23,21735,-1,0.015822966,0.022224465,0.0,0
Huber,OSQP_polish,optimal,0.058739692,75,749.8442248897937,23,21735,1,0.018331789,0.0258326,0.0,0
Huber,OSQP_polish,optimal,0.058870215,75,789.7131592961401,23,21735,1,0.018383844,0.025806018,0.0,0
Huber,OSQP_polish,optimal,0.05843025900000001,75,863.3484244035957,23,21735,1,0.018415899,0.025726926,0.0,0
Huber,OSQP_polish,optimal,0.050552314,50,721.8266549624889,23,21735,-1,0.018419692,0.017265677,0.0,0
Huber,OSQP_polish,optimal,0.050167163,50,686.6878552879617,23,21735,-1,0.01833678,0.017227875,0.0,0
Huber,OSQP_polish,optimal,0.050258212000000003,50,810.1925354179532,23,21735,-1,0.018269401,0.017262217,0.0,0
Huber,OSQP_polish,optimal,0.058565615,75,794.1593448763319,23,21735,-1,0.018208559,0.025628683,0.0,0
Huber,OSQP_polish,optimal,0.043830831,50,728.9486731288263,23,21735,-1,0.016319561,0.014834666000000003,0.0,0
Huber,OSQP_polish,optimal,0.07020146099999999,75,925.791239797632,26,25740,-1,0.024626849,0.027852567,0.0,0
Huber,OSQP_polish,optimal,0.06436088799999999,50,863.2419317148549,26,25740,-1,0.024401766,0.019745836,0.0,0
Huber,OSQP_polish,optimal,0.07432702599999999,75,905.2760497426325,26,25740,1,0.024627119,0.029863798,0.0,0
Huber,OSQP_polish,optimal,0.074396363,75,972.6894556487148,26,25740,1,0.024853682,0.029218257,0.0,0
Huber,OSQP_polish,optimal,0.064832765,50,900.1194303728488,26,25740,-1,0.024714401,0.019838534,0.0,0
Huber,OSQP_polish,optimal,0.057908533,50,845.6824172075974,26,25740,-1,0.021184276,0.018456975,0.0,0
Huber,OSQP_polish,optimal,0.064410046,50,771.709770559147,26,25740,-1,0.024582462000000003,0.019708125,0.0,0
Huber,OSQP_polish,optimal,0.07312279599999999,75,887.4412148317094,26,25740,-1,0.024304474,0.02932726,0.0,0
Huber,OSQP_polish,optimal,0.064264693,50,993.2281575491513,26,25740,-1,0.024241288,0.019883481,0.0,0
Huber,OSQP_polish,optimal,0.05804718,50,992.9802011398697,26,25740,-1,0.021690724,0.018061522,0.0,0
Huber,OSQP_polish,optimal,0.111396339,50,1044.5130041466543,31,33015,-1,0.038691333,0.029801244,0.0,0
Huber,OSQP_polish,optimal,0.109951207,50,1184.1673087914141,31,33015,-1,0.034207217000000005,0.032817967,0.0,0
Huber,OSQP_polish,optimal,0.128924443,75,1070.4628872837004,31,33015,-1,0.038711539,0.045510246,0.0,0
Huber,OSQP_polish,optimal,0.128554747,75,1130.6011935823574,31,33015,1,0.038502431,0.045144536,0.0,0
Huber,OSQP_polish,optimal,0.11342376,50,1085.7154622089338,31,33015,-1,0.038829995,0.029828619,0.0,0
Huber,OSQP_polish,optimal,0.127034394,75,1066.3889478249912,31,33015,-1,0.034417364,0.055228886,0.0,0
Huber,OSQP_polish,optimal,0.12799169900000001,75,1100.3047554201794,31,33015,-1,0.034222764,0.055295191,0.0,0
Huber,OSQP_polish,optimal,0.112634698,50,1120.1967836038962,31,33015,-1,0.038525824,0.029704369,0.0,0
Huber,OSQP_polish,optimal,0.12922358,75,980.0130070004674,31,33015,-1,0.038724692000000005,0.045849863,0.0,0
Huber,OSQP_polish,optimal,0.129140863,75,982.8844706019127,31,33015,-1,0.038368265,0.046292351,0.0,0
Huber,OSQP_polish,optimal,0.17936300000000002,75,1428.167609764223,37,42735,-1,0.063870211,0.047371391,0.0,0
Huber,OSQP_polish,optimal,0.149200631,75,1274.1544902118644,37,42735,1,0.05631250400000001,0.038583997,0.0,0
Huber,OSQP_polish,optimal,0.177785477,75,1286.3751333639266,37,42735,-1,0.064126979,0.044788057,0.0,0
Huber,OSQP_polish,optimal,0.160212313,50,1317.9524690756505,37,42735,-1,0.064094102,0.03055761,0.0,0
Huber,OSQP_polish,optimal,0.17929505199999998,75,1128.1995597784428,37,42735,-1,0.06398496,0.046864093,0.0,0
Huber,OSQP_polish,optimal,0.161460974,50,1248.2968338594094,37,42735,-1,0.06379141,0.031983177,0.0,0
Huber,OSQP_polish,optimal,0.162005542,50,1226.7847883246734,37,42735,-1,0.064041081,0.032276165,0.0,0
Huber,OSQP_polish,optimal,0.15265745,50,1194.544617141627,37,42735,-1,0.063717039,0.032257044,0.0,0
Huber,OSQP_polish,optimal,0.148986305,75,1291.4189747388532,37,42735,-1,0.056273565,0.038687558,0.0,0
Huber,OSQP_polish,optimal,0.14867892,75,1312.3648729852705,37,42735,-1,0.056110608,0.038543095,0.0,0
Huber,OSQP_polish,optimal,0.267124505,75,1482.0856842866833,45,57375,-1,0.111361389,0.056681038,0.0,0
Huber,OSQP_polish,optimal,0.25311099600000003,75,1543.2199978717733,45,57375,-1,0.102149686,0.051543514000000006,0.0,0
Huber,OSQP_polish,optimal,0.261058452,75,1548.5859778086478,45,57375,-1,0.111083533,0.051439523,0.0,0
Huber,OSQP_polish,optimal,0.236863283,50,1452.5692414681037,45,57375,-1,0.102751636,0.034451573,0.0,0
Huber,OSQP_polish,optimal,0.250745786,50,1626.186951048116,45,57375,-1,0.111985761,0.038296106,0.0,0
Huber,OSQP_polish,optimal,0.266195827,75,1519.7178006528436,45,57375,-1,0.111632747,0.055430495,0.0,0
Huber,OSQP_polish,optimal,0.26563706,75,1587.76445576578,45,57375,-1,0.110754666,0.055867747,0.0,0
Huber,OSQP_polish,optimal,0.249840152,50,1475.9429479128262,45,57375,-1,0.111259311,0.038254581,0.0,0
Huber,OSQP_polish,optimal,0.250352515,50,1543.8143404687994,45,57375,-1,0.111538509,0.038328791,0.0,0
Huber,OSQP_polish,optimal,0.237460377,50,1518.2323668382626,45,57375,-1,0.102816871,0.03471561,0.0,0
Huber,OSQP_polish,optimal,0.451546826,75,1798.0994426318744,55,78375,-1,0.19834966,0.06889213200000001,0.0,0
Huber,OSQP_polish,optimal,0.430508684,50,1909.6022555618051,55,78375,-1,0.199339302,0.046362553,0.0,0
Huber,OSQP_polish,optimal,0.4503260750000001,75,1790.6586360286856,55,78375,-1,0.197030737,0.068507126,0.0,0
Huber,OSQP_polish,optimal,0.452274548,75,1834.2750462488507,55,78375,-1,0.198270757,0.06957053099999999,0.0,0
Huber,OSQP_polish,optimal,0.453830059,75,1845.1236598426485,55,78375,-1,0.197792467,0.070934509,0.0,0
Huber,OSQP_polish,optimal,0.428031706,50,2063.145914848206,55,78375,-1,0.197030261,0.046323351,0.0,0
Huber,OSQP_polish,optimal,0.426365317,50,1891.768740854435,55,78375,-1,0.196457574,0.045698377000000005,0.0,0
Huber,OSQP_polish,optimal,0.45020684299999997,75,2017.0601203666715,55,78375,-1,0.197402419,0.06802751900000001,0.0,0
Huber,OSQP_polish,optimal,0.451828075,75,1842.9652695486675,55,78375,-1,0.197575077,0.068440312,0.0,0
Huber,OSQP_polish,optimal,0.450152617,75,1852.6304119899082,55,78375,-1,0.196896839,0.068302956,0.0,0
Huber,OSQP_polish,optimal,0.8937638809999999,75,2509.160943252753,68,110160,-1,0.3725574820000001,0.095484379,0.0,0
Huber,OSQP_polish,optimal,0.892178783,75,2285.540816505403,68,110160,-1,0.3683914,0.093146252,0.0,0
Huber,OSQP_polish,optimal,0.8825512019999999,75,2242.199674653508,68,110160,-1,0.366647438,0.09350198,0.0,0
Huber,OSQP_polish,optimal,0.9523052679999999,75,2488.0346086655513,68,110160,-1,0.428226034,0.092980202,0.0,0
Huber,OSQP_polish,optimal,0.875349125,75,2285.4081823673546,68,110160,-1,0.371445025,0.084720881,0.0,0
Huber,OSQP_polish,optimal,0.88482562,75,2386.6614512012984,68,110160,-1,0.3682611670000001,0.09284361,0.0,0
Huber,OSQP_polish,optimal,0.8424097690000001,50,2262.424134120241,68,110160,-1,0.370264593,0.057364352,0.0,0
Huber,OSQP_polish,optimal,0.8412617419999999,50,2164.7761375006994,68,110160,-1,0.370885345,0.057587684000000014,0.0,0
Huber,OSQP_polish,optimal,0.8437979729999999,50,2383.597184603793,68,110160,-1,0.371702988,0.057252916,0.0,0
Huber,OSQP_polish,optimal,0.882672235,75,2344.095293059485,68,110160,-1,0.367454658,0.091691612,0.0,0
Huber,OSQP_polish,optimal,1.50425848,75,2744.8567832982626,84,156240,-1,0.73132219,0.137531178,0.0,0
Huber,OSQP_polish,optimal,1.51195071,75,2954.364656921676,84,156240,-1,0.730319095,0.13782329699999998,0.0,0
Huber,OSQP_polish,optimal,1.514962898,75,2910.9060261544646,84,156240,-1,0.729189815,0.137706471,0.0,0
Huber,OSQP_polish,optimal,1.5496441090000002,75,2733.8309629237187,84,156240,-1,0.801609158,0.115708793,0.0,0
Huber,OSQP_polish,optimal,1.502430556,75,2754.5923521635905,84,156240,-1,0.72919762,0.138686191,0.0,0
Huber,OSQP_polish,optimal,1.544115027,75,3068.222033156371,84,156240,-1,0.800481749,0.114191278,0.0,0
Huber,OSQP_polish,optimal,1.510649495,75,2893.837968366723,84,156240,-1,0.73041842,0.138547749,0.0,0
Huber,OSQP_polish,optimal,1.515113435,75,2853.0556861906725,84,156240,-1,0.732142831,0.14046986,0.0,0
Huber,OSQP_polish,optimal,1.4970580770000002,50,2801.3726694528746,84,156240,-1,0.7836615440000001,0.07847491599999999,0.0,0
Huber,OSQP_polish,optimal,1.495996546,75,2776.744597982169,84,156240,-1,0.763033678,0.105065119,0.0,0
Huber,OSQP_polish,optimal,2.7059956260000004,75,3635.307576593341,105,228375,-1,1.305296491,0.162750341,0.0,0
Huber,OSQP_polish,optimal,2.7058703410000002,75,3518.1203435697917,105,228375,-1,1.312220624,0.169393603,0.0,0
Huber,OSQP_polish,optimal,2.7760030860000002,75,3685.6961175274073,105,228375,-1,1.359248292,0.174297239,0.0,0
Huber,OSQP_polish,optimal,2.722531172,75,3397.4281284834447,105,228375,-1,1.3195044679999999,0.146704586,0.0,0
Huber,OSQP_polish,optimal,2.62522645,75,3712.1275815557597,105,228375,-1,1.216412866,0.161858952,0.0,0
Huber,OSQP_polish,optimal,2.639097859,75,3537.73469006962,105,228375,-1,1.231844339,0.142054285,0.0,0
Huber,OSQP_polish,optimal,2.633153898,75,3648.704734135774,105,228375,-1,1.223587112,0.164908227,0.0,0
Huber,OSQP_polish,optimal,2.74513538,75,3779.8519793492974,105,228375,-1,1.313007421,0.17419763,0.0,0
Huber,OSQP_polish,optimal,2.6172008909999995,75,3423.3185203298217,105,228375,-1,1.217399687,0.163190641,0.0,0
Huber,OSQP_polish,optimal,2.666684544,75,3639.614435987021,105,228375,-1,1.31113196,0.169249907,0.0,0
Huber,OSQP_polish,optimal,5.27647256,75,4567.595014590954,132,340560,-1,2.570247375,0.26315734,0.0,0
Huber,OSQP_polish,optimal,5.396623685,75,4574.240427401199,132,340560,-1,2.7100912580000003,0.241697196,0.0,0
Huber,OSQP_polish,optimal,5.537346778,75,4590.775783697976,132,340560,-1,2.8748631319999998,0.242137606,0.0,0
Huber,OSQP_polish,optimal,5.33753705,75,4633.6699666468485,132,340560,-1,2.6394694430000003,0.253789894,0.0,0
Huber,OSQP_polish,optimal,5.2021026070000005,75,4444.727767803845,132,340560,-1,2.498360644,0.242440153,0.0,0
Huber,OSQP_polish,optimal,5.146279364,75,4601.638264587332,132,340560,-1,2.498491679,0.227467964,0.0,0
Huber,OSQP_polish,optimal,5.107360422,75,4343.8057939076725,132,340560,-1,2.523620767,0.232364756,0.0,0
Huber,OSQP_polish,optimal,5.413849242,75,4733.365869385425,132,340560,-1,2.737231552,0.247043414,0.0,0
Huber,OSQP_polish,optimal,5.115791594,75,4624.671349570422,132,340560,-1,2.488131166,0.224123649,0.0,0
Huber,OSQP_polish,optimal,5.239123074,75,4549.931451889078,132,340560,-1,2.552566811,0.236223861,0.0,0
Huber,OSQP_polish,optimal,9.668753488,75,5891.931905537421,166,512940,-1,4.342592442,0.392296334,0.0,0
Huber,OSQP_polish,optimal,10.223126367999999,75,5666.978193463026,166,512940,-1,4.945697809,0.3884733420000001,0.0,0
Huber,OSQP_polish,optimal,10.026424621,75,5549.109975824605,166,512940,-1,4.764091263,0.374929333,0.0,0
Huber,OSQP_polish,optimal,9.804645301,75,5598.144879852859,166,512940,-1,4.455665386000001,0.372533872,0.0,0
Huber,OSQP_polish,optimal,10.110786967000001,75,5519.431076693292,166,512940,-1,4.746419064,0.398725158,0.0,0
Huber,OSQP_polish,optimal,10.005104997,75,5630.8643801903745,166,512940,-1,4.653296833,0.404410829,0.0,0
Huber,OSQP_polish,optimal,10.08395065,75,5594.127998880138,166,512940,-1,4.779236507,0.395377439,0.0,0
Huber,OSQP_polish,optimal,9.648271657999999,75,5923.696652573275,166,512940,-1,4.319357143,0.428537943,0.0,0
Huber,OSQP_polish,optimal,9.164435541,75,5639.336479573682,166,512940,-1,4.472511511,0.386281175,0.0,0
Huber,OSQP_polish,optimal,9.93841547,75,5690.547971143387,166,512940,-1,4.637019128,0.387194642,0.0,0
Huber,OSQP_polish,optimal,18.888470205999997,75,7303.66076036804,209,780615,-1,8.612650568,0.5714038929999999,0.0,0
Huber,OSQP_polish,optimal,18.969973856,75,7019.644650336951,209,780615,-1,8.62782663,0.605894101,0.0,0
Huber,OSQP_polish,optimal,19.131422480999998,75,6866.568071063907,209,780615,-1,8.759153855,0.59248699,0.0,0
Huber,OSQP_polish,optimal,18.86849988,75,7274.072129791291,209,780615,-1,8.480385756,0.595243679,0.0,0
Huber,OSQP_polish,optimal,19.143905230999998,75,6944.5313665374,209,780615,-1,8.751682723,0.6115897779999999,0.0,0
Huber,OSQP_polish,optimal,18.952073104,75,7284.33571779255,209,780615,-1,8.542089993,0.597634855,0.0,0
Huber,OSQP_polish,optimal,19.155525935,75,7180.319152020574,209,780615,-1,8.449432576,0.568278706,0.0,0
Huber,OSQP_polish,optimal,17.37457381,75,7375.172776087151,209,780615,-1,8.583661798,0.606335272,0.0,0
Huber,OSQP_polish,optimal,18.897810368,75,7111.657158636031,209,780615,-1,8.491044189,0.587459763,0.0,0
Huber,OSQP_polish,optimal,18.686367404000002,75,7098.425643361079,209,780615,-1,8.677983745,0.6092285129999999,0.0,0
Control,OSQP_polish,optimal,0.001689792,25,0.10608107542256734,10,1970,1,0.0007398210000000001,0.0004885569999999999,0.0,0
Control,OSQP_polish,optimal,0.001755287,50,1.0051307208318343,10,1980,1,0.000578828,0.000815014,0.0,1
Control,OSQP_polish,optimal,0.001288535,25,1.6229568646379042,10,1990,1,0.0005636780000000001,0.000367292,0.0,0
Control,OSQP_polish,optimal,0.0016411879999999998,50,4.117579317944949,10,2000,1,0.0005742809999999999,0.00073254,0.0,0
Control,OSQP_polish,optimal,0.001776821,50,4.3912113134042015,10,2000,1,0.000570841,0.000848137,0.0,1
Control,OSQP_polish,optimal,0.0021577320000000003,75,92.41545216771469,10,2010,1,0.000613215,0.0011860039999999998,0.0,1
Control,OSQP_polish,optimal,0.0031840109999999996,150,2.757280310517481,10,2000,1,0.0005754369999999999,0.002248839,0.0,1
Control,OSQP_polish,optimal,0.002745511,75,1.1904395850075835,10,1970,1,0.000742064,0.001540859,0.0,1
Control,OSQP_polish,optimal,0.002169836,50,1.049147427103304,10,1990,1,0.000743455,0.000962897,0.0,0
Control,OSQP_polish,optimal,0.001712687,25,1.865931575301608,10,2020,1,0.000760088,0.000486479,0.0,0
Control,OSQP_polish,optimal,0.003762634,100,11.88839754250628,11,2323,1,0.000635562,0.00168165,0.0,0
Control,OSQP_polish,optimal,0.00143864,25,0.6977574586044935,11,2263,-1,0.000616901,0.000422973,0.0,0
Control,OSQP_polish,optimal,0.0018746,50,1.7340621607943052,11,2283,1,0.000621384,0.0008433119999999999,0.0,0
Control,OSQP_polish,optimal,0.008239802000000001,425,5.129730689431691,11,2283,1,0.00063342,0.0072036969999999985,0.0,1
Control,OSQP_polish,optimal,0.001982818,50,3.884583192945012,11,2303,1,0.0006132999999999999,0.000932929,0.0,1
Control,OSQP_polish,optimal,0.002288351,75,11.366224385349085,11,2283,1,0.000630405,0.001276937,0.0,0
Control,OSQP_polish,optimal,0.002795398,100,2.496092764903703,11,2283,1,0.000627947,0.001742899,0.0,1
Control,OSQP_polish,optimal,0.007828035,400,57.895532598615894,11,2283,-1,0.000630526,0.00677614,0.0,1
Control,OSQP_polish,optimal,0.002415756,75,1.9438440287916148,11,2293,1,0.0006315219999999999,0.0013614360000000002,0.0,1
Control,OSQP_polish,optimal,0.00354154,150,23.483728840135733,11,2313,1,0.000650112,0.002471894,0.0,0
Control,OSQP_polish,optimal,0.0034205320000000004,100,1.8918283903497568,12,2778,1,0.000742125,0.002176859,0.0,2
Control,OSQP_polish,optimal,0.0017394379999999998,25,2.3904522487746096,12,2768,1,0.000746841,0.000495301,0.0,0
Control,OSQP_polish,optimal,0.004222211,150,1.6543481629262344,12,2768,1,0.0007712530000000001,0.002924831,0.0,0
Control,OSQP_polish,optimal,0.0018049779999999998,25,2.189929518419097,12,2778,1,0.0007798460000000001,0.000498816,0.0,0
Control,OSQP_polish,optimal,0.002870809,75,1.6132475799382286,12,2758,1,0.0007749160000000001,0.00158708,0.0,1
Control,OSQP_polish,optimal,0.0033520340000000003,100,0.4979632456217177,12,2748,-1,0.0007336469999999999,0.0021058920000000003,0.0,1
Control,OSQP_polish,optimal,0.001778916,25,1.4268053762242854,12,2768,1,0.000765693,0.000492087,0.0,0
Control,OSQP_polish,optimal,0.002360777,50,1.015546476427538,12,2758,1,0.0007523030000000001,0.001093036,0.0,1
Control,OSQP_polish,optimal,0.00280384,75,4.77676469107658,12,2778,-1,0.00073976,0.00156844,0.0,1
Control,OSQP_polish,optimal,0.002336373,50,11.651651829227061,12,2788,1,0.000734528,0.00108635,0.0,1
Control,OSQP_polish,optimal,0.0043317040000000005,125,8.2508439873437,13,3145,1,0.000832375,0.002938427,0.0,1
Control,OSQP_polish,optimal,0.0026404510000000003,50,3.4278368389717966,13,3145,1,0.000825428,0.001240049,0.0,1
Control,OSQP_polish,optimal,0.004806664,150,4.517185427231037,13,3145,1,0.000818285,0.003413681,0.0,1
Control,OSQP_polish,optimal,0.0019090420000000001,25,2.5464180044879923,13,3145,1,0.000810196,0.0005680840000000001,0.0,0
Control,OSQP_polish,optimal,0.008710363,325,7.946467119289037,13,3135,1,0.0008161160000000001,0.00732305,0.0,1
Control,OSQP_polish,optimal,0.004836310999999999,150,5.758689735952599,13,3145,1,0.0008187460000000001,0.0034584890000000004,0.0,1
Control,OSQP_polish,optimal,0.0026521110000000004,50,3.4164939380654875,13,3125,1,0.000836386,0.001239585,0.0,1
Control,OSQP_polish,optimal,0.003163858,75,14.056065121052573,13,3135,1,0.0008173639999999999,0.001813559,0.0,1
Control,OSQP_polish,optimal,0.008915279000000002,325,14.369154985616536,13,3165,1,0.000938687,0.007317373,0.0,1
Control,OSQP_polish,optimal,0.0026558000000000003,50,0.9689222160114214,13,3125,1,0.00081289,0.001270915,0.0,1
Control,OSQP_polish,optimal,0.015246573000000001,525,7.413642589508186,14,3704,1,0.000988433,0.013572933,0.0,1
Control,OSQP_polish,optimal,0.003192443,50,2.5189078159547726,14,3684,1,0.000987747,0.001502986,0.0,1
Control,OSQP_polish,optimal,0.005102176999999999,125,7.689860182895738,14,3674,1,0.000994222,0.003460813,0.0,1
Control,OSQP_polish,optimal,0.003854229,75,1.167368023878456,14,3674,1,0.001025065,0.002152414,0.0,1
Control,OSQP_polish,optimal,0.003709807,75,4.100684770444894,14,3674,1,0.000928463,0.002088927,0.0,1
Control,OSQP_polish,optimal,0.0030981789999999995,50,1.130890314685863,14,3644,1,0.00100139,0.001332085,0.0,0
Control,OSQP_polish,optimal,0.0031157560000000003,50,13.563305913445172,14,3684,1,0.000993008,0.001491992,0.0,1
Control,OSQP_polish,optimal,0.002839538,50,2.169545312904538,14,3684,1,0.00093043,0.001255288,0.0,0
Control,OSQP_polish,optimal,0.0072142310000000015,200,4.458461337936336,14,3694,1,0.00100109,0.00551736,0.0,2
Control,OSQP_polish,optimal,0.0030148400000000004,50,0.7203118738026207,14,3664,1,0.000930572,0.0013952379999999998,0.0,1
Control,OSQP_polish,optimal,0.006469149,150,8.566837407425181,15,4115,1,0.001062742,0.004607448,0.0,2
Control,OSQP_polish,optimal,0.003717994,75,4.810998615555258,15,4095,-1,0.000917634,0.002065477,0.0,1
Control,OSQP_polish,optimal,0.003191928,50,3.9382672717247,15,4125,1,0.00106521,0.001394904,0.0,0
Control,OSQP_polish,optimal,0.0028904259999999998,50,2.6559491220330704,15,4095,1,0.000911483,0.001283979,0.0,0
Control,OSQP_polish,optimal,0.009553186,275,4.2760149545560315,15,4105,1,0.001050363,0.0077906719999999985,0.0,1
Control,OSQP_polish,optimal,0.003767541,50,1.685556233423771,15,4085,1,0.001058989,0.001691825,0.0,1
Control,OSQP_polish,optimal,0.024396094,725,8.8428995805335,15,4105,1,0.001052271,0.022688575,0.0,1
Control,OSQP_polish,optimal,0.0070603340000000014,175,3.0436494718474405,15,4115,1,0.001051158,0.005262641,0.0,2
Control,OSQP_polish,optimal,0.005942681,150,3.2430979091182013,15,4125,1,0.001053267,0.004155748,0.0,0
Control,OSQP_polish,optimal,0.002496171,25,4.140288692894479,15,4115,1,0.001055666,0.000709706,0.0,0
Control,OSQP_polish,optimal,0.003053121,25,2.5021223210150407,16,4728,1,0.001241093,0.0008294919999999999,0.0,0
Control,OSQP_polish,optimal,0.0038462590000000003,50,1.7551105008055805,16,4698,1,0.001204716,0.001834033,0.0,1
Control,OSQP_polish,optimal,0.004411694000000001,25,0.8324739949538624,16,4698,1,0.001847466,0.001250738,0.0,0
Control,OSQP_polish,optimal,0.018413224,100,2.396311535395085,16,4698,1,0.001171624,0.016364963,0.0,2
Control,OSQP_polish,optimal,0.004839352000000001,75,5.240479692455521,16,4718,1,0.00123112,0.002729027,0.0,1
Control,OSQP_polish,optimal,0.029581322,225,7.190986349481868,16,4708,1,0.021282233,0.00736007,0.0,0
Control,OSQP_polish,optimal,0.02343628,50,1.1285041282193369,16,4688,1,0.001857024,0.020245401,0.0,1
Control,OSQP_polish,optimal,0.003060599,25,3.465535651063598,16,4718,1,0.001318607,0.000837972,0.0,0
Control,OSQP_polish,optimal,0.004608969,75,4.788385804955904,16,4728,1,0.001179881,0.002639082,0.0,1
Control,OSQP_polish,optimal,0.00440837,25,0.6847750173654323,16,4688,1,0.001821886,0.001242558,0.0,0
Control,OSQP_polish,optimal,0.004337281,25,1.6219342635279663,18,5870,1,0.001782197,0.001220637,0.0,0
Control,OSQP_polish,optimal,0.008410576,100,3.8374246002565084,18,5880,1,0.001822376,0.005285905,0.0,1
Control,OSQP_polish,optimal,0.0055031,50,2.9642112083051284,18,5890,1,0.00161591,0.002525706,0.0,1
Control,OSQP_polish,optimal,0.011263253,150,4.683277218889356,18,5920,1,0.001828874,0.008078504,0.0,2
Control,OSQP_polish,optimal,0.013248958,50,1.0579203949428575,18,5900,-1,0.0015237170000000002,0.002319243,0.0,1
Control,OSQP_polish,optimal,0.005967068999999999,50,5.3119721825500585,18,5890,1,0.00182385,0.0027925190000000003,0.0,1
Control,OSQP_polish,optimal,0.004404435999999999,25,1.5447952019653222,18,5840,1,0.001797011,0.001224255,0.0,0
Control,OSQP_polish,optimal,0.02254227,50,3.5409803111069635,18,5900,1,0.001814732,0.019558807,0.0,1
Control,OSQP_polish,optimal,0.003668839,25,2.0294130575952067,18,5860,1,0.001499387,0.001015368,0.0,0
Control,OSQP_polish,optimal,0.006041970000000001,50,1.6731789490765852,18,5860,1,0.001812116,0.002813521,0.0,1
Control,OSQP_polish,optimal,0.004704018,25,1.1311110760364658,20,7180,1,0.001906051,0.0013004339999999998,0.0,0
Control,OSQP_polish,optimal,0.010773893,100,5.1319815879749004,20,7180,1,0.00227639,0.006748127,0.0,1
Control,OSQP_polish,optimal,0.010773785,100,3.208840831600276,20,7170,1,0.002242943,0.006773538000000001,0.0,1
Control,OSQP_polish,optimal,0.026973892000000003,50,0.9501679131490236,20,7140,1,0.02222039,0.003138655,0.0,0
Control,OSQP_polish,optimal,0.007609495,50,2.432114407614058,20,7180,1,0.002267686,0.003600027,0.0,1
Control,OSQP_polish,optimal,0.004526201,25,2.7105752347071532,20,7150,1,0.001869701,0.001315786,0.0,0
Control,OSQP_polish,optimal,0.00770793,75,2.7388912147208213,20,7180,1,0.001932437,0.004354301,0.0,1
Control,OSQP_polish,optimal,0.010481796000000002,50,2.4481387416986995,20,7190,1,0.002208315,0.003133123,0.0,0
Control,OSQP_polish,optimal,0.007033779,50,2.761149282849306,20,7180,1,0.002071109,0.003171716,0.0,0
Control,OSQP_polish,optimal,0.004502942,25,3.0621101675377598,20,7180,1,0.001811363,0.001266623,0.0,0
Control,OSQP_polish,optimal,0.005591896999999999,25,4.1968443926554615,23,9245,-1,0.002256378,0.001498008,0.0,0
Control,OSQP_polish,optimal,0.007352764999999998,50,1.7555176134925663,23,9215,1,0.00232827,0.003129453,0.0,0
Control,OSQP_polish,optimal,0.043014317,200,9.236102410673274,23,9265,1,0.012201854,0.02318622,0.0,1
Control,OSQP_polish,optimal,0.021771732000000002,100,3.4321059411665518,23,9255,-1,0.002334093,0.006749392,0.0,1
Control,OSQP_polish,optimal,0.007973671,50,11.866377169510136,23,9275,1,0.002361399,0.00371072,0.0,1
Control,OSQP_polish,optimal,0.029046855,75,5.670199456401337,23,9215,1,0.002333096,0.024668989,0.0,1
Control,OSQP_polish,optimal,0.028044076,50,1.4127500941741753,23,9195,1,0.00240921,0.02368598,0.0,1
Control,OSQP_polish,optimal,0.013241136,150,3.6762241618623785,23,9235,1,0.002280789,0.009319245,0.0,2
Control,OSQP_polish,optimal,0.013738686000000002,150,4.9901045949033564,23,9265,1,0.00225677,0.00980008,0.0,2
Control,OSQP_polish,optimal,0.0076547479999999985,50,2.199671188801313,23,9235,1,0.002287284,0.003555311,0.0,1
Control,OSQP_polish,optimal,0.034129085,100,2.967580547442996,26,11848,1,0.013319946,0.018306057,0.0,1
Control,OSQP_polish,optimal,0.06775711400000001,175,2.3807596462168124,26,11818,-1,0.013634679,0.051103204000000006,0.0,1
Control,OSQP_polish,optimal,0.008687071999999999,25,1.8065329947504007,26,11818,1,0.003669717,0.002347364,0.0,0
Control,OSQP_polish,optimal,0.012308469999999998,50,2.2232448258484374,26,11848,1,0.003648719,0.005597792,0.0,1
Control,OSQP_polish,optimal,0.026211280000000003,125,10.794958429337118,26,11858,1,0.010403318,0.012766802,0.0,1
Control,OSQP_polish,optimal,0.043593735,375,12.064166423844604,26,11868,1,0.00365688,0.036921791,0.0,2
Control,OSQP_polish,optimal,0.014587272,75,4.820993823114447,26,11828,1,0.00361101,0.007912053,0.0,1
Control,OSQP_polish,optimal,0.012202525,50,3.4969745083157657,26,11818,1,0.003587579,0.005594521999999999,0.0,1
Control,OSQP_polish,optimal,0.016994742,100,6.268233493144112,26,11848,1,0.003619762,0.010314555,0.0,1
Control,OSQP_polish,optimal,0.008977754000000001,25,5.494247215656445,26,11868,1,0.003640816,0.002362119,0.0,0
Control,OSQP_polish,optimal,0.0149427,50,8.434114218342701,29,14439,1,0.0046331490000000005,0.006986450999999999,0.0,1
Control,OSQP_polish,optimal,0.017973921,75,5.696672610781907,29,14419,1,0.004426725,0.009806301,0.0,1
Control,OSQP_polish,optimal,0.015135981,50,3.542208445818302,29,14429,1,0.004431235,0.006956768,0.0,1
Control,OSQP_polish,optimal,0.017990929,75,9.924677105377038,29,14449,1,0.004508029,0.009759714,0.0,1
Control,OSQP_polish,optimal,0.011149137,25,4.461589847657106,29,14449,1,0.004496789,0.002873214,0.0,0
Control,OSQP_polish,optimal,0.021026509,100,4.262047986226883,29,14429,1,0.004489628,0.012729393,0.0,1
Control,OSQP_polish,optimal,0.011090367,25,1.5836852492503275,29,14389,1,0.004462484,0.00286032,0.0,0
Control,OSQP_polish,optimal,0.015253948,50,1.4612800856150996,29,14419,1,0.004486731,0.00696744,0.0,1
Control,OSQP_polish,optimal,0.029713495000000006,175,13.197880503762072,29,14439,1,0.004429122,0.021550794,0.0,1
Control,OSQP_polish,optimal,0.015168263999999999,50,4.41566910524904,29,14459,1,0.004461034,0.006950444,0.0,1
Control,OSQP_polish,optimal,0.023226942,50,4.471173976059667,34,19764,1,0.010375252,0.007980306999999999,0.0,0
Control,OSQP_polish,optimal,0.02167199,75,4.559200646149554,34,19834,-1,0.005444515,0.011640196,0.0,1
Control,OSQP_polish,optimal,0.016323044999999998,50,5.162397464771468,34,19804,1,0.004893685,0.0074324030000000015,0.0,1
Control,OSQP_polish,optimal,0.011922961999999999,25,2.2480135265502557,34,19794,1,0.004842906,0.002957035,0.0,0
Control,OSQP_polish,optimal,0.029860714,100,7.6179396629002305,34,19804,1,0.00640986,0.017885966,0.0,1
Control,OSQP_polish,optimal,0.015982287999999997,25,3.7344825629756992,34,19824,1,0.006505983000000001,0.0039830690000000005,0.0,0
Control,OSQP_polish,optimal,0.057834585999999986,50,3.158250808287496,34,19794,1,0.006393973000000001,0.037641744,0.0,1
Control,OSQP_polish,optimal,0.011593140000000002,25,6.096882832558959,34,19874,1,0.004743256,0.002878948,0.0,0
Control,OSQP_polish,optimal,0.025817073,75,3.927218227751992,34,19834,1,0.0064417730000000005,0.013905105,0.0,1
Control,OSQP_polish,optimal,0.036287827,125,11.812361840066233,34,19874,-1,0.006741221,0.023786995,0.0,2
Control,OSQP_polish,optimal,0.040022001,100,4.2578178532372695,39,25639,1,0.009182373,0.023264308,0.0,1
Control,OSQP_polish,optimal,0.028462519,50,5.1979847786607625,39,25609,-1,0.008880045,0.012938876,0.0,1
Control,OSQP_polish,optimal,0.06144669400000001,25,2.9499391054536597,39,25619,1,0.033288571,0.005107337,0.0,0
Control,OSQP_polish,optimal,0.039896824,100,3.0215004349158012,39,25629,1,0.009083815,0.023314233,0.0,1
Control,OSQP_polish,optimal,0.026319218,50,8.601769675153179,39,25639,1,0.009363877,0.011483193,0.0,1
Control,OSQP_polish,optimal,0.059313602000000014,50,3.3208624646457516,39,25639,1,0.008835171999999999,0.032973567999999995,0.0,1
Control,OSQP_polish,optimal,0.021516179,25,5.6921472999367095,39,25659,1,0.00896251,0.005100479000000001,0.0,0
Control,OSQP_polish,optimal,0.028329367,75,2.734564120075623,39,25629,1,0.00782457,0.014452068,0.0,1
Control,OSQP_polish,optimal,0.024569785,50,4.096236430948563,39,25609,1,0.0074687780000000014,0.0108304,0.0,1
Control,OSQP_polish,optimal,0.024606641000000002,50,6.45275881925609,39,25669,1,0.007454203,0.010766592,0.0,1
Control,OSQP_polish,optimal,0.07361063300000001,200,8.6308950857068,46,35688,1,0.011109384,0.051395171,0.0,1
Control,OSQP_polish,optimal,0.138698581,75,13.493143723713136,46,35668,1,0.032020676,0.046588186,0.0,1
Control,OSQP_polish,optimal,0.10931359800000001,75,9.990796728899376,46,35688,1,0.019832755,0.060166028,0.0,1
Control,OSQP_polish,optimal,0.049604462,75,4.766879780813787,46,35638,1,0.013343897,0.025145893,0.0,1
Control,OSQP_polish,optimal,0.159709179,325,8.488963268338491,46,35668,1,0.04248087,0.106107813,0.0,2
Control,OSQP_polish,optimal,0.09026437699999999,25,4.9855243373044225,46,35588,1,0.053180846,0.006893205,0.0,0
Control,OSQP_polish,optimal,0.071074451,175,9.911446976355037,46,35678,1,0.011541426,0.048298289,0.0,2
Control,OSQP_polish,optimal,0.047196467,100,9.110619612312162,46,35668,1,0.011252482,0.026621225,0.0,1
Control,OSQP_polish,optimal,0.10335570500000002,125,12.975423552029207,46,35708,1,0.013457876,0.08011834799999999,0.0,1
Control,OSQP_polish,optimal,0.074089788,150,5.3532721139667965,46,35638,1,0.023421478,0.041397449,0.0,1
Control,OSQP_polish,optimal,0.13874065900000002,175,6.3869668193021605,54,48804,1,0.05635184400000001,0.070560437,0.0,2
Control,OSQP_polish,optimal,0.053552471,75,6.262557123937662,54,48794,1,0.016332926,0.025484735,0.0,1
Control,OSQP_polish,optimal,0.08129251700000001,150,6.321554009301084,54,48724,1,0.016336158,0.051817432,0.0,1
Control,OSQP_polish,optimal,0.258186095,75,9.791975189230538,54,48734,1,0.042149897,0.16987073,0.0,1
Control,OSQP_polish,optimal,0.154843581,75,7.339571002503327,54,48714,1,0.04099292,0.100355165,0.0,1
Control,OSQP_polish,optimal,0.05675116800000001,75,7.60430599474355,54,48754,1,0.016319201999999998,0.027912005,0.0,1
Control,OSQP_polish,optimal,0.218708019,125,5.4640282324471405,54,48754,1,0.034267077,0.17052830100000002,0.0,1
Control,OSQP_polish,optimal,0.251369792,150,6.115507373132208,54,48694,1,0.08864726099999999,0.152025637,0.0,1
Control,OSQP_polish,optimal,0.07795449900000001,150,11.148422172342284,54,48804,1,0.020054319,0.046230364,0.0,1
Control,OSQP_polish,optimal,0.12407099,75,10.226766669373749,54,48744,1,0.044821511,0.067188126,0.0,1
Control,OSQP_polish,optimal,0.097797582,100,10.441053564618997,64,68034,1,0.025863577,0.051374961,0.0,1
Control,OSQP_polish,optimal,0.124576047,75,10.24444101682866,64,68034,1,0.044116386,0.060432836,0.0,1
Control,OSQP_polish,optimal,0.13086187900000001,50,12.087254085956069,64,68064,1,0.044258774,0.066279453,0.0,1
Control,OSQP_polish,optimal,0.055906715,25,7.6431232413735115,64,68064,1,0.024874083,0.010561178,0.0,0
Control,OSQP_polish,optimal,0.09988090900000003,100,11.690385370916559,64,68034,1,0.027774076,0.051611555,0.0,1
Control,OSQP_polish,optimal,0.083468006,25,8.064004013266821,64,67994,1,0.052267692,0.010718057,0.0,0
Control,OSQP_polish,optimal,0.093730722,100,8.837247612660557,64,68034,1,0.024482934,0.051183642,0.0,1
Control,OSQP_polish,optimal,0.322296913,175,5.238953682270262,64,67994,1,0.21777277,0.08397863300000001,0.0,0
Control,OSQP_polish,optimal,0.107615118,125,8.180935658616058,64,68054,1,0.025279954,0.062191377,0.0,1
Control,OSQP_polish,optimal,0.05647601100000001,25,5.5593030492107856,64,68034,1,0.025381377000000004,0.010574861,0.0,0
Control,OSQP_polish,optimal,0.24401076600000002,225,10.548093953454117,76,95358,-1,0.067651354,0.14516522099999998,0.0,1
Control,OSQP_polish,optimal,0.141938651,100,8.877245083557664,76,95408,1,0.03769675,0.072971235,0.0,1
Control,OSQP_polish,optimal,0.231610144,125,18.754394482501045,76,95398,1,0.067702384,0.136921679,0.0,1
Control,OSQP_polish,optimal,0.140892077,100,8.156367423947247,76,95288,1,0.037581781,0.072944777,0.0,1
Control,OSQP_polish,optimal,0.247733996,75,11.305433825407558,76,95378,1,0.077739988,0.098482017,0.0,1
Control,OSQP_polish,optimal,0.19715460899999998,125,13.647312145598972,76,95338,-1,0.077869942,0.084205636,0.0,1
Control,OSQP_polish,optimal,0.14275406699999998,100,14.899862352472432,76,95428,1,0.037832684,0.073219034,0.0,1
Control,OSQP_polish,optimal,0.139725385,75,10.789092856728567,76,95368,1,0.033161388,0.068849059,0.0,1
Control,OSQP_polish,optimal,0.234845529,100,12.736321722049613,76,95338,1,0.077550193,0.1289504,0.0,1
Control,OSQP_polish,optimal,0.21001193199999998,150,16.130257950327298,76,95438,1,0.033821634,0.138590377,0.0,2
Control,OSQP_polish,optimal,0.548579536,125,13.131155370565796,91,135583,1,0.293154868,0.205744074,0.0,1
Control,OSQP_polish,optimal,0.24103296600000002,125,11.317218803768865,91,135563,1,0.086386745,0.111627897,0.0,1
Control,OSQP_polish,optimal,0.199032771,100,10.301552442347734,91,135573,1,0.058624964,0.097389047,0.0,1
Control,OSQP_polish,optimal,0.30905803,150,11.418087820185466,91,135573,-1,0.11888516,0.145415652,0.0,1
Control,OSQP_polish,optimal,0.261463412,125,16.646210072006536,91,135583,1,0.08376212,0.127362186,0.0,1
Control,OSQP_polish,optimal,0.541153535,100,14.030657780658412,91,135613,1,0.30310697600000003,0.187889463,0.0,1
Control,OSQP_polish,optimal,0.428481013,100,13.587763866282408,91,135583,1,0.134375674,0.249183074,0.0,1
Control,OSQP_polish,optimal,0.31585783700000003,175,11.46935976749739,91,135543,1,0.119744264,0.153104761,0.0,1
Control,OSQP_polish,optimal,0.487627497,150,12.570811022685925,91,135553,1,0.05827573,0.37881532,0.0,1
Control,OSQP_polish,optimal,0.3872219670000001,175,18.39885229556296,91,135583,1,0.113064336,0.229706545,0.0,2
Control,OSQP_polish,optimal,0.600343935,150,19.376312424344558,109,193729,1,0.241526922,0.280572132,0.0,1
Control,OSQP_polish,optimal,0.790699818,125,15.55436677917794,109,193789,1,0.455922319,0.256661739,0.0,1
Control,OSQP_polish,optimal,0.369515535,150,15.281310586327908,109,193799,-1,0.093254826,0.204077623,0.0,1
Control,OSQP_polish,optimal,0.70388968,250,15.905838954042478,109,193809,1,0.309273613,0.322879146,0.0,1
Control,OSQP_polish,optimal,0.402918846,125,13.104361465607939,109,193799,1,0.152542099,0.179784065,0.0,1
Control,OSQP_polish,optimal,0.488461966,100,12.968825618782079,109,193779,1,0.092485895,0.225497668,0.0,1
Control,OSQP_polish,optimal,0.7716829279999999,275,24.206869464889852,109,193749,-1,0.328819354,0.36736626,0.0,1
Control,OSQP_polish,optimal,0.329367215,100,14.462290329435591,109,193739,1,0.091788863,0.157014133,0.0,1
Control,OSQP_polish,optimal,0.69583929,125,20.15573653300186,109,193759,1,0.203482237,0.410366405,0.0,1
Control,OSQP_polish,optimal,0.343130108,125,17.993771090471576,109,193759,1,0.108925129,0.16536865,0.0,1


==> data/results/benchmark_problems/failure_rates.csv <==
OSQP,GUROBI,MOSEK,ECOS,qpOASES
0.0,1.4285714285714286,0.07142857142857142,20.714285714285715,31.857142857142858


==> data/results/benchmark_problems/geom_mean.csv <==
OSQP,GUROBI,MOSEK,ECOS,qpOASES
1.0,4.284628797377856,2.5222928639855,28.846675051894692,149.93199918447826


==> data/results/benchmark_problems/performance_profiles.csv <==
tau,OSQP,OSQP_polish,GUROBI,MOSEK,ECOS,qpOASES
1.0,0.5907142857142857,0.13785714285714284,0.21428571428571427,0.03785714285714286,0.015,0.004285714285714286
1.0092621909870476,0.6057142857142858,0.1392857142857143,0.21857142857142858,0.04,0.015714285714285715,0.004285714285714286
1.0186101701559758,0.6164285714285714,0.1492857142857143,0.22214285714285714,0.04071428571428572,0.016428571428571428,0.005
1.0280447320933093,0.6292857142857143,0.16285714285714287,0.22785714285714287,0.04214285714285714,0.017142857142857144,0.005
1.0375666787451858,0.6335714285714286,0.1742857142857143,0.22857142857142856,0.04285714285714286,0.018571428571428572,0.005
1.0471768194855202,0.64,0.18428571428571427,0.23142857142857143,0.045714285714285714,0.019285714285714285,0.005714285714285714
1.0568759711848041,0.6457142857142857,0.19714285714285715,0.2342857142857143,0.047142857142857146,0.020714285714285713,0.0064285714285714285
1.0666649582795393,0.6535714285714286,0.21357142857142858,0.23714285714285716,0.05071428571428571,0.02142857142857143,0.007857142857142858
1.0765446128423155,0.6628571428571428,0.23142857142857143,0.24142857142857144,0.052142857142857144,0.02142857142857143,0.007857142857142858
1.0865157746525382,0.6707142857142857,0.24785714285714286,0.24642857142857144,0.05285714285714286,0.02214285714285714,0.007857142857142858
1.0965792912678098,0.685,0.26142857142857145,0.25285714285714284,0.05357142857142857,0.023571428571428573,0.008571428571428572
1.1067360180959736,0.6978571428571428,0.26785714285714285,0.25642857142857145,0.055,0.025,0.008571428571428572
1.116986818467823,0.7114285714285714,0.2814285714285714,0.2592857142857143,0.055,0.025714285714285714,0.008571428571428572
1.1273325637104867,0.7171428571428572,0.2892857142857143,0.2642857142857143,0.055,0.02642857142857143,0.009285714285714286
1.1377741332214912,0.7214285714285714,0.30214285714285716,0.26571428571428574,0.055714285714285716,0.027857142857142858,0.009285714285714286
1.148312414543511,0.7307142857142858,0.315,0.26857142857142857,0.055714285714285716,0.029285714285714286,0.01
1.158948303439811,0.7385714285714285,0.32785714285714285,0.2735714285714286,0.05857142857142857,0.03,0.010714285714285714
1.1696827039703852,0.7435714285714285,0.34,0.27785714285714286,0.05928571428571429,0.030714285714285715,0.010714285714285714
1.180516528568805,0.7528571428571429,0.35714285714285715,0.28,0.06142857142857143,0.035,0.012142857142857143
1.1914506981197759,0.7542857142857143,0.37285714285714283,0.2835714285714286,0.06285714285714286,0.03571428571428571,0.012857142857142857
1.2024861420374122,0.7607142857142857,0.38571428571428573,0.28785714285714287,0.065,0.037142857142857144,0.012857142857142857
1.2136237983442408,0.7657142857142857,0.4014285714285714,0.2907142857142857,0.06571428571428571,0.04,0.014285714285714285
1.2248646137509314,0.7728571428571429,0.4142857142857143,0.295,0.06642857142857143,0.04071428571428572,0.015
1.2362095437367686,0.7757142857142857,0.42857142857142855,0.30142857142857143,0.06857142857142857,0.04357142857142857,0.015714285714285715
1.2476595526308696,0.7821428571428571,0.44285714285714284,0.30357142857142855,0.07,0.045,0.015714285714285715
1.259215613694151,0.7878571428571428,0.4564285714285714,0.31,0.07214285714285715,0.04857142857142857,0.015714285714285715
1.2708787092020586,0.7942857142857143,0.4764285714285714,0.31285714285714283,0.07357142857142857,0.05,0.015714285714285715
1.2826498305280605,0.7978571428571428,0.4878571428571429,0.3192857142857143,0.07357142857142857,0.055,0.015714285714285715
1.2945299782279156,0.7992857142857143,0.5,0.325,0.07428571428571429,0.055714285714285716,0.015714285714285715
1.306520162124721,0.8014285714285714,0.5157142857142857,0.32785714285714285,0.07428571428571429,0.05857142857142857,0.015714285714285715
1.3186214013947486,0.8057142857142857,0.5364285714285715,0.3342857142857143,0.07642857142857143,0.05928571428571429,0.015714285714285715
1.330834724654075,0.8085714285714286,0.5521428571428572,0.34214285714285714,0.07928571428571428,0.06142857142857143,0.015714285714285715
1.343161170046016,0.8121428571428572,0.5664285714285714,0.3464285714285714,0.08071428571428571,0.062142857142857146,0.015714285714285715
1.3556017853293685,0.8157142857142857,0.5778571428571428,0.35214285714285715,0.08214285714285714,0.06357142857142857,0.016428571428571428
1.3681576279674716,0.8192857142857143,0.5871428571428572,0.35928571428571426,0.08285714285714285,0.06642857142857143,0.016428571428571428
1.3808297652180925,0.8214285714285714,0.595,0.36214285714285716,0.08428571428571428,0.06785714285714285,0.017142857142857144
1.3936192742241424,0.8264285714285714,0.6028571428571429,0.36857142857142855,0.08428571428571428,0.07,0.017142857142857144
1.406527242105237,0.8307142857142857,0.6107142857142858,0.37285714285714283,0.08642857142857142,0.07285714285714286,0.017142857142857144
1.4195547660501011,0.8335714285714285,0.6185714285714285,0.37714285714285717,0.08714285714285715,0.075,0.017857142857142856
1.4327029534098308,0.8357142857142857,0.6285714285714286,0.3821428571428571,0.08857142857142856,0.07785714285714286,0.019285714285714285
1.4459729217920199,0.8371428571428572,0.6321428571428571,0.38571428571428573,0.09,0.07928571428571428,0.02142857142857143
1.4593657991557567,0.8392857142857143,0.6364285714285715,0.3892857142857143,0.09,0.08071428571428571,0.02142857142857143
1.4728827239075026,0.8435714285714285,0.6492857142857142,0.39571428571428574,0.09,0.08357142857142857,0.02214285714285714
1.4865248449978568,0.85,0.6557142857142857,0.40285714285714286,0.09285714285714286,0.08357142857142857,0.022857142857142857
1.5002933220192183,0.855,0.6614285714285715,0.4114285714285714,0.09357142857142857,0.085,0.023571428571428573
1.5141893253043521,0.86,0.6721428571428572,0.41285714285714287,0.095,0.08714285714285715,0.024285714285714285
1.5282140360258698,0.8642857142857143,0.6742857142857143,0.4157142857142857,0.09642857142857143,0.09071428571428572,0.024285714285714285
1.5423686462966282,0.8671428571428571,0.6821428571428572,0.41714285714285715,0.09785714285714285,0.09285714285714286,0.024285714285714285
1.5566543592710615,0.87,0.6907142857142857,0.4207142857142857,0.1,0.09428571428571429,0.024285714285714285
1.5710723892474503,0.8757142857142857,0.6971428571428572,0.42428571428571427,0.10214285714285715,0.095,0.024285714285714285
1.5856239617711374,0.8785714285714286,0.7071428571428572,0.4278571428571429,0.10571428571428572,0.09571428571428571,0.024285714285714285
1.6003103137387007,0.8821428571428571,0.7142857142857143,0.43142857142857144,0.10714285714285714,0.09857142857142857,0.024285714285714285
1.6151326935030905,0.8864285714285715,0.7192857142857143,0.43357142857142855,0.10785714285714286,0.10071428571428571,0.025714285714285714
1.6300923609797406,0.8892857142857142,0.7278571428571429,0.4392857142857143,0.11,0.10142857142857142,0.025714285714285714
1.6451905877536626,0.8921428571428571,0.7357142857142858,0.4407142857142857,0.11142857142857143,0.105,0.025714285714285714
1.66042865718753,0.895,0.7421428571428571,0.4421428571428571,0.11142857142857143,0.10571428571428572,0.025714285714285714
1.6758078645307677,0.8971428571428571,0.745,0.44857142857142857,0.11142857142857143,0.10928571428571429,0.025714285714285714
1.691329517029648,0.8985714285714286,0.7521428571428571,0.4542857142857143,0.11214285714285714,0.11214285714285714,0.025714285714285714
1.7069949340384074,0.9007142857142857,0.7564285714285715,0.4592857142857143,0.11285714285714285,0.11214285714285714,0.025714285714285714
1.722805447131394,0.9042857142857142,0.76,0.4635714285714286,0.115,0.11357142857142857,0.02642857142857143
1.7387624002162507,0.905,0.7621428571428571,0.46785714285714286,0.11714285714285715,0.11571428571428571,0.027142857142857142
1.754867149648151,0.9071428571428571,0.77,0.4714285714285714,0.11785714285714285,0.11714285714285715,0.02857142857142857
1.7711210643450879,0.9085714285714286,0.7764285714285715,0.4757142857142857,0.11857142857142858,0.12,0.02857142857142857
1.787525525904235,0.9107142857142857,0.7835714285714286,0.47785714285714287,0.12142857142857143,0.12428571428571429,0.02857142857142857
1.8040819287193828,0.9128571428571428,0.7871428571428571,0.4785714285714286,0.12285714285714286,0.12642857142857142,0.02857142857142857
1.820791680099463,0.9157142857142857,0.7935714285714286,0.48214285714285715,0.12571428571428572,0.12857142857142856,0.029285714285714286
1.8376562003881711,0.9214285714285714,0.7978571428571428,0.48428571428571426,0.12642857142857142,0.13,0.029285714285714286
1.8546769230846987,0.9221428571428572,0.8035714285714286,0.4857142857142857,0.12928571428571428,0.13214285714285715,0.03
1.8718552949655787,0.925,0.81,0.4878571428571429,0.13142857142857142,0.13357142857142856,0.03
1.8891927762076663,0.9271428571428572,0.8192857142857143,0.4907142857142857,0.13214285714285715,0.135,0.03142857142857143
1.9066908405122525,0.9285714285714286,0.8242857142857143,0.49714285714285716,0.13285714285714287,0.13785714285714284,0.032857142857142856
1.924350975230331,0.9328571428571428,0.8314285714285714,0.5007142857142857,0.13428571428571429,0.1392857142857143,0.03357142857142857
1.9421746814890257,0.935,0.84,0.5057142857142857,0.135,0.1442857142857143,0.03428571428571429
1.9601634743191854,0.9378571428571428,0.845,0.5064285714285715,0.13714285714285715,0.14785714285714285,0.03571428571428571
1.9783188827841642,0.9392857142857143,0.8507142857142858,0.5085714285714286,0.13785714285714284,0.15071428571428572,0.037142857142857144
1.996642450109794,0.9414285714285714,0.8571428571428571,0.5128571428571429,0.1407142857142857,0.15071428571428572,0.037142857142857144
2.0151357338155576,0.945,0.8621428571428571,0.515,0.14285714285714285,0.15142857142857144,0.037142857142857144
2.0338003058469813,0.9485714285714286,0.8671428571428571,0.5164285714285715,0.14285714285714285,0.15357142857142858,0.037142857142857144
2.052637752709252,0.9507142857142857,0.8742857142857143,0.5192857142857142,0.145,0.15642857142857142,0.03857142857142857
2.071649675602069,0.9542857142857143,0.8785714285714286,0.5214285714285715,0.14785714285714285,0.15785714285714286,0.039285714285714285
2.0908376905557504,0.9585714285714285,0.8835714285714286,0.5235714285714286,0.14857142857142858,0.16,0.041428571428571426
2.1102034285685956,0.9592857142857143,0.8885714285714286,0.5264285714285715,0.15,0.16214285714285714,0.04214285714285714
2.12974853574552,0.96,0.895,0.5292857142857142,0.15285714285714286,0.16357142857142856,0.04214285714285714
2.14947467343798,0.9628571428571429,0.9,0.5328571428571428,0.15428571428571428,0.16714285714285715,0.04285714285714286
2.1693835183851844,0.9664285714285714,0.9028571428571428,0.5335714285714286,0.15642857142857142,0.17285714285714285,0.04428571428571428
2.1894767628566214,0.9678571428571429,0.905,0.5371428571428571,0.16142857142857142,0.1757142857142857,0.045714285714285714
2.209756114795902,0.97,0.91,0.5392857142857143,0.16428571428571428,0.17785714285714285,0.045714285714285714
2.2302232979659378,0.9735714285714285,0.9142857142857143,0.54,0.165,0.18142857142857144,0.04642857142857143
2.2508800520954613,0.9757142857142858,0.9185714285714286,0.5428571428571428,0.1657142857142857,0.18285714285714286,0.04642857142857143
2.2717281330269055,0.9764285714285714,0.92,0.5464285714285714,0.16714285714285715,0.18785714285714286,0.04642857142857143
2.2927693128656492,0.9778571428571429,0.9214285714285714,0.5478571428571428,0.16857142857142857,0.19285714285714287,0.047142857142857146
2.314005380130653,0.9785714285714285,0.9242857142857143,0.5492857142857143,0.1692857142857143,0.1957142857142857,0.047142857142857146
2.3354381399064787,0.9792857142857143,0.9271428571428572,0.5521428571428572,0.1707142857142857,0.19785714285714287,0.04857142857142857
2.3570694139967276,0.9807142857142858,0.9292857142857143,0.5578571428571428,0.17357142857142857,0.20214285714285715,0.04857142857142857
2.3789010410788936,0.9821428571428571,0.9314285714285714,0.5621428571428572,0.1757142857142857,0.20357142857142857,0.04857142857142857
2.4009348768606524,0.9821428571428571,0.9321428571428572,0.565,0.1757142857142857,0.2057142857142857,0.05
2.4231727942375993,0.9828571428571429,0.9364285714285714,0.5671428571428572,0.17642857142857143,0.2092857142857143,0.05
2.445616683452446,0.9835714285714285,0.9392857142857143,0.57,0.17785714285714285,0.21214285714285713,0.05142857142857143
2.468268452255692,0.9835714285714285,0.9428571428571428,0.5707142857142857,0.18,0.22,0.052142857142857144
2.491130026067789,0.9842857142857143,0.9464285714285714,0.5721428571428572,0.18071428571428572,0.22357142857142856,0.05285714285714286
2.5142033481427974,0.9842857142857143,0.9478571428571428,0.5778571428571428,0.18285714285714286,0.2292857142857143,0.05285714285714286
2.5374903797335704,0.9857142857142858,0.9514285714285714,0.5792857142857143,0.185,0.23285714285714285,0.05285714285714286
2.5609931002584587,0.9864285714285714,0.9528571428571428,0.5807142857142857,0.18714285714285714,0.2357142857142857,0.05285714285714286
2.5847135074695635,0.9878571428571429,0.9557142857142857,0.5828571428571429,0.18714285714285714,0.23857142857142857,0.055
2.608653617622548,0.9878571428571429,0.9564285714285714,0.5864285714285714,0.19,0.24214285714285713,0.055714285714285716
2.632815465648021,0.9885714285714285,0.9592857142857143,0.5885714285714285,0.19357142857142856,0.24428571428571427,0.055714285714285716
2.6572011053245053,0.9885714285714285,0.9614285714285714,0.5885714285714285,0.1957142857142857,0.24642857142857144,0.055714285714285716
2.681812609453015,0.9892857142857143,0.9628571428571429,0.5907142857142857,0.19785714285714287,0.25214285714285717,0.056428571428571425
2.7066520700332415,0.9907142857142858,0.965,0.5914285714285714,0.2,0.2542857142857143,0.056428571428571425
2.7317215984413767,0.9914285714285714,0.9664285714285714,0.5914285714285714,0.20357142857142857,0.25785714285714284,0.05714285714285714
2.7570233256095835,0.9914285714285714,0.9678571428571429,0.5935714285714285,0.20714285714285716,0.2621428571428571,0.05785714285714286
2.7825594022071245,0.9935714285714285,0.97,0.5978571428571429,0.2092857142857143,0.2664285714285714,0.05928571428571429
2.808331998823172,0.9942857142857143,0.97,0.5985714285714285,0.21071428571428572,0.27071428571428574,0.06
2.8343433061513092,0.995,0.9707142857142858,0.6021428571428571,0.21142857142857144,0.2757142857142857,0.06142857142857143
2.8605955351757424,0.9957142857142857,0.9714285714285714,0.605,0.215,0.2785714285714286,0.062142857142857146
2.887090917359236,0.9957142857142857,0.9714285714285714,0.6071428571428571,0.21571428571428572,0.28,0.062142857142857146
2.9138317048327873,0.9957142857142857,0.9735714285714285,0.6078571428571429,0.21642857142857144,0.2807142857142857,0.06357142857142857
2.940820170587063,0.9957142857142857,0.9771428571428571,0.6128571428571429,0.21928571428571428,0.28285714285714286,0.06642857142857143
2.9680586086656024,0.9964285714285714,0.9778571428571429,0.6157142857142858,0.22357142857142856,0.2864285714285714,0.06785714285714285
2.9955493343598136,0.9971428571428571,0.9785714285714285,0.62,0.22785714285714287,0.2864285714285714,0.06785714285714285
3.0232946844057773,0.9971428571428571,0.9785714285714285,0.6264285714285714,0.2307142857142857,0.28785714285714287,0.06928571428571428
3.0512970171828697,0.9971428571428571,0.9785714285714285,0.6285714285714286,0.2342857142857143,0.2907142857142857,0.07
3.079558712914226,0.9978571428571429,0.9792857142857143,0.6314285714285715,0.23857142857142857,0.2935714285714286,0.07
3.108082173869064,0.9978571428571429,0.9792857142857143,0.6385714285714286,0.24071428571428571,0.29642857142857143,0.07285714285714286
3.1368698245668774,0.9985714285714286,0.9792857142857143,0.6428571428571429,0.24285714285714285,0.2978571428571429,0.07357142857142857
3.1659241119835224,0.9985714285714286,0.9807142857142858,0.6457142857142857,0.24714285714285714,0.3007142857142857,0.07428571428571429
3.195247505759212,0.9985714285714286,0.9807142857142858,0.6478571428571429,0.25,0.30214285714285716,0.07714285714285714
3.2248424984084414,0.9992857142857143,0.9807142857142858,0.6485714285714286,0.25285714285714284,0.3057142857142857,0.07857142857142857
3.254711605531848,0.9992857142857143,0.9807142857142858,0.6514285714285715,0.2557142857142857,0.31,0.08071428571428571
3.2848573660300446,0.9992857142857143,0.9807142857142858,0.6528571428571428,0.2571428571428571,0.31214285714285717,0.08142857142857143
3.315282342319425,0.9992857142857143,0.9821428571428571,0.6542857142857142,0.25857142857142856,0.315,0.08142857142857143
3.345989120549973,0.9992857142857143,0.9821428571428571,0.6557142857142857,0.26071428571428573,0.31857142857142856,0.08285714285714285
3.3769803108250906,0.9992857142857143,0.9835714285714285,0.6571428571428571,0.26357142857142857,0.32142857142857145,0.08357142857142857
3.408258547423452,1.0,0.9842857142857143,0.66,0.2671428571428571,0.32285714285714284,0.08357142857142857
3.4398264890229253,1.0,0.985,0.665,0.26857142857142857,0.3264285714285714,0.08357142857142857
3.4716868189265613,1.0,0.9857142857142858,0.6657142857142857,0.27214285714285713,0.32857142857142857,0.085
3.503842245290674,1.0,0.9871428571428571,0.6664285714285715,0.2742857142857143,0.33071428571428574,0.08714285714285715
3.536295501355042,1.0,0.9878571428571429,0.6692857142857143,0.2764285714285714,0.33285714285714285,0.08714285714285715
3.5690493456752295,1.0,0.9878571428571429,0.6714285714285714,0.27714285714285714,0.3357142857142857,0.08714285714285715
3.602106562357071,1.0,0.9878571428571429,0.6735714285714286,0.28,0.3385714285714286,0.08785714285714286
3.6354699612933197,1.0,0.9885714285714285,0.675,0.2842857142857143,0.34285714285714286,0.08928571428571429
3.6691423784024932,1.0,0.9892857142857143,0.6771428571428572,0.28714285714285714,0.34714285714285714,0.08928571428571429
3.703126675869926,1.0,0.99,0.6778571428571428,0.2885714285714286,0.3485714285714286,0.08928571428571429
3.737425742391064,1.0,0.99,0.6814285714285714,0.29428571428571426,0.35214285714285715,0.08928571428571429
3.7720424934169983,1.0,0.9907142857142858,0.6821428571428572,0.29714285714285715,0.355,0.08928571428571429
3.806979871402286,1.0,0.9907142857142858,0.6835714285714286,0.3007142857142857,0.355,0.08928571428571429
3.84224084605506,1.0,0.9907142857142858,0.6857142857142857,0.30428571428571427,0.3585714285714286,0.09
3.877828414589456,1.0,0.9914285714285714,0.6864285714285714,0.3078571428571429,0.36,0.09214285714285714
3.913745601980384,1.0,0.9914285714285714,0.6871428571428572,0.31285714285714283,0.3628571428571429,0.09357142857142857
3.949995461220644,1.0,0.9914285714285714,0.6892857142857143,0.31642857142857145,0.3678571428571429,0.09428571428571429
3.9865810735804406,1.0,0.9914285714285714,0.6907142857142857,0.32,0.3707142857142857,0.09428571428571429
4.023505548869292,1.0,0.9921428571428571,0.6914285714285714,0.3221428571428571,0.37642857142857145,0.09642857142857143
4.060772025700365,1.0,0.9921428571428571,0.6935714285714286,0.325,0.3792857142857143,0.09857142857142857
4.0983836717572615,1.0,0.9921428571428571,0.6935714285714286,0.3271428571428571,0.3842857142857143,0.09928571428571428
4.136343684063275,1.0,0.9921428571428571,0.6935714285714286,0.33,0.38785714285714284,0.09928571428571428
4.174655289253137,1.0,0.9921428571428571,0.6957142857142857,0.33071428571428574,0.39,0.09928571428571428
4.213321743847288,1.0,0.9928571428571429,0.6971428571428572,0.3335714285714286,0.39285714285714285,0.1
4.252346334528682,1.0,0.9935714285714285,0.6978571428571428,0.335,0.39714285714285713,0.10071428571428571
4.291732378422157,1.0,0.9935714285714285,0.7014285714285714,0.3364285714285714,0.40214285714285714,0.10071428571428571
4.3314832233764,1.0,0.9935714285714285,0.7035714285714286,0.3392857142857143,0.4064285714285714,0.10142857142857142
4.371602248248505,1.0,0.9935714285714285,0.7057142857142857,0.3435714285714286,0.4085714285714286,0.10142857142857142
4.412092863191189,1.0,0.9935714285714285,0.7064285714285714,0.34714285714285714,0.4107142857142857,0.10214285714285715
4.452958509942655,1.0,0.9935714285714285,0.7071428571428572,0.3485714285714286,0.4135714285714286,0.10357142857142858
4.494202662119142,1.0,0.9942857142857143,0.7092857142857143,0.3535714285714286,0.415,0.10714285714285714
4.535828825510188,1.0,0.9942857142857143,0.7121428571428572,0.3578571428571429,0.42,0.10857142857142857
4.577840538376619,1.0,0.995,0.7128571428571429,0.36857142857142855,0.42214285714285715,0.10857142857142857
4.6202413717513116,1.0,0.995,0.7142857142857143,0.37285714285714283,0.425,0.11
4.663034929742731,1.0,0.9957142857142857,0.7157142857142857,0.37857142857142856,0.42714285714285716,0.11071428571428571
4.7062248498412815,1.0,0.9957142857142857,0.7178571428571429,0.3807142857142857,0.42928571428571427,0.11142857142857143
4.749814803228501,1.0,0.9957142857142857,0.7185714285714285,0.38357142857142856,0.43142857142857144,0.11142857142857143
4.79380849508911,1.0,0.9964285714285714,0.7207142857142858,0.3871428571428571,0.4342857142857143,0.11285714285714285
4.838209664925956,1.0,0.9964285714285714,0.7214285714285714,0.39071428571428574,0.44,0.11285714285714285
4.8830220868778795,1.0,0.9964285714285714,0.7221428571428572,0.3942857142857143,0.44357142857142856,0.11428571428571428
4.9282495700405144,1.0,0.9964285714285714,0.7221428571428572,0.4,0.44642857142857145,0.115
4.973895958790064,1.0,0.9964285714285714,0.7228571428571429,0.40285714285714286,0.45071428571428573,0.115
5.019965133110082,1.0,0.9971428571428571,0.725,0.4057142857142857,0.455,0.11571428571428571
5.066461008921268,1.0,0.9971428571428571,0.7271428571428571,0.40785714285714286,0.45785714285714285,0.11571428571428571
5.113387538414326,1.0,0.9971428571428571,0.7271428571428571,0.4107142857142857,0.46214285714285713,0.11571428571428571
5.160748710385909,1.0,0.9971428571428571,0.7271428571428571,0.41285714285714287,0.46714285714285714,0.11571428571428571
5.208548550577661,1.0,0.9971428571428571,0.7278571428571429,0.41714285714285715,0.4742857142857143,0.11571428571428571
5.256791122018422,1.0,0.9971428571428571,0.7292857142857143,0.41928571428571426,0.47785714285714287,0.11642857142857142
5.305480525369573,1.0,0.9971428571428571,0.73,0.42214285714285715,0.4828571428571429,0.11714285714285715
5.354620899273607,1.0,0.9971428571428571,0.7307142857142858,0.425,0.48714285714285716,0.11785714285714285
5.404216420705916,1.0,0.9971428571428571,0.7321428571428571,0.43,0.49,0.11785714285714285
5.454271305329834,1.0,0.9978571428571429,0.7321428571428571,0.43142857142857144,0.49714285714285716,0.11857142857142858
5.50478980785497,1.0,0.9978571428571429,0.7342857142857143,0.4357142857142857,0.5,0.12071428571428572
5.555776222398876,1.0,0.9978571428571429,0.7357142857142858,0.43857142857142856,0.5035714285714286,0.12071428571428572
5.607234882852032,1.0,0.9978571428571429,0.7414285714285714,0.44285714285714284,0.5064285714285715,0.12142857142857143
5.659170163246244,1.0,0.9978571428571429,0.7421428571428571,0.44642857142857145,0.51,0.12285714285714286
5.711586478126432,1.0,0.9978571428571429,0.7421428571428571,0.44857142857142857,0.5171428571428571,0.125
5.764488282925877,1.0,0.9978571428571429,0.7428571428571429,0.4514285714285714,0.52,0.12571428571428572
5.8178800743449335,1.0,0.9978571428571429,0.7428571428571429,0.45714285714285713,0.5242857142857142,0.12642857142857142
5.871766390733256,1.0,0.9978571428571429,0.7435714285714285,0.46214285714285713,0.5278571428571428,0.12714285714285714
5.926151812475554,1.0,0.9978571428571429,0.7435714285714285,0.465,0.5378571428571428,0.12785714285714286
5.981040962380941,1.0,0.9978571428571429,0.7442857142857143,0.47214285714285714,0.5442857142857143,0.12857142857142856
6.036438506075867,1.0,0.9978571428571429,0.7442857142857143,0.4742857142857143,0.55,0.12857142857142856
6.09234915240071,1.0,0.9978571428571429,0.745,0.48,0.5528571428571428,0.13071428571428573
6.148777653810023,1.0,0.9978571428571429,0.7457142857142857,0.48142857142857143,0.555,0.13142857142857142
6.205728806776502,1.0,0.9978571428571429,0.7464285714285714,0.4835714285714286,0.5585714285714286,0.13214285714285715
6.26320745219869,1.0,0.9978571428571429,0.7464285714285714,0.48714285714285716,0.5621428571428572,0.13357142857142856
6.321218475812452,1.0,0.9985714285714286,0.7464285714285714,0.4907142857142857,0.5671428571428572,0.13357142857142856
6.379766808606281,1.0,0.9985714285714286,0.7478571428571429,0.49714285714285716,0.5714285714285714,0.13357142857142856
6.4388574272404195,1.0,0.9985714285714286,0.75,0.4992857142857143,0.5771428571428572,0.135
6.49849535446989,1.0,0.9985714285714286,0.75,0.5057142857142857,0.585,0.1357142857142857
6.558685659571432,1.0,0.9985714285714286,0.75,0.5064285714285715,0.5914285714285714,0.1357142857142857
6.619433458774393,1.0,0.9985714285714286,0.75,0.5114285714285715,0.5985714285714285,0.1357142857142857
6.680743915695613,1.0,0.9985714285714286,0.7507142857142857,0.5128571428571429,0.6028571428571429,0.1357142857142857
6.742622241778342,1.0,0.9985714285714286,0.7514285714285714,0.5157142857142857,0.6085714285714285,0.13714285714285715
6.805073696735208,1.0,0.9985714285714286,0.7528571428571429,0.5171428571428571,0.6121428571428571,0.13714285714285715
6.868103588995304,1.0,0.9985714285714286,0.7535714285714286,0.5192857142857142,0.6171428571428571,0.13785714285714284
6.931717276155406,1.0,0.9985714285714286,0.7557142857142857,0.5221428571428571,0.6242857142857143,0.1392857142857143
6.995920165435373,1.0,0.9985714285714286,0.7571428571428571,0.5278571428571428,0.6314285714285715,0.1392857142857143
7.060717714137773,1.0,0.9985714285714286,0.7592857142857142,0.5321428571428571,0.635,0.1407142857142857
7.1261154301117475,1.0,0.9985714285714286,0.7607142857142857,0.5342857142857143,0.6385714285714286,0.14214285714285715
7.192118872221189,1.0,0.9985714285714286,0.7628571428571429,0.5414285714285715,0.6421428571428571,0.14285714285714285
7.258733650817251,1.0,0.9985714285714286,0.7657142857142857,0.5457142857142857,0.6464285714285715,0.14285714285714285
7.3259654282152304,1.0,0.9985714285714286,0.7664285714285715,0.5478571428571428,0.6514285714285715,0.14285714285714285
7.393819919175866,1.0,0.9985714285714286,0.7685714285714286,0.5528571428571428,0.6585714285714286,0.1442857142857143
7.46230289139111,1.0,0.9985714285714286,0.77,0.5571428571428572,0.6621428571428571,0.1442857142857143
7.531420165974372,1.0,0.9985714285714286,0.7714285714285715,0.56,0.6671428571428571,0.145
7.6011776179553285,1.0,0.9985714285714286,0.7721428571428571,0.565,0.6714285714285714,0.145
7.671581176779302,1.0,0.9985714285714286,0.7735714285714286,0.5714285714285714,0.6771428571428572,0.145
7.742636826811269,1.0,0.9992857142857143,0.775,0.575,0.68,0.145
7.814350607844544,1.0,0.9992857142857143,0.7771428571428571,0.5778571428571428,0.6835714285714286,0.14857142857142858
7.886728615614152,1.0,0.9992857142857143,0.78,0.5814285714285714,0.6885714285714286,0.1492857142857143
7.959777002314984,1.0,0.9992857142857143,0.7821428571428571,0.5835714285714285,0.6914285714285714,0.15
8.033501977124734,1.0,0.9992857142857143,0.7821428571428571,0.59,0.6928571428571428,0.15071428571428572
8.107909806731687,1.0,0.9992857142857143,0.7828571428571428,0.5928571428571429,0.6971428571428572,0.15214285714285714
8.183006815867392,1.0,0.9992857142857143,0.7828571428571428,0.595,0.6985714285714286,0.15285714285714286
8.258799387844268,1.0,0.9992857142857143,0.7835714285714286,0.5971428571428572,0.7014285714285714,0.15357142857142858
8.335293965098193,1.0,0.9992857142857143,0.7842857142857143,0.605,0.7057142857142857,0.155
8.412497049736118,1.0,0.9992857142857143,0.7842857142857143,0.6085714285714285,0.7078571428571429,0.155
8.490415204088746,1.0,0.9992857142857143,0.7878571428571428,0.6128571428571429,0.7085714285714285,0.15571428571428572
8.56905505126835,1.0,0.9992857142857143,0.7907142857142857,0.6135714285714285,0.7092857142857143,0.15642857142857142
8.648423275731723,1.0,0.9992857142857143,0.7957142857142857,0.6164285714285714,0.7121428571428572,0.15642857142857142
8.728526623848378,1.0,0.9992857142857143,0.7971428571428572,0.6192857142857143,0.7142857142857143,0.15714285714285714
8.809371904473991,1.0,0.9992857142857143,0.7992857142857143,0.6214285714285714,0.7164285714285714,0.15857142857142856
8.89096598952916,1.0,0.9992857142857143,0.8007142857142857,0.6257142857142857,0.7207142857142858,0.15928571428571428
8.973315814583522,1.0,0.9992857142857143,0.8028571428571428,0.6307142857142857,0.7228571428571429,0.16
9.05642837944529,1.0,0.9992857142857143,0.8064285714285714,0.6335714285714286,0.7242857142857143,0.16071428571428573
9.14031074875623,1.0,0.9992857142857143,0.8085714285714286,0.6357142857142857,0.7271428571428571,0.16285714285714287
9.224970052592175,1.0,0.9992857142857143,0.81,0.6407142857142857,0.7285714285714285,0.16428571428571428
9.310413487069077,1.0,0.9992857142857143,0.8114285714285714,0.6414285714285715,0.73,0.165
9.396648314954692,1.0,0.9992857142857143,0.8114285714285714,0.645,0.7335714285714285,0.1657142857142857
9.483681866285922,1.0,0.9992857142857143,0.8128571428571428,0.65,0.7371428571428571,0.16642857142857143
9.571521538991863,1.0,0.9992857142857143,0.8157142857142857,0.6521428571428571,0.7385714285714285,0.16714285714285715
9.660174799522645,1.0,0.9992857142857143,0.82,0.6542857142857142,0.7392857142857143,0.16714285714285715
9.749649183484088,1.0,0.9992857142857143,0.8207142857142857,0.6557142857142857,0.74,0.16714285714285715
9.83995229627823,1.0,1.0,0.8214285714285714,0.66,0.7414285714285714,0.16714285714285715
9.931091813749795,1.0,1.0,0.8221428571428572,0.6642857142857143,0.7428571428571429,0.16785714285714284
10.023075482838655,1.0,1.0,0.8235714285714286,0.6671428571428571,0.7442857142857143,0.1692857142857143
10.115911122238298,1.0,1.0,0.8235714285714286,0.6714285714285714,0.7471428571428571,0.1692857142857143
10.209606623060465,1.0,1.0,0.8242857142857143,0.6735714285714286,0.7478571428571429,0.17
10.30416994950588,1.0,1.0,0.8242857142857143,0.6764285714285714,0.7478571428571429,0.17142857142857143
10.399609139541198,1.0,1.0,0.825,0.6792857142857143,0.7485714285714286,0.17142857142857143
10.495932305582278,1.0,1.0,0.825,0.6835714285714286,0.7507142857142857,0.17214285714285715
10.5931476351837,1.0,1.0,0.8264285714285714,0.6871428571428572,0.7507142857142857,0.17285714285714285
10.691263391734761,1.0,1.0,0.83,0.6907142857142857,0.7507142857142857,0.17285714285714285
10.79028791516184,1.0,1.0,0.83,0.6942857142857143,0.7507142857142857,0.17285714285714285
10.8902296226373,1.0,1.0,0.8314285714285714,0.6971428571428572,0.7507142857142857,0.17357142857142857
10.991097009294972,1.0,1.0,0.8328571428571429,0.6978571428571428,0.7521428571428571,0.17357142857142857
11.092898648952227,1.0,1.0,0.8328571428571429,0.7,0.7528571428571429,0.1742857142857143
11.195643194838782,1.0,1.0,0.8328571428571429,0.7028571428571428,0.7528571428571429,0.1742857142857143
11.299339380332222,1.0,1.0,0.8328571428571429,0.7085714285714285,0.7528571428571429,0.1742857142857143
11.403996019700324,1.0,1.0,0.8342857142857143,0.7114285714285714,0.7528571428571429,0.1742857142857143
11.509622008850323,1.0,1.0,0.8342857142857143,0.7128571428571429,0.7542857142857143,0.1742857142857143
11.616226326085018,1.0,1.0,0.835,0.7142857142857143,0.755,0.1742857142857143
11.723818032865985,1.0,1.0,0.8357142857142857,0.7178571428571429,0.755,0.1742857142857143
11.832406274583786,1.0,1.0,0.8357142857142857,0.7185714285714285,0.7557142857142857,0.1742857142857143
11.94200028133532,1.0,1.0,0.8364285714285714,0.7207142857142858,0.7564285714285715,0.175
12.052609368708426,1.0,1.0,0.8378571428571429,0.7235714285714285,0.7571428571428571,0.17642857142857143
12.164242938573679,1.0,1.0,0.8392857142857143,0.7257142857142858,0.7571428571428571,0.17714285714285713
12.276910479883592,1.0,1.0,0.8414285714285714,0.7271428571428571,0.7578571428571429,0.17714285714285713
12.390621569479162,1.0,1.0,0.8421428571428572,0.7271428571428571,0.7578571428571429,0.17714285714285713
12.505385872903908,1.0,1.0,0.8421428571428572,0.7285714285714285,0.7578571428571429,0.17714285714285713
12.621213145225473,1.0,1.0,0.8428571428571429,0.7292857142857143,0.7592857142857142,0.17714285714285713
12.738113231864785,1.0,1.0,0.8428571428571429,0.7292857142857143,0.7592857142857142,0.17714285714285713
12.856096069432958,1.0,1.0,0.8428571428571429,0.73,0.7592857142857142,0.17714285714285713
12.975171686575875,1.0,1.0,0.8428571428571429,0.7307142857142858,0.76,0.17857142857142858
13.095350204826671,1.0,1.0,0.8435714285714285,0.7321428571428571,0.76,0.1792857142857143
13.216641839466051,1.0,1.0,0.8442857142857143,0.7364285714285714,0.76,0.18
13.339056900390586,1.0,1.0,0.845,0.7392857142857143,0.76,0.18071428571428572
13.462605792989104,1.0,1.0,0.8464285714285714,0.74,0.76,0.18071428571428572
13.587299019027098,1.0,1.0,0.8464285714285714,0.7428571428571429,0.76,0.18142857142857144
13.71314717753945,1.0,1.0,0.8471428571428572,0.745,0.7607142857142857,0.18142857142857144
13.840160965731316,1.0,1.0,0.8471428571428572,0.7471428571428571,0.7607142857142857,0.18285714285714286
13.968351179887398,1.0,1.0,0.8478571428571429,0.7485714285714286,0.7607142857142857,0.185
14.09772871628967,1.0,1.0,0.8492857142857143,0.7492857142857143,0.7607142857142857,0.185
14.228304572143527,1.0,1.0,0.8492857142857143,0.7507142857142857,0.7607142857142857,0.185
14.360089846512599,1.0,1.0,0.8492857142857143,0.755,0.7607142857142857,0.18571428571428572
14.493095741262167,1.0,1.0,0.8492857142857143,0.7585714285714286,0.7607142857142857,0.18571428571428572
14.627333562011298,1.0,1.0,0.8507142857142858,0.76,0.7614285714285715,0.18571428571428572
14.762814719093903,1.0,1.0,0.8521428571428571,0.7621428571428571,0.7614285714285715,0.18714285714285714
14.899550728528544,1.0,1.0,0.8528571428571429,0.7642857142857142,0.7614285714285715,0.18785714285714286
15.037553212997377,1.0,1.0,0.855,0.7664285714285715,0.7621428571428571,0.19
15.176833902834053,1.0,1.0,0.8557142857142858,0.7671428571428571,0.7621428571428571,0.19214285714285714
15.317404637020799,1.0,1.0,0.8564285714285714,0.7685714285714286,0.7621428571428571,0.19285714285714287
15.459277364194778,1.0,1.0,0.8564285714285714,0.7714285714285715,0.7628571428571429,0.19285714285714287
15.602464143663688,1.0,1.0,0.8564285714285714,0.7721428571428571,0.7628571428571429,0.19285714285714287
15.74697714643086,1.0,1.0,0.8564285714285714,0.7735714285714286,0.7628571428571429,0.195
15.89282865622978,1.0,1.0,0.8578571428571429,0.775,0.7635714285714286,0.19642857142857142
16.0400310705682,1.0,1.0,0.8578571428571429,0.7771428571428571,0.7635714285714286,0.19714285714285715
16.188596901781985,1.0,1.0,0.8578571428571429,0.7792857142857142,0.7635714285714286,0.19714285714285715
16.338538778098613,1.0,1.0,0.8578571428571429,0.7842857142857143,0.7642857142857142,0.19714285714285715
16.48986944471065,1.0,1.0,0.8578571428571429,0.7857142857142857,0.7657142857142857,0.19714285714285715
16.642601764859037,1.0,1.0,0.8592857142857143,0.7878571428571428,0.7657142857142857,0.19714285714285715
16.79674872092653,1.0,1.0,0.8592857142857143,0.7885714285714286,0.7657142857142857,0.19714285714285715
16.952323415541205,1.0,1.0,0.86,0.7892857142857143,0.7664285714285715,0.19714285714285715
17.109339072690144,1.0,1.0,0.8607142857142858,0.7907142857142857,0.7664285714285715,0.19714285714285715
17.26780903884356,1.0,1.0,0.8607142857142858,0.7928571428571428,0.7678571428571429,0.19785714285714287
17.42774678408919,1.0,1.0,0.8607142857142858,0.7935714285714286,0.7685714285714286,0.19857142857142857
17.589165903277326,1.0,1.0,0.8621428571428571,0.7964285714285714,0.7685714285714286,0.19857142857142857
17.75208011717635,1.0,1.0,0.8628571428571429,0.7964285714285714,0.7685714285714286,0.19857142857142857
17.916503273639005,1.0,1.0,0.865,0.7964285714285714,0.7692857142857142,0.1992857142857143
18.082449348779516,1.0,1.0,0.8657142857142858,0.7964285714285714,0.7692857142857142,0.2
18.249932448161523,1.0,1.0,0.8664285714285714,0.7964285714285714,0.7692857142857142,0.2
18.41896680799711,1.0,1.0,0.8664285714285714,0.7978571428571428,0.7692857142857142,0.2
18.589566796356873,1.0,1.0,0.8671428571428571,0.7985714285714286,0.7707142857142857,0.2
18.761746914391203,1.0,1.0,0.8671428571428571,0.8,0.7707142857142857,0.2
18.935521797562952,1.0,1.0,0.8671428571428571,0.8007142857142857,0.7707142857142857,0.2
19.11090621689138,1.0,1.0,0.8685714285714285,0.8007142857142857,0.7707142857142857,0.2
19.287915080207778,1.0,1.0,0.8685714285714285,0.8042857142857143,0.7707142857142857,0.2
19.46656343342262,1.0,1.0,0.8692857142857143,0.8042857142857143,0.7707142857142857,0.2
19.646866461804457,1.0,1.0,0.87,0.8042857142857143,0.7714285714285715,0.2
19.828839491270713,1.0,1.0,0.8721428571428571,0.8057142857142857,0.7721428571428571,0.2007142857142857
20.01249798969037,1.0,1.0,0.8728571428571429,0.8071428571428572,0.7728571428571429,0.2007142857142857
20.197857568198785,1.0,1.0,0.8735714285714286,0.8078571428571428,0.7728571428571429,0.2007142857142857
20.384933982524633,1.0,1.0,0.8742857142857143,0.8078571428571428,0.7728571428571429,0.2007142857142857
20.573743134329128,1.0,1.0,0.8742857142857143,0.8085714285714286,0.7728571428571429,0.20142857142857143
20.764301072557746,1.0,1.0,0.8757142857142857,0.8092857142857143,0.7728571428571429,0.20214285714285715
20.956623994804332,1.0,1.0,0.8757142857142857,0.81,0.7728571428571429,0.20214285714285715
21.150728248687948,1.0,1.0,0.8764285714285714,0.81,0.7728571428571429,0.2042857142857143
21.346630333242445,1.0,1.0,0.8764285714285714,0.8107142857142857,0.7728571428571429,0.205
21.544346900318832,1.0,1.0,0.8764285714285714,0.8107142857142857,0.7728571428571429,0.2057142857142857
21.7438947560008,1.0,1.0,0.8771428571428571,0.8114285714285714,0.7728571428571429,0.20714285714285716
21.945290862033136,1.0,1.0,0.8778571428571429,0.815,0.7728571428571429,0.20714285714285716
22.14855233726359,1.0,1.0,0.8778571428571429,0.8164285714285714,0.7728571428571429,0.20714285714285716
22.353696459097954,1.0,1.0,0.8778571428571429,0.8185714285714286,0.7728571428571429,0.20857142857142857
22.560740664968602,1.0,1.0,0.8778571428571429,0.8185714285714286,0.7728571428571429,0.20857142857142857
22.7697025538168,1.0,1.0,0.8778571428571429,0.8207142857142857,0.7728571428571429,0.21071428571428572
22.98059988758851,1.0,1.0,0.8778571428571429,0.8207142857142857,0.7728571428571429,0.21071428571428572
23.193450592744288,1.0,1.0,0.8778571428571429,0.8207142857142857,0.7728571428571429,0.21357142857142858
23.408272761782932,1.0,1.0,0.8778571428571429,0.8228571428571428,0.7742857142857142,0.21428571428571427
23.625084654779464,1.0,1.0,0.8778571428571429,0.8228571428571428,0.7742857142857142,0.21428571428571427
23.843904700937205,1.0,1.0,0.8778571428571429,0.8235714285714286,0.775,0.21642857142857144
24.06475150015424,1.0,1.0,0.8778571428571429,0.825,0.775,0.21714285714285714
24.287643824604515,1.0,1.0,0.8785714285714286,0.825,0.7757142857142857,0.21785714285714286
24.512600620333387,1.0,1.0,0.8785714285714286,0.8264285714285714,0.7757142857142857,0.21857142857142858
24.73964100886813,1.0,1.0,0.8785714285714286,0.8271428571428572,0.7757142857142857,0.21928571428571428
24.968784288843267,1.0,1.0,0.8785714285714286,0.8278571428571428,0.7757142857142857,0.22
25.200049937640923,1.0,1.0,0.8785714285714286,0.8292857142857143,0.7757142857142857,0.22142857142857142
25.433457613046496,1.0,1.0,0.8785714285714286,0.83,0.7764285714285715,0.22214285714285714
25.669027154919505,1.0,1.0,0.8792857142857143,0.83,0.7764285714285715,0.22214285714285714
25.906778586880076,1.0,1.0,0.88,0.8314285714285714,0.7764285714285715,0.22285714285714286
26.14673211801092,1.0,1.0,0.88,0.8335714285714285,0.7771428571428571,0.22357142857142856
26.388908144575105,1.0,1.0,0.88,0.8342857142857143,0.7771428571428571,0.22428571428571428
26.633327251749822,1.0,1.0,0.8807142857142857,0.835,0.7778571428571428,0.22428571428571428
26.88001021537606,1.0,1.0,0.8814285714285715,0.8357142857142857,0.7778571428571428,0.22785714285714287
27.128978003724658,1.0,1.0,0.8814285714285715,0.8371428571428572,0.7785714285714286,0.22785714285714287
27.380251779278577,1.0,1.0,0.8814285714285715,0.8385714285714285,0.7785714285714286,0.22785714285714287
27.6338529005317,1.0,1.0,0.8814285714285715,0.8414285714285714,0.7792857142857142,0.22785714285714287
27.88980292380441,1.0,1.0,0.8821428571428571,0.8414285714285714,0.7792857142857142,0.22785714285714287
28.1481236050758,1.0,1.0,0.8821428571428571,0.8414285714285714,0.78,0.22785714285714287
28.408836901833027,1.0,1.0,0.8821428571428571,0.8421428571428572,0.78,0.22857142857142856
28.671964974937698,1.0,1.0,0.8828571428571429,0.8421428571428572,0.78,0.2292857142857143
28.937530190509502,1.0,1.0,0.8842857142857142,0.8428571428571429,0.78,0.2292857142857143
29.205555121827466,1.0,1.0,0.8842857142857142,0.8442857142857143,0.78,0.2292857142857143
29.47606255124857,1.0,1.0,0.8842857142857142,0.845,0.78,0.2292857142857143
29.749075472144405,1.0,1.0,0.8842857142857142,0.8464285714285714,0.78,0.23
30.024617090855493,1.0,1.0,0.885,0.8471428571428572,0.78,0.23142857142857143
30.30271082866396,1.0,1.0,0.885,0.8471428571428572,0.78,0.23214285714285715
30.583380323784333,1.0,1.0,0.885,0.8485714285714285,0.78,0.23214285714285715
30.86664943337273,1.0,1.0,0.885,0.8485714285714285,0.7807142857142857,0.23285714285714285
31.15254223555488,1.0,1.0,0.885,0.8492857142857143,0.7807142857142857,0.23285714285714285
31.441083031472647,1.0,1.0,0.885,0.85,0.7807142857142857,0.23285714285714285
31.732296347349763,1.0,1.0,0.885,0.8507142857142858,0.7814285714285715,0.23285714285714285
32.02620693657652,1.0,1.0,0.8857142857142857,0.8514285714285714,0.7814285714285715,0.23285714285714285
32.32283978181379,1.0,1.0,0.8864285714285715,0.8514285714285714,0.7814285714285715,0.23357142857142857
32.622220097116696,1.0,1.0,0.8864285714285715,0.8528571428571429,0.7814285714285715,0.235
32.924373330077685,1.0,1.0,0.8864285714285715,0.855,0.7814285714285715,0.23642857142857143
33.229325163989714,1.0,1.0,0.8871428571428571,0.8557142857142858,0.7814285714285715,0.23785714285714285
33.5371015200293,1.0,1.0,0.8871428571428571,0.8578571428571429,0.7821428571428571,0.24
33.84772855945981,1.0,1.0,0.8878571428571429,0.8585714285714285,0.7828571428571428,0.24
34.16123268585528,1.0,1.0,0.8885714285714286,0.8585714285714285,0.7828571428571428,0.24071428571428571
34.47764054734464,1.0,1.0,0.8885714285714286,0.86,0.7835714285714286,0.24142857142857144
34.79697903887691,1.0,1.0,0.8885714285714286,0.8607142857142858,0.7835714285714286,0.24142857142857144
35.1192753045073,1.0,1.0,0.8892857142857142,0.8614285714285714,0.7835714285714286,0.24285714285714285
35.44455673970434,1.0,1.0,0.89,0.8621428571428571,0.7835714285714286,0.24285714285714285
35.77285099367874,1.0,1.0,0.89,0.8628571428571429,0.7842857142857143,0.24285714285714285
36.10418597173337,1.0,1.0,0.89,0.8628571428571429,0.785,0.24285714285714285
36.43858983763545,1.0,1.0,0.8907142857142857,0.8628571428571429,0.785,0.24357142857142858
36.77609101601033,1.0,1.0,0.8907142857142857,0.8635714285714285,0.785,0.24428571428571427
37.11671819475765,1.0,1.0,0.8921428571428571,0.8642857142857143,0.785,0.245
37.46050032748993,1.0,1.0,0.8921428571428571,0.8671428571428571,0.785,0.245
37.80746663599349,1.0,1.0,0.8928571428571429,0.8685714285714285,0.785,0.245
38.15764661271248,1.0,1.0,0.8935714285714286,0.8692857142857143,0.785,0.245
38.511070023255705,1.0,1.0,0.8942857142857142,0.87,0.7857142857142857,0.245
38.867766908926654,1.0,1.0,0.895,0.8728571428571429,0.7871428571428571,0.24714285714285714
39.22776758927719,1.0,1.0,0.895,0.8728571428571429,0.7878571428571428,0.24714285714285714
39.591102664684584,1.0,1.0,0.895,0.8735714285714286,0.7885714285714286,0.24928571428571428
39.957803018952696,1.0,1.0,0.8971428571428571,0.8735714285714286,0.7885714285714286,0.24928571428571428
40.32789982193707,1.0,1.0,0.8978571428571429,0.875,0.7885714285714286,0.25
40.701424532194366,1.0,1.0,0.8978571428571429,0.8771428571428571,0.7892857142857143,0.2507142857142857
41.078408899656466,1.0,1.0,0.8985714285714286,0.8778571428571429,0.7892857142857143,0.25142857142857145
41.45888496832911,1.0,1.0,0.8985714285714286,0.8778571428571429,0.7892857142857143,0.25357142857142856
41.84288507901582,1.0,1.0,0.9,0.8814285714285715,0.7892857142857143,0.2557142857142857
42.23044187206674,1.0,1.0,0.9,0.8814285714285715,0.7892857142857143,0.2557142857142857
42.62158829015323,1.0,1.0,0.9028571428571428,0.8828571428571429,0.7892857142857143,0.2557142857142857
43.01635758106795,1.0,1.0,0.9042857142857142,0.8842857142857142,0.7892857142857143,0.25642857142857145
43.41478330055092,1.0,1.0,0.9064285714285715,0.8842857142857142,0.7892857142857143,0.25642857142857145
43.816899315141924,1.0,1.0,0.9071428571428571,0.885,0.7892857142857143,0.2571428571428571
44.22273980505899,1.0,1.0,0.9085714285714286,0.8864285714285715,0.7892857142857143,0.2571428571428571
44.63233926710395,1.0,1.0,0.9085714285714286,0.8878571428571429,0.7892857142857143,0.25785714285714284
45.04573251759459,1.0,1.0,0.9092857142857143,0.8885714285714286,0.7907142857142857,0.2592857142857143
45.462954695323994,1.0,1.0,0.9107142857142857,0.8885714285714286,0.7907142857142857,0.26071428571428573
45.88404126454759,1.0,1.0,0.9121428571428571,0.8892857142857142,0.7914285714285715,0.26285714285714284
46.30902801799739,1.0,1.0,0.9128571428571428,0.89,0.7921428571428571,0.26357142857142857
46.73795107992461,1.0,1.0,0.9157142857142857,0.8907142857142857,0.7935714285714286,0.265
47.17084690917017,1.0,1.0,0.9164285714285715,0.8928571428571429,0.7935714285714286,0.265
47.607752302263684,1.0,1.0,0.9164285714285715,0.8928571428571429,0.7935714285714286,0.265
48.048704396551315,1.0,1.0,0.9178571428571428,0.895,0.7942857142857143,0.26571428571428574
48.493740673352356,1.0,1.0,0.9185714285714286,0.8964285714285715,0.7942857142857143,0.2671428571428571
48.94289896114529,1.0,1.0,0.9192857142857143,0.8992857142857142,0.795,0.26785714285714285
49.396217438783204,1.0,1.0,0.92,0.9,0.795,0.26785714285714285
49.853734638738935,1.0,1.0,0.92,0.9007142857142857,0.7957142857142857,0.26857142857142857
50.31548945038054,1.0,1.0,0.92,0.9021428571428571,0.7957142857142857,0.26857142857142857
50.78152112327673,1.0,1.0,0.9228571428571428,0.9021428571428571,0.7971428571428572,0.2714285714285714
51.2518692705333,1.0,1.0,0.925,0.9028571428571428,0.7978571428571428,0.27285714285714285
51.72657387216019,1.0,1.0,0.9278571428571428,0.9042857142857142,0.7978571428571428,0.27285714285714285
52.205675278469755,1.0,1.0,0.9278571428571428,0.9042857142857142,0.7978571428571428,0.2742857142857143
52.689214213506744,1.0,1.0,0.93,0.9042857142857142,0.7985714285714286,0.2742857142857143
53.17723177850969,1.0,1.0,0.9307142857142857,0.9057142857142857,0.7985714285714286,0.2757142857142857
53.66976945540476,1.0,1.0,0.9307142857142857,0.9057142857142857,0.7985714285714286,0.2764285714285714
54.16686911033152,1.0,1.0,0.9314285714285714,0.9071428571428571,0.7985714285714286,0.27714285714285714
54.66857299720181,1.0,1.0,0.9321428571428572,0.9085714285714286,0.7985714285714286,0.27714285714285714
55.17492376129126,1.0,1.0,0.9321428571428572,0.91,0.7985714285714286,0.27714285714285714
55.68596444286412,1.0,1.0,0.935,0.9107142857142857,0.7985714285714286,0.2785714285714286
56.20173848083188,1.0,1.0,0.9357142857142857,0.9114285714285715,0.7985714285714286,0.2807142857142857
56.72228971644544,1.0,1.0,0.9364285714285714,0.9114285714285715,0.7985714285714286,0.2835714285714286
57.247662397021784,1.0,1.0,0.9385714285714286,0.9135714285714286,0.7985714285714286,0.285
57.77790117970504,1.0,1.0,0.94,0.9142857142857143,0.7985714285714286,0.285
58.313051135262214,1.0,1.0,0.9414285714285714,0.9157142857142857,0.7985714285714286,0.2857142857142857
58.8531577519145,1.0,1.0,0.9428571428571428,0.9164285714285715,0.7985714285714286,0.2892857142857143
59.398266939203566,1.0,1.0,0.9435714285714286,0.9171428571428571,0.7985714285714286,0.2892857142857143
59.94842503189409,1.0,1.0,0.9442857142857143,0.9178571428571428,0.7985714285714286,0.2892857142857143
60.503678793912215,1.0,1.0,0.945,0.9192857142857143,0.7985714285714286,0.2892857142857143
61.06407542232039,1.0,1.0,0.9464285714285714,0.9192857142857143,0.7985714285714286,0.2907142857142857
61.629662551329425,1.0,1.0,0.9471428571428572,0.9207142857142857,0.7985714285714286,0.2907142857142857
62.200488256347114,1.0,1.0,0.9471428571428572,0.9228571428571428,0.7985714285714286,0.2914285714285714
62.776601058065,1.0,1.0,0.9478571428571428,0.9242857142857143,0.7985714285714286,0.29428571428571426
63.35804992658251,1.0,1.0,0.9485714285714286,0.9257142857142857,0.7985714285714286,0.29428571428571426
63.9448842855694,1.0,1.0,0.9485714285714286,0.9264285714285714,0.7985714285714286,0.295
64.53715401646701,1.0,1.0,0.9485714285714286,0.9285714285714286,0.7985714285714286,0.29642857142857143
65.13490946272803,1.0,1.0,0.9492857142857143,0.9285714285714286,0.7985714285714286,0.29714285714285715
65.73820143409586,1.0,1.0,0.9507142857142857,0.9292857142857143,0.7992857142857143,0.29714285714285715
66.34708121092348,1.0,1.0,0.9507142857142857,0.9292857142857143,0.7992857142857143,0.29714285714285715
66.96160054853219,1.0,1.0,0.9507142857142857,0.9307142857142857,0.7992857142857143,0.2978571428571429
67.5818116816111,1.0,1.0,0.9507142857142857,0.9314285714285714,0.7992857142857143,0.2985714285714286
68.20776732865686,1.0,1.0,0.9507142857142857,0.9314285714285714,0.7992857142857143,0.29928571428571427
68.83952069645497,1.0,1.0,0.9507142857142857,0.9314285714285714,0.7992857142857143,0.3007142857142857
69.47712548460237,1.0,1.0,0.9507142857142857,0.9342857142857143,0.7992857142857143,0.3007142857142857
70.12063589007181,1.0,1.0,0.9514285714285714,0.9357142857142857,0.7992857142857143,0.30214285714285716
70.77010661181889,1.0,1.0,0.9521428571428572,0.9378571428571428,0.7992857142857143,0.3028571428571429
71.42559285543126,1.0,1.0,0.9521428571428572,0.9385714285714286,0.7992857142857143,0.30357142857142855
72.08715033782136,1.0,1.0,0.9542857142857143,0.94,0.7992857142857143,0.30428571428571427
72.7548352919623,1.0,1.0,0.9557142857142857,0.9414285714285714,0.7992857142857143,0.305
73.42870447166761,1.0,1.0,0.9557142857142857,0.9414285714285714,0.7992857142857143,0.30642857142857144
74.1088151564157,1.0,1.0,0.9557142857142857,0.9414285714285714,0.7992857142857143,0.30642857142857144
74.79522515621821,1.0,1.0,0.9557142857142857,0.9421428571428572,0.7992857142857143,0.3092857142857143
75.48799281653436,1.0,1.0,0.9564285714285714,0.9428571428571428,0.7992857142857143,0.31214285714285717
76.18717702322995,1.0,1.0,0.9564285714285714,0.9428571428571428,0.7992857142857143,0.31285714285714283
76.8928372075831,1.0,1.0,0.9564285714285714,0.9428571428571428,0.7992857142857143,0.3142857142857143
77.6050333513357,1.0,1.0,0.9578571428571429,0.9428571428571428,0.7992857142857143,0.3157142857142857
78.32382599179196,1.0,1.0,0.9592857142857143,0.9428571428571428,0.7992857142857143,0.31785714285714284
79.04927622696424,1.0,1.0,0.9592857142857143,0.9435714285714286,0.7992857142857143,0.31857142857142856
79.78144572076624,1.0,1.0,0.96,0.9442857142857143,0.7992857142857143,0.31857142857142856
80.52039670825474,1.0,1.0,0.96,0.9442857142857143,0.7992857142857143,0.32142857142857145
81.26619200091946,1.0,1.0,0.96,0.9442857142857143,0.7992857142857143,0.3221428571428571
82.01889499202203,1.0,1.0,0.96,0.945,0.7992857142857143,0.32285714285714284
82.77856966198476,1.0,1.0,0.96,0.945,0.7992857142857143,0.32285714285714284
83.54528058382867,1.0,1.0,0.96,0.945,0.7992857142857143,0.32357142857142857
84.31909292866256,1.0,1.0,0.96,0.945,0.7992857142857143,0.325
85.10007247122246,1.0,1.0,0.96,0.945,0.7992857142857143,0.3271428571428571
85.88828559546249,1.0,1.0,0.9607142857142857,0.945,0.7992857142857143,0.32857142857142857
86.68379930019779,1.0,1.0,0.9621428571428572,0.945,0.7992857142857143,0.3292857142857143
87.4866812047991,1.0,1.0,0.9621428571428572,0.945,0.7992857142857143,0.33
88.29699955494087,1.0,1.0,0.9621428571428572,0.945,0.7992857142857143,0.33071428571428574
89.11482322840202,1.0,1.0,0.9635714285714285,0.945,0.7992857142857143,0.33071428571428574
89.94022174092044,1.0,1.0,0.9642857142857143,0.945,0.7992857142857143,0.3314285714285714
90.77326525210228,1.0,1.0,0.9657142857142857,0.9457142857142857,0.7992857142857143,0.33214285714285713
91.61402457138516,1.0,1.0,0.9657142857142857,0.9457142857142857,0.7992857142857143,0.33285714285714285
92.46257116405738,1.0,1.0,0.9657142857142857,0.9457142857142857,0.7992857142857143,0.3335714285714286
93.31897715733238,1.0,1.0,0.9671428571428572,0.9457142857142857,0.7992857142857143,0.3342857142857143
94.18331534647952,1.0,1.0,0.9671428571428572,0.9464285714285714,0.7992857142857143,0.3357142857142857
95.05565920101196,1.0,1.0,0.9678571428571429,0.9464285714285714,0.7992857142857143,0.33714285714285713
95.93608287093141,1.0,1.0,0.9678571428571429,0.9464285714285714,0.7992857142857143,0.3385714285714286
96.82466119303123,1.0,1.0,0.9685714285714285,0.9464285714285714,0.7992857142857143,0.3392857142857143
97.72146969725725,1.0,1.0,0.9685714285714285,0.9464285714285714,0.7992857142857143,0.3407142857142857
98.6265846131282,1.0,1.0,0.9692857142857143,0.9464285714285714,0.7992857142857143,0.34285714285714286
99.54008287621524,1.0,1.0,0.97,0.9464285714285714,0.7992857142857143,0.345
100.46204213468131,1.0,1.0,0.97,0.9471428571428572,0.7992857142857143,0.345
101.39254075588153,1.0,1.0,0.9707142857142858,0.9471428571428572,0.7992857142857143,0.3464285714285714
102.3316578330245,1.0,1.0,0.9707142857142858,0.9471428571428572,0.7992857142857143,0.34714285714285714
103.27947319189515,1.0,1.0,0.9707142857142858,0.9478571428571428,0.7992857142857143,0.34714285714285714
104.23606739764011,1.0,1.0,0.9707142857142858,0.9478571428571428,0.7992857142857143,0.3485714285714286
105.20152176161591,1.0,1.0,0.9707142857142858,0.9478571428571428,0.7992857142857143,0.3485714285714286
106.17591834830002,1.0,1.0,0.9714285714285714,0.9485714285714286,0.7992857142857143,0.3514285714285714
107.15933998226711,1.0,1.0,0.9714285714285714,0.9485714285714286,0.7992857142857143,0.35285714285714287
108.15187025522881,1.0,1.0,0.9714285714285714,0.9485714285714286,0.7992857142857143,0.3535714285714286
109.1535935331391,1.0,1.0,0.9721428571428572,0.95,0.8,0.3585714285714286
110.16459496336569,1.0,1.0,0.9728571428571429,0.95,0.8,0.3585714285714286
111.1849604819271,1.0,1.0,0.9728571428571429,0.95,0.8,0.3607142857142857
112.21477682079802,1.0,1.0,0.9735714285714285,0.9514285714285714,0.8007142857142857,0.36428571428571427
113.25413151528114,1.0,1.0,0.9757142857142858,0.9514285714285714,0.8021428571428572,0.36642857142857144
114.30311291144787,1.0,1.0,0.9778571428571429,0.9514285714285714,0.8021428571428572,0.36714285714285716
115.36181017364785,1.0,1.0,0.9778571428571429,0.9514285714285714,0.8021428571428572,0.3678571428571429
116.43031329208767,1.0,1.0,0.9785714285714285,0.9514285714285714,0.8028571428571428,0.36857142857142855
117.50871309048075,1.0,1.0,0.98,0.9521428571428572,0.8042857142857143,0.37142857142857144
118.59710123376694,1.0,1.0,0.9814285714285714,0.9528571428571428,0.8057142857142857,0.375
119.69557023590428,1.0,1.0,0.9835714285714285,0.9528571428571428,0.8064285714285714,0.37642857142857145
120.8042134677329,1.0,1.0,0.9835714285714285,0.9528571428571428,0.8064285714285714,0.37714285714285717
121.92312516491107,1.0,1.0,0.9842857142857143,0.9528571428571428,0.8064285714285714,0.37714285714285717
123.05240043592616,1.0,1.0,0.9842857142857143,0.9535714285714286,0.8064285714285714,0.37857142857142856
124.19213527017834,1.0,1.0,0.9842857142857143,0.9535714285714286,0.8064285714285714,0.38
125.34242654613995,1.0,1.0,0.9842857142857143,0.9542857142857143,0.8064285714285714,0.38285714285714284
126.50337203959037,1.0,1.0,0.9842857142857143,0.9557142857142857,0.8064285714285714,0.3842857142857143
127.67507043192657,1.0,1.0,0.9842857142857143,0.9564285714285714,0.8064285714285714,0.38571428571428573
128.8576213185518,1.0,1.0,0.9842857142857143,0.9578571428571429,0.8064285714285714,0.38571428571428573
130.05112521734085,1.0,1.0,0.9842857142857143,0.9585714285714285,0.8064285714285714,0.38571428571428573
131.25568357718427,1.0,1.0,0.985,0.9592857142857143,0.8064285714285714,0.38642857142857145
132.47139878661176,1.0,1.0,0.985,0.9592857142857143,0.8064285714285714,0.38857142857142857
133.69837418249466,1.0,1.0,0.985,0.96,0.8064285714285714,0.39071428571428574
134.93671405883066,1.0,1.0,0.985,0.96,0.8064285714285714,0.3914285714285714
136.18652367560813,1.0,1.0,0.985,0.9614285714285714,0.8064285714285714,0.3914285714285714
137.44790926775366,1.0,1.0,0.985,0.9621428571428572,0.8064285714285714,0.3914285714285714
138.7209780541621,1.0,1.0,0.985,0.9628571428571429,0.8064285714285714,0.3921428571428571
140.00583824680976,1.0,1.0,0.985,0.9628571428571429,0.8064285714285714,0.39285714285714285
141.30259905995337,1.0,1.0,0.985,0.9635714285714285,0.8064285714285714,0.39285714285714285
142.61137071941283,1.0,1.0,0.985,0.9642857142857143,0.8064285714285714,0.3942857142857143
143.93226447194064,1.0,1.0,0.985,0.9642857142857143,0.8064285714285714,0.39571428571428574
145.26539259467813,1.0,1.0,0.985,0.9642857142857143,0.8064285714285714,0.39714285714285713
146.61086840469844,1.0,1.0,0.9857142857142858,0.9642857142857143,0.8064285714285714,0.3985714285714286
147.96880626863964,1.0,1.0,0.9857142857142858,0.9642857142857143,0.8064285714285714,0.4
149.33932161242518,1.0,1.0,0.9864285714285714,0.9642857142857143,0.8064285714285714,0.4007142857142857
150.72253093107557,1.0,1.0,0.9864285714285714,0.965,0.8064285714285714,0.4007142857142857
152.1185517986105,1.0,1.0,0.9864285714285714,0.965,0.8064285714285714,0.4007142857142857
153.52750287804227,1.0,1.0,0.9864285714285714,0.965,0.8064285714285714,0.40214285714285714
154.94950393146317,1.0,1.0,0.9864285714285714,0.965,0.8064285714285714,0.40214285714285714
156.3846758302246,1.0,1.0,0.9864285714285714,0.9657142857142857,0.8064285714285714,0.40285714285714286
157.8331405652118,1.0,1.0,0.9871428571428571,0.9664285714285714,0.8064285714285714,0.4042857142857143
159.29502125721228,1.0,1.0,0.9871428571428571,0.9671428571428572,0.8064285714285714,0.4057142857142857
160.77044216738236,1.0,1.0,0.9871428571428571,0.9685714285714285,0.8064285714285714,0.4064285714285714
162.25952870780873,1.0,1.0,0.9878571428571429,0.9685714285714285,0.8064285714285714,0.4085714285714286
163.76240745216873,1.0,1.0,0.9878571428571429,0.9685714285714285,0.8064285714285714,0.4107142857142857
165.27920614648954,1.0,1.0,0.9885714285714285,0.9692857142857143,0.8064285714285714,0.4107142857142857
166.81005372000593,1.0,1.0,0.9885714285714285,0.97,0.8064285714285714,0.4114285714285714
168.35508029612024,1.0,1.0,0.99,0.97,0.8064285714285714,0.4114285714285714
169.9144172034626,1.0,1.0,0.9907142857142858,0.97,0.8064285714285714,0.4114285714285714
171.48819698705393,1.0,1.0,0.9907142857142858,0.97,0.8064285714285714,0.41285714285714287
173.07655341957258,1.0,1.0,0.9907142857142858,0.97,0.8064285714285714,0.4135714285714286
174.67962151272457,1.0,1.0,0.9907142857142858,0.97,0.8064285714285714,0.415
176.29753752872057,1.0,1.0,0.9907142857142858,0.97,0.8064285714285714,0.415
177.93043899185773,1.0,1.0,0.9914285714285714,0.97,0.8064285714285714,0.41714285714285715
179.5784647002095,1.0,1.0,0.9914285714285714,0.97,0.8064285714285714,0.41928571428571426
181.24175473742378,1.0,1.0,0.9914285714285714,0.97,0.8064285714285714,0.4207142857142857
182.92045048462938,1.0,1.0,0.9921428571428571,0.97,0.8064285714285714,0.42142857142857143
184.61469463245476,1.0,1.0,0.9921428571428571,0.97,0.8071428571428572,0.42428571428571427
186.324631193156,1.0,1.0,0.9921428571428571,0.9707142857142858,0.8071428571428572,0.425
188.05040551285816,1.0,1.0,0.9921428571428571,0.9721428571428572,0.8071428571428572,0.4257142857142857
189.79216428391015,1.0,1.0,0.9921428571428571,0.9721428571428572,0.8071428571428572,0.42642857142857143
191.55005555735278,1.0,1.0,0.9928571428571429,0.9721428571428572,0.8071428571428572,0.42857142857142855
193.32422875550452,1.0,1.0,0.9928571428571429,0.9721428571428572,0.8071428571428572,0.43142857142857144
195.11483468466164,1.0,1.0,0.9928571428571429,0.9721428571428572,0.8071428571428572,0.43214285714285716
196.92202554791714,1.0,1.0,0.9928571428571429,0.9721428571428572,0.8078571428571428,0.43357142857142855
198.74595495809837,1.0,1.0,0.9928571428571429,0.9728571428571429,0.8078571428571428,0.435
200.5867779508234,1.0,1.0,0.9928571428571429,0.9735714285714285,0.8085714285714286,0.4392857142857143
202.44465099768038,1.0,1.0,0.9928571428571429,0.9742857142857143,0.8085714285714286,0.4421428571428571
204.31973201952704,1.0,1.0,0.9928571428571429,0.975,0.8085714285714286,0.44357142857142856
206.21218039991425,1.0,1.0,0.9928571428571429,0.9757142857142858,0.8092857142857143,0.4471428571428571
208.12215699863393,1.0,1.0,0.9928571428571429,0.9757142857142858,0.8114285714285714,0.45285714285714285
210.04982416539153,1.0,1.0,0.9928571428571429,0.9764285714285714,0.8114285714285714,0.45357142857142857
211.9953457536071,1.0,1.0,0.9928571428571429,0.9764285714285714,0.8121428571428572,0.45571428571428574
213.95888713434215,1.0,1.0,0.9928571428571429,0.9764285714285714,0.8121428571428572,0.45785714285714285
215.94061521035653,1.0,1.0,0.9928571428571429,0.9764285714285714,0.8121428571428572,0.4607142857142857
217.94069843029558,1.0,1.0,0.9928571428571429,0.9778571428571429,0.8121428571428572,0.46214285714285713
219.95930680300748,1.0,1.0,0.9928571428571429,0.9785714285714285,0.8121428571428572,0.4664285714285714
221.99661191199547,1.0,1.0,0.9928571428571429,0.9785714285714285,0.8121428571428572,0.46714285714285714
224.05278693000182,1.0,1.0,0.9928571428571429,0.9785714285714285,0.8128571428571428,0.46785714285714286
226.12800663372772,1.0,1.0,0.9928571428571429,0.9792857142857143,0.8128571428571428,0.4685714285714286
228.22244741868985,1.0,1.0,0.9928571428571429,0.9792857142857143,0.8128571428571428,0.4692857142857143
230.33628731421314,1.0,1.0,0.9928571428571429,0.9792857142857143,0.8135714285714286,0.4714285714285714
232.4697059985648,1.0,1.0,0.9928571428571429,0.9792857142857143,0.8142857142857143,0.47214285714285714
234.62288481422624,1.0,1.0,0.9928571428571429,0.9792857142857143,0.8142857142857143,0.47214285714285714
236.79600678330763,1.0,1.0,0.9928571428571429,0.9792857142857143,0.8142857142857143,0.47285714285714286
238.98925662310504,1.0,1.0,0.9928571428571429,0.9792857142857143,0.815,0.4742857142857143
241.2028207618007,1.0,1.0,0.9928571428571429,0.98,0.8157142857142857,0.475
243.43688735431104,1.0,1.0,0.9928571428571429,0.9807142857142858,0.8157142857142857,0.4764285714285714
245.691646298279,1.0,1.0,0.9928571428571429,0.9807142857142858,0.8157142857142857,0.47714285714285715
247.96728925021577,1.0,1.0,0.9928571428571429,0.9807142857142858,0.8157142857142857,0.47785714285714287
250.26400964179192,1.0,1.0,0.9928571428571429,0.9807142857142858,0.8164285714285714,0.4807142857142857
252.58200269627847,1.0,1.0,0.9928571428571429,0.9814285714285714,0.8164285714285714,0.48142857142857143
254.9214654451423,1.0,1.0,0.9928571428571429,0.9821428571428571,0.8164285714285714,0.4828571428571429
257.28259674479324,1.0,1.0,0.9928571428571429,0.9828571428571429,0.8171428571428572,0.4835714285714286
259.665597293487,1.0,1.0,0.9928571428571429,0.9835714285714285,0.8178571428571428,0.48428571428571426
262.07066964838526,1.0,1.0,0.9928571428571429,0.985,0.8178571428571428,0.48428571428571426
264.498018242772,1.0,1.0,0.9928571428571429,0.985,0.8192857142857143,0.48428571428571426
266.9478494034321,1.0,1.0,0.9928571428571429,0.985,0.8192857142857143,0.48428571428571426
269.4203713681882,1.0,1.0,0.9928571428571429,0.9864285714285714,0.8192857142857143,0.48428571428571426
271.9157943036019,1.0,1.0,0.9928571428571429,0.9878571428571429,0.82,0.48428571428571426
274.43433032283656,1.0,1.0,0.9928571428571429,0.9885714285714285,0.82,0.48428571428571426
276.9761935036891,1.0,1.0,0.9928571428571429,0.9885714285714285,0.82,0.485
279.5415999067856,1.0,1.0,0.9928571428571429,0.9885714285714285,0.82,0.485
282.1307675939471,1.0,1.0,0.9928571428571429,0.9892857142857143,0.82,0.4857142857142857
284.74391664672476,1.0,1.0,0.9928571428571429,0.9892857142857143,0.82,0.48642857142857143
287.38126918510665,1.0,1.0,0.9928571428571429,0.9892857142857143,0.8207142857142857,0.48714285714285716
290.04304938639916,1.0,1.0,0.9928571428571429,0.9892857142857143,0.8207142857142857,0.48714285714285716
292.7294835042816,1.0,1.0,0.9928571428571429,0.9892857142857143,0.8214285714285714,0.48714285714285716
295.440799888038,1.0,1.0,0.9928571428571429,0.9892857142857143,0.8214285714285714,0.48714285714285716
298.17722900196736,1.0,1.0,0.9928571428571429,0.9892857142857143,0.8214285714285714,0.4878571428571429
300.9390034449721,1.0,1.0,0.9928571428571429,0.9892857142857143,0.8214285714285714,0.4878571428571429
303.72635797033115,1.0,1.0,0.9928571428571429,0.9892857142857143,0.8214285714285714,0.48857142857142855
306.5395295056527,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8214285714285714,0.48857142857142855
309.3787571730137,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8214285714285714,0.48857142857142855
312.2442823092858,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8214285714285714,0.48928571428571427
315.13634848664793,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8214285714285714,0.4907142857142857
318.05520153329195,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8214285714285714,0.49142857142857144
321.00108955431716,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8214285714285714,0.49214285714285716
323.9742629528196,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8214285714285714,0.49214285714285716
326.9749744511768,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8221428571428572,0.4928571428571429
330.0034791125285,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8221428571428572,0.49357142857142855
333.06003436245885,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8221428571428572,0.495
336.1449000108765,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8221428571428572,0.495
339.2583382740992,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8221428571428572,0.495
342.40061379714257,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8221428571428572,0.49785714285714283
345.57199367621394,1.0,1.0,0.9928571428571429,0.9907142857142858,0.8228571428571428,0.4992857142857143
348.77274748141775,1.0,1.0,0.9928571428571429,0.9914285714285714,0.8228571428571428,0.4992857142857143
352.00314727966787,1.0,1.0,0.9928571428571429,0.9914285714285714,0.8228571428571428,0.5
355.2634676578139,1.0,1.0,0.9928571428571429,0.9914285714285714,0.8235714285714286,0.5014285714285714
358.5539857459817,1.0,1.0,0.9928571428571429,0.9914285714285714,0.8235714285714286,0.5021428571428571
361.874981241128,1.0,1.0,0.9928571428571429,0.9914285714285714,0.8235714285714286,0.5028571428571429
365.22673643081754,1.0,1.0,0.9928571428571429,0.9914285714285714,0.8242857142857143,0.5042857142857143
368.6095362172158,1.0,1.0,0.9928571428571429,0.9914285714285714,0.8242857142857143,0.5042857142857143
372.0236681413066,1.0,1.0,0.9928571428571429,0.9914285714285714,0.825,0.5057142857142857
375.4694224073337,1.0,1.0,0.9928571428571429,0.9921428571428571,0.825,0.5078571428571429
378.94709190746676,1.0,1.0,0.9928571428571429,0.9921428571428571,0.8257142857142857,0.5114285714285715
382.45697224669993,1.0,1.0,0.9928571428571429,0.9921428571428571,0.8264285714285714,0.5142857142857142
385.9993617679767,1.0,1.0,0.9928571428571429,0.9921428571428571,0.8271428571428572,0.5164285714285715
389.5745615775501,1.0,1.0,0.9928571428571429,0.9921428571428571,0.8271428571428572,0.5171428571428571
393.18287557057704,1.0,1.0,0.9928571428571429,0.9921428571428571,0.8271428571428572,0.5178571428571429
396.82461045694816,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8271428571428572,0.5207142857142857
400.5000757873611,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8271428571428572,0.5207142857142857
404.20958397963057,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8278571428571428,0.5228571428571429
407.9534503452449,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8285714285714286,0.5228571428571429
411.7319931161679,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8285714285714286,0.5235714285714286
415.54553347188755,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8285714285714286,0.5271428571428571
419.39439556671863,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8285714285714286,0.5278571428571428
423.27890655735484,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8285714285714286,0.5278571428571428
427.19939663067765,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8285714285714286,0.5285714285714286
431.15619903182284,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8285714285714286,0.5292857142857142
435.149650092505,1.0,1.0,0.9928571428571429,0.9928571428571429,0.83,0.5292857142857142
439.1800892596086,1.0,1.0,0.9928571428571429,0.9928571428571429,0.83,0.53
443.2478591240396,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8307142857142857,0.5307142857142857
447.3533054498463,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8314285714285714,0.5307142857142857
451.4967772036102,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8321428571428572,0.5314285714285715
455.6786265841064,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8321428571428572,0.5314285714285715
459.8992090522438,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8321428571428572,0.5314285714285715
464.15888336127773,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8321428571428572,0.5314285714285715
468.4580115873045,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8321428571428572,0.5314285714285715
472.7969591600391,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8321428571428572,0.5321428571428571
477.17609489387456,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8328571428571429,0.5328571428571428
481.5957910192351,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8328571428571429,0.5328571428571428
486.0564232142134,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8328571428571429,0.5335714285714286
490.55837063650455,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8328571428571429,0.535
495.1020159556351,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8328571428571429,0.5364285714285715
499.68774538548837,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8328571428571429,0.5385714285714286
504.3159487171359,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8335714285714285,0.5385714285714286
508.98701935196794,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8342857142857143,0.5385714285714286
513.7013543351344,1.0,1.0,0.9928571428571429,0.9928571428571429,0.835,0.5385714285714286
518.4593543892913,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8364285714285714,0.54
523.2614239486662,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8364285714285714,0.54
528.1079711934331,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8378571428571429,0.5407142857142857
532.9994080844087,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8378571428571429,0.5407142857142857
537.9361503980704,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8385714285714285,0.5407142857142857
542.9186177618943,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8392857142857143,0.5421428571428571
547.9472336900287,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8392857142857143,0.5428571428571428
553.0224256192901,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8392857142857143,0.5435714285714286
558.144624945496,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8392857142857143,0.5442857142857143
563.3142670601358,1.0,1.0,0.9928571428571429,0.9928571428571429,0.84,0.5471428571428572
568.5317913873754,1.0,1.0,0.9928571428571429,0.9928571428571429,0.84,0.5478571428571428
573.7976414214133,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8407142857142857,0.5485714285714286
579.1122647641758,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8421428571428572,0.5492857142857143
584.4761131633632,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8421428571428572,0.5492857142857143
589.8896425508499,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8421428571428572,0.55
595.353313081437,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8428571428571429,0.5514285714285714
600.8675891719687,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8428571428571429,0.5521428571428572
606.4329395408062,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8428571428571429,0.5521428571428572
612.0498372476696,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8428571428571429,0.5528571428571428
617.7187597338494,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8435714285714285,0.555
623.4401888627864,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8442857142857143,0.5557142857142857
629.2146109610344,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8442857142857143,0.5571428571428572
635.0425168595962,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8442857142857143,0.5578571428571428
640.924401935645,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8464285714285714,0.5628571428571428
646.8607661546328,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8464285714285714,0.5635714285714286
652.8521141127848,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8471428571428572,0.5635714285714286
658.898955079995,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8478571428571429,0.5657142857142857
665.0018030431119,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8478571428571429,0.5657142857142857
671.161176749628,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8485714285714285,0.5664285714285714
677.3775997517752,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8485714285714285,0.5664285714285714
683.6516004510238,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8485714285714285,0.5664285714285714
689.9837121430019,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8485714285714285,0.5671428571428572
696.3744730628222,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.5685714285714286
702.8244264308346,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.5692857142857143
709.3341204987997,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.5728571428571428
715.9041085964889,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.5742857142857143
722.5349491787214,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.5764285714285714
729.2272058728313,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.5771428571428572
735.9814475265764,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.5771428571428572
742.7982482564919,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.5771428571428572
749.6781874966877,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.5785714285714286
756.6218500481056,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.5792857142857143
763.6298261282242,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8492857142857143,0.58
770.7027114212295,1.0,1.0,0.9928571428571429,0.9928571428571429,0.85,0.5807142857142857
777.841107128649,1.0,1.0,0.9928571428571429,0.9928571428571429,0.85,0.5814285714285714
785.0456200204509,1.0,1.0,0.9928571428571429,0.9928571428571429,0.85,0.5828571428571429
792.3168624866254,1.0,1.0,0.9928571428571429,0.9928571428571429,0.85,0.5835714285714285
799.6554525892346,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8507142857142858,0.5842857142857143
807.0620141149499,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8507142857142858,0.5864285714285714
814.5371766280746,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8514285714285714,0.5878571428571429
822.0815755240541,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8514285714285714,0.5907142857142857
829.6958520834906,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8514285714285714,0.5914285714285714
837.380653526649,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8514285714285714,0.5935714285714285
845.1366330684713,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8514285714285714,0.5935714285714285
852.9644499741025,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8514285714285714,0.5935714285714285
860.8647696149245,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8514285714285714,0.595
868.8382635251185,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8514285714285714,0.5957142857142858
876.8856094587427,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8514285714285714,0.5964285714285714
885.0074914473439,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8514285714285714,0.5964285714285714
893.2045998580968,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8521428571428571,0.5971428571428572
901.4776314524918,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8521428571428571,0.5978571428571429
909.8272894455558,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8521428571428571,0.5978571428571429
918.2542835656282,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8528571428571429,0.5992857142857143
926.7593301146883,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8535714285714285,0.6
935.3431520292387,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8542857142857143,0.6014285714285714
944.0064789417603,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8542857142857143,0.6014285714285714
952.750047242729,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8557142857142858,0.6028571428571429
961.5746001432095,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8564285714285714,0.6042857142857143
970.4808877380307,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8564285714285714,0.6042857142857143
979.4696670695396,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8564285714285714,0.6042857142857143
988.5417021919574,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8564285714285714,0.6042857142857143
997.6977642363202,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8564285714285714,0.6042857142857143
1006.9386314760271,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8564285714285714,0.605
1016.2650893929952,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8571428571428571,0.6057142857142858
1025.677930744422,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8571428571428571,0.6064285714285714
1035.1779556301763,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8578571428571429,0.6085714285714285
1044.7659715608042,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8585714285714285,0.6114285714285714
1054.4427935261685,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8585714285714285,0.6128571428571429
1064.2092440647245,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8592857142857143,0.6142857142857143
1074.0661533334335,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8592857142857143,0.6178571428571429
1084.014359178331,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8607142857142858,0.6192857142857143
1094.0547072057425,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8621428571428571,0.6192857142857143
1104.18805085416,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8628571428571429,0.62
1114.415251466788,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8628571428571429,0.6207142857142857
1124.737178364752,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8628571428571429,0.6207142857142857
1135.154708920999,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8635714285714285,0.6214285714285714
1145.6687286348715,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8635714285714285,0.6228571428571429
1156.2801312073755,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8642857142857143,0.6235714285714286
1166.9898186171474,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8642857142857143,0.6235714285714286
1177.7987011971193,1.0,1.0,0.9928571428571429,0.9928571428571429,0.865,0.6235714285714286
1188.7076977119034,1.0,1.0,0.9928571428571429,0.9928571428571429,0.865,0.6235714285714286
1199.7177354358844,1.0,1.0,0.9928571428571429,0.9928571428571429,0.865,0.625
1210.8297502320395,1.0,1.0,0.9928571428571429,0.9928571428571429,0.865,0.6257142857142857
1222.0446866314887,1.0,1.0,0.9928571428571429,0.9928571428571429,0.865,0.6271428571428571
1233.363497913776,1.0,1.0,0.9928571428571429,0.9928571428571429,0.865,0.6271428571428571
1244.787146187906,1.0,1.0,0.9928571428571429,0.9928571428571429,0.865,0.6278571428571429
1256.3166024741201,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8657142857142858,0.6278571428571429
1267.9528467864338,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8664285714285714,0.6292857142857143
1279.6968682159415,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8671428571428571,0.63
1291.549665014884,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8671428571428571,0.63
1303.512244681509,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8671428571428571,0.6307142857142857
1315.5856240457038,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8671428571428571,0.6307142857142857
1327.770829355429,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8678571428571429,0.6321428571428571
1340.0688963639507,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8678571428571429,0.6321428571428571
1352.4808704178754,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8685714285714285,0.6335714285714286
1365.0078065460139,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8685714285714285,0.635
1377.6507695490536,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8685714285714285,0.6357142857142857
1390.4108340900696,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8685714285714285,0.6392857142857142
1403.2890847858732,1.0,1.0,0.9928571428571429,0.9928571428571429,0.87,0.6407142857142857
1416.2866162991988,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8707142857142857,0.6414285714285715
1429.4045334317611,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8707142857142857,0.6435714285714286
1442.6439512181573,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8707142857142857,0.6435714285714286
1456.0059950206485,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8707142857142857,0.6442857142857142
1469.4918006248172,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8714285714285714,0.645
1483.1025143361044,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8714285714285714,0.6457142857142857
1496.8392930772557,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8714285714285714,0.6457142857142857
1510.7033044866541,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8721428571428571,0.6457142857142857
1524.695727017573,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8721428571428571,0.6464285714285715
1538.8177500383463,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8721428571428571,0.6464285714285715
1553.07057393346,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8728571428571429,0.6471428571428571
1567.455410205595,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8728571428571429,0.6478571428571429
1581.9734815785998,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8735714285714286,0.65
1596.6260221014252,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8735714285714286,0.65
1611.41427725302,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8735714285714286,0.6507142857142857
1626.3395040481923,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8735714285714286,0.6514285714285715
1641.4029711444664,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8735714285714286,0.6528571428571428
1656.6059589499134,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8735714285714286,0.6528571428571428
1671.94975973199,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8735714285714286,0.6528571428571428
1687.4356777273756,1.0,1.0,0.9928571428571429,0.9928571428571429,0.875,0.6542857142857142
1703.0650292528444,1.0,1.0,0.9928571428571429,0.9928571428571429,0.875,0.6542857142857142
1718.8391428171456,1.0,1.0,0.9928571428571429,0.9928571428571429,0.8757142857142857,0.655
1734.7593592339308,1.0,1.0,0.9935714285714285,0.9928571428571429,0.8757142857142857,0.6564285714285715
1750.827031735725,1.0,1.0,0.9935714285714285,0.9928571428571429,0.8757142857142857,0.6571428571428571
1767.0435260889467,1.0,1.0,0.9942857142857143,0.9928571428571429,0.8764285714285714,0.6592857142857143
1783.4102207100082,1.0,1.0,0.9942857142857143,0.9928571428571429,0.8764285714285714,0.66
1799.9285067824765,1.0,1.0,0.9942857142857143,0.9928571428571429,0.8764285714285714,0.6614285714285715
1816.5997883753266,1.0,1.0,0.9942857142857143,0.9928571428571429,0.8764285714285714,0.6628571428571428
1833.4254825622907,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8764285714285714,0.6628571428571428
1850.4070195423021,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8764285714285714,0.6635714285714286
1867.545842761076,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8764285714285714,0.6642857142857143
1884.8434090337953,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8764285714285714,0.6642857142857143
1902.301188668944,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8771428571428571,0.665
1919.9206655932849,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8771428571428571,0.6664285714285715
1937.703337477989,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8778571428571429,0.6671428571428571
1955.650715865949,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8785714285714286,0.6685714285714286
1973.7643263002553,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8785714285714286,0.67
1992.0457084538693,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8785714285714286,0.6707142857142857
2010.496416260499,1.0,1.0,0.9957142857142857,0.9928571428571429,0.8785714285714286,0.6707142857142857
2029.1180180466781,1.0,1.0,0.9964285714285714,0.9928571428571429,0.8807142857142857,0.6714285714285714
2047.9120966650855,1.0,1.0,0.9971428571428571,0.9928571428571429,0.8807142857142857,0.6742857142857143
2066.880249629082,1.0,1.0,0.9971428571428571,0.9928571428571429,0.8814285714285715,0.675
2086.0240892485026,1.0,1.0,0.9971428571428571,0.9928571428571429,0.8814285714285715,0.675
2105.345242766706,1.0,1.0,0.9971428571428571,0.9928571428571429,0.8814285714285715,0.6764285714285714
2124.8453524988827,1.0,1.0,0.9971428571428571,0.9928571428571429,0.8814285714285715,0.6771428571428572
2144.5260759716675,1.0,1.0,0.9971428571428571,0.9928571428571429,0.8814285714285715,0.6771428571428572
2164.3890860640204,1.0,1.0,0.9971428571428571,0.9928571428571429,0.8821428571428571,0.6771428571428572
2184.436071149426,1.0,1.0,0.9978571428571429,0.9928571428571429,0.8821428571428571,0.6785714285714286
2204.6687352394097,1.0,1.0,0.9978571428571429,0.9928571428571429,0.8821428571428571,0.6785714285714286
2225.0887981283695,1.0,1.0,0.9985714285714286,0.9928571428571429,0.8821428571428571,0.6785714285714286
2245.697995539774,1.0,1.0,0.9992857142857143,0.9928571428571429,0.8821428571428571,0.6792857142857143
2266.498079273693,1.0,1.0,0.9992857142857143,0.9928571428571429,0.8828571428571429,0.6807142857142857
2287.490817355702,1.0,1.0,1.0,0.9928571428571429,0.8828571428571429,0.6807142857142857
2308.6779941871696,1.0,1.0,1.0,0.9928571428571429,0.8835714285714286,0.6821428571428572
2330.0614106969247,1.0,1.0,1.0,0.9928571428571429,0.8835714285714286,0.6835714285714286
2351.6428844943484,1.0,1.0,1.0,0.9928571428571429,0.8842857142857142,0.6835714285714286
2373.424250023866,1.0,1.0,1.0,0.9928571428571429,0.8842857142857142,0.6842857142857143
2395.407358720877,1.0,1.0,1.0,0.9928571428571429,0.8842857142857142,0.6842857142857143
2417.594079169131,1.0,1.0,1.0,0.9928571428571429,0.8842857142857142,0.685
2439.98629725955,1.0,1.0,1.0,0.9928571428571429,0.8842857142857142,0.685
2462.5859163505465,1.0,1.0,1.0,0.9928571428571429,0.8842857142857142,0.6857142857142857
2485.3948574297983,1.0,1.0,1.0,0.9928571428571429,0.8842857142857142,0.6871428571428572
2508.4150592775386,1.0,1.0,1.0,0.9928571428571429,0.8842857142857142,0.6885714285714286
2531.6484786313554,1.0,1.0,1.0,0.9928571428571429,0.8842857142857142,0.6885714285714286
2555.097090352507,1.0,1.0,1.0,0.9928571428571429,0.885,0.6907142857142857
2578.7628875938008,1.0,1.0,1.0,0.9928571428571429,0.885,0.6914285714285714
2602.6478819690046,1.0,1.0,1.0,0.9928571428571429,0.885,0.6921428571428572
2626.7541037238357,1.0,1.0,1.0,0.9928571428571429,0.885,0.6928571428571428
2651.083601908539,1.0,1.0,1.0,0.9928571428571429,0.885,0.6928571428571428
2675.6384445520453,1.0,1.0,1.0,0.9928571428571429,0.8857142857142857,0.6928571428571428
2700.4207188377727,1.0,1.0,1.0,0.9928571428571429,0.8864285714285715,0.6942857142857143
2725.432531281028,1.0,1.0,1.0,0.9928571428571429,0.8864285714285715,0.6957142857142857
2750.6760079080645,1.0,1.0,1.0,0.9928571428571429,0.8864285714285715,0.6957142857142857
2776.153294436801,1.0,1.0,1.0,0.9928571428571429,0.8864285714285715,0.6964285714285714
2801.866556459195,1.0,1.0,1.0,0.9928571428571429,0.8864285714285715,0.6978571428571428
2827.817979625341,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.6978571428571428
2854.0097698292375,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.6978571428571428
2880.4441533962977,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.6985714285714286
2907.123377272578,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.6985714285714286
2934.049709215787,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.7
2961.2254379880346,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.7014285714285714
2988.6528735503825,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.7028571428571428
3016.3343472591973,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.7028571428571428
3044.272212064303,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.7028571428571428
3072.4688427090036,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.7028571428571428
3100.9266359319267,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.7035714285714286
3129.6480106707504,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.7035714285714286
3158.635408267819,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.705
3187.8912926776457,1.0,1.0,1.0,0.9928571428571429,0.8871428571428571,0.7057142857142857
3217.4181506763716,1.0,1.0,1.0,0.9928571428571429,0.8878571428571429,0.7064285714285714
3247.218492073129,1.0,1.0,1.0,0.9928571428571429,0.8885714285714286,0.7071428571428572
3277.294849923382,1.0,1.0,1.0,0.9928571428571429,0.8885714285714286,0.7071428571428572
3307.6497807442424,1.0,1.0,1.0,0.9928571428571429,0.8892857142857142,0.7071428571428572
3338.285864731761,1.0,1.0,1.0,0.9928571428571429,0.8892857142857142,0.7071428571428572
3369.2057059802673,1.0,1.0,1.0,0.9928571428571429,0.8892857142857142,0.7085714285714285
3400.411932703706,1.0,1.0,1.0,0.9928571428571429,0.8892857142857142,0.7085714285714285
3431.9071974590424,1.0,1.0,1.0,0.9928571428571429,0.89,0.7085714285714285
3463.6941773717344,1.0,1.0,1.0,0.9928571428571429,0.89,0.7085714285714285
3495.775574363275,1.0,1.0,1.0,0.9928571428571429,0.89,0.7092857142857143
3528.154115380883,1.0,1.0,1.0,0.9928571428571429,0.89,0.71
3560.832552629278,1.0,1.0,1.0,0.9928571428571429,0.89,0.7107142857142857
3593.813663804626,1.0,1.0,1.0,0.9928571428571429,0.89,0.7107142857142857
3627.1002523306483,1.0,1.0,1.0,0.9928571428571429,0.8914285714285715,0.7142857142857143
3660.695147596902,1.0,1.0,1.0,0.9928571428571429,0.8914285714285715,0.7164285714285714
3694.6012051993025,1.0,1.0,1.0,0.9928571428571429,0.8914285714285715,0.7185714285714285
3728.8213071828336,1.0,1.0,1.0,0.9928571428571429,0.8921428571428571,0.7192857142857143
3763.3583622865326,1.0,1.0,1.0,0.9928571428571429,0.8921428571428571,0.7214285714285714
3798.215306190736,1.0,1.0,1.0,0.9928571428571429,0.8935714285714286,0.7242857142857143
3833.3951017666013,1.0,1.0,1.0,0.9928571428571429,0.8935714285714286,0.7242857142857143
3868.9007393279753,1.0,1.0,1.0,0.9928571428571429,0.8935714285714286,0.7242857142857143
3904.73523688556,1.0,1.0,1.0,0.9928571428571429,0.8935714285714286,0.7242857142857143
3940.901640403448,1.0,1.0,1.0,0.9928571428571429,0.8942857142857142,0.725
3977.403024058037,1.0,1.0,1.0,0.9928571428571429,0.8942857142857142,0.7257142857142858
4014.242490499322,1.0,1.0,1.0,0.9928571428571429,0.895,0.7271428571428571
4051.423171114647,1.0,1.0,1.0,0.9928571428571429,0.895,0.7292857142857143
4088.9482262948604,1.0,1.0,1.0,0.9928571428571429,0.895,0.7307142857142858
4126.820845702951,1.0,1.0,1.0,0.9928571428571429,0.8957142857142857,0.7314285714285714
4165.044248545185,1.0,1.0,1.0,0.9928571428571429,0.8957142857142857,0.7321428571428571
4203.6216838447135,1.0,1.0,1.0,0.9928571428571429,0.8957142857142857,0.7328571428571429
4242.556430717777,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7335714285714285
4281.851798652411,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7342857142857143
4321.511127789762,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.735
4361.537789208006,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.735
4401.935185208875,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.735
4442.706749606883,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.735
4483.855948021186,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7357142857142858
4525.386278170166,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7357142857142858
4567.301270168747,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7357142857142858
4609.604486828433,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7357142857142858
4652.29952396019,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7364285714285714
4695.390010680058,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7364285714285714
4738.879609717651,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7364285714285714
4782.772017727485,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7364285714285714
4827.070965603183,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7364285714285714
4871.780218794631,1.0,1.0,1.0,0.9928571428571429,0.8971428571428571,0.7364285714285714
4916.903577628026,1.0,1.0,1.0,0.9928571428571429,0.8992857142857142,0.7371428571428571
4962.444877628914,1.0,1.0,1.0,0.9928571428571429,0.8992857142857142,0.7371428571428571
5008.407989848212,1.0,1.0,1.0,0.9928571428571429,0.8992857142857142,0.7378571428571429
5054.79682119124,1.0,1.0,1.0,0.9928571428571429,0.9,0.7378571428571429
5101.6153147498335,1.0,1.0,1.0,0.9928571428571429,0.9007142857142857,0.7378571428571429
5148.867450137493,1.0,1.0,1.0,0.9928571428571429,0.9007142857142857,0.7385714285714285
5196.557243827658,1.0,1.0,1.0,0.9928571428571429,0.9007142857142857,0.7392857142857143
5244.688749495119,1.0,1.0,1.0,0.9928571428571429,0.9014285714285715,0.7392857142857143
5293.266058360561,1.0,1.0,1.0,0.9928571428571429,0.9014285714285715,0.7392857142857143
5342.293299538353,1.0,1.0,1.0,0.9928571428571429,0.9014285714285715,0.7392857142857143
5391.7746403875,1.0,1.0,1.0,0.9928571428571429,0.9014285714285715,0.7392857142857143
5441.714286865893,1.0,1.0,1.0,0.9928571428571429,0.9014285714285715,0.7392857142857143
5492.116483887789,1.0,1.0,1.0,0.9928571428571429,0.9014285714285715,0.7407142857142858
5542.985515684669,1.0,1.0,1.0,0.9928571428571429,0.9014285714285715,0.7407142857142858
5594.325706169378,1.0,1.0,1.0,0.9928571428571429,0.9021428571428571,0.7407142857142858
5646.141419303667,1.0,1.0,1.0,0.9928571428571429,0.9035714285714286,0.7407142857142858
5698.437059469142,1.0,1.0,1.0,0.9928571428571429,0.9035714285714286,0.7414285714285714
5751.217071841614,1.0,1.0,1.0,0.9928571428571429,0.9035714285714286,0.7414285714285714
5804.485942768978,1.0,1.0,1.0,0.9928571428571429,0.9035714285714286,0.7414285714285714
5858.248200152536,1.0,1.0,1.0,0.9928571428571429,0.9035714285714286,0.7421428571428571
5912.508413831875,1.0,1.0,1.0,0.9928571428571429,0.9035714285714286,0.7421428571428571
5967.271195973317,1.0,1.0,1.0,0.9928571428571429,0.9057142857142857,0.7421428571428571
6022.541201461928,1.0,1.0,1.0,0.9928571428571429,0.9057142857142857,0.7421428571428571
6078.32312829723,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7421428571428571
6134.621717992506,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7421428571428571
6191.441755977841,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7421428571428571
6248.788072006894,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7421428571428571
6306.6655405674055,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7421428571428571
6365.079081295571,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7421428571428571
6424.033659394191,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7428571428571429
6483.534286054721,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7428571428571429
6543.586018883236,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7428571428571429
6604.193962330305,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7428571428571429
6665.363268124914,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7435714285714285
6727.099135712337,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7435714285714285
6789.406812696106,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7435714285714285
6852.291595284064,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7435714285714285
6915.758828738525,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7435714285714285
6979.81390783066,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7435714285714285
7044.462277299037,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7435714285714285
7109.709432312431,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7442857142857143
7175.560918936929,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7442857142857143
7242.022334607315,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7442857142857143
7309.099328602911,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.745
7376.79760252773,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.745
7445.122910795136,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7457142857142857
7514.08106111697,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7464285714285714
7583.677914997191,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7471428571428571
7653.919388230148,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7485714285714286
7724.8114514034005,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7492857142857143
7796.360130405229,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7514285714285714
7868.571506936852,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7528571428571429
7941.45171902934,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7528571428571429
8015.006961565405,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.755
8089.243486805938,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7557142857142857
8164.167604921464,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7571428571428571
8239.78568452852,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7571428571428571
8316.104153230961,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7571428571428571
8393.129498166365,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7571428571428571
8470.868266557402,1.0,1.0,1.0,0.9928571428571429,0.9064285714285715,0.7578571428571429
8549.327066268375,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7578571428571429
8628.512566366895,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7578571428571429
8708.431497690724,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7585714285714286
8789.090653419955,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.76
8870.496889654403,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7607142857142857
8952.657125996391,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7614285714285715
9035.57834613893,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7614285714285715
9119.267598459299,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7621428571428571
9203.73199661822,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.765
9288.978720164498,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7657142857142857
9375.015015145289,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7678571428571429
9461.848194722003,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7685714285714286
9549.485639791967,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.77
9637.934799615785,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7721428571428571
9727.203192450537,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7728571428571429
9817.29840618884,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7728571428571429
9908.228099003798,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7728571428571429
10000.0,1.0,1.0,1.0,0.9928571428571429,0.9071428571428571,0.7728571428571429


==> data/results/benchmark_problems/polish_statistics.csv <==
mean_time_increase,median_time_increase,max_time_increase,std_time_increase,percentage_of_success
28.39477309867912,19.20408475415847,876.8031829548528,51.043723760719644,42.785714285714285


==> data/results/benchmark_problems/qpOASES/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.334108829498291,591,0.10608107542256738,10,1970
Control,qpOASES,optimal,0.27732205390930176,533,1.005130720831834,10,1980
Control,qpOASES,optimal,0.26418399810791016,512,1.6229568646379051,10,1990
Control,qpOASES,optimal,0.2648248672485352,480,4.117579317945918,10,2000
Control,qpOASES,optimal,0.21627402305603027,440,4.3912113134042,10,2000
Control,qpOASES,optimal,0.3614339828491211,582,92.41545216914963,10,2010
Control,qpOASES,optimal,0.32353711128234863,557,2.7572803105176,10,2000
Control,qpOASES,optimal,0.18320512771606445,391,1.190439585007584,10,1970
Control,qpOASES,optimal,0.27693605422973633,545,1.0491474271033032,10,1990
Control,qpOASES,optimal,0.21956706047058105,427,1.865931575301608,10,2020
Control,qpOASES,optimal,0.4450771808624268,618,11.888397542514005,11,2323
Control,qpOASES,optimal,0.4051070213317871,678,0.697193976472244,11,2263
Control,qpOASES,optimal,0.3236148357391357,563,1.7340621607943103,11,2283
Control,qpOASES,optimal,0.35814404487609863,618,5.129730689432363,11,2283
Control,qpOASES,optimal,0.4022541046142578,631,3.884583192945013,11,2303
Control,qpOASES,optimal,0.4755580425262451,586,11.366224385349204,11,2283
Control,qpOASES,optimal,0.3122279644012451,562,2.4960927649037052,11,2283
Control,qpOASES,optimal,0.33927011489868164,537,58.76203398337266,11,2283
Control,qpOASES,optimal,0.3245401382446289,551,1.9438440287916143,11,2293
Control,qpOASES,optimal,0.43366003036499023,554,23.483728840322556,11,2313
Control,qpOASES,optimal,0.44395804405212397,580,1.8918283903497588,12,2778
Control,qpOASES,optimal,0.4850759506225586,634,2.3904522487746087,12,2768
Control,qpOASES,optimal,0.6626200675964355,691,1.6543481629265475,12,2768
Control,qpOASES,optimal,0.4475030899047852,599,2.1899295184190963,12,2778
Control,qpOASES,optimal,0.4331150054931641,595,1.6132475799382284,12,2758
Control,qpOASES,optimal,0.584989070892334,815,0.5036484123359233,12,2748
Control,qpOASES,optimal,0.4690639972686768,643,1.4268053762242867,12,2768
Control,qpOASES,optimal,0.4996039867401123,707,1.015546476427537,12,2758
Control,qpOASES,optimal,0.4926669597625733,706,4.779453696698159,12,2778
Control,qpOASES,optimal,0.513606071472168,590,11.651651829227074,12,2788
Control,qpOASES,optimal,0.6411900520324707,634,8.250843987343716,13,3145
Control,qpOASES,optimal,0.4753091335296631,574,3.4278368389717997,13,3145
Control,qpOASES,optimal,0.5566909313201904,650,4.51718542723104,13,3145
Control,qpOASES,optimal,0.5377311706542969,628,2.546418004487997,13,3145
Control,qpOASES,optimal,0.5479500293731691,685,7.946467119289085,13,3135
Control,qpOASES,optimal,0.5860381126403809,740,5.7586897359526095,13,3145
Control,qpOASES,optimal,0.55165696144104,704,3.4164939380654915,13,3125
Control,qpOASES,optimal,0.605010986328125,662,14.056065121052706,13,3135
Control,qpOASES,optimal,0.7248950004577637,676,14.369154985626425,13,3165
Control,qpOASES,optimal,0.5584189891815186,697,0.9689222160114216,13,3125
Control,qpOASES,optimal,0.9105291366577148,697,7.413642589508455,14,3704
Control,qpOASES,optimal,0.7018649578094482,697,2.518907815954782,14,3684
Control,qpOASES,optimal,0.8840761184692383,763,7.6898601828957664,14,3674
Control,qpOASES,optimal,0.7687621116638184,800,1.1673680238784547,14,3674
Control,qpOASES,optimal,0.7879788875579834,788,4.1006847704448965,14,3674
Control,qpOASES,optimal,0.7290248870849609,723,1.1308903146858635,14,3644
Control,qpOASES,optimal,0.8834421634674072,795,13.563305913445339,14,3684
Control,qpOASES,optimal,0.7968389987945557,769,2.16954531290454,14,3684
Control,qpOASES,optimal,0.8542439937591553,741,4.458461337936337,14,3694
Control,qpOASES,optimal,0.7422499656677246,712,0.7203118738026205,14,3664
Control,qpOASES,optimal,1.023080825805664,829,8.566837407425268,15,4115
Control,qpOASES,optimal,0.9915859699249268,870,4.810855812646179,15,4095
Control,qpOASES,optimal,0.9631960391998292,749,3.9382672717247056,15,4125
Control,qpOASES,optimal,0.9819459915161132,858,2.655949122033074,15,4095
Control,qpOASES,optimal,1.155359983444214,791,4.276014954556064,15,4105
Control,qpOASES,optimal,0.9814779758453368,923,1.6855562334237717,15,4085
Control,qpOASES,optimal,1.344987154006958,881,8.842899580535466,15,4105
Control,qpOASES,optimal,0.7995800971984863,778,3.043649471847444,15,4115
Control,qpOASES,optimal,0.9491760730743408,771,3.2430979091182137,15,4125
Control,qpOASES,optimal,0.9500679969787598,838,4.140288692894475,15,4115
Control,qpOASES,optimal,1.25586199760437,935,2.5021223210150416,16,4728
Control,qpOASES,optimal,1.1105351448059082,911,1.7551105008055836,16,4698
Control,qpOASES,optimal,1.2089319229125977,909,0.8324739949538639,16,4698
Control,qpOASES,optimal,1.065699815750122,801,2.3963115353950863,16,4698
Control,qpOASES,optimal,1.1017630100250244,870,5.240479692455537,16,4718
Control,qpOASES,optimal,1.0342249870300293,803,7.19098634948187,16,4708
Control,qpOASES,optimal,1.3070909976959229,958,1.1285041282193358,16,4688
Control,qpOASES,optimal,1.2437779903411863,948,3.4655356510635973,16,4718
Control,qpOASES,optimal,1.2683069705963137,947,4.788385804955904,16,4728
Control,qpOASES,optimal,1.2762041091918943,939,0.6847750173654322,16,4688
Control,qpOASES,optimal,1.5891890525817869,954,1.6219342635279697,18,5870
Control,qpOASES,optimal,1.5182499885559082,914,3.837424600256513,18,5880
Control,qpOASES,optimal,1.5261361598968506,950,2.9642112083051293,18,5890
Control,qpOASES,optimal,1.3376038074493408,818,4.6832772188893514,18,5920
Control,qpOASES,optimal,1.7703850269317627,1048,1.0576993192491682,18,5900
Control,qpOASES,optimal,1.597299098968506,968,5.3119721825500585,18,5890
Control,qpOASES,optimal,1.8077800273895264,1235,1.5447952019653204,18,5840
Control,qpOASES,optimal,1.431596040725708,889,3.5409803111069675,18,5900
Control,qpOASES,optimal,1.5045309066772459,1003,2.0294130575952067,18,5860
Control,qpOASES,optimal,1.7651009559631348,1026,1.6731789490765872,18,5860
Control,qpOASES,optimal,2.577888965606689,1250,1.1311110760364658,20,7180
Control,qpOASES,optimal,2.304187059402466,1116,5.131981587974904,20,7180
Control,qpOASES,optimal,2.5948140621185303,1132,3.20884083160028,20,7170
Control,qpOASES,optimal,2.6195080280303955,1343,0.9501679131490248,20,7140
Control,qpOASES,optimal,1.9493708610534668,954,2.4321144076140566,20,7180
Control,qpOASES,optimal,2.260692834854126,1034,2.7105752347071537,20,7150
Control,qpOASES,optimal,2.189879894256592,1079,2.738891214720822,20,7180
Control,qpOASES,optimal,2.427634954452514,1184,2.4481387416986955,20,7190
Control,qpOASES,optimal,2.587459087371826,1231,2.7611492828493063,20,7180
Control,qpOASES,optimal,2.337692975997925,1112,3.06211016753776,20,7180
Control,qpOASES,optimal,3.372135877609253,1139,4.197150703718643,23,9245
Control,qpOASES,optimal,3.6319200992584233,1241,1.755517613492565,23,9215
Control,qpOASES,optimal,3.895855903625488,1224,9.2361024106733,23,9265
Control,qpOASES,optimal,3.276794910430908,1300,3.432045665630449,23,9255
Control,qpOASES,optimal,4.69035792350769,1305,11.866377169510148,23,9275
Control,qpOASES,optimal,4.366645097732544,1401,5.670199456401347,23,9215
Control,qpOASES,optimal,4.1101720333099365,1498,1.4127500941741744,23,9195
Control,qpOASES,optimal,3.205440044403076,1138,3.676224161862376,23,9235
Control,qpOASES,optimal,3.471850872039795,1285,4.9901045949033564,23,9265
Control,qpOASES,optimal,3.735772132873535,1459,2.199671188801315,23,9235
Control,qpOASES,optimal,5.131450891494751,1336,2.967580547442997,26,11848
Control,qpOASES,optimal,6.787941932678223,1663,2.380612447594161,26,11818
Control,qpOASES,optimal,6.081555843353272,1643,1.806532994750398,26,11818
Control,qpOASES,optimal,6.0711829662323,1586,2.223244825848436,26,11848
Control,qpOASES,optimal,5.601038932800293,1454,10.794958429337141,26,11858
Control,qpOASES,optimal,7.118851900100707,1596,12.064166423844615,26,11868
Control,qpOASES,optimal,5.373486042022705,1402,4.8209948883898495,26,11828
Control,qpOASES,optimal,5.553519010543823,1543,3.4969745083157653,26,11818
Control,qpOASES,optimal,5.608500003814697,1483,6.2682334931440975,26,11848
Control,qpOASES,optimal,5.444436073303223,1418,5.494247215656444,26,11868
Control,qpOASES,optimal,8.179752111434938,1695,8.434114218342698,29,14439
Control,qpOASES,optimal,7.401578187942505,1667,5.6966726107819055,29,14419
Control,qpOASES,optimal,7.365951061248778,1552,3.542208445818302,29,14429
Control,qpOASES,optimal,9.088549852371218,1713,9.924677105377057,29,14449
Control,qpOASES,optimal,7.879133939743043,1680,4.461589847657102,29,14449
Control,qpOASES,optimal,8.425317049026491,1691,4.262047986226883,29,14429
Control,qpOASES,optimal,8.103018045425415,1684,1.5836852492503284,29,14389
Control,qpOASES,optimal,8.207293033599854,1839,1.4612800856151005,29,14419
Control,qpOASES,optimal,10.98733115196228,1947,13.197880503762331,29,14439
Control,qpOASES,optimal,9.339773178100586,1838,4.415669105249046,29,14459
Control,qpOASES,optimal,15.514657020568848,2278,4.471173976059667,34,19764
Control,qpOASES,optimal,15.873020887374878,2276,4.558718536914234,34,19834
Control,qpOASES,optimal,12.63321590423584,1789,5.162397464771461,34,19804
Control,qpOASES,optimal,12.582854986190796,1850,2.2480135265502543,34,19794
Control,qpOASES,optimal,14.864216089248655,2004,7.617939662900225,34,19804
Control,qpOASES,optimal,14.506694078445435,2110,3.7344825629756997,34,19824
Control,qpOASES,optimal,13.081752061843872,1977,3.1582508082874914,34,19794
Control,qpOASES,optimal,14.289141178131105,1966,6.096882832558955,34,19874
Control,qpOASES,optimal,13.504951000213625,2037,3.9272182277519896,34,19834
Control,qpOASES,optimal,14.305282831192017,1881,11.81002875656918,34,19874
Control,qpOASES,optimal,22.006092071533203,2359,4.257817853237271,39,25639
Control,qpOASES,optimal,25.37579989433289,2801,5.198016017574281,39,25609
Control,qpOASES,optimal,19.764117002487183,2226,2.949939105453659,39,25619
Control,qpOASES,optimal,22.381855964660645,2467,3.021500434915806,39,25629
Control,qpOASES,optimal,22.967469930648804,2421,8.601769675153163,39,25639
Control,qpOASES,optimal,23.15986084938049,2543,3.3208624646457463,39,25639
Control,qpOASES,optimal,22.297461986541748,2242,5.692147299936716,39,25659
Control,qpOASES,optimal,20.825101137161255,2396,2.7345641200756194,39,25629
Control,qpOASES,optimal,22.782006978988647,2470,4.096236430948555,39,25609
Control,qpOASES,optimal,20.11213707923889,2252,6.4527588192560925,39,25669
Control,qpOASES,optimal,43.78125810623169,2626,8.630895085706761,46,35688
Control,qpOASES,optimal,48.53907799720764,3027,13.493143723713144,46,35668
Control,qpOASES,optimal,44.6254460811615,2832,9.990796728899364,46,35688
Control,qpOASES,optimal,42.38808703422546,2951,4.766879780813789,46,35638
Control,qpOASES,optimal,47.569820165634155,2902,8.488963268338507,46,35668
Control,qpOASES,optimal,50.1038248538971,3168,4.985524337304414,46,35588
Control,qpOASES,optimal,46.71254897117615,2820,9.911446976355052,46,35678
Control,qpOASES,optimal,47.34508204460144,3014,9.110619612312162,46,35668
Control,qpOASES,optimal,45.53623294830322,2769,12.975423552029214,46,35708
Control,qpOASES,optimal,44.42660117149353,2989,5.353272113966797,46,35638
Control,qpOASES,optimal,71.29429888725282,3353,6.386966819302157,54,48804
Control,qpOASES,optimal,77.16888499259949,3442,6.262557123937674,54,48794
Control,qpOASES,optimal,81.24297618865967,3527,6.321554009301088,54,48724
Control,qpOASES,optimal,83.0606288909912,3570,9.791975189230529,54,48734
Control,qpOASES,optimal,80.34259414672852,3642,7.339571002503202,54,48714
Control,qpOASES,optimal,72.32519602775574,3333,7.604305994743518,54,48754
Control,qpOASES,optimal,74.5016438961029,3490,5.464028232447092,54,48754
Control,qpOASES,optimal,80.82342696189879,3685,6.115507373132192,54,48694
Control,qpOASES,optimal,76.70592188835144,3164,11.148422172342226,54,48804
Control,qpOASES,optimal,79.41748380661011,3549,10.226766669373713,54,48744
Control,qpOASES,optimal,197.32376599311831,3979,10.441053564619011,64,68034
Control,qpOASES,optimal,192.41045093536374,4008,10.244441016828652,64,68034
Control,qpOASES,optimal,189.07926797866818,3846,12.087254085956063,64,68064
Control,qpOASES,optimal,212.2211620807648,4436,7.643123241373532,64,68064
Control,qpOASES,optimal,193.0439531803131,4134,11.690385370916653,64,68034
Control,qpOASES,optimal,189.07972502708438,4210,8.064004013266867,64,67994
Control,qpOASES,optimal,197.28337597846985,4207,8.837247612660542,64,68034
Control,qpOASES,optimal,185.1310389041901,4376,5.238953682270252,64,67994
Control,qpOASES,optimal,187.5331199169159,3898,8.180935658616056,64,68054
Control,qpOASES,optimal,206.3598940372467,4198,5.559303049210805,64,68034
Control,qpOASES,optimal,208.6417279243469,4744,10.54622556620346,76,95358
Control,qpOASES,optimal,186.9989240169525,4919,8.877245083557604,76,95408
Control,qpOASES,optimal,189.57687306404114,4875,18.75439448250101,76,95398
Control,qpOASES,optimal,192.50488901138303,4936,8.156367423947222,76,95288
Control,qpOASES,optimal,187.36007213592532,4861,11.305433825407604,76,95378
Control,qpOASES,optimal,173.04603600502014,4673,13.657511209095428,76,95338
Control,qpOASES,optimal,176.37357521057132,4581,14.899862352472516,76,95428
Control,qpOASES,optimal,189.38243913650516,4882,10.789092859376948,76,95368
Control,qpOASES,optimal,219.24055910110474,4915,12.736321722049524,76,95338
Control,qpOASES,optimal,212.9732229709625,5203,16.130257950327362,76,95438
Control,qpOASES,optimal,380.0462520122528,5600,13.131155370565946,91,135583
Control,qpOASES,optimal,416.8613510131836,6291,11.317218803768704,91,135563
Control,qpOASES,optimal,346.956346988678,5502,10.301552442347887,91,135573
Control,qpOASES,optimal,373.4373209476471,6110,11.41818134405628,91,135573
Control,qpOASES,optimal,407.6752989292145,5985,16.646210072006575,91,135583
Control,qpOASES,optimal,397.9997808933258,5809,14.03065778065855,91,135613
Control,qpOASES,optimal,406.0199840068817,6517,13.587763866282506,91,135583
Control,qpOASES,optimal,402.16693902015686,6516,11.4693597674975,91,135543
Control,qpOASES,optimal,397.5268070697784,5908,12.570811022685799,91,135553
Control,qpOASES,optimal,398.1247398853302,5934,18.39885229671085,91,135583
Control,qpOASES,optimal,829.6586000919342,7600,19.376312424344253,109,193729
Control,qpOASES,optimal,814.9070188999176,7622,15.5543667791782,109,193789
Control,qpOASES,optimal,925.0541079044342,7978,15.318742490230743,109,193799
Control,qpOASES,optimal,783.47336602211,7158,15.90583895404225,109,193809
Control,qpOASES,max_iter_reached,1000.0255761146544,7352,,109,193799
Control,qpOASES,max_iter_reached,999.9649279117584,6638,,109,193779
Control,qpOASES,max_iter_reached,999.8489010334016,6366,,109,193749
Control,qpOASES,max_iter_reached,999.991739988327,5917,,109,193739
Control,qpOASES,max_iter_reached,999.882031917572,5856,,109,193759
Control,qpOASES,max_iter_reached,999.8248081207277,6186,,109,193759


==> data/results/benchmark_problems/qpOASES/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.334108829498291,591,0.10608107542256738,10,1970
Control,qpOASES,optimal,0.27732205390930176,533,1.0051307208318339,10,1980
Control,qpOASES,optimal,0.26418399810791016,512,1.6229568646379051,10,1990
Control,qpOASES,optimal,0.26482486724853516,480,4.117579317945918,10,2000
Control,qpOASES,optimal,0.21627402305603027,440,4.3912113134042,10,2000
Control,qpOASES,optimal,0.3614339828491211,582,92.41545216914962,10,2010
Control,qpOASES,optimal,0.32353711128234863,557,2.7572803105175994,10,2000
Control,qpOASES,optimal,0.18320512771606445,391,1.190439585007584,10,1970
Control,qpOASES,optimal,0.27693605422973633,545,1.0491474271033032,10,1990
Control,qpOASES,optimal,0.21956706047058105,427,1.8659315753016081,10,2020


==> data/results/benchmark_problems/qpOASES/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,829.6586000919342,7600,19.37631242434425,109,193729
Control,qpOASES,optimal,814.9070188999176,7622,15.5543667791782,109,193789
Control,qpOASES,optimal,925.0541079044342,7978,15.318742490230743,109,193799
Control,qpOASES,optimal,783.47336602211,7158,15.905838954042252,109,193809
Control,qpOASES,max_iter_reached,1000.0255761146545,7352,,109,193799
Control,qpOASES,max_iter_reached,999.9649279117584,6638,,109,193779
Control,qpOASES,max_iter_reached,999.8489010334015,6366,,109,193749
Control,qpOASES,max_iter_reached,999.991739988327,5917,,109,193739
Control,qpOASES,max_iter_reached,999.882031917572,5856,,109,193759
Control,qpOASES,max_iter_reached,999.8248081207275,6186,,109,193759


==> data/results/benchmark_problems/qpOASES/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.44507718086242676,618,11.888397542514003,11,2323
Control,qpOASES,optimal,0.4051070213317871,678,0.697193976472244,11,2263
Control,qpOASES,optimal,0.32361483573913574,563,1.7340621607943105,11,2283
Control,qpOASES,optimal,0.35814404487609863,618,5.129730689432364,11,2283
Control,qpOASES,optimal,0.4022541046142578,631,3.8845831929450134,11,2303
Control,qpOASES,optimal,0.4755580425262451,586,11.366224385349204,11,2283
Control,qpOASES,optimal,0.3122279644012451,562,2.496092764903705,11,2283
Control,qpOASES,optimal,0.33927011489868164,537,58.76203398337266,11,2283
Control,qpOASES,optimal,0.3245401382446289,551,1.9438440287916143,11,2293
Control,qpOASES,optimal,0.43366003036499023,554,23.48372884032256,11,2313


==> data/results/benchmark_problems/qpOASES/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.443958044052124,580,1.8918283903497588,12,2778
Control,qpOASES,optimal,0.4850759506225586,634,2.3904522487746087,12,2768
Control,qpOASES,optimal,0.6626200675964355,691,1.6543481629265475,12,2768
Control,qpOASES,optimal,0.44750308990478516,599,2.1899295184190963,12,2778
Control,qpOASES,optimal,0.43311500549316406,595,1.6132475799382284,12,2758
Control,qpOASES,optimal,0.584989070892334,815,0.5036484123359233,12,2748
Control,qpOASES,optimal,0.46906399726867676,643,1.4268053762242867,12,2768
Control,qpOASES,optimal,0.4996039867401123,707,1.015546476427537,12,2758
Control,qpOASES,optimal,0.49266695976257324,706,4.779453696698159,12,2778
Control,qpOASES,optimal,0.513606071472168,590,11.651651829227074,12,2788


==> data/results/benchmark_problems/qpOASES/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.6411900520324707,634,8.250843987343716,13,3145
Control,qpOASES,optimal,0.4753091335296631,574,3.4278368389718,13,3145
Control,qpOASES,optimal,0.5566909313201904,650,4.51718542723104,13,3145
Control,qpOASES,optimal,0.5377311706542969,628,2.546418004487997,13,3145
Control,qpOASES,optimal,0.547950029373169,685,7.946467119289085,13,3135
Control,qpOASES,optimal,0.5860381126403809,740,5.7586897359526095,13,3145
Control,qpOASES,optimal,0.55165696144104,704,3.416493938065491,13,3125
Control,qpOASES,optimal,0.605010986328125,662,14.056065121052706,13,3135
Control,qpOASES,optimal,0.7248950004577637,676,14.369154985626423,13,3165
Control,qpOASES,optimal,0.5584189891815186,697,0.9689222160114215,13,3125


==> data/results/benchmark_problems/qpOASES/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.9105291366577148,697,7.413642589508455,14,3704
Control,qpOASES,optimal,0.7018649578094482,697,2.518907815954782,14,3684
Control,qpOASES,optimal,0.8840761184692383,763,7.6898601828957664,14,3674
Control,qpOASES,optimal,0.7687621116638184,800,1.1673680238784547,14,3674
Control,qpOASES,optimal,0.7879788875579834,788,4.100684770444896,14,3674
Control,qpOASES,optimal,0.7290248870849609,723,1.1308903146858635,14,3644
Control,qpOASES,optimal,0.8834421634674072,795,13.563305913445339,14,3684
Control,qpOASES,optimal,0.7968389987945557,769,2.16954531290454,14,3684
Control,qpOASES,optimal,0.8542439937591553,741,4.458461337936337,14,3694
Control,qpOASES,optimal,0.7422499656677246,712,0.7203118738026205,14,3664


==> data/results/benchmark_problems/qpOASES/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,1.023080825805664,829,8.566837407425268,15,4115
Control,qpOASES,optimal,0.9915859699249268,870,4.810855812646179,15,4095
Control,qpOASES,optimal,0.9631960391998291,749,3.9382672717247056,15,4125
Control,qpOASES,optimal,0.9819459915161133,858,2.655949122033074,15,4095
Control,qpOASES,optimal,1.1553599834442139,791,4.276014954556064,15,4105
Control,qpOASES,optimal,0.9814779758453369,923,1.6855562334237715,15,4085
Control,qpOASES,optimal,1.344987154006958,881,8.842899580535468,15,4105
Control,qpOASES,optimal,0.7995800971984863,778,3.0436494718474436,15,4115
Control,qpOASES,optimal,0.9491760730743408,771,3.243097909118214,15,4125
Control,qpOASES,optimal,0.9500679969787598,838,4.140288692894475,15,4115


==> data/results/benchmark_problems/qpOASES/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,1.2558619976043701,935,2.5021223210150416,16,4728
Control,qpOASES,optimal,1.1105351448059082,911,1.7551105008055836,16,4698
Control,qpOASES,optimal,1.2089319229125977,909,0.8324739949538639,16,4698
Control,qpOASES,optimal,1.065699815750122,801,2.3963115353950863,16,4698
Control,qpOASES,optimal,1.1017630100250244,870,5.240479692455537,16,4718
Control,qpOASES,optimal,1.0342249870300293,803,7.19098634948187,16,4708
Control,qpOASES,optimal,1.3070909976959229,958,1.1285041282193358,16,4688
Control,qpOASES,optimal,1.2437779903411865,948,3.4655356510635973,16,4718
Control,qpOASES,optimal,1.2683069705963135,947,4.788385804955903,16,4728
Control,qpOASES,optimal,1.2762041091918945,939,0.6847750173654322,16,4688


==> data/results/benchmark_problems/qpOASES/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,1.589189052581787,954,1.6219342635279697,18,5870
Control,qpOASES,optimal,1.5182499885559082,914,3.8374246002565133,18,5880
Control,qpOASES,optimal,1.5261361598968506,950,2.9642112083051293,18,5890
Control,qpOASES,optimal,1.3376038074493408,818,4.683277218889352,18,5920
Control,qpOASES,optimal,1.7703850269317627,1048,1.0576993192491682,18,5900
Control,qpOASES,optimal,1.5972990989685059,968,5.3119721825500585,18,5890
Control,qpOASES,optimal,1.8077800273895264,1235,1.5447952019653204,18,5840
Control,qpOASES,optimal,1.431596040725708,889,3.5409803111069675,18,5900
Control,qpOASES,optimal,1.504530906677246,1003,2.029413057595207,18,5860
Control,qpOASES,optimal,1.7651009559631348,1026,1.6731789490765872,18,5860


==> data/results/benchmark_problems/qpOASES/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,2.5778889656066895,1250,1.1311110760364658,20,7180
Control,qpOASES,optimal,2.304187059402466,1116,5.131981587974904,20,7180
Control,qpOASES,optimal,2.5948140621185303,1132,3.2088408316002797,20,7170
Control,qpOASES,optimal,2.6195080280303955,1343,0.9501679131490247,20,7140
Control,qpOASES,optimal,1.9493708610534668,954,2.432114407614057,20,7180
Control,qpOASES,optimal,2.260692834854126,1034,2.7105752347071537,20,7150
Control,qpOASES,optimal,2.189879894256592,1079,2.738891214720822,20,7180
Control,qpOASES,optimal,2.4276349544525146,1184,2.448138741698696,20,7190
Control,qpOASES,optimal,2.587459087371826,1231,2.761149282849307,20,7180
Control,qpOASES,optimal,2.337692975997925,1112,3.0621101675377598,20,7180


==> data/results/benchmark_problems/qpOASES/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,3.372135877609253,1139,4.197150703718643,23,9245
Control,qpOASES,optimal,3.631920099258423,1241,1.755517613492565,23,9215
Control,qpOASES,optimal,3.8958559036254883,1224,9.236102410673299,23,9265
Control,qpOASES,optimal,3.276794910430908,1300,3.4320456656304494,23,9255
Control,qpOASES,optimal,4.69035792350769,1305,11.866377169510148,23,9275
Control,qpOASES,optimal,4.366645097732544,1401,5.670199456401346,23,9215
Control,qpOASES,optimal,4.1101720333099365,1498,1.4127500941741744,23,9195
Control,qpOASES,optimal,3.205440044403076,1138,3.6762241618623763,23,9235
Control,qpOASES,optimal,3.471850872039795,1285,4.9901045949033564,23,9265
Control,qpOASES,optimal,3.735772132873535,1459,2.199671188801315,23,9235


==> data/results/benchmark_problems/qpOASES/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,5.131450891494751,1336,2.9675805474429975,26,11848
Control,qpOASES,optimal,6.787941932678223,1663,2.3806124475941606,26,11818
Control,qpOASES,optimal,6.0815558433532715,1643,1.806532994750398,26,11818
Control,qpOASES,optimal,6.0711829662323,1586,2.223244825848436,26,11848
Control,qpOASES,optimal,5.601038932800293,1454,10.794958429337141,26,11858
Control,qpOASES,optimal,7.118851900100708,1596,12.064166423844613,26,11868
Control,qpOASES,optimal,5.373486042022705,1402,4.8209948883898495,26,11828
Control,qpOASES,optimal,5.553519010543823,1543,3.4969745083157653,26,11818
Control,qpOASES,optimal,5.608500003814697,1483,6.268233493144098,26,11848
Control,qpOASES,optimal,5.444436073303223,1418,5.4942472156564435,26,11868


==> data/results/benchmark_problems/qpOASES/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,8.179752111434937,1695,8.434114218342698,29,14439
Control,qpOASES,optimal,7.401578187942505,1667,5.696672610781905,29,14419
Control,qpOASES,optimal,7.365951061248779,1552,3.542208445818302,29,14429
Control,qpOASES,optimal,9.088549852371216,1713,9.924677105377055,29,14449
Control,qpOASES,optimal,7.879133939743042,1680,4.461589847657101,29,14449
Control,qpOASES,optimal,8.42531704902649,1691,4.262047986226883,29,14429
Control,qpOASES,optimal,8.103018045425415,1684,1.5836852492503284,29,14389
Control,qpOASES,optimal,8.207293033599854,1839,1.4612800856151005,29,14419
Control,qpOASES,optimal,10.98733115196228,1947,13.197880503762333,29,14439
Control,qpOASES,optimal,9.339773178100586,1838,4.415669105249046,29,14459


==> data/results/benchmark_problems/qpOASES/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,15.514657020568848,2278,4.471173976059667,34,19764
Control,qpOASES,optimal,15.873020887374878,2276,4.558718536914234,34,19834
Control,qpOASES,optimal,12.63321590423584,1789,5.162397464771461,34,19804
Control,qpOASES,optimal,12.582854986190796,1850,2.2480135265502543,34,19794
Control,qpOASES,optimal,14.864216089248657,2004,7.617939662900225,34,19804
Control,qpOASES,optimal,14.506694078445435,2110,3.7344825629757,34,19824
Control,qpOASES,optimal,13.081752061843872,1977,3.158250808287491,34,19794
Control,qpOASES,optimal,14.289141178131104,1966,6.096882832558955,34,19874
Control,qpOASES,optimal,13.504951000213623,2037,3.9272182277519896,34,19834
Control,qpOASES,optimal,14.305282831192017,1881,11.81002875656918,34,19874


==> data/results/benchmark_problems/qpOASES/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,22.006092071533203,2359,4.257817853237271,39,25639
Control,qpOASES,optimal,25.375799894332886,2801,5.19801601757428,39,25609
Control,qpOASES,optimal,19.764117002487183,2226,2.949939105453659,39,25619
Control,qpOASES,optimal,22.381855964660645,2467,3.021500434915806,39,25629
Control,qpOASES,optimal,22.967469930648804,2421,8.601769675153163,39,25639
Control,qpOASES,optimal,23.159860849380493,2543,3.320862464645746,39,25639
Control,qpOASES,optimal,22.297461986541748,2242,5.692147299936716,39,25659
Control,qpOASES,optimal,20.825101137161255,2396,2.7345641200756194,39,25629
Control,qpOASES,optimal,22.782006978988647,2470,4.096236430948555,39,25609
Control,qpOASES,optimal,20.11213707923889,2252,6.452758819256092,39,25669


==> data/results/benchmark_problems/qpOASES/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,43.78125810623169,2626,8.630895085706761,46,35688
Control,qpOASES,optimal,48.53907799720764,3027,13.493143723713143,46,35668
Control,qpOASES,optimal,44.6254460811615,2832,9.990796728899364,46,35688
Control,qpOASES,optimal,42.388087034225464,2951,4.766879780813789,46,35638
Control,qpOASES,optimal,47.569820165634155,2902,8.488963268338507,46,35668
Control,qpOASES,optimal,50.103824853897095,3168,4.985524337304413,46,35588
Control,qpOASES,optimal,46.71254897117615,2820,9.91144697635505,46,35678
Control,qpOASES,optimal,47.34508204460144,3014,9.110619612312162,46,35668
Control,qpOASES,optimal,45.53623294830322,2769,12.975423552029214,46,35708
Control,qpOASES,optimal,44.42660117149353,2989,5.353272113966798,46,35638


==> data/results/benchmark_problems/qpOASES/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,71.29429888725281,3353,6.386966819302158,54,48804
Control,qpOASES,optimal,77.16888499259949,3442,6.262557123937674,54,48794
Control,qpOASES,optimal,81.24297618865967,3527,6.321554009301088,54,48724
Control,qpOASES,optimal,83.06062889099121,3570,9.79197518923053,54,48734
Control,qpOASES,optimal,80.34259414672852,3642,7.339571002503202,54,48714
Control,qpOASES,optimal,72.32519602775574,3333,7.604305994743517,54,48754
Control,qpOASES,optimal,74.5016438961029,3490,5.464028232447091,54,48754
Control,qpOASES,optimal,80.8234269618988,3685,6.115507373132193,54,48694
Control,qpOASES,optimal,76.70592188835144,3164,11.148422172342226,54,48804
Control,qpOASES,optimal,79.41748380661011,3549,10.226766669373713,54,48744


==> data/results/benchmark_problems/qpOASES/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,197.3237659931183,3979,10.441053564619013,64,68034
Control,qpOASES,optimal,192.41045093536377,4008,10.244441016828652,64,68034
Control,qpOASES,optimal,189.0792679786682,3846,12.087254085956062,64,68064
Control,qpOASES,optimal,212.22116208076477,4436,7.643123241373532,64,68064
Control,qpOASES,optimal,193.0439531803131,4134,11.690385370916651,64,68034
Control,qpOASES,optimal,189.07972502708435,4210,8.064004013266867,64,67994
Control,qpOASES,optimal,197.28337597846985,4207,8.837247612660544,64,68034
Control,qpOASES,optimal,185.13103890419006,4376,5.238953682270253,64,67994
Control,qpOASES,optimal,187.5331199169159,3898,8.180935658616056,64,68054
Control,qpOASES,optimal,206.3598940372467,4198,5.559303049210805,64,68034


==> data/results/benchmark_problems/qpOASES/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,208.64172792434692,4744,10.54622556620346,76,95358
Control,qpOASES,optimal,186.99892401695251,4919,8.877245083557604,76,95408
Control,qpOASES,optimal,189.57687306404114,4875,18.754394482501013,76,95398
Control,qpOASES,optimal,192.50488901138306,4936,8.156367423947222,76,95288
Control,qpOASES,optimal,187.3600721359253,4861,11.305433825407603,76,95378
Control,qpOASES,optimal,173.04603600502014,4673,13.657511209095428,76,95338
Control,qpOASES,optimal,176.3735752105713,4581,14.899862352472516,76,95428
Control,qpOASES,optimal,189.38243913650513,4882,10.789092859376948,76,95368
Control,qpOASES,optimal,219.24055910110474,4915,12.736321722049523,76,95338
Control,qpOASES,optimal,212.97322297096252,5203,16.130257950327362,76,95438


==> data/results/benchmark_problems/qpOASES/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,380.0462520122528,5600,13.131155370565947,91,135583
Control,qpOASES,optimal,416.8613510131836,6291,11.317218803768702,91,135563
Control,qpOASES,optimal,346.956346988678,5502,10.301552442347887,91,135573
Control,qpOASES,optimal,373.4373209476471,6110,11.418181344056281,91,135573
Control,qpOASES,optimal,407.6752989292145,5985,16.646210072006575,91,135583
Control,qpOASES,optimal,397.9997808933258,5809,14.03065778065855,91,135613
Control,qpOASES,optimal,406.0199840068817,6517,13.587763866282506,91,135583
Control,qpOASES,optimal,402.16693902015686,6516,11.4693597674975,91,135543
Control,qpOASES,optimal,397.52680706977844,5908,12.570811022685799,91,135553
Control,qpOASES,optimal,398.1247398853302,5934,18.398852296710846,91,135583


==> data/results/benchmark_problems/qpOASES/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.08913612365722656,18,-106.24857077075714,10,35
Eq QP,qpOASES,optimal,0.0005629062652587892,20,-58.206669348072424,10,43
Eq QP,qpOASES,optimal,0.0004780292510986328,18,-21.901897660219337,10,37
Eq QP,qpOASES,optimal,0.0001990795135498047,17,-9.656449917457786,10,35
Eq QP,qpOASES,optimal,0.00020384788513183596,17,-164.3296311586408,10,39
Eq QP,qpOASES,optimal,0.0002279281616210937,19,-164.62870822159658,10,35
Eq QP,qpOASES,optimal,0.0002288818359375,20,-102.27011212231145,10,39
Eq QP,qpOASES,optimal,0.00018215179443359372,15,-13.84397805416937,10,33
Eq QP,qpOASES,optimal,0.0001780986785888672,14,-137.1056185995677,10,29
Eq QP,qpOASES,optimal,0.000186920166015625,16,-20.424715043787838,10,37
Eq QP,qpOASES,optimal,0.00021719932556152344,16,-61.8989661180395,11,51
Eq QP,qpOASES,optimal,0.00020194053649902344,14,-86.94731466171369,11,45
Eq QP,qpOASES,optimal,0.000202178955078125,13,-38.79269375423336,11,41
Eq QP,qpOASES,optimal,0.00023484230041503906,19,-55.96000385075947,11,43
Eq QP,qpOASES,optimal,0.00027513504028320307,22,2.0518204277005267,11,51
Eq QP,qpOASES,optimal,0.00025510787963867193,19,-21.787919440471672,11,39
Eq QP,qpOASES,optimal,0.00021982192993164065,17,-87.64786813175978,11,45
Eq QP,qpOASES,optimal,0.0002110004425048828,16,-145.28589074982102,11,43
Eq QP,qpOASES,optimal,0.00028395652770996094,24,-26.455419971974134,11,35
Eq QP,qpOASES,optimal,0.00024509429931640625,21,-16.975687482469795,11,43
Eq QP,qpOASES,optimal,0.0002219676971435547,17,-58.88806586983046,12,58
Eq QP,qpOASES,optimal,0.00024890899658203125,16,-70.60403227283426,12,44
Eq QP,qpOASES,optimal,0.0003871917724609375,27,-16.584037850349098,12,48
Eq QP,qpOASES,optimal,0.0003218650817871094,25,-25.47812088975953,12,52
Eq QP,qpOASES,optimal,0.00019097328186035162,14,-32.529684075497734,12,56
Eq QP,qpOASES,optimal,0.0002849102020263672,23,-13.650502112655714,12,48
Eq QP,qpOASES,optimal,0.00034499168395996094,29,-17.2605209403371,12,44
Eq QP,qpOASES,optimal,0.00032401084899902344,28,-30.131607676063066,12,52
Eq QP,qpOASES,optimal,0.0002970695495605469,24,-21.740787409091485,12,52
Eq QP,qpOASES,optimal,0.00030303001403808594,25,-25.968020757965064,12,48
Eq QP,qpOASES,optimal,0.0004270076751708984,19,-222.13420174724612,13,64
Eq QP,qpOASES,optimal,0.0003027915954589844,23,-8.447643295999143,13,66
Eq QP,qpOASES,optimal,0.0002868175506591797,22,-19.830774086078343,13,74
Eq QP,qpOASES,optimal,0.0002529621124267578,19,-4.5881015526818345,13,60
Eq QP,qpOASES,optimal,0.0003209114074707031,26,-37.5433919403405,13,54
Eq QP,qpOASES,optimal,0.00025510787963867193,19,-20.04407877122567,13,60
Eq QP,qpOASES,optimal,0.0002651214599609375,20,-35.52522615274058,13,62
Eq QP,qpOASES,optimal,0.000308990478515625,25,-2.5116488935264005,13,64
Eq QP,qpOASES,optimal,0.0002188682556152344,17,-148.39719373849024,13,56
Eq QP,qpOASES,optimal,0.0002498626708984375,19,-9.594571434645012,13,62
Eq QP,qpOASES,optimal,0.0003459453582763672,24,-63.50570614157047,15,90
Eq QP,qpOASES,optimal,0.0003788471221923828,26,-4.98342898203499,15,100
Eq QP,qpOASES,optimal,0.0003829002380371094,28,-11.96032834487559,15,84
Eq QP,qpOASES,optimal,0.0003509521484375,25,0.9418700025329008,15,96
Eq QP,qpOASES,optimal,0.0004611015319824219,34,-28.282277384455377,15,90
Eq QP,qpOASES,optimal,0.0003731250762939453,26,-0.8870640640129829,15,86
Eq QP,qpOASES,optimal,0.00043392181396484375,31,-4.399228998704278,15,94
Eq QP,qpOASES,optimal,0.00034689903259277344,23,-23.368496988508053,15,88
Eq QP,qpOASES,optimal,0.000453948974609375,34,-146.16930971936102,15,84
Eq QP,qpOASES,optimal,0.0004291534423828125,32,-130.43503721676242,15,90
Eq QP,qpOASES,optimal,0.0005259513854980469,31,1.5933609458793754,18,150
Eq QP,qpOASES,optimal,0.0005691051483154298,34,-1.876847749311913,18,132
Eq QP,qpOASES,optimal,0.0007188320159912108,44,-163.38904891434174,18,152
Eq QP,qpOASES,optimal,0.0005300045013427733,33,-28.528603255677552,18,142
Eq QP,qpOASES,optimal,0.0006480216979980469,41,-24.20251473693397,18,148
Eq QP,qpOASES,optimal,0.00041604042053222656,25,7.287283557213843,18,150
Eq QP,qpOASES,optimal,0.00048804283142089844,30,-2.6228305675378976,18,140
Eq QP,qpOASES,optimal,0.0005900859832763673,38,0.1477462722654963,18,160
Eq QP,qpOASES,optimal,0.0005099773406982422,31,-24.425130707374873,18,132
Eq QP,qpOASES,optimal,0.0005440711975097656,34,8.80688611232028,18,136
Eq QP,qpOASES,optimal,0.0008089542388916017,41,0.7387233272287715,23,246
Eq QP,qpOASES,optimal,0.0007929801940917969,41,2.453430989322805,23,260
Eq QP,qpOASES,optimal,0.0010380744934082033,48,-8.019167100779946,23,276
Eq QP,qpOASES,optimal,0.0011301040649414062,52,-5.523696514023617,23,264
Eq QP,qpOASES,optimal,0.001438140869140625,40,-40.01998147908354,23,266
Eq QP,qpOASES,optimal,0.0009660720825195312,44,4.656218983331541,23,310
Eq QP,qpOASES,optimal,0.0009219646453857422,48,10.080248125565234,23,248
Eq QP,qpOASES,optimal,0.0009481906890869141,46,-8.974081499962333,23,278
Eq QP,qpOASES,optimal,0.0008609294891357423,42,3.365948948169002,23,238
Eq QP,qpOASES,optimal,0.0010280609130859377,52,-5.98319284495772,23,260
Eq QP,qpOASES,optimal,0.0014917850494384766,59,5.833066279807311,29,493
Eq QP,qpOASES,optimal,0.001837015151977539,68,-7.48328504313853,29,493
Eq QP,qpOASES,optimal,0.0017170906066894533,65,13.116156064363608,29,501
Eq QP,qpOASES,optimal,0.0018918514251708984,68,-24.342780558602353,29,469
Eq QP,qpOASES,optimal,0.0015130043029785154,60,5.298510127401982,29,471
Eq QP,qpOASES,optimal,0.0018188953399658203,71,-5.518453111962902,29,479
Eq QP,qpOASES,optimal,0.0015950202941894533,64,5.557970016159865,29,487
Eq QP,qpOASES,optimal,0.0016138553619384766,60,-46.111340617569816,29,501
Eq QP,qpOASES,optimal,0.0015680789947509766,63,11.178523865105912,29,463
Eq QP,qpOASES,optimal,0.0016241073608398438,64,5.965643861163111,29,495
Eq QP,qpOASES,optimal,0.0035979747772216797,88,1.1533511563473045,39,1034
Eq QP,qpOASES,optimal,0.003292083740234375,85,4.1561977640229,39,1034
Eq QP,qpOASES,optimal,0.004102945327758789,106,17.340254823241658,39,1030
Eq QP,qpOASES,optimal,0.0038900375366210938,96,1.12998762047399,39,996
Eq QP,qpOASES,optimal,0.003242969512939453,84,23.183453999003266,39,1050
Eq QP,qpOASES,optimal,0.003175020217895508,83,24.51647495020145,39,990
Eq QP,qpOASES,optimal,0.0038290023803710938,96,10.26522449109875,39,1022
Eq QP,qpOASES,optimal,0.0029489994049072266,77,9.207632715765227,39,1082
Eq QP,qpOASES,optimal,0.003921985626220703,96,17.190170522901056,39,1060
Eq QP,qpOASES,optimal,0.003379106521606445,86,15.752368481576292,39,1056
Eq QP,qpOASES,optimal,0.006726980209350586,109,27.06638136600441,53,2261
Eq QP,qpOASES,optimal,0.006490945816040039,101,89.03189739272663,53,2201
Eq QP,qpOASES,optimal,0.007137775421142578,111,44.15643756724286,53,2253
Eq QP,qpOASES,optimal,0.006780147552490234,107,43.189940045186326,53,2239
Eq QP,qpOASES,optimal,0.00643610954284668,106,24.8972558844546,53,2119
Eq QP,qpOASES,optimal,0.007955074310302734,121,23.819178519743446,53,2145
Eq QP,qpOASES,optimal,0.007214069366455078,115,23.565134865042978,53,2171
Eq QP,qpOASES,optimal,0.0075740814208984375,122,14.989985891446096,53,2123
Eq QP,qpOASES,optimal,0.008480072021484375,127,62.0641804210451,53,2159
Eq QP,qpOASES,optimal,0.008790016174316406,126,64.89260391950583,53,2183
Eq QP,qpOASES,optimal,0.01985502243041992,163,37.33059066910036,73,4685
Eq QP,qpOASES,optimal,0.017787933349609375,157,83.41193406759308,73,4785
Eq QP,qpOASES,optimal,0.018092870712280273,155,120.26139520904293,73,4689
Eq QP,qpOASES,optimal,0.018384933471679688,161,80.82749378169207,73,4743
Eq QP,qpOASES,optimal,0.017138004302978516,147,128.27205926613044,73,4757
Eq QP,qpOASES,optimal,0.017749786376953125,149,68.00261627968446,73,4785
Eq QP,qpOASES,optimal,0.02135610580444336,171,132.14332817951558,73,4839
Eq QP,qpOASES,optimal,0.019344091415405273,159,140.72228027448892,73,4807
Eq QP,qpOASES,optimal,0.018574953079223636,164,76.82390475104198,73,4771
Eq QP,qpOASES,optimal,0.014995813369750975,137,79.11949976155191,73,4751
Eq QP,qpOASES,optimal,0.0562291145324707,232,228.26045652907482,103,10450
Eq QP,qpOASES,optimal,0.0449669361114502,200,141.27656799095018,103,10390
Eq QP,qpOASES,optimal,0.04779314994812012,212,151.09380142843196,103,10356
Eq QP,qpOASES,optimal,0.05152392387390137,224,131.38184845603308,103,10322
Eq QP,qpOASES,optimal,0.045357942581176765,204,222.19560986070223,103,10382
Eq QP,qpOASES,optimal,0.05187797546386719,230,58.952748633936466,103,10404
Eq QP,qpOASES,optimal,0.05149006843566895,224,218.80167068348038,103,10468
Eq QP,qpOASES,optimal,0.06424117088317871,228,230.58090805368744,103,10408
Eq QP,qpOASES,optimal,0.06690502166748047,236,254.20329487598735,103,10314
Eq QP,qpOASES,optimal,0.06179904937744141,226,175.33775539705863,103,10388
Eq QP,qpOASES,optimal,0.2021610736846924,311,353.08786124616546,146,22162
Eq QP,qpOASES,optimal,0.14255189895629886,313,394.37307403587806,146,22148
Eq QP,qpOASES,optimal,0.15211796760559082,317,279.3485125967873,146,22206
Eq QP,qpOASES,optimal,0.13460397720336914,291,209.35986492936584,146,22164
Eq QP,qpOASES,optimal,0.13785696029663086,299,239.22390088094215,146,22194
Eq QP,qpOASES,optimal,0.13818597793579102,301,339.2063419450052,146,22122
Eq QP,qpOASES,optimal,0.13489317893981936,301,396.85023423290465,146,22228
Eq QP,qpOASES,optimal,0.1435079574584961,311,290.11529801528735,146,22182
Eq QP,qpOASES,optimal,0.15018177032470706,313,534.7261409244527,146,22106
Eq QP,qpOASES,optimal,0.15144801139831546,299,329.39071272762817,146,22094
Eq QP,qpOASES,optimal,0.5311548709869385,412,627.8072445662988,211,47502
Eq QP,qpOASES,optimal,0.5038011074066162,438,1019.054855231077,211,47528
Eq QP,qpOASES,optimal,0.5150570869445801,454,915.9174207115905,211,47460
Eq QP,qpOASES,optimal,0.5214188098907471,458,873.0929305741366,211,47456
Eq QP,qpOASES,optimal,0.485969066619873,440,777.0661209462694,211,47480
Eq QP,qpOASES,optimal,0.4797651767730713,432,1146.0849027520235,211,47510
Eq QP,qpOASES,optimal,0.4925110340118408,442,731.0432515846895,211,47466
Eq QP,qpOASES,optimal,0.4832069873809815,436,648.1550497583329,211,47490
Eq QP,qpOASES,optimal,0.4841339588165283,426,679.5709184139386,211,47534
Eq QP,qpOASES,optimal,0.4781169891357422,428,671.7969183364718,211,47474
Eq QP,qpOASES,optimal,1.6222891807556152,660,1665.6902339760688,304,99263
Eq QP,qpOASES,optimal,1.6436760425567627,672,1626.0325075542428,304,99231
Eq QP,qpOASES,optimal,1.6176249980926514,656,1924.0047617551647,304,99275
Eq QP,qpOASES,optimal,1.5947940349578855,650,1966.476816908775,304,99217
Eq QP,qpOASES,optimal,1.5591061115264893,634,1518.4251933126957,304,99293
Eq QP,qpOASES,optimal,1.5185198783874512,620,1630.1543350775953,304,99241
Eq QP,qpOASES,optimal,1.475471019744873,608,2383.2588726572017,304,99247
Eq QP,qpOASES,optimal,1.5562632083892822,634,1313.5083484506818,304,99251
Eq QP,qpOASES,optimal,1.5873100757598877,634,2266.1804280631272,304,99267
Eq QP,qpOASES,optimal,1.5943441390991209,652,1662.1453509998914,304,99261
Eq QP,qpOASES,optimal,4.8994789123535165,935,3565.828837086472,442,210016
Eq QP,qpOASES,optimal,4.7416160106658936,907,3041.176738827844,442,210006
Eq QP,qpOASES,optimal,4.86214804649353,925,3349.367054414757,442,210004
Eq QP,qpOASES,optimal,4.731663942337036,909,3570.827641869289,442,210012
Eq QP,qpOASES,optimal,4.9605228900909415,935,3248.308856971194,442,210004
Eq QP,qpOASES,optimal,4.861448049545288,921,3866.265219502872,442,210012
Eq QP,qpOASES,optimal,4.941938877105713,937,3127.0734400775773,442,210004
Eq QP,qpOASES,optimal,5.013169050216675,957,3834.9686844817934,442,210008
Eq QP,qpOASES,optimal,4.546288013458252,875,3430.6394515429606,442,210010
Eq QP,qpOASES,optimal,4.944653034210205,937,3208.4365495045345,442,210000
Eq QP,qpOASES,optimal,17.259626150131226,1308,6411.955171108696,644,445841
Eq QP,qpOASES,optimal,18.197181940078735,1358,7801.860674688797,644,445841
Eq QP,qpOASES,optimal,18.45107316970825,1338,7338.988661662408,644,445839
Eq QP,qpOASES,optimal,17.995259046554565,1338,6762.033220881794,644,445841
Eq QP,qpOASES,optimal,17.378934860229492,1296,6917.215087300941,644,445841
Eq QP,qpOASES,optimal,17.503912210464478,1336,8289.651245404893,644,445839
Eq QP,qpOASES,optimal,17.512825965881348,1338,7127.585278801669,644,445841
Eq QP,qpOASES,optimal,18.0664541721344,1346,6613.499446978653,644,445841
Eq QP,qpOASES,optimal,18.065639019012448,1372,9016.470834550695,644,445837
Eq QP,qpOASES,optimal,17.329370021820072,1308,7344.592893522332,644,445841
Eq QP,qpOASES,optimal,95.27996397018431,1928,17491.155726237543,940,949870
Eq QP,qpOASES,optimal,93.98768091201781,1912,16853.080317601438,940,949870
Eq QP,qpOASES,optimal,96.50864911079408,1966,17104.7972260229,940,949870
Eq QP,qpOASES,optimal,92.83481788635254,1902,21846.151686905992,940,949870
Eq QP,qpOASES,optimal,95.06625485420228,1942,15774.376661935425,940,949870
Eq QP,qpOASES,optimal,95.79828405380249,1942,19112.661283791862,940,949870
Eq QP,qpOASES,optimal,95.55930590629578,1934,14504.248084074941,940,949870
Eq QP,qpOASES,optimal,95.97216701507568,1958,18505.853552455068,940,949870
Eq QP,qpOASES,optimal,94.69079780578613,1912,17174.095790028456,940,949870
Eq QP,qpOASES,optimal,97.17797517776488,1952,18568.930925436136,940,949870
Eq QP,qpOASES,optimal,365.0047879219055,2817,36614.983242777016,1373,2026410
Eq QP,qpOASES,optimal,371.9082090854645,2845,40212.74747007316,1373,2026410
Eq QP,qpOASES,optimal,374.3018779754639,2863,32922.07522699157,1373,2026410
Eq QP,qpOASES,optimal,369.92533087730413,2819,34304.054006105034,1373,2026410
Eq QP,qpOASES,optimal,354.11274313926697,2751,42325.18551397215,1373,2026410
Eq QP,qpOASES,optimal,363.36039900779724,2807,33739.43047046503,1373,2026410
Eq QP,qpOASES,optimal,360.33511209487915,2793,35350.818540357184,1373,2026410
Eq QP,qpOASES,optimal,361.3971059322357,2773,33981.96940625072,1373,2026410
Eq QP,qpOASES,optimal,367.605859041214,2831,32976.163642886975,1373,2026410
Eq QP,qpOASES,optimal,361.1810140609741,2783,35531.12025170397,1373,2026410
Eq QP,qpOASES,max_iter_reached,1000.0067880153656,2977,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.1734130382538,2954,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6586291790007,2956,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.326514005661,3031,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.4054369926453,2994,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.1045279502868,2894,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.7520639896393,2981,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.3106331825256,2931,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.026477098465,2925,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.1986939907074,2944,,2009,4338636


==> data/results/benchmark_problems/qpOASES/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.08913612365722656,18,-106.24857077075714,10,35
Eq QP,qpOASES,optimal,0.0005629062652587891,20,-58.20666934807242,10,43
Eq QP,qpOASES,optimal,0.0004780292510986328,18,-21.901897660219337,10,37
Eq QP,qpOASES,optimal,0.0001990795135498047,17,-9.656449917457786,10,35
Eq QP,qpOASES,optimal,0.00020384788513183594,17,-164.3296311586408,10,39
Eq QP,qpOASES,optimal,0.00022792816162109375,19,-164.62870822159658,10,35
Eq QP,qpOASES,optimal,0.0002288818359375,20,-102.27011212231143,10,39
Eq QP,qpOASES,optimal,0.00018215179443359375,15,-13.84397805416937,10,33
Eq QP,qpOASES,optimal,0.0001780986785888672,14,-137.1056185995677,10,29
Eq QP,qpOASES,optimal,0.000186920166015625,16,-20.424715043787835,10,37


==> data/results/benchmark_problems/qpOASES/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0562291145324707,232,228.26045652907476,103,10450
Eq QP,qpOASES,optimal,0.044966936111450195,200,141.2765679909502,103,10390
Eq QP,qpOASES,optimal,0.04779314994812012,212,151.09380142843196,103,10356
Eq QP,qpOASES,optimal,0.05152392387390137,224,131.3818484560331,103,10322
Eq QP,qpOASES,optimal,0.04535794258117676,204,222.19560986070223,103,10382
Eq QP,qpOASES,optimal,0.05187797546386719,230,58.95274863393646,103,10404
Eq QP,qpOASES,optimal,0.051490068435668945,224,218.80167068348035,103,10468
Eq QP,qpOASES,optimal,0.06424117088317871,228,230.58090805368744,103,10408
Eq QP,qpOASES,optimal,0.06690502166748047,236,254.20329487598738,103,10314
Eq QP,qpOASES,optimal,0.061799049377441406,226,175.33775539705863,103,10388


==> data/results/benchmark_problems/qpOASES/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.00021719932556152344,16,-61.89896611803951,11,51
Eq QP,qpOASES,optimal,0.00020194053649902344,14,-86.9473146617137,11,45
Eq QP,qpOASES,optimal,0.000202178955078125,13,-38.792693754233355,11,41
Eq QP,qpOASES,optimal,0.00023484230041503906,19,-55.96000385075947,11,43
Eq QP,qpOASES,optimal,0.0002751350402832031,22,2.0518204277005267,11,51
Eq QP,qpOASES,optimal,0.0002551078796386719,19,-21.78791944047167,11,39
Eq QP,qpOASES,optimal,0.00021982192993164062,17,-87.64786813175978,11,45
Eq QP,qpOASES,optimal,0.0002110004425048828,16,-145.28589074982102,11,43
Eq QP,qpOASES,optimal,0.00028395652770996094,24,-26.455419971974138,11,35
Eq QP,qpOASES,optimal,0.00024509429931640625,21,-16.975687482469795,11,43


==> data/results/benchmark_problems/qpOASES/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0002219676971435547,17,-58.88806586983046,12,58
Eq QP,qpOASES,optimal,0.00024890899658203125,16,-70.60403227283427,12,44
Eq QP,qpOASES,optimal,0.0003871917724609375,27,-16.584037850349098,12,48
Eq QP,qpOASES,optimal,0.0003218650817871094,25,-25.478120889759534,12,52
Eq QP,qpOASES,optimal,0.00019097328186035156,14,-32.52968407549773,12,56
Eq QP,qpOASES,optimal,0.0002849102020263672,23,-13.650502112655712,12,48
Eq QP,qpOASES,optimal,0.00034499168395996094,29,-17.2605209403371,12,44
Eq QP,qpOASES,optimal,0.00032401084899902344,28,-30.131607676063062,12,52
Eq QP,qpOASES,optimal,0.0002970695495605469,24,-21.74078740909149,12,52
Eq QP,qpOASES,optimal,0.00030303001403808594,25,-25.968020757965064,12,48


==> data/results/benchmark_problems/qpOASES/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.00042700767517089844,19,-222.13420174724615,13,64
Eq QP,qpOASES,optimal,0.0003027915954589844,23,-8.447643295999143,13,66
Eq QP,qpOASES,optimal,0.0002868175506591797,22,-19.83077408607834,13,74
Eq QP,qpOASES,optimal,0.0002529621124267578,19,-4.588101552681835,13,60
Eq QP,qpOASES,optimal,0.0003209114074707031,26,-37.5433919403405,13,54
Eq QP,qpOASES,optimal,0.0002551078796386719,19,-20.04407877122567,13,60
Eq QP,qpOASES,optimal,0.0002651214599609375,20,-35.52522615274058,13,62
Eq QP,qpOASES,optimal,0.000308990478515625,25,-2.5116488935264005,13,64
Eq QP,qpOASES,optimal,0.00021886825561523438,17,-148.39719373849024,13,56
Eq QP,qpOASES,optimal,0.0002498626708984375,19,-9.594571434645013,13,62


==> data/results/benchmark_problems/qpOASES/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,365.0047879219055,2817,36614.983242777016,1373,2026410
Eq QP,qpOASES,optimal,371.9082090854645,2845,40212.747470073155,1373,2026410
Eq QP,qpOASES,optimal,374.30187797546387,2863,32922.07522699157,1373,2026410
Eq QP,qpOASES,optimal,369.9253308773041,2819,34304.054006105034,1373,2026410
Eq QP,qpOASES,optimal,354.11274313926697,2751,42325.18551397215,1373,2026410
Eq QP,qpOASES,optimal,363.36039900779724,2807,33739.43047046503,1373,2026410
Eq QP,qpOASES,optimal,360.33511209487915,2793,35350.818540357184,1373,2026410
Eq QP,qpOASES,optimal,361.3971059322357,2773,33981.96940625072,1373,2026410
Eq QP,qpOASES,optimal,367.605859041214,2831,32976.163642886975,1373,2026410
Eq QP,qpOASES,optimal,361.1810140609741,2783,35531.12025170397,1373,2026410


==> data/results/benchmark_problems/qpOASES/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.20216107368469238,311,353.0878612461655,146,22162
Eq QP,qpOASES,optimal,0.14255189895629883,313,394.37307403587806,146,22148
Eq QP,qpOASES,optimal,0.15211796760559082,317,279.34851259678726,146,22206
Eq QP,qpOASES,optimal,0.13460397720336914,291,209.35986492936584,146,22164
Eq QP,qpOASES,optimal,0.13785696029663086,299,239.22390088094218,146,22194
Eq QP,qpOASES,optimal,0.13818597793579102,301,339.20634194500514,146,22122
Eq QP,qpOASES,optimal,0.13489317893981934,301,396.8502342329047,146,22228
Eq QP,qpOASES,optimal,0.1435079574584961,311,290.1152980152874,146,22182
Eq QP,qpOASES,optimal,0.15018177032470703,313,534.7261409244527,146,22106
Eq QP,qpOASES,optimal,0.15144801139831543,299,329.3907127276282,146,22094


==> data/results/benchmark_problems/qpOASES/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0003459453582763672,24,-63.50570614157047,15,90
Eq QP,qpOASES,optimal,0.0003788471221923828,26,-4.98342898203499,15,100
Eq QP,qpOASES,optimal,0.0003829002380371094,28,-11.960328344875592,15,84
Eq QP,qpOASES,optimal,0.0003509521484375,25,0.9418700025329008,15,96
Eq QP,qpOASES,optimal,0.0004611015319824219,34,-28.282277384455377,15,90
Eq QP,qpOASES,optimal,0.0003731250762939453,26,-0.887064064012983,15,86
Eq QP,qpOASES,optimal,0.00043392181396484375,31,-4.399228998704278,15,94
Eq QP,qpOASES,optimal,0.00034689903259277344,23,-23.368496988508046,15,88
Eq QP,qpOASES,optimal,0.000453948974609375,34,-146.16930971936105,15,84
Eq QP,qpOASES,optimal,0.0004291534423828125,32,-130.43503721676245,15,90


==> data/results/benchmark_problems/qpOASES/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0005259513854980469,31,1.5933609458793754,18,150
Eq QP,qpOASES,optimal,0.0005691051483154297,34,-1.876847749311913,18,132
Eq QP,qpOASES,optimal,0.0007188320159912109,44,-163.38904891434177,18,152
Eq QP,qpOASES,optimal,0.0005300045013427734,33,-28.52860325567755,18,142
Eq QP,qpOASES,optimal,0.0006480216979980469,41,-24.202514736933967,18,148
Eq QP,qpOASES,optimal,0.00041604042053222656,25,7.287283557213842,18,150
Eq QP,qpOASES,optimal,0.00048804283142089844,30,-2.6228305675378976,18,140
Eq QP,qpOASES,optimal,0.0005900859832763672,38,0.1477462722654963,18,160
Eq QP,qpOASES,optimal,0.0005099773406982422,31,-24.42513070737487,18,132
Eq QP,qpOASES,optimal,0.0005440711975097656,34,8.80688611232028,18,136


==> data/results/benchmark_problems/qpOASES/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,max_iter_reached,1000.0067880153656,2977,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.1734130382538,2954,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6586291790009,2956,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.326514005661,3031,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.4054369926453,2994,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.1045279502869,2894,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.7520639896393,2981,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.3106331825256,2931,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.026477098465,2925,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.1986939907074,2944,,2009,4338636


==> data/results/benchmark_problems/qpOASES/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.5311548709869385,412,627.8072445662987,211,47502
Eq QP,qpOASES,optimal,0.5038011074066162,438,1019.054855231077,211,47528
Eq QP,qpOASES,optimal,0.5150570869445801,454,915.9174207115905,211,47460
Eq QP,qpOASES,optimal,0.5214188098907471,458,873.0929305741366,211,47456
Eq QP,qpOASES,optimal,0.48596906661987305,440,777.0661209462694,211,47480
Eq QP,qpOASES,optimal,0.4797651767730713,432,1146.0849027520237,211,47510
Eq QP,qpOASES,optimal,0.4925110340118408,442,731.0432515846895,211,47466
Eq QP,qpOASES,optimal,0.48320698738098145,436,648.1550497583329,211,47490
Eq QP,qpOASES,optimal,0.4841339588165283,426,679.5709184139386,211,47534
Eq QP,qpOASES,optimal,0.4781169891357422,428,671.7969183364717,211,47474


==> data/results/benchmark_problems/qpOASES/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0008089542388916016,41,0.7387233272287715,23,246
Eq QP,qpOASES,optimal,0.0007929801940917969,41,2.4534309893228046,23,260
Eq QP,qpOASES,optimal,0.0010380744934082031,48,-8.019167100779946,23,276
Eq QP,qpOASES,optimal,0.0011301040649414062,52,-5.523696514023616,23,264
Eq QP,qpOASES,optimal,0.001438140869140625,40,-40.01998147908354,23,266
Eq QP,qpOASES,optimal,0.0009660720825195312,44,4.656218983331541,23,310
Eq QP,qpOASES,optimal,0.0009219646453857422,48,10.080248125565234,23,248
Eq QP,qpOASES,optimal,0.0009481906890869141,46,-8.974081499962331,23,278
Eq QP,qpOASES,optimal,0.0008609294891357422,42,3.365948948169002,23,238
Eq QP,qpOASES,optimal,0.0010280609130859375,52,-5.98319284495772,23,260


==> data/results/benchmark_problems/qpOASES/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0014917850494384766,59,5.833066279807311,29,493
Eq QP,qpOASES,optimal,0.001837015151977539,68,-7.4832850431385305,29,493
Eq QP,qpOASES,optimal,0.0017170906066894531,65,13.11615606436361,29,501
Eq QP,qpOASES,optimal,0.0018918514251708984,68,-24.34278055860235,29,469
Eq QP,qpOASES,optimal,0.0015130043029785156,60,5.298510127401981,29,471
Eq QP,qpOASES,optimal,0.0018188953399658203,71,-5.518453111962902,29,479
Eq QP,qpOASES,optimal,0.0015950202941894531,64,5.557970016159865,29,487
Eq QP,qpOASES,optimal,0.0016138553619384766,60,-46.11134061756982,29,501
Eq QP,qpOASES,optimal,0.0015680789947509766,63,11.178523865105912,29,463
Eq QP,qpOASES,optimal,0.0016241073608398438,64,5.965643861163111,29,495


==> data/results/benchmark_problems/qpOASES/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,1.6222891807556152,660,1665.6902339760688,304,99263
Eq QP,qpOASES,optimal,1.6436760425567627,672,1626.0325075542428,304,99231
Eq QP,qpOASES,optimal,1.6176249980926514,656,1924.0047617551647,304,99275
Eq QP,qpOASES,optimal,1.5947940349578857,650,1966.476816908775,304,99217
Eq QP,qpOASES,optimal,1.5591061115264893,634,1518.4251933126955,304,99293
Eq QP,qpOASES,optimal,1.5185198783874512,620,1630.1543350775953,304,99241
Eq QP,qpOASES,optimal,1.475471019744873,608,2383.2588726572017,304,99247
Eq QP,qpOASES,optimal,1.5562632083892822,634,1313.5083484506818,304,99251
Eq QP,qpOASES,optimal,1.5873100757598877,634,2266.180428063127,304,99267
Eq QP,qpOASES,optimal,1.594344139099121,652,1662.1453509998914,304,99261


==> data/results/benchmark_problems/qpOASES/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0035979747772216797,88,1.1533511563473045,39,1034
Eq QP,qpOASES,optimal,0.003292083740234375,85,4.1561977640229,39,1034
Eq QP,qpOASES,optimal,0.004102945327758789,106,17.340254823241658,39,1030
Eq QP,qpOASES,optimal,0.0038900375366210938,96,1.12998762047399,39,996
Eq QP,qpOASES,optimal,0.003242969512939453,84,23.183453999003266,39,1050
Eq QP,qpOASES,optimal,0.003175020217895508,83,24.51647495020145,39,990
Eq QP,qpOASES,optimal,0.0038290023803710938,96,10.265224491098747,39,1022
Eq QP,qpOASES,optimal,0.0029489994049072266,77,9.207632715765229,39,1082
Eq QP,qpOASES,optimal,0.003921985626220703,96,17.190170522901056,39,1060
Eq QP,qpOASES,optimal,0.0033791065216064453,86,15.752368481576292,39,1056


==> data/results/benchmark_problems/qpOASES/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,4.899478912353516,935,3565.8288370864716,442,210016
Eq QP,qpOASES,optimal,4.7416160106658936,907,3041.1767388278445,442,210006
Eq QP,qpOASES,optimal,4.86214804649353,925,3349.367054414757,442,210004
Eq QP,qpOASES,optimal,4.731663942337036,909,3570.827641869289,442,210012
Eq QP,qpOASES,optimal,4.960522890090942,935,3248.308856971194,442,210004
Eq QP,qpOASES,optimal,4.861448049545288,921,3866.265219502872,442,210012
Eq QP,qpOASES,optimal,4.941938877105713,937,3127.0734400775777,442,210004
Eq QP,qpOASES,optimal,5.013169050216675,957,3834.9686844817943,442,210008
Eq QP,qpOASES,optimal,4.546288013458252,875,3430.6394515429615,442,210010
Eq QP,qpOASES,optimal,4.944653034210205,937,3208.436549504534,442,210000


==> data/results/benchmark_problems/qpOASES/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.006726980209350586,109,27.066381366004407,53,2261
Eq QP,qpOASES,optimal,0.006490945816040039,101,89.03189739272663,53,2201
Eq QP,qpOASES,optimal,0.007137775421142578,111,44.15643756724286,53,2253
Eq QP,qpOASES,optimal,0.006780147552490234,107,43.18994004518633,53,2239
Eq QP,qpOASES,optimal,0.00643610954284668,106,24.8972558844546,53,2119
Eq QP,qpOASES,optimal,0.007955074310302734,121,23.819178519743446,53,2145
Eq QP,qpOASES,optimal,0.007214069366455078,115,23.565134865042978,53,2171
Eq QP,qpOASES,optimal,0.0075740814208984375,122,14.989985891446098,53,2123
Eq QP,qpOASES,optimal,0.008480072021484375,127,62.0641804210451,53,2159
Eq QP,qpOASES,optimal,0.008790016174316406,126,64.89260391950582,53,2183


==> data/results/benchmark_problems/qpOASES/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,17.259626150131226,1308,6411.955171108696,644,445841
Eq QP,qpOASES,optimal,18.197181940078735,1358,7801.860674688798,644,445841
Eq QP,qpOASES,optimal,18.451073169708252,1338,7338.988661662409,644,445839
Eq QP,qpOASES,optimal,17.995259046554565,1338,6762.033220881793,644,445841
Eq QP,qpOASES,optimal,17.378934860229492,1296,6917.2150873009405,644,445841
Eq QP,qpOASES,optimal,17.503912210464478,1336,8289.651245404892,644,445839
Eq QP,qpOASES,optimal,17.512825965881348,1338,7127.585278801669,644,445841
Eq QP,qpOASES,optimal,18.0664541721344,1346,6613.4994469786525,644,445841
Eq QP,qpOASES,optimal,18.06563901901245,1372,9016.470834550695,644,445837
Eq QP,qpOASES,optimal,17.32937002182007,1308,7344.592893522331,644,445841


==> data/results/benchmark_problems/qpOASES/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.019855022430419922,163,37.33059066910036,73,4685
Eq QP,qpOASES,optimal,0.017787933349609375,157,83.41193406759308,73,4785
Eq QP,qpOASES,optimal,0.018092870712280273,155,120.26139520904292,73,4689
Eq QP,qpOASES,optimal,0.018384933471679688,161,80.82749378169208,73,4743
Eq QP,qpOASES,optimal,0.017138004302978516,147,128.27205926613044,73,4757
Eq QP,qpOASES,optimal,0.017749786376953125,149,68.00261627968445,73,4785
Eq QP,qpOASES,optimal,0.02135610580444336,171,132.14332817951555,73,4839
Eq QP,qpOASES,optimal,0.019344091415405273,159,140.72228027448892,73,4807
Eq QP,qpOASES,optimal,0.018574953079223633,164,76.82390475104198,73,4771
Eq QP,qpOASES,optimal,0.014995813369750977,137,79.11949976155191,73,4751


==> data/results/benchmark_problems/qpOASES/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,95.27996397018433,1928,17491.15572623754,940,949870
Eq QP,qpOASES,optimal,93.98768091201782,1912,16853.080317601438,940,949870
Eq QP,qpOASES,optimal,96.50864911079407,1966,17104.7972260229,940,949870
Eq QP,qpOASES,optimal,92.83481788635254,1902,21846.15168690599,940,949870
Eq QP,qpOASES,optimal,95.06625485420227,1942,15774.376661935426,940,949870
Eq QP,qpOASES,optimal,95.79828405380249,1942,19112.661283791866,940,949870
Eq QP,qpOASES,optimal,95.55930590629578,1934,14504.24808407494,940,949870
Eq QP,qpOASES,optimal,95.97216701507568,1958,18505.853552455068,940,949870
Eq QP,qpOASES,optimal,94.69079780578613,1912,17174.095790028456,940,949870
Eq QP,qpOASES,optimal,97.17797517776489,1952,18568.930925436136,940,949870


==> data/results/benchmark_problems/qpOASES/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,341.53481292724615,2840,314.30623462087965,10,7500
Huber,qpOASES,optimal,226.88756489753723,2413,286.7334729028136,10,7500
Huber,qpOASES,optimal,222.80674695968628,2452,308.9281519786905,10,7500
Huber,qpOASES,optimal,309.0210459232331,2711,297.2671903022653,10,7500
Huber,qpOASES,optimal,252.5799210071564,2554,366.17745937101716,10,7500
Huber,qpOASES,optimal,298.63479900360113,2632,305.9157953910704,10,7500
Huber,qpOASES,optimal,331.9535369873047,2804,397.55154840043207,10,7500
Huber,qpOASES,optimal,255.64522004127502,2619,311.1850294686648,10,7500
Huber,qpOASES,optimal,355.541335105896,2839,393.0794320174194,10,7500
Huber,qpOASES,optimal,318.11458778381353,2911,314.30697865957484,10,7500
Huber,qpOASES,optimal,345.37083292007446,2745,397.9114227783118,11,8415
Huber,qpOASES,optimal,318.96954894065857,2663,353.12449214667436,11,8415
Huber,qpOASES,optimal,359.52363991737366,2932,418.44377903014936,11,8415
Huber,qpOASES,optimal,427.4295811653137,3035,396.18989142521895,11,8415
Huber,qpOASES,optimal,327.84531497955317,2694,323.54853520354715,11,8415
Huber,qpOASES,optimal,406.03167390823364,2965,384.77885927743057,11,8415
Huber,qpOASES,optimal,428.0647320747376,3026,337.1512814317176,11,8415
Huber,qpOASES,optimal,361.7754771709442,2921,338.55729566639275,11,8415
Huber,qpOASES,optimal,515.4976251125337,3325,413.9091660108757,11,8415
Huber,qpOASES,optimal,467.7785928249359,3164,336.78886004796806,11,8415
Huber,qpOASES,optimal,424.8337190151215,2988,305.42341254104764,12,9360
Huber,qpOASES,optimal,429.5625829696655,2904,388.4308397949543,12,9360
Huber,qpOASES,optimal,515.8721559047699,3175,387.4405572700548,12,9360
Huber,qpOASES,optimal,467.90038180351263,3049,454.0981428507025,12,9360
Huber,qpOASES,optimal,443.7328748703003,2952,365.0414372180463,12,9360
Huber,qpOASES,optimal,486.56699991226196,3155,393.2035339114534,12,9360
Huber,qpOASES,optimal,451.40086221694946,3065,410.96072671807485,12,9360
Huber,qpOASES,optimal,448.5807511806488,3087,450.8756862597614,12,9360
Huber,qpOASES,optimal,448.637619972229,3053,446.2563689184912,12,9360
Huber,qpOASES,optimal,480.9323010444641,2943,535.9474811503443,12,9360
Huber,qpOASES,optimal,736.899955034256,3471,503.97578546405276,13,10335
Huber,qpOASES,optimal,608.5784251689911,3262,429.8404804225959,13,10335
Huber,qpOASES,optimal,784.3890278339386,3637,458.90337236384886,13,10335
Huber,qpOASES,optimal,656.8770689964293,3332,434.52386643719484,13,10335
Huber,qpOASES,optimal,590.2725811004639,3198,432.15720272044456,13,10335
Huber,qpOASES,optimal,637.0863959789276,3249,440.00510906336785,13,10335
Huber,qpOASES,optimal,611.3703401088716,3265,402.04314974751645,13,10335
Huber,qpOASES,optimal,618.3017549514769,3222,430.7591631994484,13,10335
Huber,qpOASES,optimal,716.9985640048981,3514,358.2097476707264,13,10335
Huber,qpOASES,optimal,558.17049908638,3159,377.3539082563152,13,10335
Huber,qpOASES,optimal,883.8552479743958,3604,532.0817469473063,14,11340
Huber,qpOASES,optimal,861.974503993988,3560,429.6646113748122,14,11340
Huber,qpOASES,optimal,777.490425825119,3419,412.45746029241684,14,11340
Huber,qpOASES,optimal,789.9762799739838,3585,455.12359689899927,14,11340
Huber,qpOASES,optimal,961.9099259376526,3807,522.5515647759083,14,11340
Huber,qpOASES,optimal,830.6824209690094,3427,520.6798442955734,14,11340
Huber,qpOASES,optimal,858.2643110752106,3693,456.9813730952216,14,11340
Huber,qpOASES,optimal,763.3275170326233,3420,450.5599066626709,14,11340
Huber,qpOASES,optimal,748.4655549526215,3584,427.47595897541663,14,11340
Huber,qpOASES,optimal,894.1941919326782,3729,431.4590514834808,14,11340
Huber,qpOASES,max_iter_reached,1000.229646205902,3339,,16,13440
Huber,qpOASES,max_iter_reached,999.7324461936952,3056,,16,13440
Huber,qpOASES,max_iter_reached,1000.2818470001221,2939,,16,13440
Huber,qpOASES,max_iter_reached,999.8938400745392,2972,,16,13440
Huber,qpOASES,max_iter_reached,999.6843638420104,3170,,16,13440
Huber,qpOASES,max_iter_reached,999.8963069915773,3056,,16,13440
Huber,qpOASES,max_iter_reached,999.7908039093018,2910,,16,13440
Huber,qpOASES,max_iter_reached,999.7825870513916,2868,,16,13440
Huber,qpOASES,max_iter_reached,999.6759121417999,3067,,16,13440
Huber,qpOASES,max_iter_reached,999.8220889568328,3246,,16,13440
Huber,qpOASES,max_iter_reached,1000.748281955719,2922,,17,14535
Huber,qpOASES,max_iter_reached,999.7813458442688,2819,,17,14535
Huber,qpOASES,max_iter_reached,999.8027520179747,2577,,17,14535
Huber,qpOASES,max_iter_reached,999.7600789070128,2702,,17,14535
Huber,qpOASES,max_iter_reached,1000.0478851795197,3292,,17,14535
Huber,qpOASES,max_iter_reached,999.9559679031372,3052,,17,14535
Huber,qpOASES,max_iter_reached,999.8837649822236,2875,,17,14535
Huber,qpOASES,max_iter_reached,999.7846820354463,2842,,17,14535
Huber,qpOASES,max_iter_reached,1000.3466711044313,3022,,17,14535
Huber,qpOASES,max_iter_reached,999.7297561168672,2874,,17,14535
Huber,qpOASES,max_iter_reached,999.7228450775146,2124,,20,18000
Huber,qpOASES,max_iter_reached,999.6831550598143,2511,,20,18000
Huber,qpOASES,max_iter_reached,999.655308008194,2548,,20,18000
Huber,qpOASES,max_iter_reached,999.829344034195,2717,,20,18000
Huber,qpOASES,max_iter_reached,1000.207328081131,2216,,20,18000
Huber,qpOASES,max_iter_reached,1000.2260720729828,2920,,20,18000
Huber,qpOASES,max_iter_reached,999.5351459980012,2484,,20,18000
Huber,qpOASES,max_iter_reached,1000.284495830536,2683,,20,18000
Huber,qpOASES,max_iter_reached,1000.0292329788208,2609,,20,18000
Huber,qpOASES,max_iter_reached,999.6561779975892,2690,,20,18000
Huber,qpOASES,max_iter_reached,1000.0302460193634,2812,,23,21735
Huber,qpOASES,max_iter_reached,999.8454887866974,1974,,23,21735
Huber,qpOASES,max_iter_reached,999.8429369926453,2649,,23,21735
Huber,qpOASES,max_iter_reached,999.5342209339142,2221,,23,21735
Huber,qpOASES,max_iter_reached,999.7265090942384,2203,,23,21735
Huber,qpOASES,max_iter_reached,1000.1711378097534,2340,,23,21735
Huber,qpOASES,max_iter_reached,1000.257735967636,2177,,23,21735
Huber,qpOASES,max_iter_reached,1000.1031141281128,2453,,23,21735
Huber,qpOASES,max_iter_reached,1000.092467069626,2220,,23,21735
Huber,qpOASES,max_iter_reached,1000.2608299255372,2501,,23,21735
Huber,qpOASES,max_iter_reached,1000.2307150363922,2470,,26,25740
Huber,qpOASES,max_iter_reached,1000.0071818828584,2630,,26,25740
Huber,qpOASES,max_iter_reached,999.79292678833,2474,,26,25740
Huber,qpOASES,max_iter_reached,1000.0234379768373,2293,,26,25740
Huber,qpOASES,max_iter_reached,999.9000129699707,1981,,26,25740
Huber,qpOASES,max_iter_reached,999.82075881958,2257,,26,25740
Huber,qpOASES,max_iter_reached,999.7865850925446,2037,,26,25740
Huber,qpOASES,max_iter_reached,1000.1143391132356,2493,,26,25740
Huber,qpOASES,max_iter_reached,999.5484700202942,2001,,26,25740
Huber,qpOASES,max_iter_reached,999.9284780025482,2327,,26,25740
Huber,qpOASES,max_iter_reached,999.7826061248779,1771,,31,33015
Huber,qpOASES,max_iter_reached,999.859897851944,1909,,31,33015
Huber,qpOASES,max_iter_reached,999.6857619285583,1928,,31,33015
Huber,qpOASES,max_iter_reached,999.7756118774414,2217,,31,33015
Huber,qpOASES,max_iter_reached,999.7599720954896,2111,,31,33015
Huber,qpOASES,max_iter_reached,999.6143848896028,1672,,31,33015
Huber,qpOASES,max_iter_reached,999.9917860031128,2251,,31,33015
Huber,qpOASES,max_iter_reached,1000.0383148193359,1630,,31,33015
Huber,qpOASES,max_iter_reached,1000.342915058136,1693,,31,33015
Huber,qpOASES,max_iter_reached,999.6750819683076,2042,,31,33015
Huber,qpOASES,max_iter_reached,999.5496020317078,1637,,37,42735
Huber,qpOASES,max_iter_reached,999.4435920715332,1562,,37,42735
Huber,qpOASES,max_iter_reached,999.3691380023956,1377,,37,42735
Huber,qpOASES,max_iter_reached,999.7283840179443,1675,,37,42735
Huber,qpOASES,max_iter_reached,999.2533190250397,1114,,37,42735
Huber,qpOASES,max_iter_reached,999.7792630195618,1405,,37,42735
Huber,qpOASES,max_iter_reached,999.8700091838837,1686,,37,42735
Huber,qpOASES,max_iter_reached,1000.1122410297394,1695,,37,42735
Huber,qpOASES,max_iter_reached,999.437625169754,1614,,37,42735
Huber,qpOASES,max_iter_reached,1000.2783269882202,1496,,37,42735
Huber,qpOASES,max_iter_reached,999.8838658332824,1101,,45,57375
Huber,qpOASES,max_iter_reached,999.9367461204528,870,,45,57375
Huber,qpOASES,max_iter_reached,999.7140989303588,1144,,45,57375
Huber,qpOASES,max_iter_reached,999.1043660640717,1050,,45,57375
Huber,qpOASES,max_iter_reached,999.7863850593567,1119,,45,57375
Huber,qpOASES,max_iter_reached,1000.5505850315094,1129,,45,57375
Huber,qpOASES,max_iter_reached,999.2814269065857,1150,,45,57375
Huber,qpOASES,max_iter_reached,999.4188618659973,1132,,45,57375
Huber,qpOASES,max_iter_reached,999.159805059433,1150,,45,57375
Huber,qpOASES,max_iter_reached,1000.1916790008544,914,,45,57375
Huber,qpOASES,max_iter_reached,998.6903178691864,740,,55,78375
Huber,qpOASES,max_iter_reached,1001.3981120586396,738,,55,78375
Huber,qpOASES,max_iter_reached,999.1907699108124,687,,55,78375
Huber,qpOASES,max_iter_reached,1001.0368540287018,693,,55,78375
Huber,qpOASES,max_iter_reached,1001.328367948532,661,,55,78375
Huber,qpOASES,max_iter_reached,999.371337890625,741,,55,78375
Huber,qpOASES,max_iter_reached,1000.6205768585204,714,,55,78375
Huber,qpOASES,max_iter_reached,1001.378968000412,756,,55,78375
Huber,qpOASES,max_iter_reached,1000.8826739788057,728,,55,78375
Huber,qpOASES,max_iter_reached,998.6597170829773,744,,55,78375
Huber,qpOASES,max_iter_reached,1000.861162185669,499,,68,110160
Huber,qpOASES,max_iter_reached,1001.6746821403503,508,,68,110160
Huber,qpOASES,max_iter_reached,998.967612028122,483,,68,110160
Huber,qpOASES,max_iter_reached,999.935751914978,496,,68,110160
Huber,qpOASES,max_iter_reached,998.26060795784,566,,68,110160
Huber,qpOASES,max_iter_reached,998.8615641593933,494,,68,110160
Huber,qpOASES,max_iter_reached,1000.7940940856934,539,,68,110160
Huber,qpOASES,max_iter_reached,999.0108511447906,505,,68,110160
Huber,qpOASES,max_iter_reached,998.9044539928436,512,,68,110160
Huber,qpOASES,max_iter_reached,1000.0468668937683,488,,68,110160
Huber,qpOASES,max_iter_reached,999.70800614357,444,,84,156240
Huber,qpOASES,max_iter_reached,998.3917789459227,447,,84,156240
Huber,qpOASES,max_iter_reached,1003.1838898658752,431,,84,156240
Huber,qpOASES,max_iter_reached,1004.1469419002533,413,,84,156240
Huber,qpOASES,max_iter_reached,1000.6008040905,468,,84,156240
Huber,qpOASES,max_iter_reached,1002.6084139347076,421,,84,156240
Huber,qpOASES,max_iter_reached,1004.1931779384613,440,,84,156240
Huber,qpOASES,max_iter_reached,999.631164073944,436,,84,156240
Huber,qpOASES,max_iter_reached,999.1435790061952,449,,84,156240
Huber,qpOASES,max_iter_reached,998.9153699874878,387,,84,156240
Huber,qpOASES,max_iter_reached,1000.2988550662994,330,,105,228375
Huber,qpOASES,max_iter_reached,998.5370411872864,329,,105,228375
Huber,qpOASES,max_iter_reached,998.5762560367584,329,,105,228375
Huber,qpOASES,max_iter_reached,997.7492940425873,327,,105,228375
Huber,qpOASES,max_iter_reached,997.6310150623323,330,,105,228375
Huber,qpOASES,max_iter_reached,1000.189875125885,328,,105,228375
Huber,qpOASES,max_iter_reached,997.8991210460664,331,,105,228375
Huber,qpOASES,max_iter_reached,997.7611639499664,327,,105,228375
Huber,qpOASES,max_iter_reached,999.4904191493988,328,,105,228375
Huber,qpOASES,max_iter_reached,1000.1028759479524,325,,105,228375
Huber,qpOASES,max_iter_reached,998.2470009326936,213,,132,340560
Huber,qpOASES,max_iter_reached,996.2035248279573,211,,132,340560
Huber,qpOASES,max_iter_reached,999.7930750846864,215,,132,340560
Huber,qpOASES,max_iter_reached,1000.0566971302032,214,,132,340560
Huber,qpOASES,max_iter_reached,997.2867040634156,214,,132,340560
Huber,qpOASES,max_iter_reached,997.6023418903352,214,,132,340560
Huber,qpOASES,max_iter_reached,998.6465899944304,216,,132,340560
Huber,qpOASES,max_iter_reached,996.3829259872437,218,,132,340560
Huber,qpOASES,max_iter_reached,999.0118410587312,217,,132,340560
Huber,qpOASES,max_iter_reached,1000.067389011383,218,,132,340560
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615


==> data/results/benchmark_problems/qpOASES/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,341.5348129272461,2840,314.30623462087965,10,7500
Huber,qpOASES,optimal,226.88756489753723,2413,286.73347290281356,10,7500
Huber,qpOASES,optimal,222.80674695968628,2452,308.92815197869055,10,7500
Huber,qpOASES,optimal,309.02104592323303,2711,297.2671903022653,10,7500
Huber,qpOASES,optimal,252.57992100715637,2554,366.17745937101716,10,7500
Huber,qpOASES,optimal,298.6347990036011,2632,305.91579539107033,10,7500
Huber,qpOASES,optimal,331.9535369873047,2804,397.55154840043207,10,7500
Huber,qpOASES,optimal,255.64522004127502,2619,311.1850294686648,10,7500
Huber,qpOASES,optimal,355.541335105896,2839,393.07943201741944,10,7500
Huber,qpOASES,optimal,318.1145877838135,2911,314.30697865957484,10,7500


==> data/results/benchmark_problems/qpOASES/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.2988550662994,330,,105,228375
Huber,qpOASES,max_iter_reached,998.5370411872864,329,,105,228375
Huber,qpOASES,max_iter_reached,998.5762560367584,329,,105,228375
Huber,qpOASES,max_iter_reached,997.7492940425873,327,,105,228375
Huber,qpOASES,max_iter_reached,997.6310150623322,330,,105,228375
Huber,qpOASES,max_iter_reached,1000.189875125885,328,,105,228375
Huber,qpOASES,max_iter_reached,997.8991210460663,331,,105,228375
Huber,qpOASES,max_iter_reached,997.7611639499664,327,,105,228375
Huber,qpOASES,max_iter_reached,999.4904191493988,328,,105,228375
Huber,qpOASES,max_iter_reached,1000.1028759479523,325,,105,228375


==> data/results/benchmark_problems/qpOASES/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,345.37083292007446,2745,397.9114227783119,11,8415
Huber,qpOASES,optimal,318.96954894065857,2663,353.1244921466744,11,8415
Huber,qpOASES,optimal,359.52363991737366,2932,418.44377903014936,11,8415
Huber,qpOASES,optimal,427.4295811653137,3035,396.189891425219,11,8415
Huber,qpOASES,optimal,327.8453149795532,2694,323.54853520354715,11,8415
Huber,qpOASES,optimal,406.03167390823364,2965,384.77885927743057,11,8415
Huber,qpOASES,optimal,428.06473207473755,3026,337.1512814317176,11,8415
Huber,qpOASES,optimal,361.7754771709442,2921,338.55729566639275,11,8415
Huber,qpOASES,optimal,515.4976251125336,3325,413.90916601087565,11,8415
Huber,qpOASES,optimal,467.7785928249359,3164,336.78886004796806,11,8415


==> data/results/benchmark_problems/qpOASES/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,424.83371901512146,2988,305.4234125410476,12,9360
Huber,qpOASES,optimal,429.5625829696655,2904,388.4308397949543,12,9360
Huber,qpOASES,optimal,515.8721559047699,3175,387.4405572700548,12,9360
Huber,qpOASES,optimal,467.9003818035126,3049,454.0981428507025,12,9360
Huber,qpOASES,optimal,443.7328748703003,2952,365.04143721804627,12,9360
Huber,qpOASES,optimal,486.56699991226196,3155,393.20353391145335,12,9360
Huber,qpOASES,optimal,451.40086221694946,3065,410.96072671807485,12,9360
Huber,qpOASES,optimal,448.5807511806488,3087,450.8756862597614,12,9360
Huber,qpOASES,optimal,448.637619972229,3053,446.25636891849115,12,9360
Huber,qpOASES,optimal,480.9323010444641,2943,535.9474811503443,12,9360


==> data/results/benchmark_problems/qpOASES/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,736.899955034256,3471,503.97578546405265,13,10335
Huber,qpOASES,optimal,608.5784251689911,3262,429.8404804225959,13,10335
Huber,qpOASES,optimal,784.3890278339386,3637,458.9033723638489,13,10335
Huber,qpOASES,optimal,656.8770689964294,3332,434.5238664371948,13,10335
Huber,qpOASES,optimal,590.2725811004639,3198,432.15720272044456,13,10335
Huber,qpOASES,optimal,637.0863959789276,3249,440.0051090633679,13,10335
Huber,qpOASES,optimal,611.3703401088715,3265,402.0431497475165,13,10335
Huber,qpOASES,optimal,618.301754951477,3222,430.7591631994484,13,10335
Huber,qpOASES,optimal,716.9985640048981,3514,358.20974767072636,13,10335
Huber,qpOASES,optimal,558.17049908638,3159,377.35390825631526,13,10335


==> data/results/benchmark_problems/qpOASES/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,998.2470009326935,213,,132,340560
Huber,qpOASES,max_iter_reached,996.2035248279572,211,,132,340560
Huber,qpOASES,max_iter_reached,999.7930750846863,215,,132,340560
Huber,qpOASES,max_iter_reached,1000.0566971302032,214,,132,340560
Huber,qpOASES,max_iter_reached,997.2867040634155,214,,132,340560
Huber,qpOASES,max_iter_reached,997.6023418903351,214,,132,340560
Huber,qpOASES,max_iter_reached,998.6465899944305,216,,132,340560
Huber,qpOASES,max_iter_reached,996.3829259872437,218,,132,340560
Huber,qpOASES,max_iter_reached,999.0118410587311,217,,132,340560
Huber,qpOASES,max_iter_reached,1000.067389011383,218,,132,340560


==> data/results/benchmark_problems/qpOASES/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,883.8552479743958,3604,532.0817469473063,14,11340
Huber,qpOASES,optimal,861.974503993988,3560,429.6646113748122,14,11340
Huber,qpOASES,optimal,777.490425825119,3419,412.4574602924169,14,11340
Huber,qpOASES,optimal,789.9762799739838,3585,455.12359689899927,14,11340
Huber,qpOASES,optimal,961.9099259376526,3807,522.5515647759083,14,11340
Huber,qpOASES,optimal,830.6824209690094,3427,520.6798442955733,14,11340
Huber,qpOASES,optimal,858.2643110752106,3693,456.9813730952216,14,11340
Huber,qpOASES,optimal,763.3275170326233,3420,450.55990666267087,14,11340
Huber,qpOASES,optimal,748.4655549526215,3584,427.47595897541663,14,11340
Huber,qpOASES,optimal,894.1941919326782,3729,431.45905148348066,14,11340


==> data/results/benchmark_problems/qpOASES/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.2296462059021,3339,,16,13440
Huber,qpOASES,max_iter_reached,999.7324461936951,3056,,16,13440
Huber,qpOASES,max_iter_reached,1000.2818470001221,2939,,16,13440
Huber,qpOASES,max_iter_reached,999.8938400745392,2972,,16,13440
Huber,qpOASES,max_iter_reached,999.6843638420105,3170,,16,13440
Huber,qpOASES,max_iter_reached,999.8963069915771,3056,,16,13440
Huber,qpOASES,max_iter_reached,999.7908039093018,2910,,16,13440
Huber,qpOASES,max_iter_reached,999.7825870513916,2868,,16,13440
Huber,qpOASES,max_iter_reached,999.6759121417999,3067,,16,13440
Huber,qpOASES,max_iter_reached,999.8220889568329,3246,,16,13440


==> data/results/benchmark_problems/qpOASES/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940


==> data/results/benchmark_problems/qpOASES/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.748281955719,2922,,17,14535
Huber,qpOASES,max_iter_reached,999.7813458442688,2819,,17,14535
Huber,qpOASES,max_iter_reached,999.8027520179749,2577,,17,14535
Huber,qpOASES,max_iter_reached,999.7600789070129,2702,,17,14535
Huber,qpOASES,max_iter_reached,1000.0478851795197,3292,,17,14535
Huber,qpOASES,max_iter_reached,999.9559679031372,3052,,17,14535
Huber,qpOASES,max_iter_reached,999.8837649822235,2875,,17,14535
Huber,qpOASES,max_iter_reached,999.7846820354462,2842,,17,14535
Huber,qpOASES,max_iter_reached,1000.3466711044312,3022,,17,14535
Huber,qpOASES,max_iter_reached,999.7297561168671,2874,,17,14535


==> data/results/benchmark_problems/qpOASES/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.7228450775146,2124,,20,18000
Huber,qpOASES,max_iter_reached,999.6831550598145,2511,,20,18000
Huber,qpOASES,max_iter_reached,999.655308008194,2548,,20,18000
Huber,qpOASES,max_iter_reached,999.829344034195,2717,,20,18000
Huber,qpOASES,max_iter_reached,1000.207328081131,2216,,20,18000
Huber,qpOASES,max_iter_reached,1000.2260720729828,2920,,20,18000
Huber,qpOASES,max_iter_reached,999.5351459980011,2484,,20,18000
Huber,qpOASES,max_iter_reached,1000.2844958305359,2683,,20,18000
Huber,qpOASES,max_iter_reached,1000.0292329788208,2609,,20,18000
Huber,qpOASES,max_iter_reached,999.6561779975891,2690,,20,18000


==> data/results/benchmark_problems/qpOASES/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615


==> data/results/benchmark_problems/qpOASES/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.0302460193634,2812,,23,21735
Huber,qpOASES,max_iter_reached,999.8454887866974,1974,,23,21735
Huber,qpOASES,max_iter_reached,999.8429369926453,2649,,23,21735
Huber,qpOASES,max_iter_reached,999.5342209339142,2221,,23,21735
Huber,qpOASES,max_iter_reached,999.7265090942383,2203,,23,21735
Huber,qpOASES,max_iter_reached,1000.1711378097534,2340,,23,21735
Huber,qpOASES,max_iter_reached,1000.2577359676361,2177,,23,21735
Huber,qpOASES,max_iter_reached,1000.1031141281128,2453,,23,21735
Huber,qpOASES,max_iter_reached,1000.0924670696259,2220,,23,21735
Huber,qpOASES,max_iter_reached,1000.2608299255371,2501,,23,21735


==> data/results/benchmark_problems/qpOASES/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.2307150363922,2470,,26,25740
Huber,qpOASES,max_iter_reached,1000.0071818828583,2630,,26,25740
Huber,qpOASES,max_iter_reached,999.7929267883301,2474,,26,25740
Huber,qpOASES,max_iter_reached,1000.0234379768372,2293,,26,25740
Huber,qpOASES,max_iter_reached,999.9000129699707,1981,,26,25740
Huber,qpOASES,max_iter_reached,999.8207588195801,2257,,26,25740
Huber,qpOASES,max_iter_reached,999.7865850925446,2037,,26,25740
Huber,qpOASES,max_iter_reached,1000.1143391132355,2493,,26,25740
Huber,qpOASES,max_iter_reached,999.5484700202942,2001,,26,25740
Huber,qpOASES,max_iter_reached,999.9284780025482,2327,,26,25740


==> data/results/benchmark_problems/qpOASES/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.7826061248779,1771,,31,33015
Huber,qpOASES,max_iter_reached,999.859897851944,1909,,31,33015
Huber,qpOASES,max_iter_reached,999.6857619285583,1928,,31,33015
Huber,qpOASES,max_iter_reached,999.7756118774414,2217,,31,33015
Huber,qpOASES,max_iter_reached,999.7599720954895,2111,,31,33015
Huber,qpOASES,max_iter_reached,999.6143848896027,1672,,31,33015
Huber,qpOASES,max_iter_reached,999.9917860031128,2251,,31,33015
Huber,qpOASES,max_iter_reached,1000.0383148193359,1630,,31,33015
Huber,qpOASES,max_iter_reached,1000.342915058136,1693,,31,33015
Huber,qpOASES,max_iter_reached,999.6750819683075,2042,,31,33015


==> data/results/benchmark_problems/qpOASES/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.5496020317078,1637,,37,42735
Huber,qpOASES,max_iter_reached,999.4435920715332,1562,,37,42735
Huber,qpOASES,max_iter_reached,999.3691380023956,1377,,37,42735
Huber,qpOASES,max_iter_reached,999.7283840179443,1675,,37,42735
Huber,qpOASES,max_iter_reached,999.2533190250397,1114,,37,42735
Huber,qpOASES,max_iter_reached,999.7792630195618,1405,,37,42735
Huber,qpOASES,max_iter_reached,999.8700091838837,1686,,37,42735
Huber,qpOASES,max_iter_reached,1000.1122410297394,1695,,37,42735
Huber,qpOASES,max_iter_reached,999.437625169754,1614,,37,42735
Huber,qpOASES,max_iter_reached,1000.2783269882202,1496,,37,42735


==> data/results/benchmark_problems/qpOASES/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.8838658332825,1101,,45,57375
Huber,qpOASES,max_iter_reached,999.9367461204529,870,,45,57375
Huber,qpOASES,max_iter_reached,999.7140989303589,1144,,45,57375
Huber,qpOASES,max_iter_reached,999.1043660640717,1050,,45,57375
Huber,qpOASES,max_iter_reached,999.7863850593567,1119,,45,57375
Huber,qpOASES,max_iter_reached,1000.5505850315094,1129,,45,57375
Huber,qpOASES,max_iter_reached,999.2814269065857,1150,,45,57375
Huber,qpOASES,max_iter_reached,999.4188618659973,1132,,45,57375
Huber,qpOASES,max_iter_reached,999.159805059433,1150,,45,57375
Huber,qpOASES,max_iter_reached,1000.1916790008545,914,,45,57375


==> data/results/benchmark_problems/qpOASES/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,998.6903178691864,740,,55,78375
Huber,qpOASES,max_iter_reached,1001.3981120586395,738,,55,78375
Huber,qpOASES,max_iter_reached,999.1907699108124,687,,55,78375
Huber,qpOASES,max_iter_reached,1001.0368540287018,693,,55,78375
Huber,qpOASES,max_iter_reached,1001.3283679485321,661,,55,78375
Huber,qpOASES,max_iter_reached,999.371337890625,741,,55,78375
Huber,qpOASES,max_iter_reached,1000.6205768585205,714,,55,78375
Huber,qpOASES,max_iter_reached,1001.378968000412,756,,55,78375
Huber,qpOASES,max_iter_reached,1000.8826739788055,728,,55,78375
Huber,qpOASES,max_iter_reached,998.6597170829773,744,,55,78375


==> data/results/benchmark_problems/qpOASES/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.861162185669,499,,68,110160
Huber,qpOASES,max_iter_reached,1001.6746821403503,508,,68,110160
Huber,qpOASES,max_iter_reached,998.967612028122,483,,68,110160
Huber,qpOASES,max_iter_reached,999.935751914978,496,,68,110160
Huber,qpOASES,max_iter_reached,998.26060795784,566,,68,110160
Huber,qpOASES,max_iter_reached,998.8615641593933,494,,68,110160
Huber,qpOASES,max_iter_reached,1000.7940940856934,539,,68,110160
Huber,qpOASES,max_iter_reached,999.0108511447906,505,,68,110160
Huber,qpOASES,max_iter_reached,998.9044539928436,512,,68,110160
Huber,qpOASES,max_iter_reached,1000.0468668937683,488,,68,110160


==> data/results/benchmark_problems/qpOASES/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.70800614357,444,,84,156240
Huber,qpOASES,max_iter_reached,998.3917789459229,447,,84,156240
Huber,qpOASES,max_iter_reached,1003.1838898658752,431,,84,156240
Huber,qpOASES,max_iter_reached,1004.1469419002533,413,,84,156240
Huber,qpOASES,max_iter_reached,1000.6008040904999,468,,84,156240
Huber,qpOASES,max_iter_reached,1002.6084139347076,421,,84,156240
Huber,qpOASES,max_iter_reached,1004.1931779384613,440,,84,156240
Huber,qpOASES,max_iter_reached,999.6311640739441,436,,84,156240
Huber,qpOASES,max_iter_reached,999.1435790061951,449,,84,156240
Huber,qpOASES,max_iter_reached,998.9153699874878,387,,84,156240


==> data/results/benchmark_problems/qpOASES/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,79.90698504447938,2104,1022.1682354356248,10,3540
Lasso,qpOASES,optimal,81.27142596244813,2098,1025.975440981542,10,3540
Lasso,qpOASES,optimal,78.7408080101013,2105,1082.5554242840244,10,3540
Lasso,qpOASES,optimal,78.6081850528717,2096,970.382431435056,10,3540
Lasso,qpOASES,optimal,81.02629399299622,2097,1051.8783129197839,10,3540
Lasso,qpOASES,optimal,80.98584103584291,2110,929.4669219188992,10,3540
Lasso,qpOASES,optimal,82.4180541038513,2123,1103.5194823002057,10,3540
Lasso,qpOASES,optimal,82.0535728931427,2111,967.8677622663928,10,3540
Lasso,qpOASES,optimal,81.34467601776123,2088,1058.6277476548587,10,3540
Lasso,qpOASES,optimal,82.75904893875122,2144,983.0014012573663,10,3540
Lasso,qpOASES,optimal,112.805016040802,2316,1084.5566334820517,11,4059
Lasso,qpOASES,optimal,112.72138690948486,2348,1007.034779880029,11,4059
Lasso,qpOASES,optimal,111.32440304756165,2324,1125.824291036823,11,4059
Lasso,qpOASES,optimal,114.30200099945068,2351,1138.700911789044,11,4059
Lasso,qpOASES,optimal,124.52776598930359,2314,1098.8102601412577,11,4059
Lasso,qpOASES,optimal,111.77339506149292,2307,1097.8560324288703,11,4059
Lasso,qpOASES,optimal,111.45584297180176,2293,1110.7129178759594,11,4059
Lasso,qpOASES,optimal,110.73529195785522,2310,1138.2699545345004,11,4059
Lasso,qpOASES,optimal,111.05150604248048,2310,1130.0865186943588,11,4059
Lasso,qpOASES,optimal,115.33766508102416,2322,1121.6011181641709,11,4059
Lasso,qpOASES,optimal,163.11143112182614,2541,1258.2954351283613,12,4608
Lasso,qpOASES,optimal,149.79243516921997,2524,1278.9366254459326,12,4608
Lasso,qpOASES,optimal,151.91255807876587,2513,1257.1634245080045,12,4608
Lasso,qpOASES,optimal,162.44942617416382,2553,1267.2089194826292,12,4608
Lasso,qpOASES,optimal,151.32407999038696,2548,1299.847546120168,12,4608
Lasso,qpOASES,optimal,153.51844787597656,2520,1220.356536268784,12,4608
Lasso,qpOASES,optimal,171.72188901901242,2516,1222.1608765878987,12,4608
Lasso,qpOASES,optimal,150.91743278503418,2531,1212.118106127007,12,4608
Lasso,qpOASES,optimal,151.75492691993713,2534,1251.7170089565802,12,4608
Lasso,qpOASES,optimal,157.05918598175052,2523,1202.5754552881413,12,4608
Lasso,qpOASES,optimal,202.29930210113525,2734,1352.4771832939862,13,5187
Lasso,qpOASES,optimal,199.32199692726132,2714,1224.3627535634039,13,5187
Lasso,qpOASES,optimal,210.0538020133972,2758,1372.8139175986646,13,5187
Lasso,qpOASES,optimal,193.94691801071167,2726,1274.1837664060722,13,5187
Lasso,qpOASES,optimal,199.15060877799988,2746,1344.210375112068,13,5187
Lasso,qpOASES,optimal,205.86895513534543,2741,1343.3696604801153,13,5187
Lasso,qpOASES,optimal,214.7621569633484,2765,1246.9618085453376,13,5187
Lasso,qpOASES,optimal,204.1760859489441,2725,1311.6522419362345,13,5187
Lasso,qpOASES,optimal,195.8008239269257,2735,1381.558468503402,13,5187
Lasso,qpOASES,optimal,202.03190803527832,2747,1311.202910716294,13,5187
Lasso,qpOASES,optimal,279.2906219959259,2959,1399.7944338078692,14,5796
Lasso,qpOASES,optimal,256.6387100219726,2966,1442.231943208342,14,5796
Lasso,qpOASES,optimal,266.96404004096985,2967,1487.9428848470666,14,5796
Lasso,qpOASES,optimal,283.39665985107416,2960,1465.0420514019165,14,5796
Lasso,qpOASES,optimal,257.5713679790497,2957,1367.04239640985,14,5796
Lasso,qpOASES,optimal,272.729898929596,2961,1452.131080940153,14,5796
Lasso,qpOASES,optimal,294.7413139343262,2931,1506.5361780577325,14,5796
Lasso,qpOASES,optimal,258.41774487495417,2945,1390.1807836469382,14,5796
Lasso,qpOASES,optimal,257.0658209323883,2947,1348.8856763964661,14,5796
Lasso,qpOASES,optimal,274.6436769962311,2998,1442.9342863584916,14,5796
Lasso,qpOASES,optimal,430.0568928718567,3381,1609.7043574403754,16,7104
Lasso,qpOASES,optimal,488.3660809993744,3377,1680.708606480225,16,7104
Lasso,qpOASES,optimal,500.6651539802551,3362,1688.7785060709225,16,7104
Lasso,qpOASES,optimal,499.3453629016876,3361,1582.958669014744,16,7104
Lasso,qpOASES,optimal,422.3060519695282,3347,1533.6360301210739,16,7104
Lasso,qpOASES,optimal,473.3489580154419,3366,1578.4557152832285,16,7104
Lasso,qpOASES,optimal,463.1561300754547,3379,1703.2208854162525,16,7104
Lasso,qpOASES,optimal,425.18476390838623,3347,1626.8482063975766,16,7104
Lasso,qpOASES,optimal,448.5279288291931,3408,1595.0934524477816,16,7104
Lasso,qpOASES,optimal,435.5527918338776,3375,1554.4048315319842,16,7104
Lasso,qpOASES,optimal,571.3033800125123,3559,1793.5408194066958,17,7803
Lasso,qpOASES,optimal,572.941535949707,3550,1794.3663679631077,17,7803
Lasso,qpOASES,optimal,575.5871269702911,3592,1809.8355494458456,17,7803
Lasso,qpOASES,optimal,499.86796617507935,3588,1843.7973342216635,17,7803
Lasso,qpOASES,optimal,596.8122780323029,3567,1907.103926774581,17,7803
Lasso,qpOASES,optimal,563.2744109630585,3605,1624.067366509859,17,7803
Lasso,qpOASES,optimal,577.7822189331055,3558,1747.8735875283642,17,7803
Lasso,qpOASES,optimal,599.3927230834961,3594,1854.7525551812985,17,7803
Lasso,qpOASES,optimal,533.3092949390411,3588,1787.4882569611634,17,7803
Lasso,qpOASES,optimal,591.0781328678131,3614,1843.196778986076,17,7803
Lasso,qpOASES,max_iter_reached,999.6962070465088,3836,,20,10080
Lasso,qpOASES,max_iter_reached,999.7273209095,3812,,20,10080
Lasso,qpOASES,max_iter_reached,999.967467069626,3685,,20,10080
Lasso,qpOASES,max_iter_reached,999.7537281513214,4163,,20,10080
Lasso,qpOASES,max_iter_reached,999.778970003128,3755,,20,10080
Lasso,qpOASES,max_iter_reached,999.806056022644,3710,,20,10080
Lasso,qpOASES,max_iter_reached,999.6851480007173,3633,,20,10080
Lasso,qpOASES,max_iter_reached,999.771985054016,3582,,20,10080
Lasso,qpOASES,max_iter_reached,999.8216080665587,3602,,20,10080
Lasso,qpOASES,max_iter_reached,999.8564100265504,3686,,20,10080
Lasso,qpOASES,max_iter_reached,999.921758890152,3024,,23,12627
Lasso,qpOASES,max_iter_reached,999.8439280986786,3091,,23,12627
Lasso,qpOASES,max_iter_reached,999.7449610233307,2971,,23,12627
Lasso,qpOASES,max_iter_reached,999.6500780582428,3048,,23,12627
Lasso,qpOASES,max_iter_reached,1000.0424010753633,3030,,23,12627
Lasso,qpOASES,max_iter_reached,999.8493490219116,3017,,23,12627
Lasso,qpOASES,max_iter_reached,999.637698173523,3009,,23,12627
Lasso,qpOASES,max_iter_reached,999.9232358932496,3007,,23,12627
Lasso,qpOASES,max_iter_reached,999.5966520309448,2972,,23,12627
Lasso,qpOASES,max_iter_reached,1000.0266778469086,3016,,23,12627
Lasso,qpOASES,max_iter_reached,1000.325257062912,2773,,26,15444
Lasso,qpOASES,max_iter_reached,999.6327040195464,2735,,26,15444
Lasso,qpOASES,max_iter_reached,999.9181568622588,2753,,26,15444
Lasso,qpOASES,max_iter_reached,999.9623830318452,2755,,26,15444
Lasso,qpOASES,max_iter_reached,999.8524341583252,2702,,26,15444
Lasso,qpOASES,max_iter_reached,1000.3597719669342,2757,,26,15444
Lasso,qpOASES,max_iter_reached,999.9131369590759,2841,,26,15444
Lasso,qpOASES,max_iter_reached,1000.254499912262,2715,,26,15444
Lasso,qpOASES,max_iter_reached,1000.1953468322754,2792,,26,15444
Lasso,qpOASES,max_iter_reached,1000.1327660083772,2709,,26,15444
Lasso,qpOASES,max_iter_reached,999.6696541309357,2462,,31,20739
Lasso,qpOASES,max_iter_reached,1000.0998718738556,2613,,31,20739
Lasso,qpOASES,max_iter_reached,1000.414516210556,2509,,31,20739
Lasso,qpOASES,max_iter_reached,999.6501700878143,2597,,31,20739
Lasso,qpOASES,max_iter_reached,999.8008170127868,2537,,31,20739
Lasso,qpOASES,max_iter_reached,1000.1798090934752,2604,,31,20739
Lasso,qpOASES,max_iter_reached,1000.3543379306793,2430,,31,20739
Lasso,qpOASES,max_iter_reached,999.6147119998932,2556,,31,20739
Lasso,qpOASES,max_iter_reached,1000.2740209102632,2524,,31,20739
Lasso,qpOASES,max_iter_reached,1000.1151008605956,2551,,31,20739
Lasso,qpOASES,max_iter_reached,999.8087828159332,2414,,37,28083
Lasso,qpOASES,max_iter_reached,1000.4202699661256,2404,,37,28083
Lasso,qpOASES,max_iter_reached,1000.3664240837096,2270,,37,28083
Lasso,qpOASES,max_iter_reached,1000.047525882721,2398,,37,28083
Lasso,qpOASES,max_iter_reached,999.7632460594176,2360,,37,28083
Lasso,qpOASES,max_iter_reached,1000.145975112915,2322,,37,28083
Lasso,qpOASES,max_iter_reached,999.9886741638184,2249,,37,28083
Lasso,qpOASES,max_iter_reached,999.7074258327484,2290,,37,28083
Lasso,qpOASES,max_iter_reached,1000.0429861545564,2317,,37,28083
Lasso,qpOASES,max_iter_reached,999.9487059116364,2372,,37,28083
Lasso,qpOASES,max_iter_reached,999.5296459197998,2041,,45,39555
Lasso,qpOASES,max_iter_reached,999.5368061065674,2001,,45,39555
Lasso,qpOASES,max_iter_reached,999.6799449920654,2030,,45,39555
Lasso,qpOASES,max_iter_reached,999.528209209442,2014,,45,39555
Lasso,qpOASES,max_iter_reached,1000.3842458724976,2040,,45,39555
Lasso,qpOASES,max_iter_reached,1000.14710688591,2103,,45,39555
Lasso,qpOASES,max_iter_reached,999.664547920227,2136,,45,39555
Lasso,qpOASES,max_iter_reached,1000.1469810009004,2097,,45,39555
Lasso,qpOASES,max_iter_reached,999.9714238643646,2085,,45,39555
Lasso,qpOASES,max_iter_reached,999.6911668777466,2022,,45,39555
Lasso,qpOASES,max_iter_reached,999.5994510650636,1735,,55,56595
Lasso,qpOASES,max_iter_reached,999.4578409194946,1756,,55,56595
Lasso,qpOASES,max_iter_reached,999.5973529815674,1770,,55,56595
Lasso,qpOASES,max_iter_reached,999.7482690811156,1686,,55,56595
Lasso,qpOASES,max_iter_reached,999.9442360401154,1750,,55,56595
Lasso,qpOASES,max_iter_reached,999.6384890079497,1751,,55,56595
Lasso,qpOASES,max_iter_reached,1000.0165150165558,1766,,55,56595
Lasso,qpOASES,max_iter_reached,1000.1651880741119,1770,,55,56595
Lasso,qpOASES,max_iter_reached,999.4680440425873,1719,,55,56595
Lasso,qpOASES,max_iter_reached,999.8531270027161,1758,,55,56595
Lasso,qpOASES,max_iter_reached,999.2240879535676,1416,,68,83232
Lasso,qpOASES,max_iter_reached,999.9329898357392,1477,,68,83232
Lasso,qpOASES,max_iter_reached,1000.0141248703004,1409,,68,83232
Lasso,qpOASES,max_iter_reached,999.94304895401,1439,,68,83232
Lasso,qpOASES,max_iter_reached,999.6573429107666,1463,,68,83232
Lasso,qpOASES,max_iter_reached,1000.1047859191896,1426,,68,83232
Lasso,qpOASES,max_iter_reached,999.2021660804747,1447,,68,83232
Lasso,qpOASES,max_iter_reached,999.5980269908904,1499,,68,83232
Lasso,qpOASES,max_iter_reached,999.356201171875,1487,,68,83232
Lasso,qpOASES,max_iter_reached,999.6348869800568,1412,,68,83232
Lasso,qpOASES,max_iter_reached,1000.0643129348756,1197,,84,122976
Lasso,qpOASES,max_iter_reached,999.3523468971252,1222,,84,122976
Lasso,qpOASES,max_iter_reached,999.4393019676207,1221,,84,122976
Lasso,qpOASES,max_iter_reached,1000.1849238872528,1189,,84,122976
Lasso,qpOASES,max_iter_reached,1000.2503800392152,1288,,84,122976
Lasso,qpOASES,max_iter_reached,999.1710331439972,1142,,84,122976
Lasso,qpOASES,max_iter_reached,999.934504032135,1257,,84,122976
Lasso,qpOASES,max_iter_reached,1000.1062910556793,1242,,84,122976
Lasso,qpOASES,max_iter_reached,999.9409999847412,1247,,84,122976
Lasso,qpOASES,max_iter_reached,999.4852910041808,1207,,84,122976
Lasso,qpOASES,max_iter_reached,999.0984330177307,1120,,105,186795
Lasso,qpOASES,max_iter_reached,1000.4521381855012,1069,,105,186795
Lasso,qpOASES,max_iter_reached,999.6495308876038,975,,105,186795
Lasso,qpOASES,max_iter_reached,999.3757538795472,998,,105,186795
Lasso,qpOASES,max_iter_reached,999.757926940918,1044,,105,186795
Lasso,qpOASES,max_iter_reached,1000.479856967926,1078,,105,186795
Lasso,qpOASES,max_iter_reached,999.7038309574127,1065,,105,186795
Lasso,qpOASES,max_iter_reached,1000.0506770610808,1017,,105,186795
Lasso,qpOASES,max_iter_reached,999.7230150699617,1092,,105,186795
Lasso,qpOASES,max_iter_reached,999.766902923584,991,,105,186795
Lasso,qpOASES,max_iter_reached,1001.5671401023864,975,,132,288288
Lasso,qpOASES,max_iter_reached,999.5528421401978,1032,,132,288288
Lasso,qpOASES,max_iter_reached,999.0368940830232,1036,,132,288288
Lasso,qpOASES,max_iter_reached,999.5666038990021,974,,132,288288
Lasso,qpOASES,max_iter_reached,999.841143131256,975,,132,288288
Lasso,qpOASES,max_iter_reached,1001.0779979228972,1060,,132,288288
Lasso,qpOASES,max_iter_reached,999.6556429862976,901,,132,288288
Lasso,qpOASES,max_iter_reached,1001.0192410945892,1076,,132,288288
Lasso,qpOASES,max_iter_reached,998.9488260746002,985,,132,288288
Lasso,qpOASES,max_iter_reached,999.7112789154053,919,,132,288288
Lasso,qpOASES,max_iter_reached,999.5379440784454,763,,166,447204
Lasso,qpOASES,max_iter_reached,999.4589319229126,763,,166,447204
Lasso,qpOASES,max_iter_reached,998.9645040035248,776,,166,447204
Lasso,qpOASES,max_iter_reached,999.4132699966432,760,,166,447204
Lasso,qpOASES,max_iter_reached,999.9660818576813,763,,166,447204
Lasso,qpOASES,max_iter_reached,999.5952830314636,771,,166,447204
Lasso,qpOASES,max_iter_reached,999.5632989406586,771,,166,447204
Lasso,qpOASES,max_iter_reached,999.147353887558,771,,166,447204
Lasso,qpOASES,max_iter_reached,998.8566391468048,773,,166,447204
Lasso,qpOASES,max_iter_reached,998.9871060848236,772,,166,447204
Lasso,qpOASES,max_iter_reached,1000.1908030509948,496,,209,697851
Lasso,qpOASES,max_iter_reached,999.1967368125916,503,,209,697851
Lasso,qpOASES,max_iter_reached,998.9839260578156,505,,209,697851
Lasso,qpOASES,max_iter_reached,999.7089800834656,503,,209,697851
Lasso,qpOASES,max_iter_reached,998.5373778343201,498,,209,697851
Lasso,qpOASES,max_iter_reached,998.43617105484,495,,209,697851
Lasso,qpOASES,max_iter_reached,999.3581237792968,496,,209,697851
Lasso,qpOASES,max_iter_reached,998.6527919769287,500,,209,697851
Lasso,qpOASES,max_iter_reached,999.6339499950408,495,,209,697851
Lasso,qpOASES,max_iter_reached,1000.0875680446624,502,,209,697851


==> data/results/benchmark_problems/qpOASES/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,79.90698504447937,2104,1022.1682354356248,10,3540
Lasso,qpOASES,optimal,81.27142596244812,2098,1025.9754409815419,10,3540
Lasso,qpOASES,optimal,78.74080801010132,2105,1082.5554242840244,10,3540
Lasso,qpOASES,optimal,78.6081850528717,2096,970.382431435056,10,3540
Lasso,qpOASES,optimal,81.02629399299622,2097,1051.878312919784,10,3540
Lasso,qpOASES,optimal,80.9858410358429,2110,929.4669219188993,10,3540
Lasso,qpOASES,optimal,82.41805410385132,2123,1103.5194823002057,10,3540
Lasso,qpOASES,optimal,82.0535728931427,2111,967.8677622663929,10,3540
Lasso,qpOASES,optimal,81.34467601776123,2088,1058.6277476548587,10,3540
Lasso,qpOASES,optimal,82.75904893875122,2144,983.0014012573664,10,3540


==> data/results/benchmark_problems/qpOASES/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.0984330177307,1120,,105,186795
Lasso,qpOASES,max_iter_reached,1000.4521381855011,1069,,105,186795
Lasso,qpOASES,max_iter_reached,999.6495308876038,975,,105,186795
Lasso,qpOASES,max_iter_reached,999.3757538795471,998,,105,186795
Lasso,qpOASES,max_iter_reached,999.757926940918,1044,,105,186795
Lasso,qpOASES,max_iter_reached,1000.479856967926,1078,,105,186795
Lasso,qpOASES,max_iter_reached,999.7038309574127,1065,,105,186795
Lasso,qpOASES,max_iter_reached,1000.0506770610809,1017,,105,186795
Lasso,qpOASES,max_iter_reached,999.7230150699615,1092,,105,186795
Lasso,qpOASES,max_iter_reached,999.766902923584,991,,105,186795


==> data/results/benchmark_problems/qpOASES/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,112.805016040802,2316,1084.5566334820517,11,4059
Lasso,qpOASES,optimal,112.72138690948486,2348,1007.034779880029,11,4059
Lasso,qpOASES,optimal,111.32440304756165,2324,1125.824291036823,11,4059
Lasso,qpOASES,optimal,114.30200099945068,2351,1138.7009117890439,11,4059
Lasso,qpOASES,optimal,124.52776598930359,2314,1098.8102601412577,11,4059
Lasso,qpOASES,optimal,111.77339506149292,2307,1097.8560324288705,11,4059
Lasso,qpOASES,optimal,111.45584297180176,2293,1110.7129178759594,11,4059
Lasso,qpOASES,optimal,110.73529195785522,2310,1138.2699545345004,11,4059
Lasso,qpOASES,optimal,111.05150604248047,2310,1130.0865186943588,11,4059
Lasso,qpOASES,optimal,115.33766508102417,2322,1121.601118164171,11,4059


==> data/results/benchmark_problems/qpOASES/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,163.11143112182617,2541,1258.2954351283613,12,4608
Lasso,qpOASES,optimal,149.79243516921997,2524,1278.9366254459323,12,4608
Lasso,qpOASES,optimal,151.91255807876587,2513,1257.1634245080045,12,4608
Lasso,qpOASES,optimal,162.44942617416382,2553,1267.2089194826292,12,4608
Lasso,qpOASES,optimal,151.32407999038696,2548,1299.8475461201679,12,4608
Lasso,qpOASES,optimal,153.51844787597656,2520,1220.3565362687839,12,4608
Lasso,qpOASES,optimal,171.72188901901245,2516,1222.1608765878989,12,4608
Lasso,qpOASES,optimal,150.91743278503418,2531,1212.118106127007,12,4608
Lasso,qpOASES,optimal,151.75492691993713,2534,1251.7170089565802,12,4608
Lasso,qpOASES,optimal,157.0591859817505,2523,1202.5754552881413,12,4608


==> data/results/benchmark_problems/qpOASES/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,202.29930210113525,2734,1352.4771832939862,13,5187
Lasso,qpOASES,optimal,199.32199692726135,2714,1224.362753563404,13,5187
Lasso,qpOASES,optimal,210.05380201339722,2758,1372.8139175986646,13,5187
Lasso,qpOASES,optimal,193.94691801071167,2726,1274.1837664060722,13,5187
Lasso,qpOASES,optimal,199.15060877799988,2746,1344.210375112068,13,5187
Lasso,qpOASES,optimal,205.86895513534546,2741,1343.3696604801153,13,5187
Lasso,qpOASES,optimal,214.7621569633484,2765,1246.9618085453374,13,5187
Lasso,qpOASES,optimal,204.1760859489441,2725,1311.6522419362345,13,5187
Lasso,qpOASES,optimal,195.80082392692566,2735,1381.5584685034019,13,5187
Lasso,qpOASES,optimal,202.03190803527832,2747,1311.202910716294,13,5187


==> data/results/benchmark_problems/qpOASES/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,1001.5671401023865,975,,132,288288
Lasso,qpOASES,max_iter_reached,999.5528421401978,1032,,132,288288
Lasso,qpOASES,max_iter_reached,999.0368940830231,1036,,132,288288
Lasso,qpOASES,max_iter_reached,999.5666038990021,974,,132,288288
Lasso,qpOASES,max_iter_reached,999.8411431312561,975,,132,288288
Lasso,qpOASES,max_iter_reached,1001.0779979228973,1060,,132,288288
Lasso,qpOASES,max_iter_reached,999.6556429862976,901,,132,288288
Lasso,qpOASES,max_iter_reached,1001.0192410945892,1076,,132,288288
Lasso,qpOASES,max_iter_reached,998.9488260746002,985,,132,288288
Lasso,qpOASES,max_iter_reached,999.7112789154053,919,,132,288288


==> data/results/benchmark_problems/qpOASES/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,279.2906219959259,2959,1399.7944338078692,14,5796
Lasso,qpOASES,optimal,256.63871002197266,2966,1442.231943208342,14,5796
Lasso,qpOASES,optimal,266.96404004096985,2967,1487.9428848470668,14,5796
Lasso,qpOASES,optimal,283.3966598510742,2960,1465.0420514019165,14,5796
Lasso,qpOASES,optimal,257.5713679790497,2957,1367.04239640985,14,5796
Lasso,qpOASES,optimal,272.72989892959595,2961,1452.131080940153,14,5796
Lasso,qpOASES,optimal,294.7413139343262,2931,1506.5361780577323,14,5796
Lasso,qpOASES,optimal,258.4177448749542,2945,1390.1807836469382,14,5796
Lasso,qpOASES,optimal,257.0658209323883,2947,1348.885676396466,14,5796
Lasso,qpOASES,optimal,274.6436769962311,2998,1442.9342863584914,14,5796


==> data/results/benchmark_problems/qpOASES/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,430.0568928718567,3381,1609.7043574403754,16,7104
Lasso,qpOASES,optimal,488.3660809993744,3377,1680.708606480225,16,7104
Lasso,qpOASES,optimal,500.6651539802551,3362,1688.7785060709225,16,7104
Lasso,qpOASES,optimal,499.3453629016876,3361,1582.958669014744,16,7104
Lasso,qpOASES,optimal,422.3060519695282,3347,1533.6360301210739,16,7104
Lasso,qpOASES,optimal,473.3489580154419,3366,1578.4557152832285,16,7104
Lasso,qpOASES,optimal,463.1561300754547,3379,1703.2208854162525,16,7104
Lasso,qpOASES,optimal,425.18476390838623,3347,1626.8482063975766,16,7104
Lasso,qpOASES,optimal,448.5279288291931,3408,1595.0934524477818,16,7104
Lasso,qpOASES,optimal,435.55279183387756,3375,1554.4048315319842,16,7104


==> data/results/benchmark_problems/qpOASES/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.5379440784454,763,,166,447204
Lasso,qpOASES,max_iter_reached,999.4589319229126,763,,166,447204
Lasso,qpOASES,max_iter_reached,998.9645040035248,776,,166,447204
Lasso,qpOASES,max_iter_reached,999.4132699966431,760,,166,447204
Lasso,qpOASES,max_iter_reached,999.9660818576813,763,,166,447204
Lasso,qpOASES,max_iter_reached,999.5952830314636,771,,166,447204
Lasso,qpOASES,max_iter_reached,999.5632989406586,771,,166,447204
Lasso,qpOASES,max_iter_reached,999.147353887558,771,,166,447204
Lasso,qpOASES,max_iter_reached,998.8566391468048,773,,166,447204
Lasso,qpOASES,max_iter_reached,998.9871060848236,772,,166,447204


==> data/results/benchmark_problems/qpOASES/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,571.3033800125122,3559,1793.5408194066958,17,7803
Lasso,qpOASES,optimal,572.941535949707,3550,1794.3663679631077,17,7803
Lasso,qpOASES,optimal,575.5871269702911,3592,1809.8355494458456,17,7803
Lasso,qpOASES,optimal,499.86796617507935,3588,1843.7973342216633,17,7803
Lasso,qpOASES,optimal,596.8122780323029,3567,1907.103926774581,17,7803
Lasso,qpOASES,optimal,563.2744109630585,3605,1624.067366509859,17,7803
Lasso,qpOASES,optimal,577.7822189331055,3558,1747.8735875283642,17,7803
Lasso,qpOASES,optimal,599.3927230834961,3594,1854.7525551812985,17,7803
Lasso,qpOASES,optimal,533.3092949390411,3588,1787.4882569611632,17,7803
Lasso,qpOASES,optimal,591.0781328678131,3614,1843.1967789860762,17,7803


==> data/results/benchmark_problems/qpOASES/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.6962070465088,3836,,20,10080
Lasso,qpOASES,max_iter_reached,999.7273209095001,3812,,20,10080
Lasso,qpOASES,max_iter_reached,999.9674670696259,3685,,20,10080
Lasso,qpOASES,max_iter_reached,999.7537281513214,4163,,20,10080
Lasso,qpOASES,max_iter_reached,999.778970003128,3755,,20,10080
Lasso,qpOASES,max_iter_reached,999.806056022644,3710,,20,10080
Lasso,qpOASES,max_iter_reached,999.6851480007172,3633,,20,10080
Lasso,qpOASES,max_iter_reached,999.7719850540161,3582,,20,10080
Lasso,qpOASES,max_iter_reached,999.8216080665588,3602,,20,10080
Lasso,qpOASES,max_iter_reached,999.8564100265503,3686,,20,10080


==> data/results/benchmark_problems/qpOASES/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,1000.1908030509949,496,,209,697851
Lasso,qpOASES,max_iter_reached,999.1967368125916,503,,209,697851
Lasso,qpOASES,max_iter_reached,998.9839260578156,505,,209,697851
Lasso,qpOASES,max_iter_reached,999.7089800834656,503,,209,697851
Lasso,qpOASES,max_iter_reached,998.5373778343201,498,,209,697851
Lasso,qpOASES,max_iter_reached,998.4361710548401,495,,209,697851
Lasso,qpOASES,max_iter_reached,999.3581237792969,496,,209,697851
Lasso,qpOASES,max_iter_reached,998.6527919769287,500,,209,697851
Lasso,qpOASES,max_iter_reached,999.6339499950409,495,,209,697851
Lasso,qpOASES,max_iter_reached,1000.0875680446625,502,,209,697851


==> data/results/benchmark_problems/qpOASES/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.921758890152,3024,,23,12627
Lasso,qpOASES,max_iter_reached,999.8439280986786,3091,,23,12627
Lasso,qpOASES,max_iter_reached,999.7449610233307,2971,,23,12627
Lasso,qpOASES,max_iter_reached,999.6500780582428,3048,,23,12627
Lasso,qpOASES,max_iter_reached,1000.0424010753632,3030,,23,12627
Lasso,qpOASES,max_iter_reached,999.8493490219116,3017,,23,12627
Lasso,qpOASES,max_iter_reached,999.637698173523,3009,,23,12627
Lasso,qpOASES,max_iter_reached,999.9232358932495,3007,,23,12627
Lasso,qpOASES,max_iter_reached,999.5966520309448,2972,,23,12627
Lasso,qpOASES,max_iter_reached,1000.0266778469086,3016,,23,12627


==> data/results/benchmark_problems/qpOASES/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,1000.325257062912,2773,,26,15444
Lasso,qpOASES,max_iter_reached,999.6327040195465,2735,,26,15444
Lasso,qpOASES,max_iter_reached,999.9181568622589,2753,,26,15444
Lasso,qpOASES,max_iter_reached,999.9623830318451,2755,,26,15444
Lasso,qpOASES,max_iter_reached,999.8524341583252,2702,,26,15444
Lasso,qpOASES,max_iter_reached,1000.3597719669342,2757,,26,15444
Lasso,qpOASES,max_iter_reached,999.9131369590759,2841,,26,15444
Lasso,qpOASES,max_iter_reached,1000.254499912262,2715,,26,15444
Lasso,qpOASES,max_iter_reached,1000.1953468322754,2792,,26,15444
Lasso,qpOASES,max_iter_reached,1000.1327660083771,2709,,26,15444


==> data/results/benchmark_problems/qpOASES/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.6696541309357,2462,,31,20739
Lasso,qpOASES,max_iter_reached,1000.0998718738556,2613,,31,20739
Lasso,qpOASES,max_iter_reached,1000.414516210556,2509,,31,20739
Lasso,qpOASES,max_iter_reached,999.6501700878143,2597,,31,20739
Lasso,qpOASES,max_iter_reached,999.8008170127869,2537,,31,20739
Lasso,qpOASES,max_iter_reached,1000.1798090934753,2604,,31,20739
Lasso,qpOASES,max_iter_reached,1000.3543379306793,2430,,31,20739
Lasso,qpOASES,max_iter_reached,999.6147119998932,2556,,31,20739
Lasso,qpOASES,max_iter_reached,1000.2740209102631,2524,,31,20739
Lasso,qpOASES,max_iter_reached,1000.1151008605957,2551,,31,20739


==> data/results/benchmark_problems/qpOASES/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.8087828159332,2414,,37,28083
Lasso,qpOASES,max_iter_reached,1000.4202699661255,2404,,37,28083
Lasso,qpOASES,max_iter_reached,1000.3664240837097,2270,,37,28083
Lasso,qpOASES,max_iter_reached,1000.047525882721,2398,,37,28083
Lasso,qpOASES,max_iter_reached,999.7632460594177,2360,,37,28083
Lasso,qpOASES,max_iter_reached,1000.145975112915,2322,,37,28083
Lasso,qpOASES,max_iter_reached,999.9886741638184,2249,,37,28083
Lasso,qpOASES,max_iter_reached,999.7074258327484,2290,,37,28083
Lasso,qpOASES,max_iter_reached,1000.0429861545563,2317,,37,28083
Lasso,qpOASES,max_iter_reached,999.9487059116364,2372,,37,28083


==> data/results/benchmark_problems/qpOASES/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.5296459197998,2041,,45,39555
Lasso,qpOASES,max_iter_reached,999.5368061065674,2001,,45,39555
Lasso,qpOASES,max_iter_reached,999.6799449920654,2030,,45,39555
Lasso,qpOASES,max_iter_reached,999.5282092094421,2014,,45,39555
Lasso,qpOASES,max_iter_reached,1000.3842458724976,2040,,45,39555
Lasso,qpOASES,max_iter_reached,1000.14710688591,2103,,45,39555
Lasso,qpOASES,max_iter_reached,999.664547920227,2136,,45,39555
Lasso,qpOASES,max_iter_reached,1000.1469810009003,2097,,45,39555
Lasso,qpOASES,max_iter_reached,999.9714238643646,2085,,45,39555
Lasso,qpOASES,max_iter_reached,999.6911668777466,2022,,45,39555


==> data/results/benchmark_problems/qpOASES/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.5994510650635,1735,,55,56595
Lasso,qpOASES,max_iter_reached,999.4578409194946,1756,,55,56595
Lasso,qpOASES,max_iter_reached,999.5973529815674,1770,,55,56595
Lasso,qpOASES,max_iter_reached,999.7482690811157,1686,,55,56595
Lasso,qpOASES,max_iter_reached,999.9442360401154,1750,,55,56595
Lasso,qpOASES,max_iter_reached,999.6384890079498,1751,,55,56595
Lasso,qpOASES,max_iter_reached,1000.0165150165558,1766,,55,56595
Lasso,qpOASES,max_iter_reached,1000.1651880741119,1770,,55,56595
Lasso,qpOASES,max_iter_reached,999.4680440425873,1719,,55,56595
Lasso,qpOASES,max_iter_reached,999.8531270027161,1758,,55,56595


==> data/results/benchmark_problems/qpOASES/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.2240879535675,1416,,68,83232
Lasso,qpOASES,max_iter_reached,999.9329898357391,1477,,68,83232
Lasso,qpOASES,max_iter_reached,1000.0141248703003,1409,,68,83232
Lasso,qpOASES,max_iter_reached,999.94304895401,1439,,68,83232
Lasso,qpOASES,max_iter_reached,999.6573429107666,1463,,68,83232
Lasso,qpOASES,max_iter_reached,1000.1047859191895,1426,,68,83232
Lasso,qpOASES,max_iter_reached,999.2021660804749,1447,,68,83232
Lasso,qpOASES,max_iter_reached,999.5980269908905,1499,,68,83232
Lasso,qpOASES,max_iter_reached,999.356201171875,1487,,68,83232
Lasso,qpOASES,max_iter_reached,999.6348869800568,1412,,68,83232


==> data/results/benchmark_problems/qpOASES/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,1000.0643129348755,1197,,84,122976
Lasso,qpOASES,max_iter_reached,999.3523468971252,1222,,84,122976
Lasso,qpOASES,max_iter_reached,999.4393019676208,1221,,84,122976
Lasso,qpOASES,max_iter_reached,1000.1849238872528,1189,,84,122976
Lasso,qpOASES,max_iter_reached,1000.2503800392151,1288,,84,122976
Lasso,qpOASES,max_iter_reached,999.1710331439972,1142,,84,122976
Lasso,qpOASES,max_iter_reached,999.934504032135,1257,,84,122976
Lasso,qpOASES,max_iter_reached,1000.1062910556793,1242,,84,122976
Lasso,qpOASES,max_iter_reached,999.9409999847412,1247,,84,122976
Lasso,qpOASES,max_iter_reached,999.4852910041809,1207,,84,122976


==> data/results/benchmark_problems/qpOASES/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.13101720809936526,22,-3.1943749619162176,5,2760
Portfolio,qpOASES,optimal,0.04366111755371094,36,-2.256884289504506,5,2760
Portfolio,qpOASES,optimal,0.05104494094848633,44,-2.2532420016819623,5,2760
Portfolio,qpOASES,optimal,0.04619407653808594,40,-2.1594074700200485,5,2760
Portfolio,qpOASES,optimal,0.032157182693481445,28,-2.4344871608955683,5,2760
Portfolio,qpOASES,optimal,0.04121708869934082,34,-2.2379371347388033,5,2760
Portfolio,qpOASES,optimal,0.031574010848999016,29,-2.7000644335384325,5,2760
Portfolio,qpOASES,optimal,0.048789024353027344,41,-2.1079953935464504,5,2760
Portfolio,qpOASES,optimal,0.04033708572387695,27,-1.9785838258014252,5,2760
Portfolio,qpOASES,optimal,0.048902034759521484,37,-2.4384023977406413,5,2760
Portfolio,qpOASES,optimal,0.06263208389282228,28,-2.951893085461446,6,3612
Portfolio,qpOASES,optimal,0.11469507217407228,55,-2.2164371850737816,6,3612
Portfolio,qpOASES,optimal,0.05707097053527833,27,-2.143363360478132,6,3612
Portfolio,qpOASES,optimal,0.09461402893066406,51,-1.9381014661515332,6,3612
Portfolio,qpOASES,optimal,0.036195039749145515,21,-2.7252498761547757,6,3612
Portfolio,qpOASES,optimal,0.038949012756347656,23,-3.0379396937321514,6,3612
Portfolio,qpOASES,optimal,0.06932806968688965,40,-2.1578128509629075,6,3612
Portfolio,qpOASES,optimal,0.05431199073791504,34,-2.5884330866576253,6,3612
Portfolio,qpOASES,optimal,0.06094789505004883,35,-2.200945832467008,6,3612
Portfolio,qpOASES,optimal,0.058678865432739265,34,-2.326822680219572,6,3612
Portfolio,qpOASES,optimal,0.09057307243347168,36,-2.6408639292403158,7,4564
Portfolio,qpOASES,optimal,0.06920504570007324,26,-2.366689950915412,7,4564
Portfolio,qpOASES,optimal,0.07020998001098633,28,-2.7074676221235667,7,4564
Portfolio,qpOASES,optimal,0.09043502807617188,37,-2.4813758464899265,7,4564
Portfolio,qpOASES,optimal,0.1231689453125,49,-2.19171628612987,7,4564
Portfolio,qpOASES,optimal,0.13134193420410156,49,-2.1749683313909554,7,4564
Portfolio,qpOASES,optimal,0.09183001518249513,39,-2.872842376734728,7,4564
Portfolio,qpOASES,optimal,0.11852312088012695,46,-2.4732413543508085,7,4564
Portfolio,qpOASES,optimal,0.07710695266723633,31,-2.3945913081064916,7,4564
Portfolio,qpOASES,optimal,0.10722708702087402,42,-2.420030578658982,7,4564
Portfolio,qpOASES,optimal,0.26326704025268555,59,-2.188036731787574,8,5616
Portfolio,qpOASES,optimal,0.20849084854125974,61,-2.5429360411306976,8,5616
Portfolio,qpOASES,optimal,0.13895893096923828,40,-2.4415555462851866,8,5616
Portfolio,qpOASES,optimal,0.13564682006835938,37,-2.491992953660496,8,5616
Portfolio,qpOASES,optimal,0.11512207984924315,35,-2.9201411117522036,8,5616
Portfolio,qpOASES,optimal,0.15898418426513672,43,-2.199117576905332,8,5616
Portfolio,qpOASES,optimal,0.14027714729309082,41,-2.7187606090103267,8,5616
Portfolio,qpOASES,optimal,0.1904268264770508,54,-2.2676930532900763,8,5616
Portfolio,qpOASES,optimal,0.19650006294250488,56,-2.07855112203189,8,5616
Portfolio,qpOASES,optimal,0.1770930290222168,52,-2.503664784707362,8,5616
Portfolio,qpOASES,optimal,0.2830410003662109,61,-2.404897519770558,9,6768
Portfolio,qpOASES,optimal,0.2696840763092041,59,-2.330205560343186,9,6768
Portfolio,qpOASES,optimal,0.25951385498046875,56,-2.235051422867558,9,6768
Portfolio,qpOASES,optimal,0.2365288734436035,49,-2.098818420458368,9,6768
Portfolio,qpOASES,optimal,0.16464805603027344,37,-2.4342599044157462,9,6768
Portfolio,qpOASES,optimal,0.17843103408813474,40,-2.7319165702449983,9,6768
Portfolio,qpOASES,optimal,0.1989278793334961,44,-2.7299592796624483,9,6768
Portfolio,qpOASES,optimal,0.2140359878540039,45,-2.399334530301858,9,6768
Portfolio,qpOASES,optimal,0.2530360221862793,58,-2.6601641880832796,9,6768
Portfolio,qpOASES,optimal,0.16168498992919922,35,-2.3875291057890733,9,6768
Portfolio,qpOASES,optimal,0.3513460159301758,50,-2.5246544857578157,10,8020
Portfolio,qpOASES,optimal,0.3963990211486816,55,-2.490382195253379,10,8020
Portfolio,qpOASES,optimal,0.3279860019683838,46,-2.746298276994829,10,8020
Portfolio,qpOASES,optimal,0.3044579029083252,46,-2.963205526936086,10,8020
Portfolio,qpOASES,optimal,0.3776159286499024,56,-2.7501325025742167,10,8020
Portfolio,qpOASES,optimal,0.3548150062561035,52,-2.5252880788507635,10,8020
Portfolio,qpOASES,optimal,0.3894541263580322,53,-2.3475782375181904,10,8020
Portfolio,qpOASES,optimal,0.31879687309265137,50,-2.6398732389336192,10,8020
Portfolio,qpOASES,optimal,0.4049360752105713,59,-2.4705796199275767,10,8020
Portfolio,qpOASES,optimal,0.3185498714447021,50,-2.6589234678263503,10,8020
Portfolio,qpOASES,optimal,0.6395490169525146,62,-2.5858806248205983,12,10824
Portfolio,qpOASES,optimal,0.4950129985809326,48,-2.67825906319762,12,10824
Portfolio,qpOASES,optimal,0.5387461185455322,55,-2.7899601489547368,12,10824
Portfolio,qpOASES,optimal,0.7115550041198729,73,-2.5225751032564823,12,10824
Portfolio,qpOASES,optimal,0.674079179763794,70,-2.363402606732603,12,10824
Portfolio,qpOASES,optimal,0.6279139518737793,64,-2.6021965508089737,12,10824
Portfolio,qpOASES,optimal,0.6258690357208252,64,-2.5028134894459284,12,10824
Portfolio,qpOASES,optimal,0.5636439323425293,57,-2.4303357781544714,12,10824
Portfolio,qpOASES,optimal,0.4726641178131104,49,-2.6624224832619454,12,10824
Portfolio,qpOASES,optimal,0.7467739582061768,80,-2.5891737389996967,12,10824
Portfolio,qpOASES,optimal,0.6182851791381836,48,-3.2889297986941637,14,14028
Portfolio,qpOASES,optimal,0.9557549953460692,70,-2.4636136675611247,14,14028
Portfolio,qpOASES,optimal,0.903066873550415,68,-2.4213668699252984,14,14028
Portfolio,qpOASES,optimal,1.0474629402160645,78,-2.4811577312453337,14,14028
Portfolio,qpOASES,optimal,0.9171130657196044,68,-2.752149580475763,14,14028
Portfolio,qpOASES,optimal,1.0915999412536619,81,-2.4082514847461827,14,14028
Portfolio,qpOASES,optimal,1.0788159370422363,82,-2.3956878217025777,14,14028
Portfolio,qpOASES,optimal,0.9877500534057616,73,-2.6491250577848056,14,14028
Portfolio,qpOASES,optimal,0.8120741844177246,60,-2.8119696559769034,14,14028
Portfolio,qpOASES,optimal,0.8874740600585938,64,-2.3521669320518033,14,14028
Portfolio,qpOASES,optimal,1.5514428615570068,81,-2.362856072742886,16,17632
Portfolio,qpOASES,optimal,1.150033950805664,62,-2.7942272735988443,16,17632
Portfolio,qpOASES,optimal,1.3226349353790283,71,-2.4606845225140432,16,17632
Portfolio,qpOASES,optimal,1.6721739768981934,87,-2.3606105823715127,16,17632
Portfolio,qpOASES,optimal,1.3663079738616943,75,-2.654048499525369,16,17632
Portfolio,qpOASES,optimal,1.6406049728393557,87,-2.2587784703120795,16,17632
Portfolio,qpOASES,optimal,1.726133108139038,91,-2.501857865884691,16,17632
Portfolio,qpOASES,optimal,1.5794429779052734,87,-2.6025503018750853,16,17632
Portfolio,qpOASES,optimal,1.456054925918579,76,-2.466848727612664,16,17632
Portfolio,qpOASES,optimal,1.3789911270141602,73,-2.553351095734559,16,17632
Portfolio,qpOASES,optimal,2.6772329807281494,95,-2.569417493960398,20,26040
Portfolio,qpOASES,optimal,2.803085803985596,102,-2.4708790239451277,20,26040
Portfolio,qpOASES,optimal,3.0185608863830566,107,-2.4624538134812317,20,26040
Portfolio,qpOASES,optimal,2.23699688911438,80,-2.550515334441677,20,26040
Portfolio,qpOASES,optimal,3.097529888153076,113,-2.3864598563326394,20,26040
Portfolio,qpOASES,optimal,3.4466640949249268,124,-2.361890690851129,20,26040
Portfolio,qpOASES,optimal,2.4470250606536865,90,-2.6822272577475132,20,26040
Portfolio,qpOASES,optimal,2.7610058784484863,96,-2.5352120020881252,20,26040
Portfolio,qpOASES,optimal,2.785923957824707,100,-2.5537476816534936,20,26040
Portfolio,qpOASES,optimal,2.6442620754241943,93,-2.684648004323753,20,26040
Portfolio,qpOASES,optimal,4.705782890319824,117,-2.6186318521645258,24,36048
Portfolio,qpOASES,optimal,4.515851974487305,109,-2.5315260974744698,24,36048
Portfolio,qpOASES,optimal,5.430387020111084,133,-2.3934004979303665,24,36048
Portfolio,qpOASES,optimal,5.104864120483398,126,-2.324392042894852,24,36048
Portfolio,qpOASES,optimal,4.549278974533081,112,-2.5694317174716583,24,36048
Portfolio,qpOASES,optimal,5.080887079238892,126,-2.6330028454917347,24,36048
Portfolio,qpOASES,optimal,4.8653600215911865,119,-2.445686747245435,24,36048
Portfolio,qpOASES,optimal,4.631833076477051,112,-2.464696408950187,24,36048
Portfolio,qpOASES,optimal,4.646766901016235,115,-2.640962685691066,24,36048
Portfolio,qpOASES,optimal,4.948614120483398,122,-2.5189516607696354,24,36048
Portfolio,qpOASES,optimal,6.086668968200684,113,-2.7927502984865296,28,47656
Portfolio,qpOASES,optimal,7.5033719539642325,140,-2.7106865292013453,28,47656
Portfolio,qpOASES,optimal,7.027446031570435,129,-2.9005551719875102,28,47656
Portfolio,qpOASES,optimal,5.975804090499878,107,-2.692517939483073,28,47656
Portfolio,qpOASES,optimal,7.766688108444214,140,-2.484157533644813,28,47656
Portfolio,qpOASES,optimal,8.214164018630981,148,-2.433750990473977,28,47656
Portfolio,qpOASES,optimal,7.398656129837036,131,-2.641616465615612,28,47656
Portfolio,qpOASES,optimal,6.810241937637329,123,-2.7320536887805495,28,47656
Portfolio,qpOASES,optimal,6.951130151748657,127,-2.429334686528612,28,47656
Portfolio,qpOASES,optimal,8.325805902481079,153,-2.572991819159105,28,47656
Portfolio,qpOASES,optimal,16.812822103500366,196,-2.602286538883189,35,71820
Portfolio,qpOASES,optimal,14.03355598449707,161,-2.494188986381756,35,71820
Portfolio,qpOASES,optimal,13.298371076583862,157,-2.695045675822988,35,71820
Portfolio,qpOASES,optimal,13.921724081039429,163,-2.580944158026143,35,71820
Portfolio,qpOASES,optimal,14.291288137435913,164,-2.554459361443525,35,71820
Portfolio,qpOASES,optimal,12.784415006637573,146,-2.6356430662861814,35,71820
Portfolio,qpOASES,optimal,13.7424578666687,161,-2.6414508682813524,35,71820
Portfolio,qpOASES,optimal,14.672481060028074,169,-2.5412206996131967,35,71820
Portfolio,qpOASES,optimal,13.02206802368164,149,-2.5236003159559304,35,71820
Portfolio,qpOASES,optimal,13.046962976455688,151,-2.5130432276228136,35,71820
Portfolio,qpOASES,optimal,25.990821838378906,192,-2.6886153921760023,43,105436
Portfolio,qpOASES,optimal,29.40914297103882,183,-2.58596035580242,43,105436
Portfolio,qpOASES,optimal,25.473536014556885,196,-2.60929751441921,43,105436
Portfolio,qpOASES,optimal,28.37586879730225,211,-2.5562550067643306,43,105436
Portfolio,qpOASES,optimal,26.458616971969604,197,-2.6064392484461063,43,105436
Portfolio,qpOASES,optimal,28.90016293525696,213,-2.543527798526483,43,105436
Portfolio,qpOASES,optimal,23.038865089416504,176,-2.5569478730389985,43,105436
Portfolio,qpOASES,optimal,23.60974597930908,182,-2.5864854103156087,43,105436
Portfolio,qpOASES,optimal,28.532528162002567,214,-2.5967623074203443,43,105436
Portfolio,qpOASES,optimal,27.53653907775879,202,-2.512774516211104,43,105436
Portfolio,qpOASES,optimal,51.54477596282959,248,-2.611212680637883,52,150904
Portfolio,qpOASES,optimal,52.53582406044006,248,-2.4633387447808186,52,150904
Portfolio,qpOASES,optimal,51.99173712730408,252,-2.5409354682029117,52,150904
Portfolio,qpOASES,optimal,43.85593295097351,212,-2.6207044708711837,52,150904
Portfolio,qpOASES,optimal,49.840278148651116,247,-2.555575679247979,52,150904
Portfolio,qpOASES,optimal,41.742805004119866,212,-2.7176017507369665,52,150904
Portfolio,qpOASES,optimal,40.557390928268426,200,-2.7127220902718108,52,150904
Portfolio,qpOASES,optimal,44.420843839645386,219,-2.6559812092881967,52,150904
Portfolio,qpOASES,optimal,43.10640096664429,211,-2.620358353233,52,150904
Portfolio,qpOASES,optimal,50.76682090759277,250,-2.560286925956856,52,150904
Portfolio,qpOASES,optimal,106.27479910850523,291,-2.744066501045219,65,230880
Portfolio,qpOASES,optimal,99.27961993217468,279,-2.5580985887433387,65,230880
Portfolio,qpOASES,optimal,106.84096908569336,288,-2.4918564622659183,65,230880
Portfolio,qpOASES,optimal,105.49388885498048,290,-2.7288405014759523,65,230880
Portfolio,qpOASES,optimal,105.42174696922302,288,-2.7002111833558797,65,230880
Portfolio,qpOASES,optimal,103.48248100280762,288,-2.6632567015249635,65,230880
Portfolio,qpOASES,optimal,98.42571091651917,268,-2.4735083698871767,65,230880
Portfolio,qpOASES,optimal,106.22784185409546,292,-2.6559452080977826,65,230880
Portfolio,qpOASES,optimal,96.96788716316223,260,-2.6757666902059234,65,230880
Portfolio,qpOASES,optimal,101.72554206848145,274,-2.4628720431622675,65,230880
Portfolio,qpOASES,optimal,187.903076171875,355,-2.7079909387435968,80,344160
Portfolio,qpOASES,optimal,190.0813729763031,370,-2.544199298793371,80,344160
Portfolio,qpOASES,optimal,176.90139412879944,348,-2.57183755486736,80,344160
Portfolio,qpOASES,optimal,189.54252815246585,369,-2.441171255720737,80,344160
Portfolio,qpOASES,optimal,193.28511714935303,369,-2.66460788286855,80,344160
Portfolio,qpOASES,optimal,183.5448260307312,351,-2.4913907094949264,80,344160
Portfolio,qpOASES,optimal,185.78252387046814,340,-2.6081117546528594,80,344160
Portfolio,qpOASES,optimal,184.6066632270813,348,-2.5079118610801157,80,344160
Portfolio,qpOASES,optimal,183.7649118900299,343,-2.5480557161830486,80,344160
Portfolio,qpOASES,optimal,159.19163894653317,306,-2.6616461656978787,80,344160
Portfolio,qpOASES,optimal,337.8309171199798,437,-2.6322188903239305,99,519948
Portfolio,qpOASES,optimal,296.4497618675232,383,-2.6985193546035915,99,519948
Portfolio,qpOASES,optimal,313.5780611038208,406,-2.611759334621936,99,519948
Portfolio,qpOASES,optimal,321.1222441196442,422,-2.723335014387526,99,519948
Portfolio,qpOASES,optimal,294.07271909713745,387,-2.7245158666171907,99,519948
Portfolio,qpOASES,optimal,342.220871925354,450,-2.602414198019215,99,519948
Portfolio,qpOASES,optimal,336.79983615875244,425,-2.600007972727402,99,519948
Portfolio,qpOASES,optimal,324.8907542228699,417,-2.667513960496636,99,519948
Portfolio,qpOASES,optimal,323.8760759830475,420,-2.607836563659466,99,519948
Portfolio,qpOASES,optimal,339.1631448268891,439,-2.6687245983725907,99,519948
Portfolio,qpOASES,optimal,643.5188109874725,539,-2.554923379138225,124,806248
Portfolio,qpOASES,optimal,641.9693129062653,530,-2.564927129560426,124,806248
Portfolio,qpOASES,optimal,608.8795571327211,511,-2.678694375668825,124,806248
Portfolio,qpOASES,optimal,621.297061920166,527,-2.61498348866255,124,806248
Portfolio,qpOASES,optimal,642.8930299282074,544,-2.5978458039044927,124,806248
Portfolio,qpOASES,optimal,633.4231240749359,535,-2.638494875293357,124,806248
Portfolio,qpOASES,optimal,606.3002970218657,510,-2.706796770384069,124,806248
Portfolio,qpOASES,optimal,610.7080411911012,510,-2.5903589482501146,124,806248
Portfolio,qpOASES,optimal,672.8274989128113,559,-2.5793276390111486,124,806248
Portfolio,qpOASES,optimal,585.4009070396422,497,-2.618376695921873,124,806248
Portfolio,qpOASES,max_iter_reached,998.528450012207,554,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.4780609607697,551,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.3691818714142,559,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.8235158920288,554,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.5606729984283,556,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.224503993988,539,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.3914759159088,556,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.8314609527588,558,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.2637639045716,548,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.0545549392699,553,,154,1232308


==> data/results/benchmark_problems/qpOASES/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.3513460159301758,50,-2.524654485757816,10,8020
Portfolio,qpOASES,optimal,0.39639902114868164,55,-2.490382195253379,10,8020
Portfolio,qpOASES,optimal,0.3279860019683838,46,-2.746298276994829,10,8020
Portfolio,qpOASES,optimal,0.3044579029083252,46,-2.9632055269360866,10,8020
Portfolio,qpOASES,optimal,0.37761592864990234,56,-2.7501325025742167,10,8020
Portfolio,qpOASES,optimal,0.3548150062561035,52,-2.5252880788507635,10,8020
Portfolio,qpOASES,optimal,0.3894541263580322,53,-2.3475782375181904,10,8020
Portfolio,qpOASES,optimal,0.31879687309265137,50,-2.639873238933619,10,8020
Portfolio,qpOASES,optimal,0.4049360752105713,59,-2.4705796199275767,10,8020
Portfolio,qpOASES,optimal,0.31854987144470215,50,-2.65892346782635,10,8020


==> data/results/benchmark_problems/qpOASES/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.6395490169525146,62,-2.5858806248205983,12,10824
Portfolio,qpOASES,optimal,0.4950129985809326,48,-2.6782590631976197,12,10824
Portfolio,qpOASES,optimal,0.5387461185455322,55,-2.789960148954737,12,10824
Portfolio,qpOASES,optimal,0.711555004119873,73,-2.5225751032564823,12,10824
Portfolio,qpOASES,optimal,0.674079179763794,70,-2.363402606732603,12,10824
Portfolio,qpOASES,optimal,0.6279139518737793,64,-2.6021965508089737,12,10824
Portfolio,qpOASES,optimal,0.6258690357208252,64,-2.5028134894459284,12,10824
Portfolio,qpOASES,optimal,0.5636439323425293,57,-2.4303357781544714,12,10824
Portfolio,qpOASES,optimal,0.47266411781311035,49,-2.6624224832619454,12,10824
Portfolio,qpOASES,optimal,0.7467739582061768,80,-2.5891737389996967,12,10824


==> data/results/benchmark_problems/qpOASES/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,643.5188109874725,539,-2.554923379138225,124,806248
Portfolio,qpOASES,optimal,641.9693129062653,530,-2.564927129560426,124,806248
Portfolio,qpOASES,optimal,608.879557132721,511,-2.678694375668825,124,806248
Portfolio,qpOASES,optimal,621.297061920166,527,-2.61498348866255,124,806248
Portfolio,qpOASES,optimal,642.8930299282074,544,-2.5978458039044927,124,806248
Portfolio,qpOASES,optimal,633.4231240749359,535,-2.6384948752933575,124,806248
Portfolio,qpOASES,optimal,606.3002970218658,510,-2.706796770384069,124,806248
Portfolio,qpOASES,optimal,610.7080411911011,510,-2.5903589482501146,124,806248
Portfolio,qpOASES,optimal,672.8274989128113,559,-2.5793276390111486,124,806248
Portfolio,qpOASES,optimal,585.4009070396423,497,-2.618376695921873,124,806248


==> data/results/benchmark_problems/qpOASES/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.6182851791381836,48,-3.288929798694164,14,14028
Portfolio,qpOASES,optimal,0.9557549953460693,70,-2.463613667561125,14,14028
Portfolio,qpOASES,optimal,0.903066873550415,68,-2.4213668699252984,14,14028
Portfolio,qpOASES,optimal,1.0474629402160645,78,-2.4811577312453337,14,14028
Portfolio,qpOASES,optimal,0.9171130657196045,68,-2.752149580475763,14,14028
Portfolio,qpOASES,optimal,1.091599941253662,81,-2.4082514847461827,14,14028
Portfolio,qpOASES,optimal,1.0788159370422363,82,-2.3956878217025777,14,14028
Portfolio,qpOASES,optimal,0.9877500534057617,73,-2.6491250577848056,14,14028
Portfolio,qpOASES,optimal,0.8120741844177246,60,-2.8119696559769034,14,14028
Portfolio,qpOASES,optimal,0.8874740600585938,64,-2.352166932051803,14,14028


==> data/results/benchmark_problems/qpOASES/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,max_iter_reached,998.528450012207,554,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.4780609607697,551,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.3691818714142,559,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.8235158920288,554,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.5606729984283,556,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.224503993988,539,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.3914759159088,556,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.8314609527588,558,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.2637639045715,548,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.05455493927,553,,154,1232308


==> data/results/benchmark_problems/qpOASES/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,1.5514428615570068,81,-2.362856072742886,16,17632
Portfolio,qpOASES,optimal,1.150033950805664,62,-2.794227273598844,16,17632
Portfolio,qpOASES,optimal,1.3226349353790283,71,-2.4606845225140432,16,17632
Portfolio,qpOASES,optimal,1.6721739768981934,87,-2.3606105823715127,16,17632
Portfolio,qpOASES,optimal,1.3663079738616943,75,-2.654048499525369,16,17632
Portfolio,qpOASES,optimal,1.6406049728393555,87,-2.2587784703120795,16,17632
Portfolio,qpOASES,optimal,1.726133108139038,91,-2.501857865884691,16,17632
Portfolio,qpOASES,optimal,1.5794429779052734,87,-2.6025503018750853,16,17632
Portfolio,qpOASES,optimal,1.456054925918579,76,-2.466848727612664,16,17632
Portfolio,qpOASES,optimal,1.3789911270141602,73,-2.553351095734559,16,17632


==> data/results/benchmark_problems/qpOASES/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,2.6772329807281494,95,-2.569417493960398,20,26040
Portfolio,qpOASES,optimal,2.8030858039855957,102,-2.4708790239451273,20,26040
Portfolio,qpOASES,optimal,3.0185608863830566,107,-2.462453813481232,20,26040
Portfolio,qpOASES,optimal,2.23699688911438,80,-2.550515334441677,20,26040
Portfolio,qpOASES,optimal,3.097529888153076,113,-2.386459856332639,20,26040
Portfolio,qpOASES,optimal,3.4466640949249268,124,-2.3618906908511295,20,26040
Portfolio,qpOASES,optimal,2.4470250606536865,90,-2.682227257747513,20,26040
Portfolio,qpOASES,optimal,2.7610058784484863,96,-2.535212002088125,20,26040
Portfolio,qpOASES,optimal,2.785923957824707,100,-2.5537476816534936,20,26040
Portfolio,qpOASES,optimal,2.6442620754241943,93,-2.6846480043237535,20,26040


==> data/results/benchmark_problems/qpOASES/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,4.705782890319824,117,-2.618631852164526,24,36048
Portfolio,qpOASES,optimal,4.515851974487305,109,-2.5315260974744698,24,36048
Portfolio,qpOASES,optimal,5.430387020111084,133,-2.3934004979303665,24,36048
Portfolio,qpOASES,optimal,5.104864120483398,126,-2.3243920428948517,24,36048
Portfolio,qpOASES,optimal,4.549278974533081,112,-2.569431717471658,24,36048
Portfolio,qpOASES,optimal,5.080887079238892,126,-2.6330028454917347,24,36048
Portfolio,qpOASES,optimal,4.8653600215911865,119,-2.445686747245435,24,36048
Portfolio,qpOASES,optimal,4.631833076477051,112,-2.464696408950187,24,36048
Portfolio,qpOASES,optimal,4.646766901016235,115,-2.6409626856910666,24,36048
Portfolio,qpOASES,optimal,4.948614120483398,122,-2.5189516607696354,24,36048


==> data/results/benchmark_problems/qpOASES/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,6.086668968200684,113,-2.79275029848653,28,47656
Portfolio,qpOASES,optimal,7.503371953964233,140,-2.710686529201346,28,47656
Portfolio,qpOASES,optimal,7.027446031570435,129,-2.9005551719875102,28,47656
Portfolio,qpOASES,optimal,5.975804090499878,107,-2.692517939483073,28,47656
Portfolio,qpOASES,optimal,7.766688108444214,140,-2.484157533644813,28,47656
Portfolio,qpOASES,optimal,8.214164018630981,148,-2.433750990473977,28,47656
Portfolio,qpOASES,optimal,7.398656129837036,131,-2.6416164656156114,28,47656
Portfolio,qpOASES,optimal,6.810241937637329,123,-2.73205368878055,28,47656
Portfolio,qpOASES,optimal,6.951130151748657,127,-2.4293346865286116,28,47656
Portfolio,qpOASES,optimal,8.325805902481079,153,-2.572991819159105,28,47656


==> data/results/benchmark_problems/qpOASES/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,16.812822103500366,196,-2.6022865388831895,35,71820
Portfolio,qpOASES,optimal,14.03355598449707,161,-2.4941889863817557,35,71820
Portfolio,qpOASES,optimal,13.298371076583862,157,-2.6950456758229877,35,71820
Portfolio,qpOASES,optimal,13.921724081039429,163,-2.580944158026143,35,71820
Portfolio,qpOASES,optimal,14.291288137435913,164,-2.554459361443525,35,71820
Portfolio,qpOASES,optimal,12.784415006637573,146,-2.6356430662861814,35,71820
Portfolio,qpOASES,optimal,13.742457866668701,161,-2.6414508682813524,35,71820
Portfolio,qpOASES,optimal,14.672481060028076,169,-2.541220699613197,35,71820
Portfolio,qpOASES,optimal,13.02206802368164,149,-2.5236003159559304,35,71820
Portfolio,qpOASES,optimal,13.046962976455688,151,-2.5130432276228136,35,71820


==> data/results/benchmark_problems/qpOASES/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,25.990821838378906,192,-2.6886153921760023,43,105436
Portfolio,qpOASES,optimal,29.40914297103882,183,-2.5859603558024196,43,105436
Portfolio,qpOASES,optimal,25.473536014556885,196,-2.60929751441921,43,105436
Portfolio,qpOASES,optimal,28.375868797302246,211,-2.5562550067643306,43,105436
Portfolio,qpOASES,optimal,26.458616971969604,197,-2.6064392484461063,43,105436
Portfolio,qpOASES,optimal,28.900162935256958,213,-2.543527798526483,43,105436
Portfolio,qpOASES,optimal,23.038865089416504,176,-2.5569478730389985,43,105436
Portfolio,qpOASES,optimal,23.609745979309082,182,-2.5864854103156087,43,105436
Portfolio,qpOASES,optimal,28.532528162002563,214,-2.596762307420344,43,105436
Portfolio,qpOASES,optimal,27.53653907775879,202,-2.512774516211104,43,105436


==> data/results/benchmark_problems/qpOASES/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.13101720809936523,22,-3.1943749619162176,5,2760
Portfolio,qpOASES,optimal,0.04366111755371094,36,-2.256884289504506,5,2760
Portfolio,qpOASES,optimal,0.05104494094848633,44,-2.2532420016819623,5,2760
Portfolio,qpOASES,optimal,0.04619407653808594,40,-2.1594074700200485,5,2760
Portfolio,qpOASES,optimal,0.032157182693481445,28,-2.434487160895568,5,2760
Portfolio,qpOASES,optimal,0.04121708869934082,34,-2.237937134738803,5,2760
Portfolio,qpOASES,optimal,0.03157401084899902,29,-2.7000644335384325,5,2760
Portfolio,qpOASES,optimal,0.048789024353027344,41,-2.1079953935464504,5,2760
Portfolio,qpOASES,optimal,0.04033708572387695,27,-1.9785838258014254,5,2760
Portfolio,qpOASES,optimal,0.048902034759521484,37,-2.438402397740641,5,2760


==> data/results/benchmark_problems/qpOASES/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,51.54477596282959,248,-2.611212680637883,52,150904
Portfolio,qpOASES,optimal,52.53582406044006,248,-2.463338744780819,52,150904
Portfolio,qpOASES,optimal,51.99173712730408,252,-2.5409354682029113,52,150904
Portfolio,qpOASES,optimal,43.85593295097351,212,-2.6207044708711833,52,150904
Portfolio,qpOASES,optimal,49.84027814865112,247,-2.555575679247979,52,150904
Portfolio,qpOASES,optimal,41.74280500411987,212,-2.7176017507369665,52,150904
Portfolio,qpOASES,optimal,40.55739092826843,200,-2.712722090271811,52,150904
Portfolio,qpOASES,optimal,44.420843839645386,219,-2.655981209288197,52,150904
Portfolio,qpOASES,optimal,43.10640096664429,211,-2.620358353233,52,150904
Portfolio,qpOASES,optimal,50.76682090759277,250,-2.560286925956856,52,150904


==> data/results/benchmark_problems/qpOASES/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.06263208389282227,28,-2.951893085461446,6,3612
Portfolio,qpOASES,optimal,0.11469507217407227,55,-2.2164371850737816,6,3612
Portfolio,qpOASES,optimal,0.05707097053527832,27,-2.1433633604781317,6,3612
Portfolio,qpOASES,optimal,0.09461402893066406,51,-1.938101466151533,6,3612
Portfolio,qpOASES,optimal,0.03619503974914551,21,-2.725249876154776,6,3612
Portfolio,qpOASES,optimal,0.038949012756347656,23,-3.0379396937321514,6,3612
Portfolio,qpOASES,optimal,0.06932806968688965,40,-2.1578128509629075,6,3612
Portfolio,qpOASES,optimal,0.05431199073791504,34,-2.588433086657625,6,3612
Portfolio,qpOASES,optimal,0.06094789505004883,35,-2.200945832467008,6,3612
Portfolio,qpOASES,optimal,0.05867886543273926,34,-2.3268226802195717,6,3612


==> data/results/benchmark_problems/qpOASES/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,106.27479910850525,291,-2.744066501045219,65,230880
Portfolio,qpOASES,optimal,99.27961993217468,279,-2.558098588743339,65,230880
Portfolio,qpOASES,optimal,106.84096908569336,288,-2.4918564622659183,65,230880
Portfolio,qpOASES,optimal,105.49388885498047,290,-2.7288405014759523,65,230880
Portfolio,qpOASES,optimal,105.42174696922302,288,-2.70021118335588,65,230880
Portfolio,qpOASES,optimal,103.48248100280762,288,-2.6632567015249635,65,230880
Portfolio,qpOASES,optimal,98.42571091651917,268,-2.4735083698871767,65,230880
Portfolio,qpOASES,optimal,106.22784185409546,292,-2.6559452080977826,65,230880
Portfolio,qpOASES,optimal,96.96788716316223,260,-2.675766690205923,65,230880
Portfolio,qpOASES,optimal,101.72554206848145,274,-2.4628720431622675,65,230880


==> data/results/benchmark_problems/qpOASES/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.09057307243347168,36,-2.640863929240316,7,4564
Portfolio,qpOASES,optimal,0.06920504570007324,26,-2.3666899509154122,7,4564
Portfolio,qpOASES,optimal,0.07020998001098633,28,-2.707467622123567,7,4564
Portfolio,qpOASES,optimal,0.09043502807617188,37,-2.4813758464899265,7,4564
Portfolio,qpOASES,optimal,0.1231689453125,49,-2.19171628612987,7,4564
Portfolio,qpOASES,optimal,0.13134193420410156,49,-2.174968331390955,7,4564
Portfolio,qpOASES,optimal,0.09183001518249512,39,-2.872842376734728,7,4564
Portfolio,qpOASES,optimal,0.11852312088012695,46,-2.4732413543508085,7,4564
Portfolio,qpOASES,optimal,0.07710695266723633,31,-2.394591308106492,7,4564
Portfolio,qpOASES,optimal,0.10722708702087402,42,-2.4200305786589826,7,4564


==> data/results/benchmark_problems/qpOASES/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.26326704025268555,59,-2.188036731787574,8,5616
Portfolio,qpOASES,optimal,0.20849084854125977,61,-2.5429360411306976,8,5616
Portfolio,qpOASES,optimal,0.13895893096923828,40,-2.4415555462851866,8,5616
Portfolio,qpOASES,optimal,0.13564682006835938,37,-2.491992953660496,8,5616
Portfolio,qpOASES,optimal,0.11512207984924316,35,-2.920141111752204,8,5616
Portfolio,qpOASES,optimal,0.15898418426513672,43,-2.1991175769053317,8,5616
Portfolio,qpOASES,optimal,0.14027714729309082,41,-2.7187606090103267,8,5616
Portfolio,qpOASES,optimal,0.19042682647705078,54,-2.267693053290076,8,5616
Portfolio,qpOASES,optimal,0.19650006294250488,56,-2.07855112203189,8,5616
Portfolio,qpOASES,optimal,0.1770930290222168,52,-2.503664784707362,8,5616


==> data/results/benchmark_problems/qpOASES/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,187.903076171875,355,-2.7079909387435968,80,344160
Portfolio,qpOASES,optimal,190.0813729763031,370,-2.544199298793371,80,344160
Portfolio,qpOASES,optimal,176.90139412879944,348,-2.57183755486736,80,344160
Portfolio,qpOASES,optimal,189.54252815246582,369,-2.441171255720737,80,344160
Portfolio,qpOASES,optimal,193.28511714935303,369,-2.66460788286855,80,344160
Portfolio,qpOASES,optimal,183.5448260307312,351,-2.4913907094949264,80,344160
Portfolio,qpOASES,optimal,185.78252387046814,340,-2.6081117546528594,80,344160
Portfolio,qpOASES,optimal,184.6066632270813,348,-2.507911861080116,80,344160
Portfolio,qpOASES,optimal,183.7649118900299,343,-2.548055716183049,80,344160
Portfolio,qpOASES,optimal,159.1916389465332,306,-2.661646165697879,80,344160


==> data/results/benchmark_problems/qpOASES/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.28304100036621094,61,-2.404897519770558,9,6768
Portfolio,qpOASES,optimal,0.2696840763092041,59,-2.330205560343186,9,6768
Portfolio,qpOASES,optimal,0.25951385498046875,56,-2.2350514228675586,9,6768
Portfolio,qpOASES,optimal,0.23652887344360352,49,-2.098818420458368,9,6768
Portfolio,qpOASES,optimal,0.16464805603027344,37,-2.4342599044157462,9,6768
Portfolio,qpOASES,optimal,0.17843103408813477,40,-2.7319165702449983,9,6768
Portfolio,qpOASES,optimal,0.1989278793334961,44,-2.7299592796624483,9,6768
Portfolio,qpOASES,optimal,0.2140359878540039,45,-2.399334530301858,9,6768
Portfolio,qpOASES,optimal,0.2530360221862793,58,-2.660164188083279,9,6768
Portfolio,qpOASES,optimal,0.16168498992919922,35,-2.3875291057890733,9,6768


==> data/results/benchmark_problems/qpOASES/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,337.83091711997986,437,-2.6322188903239305,99,519948
Portfolio,qpOASES,optimal,296.4497618675232,383,-2.6985193546035915,99,519948
Portfolio,qpOASES,optimal,313.5780611038208,406,-2.611759334621936,99,519948
Portfolio,qpOASES,optimal,321.12224411964417,422,-2.723335014387526,99,519948
Portfolio,qpOASES,optimal,294.07271909713745,387,-2.724515866617191,99,519948
Portfolio,qpOASES,optimal,342.220871925354,450,-2.602414198019215,99,519948
Portfolio,qpOASES,optimal,336.79983615875244,425,-2.600007972727402,99,519948
Portfolio,qpOASES,optimal,324.8907542228699,417,-2.6675139604966356,99,519948
Portfolio,qpOASES,optimal,323.8760759830475,420,-2.607836563659466,99,519948
Portfolio,qpOASES,optimal,339.16314482688904,439,-2.668724598372591,99,519948


==> data/results/benchmark_problems/qpOASES/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0827779769897461,40,-0.4067156248711994,10,178
Random QP,qpOASES,optimal,0.001096963882446289,34,3.0662536848013344,10,186
Random QP,qpOASES,optimal,0.0010662078857421877,33,10.335676872087072,10,180
Random QP,qpOASES,optimal,0.0005078315734863281,29,8.044181247317644,10,178
Random QP,qpOASES,optimal,0.0006079673767089844,35,-3.795501974284307,10,182
Random QP,qpOASES,optimal,0.0006089210510253906,35,2.8523924588141383,10,178
Random QP,qpOASES,optimal,0.0006480216979980469,37,-3.0583941046100422,10,182
Random QP,qpOASES,optimal,0.0007009506225585938,42,7.469246254803688,10,176
Random QP,qpOASES,optimal,0.0004179477691650391,23,1.6373506506239268,10,172
Random QP,qpOASES,optimal,0.0007531642913818358,46,2.997304567209665,10,180
Random QP,qpOASES,optimal,0.001088857650756836,38,3.032983363765571,11,224
Random QP,qpOASES,optimal,0.0006058216094970702,32,6.402943692884262,11,218
Random QP,qpOASES,optimal,0.0006909370422363281,38,1.6043094117888286,11,214
Random QP,qpOASES,optimal,0.00074005126953125,40,14.485513665924712,11,216
Random QP,qpOASES,optimal,0.0007441043853759767,41,7.444894501067992,11,224
Random QP,qpOASES,optimal,0.0009791851043701172,56,66.72508471654372,11,212
Random QP,qpOASES,optimal,0.0006289482116699219,33,10.51733925104233,11,218
Random QP,qpOASES,optimal,0.0009229183197021484,51,3.925678960921532,11,216
Random QP,qpOASES,optimal,0.0007522106170654298,42,5.790988547607587,11,208
Random QP,qpOASES,optimal,0.0008318424224853517,46,6.110695384776622,11,216
Random QP,qpOASES,optimal,0.0012481212615966795,43,6.5820979317049995,12,264
Random QP,qpOASES,optimal,0.0011150836944580078,40,0.1300075494135954,12,250
Random QP,qpOASES,optimal,0.0015361309051513672,57,29.311764344408274,12,254
Random QP,qpOASES,optimal,0.0009419918060302734,50,8.348718997389634,12,258
Random QP,qpOASES,optimal,0.0007700920104980469,37,7.035228831402127,12,262
Random QP,qpOASES,optimal,0.0007650852203369142,39,5.970447838432027,12,254
Random QP,qpOASES,optimal,0.0011050701141357422,59,0.4509584341972501,12,250
Random QP,qpOASES,optimal,0.001057147979736328,57,6.3561890106844565,12,258
Random QP,qpOASES,optimal,0.001085042953491211,57,18.491155896311678,12,258
Random QP,qpOASES,optimal,0.0009870529174804688,52,-2.69392345172982,12,254
Random QP,qpOASES,optimal,0.001394033432006836,66,5.0658983430861015,13,306
Random QP,qpOASES,optimal,0.001271963119506836,59,0.7757266649503494,13,308
Random QP,qpOASES,optimal,0.001188039779663086,54,2.235542522095254,13,316
Random QP,qpOASES,optimal,0.0015168190002441404,70,0.7074237079992897,13,302
Random QP,qpOASES,optimal,0.001224040985107422,59,8.484040610037084,13,296
Random QP,qpOASES,optimal,0.0011777877807617188,55,20.834894143030056,13,302
Random QP,qpOASES,optimal,0.0011458396911621096,53,10.047973328882971,13,304
Random QP,qpOASES,optimal,0.0012221336364746096,56,1.4171511158600059,13,306
Random QP,qpOASES,optimal,0.0014350414276123047,68,13.203321687243148,13,298
Random QP,qpOASES,optimal,0.0012099742889404295,58,35.91115763382439,13,304
Random QP,qpOASES,optimal,0.0018961429595947266,78,27.84704139563485,15,412
Random QP,qpOASES,optimal,0.0018908977508544922,70,9.814766171919267,15,422
Random QP,qpOASES,optimal,0.002281904220581055,85,14.376194330521267,15,406
Random QP,qpOASES,optimal,0.0017800331115722656,75,25.274609564289094,15,418
Random QP,qpOASES,optimal,0.0020439624786376953,83,2.812726375010497,15,412
Random QP,qpOASES,optimal,0.001260995864868164,52,13.390197936816595,15,408
Random QP,qpOASES,optimal,0.0014719963073730467,61,9.887007988987731,15,416
Random QP,qpOASES,optimal,0.0018510818481445312,79,6.191696208647818,15,410
Random QP,qpOASES,optimal,0.0018279552459716801,76,6.5332378216860105,15,406
Random QP,qpOASES,optimal,0.0016319751739501953,68,18.91869902386892,15,412
Random QP,qpOASES,optimal,0.003172159194946289,113,9.472959553789867,18,612
Random QP,qpOASES,optimal,0.0030670166015625,106,2.565901899618656,18,594
Random QP,qpOASES,optimal,0.003219127655029297,111,18.12468587965615,18,614
Random QP,qpOASES,optimal,0.0029740333557128906,105,6.469777737186061,18,604
Random QP,qpOASES,optimal,0.002318143844604492,81,4.2258160262699285,18,610
Random QP,qpOASES,optimal,0.002964973449707031,103,11.135122540973818,18,612
Random QP,qpOASES,optimal,0.003060102462768555,107,6.8983378127914365,18,602
Random QP,qpOASES,optimal,0.002671003341674805,93,29.98559226027123,18,622
Random QP,qpOASES,optimal,0.0017709732055664062,62,-0.6267424298141494,18,594
Random QP,qpOASES,optimal,0.002275943756103516,79,11.915666661273846,18,598
Random QP,qpOASES,optimal,0.010571956634521484,106,37.50461869547803,23,1002
Random QP,qpOASES,optimal,0.00619196891784668,145,24.393021193252608,23,1016
Random QP,qpOASES,optimal,0.005196094512939453,123,31.589149989777354,23,1032
Random QP,qpOASES,optimal,0.005823850631713867,133,59.85608602371306,23,1020
Random QP,qpOASES,optimal,0.007170915603637695,169,32.966969208578426,23,1022
Random QP,qpOASES,optimal,0.004920005798339844,112,17.037519762151323,23,1066
Random QP,qpOASES,optimal,0.004685878753662109,110,12.391190207430864,23,1004
Random QP,qpOASES,optimal,0.006234884262084961,146,42.54022512901877,23,1034
Random QP,qpOASES,optimal,0.005875110626220703,138,52.08499184772556,23,994
Random QP,qpOASES,optimal,0.00495600700378418,116,37.7731901497098,23,1016
Random QP,qpOASES,optimal,0.05682706832885742,199,39.533190972291045,29,1694
Random QP,qpOASES,optimal,0.014387130737304688,211,30.616408444678306,29,1694
Random QP,qpOASES,optimal,0.011687040328979492,169,85.92317438223324,29,1702
Random QP,qpOASES,optimal,0.012955904006958008,189,58.30224255403007,29,1670
Random QP,qpOASES,optimal,0.013251066207885742,192,22.921814635170463,29,1672
Random QP,qpOASES,optimal,0.012969970703125,188,36.59074621564826,29,1680
Random QP,qpOASES,optimal,0.010071992874145508,151,46.78609044879304,29,1688
Random QP,qpOASES,optimal,0.010666131973266602,153,18.58792879621036,29,1702
Random QP,qpOASES,optimal,0.01217794418334961,178,47.52667228166678,29,1664
Random QP,qpOASES,optimal,0.014319896697998047,206,48.97639614520588,29,1696
Random QP,qpOASES,optimal,0.0224149227142334,215,86.10816139583899,39,3204
Random QP,qpOASES,optimal,0.02445197105407715,239,91.18452465943923,39,3204
Random QP,qpOASES,optimal,0.041093111038208015,282,105.23463962569063,39,3200
Random QP,qpOASES,optimal,0.06189894676208496,275,56.15555189471364,39,3166
Random QP,qpOASES,optimal,0.06429100036621094,289,49.21571594287246,39,3220
Random QP,qpOASES,optimal,0.05757594108581542,258,153.7086916091337,39,3160
Random QP,qpOASES,optimal,0.057971954345703125,258,83.00433046936908,39,3192
Random QP,qpOASES,optimal,0.06245994567871094,277,68.4070043079415,39,3252
Random QP,qpOASES,optimal,0.05295896530151367,240,124.27711474293328,39,3230
Random QP,qpOASES,optimal,0.04160594940185547,271,90.62408296172224,39,3226
Random QP,qpOASES,optimal,0.060910940170288086,341,180.92496462178426,53,6268
Random QP,qpOASES,optimal,0.06668305397033691,377,267.76342565564215,53,6208
Random QP,qpOASES,optimal,0.06036376953125,355,232.63269791488545,53,6260
Random QP,qpOASES,optimal,0.059626102447509766,340,235.7709792219249,53,6246
Random QP,qpOASES,optimal,0.060902833938598626,362,189.271661896295,53,6126
Random QP,qpOASES,optimal,0.07644295692443848,437,214.73260092508386,53,6152
Random QP,qpOASES,optimal,0.059296846389770515,357,140.22295784955327,53,6178
Random QP,qpOASES,optimal,0.06545090675354004,380,226.2070034632241,53,6130
Random QP,qpOASES,optimal,0.06536984443664551,383,212.32221984356468,53,6166
Random QP,qpOASES,optimal,0.07044506072998047,412,169.6194332451611,53,6190
Random QP,qpOASES,optimal,0.17885899543762207,536,351.11347559839606,73,12284
Random QP,qpOASES,optimal,0.20367693901062006,537,537.264445849376,73,12384
Random QP,qpOASES,optimal,0.2231009006500244,599,245.99415722017585,73,12288
Random QP,qpOASES,optimal,0.18349504470825195,519,233.50366632613975,73,12342
Random QP,qpOASES,optimal,0.15619111061096191,498,226.1612023540196,73,12356
Random QP,qpOASES,optimal,0.14100003242492676,454,420.68593909161973,73,12384
Random QP,qpOASES,optimal,0.2200779914855957,677,317.94417945754935,73,12438
Random QP,qpOASES,optimal,0.17082810401916504,543,364.44654576711633,73,12406
Random QP,qpOASES,optimal,0.17044687271118164,533,318.44498522247056,73,12370
Random QP,qpOASES,optimal,0.17041993141174314,526,516.511876279505,73,12350
Random QP,qpOASES,optimal,0.4631650447845459,753,663.2419333437774,103,25576
Random QP,qpOASES,optimal,0.4425868988037109,726,567.2282302025362,103,25516
Random QP,qpOASES,optimal,0.5445518493652344,860,1009.577755800336,103,25482
Random QP,qpOASES,optimal,0.4554519653320313,742,487.16407145797257,103,25448
Random QP,qpOASES,optimal,0.5121369361877441,829,935.4365769646173,103,25508
Random QP,qpOASES,optimal,0.464378833770752,768,532.7723830371892,103,25530
Random QP,qpOASES,optimal,0.462683916091919,766,720.4429309429305,103,25594
Random QP,qpOASES,optimal,0.4901340007781982,777,725.1202920533343,103,25534
Random QP,qpOASES,optimal,0.4859130382537842,790,757.5105212074977,103,25440
Random QP,qpOASES,optimal,0.5379450321197511,874,732.7930673709633,103,25514
Random QP,qpOASES,optimal,1.2624611854553225,1050,1311.1870546973316,146,52538
Random QP,qpOASES,optimal,1.5184509754180908,1243,1690.7848280894684,146,52524
Random QP,qpOASES,optimal,1.4646081924438477,1198,1689.3493130637994,146,52582
Random QP,qpOASES,optimal,1.2568359375,1046,1526.2111573697205,146,52540
Random QP,qpOASES,optimal,1.4980230331420898,1216,1374.3313715976926,146,52570
Random QP,qpOASES,optimal,1.3964481353759766,1141,1635.0558107827414,146,52498
Random QP,qpOASES,optimal,1.3890838623046875,1154,1162.9366661761014,146,52604
Random QP,qpOASES,optimal,1.42972993850708,1169,1681.968159122154,146,52558
Random QP,qpOASES,optimal,1.3945469856262207,1141,1859.721677725976,146,52482
Random QP,qpOASES,optimal,1.2027289867401123,1006,1255.7866486458338,146,52470
Random QP,qpOASES,optimal,3.838512897491455,1585,2708.887043804388,211,110960
Random QP,qpOASES,optimal,4.436108112335205,1811,3175.696112345817,211,110986
Random QP,qpOASES,optimal,4.628129005432129,1887,3283.5231501343633,211,110918
Random QP,qpOASES,optimal,4.0045108795166025,1649,2736.9603056165024,211,110914
Random QP,qpOASES,optimal,3.701343059539795,1528,2396.6498028134,211,110938
Random QP,qpOASES,optimal,3.919625997543335,1631,3297.0991357871812,211,110968
Random QP,qpOASES,optimal,4.131177902221681,1706,2549.868564161596,211,110924
Random QP,qpOASES,optimal,4.1191511154174805,1692,2542.1178485184782,211,110948
Random QP,qpOASES,optimal,4.034503221511842,1666,2581.4912101261043,211,110992
Random QP,qpOASES,optimal,4.207379102706908,1720,3237.4554971767197,211,110932
Random QP,qpOASES,optimal,13.175740003585815,2592,6967.992367237108,304,230956
Random QP,qpOASES,optimal,14.103046178817749,2759,6907.080394415774,304,230924
Random QP,qpOASES,optimal,14.271838903427124,2775,6634.4814857832,304,230968
Random QP,qpOASES,optimal,13.870290994644165,2703,6375.567198154653,304,230910
Random QP,qpOASES,optimal,11.965145111083984,2383,5316.973119544107,304,230986
Random QP,qpOASES,optimal,12.928391933441162,2573,6420.808566286451,304,230934
Random QP,qpOASES,optimal,13.08380389213562,2538,5924.9597311450525,304,230940
Random QP,qpOASES,optimal,13.012052059173586,2573,5180.796186742343,304,230944
Random QP,qpOASES,optimal,13.05554485321045,2571,6738.608072512697,304,230960
Random QP,qpOASES,optimal,12.984710931777954,2569,7282.278688064725,304,230954
Random QP,qpOASES,optimal,48.4737777709961,4175,16903.903080395998,442,488410
Random QP,qpOASES,optimal,47.15274715423584,4029,13286.533259701755,442,488400
Random QP,qpOASES,optimal,46.97874283790589,4104,12647.606129487263,442,488398
Random QP,qpOASES,optimal,45.133787870407104,3927,14487.285851077131,442,488406
Random QP,qpOASES,optimal,45.71307611465454,3984,13420.32719889741,442,488398
Random QP,qpOASES,optimal,47.13705396652222,4097,15031.441238152454,442,488406
Random QP,qpOASES,optimal,41.92340111732483,3715,13716.125374569929,442,488398
Random QP,qpOASES,optimal,46.09813284873962,4018,14796.40424894607,442,488402
Random QP,qpOASES,optimal,48.28299903869629,4138,14513.1047233162,442,488404
Random QP,qpOASES,optimal,46.57072305679321,4047,15004.14342732766,442,488394
Random QP,qpOASES,optimal,192.7068212032318,6087,30852.471690662005,644,1036840
Random QP,qpOASES,optimal,190.57340908050537,6057,30689.3187194986,644,1036840
Random QP,qpOASES,optimal,194.4716911315918,6179,31130.658939527413,644,1036838
Random QP,qpOASES,optimal,185.3878791332245,5892,26461.543282481507,644,1036840
Random QP,qpOASES,optimal,204.695515871048,6353,31390.41516780717,644,1036840
Random QP,qpOASES,optimal,187.08970308303836,5945,30571.489510665044,644,1036838
Random QP,qpOASES,optimal,194.57535696029663,6134,29012.283429086205,644,1036840
Random QP,qpOASES,optimal,182.44589686393738,5851,27070.06432117794,644,1036840
Random QP,qpOASES,optimal,194.7559239864349,6144,25719.560096291632,644,1036836
Random QP,qpOASES,optimal,184.8558418750763,5903,26966.18290910424,644,1036840
Random QP,qpOASES,optimal,761.6677920818329,9084,62564.302695804276,940,2209000
Random QP,qpOASES,optimal,830.5834360122681,9858,60049.046742006874,940,2209000
Random QP,qpOASES,optimal,817.2806100845337,9737,72618.67984471624,940,2209000
Random QP,qpOASES,optimal,816.0635869503021,9696,65050.94928147254,940,2209000
Random QP,qpOASES,optimal,826.5826637744904,9776,68758.41601230728,940,2209000
Random QP,qpOASES,optimal,764.2811329364778,9140,74168.00429067362,940,2209000
Random QP,qpOASES,optimal,823.796737909317,9727,67471.21470904295,940,2209000
Random QP,qpOASES,optimal,737.5048439502716,8812,58346.69196387435,940,2209000
Random QP,qpOASES,optimal,838.956885099411,9972,63708.49602446281,940,2209000
Random QP,qpOASES,optimal,789.4098491668701,9426,80039.8068012282,940,2209000
Random QP,qpOASES,max_iter_reached,999.9067130088806,5428,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.91765499115,5489,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9157779216766,5514,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9475829601288,5511,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.7983980178833,5548,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9638431072236,5511,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8103449344636,5497,,1373,4712822
Random QP,qpOASES,max_iter_reached,1000.0772650241852,5513,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8180441856384,5536,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8837890625,5426,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8399591445924,2659,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7260899543762,2665,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.9192440509796,2623,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6446170806884,2693,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6638741493224,2689,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.0383460521698,2696,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.0066041946412,2701,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.0102319717407,2674,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.3841450214386,2676,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8242161273956,2699,,2009,10090202


==> data/results/benchmark_problems/qpOASES/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0827779769897461,40,-0.4067156248711994,10,178
Random QP,qpOASES,optimal,0.001096963882446289,34,3.0662536848013344,10,186
Random QP,qpOASES,optimal,0.0010662078857421875,33,10.335676872087072,10,180
Random QP,qpOASES,optimal,0.0005078315734863281,29,8.044181247317644,10,178
Random QP,qpOASES,optimal,0.0006079673767089844,35,-3.795501974284307,10,182
Random QP,qpOASES,optimal,0.0006089210510253906,35,2.8523924588141383,10,178
Random QP,qpOASES,optimal,0.0006480216979980469,37,-3.0583941046100422,10,182
Random QP,qpOASES,optimal,0.0007009506225585938,42,7.469246254803689,10,176
Random QP,qpOASES,optimal,0.00041794776916503906,23,1.6373506506239268,10,172
Random QP,qpOASES,optimal,0.0007531642913818359,46,2.997304567209665,10,180


==> data/results/benchmark_problems/qpOASES/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.4631650447845459,753,663.2419333437774,103,25576
Random QP,qpOASES,optimal,0.44258689880371094,726,567.2282302025363,103,25516
Random QP,qpOASES,optimal,0.5445518493652344,860,1009.5777558003361,103,25482
Random QP,qpOASES,optimal,0.45545196533203125,742,487.16407145797257,103,25448
Random QP,qpOASES,optimal,0.5121369361877441,829,935.4365769646172,103,25508
Random QP,qpOASES,optimal,0.46437883377075195,768,532.7723830371892,103,25530
Random QP,qpOASES,optimal,0.46268391609191895,766,720.4429309429304,103,25594
Random QP,qpOASES,optimal,0.49013400077819824,777,725.1202920533344,103,25534
Random QP,qpOASES,optimal,0.4859130382537842,790,757.5105212074978,103,25440
Random QP,qpOASES,optimal,0.537945032119751,874,732.7930673709633,103,25514


==> data/results/benchmark_problems/qpOASES/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.001088857650756836,38,3.032983363765571,11,224
Random QP,qpOASES,optimal,0.0006058216094970703,32,6.402943692884261,11,218
Random QP,qpOASES,optimal,0.0006909370422363281,38,1.6043094117888286,11,214
Random QP,qpOASES,optimal,0.00074005126953125,40,14.48551366592471,11,216
Random QP,qpOASES,optimal,0.0007441043853759766,41,7.444894501067992,11,224
Random QP,qpOASES,optimal,0.0009791851043701172,56,66.72508471654372,11,212
Random QP,qpOASES,optimal,0.0006289482116699219,33,10.51733925104233,11,218
Random QP,qpOASES,optimal,0.0009229183197021484,51,3.925678960921532,11,216
Random QP,qpOASES,optimal,0.0007522106170654297,42,5.790988547607588,11,208
Random QP,qpOASES,optimal,0.0008318424224853516,46,6.110695384776622,11,216


==> data/results/benchmark_problems/qpOASES/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0012481212615966797,43,6.582097931704999,12,264
Random QP,qpOASES,optimal,0.0011150836944580078,40,0.1300075494135954,12,250
Random QP,qpOASES,optimal,0.0015361309051513672,57,29.311764344408274,12,254
Random QP,qpOASES,optimal,0.0009419918060302734,50,8.348718997389634,12,258
Random QP,qpOASES,optimal,0.0007700920104980469,37,7.035228831402126,12,262
Random QP,qpOASES,optimal,0.0007650852203369141,39,5.970447838432027,12,254
Random QP,qpOASES,optimal,0.0011050701141357422,59,0.4509584341972501,12,250
Random QP,qpOASES,optimal,0.0010571479797363281,57,6.356189010684458,12,258
Random QP,qpOASES,optimal,0.001085042953491211,57,18.491155896311678,12,258
Random QP,qpOASES,optimal,0.0009870529174804688,52,-2.6939234517298196,12,254


==> data/results/benchmark_problems/qpOASES/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.001394033432006836,66,5.0658983430861015,13,306
Random QP,qpOASES,optimal,0.001271963119506836,59,0.7757266649503494,13,308
Random QP,qpOASES,optimal,0.001188039779663086,54,2.235542522095254,13,316
Random QP,qpOASES,optimal,0.0015168190002441406,70,0.7074237079992897,13,302
Random QP,qpOASES,optimal,0.0012240409851074219,59,8.484040610037084,13,296
Random QP,qpOASES,optimal,0.0011777877807617188,55,20.834894143030056,13,302
Random QP,qpOASES,optimal,0.0011458396911621094,53,10.04797332888297,13,304
Random QP,qpOASES,optimal,0.0012221336364746094,56,1.417151115860006,13,306
Random QP,qpOASES,optimal,0.0014350414276123047,68,13.20332168724315,13,298
Random QP,qpOASES,optimal,0.0012099742889404297,58,35.91115763382439,13,304


==> data/results/benchmark_problems/qpOASES/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,max_iter_reached,999.9067130088806,5428,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9176549911499,5489,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9157779216766,5514,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9475829601288,5511,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.7983980178833,5548,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9638431072235,5511,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8103449344635,5497,,1373,4712822
Random QP,qpOASES,max_iter_reached,1000.0772650241852,5513,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8180441856384,5536,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8837890625,5426,,1373,4712822


==> data/results/benchmark_problems/qpOASES/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,1.2624611854553223,1050,1311.1870546973314,146,52538
Random QP,qpOASES,optimal,1.5184509754180908,1243,1690.7848280894684,146,52524
Random QP,qpOASES,optimal,1.4646081924438477,1198,1689.3493130637996,146,52582
Random QP,qpOASES,optimal,1.2568359375,1046,1526.2111573697205,146,52540
Random QP,qpOASES,optimal,1.4980230331420898,1216,1374.3313715976926,146,52570
Random QP,qpOASES,optimal,1.3964481353759766,1141,1635.0558107827412,146,52498
Random QP,qpOASES,optimal,1.3890838623046875,1154,1162.9366661761017,146,52604
Random QP,qpOASES,optimal,1.42972993850708,1169,1681.968159122154,146,52558
Random QP,qpOASES,optimal,1.3945469856262207,1141,1859.7216777259762,146,52482
Random QP,qpOASES,optimal,1.2027289867401123,1006,1255.7866486458338,146,52470


==> data/results/benchmark_problems/qpOASES/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0018961429595947266,78,27.84704139563485,15,412
Random QP,qpOASES,optimal,0.0018908977508544922,70,9.814766171919267,15,422
Random QP,qpOASES,optimal,0.0022819042205810547,85,14.376194330521265,15,406
Random QP,qpOASES,optimal,0.0017800331115722656,75,25.274609564289097,15,418
Random QP,qpOASES,optimal,0.0020439624786376953,83,2.812726375010497,15,412
Random QP,qpOASES,optimal,0.001260995864868164,52,13.390197936816595,15,408
Random QP,qpOASES,optimal,0.0014719963073730469,61,9.887007988987733,15,416
Random QP,qpOASES,optimal,0.0018510818481445312,79,6.1916962086478184,15,410
Random QP,qpOASES,optimal,0.0018279552459716797,76,6.53323782168601,15,406
Random QP,qpOASES,optimal,0.0016319751739501953,68,18.918699023868918,15,412


==> data/results/benchmark_problems/qpOASES/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.003172159194946289,113,9.472959553789867,18,612
Random QP,qpOASES,optimal,0.0030670166015625,106,2.565901899618656,18,594
Random QP,qpOASES,optimal,0.003219127655029297,111,18.12468587965615,18,614
Random QP,qpOASES,optimal,0.0029740333557128906,105,6.469777737186061,18,604
Random QP,qpOASES,optimal,0.002318143844604492,81,4.225816026269929,18,610
Random QP,qpOASES,optimal,0.0029649734497070312,103,11.135122540973818,18,612
Random QP,qpOASES,optimal,0.0030601024627685547,107,6.898337812791436,18,602
Random QP,qpOASES,optimal,0.0026710033416748047,93,29.98559226027123,18,622
Random QP,qpOASES,optimal,0.0017709732055664062,62,-0.6267424298141494,18,594
Random QP,qpOASES,optimal,0.0022759437561035156,79,11.915666661273848,18,598


==> data/results/benchmark_problems/qpOASES/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,max_iter_reached,999.8399591445923,2659,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7260899543762,2665,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.9192440509796,2623,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6446170806885,2693,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6638741493225,2689,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.0383460521698,2696,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.0066041946411,2701,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.0102319717407,2674,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.3841450214386,2676,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8242161273956,2699,,2009,10090202


==> data/results/benchmark_problems/qpOASES/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,3.838512897491455,1585,2708.887043804388,211,110960
Random QP,qpOASES,optimal,4.436108112335205,1811,3175.6961123458163,211,110986
Random QP,qpOASES,optimal,4.628129005432129,1887,3283.5231501343633,211,110918
Random QP,qpOASES,optimal,4.004510879516602,1649,2736.9603056165024,211,110914
Random QP,qpOASES,optimal,3.701343059539795,1528,2396.6498028134,211,110938
Random QP,qpOASES,optimal,3.919625997543335,1631,3297.0991357871817,211,110968
Random QP,qpOASES,optimal,4.13117790222168,1706,2549.8685641615957,211,110924
Random QP,qpOASES,optimal,4.1191511154174805,1692,2542.117848518478,211,110948
Random QP,qpOASES,optimal,4.034503221511841,1666,2581.491210126104,211,110992
Random QP,qpOASES,optimal,4.207379102706909,1720,3237.4554971767197,211,110932


==> data/results/benchmark_problems/qpOASES/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.010571956634521484,106,37.50461869547803,23,1002
Random QP,qpOASES,optimal,0.00619196891784668,145,24.393021193252604,23,1016
Random QP,qpOASES,optimal,0.005196094512939453,123,31.589149989777354,23,1032
Random QP,qpOASES,optimal,0.005823850631713867,133,59.856086023713054,23,1020
Random QP,qpOASES,optimal,0.007170915603637695,169,32.96696920857843,23,1022
Random QP,qpOASES,optimal,0.004920005798339844,112,17.037519762151323,23,1066
Random QP,qpOASES,optimal,0.004685878753662109,110,12.391190207430862,23,1004
Random QP,qpOASES,optimal,0.006234884262084961,146,42.54022512901877,23,1034
Random QP,qpOASES,optimal,0.005875110626220703,138,52.08499184772556,23,994
Random QP,qpOASES,optimal,0.00495600700378418,116,37.7731901497098,23,1016


==> data/results/benchmark_problems/qpOASES/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.05682706832885742,199,39.533190972291045,29,1694
Random QP,qpOASES,optimal,0.014387130737304688,211,30.616408444678306,29,1694
Random QP,qpOASES,optimal,0.011687040328979492,169,85.92317438223324,29,1702
Random QP,qpOASES,optimal,0.012955904006958008,189,58.302242554030066,29,1670
Random QP,qpOASES,optimal,0.013251066207885742,192,22.921814635170463,29,1672
Random QP,qpOASES,optimal,0.012969970703125,188,36.59074621564826,29,1680
Random QP,qpOASES,optimal,0.010071992874145508,151,46.78609044879304,29,1688
Random QP,qpOASES,optimal,0.010666131973266602,153,18.58792879621036,29,1702
Random QP,qpOASES,optimal,0.01217794418334961,178,47.52667228166677,29,1664
Random QP,qpOASES,optimal,0.014319896697998047,206,48.976396145205875,29,1696


==> data/results/benchmark_problems/qpOASES/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,13.175740003585815,2592,6967.992367237108,304,230956
Random QP,qpOASES,optimal,14.103046178817749,2759,6907.080394415774,304,230924
Random QP,qpOASES,optimal,14.271838903427124,2775,6634.4814857832,304,230968
Random QP,qpOASES,optimal,13.870290994644165,2703,6375.567198154653,304,230910
Random QP,qpOASES,optimal,11.965145111083984,2383,5316.973119544107,304,230986
Random QP,qpOASES,optimal,12.928391933441162,2573,6420.808566286452,304,230934
Random QP,qpOASES,optimal,13.08380389213562,2538,5924.959731145052,304,230940
Random QP,qpOASES,optimal,13.012052059173584,2573,5180.796186742343,304,230944
Random QP,qpOASES,optimal,13.05554485321045,2571,6738.608072512697,304,230960
Random QP,qpOASES,optimal,12.984710931777954,2569,7282.278688064725,304,230954


==> data/results/benchmark_problems/qpOASES/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0224149227142334,215,86.10816139583898,39,3204
Random QP,qpOASES,optimal,0.02445197105407715,239,91.18452465943923,39,3204
Random QP,qpOASES,optimal,0.04109311103820801,282,105.23463962569062,39,3200
Random QP,qpOASES,optimal,0.06189894676208496,275,56.15555189471364,39,3166
Random QP,qpOASES,optimal,0.06429100036621094,289,49.21571594287246,39,3220
Random QP,qpOASES,optimal,0.05757594108581543,258,153.7086916091337,39,3160
Random QP,qpOASES,optimal,0.057971954345703125,258,83.00433046936908,39,3192
Random QP,qpOASES,optimal,0.06245994567871094,277,68.4070043079415,39,3252
Random QP,qpOASES,optimal,0.05295896530151367,240,124.27711474293326,39,3230
Random QP,qpOASES,optimal,0.04160594940185547,271,90.62408296172225,39,3226


==> data/results/benchmark_problems/qpOASES/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,48.473777770996094,4175,16903.903080395998,442,488410
Random QP,qpOASES,optimal,47.15274715423584,4029,13286.533259701757,442,488400
Random QP,qpOASES,optimal,46.978742837905884,4104,12647.606129487262,442,488398
Random QP,qpOASES,optimal,45.133787870407104,3927,14487.28585107713,442,488406
Random QP,qpOASES,optimal,45.71307611465454,3984,13420.32719889741,442,488398
Random QP,qpOASES,optimal,47.13705396652222,4097,15031.441238152454,442,488406
Random QP,qpOASES,optimal,41.92340111732483,3715,13716.12537456993,442,488398
Random QP,qpOASES,optimal,46.098132848739624,4018,14796.40424894607,442,488402
Random QP,qpOASES,optimal,48.28299903869629,4138,14513.104723316199,442,488404
Random QP,qpOASES,optimal,46.57072305679321,4047,15004.143427327659,442,488394


==> data/results/benchmark_problems/qpOASES/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.060910940170288086,341,180.92496462178423,53,6268
Random QP,qpOASES,optimal,0.06668305397033691,377,267.76342565564215,53,6208
Random QP,qpOASES,optimal,0.06036376953125,355,232.63269791488543,53,6260
Random QP,qpOASES,optimal,0.059626102447509766,340,235.77097922192493,53,6246
Random QP,qpOASES,optimal,0.06090283393859863,362,189.271661896295,53,6126
Random QP,qpOASES,optimal,0.07644295692443848,437,214.73260092508386,53,6152
Random QP,qpOASES,optimal,0.05929684638977051,357,140.22295784955327,53,6178
Random QP,qpOASES,optimal,0.06545090675354004,380,226.20700346322408,53,6130
Random QP,qpOASES,optimal,0.06536984443664551,383,212.32221984356468,53,6166
Random QP,qpOASES,optimal,0.07044506072998047,412,169.61943324516108,53,6190


==> data/results/benchmark_problems/qpOASES/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,192.7068212032318,6087,30852.471690662012,644,1036840
Random QP,qpOASES,optimal,190.57340908050537,6057,30689.318719498602,644,1036840
Random QP,qpOASES,optimal,194.4716911315918,6179,31130.65893952741,644,1036838
Random QP,qpOASES,optimal,185.3878791332245,5892,26461.543282481507,644,1036840
Random QP,qpOASES,optimal,204.69551587104797,6353,31390.41516780717,644,1036840
Random QP,qpOASES,optimal,187.08970308303833,5945,30571.489510665044,644,1036838
Random QP,qpOASES,optimal,194.57535696029663,6134,29012.283429086205,644,1036840
Random QP,qpOASES,optimal,182.44589686393738,5851,27070.06432117794,644,1036840
Random QP,qpOASES,optimal,194.75592398643494,6144,25719.56009629163,644,1036836
Random QP,qpOASES,optimal,184.8558418750763,5903,26966.182909104242,644,1036840


==> data/results/benchmark_problems/qpOASES/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.17885899543762207,536,351.11347559839606,73,12284
Random QP,qpOASES,optimal,0.20367693901062012,537,537.264445849376,73,12384
Random QP,qpOASES,optimal,0.22310090065002441,599,245.99415722017582,73,12288
Random QP,qpOASES,optimal,0.18349504470825195,519,233.50366632613978,73,12342
Random QP,qpOASES,optimal,0.15619111061096191,498,226.16120235401957,73,12356
Random QP,qpOASES,optimal,0.14100003242492676,454,420.6859390916197,73,12384
Random QP,qpOASES,optimal,0.2200779914855957,677,317.9441794575494,73,12438
Random QP,qpOASES,optimal,0.17082810401916504,543,364.4465457671163,73,12406
Random QP,qpOASES,optimal,0.17044687271118164,533,318.44498522247056,73,12370
Random QP,qpOASES,optimal,0.17041993141174316,526,516.511876279505,73,12350


==> data/results/benchmark_problems/qpOASES/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,761.6677920818329,9084,62564.302695804276,940,2209000
Random QP,qpOASES,optimal,830.5834360122681,9858,60049.04674200688,940,2209000
Random QP,qpOASES,optimal,817.2806100845337,9737,72618.67984471624,940,2209000
Random QP,qpOASES,optimal,816.0635869503021,9696,65050.94928147254,940,2209000
Random QP,qpOASES,optimal,826.5826637744904,9776,68758.41601230727,940,2209000
Random QP,qpOASES,optimal,764.2811329364777,9140,74168.00429067362,940,2209000
Random QP,qpOASES,optimal,823.796737909317,9727,67471.21470904295,940,2209000
Random QP,qpOASES,optimal,737.5048439502716,8812,58346.69196387435,940,2209000
Random QP,qpOASES,optimal,838.956885099411,9972,63708.496024462824,940,2209000
Random QP,qpOASES,optimal,789.4098491668701,9426,80039.8068012282,940,2209000


==> data/results/benchmark_problems/qpOASES/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,40.44567179679871,1577,422.4889375758995,10,3510
SVM,qpOASES,optimal,32.169568061828606,1505,408.2953994171083,10,3510
SVM,qpOASES,optimal,42.015608072280884,1648,414.4000960668308,10,3510
SVM,qpOASES,optimal,33.830037117004395,1518,416.3674696485388,10,3510
SVM,qpOASES,optimal,42.31797194480896,1626,425.9186194794161,10,3510
SVM,qpOASES,optimal,36.820720911026,1566,402.9288915823965,10,3510
SVM,qpOASES,optimal,39.66727900505065,1566,426.38774687053984,10,3510
SVM,qpOASES,optimal,37.342516899108894,1524,419.61728660287287,10,3510
SVM,qpOASES,optimal,39.53632187843323,1563,428.653010886614,10,3510
SVM,qpOASES,optimal,37.12926912307739,1532,417.0697439979756,10,3510
SVM,qpOASES,optimal,61.171841859817505,1837,460.69743425684237,11,4025
SVM,qpOASES,optimal,63.5263249874115,1902,462.50402928957857,11,4025
SVM,qpOASES,optimal,58.6338210105896,1814,452.3248136072458,11,4025
SVM,qpOASES,optimal,61.0911340713501,1813,464.2686877126153,11,4025
SVM,qpOASES,optimal,59.37521386146546,1842,452.0342216519194,11,4025
SVM,qpOASES,optimal,58.64118409156799,1823,447.6982772583073,11,4025
SVM,qpOASES,optimal,56.2216169834137,1765,450.0477789015397,11,4025
SVM,qpOASES,optimal,56.81446290016174,1759,454.8319815212722,11,4025
SVM,qpOASES,optimal,65.07443881034851,1867,471.4270247537023,11,4025
SVM,qpOASES,optimal,62.51634097099304,1784,454.0819508349231,11,4025
SVM,qpOASES,optimal,81.8225679397583,2053,492.77533842660864,12,4572
SVM,qpOASES,optimal,85.94769501686096,2102,502.98547051595125,12,4572
SVM,qpOASES,optimal,85.99078893661499,2108,494.1653252436226,12,4572
SVM,qpOASES,optimal,81.66542100906372,2088,486.8759451849749,12,4572
SVM,qpOASES,optimal,87.98317193984984,2122,496.23442631512125,12,4572
SVM,qpOASES,optimal,87.16694617271423,2115,514.8733893230708,12,4572
SVM,qpOASES,optimal,89.26688694953918,2191,506.6975252836174,12,4572
SVM,qpOASES,optimal,91.897127866745,2186,501.72994620805787,12,4572
SVM,qpOASES,optimal,85.164057970047,2069,502.4435717694519,12,4572
SVM,qpOASES,optimal,78.76278686523438,2017,474.89558732259553,12,4572
SVM,qpOASES,optimal,126.3738489151001,2453,537.7582333736251,13,5147
SVM,qpOASES,optimal,123.8262050151825,2487,542.8935928056391,13,5147
SVM,qpOASES,optimal,109.77357506752014,2260,523.291208156671,13,5147
SVM,qpOASES,optimal,129.3862018585205,2412,539.8449746370723,13,5147
SVM,qpOASES,optimal,124.48636507987976,2436,549.2584134488493,13,5147
SVM,qpOASES,optimal,143.89769101142886,2609,550.2832139666326,13,5147
SVM,qpOASES,optimal,135.90975403785706,2507,537.2673511770469,13,5147
SVM,qpOASES,optimal,121.91325688362122,2474,531.7403086261371,13,5147
SVM,qpOASES,optimal,126.02427792549132,2508,537.6142105750397,13,5147
SVM,qpOASES,optimal,128.92875695228577,2466,541.0861118097114,13,5147
SVM,qpOASES,optimal,177.7405071258545,2922,574.4968571579033,14,5754
SVM,qpOASES,optimal,161.7387149333954,2761,572.8544761912035,14,5754
SVM,qpOASES,optimal,169.90025091171262,2709,585.1847609483281,14,5754
SVM,qpOASES,optimal,169.81494307518003,2682,576.2368983157047,14,5754
SVM,qpOASES,optimal,179.68714094161987,2852,578.0801417061003,14,5754
SVM,qpOASES,optimal,178.43689608573914,2834,588.9613888675094,14,5754
SVM,qpOASES,optimal,164.0155649185181,2773,581.3180065231287,14,5754
SVM,qpOASES,optimal,166.70014595985413,2675,581.1318831343319,14,5754
SVM,qpOASES,optimal,175.31492614746094,2836,583.3442382266359,14,5754
SVM,qpOASES,optimal,168.7780828475952,2795,566.9885387828233,14,5754
SVM,qpOASES,optimal,334.4719910621643,3472,663.2506834000598,16,7056
SVM,qpOASES,optimal,324.2752149105072,3672,651.5965633603622,16,7056
SVM,qpOASES,optimal,332.6843030452728,3576,651.9114122091829,16,7056
SVM,qpOASES,optimal,340.68530917167664,3652,674.0881140983913,16,7056
SVM,qpOASES,optimal,315.2859399318695,3468,667.7319395680257,16,7056
SVM,qpOASES,optimal,326.2117030620575,3569,666.498218282544,16,7056
SVM,qpOASES,optimal,332.25438404083246,3604,676.8263432757514,16,7056
SVM,qpOASES,optimal,320.5679950714112,3552,661.4794550742744,16,7056
SVM,qpOASES,optimal,318.01688194274897,3573,648.3942253010914,16,7056
SVM,qpOASES,optimal,338.4445610046387,3634,662.5105532025241,16,7056
SVM,qpOASES,optimal,417.5851402282715,4033,701.9288093835428,17,7751
SVM,qpOASES,optimal,385.60473108291626,3947,682.1824736450083,17,7751
SVM,qpOASES,optimal,421.73637080192566,4067,718.393954757062,17,7751
SVM,qpOASES,optimal,394.4104971885681,3869,700.6556707248596,17,7751
SVM,qpOASES,optimal,405.5399951934815,4024,700.2466374444977,17,7751
SVM,qpOASES,optimal,395.06541109085083,4003,687.2288513631868,17,7751
SVM,qpOASES,optimal,458.37382984161377,4201,718.7685887326381,17,7751
SVM,qpOASES,optimal,409.2131140232086,4027,701.9391278782052,17,7751
SVM,qpOASES,optimal,385.74099588394165,3953,694.9741083471347,17,7751
SVM,qpOASES,optimal,388.0335381031037,3842,710.7338727265562,17,7751
SVM,qpOASES,optimal,827.6739840507507,5440,812.508037548477,20,10020
SVM,qpOASES,optimal,798.670606136322,5378,812.5390758739412,20,10020
SVM,qpOASES,optimal,801.4684121608734,5286,813.8956041578574,20,10020
SVM,qpOASES,optimal,805.1591198444366,5332,802.8111100556109,20,10020
SVM,qpOASES,optimal,852.9927399158478,5483,825.1338175205318,20,10020
SVM,qpOASES,optimal,850.0514230728149,5437,823.7543233958854,20,10020
SVM,qpOASES,optimal,881.5707879066467,5515,823.7220003816608,20,10020
SVM,qpOASES,optimal,834.2227289676666,5419,800.8925334816303,20,10020
SVM,qpOASES,optimal,807.6060109138489,5313,814.9574855463769,20,10020
SVM,qpOASES,optimal,894.8670220375061,5593,847.7070248078273,20,10020
SVM,qpOASES,max_iter_reached,999.9288249015808,5635,,23,12557
SVM,qpOASES,max_iter_reached,1000.0959148406982,5907,,23,12557
SVM,qpOASES,max_iter_reached,1000.3596680164336,5757,,23,12557
SVM,qpOASES,max_iter_reached,1000.0130290985107,6016,,23,12557
SVM,qpOASES,max_iter_reached,1000.2380599975586,5758,,23,12557
SVM,qpOASES,max_iter_reached,999.9312818050383,5775,,23,12557
SVM,qpOASES,max_iter_reached,999.8515708446504,6005,,23,12557
SVM,qpOASES,max_iter_reached,1000.0293560028076,5734,,23,12557
SVM,qpOASES,max_iter_reached,1000.372748851776,5867,,23,12557
SVM,qpOASES,max_iter_reached,999.9700181484222,5829,,23,12557
SVM,qpOASES,max_iter_reached,1000.4100708961487,5933,,26,15366
SVM,qpOASES,max_iter_reached,1000.0713829994203,5972,,26,15366
SVM,qpOASES,max_iter_reached,1000.0762610435486,5809,,26,15366
SVM,qpOASES,max_iter_reached,999.9208741188048,5839,,26,15366
SVM,qpOASES,max_iter_reached,1000.1414082050323,6012,,26,15366
SVM,qpOASES,max_iter_reached,999.8141691684724,5863,,26,15366
SVM,qpOASES,max_iter_reached,1000.20929479599,5852,,26,15366
SVM,qpOASES,max_iter_reached,999.8919019699097,5738,,26,15366
SVM,qpOASES,max_iter_reached,999.9038960933684,5836,,26,15366
SVM,qpOASES,max_iter_reached,1000.340047121048,5903,,26,15366
SVM,qpOASES,max_iter_reached,1000.0888500213623,5970,,31,20645
SVM,qpOASES,max_iter_reached,1000.1679430007936,5860,,31,20645
SVM,qpOASES,max_iter_reached,1000.2375209331512,5929,,31,20645
SVM,qpOASES,max_iter_reached,1000.3299469947816,5814,,31,20645
SVM,qpOASES,max_iter_reached,1000.0536060333252,5914,,31,20645
SVM,qpOASES,max_iter_reached,999.971127986908,5708,,31,20645
SVM,qpOASES,max_iter_reached,999.8916239738464,5856,,31,20645
SVM,qpOASES,max_iter_reached,999.9333610534668,6018,,31,20645
SVM,qpOASES,max_iter_reached,999.8332719802856,5884,,31,20645
SVM,qpOASES,max_iter_reached,1000.5784771442412,5823,,31,20645
SVM,qpOASES,max_iter_reached,999.9737257957457,5625,,37,27971
SVM,qpOASES,max_iter_reached,999.843022108078,5646,,37,27971
SVM,qpOASES,max_iter_reached,1000.0759949684143,5506,,37,27971
SVM,qpOASES,max_iter_reached,999.8584010601044,5593,,37,27971
SVM,qpOASES,max_iter_reached,999.8897821903228,5649,,37,27971
SVM,qpOASES,max_iter_reached,999.9258089065552,5672,,37,27971
SVM,qpOASES,max_iter_reached,1000.2542409896852,5698,,37,27971
SVM,qpOASES,max_iter_reached,1000.2580361366272,5711,,37,27971
SVM,qpOASES,max_iter_reached,999.9608058929443,5606,,37,27971
SVM,qpOASES,max_iter_reached,999.9214761257173,5714,,37,27971
SVM,qpOASES,max_iter_reached,999.867609024048,4791,,45,39419
SVM,qpOASES,max_iter_reached,999.7621779441832,4714,,45,39419
SVM,qpOASES,max_iter_reached,999.8559341430664,4828,,45,39419
SVM,qpOASES,max_iter_reached,999.9665958881378,4749,,45,39419
SVM,qpOASES,max_iter_reached,999.83354306221,4858,,45,39419
SVM,qpOASES,max_iter_reached,999.7870240211487,4733,,45,39419
SVM,qpOASES,max_iter_reached,999.8778178691864,4768,,45,39419
SVM,qpOASES,max_iter_reached,999.8869330883026,4879,,45,39419
SVM,qpOASES,max_iter_reached,1000.4664349555968,4846,,45,39419
SVM,qpOASES,max_iter_reached,999.8804030418396,4916,,45,39419
SVM,qpOASES,max_iter_reached,999.7472660541534,3616,,55,56429
SVM,qpOASES,max_iter_reached,999.8499701023102,3495,,55,56429
SVM,qpOASES,max_iter_reached,999.773628950119,3427,,55,56429
SVM,qpOASES,max_iter_reached,999.8547470569612,3480,,55,56429
SVM,qpOASES,max_iter_reached,999.7839760780334,3398,,55,56429
SVM,qpOASES,max_iter_reached,999.7889778614044,3466,,55,56429
SVM,qpOASES,max_iter_reached,999.7951700687407,3552,,55,56429
SVM,qpOASES,max_iter_reached,999.7342140674592,3483,,55,56429
SVM,qpOASES,max_iter_reached,999.8514821529387,3531,,55,56429
SVM,qpOASES,max_iter_reached,999.7191500663756,3586,,55,56429
SVM,qpOASES,max_iter_reached,1000.3155190944673,2275,,68,83028
SVM,qpOASES,max_iter_reached,999.8748021125792,2207,,68,83028
SVM,qpOASES,max_iter_reached,999.6344559192656,2209,,68,83028
SVM,qpOASES,max_iter_reached,999.5339660644532,2243,,68,83028
SVM,qpOASES,max_iter_reached,999.5617427825928,2294,,68,83028
SVM,qpOASES,max_iter_reached,999.8600251674652,2244,,68,83028
SVM,qpOASES,max_iter_reached,999.8272271156312,2253,,68,83028
SVM,qpOASES,max_iter_reached,999.6025159358977,2230,,68,83028
SVM,qpOASES,max_iter_reached,999.6523208618164,2257,,68,83028
SVM,qpOASES,max_iter_reached,1000.0396149158478,2224,,68,83028
SVM,qpOASES,max_iter_reached,999.425269126892,1369,,84,122724
SVM,qpOASES,max_iter_reached,999.5735712051393,1341,,84,122724
SVM,qpOASES,max_iter_reached,999.333935022354,1352,,84,122724
SVM,qpOASES,max_iter_reached,1000.1862549781799,1345,,84,122724
SVM,qpOASES,max_iter_reached,999.9741370677948,1358,,84,122724
SVM,qpOASES,max_iter_reached,999.5006940364838,1356,,84,122724
SVM,qpOASES,max_iter_reached,999.8833999633788,1361,,84,122724
SVM,qpOASES,max_iter_reached,999.3363540172577,1344,,84,122724
SVM,qpOASES,max_iter_reached,999.8611478805542,1351,,84,122724
SVM,qpOASES,max_iter_reached,1000.0786879062653,1364,,84,122724
SVM,qpOASES,max_iter_reached,999.9468870162964,887,,105,186479
SVM,qpOASES,max_iter_reached,999.5199289321899,876,,105,186479
SVM,qpOASES,max_iter_reached,999.310084104538,879,,105,186479
SVM,qpOASES,max_iter_reached,1000.3752930164336,882,,105,186479
SVM,qpOASES,max_iter_reached,999.7446250915527,877,,105,186479
SVM,qpOASES,max_iter_reached,999.0670680999756,885,,105,186479
SVM,qpOASES,max_iter_reached,999.4757220745088,887,,105,186479
SVM,qpOASES,max_iter_reached,999.2540731430054,884,,105,186479
SVM,qpOASES,max_iter_reached,998.7938678264618,879,,105,186479
SVM,qpOASES,max_iter_reached,999.8151059150696,885,,105,186479
SVM,qpOASES,max_iter_reached,998.749997138977,577,,132,287892
SVM,qpOASES,max_iter_reached,1000.4655859470367,581,,132,287892
SVM,qpOASES,max_iter_reached,998.7155170440674,580,,132,287892
SVM,qpOASES,max_iter_reached,999.3585560321808,575,,132,287892
SVM,qpOASES,max_iter_reached,999.7514002323152,582,,132,287892
SVM,qpOASES,max_iter_reached,998.87460398674,581,,132,287892
SVM,qpOASES,max_iter_reached,998.7935779094696,580,,132,287892
SVM,qpOASES,max_iter_reached,998.8886168003082,580,,132,287892
SVM,qpOASES,max_iter_reached,1000.502879858017,584,,132,287892
SVM,qpOASES,max_iter_reached,999.1902949810028,578,,132,287892
SVM,qpOASES,max_iter_reached,1000.6110150814056,351,,166,446706
SVM,qpOASES,max_iter_reached,997.195766210556,347,,166,446706
SVM,qpOASES,max_iter_reached,998.1272220611572,343,,166,446706
SVM,qpOASES,max_iter_reached,999.3284721374513,346,,166,446706
SVM,qpOASES,max_iter_reached,997.2314310073853,351,,166,446706
SVM,qpOASES,max_iter_reached,997.5872581005096,354,,166,446706
SVM,qpOASES,max_iter_reached,997.8800139427184,353,,166,446706
SVM,qpOASES,max_iter_reached,1000.8645582199097,345,,166,446706
SVM,qpOASES,max_iter_reached,998.6653101444244,342,,166,446706
SVM,qpOASES,max_iter_reached,998.7738571166992,345,,166,446706
SVM,qpOASES,max_iter_reached,996.538125038147,190,,209,697223
SVM,qpOASES,max_iter_reached,997.9152829647064,197,,209,697223
SVM,qpOASES,max_iter_reached,997.3264248371124,192,,209,697223
SVM,qpOASES,max_iter_reached,996.3419280052184,191,,209,697223
SVM,qpOASES,max_iter_reached,997.3323991298676,192,,209,697223
SVM,qpOASES,max_iter_reached,995.1570539474487,194,,209,697223
SVM,qpOASES,max_iter_reached,995.647031068802,194,,209,697223
SVM,qpOASES,max_iter_reached,994.3731701374054,194,,209,697223
SVM,qpOASES,max_iter_reached,1000.701257944107,191,,209,697223
SVM,qpOASES,max_iter_reached,995.0406980514526,186,,209,697223


==> data/results/benchmark_problems/qpOASES/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,40.445671796798706,1577,422.4889375758995,10,3510
SVM,qpOASES,optimal,32.16956806182861,1505,408.29539941710834,10,3510
SVM,qpOASES,optimal,42.015608072280884,1648,414.4000960668308,10,3510
SVM,qpOASES,optimal,33.830037117004395,1518,416.3674696485388,10,3510
SVM,qpOASES,optimal,42.31797194480896,1626,425.9186194794161,10,3510
SVM,qpOASES,optimal,36.820720911026,1566,402.9288915823965,10,3510
SVM,qpOASES,optimal,39.66727900505066,1566,426.3877468705399,10,3510
SVM,qpOASES,optimal,37.34251689910889,1524,419.6172866028729,10,3510
SVM,qpOASES,optimal,39.53632187843323,1563,428.65301088661397,10,3510
SVM,qpOASES,optimal,37.12926912307739,1532,417.0697439979756,10,3510


==> data/results/benchmark_problems/qpOASES/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.9468870162964,887,,105,186479
SVM,qpOASES,max_iter_reached,999.5199289321899,876,,105,186479
SVM,qpOASES,max_iter_reached,999.310084104538,879,,105,186479
SVM,qpOASES,max_iter_reached,1000.3752930164337,882,,105,186479
SVM,qpOASES,max_iter_reached,999.7446250915527,877,,105,186479
SVM,qpOASES,max_iter_reached,999.0670680999756,885,,105,186479
SVM,qpOASES,max_iter_reached,999.4757220745087,887,,105,186479
SVM,qpOASES,max_iter_reached,999.2540731430054,884,,105,186479
SVM,qpOASES,max_iter_reached,998.7938678264618,879,,105,186479
SVM,qpOASES,max_iter_reached,999.8151059150696,885,,105,186479


==> data/results/benchmark_problems/qpOASES/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,61.171841859817505,1837,460.6974342568423,11,4025
SVM,qpOASES,optimal,63.5263249874115,1902,462.50402928957857,11,4025
SVM,qpOASES,optimal,58.6338210105896,1814,452.32481360724586,11,4025
SVM,qpOASES,optimal,61.0911340713501,1813,464.26868771261525,11,4025
SVM,qpOASES,optimal,59.375213861465454,1842,452.03422165191944,11,4025
SVM,qpOASES,optimal,58.64118409156799,1823,447.69827725830737,11,4025
SVM,qpOASES,optimal,56.221616983413696,1765,450.0477789015397,11,4025
SVM,qpOASES,optimal,56.81446290016174,1759,454.8319815212722,11,4025
SVM,qpOASES,optimal,65.07443881034851,1867,471.4270247537023,11,4025
SVM,qpOASES,optimal,62.51634097099304,1784,454.08195083492313,11,4025


==> data/results/benchmark_problems/qpOASES/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,81.8225679397583,2053,492.7753384266087,12,4572
SVM,qpOASES,optimal,85.94769501686096,2102,502.98547051595125,12,4572
SVM,qpOASES,optimal,85.99078893661499,2108,494.1653252436226,12,4572
SVM,qpOASES,optimal,81.66542100906372,2088,486.87594518497485,12,4572
SVM,qpOASES,optimal,87.98317193984985,2122,496.23442631512125,12,4572
SVM,qpOASES,optimal,87.16694617271423,2115,514.8733893230708,12,4572
SVM,qpOASES,optimal,89.26688694953918,2191,506.6975252836174,12,4572
SVM,qpOASES,optimal,91.897127866745,2186,501.7299462080579,12,4572
SVM,qpOASES,optimal,85.164057970047,2069,502.4435717694519,12,4572
SVM,qpOASES,optimal,78.76278686523438,2017,474.8955873225955,12,4572


==> data/results/benchmark_problems/qpOASES/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,126.3738489151001,2453,537.7582333736251,13,5147
SVM,qpOASES,optimal,123.8262050151825,2487,542.8935928056391,13,5147
SVM,qpOASES,optimal,109.77357506752014,2260,523.291208156671,13,5147
SVM,qpOASES,optimal,129.3862018585205,2412,539.8449746370723,13,5147
SVM,qpOASES,optimal,124.48636507987976,2436,549.2584134488493,13,5147
SVM,qpOASES,optimal,143.89769101142883,2609,550.2832139666326,13,5147
SVM,qpOASES,optimal,135.90975403785706,2507,537.2673511770469,13,5147
SVM,qpOASES,optimal,121.91325688362122,2474,531.7403086261371,13,5147
SVM,qpOASES,optimal,126.02427792549133,2508,537.6142105750397,13,5147
SVM,qpOASES,optimal,128.92875695228577,2466,541.0861118097114,13,5147


==> data/results/benchmark_problems/qpOASES/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,998.749997138977,577,,132,287892
SVM,qpOASES,max_iter_reached,1000.4655859470367,581,,132,287892
SVM,qpOASES,max_iter_reached,998.7155170440674,580,,132,287892
SVM,qpOASES,max_iter_reached,999.3585560321808,575,,132,287892
SVM,qpOASES,max_iter_reached,999.7514002323151,582,,132,287892
SVM,qpOASES,max_iter_reached,998.8746039867401,581,,132,287892
SVM,qpOASES,max_iter_reached,998.7935779094696,580,,132,287892
SVM,qpOASES,max_iter_reached,998.8886168003082,580,,132,287892
SVM,qpOASES,max_iter_reached,1000.502879858017,584,,132,287892
SVM,qpOASES,max_iter_reached,999.1902949810028,578,,132,287892


==> data/results/benchmark_problems/qpOASES/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,177.7405071258545,2922,574.4968571579032,14,5754
SVM,qpOASES,optimal,161.73871493339539,2761,572.8544761912035,14,5754
SVM,qpOASES,optimal,169.90025091171265,2709,585.184760948328,14,5754
SVM,qpOASES,optimal,169.81494307518005,2682,576.2368983157047,14,5754
SVM,qpOASES,optimal,179.68714094161987,2852,578.0801417061004,14,5754
SVM,qpOASES,optimal,178.43689608573914,2834,588.9613888675094,14,5754
SVM,qpOASES,optimal,164.01556491851807,2773,581.3180065231286,14,5754
SVM,qpOASES,optimal,166.70014595985413,2675,581.1318831343319,14,5754
SVM,qpOASES,optimal,175.31492614746094,2836,583.3442382266359,14,5754
SVM,qpOASES,optimal,168.77808284759521,2795,566.9885387828233,14,5754


==> data/results/benchmark_problems/qpOASES/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,334.4719910621643,3472,663.2506834000598,16,7056
SVM,qpOASES,optimal,324.2752149105072,3672,651.5965633603623,16,7056
SVM,qpOASES,optimal,332.6843030452728,3576,651.9114122091829,16,7056
SVM,qpOASES,optimal,340.68530917167664,3652,674.0881140983912,16,7056
SVM,qpOASES,optimal,315.2859399318695,3468,667.7319395680258,16,7056
SVM,qpOASES,optimal,326.2117030620575,3569,666.498218282544,16,7056
SVM,qpOASES,optimal,332.2543840408325,3604,676.8263432757514,16,7056
SVM,qpOASES,optimal,320.56799507141113,3552,661.4794550742744,16,7056
SVM,qpOASES,optimal,318.016881942749,3573,648.3942253010914,16,7056
SVM,qpOASES,optimal,338.4445610046387,3634,662.510553202524,16,7056


==> data/results/benchmark_problems/qpOASES/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,1000.6110150814056,351,,166,446706
SVM,qpOASES,max_iter_reached,997.195766210556,347,,166,446706
SVM,qpOASES,max_iter_reached,998.1272220611572,343,,166,446706
SVM,qpOASES,max_iter_reached,999.3284721374512,346,,166,446706
SVM,qpOASES,max_iter_reached,997.2314310073853,351,,166,446706
SVM,qpOASES,max_iter_reached,997.5872581005096,354,,166,446706
SVM,qpOASES,max_iter_reached,997.8800139427185,353,,166,446706
SVM,qpOASES,max_iter_reached,1000.8645582199097,345,,166,446706
SVM,qpOASES,max_iter_reached,998.6653101444244,342,,166,446706
SVM,qpOASES,max_iter_reached,998.7738571166992,345,,166,446706


==> data/results/benchmark_problems/qpOASES/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,417.5851402282715,4033,701.9288093835427,17,7751
SVM,qpOASES,optimal,385.60473108291626,3947,682.1824736450083,17,7751
SVM,qpOASES,optimal,421.73637080192566,4067,718.393954757062,17,7751
SVM,qpOASES,optimal,394.4104971885681,3869,700.6556707248596,17,7751
SVM,qpOASES,optimal,405.53999519348145,4024,700.2466374444977,17,7751
SVM,qpOASES,optimal,395.06541109085083,4003,687.2288513631868,17,7751
SVM,qpOASES,optimal,458.37382984161377,4201,718.7685887326381,17,7751
SVM,qpOASES,optimal,409.2131140232086,4027,701.9391278782052,17,7751
SVM,qpOASES,optimal,385.74099588394165,3953,694.9741083471348,17,7751
SVM,qpOASES,optimal,388.03353810310364,3842,710.7338727265563,17,7751


==> data/results/benchmark_problems/qpOASES/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,827.6739840507507,5440,812.508037548477,20,10020
SVM,qpOASES,optimal,798.670606136322,5378,812.5390758739411,20,10020
SVM,qpOASES,optimal,801.4684121608734,5286,813.8956041578574,20,10020
SVM,qpOASES,optimal,805.1591198444366,5332,802.811110055611,20,10020
SVM,qpOASES,optimal,852.9927399158478,5483,825.1338175205317,20,10020
SVM,qpOASES,optimal,850.0514230728149,5437,823.7543233958855,20,10020
SVM,qpOASES,optimal,881.5707879066467,5515,823.7220003816608,20,10020
SVM,qpOASES,optimal,834.2227289676666,5419,800.8925334816302,20,10020
SVM,qpOASES,optimal,807.6060109138489,5313,814.957485546377,20,10020
SVM,qpOASES,optimal,894.8670220375061,5593,847.7070248078272,20,10020


==> data/results/benchmark_problems/qpOASES/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,996.538125038147,190,,209,697223
SVM,qpOASES,max_iter_reached,997.9152829647064,197,,209,697223
SVM,qpOASES,max_iter_reached,997.3264248371124,192,,209,697223
SVM,qpOASES,max_iter_reached,996.3419280052185,191,,209,697223
SVM,qpOASES,max_iter_reached,997.3323991298676,192,,209,697223
SVM,qpOASES,max_iter_reached,995.1570539474487,194,,209,697223
SVM,qpOASES,max_iter_reached,995.6470310688019,194,,209,697223
SVM,qpOASES,max_iter_reached,994.3731701374054,194,,209,697223
SVM,qpOASES,max_iter_reached,1000.701257944107,191,,209,697223
SVM,qpOASES,max_iter_reached,995.0406980514526,186,,209,697223


==> data/results/benchmark_problems/qpOASES/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.9288249015808,5635,,23,12557
SVM,qpOASES,max_iter_reached,1000.0959148406982,5907,,23,12557
SVM,qpOASES,max_iter_reached,1000.3596680164337,5757,,23,12557
SVM,qpOASES,max_iter_reached,1000.0130290985107,6016,,23,12557
SVM,qpOASES,max_iter_reached,1000.2380599975586,5758,,23,12557
SVM,qpOASES,max_iter_reached,999.9312818050385,5775,,23,12557
SVM,qpOASES,max_iter_reached,999.8515708446503,6005,,23,12557
SVM,qpOASES,max_iter_reached,1000.0293560028076,5734,,23,12557
SVM,qpOASES,max_iter_reached,1000.3727488517761,5867,,23,12557
SVM,qpOASES,max_iter_reached,999.9700181484222,5829,,23,12557


==> data/results/benchmark_problems/qpOASES/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,1000.4100708961487,5933,,26,15366
SVM,qpOASES,max_iter_reached,1000.0713829994202,5972,,26,15366
SVM,qpOASES,max_iter_reached,1000.0762610435486,5809,,26,15366
SVM,qpOASES,max_iter_reached,999.9208741188049,5839,,26,15366
SVM,qpOASES,max_iter_reached,1000.1414082050323,6012,,26,15366
SVM,qpOASES,max_iter_reached,999.8141691684723,5863,,26,15366
SVM,qpOASES,max_iter_reached,1000.20929479599,5852,,26,15366
SVM,qpOASES,max_iter_reached,999.8919019699097,5738,,26,15366
SVM,qpOASES,max_iter_reached,999.9038960933685,5836,,26,15366
SVM,qpOASES,max_iter_reached,1000.340047121048,5903,,26,15366


==> data/results/benchmark_problems/qpOASES/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,1000.0888500213623,5970,,31,20645
SVM,qpOASES,max_iter_reached,1000.1679430007935,5860,,31,20645
SVM,qpOASES,max_iter_reached,1000.2375209331512,5929,,31,20645
SVM,qpOASES,max_iter_reached,1000.3299469947815,5814,,31,20645
SVM,qpOASES,max_iter_reached,1000.0536060333252,5914,,31,20645
SVM,qpOASES,max_iter_reached,999.971127986908,5708,,31,20645
SVM,qpOASES,max_iter_reached,999.8916239738464,5856,,31,20645
SVM,qpOASES,max_iter_reached,999.9333610534668,6018,,31,20645
SVM,qpOASES,max_iter_reached,999.8332719802856,5884,,31,20645
SVM,qpOASES,max_iter_reached,1000.5784771442413,5823,,31,20645


==> data/results/benchmark_problems/qpOASES/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.9737257957458,5625,,37,27971
SVM,qpOASES,max_iter_reached,999.843022108078,5646,,37,27971
SVM,qpOASES,max_iter_reached,1000.0759949684143,5506,,37,27971
SVM,qpOASES,max_iter_reached,999.8584010601044,5593,,37,27971
SVM,qpOASES,max_iter_reached,999.8897821903229,5649,,37,27971
SVM,qpOASES,max_iter_reached,999.9258089065552,5672,,37,27971
SVM,qpOASES,max_iter_reached,1000.2542409896851,5698,,37,27971
SVM,qpOASES,max_iter_reached,1000.2580361366272,5711,,37,27971
SVM,qpOASES,max_iter_reached,999.9608058929443,5606,,37,27971
SVM,qpOASES,max_iter_reached,999.9214761257172,5714,,37,27971


==> data/results/benchmark_problems/qpOASES/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.8676090240479,4791,,45,39419
SVM,qpOASES,max_iter_reached,999.7621779441833,4714,,45,39419
SVM,qpOASES,max_iter_reached,999.8559341430664,4828,,45,39419
SVM,qpOASES,max_iter_reached,999.9665958881378,4749,,45,39419
SVM,qpOASES,max_iter_reached,999.8335430622101,4858,,45,39419
SVM,qpOASES,max_iter_reached,999.7870240211487,4733,,45,39419
SVM,qpOASES,max_iter_reached,999.8778178691864,4768,,45,39419
SVM,qpOASES,max_iter_reached,999.8869330883026,4879,,45,39419
SVM,qpOASES,max_iter_reached,1000.4664349555969,4846,,45,39419
SVM,qpOASES,max_iter_reached,999.8804030418396,4916,,45,39419


==> data/results/benchmark_problems/qpOASES/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.7472660541534,3616,,55,56429
SVM,qpOASES,max_iter_reached,999.8499701023102,3495,,55,56429
SVM,qpOASES,max_iter_reached,999.773628950119,3427,,55,56429
SVM,qpOASES,max_iter_reached,999.8547470569611,3480,,55,56429
SVM,qpOASES,max_iter_reached,999.7839760780334,3398,,55,56429
SVM,qpOASES,max_iter_reached,999.7889778614044,3466,,55,56429
SVM,qpOASES,max_iter_reached,999.7951700687408,3552,,55,56429
SVM,qpOASES,max_iter_reached,999.7342140674591,3483,,55,56429
SVM,qpOASES,max_iter_reached,999.8514821529388,3531,,55,56429
SVM,qpOASES,max_iter_reached,999.7191500663757,3586,,55,56429


==> data/results/benchmark_problems/qpOASES/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,1000.3155190944672,2275,,68,83028
SVM,qpOASES,max_iter_reached,999.8748021125793,2207,,68,83028
SVM,qpOASES,max_iter_reached,999.6344559192657,2209,,68,83028
SVM,qpOASES,max_iter_reached,999.5339660644531,2243,,68,83028
SVM,qpOASES,max_iter_reached,999.5617427825928,2294,,68,83028
SVM,qpOASES,max_iter_reached,999.8600251674652,2244,,68,83028
SVM,qpOASES,max_iter_reached,999.8272271156311,2253,,68,83028
SVM,qpOASES,max_iter_reached,999.6025159358978,2230,,68,83028
SVM,qpOASES,max_iter_reached,999.6523208618164,2257,,68,83028
SVM,qpOASES,max_iter_reached,1000.0396149158478,2224,,68,83028


==> data/results/benchmark_problems/qpOASES/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.4252691268921,1369,,84,122724
SVM,qpOASES,max_iter_reached,999.5735712051392,1341,,84,122724
SVM,qpOASES,max_iter_reached,999.3339350223541,1352,,84,122724
SVM,qpOASES,max_iter_reached,1000.1862549781799,1345,,84,122724
SVM,qpOASES,max_iter_reached,999.9741370677948,1358,,84,122724
SVM,qpOASES,max_iter_reached,999.5006940364838,1356,,84,122724
SVM,qpOASES,max_iter_reached,999.8833999633789,1361,,84,122724
SVM,qpOASES,max_iter_reached,999.3363540172577,1344,,84,122724
SVM,qpOASES,max_iter_reached,999.8611478805542,1351,,84,122724
SVM,qpOASES,max_iter_reached,1000.0786879062653,1364,,84,122724


==> data/results/benchmark_problems/qpOASES/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0827779769897461,40,-0.4067156248711994,10,178
Random QP,qpOASES,optimal,0.001096963882446289,34,3.0662536848013344,10,186
Random QP,qpOASES,optimal,0.0010662078857421877,33,10.335676872087072,10,180
Random QP,qpOASES,optimal,0.0005078315734863281,29,8.044181247317644,10,178
Random QP,qpOASES,optimal,0.0006079673767089844,35,-3.795501974284307,10,182
Random QP,qpOASES,optimal,0.0006089210510253906,35,2.8523924588141383,10,178
Random QP,qpOASES,optimal,0.0006480216979980469,37,-3.0583941046100422,10,182
Random QP,qpOASES,optimal,0.0007009506225585938,42,7.4692462548036875,10,176
Random QP,qpOASES,optimal,0.0004179477691650391,23,1.6373506506239268,10,172
Random QP,qpOASES,optimal,0.0007531642913818357,46,2.997304567209665,10,180
Random QP,qpOASES,optimal,0.001088857650756836,38,3.032983363765571,11,224
Random QP,qpOASES,optimal,0.0006058216094970702,32,6.4029436928842625,11,218
Random QP,qpOASES,optimal,0.0006909370422363281,38,1.6043094117888286,11,214
Random QP,qpOASES,optimal,0.00074005126953125,40,14.485513665924714,11,216
Random QP,qpOASES,optimal,0.0007441043853759768,41,7.444894501067992,11,224
Random QP,qpOASES,optimal,0.0009791851043701172,56,66.72508471654372,11,212
Random QP,qpOASES,optimal,0.0006289482116699219,33,10.51733925104233,11,218
Random QP,qpOASES,optimal,0.0009229183197021484,51,3.925678960921532,11,216
Random QP,qpOASES,optimal,0.0007522106170654298,42,5.790988547607587,11,208
Random QP,qpOASES,optimal,0.0008318424224853518,46,6.110695384776622,11,216
Random QP,qpOASES,optimal,0.0012481212615966795,43,6.582097931705,12,264
Random QP,qpOASES,optimal,0.0011150836944580078,40,0.1300075494135954,12,250
Random QP,qpOASES,optimal,0.0015361309051513672,57,29.311764344408274,12,254
Random QP,qpOASES,optimal,0.0009419918060302734,50,8.348718997389634,12,258
Random QP,qpOASES,optimal,0.0007700920104980469,37,7.035228831402128,12,262
Random QP,qpOASES,optimal,0.0007650852203369143,39,5.970447838432027,12,254
Random QP,qpOASES,optimal,0.0011050701141357422,59,0.4509584341972501,12,250
Random QP,qpOASES,optimal,0.001057147979736328,57,6.3561890106844565,12,258
Random QP,qpOASES,optimal,0.001085042953491211,57,18.491155896311678,12,258
Random QP,qpOASES,optimal,0.0009870529174804688,52,-2.6939234517298196,12,254
Random QP,qpOASES,optimal,0.001394033432006836,66,5.0658983430861015,13,306
Random QP,qpOASES,optimal,0.001271963119506836,59,0.7757266649503494,13,308
Random QP,qpOASES,optimal,0.001188039779663086,54,2.235542522095254,13,316
Random QP,qpOASES,optimal,0.0015168190002441404,70,0.7074237079992897,13,302
Random QP,qpOASES,optimal,0.001224040985107422,59,8.484040610037084,13,296
Random QP,qpOASES,optimal,0.0011777877807617188,55,20.834894143030056,13,302
Random QP,qpOASES,optimal,0.0011458396911621096,53,10.047973328882973,13,304
Random QP,qpOASES,optimal,0.0012221336364746096,56,1.417151115860006,13,306
Random QP,qpOASES,optimal,0.0014350414276123047,68,13.203321687243148,13,298
Random QP,qpOASES,optimal,0.0012099742889404295,58,35.91115763382439,13,304
Random QP,qpOASES,optimal,0.0018961429595947266,78,27.84704139563485,15,412
Random QP,qpOASES,optimal,0.0018908977508544922,70,9.814766171919267,15,422
Random QP,qpOASES,optimal,0.002281904220581055,85,14.376194330521267,15,406
Random QP,qpOASES,optimal,0.0017800331115722656,75,25.27460956428909,15,418
Random QP,qpOASES,optimal,0.0020439624786376953,83,2.812726375010497,15,412
Random QP,qpOASES,optimal,0.001260995864868164,52,13.390197936816595,15,408
Random QP,qpOASES,optimal,0.0014719963073730467,61,9.887007988987731,15,416
Random QP,qpOASES,optimal,0.0018510818481445312,79,6.191696208647818,15,410
Random QP,qpOASES,optimal,0.0018279552459716801,76,6.5332378216860105,15,406
Random QP,qpOASES,optimal,0.0016319751739501953,68,18.91869902386892,15,412
Random QP,qpOASES,optimal,0.003172159194946289,113,9.472959553789867,18,612
Random QP,qpOASES,optimal,0.0030670166015625,106,2.565901899618656,18,594
Random QP,qpOASES,optimal,0.003219127655029297,111,18.12468587965615,18,614
Random QP,qpOASES,optimal,0.0029740333557128906,105,6.469777737186061,18,604
Random QP,qpOASES,optimal,0.002318143844604492,81,4.2258160262699285,18,610
Random QP,qpOASES,optimal,0.002964973449707031,103,11.135122540973818,18,612
Random QP,qpOASES,optimal,0.003060102462768555,107,6.8983378127914365,18,602
Random QP,qpOASES,optimal,0.002671003341674805,93,29.98559226027123,18,622
Random QP,qpOASES,optimal,0.0017709732055664062,62,-0.6267424298141494,18,594
Random QP,qpOASES,optimal,0.002275943756103516,79,11.915666661273846,18,598
Random QP,qpOASES,optimal,0.010571956634521484,106,37.50461869547803,23,1002
Random QP,qpOASES,optimal,0.00619196891784668,145,24.39302119325261,23,1016
Random QP,qpOASES,optimal,0.005196094512939453,123,31.589149989777354,23,1032
Random QP,qpOASES,optimal,0.005823850631713867,133,59.85608602371306,23,1020
Random QP,qpOASES,optimal,0.007170915603637695,169,32.966969208578426,23,1022
Random QP,qpOASES,optimal,0.004920005798339844,112,17.037519762151323,23,1066
Random QP,qpOASES,optimal,0.004685878753662109,110,12.391190207430865,23,1004
Random QP,qpOASES,optimal,0.006234884262084961,146,42.54022512901877,23,1034
Random QP,qpOASES,optimal,0.005875110626220703,138,52.08499184772556,23,994
Random QP,qpOASES,optimal,0.00495600700378418,116,37.7731901497098,23,1016
Random QP,qpOASES,optimal,0.05682706832885742,199,39.533190972291045,29,1694
Random QP,qpOASES,optimal,0.014387130737304688,211,30.616408444678306,29,1694
Random QP,qpOASES,optimal,0.011687040328979492,169,85.92317438223324,29,1702
Random QP,qpOASES,optimal,0.012955904006958008,189,58.30224255403007,29,1670
Random QP,qpOASES,optimal,0.013251066207885742,192,22.921814635170463,29,1672
Random QP,qpOASES,optimal,0.012969970703125,188,36.59074621564826,29,1680
Random QP,qpOASES,optimal,0.010071992874145508,151,46.78609044879304,29,1688
Random QP,qpOASES,optimal,0.010666131973266602,153,18.58792879621036,29,1702
Random QP,qpOASES,optimal,0.01217794418334961,178,47.526672281666784,29,1664
Random QP,qpOASES,optimal,0.014319896697998047,206,48.97639614520588,29,1696
Random QP,qpOASES,optimal,0.0224149227142334,215,86.10816139583899,39,3204
Random QP,qpOASES,optimal,0.02445197105407715,239,91.18452465943923,39,3204
Random QP,qpOASES,optimal,0.04109311103820802,282,105.23463962569063,39,3200
Random QP,qpOASES,optimal,0.06189894676208496,275,56.15555189471364,39,3166
Random QP,qpOASES,optimal,0.06429100036621094,289,49.21571594287246,39,3220
Random QP,qpOASES,optimal,0.05757594108581542,258,153.7086916091337,39,3160
Random QP,qpOASES,optimal,0.057971954345703125,258,83.00433046936908,39,3192
Random QP,qpOASES,optimal,0.06245994567871094,277,68.4070043079415,39,3252
Random QP,qpOASES,optimal,0.05295896530151367,240,124.27711474293328,39,3230
Random QP,qpOASES,optimal,0.04160594940185547,271,90.62408296172224,39,3226
Random QP,qpOASES,optimal,0.060910940170288086,341,180.92496462178426,53,6268
Random QP,qpOASES,optimal,0.06668305397033691,377,267.76342565564215,53,6208
Random QP,qpOASES,optimal,0.06036376953125,355,232.63269791488545,53,6260
Random QP,qpOASES,optimal,0.059626102447509766,340,235.7709792219249,53,6246
Random QP,qpOASES,optimal,0.06090283393859864,362,189.271661896295,53,6126
Random QP,qpOASES,optimal,0.07644295692443848,437,214.73260092508386,53,6152
Random QP,qpOASES,optimal,0.05929684638977052,357,140.22295784955327,53,6178
Random QP,qpOASES,optimal,0.06545090675354004,380,226.2070034632241,53,6130
Random QP,qpOASES,optimal,0.06536984443664551,383,212.32221984356468,53,6166
Random QP,qpOASES,optimal,0.07044506072998047,412,169.6194332451611,53,6190
Random QP,qpOASES,optimal,0.17885899543762207,536,351.11347559839606,73,12284
Random QP,qpOASES,optimal,0.20367693901062006,537,537.264445849376,73,12384
Random QP,qpOASES,optimal,0.2231009006500244,599,245.99415722017585,73,12288
Random QP,qpOASES,optimal,0.18349504470825195,519,233.50366632613972,73,12342
Random QP,qpOASES,optimal,0.15619111061096191,498,226.1612023540196,73,12356
Random QP,qpOASES,optimal,0.14100003242492676,454,420.68593909161973,73,12384
Random QP,qpOASES,optimal,0.2200779914855957,677,317.9441794575493,73,12438
Random QP,qpOASES,optimal,0.17082810401916504,543,364.44654576711633,73,12406
Random QP,qpOASES,optimal,0.17044687271118164,533,318.44498522247056,73,12370
Random QP,qpOASES,optimal,0.17041993141174314,526,516.511876279505,73,12350
Random QP,qpOASES,optimal,0.4631650447845459,753,663.2419333437774,103,25576
Random QP,qpOASES,optimal,0.4425868988037109,726,567.2282302025362,103,25516
Random QP,qpOASES,optimal,0.5445518493652344,860,1009.577755800336,103,25482
Random QP,qpOASES,optimal,0.4554519653320313,742,487.16407145797257,103,25448
Random QP,qpOASES,optimal,0.5121369361877441,829,935.4365769646173,103,25508
Random QP,qpOASES,optimal,0.464378833770752,768,532.7723830371892,103,25530
Random QP,qpOASES,optimal,0.462683916091919,766,720.4429309429305,103,25594
Random QP,qpOASES,optimal,0.4901340007781982,777,725.1202920533342,103,25534
Random QP,qpOASES,optimal,0.4859130382537842,790,757.5105212074977,103,25440
Random QP,qpOASES,optimal,0.5379450321197511,874,732.7930673709633,103,25514
Random QP,qpOASES,optimal,1.2624611854553225,1050,1311.1870546973316,146,52538
Random QP,qpOASES,optimal,1.5184509754180908,1243,1690.7848280894684,146,52524
Random QP,qpOASES,optimal,1.4646081924438477,1198,1689.3493130637994,146,52582
Random QP,qpOASES,optimal,1.2568359375,1046,1526.2111573697205,146,52540
Random QP,qpOASES,optimal,1.4980230331420898,1216,1374.3313715976926,146,52570
Random QP,qpOASES,optimal,1.3964481353759766,1141,1635.0558107827414,146,52498
Random QP,qpOASES,optimal,1.3890838623046875,1154,1162.9366661761014,146,52604
Random QP,qpOASES,optimal,1.42972993850708,1169,1681.968159122154,146,52558
Random QP,qpOASES,optimal,1.3945469856262207,1141,1859.721677725976,146,52482
Random QP,qpOASES,optimal,1.2027289867401123,1006,1255.7866486458338,146,52470
Random QP,qpOASES,optimal,3.838512897491455,1585,2708.887043804388,211,110960
Random QP,qpOASES,optimal,4.436108112335205,1811,3175.6961123458173,211,110986
Random QP,qpOASES,optimal,4.628129005432129,1887,3283.5231501343633,211,110918
Random QP,qpOASES,optimal,4.0045108795166025,1649,2736.9603056165024,211,110914
Random QP,qpOASES,optimal,3.701343059539795,1528,2396.6498028134,211,110938
Random QP,qpOASES,optimal,3.919625997543335,1631,3297.099135787181,211,110968
Random QP,qpOASES,optimal,4.131177902221681,1706,2549.868564161596,211,110924
Random QP,qpOASES,optimal,4.1191511154174805,1692,2542.1178485184782,211,110948
Random QP,qpOASES,optimal,4.034503221511842,1666,2581.4912101261043,211,110992
Random QP,qpOASES,optimal,4.207379102706908,1720,3237.4554971767197,211,110932
Random QP,qpOASES,optimal,13.175740003585815,2592,6967.992367237108,304,230956
Random QP,qpOASES,optimal,14.103046178817749,2759,6907.080394415774,304,230924
Random QP,qpOASES,optimal,14.271838903427124,2775,6634.4814857832,304,230968
Random QP,qpOASES,optimal,13.870290994644165,2703,6375.567198154653,304,230910
Random QP,qpOASES,optimal,11.965145111083984,2383,5316.973119544107,304,230986
Random QP,qpOASES,optimal,12.928391933441162,2573,6420.808566286451,304,230934
Random QP,qpOASES,optimal,13.08380389213562,2538,5924.9597311450525,304,230940
Random QP,qpOASES,optimal,13.012052059173586,2573,5180.796186742343,304,230944
Random QP,qpOASES,optimal,13.05554485321045,2571,6738.608072512697,304,230960
Random QP,qpOASES,optimal,12.984710931777954,2569,7282.278688064725,304,230954
Random QP,qpOASES,optimal,48.4737777709961,4175,16903.903080395998,442,488410
Random QP,qpOASES,optimal,47.15274715423584,4029,13286.533259701755,442,488400
Random QP,qpOASES,optimal,46.97874283790589,4104,12647.606129487263,442,488398
Random QP,qpOASES,optimal,45.133787870407104,3927,14487.285851077131,442,488406
Random QP,qpOASES,optimal,45.71307611465454,3984,13420.32719889741,442,488398
Random QP,qpOASES,optimal,47.13705396652222,4097,15031.441238152454,442,488406
Random QP,qpOASES,optimal,41.92340111732483,3715,13716.125374569929,442,488398
Random QP,qpOASES,optimal,46.09813284873962,4018,14796.40424894607,442,488402
Random QP,qpOASES,optimal,48.28299903869629,4138,14513.1047233162,442,488404
Random QP,qpOASES,optimal,46.57072305679321,4047,15004.143427327659,442,488394
Random QP,qpOASES,optimal,192.7068212032318,6087,30852.471690662,644,1036840
Random QP,qpOASES,optimal,190.57340908050537,6057,30689.3187194986,644,1036840
Random QP,qpOASES,optimal,194.4716911315918,6179,31130.658939527413,644,1036838
Random QP,qpOASES,optimal,185.3878791332245,5892,26461.543282481507,644,1036840
Random QP,qpOASES,optimal,204.695515871048,6353,31390.41516780717,644,1036840
Random QP,qpOASES,optimal,187.08970308303842,5945,30571.489510665044,644,1036838
Random QP,qpOASES,optimal,194.57535696029663,6134,29012.283429086205,644,1036840
Random QP,qpOASES,optimal,182.44589686393738,5851,27070.06432117794,644,1036840
Random QP,qpOASES,optimal,194.7559239864349,6144,25719.560096291632,644,1036836
Random QP,qpOASES,optimal,184.8558418750763,5903,26966.18290910424,644,1036840
Random QP,qpOASES,optimal,761.6677920818329,9084,62564.302695804276,940,2209000
Random QP,qpOASES,optimal,830.5834360122681,9858,60049.04674200688,940,2209000
Random QP,qpOASES,optimal,817.2806100845337,9737,72618.67984471624,940,2209000
Random QP,qpOASES,optimal,816.0635869503021,9696,65050.94928147254,940,2209000
Random QP,qpOASES,optimal,826.5826637744904,9776,68758.41601230728,940,2209000
Random QP,qpOASES,optimal,764.2811329364778,9140,74168.00429067362,940,2209000
Random QP,qpOASES,optimal,823.796737909317,9727,67471.21470904295,940,2209000
Random QP,qpOASES,optimal,737.5048439502716,8812,58346.69196387435,940,2209000
Random QP,qpOASES,optimal,838.956885099411,9972,63708.49602446281,940,2209000
Random QP,qpOASES,optimal,789.4098491668701,9426,80039.8068012282,940,2209000
Random QP,qpOASES,max_iter_reached,999.9067130088806,5428,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.91765499115,5489,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9157779216766,5514,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9475829601288,5511,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.7983980178833,5548,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9638431072236,5511,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8103449344636,5497,,1373,4712822
Random QP,qpOASES,max_iter_reached,1000.0772650241852,5513,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8180441856384,5536,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8837890625,5426,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8399591445924,2659,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7260899543762,2665,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.9192440509796,2623,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6446170806884,2693,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6638741493224,2689,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.0383460521698,2696,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.0066041946412,2701,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.0102319717407,2674,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.3841450214386,2676,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8242161273956,2699,,2009,10090202
Eq QP,qpOASES,optimal,0.08913612365722656,18,-106.24857077075714,10,35
Eq QP,qpOASES,optimal,0.0005629062652587892,20,-58.206669348072424,10,43
Eq QP,qpOASES,optimal,0.0004780292510986328,18,-21.901897660219337,10,37
Eq QP,qpOASES,optimal,0.0001990795135498047,17,-9.656449917457786,10,35
Eq QP,qpOASES,optimal,0.00020384788513183602,17,-164.3296311586408,10,39
Eq QP,qpOASES,optimal,0.0002279281616210937,19,-164.62870822159658,10,35
Eq QP,qpOASES,optimal,0.0002288818359375,20,-102.27011212231145,10,39
Eq QP,qpOASES,optimal,0.00018215179443359367,15,-13.84397805416937,10,33
Eq QP,qpOASES,optimal,0.0001780986785888672,14,-137.1056185995677,10,29
Eq QP,qpOASES,optimal,0.000186920166015625,16,-20.424715043787838,10,37
Eq QP,qpOASES,optimal,0.00021719932556152344,16,-61.8989661180395,11,51
Eq QP,qpOASES,optimal,0.00020194053649902344,14,-86.94731466171369,11,45
Eq QP,qpOASES,optimal,0.000202178955078125,13,-38.79269375423336,11,41
Eq QP,qpOASES,optimal,0.00023484230041503906,19,-55.96000385075947,11,43
Eq QP,qpOASES,optimal,0.00027513504028320307,22,2.0518204277005267,11,51
Eq QP,qpOASES,optimal,0.000255107879638672,19,-21.787919440471672,11,39
Eq QP,qpOASES,optimal,0.00021982192993164065,17,-87.64786813175978,11,45
Eq QP,qpOASES,optimal,0.0002110004425048828,16,-145.28589074982102,11,43
Eq QP,qpOASES,optimal,0.00028395652770996094,24,-26.45541997197413,11,35
Eq QP,qpOASES,optimal,0.00024509429931640625,21,-16.975687482469795,11,43
Eq QP,qpOASES,optimal,0.0002219676971435547,17,-58.88806586983046,12,58
Eq QP,qpOASES,optimal,0.00024890899658203125,16,-70.60403227283426,12,44
Eq QP,qpOASES,optimal,0.0003871917724609375,27,-16.584037850349098,12,48
Eq QP,qpOASES,optimal,0.0003218650817871094,25,-25.47812088975953,12,52
Eq QP,qpOASES,optimal,0.00019097328186035162,14,-32.529684075497734,12,56
Eq QP,qpOASES,optimal,0.0002849102020263672,23,-13.650502112655715,12,48
Eq QP,qpOASES,optimal,0.00034499168395996094,29,-17.2605209403371,12,44
Eq QP,qpOASES,optimal,0.00032401084899902344,28,-30.131607676063066,12,52
Eq QP,qpOASES,optimal,0.0002970695495605469,24,-21.74078740909148,12,52
Eq QP,qpOASES,optimal,0.00030303001403808594,25,-25.968020757965064,12,48
Eq QP,qpOASES,optimal,0.0004270076751708984,19,-222.1342017472461,13,64
Eq QP,qpOASES,optimal,0.0003027915954589844,23,-8.447643295999143,13,66
Eq QP,qpOASES,optimal,0.0002868175506591797,22,-19.830774086078343,13,74
Eq QP,qpOASES,optimal,0.0002529621124267578,19,-4.5881015526818345,13,60
Eq QP,qpOASES,optimal,0.0003209114074707031,26,-37.5433919403405,13,54
Eq QP,qpOASES,optimal,0.000255107879638672,19,-20.04407877122567,13,60
Eq QP,qpOASES,optimal,0.0002651214599609375,20,-35.52522615274058,13,62
Eq QP,qpOASES,optimal,0.000308990478515625,25,-2.5116488935264005,13,64
Eq QP,qpOASES,optimal,0.0002188682556152344,17,-148.39719373849024,13,56
Eq QP,qpOASES,optimal,0.0002498626708984375,19,-9.594571434645012,13,62
Eq QP,qpOASES,optimal,0.0003459453582763672,24,-63.50570614157047,15,90
Eq QP,qpOASES,optimal,0.0003788471221923828,26,-4.98342898203499,15,100
Eq QP,qpOASES,optimal,0.0003829002380371094,28,-11.96032834487559,15,84
Eq QP,qpOASES,optimal,0.0003509521484375,25,0.9418700025329008,15,96
Eq QP,qpOASES,optimal,0.0004611015319824219,34,-28.282277384455377,15,90
Eq QP,qpOASES,optimal,0.0003731250762939453,26,-0.8870640640129829,15,86
Eq QP,qpOASES,optimal,0.00043392181396484375,31,-4.399228998704278,15,94
Eq QP,qpOASES,optimal,0.00034689903259277344,23,-23.368496988508053,15,88
Eq QP,qpOASES,optimal,0.000453948974609375,34,-146.16930971936102,15,84
Eq QP,qpOASES,optimal,0.0004291534423828125,32,-130.43503721676242,15,90
Eq QP,qpOASES,optimal,0.0005259513854980469,31,1.5933609458793754,18,150
Eq QP,qpOASES,optimal,0.0005691051483154298,34,-1.876847749311913,18,132
Eq QP,qpOASES,optimal,0.0007188320159912107,44,-163.38904891434174,18,152
Eq QP,qpOASES,optimal,0.0005300045013427733,33,-28.528603255677552,18,142
Eq QP,qpOASES,optimal,0.0006480216979980469,41,-24.20251473693397,18,148
Eq QP,qpOASES,optimal,0.00041604042053222656,25,7.287283557213843,18,150
Eq QP,qpOASES,optimal,0.00048804283142089844,30,-2.6228305675378976,18,140
Eq QP,qpOASES,optimal,0.0005900859832763673,38,0.1477462722654963,18,160
Eq QP,qpOASES,optimal,0.0005099773406982422,31,-24.425130707374873,18,132
Eq QP,qpOASES,optimal,0.0005440711975097656,34,8.80688611232028,18,136
Eq QP,qpOASES,optimal,0.0008089542388916018,41,0.7387233272287715,23,246
Eq QP,qpOASES,optimal,0.0007929801940917969,41,2.453430989322805,23,260
Eq QP,qpOASES,optimal,0.0010380744934082033,48,-8.019167100779946,23,276
Eq QP,qpOASES,optimal,0.0011301040649414062,52,-5.523696514023618,23,264
Eq QP,qpOASES,optimal,0.001438140869140625,40,-40.01998147908354,23,266
Eq QP,qpOASES,optimal,0.0009660720825195312,44,4.656218983331541,23,310
Eq QP,qpOASES,optimal,0.0009219646453857422,48,10.080248125565234,23,248
Eq QP,qpOASES,optimal,0.0009481906890869141,46,-8.974081499962333,23,278
Eq QP,qpOASES,optimal,0.0008609294891357423,42,3.365948948169002,23,238
Eq QP,qpOASES,optimal,0.0010280609130859377,52,-5.98319284495772,23,260
Eq QP,qpOASES,optimal,0.0014917850494384766,59,5.833066279807311,29,493
Eq QP,qpOASES,optimal,0.001837015151977539,68,-7.4832850431385305,29,493
Eq QP,qpOASES,optimal,0.0017170906066894533,65,13.116156064363608,29,501
Eq QP,qpOASES,optimal,0.0018918514251708984,68,-24.342780558602357,29,469
Eq QP,qpOASES,optimal,0.0015130043029785154,60,5.298510127401982,29,471
Eq QP,qpOASES,optimal,0.0018188953399658203,71,-5.518453111962902,29,479
Eq QP,qpOASES,optimal,0.0015950202941894533,64,5.557970016159865,29,487
Eq QP,qpOASES,optimal,0.0016138553619384766,60,-46.111340617569816,29,501
Eq QP,qpOASES,optimal,0.0015680789947509766,63,11.178523865105912,29,463
Eq QP,qpOASES,optimal,0.0016241073608398438,64,5.965643861163111,29,495
Eq QP,qpOASES,optimal,0.0035979747772216797,88,1.1533511563473045,39,1034
Eq QP,qpOASES,optimal,0.003292083740234375,85,4.1561977640229,39,1034
Eq QP,qpOASES,optimal,0.004102945327758789,106,17.340254823241658,39,1030
Eq QP,qpOASES,optimal,0.0038900375366210938,96,1.12998762047399,39,996
Eq QP,qpOASES,optimal,0.003242969512939453,84,23.183453999003266,39,1050
Eq QP,qpOASES,optimal,0.003175020217895508,83,24.51647495020145,39,990
Eq QP,qpOASES,optimal,0.0038290023803710938,96,10.26522449109875,39,1022
Eq QP,qpOASES,optimal,0.0029489994049072266,77,9.207632715765227,39,1082
Eq QP,qpOASES,optimal,0.003921985626220703,96,17.190170522901056,39,1060
Eq QP,qpOASES,optimal,0.003379106521606445,86,15.752368481576292,39,1056
Eq QP,qpOASES,optimal,0.006726980209350586,109,27.06638136600441,53,2261
Eq QP,qpOASES,optimal,0.006490945816040039,101,89.03189739272663,53,2201
Eq QP,qpOASES,optimal,0.007137775421142578,111,44.15643756724286,53,2253
Eq QP,qpOASES,optimal,0.006780147552490234,107,43.189940045186326,53,2239
Eq QP,qpOASES,optimal,0.00643610954284668,106,24.8972558844546,53,2119
Eq QP,qpOASES,optimal,0.007955074310302734,121,23.819178519743446,53,2145
Eq QP,qpOASES,optimal,0.007214069366455078,115,23.565134865042978,53,2171
Eq QP,qpOASES,optimal,0.0075740814208984375,122,14.989985891446095,53,2123
Eq QP,qpOASES,optimal,0.008480072021484375,127,62.0641804210451,53,2159
Eq QP,qpOASES,optimal,0.008790016174316406,126,64.89260391950583,53,2183
Eq QP,qpOASES,optimal,0.01985502243041992,163,37.33059066910036,73,4685
Eq QP,qpOASES,optimal,0.017787933349609375,157,83.41193406759308,73,4785
Eq QP,qpOASES,optimal,0.018092870712280273,155,120.26139520904293,73,4689
Eq QP,qpOASES,optimal,0.018384933471679688,161,80.82749378169207,73,4743
Eq QP,qpOASES,optimal,0.017138004302978516,147,128.27205926613044,73,4757
Eq QP,qpOASES,optimal,0.017749786376953125,149,68.00261627968446,73,4785
Eq QP,qpOASES,optimal,0.02135610580444336,171,132.14332817951558,73,4839
Eq QP,qpOASES,optimal,0.019344091415405273,159,140.72228027448892,73,4807
Eq QP,qpOASES,optimal,0.01857495307922364,164,76.82390475104198,73,4771
Eq QP,qpOASES,optimal,0.014995813369750975,137,79.11949976155191,73,4751
Eq QP,qpOASES,optimal,0.0562291145324707,232,228.26045652907482,103,10450
Eq QP,qpOASES,optimal,0.0449669361114502,200,141.27656799095018,103,10390
Eq QP,qpOASES,optimal,0.04779314994812012,212,151.09380142843196,103,10356
Eq QP,qpOASES,optimal,0.05152392387390137,224,131.38184845603308,103,10322
Eq QP,qpOASES,optimal,0.04535794258117677,204,222.19560986070223,103,10382
Eq QP,qpOASES,optimal,0.05187797546386719,230,58.95274863393647,103,10404
Eq QP,qpOASES,optimal,0.05149006843566895,224,218.8016706834804,103,10468
Eq QP,qpOASES,optimal,0.06424117088317871,228,230.58090805368744,103,10408
Eq QP,qpOASES,optimal,0.06690502166748047,236,254.20329487598732,103,10314
Eq QP,qpOASES,optimal,0.06179904937744141,226,175.33775539705863,103,10388
Eq QP,qpOASES,optimal,0.2021610736846924,311,353.08786124616546,146,22162
Eq QP,qpOASES,optimal,0.14255189895629886,313,394.37307403587806,146,22148
Eq QP,qpOASES,optimal,0.15211796760559082,317,279.3485125967873,146,22206
Eq QP,qpOASES,optimal,0.13460397720336914,291,209.35986492936584,146,22164
Eq QP,qpOASES,optimal,0.13785696029663086,299,239.22390088094213,146,22194
Eq QP,qpOASES,optimal,0.13818597793579102,301,339.2063419450052,146,22122
Eq QP,qpOASES,optimal,0.13489317893981936,301,396.8502342329047,146,22228
Eq QP,qpOASES,optimal,0.1435079574584961,311,290.11529801528735,146,22182
Eq QP,qpOASES,optimal,0.15018177032470706,313,534.7261409244527,146,22106
Eq QP,qpOASES,optimal,0.15144801139831546,299,329.39071272762817,146,22094
Eq QP,qpOASES,optimal,0.5311548709869385,412,627.8072445662988,211,47502
Eq QP,qpOASES,optimal,0.5038011074066162,438,1019.054855231077,211,47528
Eq QP,qpOASES,optimal,0.5150570869445801,454,915.9174207115905,211,47460
Eq QP,qpOASES,optimal,0.5214188098907471,458,873.0929305741366,211,47456
Eq QP,qpOASES,optimal,0.485969066619873,440,777.0661209462694,211,47480
Eq QP,qpOASES,optimal,0.4797651767730713,432,1146.0849027520235,211,47510
Eq QP,qpOASES,optimal,0.4925110340118408,442,731.0432515846895,211,47466
Eq QP,qpOASES,optimal,0.4832069873809815,436,648.1550497583329,211,47490
Eq QP,qpOASES,optimal,0.4841339588165283,426,679.5709184139386,211,47534
Eq QP,qpOASES,optimal,0.4781169891357422,428,671.7969183364718,211,47474
Eq QP,qpOASES,optimal,1.6222891807556152,660,1665.6902339760688,304,99263
Eq QP,qpOASES,optimal,1.6436760425567627,672,1626.0325075542428,304,99231
Eq QP,qpOASES,optimal,1.6176249980926514,656,1924.0047617551647,304,99275
Eq QP,qpOASES,optimal,1.5947940349578855,650,1966.476816908775,304,99217
Eq QP,qpOASES,optimal,1.5591061115264893,634,1518.4251933126957,304,99293
Eq QP,qpOASES,optimal,1.5185198783874512,620,1630.1543350775953,304,99241
Eq QP,qpOASES,optimal,1.475471019744873,608,2383.2588726572017,304,99247
Eq QP,qpOASES,optimal,1.5562632083892822,634,1313.5083484506818,304,99251
Eq QP,qpOASES,optimal,1.5873100757598877,634,2266.1804280631272,304,99267
Eq QP,qpOASES,optimal,1.5943441390991209,652,1662.1453509998914,304,99261
Eq QP,qpOASES,optimal,4.8994789123535165,935,3565.828837086472,442,210016
Eq QP,qpOASES,optimal,4.7416160106658936,907,3041.176738827844,442,210006
Eq QP,qpOASES,optimal,4.86214804649353,925,3349.367054414757,442,210004
Eq QP,qpOASES,optimal,4.731663942337036,909,3570.827641869289,442,210012
Eq QP,qpOASES,optimal,4.9605228900909415,935,3248.308856971194,442,210004
Eq QP,qpOASES,optimal,4.861448049545288,921,3866.265219502872,442,210012
Eq QP,qpOASES,optimal,4.941938877105713,937,3127.073440077577,442,210004
Eq QP,qpOASES,optimal,5.013169050216675,957,3834.9686844817934,442,210008
Eq QP,qpOASES,optimal,4.546288013458252,875,3430.6394515429606,442,210010
Eq QP,qpOASES,optimal,4.944653034210205,937,3208.4365495045345,442,210000
Eq QP,qpOASES,optimal,17.259626150131226,1308,6411.955171108696,644,445841
Eq QP,qpOASES,optimal,18.197181940078735,1358,7801.860674688797,644,445841
Eq QP,qpOASES,optimal,18.45107316970825,1338,7338.988661662408,644,445839
Eq QP,qpOASES,optimal,17.995259046554565,1338,6762.0332208817945,644,445841
Eq QP,qpOASES,optimal,17.378934860229492,1296,6917.215087300941,644,445841
Eq QP,qpOASES,optimal,17.503912210464478,1336,8289.651245404893,644,445839
Eq QP,qpOASES,optimal,17.512825965881348,1338,7127.585278801669,644,445841
Eq QP,qpOASES,optimal,18.0664541721344,1346,6613.499446978653,644,445841
Eq QP,qpOASES,optimal,18.065639019012448,1372,9016.470834550695,644,445837
Eq QP,qpOASES,optimal,17.329370021820072,1308,7344.592893522332,644,445841
Eq QP,qpOASES,optimal,95.27996397018431,1928,17491.155726237543,940,949870
Eq QP,qpOASES,optimal,93.98768091201781,1912,16853.080317601438,940,949870
Eq QP,qpOASES,optimal,96.50864911079408,1966,17104.7972260229,940,949870
Eq QP,qpOASES,optimal,92.83481788635254,1902,21846.151686905992,940,949870
Eq QP,qpOASES,optimal,95.06625485420228,1942,15774.376661935425,940,949870
Eq QP,qpOASES,optimal,95.79828405380249,1942,19112.661283791862,940,949870
Eq QP,qpOASES,optimal,95.55930590629578,1934,14504.24808407494,940,949870
Eq QP,qpOASES,optimal,95.97216701507568,1958,18505.853552455068,940,949870
Eq QP,qpOASES,optimal,94.69079780578613,1912,17174.095790028456,940,949870
Eq QP,qpOASES,optimal,97.17797517776488,1952,18568.930925436136,940,949870
Eq QP,qpOASES,optimal,365.0047879219055,2817,36614.983242777016,1373,2026410
Eq QP,qpOASES,optimal,371.9082090854645,2845,40212.74747007316,1373,2026410
Eq QP,qpOASES,optimal,374.30187797546387,2863,32922.07522699157,1373,2026410
Eq QP,qpOASES,optimal,369.9253308773041,2819,34304.054006105034,1373,2026410
Eq QP,qpOASES,optimal,354.11274313926697,2751,42325.18551397215,1373,2026410
Eq QP,qpOASES,optimal,363.36039900779724,2807,33739.43047046503,1373,2026410
Eq QP,qpOASES,optimal,360.33511209487915,2793,35350.818540357184,1373,2026410
Eq QP,qpOASES,optimal,361.3971059322357,2773,33981.96940625072,1373,2026410
Eq QP,qpOASES,optimal,367.605859041214,2831,32976.163642886975,1373,2026410
Eq QP,qpOASES,optimal,361.1810140609741,2783,35531.12025170397,1373,2026410
Eq QP,qpOASES,max_iter_reached,1000.0067880153656,2977,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.1734130382538,2954,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6586291790007,2956,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.326514005661,3031,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.4054369926453,2994,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.1045279502868,2894,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.7520639896393,2981,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.3106331825256,2931,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.026477098465,2925,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.1986939907074,2944,,2009,4338636
Portfolio,qpOASES,optimal,0.13101720809936526,22,-3.1943749619162176,5,2760
Portfolio,qpOASES,optimal,0.04366111755371094,36,-2.256884289504506,5,2760
Portfolio,qpOASES,optimal,0.05104494094848633,44,-2.2532420016819623,5,2760
Portfolio,qpOASES,optimal,0.04619407653808594,40,-2.1594074700200485,5,2760
Portfolio,qpOASES,optimal,0.032157182693481445,28,-2.4344871608955683,5,2760
Portfolio,qpOASES,optimal,0.04121708869934082,34,-2.2379371347388037,5,2760
Portfolio,qpOASES,optimal,0.031574010848999016,29,-2.7000644335384325,5,2760
Portfolio,qpOASES,optimal,0.048789024353027344,41,-2.1079953935464504,5,2760
Portfolio,qpOASES,optimal,0.04033708572387695,27,-1.9785838258014248,5,2760
Portfolio,qpOASES,optimal,0.048902034759521484,37,-2.4384023977406413,5,2760
Portfolio,qpOASES,optimal,0.06263208389282228,28,-2.951893085461446,6,3612
Portfolio,qpOASES,optimal,0.11469507217407228,55,-2.2164371850737816,6,3612
Portfolio,qpOASES,optimal,0.05707097053527833,27,-2.1433633604781317,6,3612
Portfolio,qpOASES,optimal,0.09461402893066406,51,-1.9381014661515328,6,3612
Portfolio,qpOASES,optimal,0.03619503974914552,21,-2.725249876154776,6,3612
Portfolio,qpOASES,optimal,0.038949012756347656,23,-3.0379396937321514,6,3612
Portfolio,qpOASES,optimal,0.06932806968688965,40,-2.1578128509629075,6,3612
Portfolio,qpOASES,optimal,0.05431199073791504,34,-2.5884330866576253,6,3612
Portfolio,qpOASES,optimal,0.06094789505004883,35,-2.200945832467008,6,3612
Portfolio,qpOASES,optimal,0.05867886543273927,34,-2.3268226802195717,6,3612
Portfolio,qpOASES,optimal,0.09057307243347168,36,-2.640863929240316,7,4564
Portfolio,qpOASES,optimal,0.06920504570007324,26,-2.366689950915412,7,4564
Portfolio,qpOASES,optimal,0.07020998001098633,28,-2.7074676221235667,7,4564
Portfolio,qpOASES,optimal,0.09043502807617188,37,-2.4813758464899265,7,4564
Portfolio,qpOASES,optimal,0.1231689453125,49,-2.19171628612987,7,4564
Portfolio,qpOASES,optimal,0.13134193420410156,49,-2.174968331390956,7,4564
Portfolio,qpOASES,optimal,0.09183001518249513,39,-2.872842376734728,7,4564
Portfolio,qpOASES,optimal,0.11852312088012695,46,-2.4732413543508085,7,4564
Portfolio,qpOASES,optimal,0.07710695266723633,31,-2.394591308106492,7,4564
Portfolio,qpOASES,optimal,0.10722708702087402,42,-2.4200305786589817,7,4564
Portfolio,qpOASES,optimal,0.26326704025268555,59,-2.188036731787574,8,5616
Portfolio,qpOASES,optimal,0.20849084854125974,61,-2.5429360411306976,8,5616
Portfolio,qpOASES,optimal,0.13895893096923828,40,-2.4415555462851866,8,5616
Portfolio,qpOASES,optimal,0.13564682006835938,37,-2.491992953660496,8,5616
Portfolio,qpOASES,optimal,0.11512207984924315,35,-2.920141111752204,8,5616
Portfolio,qpOASES,optimal,0.15898418426513672,43,-2.1991175769053317,8,5616
Portfolio,qpOASES,optimal,0.14027714729309082,41,-2.7187606090103267,8,5616
Portfolio,qpOASES,optimal,0.1904268264770508,54,-2.2676930532900763,8,5616
Portfolio,qpOASES,optimal,0.19650006294250488,56,-2.07855112203189,8,5616
Portfolio,qpOASES,optimal,0.1770930290222168,52,-2.503664784707362,8,5616
Portfolio,qpOASES,optimal,0.2830410003662109,61,-2.404897519770558,9,6768
Portfolio,qpOASES,optimal,0.2696840763092041,59,-2.330205560343186,9,6768
Portfolio,qpOASES,optimal,0.25951385498046875,56,-2.235051422867558,9,6768
Portfolio,qpOASES,optimal,0.2365288734436035,49,-2.098818420458368,9,6768
Portfolio,qpOASES,optimal,0.16464805603027344,37,-2.4342599044157462,9,6768
Portfolio,qpOASES,optimal,0.17843103408813474,40,-2.7319165702449983,9,6768
Portfolio,qpOASES,optimal,0.1989278793334961,44,-2.7299592796624483,9,6768
Portfolio,qpOASES,optimal,0.2140359878540039,45,-2.399334530301858,9,6768
Portfolio,qpOASES,optimal,0.2530360221862793,58,-2.66016418808328,9,6768
Portfolio,qpOASES,optimal,0.16168498992919922,35,-2.3875291057890733,9,6768
Portfolio,qpOASES,optimal,0.3513460159301758,50,-2.524654485757816,10,8020
Portfolio,qpOASES,optimal,0.3963990211486816,55,-2.490382195253379,10,8020
Portfolio,qpOASES,optimal,0.3279860019683838,46,-2.746298276994829,10,8020
Portfolio,qpOASES,optimal,0.3044579029083252,46,-2.9632055269360866,10,8020
Portfolio,qpOASES,optimal,0.3776159286499024,56,-2.7501325025742167,10,8020
Portfolio,qpOASES,optimal,0.3548150062561035,52,-2.5252880788507635,10,8020
Portfolio,qpOASES,optimal,0.3894541263580322,53,-2.3475782375181904,10,8020
Portfolio,qpOASES,optimal,0.31879687309265137,50,-2.6398732389336192,10,8020
Portfolio,qpOASES,optimal,0.4049360752105713,59,-2.4705796199275767,10,8020
Portfolio,qpOASES,optimal,0.3185498714447021,50,-2.6589234678263503,10,8020
Portfolio,qpOASES,optimal,0.6395490169525146,62,-2.5858806248205983,12,10824
Portfolio,qpOASES,optimal,0.4950129985809326,48,-2.67825906319762,12,10824
Portfolio,qpOASES,optimal,0.5387461185455322,55,-2.7899601489547368,12,10824
Portfolio,qpOASES,optimal,0.7115550041198729,73,-2.5225751032564823,12,10824
Portfolio,qpOASES,optimal,0.674079179763794,70,-2.363402606732603,12,10824
Portfolio,qpOASES,optimal,0.6279139518737793,64,-2.6021965508089737,12,10824
Portfolio,qpOASES,optimal,0.6258690357208252,64,-2.5028134894459284,12,10824
Portfolio,qpOASES,optimal,0.5636439323425293,57,-2.4303357781544714,12,10824
Portfolio,qpOASES,optimal,0.4726641178131104,49,-2.6624224832619454,12,10824
Portfolio,qpOASES,optimal,0.7467739582061768,80,-2.5891737389996967,12,10824
Portfolio,qpOASES,optimal,0.6182851791381836,48,-3.288929798694164,14,14028
Portfolio,qpOASES,optimal,0.9557549953460692,70,-2.4636136675611247,14,14028
Portfolio,qpOASES,optimal,0.903066873550415,68,-2.4213668699252984,14,14028
Portfolio,qpOASES,optimal,1.0474629402160645,78,-2.4811577312453337,14,14028
Portfolio,qpOASES,optimal,0.9171130657196044,68,-2.752149580475763,14,14028
Portfolio,qpOASES,optimal,1.091599941253662,81,-2.4082514847461827,14,14028
Portfolio,qpOASES,optimal,1.0788159370422363,82,-2.3956878217025777,14,14028
Portfolio,qpOASES,optimal,0.9877500534057616,73,-2.6491250577848056,14,14028
Portfolio,qpOASES,optimal,0.8120741844177246,60,-2.8119696559769034,14,14028
Portfolio,qpOASES,optimal,0.8874740600585938,64,-2.3521669320518037,14,14028
Portfolio,qpOASES,optimal,1.5514428615570068,81,-2.362856072742886,16,17632
Portfolio,qpOASES,optimal,1.150033950805664,62,-2.7942272735988443,16,17632
Portfolio,qpOASES,optimal,1.3226349353790283,71,-2.4606845225140432,16,17632
Portfolio,qpOASES,optimal,1.6721739768981934,87,-2.3606105823715127,16,17632
Portfolio,qpOASES,optimal,1.3663079738616943,75,-2.654048499525369,16,17632
Portfolio,qpOASES,optimal,1.6406049728393557,87,-2.2587784703120795,16,17632
Portfolio,qpOASES,optimal,1.726133108139038,91,-2.501857865884691,16,17632
Portfolio,qpOASES,optimal,1.5794429779052734,87,-2.6025503018750853,16,17632
Portfolio,qpOASES,optimal,1.456054925918579,76,-2.466848727612664,16,17632
Portfolio,qpOASES,optimal,1.3789911270141602,73,-2.553351095734559,16,17632
Portfolio,qpOASES,optimal,2.6772329807281494,95,-2.569417493960398,20,26040
Portfolio,qpOASES,optimal,2.8030858039855957,102,-2.470879023945128,20,26040
Portfolio,qpOASES,optimal,3.0185608863830566,107,-2.462453813481232,20,26040
Portfolio,qpOASES,optimal,2.23699688911438,80,-2.550515334441677,20,26040
Portfolio,qpOASES,optimal,3.097529888153076,113,-2.38645985633264,20,26040
Portfolio,qpOASES,optimal,3.4466640949249268,124,-2.361890690851129,20,26040
Portfolio,qpOASES,optimal,2.4470250606536865,90,-2.682227257747513,20,26040
Portfolio,qpOASES,optimal,2.7610058784484863,96,-2.535212002088125,20,26040
Portfolio,qpOASES,optimal,2.785923957824707,100,-2.5537476816534936,20,26040
Portfolio,qpOASES,optimal,2.6442620754241943,93,-2.684648004323753,20,26040
Portfolio,qpOASES,optimal,4.705782890319824,117,-2.6186318521645258,24,36048
Portfolio,qpOASES,optimal,4.515851974487305,109,-2.5315260974744698,24,36048
Portfolio,qpOASES,optimal,5.430387020111084,133,-2.3934004979303665,24,36048
Portfolio,qpOASES,optimal,5.104864120483398,126,-2.324392042894852,24,36048
Portfolio,qpOASES,optimal,4.549278974533081,112,-2.5694317174716583,24,36048
Portfolio,qpOASES,optimal,5.080887079238892,126,-2.6330028454917347,24,36048
Portfolio,qpOASES,optimal,4.8653600215911865,119,-2.445686747245435,24,36048
Portfolio,qpOASES,optimal,4.631833076477051,112,-2.464696408950187,24,36048
Portfolio,qpOASES,optimal,4.646766901016235,115,-2.6409626856910657,24,36048
Portfolio,qpOASES,optimal,4.948614120483398,122,-2.5189516607696354,24,36048
Portfolio,qpOASES,optimal,6.086668968200684,113,-2.7927502984865296,28,47656
Portfolio,qpOASES,optimal,7.503371953964232,140,-2.7106865292013453,28,47656
Portfolio,qpOASES,optimal,7.027446031570435,129,-2.9005551719875102,28,47656
Portfolio,qpOASES,optimal,5.975804090499878,107,-2.692517939483073,28,47656
Portfolio,qpOASES,optimal,7.766688108444214,140,-2.484157533644813,28,47656
Portfolio,qpOASES,optimal,8.214164018630981,148,-2.433750990473977,28,47656
Portfolio,qpOASES,optimal,7.398656129837036,131,-2.641616465615612,28,47656
Portfolio,qpOASES,optimal,6.810241937637329,123,-2.732053688780549,28,47656
Portfolio,qpOASES,optimal,6.951130151748657,127,-2.4293346865286116,28,47656
Portfolio,qpOASES,optimal,8.325805902481079,153,-2.572991819159105,28,47656
Portfolio,qpOASES,optimal,16.812822103500366,196,-2.602286538883189,35,71820
Portfolio,qpOASES,optimal,14.03355598449707,161,-2.4941889863817557,35,71820
Portfolio,qpOASES,optimal,13.298371076583862,157,-2.695045675822988,35,71820
Portfolio,qpOASES,optimal,13.921724081039429,163,-2.580944158026143,35,71820
Portfolio,qpOASES,optimal,14.291288137435913,164,-2.554459361443525,35,71820
Portfolio,qpOASES,optimal,12.784415006637573,146,-2.6356430662861814,35,71820
Portfolio,qpOASES,optimal,13.7424578666687,161,-2.6414508682813524,35,71820
Portfolio,qpOASES,optimal,14.672481060028074,169,-2.5412206996131967,35,71820
Portfolio,qpOASES,optimal,13.02206802368164,149,-2.5236003159559304,35,71820
Portfolio,qpOASES,optimal,13.046962976455688,151,-2.5130432276228136,35,71820
Portfolio,qpOASES,optimal,25.990821838378906,192,-2.6886153921760023,43,105436
Portfolio,qpOASES,optimal,29.40914297103882,183,-2.5859603558024196,43,105436
Portfolio,qpOASES,optimal,25.473536014556885,196,-2.60929751441921,43,105436
Portfolio,qpOASES,optimal,28.37586879730225,211,-2.5562550067643306,43,105436
Portfolio,qpOASES,optimal,26.458616971969604,197,-2.6064392484461063,43,105436
Portfolio,qpOASES,optimal,28.90016293525696,213,-2.543527798526483,43,105436
Portfolio,qpOASES,optimal,23.038865089416504,176,-2.5569478730389985,43,105436
Portfolio,qpOASES,optimal,23.60974597930908,182,-2.5864854103156087,43,105436
Portfolio,qpOASES,optimal,28.532528162002567,214,-2.5967623074203443,43,105436
Portfolio,qpOASES,optimal,27.53653907775879,202,-2.512774516211104,43,105436
Portfolio,qpOASES,optimal,51.54477596282959,248,-2.611212680637883,52,150904
Portfolio,qpOASES,optimal,52.53582406044006,248,-2.4633387447808186,52,150904
Portfolio,qpOASES,optimal,51.99173712730408,252,-2.540935468202912,52,150904
Portfolio,qpOASES,optimal,43.85593295097351,212,-2.620704470871184,52,150904
Portfolio,qpOASES,optimal,49.840278148651116,247,-2.555575679247979,52,150904
Portfolio,qpOASES,optimal,41.742805004119866,212,-2.7176017507369665,52,150904
Portfolio,qpOASES,optimal,40.557390928268426,200,-2.7127220902718108,52,150904
Portfolio,qpOASES,optimal,44.420843839645386,219,-2.6559812092881967,52,150904
Portfolio,qpOASES,optimal,43.10640096664429,211,-2.620358353233,52,150904
Portfolio,qpOASES,optimal,50.76682090759277,250,-2.560286925956856,52,150904
Portfolio,qpOASES,optimal,106.27479910850523,291,-2.744066501045219,65,230880
Portfolio,qpOASES,optimal,99.27961993217468,279,-2.5580985887433387,65,230880
Portfolio,qpOASES,optimal,106.84096908569336,288,-2.4918564622659183,65,230880
Portfolio,qpOASES,optimal,105.49388885498048,290,-2.7288405014759523,65,230880
Portfolio,qpOASES,optimal,105.42174696922302,288,-2.70021118335588,65,230880
Portfolio,qpOASES,optimal,103.48248100280762,288,-2.6632567015249635,65,230880
Portfolio,qpOASES,optimal,98.42571091651917,268,-2.4735083698871767,65,230880
Portfolio,qpOASES,optimal,106.22784185409546,292,-2.6559452080977826,65,230880
Portfolio,qpOASES,optimal,96.96788716316223,260,-2.6757666902059234,65,230880
Portfolio,qpOASES,optimal,101.72554206848145,274,-2.4628720431622675,65,230880
Portfolio,qpOASES,optimal,187.903076171875,355,-2.7079909387435968,80,344160
Portfolio,qpOASES,optimal,190.0813729763031,370,-2.544199298793371,80,344160
Portfolio,qpOASES,optimal,176.90139412879944,348,-2.57183755486736,80,344160
Portfolio,qpOASES,optimal,189.54252815246585,369,-2.441171255720737,80,344160
Portfolio,qpOASES,optimal,193.28511714935303,369,-2.66460788286855,80,344160
Portfolio,qpOASES,optimal,183.5448260307312,351,-2.4913907094949264,80,344160
Portfolio,qpOASES,optimal,185.78252387046814,340,-2.6081117546528594,80,344160
Portfolio,qpOASES,optimal,184.6066632270813,348,-2.507911861080116,80,344160
Portfolio,qpOASES,optimal,183.7649118900299,343,-2.5480557161830486,80,344160
Portfolio,qpOASES,optimal,159.19163894653317,306,-2.6616461656978787,80,344160
Portfolio,qpOASES,optimal,337.8309171199798,437,-2.6322188903239305,99,519948
Portfolio,qpOASES,optimal,296.4497618675232,383,-2.6985193546035915,99,519948
Portfolio,qpOASES,optimal,313.5780611038208,406,-2.611759334621936,99,519948
Portfolio,qpOASES,optimal,321.1222441196442,422,-2.723335014387526,99,519948
Portfolio,qpOASES,optimal,294.07271909713745,387,-2.7245158666171907,99,519948
Portfolio,qpOASES,optimal,342.220871925354,450,-2.602414198019215,99,519948
Portfolio,qpOASES,optimal,336.79983615875244,425,-2.600007972727402,99,519948
Portfolio,qpOASES,optimal,324.8907542228699,417,-2.6675139604966356,99,519948
Portfolio,qpOASES,optimal,323.8760759830475,420,-2.607836563659466,99,519948
Portfolio,qpOASES,optimal,339.1631448268891,439,-2.6687245983725907,99,519948
Portfolio,qpOASES,optimal,643.5188109874725,539,-2.554923379138225,124,806248
Portfolio,qpOASES,optimal,641.9693129062653,530,-2.564927129560426,124,806248
Portfolio,qpOASES,optimal,608.8795571327211,511,-2.678694375668825,124,806248
Portfolio,qpOASES,optimal,621.297061920166,527,-2.61498348866255,124,806248
Portfolio,qpOASES,optimal,642.8930299282074,544,-2.5978458039044927,124,806248
Portfolio,qpOASES,optimal,633.4231240749359,535,-2.638494875293357,124,806248
Portfolio,qpOASES,optimal,606.3002970218657,510,-2.706796770384069,124,806248
Portfolio,qpOASES,optimal,610.7080411911012,510,-2.5903589482501146,124,806248
Portfolio,qpOASES,optimal,672.8274989128113,559,-2.5793276390111486,124,806248
Portfolio,qpOASES,optimal,585.4009070396422,497,-2.618376695921873,124,806248
Portfolio,qpOASES,max_iter_reached,998.528450012207,554,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.4780609607697,551,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.3691818714142,559,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.8235158920288,554,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.5606729984283,556,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.224503993988,539,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.3914759159088,556,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.8314609527588,558,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.2637639045716,548,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.05455493927,553,,154,1232308
Lasso,qpOASES,optimal,79.90698504447938,2104,1022.1682354356248,10,3540
Lasso,qpOASES,optimal,81.27142596244813,2098,1025.975440981542,10,3540
Lasso,qpOASES,optimal,78.7408080101013,2105,1082.5554242840244,10,3540
Lasso,qpOASES,optimal,78.6081850528717,2096,970.382431435056,10,3540
Lasso,qpOASES,optimal,81.02629399299622,2097,1051.8783129197839,10,3540
Lasso,qpOASES,optimal,80.98584103584291,2110,929.4669219188992,10,3540
Lasso,qpOASES,optimal,82.4180541038513,2123,1103.5194823002057,10,3540
Lasso,qpOASES,optimal,82.0535728931427,2111,967.8677622663928,10,3540
Lasso,qpOASES,optimal,81.34467601776123,2088,1058.6277476548587,10,3540
Lasso,qpOASES,optimal,82.75904893875122,2144,983.0014012573663,10,3540
Lasso,qpOASES,optimal,112.805016040802,2316,1084.5566334820517,11,4059
Lasso,qpOASES,optimal,112.72138690948486,2348,1007.034779880029,11,4059
Lasso,qpOASES,optimal,111.32440304756165,2324,1125.824291036823,11,4059
Lasso,qpOASES,optimal,114.30200099945068,2351,1138.700911789044,11,4059
Lasso,qpOASES,optimal,124.52776598930359,2314,1098.8102601412577,11,4059
Lasso,qpOASES,optimal,111.77339506149292,2307,1097.8560324288703,11,4059
Lasso,qpOASES,optimal,111.45584297180176,2293,1110.7129178759594,11,4059
Lasso,qpOASES,optimal,110.73529195785522,2310,1138.2699545345004,11,4059
Lasso,qpOASES,optimal,111.05150604248048,2310,1130.0865186943588,11,4059
Lasso,qpOASES,optimal,115.33766508102416,2322,1121.6011181641707,11,4059
Lasso,qpOASES,optimal,163.11143112182614,2541,1258.2954351283613,12,4608
Lasso,qpOASES,optimal,149.79243516921997,2524,1278.9366254459326,12,4608
Lasso,qpOASES,optimal,151.91255807876587,2513,1257.1634245080045,12,4608
Lasso,qpOASES,optimal,162.44942617416382,2553,1267.2089194826292,12,4608
Lasso,qpOASES,optimal,151.32407999038696,2548,1299.847546120168,12,4608
Lasso,qpOASES,optimal,153.51844787597656,2520,1220.356536268784,12,4608
Lasso,qpOASES,optimal,171.72188901901242,2516,1222.1608765878987,12,4608
Lasso,qpOASES,optimal,150.91743278503418,2531,1212.118106127007,12,4608
Lasso,qpOASES,optimal,151.75492691993713,2534,1251.7170089565802,12,4608
Lasso,qpOASES,optimal,157.05918598175052,2523,1202.5754552881413,12,4608
Lasso,qpOASES,optimal,202.29930210113525,2734,1352.4771832939862,13,5187
Lasso,qpOASES,optimal,199.32199692726127,2714,1224.3627535634039,13,5187
Lasso,qpOASES,optimal,210.0538020133972,2758,1372.8139175986646,13,5187
Lasso,qpOASES,optimal,193.94691801071167,2726,1274.1837664060722,13,5187
Lasso,qpOASES,optimal,199.15060877799988,2746,1344.210375112068,13,5187
Lasso,qpOASES,optimal,205.86895513534543,2741,1343.3696604801153,13,5187
Lasso,qpOASES,optimal,214.7621569633484,2765,1246.9618085453376,13,5187
Lasso,qpOASES,optimal,204.1760859489441,2725,1311.6522419362345,13,5187
Lasso,qpOASES,optimal,195.8008239269257,2735,1381.558468503402,13,5187
Lasso,qpOASES,optimal,202.03190803527832,2747,1311.202910716294,13,5187
Lasso,qpOASES,optimal,279.2906219959259,2959,1399.7944338078692,14,5796
Lasso,qpOASES,optimal,256.6387100219726,2966,1442.231943208342,14,5796
Lasso,qpOASES,optimal,266.96404004096985,2967,1487.9428848470666,14,5796
Lasso,qpOASES,optimal,283.39665985107416,2960,1465.0420514019165,14,5796
Lasso,qpOASES,optimal,257.5713679790497,2957,1367.04239640985,14,5796
Lasso,qpOASES,optimal,272.729898929596,2961,1452.131080940153,14,5796
Lasso,qpOASES,optimal,294.7413139343262,2931,1506.5361780577325,14,5796
Lasso,qpOASES,optimal,258.41774487495417,2945,1390.1807836469382,14,5796
Lasso,qpOASES,optimal,257.0658209323883,2947,1348.8856763964661,14,5796
Lasso,qpOASES,optimal,274.6436769962311,2998,1442.9342863584916,14,5796
Lasso,qpOASES,optimal,430.0568928718567,3381,1609.7043574403754,16,7104
Lasso,qpOASES,optimal,488.3660809993744,3377,1680.708606480225,16,7104
Lasso,qpOASES,optimal,500.6651539802551,3362,1688.7785060709225,16,7104
Lasso,qpOASES,optimal,499.3453629016876,3361,1582.958669014744,16,7104
Lasso,qpOASES,optimal,422.3060519695282,3347,1533.6360301210739,16,7104
Lasso,qpOASES,optimal,473.3489580154419,3366,1578.4557152832285,16,7104
Lasso,qpOASES,optimal,463.1561300754547,3379,1703.2208854162525,16,7104
Lasso,qpOASES,optimal,425.18476390838623,3347,1626.8482063975766,16,7104
Lasso,qpOASES,optimal,448.5279288291931,3408,1595.0934524477814,16,7104
Lasso,qpOASES,optimal,435.5527918338776,3375,1554.4048315319842,16,7104
Lasso,qpOASES,optimal,571.3033800125123,3559,1793.5408194066958,17,7803
Lasso,qpOASES,optimal,572.941535949707,3550,1794.3663679631077,17,7803
Lasso,qpOASES,optimal,575.5871269702911,3592,1809.8355494458456,17,7803
Lasso,qpOASES,optimal,499.86796617507935,3588,1843.7973342216635,17,7803
Lasso,qpOASES,optimal,596.8122780323029,3567,1907.103926774581,17,7803
Lasso,qpOASES,optimal,563.2744109630585,3605,1624.067366509859,17,7803
Lasso,qpOASES,optimal,577.7822189331055,3558,1747.8735875283642,17,7803
Lasso,qpOASES,optimal,599.3927230834961,3594,1854.7525551812985,17,7803
Lasso,qpOASES,optimal,533.3092949390411,3588,1787.4882569611636,17,7803
Lasso,qpOASES,optimal,591.0781328678131,3614,1843.196778986076,17,7803
Lasso,qpOASES,max_iter_reached,999.6962070465088,3836,,20,10080
Lasso,qpOASES,max_iter_reached,999.7273209095,3812,,20,10080
Lasso,qpOASES,max_iter_reached,999.967467069626,3685,,20,10080
Lasso,qpOASES,max_iter_reached,999.7537281513214,4163,,20,10080
Lasso,qpOASES,max_iter_reached,999.778970003128,3755,,20,10080
Lasso,qpOASES,max_iter_reached,999.806056022644,3710,,20,10080
Lasso,qpOASES,max_iter_reached,999.6851480007173,3633,,20,10080
Lasso,qpOASES,max_iter_reached,999.771985054016,3582,,20,10080
Lasso,qpOASES,max_iter_reached,999.8216080665587,3602,,20,10080
Lasso,qpOASES,max_iter_reached,999.8564100265504,3686,,20,10080
Lasso,qpOASES,max_iter_reached,999.921758890152,3024,,23,12627
Lasso,qpOASES,max_iter_reached,999.8439280986786,3091,,23,12627
Lasso,qpOASES,max_iter_reached,999.7449610233307,2971,,23,12627
Lasso,qpOASES,max_iter_reached,999.6500780582428,3048,,23,12627
Lasso,qpOASES,max_iter_reached,1000.0424010753633,3030,,23,12627
Lasso,qpOASES,max_iter_reached,999.8493490219116,3017,,23,12627
Lasso,qpOASES,max_iter_reached,999.637698173523,3009,,23,12627
Lasso,qpOASES,max_iter_reached,999.9232358932496,3007,,23,12627
Lasso,qpOASES,max_iter_reached,999.5966520309448,2972,,23,12627
Lasso,qpOASES,max_iter_reached,1000.0266778469086,3016,,23,12627
Lasso,qpOASES,max_iter_reached,1000.325257062912,2773,,26,15444
Lasso,qpOASES,max_iter_reached,999.6327040195464,2735,,26,15444
Lasso,qpOASES,max_iter_reached,999.9181568622588,2753,,26,15444
Lasso,qpOASES,max_iter_reached,999.9623830318452,2755,,26,15444
Lasso,qpOASES,max_iter_reached,999.8524341583252,2702,,26,15444
Lasso,qpOASES,max_iter_reached,1000.3597719669342,2757,,26,15444
Lasso,qpOASES,max_iter_reached,999.9131369590759,2841,,26,15444
Lasso,qpOASES,max_iter_reached,1000.254499912262,2715,,26,15444
Lasso,qpOASES,max_iter_reached,1000.1953468322754,2792,,26,15444
Lasso,qpOASES,max_iter_reached,1000.1327660083772,2709,,26,15444
Lasso,qpOASES,max_iter_reached,999.6696541309357,2462,,31,20739
Lasso,qpOASES,max_iter_reached,1000.0998718738556,2613,,31,20739
Lasso,qpOASES,max_iter_reached,1000.414516210556,2509,,31,20739
Lasso,qpOASES,max_iter_reached,999.6501700878143,2597,,31,20739
Lasso,qpOASES,max_iter_reached,999.8008170127868,2537,,31,20739
Lasso,qpOASES,max_iter_reached,1000.1798090934752,2604,,31,20739
Lasso,qpOASES,max_iter_reached,1000.3543379306793,2430,,31,20739
Lasso,qpOASES,max_iter_reached,999.6147119998932,2556,,31,20739
Lasso,qpOASES,max_iter_reached,1000.2740209102632,2524,,31,20739
Lasso,qpOASES,max_iter_reached,1000.1151008605956,2551,,31,20739
Lasso,qpOASES,max_iter_reached,999.8087828159332,2414,,37,28083
Lasso,qpOASES,max_iter_reached,1000.4202699661256,2404,,37,28083
Lasso,qpOASES,max_iter_reached,1000.3664240837096,2270,,37,28083
Lasso,qpOASES,max_iter_reached,1000.047525882721,2398,,37,28083
Lasso,qpOASES,max_iter_reached,999.7632460594176,2360,,37,28083
Lasso,qpOASES,max_iter_reached,1000.145975112915,2322,,37,28083
Lasso,qpOASES,max_iter_reached,999.9886741638184,2249,,37,28083
Lasso,qpOASES,max_iter_reached,999.7074258327484,2290,,37,28083
Lasso,qpOASES,max_iter_reached,1000.0429861545564,2317,,37,28083
Lasso,qpOASES,max_iter_reached,999.9487059116364,2372,,37,28083
Lasso,qpOASES,max_iter_reached,999.5296459197998,2041,,45,39555
Lasso,qpOASES,max_iter_reached,999.5368061065674,2001,,45,39555
Lasso,qpOASES,max_iter_reached,999.6799449920654,2030,,45,39555
Lasso,qpOASES,max_iter_reached,999.528209209442,2014,,45,39555
Lasso,qpOASES,max_iter_reached,1000.3842458724976,2040,,45,39555
Lasso,qpOASES,max_iter_reached,1000.14710688591,2103,,45,39555
Lasso,qpOASES,max_iter_reached,999.664547920227,2136,,45,39555
Lasso,qpOASES,max_iter_reached,1000.1469810009004,2097,,45,39555
Lasso,qpOASES,max_iter_reached,999.9714238643646,2085,,45,39555
Lasso,qpOASES,max_iter_reached,999.6911668777466,2022,,45,39555
Lasso,qpOASES,max_iter_reached,999.5994510650636,1735,,55,56595
Lasso,qpOASES,max_iter_reached,999.4578409194946,1756,,55,56595
Lasso,qpOASES,max_iter_reached,999.5973529815674,1770,,55,56595
Lasso,qpOASES,max_iter_reached,999.7482690811156,1686,,55,56595
Lasso,qpOASES,max_iter_reached,999.9442360401154,1750,,55,56595
Lasso,qpOASES,max_iter_reached,999.6384890079497,1751,,55,56595
Lasso,qpOASES,max_iter_reached,1000.0165150165558,1766,,55,56595
Lasso,qpOASES,max_iter_reached,1000.1651880741119,1770,,55,56595
Lasso,qpOASES,max_iter_reached,999.4680440425873,1719,,55,56595
Lasso,qpOASES,max_iter_reached,999.8531270027161,1758,,55,56595
Lasso,qpOASES,max_iter_reached,999.2240879535676,1416,,68,83232
Lasso,qpOASES,max_iter_reached,999.9329898357392,1477,,68,83232
Lasso,qpOASES,max_iter_reached,1000.0141248703004,1409,,68,83232
Lasso,qpOASES,max_iter_reached,999.94304895401,1439,,68,83232
Lasso,qpOASES,max_iter_reached,999.6573429107666,1463,,68,83232
Lasso,qpOASES,max_iter_reached,1000.1047859191896,1426,,68,83232
Lasso,qpOASES,max_iter_reached,999.2021660804747,1447,,68,83232
Lasso,qpOASES,max_iter_reached,999.5980269908904,1499,,68,83232
Lasso,qpOASES,max_iter_reached,999.356201171875,1487,,68,83232
Lasso,qpOASES,max_iter_reached,999.6348869800568,1412,,68,83232
Lasso,qpOASES,max_iter_reached,1000.0643129348756,1197,,84,122976
Lasso,qpOASES,max_iter_reached,999.3523468971252,1222,,84,122976
Lasso,qpOASES,max_iter_reached,999.4393019676207,1221,,84,122976
Lasso,qpOASES,max_iter_reached,1000.1849238872528,1189,,84,122976
Lasso,qpOASES,max_iter_reached,1000.2503800392152,1288,,84,122976
Lasso,qpOASES,max_iter_reached,999.1710331439972,1142,,84,122976
Lasso,qpOASES,max_iter_reached,999.934504032135,1257,,84,122976
Lasso,qpOASES,max_iter_reached,1000.1062910556793,1242,,84,122976
Lasso,qpOASES,max_iter_reached,999.9409999847412,1247,,84,122976
Lasso,qpOASES,max_iter_reached,999.4852910041808,1207,,84,122976
Lasso,qpOASES,max_iter_reached,999.0984330177307,1120,,105,186795
Lasso,qpOASES,max_iter_reached,1000.4521381855012,1069,,105,186795
Lasso,qpOASES,max_iter_reached,999.6495308876038,975,,105,186795
Lasso,qpOASES,max_iter_reached,999.3757538795472,998,,105,186795
Lasso,qpOASES,max_iter_reached,999.757926940918,1044,,105,186795
Lasso,qpOASES,max_iter_reached,1000.479856967926,1078,,105,186795
Lasso,qpOASES,max_iter_reached,999.7038309574127,1065,,105,186795
Lasso,qpOASES,max_iter_reached,1000.0506770610808,1017,,105,186795
Lasso,qpOASES,max_iter_reached,999.7230150699617,1092,,105,186795
Lasso,qpOASES,max_iter_reached,999.766902923584,991,,105,186795
Lasso,qpOASES,max_iter_reached,1001.5671401023864,975,,132,288288
Lasso,qpOASES,max_iter_reached,999.5528421401978,1032,,132,288288
Lasso,qpOASES,max_iter_reached,999.0368940830232,1036,,132,288288
Lasso,qpOASES,max_iter_reached,999.5666038990021,974,,132,288288
Lasso,qpOASES,max_iter_reached,999.841143131256,975,,132,288288
Lasso,qpOASES,max_iter_reached,1001.0779979228972,1060,,132,288288
Lasso,qpOASES,max_iter_reached,999.6556429862976,901,,132,288288
Lasso,qpOASES,max_iter_reached,1001.0192410945892,1076,,132,288288
Lasso,qpOASES,max_iter_reached,998.9488260746002,985,,132,288288
Lasso,qpOASES,max_iter_reached,999.7112789154053,919,,132,288288
Lasso,qpOASES,max_iter_reached,999.5379440784454,763,,166,447204
Lasso,qpOASES,max_iter_reached,999.4589319229126,763,,166,447204
Lasso,qpOASES,max_iter_reached,998.9645040035248,776,,166,447204
Lasso,qpOASES,max_iter_reached,999.4132699966432,760,,166,447204
Lasso,qpOASES,max_iter_reached,999.9660818576813,763,,166,447204
Lasso,qpOASES,max_iter_reached,999.5952830314636,771,,166,447204
Lasso,qpOASES,max_iter_reached,999.5632989406586,771,,166,447204
Lasso,qpOASES,max_iter_reached,999.147353887558,771,,166,447204
Lasso,qpOASES,max_iter_reached,998.8566391468048,773,,166,447204
Lasso,qpOASES,max_iter_reached,998.9871060848236,772,,166,447204
Lasso,qpOASES,max_iter_reached,1000.1908030509948,496,,209,697851
Lasso,qpOASES,max_iter_reached,999.1967368125916,503,,209,697851
Lasso,qpOASES,max_iter_reached,998.9839260578156,505,,209,697851
Lasso,qpOASES,max_iter_reached,999.7089800834656,503,,209,697851
Lasso,qpOASES,max_iter_reached,998.5373778343201,498,,209,697851
Lasso,qpOASES,max_iter_reached,998.4361710548401,495,,209,697851
Lasso,qpOASES,max_iter_reached,999.3581237792968,496,,209,697851
Lasso,qpOASES,max_iter_reached,998.6527919769287,500,,209,697851
Lasso,qpOASES,max_iter_reached,999.6339499950408,495,,209,697851
Lasso,qpOASES,max_iter_reached,1000.0875680446624,502,,209,697851
SVM,qpOASES,optimal,40.44567179679871,1577,422.4889375758995,10,3510
SVM,qpOASES,optimal,32.169568061828606,1505,408.2953994171083,10,3510
SVM,qpOASES,optimal,42.015608072280884,1648,414.4000960668308,10,3510
SVM,qpOASES,optimal,33.830037117004395,1518,416.3674696485388,10,3510
SVM,qpOASES,optimal,42.31797194480896,1626,425.9186194794161,10,3510
SVM,qpOASES,optimal,36.820720911026,1566,402.9288915823965,10,3510
SVM,qpOASES,optimal,39.66727900505065,1566,426.3877468705398,10,3510
SVM,qpOASES,optimal,37.342516899108894,1524,419.61728660287287,10,3510
SVM,qpOASES,optimal,39.53632187843323,1563,428.653010886614,10,3510
SVM,qpOASES,optimal,37.12926912307739,1532,417.0697439979756,10,3510
SVM,qpOASES,optimal,61.171841859817505,1837,460.69743425684237,11,4025
SVM,qpOASES,optimal,63.5263249874115,1902,462.50402928957857,11,4025
SVM,qpOASES,optimal,58.6338210105896,1814,452.3248136072458,11,4025
SVM,qpOASES,optimal,61.0911340713501,1813,464.2686877126153,11,4025
SVM,qpOASES,optimal,59.37521386146546,1842,452.0342216519194,11,4025
SVM,qpOASES,optimal,58.64118409156799,1823,447.6982772583073,11,4025
SVM,qpOASES,optimal,56.2216169834137,1765,450.0477789015397,11,4025
SVM,qpOASES,optimal,56.81446290016174,1759,454.8319815212722,11,4025
SVM,qpOASES,optimal,65.07443881034851,1867,471.4270247537023,11,4025
SVM,qpOASES,optimal,62.51634097099304,1784,454.0819508349231,11,4025
SVM,qpOASES,optimal,81.8225679397583,2053,492.77533842660864,12,4572
SVM,qpOASES,optimal,85.94769501686096,2102,502.98547051595125,12,4572
SVM,qpOASES,optimal,85.99078893661499,2108,494.1653252436226,12,4572
SVM,qpOASES,optimal,81.66542100906372,2088,486.8759451849749,12,4572
SVM,qpOASES,optimal,87.98317193984984,2122,496.23442631512125,12,4572
SVM,qpOASES,optimal,87.16694617271423,2115,514.8733893230708,12,4572
SVM,qpOASES,optimal,89.26688694953918,2191,506.6975252836174,12,4572
SVM,qpOASES,optimal,91.897127866745,2186,501.7299462080578,12,4572
SVM,qpOASES,optimal,85.164057970047,2069,502.4435717694519,12,4572
SVM,qpOASES,optimal,78.76278686523438,2017,474.89558732259553,12,4572
SVM,qpOASES,optimal,126.3738489151001,2453,537.7582333736251,13,5147
SVM,qpOASES,optimal,123.8262050151825,2487,542.8935928056391,13,5147
SVM,qpOASES,optimal,109.77357506752014,2260,523.291208156671,13,5147
SVM,qpOASES,optimal,129.3862018585205,2412,539.8449746370723,13,5147
SVM,qpOASES,optimal,124.48636507987976,2436,549.2584134488493,13,5147
SVM,qpOASES,optimal,143.89769101142886,2609,550.2832139666326,13,5147
SVM,qpOASES,optimal,135.90975403785706,2507,537.2673511770469,13,5147
SVM,qpOASES,optimal,121.91325688362122,2474,531.7403086261371,13,5147
SVM,qpOASES,optimal,126.02427792549132,2508,537.6142105750397,13,5147
SVM,qpOASES,optimal,128.92875695228577,2466,541.0861118097114,13,5147
SVM,qpOASES,optimal,177.7405071258545,2922,574.4968571579033,14,5754
SVM,qpOASES,optimal,161.7387149333954,2761,572.8544761912035,14,5754
SVM,qpOASES,optimal,169.90025091171262,2709,585.1847609483281,14,5754
SVM,qpOASES,optimal,169.81494307518003,2682,576.2368983157047,14,5754
SVM,qpOASES,optimal,179.68714094161987,2852,578.0801417061002,14,5754
SVM,qpOASES,optimal,178.43689608573914,2834,588.9613888675094,14,5754
SVM,qpOASES,optimal,164.0155649185181,2773,581.3180065231287,14,5754
SVM,qpOASES,optimal,166.70014595985413,2675,581.1318831343319,14,5754
SVM,qpOASES,optimal,175.31492614746094,2836,583.3442382266359,14,5754
SVM,qpOASES,optimal,168.7780828475952,2795,566.9885387828233,14,5754
SVM,qpOASES,optimal,334.4719910621643,3472,663.2506834000598,16,7056
SVM,qpOASES,optimal,324.2752149105072,3672,651.5965633603622,16,7056
SVM,qpOASES,optimal,332.6843030452728,3576,651.9114122091829,16,7056
SVM,qpOASES,optimal,340.68530917167664,3652,674.0881140983913,16,7056
SVM,qpOASES,optimal,315.2859399318695,3468,667.7319395680257,16,7056
SVM,qpOASES,optimal,326.2117030620575,3569,666.498218282544,16,7056
SVM,qpOASES,optimal,332.25438404083246,3604,676.8263432757514,16,7056
SVM,qpOASES,optimal,320.5679950714112,3552,661.4794550742744,16,7056
SVM,qpOASES,optimal,318.01688194274897,3573,648.3942253010914,16,7056
SVM,qpOASES,optimal,338.4445610046387,3634,662.5105532025241,16,7056
SVM,qpOASES,optimal,417.5851402282715,4033,701.9288093835428,17,7751
SVM,qpOASES,optimal,385.60473108291626,3947,682.1824736450083,17,7751
SVM,qpOASES,optimal,421.73637080192566,4067,718.393954757062,17,7751
SVM,qpOASES,optimal,394.4104971885681,3869,700.6556707248596,17,7751
SVM,qpOASES,optimal,405.5399951934815,4024,700.2466374444977,17,7751
SVM,qpOASES,optimal,395.06541109085083,4003,687.2288513631868,17,7751
SVM,qpOASES,optimal,458.37382984161377,4201,718.7685887326381,17,7751
SVM,qpOASES,optimal,409.2131140232086,4027,701.9391278782052,17,7751
SVM,qpOASES,optimal,385.74099588394165,3953,694.9741083471347,17,7751
SVM,qpOASES,optimal,388.0335381031037,3842,710.7338727265562,17,7751
SVM,qpOASES,optimal,827.6739840507507,5440,812.508037548477,20,10020
SVM,qpOASES,optimal,798.670606136322,5378,812.5390758739412,20,10020
SVM,qpOASES,optimal,801.4684121608734,5286,813.8956041578574,20,10020
SVM,qpOASES,optimal,805.1591198444366,5332,802.8111100556108,20,10020
SVM,qpOASES,optimal,852.9927399158478,5483,825.1338175205318,20,10020
SVM,qpOASES,optimal,850.0514230728149,5437,823.7543233958853,20,10020
SVM,qpOASES,optimal,881.5707879066467,5515,823.7220003816608,20,10020
SVM,qpOASES,optimal,834.2227289676666,5419,800.8925334816303,20,10020
SVM,qpOASES,optimal,807.6060109138489,5313,814.9574855463768,20,10020
SVM,qpOASES,optimal,894.8670220375061,5593,847.7070248078273,20,10020
SVM,qpOASES,max_iter_reached,999.9288249015808,5635,,23,12557
SVM,qpOASES,max_iter_reached,1000.0959148406982,5907,,23,12557
SVM,qpOASES,max_iter_reached,1000.3596680164336,5757,,23,12557
SVM,qpOASES,max_iter_reached,1000.0130290985107,6016,,23,12557
SVM,qpOASES,max_iter_reached,1000.2380599975586,5758,,23,12557
SVM,qpOASES,max_iter_reached,999.9312818050383,5775,,23,12557
SVM,qpOASES,max_iter_reached,999.8515708446504,6005,,23,12557
SVM,qpOASES,max_iter_reached,1000.0293560028076,5734,,23,12557
SVM,qpOASES,max_iter_reached,1000.372748851776,5867,,23,12557
SVM,qpOASES,max_iter_reached,999.9700181484222,5829,,23,12557
SVM,qpOASES,max_iter_reached,1000.4100708961487,5933,,26,15366
SVM,qpOASES,max_iter_reached,1000.0713829994203,5972,,26,15366
SVM,qpOASES,max_iter_reached,1000.0762610435486,5809,,26,15366
SVM,qpOASES,max_iter_reached,999.9208741188048,5839,,26,15366
SVM,qpOASES,max_iter_reached,1000.1414082050323,6012,,26,15366
SVM,qpOASES,max_iter_reached,999.8141691684724,5863,,26,15366
SVM,qpOASES,max_iter_reached,1000.20929479599,5852,,26,15366
SVM,qpOASES,max_iter_reached,999.8919019699097,5738,,26,15366
SVM,qpOASES,max_iter_reached,999.9038960933684,5836,,26,15366
SVM,qpOASES,max_iter_reached,1000.340047121048,5903,,26,15366
SVM,qpOASES,max_iter_reached,1000.0888500213623,5970,,31,20645
SVM,qpOASES,max_iter_reached,1000.1679430007936,5860,,31,20645
SVM,qpOASES,max_iter_reached,1000.2375209331512,5929,,31,20645
SVM,qpOASES,max_iter_reached,1000.3299469947816,5814,,31,20645
SVM,qpOASES,max_iter_reached,1000.0536060333252,5914,,31,20645
SVM,qpOASES,max_iter_reached,999.971127986908,5708,,31,20645
SVM,qpOASES,max_iter_reached,999.8916239738464,5856,,31,20645
SVM,qpOASES,max_iter_reached,999.9333610534668,6018,,31,20645
SVM,qpOASES,max_iter_reached,999.8332719802856,5884,,31,20645
SVM,qpOASES,max_iter_reached,1000.5784771442412,5823,,31,20645
SVM,qpOASES,max_iter_reached,999.9737257957457,5625,,37,27971
SVM,qpOASES,max_iter_reached,999.843022108078,5646,,37,27971
SVM,qpOASES,max_iter_reached,1000.0759949684143,5506,,37,27971
SVM,qpOASES,max_iter_reached,999.8584010601044,5593,,37,27971
SVM,qpOASES,max_iter_reached,999.8897821903228,5649,,37,27971
SVM,qpOASES,max_iter_reached,999.9258089065552,5672,,37,27971
SVM,qpOASES,max_iter_reached,1000.2542409896852,5698,,37,27971
SVM,qpOASES,max_iter_reached,1000.2580361366272,5711,,37,27971
SVM,qpOASES,max_iter_reached,999.9608058929443,5606,,37,27971
SVM,qpOASES,max_iter_reached,999.9214761257173,5714,,37,27971
SVM,qpOASES,max_iter_reached,999.867609024048,4791,,45,39419
SVM,qpOASES,max_iter_reached,999.7621779441832,4714,,45,39419
SVM,qpOASES,max_iter_reached,999.8559341430664,4828,,45,39419
SVM,qpOASES,max_iter_reached,999.9665958881378,4749,,45,39419
SVM,qpOASES,max_iter_reached,999.83354306221,4858,,45,39419
SVM,qpOASES,max_iter_reached,999.7870240211487,4733,,45,39419
SVM,qpOASES,max_iter_reached,999.8778178691864,4768,,45,39419
SVM,qpOASES,max_iter_reached,999.8869330883026,4879,,45,39419
SVM,qpOASES,max_iter_reached,1000.4664349555968,4846,,45,39419
SVM,qpOASES,max_iter_reached,999.8804030418396,4916,,45,39419
SVM,qpOASES,max_iter_reached,999.7472660541534,3616,,55,56429
SVM,qpOASES,max_iter_reached,999.8499701023102,3495,,55,56429
SVM,qpOASES,max_iter_reached,999.773628950119,3427,,55,56429
SVM,qpOASES,max_iter_reached,999.8547470569612,3480,,55,56429
SVM,qpOASES,max_iter_reached,999.7839760780334,3398,,55,56429
SVM,qpOASES,max_iter_reached,999.7889778614044,3466,,55,56429
SVM,qpOASES,max_iter_reached,999.7951700687407,3552,,55,56429
SVM,qpOASES,max_iter_reached,999.7342140674592,3483,,55,56429
SVM,qpOASES,max_iter_reached,999.8514821529387,3531,,55,56429
SVM,qpOASES,max_iter_reached,999.7191500663756,3586,,55,56429
SVM,qpOASES,max_iter_reached,1000.3155190944673,2275,,68,83028
SVM,qpOASES,max_iter_reached,999.8748021125792,2207,,68,83028
SVM,qpOASES,max_iter_reached,999.6344559192656,2209,,68,83028
SVM,qpOASES,max_iter_reached,999.5339660644532,2243,,68,83028
SVM,qpOASES,max_iter_reached,999.5617427825928,2294,,68,83028
SVM,qpOASES,max_iter_reached,999.8600251674652,2244,,68,83028
SVM,qpOASES,max_iter_reached,999.8272271156312,2253,,68,83028
SVM,qpOASES,max_iter_reached,999.6025159358977,2230,,68,83028
SVM,qpOASES,max_iter_reached,999.6523208618164,2257,,68,83028
SVM,qpOASES,max_iter_reached,1000.0396149158478,2224,,68,83028
SVM,qpOASES,max_iter_reached,999.425269126892,1369,,84,122724
SVM,qpOASES,max_iter_reached,999.5735712051393,1341,,84,122724
SVM,qpOASES,max_iter_reached,999.333935022354,1352,,84,122724
SVM,qpOASES,max_iter_reached,1000.1862549781799,1345,,84,122724
SVM,qpOASES,max_iter_reached,999.9741370677948,1358,,84,122724
SVM,qpOASES,max_iter_reached,999.5006940364838,1356,,84,122724
SVM,qpOASES,max_iter_reached,999.8833999633788,1361,,84,122724
SVM,qpOASES,max_iter_reached,999.3363540172577,1344,,84,122724
SVM,qpOASES,max_iter_reached,999.8611478805542,1351,,84,122724
SVM,qpOASES,max_iter_reached,1000.0786879062653,1364,,84,122724
SVM,qpOASES,max_iter_reached,999.9468870162964,887,,105,186479
SVM,qpOASES,max_iter_reached,999.5199289321899,876,,105,186479
SVM,qpOASES,max_iter_reached,999.310084104538,879,,105,186479
SVM,qpOASES,max_iter_reached,1000.3752930164336,882,,105,186479
SVM,qpOASES,max_iter_reached,999.7446250915527,877,,105,186479
SVM,qpOASES,max_iter_reached,999.0670680999756,885,,105,186479
SVM,qpOASES,max_iter_reached,999.4757220745088,887,,105,186479
SVM,qpOASES,max_iter_reached,999.2540731430054,884,,105,186479
SVM,qpOASES,max_iter_reached,998.7938678264618,879,,105,186479
SVM,qpOASES,max_iter_reached,999.8151059150696,885,,105,186479
SVM,qpOASES,max_iter_reached,998.749997138977,577,,132,287892
SVM,qpOASES,max_iter_reached,1000.4655859470367,581,,132,287892
SVM,qpOASES,max_iter_reached,998.7155170440674,580,,132,287892
SVM,qpOASES,max_iter_reached,999.3585560321808,575,,132,287892
SVM,qpOASES,max_iter_reached,999.7514002323152,582,,132,287892
SVM,qpOASES,max_iter_reached,998.8746039867401,581,,132,287892
SVM,qpOASES,max_iter_reached,998.7935779094696,580,,132,287892
SVM,qpOASES,max_iter_reached,998.8886168003082,580,,132,287892
SVM,qpOASES,max_iter_reached,1000.502879858017,584,,132,287892
SVM,qpOASES,max_iter_reached,999.1902949810028,578,,132,287892
SVM,qpOASES,max_iter_reached,1000.6110150814056,351,,166,446706
SVM,qpOASES,max_iter_reached,997.195766210556,347,,166,446706
SVM,qpOASES,max_iter_reached,998.1272220611572,343,,166,446706
SVM,qpOASES,max_iter_reached,999.3284721374513,346,,166,446706
SVM,qpOASES,max_iter_reached,997.2314310073853,351,,166,446706
SVM,qpOASES,max_iter_reached,997.5872581005096,354,,166,446706
SVM,qpOASES,max_iter_reached,997.8800139427184,353,,166,446706
SVM,qpOASES,max_iter_reached,1000.8645582199097,345,,166,446706
SVM,qpOASES,max_iter_reached,998.6653101444244,342,,166,446706
SVM,qpOASES,max_iter_reached,998.7738571166992,345,,166,446706
SVM,qpOASES,max_iter_reached,996.538125038147,190,,209,697223
SVM,qpOASES,max_iter_reached,997.9152829647064,197,,209,697223
SVM,qpOASES,max_iter_reached,997.3264248371124,192,,209,697223
SVM,qpOASES,max_iter_reached,996.3419280052184,191,,209,697223
SVM,qpOASES,max_iter_reached,997.3323991298676,192,,209,697223
SVM,qpOASES,max_iter_reached,995.1570539474487,194,,209,697223
SVM,qpOASES,max_iter_reached,995.647031068802,194,,209,697223
SVM,qpOASES,max_iter_reached,994.3731701374054,194,,209,697223
SVM,qpOASES,max_iter_reached,1000.701257944107,191,,209,697223
SVM,qpOASES,max_iter_reached,995.0406980514526,186,,209,697223
Huber,qpOASES,optimal,341.53481292724615,2840,314.30623462087965,10,7500
Huber,qpOASES,optimal,226.88756489753723,2413,286.7334729028136,10,7500
Huber,qpOASES,optimal,222.80674695968628,2452,308.9281519786905,10,7500
Huber,qpOASES,optimal,309.0210459232331,2711,297.2671903022653,10,7500
Huber,qpOASES,optimal,252.5799210071564,2554,366.17745937101716,10,7500
Huber,qpOASES,optimal,298.6347990036012,2632,305.9157953910704,10,7500
Huber,qpOASES,optimal,331.9535369873047,2804,397.55154840043207,10,7500
Huber,qpOASES,optimal,255.64522004127502,2619,311.1850294686648,10,7500
Huber,qpOASES,optimal,355.541335105896,2839,393.0794320174194,10,7500
Huber,qpOASES,optimal,318.11458778381353,2911,314.30697865957484,10,7500
Huber,qpOASES,optimal,345.37083292007446,2745,397.9114227783118,11,8415
Huber,qpOASES,optimal,318.96954894065857,2663,353.12449214667436,11,8415
Huber,qpOASES,optimal,359.52363991737366,2932,418.44377903014936,11,8415
Huber,qpOASES,optimal,427.4295811653137,3035,396.18989142521895,11,8415
Huber,qpOASES,optimal,327.84531497955317,2694,323.54853520354715,11,8415
Huber,qpOASES,optimal,406.03167390823364,2965,384.77885927743057,11,8415
Huber,qpOASES,optimal,428.0647320747376,3026,337.1512814317176,11,8415
Huber,qpOASES,optimal,361.7754771709442,2921,338.55729566639275,11,8415
Huber,qpOASES,optimal,515.4976251125337,3325,413.9091660108757,11,8415
Huber,qpOASES,optimal,467.7785928249359,3164,336.78886004796806,11,8415
Huber,qpOASES,optimal,424.8337190151215,2988,305.42341254104764,12,9360
Huber,qpOASES,optimal,429.5625829696655,2904,388.4308397949543,12,9360
Huber,qpOASES,optimal,515.8721559047699,3175,387.4405572700548,12,9360
Huber,qpOASES,optimal,467.90038180351263,3049,454.0981428507025,12,9360
Huber,qpOASES,optimal,443.7328748703003,2952,365.0414372180463,12,9360
Huber,qpOASES,optimal,486.56699991226196,3155,393.2035339114534,12,9360
Huber,qpOASES,optimal,451.40086221694946,3065,410.96072671807485,12,9360
Huber,qpOASES,optimal,448.5807511806488,3087,450.8756862597614,12,9360
Huber,qpOASES,optimal,448.637619972229,3053,446.2563689184912,12,9360
Huber,qpOASES,optimal,480.9323010444641,2943,535.9474811503443,12,9360
Huber,qpOASES,optimal,736.899955034256,3471,503.9757854640528,13,10335
Huber,qpOASES,optimal,608.5784251689911,3262,429.8404804225959,13,10335
Huber,qpOASES,optimal,784.3890278339386,3637,458.90337236384886,13,10335
Huber,qpOASES,optimal,656.8770689964292,3332,434.5238664371949,13,10335
Huber,qpOASES,optimal,590.2725811004639,3198,432.15720272044456,13,10335
Huber,qpOASES,optimal,637.0863959789276,3249,440.0051090633679,13,10335
Huber,qpOASES,optimal,611.3703401088716,3265,402.04314974751645,13,10335
Huber,qpOASES,optimal,618.3017549514769,3222,430.7591631994484,13,10335
Huber,qpOASES,optimal,716.9985640048981,3514,358.2097476707264,13,10335
Huber,qpOASES,optimal,558.17049908638,3159,377.35390825631515,13,10335
Huber,qpOASES,optimal,883.8552479743958,3604,532.0817469473063,14,11340
Huber,qpOASES,optimal,861.974503993988,3560,429.6646113748122,14,11340
Huber,qpOASES,optimal,777.490425825119,3419,412.45746029241684,14,11340
Huber,qpOASES,optimal,789.9762799739838,3585,455.12359689899927,14,11340
Huber,qpOASES,optimal,961.9099259376526,3807,522.5515647759083,14,11340
Huber,qpOASES,optimal,830.6824209690094,3427,520.6798442955734,14,11340
Huber,qpOASES,optimal,858.2643110752106,3693,456.9813730952216,14,11340
Huber,qpOASES,optimal,763.3275170326233,3420,450.5599066626709,14,11340
Huber,qpOASES,optimal,748.4655549526215,3584,427.47595897541663,14,11340
Huber,qpOASES,optimal,894.1941919326782,3729,431.45905148348083,14,11340
Huber,qpOASES,max_iter_reached,1000.229646205902,3339,,16,13440
Huber,qpOASES,max_iter_reached,999.7324461936952,3056,,16,13440
Huber,qpOASES,max_iter_reached,1000.2818470001221,2939,,16,13440
Huber,qpOASES,max_iter_reached,999.8938400745392,2972,,16,13440
Huber,qpOASES,max_iter_reached,999.6843638420104,3170,,16,13440
Huber,qpOASES,max_iter_reached,999.8963069915773,3056,,16,13440
Huber,qpOASES,max_iter_reached,999.7908039093018,2910,,16,13440
Huber,qpOASES,max_iter_reached,999.7825870513916,2868,,16,13440
Huber,qpOASES,max_iter_reached,999.6759121417999,3067,,16,13440
Huber,qpOASES,max_iter_reached,999.8220889568328,3246,,16,13440
Huber,qpOASES,max_iter_reached,1000.748281955719,2922,,17,14535
Huber,qpOASES,max_iter_reached,999.7813458442688,2819,,17,14535
Huber,qpOASES,max_iter_reached,999.8027520179747,2577,,17,14535
Huber,qpOASES,max_iter_reached,999.7600789070128,2702,,17,14535
Huber,qpOASES,max_iter_reached,1000.0478851795197,3292,,17,14535
Huber,qpOASES,max_iter_reached,999.9559679031372,3052,,17,14535
Huber,qpOASES,max_iter_reached,999.8837649822236,2875,,17,14535
Huber,qpOASES,max_iter_reached,999.7846820354463,2842,,17,14535
Huber,qpOASES,max_iter_reached,1000.3466711044313,3022,,17,14535
Huber,qpOASES,max_iter_reached,999.7297561168672,2874,,17,14535
Huber,qpOASES,max_iter_reached,999.7228450775146,2124,,20,18000
Huber,qpOASES,max_iter_reached,999.6831550598143,2511,,20,18000
Huber,qpOASES,max_iter_reached,999.655308008194,2548,,20,18000
Huber,qpOASES,max_iter_reached,999.829344034195,2717,,20,18000
Huber,qpOASES,max_iter_reached,1000.207328081131,2216,,20,18000
Huber,qpOASES,max_iter_reached,1000.2260720729828,2920,,20,18000
Huber,qpOASES,max_iter_reached,999.5351459980012,2484,,20,18000
Huber,qpOASES,max_iter_reached,1000.284495830536,2683,,20,18000
Huber,qpOASES,max_iter_reached,1000.0292329788208,2609,,20,18000
Huber,qpOASES,max_iter_reached,999.6561779975892,2690,,20,18000
Huber,qpOASES,max_iter_reached,1000.0302460193634,2812,,23,21735
Huber,qpOASES,max_iter_reached,999.8454887866974,1974,,23,21735
Huber,qpOASES,max_iter_reached,999.8429369926453,2649,,23,21735
Huber,qpOASES,max_iter_reached,999.5342209339142,2221,,23,21735
Huber,qpOASES,max_iter_reached,999.7265090942384,2203,,23,21735
Huber,qpOASES,max_iter_reached,1000.1711378097534,2340,,23,21735
Huber,qpOASES,max_iter_reached,1000.257735967636,2177,,23,21735
Huber,qpOASES,max_iter_reached,1000.1031141281128,2453,,23,21735
Huber,qpOASES,max_iter_reached,1000.092467069626,2220,,23,21735
Huber,qpOASES,max_iter_reached,1000.2608299255372,2501,,23,21735
Huber,qpOASES,max_iter_reached,1000.2307150363922,2470,,26,25740
Huber,qpOASES,max_iter_reached,1000.0071818828584,2630,,26,25740
Huber,qpOASES,max_iter_reached,999.7929267883301,2474,,26,25740
Huber,qpOASES,max_iter_reached,1000.0234379768373,2293,,26,25740
Huber,qpOASES,max_iter_reached,999.9000129699707,1981,,26,25740
Huber,qpOASES,max_iter_reached,999.8207588195801,2257,,26,25740
Huber,qpOASES,max_iter_reached,999.7865850925446,2037,,26,25740
Huber,qpOASES,max_iter_reached,1000.1143391132356,2493,,26,25740
Huber,qpOASES,max_iter_reached,999.5484700202942,2001,,26,25740
Huber,qpOASES,max_iter_reached,999.9284780025482,2327,,26,25740
Huber,qpOASES,max_iter_reached,999.7826061248779,1771,,31,33015
Huber,qpOASES,max_iter_reached,999.859897851944,1909,,31,33015
Huber,qpOASES,max_iter_reached,999.6857619285583,1928,,31,33015
Huber,qpOASES,max_iter_reached,999.7756118774414,2217,,31,33015
Huber,qpOASES,max_iter_reached,999.7599720954896,2111,,31,33015
Huber,qpOASES,max_iter_reached,999.6143848896028,1672,,31,33015
Huber,qpOASES,max_iter_reached,999.9917860031128,2251,,31,33015
Huber,qpOASES,max_iter_reached,1000.0383148193359,1630,,31,33015
Huber,qpOASES,max_iter_reached,1000.342915058136,1693,,31,33015
Huber,qpOASES,max_iter_reached,999.6750819683076,2042,,31,33015
Huber,qpOASES,max_iter_reached,999.5496020317078,1637,,37,42735
Huber,qpOASES,max_iter_reached,999.4435920715332,1562,,37,42735
Huber,qpOASES,max_iter_reached,999.3691380023956,1377,,37,42735
Huber,qpOASES,max_iter_reached,999.7283840179443,1675,,37,42735
Huber,qpOASES,max_iter_reached,999.2533190250397,1114,,37,42735
Huber,qpOASES,max_iter_reached,999.7792630195618,1405,,37,42735
Huber,qpOASES,max_iter_reached,999.8700091838837,1686,,37,42735
Huber,qpOASES,max_iter_reached,1000.1122410297394,1695,,37,42735
Huber,qpOASES,max_iter_reached,999.437625169754,1614,,37,42735
Huber,qpOASES,max_iter_reached,1000.2783269882202,1496,,37,42735
Huber,qpOASES,max_iter_reached,999.8838658332824,1101,,45,57375
Huber,qpOASES,max_iter_reached,999.9367461204528,870,,45,57375
Huber,qpOASES,max_iter_reached,999.7140989303588,1144,,45,57375
Huber,qpOASES,max_iter_reached,999.1043660640717,1050,,45,57375
Huber,qpOASES,max_iter_reached,999.7863850593567,1119,,45,57375
Huber,qpOASES,max_iter_reached,1000.5505850315094,1129,,45,57375
Huber,qpOASES,max_iter_reached,999.2814269065857,1150,,45,57375
Huber,qpOASES,max_iter_reached,999.4188618659973,1132,,45,57375
Huber,qpOASES,max_iter_reached,999.159805059433,1150,,45,57375
Huber,qpOASES,max_iter_reached,1000.1916790008544,914,,45,57375
Huber,qpOASES,max_iter_reached,998.6903178691864,740,,55,78375
Huber,qpOASES,max_iter_reached,1001.3981120586396,738,,55,78375
Huber,qpOASES,max_iter_reached,999.1907699108124,687,,55,78375
Huber,qpOASES,max_iter_reached,1001.0368540287018,693,,55,78375
Huber,qpOASES,max_iter_reached,1001.328367948532,661,,55,78375
Huber,qpOASES,max_iter_reached,999.371337890625,741,,55,78375
Huber,qpOASES,max_iter_reached,1000.6205768585204,714,,55,78375
Huber,qpOASES,max_iter_reached,1001.378968000412,756,,55,78375
Huber,qpOASES,max_iter_reached,1000.8826739788057,728,,55,78375
Huber,qpOASES,max_iter_reached,998.6597170829773,744,,55,78375
Huber,qpOASES,max_iter_reached,1000.861162185669,499,,68,110160
Huber,qpOASES,max_iter_reached,1001.6746821403503,508,,68,110160
Huber,qpOASES,max_iter_reached,998.967612028122,483,,68,110160
Huber,qpOASES,max_iter_reached,999.935751914978,496,,68,110160
Huber,qpOASES,max_iter_reached,998.26060795784,566,,68,110160
Huber,qpOASES,max_iter_reached,998.8615641593933,494,,68,110160
Huber,qpOASES,max_iter_reached,1000.7940940856934,539,,68,110160
Huber,qpOASES,max_iter_reached,999.0108511447906,505,,68,110160
Huber,qpOASES,max_iter_reached,998.9044539928436,512,,68,110160
Huber,qpOASES,max_iter_reached,1000.0468668937683,488,,68,110160
Huber,qpOASES,max_iter_reached,999.70800614357,444,,84,156240
Huber,qpOASES,max_iter_reached,998.3917789459227,447,,84,156240
Huber,qpOASES,max_iter_reached,1003.1838898658752,431,,84,156240
Huber,qpOASES,max_iter_reached,1004.1469419002533,413,,84,156240
Huber,qpOASES,max_iter_reached,1000.6008040905,468,,84,156240
Huber,qpOASES,max_iter_reached,1002.6084139347076,421,,84,156240
Huber,qpOASES,max_iter_reached,1004.1931779384613,440,,84,156240
Huber,qpOASES,max_iter_reached,999.631164073944,436,,84,156240
Huber,qpOASES,max_iter_reached,999.1435790061952,449,,84,156240
Huber,qpOASES,max_iter_reached,998.9153699874878,387,,84,156240
Huber,qpOASES,max_iter_reached,1000.2988550662994,330,,105,228375
Huber,qpOASES,max_iter_reached,998.5370411872864,329,,105,228375
Huber,qpOASES,max_iter_reached,998.5762560367584,329,,105,228375
Huber,qpOASES,max_iter_reached,997.7492940425873,327,,105,228375
Huber,qpOASES,max_iter_reached,997.6310150623323,330,,105,228375
Huber,qpOASES,max_iter_reached,1000.189875125885,328,,105,228375
Huber,qpOASES,max_iter_reached,997.8991210460664,331,,105,228375
Huber,qpOASES,max_iter_reached,997.7611639499664,327,,105,228375
Huber,qpOASES,max_iter_reached,999.4904191493988,328,,105,228375
Huber,qpOASES,max_iter_reached,1000.1028759479524,325,,105,228375
Huber,qpOASES,max_iter_reached,998.2470009326936,213,,132,340560
Huber,qpOASES,max_iter_reached,996.2035248279573,211,,132,340560
Huber,qpOASES,max_iter_reached,999.7930750846864,215,,132,340560
Huber,qpOASES,max_iter_reached,1000.0566971302032,214,,132,340560
Huber,qpOASES,max_iter_reached,997.2867040634156,214,,132,340560
Huber,qpOASES,max_iter_reached,997.6023418903352,214,,132,340560
Huber,qpOASES,max_iter_reached,998.6465899944304,216,,132,340560
Huber,qpOASES,max_iter_reached,996.3829259872437,218,,132,340560
Huber,qpOASES,max_iter_reached,999.0118410587312,217,,132,340560
Huber,qpOASES,max_iter_reached,1000.067389011383,218,,132,340560
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Control,qpOASES,optimal,0.334108829498291,591,0.10608107542256738,10,1970
Control,qpOASES,optimal,0.27732205390930176,533,1.005130720831834,10,1980
Control,qpOASES,optimal,0.26418399810791016,512,1.6229568646379051,10,1990
Control,qpOASES,optimal,0.2648248672485352,480,4.117579317945918,10,2000
Control,qpOASES,optimal,0.21627402305603027,440,4.3912113134042,10,2000
Control,qpOASES,optimal,0.3614339828491211,582,92.41545216914965,10,2010
Control,qpOASES,optimal,0.32353711128234863,557,2.7572803105176003,10,2000
Control,qpOASES,optimal,0.18320512771606445,391,1.190439585007584,10,1970
Control,qpOASES,optimal,0.27693605422973633,545,1.0491474271033032,10,1990
Control,qpOASES,optimal,0.21956706047058105,427,1.8659315753016081,10,2020
Control,qpOASES,optimal,0.4450771808624268,618,11.888397542514005,11,2323
Control,qpOASES,optimal,0.4051070213317871,678,0.697193976472244,11,2263
Control,qpOASES,optimal,0.3236148357391357,563,1.7340621607943103,11,2283
Control,qpOASES,optimal,0.35814404487609863,618,5.129730689432363,11,2283
Control,qpOASES,optimal,0.4022541046142578,631,3.884583192945013,11,2303
Control,qpOASES,optimal,0.4755580425262451,586,11.366224385349204,11,2283
Control,qpOASES,optimal,0.3122279644012451,562,2.496092764903705,11,2283
Control,qpOASES,optimal,0.33927011489868164,537,58.76203398337266,11,2283
Control,qpOASES,optimal,0.3245401382446289,551,1.9438440287916143,11,2293
Control,qpOASES,optimal,0.43366003036499023,554,23.483728840322556,11,2313
Control,qpOASES,optimal,0.443958044052124,580,1.8918283903497588,12,2778
Control,qpOASES,optimal,0.4850759506225586,634,2.3904522487746087,12,2768
Control,qpOASES,optimal,0.6626200675964355,691,1.6543481629265475,12,2768
Control,qpOASES,optimal,0.4475030899047852,599,2.1899295184190963,12,2778
Control,qpOASES,optimal,0.4331150054931641,595,1.6132475799382284,12,2758
Control,qpOASES,optimal,0.584989070892334,815,0.5036484123359233,12,2748
Control,qpOASES,optimal,0.4690639972686768,643,1.4268053762242867,12,2768
Control,qpOASES,optimal,0.4996039867401123,707,1.015546476427537,12,2758
Control,qpOASES,optimal,0.4926669597625733,706,4.779453696698159,12,2778
Control,qpOASES,optimal,0.513606071472168,590,11.651651829227074,12,2788
Control,qpOASES,optimal,0.6411900520324707,634,8.250843987343716,13,3145
Control,qpOASES,optimal,0.4753091335296631,574,3.4278368389718,13,3145
Control,qpOASES,optimal,0.5566909313201904,650,4.51718542723104,13,3145
Control,qpOASES,optimal,0.5377311706542969,628,2.546418004487997,13,3145
Control,qpOASES,optimal,0.5479500293731691,685,7.946467119289085,13,3135
Control,qpOASES,optimal,0.5860381126403809,740,5.7586897359526095,13,3145
Control,qpOASES,optimal,0.55165696144104,704,3.4164939380654915,13,3125
Control,qpOASES,optimal,0.605010986328125,662,14.056065121052706,13,3135
Control,qpOASES,optimal,0.7248950004577637,676,14.369154985626425,13,3165
Control,qpOASES,optimal,0.5584189891815186,697,0.9689222160114216,13,3125
Control,qpOASES,optimal,0.9105291366577148,697,7.413642589508455,14,3704
Control,qpOASES,optimal,0.7018649578094482,697,2.518907815954782,14,3684
Control,qpOASES,optimal,0.8840761184692383,763,7.6898601828957664,14,3674
Control,qpOASES,optimal,0.7687621116638184,800,1.1673680238784547,14,3674
Control,qpOASES,optimal,0.7879788875579834,788,4.1006847704448965,14,3674
Control,qpOASES,optimal,0.7290248870849609,723,1.1308903146858635,14,3644
Control,qpOASES,optimal,0.8834421634674072,795,13.563305913445339,14,3684
Control,qpOASES,optimal,0.7968389987945557,769,2.16954531290454,14,3684
Control,qpOASES,optimal,0.8542439937591553,741,4.458461337936337,14,3694
Control,qpOASES,optimal,0.7422499656677246,712,0.7203118738026205,14,3664
Control,qpOASES,optimal,1.023080825805664,829,8.566837407425268,15,4115
Control,qpOASES,optimal,0.9915859699249268,870,4.810855812646179,15,4095
Control,qpOASES,optimal,0.9631960391998292,749,3.9382672717247056,15,4125
Control,qpOASES,optimal,0.9819459915161132,858,2.655949122033074,15,4095
Control,qpOASES,optimal,1.155359983444214,791,4.276014954556064,15,4105
Control,qpOASES,optimal,0.9814779758453368,923,1.6855562334237717,15,4085
Control,qpOASES,optimal,1.344987154006958,881,8.842899580535466,15,4105
Control,qpOASES,optimal,0.7995800971984863,778,3.0436494718474436,15,4115
Control,qpOASES,optimal,0.9491760730743408,771,3.2430979091182137,15,4125
Control,qpOASES,optimal,0.9500679969787598,838,4.140288692894475,15,4115
Control,qpOASES,optimal,1.2558619976043701,935,2.5021223210150416,16,4728
Control,qpOASES,optimal,1.1105351448059082,911,1.7551105008055836,16,4698
Control,qpOASES,optimal,1.2089319229125977,909,0.8324739949538639,16,4698
Control,qpOASES,optimal,1.065699815750122,801,2.3963115353950863,16,4698
Control,qpOASES,optimal,1.1017630100250244,870,5.240479692455537,16,4718
Control,qpOASES,optimal,1.0342249870300293,803,7.19098634948187,16,4708
Control,qpOASES,optimal,1.3070909976959229,958,1.1285041282193358,16,4688
Control,qpOASES,optimal,1.2437779903411863,948,3.4655356510635973,16,4718
Control,qpOASES,optimal,1.2683069705963137,947,4.788385804955904,16,4728
Control,qpOASES,optimal,1.2762041091918943,939,0.6847750173654322,16,4688
Control,qpOASES,optimal,1.5891890525817869,954,1.6219342635279697,18,5870
Control,qpOASES,optimal,1.5182499885559082,914,3.8374246002565133,18,5880
Control,qpOASES,optimal,1.5261361598968506,950,2.9642112083051293,18,5890
Control,qpOASES,optimal,1.3376038074493408,818,4.683277218889352,18,5920
Control,qpOASES,optimal,1.7703850269317627,1048,1.0576993192491682,18,5900
Control,qpOASES,optimal,1.5972990989685059,968,5.3119721825500585,18,5890
Control,qpOASES,optimal,1.8077800273895264,1235,1.5447952019653204,18,5840
Control,qpOASES,optimal,1.431596040725708,889,3.5409803111069675,18,5900
Control,qpOASES,optimal,1.504530906677246,1003,2.0294130575952067,18,5860
Control,qpOASES,optimal,1.7651009559631348,1026,1.6731789490765872,18,5860
Control,qpOASES,optimal,2.577888965606689,1250,1.1311110760364658,20,7180
Control,qpOASES,optimal,2.304187059402466,1116,5.131981587974904,20,7180
Control,qpOASES,optimal,2.5948140621185303,1132,3.2088408316002797,20,7170
Control,qpOASES,optimal,2.6195080280303955,1343,0.9501679131490248,20,7140
Control,qpOASES,optimal,1.9493708610534668,954,2.4321144076140566,20,7180
Control,qpOASES,optimal,2.260692834854126,1034,2.7105752347071537,20,7150
Control,qpOASES,optimal,2.189879894256592,1079,2.738891214720822,20,7180
Control,qpOASES,optimal,2.427634954452514,1184,2.4481387416986955,20,7190
Control,qpOASES,optimal,2.587459087371826,1231,2.7611492828493063,20,7180
Control,qpOASES,optimal,2.337692975997925,1112,3.0621101675377593,20,7180
Control,qpOASES,optimal,3.372135877609253,1139,4.197150703718643,23,9245
Control,qpOASES,optimal,3.6319200992584233,1241,1.755517613492565,23,9215
Control,qpOASES,optimal,3.8958559036254883,1224,9.2361024106733,23,9265
Control,qpOASES,optimal,3.276794910430908,1300,3.4320456656304485,23,9255
Control,qpOASES,optimal,4.69035792350769,1305,11.866377169510148,23,9275
Control,qpOASES,optimal,4.366645097732544,1401,5.670199456401348,23,9215
Control,qpOASES,optimal,4.1101720333099365,1498,1.4127500941741744,23,9195
Control,qpOASES,optimal,3.205440044403076,1138,3.6762241618623763,23,9235
Control,qpOASES,optimal,3.471850872039795,1285,4.9901045949033564,23,9265
Control,qpOASES,optimal,3.735772132873535,1459,2.199671188801315,23,9235
Control,qpOASES,optimal,5.131450891494751,1336,2.967580547442997,26,11848
Control,qpOASES,optimal,6.787941932678223,1663,2.380612447594161,26,11818
Control,qpOASES,optimal,6.081555843353272,1643,1.806532994750398,26,11818
Control,qpOASES,optimal,6.0711829662323,1586,2.223244825848436,26,11848
Control,qpOASES,optimal,5.601038932800293,1454,10.794958429337141,26,11858
Control,qpOASES,optimal,7.118851900100707,1596,12.064166423844616,26,11868
Control,qpOASES,optimal,5.373486042022705,1402,4.8209948883898495,26,11828
Control,qpOASES,optimal,5.553519010543823,1543,3.4969745083157653,26,11818
Control,qpOASES,optimal,5.608500003814697,1483,6.2682334931440975,26,11848
Control,qpOASES,optimal,5.444436073303223,1418,5.4942472156564435,26,11868
Control,qpOASES,optimal,8.179752111434938,1695,8.434114218342698,29,14439
Control,qpOASES,optimal,7.401578187942505,1667,5.6966726107819055,29,14419
Control,qpOASES,optimal,7.365951061248777,1552,3.542208445818302,29,14429
Control,qpOASES,optimal,9.088549852371218,1713,9.924677105377057,29,14449
Control,qpOASES,optimal,7.879133939743043,1680,4.461589847657102,29,14449
Control,qpOASES,optimal,8.425317049026491,1691,4.262047986226883,29,14429
Control,qpOASES,optimal,8.103018045425415,1684,1.5836852492503284,29,14389
Control,qpOASES,optimal,8.207293033599854,1839,1.4612800856151005,29,14419
Control,qpOASES,optimal,10.98733115196228,1947,13.197880503762331,29,14439
Control,qpOASES,optimal,9.339773178100586,1838,4.415669105249046,29,14459
Control,qpOASES,optimal,15.514657020568848,2278,4.471173976059667,34,19764
Control,qpOASES,optimal,15.873020887374878,2276,4.558718536914234,34,19834
Control,qpOASES,optimal,12.63321590423584,1789,5.162397464771461,34,19804
Control,qpOASES,optimal,12.582854986190796,1850,2.2480135265502543,34,19794
Control,qpOASES,optimal,14.864216089248655,2004,7.617939662900225,34,19804
Control,qpOASES,optimal,14.506694078445435,2110,3.7344825629757,34,19824
Control,qpOASES,optimal,13.081752061843872,1977,3.1582508082874914,34,19794
Control,qpOASES,optimal,14.289141178131105,1966,6.096882832558955,34,19874
Control,qpOASES,optimal,13.504951000213625,2037,3.9272182277519896,34,19834
Control,qpOASES,optimal,14.305282831192017,1881,11.81002875656918,34,19874
Control,qpOASES,optimal,22.006092071533203,2359,4.257817853237271,39,25639
Control,qpOASES,optimal,25.37579989433289,2801,5.198016017574281,39,25609
Control,qpOASES,optimal,19.764117002487183,2226,2.949939105453659,39,25619
Control,qpOASES,optimal,22.381855964660645,2467,3.021500434915806,39,25629
Control,qpOASES,optimal,22.967469930648804,2421,8.601769675153163,39,25639
Control,qpOASES,optimal,23.15986084938049,2543,3.3208624646457463,39,25639
Control,qpOASES,optimal,22.297461986541748,2242,5.692147299936716,39,25659
Control,qpOASES,optimal,20.825101137161255,2396,2.7345641200756194,39,25629
Control,qpOASES,optimal,22.782006978988647,2470,4.096236430948555,39,25609
Control,qpOASES,optimal,20.11213707923889,2252,6.4527588192560925,39,25669
Control,qpOASES,optimal,43.78125810623169,2626,8.630895085706761,46,35688
Control,qpOASES,optimal,48.53907799720764,3027,13.493143723713144,46,35668
Control,qpOASES,optimal,44.6254460811615,2832,9.990796728899364,46,35688
Control,qpOASES,optimal,42.38808703422546,2951,4.766879780813789,46,35638
Control,qpOASES,optimal,47.569820165634155,2902,8.488963268338507,46,35668
Control,qpOASES,optimal,50.1038248538971,3168,4.985524337304414,46,35588
Control,qpOASES,optimal,46.71254897117615,2820,9.911446976355053,46,35678
Control,qpOASES,optimal,47.34508204460144,3014,9.110619612312162,46,35668
Control,qpOASES,optimal,45.53623294830322,2769,12.975423552029214,46,35708
Control,qpOASES,optimal,44.42660117149353,2989,5.353272113966797,46,35638
Control,qpOASES,optimal,71.29429888725282,3353,6.386966819302157,54,48804
Control,qpOASES,optimal,77.16888499259949,3442,6.262557123937674,54,48794
Control,qpOASES,optimal,81.24297618865967,3527,6.321554009301088,54,48724
Control,qpOASES,optimal,83.0606288909912,3570,9.791975189230527,54,48734
Control,qpOASES,optimal,80.34259414672852,3642,7.339571002503202,54,48714
Control,qpOASES,optimal,72.32519602775574,3333,7.604305994743518,54,48754
Control,qpOASES,optimal,74.5016438961029,3490,5.464028232447092,54,48754
Control,qpOASES,optimal,80.82342696189879,3685,6.115507373132192,54,48694
Control,qpOASES,optimal,76.70592188835144,3164,11.148422172342226,54,48804
Control,qpOASES,optimal,79.41748380661011,3549,10.226766669373713,54,48744
Control,qpOASES,optimal,197.32376599311831,3979,10.441053564619011,64,68034
Control,qpOASES,optimal,192.41045093536374,4008,10.244441016828652,64,68034
Control,qpOASES,optimal,189.07926797866818,3846,12.087254085956063,64,68064
Control,qpOASES,optimal,212.2211620807648,4436,7.643123241373532,64,68064
Control,qpOASES,optimal,193.0439531803131,4134,11.690385370916653,64,68034
Control,qpOASES,optimal,189.07972502708438,4210,8.064004013266867,64,67994
Control,qpOASES,optimal,197.28337597846985,4207,8.837247612660542,64,68034
Control,qpOASES,optimal,185.1310389041901,4376,5.238953682270252,64,67994
Control,qpOASES,optimal,187.5331199169159,3898,8.180935658616056,64,68054
Control,qpOASES,optimal,206.3598940372467,4198,5.559303049210805,64,68034
Control,qpOASES,optimal,208.64172792434692,4744,10.54622556620346,76,95358
Control,qpOASES,optimal,186.99892401695251,4919,8.877245083557604,76,95408
Control,qpOASES,optimal,189.57687306404114,4875,18.75439448250101,76,95398
Control,qpOASES,optimal,192.50488901138303,4936,8.156367423947222,76,95288
Control,qpOASES,optimal,187.3600721359253,4861,11.305433825407604,76,95378
Control,qpOASES,optimal,173.04603600502014,4673,13.657511209095428,76,95338
Control,qpOASES,optimal,176.37357521057132,4581,14.899862352472516,76,95428
Control,qpOASES,optimal,189.3824391365052,4882,10.789092859376948,76,95368
Control,qpOASES,optimal,219.24055910110474,4915,12.736321722049524,76,95338
Control,qpOASES,optimal,212.9732229709625,5203,16.130257950327362,76,95438
Control,qpOASES,optimal,380.0462520122528,5600,13.131155370565946,91,135583
Control,qpOASES,optimal,416.8613510131836,6291,11.317218803768704,91,135563
Control,qpOASES,optimal,346.956346988678,5502,10.301552442347887,91,135573
Control,qpOASES,optimal,373.4373209476471,6110,11.41818134405628,91,135573
Control,qpOASES,optimal,407.6752989292145,5985,16.646210072006575,91,135583
Control,qpOASES,optimal,397.9997808933258,5809,14.03065778065855,91,135613
Control,qpOASES,optimal,406.0199840068817,6517,13.587763866282506,91,135583
Control,qpOASES,optimal,402.16693902015686,6516,11.4693597674975,91,135543
Control,qpOASES,optimal,397.5268070697784,5908,12.570811022685799,91,135553
Control,qpOASES,optimal,398.1247398853302,5934,18.39885229671085,91,135583
Control,qpOASES,optimal,829.6586000919342,7600,19.376312424344253,109,193729
Control,qpOASES,optimal,814.9070188999176,7622,15.5543667791782,109,193789
Control,qpOASES,optimal,925.0541079044342,7978,15.318742490230743,109,193799
Control,qpOASES,optimal,783.47336602211,7158,15.90583895404225,109,193809
Control,qpOASES,max_iter_reached,1000.0255761146544,7352,,109,193799
Control,qpOASES,max_iter_reached,999.9649279117584,6638,,109,193779
Control,qpOASES,max_iter_reached,999.8489010334016,6366,,109,193749
Control,qpOASES,max_iter_reached,999.991739988327,5917,,109,193739
Control,qpOASES,max_iter_reached,999.882031917572,5856,,109,193759
Control,qpOASES,max_iter_reached,999.8248081207277,6186,,109,193759


==> data/results/benchmark_problems/ratio_setup_solve.csv <==
mean_ratio,median_ratio,std_ratio,max_ratio
140.84554979300844,60.226754331138615,234.6151380196502,1550.192022948166


==> data/results/benchmark_problems/rho_updates.csv <==
mean_rho_updates,median_rho_updates,max_rho_updates,std_rho_updates
0.5657142857142857,1.0,3.0,0.531812457353077


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.004865869,11,0.10608107541148357,10,1970
Control,ECOS_high,optimal,0.006665152,16,1.0051307206800415,10,1980
Control,ECOS_high,optimal,0.005959156,14,1.6229568643834913,10,1990
Control,ECOS_high,optimal,0.0070121720000000005,15,4.1175793168414865,10,2000
Control,ECOS_high,optimal,0.006969553000000001,16,4.391211313166834,10,2000
Control,ECOS_high,optimal,0.007152471000000001,15,92.41545215327706,10,2010
Control,ECOS_high,optimal,0.006710403,15,2.757280309487431,10,2000
Control,ECOS_high,optimal,0.005474705,13,1.1904395849321123,10,1970
Control,ECOS_high,optimal,0.0055412510000000005,13,1.0491474269999623,10,1990
Control,ECOS_high,optimal,0.0069658310000000005,15,1.86593157397459,10,2020
Control,ECOS_high,optimal,0.00825242,16,11.888397538841572,11,2323
Control,ECOS_high,optimal,0.005619310000000001,12,0.6971939764162005,11,2263
Control,ECOS_high,optimal,0.00629945,13,1.73406216019097,11,2283
Control,ECOS_high,optimal,0.0069451090000000005,14,5.129730687802764,11,2283
Control,ECOS_high,optimal,0.007280774,15,3.884583191398263,11,2303
Control,ECOS_high,optimal,0.006912084000000001,14,11.366224378762322,11,2283
Control,ECOS_high,optimal,0.006611781999999999,14,2.496092764680963,11,2283
Control,ECOS_high,optimal,0.008076693000000001,16,58.762033800062554,11,2283
Control,ECOS_high,optimal,0.006657045,14,1.9438440286871124,11,2293
Control,ECOS_high,optimal,0.007304435999999998,14,23.483728836520434,11,2313
Control,ECOS_high,optimal,0.009431568000000001,17,1.8918283900587496,12,2778
Control,ECOS_high,optimal,0.007476261,13,2.390452248438017,12,2768
Control,ECOS_high,solver_error,0.008702597,15,1.6543481594760672,12,2768
Control,ECOS_high,optimal,0.008632344,16,2.189929518199468,12,2778
Control,ECOS_high,optimal,0.007354068,14,1.6132475798800123,12,2758
Control,ECOS_high,optimal,0.006823685,13,0.5036484122621188,12,2748
Control,ECOS_high,optimal,0.008387971000000001,15,1.42680537600678,12,2768
Control,ECOS_high,optimal,0.0063220690000000005,12,1.0155464763783728,12,2758
Control,ECOS_high,optimal,0.008356361,15,4.779453695884534,12,2778
Control,ECOS_high,optimal,0.00936327,16,11.651651821096234,12,2788
Control,ECOS_high,optimal,0.009059602,14,8.250843985886561,13,3145
Control,ECOS_high,optimal,0.008944833000000001,14,3.427836838569526,13,3145
Control,ECOS_high,optimal,0.009848667,16,4.5171854259149695,13,3145
Control,ECOS_high,optimal,0.010109618,16,2.5464180035406345,13,3145
Control,ECOS_high,optimal,0.009775289,15,7.946467114473555,13,3135
Control,ECOS_high,optimal,0.009610342,15,5.758689734484606,13,3145
Control,ECOS_high,optimal,0.009600757,15,3.4164939376247725,13,3125
Control,ECOS_high,optimal,0.009507666,15,14.056065115166016,13,3135
Control,ECOS_high,optimal,0.011017356,17,14.369154982694047,13,3165
Control,ECOS_high,optimal,0.008555724999999998,14,0.9689222158932764,13,3125
Control,ECOS_high,optimal,0.011777418999999999,16,7.4136425846538065,14,3704
Control,ECOS_high,optimal,0.010858639,15,2.518907815674712,14,3684
Control,ECOS_high,optimal,0.01009951,14,7.689860178630988,14,3674
Control,ECOS_high,optimal,0.009809525,14,1.1673680237250117,14,3674
Control,ECOS_high,optimal,0.01003794,14,4.1006847698541184,14,3674
Control,ECOS_high,optimal,0.009669704,14,1.1308903146072709,14,3644
Control,ECOS_high,optimal,0.010616716000000002,14,13.563305912107479,14,3684
Control,ECOS_high,optimal,0.010231198,14,2.1695453120692445,14,3684
Control,ECOS_high,optimal,0.012064675,17,4.458461334260213,14,3694
Control,ECOS_high,optimal,0.009245245,13,0.7203118737665434,14,3664
Control,ECOS_high,optimal,0.033457159,18,8.566837402559742,15,4115
Control,ECOS_high,optimal,0.013158705,17,4.8108558116444105,15,4095
Control,ECOS_high,optimal,0.013649745,17,3.9382672688337816,15,4125
Control,ECOS_high,optimal,0.012244208000000001,16,2.6559491219737645,15,4095
Control,ECOS_high,optimal,0.012769366,17,4.276014954069528,15,4105
Control,ECOS_high,optimal,0.012188235,15,1.6855562330625138,15,4085
Control,ECOS_high,optimal,0.013110954,17,8.842899578366175,15,4105
Control,ECOS_high,optimal,0.012362372,16,3.0436494703667,15,4115
Control,ECOS_high,optimal,0.011095778,14,3.2430979052631157,15,4125
Control,ECOS_high,optimal,0.01200328,15,4.140288692084663,15,4115
Control,ECOS_high,optimal,0.014305031999999999,16,2.5021223205295158,16,4728
Control,ECOS_high,optimal,0.015963666,13,1.7551105005905712,16,4698
Control,ECOS_high,optimal,0.023535009000000003,14,0.8324739949045075,16,4698
Control,ECOS_high,optimal,0.024838364,14,2.3963115348146466,16,4698
Control,ECOS_high,optimal,0.024784551,15,5.240479691077328,16,4718
Control,ECOS_high,optimal,0.017150643,13,7.190986347091937,16,4708
Control,ECOS_high,optimal,0.016066933000000002,13,1.1285041279892276,16,4688
Control,ECOS_high,optimal,0.017565007,14,3.4655356495125536,16,4718
Control,ECOS_high,optimal,0.024943955,15,4.788385802919328,16,4728
Control,ECOS_high,optimal,0.016118036000000002,13,0.6847750171926689,16,4688
Control,ECOS_high,optimal,0.025078089,15,1.6219342632918687,18,5870
Control,ECOS_high,optimal,0.030450132999999997,15,3.837424599854648,18,5880
Control,ECOS_high,optimal,0.016718304,15,2.964211208205458,18,5890
Control,ECOS_high,optimal,0.029242302,17,4.6832772186162215,18,5920
Control,ECOS_high,optimal,0.028459815,17,1.0576993191421566,18,5900
Control,ECOS_high,optimal,0.038462531,16,5.3119721796066415,18,5890
Control,ECOS_high,optimal,0.033713749,14,1.5447952019274398,18,5840
Control,ECOS_high,optimal,0.041311843,16,3.5409803103060806,18,5900
Control,ECOS_high,optimal,0.031584531,15,2.0294130574241773,18,5860
Control,ECOS_high,optimal,0.030215812999999998,14,1.6731789488771125,18,5860
Control,ECOS_high,optimal,0.047563827,15,1.1311110757771086,20,7180
Control,ECOS_high,optimal,0.045441311,15,5.131981585711217,20,7180
Control,ECOS_high,optimal,0.043916872,16,3.20884083135854,20,7170
Control,ECOS_high,optimal,0.029644061,15,0.9501679130673316,20,7140
Control,ECOS_high,optimal,0.030354544,15,2.4321144075611527,20,7180
Control,ECOS_high,optimal,0.043178164000000005,16,2.7105752345837413,20,7150
Control,ECOS_high,optimal,0.035938062,16,2.7388912145850277,20,7180
Control,ECOS_high,optimal,0.038707573,16,2.448138740855301,20,7190
Control,ECOS_high,optimal,0.035301032,16,2.761149282544616,20,7180
Control,ECOS_high,optimal,0.03327927,14,3.0621101669385427,20,7180
Control,ECOS_high,optimal,0.026171732000000003,16,4.197150703538935,23,9245
Control,ECOS_high,optimal,0.035898145,15,1.7555176134097858,23,9215
Control,ECOS_high,optimal,0.044425692999999995,15,9.236102408423983,23,9265
Control,ECOS_high,optimal,0.05215735,17,3.4320456653730784,23,9255
Control,ECOS_high,optimal,0.053782144000000004,17,11.866377165740357,23,9275
Control,ECOS_high,optimal,0.045234569,14,5.6701994551554575,23,9215
Control,ECOS_high,optimal,0.058532147,15,1.41275009410511,23,9195
Control,ECOS_high,optimal,0.061815829,16,3.676224160126104,23,9235
Control,ECOS_high,optimal,0.06305896799999999,19,4.990104594633323,23,9265
Control,ECOS_high,optimal,0.047332350999999995,16,2.1996711886555844,23,9235
Control,ECOS_high,optimal,0.08748173699999999,17,2.9675805473342667,26,11848
Control,ECOS_high,optimal,0.077328829,16,2.3806124467972736,26,11818
Control,ECOS_high,optimal,0.084307815,17,1.8065329945257207,26,11818
Control,ECOS_high,optimal,0.081387768,16,2.223244824644941,26,11848
Control,ECOS_high,optimal,0.081240433,16,10.794958425690579,26,11858
Control,ECOS_high,optimal,0.08076442399999999,16,12.064166407997195,26,11868
Control,ECOS_high,optimal,0.063230871,16,4.820994887314043,26,11828
Control,ECOS_high,optimal,0.06951418399999999,17,3.4969745079843286,26,11818
Control,ECOS_high,optimal,0.100683551,20,6.268233492630137,26,11848
Control,ECOS_high,optimal,0.065902,16,5.4942472125926685,26,11868
Control,ECOS_high,optimal,0.074712902,15,8.43411421657382,29,14439
Control,ECOS_high,optimal,0.11624107300000001,19,5.696672610612099,29,14419
Control,ECOS_high,optimal,0.09370637,15,3.5422084452621903,29,14429
Control,ECOS_high,optimal,0.045329659,17,9.924677104232266,29,14449
Control,ECOS_high,optimal,0.061442887,17,4.461589846492707,29,14449
Control,ECOS_high,optimal,0.078635643,18,4.262047985515527,29,14429
Control,ECOS_high,optimal,0.076574445,16,1.5836852490485482,29,14389
Control,ECOS_high,optimal,0.11049586900000001,18,1.4612800854936594,29,14419
Control,ECOS_high,optimal,0.096987144,17,13.19788049678882,29,14439
Control,ECOS_high,optimal,0.105029963,17,4.415669104363275,29,14459
Control,ECOS_high,optimal,0.057913672,14,4.471173975074636,34,19764
Control,ECOS_high,optimal,0.09746185,18,4.55871853519651,34,19834
Control,ECOS_high,optimal,0.102170691,16,5.162397464399159,34,19804
Control,ECOS_high,optimal,0.064972134,17,2.2480135264126915,34,19794
Control,ECOS_high,optimal,0.089915049,16,7.6179396617930975,34,19804
Control,ECOS_high,optimal,0.115227805,17,3.7344825621874813,34,19824
Control,ECOS_high,optimal,0.069213284,18,3.1582508078583293,34,19794
Control,ECOS_high,optimal,0.096007039,17,6.0968828311935415,34,19874
Control,ECOS_high,optimal,0.100966985,16,3.927218227051177,34,19834
Control,ECOS_high,optimal,0.068377498,17,11.8100287547786,34,19874
Control,ECOS_high,optimal,0.127436191,16,4.25781785234816,39,25639
Control,ECOS_high,optimal,0.199919353,17,5.198016015711658,39,25609
Control,ECOS_high,optimal,0.19770306899999998,17,2.9499391052357677,39,25619
Control,ECOS_high,optimal,0.162218897,18,3.0215004343468035,39,25629
Control,ECOS_high,optimal,0.091856969,18,8.601769673610933,39,25639
Control,ECOS_high,optimal,0.10259996199999999,15,3.3208624640030915,39,25639
Control,ECOS_high,optimal,0.103561705,20,5.692147298877479,39,25659
Control,ECOS_high,optimal,0.102283527,17,2.734564119791372,39,25629
Control,ECOS_high,optimal,0.152907134,17,4.096236430861219,39,25609
Control,ECOS_high,optimal,0.15991061299999998,18,6.452758818747956,39,25669
Control,ECOS_high,optimal,0.247467701,18,8.630895082830532,46,35688
Control,ECOS_high,optimal,0.111019254,15,13.49314371821986,46,35668
Control,ECOS_high,optimal,0.21216393100000003,17,9.990796723920793,46,35688
Control,ECOS_high,optimal,0.111086869,15,4.766879780310712,46,35638
Control,ECOS_high,optimal,0.22758421,18,8.488963266871835,46,35668
Control,ECOS_high,optimal,0.220602241,17,4.985524336661369,46,35588
Control,ECOS_high,optimal,0.242267535,17,9.911446974693384,46,35678
Control,ECOS_high,optimal,0.124685646,17,9.110619607542,46,35668
Control,ECOS_high,optimal,0.282500912,22,12.97542354277658,46,35708
Control,ECOS_high,optimal,0.30154125600000004,18,5.3532721137866055,46,35638
Control,ECOS_high,optimal,0.21067476,17,6.386966817811782,54,48804
Control,ECOS_high,optimal,0.295034944,18,6.262557123124096,54,48794
Control,ECOS_high,optimal,0.339366194,15,6.321554008544134,54,48724
Control,ECOS_high,optimal,0.270191335,18,9.79197518819066,54,48734
Control,ECOS_high,optimal,0.3953679530000001,16,7.33957100136507,54,48714
Control,ECOS_high,optimal,0.187551194,18,7.604305993606053,54,48754
Control,ECOS_high,optimal,0.307132735,17,5.4640282317377125,54,48754
Control,ECOS_high,optimal,0.285323886,16,6.115507372710093,54,48694
Control,ECOS_high,optimal,0.230039998,18,11.148422171442961,54,48804
Control,ECOS_high,optimal,0.249733194,17,10.22676666581004,54,48744
Control,ECOS_high,optimal,0.638182224,18,10.441053563044587,64,68034
Control,ECOS_high,optimal,0.417024415,20,10.244441016343584,64,68034
Control,ECOS_high,optimal,0.32741826399999996,18,12.087254085453802,64,68064
Control,ECOS_high,optimal,0.38921432899999997,18,7.6431232401459965,64,68064
Control,ECOS_high,optimal,0.34781776200000003,18,11.690385368062177,64,68034
Control,ECOS_high,optimal,0.381428775,18,8.064004011274887,64,67994
Control,ECOS_high,optimal,0.393579704,18,8.837247611294176,64,68034
Control,ECOS_high,optimal,0.333963274,18,5.238953681741465,64,67994
Control,ECOS_high,optimal,0.355363096,16,8.180935654367314,64,68054
Control,ECOS_high,optimal,0.3610041080000001,18,5.559303048424186,64,68034
Control,ECOS_high,optimal,0.6869982189999999,17,10.54622556565946,76,95358
Control,ECOS_high,optimal,0.551531109,19,8.877245079679158,76,95408
Control,ECOS_high,optimal,0.8139140570000001,20,18.754394479861702,76,95398
Control,ECOS_high,optimal,0.491811042,17,8.15636742375565,76,95288
Control,ECOS_high,optimal,0.531965284,19,11.30543382334301,76,95378
Control,ECOS_high,optimal,0.69938593,18,13.657511203183098,76,95338
Control,ECOS_high,optimal,0.496292765,17,14.899862343929502,76,95428
Control,ECOS_high,optimal,0.8066521720000001,19,10.789092857352438,76,95368
Control,ECOS_high,optimal,0.528514802,18,12.736321721109288,76,95338
Control,ECOS_high,optimal,0.5429856270000001,19,16.130257949351346,76,95438
Control,ECOS_high,optimal,1.071986459,20,13.131155368687669,91,135583
Control,ECOS_high,optimal,0.8076093390000001,18,11.317218799133297,91,135563
Control,ECOS_high,optimal,0.8717283410000001,19,10.301552440542913,91,135573
Control,ECOS_high,optimal,0.85548094,18,11.418181338496193,91,135573
Control,ECOS_high,optimal,0.765217637,17,16.646210064062778,91,135583
Control,ECOS_high,optimal,0.853634195,19,14.030657777791312,91,135613
Control,ECOS_high,optimal,0.897963029,18,13.58776386541177,91,135583
Control,ECOS_high,optimal,0.7872733940000001,18,11.469359765967285,91,135543
Control,ECOS_high,optimal,0.7551181709999999,16,12.570811021600285,91,135553
Control,ECOS_high,optimal,1.094111467,20,18.39885228586176,91,135583
Control,ECOS_high,optimal,1.151015118,19,19.376312421253985,109,193729
Control,ECOS_high,optimal,1.314561687,18,15.554366776914758,109,193789
Control,ECOS_high,optimal,1.21629913,20,15.318742482368126,109,193799
Control,ECOS_high,optimal,1.230343556,18,15.905838946879113,109,193809
Control,ECOS_high,optimal,1.154835525,19,13.104361459661474,109,193799
Control,ECOS_high,optimal,1.246336196,19,12.968825615482798,109,193779
Control,ECOS_high,optimal,1.319718082,20,24.193900839049334,109,193749
Control,ECOS_high,optimal,1.091411042,18,14.462290328982027,109,193739
Control,ECOS_high,optimal,1.338618736,18,20.15573652917453,109,193759
Control,ECOS_high,optimal,1.046409602,17,17.993771085970394,109,193759


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.004865869,11,0.10608107541148355,10,1970
Control,ECOS_high,optimal,0.006665152,16,1.0051307206800417,10,1980
Control,ECOS_high,optimal,0.005959156,14,1.6229568643834913,10,1990
Control,ECOS_high,optimal,0.0070121720000000005,15,4.117579316841487,10,2000
Control,ECOS_high,optimal,0.006969553,16,4.391211313166834,10,2000
Control,ECOS_high,optimal,0.0071524710000000005,15,92.41545215327703,10,2010
Control,ECOS_high,optimal,0.006710403,15,2.757280309487431,10,2000
Control,ECOS_high,optimal,0.005474705,13,1.1904395849321125,10,1970
Control,ECOS_high,optimal,0.0055412510000000005,13,1.0491474269999623,10,1990
Control,ECOS_high,optimal,0.0069658310000000005,15,1.86593157397459,10,2020


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,1.1510151180000001,19,19.376312421253985,109,193729
Control,ECOS_high,optimal,1.3145616869999999,18,15.554366776914758,109,193789
Control,ECOS_high,optimal,1.2162991300000001,20,15.318742482368124,109,193799
Control,ECOS_high,optimal,1.230343556,18,15.905838946879111,109,193809
Control,ECOS_high,optimal,1.154835525,19,13.104361459661476,109,193799
Control,ECOS_high,optimal,1.246336196,19,12.968825615482798,109,193779
Control,ECOS_high,optimal,1.319718082,20,24.193900839049338,109,193749
Control,ECOS_high,optimal,1.091411042,18,14.462290328982023,109,193739
Control,ECOS_high,optimal,1.338618736,18,20.15573652917453,109,193759
Control,ECOS_high,optimal,1.046409602,17,17.993771085970394,109,193759


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.00825242,16,11.888397538841572,11,2323
Control,ECOS_high,optimal,0.005619310000000001,12,0.6971939764162005,11,2263
Control,ECOS_high,optimal,0.00629945,13,1.73406216019097,11,2283
Control,ECOS_high,optimal,0.0069451090000000005,14,5.1297306878027635,11,2283
Control,ECOS_high,optimal,0.007280774,15,3.8845831913982627,11,2303
Control,ECOS_high,optimal,0.006912084,14,11.36622437876232,11,2283
Control,ECOS_high,optimal,0.006611782,14,2.496092764680963,11,2283
Control,ECOS_high,optimal,0.008076693,16,58.76203380006255,11,2283
Control,ECOS_high,optimal,0.006657045,14,1.9438440286871124,11,2293
Control,ECOS_high,optimal,0.007304435999999999,14,23.483728836520434,11,2313


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.009431568,17,1.8918283900587498,12,2778
Control,ECOS_high,optimal,0.007476261,13,2.3904522484380175,12,2768
Control,ECOS_high,solver_error,0.008702597,15,1.6543481594760672,12,2768
Control,ECOS_high,optimal,0.008632344,16,2.189929518199468,12,2778
Control,ECOS_high,optimal,0.007354068,14,1.6132475798800125,12,2758
Control,ECOS_high,optimal,0.006823685,13,0.5036484122621188,12,2748
Control,ECOS_high,optimal,0.008387971000000001,15,1.42680537600678,12,2768
Control,ECOS_high,optimal,0.0063220690000000005,12,1.015546476378373,12,2758
Control,ECOS_high,optimal,0.008356361,15,4.779453695884534,12,2778
Control,ECOS_high,optimal,0.00936327,16,11.651651821096237,12,2788


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.009059602,14,8.250843985886561,13,3145
Control,ECOS_high,optimal,0.008944833000000001,14,3.427836838569526,13,3145
Control,ECOS_high,optimal,0.009848667,16,4.5171854259149695,13,3145
Control,ECOS_high,optimal,0.010109617999999999,16,2.5464180035406345,13,3145
Control,ECOS_high,optimal,0.009775289000000001,15,7.946467114473555,13,3135
Control,ECOS_high,optimal,0.009610342,15,5.758689734484605,13,3145
Control,ECOS_high,optimal,0.009600757000000001,15,3.4164939376247725,13,3125
Control,ECOS_high,optimal,0.009507666,15,14.056065115166014,13,3135
Control,ECOS_high,optimal,0.011017356,17,14.369154982694049,13,3165
Control,ECOS_high,optimal,0.008555724999999998,14,0.9689222158932764,13,3125


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.011777419,16,7.4136425846538065,14,3704
Control,ECOS_high,optimal,0.010858639,15,2.5189078156747113,14,3684
Control,ECOS_high,optimal,0.010099509999999999,14,7.689860178630987,14,3674
Control,ECOS_high,optimal,0.009809525000000001,14,1.1673680237250115,14,3674
Control,ECOS_high,optimal,0.01003794,14,4.100684769854118,14,3674
Control,ECOS_high,optimal,0.009669704000000001,14,1.130890314607271,14,3644
Control,ECOS_high,optimal,0.010616716,14,13.56330591210748,14,3684
Control,ECOS_high,optimal,0.010231198,14,2.1695453120692445,14,3684
Control,ECOS_high,optimal,0.012064674999999999,17,4.458461334260213,14,3694
Control,ECOS_high,optimal,0.009245245,13,0.7203118737665434,14,3664


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.033457159,18,8.566837402559743,15,4115
Control,ECOS_high,optimal,0.013158705,17,4.8108558116444105,15,4095
Control,ECOS_high,optimal,0.013649745000000001,17,3.938267268833781,15,4125
Control,ECOS_high,optimal,0.012244208,16,2.6559491219737645,15,4095
Control,ECOS_high,optimal,0.012769366,17,4.276014954069528,15,4105
Control,ECOS_high,optimal,0.012188235,15,1.6855562330625138,15,4085
Control,ECOS_high,optimal,0.013110954,17,8.842899578366175,15,4105
Control,ECOS_high,optimal,0.012362372,16,3.0436494703666996,15,4115
Control,ECOS_high,optimal,0.011095778,14,3.2430979052631153,15,4125
Control,ECOS_high,optimal,0.01200328,15,4.140288692084664,15,4115


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.014305032,16,2.5021223205295153,16,4728
Control,ECOS_high,optimal,0.015963666,13,1.755110500590571,16,4698
Control,ECOS_high,optimal,0.023535009000000003,14,0.8324739949045075,16,4698
Control,ECOS_high,optimal,0.024838363999999998,14,2.396311534814647,16,4698
Control,ECOS_high,optimal,0.024784551000000002,15,5.240479691077328,16,4718
Control,ECOS_high,optimal,0.017150643,13,7.190986347091936,16,4708
Control,ECOS_high,optimal,0.016066933,13,1.1285041279892276,16,4688
Control,ECOS_high,optimal,0.017565007,14,3.4655356495125536,16,4718
Control,ECOS_high,optimal,0.024943955,15,4.788385802919328,16,4728
Control,ECOS_high,optimal,0.016118036,13,0.6847750171926689,16,4688


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.025078088999999998,15,1.6219342632918687,18,5870
Control,ECOS_high,optimal,0.030450133,15,3.8374245998546477,18,5880
Control,ECOS_high,optimal,0.016718304,15,2.964211208205458,18,5890
Control,ECOS_high,optimal,0.029242302,17,4.683277218616222,18,5920
Control,ECOS_high,optimal,0.028459815,17,1.0576993191421566,18,5900
Control,ECOS_high,optimal,0.038462530999999994,16,5.311972179606641,18,5890
Control,ECOS_high,optimal,0.033713749,14,1.5447952019274398,18,5840
Control,ECOS_high,optimal,0.041311843,16,3.5409803103060806,18,5900
Control,ECOS_high,optimal,0.031584531,15,2.0294130574241773,18,5860
Control,ECOS_high,optimal,0.030215813,14,1.6731789488771125,18,5860


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.047563827,15,1.1311110757771086,20,7180
Control,ECOS_high,optimal,0.045441311,15,5.131981585711217,20,7180
Control,ECOS_high,optimal,0.043916872,16,3.2088408313585397,20,7170
Control,ECOS_high,optimal,0.029644061,15,0.9501679130673316,20,7140
Control,ECOS_high,optimal,0.030354544,15,2.4321144075611527,20,7180
Control,ECOS_high,optimal,0.043178164,16,2.710575234583742,20,7150
Control,ECOS_high,optimal,0.035938062,16,2.7388912145850273,20,7180
Control,ECOS_high,optimal,0.038707572999999995,16,2.448138740855301,20,7190
Control,ECOS_high,optimal,0.035301032,16,2.7611492825446162,20,7180
Control,ECOS_high,optimal,0.03327927,14,3.0621101669385427,20,7180


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.026171732,16,4.197150703538935,23,9245
Control,ECOS_high,optimal,0.035898145,15,1.7555176134097858,23,9215
Control,ECOS_high,optimal,0.044425693,15,9.236102408423982,23,9265
Control,ECOS_high,optimal,0.05215735,17,3.4320456653730784,23,9255
Control,ECOS_high,optimal,0.053782144,17,11.866377165740357,23,9275
Control,ECOS_high,optimal,0.045234569,14,5.670199455155457,23,9215
Control,ECOS_high,optimal,0.058532147,15,1.41275009410511,23,9195
Control,ECOS_high,optimal,0.061815829,16,3.6762241601261034,23,9235
Control,ECOS_high,optimal,0.063058968,19,4.990104594633322,23,9265
Control,ECOS_high,optimal,0.047332351,16,2.1996711886555844,23,9235


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.087481737,17,2.967580547334267,26,11848
Control,ECOS_high,optimal,0.077328829,16,2.3806124467972736,26,11818
Control,ECOS_high,optimal,0.084307815,17,1.8065329945257207,26,11818
Control,ECOS_high,optimal,0.081387768,16,2.2232448246449406,26,11848
Control,ECOS_high,optimal,0.081240433,16,10.79495842569058,26,11858
Control,ECOS_high,optimal,0.08076442399999999,16,12.064166407997195,26,11868
Control,ECOS_high,optimal,0.063230871,16,4.820994887314043,26,11828
Control,ECOS_high,optimal,0.06951418399999999,17,3.4969745079843286,26,11818
Control,ECOS_high,optimal,0.10068355100000001,20,6.268233492630137,26,11848
Control,ECOS_high,optimal,0.065902,16,5.4942472125926685,26,11868


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.074712902,15,8.43411421657382,29,14439
Control,ECOS_high,optimal,0.116241073,19,5.6966726106121,29,14419
Control,ECOS_high,optimal,0.09370637,15,3.54220844526219,29,14429
Control,ECOS_high,optimal,0.045329659,17,9.924677104232268,29,14449
Control,ECOS_high,optimal,0.061442887,17,4.461589846492707,29,14449
Control,ECOS_high,optimal,0.078635643,18,4.262047985515526,29,14429
Control,ECOS_high,optimal,0.076574445,16,1.5836852490485482,29,14389
Control,ECOS_high,optimal,0.110495869,18,1.4612800854936594,29,14419
Control,ECOS_high,optimal,0.096987144,17,13.197880496788818,29,14439
Control,ECOS_high,optimal,0.10502996299999999,17,4.415669104363275,29,14459


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.057913672,14,4.4711739750746355,34,19764
Control,ECOS_high,optimal,0.09746185,18,4.55871853519651,34,19834
Control,ECOS_high,optimal,0.102170691,16,5.162397464399159,34,19804
Control,ECOS_high,optimal,0.064972134,17,2.2480135264126915,34,19794
Control,ECOS_high,optimal,0.089915049,16,7.6179396617930975,34,19804
Control,ECOS_high,optimal,0.115227805,17,3.734482562187481,34,19824
Control,ECOS_high,optimal,0.069213284,18,3.1582508078583293,34,19794
Control,ECOS_high,optimal,0.096007039,17,6.096882831193541,34,19874
Control,ECOS_high,optimal,0.100966985,16,3.927218227051177,34,19834
Control,ECOS_high,optimal,0.068377498,17,11.810028754778601,34,19874


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.127436191,16,4.25781785234816,39,25639
Control,ECOS_high,optimal,0.19991935300000002,17,5.198016015711657,39,25609
Control,ECOS_high,optimal,0.197703069,17,2.949939105235768,39,25619
Control,ECOS_high,optimal,0.162218897,18,3.021500434346804,39,25629
Control,ECOS_high,optimal,0.09185696900000001,18,8.601769673610935,39,25639
Control,ECOS_high,optimal,0.102599962,15,3.3208624640030915,39,25639
Control,ECOS_high,optimal,0.10356170499999999,20,5.692147298877479,39,25659
Control,ECOS_high,optimal,0.102283527,17,2.7345641197913717,39,25629
Control,ECOS_high,optimal,0.152907134,17,4.096236430861219,39,25609
Control,ECOS_high,optimal,0.15991061299999998,18,6.452758818747956,39,25669


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.24746770099999998,18,8.630895082830532,46,35688
Control,ECOS_high,optimal,0.111019254,15,13.493143718219859,46,35668
Control,ECOS_high,optimal,0.212163931,17,9.990796723920791,46,35688
Control,ECOS_high,optimal,0.111086869,15,4.7668797803107115,46,35638
Control,ECOS_high,optimal,0.22758421,18,8.488963266871835,46,35668
Control,ECOS_high,optimal,0.22060224099999998,17,4.985524336661369,46,35588
Control,ECOS_high,optimal,0.242267535,17,9.911446974693385,46,35678
Control,ECOS_high,optimal,0.12468564600000001,17,9.110619607542,46,35668
Control,ECOS_high,optimal,0.282500912,22,12.97542354277658,46,35708
Control,ECOS_high,optimal,0.30154125600000004,18,5.3532721137866055,46,35638


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.21067476000000002,17,6.386966817811783,54,48804
Control,ECOS_high,optimal,0.29503494399999997,18,6.262557123124096,54,48794
Control,ECOS_high,optimal,0.339366194,15,6.321554008544134,54,48724
Control,ECOS_high,optimal,0.270191335,18,9.79197518819066,54,48734
Control,ECOS_high,optimal,0.39536795300000005,16,7.33957100136507,54,48714
Control,ECOS_high,optimal,0.18755119399999998,18,7.604305993606053,54,48754
Control,ECOS_high,optimal,0.307132735,17,5.464028231737713,54,48754
Control,ECOS_high,optimal,0.28532388599999997,16,6.115507372710094,54,48694
Control,ECOS_high,optimal,0.230039998,18,11.148422171442961,54,48804
Control,ECOS_high,optimal,0.249733194,17,10.226766665810041,54,48744


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.638182224,18,10.441053563044589,64,68034
Control,ECOS_high,optimal,0.41702441500000004,20,10.244441016343584,64,68034
Control,ECOS_high,optimal,0.327418264,18,12.0872540854538,64,68064
Control,ECOS_high,optimal,0.389214329,18,7.643123240145997,64,68064
Control,ECOS_high,optimal,0.34781776200000003,18,11.690385368062174,64,68034
Control,ECOS_high,optimal,0.381428775,18,8.064004011274887,64,67994
Control,ECOS_high,optimal,0.393579704,18,8.837247611294176,64,68034
Control,ECOS_high,optimal,0.333963274,18,5.238953681741465,64,67994
Control,ECOS_high,optimal,0.355363096,16,8.180935654367314,64,68054
Control,ECOS_high,optimal,0.36100410800000005,18,5.559303048424187,64,68034


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,0.6869982189999999,17,10.546225565659459,76,95358
Control,ECOS_high,optimal,0.551531109,19,8.877245079679158,76,95408
Control,ECOS_high,optimal,0.813914057,20,18.754394479861702,76,95398
Control,ECOS_high,optimal,0.49181104200000003,17,8.15636742375565,76,95288
Control,ECOS_high,optimal,0.531965284,19,11.30543382334301,76,95378
Control,ECOS_high,optimal,0.69938593,18,13.657511203183098,76,95338
Control,ECOS_high,optimal,0.49629276499999997,17,14.899862343929502,76,95428
Control,ECOS_high,optimal,0.806652172,19,10.789092857352438,76,95368
Control,ECOS_high,optimal,0.528514802,18,12.736321721109288,76,95338
Control,ECOS_high,optimal,0.542985627,19,16.130257949351343,76,95438


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,ECOS_high,optimal,1.0719864590000001,20,13.131155368687669,91,135583
Control,ECOS_high,optimal,0.807609339,18,11.317218799133295,91,135563
Control,ECOS_high,optimal,0.8717283410000001,19,10.301552440542913,91,135573
Control,ECOS_high,optimal,0.85548094,18,11.418181338496193,91,135573
Control,ECOS_high,optimal,0.765217637,17,16.64621006406278,91,135583
Control,ECOS_high,optimal,0.853634195,19,14.030657777791312,91,135613
Control,ECOS_high,optimal,0.897963029,18,13.58776386541177,91,135583
Control,ECOS_high,optimal,0.7872733940000001,18,11.469359765967285,91,135543
Control,ECOS_high,optimal,0.755118171,16,12.570811021600283,91,135553
Control,ECOS_high,optimal,1.094111467,20,18.39885228586176,91,135583


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.006445124,9.0,-106.24857709490051,10,35
Eq QP,ECOS_high,optimal,0.000273045,10.0,-58.2066694559981,10,43
Eq QP,ECOS_high,solver_error,0.00023807,11.0,-21.90189783322633,10,37
Eq QP,ECOS_high,solver_error,0.000197978,8.0,-9.656449956801458,10,35
Eq QP,ECOS_high,solver_error,0.00019402599999999997,9.0,-164.32963985322917,10,39
Eq QP,ECOS_high,solver_error,0.000415283,9.0,-164.62870768027582,10,35
Eq QP,ECOS_high,solver_error,0.00022259599999999998,10.0,-102.27011288231688,10,39
Eq QP,ECOS_high,solver_error,0.000227955,12.0,-13.843978062100135,10,33
Eq QP,ECOS_high,solver_error,0.00017779700000000002,9.0,-137.1056154219577,10,29
Eq QP,ECOS_high,optimal,0.000158237,8.0,-20.424715131973915,10,37
Eq QP,ECOS_high,solver_error,0.00027268400000000003,9.0,-61.898965807050935,11,51
Eq QP,ECOS_high,solver_error,0.000256776,10.0,-86.94731514190474,11,45
Eq QP,ECOS_high,solver_error,0.000207037,8.0,-38.79269352903855,11,41
Eq QP,ECOS_high,solver_error,0.000195765,9.0,-55.960004161898546,11,43
Eq QP,ECOS_high,solver_error,0.000176774,7.0,2.0518204218962617,11,51
Eq QP,ECOS_high,optimal,0.00028955,13.0,-21.78791946517004,11,39
Eq QP,ECOS_high,solver_error,0.000231434,9.0,-87.64786780573347,11,45
Eq QP,ECOS_high,solver_error,0.000237347,9.0,-145.28588142043682,11,43
Eq QP,ECOS_high,solver_error,0.00021738400000000002,10.0,-26.455420081894328,11,35
Eq QP,ECOS_high,solver_error,0.0002516,11.0,-16.975687760036088,11,43
Eq QP,ECOS_high,solver_error,0.000263591,8.0,-58.88806985248079,12,58
Eq QP,ECOS_high,solver_error,0.000620523,9.0,-70.60403153987792,12,44
Eq QP,ECOS_high,solver_error,0.0007023289999999999,14.0,-16.584037933622845,12,48
Eq QP,ECOS_high,solver_error,0.000570096,9.0,-25.47812095388472,12,52
Eq QP,ECOS_high,solver_error,0.000521609,9.0,-32.52968494835707,12,56
Eq QP,ECOS_high,solver_error,0.000549192,9.0,-13.650502127188384,12,48
Eq QP,ECOS_high,solver_error,0.0007897259999999999,13.0,-17.260521061008347,12,44
Eq QP,ECOS_high,optimal,0.000730579,12.0,-30.131607945878592,12,52
Eq QP,ECOS_high,solver_error,0.000575479,9.0,-21.740787472182024,12,52
Eq QP,ECOS_high,optimal,0.000623151,12.0,-25.968020852173733,12,48
Eq QP,ECOS_high,solver_error,0.000833242,14.0,-222.1341996608223,13,64
Eq QP,ECOS_high,optimal,0.0007365560000000001,10.0,-8.447643317863909,13,66
Eq QP,ECOS_high,solver_error,0.000614823,8.0,-19.830774158557485,13,74
Eq QP,ECOS_high,solver_error,0.00048594400000000004,7.0,-4.588101586229689,13,60
Eq QP,ECOS_high,optimal,0.00061283,10.0,-37.543391964639184,13,54
Eq QP,ECOS_high,solver_error,0.00029142800000000004,11.0,-20.044078866364824,13,60
Eq QP,ECOS_high,solver_error,0.00029336200000000003,10.0,-35.52522621839192,13,62
Eq QP,ECOS_high,solver_error,0.000272514,9.0,-2.5116488992272785,13,64
Eq QP,ECOS_high,solver_error,0.00038367800000000004,12.0,-148.39719520329837,13,56
Eq QP,ECOS_high,solver_error,0.000317474,10.0,-9.594571464120953,13,62
Eq QP,ECOS_high,solver_error,0.00031689200000000004,9.0,-63.505706038387615,15,90
Eq QP,ECOS_high,optimal,0.00040772199999999996,10.0,-4.983428986583236,15,100
Eq QP,ECOS_high,solver_error,0.00046054699999999995,10.0,-11.96032852703311,15,84
Eq QP,ECOS_high,optimal,0.000347123,8.0,0.941869995724562,15,96
Eq QP,ECOS_high,solver_error,0.00035804300000000005,9.0,-28.282277491017304,15,90
Eq QP,ECOS_high,optimal,0.00032608400000000003,8.0,-0.8870640659294327,15,86
Eq QP,ECOS_high,optimal,0.00033055,8.0,-4.3992290076218685,15,94
Eq QP,ECOS_high,solver_error,0.00041486699999999997,11.0,-23.368497497816787,15,88
Eq QP,ECOS_high,solver_error,0.000534793,15.0,-146.1693155730737,15,84
Eq QP,ECOS_high,solver_error,0.00033488699999999997,9.0,-130.43503392345315,15,90
Eq QP,ECOS_high,optimal,0.00055465,7.0,1.5933609268931788,18,150
Eq QP,ECOS_high,optimal,0.000478768,9.0,-1.8768477505763348,18,132
Eq QP,ECOS_high,solver_error,0.000628645,10.0,-163.38905050873802,18,152
Eq QP,ECOS_high,solver_error,0.0005846849999999999,11.0,-28.528603324229273,18,142
Eq QP,ECOS_high,solver_error,0.000594454,11.0,-24.202514927116514,18,148
Eq QP,ECOS_high,solver_error,0.00045118800000000004,8.0,7.287283396703522,18,150
Eq QP,ECOS_high,solver_error,0.0007579209999999999,14.0,-2.6228305734814006,18,140
Eq QP,ECOS_high,solver_error,0.000580992,10.0,0.1477462534496474,18,160
Eq QP,ECOS_high,solver_error,0.000445749,8.0,-24.42513075257893,18,132
Eq QP,ECOS_high,solver_error,0.000647875,10.0,8.806886001697814,18,136
Eq QP,ECOS_high,solver_error,0.000900089,8.0,0.7387233123165354,23,246
Eq QP,ECOS_high,optimal,0.00067289,8.0,2.453430978797707,23,260
Eq QP,ECOS_high,solver_error,0.002236224,12.0,-8.019167197707729,23,276
Eq QP,ECOS_high,solver_error,0.0016487829999999998,8.0,-5.523696533702056,23,264
Eq QP,ECOS_high,solver_error,0.002392706,12.0,-40.01998150129322,23,266
Eq QP,ECOS_high,optimal,0.001722653,8.0,4.6562189752524565,23,310
Eq QP,ECOS_high,solver_error,0.00170969,8.0,10.080247995989133,23,248
Eq QP,ECOS_high,optimal,0.001716836,9.0,-8.97408150955295,23,278
Eq QP,ECOS_high,optimal,0.00198103,10.0,3.3659489466475683,23,238
Eq QP,ECOS_high,solver_error,0.002608184,14.0,-5.983192873538128,23,260
Eq QP,ECOS_high,solver_error,0.003643507,10.0,5.833066185533639,29,493
Eq QP,ECOS_high,solver_error,0.0029354859999999997,8.0,-7.483285059439934,29,493
Eq QP,ECOS_high,solver_error,0.0034536259999999996,10.0,13.116155763840485,29,501
Eq QP,ECOS_high,solver_error,0.0036272609999999997,10.0,-24.34278057575251,29,469
Eq QP,ECOS_high,optimal,0.00286022,8.0,5.298510071717074,29,471
Eq QP,ECOS_high,solver_error,0.001508745,10.0,-5.518453131697125,29,479
Eq QP,ECOS_high,solver_error,0.001308428,9.0,5.557969960564632,29,487
Eq QP,ECOS_high,optimal,0.0017302670000000002,13.0,-46.11134063664475,29,501
Eq QP,ECOS_high,solver_error,0.001187357,8.0,11.178523715441832,29,463
Eq QP,ECOS_high,optimal,0.001142461,8.0,5.965643859539468,29,495
Eq QP,ECOS_high,optimal,0.0029807310000000004,9.0,1.1533511364285252,39,1034
Eq QP,ECOS_high,solver_error,0.002418066,8.0,4.156197679342545,39,1034
Eq QP,ECOS_high,solver_error,0.002437297,8.0,17.340254503779864,39,1030
Eq QP,ECOS_high,solver_error,0.0023266610000000003,8.0,1.1299875951358658,39,996
Eq QP,ECOS_high,optimal,0.002944555,10.0,23.183452683815442,39,1050
Eq QP,ECOS_high,solver_error,0.002392632,8.0,24.51647483646088,39,990
Eq QP,ECOS_high,solver_error,0.002569448,9.0,10.265224207988023,39,1022
Eq QP,ECOS_high,solver_error,0.003324862,12.0,9.207632443977444,39,1082
Eq QP,ECOS_high,optimal,0.0028661290000000002,10.0,17.19017003163758,39,1060
Eq QP,ECOS_high,solver_error,0.00254779,9.0,15.752368123837712,39,1056
Eq QP,ECOS_high,optimal,0.006214541,9.0,27.066381327682013,53,2261
Eq QP,ECOS_high,solver_error,0.0058274500000000005,8.0,89.03189294543577,53,2201
Eq QP,ECOS_high,solver_error,0.005724305,8.0,44.15643685903417,53,2253
Eq QP,ECOS_high,solver_error,0.008494752999999999,12.0,43.189936795069286,53,2239
Eq QP,ECOS_high,solver_error,0.005777186,8.0,24.89725545879023,53,2119
Eq QP,ECOS_high,optimal,0.006057699000000001,8.0,23.819178446343933,53,2145
Eq QP,ECOS_high,solver_error,0.006338509,9.0,23.56513417360302,53,2171
Eq QP,ECOS_high,solver_error,0.014982037,12.0,14.989985616404905,53,2123
Eq QP,ECOS_high,solver_error,0.015532566000000001,12.0,62.064174124131796,53,2159
Eq QP,ECOS_high,solver_error,0.010747089,8.0,64.89259908766446,53,2183
Eq QP,ECOS_high,solver_error,0.012229398,7.0,37.33058993015776,73,4685
Eq QP,ECOS_high,solver_error,0.019139776,12.0,83.41192479848185,73,4785
Eq QP,ECOS_high,optimal,0.013266085,8.0,120.26139214095551,73,4689
Eq QP,ECOS_high,solver_error,0.011464499,7.0,80.82749079219937,73,4743
Eq QP,ECOS_high,solver_error,0.016050782,10.0,128.27205835395253,73,4757
Eq QP,ECOS_high,solver_error,0.014772208,9.0,68.0026075764147,73,4785
Eq QP,ECOS_high,solver_error,0.011857477,7.0,132.14331914068023,73,4839
Eq QP,ECOS_high,solver_error,0.013239681000000001,8.0,140.72227645555384,73,4807
Eq QP,ECOS_high,solver_error,0.016562968,8.0,76.82389651174731,73,4771
Eq QP,ECOS_high,solver_error,0.016803481000000002,9.0,79.11949952367699,73,4751
Eq QP,ECOS_high,solver_error,0.032313384,8.0,228.2604558913893,103,10450
Eq QP,ECOS_high,solver_error,0.04601494,12.0,141.27656339221673,103,10390
Eq QP,ECOS_high,solver_error,0.05515111,12.0,151.09379322547733,103,10356
Eq QP,ECOS_high,solver_error,0.042457592999999995,9.0,131.38184788396592,103,10322
Eq QP,ECOS_high,solver_error,0.034205364,7.0,222.1955902150921,103,10382
Eq QP,ECOS_high,solver_error,0.036973277,8.0,58.952746289080885,103,10404
Eq QP,ECOS_high,solver_error,0.032861705,8.0,218.8016702279656,103,10468
Eq QP,ECOS_high,solver_error,0.046941275,12.0,230.58090696563545,103,10408
Eq QP,ECOS_high,solver_error,0.043655743,12.0,254.2032922807747,103,10314
Eq QP,ECOS_high,solver_error,0.039197287000000004,10.0,175.33771796130074,103,10388
Eq QP,ECOS_high,solver_error,0.139363192,14.0,353.08782068016336,146,22162
Eq QP,ECOS_high,solver_error,0.12361639599999999,12.0,394.37306814345385,146,22148
Eq QP,ECOS_high,solver_error,0.132884784,12.0,279.3484576226419,146,22206
Eq QP,ECOS_high,solver_error,0.155440053,14.0,209.3598601423804,146,22164
Eq QP,ECOS_high,solver_error,0.089709822,9.0,239.22390040320016,146,22194
Eq QP,ECOS_high,solver_error,0.118975463,12.0,339.2063164679397,146,22122
Eq QP,ECOS_high,solver_error,0.11662484599999999,12.0,396.8502268917103,146,22228
Eq QP,ECOS_high,solver_error,0.133584921,14.0,290.11528141714643,146,22182
Eq QP,ECOS_high,solver_error,0.137940142,14.0,534.7261222879941,146,22106
Eq QP,ECOS_high,solver_error,0.13755134200000002,14.0,329.39066876235194,146,22094
Eq QP,ECOS_high,solver_error,0.386102412,16.0,627.8072399571789,211,47502
Eq QP,ECOS_high,solver_error,0.38195347399999996,14.0,1019.0548191822518,211,47528
Eq QP,ECOS_high,solver_error,0.343299835,14.0,915.9173737907687,211,47460
Eq QP,ECOS_high,solver_error,0.487619765,16.0,873.0929201514579,211,47456
Eq QP,ECOS_high,solver_error,0.390871564,16.0,777.0661165026953,211,47480
Eq QP,ECOS_high,solver_error,0.45174178600000003,12.0,1146.0848766509253,211,47510
Eq QP,ECOS_high,solver_error,0.6382298470000001,16.0,731.0432478108072,211,47466
Eq QP,ECOS_high,optimal,0.31400347700000003,12.0,648.155049538993,211,47490
Eq QP,ECOS_high,solver_error,0.616641587,16.0,679.5709122601418,211,47534
Eq QP,ECOS_high,solver_error,0.47544566899999996,16.0,671.7969104860326,211,47474
Eq QP,ECOS_high,optimal,1.065249183,13.0,1665.6902339398735,304,99263
Eq QP,ECOS_high,solver_error,0.991431178,11.0,1626.0320594370394,304,99231
Eq QP,ECOS_high,optimal,1.054125807,13.0,1924.0047614841467,304,99275
Eq QP,ECOS_high,optimal,1.023025892,13.0,1966.4768168709447,304,99217
Eq QP,ECOS_high,optimal,0.964983852,11.0,1518.4251928609733,304,99293
Eq QP,ECOS_high,solver_error,1.0950963470000001,14.0,1630.1543240673263,304,99241
Eq QP,ECOS_high,optimal,1.055891794,13.0,2383.2588721241245,304,99247
Eq QP,ECOS_high,optimal,1.043499497,12.0,1313.5083479136547,304,99251
Eq QP,ECOS_high,solver_error,1.012697156,12.0,2266.1804242006474,304,99267
Eq QP,ECOS_high,solver_error,1.250351024,16.0,1662.1453432667251,304,99261
Eq QP,ECOS_high,solver_error,,,,442,210016
Eq QP,ECOS_high,solver_error,,,,442,210006
Eq QP,ECOS_high,solver_error,,,,442,210004
Eq QP,ECOS_high,solver_error,,,,442,210012
Eq QP,ECOS_high,solver_error,,,,442,210004
Eq QP,ECOS_high,solver_error,,,,442,210012
Eq QP,ECOS_high,solver_error,,,,442,210004
Eq QP,ECOS_high,solver_error,,,,442,210008
Eq QP,ECOS_high,solver_error,,,,442,210010
Eq QP,ECOS_high,solver_error,,,,442,210000
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445839
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445839
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445837
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.006445124,9,-106.24857709490053,10,35
Eq QP,ECOS_high,optimal,0.00027304499999999997,10,-58.206669455998096,10,43
Eq QP,ECOS_high,solver_error,0.00023807,11,-21.901897833226332,10,37
Eq QP,ECOS_high,solver_error,0.000197978,8,-9.656449956801458,10,35
Eq QP,ECOS_high,solver_error,0.000194026,9,-164.32963985322917,10,39
Eq QP,ECOS_high,solver_error,0.00041528299999999996,9,-164.6287076802758,10,35
Eq QP,ECOS_high,solver_error,0.000222596,10,-102.27011288231687,10,39
Eq QP,ECOS_high,solver_error,0.000227955,12,-13.843978062100131,10,33
Eq QP,ECOS_high,solver_error,0.000177797,9,-137.1056154219577,10,29
Eq QP,ECOS_high,optimal,0.000158237,8,-20.424715131973915,10,37


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.032313384,8,228.2604558913893,103,10450
Eq QP,ECOS_high,solver_error,0.046014940000000004,12,141.27656339221673,103,10390
Eq QP,ECOS_high,solver_error,0.055151109999999996,12,151.0937932254773,103,10356
Eq QP,ECOS_high,solver_error,0.042457593,9,131.38184788396592,103,10322
Eq QP,ECOS_high,solver_error,0.034205364,7,222.19559021509207,103,10382
Eq QP,ECOS_high,solver_error,0.036973277,8,58.95274628908089,103,10404
Eq QP,ECOS_high,solver_error,0.032861705,8,218.80167022796562,103,10468
Eq QP,ECOS_high,solver_error,0.046941275,12,230.58090696563545,103,10408
Eq QP,ECOS_high,solver_error,0.043655743,12,254.2032922807747,103,10314
Eq QP,ECOS_high,solver_error,0.039197287,10,175.33771796130074,103,10388


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.000272684,9,-61.898965807050935,11,51
Eq QP,ECOS_high,solver_error,0.000256776,10,-86.94731514190474,11,45
Eq QP,ECOS_high,solver_error,0.00020703699999999998,8,-38.79269352903855,11,41
Eq QP,ECOS_high,solver_error,0.000195765,9,-55.96000416189855,11,43
Eq QP,ECOS_high,solver_error,0.000176774,7,2.051820421896262,11,51
Eq QP,ECOS_high,optimal,0.00028955,13,-21.78791946517004,11,39
Eq QP,ECOS_high,solver_error,0.000231434,9,-87.64786780573347,11,45
Eq QP,ECOS_high,solver_error,0.000237347,9,-145.28588142043682,11,43
Eq QP,ECOS_high,solver_error,0.000217384,10,-26.455420081894328,11,35
Eq QP,ECOS_high,solver_error,0.0002516,11,-16.97568776003609,11,43


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.000263591,8,-58.888069852480804,12,58
Eq QP,ECOS_high,solver_error,0.000620523,9,-70.60403153987792,12,44
Eq QP,ECOS_high,solver_error,0.000702329,14,-16.584037933622845,12,48
Eq QP,ECOS_high,solver_error,0.000570096,9,-25.47812095388472,12,52
Eq QP,ECOS_high,solver_error,0.000521609,9,-32.52968494835707,12,56
Eq QP,ECOS_high,solver_error,0.000549192,9,-13.650502127188386,12,48
Eq QP,ECOS_high,solver_error,0.0007897259999999999,13,-17.260521061008347,12,44
Eq QP,ECOS_high,optimal,0.000730579,12,-30.13160794587859,12,52
Eq QP,ECOS_high,solver_error,0.000575479,9,-21.740787472182028,12,52
Eq QP,ECOS_high,optimal,0.000623151,12,-25.968020852173737,12,48


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.000833242,14,-222.13419966082228,13,64
Eq QP,ECOS_high,optimal,0.000736556,10,-8.447643317863909,13,66
Eq QP,ECOS_high,solver_error,0.000614823,8,-19.830774158557485,13,74
Eq QP,ECOS_high,solver_error,0.000485944,7,-4.588101586229689,13,60
Eq QP,ECOS_high,optimal,0.00061283,10,-37.54339196463919,13,54
Eq QP,ECOS_high,solver_error,0.00029142800000000004,11,-20.044078866364824,13,60
Eq QP,ECOS_high,solver_error,0.000293362,10,-35.52522621839192,13,62
Eq QP,ECOS_high,solver_error,0.000272514,9,-2.5116488992272785,13,64
Eq QP,ECOS_high,solver_error,0.000383678,12,-148.39719520329837,13,56
Eq QP,ECOS_high,solver_error,0.000317474,10,-9.594571464120952,13,62


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.139363192,14,353.0878206801633,146,22162
Eq QP,ECOS_high,solver_error,0.123616396,12,394.37306814345385,146,22148
Eq QP,ECOS_high,solver_error,0.132884784,12,279.3484576226419,146,22206
Eq QP,ECOS_high,solver_error,0.155440053,14,209.3598601423804,146,22164
Eq QP,ECOS_high,solver_error,0.089709822,9,239.22390040320016,146,22194
Eq QP,ECOS_high,solver_error,0.118975463,12,339.2063164679397,146,22122
Eq QP,ECOS_high,solver_error,0.116624846,12,396.8502268917103,146,22228
Eq QP,ECOS_high,solver_error,0.133584921,14,290.11528141714643,146,22182
Eq QP,ECOS_high,solver_error,0.137940142,14,534.7261222879941,146,22106
Eq QP,ECOS_high,solver_error,0.13755134200000002,14,329.39066876235194,146,22094


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.00031689200000000004,9,-63.505706038387615,15,90
Eq QP,ECOS_high,optimal,0.000407722,10,-4.983428986583236,15,100
Eq QP,ECOS_high,solver_error,0.000460547,10,-11.96032852703311,15,84
Eq QP,ECOS_high,optimal,0.00034712299999999996,8,0.9418699957245619,15,96
Eq QP,ECOS_high,solver_error,0.00035804300000000005,9,-28.282277491017304,15,90
Eq QP,ECOS_high,optimal,0.00032608400000000003,8,-0.8870640659294327,15,86
Eq QP,ECOS_high,optimal,0.00033055,8,-4.399229007621869,15,94
Eq QP,ECOS_high,solver_error,0.000414867,11,-23.368497497816783,15,88
Eq QP,ECOS_high,solver_error,0.000534793,15,-146.16931557307373,15,84
Eq QP,ECOS_high,solver_error,0.000334887,9,-130.43503392345315,15,90


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,optimal,0.00055465,7,1.5933609268931788,18,150
Eq QP,ECOS_high,optimal,0.00047876799999999997,9,-1.8768477505763348,18,132
Eq QP,ECOS_high,solver_error,0.000628645,10,-163.38905050873802,18,152
Eq QP,ECOS_high,solver_error,0.0005846849999999999,11,-28.528603324229273,18,142
Eq QP,ECOS_high,solver_error,0.000594454,11,-24.20251492711651,18,148
Eq QP,ECOS_high,solver_error,0.000451188,8,7.287283396703523,18,150
Eq QP,ECOS_high,solver_error,0.0007579209999999999,14,-2.6228305734814006,18,140
Eq QP,ECOS_high,solver_error,0.000580992,10,0.1477462534496474,18,160
Eq QP,ECOS_high,solver_error,0.000445749,8,-24.425130752578927,18,132
Eq QP,ECOS_high,solver_error,0.000647875,10,8.806886001697814,18,136


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.386102412,16,627.8072399571789,211,47502
Eq QP,ECOS_high,solver_error,0.381953474,14,1019.0548191822518,211,47528
Eq QP,ECOS_high,solver_error,0.343299835,14,915.9173737907688,211,47460
Eq QP,ECOS_high,solver_error,0.487619765,16,873.0929201514579,211,47456
Eq QP,ECOS_high,solver_error,0.390871564,16,777.0661165026952,211,47480
Eq QP,ECOS_high,solver_error,0.451741786,12,1146.0848766509253,211,47510
Eq QP,ECOS_high,solver_error,0.6382298470000001,16,731.0432478108073,211,47466
Eq QP,ECOS_high,optimal,0.31400347700000003,12,648.155049538993,211,47490
Eq QP,ECOS_high,solver_error,0.616641587,16,679.5709122601417,211,47534
Eq QP,ECOS_high,solver_error,0.475445669,16,671.7969104860326,211,47474


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.000900089,8,0.7387233123165354,23,246
Eq QP,ECOS_high,optimal,0.00067289,8,2.453430978797707,23,260
Eq QP,ECOS_high,solver_error,0.0022362239999999998,12,-8.019167197707729,23,276
Eq QP,ECOS_high,solver_error,0.001648783,8,-5.523696533702057,23,264
Eq QP,ECOS_high,solver_error,0.002392706,12,-40.01998150129322,23,266
Eq QP,ECOS_high,optimal,0.001722653,8,4.6562189752524565,23,310
Eq QP,ECOS_high,solver_error,0.00170969,8,10.080247995989133,23,248
Eq QP,ECOS_high,optimal,0.001716836,9,-8.97408150955295,23,278
Eq QP,ECOS_high,optimal,0.00198103,10,3.3659489466475683,23,238
Eq QP,ECOS_high,solver_error,0.002608184,14,-5.983192873538128,23,260


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.0036435070000000003,10,5.83306618553364,29,493
Eq QP,ECOS_high,solver_error,0.002935486,8,-7.483285059439935,29,493
Eq QP,ECOS_high,solver_error,0.003453626,10,13.116155763840485,29,501
Eq QP,ECOS_high,solver_error,0.003627261,10,-24.34278057575251,29,469
Eq QP,ECOS_high,optimal,0.00286022,8,5.298510071717074,29,471
Eq QP,ECOS_high,solver_error,0.001508745,10,-5.518453131697125,29,479
Eq QP,ECOS_high,solver_error,0.001308428,9,5.557969960564632,29,487
Eq QP,ECOS_high,optimal,0.001730267,13,-46.111340636644734,29,501
Eq QP,ECOS_high,solver_error,0.001187357,8,11.178523715441832,29,463
Eq QP,ECOS_high,optimal,0.001142461,8,5.965643859539469,29,495


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,optimal,1.065249183,13,1665.6902339398732,304,99263
Eq QP,ECOS_high,solver_error,0.991431178,11,1626.0320594370396,304,99231
Eq QP,ECOS_high,optimal,1.0541258070000001,13,1924.0047614841467,304,99275
Eq QP,ECOS_high,optimal,1.023025892,13,1966.4768168709447,304,99217
Eq QP,ECOS_high,optimal,0.964983852,11,1518.4251928609733,304,99293
Eq QP,ECOS_high,solver_error,1.095096347,14,1630.1543240673266,304,99241
Eq QP,ECOS_high,optimal,1.055891794,13,2383.2588721241245,304,99247
Eq QP,ECOS_high,optimal,1.043499497,12,1313.5083479136547,304,99251
Eq QP,ECOS_high,solver_error,1.012697156,12,2266.1804242006474,304,99267
Eq QP,ECOS_high,solver_error,1.250351024,16,1662.1453432667251,304,99261


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,optimal,0.0029807310000000004,9,1.1533511364285252,39,1034
Eq QP,ECOS_high,solver_error,0.002418066,8,4.156197679342545,39,1034
Eq QP,ECOS_high,solver_error,0.002437297,8,17.340254503779864,39,1030
Eq QP,ECOS_high,solver_error,0.0023266610000000003,8,1.1299875951358658,39,996
Eq QP,ECOS_high,optimal,0.002944555,10,23.183452683815442,39,1050
Eq QP,ECOS_high,solver_error,0.002392632,8,24.51647483646088,39,990
Eq QP,ECOS_high,solver_error,0.0025694480000000002,9,10.265224207988023,39,1022
Eq QP,ECOS_high,solver_error,0.003324862,12,9.207632443977444,39,1082
Eq QP,ECOS_high,optimal,0.002866129,10,17.19017003163758,39,1060
Eq QP,ECOS_high,solver_error,0.00254779,9,15.75236812383771,39,1056


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,,,,442,210016
Eq QP,ECOS_high,solver_error,,,,442,210006
Eq QP,ECOS_high,solver_error,,,,442,210004
Eq QP,ECOS_high,solver_error,,,,442,210012
Eq QP,ECOS_high,solver_error,,,,442,210004
Eq QP,ECOS_high,solver_error,,,,442,210012
Eq QP,ECOS_high,solver_error,,,,442,210004
Eq QP,ECOS_high,solver_error,,,,442,210008
Eq QP,ECOS_high,solver_error,,,,442,210010
Eq QP,ECOS_high,solver_error,,,,442,210000


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,optimal,0.006214541,9,27.06638132768201,53,2261
Eq QP,ECOS_high,solver_error,0.0058274500000000005,8,89.03189294543576,53,2201
Eq QP,ECOS_high,solver_error,0.005724305,8,44.15643685903418,53,2253
Eq QP,ECOS_high,solver_error,0.008494752999999999,12,43.189936795069286,53,2239
Eq QP,ECOS_high,solver_error,0.005777186,8,24.89725545879023,53,2119
Eq QP,ECOS_high,optimal,0.006057699000000001,8,23.819178446343937,53,2145
Eq QP,ECOS_high,solver_error,0.006338509,9,23.56513417360302,53,2171
Eq QP,ECOS_high,solver_error,0.014982037,12,14.989985616404903,53,2123
Eq QP,ECOS_high,solver_error,0.015532566,12,62.064174124131796,53,2159
Eq QP,ECOS_high,solver_error,0.010747089000000001,8,64.89259908766446,53,2183


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445839
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445839
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445837
Eq QP,ECOS_high,solver_error,,,,644,445841


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,0.012229398,7,37.33058993015776,73,4685
Eq QP,ECOS_high,solver_error,0.019139776,12,83.41192479848186,73,4785
Eq QP,ECOS_high,optimal,0.013266085,8,120.2613921409555,73,4689
Eq QP,ECOS_high,solver_error,0.011464499,7,80.82749079219938,73,4743
Eq QP,ECOS_high,solver_error,0.016050782,10,128.27205835395253,73,4757
Eq QP,ECOS_high,solver_error,0.014772208,9,68.0026075764147,73,4785
Eq QP,ECOS_high,solver_error,0.011857477,7,132.14331914068023,73,4839
Eq QP,ECOS_high,solver_error,0.013239681,8,140.72227645555384,73,4807
Eq QP,ECOS_high,solver_error,0.016562968,8,76.82389651174732,73,4771
Eq QP,ECOS_high,solver_error,0.016803481000000002,9,79.11949952367699,73,4751


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.072922077,20,314.30623412209104,10,7500
Huber,ECOS_high,solver_error,0.078340243,22,286.73347124946037,10,7500
Huber,ECOS_high,solver_error,0.079458693,21,308.9281518585648,10,7500
Huber,ECOS_high,solver_error,0.185172957,22,297.2671902582112,10,7500
Huber,ECOS_high,solver_error,0.18672109899999997,25,366.1774593392599,10,7500
Huber,ECOS_high,solver_error,0.08511521300000001,25,305.91579508731104,10,7500
Huber,ECOS_high,solver_error,0.072795682,22,397.55154770395654,10,7500
Huber,ECOS_high,solver_error,0.071158097,20,311.1850274973394,10,7500
Huber,ECOS_high,solver_error,0.07685477900000001,24,393.0794318636769,10,7500
Huber,ECOS_high,solver_error,0.06953952099999999,20,314.30697839045325,10,7500
Huber,ECOS_high,solver_error,0.098070183,25,397.91142241060805,11,8415
Huber,ECOS_high,solver_error,0.100370007,25,353.1244920845368,11,8415
Huber,ECOS_high,solver_error,0.094449279,24,418.4437788488758,11,8415
Huber,ECOS_high,solver_error,0.08710422599999999,23,396.18989098191724,11,8415
Huber,ECOS_high,solver_error,0.087693038,21,323.5485348143553,11,8415
Huber,ECOS_high,solver_error,0.09131526,23,384.77885744093305,11,8415
Huber,ECOS_high,solver_error,0.098288375,25,337.1512812718361,11,8415
Huber,ECOS_high,solver_error,0.08641070199999999,22,338.55729512067506,11,8415
Huber,ECOS_high,solver_error,0.08618497,24,413.90916560679057,11,8415
Huber,ECOS_high,solver_error,0.096774623,25,336.78885914159105,11,8415
Huber,ECOS_high,solver_error,0.10646168199999999,25,305.423412179362,12,9360
Huber,ECOS_high,solver_error,0.09029045,23,388.43083973874985,12,9360
Huber,ECOS_high,solver_error,0.230944223,24,387.4405572597811,12,9360
Huber,ECOS_high,solver_error,0.19461523100000003,24,454.0981426192511,12,9360
Huber,ECOS_high,solver_error,0.105421418,24,365.04143714388033,12,9360
Huber,ECOS_high,solver_error,0.09101818,21,393.2035335622947,12,9360
Huber,ECOS_high,solver_error,0.093992379,21,410.9607261214898,12,9360
Huber,ECOS_high,solver_error,0.09957910699999999,24,450.8756861966365,12,9360
Huber,ECOS_high,solver_error,0.103094388,23,446.2563669490721,12,9360
Huber,ECOS_high,solver_error,0.10781704,24,535.9474785217328,12,9360
Huber,ECOS_high,solver_error,0.111751925,23,503.975785281207,13,10335
Huber,ECOS_high,solver_error,0.11893655199999999,24,429.84048036429016,13,10335
Huber,ECOS_high,solver_error,0.132366251,27,458.9033717160687,13,10335
Huber,ECOS_high,solver_error,0.11582715800000001,24,434.5238663508787,13,10335
Huber,ECOS_high,solver_error,0.117023575,24,432.15720262029794,13,10335
Huber,ECOS_high,solver_error,0.119892619,24,440.00510886416185,13,10335
Huber,ECOS_high,solver_error,0.112868347,23,402.04314942693367,13,10335
Huber,ECOS_high,solver_error,0.10673769699999999,24,430.75916265771514,13,10335
Huber,ECOS_high,solver_error,0.122895713,25,358.2097476522416,13,10335
Huber,ECOS_high,solver_error,0.115296959,24,377.3539081940278,13,10335
Huber,ECOS_high,solver_error,0.112573261,20,532.0817464642529,14,11340
Huber,ECOS_high,solver_error,0.125407973,22,429.66461055772413,14,11340
Huber,ECOS_high,solver_error,0.106776885,20,412.4574598076477,14,11340
Huber,ECOS_high,solver_error,0.118148998,21,455.1235968119504,14,11340
Huber,ECOS_high,solver_error,0.117680224,21,522.5515635907642,14,11340
Huber,ECOS_high,solver_error,0.11313301199999999,21,520.679844272761,14,11340
Huber,ECOS_high,solver_error,0.128952907,23,456.9813729897777,14,11340
Huber,ECOS_high,solver_error,0.106386631,21,450.5599066220461,14,11340
Huber,ECOS_high,solver_error,0.113406645,21,427.47595894145377,14,11340
Huber,ECOS_high,solver_error,0.09841516199999999,21,431.45905126893837,14,11340
Huber,ECOS_high,solver_error,0.143673136,21,524.8474542633475,16,13440
Huber,ECOS_high,solver_error,0.189708424,20,527.0207638059851,16,13440
Huber,ECOS_high,solver_error,0.294944749,20,572.0484878106382,16,13440
Huber,ECOS_high,solver_error,0.129126717,20,518.3070114067299,16,13440
Huber,ECOS_high,solver_error,0.135762149,21,560.8504481115975,16,13440
Huber,ECOS_high,solver_error,0.13083351,21,576.0146809874504,16,13440
Huber,ECOS_high,solver_error,0.13268724699999998,21,531.080816452897,16,13440
Huber,ECOS_high,solver_error,0.142300195,21,586.4527296667815,16,13440
Huber,ECOS_high,solver_error,0.12852799199999998,21,574.6109349810181,16,13440
Huber,ECOS_high,solver_error,0.141893215,21,604.8436710571854,16,13440
Huber,ECOS_high,solver_error,0.150303061,21,557.5296335326374,17,14535
Huber,ECOS_high,solver_error,0.16314856900000002,23,582.8009317446395,17,14535
Huber,ECOS_high,solver_error,0.16954069,23,579.9085973498651,17,14535
Huber,ECOS_high,solver_error,0.15050522600000002,21,576.593416306443,17,14535
Huber,ECOS_high,solver_error,0.156383092,21,546.7696041857386,17,14535
Huber,ECOS_high,solver_error,0.169467145,23,646.1077781769399,17,14535
Huber,ECOS_high,optimal,0.153610739,22,474.70628372338234,17,14535
Huber,ECOS_high,solver_error,0.161884503,22,540.5620036837515,17,14535
Huber,ECOS_high,solver_error,0.13692992699999998,20,611.9742700163695,17,14535
Huber,ECOS_high,solver_error,0.146262068,21,584.9912668934113,17,14535
Huber,ECOS_high,solver_error,0.21239789,24,684.5549575738424,20,18000
Huber,ECOS_high,solver_error,0.214621566,24,678.2489666993553,20,18000
Huber,ECOS_high,solver_error,0.213255337,23,702.5282161544696,20,18000
Huber,ECOS_high,optimal,0.234258475,25,578.7496771214866,20,18000
Huber,ECOS_high,solver_error,0.209919183,23,798.996777107077,20,18000
Huber,ECOS_high,solver_error,0.20727048899999997,25,715.860866982777,20,18000
Huber,ECOS_high,solver_error,0.227318778,25,690.7240403049135,20,18000
Huber,ECOS_high,solver_error,0.21366951399999998,23,719.4928688823088,20,18000
Huber,ECOS_high,solver_error,0.229032097,25,628.4946981104148,20,18000
Huber,ECOS_high,solver_error,0.216647562,23,707.9529456094584,20,18000
Huber,ECOS_high,solver_error,0.264090415,24,763.3163682529207,23,21735
Huber,ECOS_high,solver_error,0.277803226,25,823.0964523159006,23,21735
Huber,ECOS_high,solver_error,0.265719557,24,749.8442240396922,23,21735
Huber,ECOS_high,solver_error,0.276655579,25,789.7131592647189,23,21735
Huber,ECOS_high,optimal,0.267860287,25,863.3484243969499,23,21735
Huber,ECOS_high,solver_error,0.256037873,25,729.8480793306356,23,21735
Huber,ECOS_high,optimal,0.265806477,25,694.4836348120357,23,21735
Huber,ECOS_high,solver_error,0.262224274,24,818.1303354322732,23,21735
Huber,ECOS_high,solver_error,0.267093944,25,795.3075909589917,23,21735
Huber,ECOS_high,solver_error,0.262829886,25,737.0980709219601,23,21735
Huber,ECOS_high,solver_error,0.307298562,24,927.063323586248,26,25740
Huber,ECOS_high,solver_error,0.370482439,26,872.3908440188878,26,25740
Huber,ECOS_high,solver_error,0.33503641100000003,25,905.276049711189,26,25740
Huber,ECOS_high,solver_error,0.30353025100000003,23,972.6894553842417,26,25740
Huber,ECOS_high,solver_error,0.302791492,24,909.1932940304207,26,25740
Huber,ECOS_high,solver_error,0.303295768,25,854.8770555199602,26,25740
Huber,ECOS_high,optimal,0.339621777,26,780.8421564397888,26,25740
Huber,ECOS_high,optimal,0.32551101000000005,25,888.6962796206625,26,25740
Huber,ECOS_high,solver_error,0.30185896999999995,24,1002.5738359388838,26,25740
Huber,ECOS_high,solver_error,0.310597312,24,1001.8060377539604,26,25740
Huber,ECOS_high,solver_error,0.5609456820000001,29,1054.8709111293638,31,33015
Huber,ECOS_high,solver_error,0.444701418,27,1194.807629296877,31,33015
Huber,ECOS_high,solver_error,0.446642034,26,1071.9734806285132,31,33015
Huber,ECOS_high,optimal,0.450619137,25,1130.6011935277302,31,33015
Huber,ECOS_high,optimal,0.434007054,27,1096.3224201616104,31,33015
Huber,ECOS_high,solver_error,0.435417385,25,1067.855201817876,31,33015
Huber,ECOS_high,solver_error,0.41610675799999997,26,1101.6964739424209,31,33015
Huber,ECOS_high,solver_error,0.497812674,27,1130.9122086734185,31,33015
Huber,ECOS_high,solver_error,0.422590598,24,981.5351486252713,31,33015
Huber,ECOS_high,optimal,0.432946782,26,984.3938815106337,31,33015
Huber,ECOS_high,optimal,0.530374431,29,1429.968052136151,37,42735
Huber,ECOS_high,solver_error,0.625323953,27,1274.1544899717007,37,42735
Huber,ECOS_high,solver_error,0.6192613779999999,29,1288.2096286999495,37,42735
Huber,ECOS_high,solver_error,0.581286863,28,1330.7405342357667,37,42735
Huber,ECOS_high,optimal,0.545483837,28,1129.9909906844216,37,42735
Huber,ECOS_high,solver_error,0.590233372,28,1260.7369121213655,37,42735
Huber,ECOS_high,optimal,0.580013353,27,1239.766443711275,37,42735
Huber,ECOS_high,optimal,0.590864135,28,1207.591493040247,37,42735
Huber,ECOS_high,optimal,0.6225171279999999,28,1293.1941404468264,37,42735
Huber,ECOS_high,solver_error,0.603994131,28,1314.1074060964634,37,42735
Huber,ECOS_high,optimal,0.709911263,26,1484.1572855008553,45,57375
Huber,ECOS_high,solver_error,0.7419419730000001,26,1545.4040061344501,45,57375
Huber,ECOS_high,optimal,0.8385568520000001,28,1550.7968740757801,45,57375
Huber,ECOS_high,optimal,0.733485779,27,1468.0661470449065,45,57375
Huber,ECOS_high,optimal,0.684835047,26,1642.1968117189747,45,57375
Huber,ECOS_high,optimal,0.7740274859999999,27,1521.9154484896878,45,57375
Huber,ECOS_high,optimal,0.7678792950000001,27,1589.88209649676,45,57375
Huber,ECOS_high,optimal,0.7458857459999999,27,1491.8291907323676,45,57375
Huber,ECOS_high,optimal,0.692115965,25,1559.5455594406876,45,57375
Huber,ECOS_high,optimal,0.738434741,27,1534.0744613558866,45,57375
Huber,ECOS_high,optimal,1.0391868519999998,28,1800.737295988478,55,78375
Huber,ECOS_high,optimal,0.976946023,26,1928.6848614671355,55,78375
Huber,ECOS_high,solver_error,1.005558567,27,1793.2702056792234,55,78375
Huber,ECOS_high,solver_error,1.004932261,26,1836.917810451871,55,78375
Huber,ECOS_high,optimal,1.012952979,27,1847.778794425178,55,78375
Huber,ECOS_high,optimal,1.098481373,30,2081.915433997353,55,78375
Huber,ECOS_high,solver_error,0.931074645,26,1910.4811726654505,55,78375
Huber,ECOS_high,optimal,1.059997428,31,2019.6641199773453,55,78375
Huber,ECOS_high,optimal,0.98854599,26,1845.5670035274734,55,78375
Huber,ECOS_high,solver_error,1.0141348140000002,26,1855.256272275227,55,78375
Huber,ECOS_high,optimal,1.424281221,28,2512.369781607072,68,110160
Huber,ECOS_high,solver_error,1.412148314,27,2288.726166775909,68,110160
Huber,ECOS_high,solver_error,1.4158604440000002,27,2245.4114713597287,68,110160
Huber,ECOS_high,optimal,1.4495972609999999,29,2491.186349192281,68,110160
Huber,ECOS_high,optimal,1.380079366,26,2288.5896015093867,68,110160
Huber,ECOS_high,optimal inaccurate,1.3496815519999998,26,2389.8627887166244,68,110160
Huber,ECOS_high,optimal inaccurate,1.387387091,27,2286.150216244638,68,110160
Huber,ECOS_high,optimal,1.50029024,30,2188.4422965007866,68,110160
Huber,ECOS_high,solver_error,1.4992304909999998,29,2407.6883444310292,68,110160
Huber,ECOS_high,optimal inaccurate,1.394156675,27,2347.294388735935,68,110160
Huber,ECOS_high,optimal inaccurate,2.38567219,33,2748.9149572004285,84,156240
Huber,ECOS_high,solver_error,2.230400478,32,2958.352682598984,84,156240
Huber,ECOS_high,solver_error,2.321480888,34,2914.897743730257,84,156240
Huber,ECOS_high,solver_error,2.145655914,29,2737.8397445255146,84,156240
Huber,ECOS_high,solver_error,2.166573922,29,2758.632873933197,84,156240
Huber,ECOS_high,optimal inaccurate,2.390897023,35,3072.200377350211,84,156240
Huber,ECOS_high,solver_error,2.2590594800000003,33,2897.972674639146,84,156240
Huber,ECOS_high,solver_error,2.304796701,33,2857.0319099184003,84,156240
Huber,ECOS_high,optimal inaccurate,2.443748675,31,2831.430105819803,84,156240
Huber,ECOS_high,solver_error,2.193512724,29,2780.702681975,84,156240
Huber,ECOS_high,optimal inaccurate,3.8707809710000003,35,3640.3637422486067,105,228375
Huber,ECOS_high,solver_error,3.568493798,33,3523.125498054093,105,228375
Huber,ECOS_high,solver_error,3.6597113510000003,34,3690.7517780376006,105,228375
Huber,ECOS_high,optimal inaccurate,3.523558327,33,3402.350984335875,105,228375
Huber,ECOS_high,optimal inaccurate,3.721350938,36,3717.1651038713067,105,228375
Huber,ECOS_high,optimal inaccurate,3.900706745,39,3542.8575260304883,105,228375
Huber,ECOS_high,optimal inaccurate,3.7582589719999997,35,3653.6513554664575,105,228375
Huber,ECOS_high,optimal inaccurate,3.4468918019999997,34,3784.811884549907,105,228375
Huber,ECOS_high,solver_error,3.624674916,34,3428.2776046945282,105,228375
Huber,ECOS_high,optimal inaccurate,3.467113482,34,3644.664297723545,105,228375
Huber,ECOS_high,solver_error,6.543553962000001,41,4573.956622525048,132,340560
Huber,ECOS_high,solver_error,6.9896291260000005,40,4580.590551461172,132,340560
Huber,ECOS_high,solver_error,6.286379686,37,4596.9761532614975,132,340560
Huber,ECOS_high,solver_error,6.820714743,43,4639.905773311743,132,340560
Huber,ECOS_high,solver_error,6.130074092999999,35,4451.044019246425,132,340560
Huber,ECOS_high,solver_error,6.750217761,41,4607.9753677402,132,340560
Huber,ECOS_high,solver_error,6.771117457999999,41,4350.076496643484,132,340560
Huber,ECOS_high,solver_error,6.555498577000001,39,4739.644622121068,132,340560
Huber,ECOS_high,optimal inaccurate,6.398830514,39,4630.988757907877,132,340560
Huber,ECOS_high,solver_error,6.297493004,39,4556.316590174455,132,340560
Huber,ECOS_high,solver_error,11.572520798,46,5899.8907173221105,166,512940
Huber,ECOS_high,solver_error,11.5416529,47,5674.872263560133,166,512940
Huber,ECOS_high,solver_error,12.836082007,47,5557.060472925684,166,512940
Huber,ECOS_high,solver_error,11.898024890999999,48,5606.100580134658,166,512940
Huber,ECOS_high,solver_error,11.417253801,44,5527.4700710617935,166,512940
Huber,ECOS_high,solver_error,12.424091537,42,5638.814064470395,166,512940
Huber,ECOS_high,solver_error,11.714014954000001,48,5601.906824824965,166,512940
Huber,ECOS_high,solver_error,11.72909485,46,5931.704771353267,166,512940
Huber,ECOS_high,solver_error,11.034135800000001,43,5647.272719850698,166,512940
Huber,ECOS_high,solver_error,11.342195844,43,5698.398353543157,166,512940
Huber,ECOS_high,solver_error,22.781568335,61,7313.628956182926,209,780615
Huber,ECOS_high,solver_error,21.352137159,57,7029.579863763636,209,780615
Huber,ECOS_high,solver_error,21.808165661999997,59,6876.660660754212,209,780615
Huber,ECOS_high,solver_error,23.293286579,61,7284.048350989527,209,780615
Huber,ECOS_high,solver_error,24.088603123000002,57,6954.614890929182,209,780615
Huber,ECOS_high,solver_error,22.038895274,58,7294.297264799317,209,780615
Huber,ECOS_high,solver_error,23.476427901999998,63,7190.195645965575,209,780615
Huber,ECOS_high,solver_error,22.560515244,62,7385.027149197956,209,780615
Huber,ECOS_high,solver_error,23.056412983,61,7121.551541000374,209,780615
Huber,ECOS_high,solver_error,23.424378066000003,62,7108.423391644553,209,780615


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.072922077,20,314.30623412209104,10,7500
Huber,ECOS_high,solver_error,0.078340243,22,286.73347124946037,10,7500
Huber,ECOS_high,solver_error,0.079458693,21,308.92815185856483,10,7500
Huber,ECOS_high,solver_error,0.185172957,22,297.26719025821114,10,7500
Huber,ECOS_high,solver_error,0.186721099,25,366.1774593392599,10,7500
Huber,ECOS_high,solver_error,0.08511521300000001,25,305.91579508731104,10,7500
Huber,ECOS_high,solver_error,0.072795682,22,397.55154770395654,10,7500
Huber,ECOS_high,solver_error,0.071158097,20,311.1850274973394,10,7500
Huber,ECOS_high,solver_error,0.07685477900000001,24,393.0794318636769,10,7500
Huber,ECOS_high,solver_error,0.06953952099999999,20,314.30697839045325,10,7500


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,optimal inaccurate,3.870780971,35,3640.3637422486063,105,228375
Huber,ECOS_high,solver_error,3.568493798,33,3523.1254980540934,105,228375
Huber,ECOS_high,solver_error,3.659711351,34,3690.751778037601,105,228375
Huber,ECOS_high,optimal inaccurate,3.523558327,33,3402.3509843358747,105,228375
Huber,ECOS_high,optimal inaccurate,3.7213509379999996,36,3717.1651038713067,105,228375
Huber,ECOS_high,optimal inaccurate,3.900706745,39,3542.8575260304883,105,228375
Huber,ECOS_high,optimal inaccurate,3.758258972,35,3653.6513554664584,105,228375
Huber,ECOS_high,optimal inaccurate,3.446891802,34,3784.811884549907,105,228375
Huber,ECOS_high,solver_error,3.624674916,34,3428.2776046945282,105,228375
Huber,ECOS_high,optimal inaccurate,3.4671134820000002,34,3644.664297723545,105,228375


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.09807018299999999,25,397.91142241060805,11,8415
Huber,ECOS_high,solver_error,0.100370007,25,353.12449208453677,11,8415
Huber,ECOS_high,solver_error,0.094449279,24,418.4437788488758,11,8415
Huber,ECOS_high,solver_error,0.08710422599999999,23,396.18989098191724,11,8415
Huber,ECOS_high,solver_error,0.087693038,21,323.5485348143553,11,8415
Huber,ECOS_high,solver_error,0.09131526000000001,23,384.77885744093305,11,8415
Huber,ECOS_high,solver_error,0.098288375,25,337.1512812718361,11,8415
Huber,ECOS_high,solver_error,0.086410702,22,338.55729512067506,11,8415
Huber,ECOS_high,solver_error,0.08618497,24,413.90916560679057,11,8415
Huber,ECOS_high,solver_error,0.096774623,25,336.78885914159105,11,8415


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.106461682,25,305.423412179362,12,9360
Huber,ECOS_high,solver_error,0.09029045000000001,23,388.43083973874985,12,9360
Huber,ECOS_high,solver_error,0.230944223,24,387.4405572597811,12,9360
Huber,ECOS_high,solver_error,0.194615231,24,454.09814261925106,12,9360
Huber,ECOS_high,solver_error,0.105421418,24,365.04143714388033,12,9360
Huber,ECOS_high,solver_error,0.09101817999999999,21,393.2035335622947,12,9360
Huber,ECOS_high,solver_error,0.093992379,21,410.96072612148987,12,9360
Huber,ECOS_high,solver_error,0.099579107,24,450.87568619663654,12,9360
Huber,ECOS_high,solver_error,0.10309438800000001,23,446.2563669490721,12,9360
Huber,ECOS_high,solver_error,0.10781704,24,535.9474785217328,12,9360


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.111751925,23,503.975785281207,13,10335
Huber,ECOS_high,solver_error,0.118936552,24,429.84048036429016,13,10335
Huber,ECOS_high,solver_error,0.132366251,27,458.9033717160687,13,10335
Huber,ECOS_high,solver_error,0.115827158,24,434.5238663508787,13,10335
Huber,ECOS_high,solver_error,0.117023575,24,432.15720262029794,13,10335
Huber,ECOS_high,solver_error,0.119892619,24,440.00510886416185,13,10335
Huber,ECOS_high,solver_error,0.11286834700000001,23,402.04314942693367,13,10335
Huber,ECOS_high,solver_error,0.106737697,24,430.7591626577151,13,10335
Huber,ECOS_high,solver_error,0.122895713,25,358.2097476522416,13,10335
Huber,ECOS_high,solver_error,0.11529695899999999,24,377.35390819402784,13,10335


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,6.543553962,41,4573.956622525048,132,340560
Huber,ECOS_high,solver_error,6.9896291260000005,40,4580.590551461172,132,340560
Huber,ECOS_high,solver_error,6.286379686,37,4596.9761532614975,132,340560
Huber,ECOS_high,solver_error,6.820714743,43,4639.905773311744,132,340560
Huber,ECOS_high,solver_error,6.130074092999999,35,4451.044019246425,132,340560
Huber,ECOS_high,solver_error,6.750217761,41,4607.9753677402,132,340560
Huber,ECOS_high,solver_error,6.771117458,41,4350.076496643483,132,340560
Huber,ECOS_high,solver_error,6.555498577,39,4739.644622121068,132,340560
Huber,ECOS_high,optimal inaccurate,6.398830514,39,4630.988757907877,132,340560
Huber,ECOS_high,solver_error,6.297493004,39,4556.316590174455,132,340560


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.112573261,20,532.0817464642529,14,11340
Huber,ECOS_high,solver_error,0.125407973,22,429.6646105577241,14,11340
Huber,ECOS_high,solver_error,0.10677688499999999,20,412.4574598076477,14,11340
Huber,ECOS_high,solver_error,0.118148998,21,455.1235968119504,14,11340
Huber,ECOS_high,solver_error,0.117680224,21,522.5515635907641,14,11340
Huber,ECOS_high,solver_error,0.113133012,21,520.679844272761,14,11340
Huber,ECOS_high,solver_error,0.128952907,23,456.9813729897777,14,11340
Huber,ECOS_high,solver_error,0.10638663100000001,21,450.5599066220461,14,11340
Huber,ECOS_high,solver_error,0.113406645,21,427.4759589414538,14,11340
Huber,ECOS_high,solver_error,0.098415162,21,431.45905126893837,14,11340


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.143673136,21,524.8474542633475,16,13440
Huber,ECOS_high,solver_error,0.18970842400000001,20,527.0207638059851,16,13440
Huber,ECOS_high,solver_error,0.294944749,20,572.0484878106382,16,13440
Huber,ECOS_high,solver_error,0.129126717,20,518.3070114067299,16,13440
Huber,ECOS_high,solver_error,0.135762149,21,560.8504481115975,16,13440
Huber,ECOS_high,solver_error,0.13083351,21,576.0146809874504,16,13440
Huber,ECOS_high,solver_error,0.13268724699999998,21,531.080816452897,16,13440
Huber,ECOS_high,solver_error,0.142300195,21,586.4527296667815,16,13440
Huber,ECOS_high,solver_error,0.128527992,21,574.6109349810181,16,13440
Huber,ECOS_high,solver_error,0.141893215,21,604.8436710571854,16,13440


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,11.572520798,46,5899.8907173221105,166,512940
Huber,ECOS_high,solver_error,11.541652899999999,47,5674.872263560133,166,512940
Huber,ECOS_high,solver_error,12.836082007,47,5557.060472925683,166,512940
Huber,ECOS_high,solver_error,11.898024890999999,48,5606.100580134658,166,512940
Huber,ECOS_high,solver_error,11.417253801,44,5527.470071061793,166,512940
Huber,ECOS_high,solver_error,12.424091536999999,42,5638.814064470396,166,512940
Huber,ECOS_high,solver_error,11.714014954,48,5601.906824824964,166,512940
Huber,ECOS_high,solver_error,11.72909485,46,5931.704771353266,166,512940
Huber,ECOS_high,solver_error,11.0341358,43,5647.272719850698,166,512940
Huber,ECOS_high,solver_error,11.342195844,43,5698.398353543157,166,512940


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.150303061,21,557.5296335326374,17,14535
Huber,ECOS_high,solver_error,0.16314856900000002,23,582.8009317446395,17,14535
Huber,ECOS_high,solver_error,0.16954069,23,579.9085973498651,17,14535
Huber,ECOS_high,solver_error,0.15050522600000002,21,576.593416306443,17,14535
Huber,ECOS_high,solver_error,0.156383092,21,546.7696041857386,17,14535
Huber,ECOS_high,solver_error,0.169467145,23,646.1077781769399,17,14535
Huber,ECOS_high,optimal,0.153610739,22,474.7062837233823,17,14535
Huber,ECOS_high,solver_error,0.16188450299999999,22,540.5620036837515,17,14535
Huber,ECOS_high,solver_error,0.136929927,20,611.9742700163695,17,14535
Huber,ECOS_high,solver_error,0.146262068,21,584.9912668934112,17,14535


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.21239788999999998,24,684.5549575738424,20,18000
Huber,ECOS_high,solver_error,0.214621566,24,678.2489666993552,20,18000
Huber,ECOS_high,solver_error,0.213255337,23,702.5282161544696,20,18000
Huber,ECOS_high,optimal,0.234258475,25,578.7496771214866,20,18000
Huber,ECOS_high,solver_error,0.20991918299999998,23,798.996777107077,20,18000
Huber,ECOS_high,solver_error,0.207270489,25,715.860866982777,20,18000
Huber,ECOS_high,solver_error,0.227318778,25,690.7240403049135,20,18000
Huber,ECOS_high,solver_error,0.213669514,23,719.4928688823089,20,18000
Huber,ECOS_high,solver_error,0.22903209700000002,25,628.4946981104148,20,18000
Huber,ECOS_high,solver_error,0.216647562,23,707.9529456094585,20,18000


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,22.781568335,61,7313.628956182926,209,780615
Huber,ECOS_high,solver_error,21.352137159,57,7029.579863763636,209,780615
Huber,ECOS_high,solver_error,21.808165662,59,6876.660660754212,209,780615
Huber,ECOS_high,solver_error,23.293286579,61,7284.048350989526,209,780615
Huber,ECOS_high,solver_error,24.088603123,57,6954.614890929182,209,780615
Huber,ECOS_high,solver_error,22.038895274,58,7294.297264799318,209,780615
Huber,ECOS_high,solver_error,23.476427901999998,63,7190.195645965575,209,780615
Huber,ECOS_high,solver_error,22.560515244,62,7385.027149197955,209,780615
Huber,ECOS_high,solver_error,23.056412983,61,7121.551541000373,209,780615
Huber,ECOS_high,solver_error,23.424378066000003,62,7108.423391644553,209,780615


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.26409041499999997,24,763.3163682529207,23,21735
Huber,ECOS_high,solver_error,0.277803226,25,823.0964523159005,23,21735
Huber,ECOS_high,solver_error,0.265719557,24,749.8442240396923,23,21735
Huber,ECOS_high,solver_error,0.276655579,25,789.7131592647189,23,21735
Huber,ECOS_high,optimal,0.267860287,25,863.3484243969499,23,21735
Huber,ECOS_high,solver_error,0.256037873,25,729.8480793306356,23,21735
Huber,ECOS_high,optimal,0.265806477,25,694.4836348120358,23,21735
Huber,ECOS_high,solver_error,0.262224274,24,818.1303354322732,23,21735
Huber,ECOS_high,solver_error,0.26709394399999997,25,795.3075909589916,23,21735
Huber,ECOS_high,solver_error,0.262829886,25,737.0980709219601,23,21735


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.307298562,24,927.063323586248,26,25740
Huber,ECOS_high,solver_error,0.370482439,26,872.3908440188878,26,25740
Huber,ECOS_high,solver_error,0.335036411,25,905.276049711189,26,25740
Huber,ECOS_high,solver_error,0.30353025100000003,23,972.6894553842416,26,25740
Huber,ECOS_high,solver_error,0.302791492,24,909.1932940304208,26,25740
Huber,ECOS_high,solver_error,0.303295768,25,854.8770555199603,26,25740
Huber,ECOS_high,optimal,0.339621777,26,780.8421564397889,26,25740
Huber,ECOS_high,optimal,0.32551101000000005,25,888.6962796206625,26,25740
Huber,ECOS_high,solver_error,0.30185896999999995,24,1002.5738359388838,26,25740
Huber,ECOS_high,solver_error,0.310597312,24,1001.8060377539603,26,25740


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,solver_error,0.5609456820000001,29,1054.8709111293638,31,33015
Huber,ECOS_high,solver_error,0.44470141799999996,27,1194.807629296877,31,33015
Huber,ECOS_high,solver_error,0.44664203399999997,26,1071.9734806285132,31,33015
Huber,ECOS_high,optimal,0.450619137,25,1130.6011935277302,31,33015
Huber,ECOS_high,optimal,0.434007054,27,1096.3224201616104,31,33015
Huber,ECOS_high,solver_error,0.435417385,25,1067.855201817876,31,33015
Huber,ECOS_high,solver_error,0.416106758,26,1101.6964739424209,31,33015
Huber,ECOS_high,solver_error,0.49781267399999996,27,1130.9122086734183,31,33015
Huber,ECOS_high,solver_error,0.422590598,24,981.5351486252713,31,33015
Huber,ECOS_high,optimal,0.43294678200000003,26,984.3938815106335,31,33015


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,optimal,0.530374431,29,1429.968052136151,37,42735
Huber,ECOS_high,solver_error,0.625323953,27,1274.1544899717007,37,42735
Huber,ECOS_high,solver_error,0.619261378,29,1288.2096286999495,37,42735
Huber,ECOS_high,solver_error,0.581286863,28,1330.7405342357667,37,42735
Huber,ECOS_high,optimal,0.545483837,28,1129.9909906844218,37,42735
Huber,ECOS_high,solver_error,0.590233372,28,1260.7369121213655,37,42735
Huber,ECOS_high,optimal,0.580013353,27,1239.7664437112753,37,42735
Huber,ECOS_high,optimal,0.590864135,28,1207.591493040247,37,42735
Huber,ECOS_high,optimal,0.6225171279999999,28,1293.1941404468262,37,42735
Huber,ECOS_high,solver_error,0.603994131,28,1314.1074060964634,37,42735


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,optimal,0.709911263,26,1484.1572855008556,45,57375
Huber,ECOS_high,solver_error,0.7419419730000001,26,1545.40400613445,45,57375
Huber,ECOS_high,optimal,0.838556852,28,1550.7968740757801,45,57375
Huber,ECOS_high,optimal,0.733485779,27,1468.0661470449063,45,57375
Huber,ECOS_high,optimal,0.684835047,26,1642.1968117189745,45,57375
Huber,ECOS_high,optimal,0.774027486,27,1521.9154484896878,45,57375
Huber,ECOS_high,optimal,0.7678792950000001,27,1589.88209649676,45,57375
Huber,ECOS_high,optimal,0.745885746,27,1491.8291907323674,45,57375
Huber,ECOS_high,optimal,0.692115965,25,1559.5455594406874,45,57375
Huber,ECOS_high,optimal,0.738434741,27,1534.0744613558866,45,57375


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,optimal,1.0391868519999998,28,1800.737295988478,55,78375
Huber,ECOS_high,optimal,0.976946023,26,1928.6848614671355,55,78375
Huber,ECOS_high,solver_error,1.005558567,27,1793.2702056792232,55,78375
Huber,ECOS_high,solver_error,1.004932261,26,1836.917810451871,55,78375
Huber,ECOS_high,optimal,1.012952979,27,1847.7787944251781,55,78375
Huber,ECOS_high,optimal,1.098481373,30,2081.915433997353,55,78375
Huber,ECOS_high,solver_error,0.931074645,26,1910.4811726654502,55,78375
Huber,ECOS_high,optimal,1.059997428,31,2019.6641199773455,55,78375
Huber,ECOS_high,optimal,0.98854599,26,1845.5670035274736,55,78375
Huber,ECOS_high,solver_error,1.014134814,26,1855.256272275227,55,78375


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,optimal,1.424281221,28,2512.369781607072,68,110160
Huber,ECOS_high,solver_error,1.412148314,27,2288.7261667759094,68,110160
Huber,ECOS_high,solver_error,1.4158604440000002,27,2245.4114713597287,68,110160
Huber,ECOS_high,optimal,1.449597261,29,2491.1863491922813,68,110160
Huber,ECOS_high,optimal,1.3800793660000001,26,2288.5896015093867,68,110160
Huber,ECOS_high,optimal inaccurate,1.349681552,26,2389.8627887166244,68,110160
Huber,ECOS_high,optimal inaccurate,1.387387091,27,2286.1502162446386,68,110160
Huber,ECOS_high,optimal,1.50029024,30,2188.4422965007866,68,110160
Huber,ECOS_high,solver_error,1.499230491,29,2407.6883444310292,68,110160
Huber,ECOS_high,optimal inaccurate,1.394156675,27,2347.294388735935,68,110160


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,ECOS_high,optimal inaccurate,2.38567219,33,2748.9149572004285,84,156240
Huber,ECOS_high,solver_error,2.230400478,32,2958.352682598984,84,156240
Huber,ECOS_high,solver_error,2.321480888,34,2914.8977437302574,84,156240
Huber,ECOS_high,solver_error,2.1456559139999998,29,2737.8397445255146,84,156240
Huber,ECOS_high,solver_error,2.166573922,29,2758.6328739331975,84,156240
Huber,ECOS_high,optimal inaccurate,2.390897023,35,3072.200377350211,84,156240
Huber,ECOS_high,solver_error,2.2590594800000003,33,2897.972674639146,84,156240
Huber,ECOS_high,solver_error,2.304796701,33,2857.0319099184,84,156240
Huber,ECOS_high,optimal inaccurate,2.443748675,31,2831.430105819803,84,156240
Huber,ECOS_high,solver_error,2.193512724,29,2780.702681975,84,156240


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.068782059,22.0,1022.1682353715917,10,3540
Lasso,ECOS_high,optimal,0.040192878,20.0,1025.9754402405988,10,3540
Lasso,ECOS_high,optimal,0.042595599000000005,22.0,1082.5554242359165,10,3540
Lasso,ECOS_high,solver_error,0.048735324000000003,21.0,970.3824306244206,10,3540
Lasso,ECOS_high,optimal inaccurate,0.06742440599999999,27.0,1051.8783127965269,10,3540
Lasso,ECOS_high,solver_error,0.06546510600000001,26.0,929.4669187696772,10,3540
Lasso,ECOS_high,optimal,0.042930745,22.0,1103.5194822967067,10,3540
Lasso,ECOS_high,optimal,0.03639041,18.0,967.8677620123476,10,3540
Lasso,ECOS_high,optimal,0.042315332000000004,22.0,1058.6277476007633,10,3540
Lasso,ECOS_high,optimal,0.038012741,20.0,983.0014009573198,10,3540
Lasso,ECOS_high,optimal,0.047706692,21.0,1084.5566334527969,11,4059
Lasso,ECOS_high,optimal,0.04592857400000001,20.0,1007.0347798615276,11,4059
Lasso,ECOS_high,optimal,0.05445929,22.0,1125.824290994909,11,4059
Lasso,ECOS_high,optimal,0.048004406,20.0,1138.70091176862,11,4059
Lasso,ECOS_high,optimal,0.050641528,22.0,1098.8102601013181,11,4059
Lasso,ECOS_high,optimal,0.046245677,20.0,1097.856032385764,11,4059
Lasso,ECOS_high,optimal,0.05066969599999999,20.0,1110.7129178740206,11,4059
Lasso,ECOS_high,optimal,0.045089871,19.0,1138.2699545213632,11,4059
Lasso,ECOS_high,optimal,0.055674789,22.0,1130.0865186892954,11,4059
Lasso,ECOS_high,optimal,0.048345797,21.0,1121.6011181062804,11,4059
Lasso,ECOS_high,optimal,0.051265091,20.0,1258.2954350515568,12,4608
Lasso,ECOS_high,optimal,0.055082166,21.0,1278.9366254091715,12,4608
Lasso,ECOS_high,optimal,0.053356404,20.0,1257.1634243554406,12,4608
Lasso,ECOS_high,optimal,0.048309440999999995,19.0,1267.2089193822972,12,4608
Lasso,ECOS_high,solver_error,0.05853175500000001,23.0,1299.8475452988087,12,4608
Lasso,ECOS_high,optimal,0.05768501,23.0,1220.3565362535478,12,4608
Lasso,ECOS_high,optimal,0.059928170999999995,22.0,1222.1608765833128,12,4608
Lasso,ECOS_high,optimal,0.052349988,20.0,1212.1181054436167,12,4608
Lasso,ECOS_high,optimal,0.050422289,21.0,1251.7170089262615,12,4608
Lasso,ECOS_high,optimal,0.053078295,20.0,1202.575455129899,12,4608
Lasso,ECOS_high,optimal,0.06944433900000001,22.0,1352.477182691597,13,5187
Lasso,ECOS_high,optimal,0.071352468,23.0,1224.3627535447802,13,5187
Lasso,ECOS_high,optimal,0.062179352,22.0,1372.8139175929953,13,5187
Lasso,ECOS_high,optimal inaccurate,0.061148417,21.0,1274.1837663789904,13,5187
Lasso,ECOS_high,optimal,0.061067678,21.0,1344.2103750369376,13,5187
Lasso,ECOS_high,optimal,0.06361971899999999,22.0,1343.3696604683364,13,5187
Lasso,ECOS_high,optimal,0.07608670099999999,24.0,1246.9618085399495,13,5187
Lasso,ECOS_high,optimal,0.074732015,23.0,1311.652241883691,13,5187
Lasso,ECOS_high,optimal,0.066454384,23.0,1381.5584684967168,13,5187
Lasso,ECOS_high,optimal,0.062404395,22.0,1311.2029106926539,13,5187
Lasso,ECOS_high,optimal,0.067647825,20.0,1399.7944337668341,14,5796
Lasso,ECOS_high,optimal,0.076181901,25.0,1442.2319431923183,14,5796
Lasso,ECOS_high,optimal,0.075537676,23.0,1487.942884820998,14,5796
Lasso,ECOS_high,optimal,0.07934189999999999,24.0,1465.0420513946897,14,5796
Lasso,ECOS_high,optimal,0.074927242,25.0,1367.0423964049114,14,5796
Lasso,ECOS_high,optimal inaccurate,0.08134919,24.0,1452.1310808930468,14,5796
Lasso,ECOS_high,optimal,0.08489527000000001,25.0,1506.5361780478463,14,5796
Lasso,ECOS_high,optimal inaccurate,0.090592069,25.0,1390.180783641337,14,5796
Lasso,ECOS_high,optimal,0.06881604899999999,21.0,1348.8856763392125,14,5796
Lasso,ECOS_high,optimal,0.073245829,21.0,1442.9342863502136,14,5796
Lasso,ECOS_high,optimal,0.08630075400000001,21.0,1609.7043573370402,16,7104
Lasso,ECOS_high,optimal,0.088506912,21.0,1680.7086064226514,16,7104
Lasso,ECOS_high,optimal,0.096072744,22.0,1688.7785060050915,16,7104
Lasso,ECOS_high,optimal,0.098608819,23.0,1582.9586689965765,16,7104
Lasso,ECOS_high,optimal,0.09922021,25.0,1533.6360301212765,16,7104
Lasso,ECOS_high,optimal,0.097703947,23.0,1578.4557152798734,16,7104
Lasso,ECOS_high,optimal inaccurate,0.08587334599999999,22.0,1703.2208853188306,16,7104
Lasso,ECOS_high,optimal,0.09305953900000001,24.0,1626.8482062815738,16,7104
Lasso,ECOS_high,optimal,0.089160423,23.0,1595.0934524384768,16,7104
Lasso,ECOS_high,optimal inaccurate,0.08710656,22.0,1554.4048314828135,16,7104
Lasso,ECOS_high,optimal,0.11143640199999999,25.0,1793.5408193995936,17,7803
Lasso,ECOS_high,optimal,0.12843603,23.0,1794.3663679240433,17,7803
Lasso,ECOS_high,optimal,0.096448097,23.0,1809.8355494370608,17,7803
Lasso,ECOS_high,optimal,0.115865821,23.0,1843.7973341770426,17,7803
Lasso,ECOS_high,optimal,0.11225179800000001,21.0,1907.1039252407368,17,7803
Lasso,ECOS_high,optimal,0.12695862,23.0,1624.0673657582652,17,7803
Lasso,ECOS_high,optimal,0.10519990300000001,24.0,1747.8735875249454,17,7803
Lasso,ECOS_high,optimal,0.100585547,24.0,1854.7525549370187,17,7803
Lasso,ECOS_high,optimal,0.096633805,24.0,1787.4882569474048,17,7803
Lasso,ECOS_high,optimal,0.115044374,26.0,1843.1967789868488,17,7803
Lasso,ECOS_high,optimal,0.119379366,23.0,2063.3350578183913,20,10080
Lasso,ECOS_high,optimal,0.115449454,23.0,2063.471533303545,20,10080
Lasso,ECOS_high,optimal inaccurate,0.13615637300000002,29.0,2043.8555219567245,20,10080
Lasso,ECOS_high,optimal,0.167418696,25.0,2022.5656435574676,20,10080
Lasso,ECOS_high,optimal,0.16867829099999998,25.0,2012.0106965892453,20,10080
Lasso,ECOS_high,optimal,0.12741535699999998,25.0,1935.7512556387765,20,10080
Lasso,ECOS_high,optimal,0.11071227199999999,21.0,2066.7033476597517,20,10080
Lasso,ECOS_high,optimal,0.11955485800000001,23.0,2105.3515279049425,20,10080
Lasso,ECOS_high,optimal inaccurate,0.150184146,24.0,2059.812278685446,20,10080
Lasso,ECOS_high,optimal,0.123592898,25.0,1959.3380373931168,20,10080
Lasso,ECOS_high,optimal inaccurate,0.140574218,24.0,2355.205912345133,23,12627
Lasso,ECOS_high,optimal inaccurate,0.146892259,23.0,2282.4387632609423,23,12627
Lasso,ECOS_high,optimal inaccurate,0.138147573,22.0,2306.316728718533,23,12627
Lasso,ECOS_high,optimal,0.135133489,23.0,2338.6540381935934,23,12627
Lasso,ECOS_high,optimal,0.12785143899999998,21.0,2395.1223455822987,23,12627
Lasso,ECOS_high,optimal,0.14316763,23.0,2389.9680495211865,23,12627
Lasso,ECOS_high,optimal,0.180717754,23.0,2266.4770364931633,23,12627
Lasso,ECOS_high,optimal,0.141442706,24.0,2215.9469666388045,23,12627
Lasso,ECOS_high,optimal,0.18269785,24.0,2399.072932764768,23,12627
Lasso,ECOS_high,optimal,0.195234491,23.0,2234.2562868685613,23,12627
Lasso,ECOS_high,optimal,0.165119164,24.0,2679.032891421864,26,15444
Lasso,ECOS_high,optimal,0.183954266,22.0,2596.8168489385102,26,15444
Lasso,ECOS_high,optimal,0.166617071,25.0,2695.075460256124,26,15444
Lasso,ECOS_high,optimal,0.146833985,22.0,2690.6356800225853,26,15444
Lasso,ECOS_high,optimal,0.154375494,23.0,2508.5951915817914,26,15444
Lasso,ECOS_high,optimal inaccurate,0.161643124,23.0,2673.2679179374013,26,15444
Lasso,ECOS_high,optimal,0.171528632,27.0,2671.5718854934507,26,15444
Lasso,ECOS_high,optimal inaccurate,0.149676893,22.0,2704.462673348541,26,15444
Lasso,ECOS_high,optimal,0.150329107,22.0,2618.309187090565,26,15444
Lasso,ECOS_high,optimal,0.157424499,24.0,2629.183436407548,26,15444
Lasso,ECOS_high,optimal,0.22449806100000003,26.0,3149.809788069668,31,20739
Lasso,ECOS_high,optimal inaccurate,0.277547611,25.0,3107.787618962262,31,20739
Lasso,ECOS_high,optimal,0.20860847,24.0,3318.960302964936,31,20739
Lasso,ECOS_high,optimal inaccurate,0.21039188399999997,24.0,3246.314980150927,31,20739
Lasso,ECOS_high,optimal,0.22928913,25.0,3193.90670889106,31,20739
Lasso,ECOS_high,optimal,0.23966302,23.0,3131.771798163565,31,20739
Lasso,ECOS_high,optimal,0.21100281,24.0,3228.4181783690588,31,20739
Lasso,ECOS_high,optimal inaccurate,0.22299236300000005,25.0,3219.938972171061,31,20739
Lasso,ECOS_high,optimal inaccurate,0.226366308,24.0,3253.703467615987,31,20739
Lasso,ECOS_high,optimal,0.270532934,28.0,3071.064598134641,31,20739
Lasso,ECOS_high,optimal inaccurate,0.256464401,22.0,3856.7252271738566,37,28083
Lasso,ECOS_high,optimal,0.337656204,23.0,3700.793037473642,37,28083
Lasso,ECOS_high,optimal inaccurate,0.286996569,25.0,3753.2476948018902,37,28083
Lasso,ECOS_high,optimal,0.32982230599999995,24.0,3699.462576567877,37,28083
Lasso,ECOS_high,optimal inaccurate,0.288180865,25.0,3818.8776357216298,37,28083
Lasso,ECOS_high,optimal,0.345796052,27.0,3829.261333399596,37,28083
Lasso,ECOS_high,optimal,0.2924151,25.0,3973.5259838056013,37,28083
Lasso,ECOS_high,optimal,0.27303371,25.0,3606.3659534972267,37,28083
Lasso,ECOS_high,optimal inaccurate,0.345500325,23.0,3709.0202730403557,37,28083
Lasso,ECOS_high,optimal inaccurate,0.287528667,23.0,3735.5272128106817,37,28083
Lasso,ECOS_high,optimal inaccurate,0.449652476,29.0,4595.211383839484,45,39555
Lasso,ECOS_high,optimal inaccurate,0.39924163100000004,23.0,4658.330715402086,45,39555
Lasso,ECOS_high,optimal,0.39637819799999996,24.0,4543.683768032479,45,39555
Lasso,ECOS_high,optimal inaccurate,0.4360908020000001,25.0,4519.163910946068,45,39555
Lasso,ECOS_high,optimal inaccurate,0.5431418969999999,24.0,4639.926902742728,45,39555
Lasso,ECOS_high,optimal,0.407261675,25.0,4688.721451495371,45,39555
Lasso,ECOS_high,optimal inaccurate,0.534644624,25.0,4898.393566337757,45,39555
Lasso,ECOS_high,optimal inaccurate,0.383652248,24.0,4585.1346825589335,45,39555
Lasso,ECOS_high,optimal inaccurate,0.487684147,24.0,4828.1726175245485,45,39555
Lasso,ECOS_high,optimal inaccurate,0.395516993,24.0,4672.545703846118,45,39555
Lasso,ECOS_high,optimal inaccurate,0.584424857,25.0,5523.925043229809,55,56595
Lasso,ECOS_high,optimal inaccurate,0.618124433,26.0,5807.457395708004,55,56595
Lasso,ECOS_high,optimal,0.641931693,28.0,5556.569370123289,55,56595
Lasso,ECOS_high,optimal inaccurate,0.614828089,26.0,5510.637685188121,55,56595
Lasso,ECOS_high,optimal inaccurate,0.5926287100000001,25.0,5710.670707605294,55,56595
Lasso,ECOS_high,optimal inaccurate,0.662157079,31.0,5416.154841567172,55,56595
Lasso,ECOS_high,optimal inaccurate,0.583015355,25.0,5563.767263728503,55,56595
Lasso,ECOS_high,optimal inaccurate,0.547516213,24.0,5806.93324398879,55,56595
Lasso,ECOS_high,optimal,0.5906628620000001,27.0,5683.71170001167,55,56595
Lasso,ECOS_high,optimal inaccurate,0.605694714,26.0,5762.094227053339,55,56595
Lasso,ECOS_high,optimal inaccurate,0.9417988409999999,29.0,7023.0924237778845,68,83232
Lasso,ECOS_high,optimal inaccurate,1.0189978290000001,33.0,6970.0480011053605,68,83232
Lasso,ECOS_high,solver_error,0.9533775809999999,28.0,6757.610310815645,68,83232
Lasso,ECOS_high,optimal inaccurate,0.932933832,29.0,7073.067810211281,68,83232
Lasso,ECOS_high,optimal inaccurate,0.954172054,29.0,6991.365618045005,68,83232
Lasso,ECOS_high,solver_error,0.961054665,30.0,6979.609715833085,68,83232
Lasso,ECOS_high,optimal inaccurate,0.921568865,29.0,6990.594346687387,68,83232
Lasso,ECOS_high,optimal inaccurate,0.93968572,28.0,6953.452912434291,68,83232
Lasso,ECOS_high,optimal inaccurate,0.928101808,29.0,6924.414799049007,68,83232
Lasso,ECOS_high,optimal inaccurate,0.9276970059999999,28.0,7135.365277768763,68,83232
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,optimal inaccurate,1.545226833,34.0,8362.348201411034,84,122976
Lasso,ECOS_high,optimal inaccurate,1.5898557960000002,35.0,8680.447836230447,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,optimal inaccurate,1.550393551,34.0,8670.002368048188,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,1.545611815,34.0,8644.615580309499,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,2.664033798,37.0,10770.034568144327,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,optimal inaccurate,2.796729729,45.0,10656.457175147018,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,2.577773814,37.0,10717.354924799338,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,2.573570466,37.0,10491.484571614126,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,5.073502242,57.0,13121.715038732063,132,288288
Lasso,ECOS_high,optimal inaccurate,5.137528983,60.0,13458.876263546086,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.068782059,22,1022.1682353715917,10,3540
Lasso,ECOS_high,optimal,0.040192878,20,1025.9754402405988,10,3540
Lasso,ECOS_high,optimal,0.042595599,22,1082.5554242359165,10,3540
Lasso,ECOS_high,solver_error,0.048735324,21,970.3824306244206,10,3540
Lasso,ECOS_high,optimal inaccurate,0.067424406,27,1051.8783127965269,10,3540
Lasso,ECOS_high,solver_error,0.06546510600000001,26,929.4669187696771,10,3540
Lasso,ECOS_high,optimal,0.042930745,22,1103.5194822967067,10,3540
Lasso,ECOS_high,optimal,0.03639041,18,967.8677620123475,10,3540
Lasso,ECOS_high,optimal,0.042315332,22,1058.6277476007633,10,3540
Lasso,ECOS_high,optimal,0.038012740999999996,20,983.0014009573198,10,3540


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,solver_error,2.664033798,37,10770.034568144327,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,optimal inaccurate,2.796729729,45,10656.457175147018,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,2.577773814,37,10717.354924799338,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,2.573570466,37,10491.484571614126,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.047706691999999995,21,1084.5566334527969,11,4059
Lasso,ECOS_high,optimal,0.045928574,20,1007.0347798615276,11,4059
Lasso,ECOS_high,optimal,0.054459289999999994,22,1125.824290994909,11,4059
Lasso,ECOS_high,optimal,0.048004406,20,1138.70091176862,11,4059
Lasso,ECOS_high,optimal,0.050641528,22,1098.810260101318,11,4059
Lasso,ECOS_high,optimal,0.046245677,20,1097.856032385764,11,4059
Lasso,ECOS_high,optimal,0.050669696,20,1110.7129178740206,11,4059
Lasso,ECOS_high,optimal,0.045089871,19,1138.2699545213632,11,4059
Lasso,ECOS_high,optimal,0.055674789,22,1130.0865186892956,11,4059
Lasso,ECOS_high,optimal,0.048345796999999996,21,1121.6011181062804,11,4059


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.051265091,20,1258.2954350515568,12,4608
Lasso,ECOS_high,optimal,0.055082165999999995,21,1278.9366254091715,12,4608
Lasso,ECOS_high,optimal,0.053356403999999996,20,1257.1634243554408,12,4608
Lasso,ECOS_high,optimal,0.048309441,19,1267.208919382297,12,4608
Lasso,ECOS_high,solver_error,0.058531755000000005,23,1299.8475452988087,12,4608
Lasso,ECOS_high,optimal,0.057685009999999995,23,1220.3565362535478,12,4608
Lasso,ECOS_high,optimal,0.059928171,22,1222.1608765833128,12,4608
Lasso,ECOS_high,optimal,0.052349988,20,1212.1181054436167,12,4608
Lasso,ECOS_high,optimal,0.050422288999999995,21,1251.7170089262615,12,4608
Lasso,ECOS_high,optimal,0.053078295,20,1202.575455129899,12,4608


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.069444339,22,1352.477182691597,13,5187
Lasso,ECOS_high,optimal,0.071352468,23,1224.3627535447802,13,5187
Lasso,ECOS_high,optimal,0.062179352,22,1372.8139175929953,13,5187
Lasso,ECOS_high,optimal inaccurate,0.061148417000000004,21,1274.1837663789902,13,5187
Lasso,ECOS_high,optimal,0.061067678,21,1344.2103750369376,13,5187
Lasso,ECOS_high,optimal,0.06361971899999999,22,1343.3696604683366,13,5187
Lasso,ECOS_high,optimal,0.076086701,24,1246.9618085399495,13,5187
Lasso,ECOS_high,optimal,0.074732015,23,1311.652241883691,13,5187
Lasso,ECOS_high,optimal,0.066454384,23,1381.558468496717,13,5187
Lasso,ECOS_high,optimal,0.062404394999999994,22,1311.2029106926539,13,5187


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,5.073502242,57,13121.715038732065,132,288288
Lasso,ECOS_high,optimal inaccurate,5.137528983,60,13458.876263546086,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.067647825,20,1399.7944337668341,14,5796
Lasso,ECOS_high,optimal,0.076181901,25,1442.2319431923186,14,5796
Lasso,ECOS_high,optimal,0.075537676,23,1487.942884820998,14,5796
Lasso,ECOS_high,optimal,0.0793419,24,1465.0420513946895,14,5796
Lasso,ECOS_high,optimal,0.074927242,25,1367.0423964049116,14,5796
Lasso,ECOS_high,optimal inaccurate,0.08134919,24,1452.131080893047,14,5796
Lasso,ECOS_high,optimal,0.08489527000000001,25,1506.5361780478463,14,5796
Lasso,ECOS_high,optimal inaccurate,0.090592069,25,1390.180783641337,14,5796
Lasso,ECOS_high,optimal,0.06881604899999999,21,1348.8856763392123,14,5796
Lasso,ECOS_high,optimal,0.073245829,21,1442.9342863502134,14,5796


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.08630075400000001,21,1609.7043573370402,16,7104
Lasso,ECOS_high,optimal,0.088506912,21,1680.7086064226517,16,7104
Lasso,ECOS_high,optimal,0.096072744,22,1688.7785060050917,16,7104
Lasso,ECOS_high,optimal,0.098608819,23,1582.9586689965765,16,7104
Lasso,ECOS_high,optimal,0.09922021,25,1533.6360301212765,16,7104
Lasso,ECOS_high,optimal,0.097703947,23,1578.4557152798736,16,7104
Lasso,ECOS_high,optimal inaccurate,0.08587334599999999,22,1703.2208853188304,16,7104
Lasso,ECOS_high,optimal,0.093059539,24,1626.8482062815738,16,7104
Lasso,ECOS_high,optimal,0.089160423,23,1595.093452438477,16,7104
Lasso,ECOS_high,optimal inaccurate,0.08710656,22,1554.4048314828137,16,7104


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.111436402,25,1793.5408193995934,17,7803
Lasso,ECOS_high,optimal,0.12843603,23,1794.3663679240433,17,7803
Lasso,ECOS_high,optimal,0.09644809700000001,23,1809.835549437061,17,7803
Lasso,ECOS_high,optimal,0.115865821,23,1843.7973341770426,17,7803
Lasso,ECOS_high,optimal,0.112251798,21,1907.1039252407372,17,7803
Lasso,ECOS_high,optimal,0.12695862,23,1624.067365758265,17,7803
Lasso,ECOS_high,optimal,0.105199903,24,1747.8735875249452,17,7803
Lasso,ECOS_high,optimal,0.100585547,24,1854.7525549370187,17,7803
Lasso,ECOS_high,optimal,0.096633805,24,1787.4882569474048,17,7803
Lasso,ECOS_high,optimal,0.115044374,26,1843.1967789868488,17,7803


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.119379366,23,2063.3350578183913,20,10080
Lasso,ECOS_high,optimal,0.11544945399999999,23,2063.471533303545,20,10080
Lasso,ECOS_high,optimal inaccurate,0.13615637300000002,29,2043.8555219567245,20,10080
Lasso,ECOS_high,optimal,0.167418696,25,2022.5656435574674,20,10080
Lasso,ECOS_high,optimal,0.16867829099999998,25,2012.0106965892453,20,10080
Lasso,ECOS_high,optimal,0.127415357,25,1935.7512556387765,20,10080
Lasso,ECOS_high,optimal,0.110712272,21,2066.703347659752,20,10080
Lasso,ECOS_high,optimal,0.119554858,23,2105.3515279049425,20,10080
Lasso,ECOS_high,optimal inaccurate,0.150184146,24,2059.812278685446,20,10080
Lasso,ECOS_high,optimal,0.123592898,25,1959.3380373931172,20,10080


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal inaccurate,0.140574218,24,2355.2059123451327,23,12627
Lasso,ECOS_high,optimal inaccurate,0.146892259,23,2282.4387632609423,23,12627
Lasso,ECOS_high,optimal inaccurate,0.138147573,22,2306.316728718533,23,12627
Lasso,ECOS_high,optimal,0.135133489,23,2338.654038193593,23,12627
Lasso,ECOS_high,optimal,0.12785143899999998,21,2395.1223455822987,23,12627
Lasso,ECOS_high,optimal,0.14316763,23,2389.9680495211865,23,12627
Lasso,ECOS_high,optimal,0.18071775399999998,23,2266.477036493163,23,12627
Lasso,ECOS_high,optimal,0.141442706,24,2215.9469666388045,23,12627
Lasso,ECOS_high,optimal,0.18269785,24,2399.072932764768,23,12627
Lasso,ECOS_high,optimal,0.19523449099999998,23,2234.2562868685613,23,12627


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.165119164,24,2679.032891421864,26,15444
Lasso,ECOS_high,optimal,0.18395426599999998,22,2596.81684893851,26,15444
Lasso,ECOS_high,optimal,0.166617071,25,2695.0754602561237,26,15444
Lasso,ECOS_high,optimal,0.146833985,22,2690.635680022585,26,15444
Lasso,ECOS_high,optimal,0.154375494,23,2508.5951915817914,26,15444
Lasso,ECOS_high,optimal inaccurate,0.161643124,23,2673.2679179374013,26,15444
Lasso,ECOS_high,optimal,0.17152863200000001,27,2671.5718854934507,26,15444
Lasso,ECOS_high,optimal inaccurate,0.149676893,22,2704.462673348541,26,15444
Lasso,ECOS_high,optimal,0.150329107,22,2618.3091870905655,26,15444
Lasso,ECOS_high,optimal,0.157424499,24,2629.1834364075476,26,15444


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal,0.224498061,26,3149.8097880696682,31,20739
Lasso,ECOS_high,optimal inaccurate,0.277547611,25,3107.787618962262,31,20739
Lasso,ECOS_high,optimal,0.20860847,24,3318.960302964936,31,20739
Lasso,ECOS_high,optimal inaccurate,0.210391884,24,3246.314980150927,31,20739
Lasso,ECOS_high,optimal,0.22928913,25,3193.90670889106,31,20739
Lasso,ECOS_high,optimal,0.23966302,23,3131.7717981635647,31,20739
Lasso,ECOS_high,optimal,0.21100281,24,3228.4181783690588,31,20739
Lasso,ECOS_high,optimal inaccurate,0.22299236300000003,25,3219.938972171061,31,20739
Lasso,ECOS_high,optimal inaccurate,0.22636630800000002,24,3253.703467615987,31,20739
Lasso,ECOS_high,optimal,0.270532934,28,3071.064598134641,31,20739


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal inaccurate,0.256464401,22,3856.725227173857,37,28083
Lasso,ECOS_high,optimal,0.33765620399999996,23,3700.793037473642,37,28083
Lasso,ECOS_high,optimal inaccurate,0.286996569,25,3753.2476948018907,37,28083
Lasso,ECOS_high,optimal,0.32982230599999995,24,3699.462576567877,37,28083
Lasso,ECOS_high,optimal inaccurate,0.288180865,25,3818.8776357216298,37,28083
Lasso,ECOS_high,optimal,0.345796052,27,3829.2613333995955,37,28083
Lasso,ECOS_high,optimal,0.2924151,25,3973.525983805601,37,28083
Lasso,ECOS_high,optimal,0.27303371,25,3606.3659534972267,37,28083
Lasso,ECOS_high,optimal inaccurate,0.345500325,23,3709.0202730403557,37,28083
Lasso,ECOS_high,optimal inaccurate,0.287528667,23,3735.5272128106817,37,28083


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal inaccurate,0.44965247599999997,29,4595.2113838394835,45,39555
Lasso,ECOS_high,optimal inaccurate,0.399241631,23,4658.330715402086,45,39555
Lasso,ECOS_high,optimal,0.396378198,24,4543.683768032479,45,39555
Lasso,ECOS_high,optimal inaccurate,0.43609080200000006,25,4519.1639109460675,45,39555
Lasso,ECOS_high,optimal inaccurate,0.5431418969999999,24,4639.926902742728,45,39555
Lasso,ECOS_high,optimal,0.407261675,25,4688.721451495371,45,39555
Lasso,ECOS_high,optimal inaccurate,0.534644624,25,4898.393566337757,45,39555
Lasso,ECOS_high,optimal inaccurate,0.383652248,24,4585.134682558934,45,39555
Lasso,ECOS_high,optimal inaccurate,0.487684147,24,4828.172617524549,45,39555
Lasso,ECOS_high,optimal inaccurate,0.395516993,24,4672.545703846118,45,39555


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal inaccurate,0.584424857,25,5523.925043229808,55,56595
Lasso,ECOS_high,optimal inaccurate,0.618124433,26,5807.457395708004,55,56595
Lasso,ECOS_high,optimal,0.641931693,28,5556.56937012329,55,56595
Lasso,ECOS_high,optimal inaccurate,0.614828089,26,5510.637685188121,55,56595
Lasso,ECOS_high,optimal inaccurate,0.5926287100000001,25,5710.670707605294,55,56595
Lasso,ECOS_high,optimal inaccurate,0.662157079,31,5416.154841567172,55,56595
Lasso,ECOS_high,optimal inaccurate,0.583015355,25,5563.767263728504,55,56595
Lasso,ECOS_high,optimal inaccurate,0.547516213,24,5806.93324398879,55,56595
Lasso,ECOS_high,optimal,0.5906628620000001,27,5683.71170001167,55,56595
Lasso,ECOS_high,optimal inaccurate,0.605694714,26,5762.094227053339,55,56595


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,optimal inaccurate,0.941798841,29,7023.0924237778845,68,83232
Lasso,ECOS_high,optimal inaccurate,1.018997829,33,6970.04800110536,68,83232
Lasso,ECOS_high,solver_error,0.953377581,28,6757.610310815645,68,83232
Lasso,ECOS_high,optimal inaccurate,0.932933832,29,7073.067810211281,68,83232
Lasso,ECOS_high,optimal inaccurate,0.9541720539999999,29,6991.365618045005,68,83232
Lasso,ECOS_high,solver_error,0.961054665,30,6979.609715833085,68,83232
Lasso,ECOS_high,optimal inaccurate,0.921568865,29,6990.594346687387,68,83232
Lasso,ECOS_high,optimal inaccurate,0.93968572,28,6953.452912434291,68,83232
Lasso,ECOS_high,optimal inaccurate,0.928101808,29,6924.414799049008,68,83232
Lasso,ECOS_high,optimal inaccurate,0.927697006,28,7135.365277768763,68,83232


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,optimal inaccurate,1.545226833,34,8362.348201411034,84,122976
Lasso,ECOS_high,optimal inaccurate,1.5898557960000002,35,8680.447836230447,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,optimal inaccurate,1.550393551,34,8670.002368048188,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,1.545611815,34,8644.6155803095,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.053344939,21,-3.1943749623399937,5,2760
Portfolio,ECOS_high,optimal,0.014698548,14,-2.2568842896053227,5,2760
Portfolio,ECOS_high,optimal,0.019926592,19,-2.253242001702316,5,2760
Portfolio,ECOS_high,optimal,0.016478601000000002,16,-2.1594074701366925,5,2760
Portfolio,ECOS_high,optimal,0.025063488999999998,16,-2.4344871609081067,5,2760
Portfolio,ECOS_high,optimal,0.027335781,17,-2.2379371351803563,5,2760
Portfolio,ECOS_high,optimal,0.024234697000000003,16,-2.700064433870667,5,2760
Portfolio,ECOS_high,optimal,0.028923641,18,-2.1079953935466937,5,2760
Portfolio,ECOS_high,optimal,0.014814278,14,-1.978583825800688,5,2760
Portfolio,ECOS_high,optimal,0.016837457,16,-2.4384023979530967,5,2760
Portfolio,ECOS_high,optimal,0.033057137,21,-2.951893085781529,6,3612
Portfolio,ECOS_high,optimal,0.040200314,17,-2.2164371852029947,6,3612
Portfolio,ECOS_high,optimal,0.023392385,17,-2.143363360483763,6,3612
Portfolio,ECOS_high,optimal,0.021691801,16,-1.9381014661487543,6,3612
Portfolio,ECOS_high,optimal,0.028394654,21,-2.725249876320348,6,3612
Portfolio,ECOS_high,optimal,0.028948557000000003,21,-3.0379396940353303,6,3612
Portfolio,ECOS_high,optimal,0.023694201,18,-2.15781285143752,6,3612
Portfolio,ECOS_high,optimal,0.021659554,16,-2.5884330871705954,6,3612
Portfolio,ECOS_high,optimal,0.022788227,17,-2.2009458326105658,6,3612
Portfolio,ECOS_high,optimal,0.022390554,17,-2.326822680452275,6,3612
Portfolio,ECOS_high,optimal,0.032243688,19,-2.6408639292284395,7,4564
Portfolio,ECOS_high,optimal,0.02600879,15,-2.3666899511673303,7,4564
Portfolio,ECOS_high,optimal,0.029905001,18,-2.7074676224156558,7,4564
Portfolio,ECOS_high,optimal,0.033824212,20,-2.481375846595938,7,4564
Portfolio,ECOS_high,optimal,0.029697880000000006,17,-2.1917162862497843,7,4564
Portfolio,ECOS_high,optimal,0.030525824,18,-2.1749683315680155,7,4564
Portfolio,ECOS_high,optimal,0.035592748,20,-2.8728423768993316,7,4564
Portfolio,ECOS_high,optimal,0.033159022,19,-2.4732413544002685,7,4564
Portfolio,ECOS_high,optimal,0.030289618,18,-2.3945913085444435,7,4564
Portfolio,ECOS_high,optimal,0.029588374,18,-2.4200305787023453,7,4564
Portfolio,ECOS_high,optimal,0.040090255,19,-2.1880367318943,8,5616
Portfolio,ECOS_high,optimal,0.050943355999999995,24,-2.5429360412604454,8,5616
Portfolio,ECOS_high,optimal,0.036176507999999996,18,-2.4415555463030136,8,5616
Portfolio,ECOS_high,optimal,0.04382873,21,-2.491992954067234,8,5616
Portfolio,ECOS_high,optimal,0.040466819,19,-2.9201411119021534,8,5616
Portfolio,ECOS_high,optimal,0.037875144,19,-2.199117577012297,8,5616
Portfolio,ECOS_high,optimal,0.038486527000000006,17,-2.7187606090619427,8,5616
Portfolio,ECOS_high,optimal,0.040654566,19,-2.2676930533638977,8,5616
Portfolio,ECOS_high,optimal,0.044854523,22,-2.078551122173766,8,5616
Portfolio,ECOS_high,optimal,0.035101229,16,-2.503664784855871,8,5616
Portfolio,ECOS_high,optimal,0.050105672999999996,19,-2.4048975199564384,9,6768
Portfolio,ECOS_high,optimal,0.047709175000000006,19,-2.330205560401499,9,6768
Portfolio,ECOS_high,optimal,0.048021074,18,-2.2350514231856584,9,6768
Portfolio,ECOS_high,optimal,0.04354766400000001,17,-2.0988184207319387,9,6768
Portfolio,ECOS_high,optimal,0.04905729,19,-2.4342599046538655,9,6768
Portfolio,ECOS_high,optimal,0.03961375,15,-2.7319165705898256,9,6768
Portfolio,ECOS_high,optimal,0.041554104,16,-2.7299592798009717,9,6768
Portfolio,ECOS_high,optimal,0.050806473,20,-2.399334530841376,9,6768
Portfolio,ECOS_high,optimal,0.045767317,17,-2.6601641881443783,9,6768
Portfolio,ECOS_high,optimal,0.052237015000000005,19,-2.3875291058097785,9,6768
Portfolio,ECOS_high,optimal,0.064291903,20,-2.5246544858968045,10,8020
Portfolio,ECOS_high,optimal,0.060515494,21,-2.490382195411208,10,8020
Portfolio,ECOS_high,optimal,0.064197957,20,-2.7462982770807702,10,8020
Portfolio,ECOS_high,optimal,0.066568328,22,-2.963205527073548,10,8020
Portfolio,ECOS_high,optimal,0.069373961,21,-2.750132502863716,10,8020
Portfolio,ECOS_high,optimal,0.07063412499999999,22,-2.5252880789086847,10,8020
Portfolio,ECOS_high,optimal,0.054069905,18,-2.347578237848249,10,8020
Portfolio,ECOS_high,optimal,0.061360240999999996,20,-2.6398732392111453,10,8020
Portfolio,ECOS_high,optimal,0.056806155,18,-2.470579619976734,10,8020
Portfolio,ECOS_high,optimal,0.059393034000000004,17,-2.6589234679921447,10,8020
Portfolio,ECOS_high,optimal,0.08703418700000001,18,-2.58588062570164,12,10824
Portfolio,ECOS_high,optimal,0.09347742699999999,18,-2.6782590637817685,12,10824
Portfolio,ECOS_high,optimal,0.10103874199999999,20,-2.789960149238929,12,10824
Portfolio,ECOS_high,optimal,0.08967867800000001,18,-2.522575103401154,12,10824
Portfolio,ECOS_high,optimal,0.078434744,18,-2.3634026071428034,12,10824
Portfolio,ECOS_high,optimal,0.078594044,19,-2.602196551039277,12,10824
Portfolio,ECOS_high,optimal,0.096174988,20,-2.5028134901242147,12,10824
Portfolio,ECOS_high,optimal,0.07490735700000001,18,-2.430335778387061,12,10824
Portfolio,ECOS_high,optimal,0.08395608199999999,18,-2.6624224837156434,12,10824
Portfolio,ECOS_high,optimal,0.088865776,20,-2.5891737391583187,12,10824
Portfolio,ECOS_high,optimal,0.114076796,21,-3.288929798886606,14,14028
Portfolio,ECOS_high,optimal,0.123660893,22,-2.463613667636952,14,14028
Portfolio,ECOS_high,optimal,0.116020326,20,-2.421366870605304,14,14028
Portfolio,ECOS_high,optimal,0.134932835,21,-2.4811577314405016,14,14028
Portfolio,ECOS_high,optimal,0.11826939,20,-2.7521495805520435,14,14028
Portfolio,ECOS_high,optimal,0.105254629,17,-2.4082514849835666,14,14028
Portfolio,ECOS_high,optimal,0.125627717,22,-2.395687821851724,14,14028
Portfolio,ECOS_high,optimal,0.106539566,18,-2.649125058624497,14,14028
Portfolio,ECOS_high,optimal,0.14618847499999998,22,-2.8119696560644094,14,14028
Portfolio,ECOS_high,optimal,0.112418139,20,-2.3521669326979704,14,14028
Portfolio,ECOS_high,optimal,0.12876199300000002,16,-2.362856072778523,16,17632
Portfolio,ECOS_high,optimal,0.11451141199999999,17,-2.7942272740937004,16,17632
Portfolio,ECOS_high,optimal,0.14911221,20,-2.460684522877893,16,17632
Portfolio,ECOS_high,optimal,0.13673115700000002,22,-2.360610582679829,16,17632
Portfolio,ECOS_high,optimal,0.12873167800000002,20,-2.6540484997278986,16,17632
Portfolio,ECOS_high,optimal,0.13099160699999998,21,-2.258778470636709,16,17632
Portfolio,ECOS_high,optimal,0.136629989,21,-2.5018578660696202,16,17632
Portfolio,ECOS_high,optimal,0.101052908,16,-2.602550302419904,16,17632
Portfolio,ECOS_high,optimal,0.16614595199999999,21,-2.4668487276342934,16,17632
Portfolio,ECOS_high,optimal,0.116397851,16,-2.5533510961882637,16,17632
Portfolio,ECOS_high,optimal,0.18514967300000001,20,-2.5694174947883464,20,26040
Portfolio,ECOS_high,optimal,0.113766516,18,-2.470879024658973,20,26040
Portfolio,ECOS_high,optimal,0.14094906499999998,22,-2.4624538138616154,20,26040
Portfolio,ECOS_high,optimal,0.15539245699999998,19,-2.550515335284328,20,26040
Portfolio,ECOS_high,optimal,0.157949263,20,-2.386459857178978,20,26040
Portfolio,ECOS_high,optimal,0.146758311,16,-2.36189069116112,20,26040
Portfolio,ECOS_high,optimal,0.15970488900000002,20,-2.6822272580960886,20,26040
Portfolio,ECOS_high,optimal,0.105586679,16,-2.535212002237729,20,26040
Portfolio,ECOS_high,optimal,0.1234628,20,-2.553747681709466,20,26040
Portfolio,ECOS_high,optimal,0.167393371,20,-2.684648004528321,20,26040
Portfolio,ECOS_high,optimal,0.154518112,19,-2.618631852676585,24,36048
Portfolio,ECOS_high,optimal,0.128601888,17,-2.531526097502735,24,36048
Portfolio,ECOS_high,optimal,0.16921365700000002,21,-2.39340049847988,24,36048
Portfolio,ECOS_high,optimal,0.181449921,20,-2.3243920430275,24,36048
Portfolio,ECOS_high,optimal,0.184972705,24,-2.569431717723238,24,36048
Portfolio,ECOS_high,optimal,0.15170723,20,-2.633002845566586,24,36048
Portfolio,ECOS_high,optimal,0.16285569900000002,21,-2.445686748014446,24,36048
Portfolio,ECOS_high,optimal,0.141451835,18,-2.464696409707805,24,36048
Portfolio,ECOS_high,optimal,0.144021374,18,-2.6409626858270117,24,36048
Portfolio,ECOS_high,optimal,0.14940357199999998,19,-2.5189516611396305,24,36048
Portfolio,ECOS_high,optimal,0.222113267,23,-2.7927502993251956,28,47656
Portfolio,ECOS_high,optimal,0.243989091,25,-2.7106865293946276,28,47656
Portfolio,ECOS_high,optimal,0.196062213,20,-2.9005551720193523,28,47656
Portfolio,ECOS_high,optimal,0.297282416,23,-2.6925179395733063,28,47656
Portfolio,ECOS_high,optimal,0.257381912,22,-2.4841575337166364,28,47656
Portfolio,ECOS_high,optimal,0.20466411899999998,22,-2.4337509908387807,28,47656
Portfolio,ECOS_high,optimal,0.16972763,17,-2.6416164665720583,28,47656
Portfolio,ECOS_high,optimal,0.261430633,27,-2.7320536889051343,28,47656
Portfolio,ECOS_high,optimal,0.249318918,20,-2.429334686834928,28,47656
Portfolio,ECOS_high,optimal,0.19517249600000003,19,-2.572991819466099,28,47656
Portfolio,ECOS_high,optimal,0.277574936,20,-2.6022865391257586,35,71820
Portfolio,ECOS_high,optimal,0.43403851299999996,27,-2.494188987423688,35,71820
Portfolio,ECOS_high,optimal,0.315299165,18,-2.6950456764594084,35,71820
Portfolio,ECOS_high,optimal,0.33464709000000004,24,-2.5809441584940864,35,71820
Portfolio,ECOS_high,optimal,0.350578971,20,-2.5544593631724037,35,71820
Portfolio,ECOS_high,optimal,0.287821665,21,-2.6356430670496485,35,71820
Portfolio,ECOS_high,optimal,0.417885506,27,-2.6414508688591605,35,71820
Portfolio,ECOS_high,optimal,0.293864835,20,-2.5412207000921336,35,71820
Portfolio,ECOS_high,optimal,0.360891809,27,-2.523600316437179,35,71820
Portfolio,ECOS_high,optimal,0.34476949,20,-2.513043228166468,35,71820
Portfolio,ECOS_high,optimal,0.495307091,27,-2.6886153929743903,43,105436
Portfolio,ECOS_high,optimal,0.5581115729999999,27,-2.585960358598613,43,105436
Portfolio,ECOS_high,optimal,0.5632972380000001,31,-2.609297516116337,43,105436
Portfolio,ECOS_high,optimal,0.534132498,28,-2.556255009645276,43,105436
Portfolio,ECOS_high,solver_error,0.427598133,22,-2.6064392526753237,43,105436
Portfolio,ECOS_high,optimal,0.609218236,33,-2.5435277995980017,43,105436
Portfolio,ECOS_high,optimal,0.422775923,22,-2.556947873857126,43,105436
Portfolio,ECOS_high,solver_error,0.386507496,20,-2.586485415389341,43,105436
Portfolio,ECOS_high,optimal,0.48152817,24,-2.596762310168187,43,105436
Portfolio,ECOS_high,optimal,0.62427991,33,-2.5127745172111258,43,105436
Portfolio,ECOS_high,optimal,1.055277683,41,-2.611212683797649,52,150904
Portfolio,ECOS_high,optimal,1.081014004,43,-2.463338746262512,52,150904
Portfolio,ECOS_high,optimal,1.2514259410000002,49,-2.5409354696411364,52,150904
Portfolio,ECOS_high,solver_error,0.619112545,23,-2.6207044786106186,52,150904
Portfolio,ECOS_high,optimal,1.189740395,46,-2.5555756822905096,52,150904
Portfolio,ECOS_high,optimal,1.1310498189999998,44,-2.717601755929837,52,150904
Portfolio,ECOS_high,optimal,1.16215317,45,-2.7127220919003747,52,150904
Portfolio,ECOS_high,solver_error,0.6863952729999999,26,-2.6559812150943767,52,150904
Portfolio,ECOS_high,solver_error,0.73951867,27,-2.6203583701706963,52,150904
Portfolio,ECOS_high,solver_error,0.7330317820000001,28,-2.5602869355704945,52,150904
Portfolio,ECOS_high,solver_error,1.4774822170000002,39,-2.7440665187566333,65,230880
Portfolio,ECOS_high,solver_error,1.8587117990000002,49,-2.5580985991985354,65,230880
Portfolio,ECOS_high,solver_error,2.236399084,58,-2.491856472778096,65,230880
Portfolio,ECOS_high,solver_error,2.09695457,55,-2.7288405149079256,65,230880
Portfolio,ECOS_high,solver_error,1.973272525,52,-2.700211191694535,65,230880
Portfolio,ECOS_high,solver_error,2.143233769,55,-2.663256712503756,65,230880
Portfolio,ECOS_high,solver_error,2.171902111,57,-2.4735083825135384,65,230880
Portfolio,ECOS_high,solver_error,1.492249151,38,-2.65594521934652,65,230880
Portfolio,ECOS_high,solver_error,2.112450296,56,-2.675766699058043,65,230880
Portfolio,ECOS_high,solver_error,2.0489449530000003,54,-2.4628720544014517,65,230880
Portfolio,ECOS_high,solver_error,3.49687674,60,-2.7079909765457013,80,344160
Portfolio,ECOS_high,solver_error,3.0068773880000004,45,-2.5441993648977026,80,344160
Portfolio,ECOS_high,solver_error,4.123414512,66,-2.5718375847555954,80,344160
Portfolio,ECOS_high,solver_error,4.0408715289999995,65,-2.4411712863667607,80,344160
Portfolio,ECOS_high,solver_error,3.862953542,65,-2.6646079206444884,80,344160
Portfolio,ECOS_high,solver_error,3.0286218560000004,49,-2.491390739499096,80,344160
Portfolio,ECOS_high,solver_error,2.249966959,36,-2.6081118196448587,80,344160
Portfolio,ECOS_high,solver_error,3.928016037,64,-2.507911882490899,80,344160
Portfolio,ECOS_high,solver_error,2.400912346,38,-2.548055782535732,80,344160
Portfolio,ECOS_high,solver_error,3.998176137,64,-2.6616462069550204,80,344160
Portfolio,ECOS_high,solver_error,6.171277435,63,-2.63221895909575,99,519948
Portfolio,ECOS_high,solver_error,7.353767522999999,81,-2.698519449598567,99,519948
Portfolio,ECOS_high,solver_error,7.346173805999999,79,-2.6117594384984506,99,519948
Portfolio,ECOS_high,solver_error,5.777743892,60,-2.7233351129724896,99,519948
Portfolio,ECOS_high,solver_error,6.999950629,74,-2.7245159653990365,99,519948
Portfolio,ECOS_high,solver_error,5.909633941,60,-2.602414310284828,99,519948
Portfolio,ECOS_high,solver_error,7.185815242,76,-2.6000080994408474,99,519948
Portfolio,ECOS_high,solver_error,6.0980416360000005,65,-2.667514061362219,99,519948
Portfolio,ECOS_high,solver_error,5.146576564,55,-2.6078366749870483,99,519948
Portfolio,ECOS_high,solver_error,5.307504275,58,-2.668724678117794,99,519948
Portfolio,ECOS_high,solver_error,12.588728717999999,79,-2.554923536254647,124,806248
Portfolio,ECOS_high,solver_error,11.015663727,67,-2.564927671514185,124,806248
Portfolio,ECOS_high,solver_error,12.177074317999999,77,-2.678694646913709,124,806248
Portfolio,ECOS_high,solver_error,10.051939339,61,-2.614984445756638,124,806248
Portfolio,ECOS_high,solver_error,11.266490255,70,-2.5978462167827168,124,806248
Portfolio,ECOS_high,solver_error,12.176635785999999,76,-2.638495073814048,124,806248
Portfolio,ECOS_high,solver_error,12.538223969,80,-2.7067970150797165,124,806248
Portfolio,ECOS_high,solver_error,11.069950082,68,-2.5903592536750613,124,806248
Portfolio,ECOS_high,solver_error,13.390366584,84,-2.5793280048299256,124,806248
Portfolio,ECOS_high,solver_error,9.919812026,62,-2.618377442919188,124,806248
Portfolio,ECOS_high,solver_error,32.005288529,100,-2.6736341949750084,154,1232308
Portfolio,ECOS_high,solver_error,29.836109395999998,96,-2.608900833787206,154,1232308
Portfolio,ECOS_high,solver_error,31.42388706,100,-2.6538088078461874,154,1232308
Portfolio,ECOS_high,solver_error,32.393774574,100,-2.6089942105006654,154,1232308
Portfolio,ECOS_high,solver_error,35.125064811,100,-2.5484130503036586,154,1232308
Portfolio,ECOS_high,solver_error,32.029405007,100,-2.70395437134018,154,1232308
Portfolio,ECOS_high,solver_error,32.390346483,100,-2.6663348846313504,154,1232308
Portfolio,ECOS_high,solver_error,32.326229078000004,100,-2.6020842977930063,154,1232308
Portfolio,ECOS_high,solver_error,32.170300566,100,-2.6314362423287183,154,1232308
Portfolio,ECOS_high,solver_error,32.627413389000004,100,-2.5741928735910906,154,1232308


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.064291903,20,-2.524654485896804,10,8020
Portfolio,ECOS_high,optimal,0.060515493999999996,21,-2.490382195411208,10,8020
Portfolio,ECOS_high,optimal,0.064197957,20,-2.7462982770807702,10,8020
Portfolio,ECOS_high,optimal,0.066568328,22,-2.9632055270735473,10,8020
Portfolio,ECOS_high,optimal,0.069373961,21,-2.7501325028637162,10,8020
Portfolio,ECOS_high,optimal,0.07063412499999999,22,-2.5252880789086847,10,8020
Portfolio,ECOS_high,optimal,0.054069905,18,-2.347578237848249,10,8020
Portfolio,ECOS_high,optimal,0.061360241,20,-2.639873239211145,10,8020
Portfolio,ECOS_high,optimal,0.056806155000000004,18,-2.470579619976734,10,8020
Portfolio,ECOS_high,optimal,0.059393034,17,-2.6589234679921447,10,8020


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.08703418700000001,18,-2.5858806257016393,12,10824
Portfolio,ECOS_high,optimal,0.093477427,18,-2.6782590637817685,12,10824
Portfolio,ECOS_high,optimal,0.101038742,20,-2.7899601492389294,12,10824
Portfolio,ECOS_high,optimal,0.089678678,18,-2.522575103401154,12,10824
Portfolio,ECOS_high,optimal,0.078434744,18,-2.363402607142803,12,10824
Portfolio,ECOS_high,optimal,0.078594044,19,-2.6021965510392775,12,10824
Portfolio,ECOS_high,optimal,0.09617498799999999,20,-2.5028134901242147,12,10824
Portfolio,ECOS_high,optimal,0.07490735700000001,18,-2.430335778387061,12,10824
Portfolio,ECOS_high,optimal,0.083956082,18,-2.6624224837156434,12,10824
Portfolio,ECOS_high,optimal,0.088865776,20,-2.589173739158319,12,10824


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,solver_error,12.588728717999999,79,-2.554923536254647,124,806248
Portfolio,ECOS_high,solver_error,11.015663727,67,-2.564927671514185,124,806248
Portfolio,ECOS_high,solver_error,12.177074318,77,-2.678694646913709,124,806248
Portfolio,ECOS_high,solver_error,10.051939338999999,61,-2.614984445756638,124,806248
Portfolio,ECOS_high,solver_error,11.266490254999999,70,-2.5978462167827168,124,806248
Portfolio,ECOS_high,solver_error,12.176635786,76,-2.6384950738140476,124,806248
Portfolio,ECOS_high,solver_error,12.538223968999999,80,-2.7067970150797165,124,806248
Portfolio,ECOS_high,solver_error,11.069950082,68,-2.5903592536750613,124,806248
Portfolio,ECOS_high,solver_error,13.390366584,84,-2.5793280048299256,124,806248
Portfolio,ECOS_high,solver_error,9.919812026,62,-2.6183774429191877,124,806248


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.11407679600000001,21,-3.2889297988866066,14,14028
Portfolio,ECOS_high,optimal,0.12366089300000001,22,-2.463613667636952,14,14028
Portfolio,ECOS_high,optimal,0.116020326,20,-2.4213668706053038,14,14028
Portfolio,ECOS_high,optimal,0.134932835,21,-2.4811577314405016,14,14028
Portfolio,ECOS_high,optimal,0.11826939,20,-2.7521495805520435,14,14028
Portfolio,ECOS_high,optimal,0.105254629,17,-2.4082514849835666,14,14028
Portfolio,ECOS_high,optimal,0.125627717,22,-2.3956878218517237,14,14028
Portfolio,ECOS_high,optimal,0.106539566,18,-2.649125058624497,14,14028
Portfolio,ECOS_high,optimal,0.14618847499999998,22,-2.8119696560644094,14,14028
Portfolio,ECOS_high,optimal,0.112418139,20,-2.3521669326979704,14,14028


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,solver_error,32.005288529,100,-2.6736341949750084,154,1232308
Portfolio,ECOS_high,solver_error,29.836109396,96,-2.608900833787206,154,1232308
Portfolio,ECOS_high,solver_error,31.42388706,100,-2.6538088078461874,154,1232308
Portfolio,ECOS_high,solver_error,32.393774574,100,-2.6089942105006654,154,1232308
Portfolio,ECOS_high,solver_error,35.125064811,100,-2.5484130503036586,154,1232308
Portfolio,ECOS_high,solver_error,32.029405007,100,-2.70395437134018,154,1232308
Portfolio,ECOS_high,solver_error,32.390346483,100,-2.6663348846313504,154,1232308
Portfolio,ECOS_high,solver_error,32.326229078000004,100,-2.6020842977930063,154,1232308
Portfolio,ECOS_high,solver_error,32.170300566,100,-2.6314362423287183,154,1232308
Portfolio,ECOS_high,solver_error,32.627413389,100,-2.5741928735910906,154,1232308


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.128761993,16,-2.362856072778523,16,17632
Portfolio,ECOS_high,optimal,0.114511412,17,-2.7942272740937004,16,17632
Portfolio,ECOS_high,optimal,0.14911221,20,-2.460684522877893,16,17632
Portfolio,ECOS_high,optimal,0.13673115700000002,22,-2.360610582679829,16,17632
Portfolio,ECOS_high,optimal,0.12873167800000002,20,-2.6540484997278986,16,17632
Portfolio,ECOS_high,optimal,0.130991607,21,-2.258778470636709,16,17632
Portfolio,ECOS_high,optimal,0.136629989,21,-2.50185786606962,16,17632
Portfolio,ECOS_high,optimal,0.10105290800000001,16,-2.602550302419904,16,17632
Portfolio,ECOS_high,optimal,0.166145952,21,-2.4668487276342934,16,17632
Portfolio,ECOS_high,optimal,0.116397851,16,-2.5533510961882633,16,17632


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.185149673,20,-2.5694174947883464,20,26040
Portfolio,ECOS_high,optimal,0.113766516,18,-2.470879024658973,20,26040
Portfolio,ECOS_high,optimal,0.14094906499999998,22,-2.462453813861616,20,26040
Portfolio,ECOS_high,optimal,0.155392457,19,-2.550515335284328,20,26040
Portfolio,ECOS_high,optimal,0.157949263,20,-2.386459857178978,20,26040
Portfolio,ECOS_high,optimal,0.146758311,16,-2.3618906911611197,20,26040
Portfolio,ECOS_high,optimal,0.159704889,20,-2.682227258096089,20,26040
Portfolio,ECOS_high,optimal,0.105586679,16,-2.535212002237729,20,26040
Portfolio,ECOS_high,optimal,0.12346280000000001,20,-2.5537476817094666,20,26040
Portfolio,ECOS_high,optimal,0.16739337099999999,20,-2.684648004528321,20,26040


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.15451811199999999,19,-2.6186318526765855,24,36048
Portfolio,ECOS_high,optimal,0.128601888,17,-2.531526097502735,24,36048
Portfolio,ECOS_high,optimal,0.16921365700000002,21,-2.3934004984798793,24,36048
Portfolio,ECOS_high,optimal,0.18144992100000001,20,-2.3243920430274994,24,36048
Portfolio,ECOS_high,optimal,0.18497270500000002,24,-2.569431717723238,24,36048
Portfolio,ECOS_high,optimal,0.15170723,20,-2.633002845566586,24,36048
Portfolio,ECOS_high,optimal,0.16285569900000002,21,-2.4456867480144466,24,36048
Portfolio,ECOS_high,optimal,0.141451835,18,-2.4646964097078055,24,36048
Portfolio,ECOS_high,optimal,0.144021374,18,-2.640962685827012,24,36048
Portfolio,ECOS_high,optimal,0.149403572,19,-2.5189516611396305,24,36048


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.222113267,23,-2.792750299325196,28,47656
Portfolio,ECOS_high,optimal,0.24398909100000002,25,-2.710686529394628,28,47656
Portfolio,ECOS_high,optimal,0.196062213,20,-2.900555172019352,28,47656
Portfolio,ECOS_high,optimal,0.297282416,23,-2.692517939573307,28,47656
Portfolio,ECOS_high,optimal,0.257381912,22,-2.4841575337166364,28,47656
Portfolio,ECOS_high,optimal,0.204664119,22,-2.433750990838781,28,47656
Portfolio,ECOS_high,optimal,0.16972763,17,-2.641616466572058,28,47656
Portfolio,ECOS_high,optimal,0.26143063299999997,27,-2.7320536889051343,28,47656
Portfolio,ECOS_high,optimal,0.249318918,20,-2.429334686834928,28,47656
Portfolio,ECOS_high,optimal,0.195172496,19,-2.572991819466099,28,47656


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.277574936,20,-2.6022865391257586,35,71820
Portfolio,ECOS_high,optimal,0.434038513,27,-2.4941889874236876,35,71820
Portfolio,ECOS_high,optimal,0.315299165,18,-2.695045676459408,35,71820
Portfolio,ECOS_high,optimal,0.33464709000000004,24,-2.5809441584940864,35,71820
Portfolio,ECOS_high,optimal,0.350578971,20,-2.5544593631724033,35,71820
Portfolio,ECOS_high,optimal,0.287821665,21,-2.6356430670496485,35,71820
Portfolio,ECOS_high,optimal,0.41788550599999996,27,-2.6414508688591605,35,71820
Portfolio,ECOS_high,optimal,0.293864835,20,-2.5412207000921336,35,71820
Portfolio,ECOS_high,optimal,0.36089180899999995,27,-2.523600316437179,35,71820
Portfolio,ECOS_high,optimal,0.34476949,20,-2.513043228166468,35,71820


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.49530709100000003,27,-2.6886153929743903,43,105436
Portfolio,ECOS_high,optimal,0.5581115729999999,27,-2.585960358598613,43,105436
Portfolio,ECOS_high,optimal,0.5632972380000001,31,-2.609297516116337,43,105436
Portfolio,ECOS_high,optimal,0.534132498,28,-2.556255009645276,43,105436
Portfolio,ECOS_high,solver_error,0.427598133,22,-2.6064392526753233,43,105436
Portfolio,ECOS_high,optimal,0.609218236,33,-2.5435277995980017,43,105436
Portfolio,ECOS_high,optimal,0.422775923,22,-2.556947873857126,43,105436
Portfolio,ECOS_high,solver_error,0.38650749599999995,20,-2.586485415389341,43,105436
Portfolio,ECOS_high,optimal,0.48152817,24,-2.596762310168187,43,105436
Portfolio,ECOS_high,optimal,0.62427991,33,-2.5127745172111258,43,105436


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.053344938999999994,21,-3.1943749623399937,5,2760
Portfolio,ECOS_high,optimal,0.014698547999999999,14,-2.2568842896053227,5,2760
Portfolio,ECOS_high,optimal,0.019926592,19,-2.253242001702316,5,2760
Portfolio,ECOS_high,optimal,0.016478601,16,-2.1594074701366925,5,2760
Portfolio,ECOS_high,optimal,0.025063489,16,-2.4344871609081067,5,2760
Portfolio,ECOS_high,optimal,0.027335781,17,-2.2379371351803563,5,2760
Portfolio,ECOS_high,optimal,0.024234697,16,-2.700064433870667,5,2760
Portfolio,ECOS_high,optimal,0.028923641,18,-2.1079953935466937,5,2760
Portfolio,ECOS_high,optimal,0.014814278,14,-1.9785838258006878,5,2760
Portfolio,ECOS_high,optimal,0.016837457,16,-2.4384023979530967,5,2760


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,1.0552776830000001,41,-2.611212683797649,52,150904
Portfolio,ECOS_high,optimal,1.081014004,43,-2.4633387462625116,52,150904
Portfolio,ECOS_high,optimal,1.2514259410000002,49,-2.5409354696411364,52,150904
Portfolio,ECOS_high,solver_error,0.619112545,23,-2.6207044786106186,52,150904
Portfolio,ECOS_high,optimal,1.189740395,46,-2.55557568229051,52,150904
Portfolio,ECOS_high,optimal,1.1310498189999998,44,-2.7176017559298375,52,150904
Portfolio,ECOS_high,optimal,1.16215317,45,-2.712722091900375,52,150904
Portfolio,ECOS_high,solver_error,0.686395273,26,-2.6559812150943767,52,150904
Portfolio,ECOS_high,solver_error,0.73951867,27,-2.6203583701706963,52,150904
Portfolio,ECOS_high,solver_error,0.733031782,28,-2.5602869355704945,52,150904


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.033057137,21,-2.951893085781529,6,3612
Portfolio,ECOS_high,optimal,0.040200314,17,-2.2164371852029947,6,3612
Portfolio,ECOS_high,optimal,0.023392385,17,-2.143363360483763,6,3612
Portfolio,ECOS_high,optimal,0.021691801,16,-1.9381014661487543,6,3612
Portfolio,ECOS_high,optimal,0.028394654,21,-2.7252498763203477,6,3612
Portfolio,ECOS_high,optimal,0.028948557,21,-3.0379396940353303,6,3612
Portfolio,ECOS_high,optimal,0.023694201,18,-2.15781285143752,6,3612
Portfolio,ECOS_high,optimal,0.021659553999999998,16,-2.588433087170595,6,3612
Portfolio,ECOS_high,optimal,0.022788226999999998,17,-2.2009458326105658,6,3612
Portfolio,ECOS_high,optimal,0.022390554,17,-2.326822680452275,6,3612


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,solver_error,1.4774822170000002,39,-2.744066518756633,65,230880
Portfolio,ECOS_high,solver_error,1.858711799,49,-2.5580985991985354,65,230880
Portfolio,ECOS_high,solver_error,2.236399084,58,-2.4918564727780956,65,230880
Portfolio,ECOS_high,solver_error,2.09695457,55,-2.728840514907926,65,230880
Portfolio,ECOS_high,solver_error,1.973272525,52,-2.700211191694535,65,230880
Portfolio,ECOS_high,solver_error,2.143233769,55,-2.663256712503756,65,230880
Portfolio,ECOS_high,solver_error,2.171902111,57,-2.4735083825135384,65,230880
Portfolio,ECOS_high,solver_error,1.492249151,38,-2.6559452193465196,65,230880
Portfolio,ECOS_high,solver_error,2.112450296,56,-2.675766699058043,65,230880
Portfolio,ECOS_high,solver_error,2.0489449530000003,54,-2.462872054401452,65,230880


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.032243688,19,-2.6408639292284395,7,4564
Portfolio,ECOS_high,optimal,0.02600879,15,-2.3666899511673303,7,4564
Portfolio,ECOS_high,optimal,0.029905001,18,-2.7074676224156553,7,4564
Portfolio,ECOS_high,optimal,0.033824212,20,-2.481375846595938,7,4564
Portfolio,ECOS_high,optimal,0.029697880000000003,17,-2.1917162862497843,7,4564
Portfolio,ECOS_high,optimal,0.030525824,18,-2.1749683315680155,7,4564
Portfolio,ECOS_high,optimal,0.035592748,20,-2.872842376899332,7,4564
Portfolio,ECOS_high,optimal,0.033159021999999996,19,-2.4732413544002685,7,4564
Portfolio,ECOS_high,optimal,0.030289617999999997,18,-2.3945913085444435,7,4564
Portfolio,ECOS_high,optimal,0.029588374,18,-2.420030578702345,7,4564


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.040090255,19,-2.1880367318942997,8,5616
Portfolio,ECOS_high,optimal,0.050943356,24,-2.5429360412604454,8,5616
Portfolio,ECOS_high,optimal,0.036176508,18,-2.4415555463030136,8,5616
Portfolio,ECOS_high,optimal,0.04382873,21,-2.491992954067234,8,5616
Portfolio,ECOS_high,optimal,0.040466818999999994,19,-2.920141111902153,8,5616
Portfolio,ECOS_high,optimal,0.037875144,19,-2.199117577012297,8,5616
Portfolio,ECOS_high,optimal,0.038486527000000006,17,-2.7187606090619427,8,5616
Portfolio,ECOS_high,optimal,0.040654565999999996,19,-2.2676930533638977,8,5616
Portfolio,ECOS_high,optimal,0.044854523,22,-2.078551122173766,8,5616
Portfolio,ECOS_high,optimal,0.035101229,16,-2.503664784855871,8,5616


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,solver_error,3.49687674,60,-2.7079909765457013,80,344160
Portfolio,ECOS_high,solver_error,3.0068773880000004,45,-2.5441993648977026,80,344160
Portfolio,ECOS_high,solver_error,4.123414512,66,-2.571837584755595,80,344160
Portfolio,ECOS_high,solver_error,4.040871529,65,-2.441171286366761,80,344160
Portfolio,ECOS_high,solver_error,3.862953542,65,-2.6646079206444884,80,344160
Portfolio,ECOS_high,solver_error,3.028621856,49,-2.4913907394990957,80,344160
Portfolio,ECOS_high,solver_error,2.249966959,36,-2.6081118196448587,80,344160
Portfolio,ECOS_high,solver_error,3.928016037,64,-2.507911882490899,80,344160
Portfolio,ECOS_high,solver_error,2.400912346,38,-2.548055782535732,80,344160
Portfolio,ECOS_high,solver_error,3.9981761369999997,64,-2.6616462069550204,80,344160


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,optimal,0.050105673,19,-2.4048975199564384,9,6768
Portfolio,ECOS_high,optimal,0.047709175000000006,19,-2.330205560401499,9,6768
Portfolio,ECOS_high,optimal,0.048021074000000004,18,-2.2350514231856584,9,6768
Portfolio,ECOS_high,optimal,0.043547664,17,-2.0988184207319387,9,6768
Portfolio,ECOS_high,optimal,0.04905729,19,-2.434259904653866,9,6768
Portfolio,ECOS_high,optimal,0.039613749999999996,15,-2.7319165705898256,9,6768
Portfolio,ECOS_high,optimal,0.041554104,16,-2.729959279800972,9,6768
Portfolio,ECOS_high,optimal,0.050806473,20,-2.399334530841376,9,6768
Portfolio,ECOS_high,optimal,0.045767317,17,-2.660164188144378,9,6768
Portfolio,ECOS_high,optimal,0.052237015000000005,19,-2.3875291058097785,9,6768


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,ECOS_high,solver_error,6.171277435,63,-2.63221895909575,99,519948
Portfolio,ECOS_high,solver_error,7.353767523,81,-2.698519449598567,99,519948
Portfolio,ECOS_high,solver_error,7.3461738059999995,79,-2.6117594384984506,99,519948
Portfolio,ECOS_high,solver_error,5.777743892,60,-2.7233351129724896,99,519948
Portfolio,ECOS_high,solver_error,6.999950629,74,-2.724515965399036,99,519948
Portfolio,ECOS_high,solver_error,5.909633941,60,-2.602414310284828,99,519948
Portfolio,ECOS_high,solver_error,7.185815242,76,-2.6000080994408474,99,519948
Portfolio,ECOS_high,solver_error,6.0980416360000005,65,-2.667514061362219,99,519948
Portfolio,ECOS_high,solver_error,5.146576564,55,-2.607836674987048,99,519948
Portfolio,ECOS_high,solver_error,5.307504275,58,-2.668724678117794,99,519948


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,10,178
Random QP,ECOS_high,solver_error,,,,10,186
Random QP,ECOS_high,solver_error,,,,10,180
Random QP,ECOS_high,solver_error,,,,10,178
Random QP,ECOS_high,solver_error,,,,10,182
Random QP,ECOS_high,solver_error,,,,10,178
Random QP,ECOS_high,solver_error,,,,10,182
Random QP,ECOS_high,solver_error,,,,10,176
Random QP,ECOS_high,solver_error,,,,10,172
Random QP,ECOS_high,solver_error,,,,10,180
Random QP,ECOS_high,solver_error,,,,11,224
Random QP,ECOS_high,solver_error,,,,11,218
Random QP,ECOS_high,solver_error,,,,11,214
Random QP,ECOS_high,solver_error,,,,11,216
Random QP,ECOS_high,solver_error,,,,11,224
Random QP,ECOS_high,solver_error,,,,11,212
Random QP,ECOS_high,solver_error,,,,11,218
Random QP,ECOS_high,solver_error,,,,11,216
Random QP,ECOS_high,solver_error,,,,11,208
Random QP,ECOS_high,solver_error,,,,11,216
Random QP,ECOS_high,solver_error,,,,12,264
Random QP,ECOS_high,solver_error,,,,12,250
Random QP,ECOS_high,solver_error,,,,12,254
Random QP,ECOS_high,solver_error,,,,12,258
Random QP,ECOS_high,solver_error,,,,12,262
Random QP,ECOS_high,solver_error,,,,12,254
Random QP,ECOS_high,solver_error,,,,12,250
Random QP,ECOS_high,solver_error,,,,12,258
Random QP,ECOS_high,solver_error,,,,12,258
Random QP,ECOS_high,solver_error,,,,12,254
Random QP,ECOS_high,solver_error,,,,13,306
Random QP,ECOS_high,solver_error,,,,13,308
Random QP,ECOS_high,solver_error,,,,13,316
Random QP,ECOS_high,solver_error,,,,13,302
Random QP,ECOS_high,solver_error,,,,13,296
Random QP,ECOS_high,solver_error,,,,13,302
Random QP,ECOS_high,solver_error,,,,13,304
Random QP,ECOS_high,solver_error,,,,13,306
Random QP,ECOS_high,solver_error,,,,13,298
Random QP,ECOS_high,solver_error,,,,13,304
Random QP,ECOS_high,solver_error,,,,15,412
Random QP,ECOS_high,solver_error,,,,15,422
Random QP,ECOS_high,solver_error,,,,15,406
Random QP,ECOS_high,solver_error,,,,15,418
Random QP,ECOS_high,solver_error,,,,15,412
Random QP,ECOS_high,solver_error,,,,15,408
Random QP,ECOS_high,solver_error,,,,15,416
Random QP,ECOS_high,solver_error,,,,15,410
Random QP,ECOS_high,solver_error,,,,15,406
Random QP,ECOS_high,solver_error,,,,15,412
Random QP,ECOS_high,solver_error,,,,18,612
Random QP,ECOS_high,solver_error,,,,18,594
Random QP,ECOS_high,solver_error,,,,18,614
Random QP,ECOS_high,solver_error,,,,18,604
Random QP,ECOS_high,solver_error,,,,18,610
Random QP,ECOS_high,solver_error,,,,18,612
Random QP,ECOS_high,solver_error,,,,18,602
Random QP,ECOS_high,solver_error,,,,18,622
Random QP,ECOS_high,solver_error,,,,18,594
Random QP,ECOS_high,solver_error,,,,18,598
Random QP,ECOS_high,solver_error,,,,23,1002
Random QP,ECOS_high,solver_error,,,,23,1016
Random QP,ECOS_high,solver_error,,,,23,1032
Random QP,ECOS_high,solver_error,,,,23,1020
Random QP,ECOS_high,solver_error,,,,23,1022
Random QP,ECOS_high,solver_error,,,,23,1066
Random QP,ECOS_high,solver_error,,,,23,1004
Random QP,ECOS_high,solver_error,,,,23,1034
Random QP,ECOS_high,solver_error,,,,23,994
Random QP,ECOS_high,solver_error,,,,23,1016
Random QP,ECOS_high,solver_error,,,,29,1694
Random QP,ECOS_high,solver_error,,,,29,1694
Random QP,ECOS_high,solver_error,,,,29,1702
Random QP,ECOS_high,solver_error,,,,29,1670
Random QP,ECOS_high,solver_error,,,,29,1672
Random QP,ECOS_high,solver_error,,,,29,1680
Random QP,ECOS_high,solver_error,,,,29,1688
Random QP,ECOS_high,solver_error,,,,29,1702
Random QP,ECOS_high,solver_error,,,,29,1664
Random QP,ECOS_high,solver_error,,,,29,1696
Random QP,ECOS_high,solver_error,,,,39,3204
Random QP,ECOS_high,solver_error,,,,39,3204
Random QP,ECOS_high,solver_error,,,,39,3200
Random QP,ECOS_high,solver_error,,,,39,3166
Random QP,ECOS_high,solver_error,,,,39,3220
Random QP,ECOS_high,solver_error,,,,39,3160
Random QP,ECOS_high,solver_error,,,,39,3192
Random QP,ECOS_high,solver_error,,,,39,3252
Random QP,ECOS_high,solver_error,,,,39,3230
Random QP,ECOS_high,solver_error,,,,39,3226
Random QP,ECOS_high,solver_error,,,,53,6268
Random QP,ECOS_high,solver_error,,,,53,6208
Random QP,ECOS_high,solver_error,,,,53,6260
Random QP,ECOS_high,solver_error,,,,53,6246
Random QP,ECOS_high,solver_error,,,,53,6126
Random QP,ECOS_high,solver_error,,,,53,6152
Random QP,ECOS_high,solver_error,,,,53,6178
Random QP,ECOS_high,solver_error,,,,53,6130
Random QP,ECOS_high,solver_error,,,,53,6166
Random QP,ECOS_high,solver_error,,,,53,6190
Random QP,ECOS_high,solver_error,,,,73,12284
Random QP,ECOS_high,solver_error,,,,73,12384
Random QP,ECOS_high,solver_error,,,,73,12288
Random QP,ECOS_high,solver_error,,,,73,12342
Random QP,ECOS_high,solver_error,,,,73,12356
Random QP,ECOS_high,solver_error,,,,73,12384
Random QP,ECOS_high,solver_error,,,,73,12438
Random QP,ECOS_high,solver_error,,,,73,12406
Random QP,ECOS_high,solver_error,,,,73,12370
Random QP,ECOS_high,solver_error,,,,73,12350
Random QP,ECOS_high,solver_error,,,,103,25576
Random QP,ECOS_high,solver_error,,,,103,25516
Random QP,ECOS_high,solver_error,,,,103,25482
Random QP,ECOS_high,solver_error,,,,103,25448
Random QP,ECOS_high,solver_error,,,,103,25508
Random QP,ECOS_high,solver_error,,,,103,25530
Random QP,ECOS_high,solver_error,,,,103,25594
Random QP,ECOS_high,solver_error,,,,103,25534
Random QP,ECOS_high,solver_error,,,,103,25440
Random QP,ECOS_high,solver_error,,,,103,25514
Random QP,ECOS_high,solver_error,,,,146,52538
Random QP,ECOS_high,solver_error,,,,146,52524
Random QP,ECOS_high,solver_error,,,,146,52582
Random QP,ECOS_high,solver_error,,,,146,52540
Random QP,ECOS_high,solver_error,,,,146,52570
Random QP,ECOS_high,solver_error,,,,146,52498
Random QP,ECOS_high,solver_error,,,,146,52604
Random QP,ECOS_high,solver_error,,,,146,52558
Random QP,ECOS_high,solver_error,,,,146,52482
Random QP,ECOS_high,solver_error,,,,146,52470
Random QP,ECOS_high,solver_error,,,,211,110960
Random QP,ECOS_high,solver_error,,,,211,110986
Random QP,ECOS_high,solver_error,,,,211,110918
Random QP,ECOS_high,solver_error,,,,211,110914
Random QP,ECOS_high,solver_error,,,,211,110938
Random QP,ECOS_high,solver_error,,,,211,110968
Random QP,ECOS_high,solver_error,,,,211,110924
Random QP,ECOS_high,solver_error,,,,211,110948
Random QP,ECOS_high,solver_error,,,,211,110992
Random QP,ECOS_high,solver_error,,,,211,110932
Random QP,ECOS_high,solver_error,,,,304,230956
Random QP,ECOS_high,solver_error,,,,304,230924
Random QP,ECOS_high,solver_error,,,,304,230968
Random QP,ECOS_high,solver_error,,,,304,230910
Random QP,ECOS_high,solver_error,,,,304,230986
Random QP,ECOS_high,solver_error,,,,304,230934
Random QP,ECOS_high,solver_error,,,,304,230940
Random QP,ECOS_high,solver_error,,,,304,230944
Random QP,ECOS_high,solver_error,,,,304,230960
Random QP,ECOS_high,solver_error,,,,304,230954
Random QP,ECOS_high,solver_error,,,,442,488410
Random QP,ECOS_high,solver_error,,,,442,488400
Random QP,ECOS_high,solver_error,,,,442,488398
Random QP,ECOS_high,solver_error,,,,442,488406
Random QP,ECOS_high,solver_error,,,,442,488398
Random QP,ECOS_high,solver_error,,,,442,488406
Random QP,ECOS_high,solver_error,,,,442,488398
Random QP,ECOS_high,solver_error,,,,442,488402
Random QP,ECOS_high,solver_error,,,,442,488404
Random QP,ECOS_high,solver_error,,,,442,488394
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036838
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036838
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036836
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,10,178
Random QP,ECOS_high,solver_error,,,,10,186
Random QP,ECOS_high,solver_error,,,,10,180
Random QP,ECOS_high,solver_error,,,,10,178
Random QP,ECOS_high,solver_error,,,,10,182
Random QP,ECOS_high,solver_error,,,,10,178
Random QP,ECOS_high,solver_error,,,,10,182
Random QP,ECOS_high,solver_error,,,,10,176
Random QP,ECOS_high,solver_error,,,,10,172
Random QP,ECOS_high,solver_error,,,,10,180


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,103,25576
Random QP,ECOS_high,solver_error,,,,103,25516
Random QP,ECOS_high,solver_error,,,,103,25482
Random QP,ECOS_high,solver_error,,,,103,25448
Random QP,ECOS_high,solver_error,,,,103,25508
Random QP,ECOS_high,solver_error,,,,103,25530
Random QP,ECOS_high,solver_error,,,,103,25594
Random QP,ECOS_high,solver_error,,,,103,25534
Random QP,ECOS_high,solver_error,,,,103,25440
Random QP,ECOS_high,solver_error,,,,103,25514


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,11,224
Random QP,ECOS_high,solver_error,,,,11,218
Random QP,ECOS_high,solver_error,,,,11,214
Random QP,ECOS_high,solver_error,,,,11,216
Random QP,ECOS_high,solver_error,,,,11,224
Random QP,ECOS_high,solver_error,,,,11,212
Random QP,ECOS_high,solver_error,,,,11,218
Random QP,ECOS_high,solver_error,,,,11,216
Random QP,ECOS_high,solver_error,,,,11,208
Random QP,ECOS_high,solver_error,,,,11,216


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,12,264
Random QP,ECOS_high,solver_error,,,,12,250
Random QP,ECOS_high,solver_error,,,,12,254
Random QP,ECOS_high,solver_error,,,,12,258
Random QP,ECOS_high,solver_error,,,,12,262
Random QP,ECOS_high,solver_error,,,,12,254
Random QP,ECOS_high,solver_error,,,,12,250
Random QP,ECOS_high,solver_error,,,,12,258
Random QP,ECOS_high,solver_error,,,,12,258
Random QP,ECOS_high,solver_error,,,,12,254


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,13,306
Random QP,ECOS_high,solver_error,,,,13,308
Random QP,ECOS_high,solver_error,,,,13,316
Random QP,ECOS_high,solver_error,,,,13,302
Random QP,ECOS_high,solver_error,,,,13,296
Random QP,ECOS_high,solver_error,,,,13,302
Random QP,ECOS_high,solver_error,,,,13,304
Random QP,ECOS_high,solver_error,,,,13,306
Random QP,ECOS_high,solver_error,,,,13,298
Random QP,ECOS_high,solver_error,,,,13,304


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,146,52538
Random QP,ECOS_high,solver_error,,,,146,52524
Random QP,ECOS_high,solver_error,,,,146,52582
Random QP,ECOS_high,solver_error,,,,146,52540
Random QP,ECOS_high,solver_error,,,,146,52570
Random QP,ECOS_high,solver_error,,,,146,52498
Random QP,ECOS_high,solver_error,,,,146,52604
Random QP,ECOS_high,solver_error,,,,146,52558
Random QP,ECOS_high,solver_error,,,,146,52482
Random QP,ECOS_high,solver_error,,,,146,52470


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,15,412
Random QP,ECOS_high,solver_error,,,,15,422
Random QP,ECOS_high,solver_error,,,,15,406
Random QP,ECOS_high,solver_error,,,,15,418
Random QP,ECOS_high,solver_error,,,,15,412
Random QP,ECOS_high,solver_error,,,,15,408
Random QP,ECOS_high,solver_error,,,,15,416
Random QP,ECOS_high,solver_error,,,,15,410
Random QP,ECOS_high,solver_error,,,,15,406
Random QP,ECOS_high,solver_error,,,,15,412


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,18,612
Random QP,ECOS_high,solver_error,,,,18,594
Random QP,ECOS_high,solver_error,,,,18,614
Random QP,ECOS_high,solver_error,,,,18,604
Random QP,ECOS_high,solver_error,,,,18,610
Random QP,ECOS_high,solver_error,,,,18,612
Random QP,ECOS_high,solver_error,,,,18,602
Random QP,ECOS_high,solver_error,,,,18,622
Random QP,ECOS_high,solver_error,,,,18,594
Random QP,ECOS_high,solver_error,,,,18,598


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,211,110960
Random QP,ECOS_high,solver_error,,,,211,110986
Random QP,ECOS_high,solver_error,,,,211,110918
Random QP,ECOS_high,solver_error,,,,211,110914
Random QP,ECOS_high,solver_error,,,,211,110938
Random QP,ECOS_high,solver_error,,,,211,110968
Random QP,ECOS_high,solver_error,,,,211,110924
Random QP,ECOS_high,solver_error,,,,211,110948
Random QP,ECOS_high,solver_error,,,,211,110992
Random QP,ECOS_high,solver_error,,,,211,110932


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,23,1002
Random QP,ECOS_high,solver_error,,,,23,1016
Random QP,ECOS_high,solver_error,,,,23,1032
Random QP,ECOS_high,solver_error,,,,23,1020
Random QP,ECOS_high,solver_error,,,,23,1022
Random QP,ECOS_high,solver_error,,,,23,1066
Random QP,ECOS_high,solver_error,,,,23,1004
Random QP,ECOS_high,solver_error,,,,23,1034
Random QP,ECOS_high,solver_error,,,,23,994
Random QP,ECOS_high,solver_error,,,,23,1016


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,29,1694
Random QP,ECOS_high,solver_error,,,,29,1694
Random QP,ECOS_high,solver_error,,,,29,1702
Random QP,ECOS_high,solver_error,,,,29,1670
Random QP,ECOS_high,solver_error,,,,29,1672
Random QP,ECOS_high,solver_error,,,,29,1680
Random QP,ECOS_high,solver_error,,,,29,1688
Random QP,ECOS_high,solver_error,,,,29,1702
Random QP,ECOS_high,solver_error,,,,29,1664
Random QP,ECOS_high,solver_error,,,,29,1696


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,304,230956
Random QP,ECOS_high,solver_error,,,,304,230924
Random QP,ECOS_high,solver_error,,,,304,230968
Random QP,ECOS_high,solver_error,,,,304,230910
Random QP,ECOS_high,solver_error,,,,304,230986
Random QP,ECOS_high,solver_error,,,,304,230934
Random QP,ECOS_high,solver_error,,,,304,230940
Random QP,ECOS_high,solver_error,,,,304,230944
Random QP,ECOS_high,solver_error,,,,304,230960
Random QP,ECOS_high,solver_error,,,,304,230954


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,39,3204
Random QP,ECOS_high,solver_error,,,,39,3204
Random QP,ECOS_high,solver_error,,,,39,3200
Random QP,ECOS_high,solver_error,,,,39,3166
Random QP,ECOS_high,solver_error,,,,39,3220
Random QP,ECOS_high,solver_error,,,,39,3160
Random QP,ECOS_high,solver_error,,,,39,3192
Random QP,ECOS_high,solver_error,,,,39,3252
Random QP,ECOS_high,solver_error,,,,39,3230
Random QP,ECOS_high,solver_error,,,,39,3226


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,442,488410
Random QP,ECOS_high,solver_error,,,,442,488400
Random QP,ECOS_high,solver_error,,,,442,488398
Random QP,ECOS_high,solver_error,,,,442,488406
Random QP,ECOS_high,solver_error,,,,442,488398
Random QP,ECOS_high,solver_error,,,,442,488406
Random QP,ECOS_high,solver_error,,,,442,488398
Random QP,ECOS_high,solver_error,,,,442,488402
Random QP,ECOS_high,solver_error,,,,442,488404
Random QP,ECOS_high,solver_error,,,,442,488394


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,53,6268
Random QP,ECOS_high,solver_error,,,,53,6208
Random QP,ECOS_high,solver_error,,,,53,6260
Random QP,ECOS_high,solver_error,,,,53,6246
Random QP,ECOS_high,solver_error,,,,53,6126
Random QP,ECOS_high,solver_error,,,,53,6152
Random QP,ECOS_high,solver_error,,,,53,6178
Random QP,ECOS_high,solver_error,,,,53,6130
Random QP,ECOS_high,solver_error,,,,53,6166
Random QP,ECOS_high,solver_error,,,,53,6190


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036838
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036838
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036836
Random QP,ECOS_high,solver_error,,,,644,1036840


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,73,12284
Random QP,ECOS_high,solver_error,,,,73,12384
Random QP,ECOS_high,solver_error,,,,73,12288
Random QP,ECOS_high,solver_error,,,,73,12342
Random QP,ECOS_high,solver_error,,,,73,12356
Random QP,ECOS_high,solver_error,,,,73,12384
Random QP,ECOS_high,solver_error,,,,73,12438
Random QP,ECOS_high,solver_error,,,,73,12406
Random QP,ECOS_high,solver_error,,,,73,12370
Random QP,ECOS_high,solver_error,,,,73,12350


==> data/results/benchmark_problems_high_accuracy/ECOS_high/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.026443755,15,422.48893755134947,10,3510
SVM,ECOS_high,optimal,0.013972785,15,408.29539941155576,10,3510
SVM,ECOS_high,optimal,0.014702748,15,414.40009605753835,10,3510
SVM,ECOS_high,solver_error,0.033076626,15,416.3674696438188,10,3510
SVM,ECOS_high,optimal,0.033071194,15,425.91861947364,10,3510
SVM,ECOS_high,optimal,0.033407387000000004,15,402.928891582256,10,3510
SVM,ECOS_high,optimal,0.029343731,13,426.3877468584014,10,3510
SVM,ECOS_high,optimal,0.031087415,14,419.6172866025168,10,3510
SVM,ECOS_high,optimal,0.019162954000000003,14,428.65301086234183,10,3510
SVM,ECOS_high,optimal,0.012575808,13,417.0697439836619,10,3510
SVM,ECOS_high,optimal,0.01729384,16,460.69743424284377,11,4025
SVM,ECOS_high,optimal,0.015291576999999999,14,462.5040292820839,11,4025
SVM,ECOS_high,optimal,0.017080742,16,452.3248136011647,11,4025
SVM,ECOS_high,optimal,0.018222136,16,464.2686877104363,11,4025
SVM,ECOS_high,optimal,0.017942383000000003,17,452.0342216356218,11,4025
SVM,ECOS_high,optimal,0.016009028999999998,15,447.69827722895684,11,4025
SVM,ECOS_high,optimal,0.017135155,16,450.0477788998742,11,4025
SVM,ECOS_high,optimal,0.018440406,17,454.8319815032936,11,4025
SVM,ECOS_high,optimal,0.015236246,14,471.42702474985583,11,4025
SVM,ECOS_high,solver_error,0.016947038,14,454.0819508221137,11,4025
SVM,ECOS_high,optimal,0.01977615,15,492.7753384047066,12,4572
SVM,ECOS_high,optimal,0.018980572,14,502.98547050049723,12,4572
SVM,ECOS_high,solver_error,0.018852249,14,494.16532523361434,12,4572
SVM,ECOS_high,optimal,0.020329148,16,486.87594518055033,12,4572
SVM,ECOS_high,optimal,0.02140354,17,496.23442627304473,12,4572
SVM,ECOS_high,optimal,0.018042597,14,514.8733893112978,12,4572
SVM,ECOS_high,solver_error,0.018622197,14,506.6975252669713,12,4572
SVM,ECOS_high,solver_error,0.018312147,14,501.72994617752266,12,4572
SVM,ECOS_high,optimal,0.018899121,15,502.4435717666001,12,4572
SVM,ECOS_high,optimal,0.018699732,16,474.8955873178372,12,4572
SVM,ECOS_high,optimal,0.019918677,15,537.7582333634183,13,5147
SVM,ECOS_high,optimal,0.022419245,17,542.8935928014093,13,5147
SVM,ECOS_high,optimal,0.020100197,15,523.2912081540173,13,5147
SVM,ECOS_high,optimal,0.020517488,15,539.8449746330705,13,5147
SVM,ECOS_high,optimal,0.020497613,15,549.258413447684,13,5147
SVM,ECOS_high,optimal,0.020521012,15,550.2832139558269,13,5147
SVM,ECOS_high,solver_error,0.019202687,14,537.2673511467361,13,5147
SVM,ECOS_high,optimal,0.020304061,15,531.7403086226586,13,5147
SVM,ECOS_high,optimal,0.023253012000000003,17,537.6142105678722,13,5147
SVM,ECOS_high,optimal,0.02091871,16,541.0861118042742,13,5147
SVM,ECOS_high,optimal,0.022455632000000003,15,574.4968571384109,14,5754
SVM,ECOS_high,solver_error,0.021856537,14,572.8544761767179,14,5754
SVM,ECOS_high,optimal,0.021324624,14,585.1847609334435,14,5754
SVM,ECOS_high,optimal,0.026157137,18,576.2368983117262,14,5754
SVM,ECOS_high,optimal,0.022368252,15,578.0801417008668,14,5754
SVM,ECOS_high,optimal,0.022087669,15,588.9613888623052,14,5754
SVM,ECOS_high,optimal,0.022841313,15,581.3180065175304,14,5754
SVM,ECOS_high,optimal,0.023734655,16,581.1318831320235,14,5754
SVM,ECOS_high,solver_error,0.023323255,16,583.3442381943499,14,5754
SVM,ECOS_high,optimal,0.022796438,15,566.9885387715992,14,5754
SVM,ECOS_high,solver_error,0.029886917000000002,15,663.2506833713512,16,7056
SVM,ECOS_high,optimal,0.032270902000000004,18,651.5965633545733,16,7056
SVM,ECOS_high,optimal,0.027148801,14,651.911412183283,16,7056
SVM,ECOS_high,optimal,0.028193474,15,674.0881140720553,16,7056
SVM,ECOS_high,optimal,0.028658992,15,667.7319395614737,16,7056
SVM,ECOS_high,optimal,0.028109039,15,666.4982182685809,16,7056
SVM,ECOS_high,optimal,0.068711992,16,676.8263432697355,16,7056
SVM,ECOS_high,optimal,0.065744233,15,661.4794550389557,16,7056
SVM,ECOS_high,optimal,0.069399209,16,648.3942252845087,16,7056
SVM,ECOS_high,optimal,0.045399775,15,662.5105531486861,16,7056
SVM,ECOS_high,optimal,0.030028124000000007,15,701.9288093491939,17,7751
SVM,ECOS_high,optimal,0.031567697,16,682.1824736430416,17,7751
SVM,ECOS_high,optimal,0.029013183,14,718.3939547128067,17,7751
SVM,ECOS_high,optimal,0.030558204,15,700.6556707116522,17,7751
SVM,ECOS_high,optimal,0.032462187999999996,16,700.2466374169542,17,7751
SVM,ECOS_high,optimal,0.031014491,15,687.2288513588503,17,7751
SVM,ECOS_high,optimal,0.031591246,15,718.7685887021156,17,7751
SVM,ECOS_high,optimal,0.036209261,18,701.9391278707408,17,7751
SVM,ECOS_high,optimal,0.034945807999999995,18,694.9741083217682,17,7751
SVM,ECOS_high,optimal,0.02902627,14,710.7338726542587,17,7751
SVM,ECOS_high,optimal,0.043585071,16,812.5080375455818,20,10020
SVM,ECOS_high,optimal,0.044673994,17,812.539075820613,20,10020
SVM,ECOS_high,optimal,0.03999588,15,813.8956041401291,20,10020
SVM,ECOS_high,optimal,0.041483621,15,802.8111100469825,20,10020
SVM,ECOS_high,optimal,0.044033569,15,825.1338175010169,20,10020
SVM,ECOS_high,optimal,0.040258227,15,823.7543233877577,20,10020
SVM,ECOS_high,optimal,0.040734004,15,823.722000370807,20,10020
SVM,ECOS_high,optimal,0.048264339,17,800.8925334118761,20,10020
SVM,ECOS_high,optimal,0.039477046,15,814.9574855039286,20,10020
SVM,ECOS_high,optimal,0.038358629,14,847.7070247071307,20,10020
SVM,ECOS_high,optimal,0.055539935000000006,16,926.206572988006,23,12557
SVM,ECOS_high,optimal,0.051247952,15,935.87286240785,23,12557
SVM,ECOS_high,optimal,0.052379517,15,950.4672994106784,23,12557
SVM,ECOS_high,optimal,0.060324767,18,964.520592846426,23,12557
SVM,ECOS_high,optimal,0.053324039,16,943.8977687498607,23,12557
SVM,ECOS_high,optimal,0.06277625099999999,19,921.7302351427746,23,12557
SVM,ECOS_high,optimal,0.055323301000000005,16,939.2944904236588,23,12557
SVM,ECOS_high,optimal,0.051673088000000006,15,953.0985544236548,23,12557
SVM,ECOS_high,optimal,0.05289925,15,950.585926870202,23,12557
SVM,ECOS_high,optimal,0.052175638,15,944.4624716832167,23,12557
SVM,ECOS_high,optimal,0.067986558,16,1032.432544816624,26,15366
SVM,ECOS_high,optimal,0.06876489999999999,16,1040.9758968352119,26,15366
SVM,ECOS_high,optimal,0.069425373,16,1067.478456643864,26,15366
SVM,ECOS_high,optimal,0.06852801,16,1069.2919113079406,26,15366
SVM,ECOS_high,optimal,0.065763052,15,1070.9556189500308,26,15366
SVM,ECOS_high,optimal,0.065425388,15,1076.4943531174697,26,15366
SVM,ECOS_high,optimal,0.065883425,15,1061.8008501102802,26,15366
SVM,ECOS_high,optimal,0.069685738,16,1073.6405976464434,26,15366
SVM,ECOS_high,optimal,0.081692319,20,1047.2505666761033,26,15366
SVM,ECOS_high,optimal,0.062232962,14,1064.2591374443816,26,15366
SVM,ECOS_high,optimal,0.105214386,18,1297.4326502256054,31,20645
SVM,ECOS_high,optimal,0.105859016,18,1255.2822120018914,31,20645
SVM,ECOS_high,optimal,0.107896151,19,1256.0259191780215,31,20645
SVM,ECOS_high,optimal,0.092096525,15,1264.2069910227694,31,20645
SVM,ECOS_high,optimal,0.094627484,16,1258.7280142708325,31,20645
SVM,ECOS_high,optimal,0.09430188699999999,16,1276.3304833650905,31,20645
SVM,ECOS_high,optimal,0.099563029,17,1260.4298582492036,31,20645
SVM,ECOS_high,optimal,0.102146866,16,1258.3022382014533,31,20645
SVM,ECOS_high,optimal,0.093465752,15,1260.8863378166839,31,20645
SVM,ECOS_high,optimal,0.09561189,16,1275.1509713474775,31,20645
SVM,ECOS_high,optimal,0.142304769,16,1485.4871554635254,37,27971
SVM,ECOS_high,optimal,0.145930949,17,1534.8417291961407,37,27971
SVM,ECOS_high,optimal,0.154177333,19,1473.126773486448,37,27971
SVM,ECOS_high,optimal,0.145306235,17,1489.086431260156,37,27971
SVM,ECOS_high,optimal,0.14496942300000001,17,1514.4521428687158,37,27971
SVM,ECOS_high,optimal,0.137607081,16,1492.5782598027934,37,27971
SVM,ECOS_high,optimal,0.144461302,17,1526.4972537618805,37,27971
SVM,ECOS_high,optimal,0.137704374,16,1516.1055102861567,37,27971
SVM,ECOS_high,optimal,0.144881017,17,1501.1720028011173,37,27971
SVM,ECOS_high,optimal,0.135882354,16,1504.5631730785644,37,27971
SVM,ECOS_high,optimal,0.23178876699999998,18,1802.6474466904133,45,39419
SVM,ECOS_high,optimal,0.233183153,18,1854.608321333434,45,39419
SVM,ECOS_high,optimal,0.236896102,19,1837.837792257329,45,39419
SVM,ECOS_high,solver_error,0.22198105399999998,17,1843.317583004773,45,39419
SVM,ECOS_high,optimal,0.23719986,19,1819.3928713636292,45,39419
SVM,ECOS_high,optimal,0.23697158100000001,19,1819.3005530085861,45,39419
SVM,ECOS_high,optimal,0.22513621900000005,17,1855.350529364076,45,39419
SVM,ECOS_high,optimal,0.239500525,19,1837.3862129794227,45,39419
SVM,ECOS_high,optimal,0.230567677,18,1856.384659365611,45,39419
SVM,ECOS_high,optimal,0.229599489,18,1841.441709897912,45,39419
SVM,ECOS_high,optimal,0.446559119,19,2237.955181621333,55,56429
SVM,ECOS_high,optimal,0.609140638,18,2242.6731943908085,55,56429
SVM,ECOS_high,optimal,0.39767063799999997,19,2230.525062216443,55,56429
SVM,ECOS_high,optimal,0.405084996,19,2264.3500889236125,55,56429
SVM,ECOS_high,optimal,0.568713675,18,2245.547261779654,55,56429
SVM,ECOS_high,optimal,0.4006431190000001,19,2173.429865989482,55,56429
SVM,ECOS_high,optimal,0.730817693,20,2196.319841120817,55,56429
SVM,ECOS_high,optimal,0.644842779,19,2229.5765181426573,55,56429
SVM,ECOS_high,optimal,0.394664189,18,2277.128229659332,55,56429
SVM,ECOS_high,optimal,0.694824489,22,2212.3268897831567,55,56429
SVM,ECOS_high,optimal,0.684536067,21,2714.640153518912,68,83028
SVM,ECOS_high,optimal,0.925169969,20,2735.2883247202867,68,83028
SVM,ECOS_high,optimal,0.8956249059999999,19,2766.64259074338,68,83028
SVM,ECOS_high,optimal,0.90193796,19,2754.1584497013628,68,83028
SVM,ECOS_high,optimal,0.900228384,19,2788.357794386001,68,83028
SVM,ECOS_high,optimal,0.889129959,18,2719.5444749952485,68,83028
SVM,ECOS_high,optimal,0.8954798629999999,19,2783.8223715488434,68,83028
SVM,ECOS_high,optimal,0.9112595179999999,19,2739.6525297310127,68,83028
SVM,ECOS_high,optimal,0.933780664,21,2748.9489124237953,68,83028
SVM,ECOS_high,optimal,0.890597758,18,2777.469940256191,68,83028
SVM,ECOS_high,optimal,1.34264222,19,3393.3624386497695,84,122724
SVM,ECOS_high,optimal,1.361762986,20,3418.7496230252973,84,122724
SVM,ECOS_high,optimal,1.347521674,20,3457.29024698603,84,122724
SVM,ECOS_high,optimal,1.366443555,21,3401.1804236564994,84,122724
SVM,ECOS_high,optimal,1.37108987,20,3388.0280657354792,84,122724
SVM,ECOS_high,optimal,1.3497829019999998,20,3421.030414260381,84,122724
SVM,ECOS_high,optimal,1.36042081,20,3419.167345756074,84,122724
SVM,ECOS_high,optimal,1.3520605959999998,20,3387.3952973470373,84,122724
SVM,ECOS_high,optimal inaccurate,1.418236829,23,3404.0971146585907,84,122724
SVM,ECOS_high,optimal,1.3594057380000002,20,3423.967357195909,84,122724
SVM,ECOS_high,optimal,2.182709472,21,4233.276550622031,105,186479
SVM,ECOS_high,optimal,2.395867169,23,4278.7936323101785,105,186479
SVM,ECOS_high,optimal,2.156096444,21,4254.4718032304245,105,186479
SVM,ECOS_high,optimal,2.0127942180000002,23,4135.0297519058095,105,186479
SVM,ECOS_high,optimal,2.251906697,21,4255.763232524457,105,186479
SVM,ECOS_high,optimal,2.217952156,22,4276.603058652436,105,186479
SVM,ECOS_high,solver_error,2.187448657,21,4327.458130477581,105,186479
SVM,ECOS_high,optimal,2.355244676,21,4250.717947642657,105,186479
SVM,ECOS_high,optimal,2.257972262,22,4299.013210913739,105,186479
SVM,ECOS_high,optimal,2.23082659,21,4279.457332704933,105,186479
SVM,ECOS_high,optimal,3.48441872,23,5367.829352501451,132,287892
SVM,ECOS_high,optimal,2.9581708780000002,22,5396.179277077088,132,287892
SVM,ECOS_high,optimal,3.345840535,22,5296.166765570962,132,287892
SVM,ECOS_high,optimal,3.0605211569999997,23,5262.810778583554,132,287892
SVM,ECOS_high,optimal,3.4091436660000003,22,5350.312294880046,132,287892
SVM,ECOS_high,optimal,3.026002688,22,5360.657237564079,132,287892
SVM,ECOS_high,optimal,3.066567361,22,5329.329791923599,132,287892
SVM,ECOS_high,optimal,3.4319357910000003,22,5358.711328511914,132,287892
SVM,ECOS_high,optimal,3.0939225070000003,22,5327.338764011457,132,287892
SVM,ECOS_high,optimal,3.1857361600000003,24,5326.695626024896,132,287892
SVM,ECOS_high,optimal,3.211955343,24,6666.176531483026,166,446706
SVM,ECOS_high,optimal,3.5575510439999998,24,6656.262725092513,166,446706
SVM,ECOS_high,optimal,3.72112467,23,6719.163224148516,166,446706
SVM,ECOS_high,optimal,3.546346817,24,6672.301574433518,166,446706
SVM,ECOS_high,optimal,3.477890442,23,6722.754206569293,166,446706
SVM,ECOS_high,optimal,3.936080371,24,6694.076889473544,166,446706
SVM,ECOS_high,optimal,3.3928178669999998,23,6682.47393718244,166,446706
SVM,ECOS_high,optimal,3.1466713360000003,23,6713.701685950578,166,446706
SVM,ECOS_high,optimal,3.959783497,24,6770.32358612334,166,446706
SVM,ECOS_high,optimal,3.5289517389999996,24,6698.399595706111,166,446706
SVM,ECOS_high,optimal,6.547801482000001,25,8470.079823793434,209,697223
SVM,ECOS_high,optimal,6.445963464,25,8411.016941789416,209,697223
SVM,ECOS_high,optimal,7.857646000000001,24,8420.253667850373,209,697223
SVM,ECOS_high,optimal,6.549326429000001,25,8433.818773368092,209,697223
SVM,ECOS_high,optimal,6.137312439,24,8517.564169197336,209,697223
SVM,ECOS_high,optimal,7.634836514,25,8459.294729977157,209,697223
SVM,ECOS_high,optimal,6.552349454,25,8356.209503163833,209,697223
SVM,ECOS_high,optimal,6.3997857620000005,25,8456.187714044236,209,697223
SVM,ECOS_high,optimal,7.790909905999999,26,8525.463807009159,209,697223
SVM,ECOS_high,optimal,6.644617443,25,8421.379089707276,209,697223


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.026443755,15,422.48893755134947,10,3510
SVM,ECOS_high,optimal,0.013972785,15,408.29539941155576,10,3510
SVM,ECOS_high,optimal,0.014702748,15,414.40009605753835,10,3510
SVM,ECOS_high,solver_error,0.033076626,15,416.3674696438188,10,3510
SVM,ECOS_high,optimal,0.033071194,15,425.91861947364,10,3510
SVM,ECOS_high,optimal,0.033407387000000004,15,402.92889158225597,10,3510
SVM,ECOS_high,optimal,0.029343731,13,426.38774685840144,10,3510
SVM,ECOS_high,optimal,0.031087415,14,419.61728660251674,10,3510
SVM,ECOS_high,optimal,0.019162954000000003,14,428.6530108623419,10,3510
SVM,ECOS_high,optimal,0.012575808,13,417.0697439836619,10,3510


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,2.182709472,21,4233.276550622031,105,186479
SVM,ECOS_high,optimal,2.3958671689999997,23,4278.793632310178,105,186479
SVM,ECOS_high,optimal,2.156096444,21,4254.471803230424,105,186479
SVM,ECOS_high,optimal,2.012794218,23,4135.0297519058095,105,186479
SVM,ECOS_high,optimal,2.251906697,21,4255.763232524457,105,186479
SVM,ECOS_high,optimal,2.217952156,22,4276.603058652436,105,186479
SVM,ECOS_high,solver_error,2.187448657,21,4327.458130477581,105,186479
SVM,ECOS_high,optimal,2.355244676,21,4250.717947642657,105,186479
SVM,ECOS_high,optimal,2.257972262,22,4299.013210913739,105,186479
SVM,ECOS_high,optimal,2.23082659,21,4279.457332704933,105,186479


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.01729384,16,460.69743424284377,11,4025
SVM,ECOS_high,optimal,0.015291577,14,462.5040292820839,11,4025
SVM,ECOS_high,optimal,0.017080742,16,452.3248136011647,11,4025
SVM,ECOS_high,optimal,0.018222136,16,464.2686877104363,11,4025
SVM,ECOS_high,optimal,0.017942383000000003,17,452.0342216356218,11,4025
SVM,ECOS_high,optimal,0.016009029,15,447.6982772289568,11,4025
SVM,ECOS_high,optimal,0.017135155,16,450.0477788998742,11,4025
SVM,ECOS_high,optimal,0.018440406,17,454.8319815032936,11,4025
SVM,ECOS_high,optimal,0.015236246,14,471.42702474985583,11,4025
SVM,ECOS_high,solver_error,0.016947038,14,454.0819508221137,11,4025


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.01977615,15,492.77533840470664,12,4572
SVM,ECOS_high,optimal,0.018980571999999998,14,502.98547050049723,12,4572
SVM,ECOS_high,solver_error,0.018852248999999998,14,494.1653252336144,12,4572
SVM,ECOS_high,optimal,0.020329148000000002,16,486.87594518055033,12,4572
SVM,ECOS_high,optimal,0.021403540000000002,17,496.23442627304473,12,4572
SVM,ECOS_high,optimal,0.018042597,14,514.8733893112978,12,4572
SVM,ECOS_high,solver_error,0.018622197,14,506.6975252669713,12,4572
SVM,ECOS_high,solver_error,0.018312146999999997,14,501.72994617752266,12,4572
SVM,ECOS_high,optimal,0.018899121,15,502.4435717666001,12,4572
SVM,ECOS_high,optimal,0.018699732,16,474.89558731783734,12,4572


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.019918677,15,537.7582333634184,13,5147
SVM,ECOS_high,optimal,0.022419245,17,542.8935928014093,13,5147
SVM,ECOS_high,optimal,0.020100197,15,523.2912081540173,13,5147
SVM,ECOS_high,optimal,0.020517488,15,539.8449746330705,13,5147
SVM,ECOS_high,optimal,0.020497613,15,549.258413447684,13,5147
SVM,ECOS_high,optimal,0.020521011999999998,15,550.2832139558269,13,5147
SVM,ECOS_high,solver_error,0.019202687,14,537.2673511467361,13,5147
SVM,ECOS_high,optimal,0.020304060999999998,15,531.7403086226586,13,5147
SVM,ECOS_high,optimal,0.023253012000000003,17,537.6142105678722,13,5147
SVM,ECOS_high,optimal,0.02091871,16,541.0861118042742,13,5147


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,3.48441872,23,5367.829352501451,132,287892
SVM,ECOS_high,optimal,2.958170878,22,5396.179277077088,132,287892
SVM,ECOS_high,optimal,3.345840535,22,5296.1667655709625,132,287892
SVM,ECOS_high,optimal,3.060521157,23,5262.810778583554,132,287892
SVM,ECOS_high,optimal,3.409143666,22,5350.312294880046,132,287892
SVM,ECOS_high,optimal,3.026002688,22,5360.657237564079,132,287892
SVM,ECOS_high,optimal,3.0665673609999997,22,5329.329791923599,132,287892
SVM,ECOS_high,optimal,3.431935791,22,5358.711328511914,132,287892
SVM,ECOS_high,optimal,3.0939225070000003,22,5327.338764011457,132,287892
SVM,ECOS_high,optimal,3.1857361600000003,24,5326.695626024896,132,287892


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.022455632,15,574.4968571384109,14,5754
SVM,ECOS_high,solver_error,0.021856537000000002,14,572.8544761767179,14,5754
SVM,ECOS_high,optimal,0.021324624,14,585.1847609334435,14,5754
SVM,ECOS_high,optimal,0.026157137,18,576.2368983117263,14,5754
SVM,ECOS_high,optimal,0.022368252,15,578.0801417008668,14,5754
SVM,ECOS_high,optimal,0.022087668999999997,15,588.9613888623052,14,5754
SVM,ECOS_high,optimal,0.022841313000000002,15,581.3180065175304,14,5754
SVM,ECOS_high,optimal,0.023734655,16,581.1318831320235,14,5754
SVM,ECOS_high,solver_error,0.023323255,16,583.3442381943499,14,5754
SVM,ECOS_high,optimal,0.022796438,15,566.9885387715993,14,5754


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,solver_error,0.029886917,15,663.2506833713513,16,7056
SVM,ECOS_high,optimal,0.032270902000000004,18,651.5965633545732,16,7056
SVM,ECOS_high,optimal,0.027148801,14,651.911412183283,16,7056
SVM,ECOS_high,optimal,0.028193474,15,674.0881140720552,16,7056
SVM,ECOS_high,optimal,0.028658991999999998,15,667.7319395614737,16,7056
SVM,ECOS_high,optimal,0.028109039,15,666.4982182685809,16,7056
SVM,ECOS_high,optimal,0.068711992,16,676.8263432697355,16,7056
SVM,ECOS_high,optimal,0.065744233,15,661.4794550389558,16,7056
SVM,ECOS_high,optimal,0.069399209,16,648.3942252845087,16,7056
SVM,ECOS_high,optimal,0.045399775,15,662.5105531486861,16,7056


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,3.211955343,24,6666.176531483026,166,446706
SVM,ECOS_high,optimal,3.557551044,24,6656.262725092514,166,446706
SVM,ECOS_high,optimal,3.72112467,23,6719.163224148516,166,446706
SVM,ECOS_high,optimal,3.546346817,24,6672.301574433518,166,446706
SVM,ECOS_high,optimal,3.477890442,23,6722.754206569293,166,446706
SVM,ECOS_high,optimal,3.936080371,24,6694.076889473544,166,446706
SVM,ECOS_high,optimal,3.392817867,23,6682.47393718244,166,446706
SVM,ECOS_high,optimal,3.1466713360000003,23,6713.701685950579,166,446706
SVM,ECOS_high,optimal,3.9597834969999997,24,6770.32358612334,166,446706
SVM,ECOS_high,optimal,3.528951739,24,6698.399595706111,166,446706


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.030028124000000003,15,701.9288093491939,17,7751
SVM,ECOS_high,optimal,0.031567697,16,682.1824736430416,17,7751
SVM,ECOS_high,optimal,0.029013182999999998,14,718.3939547128067,17,7751
SVM,ECOS_high,optimal,0.030558204,15,700.6556707116522,17,7751
SVM,ECOS_high,optimal,0.032462188,16,700.2466374169543,17,7751
SVM,ECOS_high,optimal,0.031014490999999998,15,687.2288513588503,17,7751
SVM,ECOS_high,optimal,0.031591246,15,718.7685887021156,17,7751
SVM,ECOS_high,optimal,0.036209261,18,701.9391278707409,17,7751
SVM,ECOS_high,optimal,0.034945808,18,694.9741083217683,17,7751
SVM,ECOS_high,optimal,0.02902627,14,710.7338726542588,17,7751


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.043585070999999996,16,812.5080375455817,20,10020
SVM,ECOS_high,optimal,0.044673994,17,812.539075820613,20,10020
SVM,ECOS_high,optimal,0.039995880000000004,15,813.8956041401291,20,10020
SVM,ECOS_high,optimal,0.041483621,15,802.8111100469825,20,10020
SVM,ECOS_high,optimal,0.044033568999999995,15,825.1338175010169,20,10020
SVM,ECOS_high,optimal,0.040258227,15,823.7543233877577,20,10020
SVM,ECOS_high,optimal,0.040734004000000004,15,823.722000370807,20,10020
SVM,ECOS_high,optimal,0.048264338999999996,17,800.8925334118761,20,10020
SVM,ECOS_high,optimal,0.039477046,15,814.9574855039286,20,10020
SVM,ECOS_high,optimal,0.038358629,14,847.7070247071308,20,10020


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,6.547801482,25,8470.079823793434,209,697223
SVM,ECOS_high,optimal,6.445963464,25,8411.016941789416,209,697223
SVM,ECOS_high,optimal,7.857646,24,8420.253667850373,209,697223
SVM,ECOS_high,optimal,6.549326429000001,25,8433.81877336809,209,697223
SVM,ECOS_high,optimal,6.137312439,24,8517.564169197336,209,697223
SVM,ECOS_high,optimal,7.634836514,25,8459.294729977157,209,697223
SVM,ECOS_high,optimal,6.552349454,25,8356.209503163833,209,697223
SVM,ECOS_high,optimal,6.3997857620000005,25,8456.187714044236,209,697223
SVM,ECOS_high,optimal,7.7909099059999996,26,8525.46380700916,209,697223
SVM,ECOS_high,optimal,6.644617443,25,8421.379089707276,209,697223


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.055539935000000006,16,926.206572988006,23,12557
SVM,ECOS_high,optimal,0.051247952,15,935.8728624078499,23,12557
SVM,ECOS_high,optimal,0.052379517,15,950.4672994106783,23,12557
SVM,ECOS_high,optimal,0.060324767,18,964.5205928464259,23,12557
SVM,ECOS_high,optimal,0.053324039000000004,16,943.8977687498607,23,12557
SVM,ECOS_high,optimal,0.062776251,19,921.7302351427746,23,12557
SVM,ECOS_high,optimal,0.055323301000000005,16,939.2944904236588,23,12557
SVM,ECOS_high,optimal,0.051673088000000006,15,953.0985544236547,23,12557
SVM,ECOS_high,optimal,0.05289925,15,950.585926870202,23,12557
SVM,ECOS_high,optimal,0.052175637999999996,15,944.4624716832167,23,12557


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.067986558,16,1032.432544816624,26,15366
SVM,ECOS_high,optimal,0.0687649,16,1040.975896835212,26,15366
SVM,ECOS_high,optimal,0.069425373,16,1067.4784566438639,26,15366
SVM,ECOS_high,optimal,0.06852801,16,1069.2919113079408,26,15366
SVM,ECOS_high,optimal,0.065763052,15,1070.9556189500308,26,15366
SVM,ECOS_high,optimal,0.065425388,15,1076.4943531174697,26,15366
SVM,ECOS_high,optimal,0.065883425,15,1061.80085011028,26,15366
SVM,ECOS_high,optimal,0.069685738,16,1073.6405976464434,26,15366
SVM,ECOS_high,optimal,0.081692319,20,1047.2505666761033,26,15366
SVM,ECOS_high,optimal,0.062232961999999996,14,1064.2591374443816,26,15366


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.10521438600000001,18,1297.4326502256051,31,20645
SVM,ECOS_high,optimal,0.105859016,18,1255.2822120018916,31,20645
SVM,ECOS_high,optimal,0.107896151,19,1256.0259191780215,31,20645
SVM,ECOS_high,optimal,0.09209652500000001,15,1264.2069910227694,31,20645
SVM,ECOS_high,optimal,0.094627484,16,1258.7280142708325,31,20645
SVM,ECOS_high,optimal,0.094301887,16,1276.3304833650905,31,20645
SVM,ECOS_high,optimal,0.099563029,17,1260.4298582492036,31,20645
SVM,ECOS_high,optimal,0.102146866,16,1258.3022382014533,31,20645
SVM,ECOS_high,optimal,0.093465752,15,1260.8863378166839,31,20645
SVM,ECOS_high,optimal,0.09561189,16,1275.1509713474775,31,20645


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.142304769,16,1485.4871554635256,37,27971
SVM,ECOS_high,optimal,0.145930949,17,1534.8417291961407,37,27971
SVM,ECOS_high,optimal,0.154177333,19,1473.126773486448,37,27971
SVM,ECOS_high,optimal,0.145306235,17,1489.086431260156,37,27971
SVM,ECOS_high,optimal,0.144969423,17,1514.4521428687158,37,27971
SVM,ECOS_high,optimal,0.137607081,16,1492.5782598027931,37,27971
SVM,ECOS_high,optimal,0.14446130199999999,17,1526.4972537618803,37,27971
SVM,ECOS_high,optimal,0.137704374,16,1516.1055102861567,37,27971
SVM,ECOS_high,optimal,0.144881017,17,1501.1720028011173,37,27971
SVM,ECOS_high,optimal,0.135882354,16,1504.5631730785644,37,27971


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.231788767,18,1802.6474466904133,45,39419
SVM,ECOS_high,optimal,0.23318315299999998,18,1854.608321333434,45,39419
SVM,ECOS_high,optimal,0.236896102,19,1837.8377922573295,45,39419
SVM,ECOS_high,solver_error,0.221981054,17,1843.317583004773,45,39419
SVM,ECOS_high,optimal,0.23719985999999998,19,1819.392871363629,45,39419
SVM,ECOS_high,optimal,0.236971581,19,1819.3005530085861,45,39419
SVM,ECOS_high,optimal,0.22513621900000003,17,1855.3505293640762,45,39419
SVM,ECOS_high,optimal,0.23950052500000002,19,1837.3862129794225,45,39419
SVM,ECOS_high,optimal,0.230567677,18,1856.384659365611,45,39419
SVM,ECOS_high,optimal,0.229599489,18,1841.4417098979118,45,39419


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.446559119,19,2237.955181621333,55,56429
SVM,ECOS_high,optimal,0.609140638,18,2242.6731943908085,55,56429
SVM,ECOS_high,optimal,0.397670638,19,2230.525062216443,55,56429
SVM,ECOS_high,optimal,0.40508499600000003,19,2264.3500889236125,55,56429
SVM,ECOS_high,optimal,0.568713675,18,2245.547261779654,55,56429
SVM,ECOS_high,optimal,0.40064311900000005,19,2173.429865989482,55,56429
SVM,ECOS_high,optimal,0.730817693,20,2196.319841120817,55,56429
SVM,ECOS_high,optimal,0.644842779,19,2229.5765181426577,55,56429
SVM,ECOS_high,optimal,0.394664189,18,2277.1282296593317,55,56429
SVM,ECOS_high,optimal,0.694824489,22,2212.3268897831567,55,56429


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,0.684536067,21,2714.6401535189116,68,83028
SVM,ECOS_high,optimal,0.925169969,20,2735.288324720287,68,83028
SVM,ECOS_high,optimal,0.895624906,19,2766.64259074338,68,83028
SVM,ECOS_high,optimal,0.9019379599999999,19,2754.158449701363,68,83028
SVM,ECOS_high,optimal,0.900228384,19,2788.357794386001,68,83028
SVM,ECOS_high,optimal,0.889129959,18,2719.5444749952485,68,83028
SVM,ECOS_high,optimal,0.895479863,19,2783.8223715488434,68,83028
SVM,ECOS_high,optimal,0.911259518,19,2739.652529731013,68,83028
SVM,ECOS_high,optimal,0.9337806639999999,21,2748.948912423795,68,83028
SVM,ECOS_high,optimal,0.890597758,18,2777.469940256191,68,83028


==> data/results/benchmark_problems_high_accuracy/ECOS_high/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,ECOS_high,optimal,1.34264222,19,3393.3624386497695,84,122724
SVM,ECOS_high,optimal,1.361762986,20,3418.749623025297,84,122724
SVM,ECOS_high,optimal,1.347521674,20,3457.2902469860305,84,122724
SVM,ECOS_high,optimal,1.366443555,21,3401.1804236564994,84,122724
SVM,ECOS_high,optimal,1.37108987,20,3388.028065735479,84,122724
SVM,ECOS_high,optimal,1.349782902,20,3421.030414260381,84,122724
SVM,ECOS_high,optimal,1.36042081,20,3419.167345756074,84,122724
SVM,ECOS_high,optimal,1.3520605959999998,20,3387.3952973470377,84,122724
SVM,ECOS_high,optimal inaccurate,1.418236829,23,3404.0971146585903,84,122724
SVM,ECOS_high,optimal,1.359405738,20,3423.967357195909,84,122724


==> data/results/benchmark_problems_high_accuracy/ECOS_high/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,ECOS_high,solver_error,,,,10,178
Random QP,ECOS_high,solver_error,,,,10,186
Random QP,ECOS_high,solver_error,,,,10,180
Random QP,ECOS_high,solver_error,,,,10,178
Random QP,ECOS_high,solver_error,,,,10,182
Random QP,ECOS_high,solver_error,,,,10,178
Random QP,ECOS_high,solver_error,,,,10,182
Random QP,ECOS_high,solver_error,,,,10,176
Random QP,ECOS_high,solver_error,,,,10,172
Random QP,ECOS_high,solver_error,,,,10,180
Random QP,ECOS_high,solver_error,,,,11,224
Random QP,ECOS_high,solver_error,,,,11,218
Random QP,ECOS_high,solver_error,,,,11,214
Random QP,ECOS_high,solver_error,,,,11,216
Random QP,ECOS_high,solver_error,,,,11,224
Random QP,ECOS_high,solver_error,,,,11,212
Random QP,ECOS_high,solver_error,,,,11,218
Random QP,ECOS_high,solver_error,,,,11,216
Random QP,ECOS_high,solver_error,,,,11,208
Random QP,ECOS_high,solver_error,,,,11,216
Random QP,ECOS_high,solver_error,,,,12,264
Random QP,ECOS_high,solver_error,,,,12,250
Random QP,ECOS_high,solver_error,,,,12,254
Random QP,ECOS_high,solver_error,,,,12,258
Random QP,ECOS_high,solver_error,,,,12,262
Random QP,ECOS_high,solver_error,,,,12,254
Random QP,ECOS_high,solver_error,,,,12,250
Random QP,ECOS_high,solver_error,,,,12,258
Random QP,ECOS_high,solver_error,,,,12,258
Random QP,ECOS_high,solver_error,,,,12,254
Random QP,ECOS_high,solver_error,,,,13,306
Random QP,ECOS_high,solver_error,,,,13,308
Random QP,ECOS_high,solver_error,,,,13,316
Random QP,ECOS_high,solver_error,,,,13,302
Random QP,ECOS_high,solver_error,,,,13,296
Random QP,ECOS_high,solver_error,,,,13,302
Random QP,ECOS_high,solver_error,,,,13,304
Random QP,ECOS_high,solver_error,,,,13,306
Random QP,ECOS_high,solver_error,,,,13,298
Random QP,ECOS_high,solver_error,,,,13,304
Random QP,ECOS_high,solver_error,,,,15,412
Random QP,ECOS_high,solver_error,,,,15,422
Random QP,ECOS_high,solver_error,,,,15,406
Random QP,ECOS_high,solver_error,,,,15,418
Random QP,ECOS_high,solver_error,,,,15,412
Random QP,ECOS_high,solver_error,,,,15,408
Random QP,ECOS_high,solver_error,,,,15,416
Random QP,ECOS_high,solver_error,,,,15,410
Random QP,ECOS_high,solver_error,,,,15,406
Random QP,ECOS_high,solver_error,,,,15,412
Random QP,ECOS_high,solver_error,,,,18,612
Random QP,ECOS_high,solver_error,,,,18,594
Random QP,ECOS_high,solver_error,,,,18,614
Random QP,ECOS_high,solver_error,,,,18,604
Random QP,ECOS_high,solver_error,,,,18,610
Random QP,ECOS_high,solver_error,,,,18,612
Random QP,ECOS_high,solver_error,,,,18,602
Random QP,ECOS_high,solver_error,,,,18,622
Random QP,ECOS_high,solver_error,,,,18,594
Random QP,ECOS_high,solver_error,,,,18,598
Random QP,ECOS_high,solver_error,,,,23,1002
Random QP,ECOS_high,solver_error,,,,23,1016
Random QP,ECOS_high,solver_error,,,,23,1032
Random QP,ECOS_high,solver_error,,,,23,1020
Random QP,ECOS_high,solver_error,,,,23,1022
Random QP,ECOS_high,solver_error,,,,23,1066
Random QP,ECOS_high,solver_error,,,,23,1004
Random QP,ECOS_high,solver_error,,,,23,1034
Random QP,ECOS_high,solver_error,,,,23,994
Random QP,ECOS_high,solver_error,,,,23,1016
Random QP,ECOS_high,solver_error,,,,29,1694
Random QP,ECOS_high,solver_error,,,,29,1694
Random QP,ECOS_high,solver_error,,,,29,1702
Random QP,ECOS_high,solver_error,,,,29,1670
Random QP,ECOS_high,solver_error,,,,29,1672
Random QP,ECOS_high,solver_error,,,,29,1680
Random QP,ECOS_high,solver_error,,,,29,1688
Random QP,ECOS_high,solver_error,,,,29,1702
Random QP,ECOS_high,solver_error,,,,29,1664
Random QP,ECOS_high,solver_error,,,,29,1696
Random QP,ECOS_high,solver_error,,,,39,3204
Random QP,ECOS_high,solver_error,,,,39,3204
Random QP,ECOS_high,solver_error,,,,39,3200
Random QP,ECOS_high,solver_error,,,,39,3166
Random QP,ECOS_high,solver_error,,,,39,3220
Random QP,ECOS_high,solver_error,,,,39,3160
Random QP,ECOS_high,solver_error,,,,39,3192
Random QP,ECOS_high,solver_error,,,,39,3252
Random QP,ECOS_high,solver_error,,,,39,3230
Random QP,ECOS_high,solver_error,,,,39,3226
Random QP,ECOS_high,solver_error,,,,53,6268
Random QP,ECOS_high,solver_error,,,,53,6208
Random QP,ECOS_high,solver_error,,,,53,6260
Random QP,ECOS_high,solver_error,,,,53,6246
Random QP,ECOS_high,solver_error,,,,53,6126
Random QP,ECOS_high,solver_error,,,,53,6152
Random QP,ECOS_high,solver_error,,,,53,6178
Random QP,ECOS_high,solver_error,,,,53,6130
Random QP,ECOS_high,solver_error,,,,53,6166
Random QP,ECOS_high,solver_error,,,,53,6190
Random QP,ECOS_high,solver_error,,,,73,12284
Random QP,ECOS_high,solver_error,,,,73,12384
Random QP,ECOS_high,solver_error,,,,73,12288
Random QP,ECOS_high,solver_error,,,,73,12342
Random QP,ECOS_high,solver_error,,,,73,12356
Random QP,ECOS_high,solver_error,,,,73,12384
Random QP,ECOS_high,solver_error,,,,73,12438
Random QP,ECOS_high,solver_error,,,,73,12406
Random QP,ECOS_high,solver_error,,,,73,12370
Random QP,ECOS_high,solver_error,,,,73,12350
Random QP,ECOS_high,solver_error,,,,103,25576
Random QP,ECOS_high,solver_error,,,,103,25516
Random QP,ECOS_high,solver_error,,,,103,25482
Random QP,ECOS_high,solver_error,,,,103,25448
Random QP,ECOS_high,solver_error,,,,103,25508
Random QP,ECOS_high,solver_error,,,,103,25530
Random QP,ECOS_high,solver_error,,,,103,25594
Random QP,ECOS_high,solver_error,,,,103,25534
Random QP,ECOS_high,solver_error,,,,103,25440
Random QP,ECOS_high,solver_error,,,,103,25514
Random QP,ECOS_high,solver_error,,,,146,52538
Random QP,ECOS_high,solver_error,,,,146,52524
Random QP,ECOS_high,solver_error,,,,146,52582
Random QP,ECOS_high,solver_error,,,,146,52540
Random QP,ECOS_high,solver_error,,,,146,52570
Random QP,ECOS_high,solver_error,,,,146,52498
Random QP,ECOS_high,solver_error,,,,146,52604
Random QP,ECOS_high,solver_error,,,,146,52558
Random QP,ECOS_high,solver_error,,,,146,52482
Random QP,ECOS_high,solver_error,,,,146,52470
Random QP,ECOS_high,solver_error,,,,211,110960
Random QP,ECOS_high,solver_error,,,,211,110986
Random QP,ECOS_high,solver_error,,,,211,110918
Random QP,ECOS_high,solver_error,,,,211,110914
Random QP,ECOS_high,solver_error,,,,211,110938
Random QP,ECOS_high,solver_error,,,,211,110968
Random QP,ECOS_high,solver_error,,,,211,110924
Random QP,ECOS_high,solver_error,,,,211,110948
Random QP,ECOS_high,solver_error,,,,211,110992
Random QP,ECOS_high,solver_error,,,,211,110932
Random QP,ECOS_high,solver_error,,,,304,230956
Random QP,ECOS_high,solver_error,,,,304,230924
Random QP,ECOS_high,solver_error,,,,304,230968
Random QP,ECOS_high,solver_error,,,,304,230910
Random QP,ECOS_high,solver_error,,,,304,230986
Random QP,ECOS_high,solver_error,,,,304,230934
Random QP,ECOS_high,solver_error,,,,304,230940
Random QP,ECOS_high,solver_error,,,,304,230944
Random QP,ECOS_high,solver_error,,,,304,230960
Random QP,ECOS_high,solver_error,,,,304,230954
Random QP,ECOS_high,solver_error,,,,442,488410
Random QP,ECOS_high,solver_error,,,,442,488400
Random QP,ECOS_high,solver_error,,,,442,488398
Random QP,ECOS_high,solver_error,,,,442,488406
Random QP,ECOS_high,solver_error,,,,442,488398
Random QP,ECOS_high,solver_error,,,,442,488406
Random QP,ECOS_high,solver_error,,,,442,488398
Random QP,ECOS_high,solver_error,,,,442,488402
Random QP,ECOS_high,solver_error,,,,442,488404
Random QP,ECOS_high,solver_error,,,,442,488394
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036838
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036838
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,644,1036836
Random QP,ECOS_high,solver_error,,,,644,1036840
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,940,2209000
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,1373,4712822
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Random QP,ECOS_high,solver_error,,,,2009,10090202
Eq QP,ECOS_high,solver_error,0.006445124,9.0,-106.24857709490051,10,35
Eq QP,ECOS_high,optimal,0.000273045,10.0,-58.2066694559981,10,43
Eq QP,ECOS_high,solver_error,0.00023807,11.0,-21.90189783322633,10,37
Eq QP,ECOS_high,solver_error,0.000197978,8.0,-9.656449956801458,10,35
Eq QP,ECOS_high,solver_error,0.000194026,9.0,-164.32963985322917,10,39
Eq QP,ECOS_high,solver_error,0.000415283,9.0,-164.62870768027582,10,35
Eq QP,ECOS_high,solver_error,0.000222596,10.0,-102.27011288231688,10,39
Eq QP,ECOS_high,solver_error,0.000227955,12.0,-13.843978062100135,10,33
Eq QP,ECOS_high,solver_error,0.00017779700000000002,9.0,-137.1056154219577,10,29
Eq QP,ECOS_high,optimal,0.000158237,8.0,-20.424715131973915,10,37
Eq QP,ECOS_high,solver_error,0.00027268400000000003,9.0,-61.898965807050935,11,51
Eq QP,ECOS_high,solver_error,0.000256776,10.0,-86.94731514190474,11,45
Eq QP,ECOS_high,solver_error,0.000207037,8.0,-38.79269352903855,11,41
Eq QP,ECOS_high,solver_error,0.000195765,9.0,-55.960004161898546,11,43
Eq QP,ECOS_high,solver_error,0.000176774,7.0,2.0518204218962617,11,51
Eq QP,ECOS_high,optimal,0.00028955,13.0,-21.78791946517004,11,39
Eq QP,ECOS_high,solver_error,0.000231434,9.0,-87.64786780573347,11,45
Eq QP,ECOS_high,solver_error,0.000237347,9.0,-145.28588142043682,11,43
Eq QP,ECOS_high,solver_error,0.000217384,10.0,-26.455420081894328,11,35
Eq QP,ECOS_high,solver_error,0.0002516,11.0,-16.975687760036088,11,43
Eq QP,ECOS_high,solver_error,0.000263591,8.0,-58.88806985248079,12,58
Eq QP,ECOS_high,solver_error,0.000620523,9.0,-70.60403153987792,12,44
Eq QP,ECOS_high,solver_error,0.0007023289999999999,14.0,-16.584037933622845,12,48
Eq QP,ECOS_high,solver_error,0.000570096,9.0,-25.47812095388472,12,52
Eq QP,ECOS_high,solver_error,0.000521609,9.0,-32.52968494835707,12,56
Eq QP,ECOS_high,solver_error,0.000549192,9.0,-13.650502127188384,12,48
Eq QP,ECOS_high,solver_error,0.0007897259999999999,13.0,-17.260521061008347,12,44
Eq QP,ECOS_high,optimal,0.000730579,12.0,-30.131607945878592,12,52
Eq QP,ECOS_high,solver_error,0.000575479,9.0,-21.74078747218202,12,52
Eq QP,ECOS_high,optimal,0.000623151,12.0,-25.96802085217373,12,48
Eq QP,ECOS_high,solver_error,0.000833242,14.0,-222.1341996608223,13,64
Eq QP,ECOS_high,optimal,0.0007365560000000001,10.0,-8.447643317863909,13,66
Eq QP,ECOS_high,solver_error,0.000614823,8.0,-19.830774158557485,13,74
Eq QP,ECOS_high,solver_error,0.000485944,7.0,-4.588101586229689,13,60
Eq QP,ECOS_high,optimal,0.00061283,10.0,-37.543391964639184,13,54
Eq QP,ECOS_high,solver_error,0.00029142800000000004,11.0,-20.044078866364824,13,60
Eq QP,ECOS_high,solver_error,0.00029336200000000003,10.0,-35.52522621839192,13,62
Eq QP,ECOS_high,solver_error,0.000272514,9.0,-2.5116488992272785,13,64
Eq QP,ECOS_high,solver_error,0.000383678,12.0,-148.39719520329837,13,56
Eq QP,ECOS_high,solver_error,0.000317474,10.0,-9.594571464120953,13,62
Eq QP,ECOS_high,solver_error,0.00031689200000000004,9.0,-63.505706038387615,15,90
Eq QP,ECOS_high,optimal,0.000407722,10.0,-4.983428986583236,15,100
Eq QP,ECOS_high,solver_error,0.000460547,10.0,-11.96032852703311,15,84
Eq QP,ECOS_high,optimal,0.000347123,8.0,0.941869995724562,15,96
Eq QP,ECOS_high,solver_error,0.00035804300000000005,9.0,-28.282277491017304,15,90
Eq QP,ECOS_high,optimal,0.00032608400000000003,8.0,-0.8870640659294327,15,86
Eq QP,ECOS_high,optimal,0.00033055,8.0,-4.3992290076218685,15,94
Eq QP,ECOS_high,solver_error,0.000414867,11.0,-23.368497497816787,15,88
Eq QP,ECOS_high,solver_error,0.000534793,15.0,-146.1693155730737,15,84
Eq QP,ECOS_high,solver_error,0.000334887,9.0,-130.43503392345315,15,90
Eq QP,ECOS_high,optimal,0.00055465,7.0,1.5933609268931788,18,150
Eq QP,ECOS_high,optimal,0.000478768,9.0,-1.8768477505763348,18,132
Eq QP,ECOS_high,solver_error,0.000628645,10.0,-163.38905050873802,18,152
Eq QP,ECOS_high,solver_error,0.0005846849999999999,11.0,-28.528603324229273,18,142
Eq QP,ECOS_high,solver_error,0.000594454,11.0,-24.202514927116514,18,148
Eq QP,ECOS_high,solver_error,0.000451188,8.0,7.287283396703522,18,150
Eq QP,ECOS_high,solver_error,0.0007579209999999999,14.0,-2.6228305734814006,18,140
Eq QP,ECOS_high,solver_error,0.000580992,10.0,0.1477462534496474,18,160
Eq QP,ECOS_high,solver_error,0.000445749,8.0,-24.42513075257893,18,132
Eq QP,ECOS_high,solver_error,0.000647875,10.0,8.806886001697814,18,136
Eq QP,ECOS_high,solver_error,0.000900089,8.0,0.7387233123165354,23,246
Eq QP,ECOS_high,optimal,0.00067289,8.0,2.453430978797707,23,260
Eq QP,ECOS_high,solver_error,0.0022362239999999998,12.0,-8.019167197707729,23,276
Eq QP,ECOS_high,solver_error,0.0016487829999999998,8.0,-5.523696533702056,23,264
Eq QP,ECOS_high,solver_error,0.002392706,12.0,-40.01998150129322,23,266
Eq QP,ECOS_high,optimal,0.001722653,8.0,4.6562189752524565,23,310
Eq QP,ECOS_high,solver_error,0.00170969,8.0,10.080247995989133,23,248
Eq QP,ECOS_high,optimal,0.001716836,9.0,-8.97408150955295,23,278
Eq QP,ECOS_high,optimal,0.00198103,10.0,3.3659489466475683,23,238
Eq QP,ECOS_high,solver_error,0.002608184,14.0,-5.983192873538128,23,260
Eq QP,ECOS_high,solver_error,0.0036435070000000003,10.0,5.833066185533639,29,493
Eq QP,ECOS_high,solver_error,0.002935486,8.0,-7.483285059439933,29,493
Eq QP,ECOS_high,solver_error,0.003453626,10.0,13.116155763840485,29,501
Eq QP,ECOS_high,solver_error,0.003627261,10.0,-24.34278057575251,29,469
Eq QP,ECOS_high,optimal,0.00286022,8.0,5.298510071717074,29,471
Eq QP,ECOS_high,solver_error,0.001508745,10.0,-5.518453131697125,29,479
Eq QP,ECOS_high,solver_error,0.001308428,9.0,5.557969960564632,29,487
Eq QP,ECOS_high,optimal,0.0017302670000000002,13.0,-46.111340636644755,29,501
Eq QP,ECOS_high,solver_error,0.001187357,8.0,11.178523715441832,29,463
Eq QP,ECOS_high,optimal,0.001142461,8.0,5.965643859539468,29,495
Eq QP,ECOS_high,optimal,0.0029807310000000004,9.0,1.1533511364285252,39,1034
Eq QP,ECOS_high,solver_error,0.002418066,8.0,4.156197679342545,39,1034
Eq QP,ECOS_high,solver_error,0.002437297,8.0,17.340254503779864,39,1030
Eq QP,ECOS_high,solver_error,0.0023266610000000003,8.0,1.1299875951358658,39,996
Eq QP,ECOS_high,optimal,0.002944555,10.0,23.183452683815442,39,1050
Eq QP,ECOS_high,solver_error,0.002392632,8.0,24.51647483646088,39,990
Eq QP,ECOS_high,solver_error,0.002569448,9.0,10.265224207988023,39,1022
Eq QP,ECOS_high,solver_error,0.003324862,12.0,9.207632443977444,39,1082
Eq QP,ECOS_high,optimal,0.002866129,10.0,17.19017003163758,39,1060
Eq QP,ECOS_high,solver_error,0.00254779,9.0,15.752368123837712,39,1056
Eq QP,ECOS_high,optimal,0.006214541,9.0,27.066381327682013,53,2261
Eq QP,ECOS_high,solver_error,0.0058274500000000005,8.0,89.03189294543577,53,2201
Eq QP,ECOS_high,solver_error,0.005724305,8.0,44.15643685903417,53,2253
Eq QP,ECOS_high,solver_error,0.008494752999999999,12.0,43.189936795069286,53,2239
Eq QP,ECOS_high,solver_error,0.005777186,8.0,24.89725545879023,53,2119
Eq QP,ECOS_high,optimal,0.006057699000000001,8.0,23.819178446343926,53,2145
Eq QP,ECOS_high,solver_error,0.006338509,9.0,23.56513417360302,53,2171
Eq QP,ECOS_high,solver_error,0.014982037,12.0,14.989985616404905,53,2123
Eq QP,ECOS_high,solver_error,0.015532566,12.0,62.064174124131796,53,2159
Eq QP,ECOS_high,solver_error,0.010747089,8.0,64.89259908766446,53,2183
Eq QP,ECOS_high,solver_error,0.012229398,7.0,37.33058993015776,73,4685
Eq QP,ECOS_high,solver_error,0.019139776,12.0,83.41192479848185,73,4785
Eq QP,ECOS_high,optimal,0.013266085,8.0,120.26139214095552,73,4689
Eq QP,ECOS_high,solver_error,0.011464499,7.0,80.82749079219937,73,4743
Eq QP,ECOS_high,solver_error,0.016050782,10.0,128.27205835395253,73,4757
Eq QP,ECOS_high,solver_error,0.014772208,9.0,68.0026075764147,73,4785
Eq QP,ECOS_high,solver_error,0.011857477,7.0,132.14331914068023,73,4839
Eq QP,ECOS_high,solver_error,0.013239681,8.0,140.72227645555384,73,4807
Eq QP,ECOS_high,solver_error,0.016562968,8.0,76.82389651174731,73,4771
Eq QP,ECOS_high,solver_error,0.016803481000000002,9.0,79.11949952367699,73,4751
Eq QP,ECOS_high,solver_error,0.032313384,8.0,228.2604558913893,103,10450
Eq QP,ECOS_high,solver_error,0.04601494,12.0,141.27656339221673,103,10390
Eq QP,ECOS_high,solver_error,0.05515111,12.0,151.09379322547733,103,10356
Eq QP,ECOS_high,solver_error,0.042457593,9.0,131.38184788396592,103,10322
Eq QP,ECOS_high,solver_error,0.034205364,7.0,222.1955902150921,103,10382
Eq QP,ECOS_high,solver_error,0.036973277,8.0,58.952746289080885,103,10404
Eq QP,ECOS_high,solver_error,0.032861705,8.0,218.8016702279656,103,10468
Eq QP,ECOS_high,solver_error,0.046941275,12.0,230.58090696563545,103,10408
Eq QP,ECOS_high,solver_error,0.043655743,12.0,254.2032922807747,103,10314
Eq QP,ECOS_high,solver_error,0.039197287,10.0,175.33771796130074,103,10388
Eq QP,ECOS_high,solver_error,0.139363192,14.0,353.08782068016336,146,22162
Eq QP,ECOS_high,solver_error,0.123616396,12.0,394.37306814345385,146,22148
Eq QP,ECOS_high,solver_error,0.132884784,12.0,279.3484576226419,146,22206
Eq QP,ECOS_high,solver_error,0.155440053,14.0,209.3598601423804,146,22164
Eq QP,ECOS_high,solver_error,0.089709822,9.0,239.22390040320016,146,22194
Eq QP,ECOS_high,solver_error,0.118975463,12.0,339.2063164679397,146,22122
Eq QP,ECOS_high,solver_error,0.116624846,12.0,396.8502268917103,146,22228
Eq QP,ECOS_high,solver_error,0.133584921,14.0,290.11528141714643,146,22182
Eq QP,ECOS_high,solver_error,0.137940142,14.0,534.7261222879941,146,22106
Eq QP,ECOS_high,solver_error,0.13755134200000002,14.0,329.39066876235194,146,22094
Eq QP,ECOS_high,solver_error,0.386102412,16.0,627.8072399571789,211,47502
Eq QP,ECOS_high,solver_error,0.381953474,14.0,1019.0548191822518,211,47528
Eq QP,ECOS_high,solver_error,0.343299835,14.0,915.9173737907687,211,47460
Eq QP,ECOS_high,solver_error,0.487619765,16.0,873.0929201514579,211,47456
Eq QP,ECOS_high,solver_error,0.390871564,16.0,777.0661165026953,211,47480
Eq QP,ECOS_high,solver_error,0.451741786,12.0,1146.0848766509253,211,47510
Eq QP,ECOS_high,solver_error,0.6382298470000001,16.0,731.0432478108072,211,47466
Eq QP,ECOS_high,optimal,0.31400347700000003,12.0,648.155049538993,211,47490
Eq QP,ECOS_high,solver_error,0.616641587,16.0,679.5709122601418,211,47534
Eq QP,ECOS_high,solver_error,0.475445669,16.0,671.7969104860326,211,47474
Eq QP,ECOS_high,optimal,1.065249183,13.0,1665.6902339398735,304,99263
Eq QP,ECOS_high,solver_error,0.991431178,11.0,1626.0320594370394,304,99231
Eq QP,ECOS_high,optimal,1.0541258070000001,13.0,1924.0047614841467,304,99275
Eq QP,ECOS_high,optimal,1.023025892,13.0,1966.4768168709447,304,99217
Eq QP,ECOS_high,optimal,0.964983852,11.0,1518.4251928609733,304,99293
Eq QP,ECOS_high,solver_error,1.095096347,14.0,1630.1543240673263,304,99241
Eq QP,ECOS_high,optimal,1.055891794,13.0,2383.2588721241245,304,99247
Eq QP,ECOS_high,optimal,1.043499497,12.0,1313.5083479136547,304,99251
Eq QP,ECOS_high,solver_error,1.012697156,12.0,2266.1804242006474,304,99267
Eq QP,ECOS_high,solver_error,1.250351024,16.0,1662.1453432667251,304,99261
Eq QP,ECOS_high,solver_error,,,,442,210016
Eq QP,ECOS_high,solver_error,,,,442,210006
Eq QP,ECOS_high,solver_error,,,,442,210004
Eq QP,ECOS_high,solver_error,,,,442,210012
Eq QP,ECOS_high,solver_error,,,,442,210004
Eq QP,ECOS_high,solver_error,,,,442,210012
Eq QP,ECOS_high,solver_error,,,,442,210004
Eq QP,ECOS_high,solver_error,,,,442,210008
Eq QP,ECOS_high,solver_error,,,,442,210010
Eq QP,ECOS_high,solver_error,,,,442,210000
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445839
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445839
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,644,445837
Eq QP,ECOS_high,solver_error,,,,644,445841
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,940,949870
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,1373,2026410
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Eq QP,ECOS_high,solver_error,,,,2009,4338636
Portfolio,ECOS_high,optimal,0.053344939,21.0,-3.1943749623399937,5,2760
Portfolio,ECOS_high,optimal,0.014698548,14.0,-2.2568842896053227,5,2760
Portfolio,ECOS_high,optimal,0.019926592,19.0,-2.253242001702316,5,2760
Portfolio,ECOS_high,optimal,0.016478601000000002,16.0,-2.1594074701366925,5,2760
Portfolio,ECOS_high,optimal,0.025063489,16.0,-2.4344871609081067,5,2760
Portfolio,ECOS_high,optimal,0.027335781,17.0,-2.2379371351803563,5,2760
Portfolio,ECOS_high,optimal,0.024234697000000003,16.0,-2.700064433870667,5,2760
Portfolio,ECOS_high,optimal,0.028923641,18.0,-2.1079953935466937,5,2760
Portfolio,ECOS_high,optimal,0.014814278,14.0,-1.9785838258006883,5,2760
Portfolio,ECOS_high,optimal,0.016837457,16.0,-2.4384023979530967,5,2760
Portfolio,ECOS_high,optimal,0.033057137,21.0,-2.951893085781529,6,3612
Portfolio,ECOS_high,optimal,0.040200314,17.0,-2.2164371852029947,6,3612
Portfolio,ECOS_high,optimal,0.023392385,17.0,-2.143363360483763,6,3612
Portfolio,ECOS_high,optimal,0.021691801,16.0,-1.9381014661487543,6,3612
Portfolio,ECOS_high,optimal,0.028394654,21.0,-2.7252498763203485,6,3612
Portfolio,ECOS_high,optimal,0.028948557000000007,21.0,-3.0379396940353303,6,3612
Portfolio,ECOS_high,optimal,0.023694201,18.0,-2.15781285143752,6,3612
Portfolio,ECOS_high,optimal,0.021659553999999998,16.0,-2.5884330871705954,6,3612
Portfolio,ECOS_high,optimal,0.022788227,17.0,-2.2009458326105658,6,3612
Portfolio,ECOS_high,optimal,0.022390554,17.0,-2.326822680452275,6,3612
Portfolio,ECOS_high,optimal,0.032243688,19.0,-2.6408639292284395,7,4564
Portfolio,ECOS_high,optimal,0.02600879,15.0,-2.3666899511673303,7,4564
Portfolio,ECOS_high,optimal,0.029905001,18.0,-2.707467622415656,7,4564
Portfolio,ECOS_high,optimal,0.033824212,20.0,-2.481375846595938,7,4564
Portfolio,ECOS_high,optimal,0.029697880000000006,17.0,-2.1917162862497843,7,4564
Portfolio,ECOS_high,optimal,0.030525824,18.0,-2.1749683315680155,7,4564
Portfolio,ECOS_high,optimal,0.035592748,20.0,-2.872842376899332,7,4564
Portfolio,ECOS_high,optimal,0.033159022,19.0,-2.4732413544002685,7,4564
Portfolio,ECOS_high,optimal,0.030289617999999997,18.0,-2.3945913085444435,7,4564
Portfolio,ECOS_high,optimal,0.029588374,18.0,-2.4200305787023453,7,4564
Portfolio,ECOS_high,optimal,0.040090255,19.0,-2.1880367318943,8,5616
Portfolio,ECOS_high,optimal,0.050943356,24.0,-2.5429360412604454,8,5616
Portfolio,ECOS_high,optimal,0.036176508,18.0,-2.4415555463030136,8,5616
Portfolio,ECOS_high,optimal,0.04382873,21.0,-2.491992954067234,8,5616
Portfolio,ECOS_high,optimal,0.040466819,19.0,-2.9201411119021534,8,5616
Portfolio,ECOS_high,optimal,0.037875144,19.0,-2.199117577012297,8,5616
Portfolio,ECOS_high,optimal,0.038486527000000006,17.0,-2.7187606090619427,8,5616
Portfolio,ECOS_high,optimal,0.040654566,19.0,-2.2676930533638977,8,5616
Portfolio,ECOS_high,optimal,0.044854523,22.0,-2.078551122173766,8,5616
Portfolio,ECOS_high,optimal,0.035101229,16.0,-2.503664784855871,8,5616
Portfolio,ECOS_high,optimal,0.050105673,19.0,-2.4048975199564384,9,6768
Portfolio,ECOS_high,optimal,0.047709175000000006,19.0,-2.330205560401499,9,6768
Portfolio,ECOS_high,optimal,0.048021074000000004,18.0,-2.2350514231856584,9,6768
Portfolio,ECOS_high,optimal,0.043547664000000014,17.0,-2.0988184207319387,9,6768
Portfolio,ECOS_high,optimal,0.04905729,19.0,-2.434259904653865,9,6768
Portfolio,ECOS_high,optimal,0.03961375,15.0,-2.7319165705898256,9,6768
Portfolio,ECOS_high,optimal,0.041554104,16.0,-2.729959279800972,9,6768
Portfolio,ECOS_high,optimal,0.050806473,20.0,-2.399334530841376,9,6768
Portfolio,ECOS_high,optimal,0.045767317,17.0,-2.6601641881443783,9,6768
Portfolio,ECOS_high,optimal,0.052237015000000005,19.0,-2.3875291058097785,9,6768
Portfolio,ECOS_high,optimal,0.064291903,20.0,-2.5246544858968045,10,8020
Portfolio,ECOS_high,optimal,0.060515494,21.0,-2.490382195411208,10,8020
Portfolio,ECOS_high,optimal,0.064197957,20.0,-2.7462982770807702,10,8020
Portfolio,ECOS_high,optimal,0.066568328,22.0,-2.9632055270735482,10,8020
Portfolio,ECOS_high,optimal,0.069373961,21.0,-2.750132502863716,10,8020
Portfolio,ECOS_high,optimal,0.07063412499999999,22.0,-2.5252880789086847,10,8020
Portfolio,ECOS_high,optimal,0.054069905,18.0,-2.347578237848249,10,8020
Portfolio,ECOS_high,optimal,0.061360241,20.0,-2.6398732392111453,10,8020
Portfolio,ECOS_high,optimal,0.056806155,18.0,-2.470579619976734,10,8020
Portfolio,ECOS_high,optimal,0.059393034,17.0,-2.6589234679921447,10,8020
Portfolio,ECOS_high,optimal,0.08703418700000001,18.0,-2.5858806257016402,12,10824
Portfolio,ECOS_high,optimal,0.093477427,18.0,-2.6782590637817685,12,10824
Portfolio,ECOS_high,optimal,0.101038742,20.0,-2.789960149238929,12,10824
Portfolio,ECOS_high,optimal,0.08967867800000001,18.0,-2.522575103401154,12,10824
Portfolio,ECOS_high,optimal,0.078434744,18.0,-2.363402607142804,12,10824
Portfolio,ECOS_high,optimal,0.078594044,19.0,-2.6021965510392766,12,10824
Portfolio,ECOS_high,optimal,0.096174988,20.0,-2.5028134901242147,12,10824
Portfolio,ECOS_high,optimal,0.07490735700000001,18.0,-2.430335778387061,12,10824
Portfolio,ECOS_high,optimal,0.08395608199999999,18.0,-2.6624224837156434,12,10824
Portfolio,ECOS_high,optimal,0.088865776,20.0,-2.5891737391583187,12,10824
Portfolio,ECOS_high,optimal,0.114076796,21.0,-3.2889297988866066,14,14028
Portfolio,ECOS_high,optimal,0.12366089300000001,22.0,-2.463613667636952,14,14028
Portfolio,ECOS_high,optimal,0.116020326,20.0,-2.421366870605304,14,14028
Portfolio,ECOS_high,optimal,0.134932835,21.0,-2.4811577314405016,14,14028
Portfolio,ECOS_high,optimal,0.11826939,20.0,-2.7521495805520435,14,14028
Portfolio,ECOS_high,optimal,0.105254629,17.0,-2.4082514849835666,14,14028
Portfolio,ECOS_high,optimal,0.125627717,22.0,-2.395687821851724,14,14028
Portfolio,ECOS_high,optimal,0.106539566,18.0,-2.649125058624497,14,14028
Portfolio,ECOS_high,optimal,0.14618847499999998,22.0,-2.8119696560644094,14,14028
Portfolio,ECOS_high,optimal,0.112418139,20.0,-2.3521669326979704,14,14028
Portfolio,ECOS_high,optimal,0.12876199300000002,16.0,-2.362856072778523,16,17632
Portfolio,ECOS_high,optimal,0.114511412,17.0,-2.7942272740937004,16,17632
Portfolio,ECOS_high,optimal,0.14911221,20.0,-2.460684522877893,16,17632
Portfolio,ECOS_high,optimal,0.13673115700000002,22.0,-2.360610582679829,16,17632
Portfolio,ECOS_high,optimal,0.12873167800000002,20.0,-2.6540484997278986,16,17632
Portfolio,ECOS_high,optimal,0.13099160699999998,21.0,-2.258778470636709,16,17632
Portfolio,ECOS_high,optimal,0.136629989,21.0,-2.50185786606962,16,17632
Portfolio,ECOS_high,optimal,0.10105290800000001,16.0,-2.602550302419904,16,17632
Portfolio,ECOS_high,optimal,0.166145952,21.0,-2.4668487276342934,16,17632
Portfolio,ECOS_high,optimal,0.116397851,16.0,-2.553351096188264,16,17632
Portfolio,ECOS_high,optimal,0.185149673,20.0,-2.5694174947883464,20,26040
Portfolio,ECOS_high,optimal,0.113766516,18.0,-2.470879024658973,20,26040
Portfolio,ECOS_high,optimal,0.14094906499999998,22.0,-2.4624538138616154,20,26040
Portfolio,ECOS_high,optimal,0.15539245699999998,19.0,-2.550515335284328,20,26040
Portfolio,ECOS_high,optimal,0.157949263,20.0,-2.386459857178978,20,26040
Portfolio,ECOS_high,optimal,0.146758311,16.0,-2.36189069116112,20,26040
Portfolio,ECOS_high,optimal,0.15970488900000002,20.0,-2.6822272580960886,20,26040
Portfolio,ECOS_high,optimal,0.105586679,16.0,-2.535212002237729,20,26040
Portfolio,ECOS_high,optimal,0.1234628,20.0,-2.5537476817094658,20,26040
Portfolio,ECOS_high,optimal,0.16739337099999999,20.0,-2.684648004528321,20,26040
Portfolio,ECOS_high,optimal,0.15451811199999999,19.0,-2.618631852676585,24,36048
Portfolio,ECOS_high,optimal,0.128601888,17.0,-2.531526097502735,24,36048
Portfolio,ECOS_high,optimal,0.16921365700000002,21.0,-2.39340049847988,24,36048
Portfolio,ECOS_high,optimal,0.18144992100000001,20.0,-2.3243920430275,24,36048
Portfolio,ECOS_high,optimal,0.184972705,24.0,-2.569431717723238,24,36048
Portfolio,ECOS_high,optimal,0.15170723,20.0,-2.633002845566586,24,36048
Portfolio,ECOS_high,optimal,0.16285569900000002,21.0,-2.4456867480144457,24,36048
Portfolio,ECOS_high,optimal,0.141451835,18.0,-2.464696409707805,24,36048
Portfolio,ECOS_high,optimal,0.144021374,18.0,-2.640962685827012,24,36048
Portfolio,ECOS_high,optimal,0.14940357199999998,19.0,-2.5189516611396305,24,36048
Portfolio,ECOS_high,optimal,0.222113267,23.0,-2.792750299325196,28,47656
Portfolio,ECOS_high,optimal,0.24398909100000002,25.0,-2.710686529394628,28,47656
Portfolio,ECOS_high,optimal,0.196062213,20.0,-2.9005551720193523,28,47656
Portfolio,ECOS_high,optimal,0.297282416,23.0,-2.6925179395733063,28,47656
Portfolio,ECOS_high,optimal,0.257381912,22.0,-2.4841575337166364,28,47656
Portfolio,ECOS_high,optimal,0.204664119,22.0,-2.4337509908387807,28,47656
Portfolio,ECOS_high,optimal,0.16972763,17.0,-2.6416164665720583,28,47656
Portfolio,ECOS_high,optimal,0.261430633,27.0,-2.7320536889051343,28,47656
Portfolio,ECOS_high,optimal,0.249318918,20.0,-2.429334686834928,28,47656
Portfolio,ECOS_high,optimal,0.19517249600000006,19.0,-2.572991819466099,28,47656
Portfolio,ECOS_high,optimal,0.277574936,20.0,-2.6022865391257586,35,71820
Portfolio,ECOS_high,optimal,0.434038513,27.0,-2.494188987423688,35,71820
Portfolio,ECOS_high,optimal,0.315299165,18.0,-2.6950456764594084,35,71820
Portfolio,ECOS_high,optimal,0.33464709000000004,24.0,-2.5809441584940864,35,71820
Portfolio,ECOS_high,optimal,0.350578971,20.0,-2.554459363172404,35,71820
Portfolio,ECOS_high,optimal,0.287821665,21.0,-2.6356430670496485,35,71820
Portfolio,ECOS_high,optimal,0.417885506,27.0,-2.6414508688591605,35,71820
Portfolio,ECOS_high,optimal,0.293864835,20.0,-2.5412207000921336,35,71820
Portfolio,ECOS_high,optimal,0.360891809,27.0,-2.523600316437179,35,71820
Portfolio,ECOS_high,optimal,0.34476949,20.0,-2.513043228166468,35,71820
Portfolio,ECOS_high,optimal,0.49530709100000003,27.0,-2.6886153929743903,43,105436
Portfolio,ECOS_high,optimal,0.5581115729999999,27.0,-2.585960358598613,43,105436
Portfolio,ECOS_high,optimal,0.5632972380000001,31.0,-2.609297516116337,43,105436
Portfolio,ECOS_high,optimal,0.534132498,28.0,-2.556255009645276,43,105436
Portfolio,ECOS_high,solver_error,0.427598133,22.0,-2.606439252675324,43,105436
Portfolio,ECOS_high,optimal,0.609218236,33.0,-2.5435277995980017,43,105436
Portfolio,ECOS_high,optimal,0.422775923,22.0,-2.556947873857126,43,105436
Portfolio,ECOS_high,solver_error,0.386507496,20.0,-2.586485415389341,43,105436
Portfolio,ECOS_high,optimal,0.48152817,24.0,-2.596762310168187,43,105436
Portfolio,ECOS_high,optimal,0.62427991,33.0,-2.5127745172111258,43,105436
Portfolio,ECOS_high,optimal,1.055277683,41.0,-2.611212683797649,52,150904
Portfolio,ECOS_high,optimal,1.081014004,43.0,-2.4633387462625116,52,150904
Portfolio,ECOS_high,optimal,1.2514259410000002,49.0,-2.5409354696411364,52,150904
Portfolio,ECOS_high,solver_error,0.619112545,23.0,-2.6207044786106186,52,150904
Portfolio,ECOS_high,optimal,1.189740395,46.0,-2.5555756822905096,52,150904
Portfolio,ECOS_high,optimal,1.1310498189999998,44.0,-2.7176017559298367,52,150904
Portfolio,ECOS_high,optimal,1.16215317,45.0,-2.7127220919003747,52,150904
Portfolio,ECOS_high,solver_error,0.6863952729999999,26.0,-2.6559812150943767,52,150904
Portfolio,ECOS_high,solver_error,0.73951867,27.0,-2.6203583701706963,52,150904
Portfolio,ECOS_high,solver_error,0.7330317820000001,28.0,-2.5602869355704945,52,150904
Portfolio,ECOS_high,solver_error,1.4774822170000002,39.0,-2.7440665187566333,65,230880
Portfolio,ECOS_high,solver_error,1.858711799,49.0,-2.5580985991985354,65,230880
Portfolio,ECOS_high,solver_error,2.236399084,58.0,-2.4918564727780956,65,230880
Portfolio,ECOS_high,solver_error,2.09695457,55.0,-2.7288405149079256,65,230880
Portfolio,ECOS_high,solver_error,1.973272525,52.0,-2.700211191694535,65,230880
Portfolio,ECOS_high,solver_error,2.143233769,55.0,-2.663256712503756,65,230880
Portfolio,ECOS_high,solver_error,2.171902111,57.0,-2.4735083825135384,65,230880
Portfolio,ECOS_high,solver_error,1.492249151,38.0,-2.65594521934652,65,230880
Portfolio,ECOS_high,solver_error,2.112450296,56.0,-2.675766699058043,65,230880
Portfolio,ECOS_high,solver_error,2.0489449530000003,54.0,-2.462872054401452,65,230880
Portfolio,ECOS_high,solver_error,3.49687674,60.0,-2.7079909765457013,80,344160
Portfolio,ECOS_high,solver_error,3.0068773880000004,45.0,-2.5441993648977026,80,344160
Portfolio,ECOS_high,solver_error,4.123414512,66.0,-2.5718375847555954,80,344160
Portfolio,ECOS_high,solver_error,4.040871529,65.0,-2.4411712863667607,80,344160
Portfolio,ECOS_high,solver_error,3.862953542,65.0,-2.6646079206444884,80,344160
Portfolio,ECOS_high,solver_error,3.0286218560000004,49.0,-2.4913907394990957,80,344160
Portfolio,ECOS_high,solver_error,2.249966959,36.0,-2.6081118196448587,80,344160
Portfolio,ECOS_high,solver_error,3.928016037,64.0,-2.507911882490899,80,344160
Portfolio,ECOS_high,solver_error,2.400912346,38.0,-2.548055782535732,80,344160
Portfolio,ECOS_high,solver_error,3.9981761369999997,64.0,-2.6616462069550204,80,344160
Portfolio,ECOS_high,solver_error,6.171277435,63.0,-2.63221895909575,99,519948
Portfolio,ECOS_high,solver_error,7.353767522999999,81.0,-2.698519449598567,99,519948
Portfolio,ECOS_high,solver_error,7.3461738059999995,79.0,-2.6117594384984506,99,519948
Portfolio,ECOS_high,solver_error,5.777743892,60.0,-2.7233351129724896,99,519948
Portfolio,ECOS_high,solver_error,6.999950629,74.0,-2.7245159653990365,99,519948
Portfolio,ECOS_high,solver_error,5.909633941,60.0,-2.602414310284828,99,519948
Portfolio,ECOS_high,solver_error,7.185815242,76.0,-2.6000080994408474,99,519948
Portfolio,ECOS_high,solver_error,6.0980416360000005,65.0,-2.667514061362219,99,519948
Portfolio,ECOS_high,solver_error,5.146576564,55.0,-2.6078366749870483,99,519948
Portfolio,ECOS_high,solver_error,5.307504275,58.0,-2.668724678117794,99,519948
Portfolio,ECOS_high,solver_error,12.588728717999999,79.0,-2.554923536254647,124,806248
Portfolio,ECOS_high,solver_error,11.015663727,67.0,-2.564927671514185,124,806248
Portfolio,ECOS_high,solver_error,12.177074317999999,77.0,-2.678694646913709,124,806248
Portfolio,ECOS_high,solver_error,10.051939339,61.0,-2.614984445756638,124,806248
Portfolio,ECOS_high,solver_error,11.266490255,70.0,-2.5978462167827168,124,806248
Portfolio,ECOS_high,solver_error,12.176635785999999,76.0,-2.6384950738140485,124,806248
Portfolio,ECOS_high,solver_error,12.538223969,80.0,-2.7067970150797165,124,806248
Portfolio,ECOS_high,solver_error,11.069950082,68.0,-2.5903592536750613,124,806248
Portfolio,ECOS_high,solver_error,13.390366584,84.0,-2.5793280048299256,124,806248
Portfolio,ECOS_high,solver_error,9.919812026,62.0,-2.6183774429191877,124,806248
Portfolio,ECOS_high,solver_error,32.005288529,100.0,-2.6736341949750084,154,1232308
Portfolio,ECOS_high,solver_error,29.836109395999998,96.0,-2.608900833787206,154,1232308
Portfolio,ECOS_high,solver_error,31.42388706,100.0,-2.6538088078461874,154,1232308
Portfolio,ECOS_high,solver_error,32.393774574,100.0,-2.6089942105006654,154,1232308
Portfolio,ECOS_high,solver_error,35.125064811,100.0,-2.5484130503036586,154,1232308
Portfolio,ECOS_high,solver_error,32.029405007,100.0,-2.70395437134018,154,1232308
Portfolio,ECOS_high,solver_error,32.390346483,100.0,-2.6663348846313504,154,1232308
Portfolio,ECOS_high,solver_error,32.326229078000004,100.0,-2.6020842977930063,154,1232308
Portfolio,ECOS_high,solver_error,32.170300566,100.0,-2.6314362423287183,154,1232308
Portfolio,ECOS_high,solver_error,32.627413389000004,100.0,-2.5741928735910906,154,1232308
Lasso,ECOS_high,optimal,0.068782059,22.0,1022.1682353715917,10,3540
Lasso,ECOS_high,optimal,0.040192878,20.0,1025.9754402405988,10,3540
Lasso,ECOS_high,optimal,0.042595599000000005,22.0,1082.5554242359165,10,3540
Lasso,ECOS_high,solver_error,0.048735324,21.0,970.3824306244206,10,3540
Lasso,ECOS_high,optimal inaccurate,0.06742440599999999,27.0,1051.8783127965269,10,3540
Lasso,ECOS_high,solver_error,0.06546510600000001,26.0,929.4669187696772,10,3540
Lasso,ECOS_high,optimal,0.042930745,22.0,1103.5194822967067,10,3540
Lasso,ECOS_high,optimal,0.03639041,18.0,967.8677620123476,10,3540
Lasso,ECOS_high,optimal,0.042315332,22.0,1058.6277476007633,10,3540
Lasso,ECOS_high,optimal,0.038012741,20.0,983.0014009573198,10,3540
Lasso,ECOS_high,optimal,0.047706692,21.0,1084.5566334527969,11,4059
Lasso,ECOS_high,optimal,0.045928574000000014,20.0,1007.0347798615276,11,4059
Lasso,ECOS_high,optimal,0.05445929,22.0,1125.824290994909,11,4059
Lasso,ECOS_high,optimal,0.048004406,20.0,1138.70091176862,11,4059
Lasso,ECOS_high,optimal,0.050641528,22.0,1098.8102601013181,11,4059
Lasso,ECOS_high,optimal,0.046245677,20.0,1097.856032385764,11,4059
Lasso,ECOS_high,optimal,0.050669695999999986,20.0,1110.7129178740206,11,4059
Lasso,ECOS_high,optimal,0.045089871,19.0,1138.2699545213632,11,4059
Lasso,ECOS_high,optimal,0.055674789,22.0,1130.0865186892954,11,4059
Lasso,ECOS_high,optimal,0.048345797,21.0,1121.6011181062804,11,4059
Lasso,ECOS_high,optimal,0.051265091,20.0,1258.2954350515568,12,4608
Lasso,ECOS_high,optimal,0.055082165999999995,21.0,1278.9366254091715,12,4608
Lasso,ECOS_high,optimal,0.053356404,20.0,1257.1634243554406,12,4608
Lasso,ECOS_high,optimal,0.048309441,19.0,1267.2089193822972,12,4608
Lasso,ECOS_high,solver_error,0.05853175500000001,23.0,1299.8475452988087,12,4608
Lasso,ECOS_high,optimal,0.05768501,23.0,1220.3565362535478,12,4608
Lasso,ECOS_high,optimal,0.059928171,22.0,1222.1608765833128,12,4608
Lasso,ECOS_high,optimal,0.052349988,20.0,1212.1181054436167,12,4608
Lasso,ECOS_high,optimal,0.050422289,21.0,1251.7170089262615,12,4608
Lasso,ECOS_high,optimal,0.053078295,20.0,1202.575455129899,12,4608
Lasso,ECOS_high,optimal,0.06944433900000001,22.0,1352.477182691597,13,5187
Lasso,ECOS_high,optimal,0.071352468,23.0,1224.3627535447802,13,5187
Lasso,ECOS_high,optimal,0.062179352,22.0,1372.8139175929953,13,5187
Lasso,ECOS_high,optimal inaccurate,0.061148417000000004,21.0,1274.1837663789904,13,5187
Lasso,ECOS_high,optimal,0.061067678,21.0,1344.2103750369376,13,5187
Lasso,ECOS_high,optimal,0.06361971899999999,22.0,1343.3696604683364,13,5187
Lasso,ECOS_high,optimal,0.07608670099999999,24.0,1246.9618085399495,13,5187
Lasso,ECOS_high,optimal,0.074732015,23.0,1311.652241883691,13,5187
Lasso,ECOS_high,optimal,0.066454384,23.0,1381.5584684967166,13,5187
Lasso,ECOS_high,optimal,0.062404395,22.0,1311.2029106926539,13,5187
Lasso,ECOS_high,optimal,0.067647825,20.0,1399.7944337668341,14,5796
Lasso,ECOS_high,optimal,0.076181901,25.0,1442.2319431923183,14,5796
Lasso,ECOS_high,optimal,0.075537676,23.0,1487.942884820998,14,5796
Lasso,ECOS_high,optimal,0.07934189999999999,24.0,1465.0420513946897,14,5796
Lasso,ECOS_high,optimal,0.074927242,25.0,1367.0423964049114,14,5796
Lasso,ECOS_high,optimal inaccurate,0.08134919,24.0,1452.1310808930468,14,5796
Lasso,ECOS_high,optimal,0.08489527000000001,25.0,1506.5361780478463,14,5796
Lasso,ECOS_high,optimal inaccurate,0.090592069,25.0,1390.180783641337,14,5796
Lasso,ECOS_high,optimal,0.06881604899999999,21.0,1348.8856763392125,14,5796
Lasso,ECOS_high,optimal,0.073245829,21.0,1442.9342863502136,14,5796
Lasso,ECOS_high,optimal,0.08630075400000001,21.0,1609.7043573370402,16,7104
Lasso,ECOS_high,optimal,0.088506912,21.0,1680.7086064226514,16,7104
Lasso,ECOS_high,optimal,0.096072744,22.0,1688.7785060050915,16,7104
Lasso,ECOS_high,optimal,0.098608819,23.0,1582.9586689965765,16,7104
Lasso,ECOS_high,optimal,0.09922021,25.0,1533.6360301212765,16,7104
Lasso,ECOS_high,optimal,0.097703947,23.0,1578.4557152798734,16,7104
Lasso,ECOS_high,optimal inaccurate,0.08587334599999999,22.0,1703.2208853188306,16,7104
Lasso,ECOS_high,optimal,0.093059539,24.0,1626.8482062815738,16,7104
Lasso,ECOS_high,optimal,0.089160423,23.0,1595.0934524384768,16,7104
Lasso,ECOS_high,optimal inaccurate,0.08710656,22.0,1554.4048314828135,16,7104
Lasso,ECOS_high,optimal,0.111436402,25.0,1793.5408193995936,17,7803
Lasso,ECOS_high,optimal,0.12843603,23.0,1794.3663679240433,17,7803
Lasso,ECOS_high,optimal,0.096448097,23.0,1809.8355494370608,17,7803
Lasso,ECOS_high,optimal,0.115865821,23.0,1843.7973341770426,17,7803
Lasso,ECOS_high,optimal,0.112251798,21.0,1907.1039252407368,17,7803
Lasso,ECOS_high,optimal,0.12695862,23.0,1624.0673657582654,17,7803
Lasso,ECOS_high,optimal,0.105199903,24.0,1747.8735875249454,17,7803
Lasso,ECOS_high,optimal,0.100585547,24.0,1854.7525549370187,17,7803
Lasso,ECOS_high,optimal,0.096633805,24.0,1787.4882569474048,17,7803
Lasso,ECOS_high,optimal,0.115044374,26.0,1843.1967789868488,17,7803
Lasso,ECOS_high,optimal,0.119379366,23.0,2063.3350578183913,20,10080
Lasso,ECOS_high,optimal,0.115449454,23.0,2063.471533303545,20,10080
Lasso,ECOS_high,optimal inaccurate,0.13615637300000002,29.0,2043.8555219567245,20,10080
Lasso,ECOS_high,optimal,0.167418696,25.0,2022.5656435574679,20,10080
Lasso,ECOS_high,optimal,0.16867829099999998,25.0,2012.0106965892453,20,10080
Lasso,ECOS_high,optimal,0.12741535699999998,25.0,1935.7512556387765,20,10080
Lasso,ECOS_high,optimal,0.110712272,21.0,2066.7033476597517,20,10080
Lasso,ECOS_high,optimal,0.119554858,23.0,2105.3515279049425,20,10080
Lasso,ECOS_high,optimal inaccurate,0.150184146,24.0,2059.812278685446,20,10080
Lasso,ECOS_high,optimal,0.123592898,25.0,1959.3380373931168,20,10080
Lasso,ECOS_high,optimal inaccurate,0.140574218,24.0,2355.205912345133,23,12627
Lasso,ECOS_high,optimal inaccurate,0.146892259,23.0,2282.4387632609423,23,12627
Lasso,ECOS_high,optimal inaccurate,0.138147573,22.0,2306.316728718533,23,12627
Lasso,ECOS_high,optimal,0.135133489,23.0,2338.6540381935934,23,12627
Lasso,ECOS_high,optimal,0.12785143899999998,21.0,2395.1223455822987,23,12627
Lasso,ECOS_high,optimal,0.14316763,23.0,2389.9680495211865,23,12627
Lasso,ECOS_high,optimal,0.18071775399999998,23.0,2266.4770364931633,23,12627
Lasso,ECOS_high,optimal,0.141442706,24.0,2215.9469666388045,23,12627
Lasso,ECOS_high,optimal,0.18269785,24.0,2399.072932764768,23,12627
Lasso,ECOS_high,optimal,0.195234491,23.0,2234.2562868685613,23,12627
Lasso,ECOS_high,optimal,0.165119164,24.0,2679.032891421864,26,15444
Lasso,ECOS_high,optimal,0.183954266,22.0,2596.8168489385102,26,15444
Lasso,ECOS_high,optimal,0.166617071,25.0,2695.075460256124,26,15444
Lasso,ECOS_high,optimal,0.146833985,22.0,2690.6356800225853,26,15444
Lasso,ECOS_high,optimal,0.154375494,23.0,2508.5951915817914,26,15444
Lasso,ECOS_high,optimal inaccurate,0.161643124,23.0,2673.2679179374013,26,15444
Lasso,ECOS_high,optimal,0.171528632,27.0,2671.5718854934507,26,15444
Lasso,ECOS_high,optimal inaccurate,0.149676893,22.0,2704.462673348541,26,15444
Lasso,ECOS_high,optimal,0.150329107,22.0,2618.309187090565,26,15444
Lasso,ECOS_high,optimal,0.157424499,24.0,2629.183436407548,26,15444
Lasso,ECOS_high,optimal,0.22449806100000005,26.0,3149.809788069668,31,20739
Lasso,ECOS_high,optimal inaccurate,0.277547611,25.0,3107.787618962262,31,20739
Lasso,ECOS_high,optimal,0.20860847,24.0,3318.960302964936,31,20739
Lasso,ECOS_high,optimal inaccurate,0.210391884,24.0,3246.314980150927,31,20739
Lasso,ECOS_high,optimal,0.22928913,25.0,3193.90670889106,31,20739
Lasso,ECOS_high,optimal,0.23966302,23.0,3131.771798163565,31,20739
Lasso,ECOS_high,optimal,0.21100281,24.0,3228.4181783690588,31,20739
Lasso,ECOS_high,optimal inaccurate,0.22299236300000005,25.0,3219.938972171061,31,20739
Lasso,ECOS_high,optimal inaccurate,0.22636630800000002,24.0,3253.703467615987,31,20739
Lasso,ECOS_high,optimal,0.270532934,28.0,3071.064598134641,31,20739
Lasso,ECOS_high,optimal inaccurate,0.256464401,22.0,3856.7252271738566,37,28083
Lasso,ECOS_high,optimal,0.33765620399999996,23.0,3700.793037473642,37,28083
Lasso,ECOS_high,optimal inaccurate,0.286996569,25.0,3753.24769480189,37,28083
Lasso,ECOS_high,optimal,0.32982230599999995,24.0,3699.462576567877,37,28083
Lasso,ECOS_high,optimal inaccurate,0.288180865,25.0,3818.8776357216298,37,28083
Lasso,ECOS_high,optimal,0.345796052,27.0,3829.261333399596,37,28083
Lasso,ECOS_high,optimal,0.2924151,25.0,3973.5259838056013,37,28083
Lasso,ECOS_high,optimal,0.27303371,25.0,3606.3659534972267,37,28083
Lasso,ECOS_high,optimal inaccurate,0.345500325,23.0,3709.0202730403557,37,28083
Lasso,ECOS_high,optimal inaccurate,0.287528667,23.0,3735.5272128106817,37,28083
Lasso,ECOS_high,optimal inaccurate,0.449652476,29.0,4595.211383839484,45,39555
Lasso,ECOS_high,optimal inaccurate,0.399241631,23.0,4658.330715402086,45,39555
Lasso,ECOS_high,optimal,0.396378198,24.0,4543.683768032479,45,39555
Lasso,ECOS_high,optimal inaccurate,0.4360908020000001,25.0,4519.163910946068,45,39555
Lasso,ECOS_high,optimal inaccurate,0.5431418969999999,24.0,4639.926902742728,45,39555
Lasso,ECOS_high,optimal,0.407261675,25.0,4688.721451495371,45,39555
Lasso,ECOS_high,optimal inaccurate,0.534644624,25.0,4898.393566337757,45,39555
Lasso,ECOS_high,optimal inaccurate,0.383652248,24.0,4585.1346825589335,45,39555
Lasso,ECOS_high,optimal inaccurate,0.487684147,24.0,4828.1726175245485,45,39555
Lasso,ECOS_high,optimal inaccurate,0.395516993,24.0,4672.545703846118,45,39555
Lasso,ECOS_high,optimal inaccurate,0.584424857,25.0,5523.9250432298095,55,56595
Lasso,ECOS_high,optimal inaccurate,0.618124433,26.0,5807.457395708004,55,56595
Lasso,ECOS_high,optimal,0.641931693,28.0,5556.5693701232885,55,56595
Lasso,ECOS_high,optimal inaccurate,0.614828089,26.0,5510.637685188121,55,56595
Lasso,ECOS_high,optimal inaccurate,0.5926287100000001,25.0,5710.670707605294,55,56595
Lasso,ECOS_high,optimal inaccurate,0.662157079,31.0,5416.154841567172,55,56595
Lasso,ECOS_high,optimal inaccurate,0.583015355,25.0,5563.767263728503,55,56595
Lasso,ECOS_high,optimal inaccurate,0.547516213,24.0,5806.93324398879,55,56595
Lasso,ECOS_high,optimal,0.5906628620000001,27.0,5683.71170001167,55,56595
Lasso,ECOS_high,optimal inaccurate,0.605694714,26.0,5762.094227053339,55,56595
Lasso,ECOS_high,optimal inaccurate,0.941798841,29.0,7023.0924237778845,68,83232
Lasso,ECOS_high,optimal inaccurate,1.018997829,33.0,6970.048001105361,68,83232
Lasso,ECOS_high,solver_error,0.953377581,28.0,6757.610310815645,68,83232
Lasso,ECOS_high,optimal inaccurate,0.932933832,29.0,7073.067810211281,68,83232
Lasso,ECOS_high,optimal inaccurate,0.954172054,29.0,6991.365618045005,68,83232
Lasso,ECOS_high,solver_error,0.961054665,30.0,6979.609715833085,68,83232
Lasso,ECOS_high,optimal inaccurate,0.921568865,29.0,6990.594346687387,68,83232
Lasso,ECOS_high,optimal inaccurate,0.93968572,28.0,6953.452912434291,68,83232
Lasso,ECOS_high,optimal inaccurate,0.928101808,29.0,6924.414799049007,68,83232
Lasso,ECOS_high,optimal inaccurate,0.927697006,28.0,7135.365277768763,68,83232
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,optimal inaccurate,1.545226833,34.0,8362.348201411034,84,122976
Lasso,ECOS_high,optimal inaccurate,1.5898557960000002,35.0,8680.447836230447,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,optimal inaccurate,1.550393551,34.0,8670.002368048188,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,1.545611815,34.0,8644.615580309499,84,122976
Lasso,ECOS_high,solver_error,,,,84,122976
Lasso,ECOS_high,solver_error,2.664033798,37.0,10770.034568144327,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,optimal inaccurate,2.796729729,45.0,10656.457175147018,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,2.577773814,37.0,10717.354924799338,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,2.573570466,37.0,10491.484571614126,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,,,,105,186795
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,5.073502242,57.0,13121.715038732063,132,288288
Lasso,ECOS_high,optimal inaccurate,5.137528983,60.0,13458.876263546086,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,132,288288
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,166,447204
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
Lasso,ECOS_high,solver_error,,,,209,697851
SVM,ECOS_high,optimal,0.026443755,15.0,422.48893755134947,10,3510
SVM,ECOS_high,optimal,0.013972785,15.0,408.29539941155576,10,3510
SVM,ECOS_high,optimal,0.014702748,15.0,414.40009605753835,10,3510
SVM,ECOS_high,solver_error,0.033076626,15.0,416.3674696438188,10,3510
SVM,ECOS_high,optimal,0.033071194,15.0,425.91861947364,10,3510
SVM,ECOS_high,optimal,0.033407387000000004,15.0,402.928891582256,10,3510
SVM,ECOS_high,optimal,0.029343731,13.0,426.3877468584014,10,3510
SVM,ECOS_high,optimal,0.031087415,14.0,419.6172866025168,10,3510
SVM,ECOS_high,optimal,0.019162954000000003,14.0,428.6530108623418,10,3510
SVM,ECOS_high,optimal,0.012575808,13.0,417.0697439836619,10,3510
SVM,ECOS_high,optimal,0.01729384,16.0,460.69743424284377,11,4025
SVM,ECOS_high,optimal,0.015291577,14.0,462.5040292820839,11,4025
SVM,ECOS_high,optimal,0.017080742,16.0,452.3248136011647,11,4025
SVM,ECOS_high,optimal,0.018222136,16.0,464.2686877104363,11,4025
SVM,ECOS_high,optimal,0.017942383000000003,17.0,452.0342216356218,11,4025
SVM,ECOS_high,optimal,0.016009028999999998,15.0,447.69827722895684,11,4025
SVM,ECOS_high,optimal,0.017135155,16.0,450.0477788998742,11,4025
SVM,ECOS_high,optimal,0.018440406,17.0,454.8319815032936,11,4025
SVM,ECOS_high,optimal,0.015236246,14.0,471.42702474985583,11,4025
SVM,ECOS_high,solver_error,0.016947038,14.0,454.0819508221137,11,4025
SVM,ECOS_high,optimal,0.01977615,15.0,492.77533840470664,12,4572
SVM,ECOS_high,optimal,0.018980572,14.0,502.98547050049723,12,4572
SVM,ECOS_high,solver_error,0.018852248999999998,14.0,494.16532523361434,12,4572
SVM,ECOS_high,optimal,0.020329148000000002,16.0,486.87594518055033,12,4572
SVM,ECOS_high,optimal,0.02140354,17.0,496.23442627304473,12,4572
SVM,ECOS_high,optimal,0.018042597,14.0,514.8733893112978,12,4572
SVM,ECOS_high,solver_error,0.018622197,14.0,506.6975252669713,12,4572
SVM,ECOS_high,solver_error,0.018312147,14.0,501.72994617752266,12,4572
SVM,ECOS_high,optimal,0.018899121,15.0,502.4435717666001,12,4572
SVM,ECOS_high,optimal,0.018699732,16.0,474.8955873178372,12,4572
SVM,ECOS_high,optimal,0.019918677,15.0,537.7582333634183,13,5147
SVM,ECOS_high,optimal,0.022419245,17.0,542.8935928014093,13,5147
SVM,ECOS_high,optimal,0.020100197,15.0,523.2912081540173,13,5147
SVM,ECOS_high,optimal,0.020517488,15.0,539.8449746330705,13,5147
SVM,ECOS_high,optimal,0.020497613,15.0,549.258413447684,13,5147
SVM,ECOS_high,optimal,0.020521011999999998,15.0,550.2832139558269,13,5147
SVM,ECOS_high,solver_error,0.019202687,14.0,537.2673511467361,13,5147
SVM,ECOS_high,optimal,0.020304061,15.0,531.7403086226586,13,5147
SVM,ECOS_high,optimal,0.023253012000000003,17.0,537.6142105678722,13,5147
SVM,ECOS_high,optimal,0.02091871,16.0,541.0861118042742,13,5147
SVM,ECOS_high,optimal,0.022455632000000003,15.0,574.4968571384109,14,5754
SVM,ECOS_high,solver_error,0.021856537000000002,14.0,572.8544761767179,14,5754
SVM,ECOS_high,optimal,0.021324624,14.0,585.1847609334435,14,5754
SVM,ECOS_high,optimal,0.026157137,18.0,576.2368983117262,14,5754
SVM,ECOS_high,optimal,0.022368252,15.0,578.0801417008668,14,5754
SVM,ECOS_high,optimal,0.022087669,15.0,588.9613888623052,14,5754
SVM,ECOS_high,optimal,0.022841313,15.0,581.3180065175304,14,5754
SVM,ECOS_high,optimal,0.023734655,16.0,581.1318831320235,14,5754
SVM,ECOS_high,solver_error,0.023323255,16.0,583.3442381943499,14,5754
SVM,ECOS_high,optimal,0.022796438,15.0,566.9885387715992,14,5754
SVM,ECOS_high,solver_error,0.029886917,15.0,663.2506833713512,16,7056
SVM,ECOS_high,optimal,0.032270902000000004,18.0,651.5965633545733,16,7056
SVM,ECOS_high,optimal,0.027148801,14.0,651.911412183283,16,7056
SVM,ECOS_high,optimal,0.028193474,15.0,674.0881140720553,16,7056
SVM,ECOS_high,optimal,0.028658992,15.0,667.7319395614737,16,7056
SVM,ECOS_high,optimal,0.028109039,15.0,666.4982182685809,16,7056
SVM,ECOS_high,optimal,0.068711992,16.0,676.8263432697355,16,7056
SVM,ECOS_high,optimal,0.065744233,15.0,661.4794550389557,16,7056
SVM,ECOS_high,optimal,0.069399209,16.0,648.3942252845087,16,7056
SVM,ECOS_high,optimal,0.045399775,15.0,662.5105531486861,16,7056
SVM,ECOS_high,optimal,0.030028124000000007,15.0,701.9288093491939,17,7751
SVM,ECOS_high,optimal,0.031567697,16.0,682.1824736430416,17,7751
SVM,ECOS_high,optimal,0.029013182999999998,14.0,718.3939547128067,17,7751
SVM,ECOS_high,optimal,0.030558204,15.0,700.6556707116522,17,7751
SVM,ECOS_high,optimal,0.032462188,16.0,700.2466374169542,17,7751
SVM,ECOS_high,optimal,0.031014491,15.0,687.2288513588503,17,7751
SVM,ECOS_high,optimal,0.031591246,15.0,718.7685887021156,17,7751
SVM,ECOS_high,optimal,0.036209261,18.0,701.9391278707408,17,7751
SVM,ECOS_high,optimal,0.034945807999999995,18.0,694.9741083217682,17,7751
SVM,ECOS_high,optimal,0.02902627,14.0,710.7338726542587,17,7751
SVM,ECOS_high,optimal,0.043585070999999996,16.0,812.5080375455818,20,10020
SVM,ECOS_high,optimal,0.044673994,17.0,812.539075820613,20,10020
SVM,ECOS_high,optimal,0.03999588,15.0,813.8956041401291,20,10020
SVM,ECOS_high,optimal,0.041483621,15.0,802.8111100469825,20,10020
SVM,ECOS_high,optimal,0.044033569,15.0,825.1338175010169,20,10020
SVM,ECOS_high,optimal,0.040258227,15.0,823.7543233877577,20,10020
SVM,ECOS_high,optimal,0.040734004,15.0,823.722000370807,20,10020
SVM,ECOS_high,optimal,0.048264339,17.0,800.8925334118761,20,10020
SVM,ECOS_high,optimal,0.039477046,15.0,814.9574855039286,20,10020
SVM,ECOS_high,optimal,0.038358629,14.0,847.7070247071307,20,10020
SVM,ECOS_high,optimal,0.055539935000000006,16.0,926.206572988006,23,12557
SVM,ECOS_high,optimal,0.051247952,15.0,935.87286240785,23,12557
SVM,ECOS_high,optimal,0.052379517,15.0,950.4672994106784,23,12557
SVM,ECOS_high,optimal,0.060324767,18.0,964.520592846426,23,12557
SVM,ECOS_high,optimal,0.053324039000000004,16.0,943.8977687498607,23,12557
SVM,ECOS_high,optimal,0.06277625099999999,19.0,921.7302351427746,23,12557
SVM,ECOS_high,optimal,0.055323301000000005,16.0,939.2944904236588,23,12557
SVM,ECOS_high,optimal,0.051673088000000006,15.0,953.0985544236548,23,12557
SVM,ECOS_high,optimal,0.05289925,15.0,950.585926870202,23,12557
SVM,ECOS_high,optimal,0.052175637999999996,15.0,944.4624716832167,23,12557
SVM,ECOS_high,optimal,0.067986558,16.0,1032.432544816624,26,15366
SVM,ECOS_high,optimal,0.06876489999999999,16.0,1040.9758968352119,26,15366
SVM,ECOS_high,optimal,0.069425373,16.0,1067.478456643864,26,15366
SVM,ECOS_high,optimal,0.06852801,16.0,1069.2919113079406,26,15366
SVM,ECOS_high,optimal,0.065763052,15.0,1070.9556189500308,26,15366
SVM,ECOS_high,optimal,0.065425388,15.0,1076.4943531174697,26,15366
SVM,ECOS_high,optimal,0.065883425,15.0,1061.8008501102804,26,15366
SVM,ECOS_high,optimal,0.069685738,16.0,1073.6405976464434,26,15366
SVM,ECOS_high,optimal,0.081692319,20.0,1047.2505666761033,26,15366
SVM,ECOS_high,optimal,0.062232962,14.0,1064.2591374443816,26,15366
SVM,ECOS_high,optimal,0.105214386,18.0,1297.4326502256054,31,20645
SVM,ECOS_high,optimal,0.105859016,18.0,1255.2822120018914,31,20645
SVM,ECOS_high,optimal,0.107896151,19.0,1256.0259191780215,31,20645
SVM,ECOS_high,optimal,0.092096525,15.0,1264.2069910227694,31,20645
SVM,ECOS_high,optimal,0.094627484,16.0,1258.7280142708325,31,20645
SVM,ECOS_high,optimal,0.094301887,16.0,1276.3304833650905,31,20645
SVM,ECOS_high,optimal,0.099563029,17.0,1260.4298582492036,31,20645
SVM,ECOS_high,optimal,0.102146866,16.0,1258.3022382014533,31,20645
SVM,ECOS_high,optimal,0.093465752,15.0,1260.8863378166839,31,20645
SVM,ECOS_high,optimal,0.09561189,16.0,1275.1509713474775,31,20645
SVM,ECOS_high,optimal,0.142304769,16.0,1485.4871554635254,37,27971
SVM,ECOS_high,optimal,0.145930949,17.0,1534.8417291961407,37,27971
SVM,ECOS_high,optimal,0.154177333,19.0,1473.126773486448,37,27971
SVM,ECOS_high,optimal,0.145306235,17.0,1489.086431260156,37,27971
SVM,ECOS_high,optimal,0.144969423,17.0,1514.4521428687158,37,27971
SVM,ECOS_high,optimal,0.137607081,16.0,1492.5782598027936,37,27971
SVM,ECOS_high,optimal,0.14446130199999999,17.0,1526.4972537618805,37,27971
SVM,ECOS_high,optimal,0.137704374,16.0,1516.1055102861567,37,27971
SVM,ECOS_high,optimal,0.144881017,17.0,1501.1720028011173,37,27971
SVM,ECOS_high,optimal,0.135882354,16.0,1504.5631730785644,37,27971
SVM,ECOS_high,optimal,0.231788767,18.0,1802.6474466904133,45,39419
SVM,ECOS_high,optimal,0.233183153,18.0,1854.608321333434,45,39419
SVM,ECOS_high,optimal,0.236896102,19.0,1837.837792257329,45,39419
SVM,ECOS_high,solver_error,0.221981054,17.0,1843.317583004773,45,39419
SVM,ECOS_high,optimal,0.23719986,19.0,1819.392871363629,45,39419
SVM,ECOS_high,optimal,0.236971581,19.0,1819.3005530085861,45,39419
SVM,ECOS_high,optimal,0.22513621900000005,17.0,1855.350529364076,45,39419
SVM,ECOS_high,optimal,0.239500525,19.0,1837.3862129794227,45,39419
SVM,ECOS_high,optimal,0.230567677,18.0,1856.384659365611,45,39419
SVM,ECOS_high,optimal,0.229599489,18.0,1841.441709897912,45,39419
SVM,ECOS_high,optimal,0.446559119,19.0,2237.955181621333,55,56429
SVM,ECOS_high,optimal,0.609140638,18.0,2242.6731943908085,55,56429
SVM,ECOS_high,optimal,0.397670638,19.0,2230.525062216443,55,56429
SVM,ECOS_high,optimal,0.40508499600000003,19.0,2264.3500889236125,55,56429
SVM,ECOS_high,optimal,0.568713675,18.0,2245.547261779654,55,56429
SVM,ECOS_high,optimal,0.4006431190000001,19.0,2173.429865989482,55,56429
SVM,ECOS_high,optimal,0.730817693,20.0,2196.319841120817,55,56429
SVM,ECOS_high,optimal,0.644842779,19.0,2229.5765181426573,55,56429
SVM,ECOS_high,optimal,0.394664189,18.0,2277.128229659332,55,56429
SVM,ECOS_high,optimal,0.694824489,22.0,2212.3268897831567,55,56429
SVM,ECOS_high,optimal,0.684536067,21.0,2714.640153518912,68,83028
SVM,ECOS_high,optimal,0.925169969,20.0,2735.2883247202867,68,83028
SVM,ECOS_high,optimal,0.8956249059999999,19.0,2766.64259074338,68,83028
SVM,ECOS_high,optimal,0.90193796,19.0,2754.1584497013628,68,83028
SVM,ECOS_high,optimal,0.900228384,19.0,2788.357794386001,68,83028
SVM,ECOS_high,optimal,0.889129959,18.0,2719.5444749952485,68,83028
SVM,ECOS_high,optimal,0.8954798629999999,19.0,2783.8223715488434,68,83028
SVM,ECOS_high,optimal,0.911259518,19.0,2739.6525297310127,68,83028
SVM,ECOS_high,optimal,0.933780664,21.0,2748.9489124237957,68,83028
SVM,ECOS_high,optimal,0.890597758,18.0,2777.469940256191,68,83028
SVM,ECOS_high,optimal,1.34264222,19.0,3393.3624386497695,84,122724
SVM,ECOS_high,optimal,1.361762986,20.0,3418.7496230252973,84,122724
SVM,ECOS_high,optimal,1.347521674,20.0,3457.29024698603,84,122724
SVM,ECOS_high,optimal,1.366443555,21.0,3401.1804236564994,84,122724
SVM,ECOS_high,optimal,1.37108987,20.0,3388.0280657354792,84,122724
SVM,ECOS_high,optimal,1.3497829019999998,20.0,3421.030414260381,84,122724
SVM,ECOS_high,optimal,1.36042081,20.0,3419.167345756074,84,122724
SVM,ECOS_high,optimal,1.3520605959999998,20.0,3387.395297347037,84,122724
SVM,ECOS_high,optimal inaccurate,1.418236829,23.0,3404.0971146585907,84,122724
SVM,ECOS_high,optimal,1.3594057380000002,20.0,3423.967357195909,84,122724
SVM,ECOS_high,optimal,2.182709472,21.0,4233.276550622031,105,186479
SVM,ECOS_high,optimal,2.395867169,23.0,4278.7936323101785,105,186479
SVM,ECOS_high,optimal,2.156096444,21.0,4254.4718032304245,105,186479
SVM,ECOS_high,optimal,2.012794218,23.0,4135.0297519058095,105,186479
SVM,ECOS_high,optimal,2.251906697,21.0,4255.763232524457,105,186479
SVM,ECOS_high,optimal,2.217952156,22.0,4276.603058652436,105,186479
SVM,ECOS_high,solver_error,2.187448657,21.0,4327.458130477581,105,186479
SVM,ECOS_high,optimal,2.355244676,21.0,4250.717947642657,105,186479
SVM,ECOS_high,optimal,2.257972262,22.0,4299.013210913739,105,186479
SVM,ECOS_high,optimal,2.23082659,21.0,4279.457332704933,105,186479
SVM,ECOS_high,optimal,3.48441872,23.0,5367.829352501451,132,287892
SVM,ECOS_high,optimal,2.958170878,22.0,5396.179277077088,132,287892
SVM,ECOS_high,optimal,3.345840535,22.0,5296.166765570962,132,287892
SVM,ECOS_high,optimal,3.060521157,23.0,5262.810778583554,132,287892
SVM,ECOS_high,optimal,3.4091436660000003,22.0,5350.312294880046,132,287892
SVM,ECOS_high,optimal,3.026002688,22.0,5360.657237564079,132,287892
SVM,ECOS_high,optimal,3.066567361,22.0,5329.329791923599,132,287892
SVM,ECOS_high,optimal,3.4319357910000003,22.0,5358.711328511914,132,287892
SVM,ECOS_high,optimal,3.0939225070000003,22.0,5327.338764011457,132,287892
SVM,ECOS_high,optimal,3.1857361600000003,24.0,5326.695626024896,132,287892
SVM,ECOS_high,optimal,3.211955343,24.0,6666.176531483026,166,446706
SVM,ECOS_high,optimal,3.557551044,24.0,6656.262725092513,166,446706
SVM,ECOS_high,optimal,3.72112467,23.0,6719.163224148516,166,446706
SVM,ECOS_high,optimal,3.546346817,24.0,6672.301574433518,166,446706
SVM,ECOS_high,optimal,3.477890442,23.0,6722.754206569293,166,446706
SVM,ECOS_high,optimal,3.936080371,24.0,6694.076889473544,166,446706
SVM,ECOS_high,optimal,3.392817867,23.0,6682.47393718244,166,446706
SVM,ECOS_high,optimal,3.1466713360000003,23.0,6713.7016859505775,166,446706
SVM,ECOS_high,optimal,3.959783497,24.0,6770.32358612334,166,446706
SVM,ECOS_high,optimal,3.528951739,24.0,6698.399595706111,166,446706
SVM,ECOS_high,optimal,6.547801482000001,25.0,8470.079823793434,209,697223
SVM,ECOS_high,optimal,6.445963464,25.0,8411.016941789416,209,697223
SVM,ECOS_high,optimal,7.857646000000001,24.0,8420.253667850373,209,697223
SVM,ECOS_high,optimal,6.549326429000001,25.0,8433.818773368092,209,697223
SVM,ECOS_high,optimal,6.137312439,24.0,8517.564169197336,209,697223
SVM,ECOS_high,optimal,7.634836514,25.0,8459.294729977157,209,697223
SVM,ECOS_high,optimal,6.552349454,25.0,8356.209503163833,209,697223
SVM,ECOS_high,optimal,6.3997857620000005,25.0,8456.187714044236,209,697223
SVM,ECOS_high,optimal,7.790909905999999,26.0,8525.463807009159,209,697223
SVM,ECOS_high,optimal,6.644617443,25.0,8421.379089707276,209,697223
Huber,ECOS_high,solver_error,0.072922077,20.0,314.30623412209104,10,7500
Huber,ECOS_high,solver_error,0.078340243,22.0,286.73347124946037,10,7500
Huber,ECOS_high,solver_error,0.079458693,21.0,308.9281518585648,10,7500
Huber,ECOS_high,solver_error,0.185172957,22.0,297.2671902582112,10,7500
Huber,ECOS_high,solver_error,0.186721099,25.0,366.1774593392599,10,7500
Huber,ECOS_high,solver_error,0.08511521300000001,25.0,305.91579508731104,10,7500
Huber,ECOS_high,solver_error,0.072795682,22.0,397.55154770395654,10,7500
Huber,ECOS_high,solver_error,0.071158097,20.0,311.1850274973394,10,7500
Huber,ECOS_high,solver_error,0.07685477900000001,24.0,393.0794318636769,10,7500
Huber,ECOS_high,solver_error,0.06953952099999999,20.0,314.30697839045325,10,7500
Huber,ECOS_high,solver_error,0.098070183,25.0,397.91142241060805,11,8415
Huber,ECOS_high,solver_error,0.100370007,25.0,353.1244920845368,11,8415
Huber,ECOS_high,solver_error,0.094449279,24.0,418.4437788488758,11,8415
Huber,ECOS_high,solver_error,0.08710422599999999,23.0,396.18989098191724,11,8415
Huber,ECOS_high,solver_error,0.087693038,21.0,323.5485348143553,11,8415
Huber,ECOS_high,solver_error,0.09131526,23.0,384.77885744093305,11,8415
Huber,ECOS_high,solver_error,0.098288375,25.0,337.1512812718361,11,8415
Huber,ECOS_high,solver_error,0.08641070199999999,22.0,338.55729512067506,11,8415
Huber,ECOS_high,solver_error,0.08618497,24.0,413.90916560679057,11,8415
Huber,ECOS_high,solver_error,0.096774623,25.0,336.78885914159105,11,8415
Huber,ECOS_high,solver_error,0.106461682,25.0,305.423412179362,12,9360
Huber,ECOS_high,solver_error,0.09029045,23.0,388.43083973874985,12,9360
Huber,ECOS_high,solver_error,0.230944223,24.0,387.4405572597811,12,9360
Huber,ECOS_high,solver_error,0.19461523100000006,24.0,454.0981426192511,12,9360
Huber,ECOS_high,solver_error,0.105421418,24.0,365.04143714388033,12,9360
Huber,ECOS_high,solver_error,0.09101818,21.0,393.2035335622947,12,9360
Huber,ECOS_high,solver_error,0.093992379,21.0,410.9607261214898,12,9360
Huber,ECOS_high,solver_error,0.099579107,24.0,450.8756861966365,12,9360
Huber,ECOS_high,solver_error,0.10309438800000001,23.0,446.2563669490721,12,9360
Huber,ECOS_high,solver_error,0.10781704,24.0,535.9474785217328,12,9360
Huber,ECOS_high,solver_error,0.111751925,23.0,503.975785281207,13,10335
Huber,ECOS_high,solver_error,0.118936552,24.0,429.84048036429016,13,10335
Huber,ECOS_high,solver_error,0.132366251,27.0,458.9033717160687,13,10335
Huber,ECOS_high,solver_error,0.115827158,24.0,434.5238663508787,13,10335
Huber,ECOS_high,solver_error,0.117023575,24.0,432.15720262029794,13,10335
Huber,ECOS_high,solver_error,0.119892619,24.0,440.00510886416185,13,10335
Huber,ECOS_high,solver_error,0.112868347,23.0,402.04314942693367,13,10335
Huber,ECOS_high,solver_error,0.106737697,24.0,430.75916265771525,13,10335
Huber,ECOS_high,solver_error,0.122895713,25.0,358.2097476522416,13,10335
Huber,ECOS_high,solver_error,0.115296959,24.0,377.3539081940278,13,10335
Huber,ECOS_high,solver_error,0.112573261,20.0,532.0817464642529,14,11340
Huber,ECOS_high,solver_error,0.125407973,22.0,429.6646105577241,14,11340
Huber,ECOS_high,solver_error,0.106776885,20.0,412.4574598076477,14,11340
Huber,ECOS_high,solver_error,0.118148998,21.0,455.1235968119504,14,11340
Huber,ECOS_high,solver_error,0.117680224,21.0,522.5515635907642,14,11340
Huber,ECOS_high,solver_error,0.113133012,21.0,520.679844272761,14,11340
Huber,ECOS_high,solver_error,0.128952907,23.0,456.9813729897777,14,11340
Huber,ECOS_high,solver_error,0.106386631,21.0,450.5599066220461,14,11340
Huber,ECOS_high,solver_error,0.113406645,21.0,427.47595894145377,14,11340
Huber,ECOS_high,solver_error,0.098415162,21.0,431.45905126893837,14,11340
Huber,ECOS_high,solver_error,0.143673136,21.0,524.8474542633475,16,13440
Huber,ECOS_high,solver_error,0.189708424,20.0,527.0207638059851,16,13440
Huber,ECOS_high,solver_error,0.294944749,20.0,572.0484878106382,16,13440
Huber,ECOS_high,solver_error,0.129126717,20.0,518.3070114067299,16,13440
Huber,ECOS_high,solver_error,0.135762149,21.0,560.8504481115975,16,13440
Huber,ECOS_high,solver_error,0.13083351,21.0,576.0146809874504,16,13440
Huber,ECOS_high,solver_error,0.13268724699999998,21.0,531.080816452897,16,13440
Huber,ECOS_high,solver_error,0.142300195,21.0,586.4527296667815,16,13440
Huber,ECOS_high,solver_error,0.12852799199999998,21.0,574.6109349810181,16,13440
Huber,ECOS_high,solver_error,0.141893215,21.0,604.8436710571854,16,13440
Huber,ECOS_high,solver_error,0.150303061,21.0,557.5296335326374,17,14535
Huber,ECOS_high,solver_error,0.16314856900000002,23.0,582.8009317446395,17,14535
Huber,ECOS_high,solver_error,0.16954069,23.0,579.9085973498651,17,14535
Huber,ECOS_high,solver_error,0.15050522600000002,21.0,576.593416306443,17,14535
Huber,ECOS_high,solver_error,0.156383092,21.0,546.7696041857386,17,14535
Huber,ECOS_high,solver_error,0.169467145,23.0,646.1077781769399,17,14535
Huber,ECOS_high,optimal,0.153610739,22.0,474.70628372338234,17,14535
Huber,ECOS_high,solver_error,0.161884503,22.0,540.5620036837515,17,14535
Huber,ECOS_high,solver_error,0.13692992699999998,20.0,611.9742700163695,17,14535
Huber,ECOS_high,solver_error,0.146262068,21.0,584.9912668934113,17,14535
Huber,ECOS_high,solver_error,0.21239789,24.0,684.5549575738424,20,18000
Huber,ECOS_high,solver_error,0.214621566,24.0,678.2489666993553,20,18000
Huber,ECOS_high,solver_error,0.213255337,23.0,702.5282161544696,20,18000
Huber,ECOS_high,optimal,0.234258475,25.0,578.7496771214866,20,18000
Huber,ECOS_high,solver_error,0.209919183,23.0,798.996777107077,20,18000
Huber,ECOS_high,solver_error,0.207270489,25.0,715.860866982777,20,18000
Huber,ECOS_high,solver_error,0.227318778,25.0,690.7240403049135,20,18000
Huber,ECOS_high,solver_error,0.213669514,23.0,719.4928688823088,20,18000
Huber,ECOS_high,solver_error,0.229032097,25.0,628.4946981104148,20,18000
Huber,ECOS_high,solver_error,0.216647562,23.0,707.9529456094583,20,18000
Huber,ECOS_high,solver_error,0.264090415,24.0,763.3163682529207,23,21735
Huber,ECOS_high,solver_error,0.277803226,25.0,823.0964523159006,23,21735
Huber,ECOS_high,solver_error,0.265719557,24.0,749.8442240396922,23,21735
Huber,ECOS_high,solver_error,0.276655579,25.0,789.7131592647189,23,21735
Huber,ECOS_high,optimal,0.267860287,25.0,863.3484243969499,23,21735
Huber,ECOS_high,solver_error,0.256037873,25.0,729.8480793306356,23,21735
Huber,ECOS_high,optimal,0.265806477,25.0,694.4836348120357,23,21735
Huber,ECOS_high,solver_error,0.262224274,24.0,818.1303354322732,23,21735
Huber,ECOS_high,solver_error,0.26709394399999997,25.0,795.3075909589917,23,21735
Huber,ECOS_high,solver_error,0.262829886,25.0,737.0980709219601,23,21735
Huber,ECOS_high,solver_error,0.307298562,24.0,927.063323586248,26,25740
Huber,ECOS_high,solver_error,0.370482439,26.0,872.3908440188878,26,25740
Huber,ECOS_high,solver_error,0.33503641100000003,25.0,905.276049711189,26,25740
Huber,ECOS_high,solver_error,0.30353025100000003,23.0,972.6894553842417,26,25740
Huber,ECOS_high,solver_error,0.302791492,24.0,909.1932940304207,26,25740
Huber,ECOS_high,solver_error,0.303295768,25.0,854.8770555199602,26,25740
Huber,ECOS_high,optimal,0.339621777,26.0,780.8421564397888,26,25740
Huber,ECOS_high,optimal,0.32551101000000005,25.0,888.6962796206625,26,25740
Huber,ECOS_high,solver_error,0.30185896999999995,24.0,1002.5738359388838,26,25740
Huber,ECOS_high,solver_error,0.310597312,24.0,1001.8060377539604,26,25740
Huber,ECOS_high,solver_error,0.5609456820000001,29.0,1054.8709111293638,31,33015
Huber,ECOS_high,solver_error,0.44470141799999996,27.0,1194.807629296877,31,33015
Huber,ECOS_high,solver_error,0.44664203399999997,26.0,1071.9734806285132,31,33015
Huber,ECOS_high,optimal,0.450619137,25.0,1130.6011935277302,31,33015
Huber,ECOS_high,optimal,0.434007054,27.0,1096.3224201616104,31,33015
Huber,ECOS_high,solver_error,0.435417385,25.0,1067.855201817876,31,33015
Huber,ECOS_high,solver_error,0.416106758,26.0,1101.6964739424209,31,33015
Huber,ECOS_high,solver_error,0.497812674,27.0,1130.9122086734185,31,33015
Huber,ECOS_high,solver_error,0.422590598,24.0,981.5351486252713,31,33015
Huber,ECOS_high,optimal,0.43294678200000003,26.0,984.3938815106337,31,33015
Huber,ECOS_high,optimal,0.530374431,29.0,1429.968052136151,37,42735
Huber,ECOS_high,solver_error,0.625323953,27.0,1274.1544899717007,37,42735
Huber,ECOS_high,solver_error,0.6192613779999999,29.0,1288.2096286999495,37,42735
Huber,ECOS_high,solver_error,0.581286863,28.0,1330.7405342357667,37,42735
Huber,ECOS_high,optimal,0.545483837,28.0,1129.9909906844216,37,42735
Huber,ECOS_high,solver_error,0.590233372,28.0,1260.7369121213655,37,42735
Huber,ECOS_high,optimal,0.580013353,27.0,1239.766443711275,37,42735
Huber,ECOS_high,optimal,0.590864135,28.0,1207.591493040247,37,42735
Huber,ECOS_high,optimal,0.6225171279999999,28.0,1293.1941404468264,37,42735
Huber,ECOS_high,solver_error,0.603994131,28.0,1314.1074060964634,37,42735
Huber,ECOS_high,optimal,0.709911263,26.0,1484.157285500855,45,57375
Huber,ECOS_high,solver_error,0.7419419730000001,26.0,1545.4040061344501,45,57375
Huber,ECOS_high,optimal,0.8385568520000001,28.0,1550.7968740757801,45,57375
Huber,ECOS_high,optimal,0.733485779,27.0,1468.0661470449065,45,57375
Huber,ECOS_high,optimal,0.684835047,26.0,1642.1968117189747,45,57375
Huber,ECOS_high,optimal,0.7740274859999999,27.0,1521.9154484896878,45,57375
Huber,ECOS_high,optimal,0.7678792950000001,27.0,1589.88209649676,45,57375
Huber,ECOS_high,optimal,0.7458857459999999,27.0,1491.8291907323676,45,57375
Huber,ECOS_high,optimal,0.692115965,25.0,1559.5455594406876,45,57375
Huber,ECOS_high,optimal,0.738434741,27.0,1534.0744613558866,45,57375
Huber,ECOS_high,optimal,1.0391868519999998,28.0,1800.737295988478,55,78375
Huber,ECOS_high,optimal,0.976946023,26.0,1928.6848614671355,55,78375
Huber,ECOS_high,solver_error,1.005558567,27.0,1793.2702056792236,55,78375
Huber,ECOS_high,solver_error,1.004932261,26.0,1836.917810451871,55,78375
Huber,ECOS_high,optimal,1.012952979,27.0,1847.778794425178,55,78375
Huber,ECOS_high,optimal,1.098481373,30.0,2081.915433997353,55,78375
Huber,ECOS_high,solver_error,0.931074645,26.0,1910.4811726654505,55,78375
Huber,ECOS_high,optimal,1.059997428,31.0,2019.6641199773453,55,78375
Huber,ECOS_high,optimal,0.98854599,26.0,1845.5670035274732,55,78375
Huber,ECOS_high,solver_error,1.0141348140000002,26.0,1855.256272275227,55,78375
Huber,ECOS_high,optimal,1.424281221,28.0,2512.369781607072,68,110160
Huber,ECOS_high,solver_error,1.412148314,27.0,2288.726166775909,68,110160
Huber,ECOS_high,solver_error,1.4158604440000002,27.0,2245.4114713597287,68,110160
Huber,ECOS_high,optimal,1.449597261,29.0,2491.186349192281,68,110160
Huber,ECOS_high,optimal,1.380079366,26.0,2288.5896015093867,68,110160
Huber,ECOS_high,optimal inaccurate,1.3496815519999998,26.0,2389.8627887166244,68,110160
Huber,ECOS_high,optimal inaccurate,1.387387091,27.0,2286.150216244638,68,110160
Huber,ECOS_high,optimal,1.50029024,30.0,2188.4422965007866,68,110160
Huber,ECOS_high,solver_error,1.4992304909999998,29.0,2407.6883444310292,68,110160
Huber,ECOS_high,optimal inaccurate,1.394156675,27.0,2347.294388735935,68,110160
Huber,ECOS_high,optimal inaccurate,2.38567219,33.0,2748.9149572004285,84,156240
Huber,ECOS_high,solver_error,2.230400478,32.0,2958.352682598984,84,156240
Huber,ECOS_high,solver_error,2.321480888,34.0,2914.897743730257,84,156240
Huber,ECOS_high,solver_error,2.145655914,29.0,2737.8397445255146,84,156240
Huber,ECOS_high,solver_error,2.166573922,29.0,2758.632873933197,84,156240
Huber,ECOS_high,optimal inaccurate,2.390897023,35.0,3072.200377350211,84,156240
Huber,ECOS_high,solver_error,2.2590594800000003,33.0,2897.972674639146,84,156240
Huber,ECOS_high,solver_error,2.304796701,33.0,2857.0319099184003,84,156240
Huber,ECOS_high,optimal inaccurate,2.443748675,31.0,2831.430105819803,84,156240
Huber,ECOS_high,solver_error,2.193512724,29.0,2780.702681975,84,156240
Huber,ECOS_high,optimal inaccurate,3.870780971,35.0,3640.363742248607,105,228375
Huber,ECOS_high,solver_error,3.568493798,33.0,3523.125498054093,105,228375
Huber,ECOS_high,solver_error,3.659711351,34.0,3690.7517780376006,105,228375
Huber,ECOS_high,optimal inaccurate,3.523558327,33.0,3402.350984335875,105,228375
Huber,ECOS_high,optimal inaccurate,3.721350938,36.0,3717.1651038713067,105,228375
Huber,ECOS_high,optimal inaccurate,3.900706745,39.0,3542.8575260304883,105,228375
Huber,ECOS_high,optimal inaccurate,3.758258972,35.0,3653.6513554664575,105,228375
Huber,ECOS_high,optimal inaccurate,3.446891802,34.0,3784.811884549907,105,228375
Huber,ECOS_high,solver_error,3.624674916,34.0,3428.2776046945282,105,228375
Huber,ECOS_high,optimal inaccurate,3.467113482,34.0,3644.664297723545,105,228375
Huber,ECOS_high,solver_error,6.543553962000001,41.0,4573.956622525048,132,340560
Huber,ECOS_high,solver_error,6.9896291260000005,40.0,4580.590551461172,132,340560
Huber,ECOS_high,solver_error,6.286379686,37.0,4596.9761532614975,132,340560
Huber,ECOS_high,solver_error,6.820714743,43.0,4639.905773311743,132,340560
Huber,ECOS_high,solver_error,6.130074092999999,35.0,4451.044019246425,132,340560
Huber,ECOS_high,solver_error,6.750217761,41.0,4607.9753677402,132,340560
Huber,ECOS_high,solver_error,6.771117457999999,41.0,4350.076496643484,132,340560
Huber,ECOS_high,solver_error,6.555498577000001,39.0,4739.644622121068,132,340560
Huber,ECOS_high,optimal inaccurate,6.398830514,39.0,4630.988757907877,132,340560
Huber,ECOS_high,solver_error,6.297493004,39.0,4556.316590174455,132,340560
Huber,ECOS_high,solver_error,11.572520798,46.0,5899.8907173221105,166,512940
Huber,ECOS_high,solver_error,11.5416529,47.0,5674.872263560133,166,512940
Huber,ECOS_high,solver_error,12.836082007,47.0,5557.060472925684,166,512940
Huber,ECOS_high,solver_error,11.898024890999999,48.0,5606.100580134658,166,512940
Huber,ECOS_high,solver_error,11.417253801,44.0,5527.470071061794,166,512940
Huber,ECOS_high,solver_error,12.424091537,42.0,5638.814064470395,166,512940
Huber,ECOS_high,solver_error,11.714014954000001,48.0,5601.906824824965,166,512940
Huber,ECOS_high,solver_error,11.72909485,46.0,5931.704771353267,166,512940
Huber,ECOS_high,solver_error,11.0341358,43.0,5647.272719850698,166,512940
Huber,ECOS_high,solver_error,11.342195844,43.0,5698.398353543157,166,512940
Huber,ECOS_high,solver_error,22.781568335,61.0,7313.628956182926,209,780615
Huber,ECOS_high,solver_error,21.352137159,57.0,7029.579863763636,209,780615
Huber,ECOS_high,solver_error,21.808165661999997,59.0,6876.660660754212,209,780615
Huber,ECOS_high,solver_error,23.293286579,61.0,7284.0483509895275,209,780615
Huber,ECOS_high,solver_error,24.088603123000002,57.0,6954.614890929182,209,780615
Huber,ECOS_high,solver_error,22.038895274,58.0,7294.2972647993165,209,780615
Huber,ECOS_high,solver_error,23.476427901999998,63.0,7190.195645965575,209,780615
Huber,ECOS_high,solver_error,22.560515244,62.0,7385.0271491979565,209,780615
Huber,ECOS_high,solver_error,23.056412983,61.0,7121.551541000374,209,780615
Huber,ECOS_high,solver_error,23.424378066000003,62.0,7108.423391644553,209,780615
Control,ECOS_high,optimal,0.004865869,11.0,0.10608107541148357,10,1970
Control,ECOS_high,optimal,0.006665152,16.0,1.0051307206800415,10,1980
Control,ECOS_high,optimal,0.005959156,14.0,1.6229568643834913,10,1990
Control,ECOS_high,optimal,0.0070121720000000005,15.0,4.117579316841487,10,2000
Control,ECOS_high,optimal,0.006969553000000001,16.0,4.391211313166834,10,2000
Control,ECOS_high,optimal,0.007152471000000001,15.0,92.41545215327706,10,2010
Control,ECOS_high,optimal,0.006710403,15.0,2.757280309487431,10,2000
Control,ECOS_high,optimal,0.005474705,13.0,1.1904395849321123,10,1970
Control,ECOS_high,optimal,0.0055412510000000005,13.0,1.0491474269999623,10,1990
Control,ECOS_high,optimal,0.0069658310000000005,15.0,1.86593157397459,10,2020
Control,ECOS_high,optimal,0.00825242,16.0,11.888397538841572,11,2323
Control,ECOS_high,optimal,0.005619310000000001,12.0,0.6971939764162005,11,2263
Control,ECOS_high,optimal,0.00629945,13.0,1.73406216019097,11,2283
Control,ECOS_high,optimal,0.0069451090000000005,14.0,5.1297306878027635,11,2283
Control,ECOS_high,optimal,0.007280774,15.0,3.884583191398263,11,2303
Control,ECOS_high,optimal,0.006912084000000001,14.0,11.366224378762322,11,2283
Control,ECOS_high,optimal,0.006611781999999999,14.0,2.496092764680963,11,2283
Control,ECOS_high,optimal,0.008076693000000001,16.0,58.76203380006256,11,2283
Control,ECOS_high,optimal,0.006657045,14.0,1.9438440286871124,11,2293
Control,ECOS_high,optimal,0.007304435999999998,14.0,23.483728836520434,11,2313
Control,ECOS_high,optimal,0.009431568,17.0,1.8918283900587496,12,2778
Control,ECOS_high,optimal,0.007476261,13.0,2.390452248438017,12,2768
Control,ECOS_high,solver_error,0.008702597,15.0,1.6543481594760672,12,2768
Control,ECOS_high,optimal,0.008632344,16.0,2.189929518199468,12,2778
Control,ECOS_high,optimal,0.007354068,14.0,1.6132475798800123,12,2758
Control,ECOS_high,optimal,0.006823685,13.0,0.5036484122621188,12,2748
Control,ECOS_high,optimal,0.008387971000000001,15.0,1.42680537600678,12,2768
Control,ECOS_high,optimal,0.0063220690000000005,12.0,1.0155464763783728,12,2758
Control,ECOS_high,optimal,0.008356361,15.0,4.779453695884534,12,2778
Control,ECOS_high,optimal,0.00936327,16.0,11.651651821096234,12,2788
Control,ECOS_high,optimal,0.009059602,14.0,8.250843985886561,13,3145
Control,ECOS_high,optimal,0.008944833000000001,14.0,3.427836838569526,13,3145
Control,ECOS_high,optimal,0.009848667,16.0,4.5171854259149695,13,3145
Control,ECOS_high,optimal,0.010109618,16.0,2.5464180035406345,13,3145
Control,ECOS_high,optimal,0.009775289,15.0,7.946467114473555,13,3135
Control,ECOS_high,optimal,0.009610342,15.0,5.758689734484607,13,3145
Control,ECOS_high,optimal,0.009600757,15.0,3.4164939376247725,13,3125
Control,ECOS_high,optimal,0.009507666,15.0,14.056065115166016,13,3135
Control,ECOS_high,optimal,0.011017356,17.0,14.369154982694047,13,3165
Control,ECOS_high,optimal,0.008555724999999998,14.0,0.9689222158932764,13,3125
Control,ECOS_high,optimal,0.011777419,16.0,7.4136425846538065,14,3704
Control,ECOS_high,optimal,0.010858639,15.0,2.5189078156747122,14,3684
Control,ECOS_high,optimal,0.01009951,14.0,7.689860178630988,14,3674
Control,ECOS_high,optimal,0.009809525,14.0,1.1673680237250117,14,3674
Control,ECOS_high,optimal,0.01003794,14.0,4.1006847698541184,14,3674
Control,ECOS_high,optimal,0.009669704,14.0,1.1308903146072709,14,3644
Control,ECOS_high,optimal,0.010616716000000002,14.0,13.563305912107479,14,3684
Control,ECOS_high,optimal,0.010231198,14.0,2.1695453120692445,14,3684
Control,ECOS_high,optimal,0.012064675,17.0,4.458461334260213,14,3694
Control,ECOS_high,optimal,0.009245245,13.0,0.7203118737665434,14,3664
Control,ECOS_high,optimal,0.033457159,18.0,8.566837402559742,15,4115
Control,ECOS_high,optimal,0.013158705,17.0,4.8108558116444105,15,4095
Control,ECOS_high,optimal,0.013649745,17.0,3.9382672688337816,15,4125
Control,ECOS_high,optimal,0.012244208,16.0,2.6559491219737645,15,4095
Control,ECOS_high,optimal,0.012769366,17.0,4.276014954069528,15,4105
Control,ECOS_high,optimal,0.012188235,15.0,1.6855562330625138,15,4085
Control,ECOS_high,optimal,0.013110954,17.0,8.842899578366175,15,4105
Control,ECOS_high,optimal,0.012362372,16.0,3.0436494703667,15,4115
Control,ECOS_high,optimal,0.011095778,14.0,3.243097905263116,15,4125
Control,ECOS_high,optimal,0.01200328,15.0,4.140288692084663,15,4115
Control,ECOS_high,optimal,0.014305032,16.0,2.502122320529516,16,4728
Control,ECOS_high,optimal,0.015963666,13.0,1.7551105005905712,16,4698
Control,ECOS_high,optimal,0.023535009000000003,14.0,0.8324739949045075,16,4698
Control,ECOS_high,optimal,0.024838363999999998,14.0,2.396311534814646,16,4698
Control,ECOS_high,optimal,0.024784551000000002,15.0,5.240479691077328,16,4718
Control,ECOS_high,optimal,0.017150643,13.0,7.190986347091937,16,4708
Control,ECOS_high,optimal,0.016066933000000002,13.0,1.1285041279892276,16,4688
Control,ECOS_high,optimal,0.017565007,14.0,3.4655356495125536,16,4718
Control,ECOS_high,optimal,0.024943955,15.0,4.788385802919328,16,4728
Control,ECOS_high,optimal,0.016118036000000002,13.0,0.6847750171926689,16,4688
Control,ECOS_high,optimal,0.025078088999999998,15.0,1.6219342632918687,18,5870
Control,ECOS_high,optimal,0.030450133,15.0,3.837424599854648,18,5880
Control,ECOS_high,optimal,0.016718304,15.0,2.964211208205458,18,5890
Control,ECOS_high,optimal,0.029242302,17.0,4.6832772186162215,18,5920
Control,ECOS_high,optimal,0.028459815,17.0,1.0576993191421566,18,5900
Control,ECOS_high,optimal,0.038462531,16.0,5.3119721796066415,18,5890
Control,ECOS_high,optimal,0.033713749,14.0,1.5447952019274398,18,5840
Control,ECOS_high,optimal,0.041311843,16.0,3.5409803103060806,18,5900
Control,ECOS_high,optimal,0.031584531,15.0,2.0294130574241773,18,5860
Control,ECOS_high,optimal,0.030215813,14.0,1.6731789488771125,18,5860
Control,ECOS_high,optimal,0.047563827,15.0,1.1311110757771086,20,7180
Control,ECOS_high,optimal,0.045441311,15.0,5.131981585711217,20,7180
Control,ECOS_high,optimal,0.043916872,16.0,3.20884083135854,20,7170
Control,ECOS_high,optimal,0.029644061,15.0,0.9501679130673316,20,7140
Control,ECOS_high,optimal,0.030354544,15.0,2.4321144075611527,20,7180
Control,ECOS_high,optimal,0.043178164000000005,16.0,2.7105752345837413,20,7150
Control,ECOS_high,optimal,0.035938062,16.0,2.738891214585028,20,7180
Control,ECOS_high,optimal,0.038707572999999995,16.0,2.448138740855301,20,7190
Control,ECOS_high,optimal,0.035301032,16.0,2.761149282544616,20,7180
Control,ECOS_high,optimal,0.03327927,14.0,3.0621101669385427,20,7180
Control,ECOS_high,optimal,0.026171732000000003,16.0,4.197150703538935,23,9245
Control,ECOS_high,optimal,0.035898145,15.0,1.7555176134097858,23,9215
Control,ECOS_high,optimal,0.044425693,15.0,9.236102408423983,23,9265
Control,ECOS_high,optimal,0.05215735,17.0,3.4320456653730784,23,9255
Control,ECOS_high,optimal,0.053782144,17.0,11.866377165740357,23,9275
Control,ECOS_high,optimal,0.045234569,14.0,5.6701994551554575,23,9215
Control,ECOS_high,optimal,0.058532147,15.0,1.41275009410511,23,9195
Control,ECOS_high,optimal,0.061815829,16.0,3.676224160126104,23,9235
Control,ECOS_high,optimal,0.06305896799999999,19.0,4.990104594633323,23,9265
Control,ECOS_high,optimal,0.047332351,16.0,2.1996711886555844,23,9235
Control,ECOS_high,optimal,0.08748173699999999,17.0,2.9675805473342667,26,11848
Control,ECOS_high,optimal,0.077328829,16.0,2.3806124467972736,26,11818
Control,ECOS_high,optimal,0.084307815,17.0,1.8065329945257207,26,11818
Control,ECOS_high,optimal,0.081387768,16.0,2.223244824644941,26,11848
Control,ECOS_high,optimal,0.081240433,16.0,10.794958425690579,26,11858
Control,ECOS_high,optimal,0.08076442399999999,16.0,12.064166407997195,26,11868
Control,ECOS_high,optimal,0.063230871,16.0,4.820994887314043,26,11828
Control,ECOS_high,optimal,0.06951418399999999,17.0,3.4969745079843286,26,11818
Control,ECOS_high,optimal,0.100683551,20.0,6.268233492630137,26,11848
Control,ECOS_high,optimal,0.065902,16.0,5.4942472125926685,26,11868
Control,ECOS_high,optimal,0.074712902,15.0,8.43411421657382,29,14439
Control,ECOS_high,optimal,0.116241073,19.0,5.696672610612099,29,14419
Control,ECOS_high,optimal,0.09370637,15.0,3.5422084452621903,29,14429
Control,ECOS_high,optimal,0.045329659,17.0,9.924677104232266,29,14449
Control,ECOS_high,optimal,0.061442887,17.0,4.461589846492707,29,14449
Control,ECOS_high,optimal,0.078635643,18.0,4.262047985515527,29,14429
Control,ECOS_high,optimal,0.076574445,16.0,1.5836852490485482,29,14389
Control,ECOS_high,optimal,0.110495869,18.0,1.4612800854936594,29,14419
Control,ECOS_high,optimal,0.096987144,17.0,13.197880496788821,29,14439
Control,ECOS_high,optimal,0.105029963,17.0,4.415669104363275,29,14459
Control,ECOS_high,optimal,0.057913672,14.0,4.471173975074637,34,19764
Control,ECOS_high,optimal,0.09746185,18.0,4.55871853519651,34,19834
Control,ECOS_high,optimal,0.102170691,16.0,5.162397464399159,34,19804
Control,ECOS_high,optimal,0.064972134,17.0,2.2480135264126915,34,19794
Control,ECOS_high,optimal,0.089915049,16.0,7.6179396617930975,34,19804
Control,ECOS_high,optimal,0.115227805,17.0,3.734482562187481,34,19824
Control,ECOS_high,optimal,0.069213284,18.0,3.1582508078583293,34,19794
Control,ECOS_high,optimal,0.096007039,17.0,6.0968828311935415,34,19874
Control,ECOS_high,optimal,0.100966985,16.0,3.927218227051177,34,19834
Control,ECOS_high,optimal,0.068377498,17.0,11.8100287547786,34,19874
Control,ECOS_high,optimal,0.127436191,16.0,4.25781785234816,39,25639
Control,ECOS_high,optimal,0.199919353,17.0,5.198016015711658,39,25609
Control,ECOS_high,optimal,0.197703069,17.0,2.949939105235768,39,25619
Control,ECOS_high,optimal,0.162218897,18.0,3.0215004343468035,39,25629
Control,ECOS_high,optimal,0.09185696900000001,18.0,8.601769673610933,39,25639
Control,ECOS_high,optimal,0.102599962,15.0,3.3208624640030915,39,25639
Control,ECOS_high,optimal,0.103561705,20.0,5.692147298877479,39,25659
Control,ECOS_high,optimal,0.102283527,17.0,2.7345641197913717,39,25629
Control,ECOS_high,optimal,0.152907134,17.0,4.096236430861219,39,25609
Control,ECOS_high,optimal,0.15991061299999998,18.0,6.452758818747956,39,25669
Control,ECOS_high,optimal,0.247467701,18.0,8.630895082830532,46,35688
Control,ECOS_high,optimal,0.111019254,15.0,13.49314371821986,46,35668
Control,ECOS_high,optimal,0.21216393100000006,17.0,9.990796723920793,46,35688
Control,ECOS_high,optimal,0.111086869,15.0,4.7668797803107115,46,35638
Control,ECOS_high,optimal,0.22758421,18.0,8.488963266871835,46,35668
Control,ECOS_high,optimal,0.220602241,17.0,4.985524336661369,46,35588
Control,ECOS_high,optimal,0.242267535,17.0,9.911446974693384,46,35678
Control,ECOS_high,optimal,0.124685646,17.0,9.110619607542,46,35668
Control,ECOS_high,optimal,0.282500912,22.0,12.97542354277658,46,35708
Control,ECOS_high,optimal,0.30154125600000004,18.0,5.3532721137866055,46,35638
Control,ECOS_high,optimal,0.21067476,17.0,6.386966817811782,54,48804
Control,ECOS_high,optimal,0.29503494399999997,18.0,6.262557123124096,54,48794
Control,ECOS_high,optimal,0.339366194,15.0,6.321554008544134,54,48724
Control,ECOS_high,optimal,0.270191335,18.0,9.79197518819066,54,48734
Control,ECOS_high,optimal,0.3953679530000001,16.0,7.33957100136507,54,48714
Control,ECOS_high,optimal,0.18755119399999998,18.0,7.604305993606053,54,48754
Control,ECOS_high,optimal,0.307132735,17.0,5.4640282317377125,54,48754
Control,ECOS_high,optimal,0.285323886,16.0,6.115507372710093,54,48694
Control,ECOS_high,optimal,0.230039998,18.0,11.148422171442961,54,48804
Control,ECOS_high,optimal,0.249733194,17.0,10.22676666581004,54,48744
Control,ECOS_high,optimal,0.638182224,18.0,10.441053563044587,64,68034
Control,ECOS_high,optimal,0.417024415,20.0,10.244441016343584,64,68034
Control,ECOS_high,optimal,0.327418264,18.0,12.087254085453804,64,68064
Control,ECOS_high,optimal,0.389214329,18.0,7.6431232401459965,64,68064
Control,ECOS_high,optimal,0.34781776200000003,18.0,11.690385368062177,64,68034
Control,ECOS_high,optimal,0.381428775,18.0,8.064004011274887,64,67994
Control,ECOS_high,optimal,0.393579704,18.0,8.837247611294176,64,68034
Control,ECOS_high,optimal,0.333963274,18.0,5.238953681741465,64,67994
Control,ECOS_high,optimal,0.355363096,16.0,8.180935654367314,64,68054
Control,ECOS_high,optimal,0.3610041080000001,18.0,5.559303048424186,64,68034
Control,ECOS_high,optimal,0.6869982189999999,17.0,10.54622556565946,76,95358
Control,ECOS_high,optimal,0.551531109,19.0,8.877245079679158,76,95408
Control,ECOS_high,optimal,0.8139140570000001,20.0,18.754394479861702,76,95398
Control,ECOS_high,optimal,0.49181104200000003,17.0,8.15636742375565,76,95288
Control,ECOS_high,optimal,0.531965284,19.0,11.30543382334301,76,95378
Control,ECOS_high,optimal,0.69938593,18.0,13.657511203183098,76,95338
Control,ECOS_high,optimal,0.496292765,17.0,14.899862343929502,76,95428
Control,ECOS_high,optimal,0.8066521720000001,19.0,10.789092857352438,76,95368
Control,ECOS_high,optimal,0.528514802,18.0,12.736321721109288,76,95338
Control,ECOS_high,optimal,0.5429856270000001,19.0,16.130257949351346,76,95438
Control,ECOS_high,optimal,1.0719864590000001,20.0,13.131155368687669,91,135583
Control,ECOS_high,optimal,0.8076093390000001,18.0,11.317218799133297,91,135563
Control,ECOS_high,optimal,0.8717283410000001,19.0,10.301552440542913,91,135573
Control,ECOS_high,optimal,0.85548094,18.0,11.418181338496193,91,135573
Control,ECOS_high,optimal,0.765217637,17.0,16.646210064062778,91,135583
Control,ECOS_high,optimal,0.853634195,19.0,14.030657777791312,91,135613
Control,ECOS_high,optimal,0.897963029,18.0,13.58776386541177,91,135583
Control,ECOS_high,optimal,0.7872733940000001,18.0,11.469359765967285,91,135543
Control,ECOS_high,optimal,0.7551181709999999,16.0,12.570811021600285,91,135553
Control,ECOS_high,optimal,1.094111467,20.0,18.39885228586176,91,135583
Control,ECOS_high,optimal,1.151015118,19.0,19.376312421253985,109,193729
Control,ECOS_high,optimal,1.314561687,18.0,15.554366776914758,109,193789
Control,ECOS_high,optimal,1.21629913,20.0,15.318742482368126,109,193799
Control,ECOS_high,optimal,1.230343556,18.0,15.905838946879113,109,193809
Control,ECOS_high,optimal,1.154835525,19.0,13.104361459661474,109,193799
Control,ECOS_high,optimal,1.246336196,19.0,12.968825615482798,109,193779
Control,ECOS_high,optimal,1.319718082,20.0,24.19390083904933,109,193749
Control,ECOS_high,optimal,1.091411042,18.0,14.462290328982027,109,193739
Control,ECOS_high,optimal,1.338618736,18.0,20.15573652917453,109,193759
Control,ECOS_high,optimal,1.046409602,17.0,17.993771085970394,109,193759


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.034908056259155266,11,0.10608107542256084,10,1970
Control,GUROBI_high,optimal,0.03488898277282715,10,1.005130720820503,10,1980
Control,GUROBI_high,optimal,0.03491497039794922,7,1.6229568646378583,10,1990
Control,GUROBI_high,optimal,0.034893035888671875,9,4.117579359407183,10,2000
Control,GUROBI_high,optimal,0.03490900993347168,11,4.391211325142659,10,2000
Control,GUROBI_high,optimal,0.035577058792114265,11,92.41545228296226,10,2010
Control,GUROBI_high,optimal,0.03488302230834961,11,2.7572803111389255,10,2000
Control,GUROBI_high,optimal,0.0349271297454834,11,1.1904395850117495,10,1970
Control,GUROBI_high,optimal,0.03490900993347168,9,1.0491474271389716,10,1990
Control,GUROBI_high,optimal,0.03489208221435547,7,1.865931575301616,10,2020
Control,GUROBI_high,optimal,0.00392603874206543,9,11.888397546762295,11,2323
Control,GUROBI_high,optimal,0.004554986953735352,10,0.6971939764990136,11,2263
Control,GUROBI_high,optimal,0.004472970962524414,11,1.7340621609419224,11,2283
Control,GUROBI_high,optimal,0.004651069641113281,12,5.1297306919249275,11,2283
Control,GUROBI_high,optimal,0.004792928695678711,14,3.8845832003834047,11,2303
Control,GUROBI_high,optimal,0.004832029342651367,12,11.366224384602582,11,2283
Control,GUROBI_high,optimal,0.0048370361328125,13,2.4960927652624165,11,2283
Control,GUROBI_high,optimal,0.005393028259277344,16,58.76203445135591,11,2283
Control,GUROBI_high,optimal,0.004585027694702149,12,1.9438440288141456,11,2293
Control,GUROBI_high,optimal,0.004369974136352539,11,23.483728815876997,11,2313
Control,GUROBI_high,optimal,0.008692026138305664,9,1.891828391866539,12,2778
Control,GUROBI_high,optimal,0.008601903915405273,9,2.3904522487857385,12,2768
Control,GUROBI_high,optimal,0.00931096076965332,11,1.6543481617639388,12,2768
Control,GUROBI_high,optimal,0.008168935775756836,8,2.189929521541615,12,2778
Control,GUROBI_high,optimal,0.00857996940612793,9,1.6132475808922204,12,2758
Control,GUROBI_high,optimal,0.009601116180419922,11,0.5036484127245938,12,2748
Control,GUROBI_high,optimal,0.008730173110961914,9,1.426805376226413,12,2768
Control,GUROBI_high,optimal,0.010094165802001951,12,1.0155464781850922,12,2758
Control,GUROBI_high,optimal,0.009237051010131836,11,4.779453696853745,12,2778
Control,GUROBI_high,optimal,0.008834123611450195,10,11.65165182933886,12,2788
Control,GUROBI_high,optimal,0.005721092224121094,12,8.250843998268282,13,3145
Control,GUROBI_high,optimal,0.005136013031005859,9,3.4278368390307623,13,3145
Control,GUROBI_high,optimal,0.005440950393676758,11,4.5171854272683625,13,3145
Control,GUROBI_high,optimal,0.005455970764160156,10,2.546418005281865,13,3145
Control,GUROBI_high,optimal,0.006013154983520508,13,7.946467117740547,13,3135
Control,GUROBI_high,optimal,0.005470991134643555,11,5.7586897364050875,13,3145
Control,GUROBI_high,optimal,0.005495071411132813,11,3.4164939381564663,13,3125
Control,GUROBI_high,optimal,0.005904912948608398,13,14.056065112356462,13,3135
Control,GUROBI_high,optimal,0.005881071090698242,13,14.369154995380885,13,3165
Control,GUROBI_high,optimal,0.005239009857177734,10,0.9689222161989848,13,3125
Control,GUROBI_high,optimal,0.006143093109130859,11,7.413642606282933,14,3704
Control,GUROBI_high,optimal,0.005681991577148438,8,2.518907815987234,14,3684
Control,GUROBI_high,optimal,0.006262063980102539,11,7.689860183463744,14,3674
Control,GUROBI_high,optimal,0.006461143493652344,12,1.167368024234438,14,3674
Control,GUROBI_high,optimal,0.006397008895874024,12,4.100684770098574,14,3674
Control,GUROBI_high,optimal,0.00660395622253418,12,1.1308903146860962,14,3644
Control,GUROBI_high,optimal,0.006548881530761719,12,13.56330591246726,14,3684
Control,GUROBI_high,optimal,0.005364894866943359,8,2.16954531292967,14,3684
Control,GUROBI_high,optimal,0.005819082260131836,10,4.4584613381376395,14,3694
Control,GUROBI_high,optimal,0.005429983139038086,8,0.7203118738037242,14,3664
Control,GUROBI_high,optimal,0.007035017013549805,12,8.56683740696444,15,4115
Control,GUROBI_high,optimal,0.007585048675537109,13,4.810855850123657,15,4095
Control,GUROBI_high,optimal,0.005784988403320313,8,3.9382672717231535,15,4125
Control,GUROBI_high,optimal,0.006294965744018555,9,2.655949122097224,15,4095
Control,GUROBI_high,optimal,0.007049083709716797,12,4.276014958646112,15,4105
Control,GUROBI_high,optimal,0.006940126419067383,11,1.6855562334250611,15,4085
Control,GUROBI_high,optimal,0.007513999938964844,13,8.842899586873838,15,4105
Control,GUROBI_high,optimal,0.006556034088134766,10,3.0436494718493456,15,4115
Control,GUROBI_high,optimal,0.007114887237548828,12,3.2430979091458854,15,4125
Control,GUROBI_high,optimal,0.005991935729980469,8,4.1402886928943765,15,4115
Control,GUROBI_high,optimal,0.006458044052124024,7,2.5021223210158343,16,4728
Control,GUROBI_high,optimal,0.00826716423034668,12,1.755110500812869,16,4698
Control,GUROBI_high,optimal,0.006883144378662109,8,0.8324739949524227,16,4698
Control,GUROBI_high,optimal,0.007812976837158203,10,2.396311539384156,16,4698
Control,GUROBI_high,optimal,0.009323835372924805,10,5.240479692244012,16,4718
Control,GUROBI_high,optimal,0.007709026336669922,10,7.190986349835023,16,4708
Control,GUROBI_high,optimal,0.010892868041992188,8,1.1285041299215863,16,4688
Control,GUROBI_high,optimal,0.010630130767822266,8,3.4655356510587323,16,4718
Control,GUROBI_high,optimal,0.012850046157836914,12,4.788385805309465,16,4728
Control,GUROBI_high,optimal,0.011044025421142578,8,0.684775017365379,16,4688
Control,GUROBI_high,optimal,0.010540008544921877,8,1.621934263547365,18,5870
Control,GUROBI_high,optimal,0.011836051940917969,11,3.837424600051533,18,5880
Control,GUROBI_high,optimal,0.013178825378417969,13,2.964211207862156,18,5890
Control,GUROBI_high,optimal,0.01137089729309082,10,4.683277219023006,18,5920
Control,GUROBI_high,optimal,0.01113605499267578,10,1.0576993207158545,18,5900
Control,GUROBI_high,optimal,0.012991905212402344,12,5.311972182635982,18,5890
Control,GUROBI_high,optimal,0.01199197769165039,10,1.5447952025626692,18,5840
Control,GUROBI_high,optimal,0.010182857513427734,8,3.540980311342042,18,5900
Control,GUROBI_high,optimal,0.012153863906860352,11,2.029413060035354,18,5860
Control,GUROBI_high,optimal,0.011198997497558594,9,1.673178949108772,18,5860
Control,GUROBI_high,optimal,0.012835979461669922,9,1.1311110783200666,20,7180
Control,GUROBI_high,optimal,0.01393890380859375,10,5.131981587987316,20,7180
Control,GUROBI_high,optimal,0.01576709747314453,13,3.2088408330009104,20,7170
Control,GUROBI_high,optimal,0.014539003372192385,11,0.9501679131718268,20,7140
Control,GUROBI_high,optimal,0.013283967971801758,9,2.432114408925329,20,7180
Control,GUROBI_high,optimal,0.013002157211303713,8,2.7105752347109062,20,7150
Control,GUROBI_high,optimal,0.014706134796142578,11,2.7388912153876634,20,7180
Control,GUROBI_high,optimal,0.013822793960571287,9,2.4481387424262806,20,7190
Control,GUROBI_high,optimal,0.0124359130859375,8,2.7611492828583044,20,7180
Control,GUROBI_high,optimal,0.013839006423950195,10,3.062110167592551,20,7180
Control,GUROBI_high,optimal,0.04360699653625488,10,4.197150703936752,23,9245
Control,GUROBI_high,optimal,0.01227092742919922,9,1.7555176176405112,23,9215
Control,GUROBI_high,optimal,0.013569116592407228,10,9.23610241127508,23,9265
Control,GUROBI_high,optimal,0.01459503173828125,12,3.4320456852281707,23,9255
Control,GUROBI_high,optimal,0.013365030288696287,9,11.866377169653285,23,9275
Control,GUROBI_high,optimal,0.014691829681396484,10,5.670199456446276,23,9215
Control,GUROBI_high,optimal,0.01406097412109375,9,1.4127500947553815,23,9195
Control,GUROBI_high,optimal,0.018018007278442383,10,3.67622416263772,23,9235
Control,GUROBI_high,optimal,0.01455807685852051,10,4.990104598290968,23,9265
Control,GUROBI_high,optimal,0.01296710968017578,10,2.19967118882525,23,9235
Control,GUROBI_high,optimal,0.02202391624450684,9,2.967580551086257,26,11848
Control,GUROBI_high,optimal,0.025062084197998047,11,2.380612447719141,26,11818
Control,GUROBI_high,optimal,0.021503210067749023,9,1.8065329988540908,26,11818
Control,GUROBI_high,optimal,0.02232694625854492,9,2.223244825832623,26,11848
Control,GUROBI_high,optimal,0.024712800979614258,12,10.794958429746876,26,11858
Control,GUROBI_high,optimal,0.02515888214111328,12,12.064166423612154,26,11868
Control,GUROBI_high,optimal,0.02508020401000977,12,4.820994887989689,26,11828
Control,GUROBI_high,optimal,0.02533698081970215,12,3.496974515980724,26,11818
Control,GUROBI_high,optimal,0.02311992645263672,10,6.268233493164544,26,11848
Control,GUROBI_high,optimal,0.019852161407470703,8,5.49424721568068,26,11868
Control,GUROBI_high,optimal,0.02797102928161621,10,8.434114218189421,29,14439
Control,GUROBI_high,optimal,0.030104875564575195,11,5.696672611294298,29,14419
Control,GUROBI_high,optimal,0.028300046920776367,10,3.542208446230945,29,14429
Control,GUROBI_high,optimal,0.031807899475097656,13,9.92467710169564,29,14449
Control,GUROBI_high,optimal,0.027875900268554688,10,4.461589847826295,29,14449
Control,GUROBI_high,optimal,0.029432058334350582,11,4.262047986293466,29,14429
Control,GUROBI_high,optimal,0.026942968368530273,9,1.5836852492146383,29,14389
Control,GUROBI_high,optimal,0.02676010131835937,9,1.4612800856210966,29,14419
Control,GUROBI_high,optimal,0.031023025512695312,12,13.1978805028263,29,14439
Control,GUROBI_high,optimal,0.026842117309570312,9,4.415669106939497,29,14459
Control,GUROBI_high,optimal,0.04230999946594238,11,4.471173977023109,34,19764
Control,GUROBI_high,optimal,0.038769006729125984,11,4.558718538645527,34,19834
Control,GUROBI_high,optimal,0.04541587829589844,12,5.162397464742152,34,19804
Control,GUROBI_high,optimal,0.03558087348937988,8,2.248013526550725,34,19794
Control,GUROBI_high,optimal,0.04105091094970703,10,7.617939669463407,34,19804
Control,GUROBI_high,optimal,0.03524303436279297,8,3.7344825629756118,34,19824
Control,GUROBI_high,optimal,0.03984522819519043,10,3.158250810016095,34,19794
Control,GUROBI_high,optimal,0.035221099853515625,8,6.096882832567394,34,19874
Control,GUROBI_high,optimal,0.04016900062561035,10,3.9272182278203602,34,19834
Control,GUROBI_high,optimal,0.043977975845336914,12,11.810028760111829,34,19874
Control,GUROBI_high,optimal,0.3831188678741455,12,4.257817868928585,39,25639
Control,GUROBI_high,optimal,0.3923678398132324,11,5.19801601778445,39,25609
Control,GUROBI_high,optimal,0.3020310401916504,9,2.949939105882437,39,25619
Control,GUROBI_high,optimal,0.4645581245422363,12,3.0215004357884534,39,25629
Control,GUROBI_high,optimal,0.3672080039978027,12,8.601769673187631,39,25639
Control,GUROBI_high,optimal,0.4673190116882324,10,3.3208624649541703,39,25639
Control,GUROBI_high,optimal,0.4774119853973389,8,5.692147299936303,39,25659
Control,GUROBI_high,optimal,0.5399458408355713,13,2.7345641211801293,39,25629
Control,GUROBI_high,optimal,0.5373010635375977,10,4.096236431398205,39,25609
Control,GUROBI_high,optimal,0.2642030715942383,9,6.4527588192677054,39,25669
Control,GUROBI_high,optimal,0.5377690792083739,11,8.630895085721201,46,35688
Control,GUROBI_high,optimal,0.4384958744049072,10,13.493143723748418,46,35668
Control,GUROBI_high,optimal,0.6392700672149658,11,9.990796729195925,46,35688
Control,GUROBI_high,optimal,0.4869949817657471,10,4.766879781151619,46,35638
Control,GUROBI_high,optimal,0.4874601364135742,11,8.48896326871861,46,35668
Control,GUROBI_high,optimal,0.5719969272613525,11,4.985524337317403,46,35588
Control,GUROBI_high,optimal,0.5702390670776367,10,9.91144697680232,46,35678
Control,GUROBI_high,optimal,0.6051919460296631,11,9.110619617509826,46,35668
Control,GUROBI_high,optimal,0.14803695678710938,12,12.975423552293064,46,35708
Control,GUROBI_high,optimal,0.5731229782104492,11,5.3532721139885195,46,35638
Control,GUROBI_high,optimal,0.7216949462890625,12,6.386966841134825,54,48804
Control,GUROBI_high,optimal,0.5456159114837646,10,6.262557124104448,54,48794
Control,GUROBI_high,optimal,0.4915759563446045,12,6.321554009561505,54,48724
Control,GUROBI_high,optimal,0.6498880386352539,12,9.791975189254387,54,48734
Control,GUROBI_high,optimal,0.6912589073181152,9,7.339571002705287,54,48714
Control,GUROBI_high,optimal,0.6830379962921143,10,7.604305994763704,54,48754
Control,GUROBI_high,optimal,0.7057127952575684,12,5.464028232399748,54,48754
Control,GUROBI_high,optimal,0.5056829452514648,13,6.1155073730996605,54,48694
Control,GUROBI_high,optimal,0.6076610088348389,12,11.148422178045054,54,48804
Control,GUROBI_high,optimal,0.6314890384674072,11,10.226766674856211,54,48744
Control,GUROBI_high,optimal,0.7625730037689209,11,10.441053566033439,64,68034
Control,GUROBI_high,optimal,0.4475798606872559,8,10.244441016833603,64,68034
Control,GUROBI_high,optimal,0.5212531089782715,10,12.087254087557467,64,68064
Control,GUROBI_high,optimal,0.5517430305480957,9,7.643123241383336,64,68064
Control,GUROBI_high,optimal,0.5122148990631104,12,11.690385368345522,64,68034
Control,GUROBI_high,optimal,0.3571288585662842,11,8.064004014723409,64,67994
Control,GUROBI_high,optimal,0.4139268398284912,10,8.837247617237033,64,68034
Control,GUROBI_high,optimal,0.4157121181488037,11,5.238953682372964,64,67994
Control,GUROBI_high,optimal,0.5666289329528809,13,8.180935658553041,64,68054
Control,GUROBI_high,optimal,0.4909129142761231,10,5.559303048413472,64,68034
Control,GUROBI_high,optimal,0.5353159904479979,14,10.54622557564806,76,95358
Control,GUROBI_high,optimal,0.7574379444122314,11,8.877245083582112,76,95408
Control,GUROBI_high,optimal,0.8592641353607178,14,18.75439453585533,76,95398
Control,GUROBI_high,optimal,0.7333388328552246,11,8.156367424046138,76,95288
Control,GUROBI_high,optimal,0.8111929893493652,11,11.305433825862837,76,95378
Control,GUROBI_high,optimal,0.8433959484100342,13,13.657511210419436,76,95338
Control,GUROBI_high,optimal,0.6810498237609863,12,14.899862352684062,76,95428
Control,GUROBI_high,optimal,0.837921142578125,14,10.789092870921273,76,95368
Control,GUROBI_high,optimal,0.7991418838500977,12,12.736321731465745,76,95338
Control,GUROBI_high,optimal,0.8657250404357909,14,16.130257950461065,76,95438
Control,GUROBI_high,optimal,1.3936140537261963,11,13.131155374100366,91,135583
Control,GUROBI_high,optimal,0.4573261737823486,13,11.317218805333356,91,135563
Control,GUROBI_high,optimal,1.3255860805511477,12,10.30155244119119,91,135573
Control,GUROBI_high,optimal,1.2889869213104248,11,11.41818134416028,91,135573
Control,GUROBI_high,optimal,0.9291210174560548,12,16.646210147428054,91,135583
Control,GUROBI_high,optimal,1.2613420486450195,11,14.030657779863516,91,135613
Control,GUROBI_high,optimal,1.2563719749450684,11,13.587763865047153,91,135583
Control,GUROBI_high,optimal,1.1427130699157717,11,11.469359767248664,91,135543
Control,GUROBI_high,optimal,1.375226974487305,12,12.570811025196438,91,135553
Control,GUROBI_high,optimal,1.3519699573516846,13,18.39885231200186,91,135583
Control,GUROBI_high,optimal,0.8346951007843018,14,19.37631243498507,109,193729
Control,GUROBI_high,optimal,1.6127099990844729,10,15.554366780221775,109,193789
Control,GUROBI_high,optimal,1.642976999282837,12,15.31874249025462,109,193799
Control,GUROBI_high,optimal,1.4809329509735107,13,15.905838954827404,109,193809
Control,GUROBI_high,optimal,1.0817389488220217,11,13.104361465179927,109,193799
Control,GUROBI_high,optimal,1.1342520713806152,11,12.968825618833575,109,193779
Control,GUROBI_high,optimal,1.5430681705474854,13,24.19390085613585,109,193749
Control,GUROBI_high,optimal,1.4768760204315186,11,14.46229032955734,109,193739
Control,GUROBI_high,optimal,0.4230499267578125,12,20.15573653289389,109,193759
Control,GUROBI_high,optimal,1.7116479873657229,12,17.993771092457933,109,193759


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.03490805625915527,11,0.10608107542256083,10,1970
Control,GUROBI_high,optimal,0.03488898277282715,10,1.005130720820503,10,1980
Control,GUROBI_high,optimal,0.03491497039794922,7,1.622956864637858,10,1990
Control,GUROBI_high,optimal,0.034893035888671875,9,4.117579359407183,10,2000
Control,GUROBI_high,optimal,0.03490900993347168,11,4.391211325142658,10,2000
Control,GUROBI_high,optimal,0.03557705879211426,11,92.41545228296226,10,2010
Control,GUROBI_high,optimal,0.03488302230834961,11,2.757280311138926,10,2000
Control,GUROBI_high,optimal,0.0349271297454834,11,1.1904395850117497,10,1970
Control,GUROBI_high,optimal,0.03490900993347168,9,1.0491474271389716,10,1990
Control,GUROBI_high,optimal,0.03489208221435547,7,1.8659315753016157,10,2020


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.8346951007843018,14,19.37631243498507,109,193729
Control,GUROBI_high,optimal,1.6127099990844727,10,15.554366780221773,109,193789
Control,GUROBI_high,optimal,1.642976999282837,12,15.31874249025462,109,193799
Control,GUROBI_high,optimal,1.4809329509735107,13,15.905838954827406,109,193809
Control,GUROBI_high,optimal,1.0817389488220215,11,13.104361465179927,109,193799
Control,GUROBI_high,optimal,1.1342520713806152,11,12.968825618833577,109,193779
Control,GUROBI_high,optimal,1.5430681705474854,13,24.19390085613585,109,193749
Control,GUROBI_high,optimal,1.4768760204315186,11,14.462290329557339,109,193739
Control,GUROBI_high,optimal,0.4230499267578125,12,20.155736532893894,109,193759
Control,GUROBI_high,optimal,1.7116479873657227,12,17.993771092457933,109,193759


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.00392603874206543,9,11.888397546762294,11,2323
Control,GUROBI_high,optimal,0.0045549869537353516,10,0.6971939764990136,11,2263
Control,GUROBI_high,optimal,0.004472970962524414,11,1.7340621609419224,11,2283
Control,GUROBI_high,optimal,0.004651069641113281,12,5.129730691924928,11,2283
Control,GUROBI_high,optimal,0.004792928695678711,14,3.884583200383405,11,2303
Control,GUROBI_high,optimal,0.004832029342651367,12,11.366224384602582,11,2283
Control,GUROBI_high,optimal,0.0048370361328125,13,2.4960927652624165,11,2283
Control,GUROBI_high,optimal,0.005393028259277344,16,58.76203445135591,11,2283
Control,GUROBI_high,optimal,0.0045850276947021484,12,1.9438440288141456,11,2293
Control,GUROBI_high,optimal,0.004369974136352539,11,23.483728815877,11,2313


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.008692026138305664,9,1.891828391866539,12,2778
Control,GUROBI_high,optimal,0.008601903915405273,9,2.3904522487857385,12,2768
Control,GUROBI_high,optimal,0.00931096076965332,11,1.6543481617639388,12,2768
Control,GUROBI_high,optimal,0.008168935775756836,8,2.189929521541615,12,2778
Control,GUROBI_high,optimal,0.00857996940612793,9,1.6132475808922204,12,2758
Control,GUROBI_high,optimal,0.009601116180419922,11,0.5036484127245938,12,2748
Control,GUROBI_high,optimal,0.008730173110961914,9,1.426805376226413,12,2768
Control,GUROBI_high,optimal,0.010094165802001953,12,1.0155464781850922,12,2758
Control,GUROBI_high,optimal,0.009237051010131836,11,4.779453696853745,12,2778
Control,GUROBI_high,optimal,0.008834123611450195,10,11.65165182933886,12,2788


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.005721092224121094,12,8.250843998268282,13,3145
Control,GUROBI_high,optimal,0.005136013031005859,9,3.4278368390307623,13,3145
Control,GUROBI_high,optimal,0.005440950393676758,11,4.5171854272683625,13,3145
Control,GUROBI_high,optimal,0.005455970764160156,10,2.5464180052818652,13,3145
Control,GUROBI_high,optimal,0.006013154983520508,13,7.946467117740548,13,3135
Control,GUROBI_high,optimal,0.005470991134643555,11,5.758689736405087,13,3145
Control,GUROBI_high,optimal,0.0054950714111328125,11,3.4164939381564663,13,3125
Control,GUROBI_high,optimal,0.0059049129486083984,13,14.056065112356462,13,3135
Control,GUROBI_high,optimal,0.005881071090698242,13,14.369154995380889,13,3165
Control,GUROBI_high,optimal,0.005239009857177734,10,0.9689222161989849,13,3125


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.006143093109130859,11,7.413642606282932,14,3704
Control,GUROBI_high,optimal,0.0056819915771484375,8,2.518907815987234,14,3684
Control,GUROBI_high,optimal,0.006262063980102539,11,7.689860183463744,14,3674
Control,GUROBI_high,optimal,0.006461143493652344,12,1.167368024234438,14,3674
Control,GUROBI_high,optimal,0.0063970088958740234,12,4.100684770098574,14,3674
Control,GUROBI_high,optimal,0.00660395622253418,12,1.1308903146860962,14,3644
Control,GUROBI_high,optimal,0.006548881530761719,12,13.56330591246726,14,3684
Control,GUROBI_high,optimal,0.005364894866943359,8,2.16954531292967,14,3684
Control,GUROBI_high,optimal,0.005819082260131836,10,4.45846133813764,14,3694
Control,GUROBI_high,optimal,0.005429983139038086,8,0.7203118738037242,14,3664


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.007035017013549805,12,8.56683740696444,15,4115
Control,GUROBI_high,optimal,0.007585048675537109,13,4.810855850123657,15,4095
Control,GUROBI_high,optimal,0.0057849884033203125,8,3.938267271723154,15,4125
Control,GUROBI_high,optimal,0.006294965744018555,9,2.6559491220972236,15,4095
Control,GUROBI_high,optimal,0.007049083709716797,12,4.276014958646112,15,4105
Control,GUROBI_high,optimal,0.006940126419067383,11,1.6855562334250613,15,4085
Control,GUROBI_high,optimal,0.007513999938964844,13,8.842899586873838,15,4105
Control,GUROBI_high,optimal,0.006556034088134766,10,3.0436494718493456,15,4115
Control,GUROBI_high,optimal,0.007114887237548828,12,3.2430979091458854,15,4125
Control,GUROBI_high,optimal,0.005991935729980469,8,4.1402886928943765,15,4115


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.0064580440521240234,7,2.5021223210158343,16,4728
Control,GUROBI_high,optimal,0.00826716423034668,12,1.7551105008128687,16,4698
Control,GUROBI_high,optimal,0.006883144378662109,8,0.8324739949524227,16,4698
Control,GUROBI_high,optimal,0.007812976837158203,10,2.396311539384156,16,4698
Control,GUROBI_high,optimal,0.009323835372924805,10,5.240479692244011,16,4718
Control,GUROBI_high,optimal,0.007709026336669922,10,7.190986349835022,16,4708
Control,GUROBI_high,optimal,0.010892868041992188,8,1.1285041299215863,16,4688
Control,GUROBI_high,optimal,0.010630130767822266,8,3.4655356510587323,16,4718
Control,GUROBI_high,optimal,0.012850046157836914,12,4.788385805309466,16,4728
Control,GUROBI_high,optimal,0.011044025421142578,8,0.684775017365379,16,4688


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.010540008544921875,8,1.621934263547365,18,5870
Control,GUROBI_high,optimal,0.011836051940917969,11,3.8374246000515324,18,5880
Control,GUROBI_high,optimal,0.013178825378417969,13,2.9642112078621556,18,5890
Control,GUROBI_high,optimal,0.01137089729309082,10,4.683277219023007,18,5920
Control,GUROBI_high,optimal,0.011136054992675781,10,1.0576993207158545,18,5900
Control,GUROBI_high,optimal,0.012991905212402344,12,5.311972182635981,18,5890
Control,GUROBI_high,optimal,0.01199197769165039,10,1.5447952025626692,18,5840
Control,GUROBI_high,optimal,0.010182857513427734,8,3.540980311342042,18,5900
Control,GUROBI_high,optimal,0.012153863906860352,11,2.029413060035354,18,5860
Control,GUROBI_high,optimal,0.011198997497558594,9,1.6731789491087719,18,5860


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.012835979461669922,9,1.1311110783200666,20,7180
Control,GUROBI_high,optimal,0.01393890380859375,10,5.131981587987316,20,7180
Control,GUROBI_high,optimal,0.01576709747314453,13,3.2088408330009104,20,7170
Control,GUROBI_high,optimal,0.014539003372192383,11,0.9501679131718267,20,7140
Control,GUROBI_high,optimal,0.013283967971801758,9,2.4321144089253295,20,7180
Control,GUROBI_high,optimal,0.013002157211303711,8,2.7105752347109062,20,7150
Control,GUROBI_high,optimal,0.014706134796142578,11,2.7388912153876634,20,7180
Control,GUROBI_high,optimal,0.013822793960571289,9,2.4481387424262806,20,7190
Control,GUROBI_high,optimal,0.0124359130859375,8,2.7611492828583044,20,7180
Control,GUROBI_high,optimal,0.013839006423950195,10,3.062110167592551,20,7180


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.04360699653625488,10,4.197150703936752,23,9245
Control,GUROBI_high,optimal,0.012270927429199219,9,1.755517617640511,23,9215
Control,GUROBI_high,optimal,0.013569116592407227,10,9.236102411275079,23,9265
Control,GUROBI_high,optimal,0.01459503173828125,12,3.4320456852281707,23,9255
Control,GUROBI_high,optimal,0.013365030288696289,9,11.866377169653285,23,9275
Control,GUROBI_high,optimal,0.014691829681396484,10,5.670199456446275,23,9215
Control,GUROBI_high,optimal,0.01406097412109375,9,1.4127500947553815,23,9195
Control,GUROBI_high,optimal,0.018018007278442383,10,3.6762241626377197,23,9235
Control,GUROBI_high,optimal,0.014558076858520508,10,4.9901045982909675,23,9265
Control,GUROBI_high,optimal,0.012967109680175781,10,2.19967118882525,23,9235


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.022023916244506836,9,2.967580551086257,26,11848
Control,GUROBI_high,optimal,0.025062084197998047,11,2.380612447719141,26,11818
Control,GUROBI_high,optimal,0.021503210067749023,9,1.8065329988540908,26,11818
Control,GUROBI_high,optimal,0.022326946258544922,9,2.223244825832623,26,11848
Control,GUROBI_high,optimal,0.024712800979614258,12,10.794958429746876,26,11858
Control,GUROBI_high,optimal,0.02515888214111328,12,12.064166423612154,26,11868
Control,GUROBI_high,optimal,0.025080204010009766,12,4.820994887989688,26,11828
Control,GUROBI_high,optimal,0.02533698081970215,12,3.4969745159807237,26,11818
Control,GUROBI_high,optimal,0.02311992645263672,10,6.268233493164544,26,11848
Control,GUROBI_high,optimal,0.019852161407470703,8,5.49424721568068,26,11868


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.02797102928161621,10,8.434114218189421,29,14439
Control,GUROBI_high,optimal,0.030104875564575195,11,5.696672611294298,29,14419
Control,GUROBI_high,optimal,0.028300046920776367,10,3.542208446230945,29,14429
Control,GUROBI_high,optimal,0.031807899475097656,13,9.92467710169564,29,14449
Control,GUROBI_high,optimal,0.027875900268554688,10,4.4615898478262945,29,14449
Control,GUROBI_high,optimal,0.029432058334350586,11,4.262047986293467,29,14429
Control,GUROBI_high,optimal,0.026942968368530273,9,1.583685249214638,29,14389
Control,GUROBI_high,optimal,0.026760101318359375,9,1.4612800856210966,29,14419
Control,GUROBI_high,optimal,0.031023025512695312,12,13.197880502826301,29,14439
Control,GUROBI_high,optimal,0.026842117309570312,9,4.415669106939497,29,14459


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.04230999946594238,11,4.471173977023108,34,19764
Control,GUROBI_high,optimal,0.03876900672912598,11,4.558718538645527,34,19834
Control,GUROBI_high,optimal,0.04541587829589844,12,5.162397464742151,34,19804
Control,GUROBI_high,optimal,0.03558087348937988,8,2.248013526550725,34,19794
Control,GUROBI_high,optimal,0.04105091094970703,10,7.617939669463406,34,19804
Control,GUROBI_high,optimal,0.03524303436279297,8,3.734482562975612,34,19824
Control,GUROBI_high,optimal,0.03984522819519043,10,3.158250810016095,34,19794
Control,GUROBI_high,optimal,0.035221099853515625,8,6.096882832567394,34,19874
Control,GUROBI_high,optimal,0.04016900062561035,10,3.92721822782036,34,19834
Control,GUROBI_high,optimal,0.043977975845336914,12,11.810028760111829,34,19874


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.3831188678741455,12,4.257817868928585,39,25639
Control,GUROBI_high,optimal,0.3923678398132324,11,5.19801601778445,39,25609
Control,GUROBI_high,optimal,0.3020310401916504,9,2.949939105882437,39,25619
Control,GUROBI_high,optimal,0.46455812454223633,12,3.0215004357884534,39,25629
Control,GUROBI_high,optimal,0.36720800399780273,12,8.601769673187631,39,25639
Control,GUROBI_high,optimal,0.4673190116882324,10,3.3208624649541703,39,25639
Control,GUROBI_high,optimal,0.47741198539733887,8,5.692147299936302,39,25659
Control,GUROBI_high,optimal,0.5399458408355713,13,2.7345641211801293,39,25629
Control,GUROBI_high,optimal,0.5373010635375977,10,4.096236431398206,39,25609
Control,GUROBI_high,optimal,0.2642030715942383,9,6.452758819267706,39,25669


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.537769079208374,11,8.630895085721201,46,35688
Control,GUROBI_high,optimal,0.4384958744049072,10,13.493143723748418,46,35668
Control,GUROBI_high,optimal,0.6392700672149658,11,9.990796729195925,46,35688
Control,GUROBI_high,optimal,0.48699498176574707,10,4.766879781151619,46,35638
Control,GUROBI_high,optimal,0.4874601364135742,11,8.48896326871861,46,35668
Control,GUROBI_high,optimal,0.5719969272613525,11,4.985524337317404,46,35588
Control,GUROBI_high,optimal,0.5702390670776367,10,9.911446976802319,46,35678
Control,GUROBI_high,optimal,0.6051919460296631,11,9.110619617509826,46,35668
Control,GUROBI_high,optimal,0.14803695678710938,12,12.975423552293066,46,35708
Control,GUROBI_high,optimal,0.5731229782104492,11,5.35327211398852,46,35638


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.7216949462890625,12,6.386966841134824,54,48804
Control,GUROBI_high,optimal,0.5456159114837646,10,6.262557124104447,54,48794
Control,GUROBI_high,optimal,0.4915759563446045,12,6.321554009561506,54,48724
Control,GUROBI_high,optimal,0.6498880386352539,12,9.791975189254387,54,48734
Control,GUROBI_high,optimal,0.6912589073181152,9,7.339571002705288,54,48714
Control,GUROBI_high,optimal,0.6830379962921143,10,7.604305994763705,54,48754
Control,GUROBI_high,optimal,0.7057127952575684,12,5.464028232399748,54,48754
Control,GUROBI_high,optimal,0.5056829452514648,13,6.1155073730996605,54,48694
Control,GUROBI_high,optimal,0.6076610088348389,12,11.148422178045053,54,48804
Control,GUROBI_high,optimal,0.6314890384674072,11,10.22676667485621,54,48744


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.7625730037689209,11,10.441053566033439,64,68034
Control,GUROBI_high,optimal,0.44757986068725586,8,10.244441016833605,64,68034
Control,GUROBI_high,optimal,0.5212531089782715,10,12.087254087557465,64,68064
Control,GUROBI_high,optimal,0.5517430305480957,9,7.643123241383336,64,68064
Control,GUROBI_high,optimal,0.5122148990631104,12,11.690385368345522,64,68034
Control,GUROBI_high,optimal,0.3571288585662842,11,8.064004014723409,64,67994
Control,GUROBI_high,optimal,0.4139268398284912,10,8.837247617237033,64,68034
Control,GUROBI_high,optimal,0.4157121181488037,11,5.238953682372964,64,67994
Control,GUROBI_high,optimal,0.5666289329528809,13,8.180935658553041,64,68054
Control,GUROBI_high,optimal,0.49091291427612305,10,5.559303048413471,64,68034


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,0.535315990447998,14,10.54622557564806,76,95358
Control,GUROBI_high,optimal,0.7574379444122314,11,8.877245083582114,76,95408
Control,GUROBI_high,optimal,0.8592641353607178,14,18.75439453585533,76,95398
Control,GUROBI_high,optimal,0.7333388328552246,11,8.156367424046138,76,95288
Control,GUROBI_high,optimal,0.8111929893493652,11,11.305433825862835,76,95378
Control,GUROBI_high,optimal,0.8433959484100342,13,13.657511210419434,76,95338
Control,GUROBI_high,optimal,0.6810498237609863,12,14.89986235268406,76,95428
Control,GUROBI_high,optimal,0.837921142578125,14,10.789092870921271,76,95368
Control,GUROBI_high,optimal,0.7991418838500977,12,12.736321731465743,76,95338
Control,GUROBI_high,optimal,0.865725040435791,14,16.130257950461065,76,95438


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,GUROBI_high,optimal,1.3936140537261963,11,13.131155374100363,91,135583
Control,GUROBI_high,optimal,0.45732617378234863,13,11.317218805333358,91,135563
Control,GUROBI_high,optimal,1.3255860805511475,12,10.30155244119119,91,135573
Control,GUROBI_high,optimal,1.2889869213104248,11,11.418181344160281,91,135573
Control,GUROBI_high,optimal,0.9291210174560547,12,16.646210147428057,91,135583
Control,GUROBI_high,optimal,1.2613420486450195,11,14.030657779863514,91,135613
Control,GUROBI_high,optimal,1.2563719749450684,11,13.587763865047151,91,135583
Control,GUROBI_high,optimal,1.1427130699157715,11,11.469359767248665,91,135543
Control,GUROBI_high,optimal,1.3752269744873047,12,12.570811025196438,91,135553
Control,GUROBI_high,optimal,1.3519699573516846,13,18.39885231200186,91,135583


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.03291606903076172,2,-106.24857077075715,10,35
Eq QP,GUROBI_high,optimal,0.03342390060424805,2,-58.2066693480724,10,43
Eq QP,GUROBI_high,optimal,0.03286886215209961,2,-21.901897660219344,10,37
Eq QP,GUROBI_high,optimal,0.0328521728515625,2,-9.656449917457774,10,35
Eq QP,GUROBI_high,optimal,0.03288006782531738,2,-164.32963115864078,10,39
Eq QP,GUROBI_high,optimal,0.03288698196411133,2,-164.62870822159675,10,35
Eq QP,GUROBI_high,optimal,0.032888174057006836,2,-102.27011212231159,10,39
Eq QP,GUROBI_high,optimal,0.03289604187011719,2,-13.84397805416937,10,33
Eq QP,GUROBI_high,optimal,0.03290104866027832,2,-137.10561859956758,10,29
Eq QP,GUROBI_high,optimal,0.0328829288482666,2,-20.424715043787838,10,37
Eq QP,GUROBI_high,optimal,0.0009930133819580078,2,-61.89896611803922,11,51
Eq QP,GUROBI_high,optimal,0.002557039260864258,2,-86.94731466171378,11,45
Eq QP,GUROBI_high,optimal,0.001219034194946289,2,-38.79269375423328,11,41
Eq QP,GUROBI_high,optimal,0.0014188289642333984,2,-55.96000385075942,11,43
Eq QP,GUROBI_high,optimal,0.0010058879852294922,2,2.0518204277005228,11,51
Eq QP,GUROBI_high,optimal,0.00121307373046875,2,-21.787919440471654,11,39
Eq QP,GUROBI_high,optimal,0.0009720325469970703,2,-87.6478681317598,11,45
Eq QP,GUROBI_high,optimal,0.0011289119720458984,2,-145.28589074982108,11,43
Eq QP,GUROBI_high,optimal,0.0011928081512451172,2,-26.45541997197413,11,35
Eq QP,GUROBI_high,optimal,0.0009360313415527344,2,-16.97568748246979,11,43
Eq QP,GUROBI_high,optimal,0.01252603530883789,2,-58.88806586983034,12,58
Eq QP,GUROBI_high,optimal,0.000946044921875,2,-70.60403227283426,12,44
Eq QP,GUROBI_high,optimal,0.0008189678192138673,2,-16.584037850349098,12,48
Eq QP,GUROBI_high,optimal,0.0005888938903808594,2,-25.478120889759488,12,52
Eq QP,GUROBI_high,optimal,0.0006232261657714844,2,-32.529684075497734,12,56
Eq QP,GUROBI_high,optimal,0.0006978511810302733,2,-13.650502112655714,12,48
Eq QP,GUROBI_high,optimal,0.0008289813995361327,2,-17.260520940337152,12,44
Eq QP,GUROBI_high,optimal,0.0006721019744873048,2,-30.131607676063094,12,52
Eq QP,GUROBI_high,optimal,0.008463859558105469,2,-21.74078740909155,12,52
Eq QP,GUROBI_high,optimal,0.0115509033203125,2,-25.968020757965064,12,48
Eq QP,GUROBI_high,optimal,0.0009899139404296877,2,-222.1342017472461,13,64
Eq QP,GUROBI_high,optimal,0.0012290477752685547,2,-8.447643295999056,13,66
Eq QP,GUROBI_high,optimal,0.0011990070343017578,2,-19.830774086078307,13,74
Eq QP,GUROBI_high,optimal,0.001895904541015625,2,-4.588101552681824,13,60
Eq QP,GUROBI_high,optimal,0.0006248950958251952,2,-37.543391940340534,13,54
Eq QP,GUROBI_high,optimal,0.0009510517120361328,2,-20.04407877122569,13,60
Eq QP,GUROBI_high,optimal,0.0013320446014404295,2,-35.525226152740586,13,62
Eq QP,GUROBI_high,optimal,0.0006718635559082031,2,-2.511648893526392,13,64
Eq QP,GUROBI_high,optimal,0.0006508827209472656,2,-148.39719373849027,13,56
Eq QP,GUROBI_high,optimal,0.0007328987121582031,2,-9.594571434645005,13,62
Eq QP,GUROBI_high,optimal,0.0008618831634521483,2,-63.50570614157047,15,90
Eq QP,GUROBI_high,optimal,0.002022981643676758,2,-4.983428982034999,15,100
Eq QP,GUROBI_high,optimal,0.0009360313415527344,2,-11.960328344875588,15,84
Eq QP,GUROBI_high,optimal,0.0016689300537109375,2,0.9418700025328892,15,96
Eq QP,GUROBI_high,optimal,0.0007889270782470702,2,-28.282277384455536,15,90
Eq QP,GUROBI_high,optimal,0.0014700889587402346,2,-0.8870640640129858,15,86
Eq QP,GUROBI_high,optimal,0.000759124755859375,2,-4.399228998704271,15,94
Eq QP,GUROBI_high,optimal,0.0013899803161621096,2,-23.368496988508067,15,88
Eq QP,GUROBI_high,optimal,0.0007989406585693358,2,-146.169309719361,15,84
Eq QP,GUROBI_high,optimal,0.001043081283569336,2,-130.43503721676242,15,90
Eq QP,GUROBI_high,optimal,0.0009229183197021484,2,1.5933609458793825,18,150
Eq QP,GUROBI_high,optimal,0.0010080337524414062,2,-1.8768477493119031,18,132
Eq QP,GUROBI_high,optimal,0.0018138885498046875,2,-163.38904891434146,18,152
Eq QP,GUROBI_high,optimal,0.000720977783203125,2,-28.528603255677535,18,142
Eq QP,GUROBI_high,optimal,0.001185894012451172,2,-24.202514736934,18,148
Eq QP,GUROBI_high,optimal,0.0009980201721191406,2,7.287283557213866,18,150
Eq QP,GUROBI_high,optimal,0.0019049644470214844,2,-2.6228305675378967,18,140
Eq QP,GUROBI_high,optimal,0.0008249282836914062,2,0.1477462722655023,18,160
Eq QP,GUROBI_high,optimal,0.0014719963073730467,2,-24.42513070737518,18,132
Eq QP,GUROBI_high,optimal,0.0008299350738525392,2,8.806886112320203,18,136
Eq QP,GUROBI_high,optimal,0.0014891624450683596,2,0.7387233272287927,23,246
Eq QP,GUROBI_high,optimal,0.001513957977294922,2,2.4534309893227912,23,260
Eq QP,GUROBI_high,optimal,0.0012638568878173828,2,-8.019167100779919,23,276
Eq QP,GUROBI_high,optimal,0.001241922378540039,2,-5.523696514023591,23,264
Eq QP,GUROBI_high,optimal,0.0012180805206298828,2,-40.01998147908373,23,266
Eq QP,GUROBI_high,optimal,0.0013799667358398438,2,4.6562189833315495,23,310
Eq QP,GUROBI_high,optimal,0.0010478496551513672,2,10.080248125565186,23,248
Eq QP,GUROBI_high,optimal,0.0008440017700195312,2,-8.974081499962299,23,278
Eq QP,GUROBI_high,optimal,0.0008530616760253906,2,3.36594894816896,23,238
Eq QP,GUROBI_high,optimal,0.0008590221405029298,2,-5.9831928449577,23,260
Eq QP,GUROBI_high,optimal,0.0013778209686279295,2,5.833066279807304,29,493
Eq QP,GUROBI_high,optimal,0.0017321109771728516,2,-7.483285043138523,29,493
Eq QP,GUROBI_high,optimal,0.0013840198516845705,2,13.116156064363684,29,501
Eq QP,GUROBI_high,optimal,0.0013861656188964846,2,-24.342780558602247,29,469
Eq QP,GUROBI_high,optimal,0.0011169910430908203,2,5.298510127401912,29,471
Eq QP,GUROBI_high,optimal,0.001130819320678711,2,-5.518453111962853,29,479
Eq QP,GUROBI_high,optimal,0.001132965087890625,2,5.557970016159857,29,487
Eq QP,GUROBI_high,optimal,0.001085042953491211,2,-46.1113406175698,29,501
Eq QP,GUROBI_high,optimal,0.001101970672607422,2,11.178523865105719,29,463
Eq QP,GUROBI_high,optimal,0.0011210441589355467,2,5.9656438611631275,29,495
Eq QP,GUROBI_high,optimal,0.001744985580444336,2,1.1533511563472452,39,1034
Eq QP,GUROBI_high,optimal,0.001775979995727539,2,4.156197764022856,39,1034
Eq QP,GUROBI_high,optimal,0.0017058849334716795,2,17.340254823241644,39,1030
Eq QP,GUROBI_high,optimal,0.0017669200897216797,2,1.1299876204739707,39,996
Eq QP,GUROBI_high,optimal,0.0017271041870117188,2,23.183453999003248,39,1050
Eq QP,GUROBI_high,optimal,0.0017440319061279295,2,24.51647495020125,39,990
Eq QP,GUROBI_high,optimal,0.001840829849243164,2,10.265224491098817,39,1022
Eq QP,GUROBI_high,optimal,0.0018079280853271484,2,9.207632715765268,39,1082
Eq QP,GUROBI_high,optimal,0.0017189979553222654,2,17.19017052290094,39,1060
Eq QP,GUROBI_high,optimal,0.0017321109771728516,2,15.752368481576314,39,1056
Eq QP,GUROBI_high,optimal,0.002370834350585937,2,27.06638136600437,53,2261
Eq QP,GUROBI_high,optimal,0.002256155014038086,2,89.03189739272543,53,2201
Eq QP,GUROBI_high,optimal,0.002274990081787109,2,44.156437567242925,53,2253
Eq QP,GUROBI_high,optimal,0.002262115478515625,2,43.189940045186404,53,2239
Eq QP,GUROBI_high,optimal,0.002446174621582031,2,24.897255884454662,53,2119
Eq QP,GUROBI_high,optimal,0.0023031234741210933,2,23.819178519743424,53,2145
Eq QP,GUROBI_high,optimal,0.002675056457519531,2,23.565134865042964,53,2171
Eq QP,GUROBI_high,optimal,0.002694845199584961,2,14.989985891446267,53,2123
Eq QP,GUROBI_high,optimal,0.002624034881591797,2,62.06418042104482,53,2159
Eq QP,GUROBI_high,optimal,0.002752780914306641,2,64.89260391950577,53,2183
Eq QP,GUROBI_high,optimal,0.0039560794830322266,2,37.33059066910037,73,4685
Eq QP,GUROBI_high,optimal,0.004089117050170898,2,83.41193406759345,73,4785
Eq QP,GUROBI_high,optimal,0.003885984420776367,2,120.26139520904265,73,4689
Eq QP,GUROBI_high,optimal,0.004029989242553711,2,80.82749378169169,73,4743
Eq QP,GUROBI_high,optimal,0.00391697883605957,2,128.27205926613033,73,4757
Eq QP,GUROBI_high,optimal,0.003968000411987305,2,68.0026162796841,73,4785
Eq QP,GUROBI_high,optimal,0.00333404541015625,2,132.1433281795161,73,4839
Eq QP,GUROBI_high,optimal,0.0034351348876953125,2,140.72228027449054,73,4807
Eq QP,GUROBI_high,optimal,0.003474950790405273,2,76.8239047510417,73,4771
Eq QP,GUROBI_high,optimal,0.0033550262451171875,2,79.1194997615516,73,4751
Eq QP,GUROBI_high,optimal,0.007304191589355469,2,228.26045652907624,103,10450
Eq QP,GUROBI_high,optimal,0.00733494758605957,2,141.2765679909492,103,10390
Eq QP,GUROBI_high,optimal,0.007597208023071289,2,151.09380142843256,103,10356
Eq QP,GUROBI_high,optimal,0.007898807525634766,2,131.3818484560323,103,10322
Eq QP,GUROBI_high,optimal,0.007311105728149414,2,222.19560986070087,103,10382
Eq QP,GUROBI_high,optimal,0.007874011993408203,2,58.95274863393712,103,10404
Eq QP,GUROBI_high,optimal,0.007215023040771484,2,218.80167068347882,103,10468
Eq QP,GUROBI_high,optimal,0.007018089294433594,2,230.5809080536851,103,10408
Eq QP,GUROBI_high,optimal,0.007062196731567383,2,254.20329487598752,103,10314
Eq QP,GUROBI_high,optimal,0.007242918014526367,2,175.33775539705948,103,10388
Eq QP,GUROBI_high,optimal,0.3636159896850586,2,353.0878612461625,146,22162
Eq QP,GUROBI_high,optimal,0.33385682106018066,2,394.37307403588477,146,22148
Eq QP,GUROBI_high,optimal,0.3640751838684082,2,279.34851259678305,146,22206
Eq QP,GUROBI_high,optimal,0.3331770896911621,2,209.35986492936686,146,22164
Eq QP,GUROBI_high,optimal,0.2553110122680664,2,239.22390088094292,146,22194
Eq QP,GUROBI_high,optimal,0.3260068893432617,2,339.20634194500417,146,22122
Eq QP,GUROBI_high,optimal,0.0879969596862793,2,396.85023423290704,146,22228
Eq QP,GUROBI_high,optimal,0.3310527801513672,2,290.11529801528786,146,22182
Eq QP,GUROBI_high,optimal,0.15870380401611328,2,534.7261409244569,146,22106
Eq QP,GUROBI_high,optimal,0.3223400115966797,2,329.39071272762567,146,22094
Eq QP,GUROBI_high,optimal,0.2836160659790039,2,627.8072445662907,211,47502
Eq QP,GUROBI_high,optimal,0.3912479877471924,2,1019.0548552310986,211,47528
Eq QP,GUROBI_high,optimal,0.4403409957885742,2,915.9174207115786,211,47460
Eq QP,GUROBI_high,optimal,0.39035701751708973,2,873.0929305741357,211,47456
Eq QP,GUROBI_high,optimal,0.43727707862854,2,777.0661209462816,211,47480
Eq QP,GUROBI_high,optimal,0.31970906257629395,3,1146.0849027520228,211,47510
Eq QP,GUROBI_high,optimal,0.4063010215759277,2,731.0432515846812,211,47466
Eq QP,GUROBI_high,optimal,0.4316949844360352,2,648.1550497583332,211,47490
Eq QP,GUROBI_high,optimal,0.09917402267456056,2,679.5709184139341,211,47534
Eq QP,GUROBI_high,optimal,0.2469711303710937,2,671.7969183364752,211,47474
Eq QP,GUROBI_high,optimal,0.5975968837738037,3,1665.6902339760775,304,99263
Eq QP,GUROBI_high,optimal,0.6268019676208496,3,1626.0325075542446,304,99231
Eq QP,GUROBI_high,optimal,0.6326210498809814,3,1924.0047617551681,304,99275
Eq QP,GUROBI_high,optimal,0.6184239387512207,3,1966.476816908772,304,99217
Eq QP,GUROBI_high,optimal,0.23047900199890134,3,1518.4251933127116,304,99293
Eq QP,GUROBI_high,optimal,0.5630159378051758,3,1630.1543350776008,304,99241
Eq QP,GUROBI_high,optimal,0.615570068359375,3,2383.258872657213,304,99247
Eq QP,GUROBI_high,optimal,0.3950891494750977,3,1313.5083484506824,304,99251
Eq QP,GUROBI_high,optimal,0.6421751976013184,3,2266.1804280631,304,99267
Eq QP,GUROBI_high,optimal,0.3522858619689941,3,1662.1453509998971,304,99261
Eq QP,GUROBI_high,optimal,1.2243609428405762,4,3565.8288370864752,442,210016
Eq QP,GUROBI_high,optimal,0.7866671085357666,3,3041.176738827863,442,210006
Eq QP,GUROBI_high,optimal,1.3736228942871094,3,3349.367054414756,442,210004
Eq QP,GUROBI_high,optimal,1.3453900814056396,4,3570.8276418693213,442,210012
Eq QP,GUROBI_high,optimal,1.02777099609375,3,3248.3088568412895,442,210004
Eq QP,GUROBI_high,optimal,1.3752679824829102,4,3866.2652195028795,442,210012
Eq QP,GUROBI_high,optimal,1.357583999633789,3,3127.073440077601,442,210004
Eq QP,GUROBI_high,optimal,1.3712289333343506,3,3834.96868448181,442,210008
Eq QP,GUROBI_high,optimal,1.3258919715881348,4,3430.6394515429606,442,210010
Eq QP,GUROBI_high,optimal,1.297116994857788,3,3208.436549504604,442,210000
Eq QP,GUROBI_high,optimal,2.2831740379333496,4,6411.955171108629,644,445841
Eq QP,GUROBI_high,optimal,2.248322010040283,4,7801.860674738373,644,445841
Eq QP,GUROBI_high,optimal,2.419765949249268,4,7338.988661662438,644,445839
Eq QP,GUROBI_high,optimal,2.4300801753997803,4,6762.033220881763,644,445841
Eq QP,GUROBI_high,optimal,1.922002077102661,5,6917.215087300942,644,445841
Eq QP,GUROBI_high,optimal,2.406196117401123,4,8289.651245404913,644,445839
Eq QP,GUROBI_high,optimal,2.4685001373291016,4,7127.5852788017855,644,445841
Eq QP,GUROBI_high,optimal,2.468946933746338,5,6613.499446978647,644,445841
Eq QP,GUROBI_high,optimal,2.4024879932403564,5,9016.470834550692,644,445837
Eq QP,GUROBI_high,optimal,2.253753900527954,4,7344.592893522441,644,445841
Eq QP,GUROBI_high,optimal,5.89618706703186,5,17491.155726237226,940,949870
Eq QP,GUROBI_high,optimal,6.095660924911499,5,16853.0803176012,940,949870
Eq QP,GUROBI_high,optimal,6.374159812927246,5,17104.797226022278,940,949870
Eq QP,GUROBI_high,optimal,6.242622137069702,5,21846.151686906127,940,949870
Eq QP,GUROBI_high,optimal,5.671052932739258,5,15774.376661935332,940,949870
Eq QP,GUROBI_high,optimal,6.4297640323638925,5,19112.6612837917,940,949870
Eq QP,GUROBI_high,optimal,6.487581968307495,5,14504.248084074525,940,949870
Eq QP,GUROBI_high,optimal,6.040004014968872,5,18505.853552455497,940,949870
Eq QP,GUROBI_high,optimal,6.194746971130371,5,17174.09579002865,940,949870
Eq QP,GUROBI_high,optimal,5.974272012710571,5,18568.930925435758,940,949870
Eq QP,GUROBI_high,optimal,14.656721115112305,6,36614.98324277631,1373,2026410
Eq QP,GUROBI_high,optimal,14.012298107147215,6,40212.747470072216,1373,2026410
Eq QP,GUROBI_high,optimal,14.240419149398804,6,32922.07522699167,1373,2026410
Eq QP,GUROBI_high,optimal,15.941159009933472,6,34304.05400610436,1373,2026410
Eq QP,GUROBI_high,optimal,15.582995891571045,6,42325.18551396965,1373,2026410
Eq QP,GUROBI_high,optimal,15.511497020721436,6,33739.430470465086,1373,2026410
Eq QP,GUROBI_high,optimal,15.552392959594727,6,35350.818540356275,1373,2026410
Eq QP,GUROBI_high,optimal,15.958451986312866,6,33981.96940625004,1373,2026410
Eq QP,GUROBI_high,optimal,15.722558975219727,6,32976.16364288522,1373,2026410
Eq QP,GUROBI_high,optimal,16.68519401550293,6,35531.120251703265,1373,2026410
Eq QP,GUROBI_high,optimal,43.100274085998535,7,68527.42503284955,2009,4338636
Eq QP,GUROBI_high,optimal,43.88695693016052,7,73434.50213678152,2009,4338636
Eq QP,GUROBI_high,optimal,39.133184909820564,7,78472.48052298486,2009,4338636
Eq QP,GUROBI_high,optimal,48.14132690429688,7,75575.51670279959,2009,4338636
Eq QP,GUROBI_high,optimal,47.502416133880615,7,68389.89735512043,2009,4338636
Eq QP,GUROBI_high,optimal,47.523077964782715,7,72592.04237413475,2009,4338636
Eq QP,GUROBI_high,optimal,46.70433592796326,7,72482.80367328014,2009,4338636
Eq QP,GUROBI_high,optimal,46.483242988586426,7,70494.93382357589,2009,4338636
Eq QP,GUROBI_high,optimal,46.384734869003296,7,78115.7546142413,2009,4338636
Eq QP,GUROBI_high,optimal,45.22183084487915,7,79907.5794379345,2009,4338636


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.03291606903076172,2,-106.24857077075715,10,35
Eq QP,GUROBI_high,optimal,0.03342390060424805,2,-58.20666934807241,10,43
Eq QP,GUROBI_high,optimal,0.03286886215209961,2,-21.901897660219344,10,37
Eq QP,GUROBI_high,optimal,0.0328521728515625,2,-9.656449917457776,10,35
Eq QP,GUROBI_high,optimal,0.03288006782531738,2,-164.32963115864078,10,39
Eq QP,GUROBI_high,optimal,0.03288698196411133,2,-164.62870822159675,10,35
Eq QP,GUROBI_high,optimal,0.032888174057006836,2,-102.2701121223116,10,39
Eq QP,GUROBI_high,optimal,0.03289604187011719,2,-13.84397805416937,10,33
Eq QP,GUROBI_high,optimal,0.03290104866027832,2,-137.10561859956758,10,29
Eq QP,GUROBI_high,optimal,0.0328829288482666,2,-20.424715043787835,10,37


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.007304191589355469,2,228.26045652907624,103,10450
Eq QP,GUROBI_high,optimal,0.00733494758605957,2,141.2765679909492,103,10390
Eq QP,GUROBI_high,optimal,0.007597208023071289,2,151.09380142843256,103,10356
Eq QP,GUROBI_high,optimal,0.007898807525634766,2,131.3818484560323,103,10322
Eq QP,GUROBI_high,optimal,0.007311105728149414,2,222.19560986070087,103,10382
Eq QP,GUROBI_high,optimal,0.007874011993408203,2,58.95274863393712,103,10404
Eq QP,GUROBI_high,optimal,0.007215023040771484,2,218.80167068347882,103,10468
Eq QP,GUROBI_high,optimal,0.007018089294433594,2,230.5809080536851,103,10408
Eq QP,GUROBI_high,optimal,0.007062196731567383,2,254.2032948759875,103,10314
Eq QP,GUROBI_high,optimal,0.007242918014526367,2,175.33775539705948,103,10388


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.0009930133819580078,2,-61.89896611803922,11,51
Eq QP,GUROBI_high,optimal,0.002557039260864258,2,-86.94731466171376,11,45
Eq QP,GUROBI_high,optimal,0.001219034194946289,2,-38.79269375423328,11,41
Eq QP,GUROBI_high,optimal,0.0014188289642333984,2,-55.96000385075942,11,43
Eq QP,GUROBI_high,optimal,0.0010058879852294922,2,2.0518204277005228,11,51
Eq QP,GUROBI_high,optimal,0.00121307373046875,2,-21.787919440471654,11,39
Eq QP,GUROBI_high,optimal,0.0009720325469970703,2,-87.6478681317598,11,45
Eq QP,GUROBI_high,optimal,0.0011289119720458984,2,-145.2858907498211,11,43
Eq QP,GUROBI_high,optimal,0.0011928081512451172,2,-26.455419971974127,11,35
Eq QP,GUROBI_high,optimal,0.0009360313415527344,2,-16.97568748246979,11,43


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.01252603530883789,2,-58.88806586983034,12,58
Eq QP,GUROBI_high,optimal,0.000946044921875,2,-70.60403227283427,12,44
Eq QP,GUROBI_high,optimal,0.0008189678192138672,2,-16.584037850349098,12,48
Eq QP,GUROBI_high,optimal,0.0005888938903808594,2,-25.478120889759495,12,52
Eq QP,GUROBI_high,optimal,0.0006232261657714844,2,-32.52968407549773,12,56
Eq QP,GUROBI_high,optimal,0.0006978511810302734,2,-13.650502112655712,12,48
Eq QP,GUROBI_high,optimal,0.0008289813995361328,2,-17.26052094033715,12,44
Eq QP,GUROBI_high,optimal,0.0006721019744873047,2,-30.131607676063098,12,52
Eq QP,GUROBI_high,optimal,0.008463859558105469,2,-21.740787409091546,12,52
Eq QP,GUROBI_high,optimal,0.0115509033203125,2,-25.968020757965064,12,48


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.0009899139404296875,2,-222.13420174724612,13,64
Eq QP,GUROBI_high,optimal,0.0012290477752685547,2,-8.447643295999056,13,66
Eq QP,GUROBI_high,optimal,0.0011990070343017578,2,-19.83077408607831,13,74
Eq QP,GUROBI_high,optimal,0.001895904541015625,2,-4.588101552681824,13,60
Eq QP,GUROBI_high,optimal,0.0006248950958251953,2,-37.543391940340534,13,54
Eq QP,GUROBI_high,optimal,0.0009510517120361328,2,-20.044078771225692,13,60
Eq QP,GUROBI_high,optimal,0.0013320446014404297,2,-35.525226152740586,13,62
Eq QP,GUROBI_high,optimal,0.0006718635559082031,2,-2.5116488935263916,13,64
Eq QP,GUROBI_high,optimal,0.0006508827209472656,2,-148.39719373849027,13,56
Eq QP,GUROBI_high,optimal,0.0007328987121582031,2,-9.594571434645003,13,62


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,14.656721115112305,6,36614.98324277631,1373,2026410
Eq QP,GUROBI_high,optimal,14.012298107147217,6,40212.74747007222,1373,2026410
Eq QP,GUROBI_high,optimal,14.240419149398804,6,32922.07522699167,1373,2026410
Eq QP,GUROBI_high,optimal,15.941159009933472,6,34304.05400610436,1373,2026410
Eq QP,GUROBI_high,optimal,15.582995891571045,6,42325.18551396965,1373,2026410
Eq QP,GUROBI_high,optimal,15.511497020721436,6,33739.43047046509,1373,2026410
Eq QP,GUROBI_high,optimal,15.552392959594727,6,35350.818540356275,1373,2026410
Eq QP,GUROBI_high,optimal,15.958451986312866,6,33981.96940625004,1373,2026410
Eq QP,GUROBI_high,optimal,15.722558975219727,6,32976.16364288522,1373,2026410
Eq QP,GUROBI_high,optimal,16.68519401550293,6,35531.12025170326,1373,2026410


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.3636159896850586,2,353.0878612461625,146,22162
Eq QP,GUROBI_high,optimal,0.33385682106018066,2,394.37307403588466,146,22148
Eq QP,GUROBI_high,optimal,0.3640751838684082,2,279.34851259678305,146,22206
Eq QP,GUROBI_high,optimal,0.3331770896911621,2,209.35986492936692,146,22164
Eq QP,GUROBI_high,optimal,0.2553110122680664,2,239.22390088094295,146,22194
Eq QP,GUROBI_high,optimal,0.3260068893432617,2,339.20634194500417,146,22122
Eq QP,GUROBI_high,optimal,0.0879969596862793,2,396.850234232907,146,22228
Eq QP,GUROBI_high,optimal,0.3310527801513672,2,290.1152980152879,146,22182
Eq QP,GUROBI_high,optimal,0.15870380401611328,2,534.7261409244569,146,22106
Eq QP,GUROBI_high,optimal,0.3223400115966797,2,329.39071272762567,146,22094


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.0008618831634521484,2,-63.50570614157047,15,90
Eq QP,GUROBI_high,optimal,0.002022981643676758,2,-4.983428982034999,15,100
Eq QP,GUROBI_high,optimal,0.0009360313415527344,2,-11.960328344875588,15,84
Eq QP,GUROBI_high,optimal,0.0016689300537109375,2,0.9418700025328892,15,96
Eq QP,GUROBI_high,optimal,0.0007889270782470703,2,-28.28227738445554,15,90
Eq QP,GUROBI_high,optimal,0.0014700889587402344,2,-0.8870640640129858,15,86
Eq QP,GUROBI_high,optimal,0.000759124755859375,2,-4.399228998704271,15,94
Eq QP,GUROBI_high,optimal,0.0013899803161621094,2,-23.368496988508063,15,88
Eq QP,GUROBI_high,optimal,0.0007989406585693359,2,-146.169309719361,15,84
Eq QP,GUROBI_high,optimal,0.001043081283569336,2,-130.43503721676242,15,90


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.0009229183197021484,2,1.5933609458793825,18,150
Eq QP,GUROBI_high,optimal,0.0010080337524414062,2,-1.876847749311903,18,132
Eq QP,GUROBI_high,optimal,0.0018138885498046875,2,-163.38904891434146,18,152
Eq QP,GUROBI_high,optimal,0.000720977783203125,2,-28.52860325567753,18,142
Eq QP,GUROBI_high,optimal,0.0011858940124511719,2,-24.202514736934,18,148
Eq QP,GUROBI_high,optimal,0.0009980201721191406,2,7.287283557213865,18,150
Eq QP,GUROBI_high,optimal,0.0019049644470214844,2,-2.6228305675378967,18,140
Eq QP,GUROBI_high,optimal,0.0008249282836914062,2,0.1477462722655023,18,160
Eq QP,GUROBI_high,optimal,0.0014719963073730469,2,-24.425130707375185,18,132
Eq QP,GUROBI_high,optimal,0.0008299350738525391,2,8.806886112320202,18,136


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,43.100274085998535,7,68527.42503284955,2009,4338636
Eq QP,GUROBI_high,optimal,43.88695693016052,7,73434.50213678152,2009,4338636
Eq QP,GUROBI_high,optimal,39.13318490982056,7,78472.48052298486,2009,4338636
Eq QP,GUROBI_high,optimal,48.141326904296875,7,75575.51670279959,2009,4338636
Eq QP,GUROBI_high,optimal,47.502416133880615,7,68389.89735512043,2009,4338636
Eq QP,GUROBI_high,optimal,47.523077964782715,7,72592.04237413475,2009,4338636
Eq QP,GUROBI_high,optimal,46.70433592796326,7,72482.80367328014,2009,4338636
Eq QP,GUROBI_high,optimal,46.483242988586426,7,70494.9338235759,2009,4338636
Eq QP,GUROBI_high,optimal,46.384734869003296,7,78115.7546142413,2009,4338636
Eq QP,GUROBI_high,optimal,45.22183084487915,7,79907.5794379345,2009,4338636


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.2836160659790039,2,627.8072445662907,211,47502
Eq QP,GUROBI_high,optimal,0.3912479877471924,2,1019.0548552310986,211,47528
Eq QP,GUROBI_high,optimal,0.4403409957885742,2,915.9174207115786,211,47460
Eq QP,GUROBI_high,optimal,0.39035701751708984,2,873.0929305741358,211,47456
Eq QP,GUROBI_high,optimal,0.43727707862854004,2,777.0661209462816,211,47480
Eq QP,GUROBI_high,optimal,0.31970906257629395,3,1146.0849027520228,211,47510
Eq QP,GUROBI_high,optimal,0.40630102157592773,2,731.0432515846813,211,47466
Eq QP,GUROBI_high,optimal,0.43169498443603516,2,648.1550497583332,211,47490
Eq QP,GUROBI_high,optimal,0.09917402267456055,2,679.5709184139341,211,47534
Eq QP,GUROBI_high,optimal,0.24697113037109375,2,671.7969183364751,211,47474


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.0014891624450683594,2,0.7387233272287927,23,246
Eq QP,GUROBI_high,optimal,0.0015139579772949219,2,2.4534309893227912,23,260
Eq QP,GUROBI_high,optimal,0.0012638568878173828,2,-8.01916710077992,23,276
Eq QP,GUROBI_high,optimal,0.001241922378540039,2,-5.523696514023591,23,264
Eq QP,GUROBI_high,optimal,0.0012180805206298828,2,-40.01998147908373,23,266
Eq QP,GUROBI_high,optimal,0.0013799667358398438,2,4.65621898333155,23,310
Eq QP,GUROBI_high,optimal,0.0010478496551513672,2,10.080248125565186,23,248
Eq QP,GUROBI_high,optimal,0.0008440017700195312,2,-8.974081499962299,23,278
Eq QP,GUROBI_high,optimal,0.0008530616760253906,2,3.36594894816896,23,238
Eq QP,GUROBI_high,optimal,0.0008590221405029297,2,-5.983192844957699,23,260


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.0013778209686279297,2,5.833066279807305,29,493
Eq QP,GUROBI_high,optimal,0.0017321109771728516,2,-7.483285043138524,29,493
Eq QP,GUROBI_high,optimal,0.0013840198516845703,2,13.116156064363686,29,501
Eq QP,GUROBI_high,optimal,0.0013861656188964844,2,-24.342780558602243,29,469
Eq QP,GUROBI_high,optimal,0.0011169910430908203,2,5.298510127401913,29,471
Eq QP,GUROBI_high,optimal,0.001130819320678711,2,-5.518453111962854,29,479
Eq QP,GUROBI_high,optimal,0.001132965087890625,2,5.557970016159857,29,487
Eq QP,GUROBI_high,optimal,0.001085042953491211,2,-46.1113406175698,29,501
Eq QP,GUROBI_high,optimal,0.0011019706726074219,2,11.17852386510572,29,463
Eq QP,GUROBI_high,optimal,0.0011210441589355469,2,5.965643861163127,29,495


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.5975968837738037,3,1665.6902339760777,304,99263
Eq QP,GUROBI_high,optimal,0.6268019676208496,3,1626.0325075542448,304,99231
Eq QP,GUROBI_high,optimal,0.6326210498809814,3,1924.0047617551681,304,99275
Eq QP,GUROBI_high,optimal,0.6184239387512207,3,1966.476816908772,304,99217
Eq QP,GUROBI_high,optimal,0.23047900199890137,3,1518.4251933127114,304,99293
Eq QP,GUROBI_high,optimal,0.5630159378051758,3,1630.1543350776008,304,99241
Eq QP,GUROBI_high,optimal,0.615570068359375,3,2383.258872657213,304,99247
Eq QP,GUROBI_high,optimal,0.39508914947509766,3,1313.5083484506824,304,99251
Eq QP,GUROBI_high,optimal,0.6421751976013184,3,2266.1804280631,304,99267
Eq QP,GUROBI_high,optimal,0.35228586196899414,3,1662.1453509998973,304,99261


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.001744985580444336,2,1.1533511563472452,39,1034
Eq QP,GUROBI_high,optimal,0.001775979995727539,2,4.156197764022856,39,1034
Eq QP,GUROBI_high,optimal,0.0017058849334716797,2,17.340254823241644,39,1030
Eq QP,GUROBI_high,optimal,0.0017669200897216797,2,1.1299876204739707,39,996
Eq QP,GUROBI_high,optimal,0.0017271041870117188,2,23.183453999003245,39,1050
Eq QP,GUROBI_high,optimal,0.0017440319061279297,2,24.516474950201253,39,990
Eq QP,GUROBI_high,optimal,0.001840829849243164,2,10.265224491098817,39,1022
Eq QP,GUROBI_high,optimal,0.0018079280853271484,2,9.207632715765268,39,1082
Eq QP,GUROBI_high,optimal,0.0017189979553222656,2,17.19017052290094,39,1060
Eq QP,GUROBI_high,optimal,0.0017321109771728516,2,15.752368481576315,39,1056


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,1.2243609428405762,4,3565.8288370864752,442,210016
Eq QP,GUROBI_high,optimal,0.7866671085357666,3,3041.1767388278627,442,210006
Eq QP,GUROBI_high,optimal,1.3736228942871094,3,3349.367054414756,442,210004
Eq QP,GUROBI_high,optimal,1.3453900814056396,4,3570.8276418693217,442,210012
Eq QP,GUROBI_high,optimal,1.02777099609375,3,3248.30885684129,442,210004
Eq QP,GUROBI_high,optimal,1.3752679824829102,4,3866.26521950288,442,210012
Eq QP,GUROBI_high,optimal,1.357583999633789,3,3127.0734400776014,442,210004
Eq QP,GUROBI_high,optimal,1.3712289333343506,3,3834.9686844818107,442,210008
Eq QP,GUROBI_high,optimal,1.3258919715881348,4,3430.639451542961,442,210010
Eq QP,GUROBI_high,optimal,1.297116994857788,3,3208.4365495046036,442,210000


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.0023708343505859375,2,27.06638136600437,53,2261
Eq QP,GUROBI_high,optimal,0.002256155014038086,2,89.03189739272543,53,2201
Eq QP,GUROBI_high,optimal,0.0022749900817871094,2,44.15643756724293,53,2253
Eq QP,GUROBI_high,optimal,0.002262115478515625,2,43.18994004518641,53,2239
Eq QP,GUROBI_high,optimal,0.0024461746215820312,2,24.89725588445466,53,2119
Eq QP,GUROBI_high,optimal,0.0023031234741210938,2,23.81917851974342,53,2145
Eq QP,GUROBI_high,optimal,0.0026750564575195312,2,23.565134865042964,53,2171
Eq QP,GUROBI_high,optimal,0.002694845199584961,2,14.989985891446263,53,2123
Eq QP,GUROBI_high,optimal,0.002624034881591797,2,62.06418042104482,53,2159
Eq QP,GUROBI_high,optimal,0.0027527809143066406,2,64.89260391950577,53,2183


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,2.2831740379333496,4,6411.955171108629,644,445841
Eq QP,GUROBI_high,optimal,2.248322010040283,4,7801.860674738373,644,445841
Eq QP,GUROBI_high,optimal,2.4197659492492676,4,7338.988661662438,644,445839
Eq QP,GUROBI_high,optimal,2.4300801753997803,4,6762.033220881763,644,445841
Eq QP,GUROBI_high,optimal,1.9220020771026611,5,6917.215087300942,644,445841
Eq QP,GUROBI_high,optimal,2.406196117401123,4,8289.651245404913,644,445839
Eq QP,GUROBI_high,optimal,2.4685001373291016,4,7127.585278801786,644,445841
Eq QP,GUROBI_high,optimal,2.468946933746338,5,6613.499446978648,644,445841
Eq QP,GUROBI_high,optimal,2.4024879932403564,5,9016.470834550693,644,445837
Eq QP,GUROBI_high,optimal,2.253753900527954,4,7344.592893522441,644,445841


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,0.0039560794830322266,2,37.330590669100374,73,4685
Eq QP,GUROBI_high,optimal,0.0040891170501708984,2,83.41193406759345,73,4785
Eq QP,GUROBI_high,optimal,0.003885984420776367,2,120.26139520904263,73,4689
Eq QP,GUROBI_high,optimal,0.004029989242553711,2,80.82749378169169,73,4743
Eq QP,GUROBI_high,optimal,0.00391697883605957,2,128.27205926613033,73,4757
Eq QP,GUROBI_high,optimal,0.003968000411987305,2,68.0026162796841,73,4785
Eq QP,GUROBI_high,optimal,0.00333404541015625,2,132.1433281795161,73,4839
Eq QP,GUROBI_high,optimal,0.0034351348876953125,2,140.72228027449054,73,4807
Eq QP,GUROBI_high,optimal,0.0034749507904052734,2,76.82390475104168,73,4771
Eq QP,GUROBI_high,optimal,0.0033550262451171875,2,79.1194997615516,73,4751


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,GUROBI_high,optimal,5.89618706703186,5,17491.155726237226,940,949870
Eq QP,GUROBI_high,optimal,6.095660924911499,5,16853.0803176012,940,949870
Eq QP,GUROBI_high,optimal,6.374159812927246,5,17104.797226022278,940,949870
Eq QP,GUROBI_high,optimal,6.242622137069702,5,21846.151686906127,940,949870
Eq QP,GUROBI_high,optimal,5.671052932739258,5,15774.376661935332,940,949870
Eq QP,GUROBI_high,optimal,6.429764032363892,5,19112.6612837917,940,949870
Eq QP,GUROBI_high,optimal,6.487581968307495,5,14504.248084074525,940,949870
Eq QP,GUROBI_high,optimal,6.040004014968872,5,18505.853552455497,940,949870
Eq QP,GUROBI_high,optimal,6.194746971130371,5,17174.09579002865,940,949870
Eq QP,GUROBI_high,optimal,5.974272012710571,5,18568.930925435754,940,949870


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.03841495513916016,10,314.30623463152244,10,7500
Huber,GUROBI_high,optimal,0.03841590881347656,10,286.73347428759615,10,7500
Huber,GUROBI_high,optimal,0.03837108612060547,10,308.9281528545374,10,7500
Huber,GUROBI_high,optimal,0.038428068161010735,10,297.26719058576384,10,7500
Huber,GUROBI_high,optimal,0.038438081741333015,10,366.1774593957663,10,7500
Huber,GUROBI_high,optimal,0.03838396072387695,10,305.9157953979713,10,7500
Huber,GUROBI_high,optimal,0.03838109970092773,10,397.55154906514605,10,7500
Huber,GUROBI_high,optimal,0.038357019424438484,10,311.18502967242307,10,7500
Huber,GUROBI_high,optimal,0.038416147232055664,10,393.0794337402197,10,7500
Huber,GUROBI_high,optimal,0.03840494155883789,10,314.30697929306893,10,7500
Huber,GUROBI_high,optimal,0.017638206481933594,10,397.911422924639,11,8415
Huber,GUROBI_high,optimal,0.01765894889831543,10,353.12449228446434,11,8415
Huber,GUROBI_high,optimal,0.01758098602294922,10,418.4437798316346,11,8415
Huber,GUROBI_high,optimal,0.017635107040405273,10,396.18989440869484,11,8415
Huber,GUROBI_high,optimal,0.01777505874633789,10,323.54853524557035,11,8415
Huber,GUROBI_high,optimal,0.017729997634887695,10,384.7788600190456,11,8415
Huber,GUROBI_high,optimal,0.017661094665527344,10,337.1512817010347,11,8415
Huber,GUROBI_high,optimal,0.017695188522338867,10,338.55729762562186,11,8415
Huber,GUROBI_high,optimal,0.017733097076416016,10,413.9091667460285,11,8415
Huber,GUROBI_high,optimal,0.017533063888549805,10,336.78886055167567,11,8415
Huber,GUROBI_high,optimal,0.03124308586120605,10,305.4234131571428,12,9360
Huber,GUROBI_high,optimal,0.02352595329284668,10,388.4308402389006,12,9360
Huber,GUROBI_high,optimal,0.028171062469482425,10,387.44055750879,12,9360
Huber,GUROBI_high,optimal,0.0319209098815918,10,454.0981436644865,12,9360
Huber,GUROBI_high,optimal,0.031915903091430664,10,365.0414375770641,12,9360
Huber,GUROBI_high,optimal,0.03194904327392578,10,393.2035345380551,12,9360
Huber,GUROBI_high,optimal,0.030534029006958008,10,410.96072732804635,12,9360
Huber,GUROBI_high,optimal,0.030492067337036133,10,450.8756869770828,12,9360
Huber,GUROBI_high,optimal,0.026983022689819336,10,446.25637137997865,12,9360
Huber,GUROBI_high,optimal,0.02813601493835449,10,535.9474827036041,12,9360
Huber,GUROBI_high,optimal,0.021430015563964844,10,503.9757871158613,13,10335
Huber,GUROBI_high,optimal,0.021461009979248047,10,429.84048208047636,13,10335
Huber,GUROBI_high,optimal,0.021351099014282227,10,458.9033736049447,13,10335
Huber,GUROBI_high,optimal,0.021414995193481445,10,434.5238677934353,13,10335
Huber,GUROBI_high,optimal,0.02168607711791992,10,432.15720328167055,13,10335
Huber,GUROBI_high,optimal,0.0217740535736084,10,440.0051099433021,13,10335
Huber,GUROBI_high,optimal,0.02156805992126465,10,402.04315090037767,13,10335
Huber,GUROBI_high,optimal,0.02169203758239746,10,430.75916417240853,13,10335
Huber,GUROBI_high,optimal,0.021804094314575195,10,358.20974910645026,13,10335
Huber,GUROBI_high,optimal,0.02221298217773437,10,377.35390825948133,13,10335
Huber,GUROBI_high,optimal,0.02342700958251953,10,532.0817475435119,14,11340
Huber,GUROBI_high,optimal,0.023975849151611328,10,429.66461435206736,14,11340
Huber,GUROBI_high,optimal,0.023303985595703125,10,412.45746132764907,14,11340
Huber,GUROBI_high,optimal,0.02355504035949707,10,455.1235972001287,14,11340
Huber,GUROBI_high,optimal,0.023527145385742188,10,522.5515655677804,14,11340
Huber,GUROBI_high,optimal,0.023751020431518555,10,520.6798443840419,14,11340
Huber,GUROBI_high,optimal,0.023933887481689453,10,456.98137331328104,14,11340
Huber,GUROBI_high,optimal,0.023643016815185547,10,450.55990864115563,14,11340
Huber,GUROBI_high,optimal,0.02358889579772949,10,427.4759589844856,14,11340
Huber,GUROBI_high,optimal,0.024219989776611328,10,431.4590520323651,14,11340
Huber,GUROBI_high,optimal,0.028622865676879883,10,524.8474563730638,16,13440
Huber,GUROBI_high,optimal,0.02939295768737793,11,527.0207650618579,16,13440
Huber,GUROBI_high,optimal,0.02797794342041016,10,572.0484890084804,16,13440
Huber,GUROBI_high,optimal,0.028316974639892575,10,518.3070122736057,16,13440
Huber,GUROBI_high,optimal,0.028172969818115238,10,560.8504488731768,16,13440
Huber,GUROBI_high,optimal,0.027824878692626957,10,576.014682191221,16,13440
Huber,GUROBI_high,optimal,0.028033971786499023,10,531.0808178517733,16,13440
Huber,GUROBI_high,optimal,0.027722835540771484,10,586.4527302319913,16,13440
Huber,GUROBI_high,optimal,0.02894306182861328,10,574.6109353088822,16,13440
Huber,GUROBI_high,optimal,0.027834177017211914,10,604.8436730751426,16,13440
Huber,GUROBI_high,optimal,0.030683994293212887,10,557.529635514097,17,14535
Huber,GUROBI_high,optimal,0.030565977096557617,10,582.8009328803316,17,14535
Huber,GUROBI_high,optimal,0.030304908752441406,10,579.9085985179249,17,14535
Huber,GUROBI_high,optimal,0.030050039291381836,10,576.5934172935697,17,14535
Huber,GUROBI_high,optimal,0.03057098388671875,10,546.7696054504027,17,14535
Huber,GUROBI_high,optimal,0.03035807609558105,10,646.1077786003,17,14535
Huber,GUROBI_high,optimal,0.03000617027282715,10,474.70628387880515,17,14535
Huber,GUROBI_high,optimal,0.030194997787475582,10,540.5620052647996,17,14535
Huber,GUROBI_high,optimal,0.030299901962280273,10,611.974271222931,17,14535
Huber,GUROBI_high,optimal,0.0306699275970459,10,584.9912688864748,17,14535
Huber,GUROBI_high,optimal,0.03863286972045898,10,684.5549616077345,20,18000
Huber,GUROBI_high,optimal,0.038030147552490234,10,678.2489672840206,20,18000
Huber,GUROBI_high,optimal,0.03676009178161621,10,702.5282173552797,20,18000
Huber,GUROBI_high,optimal,0.0376591682434082,10,578.7496782760053,20,18000
Huber,GUROBI_high,optimal,0.03749394416809082,10,798.996778019145,20,18000
Huber,GUROBI_high,optimal,0.0377659797668457,10,715.8608702325866,20,18000
Huber,GUROBI_high,optimal,0.037587881088256836,10,690.7240415666486,20,18000
Huber,GUROBI_high,optimal,0.03709888458251953,10,719.492870175953,20,18000
Huber,GUROBI_high,optimal,0.037608861923217766,10,628.4946996279409,20,18000
Huber,GUROBI_high,optimal,0.03764677047729492,10,707.9529463615794,20,18000
Huber,GUROBI_high,optimal,0.04572606086730957,10,763.316369927923,23,21735
Huber,GUROBI_high,optimal,0.0462641716003418,10,823.0964543099428,23,21735
Huber,GUROBI_high,optimal,0.044300079345703125,10,749.8442262368828,23,21735
Huber,GUROBI_high,optimal,0.044811010360717766,10,789.7131604493795,23,21735
Huber,GUROBI_high,optimal,0.044697046279907234,10,863.3484266418466,23,21735
Huber,GUROBI_high,optimal,0.04534602165222168,10,729.8480805624831,23,21735
Huber,GUROBI_high,optimal,0.04506707191467285,10,694.4836352192585,23,21735
Huber,GUROBI_high,optimal,0.04480600357055664,10,818.1303373117935,23,21735
Huber,GUROBI_high,optimal,0.045602083206176765,10,795.3075945406752,23,21735
Huber,GUROBI_high,optimal,0.04560708999633789,10,737.0980724551675,23,21735
Huber,GUROBI_high,optimal,0.053829193115234375,10,927.0633254152824,26,25740
Huber,GUROBI_high,optimal,0.05470108985900879,10,872.3908460850723,26,25740
Huber,GUROBI_high,optimal,0.05303001403808594,10,905.2760524247244,26,25740
Huber,GUROBI_high,optimal,0.05291008949279785,10,972.6894588306586,26,25740
Huber,GUROBI_high,optimal,0.05404090881347656,10,909.1932978776076,26,25740
Huber,GUROBI_high,optimal,0.05270981788635254,10,854.8770571944365,26,25740
Huber,GUROBI_high,optimal,0.053210973739624016,10,780.8421568099261,26,25740
Huber,GUROBI_high,optimal,0.054353952407836914,10,888.6962799139221,26,25740
Huber,GUROBI_high,optimal,0.05307793617248535,10,1002.5738386624868,26,25740
Huber,GUROBI_high,optimal,0.0540461540222168,10,1001.806041589454,26,25740
Huber,GUROBI_high,optimal,0.07053995132446289,10,1054.870912391476,31,33015
Huber,GUROBI_high,optimal,0.07140302658081055,10,1194.8076318786552,31,33015
Huber,GUROBI_high,optimal,0.06994414329528809,10,1071.9734830852285,31,33015
Huber,GUROBI_high,optimal,0.06799602508544922,10,1130.601193651984,31,33015
Huber,GUROBI_high,optimal,0.07002997398376465,10,1096.3224220055704,31,33015
Huber,GUROBI_high,optimal,0.06946897506713867,10,1067.855204509009,31,33015
Huber,GUROBI_high,optimal,0.07025003433227539,10,1101.6964754689222,31,33015
Huber,GUROBI_high,optimal,0.0696098804473877,10,1130.9122104750275,31,33015
Huber,GUROBI_high,optimal,0.06937384605407715,10,981.535149289566,31,33015
Huber,GUROBI_high,optimal,0.07023000717163086,10,984.3938859846068,31,33015
Huber,GUROBI_high,optimal,0.08998584747314453,10,1429.9680574798956,37,42735
Huber,GUROBI_high,optimal,0.09577512741088867,10,1274.1544930488542,37,42735
Huber,GUROBI_high,optimal,0.09144902229309082,10,1288.2096307317038,37,42735
Huber,GUROBI_high,optimal,0.09115982055664062,10,1330.7405396882052,37,42735
Huber,GUROBI_high,optimal,0.09256792068481444,10,1129.9909939993072,37,42735
Huber,GUROBI_high,optimal,0.0937190055847168,10,1260.7369156974312,37,42735
Huber,GUROBI_high,optimal,0.09108400344848633,10,1239.7664475219085,37,42735
Huber,GUROBI_high,optimal,0.09161782264709473,10,1207.5914952622095,37,42735
Huber,GUROBI_high,optimal,0.09208297729492188,10,1293.1941422178654,37,42735
Huber,GUROBI_high,optimal,0.0915231704711914,10,1314.1074077816718,37,42735
Huber,GUROBI_high,optimal,0.1323111057281494,10,1484.157290997096,45,57375
Huber,GUROBI_high,optimal,0.13211917877197266,10,1545.4040100614955,45,57375
Huber,GUROBI_high,optimal,0.13036394119262695,10,1550.796878499621,45,57375
Huber,GUROBI_high,optimal,0.1238250732421875,10,1468.0661508879834,45,57375
Huber,GUROBI_high,optimal,0.12601804733276367,10,1642.1968142599262,45,57375
Huber,GUROBI_high,optimal,0.1294560432434082,10,1521.9154515043954,45,57375
Huber,GUROBI_high,optimal,0.12632298469543454,10,1589.8821006607209,45,57375
Huber,GUROBI_high,optimal,0.13282012939453125,10,1491.8291938049588,45,57375
Huber,GUROBI_high,optimal,0.1297469139099121,10,1559.5455621719102,45,57375
Huber,GUROBI_high,optimal,0.1325540542602539,10,1534.0744646584421,45,57375
Huber,GUROBI_high,optimal,0.4987359046936035,10,1800.737303047516,55,78375
Huber,GUROBI_high,optimal,0.4920778274536133,10,1928.6848678964236,55,78375
Huber,GUROBI_high,optimal,0.5351719856262207,10,1793.2702096397506,55,78375
Huber,GUROBI_high,optimal,0.5334978103637695,10,1836.9178150715527,55,78375
Huber,GUROBI_high,optimal,0.4825179576873779,10,1847.7788002903967,55,78375
Huber,GUROBI_high,optimal,0.5212128162384033,10,2081.915439234453,55,78375
Huber,GUROBI_high,optimal,0.5963840484619141,10,1910.481177238128,55,78375
Huber,GUROBI_high,optimal,0.35941720008850103,10,2019.6641261923603,55,78375
Huber,GUROBI_high,optimal,0.3796999454498291,10,1845.5670091521952,55,78375
Huber,GUROBI_high,optimal,0.5590109825134277,10,1855.2562761666395,55,78375
Huber,GUROBI_high,optimal,0.7891559600830078,10,2512.369785787144,68,110160
Huber,GUROBI_high,optimal,0.6431679725646973,10,2288.726177569494,68,110160
Huber,GUROBI_high,optimal,0.33217787742614746,10,2245.4114749450705,68,110160
Huber,GUROBI_high,optimal,0.8678240776062012,10,2491.186354104739,68,110160
Huber,GUROBI_high,optimal,0.8420648574829102,10,2288.589605302093,68,110160
Huber,GUROBI_high,optimal,0.8144619464874268,10,2389.862798863017,68,110160
Huber,GUROBI_high,optimal,0.7095370292663574,10,2286.1502224813253,68,110160
Huber,GUROBI_high,optimal,0.8105998039245605,10,2188.442303027523,68,110160
Huber,GUROBI_high,optimal,0.7981560230255127,10,2407.688352192025,68,110160
Huber,GUROBI_high,optimal,0.7059512138366699,10,2347.2943957401408,68,110160
Huber,GUROBI_high,optimal,1.0518600940704346,10,2748.914961911646,84,156240
Huber,GUROBI_high,optimal,0.9495038986206056,10,2958.352697924643,84,156240
Huber,GUROBI_high,optimal,1.0014929771423342,10,2914.8977514816056,84,156240
Huber,GUROBI_high,optimal,1.0258448123931885,10,2737.839758763402,84,156240
Huber,GUROBI_high,optimal,0.7412099838256836,10,2758.6328796299463,84,156240
Huber,GUROBI_high,optimal,0.9298751354217528,10,3072.200385934075,84,156240
Huber,GUROBI_high,optimal,1.1013381481170654,10,2897.9726922117907,84,156240
Huber,GUROBI_high,optimal,0.8930280208587646,10,2857.0319261082604,84,156240
Huber,GUROBI_high,optimal,1.1185529232025146,10,2831.4301175867963,84,156240
Huber,GUROBI_high,optimal,1.0671699047088623,10,2780.702691902269,84,156240
Huber,GUROBI_high,optimal,1.6355490684509275,11,3640.363743527982,105,228375
Huber,GUROBI_high,optimal,1.519286870956421,10,3523.1255061540387,105,228375
Huber,GUROBI_high,optimal,1.9027440547943115,10,3690.7517927275226,105,228375
Huber,GUROBI_high,optimal,1.8036339282989504,10,3402.3509962032676,105,228375
Huber,GUROBI_high,optimal,1.6234889030456543,10,3717.1651170194787,105,228375
Huber,GUROBI_high,optimal,1.7794218063354492,11,3542.857527989469,105,228375
Huber,GUROBI_high,optimal,1.7932980060577393,10,3653.6513680056532,105,228375
Huber,GUROBI_high,optimal,1.7736098766326904,10,3784.8118938498824,105,228375
Huber,GUROBI_high,optimal,1.8121900558471682,10,3428.277617178227,105,228375
Huber,GUROBI_high,optimal,1.7436139583587646,10,3644.66431683171,105,228375
Huber,GUROBI_high,optimal,2.6991808414459233,10,4573.956640725132,132,340560
Huber,GUROBI_high,optimal,2.596909999847412,10,4580.590563777661,132,340560
Huber,GUROBI_high,optimal,2.644033908843994,10,4596.976170216287,132,340560
Huber,GUROBI_high,optimal,2.493367910385132,10,4639.905791376175,132,340560
Huber,GUROBI_high,optimal,2.6303479671478267,10,4451.044033377649,132,340560
Huber,GUROBI_high,optimal,2.1700999736785893,10,4607.97539212373,132,340560
Huber,GUROBI_high,optimal,2.5656487941741943,10,4350.076512975484,132,340560
Huber,GUROBI_high,optimal,2.5804500579833984,10,4739.644641473869,132,340560
Huber,GUROBI_high,optimal,2.659412145614624,10,4630.988777297807,132,340560
Huber,GUROBI_high,optimal,2.7039780616760254,11,4556.316594011849,132,340560
Huber,GUROBI_high,optimal,5.4996910095214835,11,5899.890728624281,166,512940
Huber,GUROBI_high,optimal,5.495707988739014,10,5674.872294920597,166,512940
Huber,GUROBI_high,optimal,5.550048112869263,10,5557.060500482924,166,512940
Huber,GUROBI_high,optimal,5.5740840435028085,11,5606.100582791854,166,512940
Huber,GUROBI_high,optimal,5.2536189556121835,11,5527.470075421516,166,512940
Huber,GUROBI_high,optimal,5.156569957733153,10,5638.814098644836,166,512940
Huber,GUROBI_high,optimal,5.175717115402222,11,5601.906826330711,166,512940
Huber,GUROBI_high,optimal,5.635955095291138,11,5931.704779879763,166,512940
Huber,GUROBI_high,optimal,5.228050947189331,11,5647.272723539756,166,512940
Huber,GUROBI_high,optimal,4.48100209236145,10,5698.398386546189,166,512940
Huber,GUROBI_high,optimal,11.622056007385256,11,7313.628966066392,209,780615
Huber,GUROBI_high,optimal,10.545269966125488,10,7029.5799085567905,209,780615
Huber,GUROBI_high,optimal,11.71537709236145,11,6876.660684867926,209,780615
Huber,GUROBI_high,optimal,10.857015132904053,11,7284.048355722191,209,780615
Huber,GUROBI_high,optimal,11.089108943939207,11,6954.614906088351,209,780615
Huber,GUROBI_high,optimal,11.036309957504272,11,7294.29731755703,209,780615
Huber,GUROBI_high,optimal,9.635390996932985,10,7190.195697957849,209,780615
Huber,GUROBI_high,optimal,7.593192100524902,10,7385.027184145236,209,780615
Huber,GUROBI_high,optimal,10.584511995315554,10,7121.551602514002,209,780615
Huber,GUROBI_high,optimal,11.49783992767334,10,7108.423439808305,209,780615


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.038414955139160156,10,314.30623463152244,10,7500
Huber,GUROBI_high,optimal,0.03841590881347656,10,286.7334742875962,10,7500
Huber,GUROBI_high,optimal,0.03837108612060547,10,308.9281528545374,10,7500
Huber,GUROBI_high,optimal,0.03842806816101074,10,297.26719058576384,10,7500
Huber,GUROBI_high,optimal,0.03843808174133301,10,366.1774593957663,10,7500
Huber,GUROBI_high,optimal,0.03838396072387695,10,305.91579539797124,10,7500
Huber,GUROBI_high,optimal,0.038381099700927734,10,397.55154906514605,10,7500
Huber,GUROBI_high,optimal,0.03835701942443848,10,311.18502967242307,10,7500
Huber,GUROBI_high,optimal,0.038416147232055664,10,393.07943374021977,10,7500
Huber,GUROBI_high,optimal,0.03840494155883789,10,314.30697929306893,10,7500


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,1.6355490684509277,11,3640.363743527982,105,228375
Huber,GUROBI_high,optimal,1.519286870956421,10,3523.125506154039,105,228375
Huber,GUROBI_high,optimal,1.9027440547943115,10,3690.7517927275226,105,228375
Huber,GUROBI_high,optimal,1.8036339282989502,10,3402.350996203268,105,228375
Huber,GUROBI_high,optimal,1.6234889030456543,10,3717.165117019479,105,228375
Huber,GUROBI_high,optimal,1.7794218063354492,11,3542.8575279894694,105,228375
Huber,GUROBI_high,optimal,1.7932980060577393,10,3653.651368005653,105,228375
Huber,GUROBI_high,optimal,1.7736098766326904,10,3784.811893849882,105,228375
Huber,GUROBI_high,optimal,1.812190055847168,10,3428.277617178227,105,228375
Huber,GUROBI_high,optimal,1.7436139583587646,10,3644.66431683171,105,228375


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.017638206481933594,10,397.911422924639,11,8415
Huber,GUROBI_high,optimal,0.01765894889831543,10,353.1244922844644,11,8415
Huber,GUROBI_high,optimal,0.01758098602294922,10,418.44377983163463,11,8415
Huber,GUROBI_high,optimal,0.017635107040405273,10,396.18989440869484,11,8415
Huber,GUROBI_high,optimal,0.01777505874633789,10,323.54853524557035,11,8415
Huber,GUROBI_high,optimal,0.017729997634887695,10,384.7788600190456,11,8415
Huber,GUROBI_high,optimal,0.017661094665527344,10,337.1512817010347,11,8415
Huber,GUROBI_high,optimal,0.017695188522338867,10,338.5572976256219,11,8415
Huber,GUROBI_high,optimal,0.017733097076416016,10,413.90916674602846,11,8415
Huber,GUROBI_high,optimal,0.017533063888549805,10,336.7888605516757,11,8415


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.031243085861206055,10,305.4234131571428,12,9360
Huber,GUROBI_high,optimal,0.02352595329284668,10,388.4308402389006,12,9360
Huber,GUROBI_high,optimal,0.028171062469482422,10,387.44055750879,12,9360
Huber,GUROBI_high,optimal,0.0319209098815918,10,454.0981436644865,12,9360
Huber,GUROBI_high,optimal,0.031915903091430664,10,365.04143757706413,12,9360
Huber,GUROBI_high,optimal,0.03194904327392578,10,393.2035345380551,12,9360
Huber,GUROBI_high,optimal,0.030534029006958008,10,410.96072732804635,12,9360
Huber,GUROBI_high,optimal,0.030492067337036133,10,450.87568697708275,12,9360
Huber,GUROBI_high,optimal,0.026983022689819336,10,446.2563713799786,12,9360
Huber,GUROBI_high,optimal,0.028136014938354492,10,535.9474827036041,12,9360


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.021430015563964844,10,503.9757871158613,13,10335
Huber,GUROBI_high,optimal,0.021461009979248047,10,429.84048208047636,13,10335
Huber,GUROBI_high,optimal,0.021351099014282227,10,458.9033736049447,13,10335
Huber,GUROBI_high,optimal,0.021414995193481445,10,434.52386779343533,13,10335
Huber,GUROBI_high,optimal,0.021686077117919922,10,432.1572032816705,13,10335
Huber,GUROBI_high,optimal,0.0217740535736084,10,440.00510994330205,13,10335
Huber,GUROBI_high,optimal,0.02156805992126465,10,402.04315090037755,13,10335
Huber,GUROBI_high,optimal,0.02169203758239746,10,430.7591641724085,13,10335
Huber,GUROBI_high,optimal,0.021804094314575195,10,358.20974910645026,13,10335
Huber,GUROBI_high,optimal,0.022212982177734375,10,377.3539082594814,13,10335


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,2.699180841445923,10,4573.956640725132,132,340560
Huber,GUROBI_high,optimal,2.596909999847412,10,4580.590563777661,132,340560
Huber,GUROBI_high,optimal,2.644033908843994,10,4596.976170216287,132,340560
Huber,GUROBI_high,optimal,2.493367910385132,10,4639.905791376175,132,340560
Huber,GUROBI_high,optimal,2.630347967147827,10,4451.044033377649,132,340560
Huber,GUROBI_high,optimal,2.170099973678589,10,4607.97539212373,132,340560
Huber,GUROBI_high,optimal,2.5656487941741943,10,4350.076512975484,132,340560
Huber,GUROBI_high,optimal,2.5804500579833984,10,4739.644641473869,132,340560
Huber,GUROBI_high,optimal,2.659412145614624,10,4630.988777297807,132,340560
Huber,GUROBI_high,optimal,2.7039780616760254,11,4556.316594011849,132,340560


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.02342700958251953,10,532.081747543512,14,11340
Huber,GUROBI_high,optimal,0.023975849151611328,10,429.6646143520673,14,11340
Huber,GUROBI_high,optimal,0.023303985595703125,10,412.45746132764907,14,11340
Huber,GUROBI_high,optimal,0.02355504035949707,10,455.1235972001287,14,11340
Huber,GUROBI_high,optimal,0.023527145385742188,10,522.5515655677804,14,11340
Huber,GUROBI_high,optimal,0.023751020431518555,10,520.6798443840419,14,11340
Huber,GUROBI_high,optimal,0.023933887481689453,10,456.981373313281,14,11340
Huber,GUROBI_high,optimal,0.023643016815185547,10,450.55990864115563,14,11340
Huber,GUROBI_high,optimal,0.023588895797729492,10,427.4759589844856,14,11340
Huber,GUROBI_high,optimal,0.024219989776611328,10,431.4590520323651,14,11340


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.028622865676879883,10,524.8474563730638,16,13440
Huber,GUROBI_high,optimal,0.02939295768737793,11,527.0207650618579,16,13440
Huber,GUROBI_high,optimal,0.027977943420410156,10,572.0484890084804,16,13440
Huber,GUROBI_high,optimal,0.028316974639892578,10,518.3070122736057,16,13440
Huber,GUROBI_high,optimal,0.028172969818115234,10,560.8504488731768,16,13440
Huber,GUROBI_high,optimal,0.027824878692626953,10,576.014682191221,16,13440
Huber,GUROBI_high,optimal,0.028033971786499023,10,531.0808178517733,16,13440
Huber,GUROBI_high,optimal,0.027722835540771484,10,586.4527302319912,16,13440
Huber,GUROBI_high,optimal,0.02894306182861328,10,574.6109353088821,16,13440
Huber,GUROBI_high,optimal,0.027834177017211914,10,604.8436730751426,16,13440


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,5.499691009521484,11,5899.890728624281,166,512940
Huber,GUROBI_high,optimal,5.495707988739014,10,5674.872294920597,166,512940
Huber,GUROBI_high,optimal,5.550048112869263,10,5557.060500482923,166,512940
Huber,GUROBI_high,optimal,5.574084043502808,11,5606.100582791854,166,512940
Huber,GUROBI_high,optimal,5.253618955612183,11,5527.470075421516,166,512940
Huber,GUROBI_high,optimal,5.156569957733154,10,5638.814098644836,166,512940
Huber,GUROBI_high,optimal,5.175717115402222,11,5601.906826330711,166,512940
Huber,GUROBI_high,optimal,5.635955095291138,11,5931.704779879763,166,512940
Huber,GUROBI_high,optimal,5.228050947189331,11,5647.272723539756,166,512940
Huber,GUROBI_high,optimal,4.48100209236145,10,5698.398386546189,166,512940


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.03068399429321289,10,557.529635514097,17,14535
Huber,GUROBI_high,optimal,0.030565977096557617,10,582.8009328803316,17,14535
Huber,GUROBI_high,optimal,0.030304908752441406,10,579.9085985179249,17,14535
Huber,GUROBI_high,optimal,0.030050039291381836,10,576.5934172935698,17,14535
Huber,GUROBI_high,optimal,0.03057098388671875,10,546.7696054504027,17,14535
Huber,GUROBI_high,optimal,0.030358076095581055,10,646.1077786003,17,14535
Huber,GUROBI_high,optimal,0.03000617027282715,10,474.70628387880515,17,14535
Huber,GUROBI_high,optimal,0.030194997787475586,10,540.5620052647997,17,14535
Huber,GUROBI_high,optimal,0.030299901962280273,10,611.974271222931,17,14535
Huber,GUROBI_high,optimal,0.0306699275970459,10,584.9912688864747,17,14535


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.038632869720458984,10,684.5549616077345,20,18000
Huber,GUROBI_high,optimal,0.038030147552490234,10,678.2489672840206,20,18000
Huber,GUROBI_high,optimal,0.03676009178161621,10,702.5282173552798,20,18000
Huber,GUROBI_high,optimal,0.0376591682434082,10,578.7496782760052,20,18000
Huber,GUROBI_high,optimal,0.03749394416809082,10,798.996778019145,20,18000
Huber,GUROBI_high,optimal,0.0377659797668457,10,715.8608702325866,20,18000
Huber,GUROBI_high,optimal,0.037587881088256836,10,690.7240415666486,20,18000
Huber,GUROBI_high,optimal,0.03709888458251953,10,719.492870175953,20,18000
Huber,GUROBI_high,optimal,0.03760886192321777,10,628.4946996279409,20,18000
Huber,GUROBI_high,optimal,0.03764677047729492,10,707.9529463615794,20,18000


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,11.622056007385254,11,7313.628966066393,209,780615
Huber,GUROBI_high,optimal,10.545269966125488,10,7029.5799085567905,209,780615
Huber,GUROBI_high,optimal,11.71537709236145,11,6876.660684867926,209,780615
Huber,GUROBI_high,optimal,10.857015132904053,11,7284.048355722191,209,780615
Huber,GUROBI_high,optimal,11.089108943939209,11,6954.614906088351,209,780615
Huber,GUROBI_high,optimal,11.036309957504272,11,7294.29731755703,209,780615
Huber,GUROBI_high,optimal,9.635390996932983,10,7190.195697957849,209,780615
Huber,GUROBI_high,optimal,7.593192100524902,10,7385.027184145235,209,780615
Huber,GUROBI_high,optimal,10.584511995315552,10,7121.551602514003,209,780615
Huber,GUROBI_high,optimal,11.49783992767334,10,7108.423439808306,209,780615


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.04572606086730957,10,763.316369927923,23,21735
Huber,GUROBI_high,optimal,0.0462641716003418,10,823.0964543099428,23,21735
Huber,GUROBI_high,optimal,0.044300079345703125,10,749.8442262368827,23,21735
Huber,GUROBI_high,optimal,0.04481101036071777,10,789.7131604493796,23,21735
Huber,GUROBI_high,optimal,0.04469704627990723,10,863.3484266418466,23,21735
Huber,GUROBI_high,optimal,0.04534602165222168,10,729.8480805624831,23,21735
Huber,GUROBI_high,optimal,0.04506707191467285,10,694.4836352192585,23,21735
Huber,GUROBI_high,optimal,0.04480600357055664,10,818.1303373117935,23,21735
Huber,GUROBI_high,optimal,0.04560208320617676,10,795.3075945406752,23,21735
Huber,GUROBI_high,optimal,0.04560708999633789,10,737.0980724551675,23,21735


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.053829193115234375,10,927.0633254152823,26,25740
Huber,GUROBI_high,optimal,0.05470108985900879,10,872.3908460850724,26,25740
Huber,GUROBI_high,optimal,0.05303001403808594,10,905.2760524247244,26,25740
Huber,GUROBI_high,optimal,0.05291008949279785,10,972.6894588306586,26,25740
Huber,GUROBI_high,optimal,0.05404090881347656,10,909.1932978776077,26,25740
Huber,GUROBI_high,optimal,0.05270981788635254,10,854.8770571944365,26,25740
Huber,GUROBI_high,optimal,0.05321097373962402,10,780.8421568099261,26,25740
Huber,GUROBI_high,optimal,0.054353952407836914,10,888.6962799139221,26,25740
Huber,GUROBI_high,optimal,0.05307793617248535,10,1002.5738386624868,26,25740
Huber,GUROBI_high,optimal,0.0540461540222168,10,1001.806041589454,26,25740


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.07053995132446289,10,1054.870912391476,31,33015
Huber,GUROBI_high,optimal,0.07140302658081055,10,1194.8076318786552,31,33015
Huber,GUROBI_high,optimal,0.06994414329528809,10,1071.9734830852285,31,33015
Huber,GUROBI_high,optimal,0.06799602508544922,10,1130.601193651984,31,33015
Huber,GUROBI_high,optimal,0.07002997398376465,10,1096.3224220055704,31,33015
Huber,GUROBI_high,optimal,0.06946897506713867,10,1067.855204509009,31,33015
Huber,GUROBI_high,optimal,0.07025003433227539,10,1101.6964754689222,31,33015
Huber,GUROBI_high,optimal,0.0696098804473877,10,1130.9122104750275,31,33015
Huber,GUROBI_high,optimal,0.06937384605407715,10,981.5351492895661,31,33015
Huber,GUROBI_high,optimal,0.07023000717163086,10,984.3938859846069,31,33015


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.08998584747314453,10,1429.9680574798958,37,42735
Huber,GUROBI_high,optimal,0.09577512741088867,10,1274.1544930488542,37,42735
Huber,GUROBI_high,optimal,0.09144902229309082,10,1288.2096307317038,37,42735
Huber,GUROBI_high,optimal,0.09115982055664062,10,1330.7405396882052,37,42735
Huber,GUROBI_high,optimal,0.09256792068481445,10,1129.9909939993072,37,42735
Huber,GUROBI_high,optimal,0.0937190055847168,10,1260.7369156974312,37,42735
Huber,GUROBI_high,optimal,0.09108400344848633,10,1239.7664475219083,37,42735
Huber,GUROBI_high,optimal,0.09161782264709473,10,1207.5914952622097,37,42735
Huber,GUROBI_high,optimal,0.09208297729492188,10,1293.1941422178656,37,42735
Huber,GUROBI_high,optimal,0.0915231704711914,10,1314.1074077816718,37,42735


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.13231110572814941,10,1484.157290997096,45,57375
Huber,GUROBI_high,optimal,0.13211917877197266,10,1545.4040100614952,45,57375
Huber,GUROBI_high,optimal,0.13036394119262695,10,1550.796878499621,45,57375
Huber,GUROBI_high,optimal,0.1238250732421875,10,1468.0661508879837,45,57375
Huber,GUROBI_high,optimal,0.12601804733276367,10,1642.1968142599262,45,57375
Huber,GUROBI_high,optimal,0.1294560432434082,10,1521.9154515043956,45,57375
Huber,GUROBI_high,optimal,0.12632298469543457,10,1589.8821006607209,45,57375
Huber,GUROBI_high,optimal,0.13282012939453125,10,1491.8291938049588,45,57375
Huber,GUROBI_high,optimal,0.1297469139099121,10,1559.54556217191,45,57375
Huber,GUROBI_high,optimal,0.1325540542602539,10,1534.0744646584421,45,57375


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.4987359046936035,10,1800.7373030475158,55,78375
Huber,GUROBI_high,optimal,0.4920778274536133,10,1928.6848678964234,55,78375
Huber,GUROBI_high,optimal,0.5351719856262207,10,1793.2702096397509,55,78375
Huber,GUROBI_high,optimal,0.5334978103637695,10,1836.9178150715532,55,78375
Huber,GUROBI_high,optimal,0.48251795768737793,10,1847.7788002903967,55,78375
Huber,GUROBI_high,optimal,0.5212128162384033,10,2081.9154392344535,55,78375
Huber,GUROBI_high,optimal,0.5963840484619141,10,1910.4811772381277,55,78375
Huber,GUROBI_high,optimal,0.359417200088501,10,2019.66412619236,55,78375
Huber,GUROBI_high,optimal,0.3796999454498291,10,1845.5670091521952,55,78375
Huber,GUROBI_high,optimal,0.5590109825134277,10,1855.2562761666393,55,78375


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,0.7891559600830078,10,2512.369785787144,68,110160
Huber,GUROBI_high,optimal,0.6431679725646973,10,2288.726177569494,68,110160
Huber,GUROBI_high,optimal,0.33217787742614746,10,2245.4114749450705,68,110160
Huber,GUROBI_high,optimal,0.8678240776062012,10,2491.1863541047387,68,110160
Huber,GUROBI_high,optimal,0.8420648574829102,10,2288.5896053020933,68,110160
Huber,GUROBI_high,optimal,0.8144619464874268,10,2389.862798863017,68,110160
Huber,GUROBI_high,optimal,0.7095370292663574,10,2286.150222481325,68,110160
Huber,GUROBI_high,optimal,0.8105998039245605,10,2188.442303027523,68,110160
Huber,GUROBI_high,optimal,0.7981560230255127,10,2407.6883521920254,68,110160
Huber,GUROBI_high,optimal,0.7059512138366699,10,2347.2943957401408,68,110160


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,GUROBI_high,optimal,1.0518600940704346,10,2748.914961911646,84,156240
Huber,GUROBI_high,optimal,0.9495038986206055,10,2958.352697924643,84,156240
Huber,GUROBI_high,optimal,1.001492977142334,10,2914.897751481606,84,156240
Huber,GUROBI_high,optimal,1.0258448123931885,10,2737.8397587634026,84,156240
Huber,GUROBI_high,optimal,0.7412099838256836,10,2758.632879629946,84,156240
Huber,GUROBI_high,optimal,0.9298751354217529,10,3072.200385934075,84,156240
Huber,GUROBI_high,optimal,1.1013381481170654,10,2897.9726922117907,84,156240
Huber,GUROBI_high,optimal,0.8930280208587646,10,2857.0319261082604,84,156240
Huber,GUROBI_high,optimal,1.1185529232025146,10,2831.4301175867963,84,156240
Huber,GUROBI_high,optimal,1.0671699047088623,10,2780.702691902269,84,156240


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.051837921142578125,8,1022.1682354362192,10,3540
Lasso,GUROBI_high,optimal,0.051894187927246094,9,1025.9754410378882,10,3540
Lasso,GUROBI_high,optimal,0.051883935928344734,8,1082.5554242989483,10,3540
Lasso,GUROBI_high,optimal,0.051844120025634766,8,970.3824314355992,10,3540
Lasso,GUROBI_high,optimal,0.05188202857971192,9,1051.8783129198869,10,3540
Lasso,GUROBI_high,optimal,0.051879167556762695,9,929.466921927514,10,3540
Lasso,GUROBI_high,optimal,0.051885128021240234,9,1103.5194823004294,10,3540
Lasso,GUROBI_high,optimal,0.051885128021240234,7,967.8677622847048,10,3540
Lasso,GUROBI_high,optimal,0.05185413360595703,9,1058.6277476548676,10,3540
Lasso,GUROBI_high,optimal,0.05183196067810058,8,983.0014012575444,10,3540
Lasso,GUROBI_high,optimal,0.00964212417602539,8,1084.5566334854186,11,4059
Lasso,GUROBI_high,optimal,0.008984804153442383,7,1007.0347798963811,11,4059
Lasso,GUROBI_high,optimal,0.009836196899414062,9,1125.8242910388922,11,4059
Lasso,GUROBI_high,optimal,0.00868678092956543,7,1138.7009117941052,11,4059
Lasso,GUROBI_high,optimal,0.010821104049682615,11,1098.810260141306,11,4059
Lasso,GUROBI_high,optimal,0.009567022323608398,8,1097.8560324289017,11,4059
Lasso,GUROBI_high,optimal,0.009465932846069336,8,1110.71291787887,11,4059
Lasso,GUROBI_high,optimal,0.008881092071533203,7,1138.269954555208,11,4059
Lasso,GUROBI_high,optimal,0.010023832321166992,9,1130.086518694633,11,4059
Lasso,GUROBI_high,optimal,0.010107040405273438,9,1121.6011181642314,11,4059
Lasso,GUROBI_high,optimal,0.03486490249633789,8,1258.295435129297,12,4608
Lasso,GUROBI_high,optimal,0.034001827239990234,8,1278.936625448716,12,4608
Lasso,GUROBI_high,optimal,0.03314399719238281,8,1257.1634245083364,12,4608
Lasso,GUROBI_high,optimal,0.030086994171142575,8,1267.2089194862986,12,4608
Lasso,GUROBI_high,optimal,0.034353017807006836,9,1299.8475461472972,12,4608
Lasso,GUROBI_high,optimal,0.028397798538208008,10,1220.3565363987832,12,4608
Lasso,GUROBI_high,optimal,0.027670860290527344,9,1222.1608766594616,12,4608
Lasso,GUROBI_high,optimal,0.0265810489654541,8,1212.1181061274815,12,4608
Lasso,GUROBI_high,optimal,0.02833104133605957,9,1251.7170089566443,12,4608
Lasso,GUROBI_high,optimal,0.02810311317443848,8,1202.5754552881724,12,4608
Lasso,GUROBI_high,optimal,0.013578176498413086,10,1352.477183294306,13,5187
Lasso,GUROBI_high,optimal,0.012158870697021484,8,1224.3627535713072,13,5187
Lasso,GUROBI_high,optimal,0.013139963150024414,9,1372.813917599328,13,5187
Lasso,GUROBI_high,optimal,0.01228785514831543,8,1274.1837664067066,13,5187
Lasso,GUROBI_high,optimal,0.012320995330810549,8,1344.2103751125132,13,5187
Lasso,GUROBI_high,optimal,0.012048006057739258,8,1343.369660489739,13,5187
Lasso,GUROBI_high,optimal,0.012104988098144531,8,1246.9618085480138,13,5187
Lasso,GUROBI_high,optimal,0.012732982635498049,9,1311.6522419608764,13,5187
Lasso,GUROBI_high,optimal,0.012431144714355469,8,1381.5584685336707,13,5187
Lasso,GUROBI_high,optimal,0.012608051300048828,8,1311.2029107284905,13,5187
Lasso,GUROBI_high,optimal,0.014569997787475588,9,1399.7944338078732,14,5796
Lasso,GUROBI_high,optimal,0.013724088668823242,8,1442.2319432813351,14,5796
Lasso,GUROBI_high,optimal,0.013711929321289062,8,1487.9428848471575,14,5796
Lasso,GUROBI_high,optimal,0.013718128204345705,8,1465.0420514042942,14,5796
Lasso,GUROBI_high,optimal,0.01378488540649414,8,1367.0423964223905,14,5796
Lasso,GUROBI_high,optimal,0.013708114624023438,8,1452.1310809402744,14,5796
Lasso,GUROBI_high,optimal,0.014454841613769531,9,1506.536178061358,14,5796
Lasso,GUROBI_high,optimal,0.015172958374023438,10,1390.1807836479056,14,5796
Lasso,GUROBI_high,optimal,0.012807846069335938,7,1348.8856764399454,14,5796
Lasso,GUROBI_high,optimal,0.013633012771606444,8,1442.9342864246305,14,5796
Lasso,GUROBI_high,optimal,0.015911102294921875,7,1609.704357456306,16,7104
Lasso,GUROBI_high,optimal,0.018160104751586914,9,1680.7086064802465,16,7104
Lasso,GUROBI_high,optimal,0.017927885055541992,9,1688.7785060710855,16,7104
Lasso,GUROBI_high,optimal,0.016801118850708008,8,1582.9586690211713,16,7104
Lasso,GUROBI_high,optimal,0.016975879669189453,8,1533.6360301213958,16,7104
Lasso,GUROBI_high,optimal,0.017760038375854492,9,1578.4557152835514,16,7104
Lasso,GUROBI_high,optimal,0.01800084114074707,9,1703.2208854165212,16,7104
Lasso,GUROBI_high,optimal,0.017671823501586914,9,1626.8482066512552,16,7104
Lasso,GUROBI_high,optimal,0.01688408851623535,8,1595.0934524693325,16,7104
Lasso,GUROBI_high,optimal,0.01701807975769043,8,1554.4048315324912,16,7104
Lasso,GUROBI_high,optimal,0.01943612098693848,9,1793.5408194390675,17,7803
Lasso,GUROBI_high,optimal,0.019808053970336914,9,1794.366367967799,17,7803
Lasso,GUROBI_high,optimal,0.019787073135375977,9,1809.8355494494147,17,7803
Lasso,GUROBI_high,optimal,0.018345117568969727,8,1843.7973342616467,17,7803
Lasso,GUROBI_high,optimal,0.020633220672607425,9,1907.1039267749488,17,7803
Lasso,GUROBI_high,optimal,0.020557165145874023,10,1624.0673665102524,17,7803
Lasso,GUROBI_high,optimal,0.020103931427001957,10,1747.8735875283676,17,7803
Lasso,GUROBI_high,optimal,0.02108907699584961,11,1854.7525553269784,17,7803
Lasso,GUROBI_high,optimal,0.01857304573059082,8,1787.4882569634585,17,7803
Lasso,GUROBI_high,optimal,0.019704103469848636,9,1843.1967789861205,17,7803
Lasso,GUROBI_high,optimal,0.025578022003173828,9,2063.3350592645384,20,10080
Lasso,GUROBI_high,optimal,0.02603602409362793,9,2063.4715333026747,20,10080
Lasso,GUROBI_high,optimal,0.02565312385559082,9,2043.8555219839209,20,10080
Lasso,GUROBI_high,optimal,0.026406049728393555,10,2022.565643590456,20,10080
Lasso,GUROBI_high,optimal,0.02586698532104492,9,2012.0106965990146,20,10080
Lasso,GUROBI_high,optimal,0.0235140323638916,8,1935.7512556541985,20,10080
Lasso,GUROBI_high,optimal,0.02471494674682617,9,2066.703347715471,20,10080
Lasso,GUROBI_high,optimal,0.02582693099975586,9,2105.3515279239664,20,10080
Lasso,GUROBI_high,optimal,0.024942874908447262,9,2059.8122787026387,20,10080
Lasso,GUROBI_high,optimal,0.023946046829223636,8,1959.3380375132865,20,10080
Lasso,GUROBI_high,optimal,0.03000617027282715,9,2355.2059129121035,23,12627
Lasso,GUROBI_high,optimal,0.03126716613769531,9,2282.438764030733,23,12627
Lasso,GUROBI_high,optimal,0.031011104583740238,10,2306.316729278814,23,12627
Lasso,GUROBI_high,optimal,0.0305788516998291,9,2338.654038199722,23,12627
Lasso,GUROBI_high,optimal,0.03119707107543945,9,2395.1223462815924,23,12627
Lasso,GUROBI_high,optimal,0.029664039611816406,8,2389.968049543033,23,12627
Lasso,GUROBI_high,optimal,0.03023815155029297,9,2266.4770365363893,23,12627
Lasso,GUROBI_high,optimal,0.03397798538208008,11,2215.946966642714,23,12627
Lasso,GUROBI_high,optimal,0.035588979721069336,8,2399.072932884273,23,12627
Lasso,GUROBI_high,optimal,0.031084060668945312,10,2234.256286881425,23,12627
Lasso,GUROBI_high,optimal,0.04091906547546387,11,2679.0328914438073,26,15444
Lasso,GUROBI_high,optimal,0.038079023361206055,9,2596.8168489877085,26,15444
Lasso,GUROBI_high,optimal,0.03788590431213379,10,2695.075460348721,26,15444
Lasso,GUROBI_high,optimal,0.03841996192932129,9,2690.635680125888,26,15444
Lasso,GUROBI_high,optimal,0.041275978088378906,11,2508.5951917249804,26,15444
Lasso,GUROBI_high,optimal,0.03544306755065918,8,2673.267918342299,26,15444
Lasso,GUROBI_high,optimal,0.03678607940673828,9,2671.571885500731,26,15444
Lasso,GUROBI_high,optimal,0.03572392463684082,8,2704.4626733920963,26,15444
Lasso,GUROBI_high,optimal,0.03879690170288086,10,2618.3091871256,26,15444
Lasso,GUROBI_high,optimal,0.038838863372802734,10,2629.183436463737,26,15444
Lasso,GUROBI_high,optimal,0.054132938385009766,10,3149.80978809518,31,20739
Lasso,GUROBI_high,optimal,0.05076217651367188,9,3107.787619730088,31,20739
Lasso,GUROBI_high,optimal,0.04717421531677246,8,3318.960303008563,31,20739
Lasso,GUROBI_high,optimal,0.05177092552185058,10,3246.3149804665863,31,20739
Lasso,GUROBI_high,optimal,0.052497148513793945,10,3193.9067089061214,31,20739
Lasso,GUROBI_high,optimal,0.050267934799194336,10,3131.771798176913,31,20739
Lasso,GUROBI_high,optimal,0.04701399803161621,8,3228.4181783845283,31,20739
Lasso,GUROBI_high,optimal,0.047894954681396484,8,3219.9389727986245,31,20739
Lasso,GUROBI_high,optimal,0.0509190559387207,10,3253.703467831513,31,20739
Lasso,GUROBI_high,optimal,0.053280115127563484,10,3071.064598113309,31,20739
Lasso,GUROBI_high,optimal,0.06156396865844727,8,3856.725227447519,37,28083
Lasso,GUROBI_high,optimal,0.07665395736694336,11,3700.793037559327,37,28083
Lasso,GUROBI_high,optimal,0.07267594337463379,11,3753.2476951481926,37,28083
Lasso,GUROBI_high,optimal,0.07230877876281737,11,3699.4625767833613,37,28083
Lasso,GUROBI_high,optimal,0.06899785995483397,9,3818.877635846405,37,28083
Lasso,GUROBI_high,optimal,0.07715702056884766,10,3829.2613334402613,37,28083
Lasso,GUROBI_high,optimal,0.075592041015625,12,3973.525983892211,37,28083
Lasso,GUROBI_high,optimal,0.06670784950256348,9,3606.365953564688,37,28083
Lasso,GUROBI_high,optimal,0.06757903099060059,9,3709.020273069973,37,28083
Lasso,GUROBI_high,optimal,0.06940698623657228,10,3735.527213637224,37,28083
Lasso,GUROBI_high,optimal,0.09701204299926758,10,4595.211383969114,45,39555
Lasso,GUROBI_high,optimal,0.1033611297607422,10,4658.330715514917,45,39555
Lasso,GUROBI_high,optimal,0.0984039306640625,10,4543.683768069714,45,39555
Lasso,GUROBI_high,optimal,0.09460711479187013,10,4519.163914270695,45,39555
Lasso,GUROBI_high,optimal,0.09740304946899414,10,4639.926902935529,45,39555
Lasso,GUROBI_high,optimal,0.09612584114074707,10,4688.721451739893,45,39555
Lasso,GUROBI_high,optimal,0.09555697441101074,10,4898.393566333769,45,39555
Lasso,GUROBI_high,optimal,0.1045989990234375,11,4585.13468266262,45,39555
Lasso,GUROBI_high,optimal,0.09612703323364258,10,4828.172617864229,45,39555
Lasso,GUROBI_high,optimal,0.09421205520629884,10,4672.545703895746,45,39555
Lasso,GUROBI_high,optimal,0.2711091041564941,10,5523.925051890028,55,56595
Lasso,GUROBI_high,optimal,0.3431780338287353,10,5807.457396001058,55,56595
Lasso,GUROBI_high,optimal,0.3033270835876465,10,5556.569370171153,55,56595
Lasso,GUROBI_high,optimal,0.18664097785949707,11,5510.637685410769,55,56595
Lasso,GUROBI_high,optimal,0.18493008613586426,9,5710.67070774171,55,56595
Lasso,GUROBI_high,optimal,0.2772970199584961,11,5416.154841660168,55,56595
Lasso,GUROBI_high,optimal,0.2893021106719971,9,5563.767264794476,55,56595
Lasso,GUROBI_high,optimal,0.2475769519805908,9,5806.933244100763,55,56595
Lasso,GUROBI_high,optimal,0.3500080108642578,9,5683.711700065384,55,56595
Lasso,GUROBI_high,optimal,0.3285548686981201,10,5762.094228879317,55,56595
Lasso,GUROBI_high,optimal,0.4772579669952393,10,7023.092458493579,68,83232
Lasso,GUROBI_high,optimal,0.4862079620361328,9,6970.0480018857315,68,83232
Lasso,GUROBI_high,optimal,0.5044400691986084,9,6757.6105398372265,68,83232
Lasso,GUROBI_high,optimal,0.2408812046051025,10,7073.067810485269,68,83232
Lasso,GUROBI_high,optimal,0.5091459751129149,11,6991.365622079768,68,83232
Lasso,GUROBI_high,optimal,0.5016748905181885,11,6979.610903516057,68,83232
Lasso,GUROBI_high,optimal,0.5077989101409912,10,6990.594347312945,68,83232
Lasso,GUROBI_high,optimal,0.4733049869537354,9,6953.452915262913,68,83232
Lasso,GUROBI_high,optimal,0.4306368827819824,10,6924.414800654095,68,83232
Lasso,GUROBI_high,optimal,0.4975390434265137,10,7135.365278564392,68,83232
Lasso,GUROBI_high,optimal,0.6985628604888916,11,8638.443017396121,84,122976
Lasso,GUROBI_high,optimal,0.34549498558044434,10,8362.34820502388,84,122976
Lasso,GUROBI_high,optimal,0.6173439025878906,9,8680.447836927184,84,122976
Lasso,GUROBI_high,optimal,0.7790729999542236,10,8382.390479216827,84,122976
Lasso,GUROBI_high,optimal,0.7302479743957521,10,8759.625473885992,84,122976
Lasso,GUROBI_high,optimal,0.5874559879302979,9,8329.718249337955,84,122976
Lasso,GUROBI_high,optimal,0.7641029357910156,9,8670.002369980873,84,122976
Lasso,GUROBI_high,optimal,0.6994390487670898,10,8442.414778134731,84,122976
Lasso,GUROBI_high,optimal,0.6938300132751465,9,8644.621744245169,84,122976
Lasso,GUROBI_high,optimal,0.6898729801177979,10,8585.878701402657,84,122976
Lasso,GUROBI_high,optimal,0.6192309856414795,10,10770.035283909798,105,186795
Lasso,GUROBI_high,optimal,0.8991241455078125,10,10764.348019714771,105,186795
Lasso,GUROBI_high,optimal,0.6420979499816895,9,10656.457178567436,105,186795
Lasso,GUROBI_high,optimal,1.0413639545440674,10,10602.324049108198,105,186795
Lasso,GUROBI_high,optimal,0.6029880046844482,10,10717.375838783268,105,186795
Lasso,GUROBI_high,optimal,0.66172194480896,10,10906.118545475349,105,186795
Lasso,GUROBI_high,optimal,1.0843658447265625,10,10491.517367167813,105,186795
Lasso,GUROBI_high,optimal,1.0581769943237305,9,10966.880594208948,105,186795
Lasso,GUROBI_high,optimal,1.0682039260864258,10,10543.1721658998,105,186795
Lasso,GUROBI_high,optimal,1.0317180156707764,10,10905.685050025244,105,186795
Lasso,GUROBI_high,optimal,0.8030819892883301,9,13353.76720946299,132,288288
Lasso,GUROBI_high,optimal,1.6449408531188965,9,13477.561010081987,132,288288
Lasso,GUROBI_high,optimal,2.0039780139923096,10,13121.715196006271,132,288288
Lasso,GUROBI_high,optimal,1.8261170387268064,10,13458.876335626734,132,288288
Lasso,GUROBI_high,optimal,1.9065368175506592,10,13201.323791308821,132,288288
Lasso,GUROBI_high,optimal,1.7633180618286133,10,13421.014801012569,132,288288
Lasso,GUROBI_high,optimal,2.0460131168365483,11,13209.754890383623,132,288288
Lasso,GUROBI_high,optimal,1.897202014923096,10,13405.921649584387,132,288288
Lasso,GUROBI_high,optimal,2.0178289413452153,11,13703.507180173514,132,288288
Lasso,GUROBI_high,optimal,1.9894700050354004,9,13371.033774803007,132,288288
Lasso,GUROBI_high,optimal,3.625092029571533,11,16954.28808583591,166,447204
Lasso,GUROBI_high,optimal,3.48644495010376,10,17593.323626270692,166,447204
Lasso,GUROBI_high,optimal,4.220110893249512,10,17217.977176375316,166,447204
Lasso,GUROBI_high,optimal,3.753147840499878,10,17058.403132474406,166,447204
Lasso,GUROBI_high,optimal,4.334258079528809,10,17091.80737414406,166,447204
Lasso,GUROBI_high,optimal,4.233366012573241,10,17236.074543642157,166,447204
Lasso,GUROBI_high,optimal,4.51258111000061,11,16992.038678083158,166,447204
Lasso,GUROBI_high,optimal,4.339694023132323,11,16722.506941306783,166,447204
Lasso,GUROBI_high,optimal,4.386436939239502,10,16646.254890241427,166,447204
Lasso,GUROBI_high,optimal,4.494412183761597,11,17016.434425200685,166,447204
Lasso,GUROBI_high,optimal,9.083203077316282,11,21511.255875147486,209,697851
Lasso,GUROBI_high,optimal,8.665836095809938,11,21018.04497298587,209,697851
Lasso,GUROBI_high,optimal,8.446490049362183,10,21634.21396281499,209,697851
Lasso,GUROBI_high,optimal,9.120401859283447,11,21983.791645322985,209,697851
Lasso,GUROBI_high,optimal,9.65550708770752,10,21539.69637376274,209,697851
Lasso,GUROBI_high,optimal,9.209332227706911,10,21481.915559923356,209,697851
Lasso,GUROBI_high,optimal,8.412588119506836,10,21251.655346359974,209,697851
Lasso,GUROBI_high,optimal,8.834333181381227,9,21394.748087661188,209,697851
Lasso,GUROBI_high,optimal,8.240872859954834,11,21285.39291599315,209,697851
Lasso,GUROBI_high,optimal,9.130139112472532,10,20879.54750759624,209,697851


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.051837921142578125,8,1022.1682354362192,10,3540
Lasso,GUROBI_high,optimal,0.051894187927246094,9,1025.9754410378885,10,3540
Lasso,GUROBI_high,optimal,0.05188393592834473,8,1082.5554242989483,10,3540
Lasso,GUROBI_high,optimal,0.051844120025634766,8,970.3824314355992,10,3540
Lasso,GUROBI_high,optimal,0.051882028579711914,9,1051.8783129198869,10,3540
Lasso,GUROBI_high,optimal,0.051879167556762695,9,929.4669219275139,10,3540
Lasso,GUROBI_high,optimal,0.051885128021240234,9,1103.5194823004294,10,3540
Lasso,GUROBI_high,optimal,0.051885128021240234,7,967.8677622847049,10,3540
Lasso,GUROBI_high,optimal,0.05185413360595703,9,1058.6277476548676,10,3540
Lasso,GUROBI_high,optimal,0.051831960678100586,8,983.0014012575443,10,3540


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.6192309856414795,10,10770.035283909798,105,186795
Lasso,GUROBI_high,optimal,0.8991241455078125,10,10764.348019714773,105,186795
Lasso,GUROBI_high,optimal,0.6420979499816895,9,10656.457178567436,105,186795
Lasso,GUROBI_high,optimal,1.0413639545440674,10,10602.324049108198,105,186795
Lasso,GUROBI_high,optimal,0.6029880046844482,10,10717.375838783268,105,186795
Lasso,GUROBI_high,optimal,0.66172194480896,10,10906.118545475347,105,186795
Lasso,GUROBI_high,optimal,1.0843658447265625,10,10491.517367167811,105,186795
Lasso,GUROBI_high,optimal,1.0581769943237305,9,10966.880594208948,105,186795
Lasso,GUROBI_high,optimal,1.0682039260864258,10,10543.172165899798,105,186795
Lasso,GUROBI_high,optimal,1.0317180156707764,10,10905.685050025244,105,186795


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.00964212417602539,8,1084.5566334854188,11,4059
Lasso,GUROBI_high,optimal,0.008984804153442383,7,1007.034779896381,11,4059
Lasso,GUROBI_high,optimal,0.009836196899414062,9,1125.8242910388922,11,4059
Lasso,GUROBI_high,optimal,0.00868678092956543,7,1138.7009117941052,11,4059
Lasso,GUROBI_high,optimal,0.010821104049682617,11,1098.8102601413061,11,4059
Lasso,GUROBI_high,optimal,0.009567022323608398,8,1097.8560324289017,11,4059
Lasso,GUROBI_high,optimal,0.009465932846069336,8,1110.71291787887,11,4059
Lasso,GUROBI_high,optimal,0.008881092071533203,7,1138.269954555208,11,4059
Lasso,GUROBI_high,optimal,0.010023832321166992,9,1130.086518694633,11,4059
Lasso,GUROBI_high,optimal,0.010107040405273438,9,1121.6011181642314,11,4059


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.03486490249633789,8,1258.295435129297,12,4608
Lasso,GUROBI_high,optimal,0.034001827239990234,8,1278.9366254487159,12,4608
Lasso,GUROBI_high,optimal,0.03314399719238281,8,1257.1634245083364,12,4608
Lasso,GUROBI_high,optimal,0.030086994171142578,8,1267.2089194862986,12,4608
Lasso,GUROBI_high,optimal,0.034353017807006836,9,1299.8475461472972,12,4608
Lasso,GUROBI_high,optimal,0.028397798538208008,10,1220.3565363987832,12,4608
Lasso,GUROBI_high,optimal,0.027670860290527344,9,1222.1608766594616,12,4608
Lasso,GUROBI_high,optimal,0.0265810489654541,8,1212.1181061274815,12,4608
Lasso,GUROBI_high,optimal,0.02833104133605957,9,1251.7170089566446,12,4608
Lasso,GUROBI_high,optimal,0.028103113174438477,8,1202.5754552881722,12,4608


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.013578176498413086,10,1352.4771832943059,13,5187
Lasso,GUROBI_high,optimal,0.012158870697021484,8,1224.362753571307,13,5187
Lasso,GUROBI_high,optimal,0.013139963150024414,9,1372.813917599328,13,5187
Lasso,GUROBI_high,optimal,0.01228785514831543,8,1274.1837664067066,13,5187
Lasso,GUROBI_high,optimal,0.012320995330810547,8,1344.2103751125132,13,5187
Lasso,GUROBI_high,optimal,0.012048006057739258,8,1343.369660489739,13,5187
Lasso,GUROBI_high,optimal,0.012104988098144531,8,1246.9618085480138,13,5187
Lasso,GUROBI_high,optimal,0.012732982635498047,9,1311.6522419608764,13,5187
Lasso,GUROBI_high,optimal,0.012431144714355469,8,1381.5584685336707,13,5187
Lasso,GUROBI_high,optimal,0.012608051300048828,8,1311.2029107284905,13,5187


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.8030819892883301,9,13353.76720946299,132,288288
Lasso,GUROBI_high,optimal,1.6449408531188965,9,13477.561010081987,132,288288
Lasso,GUROBI_high,optimal,2.0039780139923096,10,13121.715196006271,132,288288
Lasso,GUROBI_high,optimal,1.8261170387268066,10,13458.876335626734,132,288288
Lasso,GUROBI_high,optimal,1.9065368175506592,10,13201.32379130882,132,288288
Lasso,GUROBI_high,optimal,1.7633180618286133,10,13421.014801012567,132,288288
Lasso,GUROBI_high,optimal,2.046013116836548,11,13209.754890383625,132,288288
Lasso,GUROBI_high,optimal,1.8972020149230957,10,13405.921649584388,132,288288
Lasso,GUROBI_high,optimal,2.017828941345215,11,13703.507180173514,132,288288
Lasso,GUROBI_high,optimal,1.9894700050354004,9,13371.033774803007,132,288288


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.014569997787475586,9,1399.7944338078732,14,5796
Lasso,GUROBI_high,optimal,0.013724088668823242,8,1442.2319432813351,14,5796
Lasso,GUROBI_high,optimal,0.013711929321289062,8,1487.9428848471575,14,5796
Lasso,GUROBI_high,optimal,0.013718128204345703,8,1465.042051404294,14,5796
Lasso,GUROBI_high,optimal,0.01378488540649414,8,1367.0423964223903,14,5796
Lasso,GUROBI_high,optimal,0.013708114624023438,8,1452.1310809402742,14,5796
Lasso,GUROBI_high,optimal,0.014454841613769531,9,1506.536178061358,14,5796
Lasso,GUROBI_high,optimal,0.015172958374023438,10,1390.1807836479056,14,5796
Lasso,GUROBI_high,optimal,0.012807846069335938,7,1348.8856764399454,14,5796
Lasso,GUROBI_high,optimal,0.013633012771606445,8,1442.9342864246303,14,5796


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.015911102294921875,7,1609.704357456306,16,7104
Lasso,GUROBI_high,optimal,0.018160104751586914,9,1680.7086064802465,16,7104
Lasso,GUROBI_high,optimal,0.017927885055541992,9,1688.7785060710855,16,7104
Lasso,GUROBI_high,optimal,0.016801118850708008,8,1582.9586690211713,16,7104
Lasso,GUROBI_high,optimal,0.016975879669189453,8,1533.6360301213958,16,7104
Lasso,GUROBI_high,optimal,0.017760038375854492,9,1578.4557152835512,16,7104
Lasso,GUROBI_high,optimal,0.01800084114074707,9,1703.2208854165212,16,7104
Lasso,GUROBI_high,optimal,0.017671823501586914,9,1626.8482066512552,16,7104
Lasso,GUROBI_high,optimal,0.01688408851623535,8,1595.0934524693323,16,7104
Lasso,GUROBI_high,optimal,0.01701807975769043,8,1554.4048315324912,16,7104


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,3.625092029571533,11,16954.28808583591,166,447204
Lasso,GUROBI_high,optimal,3.4864449501037598,10,17593.323626270692,166,447204
Lasso,GUROBI_high,optimal,4.220110893249512,10,17217.977176375316,166,447204
Lasso,GUROBI_high,optimal,3.753147840499878,10,17058.403132474406,166,447204
Lasso,GUROBI_high,optimal,4.334258079528809,10,17091.80737414406,166,447204
Lasso,GUROBI_high,optimal,4.233366012573242,10,17236.07454364216,166,447204
Lasso,GUROBI_high,optimal,4.51258111000061,11,16992.03867808316,166,447204
Lasso,GUROBI_high,optimal,4.339694023132324,11,16722.50694130678,166,447204
Lasso,GUROBI_high,optimal,4.386436939239502,10,16646.254890241427,166,447204
Lasso,GUROBI_high,optimal,4.494412183761597,11,17016.434425200685,166,447204


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.019436120986938477,9,1793.5408194390677,17,7803
Lasso,GUROBI_high,optimal,0.019808053970336914,9,1794.366367967799,17,7803
Lasso,GUROBI_high,optimal,0.019787073135375977,9,1809.8355494494149,17,7803
Lasso,GUROBI_high,optimal,0.018345117568969727,8,1843.7973342616467,17,7803
Lasso,GUROBI_high,optimal,0.020633220672607422,9,1907.1039267749486,17,7803
Lasso,GUROBI_high,optimal,0.020557165145874023,10,1624.0673665102524,17,7803
Lasso,GUROBI_high,optimal,0.020103931427001953,10,1747.8735875283676,17,7803
Lasso,GUROBI_high,optimal,0.02108907699584961,11,1854.7525553269786,17,7803
Lasso,GUROBI_high,optimal,0.01857304573059082,8,1787.4882569634585,17,7803
Lasso,GUROBI_high,optimal,0.019704103469848633,9,1843.1967789861205,17,7803


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.025578022003173828,9,2063.3350592645384,20,10080
Lasso,GUROBI_high,optimal,0.02603602409362793,9,2063.4715333026743,20,10080
Lasso,GUROBI_high,optimal,0.02565312385559082,9,2043.855521983921,20,10080
Lasso,GUROBI_high,optimal,0.026406049728393555,10,2022.5656435904561,20,10080
Lasso,GUROBI_high,optimal,0.025866985321044922,9,2012.0106965990146,20,10080
Lasso,GUROBI_high,optimal,0.0235140323638916,8,1935.7512556541988,20,10080
Lasso,GUROBI_high,optimal,0.024714946746826172,9,2066.703347715471,20,10080
Lasso,GUROBI_high,optimal,0.02582693099975586,9,2105.3515279239664,20,10080
Lasso,GUROBI_high,optimal,0.024942874908447266,9,2059.812278702639,20,10080
Lasso,GUROBI_high,optimal,0.023946046829223633,8,1959.3380375132863,20,10080


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,9.083203077316284,11,21511.255875147486,209,697851
Lasso,GUROBI_high,optimal,8.665836095809937,11,21018.04497298587,209,697851
Lasso,GUROBI_high,optimal,8.446490049362183,10,21634.21396281499,209,697851
Lasso,GUROBI_high,optimal,9.120401859283447,11,21983.791645322985,209,697851
Lasso,GUROBI_high,optimal,9.65550708770752,10,21539.69637376274,209,697851
Lasso,GUROBI_high,optimal,9.20933222770691,10,21481.915559923353,209,697851
Lasso,GUROBI_high,optimal,8.412588119506836,10,21251.655346359978,209,697851
Lasso,GUROBI_high,optimal,8.834333181381226,9,21394.748087661188,209,697851
Lasso,GUROBI_high,optimal,8.240872859954834,11,21285.39291599315,209,697851
Lasso,GUROBI_high,optimal,9.130139112472534,10,20879.547507596242,209,697851


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.03000617027282715,9,2355.2059129121035,23,12627
Lasso,GUROBI_high,optimal,0.03126716613769531,9,2282.438764030733,23,12627
Lasso,GUROBI_high,optimal,0.031011104583740234,10,2306.316729278814,23,12627
Lasso,GUROBI_high,optimal,0.0305788516998291,9,2338.654038199722,23,12627
Lasso,GUROBI_high,optimal,0.031197071075439453,9,2395.1223462815924,23,12627
Lasso,GUROBI_high,optimal,0.029664039611816406,8,2389.968049543033,23,12627
Lasso,GUROBI_high,optimal,0.03023815155029297,9,2266.4770365363897,23,12627
Lasso,GUROBI_high,optimal,0.03397798538208008,11,2215.946966642714,23,12627
Lasso,GUROBI_high,optimal,0.035588979721069336,8,2399.072932884273,23,12627
Lasso,GUROBI_high,optimal,0.031084060668945312,10,2234.2562868814252,23,12627


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.04091906547546387,11,2679.0328914438073,26,15444
Lasso,GUROBI_high,optimal,0.038079023361206055,9,2596.8168489877085,26,15444
Lasso,GUROBI_high,optimal,0.03788590431213379,10,2695.0754603487208,26,15444
Lasso,GUROBI_high,optimal,0.03841996192932129,9,2690.6356801258876,26,15444
Lasso,GUROBI_high,optimal,0.041275978088378906,11,2508.5951917249804,26,15444
Lasso,GUROBI_high,optimal,0.03544306755065918,8,2673.2679183422983,26,15444
Lasso,GUROBI_high,optimal,0.03678607940673828,9,2671.571885500731,26,15444
Lasso,GUROBI_high,optimal,0.03572392463684082,8,2704.4626733920963,26,15444
Lasso,GUROBI_high,optimal,0.03879690170288086,10,2618.3091871255997,26,15444
Lasso,GUROBI_high,optimal,0.038838863372802734,10,2629.183436463737,26,15444


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.054132938385009766,10,3149.80978809518,31,20739
Lasso,GUROBI_high,optimal,0.050762176513671875,9,3107.787619730088,31,20739
Lasso,GUROBI_high,optimal,0.04717421531677246,8,3318.9603030085627,31,20739
Lasso,GUROBI_high,optimal,0.051770925521850586,10,3246.3149804665863,31,20739
Lasso,GUROBI_high,optimal,0.052497148513793945,10,3193.9067089061214,31,20739
Lasso,GUROBI_high,optimal,0.050267934799194336,10,3131.7717981769133,31,20739
Lasso,GUROBI_high,optimal,0.04701399803161621,8,3228.418178384528,31,20739
Lasso,GUROBI_high,optimal,0.047894954681396484,8,3219.938972798624,31,20739
Lasso,GUROBI_high,optimal,0.0509190559387207,10,3253.7034678315126,31,20739
Lasso,GUROBI_high,optimal,0.05328011512756348,10,3071.0645981133093,31,20739


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.061563968658447266,8,3856.7252274475186,37,28083
Lasso,GUROBI_high,optimal,0.07665395736694336,11,3700.7930375593264,37,28083
Lasso,GUROBI_high,optimal,0.07267594337463379,11,3753.247695148193,37,28083
Lasso,GUROBI_high,optimal,0.07230877876281738,11,3699.4625767833613,37,28083
Lasso,GUROBI_high,optimal,0.06899785995483398,9,3818.8776358464047,37,28083
Lasso,GUROBI_high,optimal,0.07715702056884766,10,3829.2613334402613,37,28083
Lasso,GUROBI_high,optimal,0.075592041015625,12,3973.525983892211,37,28083
Lasso,GUROBI_high,optimal,0.06670784950256348,9,3606.3659535646875,37,28083
Lasso,GUROBI_high,optimal,0.06757903099060059,9,3709.0202730699734,37,28083
Lasso,GUROBI_high,optimal,0.06940698623657227,10,3735.527213637224,37,28083


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.09701204299926758,10,4595.211383969114,45,39555
Lasso,GUROBI_high,optimal,0.10336112976074219,10,4658.330715514917,45,39555
Lasso,GUROBI_high,optimal,0.0984039306640625,10,4543.683768069713,45,39555
Lasso,GUROBI_high,optimal,0.09460711479187012,10,4519.163914270696,45,39555
Lasso,GUROBI_high,optimal,0.09740304946899414,10,4639.926902935529,45,39555
Lasso,GUROBI_high,optimal,0.09612584114074707,10,4688.7214517398925,45,39555
Lasso,GUROBI_high,optimal,0.09555697441101074,10,4898.393566333769,45,39555
Lasso,GUROBI_high,optimal,0.1045989990234375,11,4585.1346826626195,45,39555
Lasso,GUROBI_high,optimal,0.09612703323364258,10,4828.172617864229,45,39555
Lasso,GUROBI_high,optimal,0.09421205520629883,10,4672.545703895746,45,39555


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.27110910415649414,10,5523.925051890028,55,56595
Lasso,GUROBI_high,optimal,0.34317803382873535,10,5807.457396001058,55,56595
Lasso,GUROBI_high,optimal,0.3033270835876465,10,5556.569370171153,55,56595
Lasso,GUROBI_high,optimal,0.18664097785949707,11,5510.637685410769,55,56595
Lasso,GUROBI_high,optimal,0.18493008613586426,9,5710.67070774171,55,56595
Lasso,GUROBI_high,optimal,0.2772970199584961,11,5416.154841660168,55,56595
Lasso,GUROBI_high,optimal,0.28930211067199707,9,5563.767264794476,55,56595
Lasso,GUROBI_high,optimal,0.24757695198059082,9,5806.933244100763,55,56595
Lasso,GUROBI_high,optimal,0.3500080108642578,9,5683.711700065385,55,56595
Lasso,GUROBI_high,optimal,0.3285548686981201,10,5762.094228879316,55,56595


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.47725796699523926,10,7023.092458493579,68,83232
Lasso,GUROBI_high,optimal,0.4862079620361328,9,6970.048001885731,68,83232
Lasso,GUROBI_high,optimal,0.5044400691986084,9,6757.610539837226,68,83232
Lasso,GUROBI_high,optimal,0.24088120460510254,10,7073.067810485268,68,83232
Lasso,GUROBI_high,optimal,0.509145975112915,11,6991.3656220797675,68,83232
Lasso,GUROBI_high,optimal,0.5016748905181885,11,6979.610903516057,68,83232
Lasso,GUROBI_high,optimal,0.5077989101409912,10,6990.594347312944,68,83232
Lasso,GUROBI_high,optimal,0.47330498695373535,9,6953.452915262913,68,83232
Lasso,GUROBI_high,optimal,0.4306368827819824,10,6924.4148006540945,68,83232
Lasso,GUROBI_high,optimal,0.49753904342651367,10,7135.365278564392,68,83232


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,GUROBI_high,optimal,0.6985628604888916,11,8638.44301739612,84,122976
Lasso,GUROBI_high,optimal,0.34549498558044434,10,8362.34820502388,84,122976
Lasso,GUROBI_high,optimal,0.6173439025878906,9,8680.447836927184,84,122976
Lasso,GUROBI_high,optimal,0.7790729999542236,10,8382.390479216827,84,122976
Lasso,GUROBI_high,optimal,0.730247974395752,10,8759.625473885992,84,122976
Lasso,GUROBI_high,optimal,0.5874559879302979,9,8329.718249337955,84,122976
Lasso,GUROBI_high,optimal,0.7641029357910156,9,8670.002369980873,84,122976
Lasso,GUROBI_high,optimal,0.6994390487670898,10,8442.414778134731,84,122976
Lasso,GUROBI_high,optimal,0.6938300132751465,9,8644.621744245169,84,122976
Lasso,GUROBI_high,optimal,0.6898729801177979,10,8585.878701402658,84,122976


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.04144787788391113,15,-3.1943749340073517,5,2760
Portfolio,GUROBI_high,optimal,0.04141306877136231,15,-2.2568842894625187,5,2760
Portfolio,GUROBI_high,optimal,0.04141402244567871,15,-2.2532420014711185,5,2760
Portfolio,GUROBI_high,optimal,0.041396141052246094,17,-2.159407469730343,5,2760
Portfolio,GUROBI_high,optimal,0.04137897491455078,14,-2.43448714917143,5,2760
Portfolio,GUROBI_high,optimal,0.041407108306884766,13,-2.2379371346068613,5,2760
Portfolio,GUROBI_high,optimal,0.04148006439208984,15,-2.700064432830462,5,2760
Portfolio,GUROBI_high,optimal,0.041348934173583984,16,-2.1079953919409933,5,2760
Portfolio,GUROBI_high,optimal,0.0414891242980957,13,-1.9785838235703384,5,2760
Portfolio,GUROBI_high,optimal,0.04135799407958984,13,-2.4384023975860507,5,2760
Portfolio,GUROBI_high,optimal,0.004614114761352539,13,-2.9518930799077148,6,3612
Portfolio,GUROBI_high,optimal,0.00435185432434082,15,-2.216437185069746,6,3612
Portfolio,GUROBI_high,optimal,0.004433155059814453,15,-2.1433633593432115,6,3612
Portfolio,GUROBI_high,optimal,0.004799842834472656,15,-1.93810146333374,6,3612
Portfolio,GUROBI_high,optimal,0.005110979080200195,14,-2.7252498674452657,6,3612
Portfolio,GUROBI_high,optimal,0.004549026489257813,14,-3.037939693250813,6,3612
Portfolio,GUROBI_high,optimal,0.00448298454284668,14,-2.1578128480271204,6,3612
Portfolio,GUROBI_high,optimal,0.004238128662109375,15,-2.588433079095305,6,3612
Portfolio,GUROBI_high,optimal,0.004736900329589844,15,-2.2009458324663123,6,3612
Portfolio,GUROBI_high,optimal,0.004715919494628906,13,-2.3268226802011758,6,3612
Portfolio,GUROBI_high,optimal,0.005490779876708984,18,-2.640863927807197,7,4564
Portfolio,GUROBI_high,optimal,0.004966020584106445,15,-2.3666899504051506,7,4564
Portfolio,GUROBI_high,optimal,0.004647016525268555,13,-2.7074676182804294,7,4564
Portfolio,GUROBI_high,optimal,0.005292892456054688,13,-2.4813758300596773,7,4564
Portfolio,GUROBI_high,optimal,0.005425214767456055,14,-2.1917162860922,7,4564
Portfolio,GUROBI_high,optimal,0.00557398796081543,15,-2.17496833056142,7,4564
Portfolio,GUROBI_high,optimal,0.005383968353271484,13,-2.872842376414908,7,4564
Portfolio,GUROBI_high,optimal,0.005692005157470703,15,-2.4732413542228704,7,4564
Portfolio,GUROBI_high,optimal,0.005356073379516602,14,-2.3945913016463423,7,4564
Portfolio,GUROBI_high,optimal,0.005208015441894531,13,-2.4200305642770794,7,4564
Portfolio,GUROBI_high,optimal,0.013945817947387695,14,-2.188036731489885,8,5616
Portfolio,GUROBI_high,optimal,0.013590097427368164,15,-2.5429360406534425,8,5616
Portfolio,GUROBI_high,optimal,0.013983964920043944,14,-2.441555537520009,8,5616
Portfolio,GUROBI_high,optimal,0.009097814559936523,15,-2.491992951336627,8,5616
Portfolio,GUROBI_high,optimal,0.008228063583374023,13,-2.920141107253888,8,5616
Portfolio,GUROBI_high,optimal,0.00851297378540039,13,-2.199117551451049,8,5616
Portfolio,GUROBI_high,optimal,0.008706092834472656,14,-2.7187606060736265,8,5616
Portfolio,GUROBI_high,optimal,0.008813142776489258,15,-2.2676930458914346,8,5616
Portfolio,GUROBI_high,optimal,0.00958108901977539,17,-2.0785510916961565,8,5616
Portfolio,GUROBI_high,optimal,0.01218104362487793,14,-2.503664782038876,8,5616
Portfolio,GUROBI_high,optimal,0.014092206954956056,14,-2.4048975157108,9,6768
Portfolio,GUROBI_high,optimal,0.015011072158813475,15,-2.330205560063824,9,6768
Portfolio,GUROBI_high,optimal,0.01426100730895996,14,-2.2350514169091125,9,6768
Portfolio,GUROBI_high,optimal,0.015201091766357422,15,-2.0988184057606443,9,6768
Portfolio,GUROBI_high,optimal,0.011667966842651369,14,-2.434259904388976,9,6768
Portfolio,GUROBI_high,optimal,0.011300086975097656,13,-2.7319165688381544,9,6768
Portfolio,GUROBI_high,optimal,0.011691808700561523,14,-2.7299592750080603,9,6768
Portfolio,GUROBI_high,optimal,0.012253046035766602,15,-2.399334529329554,9,6768
Portfolio,GUROBI_high,optimal,0.011868000030517578,14,-2.6601641793019466,9,6768
Portfolio,GUROBI_high,optimal,0.017261028289794922,13,-2.3875290870116017,9,6768
Portfolio,GUROBI_high,optimal,0.008817911148071289,13,-2.524654483348199,10,8020
Portfolio,GUROBI_high,optimal,0.010104894638061523,17,-2.490382185283618,10,8020
Portfolio,GUROBI_high,optimal,0.009688854217529295,15,-2.7462982767479307,10,8020
Portfolio,GUROBI_high,optimal,0.009616851806640623,15,-2.9632055267670334,10,8020
Portfolio,GUROBI_high,optimal,0.00909709930419922,14,-2.7501325021364904,10,8020
Portfolio,GUROBI_high,optimal,0.009947061538696287,16,-2.52528807711103,10,8020
Portfolio,GUROBI_high,optimal,0.008978128433227539,13,-2.3475782318915623,10,8020
Portfolio,GUROBI_high,optimal,0.009832143783569336,15,-2.639873238522361,10,8020
Portfolio,GUROBI_high,optimal,0.009619951248168944,15,-2.4705796198626366,10,8020
Portfolio,GUROBI_high,optimal,0.009489059448242188,14,-2.6589234657409317,10,8020
Portfolio,GUROBI_high,optimal,0.024443864822387692,15,-2.5858806248163817,12,10824
Portfolio,GUROBI_high,optimal,0.02401113510131836,14,-2.6782590606702685,12,10824
Portfolio,GUROBI_high,optimal,0.023745059967041016,15,-2.7899601487929884,12,10824
Portfolio,GUROBI_high,optimal,0.0242459774017334,16,-2.5225751030114894,12,10824
Portfolio,GUROBI_high,optimal,0.02429795265197754,16,-2.36340260653415,12,10824
Portfolio,GUROBI_high,optimal,0.023248910903930664,15,-2.6021965503131677,12,10824
Portfolio,GUROBI_high,optimal,0.02273106575012207,14,-2.5028134867881806,12,10824
Portfolio,GUROBI_high,optimal,0.02292490005493164,15,-2.4303357768668907,12,10824
Portfolio,GUROBI_high,optimal,0.012007951736450195,18,-2.6624224825011136,12,10824
Portfolio,GUROBI_high,optimal,0.02461719512939453,18,-2.5891737138071806,12,10824
Portfolio,GUROBI_high,optimal,0.030190944671630863,14,-3.2889297978659036,14,14028
Portfolio,GUROBI_high,optimal,0.033950090408325195,17,-2.4636136675079325,14,14028
Portfolio,GUROBI_high,optimal,0.01589488983154297,16,-2.421366868524088,14,14028
Portfolio,GUROBI_high,optimal,0.03437590599060058,17,-2.481157731207352,14,14028
Portfolio,GUROBI_high,optimal,0.015805959701538086,16,-2.7521495804297,14,14028
Portfolio,GUROBI_high,optimal,0.016795873641967773,17,-2.4082514808359146,14,14028
Portfolio,GUROBI_high,optimal,0.033020973205566406,16,-2.3956878214528485,14,14028
Portfolio,GUROBI_high,optimal,0.016767024993896484,17,-2.649125057641573,14,14028
Portfolio,GUROBI_high,optimal,0.015360116958618162,15,-2.8119696394783222,14,14028
Portfolio,GUROBI_high,optimal,0.034694910049438484,17,-2.352166931976473,14,14028
Portfolio,GUROBI_high,optimal,0.01973295211791992,15,-2.3628560722714043,16,17632
Portfolio,GUROBI_high,optimal,0.019839048385620117,16,-2.794227272482129,16,17632
Portfolio,GUROBI_high,optimal,0.02171778678894043,16,-2.460684522454991,16,17632
Portfolio,GUROBI_high,optimal,0.02039813995361328,16,-2.3606105814944405,16,17632
Portfolio,GUROBI_high,optimal,0.023064851760864258,18,-2.6540484959142536,16,17632
Portfolio,GUROBI_high,optimal,0.022669076919555664,18,-2.2587784692104313,16,17632
Portfolio,GUROBI_high,optimal,0.020689010620117188,17,-2.5018578658569623,16,17632
Portfolio,GUROBI_high,optimal,0.02053999900817871,16,-2.6025502774431923,16,17632
Portfolio,GUROBI_high,optimal,0.01977396011352539,15,-2.466848722277523,16,17632
Portfolio,GUROBI_high,optimal,0.02024102210998535,16,-2.5533510955476793,16,17632
Portfolio,GUROBI_high,optimal,0.02986788749694824,15,-2.5694174936923866,20,26040
Portfolio,GUROBI_high,optimal,0.03159594535827637,16,-2.4708790237013902,20,26040
Portfolio,GUROBI_high,optimal,0.03274202346801758,17,-2.4624538116573564,20,26040
Portfolio,GUROBI_high,optimal,0.030319929122924805,15,-2.550515305694377,20,26040
Portfolio,GUROBI_high,optimal,0.030941009521484375,15,-2.386459854040594,20,26040
Portfolio,GUROBI_high,optimal,0.03208589553833008,17,-2.3618906905796795,20,26040
Portfolio,GUROBI_high,optimal,0.03146696090698242,14,-2.682227257657116,20,26040
Portfolio,GUROBI_high,optimal,0.031027793884277344,17,-2.5352120020151547,20,26040
Portfolio,GUROBI_high,optimal,0.031828880310058594,18,-2.553747681563512,20,26040
Portfolio,GUROBI_high,optimal,0.031183958053588867,16,-2.684647999895952,20,26040
Portfolio,GUROBI_high,optimal,0.044999122619628906,15,-2.6186318511819198,24,36048
Portfolio,GUROBI_high,optimal,0.04153013229370117,13,-2.531526094749708,24,36048
Portfolio,GUROBI_high,optimal,0.04472088813781738,16,-2.393400496898709,24,36048
Portfolio,GUROBI_high,optimal,0.043903112411499016,14,-2.324392042855497,24,36048
Portfolio,GUROBI_high,optimal,0.043580055236816406,14,-2.5694317163435896,24,36048
Portfolio,GUROBI_high,optimal,0.04683685302734375,17,-2.6330028445142557,24,36048
Portfolio,GUROBI_high,optimal,0.04310393333435058,14,-2.445686747073836,24,36048
Portfolio,GUROBI_high,optimal,0.04859113693237305,18,-2.464696408898839,24,36048
Portfolio,GUROBI_high,optimal,0.04340195655822754,15,-2.6409626841564555,24,36048
Portfolio,GUROBI_high,optimal,0.04322600364685058,13,-2.5189516478120417,24,36048
Portfolio,GUROBI_high,optimal,0.05968809127807617,14,-2.792750285058496,28,47656
Portfolio,GUROBI_high,optimal,0.061305046081542976,14,-2.710686506961048,28,47656
Portfolio,GUROBI_high,optimal,0.060030937194824226,14,-2.900555170354896,28,47656
Portfolio,GUROBI_high,optimal,0.06092977523803711,15,-2.6925179384191966,28,47656
Portfolio,GUROBI_high,optimal,0.06824207305908203,16,-2.484157525624461,28,47656
Portfolio,GUROBI_high,optimal,0.07155990600585938,16,-2.4337509880219828,28,47656
Portfolio,GUROBI_high,optimal,0.07904505729675293,16,-2.6416164655973864,28,47656
Portfolio,GUROBI_high,optimal,0.06835794448852539,17,-2.732053682961856,28,47656
Portfolio,GUROBI_high,optimal,0.07561898231506348,15,-2.429334674090296,28,47656
Portfolio,GUROBI_high,optimal,0.059696197509765625,14,-2.5729918155714704,28,47656
Portfolio,GUROBI_high,optimal,0.7246558666229248,17,-2.602286533593765,35,71820
Portfolio,GUROBI_high,optimal,0.7316060066223145,17,-2.4941889859678787,35,71820
Portfolio,GUROBI_high,optimal,0.7964320182800293,17,-2.695045657983475,35,71820
Portfolio,GUROBI_high,optimal,0.8308739662170409,16,-2.580944144744486,35,71820
Portfolio,GUROBI_high,optimal,0.8300199508666992,19,-2.5544593466627408,35,71820
Portfolio,GUROBI_high,optimal,0.8018031120300293,17,-2.6356430569187417,35,71820
Portfolio,GUROBI_high,optimal,0.7951710224151611,20,-2.641450868229993,35,71820
Portfolio,GUROBI_high,optimal,0.44347310066223145,19,-2.5412206992541826,35,71820
Portfolio,GUROBI_high,optimal,0.7583940029144287,18,-2.5236003159405174,35,71820
Portfolio,GUROBI_high,optimal,0.7278439998626709,16,-2.513043209699723,35,71820
Portfolio,GUROBI_high,optimal,0.8763871192932129,20,-2.688615391357618,43,105436
Portfolio,GUROBI_high,optimal,0.4853091239929199,20,-2.5859603532851385,43,105436
Portfolio,GUROBI_high,optimal,0.6928439140319824,16,-2.6092975113444954,43,105436
Portfolio,GUROBI_high,optimal,0.8423290252685547,18,-2.556255005711995,43,105436
Portfolio,GUROBI_high,optimal,0.8528318405151367,18,-2.6064392426878453,43,105436
Portfolio,GUROBI_high,optimal,0.9233109951019288,17,-2.5435277933270477,43,105436
Portfolio,GUROBI_high,optimal,1.0548830032348633,18,-2.556947872994441,43,105436
Portfolio,GUROBI_high,optimal,0.946645975112915,17,-2.586485398678474,43,105436
Portfolio,GUROBI_high,optimal,0.8719871044158936,18,-2.5967623072797887,43,105436
Portfolio,GUROBI_high,optimal,0.9574449062347412,19,-2.5127745160633603,43,105436
Portfolio,GUROBI_high,optimal,1.3070099353790283,18,-2.6112126778455225,52,150904
Portfolio,GUROBI_high,optimal,1.1822481155395508,19,-2.4633387359889816,52,150904
Portfolio,GUROBI_high,optimal,1.2659900188446045,19,-2.5409354675702973,52,150904
Portfolio,GUROBI_high,optimal,1.304107904434204,17,-2.6207044579346337,52,150904
Portfolio,GUROBI_high,optimal,0.8709831237792969,17,-2.5555756751829692,52,150904
Portfolio,GUROBI_high,optimal,1.3768548965454102,18,-2.717601748196984,52,150904
Portfolio,GUROBI_high,optimal,1.0671541690826416,18,-2.7127220878952074,52,150904
Portfolio,GUROBI_high,optimal,1.2195990085601809,19,-2.6559812002783194,52,150904
Portfolio,GUROBI_high,optimal,1.1985678672790527,19,-2.620358347095116,52,150904
Portfolio,GUROBI_high,optimal,1.1151020526885986,20,-2.560286897618151,52,150904
Portfolio,GUROBI_high,optimal,1.4054510593414309,18,-2.7440664954244536,65,230880
Portfolio,GUROBI_high,optimal,1.4915008544921875,16,-2.5580985797281324,65,230880
Portfolio,GUROBI_high,optimal,1.5591421127319336,20,-2.4918564530307834,65,230880
Portfolio,GUROBI_high,optimal,0.5419089794158936,19,-2.7288405011623453,65,230880
Portfolio,GUROBI_high,optimal,1.5567240715026855,19,-2.700211183329292,65,230880
Portfolio,GUROBI_high,optimal,1.2588419914245603,17,-2.6632566884389925,65,230880
Portfolio,GUROBI_high,optimal,1.5504159927368164,18,-2.4735083698186218,65,230880
Portfolio,GUROBI_high,optimal,1.4639530181884766,17,-2.6559452035894466,65,230880
Portfolio,GUROBI_high,optimal,1.4439599514007568,18,-2.675766686683426,65,230880
Portfolio,GUROBI_high,optimal,1.5213890075683594,20,-2.4628720424673687,65,230880
Portfolio,GUROBI_high,optimal,1.9833419322967532,19,-2.7079909353740383,80,344160
Portfolio,GUROBI_high,optimal,1.9824161529541016,20,-2.5441992938102485,80,344160
Portfolio,GUROBI_high,optimal,1.5594041347503662,17,-2.5718375282480834,80,344160
Portfolio,GUROBI_high,optimal,1.9180269241333008,18,-2.4411712555679963,80,344160
Portfolio,GUROBI_high,optimal,1.843742847442627,19,-2.6646078828361164,80,344160
Portfolio,GUROBI_high,optimal,1.7926769256591797,17,-2.491390709332978,80,344160
Portfolio,GUROBI_high,optimal,1.4305119514465332,18,-2.608111741963396,80,344160
Portfolio,GUROBI_high,optimal,1.985219955444336,18,-2.5079118584460414,80,344160
Portfolio,GUROBI_high,optimal,1.4282569885253906,19,-2.548055713958697,80,344160
Portfolio,GUROBI_high,optimal,1.9642648696899412,21,-2.661646160699193,80,344160
Portfolio,GUROBI_high,optimal,3.2976598739624023,18,-2.6322188869588894,99,519948
Portfolio,GUROBI_high,optimal,3.4320039749145512,19,-2.6985193545411317,99,519948
Portfolio,GUROBI_high,optimal,3.528965950012207,20,-2.611759334507556,99,519948
Portfolio,GUROBI_high,optimal,3.344680070877075,20,-2.723335012634604,99,519948
Portfolio,GUROBI_high,optimal,3.4900569915771484,20,-2.7245158512608163,99,519948
Portfolio,GUROBI_high,optimal,2.463941097259521,20,-2.6024141911519973,99,519948
Portfolio,GUROBI_high,optimal,3.5476720333099365,19,-2.6000079531334648,99,519948
Portfolio,GUROBI_high,optimal,3.5393760204315186,19,-2.667513945336989,99,519948
Portfolio,GUROBI_high,optimal,3.4361910820007324,20,-2.607836553196268,99,519948
Portfolio,GUROBI_high,optimal,3.1392550468444824,19,-2.6687245886842623,99,519948
Portfolio,GUROBI_high,optimal,4.793817043304443,19,-2.5549233669506477,124,806248
Portfolio,GUROBI_high,optimal,3.077394962310791,19,-2.564927128673186,124,806248
Portfolio,GUROBI_high,optimal,4.279790163040161,18,-2.678694369739117,124,806248
Portfolio,GUROBI_high,optimal,4.681140184402466,19,-2.6149834877323817,124,806248
Portfolio,GUROBI_high,optimal,4.9903669357299805,19,-2.5978458026238576,124,806248
Portfolio,GUROBI_high,optimal,4.9874000549316415,19,-2.638494875077147,124,806248
Portfolio,GUROBI_high,optimal,5.066354990005493,20,-2.706796761150787,124,806248
Portfolio,GUROBI_high,optimal,4.868263959884644,19,-2.5903589475411826,124,806248
Portfolio,GUROBI_high,optimal,5.137117862701416,21,-2.5793276381757124,124,806248
Portfolio,GUROBI_high,optimal,4.94123101234436,21,-2.618376678973376,124,806248
Portfolio,GUROBI_high,optimal,6.619263887405396,21,-2.673632689154203,154,1232308
Portfolio,GUROBI_high,optimal,7.494120836257935,20,-2.608899509019306,154,1232308
Portfolio,GUROBI_high,optimal,7.3734591007232675,19,-2.6537991661366496,154,1232308
Portfolio,GUROBI_high,optimal,7.3473360538482675,19,-2.6089920459934337,154,1232308
Portfolio,GUROBI_high,optimal,6.84806489944458,19,-2.548404390996608,154,1232308
Portfolio,GUROBI_high,optimal,7.3332250118255615,19,-2.7039520363772462,154,1232308
Portfolio,GUROBI_high,optimal,7.139995098114014,20,-2.666330951751228,154,1232308
Portfolio,GUROBI_high,optimal,7.386656045913696,20,-2.602082001442388,154,1232308
Portfolio,GUROBI_high,optimal,7.390909194946289,20,-2.6314328118956603,154,1232308
Portfolio,GUROBI_high,optimal,7.5412209033966064,19,-2.5741889951753842,154,1232308


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.008817911148071289,13,-2.524654483348199,10,8020
Portfolio,GUROBI_high,optimal,0.010104894638061523,17,-2.490382185283618,10,8020
Portfolio,GUROBI_high,optimal,0.009688854217529297,15,-2.7462982767479307,10,8020
Portfolio,GUROBI_high,optimal,0.009616851806640625,15,-2.963205526767033,10,8020
Portfolio,GUROBI_high,optimal,0.009097099304199219,14,-2.7501325021364904,10,8020
Portfolio,GUROBI_high,optimal,0.009947061538696289,16,-2.5252880771110306,10,8020
Portfolio,GUROBI_high,optimal,0.008978128433227539,13,-2.3475782318915623,10,8020
Portfolio,GUROBI_high,optimal,0.009832143783569336,15,-2.639873238522361,10,8020
Portfolio,GUROBI_high,optimal,0.009619951248168945,15,-2.470579619862637,10,8020
Portfolio,GUROBI_high,optimal,0.009489059448242188,14,-2.658923465740932,10,8020


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.024443864822387695,15,-2.5858806248163817,12,10824
Portfolio,GUROBI_high,optimal,0.02401113510131836,14,-2.6782590606702685,12,10824
Portfolio,GUROBI_high,optimal,0.023745059967041016,15,-2.7899601487929884,12,10824
Portfolio,GUROBI_high,optimal,0.0242459774017334,16,-2.5225751030114894,12,10824
Portfolio,GUROBI_high,optimal,0.02429795265197754,16,-2.36340260653415,12,10824
Portfolio,GUROBI_high,optimal,0.023248910903930664,15,-2.602196550313168,12,10824
Portfolio,GUROBI_high,optimal,0.02273106575012207,14,-2.5028134867881806,12,10824
Portfolio,GUROBI_high,optimal,0.02292490005493164,15,-2.4303357768668907,12,10824
Portfolio,GUROBI_high,optimal,0.012007951736450195,18,-2.662422482501113,12,10824
Portfolio,GUROBI_high,optimal,0.02461719512939453,18,-2.5891737138071806,12,10824


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,4.793817043304443,19,-2.554923366950648,124,806248
Portfolio,GUROBI_high,optimal,3.077394962310791,19,-2.564927128673186,124,806248
Portfolio,GUROBI_high,optimal,4.279790163040161,18,-2.678694369739117,124,806248
Portfolio,GUROBI_high,optimal,4.681140184402466,19,-2.6149834877323817,124,806248
Portfolio,GUROBI_high,optimal,4.9903669357299805,19,-2.5978458026238576,124,806248
Portfolio,GUROBI_high,optimal,4.987400054931641,19,-2.638494875077147,124,806248
Portfolio,GUROBI_high,optimal,5.066354990005493,20,-2.706796761150787,124,806248
Portfolio,GUROBI_high,optimal,4.8682639598846436,19,-2.5903589475411826,124,806248
Portfolio,GUROBI_high,optimal,5.137117862701416,21,-2.5793276381757124,124,806248
Portfolio,GUROBI_high,optimal,4.94123101234436,21,-2.6183766789733762,124,806248


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.03019094467163086,14,-3.288929797865903,14,14028
Portfolio,GUROBI_high,optimal,0.033950090408325195,17,-2.4636136675079325,14,14028
Portfolio,GUROBI_high,optimal,0.01589488983154297,16,-2.4213668685240877,14,14028
Portfolio,GUROBI_high,optimal,0.034375905990600586,17,-2.4811577312073516,14,14028
Portfolio,GUROBI_high,optimal,0.015805959701538086,16,-2.7521495804296996,14,14028
Portfolio,GUROBI_high,optimal,0.016795873641967773,17,-2.4082514808359146,14,14028
Portfolio,GUROBI_high,optimal,0.033020973205566406,16,-2.3956878214528485,14,14028
Portfolio,GUROBI_high,optimal,0.016767024993896484,17,-2.6491250576415735,14,14028
Portfolio,GUROBI_high,optimal,0.015360116958618164,15,-2.8119696394783222,14,14028
Portfolio,GUROBI_high,optimal,0.03469491004943848,17,-2.352166931976473,14,14028


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,6.6192638874053955,21,-2.673632689154203,154,1232308
Portfolio,GUROBI_high,optimal,7.494120836257935,20,-2.608899509019306,154,1232308
Portfolio,GUROBI_high,optimal,7.373459100723267,19,-2.6537991661366496,154,1232308
Portfolio,GUROBI_high,optimal,7.347336053848267,19,-2.6089920459934337,154,1232308
Portfolio,GUROBI_high,optimal,6.84806489944458,19,-2.5484043909966076,154,1232308
Portfolio,GUROBI_high,optimal,7.3332250118255615,19,-2.703952036377246,154,1232308
Portfolio,GUROBI_high,optimal,7.139995098114014,20,-2.666330951751228,154,1232308
Portfolio,GUROBI_high,optimal,7.386656045913696,20,-2.602082001442388,154,1232308
Portfolio,GUROBI_high,optimal,7.390909194946289,20,-2.6314328118956603,154,1232308
Portfolio,GUROBI_high,optimal,7.5412209033966064,19,-2.574188995175384,154,1232308


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.019732952117919922,15,-2.362856072271404,16,17632
Portfolio,GUROBI_high,optimal,0.019839048385620117,16,-2.7942272724821295,16,17632
Portfolio,GUROBI_high,optimal,0.02171778678894043,16,-2.460684522454991,16,17632
Portfolio,GUROBI_high,optimal,0.02039813995361328,16,-2.3606105814944405,16,17632
Portfolio,GUROBI_high,optimal,0.023064851760864258,18,-2.6540484959142536,16,17632
Portfolio,GUROBI_high,optimal,0.022669076919555664,18,-2.258778469210431,16,17632
Portfolio,GUROBI_high,optimal,0.020689010620117188,17,-2.5018578658569623,16,17632
Portfolio,GUROBI_high,optimal,0.02053999900817871,16,-2.6025502774431923,16,17632
Portfolio,GUROBI_high,optimal,0.01977396011352539,15,-2.466848722277523,16,17632
Portfolio,GUROBI_high,optimal,0.02024102210998535,16,-2.553351095547679,16,17632


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.029867887496948242,15,-2.569417493692387,20,26040
Portfolio,GUROBI_high,optimal,0.03159594535827637,16,-2.47087902370139,20,26040
Portfolio,GUROBI_high,optimal,0.03274202346801758,17,-2.4624538116573564,20,26040
Portfolio,GUROBI_high,optimal,0.030319929122924805,15,-2.550515305694377,20,26040
Portfolio,GUROBI_high,optimal,0.030941009521484375,15,-2.386459854040594,20,26040
Portfolio,GUROBI_high,optimal,0.03208589553833008,17,-2.361890690579679,20,26040
Portfolio,GUROBI_high,optimal,0.03146696090698242,14,-2.6822272576571162,20,26040
Portfolio,GUROBI_high,optimal,0.031027793884277344,17,-2.535212002015155,20,26040
Portfolio,GUROBI_high,optimal,0.031828880310058594,18,-2.553747681563512,20,26040
Portfolio,GUROBI_high,optimal,0.031183958053588867,16,-2.6846479998959514,20,26040


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.044999122619628906,15,-2.6186318511819193,24,36048
Portfolio,GUROBI_high,optimal,0.04153013229370117,13,-2.531526094749708,24,36048
Portfolio,GUROBI_high,optimal,0.04472088813781738,16,-2.3934004968987095,24,36048
Portfolio,GUROBI_high,optimal,0.04390311241149902,14,-2.324392042855497,24,36048
Portfolio,GUROBI_high,optimal,0.043580055236816406,14,-2.56943171634359,24,36048
Portfolio,GUROBI_high,optimal,0.04683685302734375,17,-2.6330028445142553,24,36048
Portfolio,GUROBI_high,optimal,0.043103933334350586,14,-2.445686747073836,24,36048
Portfolio,GUROBI_high,optimal,0.04859113693237305,18,-2.464696408898839,24,36048
Portfolio,GUROBI_high,optimal,0.04340195655822754,15,-2.6409626841564555,24,36048
Portfolio,GUROBI_high,optimal,0.043226003646850586,13,-2.5189516478120417,24,36048


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.05968809127807617,14,-2.7927502850584958,28,47656
Portfolio,GUROBI_high,optimal,0.06130504608154297,14,-2.710686506961048,28,47656
Portfolio,GUROBI_high,optimal,0.06003093719482422,14,-2.900555170354896,28,47656
Portfolio,GUROBI_high,optimal,0.06092977523803711,15,-2.6925179384191966,28,47656
Portfolio,GUROBI_high,optimal,0.06824207305908203,16,-2.484157525624461,28,47656
Portfolio,GUROBI_high,optimal,0.07155990600585938,16,-2.433750988021983,28,47656
Portfolio,GUROBI_high,optimal,0.07904505729675293,16,-2.6416164655973864,28,47656
Portfolio,GUROBI_high,optimal,0.06835794448852539,17,-2.732053682961856,28,47656
Portfolio,GUROBI_high,optimal,0.07561898231506348,15,-2.429334674090296,28,47656
Portfolio,GUROBI_high,optimal,0.059696197509765625,14,-2.5729918155714704,28,47656


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.7246558666229248,17,-2.602286533593765,35,71820
Portfolio,GUROBI_high,optimal,0.7316060066223145,17,-2.4941889859678787,35,71820
Portfolio,GUROBI_high,optimal,0.7964320182800293,17,-2.695045657983475,35,71820
Portfolio,GUROBI_high,optimal,0.830873966217041,16,-2.580944144744486,35,71820
Portfolio,GUROBI_high,optimal,0.8300199508666992,19,-2.5544593466627408,35,71820
Portfolio,GUROBI_high,optimal,0.8018031120300293,17,-2.6356430569187417,35,71820
Portfolio,GUROBI_high,optimal,0.7951710224151611,20,-2.641450868229993,35,71820
Portfolio,GUROBI_high,optimal,0.44347310066223145,19,-2.5412206992541826,35,71820
Portfolio,GUROBI_high,optimal,0.7583940029144287,18,-2.523600315940517,35,71820
Portfolio,GUROBI_high,optimal,0.7278439998626709,16,-2.513043209699723,35,71820


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.8763871192932129,20,-2.688615391357618,43,105436
Portfolio,GUROBI_high,optimal,0.4853091239929199,20,-2.5859603532851385,43,105436
Portfolio,GUROBI_high,optimal,0.6928439140319824,16,-2.6092975113444954,43,105436
Portfolio,GUROBI_high,optimal,0.8423290252685547,18,-2.556255005711995,43,105436
Portfolio,GUROBI_high,optimal,0.8528318405151367,18,-2.606439242687845,43,105436
Portfolio,GUROBI_high,optimal,0.9233109951019287,17,-2.5435277933270473,43,105436
Portfolio,GUROBI_high,optimal,1.0548830032348633,18,-2.556947872994441,43,105436
Portfolio,GUROBI_high,optimal,0.946645975112915,17,-2.586485398678474,43,105436
Portfolio,GUROBI_high,optimal,0.8719871044158936,18,-2.5967623072797887,43,105436
Portfolio,GUROBI_high,optimal,0.9574449062347412,19,-2.5127745160633603,43,105436


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.04144787788391113,15,-3.1943749340073513,5,2760
Portfolio,GUROBI_high,optimal,0.041413068771362305,15,-2.2568842894625187,5,2760
Portfolio,GUROBI_high,optimal,0.04141402244567871,15,-2.2532420014711185,5,2760
Portfolio,GUROBI_high,optimal,0.041396141052246094,17,-2.159407469730343,5,2760
Portfolio,GUROBI_high,optimal,0.04137897491455078,14,-2.43448714917143,5,2760
Portfolio,GUROBI_high,optimal,0.041407108306884766,13,-2.2379371346068613,5,2760
Portfolio,GUROBI_high,optimal,0.041480064392089844,15,-2.700064432830462,5,2760
Portfolio,GUROBI_high,optimal,0.041348934173583984,16,-2.107995391940993,5,2760
Portfolio,GUROBI_high,optimal,0.0414891242980957,13,-1.9785838235703384,5,2760
Portfolio,GUROBI_high,optimal,0.041357994079589844,13,-2.438402397586051,5,2760


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,1.3070099353790283,18,-2.6112126778455225,52,150904
Portfolio,GUROBI_high,optimal,1.1822481155395508,19,-2.4633387359889816,52,150904
Portfolio,GUROBI_high,optimal,1.2659900188446045,19,-2.5409354675702973,52,150904
Portfolio,GUROBI_high,optimal,1.304107904434204,17,-2.6207044579346337,52,150904
Portfolio,GUROBI_high,optimal,0.8709831237792969,17,-2.555575675182969,52,150904
Portfolio,GUROBI_high,optimal,1.3768548965454102,18,-2.717601748196984,52,150904
Portfolio,GUROBI_high,optimal,1.0671541690826416,18,-2.7127220878952074,52,150904
Portfolio,GUROBI_high,optimal,1.2195990085601807,19,-2.6559812002783194,52,150904
Portfolio,GUROBI_high,optimal,1.1985678672790527,19,-2.6203583470951157,52,150904
Portfolio,GUROBI_high,optimal,1.1151020526885986,20,-2.560286897618151,52,150904


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.004614114761352539,13,-2.951893079907715,6,3612
Portfolio,GUROBI_high,optimal,0.00435185432434082,15,-2.216437185069746,6,3612
Portfolio,GUROBI_high,optimal,0.004433155059814453,15,-2.1433633593432115,6,3612
Portfolio,GUROBI_high,optimal,0.004799842834472656,15,-1.9381014633337397,6,3612
Portfolio,GUROBI_high,optimal,0.005110979080200195,14,-2.7252498674452657,6,3612
Portfolio,GUROBI_high,optimal,0.0045490264892578125,14,-3.037939693250813,6,3612
Portfolio,GUROBI_high,optimal,0.00448298454284668,14,-2.1578128480271204,6,3612
Portfolio,GUROBI_high,optimal,0.004238128662109375,15,-2.588433079095305,6,3612
Portfolio,GUROBI_high,optimal,0.004736900329589844,15,-2.200945832466312,6,3612
Portfolio,GUROBI_high,optimal,0.004715919494628906,13,-2.326822680201176,6,3612


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,1.4054510593414307,18,-2.7440664954244536,65,230880
Portfolio,GUROBI_high,optimal,1.4915008544921875,16,-2.5580985797281324,65,230880
Portfolio,GUROBI_high,optimal,1.5591421127319336,20,-2.4918564530307834,65,230880
Portfolio,GUROBI_high,optimal,0.5419089794158936,19,-2.7288405011623453,65,230880
Portfolio,GUROBI_high,optimal,1.5567240715026855,19,-2.700211183329292,65,230880
Portfolio,GUROBI_high,optimal,1.2588419914245605,17,-2.6632566884389925,65,230880
Portfolio,GUROBI_high,optimal,1.5504159927368164,18,-2.4735083698186218,65,230880
Portfolio,GUROBI_high,optimal,1.4639530181884766,17,-2.655945203589447,65,230880
Portfolio,GUROBI_high,optimal,1.4439599514007568,18,-2.675766686683426,65,230880
Portfolio,GUROBI_high,optimal,1.5213890075683594,20,-2.4628720424673687,65,230880


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.005490779876708984,18,-2.640863927807197,7,4564
Portfolio,GUROBI_high,optimal,0.004966020584106445,15,-2.3666899504051506,7,4564
Portfolio,GUROBI_high,optimal,0.004647016525268555,13,-2.7074676182804294,7,4564
Portfolio,GUROBI_high,optimal,0.0052928924560546875,13,-2.4813758300596773,7,4564
Portfolio,GUROBI_high,optimal,0.005425214767456055,14,-2.1917162860922,7,4564
Portfolio,GUROBI_high,optimal,0.00557398796081543,15,-2.1749683305614202,7,4564
Portfolio,GUROBI_high,optimal,0.005383968353271484,13,-2.872842376414908,7,4564
Portfolio,GUROBI_high,optimal,0.005692005157470703,15,-2.4732413542228704,7,4564
Portfolio,GUROBI_high,optimal,0.0053560733795166016,14,-2.3945913016463423,7,4564
Portfolio,GUROBI_high,optimal,0.005208015441894531,13,-2.4200305642770794,7,4564


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.013945817947387695,14,-2.188036731489885,8,5616
Portfolio,GUROBI_high,optimal,0.013590097427368164,15,-2.5429360406534425,8,5616
Portfolio,GUROBI_high,optimal,0.013983964920043945,14,-2.4415555375200095,8,5616
Portfolio,GUROBI_high,optimal,0.009097814559936523,15,-2.491992951336627,8,5616
Portfolio,GUROBI_high,optimal,0.008228063583374023,13,-2.920141107253888,8,5616
Portfolio,GUROBI_high,optimal,0.00851297378540039,13,-2.199117551451049,8,5616
Portfolio,GUROBI_high,optimal,0.008706092834472656,14,-2.7187606060736265,8,5616
Portfolio,GUROBI_high,optimal,0.008813142776489258,15,-2.2676930458914346,8,5616
Portfolio,GUROBI_high,optimal,0.00958108901977539,17,-2.0785510916961565,8,5616
Portfolio,GUROBI_high,optimal,0.01218104362487793,14,-2.503664782038876,8,5616


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,1.983341932296753,19,-2.7079909353740383,80,344160
Portfolio,GUROBI_high,optimal,1.9824161529541016,20,-2.5441992938102485,80,344160
Portfolio,GUROBI_high,optimal,1.5594041347503662,17,-2.5718375282480834,80,344160
Portfolio,GUROBI_high,optimal,1.9180269241333008,18,-2.441171255567996,80,344160
Portfolio,GUROBI_high,optimal,1.843742847442627,19,-2.6646078828361164,80,344160
Portfolio,GUROBI_high,optimal,1.7926769256591797,17,-2.491390709332978,80,344160
Portfolio,GUROBI_high,optimal,1.4305119514465332,18,-2.6081117419633957,80,344160
Portfolio,GUROBI_high,optimal,1.985219955444336,18,-2.5079118584460414,80,344160
Portfolio,GUROBI_high,optimal,1.4282569885253906,19,-2.548055713958697,80,344160
Portfolio,GUROBI_high,optimal,1.9642648696899414,21,-2.6616461606991932,80,344160


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,0.014092206954956055,14,-2.4048975157108,9,6768
Portfolio,GUROBI_high,optimal,0.015011072158813477,15,-2.3302055600638236,9,6768
Portfolio,GUROBI_high,optimal,0.014261007308959961,14,-2.2350514169091125,9,6768
Portfolio,GUROBI_high,optimal,0.015201091766357422,15,-2.0988184057606443,9,6768
Portfolio,GUROBI_high,optimal,0.011667966842651367,14,-2.4342599043889757,9,6768
Portfolio,GUROBI_high,optimal,0.011300086975097656,13,-2.7319165688381544,9,6768
Portfolio,GUROBI_high,optimal,0.011691808700561523,14,-2.7299592750080603,9,6768
Portfolio,GUROBI_high,optimal,0.012253046035766602,15,-2.399334529329554,9,6768
Portfolio,GUROBI_high,optimal,0.011868000030517578,14,-2.660164179301947,9,6768
Portfolio,GUROBI_high,optimal,0.017261028289794922,13,-2.387529087011602,9,6768


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,GUROBI_high,optimal,3.2976598739624023,18,-2.6322188869588894,99,519948
Portfolio,GUROBI_high,optimal,3.432003974914551,19,-2.698519354541132,99,519948
Portfolio,GUROBI_high,optimal,3.528965950012207,20,-2.6117593345075556,99,519948
Portfolio,GUROBI_high,optimal,3.344680070877075,20,-2.723335012634604,99,519948
Portfolio,GUROBI_high,optimal,3.4900569915771484,20,-2.7245158512608163,99,519948
Portfolio,GUROBI_high,optimal,2.4639410972595215,20,-2.6024141911519973,99,519948
Portfolio,GUROBI_high,optimal,3.5476720333099365,19,-2.6000079531334648,99,519948
Portfolio,GUROBI_high,optimal,3.5393760204315186,19,-2.667513945336989,99,519948
Portfolio,GUROBI_high,optimal,3.4361910820007324,20,-2.6078365531962677,99,519948
Portfolio,GUROBI_high,optimal,3.1392550468444824,19,-2.6687245886842623,99,519948


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.003944158554077149,11,-0.4067156247788706,10,178
Random QP,GUROBI_high,optimal,0.004327058792114258,15,3.066253684810732,10,186
Random QP,GUROBI_high,optimal,0.04620194435119629,11,10.33567687233733,10,180
Random QP,GUROBI_high,optimal,0.002351045608520508,11,8.044181254031862,10,178
Random QP,GUROBI_high,optimal,0.04620194435119629,13,-3.795501974273488,10,182
Random QP,GUROBI_high,optimal,0.003993034362792969,13,2.85239245909635,10,178
Random QP,GUROBI_high,optimal,0.04617619514465332,14,-3.0583941035929034,10,182
Random QP,GUROBI_high,optimal,0.004050970077514648,11,7.469246263746244,10,176
Random QP,GUROBI_high,optimal,0.0020089149475097656,12,1.6373506506988404,10,172
Random QP,GUROBI_high,optimal,0.04618692398071289,13,2.9973045674669536,10,180
Random QP,GUROBI_high,optimal,0.00174713134765625,13,3.032983364256836,11,224
Random QP,GUROBI_high,optimal,0.002140045166015625,13,6.402943693047763,11,218
Random QP,GUROBI_high,optimal,0.0030519962310791016,12,1.6043094137632223,11,214
Random QP,GUROBI_high,optimal,0.001742839813232422,13,14.485513666107854,11,216
Random QP,GUROBI_high,optimal,0.0014548301696777346,13,7.4448945012649235,11,224
Random QP,GUROBI_high,optimal,0.0014801025390625,14,66.72508473645439,11,212
Random QP,GUROBI_high,optimal,0.001346111297607422,11,10.517339334609062,11,218
Random QP,GUROBI_high,optimal,0.00156402587890625,12,3.9256789623042687,11,216
Random QP,GUROBI_high,optimal,0.001847982406616211,13,5.790988547679353,11,208
Random QP,GUROBI_high,optimal,0.0017130374908447266,13,6.110695385584128,11,216
Random QP,GUROBI_high,optimal,0.0020449161529541016,12,6.582097939017269,12,264
Random QP,GUROBI_high,optimal,0.0020771026611328125,13,0.13000755048821744,12,250
Random QP,GUROBI_high,optimal,0.0017719268798828125,14,29.31176434456693,12,254
Random QP,GUROBI_high,optimal,0.0017549991607666016,12,8.348719008112049,12,258
Random QP,GUROBI_high,optimal,0.002276897430419922,11,7.035228831511498,12,262
Random QP,GUROBI_high,optimal,0.0020880699157714844,13,5.970447838472808,12,254
Random QP,GUROBI_high,optimal,0.001689910888671875,12,0.4509584354056013,12,250
Random QP,GUROBI_high,optimal,0.001622915267944336,14,6.356189010690466,12,258
Random QP,GUROBI_high,optimal,0.001430988311767578,12,18.491155940878453,12,258
Random QP,GUROBI_high,optimal,0.001851797103881836,16,-2.6939234517101207,12,254
Random QP,GUROBI_high,optimal,0.0019478797912597656,13,5.06589834318987,13,306
Random QP,GUROBI_high,optimal,0.0023949146270751953,11,0.7757266650694703,13,308
Random QP,GUROBI_high,optimal,0.002146005630493164,12,2.2355425226771883,13,316
Random QP,GUROBI_high,optimal,0.002377033233642578,12,0.7074237080202602,13,302
Random QP,GUROBI_high,optimal,0.002070188522338867,12,8.484040615821383,13,296
Random QP,GUROBI_high,optimal,0.0018961429595947266,12,20.834894151456226,13,302
Random QP,GUROBI_high,optimal,0.002259016036987305,12,10.047973330598664,13,304
Random QP,GUROBI_high,optimal,0.0017468929290771484,12,1.4171511186254722,13,306
Random QP,GUROBI_high,optimal,0.001444101333618164,14,13.203321687337196,13,298
Random QP,GUROBI_high,optimal,0.0018818378448486328,11,35.9111576339971,13,304
Random QP,GUROBI_high,optimal,0.0035791397094726562,14,27.847041396576298,15,412
Random QP,GUROBI_high,optimal,0.0036301612854003906,12,9.814766172099905,15,422
Random QP,GUROBI_high,optimal,0.002902030944824219,14,14.376194301858845,15,406
Random QP,GUROBI_high,optimal,0.003184080123901367,11,25.274609571247357,15,418
Random QP,GUROBI_high,optimal,0.002246856689453125,10,2.8127263764772112,15,412
Random QP,GUROBI_high,optimal,0.002298116683959961,12,13.390197936975298,15,408
Random QP,GUROBI_high,optimal,0.003699064254760742,12,9.887007989357867,15,416
Random QP,GUROBI_high,optimal,0.003074884414672852,12,6.191696208725244,15,410
Random QP,GUROBI_high,optimal,0.003058910369873047,10,6.533237822337827,15,406
Random QP,GUROBI_high,optimal,0.002619028091430664,13,18.918699024377567,15,412
Random QP,GUROBI_high,optimal,0.005782127380371094,11,9.47295957075025,18,612
Random QP,GUROBI_high,optimal,0.005751848220825195,13,2.565901899634257,18,594
Random QP,GUROBI_high,optimal,0.007057905197143555,12,18.124685880868935,18,614
Random QP,GUROBI_high,optimal,0.006948947906494141,13,6.469777738511814,18,604
Random QP,GUROBI_high,optimal,0.00616002082824707,12,4.225816031230509,18,610
Random QP,GUROBI_high,optimal,0.008620023727416992,15,11.135122541274617,18,612
Random QP,GUROBI_high,optimal,0.006345987319946289,13,6.898337816812974,18,602
Random QP,GUROBI_high,optimal,0.004839897155761719,11,29.98559229352401,18,622
Random QP,GUROBI_high,optimal,0.007421016693115234,12,-0.6267424295087514,18,594
Random QP,GUROBI_high,optimal,0.006170988082885742,12,11.915666662726537,18,598
Random QP,GUROBI_high,optimal,0.01923203468322754,12,37.50461869575713,23,1002
Random QP,GUROBI_high,optimal,0.01867198944091797,13,24.393021183324336,23,1016
Random QP,GUROBI_high,optimal,0.014725208282470703,12,31.58915001506312,23,1032
Random QP,GUROBI_high,optimal,0.015455007553100588,14,59.85608602386729,23,1020
Random QP,GUROBI_high,optimal,0.02072000503540039,13,32.96696922221368,23,1022
Random QP,GUROBI_high,optimal,0.018359899520874023,11,17.037519762719956,23,1066
Random QP,GUROBI_high,optimal,0.020500898361206055,14,12.391190207916667,23,1004
Random QP,GUROBI_high,optimal,0.017155170440673828,12,42.540225129125716,23,1034
Random QP,GUROBI_high,optimal,0.021153926849365238,14,52.084991847795564,23,994
Random QP,GUROBI_high,optimal,0.019326210021972656,13,37.773190160935066,23,1016
Random QP,GUROBI_high,optimal,0.06590104103088379,13,39.53319097549829,29,1694
Random QP,GUROBI_high,optimal,0.06374287605285645,13,30.616408446062568,29,1694
Random QP,GUROBI_high,optimal,0.0691981315612793,13,85.9231743877143,29,1702
Random QP,GUROBI_high,optimal,0.057142972946166985,12,58.302242555008576,29,1670
Random QP,GUROBI_high,optimal,0.05366086959838867,12,22.921814640138965,29,1672
Random QP,GUROBI_high,optimal,0.0707387924194336,13,36.590746215498406,29,1680
Random QP,GUROBI_high,optimal,0.08391904830932617,14,46.786090448814456,29,1688
Random QP,GUROBI_high,optimal,0.06576919555664062,14,18.587928819679924,29,1702
Random QP,GUROBI_high,optimal,0.07085800170898438,13,47.52667227912377,29,1664
Random QP,GUROBI_high,optimal,0.07003092765808105,13,48.97639643617524,29,1696
Random QP,GUROBI_high,optimal,0.8347787857055664,15,86.1081614018009,39,3204
Random QP,GUROBI_high,optimal,0.4069490432739258,14,91.18452465989921,39,3204
Random QP,GUROBI_high,optimal,0.5727419853210449,15,105.23463958701254,39,3200
Random QP,GUROBI_high,optimal,0.913120985031128,15,56.155551900001456,39,3166
Random QP,GUROBI_high,optimal,0.9241461753845216,16,49.21571594532531,39,3220
Random QP,GUROBI_high,optimal,0.921133041381836,16,153.70869160929175,39,3160
Random QP,GUROBI_high,optimal,0.9068400859832764,14,83.0043305305392,39,3192
Random QP,GUROBI_high,optimal,0.84073805809021,15,68.4070043011205,39,3252
Random QP,GUROBI_high,optimal,0.7865209579467773,14,124.27711474536562,39,3230
Random QP,GUROBI_high,optimal,0.9050610065460204,14,90.62408296461732,39,3226
Random QP,GUROBI_high,optimal,1.1429860591888428,15,180.92496464873645,53,6268
Random QP,GUROBI_high,optimal,0.7141158580780029,15,267.76342577067555,53,6208
Random QP,GUROBI_high,optimal,1.1295368671417236,15,232.6326979174516,53,6260
Random QP,GUROBI_high,optimal,0.8208410739898682,17,235.77097927852486,53,6246
Random QP,GUROBI_high,optimal,1.109133005142212,14,189.27166194260357,53,6126
Random QP,GUROBI_high,optimal,0.7579288482666016,16,214.73260092616505,53,6152
Random QP,GUROBI_high,optimal,1.1429438591003418,14,140.22295790065806,53,6178
Random QP,GUROBI_high,optimal,0.7015821933746338,16,226.20700378180013,53,6130
Random QP,GUROBI_high,optimal,1.1323080062866209,16,212.32221999885297,53,6166
Random QP,GUROBI_high,optimal,1.0003020763397217,15,169.61943325580518,53,6190
Random QP,GUROBI_high,optimal,1.8277370929718015,16,351.11347560196737,73,12284
Random QP,GUROBI_high,optimal,1.6270229816436768,15,537.264445852507,73,12384
Random QP,GUROBI_high,optimal,1.7177598476409912,15,245.9941572734515,73,12288
Random QP,GUROBI_high,optimal,1.8450548648834229,16,233.50366632942,73,12342
Random QP,GUROBI_high,optimal,1.5996751785278318,16,226.1612023570956,73,12356
Random QP,GUROBI_high,optimal,1.635149002075195,15,420.68593911661003,73,12384
Random QP,GUROBI_high,optimal,1.608842134475708,16,317.9441809939858,73,12438
Random QP,GUROBI_high,optimal,1.7022337913513184,15,364.4465458811965,73,12406
Random QP,GUROBI_high,optimal,1.8365471363067627,16,318.4449852775287,73,12370
Random QP,GUROBI_high,optimal,1.7259068489074707,16,516.5118764470279,73,12350
Random QP,GUROBI_high,optimal,3.3669469356536865,15,663.2419333413826,103,25576
Random QP,GUROBI_high,optimal,3.2881321907043457,16,567.2282302525057,103,25516
Random QP,GUROBI_high,optimal,3.1199529170989986,15,1009.5777563405676,103,25482
Random QP,GUROBI_high,optimal,3.2548091411590576,16,487.16407183047545,103,25448
Random QP,GUROBI_high,optimal,3.409878969192505,17,935.4365771344267,103,25508
Random QP,GUROBI_high,optimal,3.362095832824707,16,532.7723832281481,103,25530
Random QP,GUROBI_high,optimal,3.0567080974578857,15,720.442931060796,103,25594
Random QP,GUROBI_high,optimal,3.1367759704589844,15,725.1202951768033,103,25534
Random QP,GUROBI_high,optimal,3.3538818359375,15,757.510521229198,103,25440
Random QP,GUROBI_high,optimal,2.9973270893096924,15,732.79306767221,103,25514
Random QP,GUROBI_high,optimal,7.716723918914795,16,1311.1870549204284,146,52538
Random QP,GUROBI_high,optimal,7.308907985687256,16,1690.7848281940821,146,52524
Random QP,GUROBI_high,optimal,7.415393114089966,16,1689.3493131234216,146,52582
Random QP,GUROBI_high,optimal,7.262824058532715,16,1526.2111588024952,146,52540
Random QP,GUROBI_high,optimal,7.1017138957977295,16,1374.331371883919,146,52570
Random QP,GUROBI_high,optimal,7.579720020294189,15,1635.0558118793203,146,52498
Random QP,GUROBI_high,optimal,7.579982995986938,17,1162.9366671574405,146,52604
Random QP,GUROBI_high,optimal,7.535456895828247,15,1681.9681591263009,146,52558
Random QP,GUROBI_high,optimal,7.787950038909912,17,1859.7216786306992,146,52482
Random QP,GUROBI_high,optimal,7.67656397819519,18,1255.7866488330794,146,52470
Random QP,GUROBI_high,optimal,12.160789966583252,16,2708.887043897802,211,110960
Random QP,GUROBI_high,optimal,12.690453052520752,15,3175.6961123834385,211,110986
Random QP,GUROBI_high,optimal,12.740300178527832,18,3283.5231502966376,211,110918
Random QP,GUROBI_high,optimal,12.366703987121582,17,2736.960305719105,211,110914
Random QP,GUROBI_high,optimal,12.66214394569397,15,2396.649804874068,211,110938
Random QP,GUROBI_high,optimal,11.789593935012816,16,3297.0991369130993,211,110968
Random QP,GUROBI_high,optimal,11.59848403930664,15,2549.868568334821,211,110924
Random QP,GUROBI_high,optimal,12.546688079833984,16,2542.1178487470097,211,110948
Random QP,GUROBI_high,optimal,11.75420904159546,16,2581.4912124658067,211,110992
Random QP,GUROBI_high,optimal,12.355087041854858,16,3237.455498831478,211,110932
Random QP,GUROBI_high,optimal,26.86048102378845,15,6967.992369612613,304,230956
Random QP,GUROBI_high,optimal,25.95840883255005,16,6907.08039701684,304,230924
Random QP,GUROBI_high,optimal,26.789467811584476,16,6634.481485804796,304,230968
Random QP,GUROBI_high,optimal,26.610871076583862,16,6375.567198700083,304,230910
Random QP,GUROBI_high,optimal,24.99653005599976,15,5316.973119641414,304,230986
Random QP,GUROBI_high,optimal,23.056151866912842,16,6420.808566402953,304,230934
Random QP,GUROBI_high,optimal,25.14972019195557,15,5924.959731251405,304,230940
Random QP,GUROBI_high,optimal,24.92088985443115,15,5180.796190806089,304,230944
Random QP,GUROBI_high,optimal,26.28581285476685,15,6738.6080749664025,304,230960
Random QP,GUROBI_high,optimal,25.59343385696411,15,7282.2786904417235,304,230954
Random QP,GUROBI_high,optimal,84.43896293640138,16,16903.90308054387,442,488410
Random QP,GUROBI_high,optimal,87.48558402061462,16,13286.5332597559,442,488400
Random QP,GUROBI_high,optimal,88.00018692016602,17,12647.606129549165,442,488398
Random QP,GUROBI_high,optimal,83.65744805335999,15,14487.285852534054,442,488406
Random QP,GUROBI_high,optimal,85.35089707374574,15,13420.327199629382,442,488398
Random QP,GUROBI_high,optimal,86.07572889328003,15,15031.441239669097,442,488406
Random QP,GUROBI_high,optimal,88.9504988193512,17,13716.12537489738,442,488398
Random QP,GUROBI_high,optimal,89.46214294433594,16,14796.404249480727,442,488402
Random QP,GUROBI_high,optimal,85.79132795333862,14,14513.104727329435,442,488404
Random QP,GUROBI_high,optimal,80.77914214134215,15,15004.143431669349,442,488394
Random QP,GUROBI_high,optimal,222.75877714157104,15,30852.47169097308,644,1036840
Random QP,GUROBI_high,optimal,226.8707559108734,15,30689.318721045223,644,1036840
Random QP,GUROBI_high,optimal,228.3999578952789,14,31130.658944625033,644,1036838
Random QP,GUROBI_high,optimal,227.9368269443512,16,26461.54328251209,644,1036840
Random QP,GUROBI_high,optimal,228.2550189495087,16,31390.415170195887,644,1036840
Random QP,GUROBI_high,optimal,215.057541847229,14,30571.489512207765,644,1036838
Random QP,GUROBI_high,optimal,221.035856962204,14,29012.283436839585,644,1036840
Random QP,GUROBI_high,optimal,227.07675695419312,16,27070.064321967642,644,1036840
Random QP,GUROBI_high,optimal,227.00489902496338,15,25719.56009689888,644,1036836
Random QP,GUROBI_high,optimal,225.1330459117889,15,26966.182909423143,644,1036840
Random QP,GUROBI_high,optimal,652.2803580760957,16,62564.30269638688,940,2209000
Random QP,GUROBI_high,optimal,624.1473491191864,15,60049.046746314,940,2209000
Random QP,GUROBI_high,optimal,613.9022071361543,15,72618.67984903835,940,2209000
Random QP,GUROBI_high,optimal,647.5636320114137,16,65050.94928159338,940,2209000
Random QP,GUROBI_high,optimal,613.820827960968,15,68758.41602273512,940,2209000
Random QP,GUROBI_high,optimal,648.3768589496613,16,74168.00429069577,940,2209000
Random QP,GUROBI_high,optimal,642.6930510997772,16,67471.21470934142,940,2209000
Random QP,GUROBI_high,optimal,644.0777759552003,15,58346.69196779037,940,2209000
Random QP,GUROBI_high,optimal,650.06951212883,15,63708.49602467713,940,2209000
Random QP,GUROBI_high,optimal,587.4004490375519,15,80039.80680250397,940,2209000
Random QP,GUROBI_high,time_limit,1036.8073890209198,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1035.9508378505707,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1031.6349499225616,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1031.6388690471651,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1035.1301639080048,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1034.7985990047457,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1037.7477779388428,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1036.0836338996887,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1030.166685819626,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1033.4273021221159,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1142.1780931949615,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1135.5703129768374,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1133.4614310264587,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1142.261651992798,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1147.202889919281,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1147.2491858005526,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1100.9574120044708,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1152.3003849983215,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1139.903263092041,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1141.400335073471,1,,2009,10090202


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.0039441585540771484,11,-0.4067156247788706,10,178
Random QP,GUROBI_high,optimal,0.004327058792114258,15,3.0662536848107322,10,186
Random QP,GUROBI_high,optimal,0.04620194435119629,11,10.33567687233733,10,180
Random QP,GUROBI_high,optimal,0.002351045608520508,11,8.044181254031862,10,178
Random QP,GUROBI_high,optimal,0.04620194435119629,13,-3.7955019742734883,10,182
Random QP,GUROBI_high,optimal,0.003993034362792969,13,2.85239245909635,10,178
Random QP,GUROBI_high,optimal,0.04617619514465332,14,-3.058394103592903,10,182
Random QP,GUROBI_high,optimal,0.0040509700775146484,11,7.469246263746244,10,176
Random QP,GUROBI_high,optimal,0.0020089149475097656,12,1.6373506506988404,10,172
Random QP,GUROBI_high,optimal,0.04618692398071289,13,2.997304567466953,10,180


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,3.3669469356536865,15,663.2419333413826,103,25576
Random QP,GUROBI_high,optimal,3.2881321907043457,16,567.2282302525057,103,25516
Random QP,GUROBI_high,optimal,3.119952917098999,15,1009.5777563405675,103,25482
Random QP,GUROBI_high,optimal,3.2548091411590576,16,487.1640718304755,103,25448
Random QP,GUROBI_high,optimal,3.409878969192505,17,935.4365771344268,103,25508
Random QP,GUROBI_high,optimal,3.362095832824707,16,532.7723832281481,103,25530
Random QP,GUROBI_high,optimal,3.0567080974578857,15,720.442931060796,103,25594
Random QP,GUROBI_high,optimal,3.1367759704589844,15,725.1202951768032,103,25534
Random QP,GUROBI_high,optimal,3.3538818359375,15,757.510521229198,103,25440
Random QP,GUROBI_high,optimal,2.9973270893096924,15,732.79306767221,103,25514


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.00174713134765625,13,3.0329833642568356,11,224
Random QP,GUROBI_high,optimal,0.002140045166015625,13,6.402943693047762,11,218
Random QP,GUROBI_high,optimal,0.0030519962310791016,12,1.6043094137632223,11,214
Random QP,GUROBI_high,optimal,0.0017428398132324219,13,14.485513666107856,11,216
Random QP,GUROBI_high,optimal,0.0014548301696777344,13,7.444894501264924,11,224
Random QP,GUROBI_high,optimal,0.0014801025390625,14,66.72508473645439,11,212
Random QP,GUROBI_high,optimal,0.0013461112976074219,11,10.517339334609062,11,218
Random QP,GUROBI_high,optimal,0.00156402587890625,12,3.9256789623042687,11,216
Random QP,GUROBI_high,optimal,0.001847982406616211,13,5.790988547679353,11,208
Random QP,GUROBI_high,optimal,0.0017130374908447266,13,6.110695385584127,11,216


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.0020449161529541016,12,6.58209793901727,12,264
Random QP,GUROBI_high,optimal,0.0020771026611328125,13,0.13000755048821744,12,250
Random QP,GUROBI_high,optimal,0.0017719268798828125,14,29.311764344566928,12,254
Random QP,GUROBI_high,optimal,0.0017549991607666016,12,8.348719008112049,12,258
Random QP,GUROBI_high,optimal,0.002276897430419922,11,7.035228831511497,12,262
Random QP,GUROBI_high,optimal,0.0020880699157714844,13,5.970447838472808,12,254
Random QP,GUROBI_high,optimal,0.001689910888671875,12,0.4509584354056013,12,250
Random QP,GUROBI_high,optimal,0.001622915267944336,14,6.356189010690466,12,258
Random QP,GUROBI_high,optimal,0.0014309883117675781,12,18.491155940878457,12,258
Random QP,GUROBI_high,optimal,0.001851797103881836,16,-2.6939234517101207,12,254


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.0019478797912597656,13,5.06589834318987,13,306
Random QP,GUROBI_high,optimal,0.0023949146270751953,11,0.7757266650694703,13,308
Random QP,GUROBI_high,optimal,0.002146005630493164,12,2.2355425226771883,13,316
Random QP,GUROBI_high,optimal,0.002377033233642578,12,0.7074237080202602,13,302
Random QP,GUROBI_high,optimal,0.002070188522338867,12,8.484040615821382,13,296
Random QP,GUROBI_high,optimal,0.0018961429595947266,12,20.834894151456226,13,302
Random QP,GUROBI_high,optimal,0.0022590160369873047,12,10.047973330598664,13,304
Random QP,GUROBI_high,optimal,0.0017468929290771484,12,1.4171511186254722,13,306
Random QP,GUROBI_high,optimal,0.001444101333618164,14,13.203321687337196,13,298
Random QP,GUROBI_high,optimal,0.0018818378448486328,11,35.9111576339971,13,304


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,time_limit,1036.8073890209198,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1035.9508378505707,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1031.6349499225616,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1031.638869047165,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1035.1301639080048,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1034.7985990047455,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1037.7477779388428,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1036.0836338996887,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1030.1666858196259,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1033.427302122116,9,,1373,4712822


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,7.716723918914795,16,1311.1870549204286,146,52538
Random QP,GUROBI_high,optimal,7.308907985687256,16,1690.7848281940821,146,52524
Random QP,GUROBI_high,optimal,7.415393114089966,16,1689.3493131234218,146,52582
Random QP,GUROBI_high,optimal,7.262824058532715,16,1526.211158802495,146,52540
Random QP,GUROBI_high,optimal,7.1017138957977295,16,1374.331371883919,146,52570
Random QP,GUROBI_high,optimal,7.5797200202941895,15,1635.0558118793206,146,52498
Random QP,GUROBI_high,optimal,7.5799829959869385,17,1162.9366671574403,146,52604
Random QP,GUROBI_high,optimal,7.535456895828247,15,1681.968159126301,146,52558
Random QP,GUROBI_high,optimal,7.787950038909912,17,1859.7216786306992,146,52482
Random QP,GUROBI_high,optimal,7.67656397819519,18,1255.7866488330797,146,52470


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.0035791397094726562,14,27.8470413965763,15,412
Random QP,GUROBI_high,optimal,0.0036301612854003906,12,9.814766172099905,15,422
Random QP,GUROBI_high,optimal,0.0029020309448242188,14,14.376194301858845,15,406
Random QP,GUROBI_high,optimal,0.003184080123901367,11,25.27460957124736,15,418
Random QP,GUROBI_high,optimal,0.002246856689453125,10,2.8127263764772112,15,412
Random QP,GUROBI_high,optimal,0.002298116683959961,12,13.390197936975298,15,408
Random QP,GUROBI_high,optimal,0.003699064254760742,12,9.887007989357866,15,416
Random QP,GUROBI_high,optimal,0.0030748844146728516,12,6.191696208725244,15,410
Random QP,GUROBI_high,optimal,0.003058910369873047,10,6.533237822337826,15,406
Random QP,GUROBI_high,optimal,0.002619028091430664,13,18.918699024377567,15,412


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.005782127380371094,11,9.47295957075025,18,612
Random QP,GUROBI_high,optimal,0.005751848220825195,13,2.565901899634257,18,594
Random QP,GUROBI_high,optimal,0.007057905197143555,12,18.124685880868935,18,614
Random QP,GUROBI_high,optimal,0.006948947906494141,13,6.469777738511814,18,604
Random QP,GUROBI_high,optimal,0.00616002082824707,12,4.225816031230509,18,610
Random QP,GUROBI_high,optimal,0.008620023727416992,15,11.135122541274617,18,612
Random QP,GUROBI_high,optimal,0.006345987319946289,13,6.898337816812975,18,602
Random QP,GUROBI_high,optimal,0.004839897155761719,11,29.985592293524014,18,622
Random QP,GUROBI_high,optimal,0.007421016693115234,12,-0.6267424295087514,18,594
Random QP,GUROBI_high,optimal,0.006170988082885742,12,11.915666662726535,18,598


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,time_limit,1142.1780931949615,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1135.5703129768372,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1133.4614310264587,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1142.2616519927979,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1147.202889919281,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1147.2491858005524,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1100.9574120044708,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1152.3003849983215,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1139.903263092041,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1141.400335073471,1,,2009,10090202


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,12.160789966583252,16,2708.887043897802,211,110960
Random QP,GUROBI_high,optimal,12.690453052520752,15,3175.6961123834385,211,110986
Random QP,GUROBI_high,optimal,12.740300178527832,18,3283.5231502966376,211,110918
Random QP,GUROBI_high,optimal,12.366703987121582,17,2736.9603057191043,211,110914
Random QP,GUROBI_high,optimal,12.66214394569397,15,2396.6498048740677,211,110938
Random QP,GUROBI_high,optimal,11.789593935012817,16,3297.0991369130993,211,110968
Random QP,GUROBI_high,optimal,11.59848403930664,15,2549.868568334821,211,110924
Random QP,GUROBI_high,optimal,12.546688079833984,16,2542.1178487470097,211,110948
Random QP,GUROBI_high,optimal,11.754209041595459,16,2581.4912124658063,211,110992
Random QP,GUROBI_high,optimal,12.355087041854858,16,3237.4554988314785,211,110932


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.01923203468322754,12,37.50461869575713,23,1002
Random QP,GUROBI_high,optimal,0.01867198944091797,13,24.393021183324336,23,1016
Random QP,GUROBI_high,optimal,0.014725208282470703,12,31.589150015063122,23,1032
Random QP,GUROBI_high,optimal,0.015455007553100586,14,59.856086023867306,23,1020
Random QP,GUROBI_high,optimal,0.02072000503540039,13,32.96696922221368,23,1022
Random QP,GUROBI_high,optimal,0.018359899520874023,11,17.037519762719956,23,1066
Random QP,GUROBI_high,optimal,0.020500898361206055,14,12.391190207916669,23,1004
Random QP,GUROBI_high,optimal,0.017155170440673828,12,42.540225129125716,23,1034
Random QP,GUROBI_high,optimal,0.021153926849365234,14,52.08499184779556,23,994
Random QP,GUROBI_high,optimal,0.019326210021972656,13,37.77319016093507,23,1016


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.06590104103088379,13,39.5331909754983,29,1694
Random QP,GUROBI_high,optimal,0.06374287605285645,13,30.616408446062575,29,1694
Random QP,GUROBI_high,optimal,0.0691981315612793,13,85.9231743877143,29,1702
Random QP,GUROBI_high,optimal,0.05714297294616699,12,58.30224255500858,29,1670
Random QP,GUROBI_high,optimal,0.05366086959838867,12,22.921814640138965,29,1672
Random QP,GUROBI_high,optimal,0.0707387924194336,13,36.590746215498406,29,1680
Random QP,GUROBI_high,optimal,0.08391904830932617,14,46.786090448814456,29,1688
Random QP,GUROBI_high,optimal,0.06576919555664062,14,18.587928819679917,29,1702
Random QP,GUROBI_high,optimal,0.07085800170898438,13,47.526672279123765,29,1664
Random QP,GUROBI_high,optimal,0.07003092765808105,13,48.97639643617524,29,1696


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,26.860481023788452,15,6967.992369612614,304,230956
Random QP,GUROBI_high,optimal,25.95840883255005,16,6907.08039701684,304,230924
Random QP,GUROBI_high,optimal,26.789467811584473,16,6634.481485804796,304,230968
Random QP,GUROBI_high,optimal,26.610871076583862,16,6375.567198700083,304,230910
Random QP,GUROBI_high,optimal,24.996530055999756,15,5316.973119641414,304,230986
Random QP,GUROBI_high,optimal,23.056151866912842,16,6420.808566402953,304,230934
Random QP,GUROBI_high,optimal,25.149720191955566,15,5924.959731251405,304,230940
Random QP,GUROBI_high,optimal,24.920889854431152,15,5180.796190806089,304,230944
Random QP,GUROBI_high,optimal,26.285812854766846,15,6738.6080749664025,304,230960
Random QP,GUROBI_high,optimal,25.59343385696411,15,7282.278690441724,304,230954


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.8347787857055664,15,86.10816140180091,39,3204
Random QP,GUROBI_high,optimal,0.4069490432739258,14,91.18452465989922,39,3204
Random QP,GUROBI_high,optimal,0.5727419853210449,15,105.23463958701254,39,3200
Random QP,GUROBI_high,optimal,0.9131209850311279,15,56.15555190000146,39,3166
Random QP,GUROBI_high,optimal,0.9241461753845215,16,49.21571594532531,39,3220
Random QP,GUROBI_high,optimal,0.9211330413818359,16,153.70869160929175,39,3160
Random QP,GUROBI_high,optimal,0.9068400859832764,14,83.0043305305392,39,3192
Random QP,GUROBI_high,optimal,0.84073805809021,15,68.4070043011205,39,3252
Random QP,GUROBI_high,optimal,0.7865209579467773,14,124.27711474536562,39,3230
Random QP,GUROBI_high,optimal,0.9050610065460205,14,90.62408296461733,39,3226


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,84.43896293640137,16,16903.90308054387,442,488410
Random QP,GUROBI_high,optimal,87.48558402061462,16,13286.5332597559,442,488400
Random QP,GUROBI_high,optimal,88.00018692016602,17,12647.606129549165,442,488398
Random QP,GUROBI_high,optimal,83.65744805335999,15,14487.285852534056,442,488406
Random QP,GUROBI_high,optimal,85.35089707374573,15,13420.327199629382,442,488398
Random QP,GUROBI_high,optimal,86.07572889328003,15,15031.441239669095,442,488406
Random QP,GUROBI_high,optimal,88.9504988193512,17,13716.125374897381,442,488398
Random QP,GUROBI_high,optimal,89.46214294433594,16,14796.404249480727,442,488402
Random QP,GUROBI_high,optimal,85.79132795333862,14,14513.104727329435,442,488404
Random QP,GUROBI_high,optimal,80.77914214134216,15,15004.143431669347,442,488394


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,1.1429860591888428,15,180.92496464873648,53,6268
Random QP,GUROBI_high,optimal,0.7141158580780029,15,267.76342577067555,53,6208
Random QP,GUROBI_high,optimal,1.1295368671417236,15,232.6326979174516,53,6260
Random QP,GUROBI_high,optimal,0.8208410739898682,17,235.77097927852492,53,6246
Random QP,GUROBI_high,optimal,1.109133005142212,14,189.27166194260354,53,6126
Random QP,GUROBI_high,optimal,0.7579288482666016,16,214.73260092616502,53,6152
Random QP,GUROBI_high,optimal,1.1429438591003418,14,140.22295790065803,53,6178
Random QP,GUROBI_high,optimal,0.7015821933746338,16,226.20700378180013,53,6130
Random QP,GUROBI_high,optimal,1.132308006286621,16,212.32221999885297,53,6166
Random QP,GUROBI_high,optimal,1.0003020763397217,15,169.6194332558052,53,6190


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,222.75877714157104,15,30852.47169097308,644,1036840
Random QP,GUROBI_high,optimal,226.8707559108734,15,30689.318721045223,644,1036840
Random QP,GUROBI_high,optimal,228.39995789527893,14,31130.658944625033,644,1036838
Random QP,GUROBI_high,optimal,227.9368269443512,16,26461.543282512095,644,1036840
Random QP,GUROBI_high,optimal,228.25501894950867,16,31390.41517019589,644,1036840
Random QP,GUROBI_high,optimal,215.057541847229,14,30571.489512207765,644,1036838
Random QP,GUROBI_high,optimal,221.03585696220398,14,29012.283436839585,644,1036840
Random QP,GUROBI_high,optimal,227.07675695419312,16,27070.064321967642,644,1036840
Random QP,GUROBI_high,optimal,227.00489902496338,15,25719.56009689888,644,1036836
Random QP,GUROBI_high,optimal,225.13304591178894,15,26966.182909423143,644,1036840


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,1.8277370929718018,16,351.11347560196737,73,12284
Random QP,GUROBI_high,optimal,1.6270229816436768,15,537.264445852507,73,12384
Random QP,GUROBI_high,optimal,1.7177598476409912,15,245.9941572734515,73,12288
Random QP,GUROBI_high,optimal,1.8450548648834229,16,233.50366632941999,73,12342
Random QP,GUROBI_high,optimal,1.599675178527832,16,226.1612023570956,73,12356
Random QP,GUROBI_high,optimal,1.6351490020751953,15,420.68593911661014,73,12384
Random QP,GUROBI_high,optimal,1.608842134475708,16,317.9441809939858,73,12438
Random QP,GUROBI_high,optimal,1.7022337913513184,15,364.4465458811965,73,12406
Random QP,GUROBI_high,optimal,1.8365471363067627,16,318.4449852775287,73,12370
Random QP,GUROBI_high,optimal,1.7259068489074707,16,516.511876447028,73,12350


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,652.2803580760956,16,62564.302696386876,940,2209000
Random QP,GUROBI_high,optimal,624.1473491191864,15,60049.046746313994,940,2209000
Random QP,GUROBI_high,optimal,613.9022071361542,15,72618.67984903835,940,2209000
Random QP,GUROBI_high,optimal,647.5636320114136,16,65050.94928159338,940,2209000
Random QP,GUROBI_high,optimal,613.820827960968,15,68758.41602273511,940,2209000
Random QP,GUROBI_high,optimal,648.3768589496613,16,74168.00429069578,940,2209000
Random QP,GUROBI_high,optimal,642.6930510997772,16,67471.21470934142,940,2209000
Random QP,GUROBI_high,optimal,644.0777759552002,15,58346.691967790364,940,2209000
Random QP,GUROBI_high,optimal,650.06951212883,15,63708.49602467713,940,2209000
Random QP,GUROBI_high,optimal,587.4004490375519,15,80039.80680250397,940,2209000


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.030776023864746094,12,422.488937591646,10,3510
SVM,GUROBI_high,optimal,0.03079700469970703,12,408.2953994787738,10,3510
SVM,GUROBI_high,optimal,0.030796051025390625,13,414.40009648804266,10,3510
SVM,GUROBI_high,optimal,0.030814170837402344,12,416.3674702064442,10,3510
SVM,GUROBI_high,optimal,0.03080296516418457,13,425.91861948915925,10,3510
SVM,GUROBI_high,optimal,0.031145095825195312,15,402.928891584242,10,3510
SVM,GUROBI_high,optimal,0.03081583976745605,11,426.38774687429907,10,3510
SVM,GUROBI_high,optimal,0.0308229923248291,12,419.6172866526796,10,3510
SVM,GUROBI_high,optimal,0.03078985214233398,12,428.65301098131096,10,3510
SVM,GUROBI_high,optimal,0.03080916404724121,13,417.0697440338301,10,3510
SVM,GUROBI_high,optimal,0.014111042022705078,14,460.6974342822918,11,4025
SVM,GUROBI_high,optimal,0.011735916137695312,11,462.5040293979208,11,4025
SVM,GUROBI_high,optimal,0.012765884399414062,12,452.32481425019813,11,4025
SVM,GUROBI_high,optimal,0.024544954299926758,12,464.2686882429715,11,4025
SVM,GUROBI_high,optimal,0.02406787872314453,12,452.03422182795794,11,4025
SVM,GUROBI_high,optimal,0.0251460075378418,13,447.698277262456,11,4025
SVM,GUROBI_high,optimal,0.024176836013793945,12,450.04777895388463,11,4025
SVM,GUROBI_high,optimal,0.024025917053222656,12,454.831981774972,11,4025
SVM,GUROBI_high,optimal,0.023560047149658203,11,471.4270254099884,11,4025
SVM,GUROBI_high,optimal,0.012799978256225586,12,454.0819508516764,11,4025
SVM,GUROBI_high,optimal,0.015542984008789062,12,492.7753387533548,12,4572
SVM,GUROBI_high,optimal,0.022813081741333008,11,502.98547051969217,12,4572
SVM,GUROBI_high,optimal,0.02423405647277832,11,494.16532566560585,12,4572
SVM,GUROBI_high,optimal,0.025706052780151367,13,486.87594518937163,12,4572
SVM,GUROBI_high,optimal,0.022886037826538086,11,496.23442761289016,12,4572
SVM,GUROBI_high,optimal,0.023246049880981445,11,514.8733893251504,12,4572
SVM,GUROBI_high,optimal,0.02172279357910156,10,506.69752616349837,12,4572
SVM,GUROBI_high,optimal,0.02312803268432617,12,501.7299464083387,12,4572
SVM,GUROBI_high,optimal,0.02036714553833008,12,502.44357232103937,12,4572
SVM,GUROBI_high,optimal,0.021162033081054688,13,474.8955873315728,12,4572
SVM,GUROBI_high,optimal,0.015470027923583984,11,537.7582337632336,13,5147
SVM,GUROBI_high,optimal,0.016381025314331055,12,542.8935928419248,13,5147
SVM,GUROBI_high,optimal,0.01799297332763672,12,523.2912089051729,13,5147
SVM,GUROBI_high,optimal,0.016632795333862305,11,539.8449769814506,13,5147
SVM,GUROBI_high,optimal,0.01541900634765625,11,549.258414505709,13,5147
SVM,GUROBI_high,optimal,0.01641106605529785,12,550.2832141560434,13,5147
SVM,GUROBI_high,optimal,0.017605066299438477,12,537.2673512786248,13,5147
SVM,GUROBI_high,optimal,0.016476869583129883,12,531.7403086368962,13,5147
SVM,GUROBI_high,optimal,0.01776719093322754,12,537.6142118053415,13,5147
SVM,GUROBI_high,optimal,0.017666101455688477,12,541.0861118361795,13,5147
SVM,GUROBI_high,optimal,0.01934504508972168,13,574.4968573392982,14,5754
SVM,GUROBI_high,optimal,0.018433094024658203,12,572.8544762304797,14,5754
SVM,GUROBI_high,optimal,0.018558979034423828,12,585.1847609570242,14,5754
SVM,GUROBI_high,optimal,0.01851820945739746,12,576.2368993799921,14,5754
SVM,GUROBI_high,optimal,0.01869988441467285,12,578.0801417292039,14,5754
SVM,GUROBI_high,optimal,0.019071102142333984,12,588.961390271161,14,5754
SVM,GUROBI_high,optimal,0.018358945846557617,12,581.3180072228413,14,5754
SVM,GUROBI_high,optimal,0.018635034561157227,12,581.1318835097533,14,5754
SVM,GUROBI_high,optimal,0.018378019332885742,12,583.3442404655938,14,5754
SVM,GUROBI_high,optimal,0.01832103729248047,12,566.9885387895406,14,5754
SVM,GUROBI_high,optimal,0.022691965103149414,12,663.2506842057159,16,7056
SVM,GUROBI_high,optimal,0.022496938705444336,12,651.5965636810597,16,7056
SVM,GUROBI_high,optimal,0.02123594284057617,11,651.9114137288626,16,7056
SVM,GUROBI_high,optimal,0.022358179092407227,12,674.0881146597574,16,7056
SVM,GUROBI_high,optimal,0.02280402183532715,12,667.7319395759869,16,7056
SVM,GUROBI_high,optimal,0.02257919311523437,12,666.4982183016867,16,7056
SVM,GUROBI_high,optimal,0.02238011360168457,12,676.8263436766051,16,7056
SVM,GUROBI_high,optimal,0.022520065307617188,12,661.479455103716,16,7056
SVM,GUROBI_high,optimal,0.02384805679321289,13,648.3942253456703,16,7056
SVM,GUROBI_high,optimal,0.02243518829345703,12,662.5105545053237,16,7056
SVM,GUROBI_high,optimal,0.024485111236572262,12,701.9288110260784,17,7751
SVM,GUROBI_high,optimal,0.02468204498291016,12,682.1824736857733,17,7751
SVM,GUROBI_high,optimal,0.025038957595825195,12,718.3939548156593,17,7751
SVM,GUROBI_high,optimal,0.025928974151611328,13,700.6556707298323,17,7751
SVM,GUROBI_high,optimal,0.024569988250732425,12,700.2466378380102,17,7751
SVM,GUROBI_high,optimal,0.025021076202392575,12,687.2288527468173,17,7751
SVM,GUROBI_high,optimal,0.02556705474853516,13,718.7685888332843,17,7751
SVM,GUROBI_high,optimal,0.024573087692260742,12,701.9391279746678,17,7751
SVM,GUROBI_high,optimal,0.023242950439453125,11,694.9741112260167,17,7751
SVM,GUROBI_high,optimal,0.025616884231567383,12,710.7338728073462,17,7751
SVM,GUROBI_high,optimal,0.03055596351623535,12,812.508037858839,20,10020
SVM,GUROBI_high,optimal,0.03246116638183594,13,812.5390759174571,20,10020
SVM,GUROBI_high,optimal,0.030803918838500977,12,813.8956044960413,20,10020
SVM,GUROBI_high,optimal,0.03091597557067871,12,802.811110625643,20,10020
SVM,GUROBI_high,optimal,0.031100034713745117,12,825.1338175403238,20,10020
SVM,GUROBI_high,optimal,0.028436899185180664,11,823.7543263386241,20,10020
SVM,GUROBI_high,optimal,0.030432224273681637,12,823.7220008368146,20,10020
SVM,GUROBI_high,optimal,0.032353878021240234,13,800.8925335777265,20,10020
SVM,GUROBI_high,optimal,0.030675888061523438,12,814.9574857731537,20,10020
SVM,GUROBI_high,optimal,0.03011798858642578,12,847.7070250315988,20,10020
SVM,GUROBI_high,optimal,0.04199814796447754,13,926.2065732069659,23,12557
SVM,GUROBI_high,optimal,0.03839778900146485,12,935.8728654301207,23,12557
SVM,GUROBI_high,optimal,0.03904104232788086,12,950.4673039706779,23,12557
SVM,GUROBI_high,optimal,0.041873931884765625,13,964.5205939329782,23,12557
SVM,GUROBI_high,optimal,0.0402379035949707,12,943.8977688726984,23,12557
SVM,GUROBI_high,optimal,0.03981804847717285,13,921.7302358258203,23,12557
SVM,GUROBI_high,optimal,0.03869915008544922,12,939.2944905107828,23,12557
SVM,GUROBI_high,optimal,0.03880596160888672,12,953.0985544714888,23,12557
SVM,GUROBI_high,optimal,0.040413856506347656,12,950.5859297104013,23,12557
SVM,GUROBI_high,optimal,0.04048323631286621,12,944.4624717467219,23,12557
SVM,GUROBI_high,optimal,0.04372906684875488,12,1032.4325451492114,26,15366
SVM,GUROBI_high,optimal,0.0442349910736084,12,1040.975897490806,26,15366
SVM,GUROBI_high,optimal,0.04666209220886231,13,1067.4784586938256,26,15366
SVM,GUROBI_high,optimal,0.04728221893310547,13,1069.291911506246,26,15366
SVM,GUROBI_high,optimal,0.04422688484191895,12,1070.9556190165442,26,15366
SVM,GUROBI_high,optimal,0.047290802001953125,13,1076.4943532620957,26,15366
SVM,GUROBI_high,optimal,0.043640851974487305,12,1061.8008529950807,26,15366
SVM,GUROBI_high,optimal,0.04468512535095215,12,1073.6405983098448,26,15366
SVM,GUROBI_high,optimal,0.04346895217895508,12,1047.2505689581312,26,15366
SVM,GUROBI_high,optimal,0.04472208023071289,12,1064.2591391112571,26,15366
SVM,GUROBI_high,optimal,0.06477212905883789,14,1297.4326503096047,31,20645
SVM,GUROBI_high,optimal,0.056370973587036126,12,1255.2822148814432,31,20645
SVM,GUROBI_high,optimal,0.056619882583618164,12,1256.025920040583,31,20645
SVM,GUROBI_high,optimal,0.05988121032714844,13,1264.2069910838686,31,20645
SVM,GUROBI_high,optimal,0.05619287490844727,12,1258.728015746722,31,20645
SVM,GUROBI_high,optimal,0.05763387680053711,12,1276.3304872507606,31,20645
SVM,GUROBI_high,optimal,0.06105113029479981,13,1260.4298582913204,31,20645
SVM,GUROBI_high,optimal,0.055507898330688484,12,1258.3022384458295,31,20645
SVM,GUROBI_high,optimal,0.05858087539672852,12,1260.8863380271687,31,20645
SVM,GUROBI_high,optimal,0.05786895751953125,12,1275.1509716650949,31,20645
SVM,GUROBI_high,optimal,0.08659100532531737,14,1485.4871568952087,37,27971
SVM,GUROBI_high,optimal,0.08081793785095215,13,1534.8417292249014,37,27971
SVM,GUROBI_high,optimal,0.07864999771118164,13,1473.1267737480414,37,27971
SVM,GUROBI_high,optimal,0.08101916313171388,13,1489.0864318754334,37,27971
SVM,GUROBI_high,optimal,0.07986187934875487,13,1514.4521431224937,37,27971
SVM,GUROBI_high,optimal,0.07798600196838379,12,1492.5782601603778,37,27971
SVM,GUROBI_high,optimal,0.07998299598693848,13,1526.4972542118494,37,27971
SVM,GUROBI_high,optimal,0.08033990859985353,13,1516.1055103182848,37,27971
SVM,GUROBI_high,optimal,0.07527494430541992,12,1501.1720044250726,37,27971
SVM,GUROBI_high,optimal,0.07709312438964844,12,1504.5631750849634,37,27971
SVM,GUROBI_high,optimal,0.10686612129211426,13,1802.6474470884616,45,39419
SVM,GUROBI_high,optimal,0.10869789123535156,13,1854.6083248860211,45,39419
SVM,GUROBI_high,optimal,0.1117379665374756,13,1837.8377929461944,45,39419
SVM,GUROBI_high,optimal,0.10436892509460448,12,1843.3175860032766,45,39419
SVM,GUROBI_high,optimal,0.11042213439941406,13,1819.3928718151608,45,39419
SVM,GUROBI_high,optimal,0.11585807800292967,14,1819.3005532738755,45,39419
SVM,GUROBI_high,optimal,0.10755109786987303,12,1855.3505321837838,45,39419
SVM,GUROBI_high,optimal,0.10699820518493652,12,1837.3862140406436,45,39419
SVM,GUROBI_high,optimal,0.117448091506958,14,1856.3846618673285,45,39419
SVM,GUROBI_high,optimal,0.10391402244567872,12,1841.441710339022,45,39419
SVM,GUROBI_high,optimal,0.5039830207824707,13,2237.955183213345,55,56429
SVM,GUROBI_high,optimal,0.3554630279541016,13,2242.673194951101,55,56429
SVM,GUROBI_high,optimal,0.4969131946563721,12,2230.5250676645833,55,56429
SVM,GUROBI_high,optimal,0.362882137298584,13,2264.3500918889968,55,56429
SVM,GUROBI_high,optimal,0.4869201183319092,13,2245.5472634497805,55,56429
SVM,GUROBI_high,optimal,0.4528448581695557,13,2173.42986687498,55,56429
SVM,GUROBI_high,optimal,0.5140240192413329,12,2196.319847701296,55,56429
SVM,GUROBI_high,optimal,0.4621689319610596,13,2229.5765183723443,55,56429
SVM,GUROBI_high,optimal,0.4973609447479248,13,2277.1282303719186,55,56429
SVM,GUROBI_high,optimal,0.4368190765380859,13,2212.3268909400226,55,56429
SVM,GUROBI_high,optimal,0.6983380317687988,13,2714.6401543823613,68,83028
SVM,GUROBI_high,optimal,0.6634449958801271,14,2735.288325128688,68,83028
SVM,GUROBI_high,optimal,0.68373703956604,14,2766.6425920196125,68,83028
SVM,GUROBI_high,optimal,0.6779389381408691,13,2754.158451238216,68,83028
SVM,GUROBI_high,optimal,0.6809010505676271,13,2788.357795533921,68,83028
SVM,GUROBI_high,optimal,0.665290117263794,13,2719.5444764224344,68,83028
SVM,GUROBI_high,optimal,0.7313940525054932,13,2783.822380755245,68,83028
SVM,GUROBI_high,optimal,0.633220911026001,13,2739.6525311628216,68,83028
SVM,GUROBI_high,optimal,0.6391890048980713,13,2748.9489146024684,68,83028
SVM,GUROBI_high,optimal,0.7148189544677734,13,2777.4699461755076,68,83028
SVM,GUROBI_high,optimal,1.0080249309539795,13,3393.3624422047933,84,122724
SVM,GUROBI_high,optimal,0.7711532115936279,13,3418.749628638723,84,122724
SVM,GUROBI_high,optimal,0.9830560684204102,14,3457.2902544609115,84,122724
SVM,GUROBI_high,optimal,1.0096769332885742,13,3401.1804249900642,84,122724
SVM,GUROBI_high,optimal,0.9158289432525636,13,3388.028069598196,84,122724
SVM,GUROBI_high,optimal,0.890887975692749,13,3421.0304172918427,84,122724
SVM,GUROBI_high,optimal,0.8970179557800293,13,3419.1673462591716,84,122724
SVM,GUROBI_high,optimal,1.025684833526611,14,3387.3953016040773,84,122724
SVM,GUROBI_high,optimal,1.0174391269683838,13,3404.0971201841335,84,122724
SVM,GUROBI_high,optimal,1.0140068531036377,13,3423.967360187586,84,122724
SVM,GUROBI_high,optimal,1.4167931079864502,13,4233.276556495499,105,186479
SVM,GUROBI_high,optimal,1.0255360603332522,13,4278.793634118223,105,186479
SVM,GUROBI_high,optimal,1.3134558200836182,13,4254.471808591244,105,186479
SVM,GUROBI_high,optimal,1.3944838047027588,14,4135.029757621862,105,186479
SVM,GUROBI_high,optimal,1.3797459602355957,13,4255.763233352625,105,186479
SVM,GUROBI_high,optimal,1.425915002822876,14,4276.603059779804,105,186479
SVM,GUROBI_high,optimal,1.4763000011444092,14,4327.458134913169,105,186479
SVM,GUROBI_high,optimal,1.292478084564209,13,4250.71794912741,105,186479
SVM,GUROBI_high,optimal,1.4766499996185305,13,4299.013219811464,105,186479
SVM,GUROBI_high,optimal,1.3146629333496094,13,4279.4573395721,105,186479
SVM,GUROBI_high,optimal,2.288083076477051,13,5367.829360597635,132,287892
SVM,GUROBI_high,optimal,1.683121919631958,13,5396.179300608958,132,287892
SVM,GUROBI_high,optimal,2.304838895797729,13,5296.166775155355,132,287892
SVM,GUROBI_high,optimal,2.3526380062103267,13,5262.810781322018,132,287892
SVM,GUROBI_high,optimal,2.4368970394134517,13,5350.312298750318,132,287892
SVM,GUROBI_high,optimal,2.3724849224090576,13,5360.657245726109,132,287892
SVM,GUROBI_high,optimal,2.261435031890869,13,5329.329794867804,132,287892
SVM,GUROBI_high,optimal,2.2430660724639893,13,5358.71134035712,132,287892
SVM,GUROBI_high,optimal,2.328526020050049,13,5327.338797336583,132,287892
SVM,GUROBI_high,optimal,2.2899298667907715,13,5326.695646460471,132,287892
SVM,GUROBI_high,optimal,4.868451118469238,14,6666.176552151177,166,446706
SVM,GUROBI_high,optimal,4.723184823989868,14,6656.262727804364,166,446706
SVM,GUROBI_high,optimal,4.6994450092315665,14,6719.163229962347,166,446706
SVM,GUROBI_high,optimal,4.517488956451416,12,6672.301610256644,166,446706
SVM,GUROBI_high,optimal,4.8417370319366455,14,6722.754213749076,166,446706
SVM,GUROBI_high,optimal,4.869628190994263,13,6694.076899620269,166,446706
SVM,GUROBI_high,optimal,3.8593690395355225,13,6682.473968989029,166,446706
SVM,GUROBI_high,optimal,4.774883985519409,13,6713.701740507996,166,446706
SVM,GUROBI_high,optimal,4.905693054199219,14,6770.323594098492,166,446706
SVM,GUROBI_high,optimal,5.032313823699951,14,6698.399597376077,166,446706
SVM,GUROBI_high,optimal,10.421241998672484,14,8470.079837666279,209,697223
SVM,GUROBI_high,optimal,8.187422037124634,14,8411.016966137928,209,697223
SVM,GUROBI_high,optimal,10.489545822143556,14,8420.253718703216,209,697223
SVM,GUROBI_high,optimal,10.360130071640016,14,8433.818782486222,209,697223
SVM,GUROBI_high,optimal,10.419512033462523,14,8517.564217959207,209,697223
SVM,GUROBI_high,optimal,10.075896978378298,14,8459.294750005456,209,697223
SVM,GUROBI_high,optimal,10.502990961074827,14,8356.209520499904,209,697223
SVM,GUROBI_high,optimal,10.452936887741087,14,8456.187737345737,209,697223
SVM,GUROBI_high,optimal,10.79718780517578,14,8525.463821681777,209,697223
SVM,GUROBI_high,optimal,9.339569091796877,14,8421.379125287405,209,697223


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.030776023864746094,12,422.48893759164594,10,3510
SVM,GUROBI_high,optimal,0.03079700469970703,12,408.29539947877385,10,3510
SVM,GUROBI_high,optimal,0.030796051025390625,13,414.4000964880427,10,3510
SVM,GUROBI_high,optimal,0.030814170837402344,12,416.3674702064442,10,3510
SVM,GUROBI_high,optimal,0.03080296516418457,13,425.91861948915925,10,3510
SVM,GUROBI_high,optimal,0.031145095825195312,15,402.928891584242,10,3510
SVM,GUROBI_high,optimal,0.030815839767456055,11,426.38774687429907,10,3510
SVM,GUROBI_high,optimal,0.0308229923248291,12,419.6172866526796,10,3510
SVM,GUROBI_high,optimal,0.030789852142333984,12,428.65301098131096,10,3510
SVM,GUROBI_high,optimal,0.03080916404724121,13,417.0697440338301,10,3510


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,1.4167931079864502,13,4233.276556495499,105,186479
SVM,GUROBI_high,optimal,1.025536060333252,13,4278.793634118223,105,186479
SVM,GUROBI_high,optimal,1.3134558200836182,13,4254.471808591244,105,186479
SVM,GUROBI_high,optimal,1.3944838047027588,14,4135.029757621862,105,186479
SVM,GUROBI_high,optimal,1.3797459602355957,13,4255.763233352625,105,186479
SVM,GUROBI_high,optimal,1.425915002822876,14,4276.603059779804,105,186479
SVM,GUROBI_high,optimal,1.4763000011444092,14,4327.458134913169,105,186479
SVM,GUROBI_high,optimal,1.292478084564209,13,4250.71794912741,105,186479
SVM,GUROBI_high,optimal,1.4766499996185303,13,4299.013219811464,105,186479
SVM,GUROBI_high,optimal,1.3146629333496094,13,4279.4573395721,105,186479


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.014111042022705078,14,460.6974342822918,11,4025
SVM,GUROBI_high,optimal,0.011735916137695312,11,462.50402939792076,11,4025
SVM,GUROBI_high,optimal,0.012765884399414062,12,452.3248142501981,11,4025
SVM,GUROBI_high,optimal,0.024544954299926758,12,464.2686882429715,11,4025
SVM,GUROBI_high,optimal,0.02406787872314453,12,452.03422182795794,11,4025
SVM,GUROBI_high,optimal,0.025146007537841797,13,447.698277262456,11,4025
SVM,GUROBI_high,optimal,0.024176836013793945,12,450.04777895388463,11,4025
SVM,GUROBI_high,optimal,0.024025917053222656,12,454.831981774972,11,4025
SVM,GUROBI_high,optimal,0.023560047149658203,11,471.4270254099884,11,4025
SVM,GUROBI_high,optimal,0.012799978256225586,12,454.08195085167637,11,4025


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.015542984008789062,12,492.7753387533548,12,4572
SVM,GUROBI_high,optimal,0.022813081741333008,11,502.9854705196922,12,4572
SVM,GUROBI_high,optimal,0.02423405647277832,11,494.1653256656058,12,4572
SVM,GUROBI_high,optimal,0.025706052780151367,13,486.8759451893716,12,4572
SVM,GUROBI_high,optimal,0.022886037826538086,11,496.2344276128902,12,4572
SVM,GUROBI_high,optimal,0.023246049880981445,11,514.8733893251504,12,4572
SVM,GUROBI_high,optimal,0.021722793579101562,10,506.69752616349837,12,4572
SVM,GUROBI_high,optimal,0.023128032684326172,12,501.7299464083387,12,4572
SVM,GUROBI_high,optimal,0.020367145538330078,12,502.4435723210394,12,4572
SVM,GUROBI_high,optimal,0.021162033081054688,13,474.89558733157276,12,4572


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.015470027923583984,11,537.7582337632336,13,5147
SVM,GUROBI_high,optimal,0.016381025314331055,12,542.8935928419248,13,5147
SVM,GUROBI_high,optimal,0.01799297332763672,12,523.2912089051729,13,5147
SVM,GUROBI_high,optimal,0.016632795333862305,11,539.8449769814507,13,5147
SVM,GUROBI_high,optimal,0.01541900634765625,11,549.258414505709,13,5147
SVM,GUROBI_high,optimal,0.01641106605529785,12,550.2832141560434,13,5147
SVM,GUROBI_high,optimal,0.017605066299438477,12,537.2673512786248,13,5147
SVM,GUROBI_high,optimal,0.016476869583129883,12,531.7403086368962,13,5147
SVM,GUROBI_high,optimal,0.01776719093322754,12,537.6142118053415,13,5147
SVM,GUROBI_high,optimal,0.017666101455688477,12,541.0861118361795,13,5147


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,2.288083076477051,13,5367.829360597635,132,287892
SVM,GUROBI_high,optimal,1.683121919631958,13,5396.179300608959,132,287892
SVM,GUROBI_high,optimal,2.3048388957977295,13,5296.166775155355,132,287892
SVM,GUROBI_high,optimal,2.352638006210327,13,5262.810781322018,132,287892
SVM,GUROBI_high,optimal,2.436897039413452,13,5350.312298750318,132,287892
SVM,GUROBI_high,optimal,2.3724849224090576,13,5360.657245726109,132,287892
SVM,GUROBI_high,optimal,2.261435031890869,13,5329.329794867804,132,287892
SVM,GUROBI_high,optimal,2.2430660724639893,13,5358.71134035712,132,287892
SVM,GUROBI_high,optimal,2.328526020050049,13,5327.338797336584,132,287892
SVM,GUROBI_high,optimal,2.2899298667907715,13,5326.69564646047,132,287892


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.01934504508972168,13,574.4968573392982,14,5754
SVM,GUROBI_high,optimal,0.018433094024658203,12,572.8544762304798,14,5754
SVM,GUROBI_high,optimal,0.018558979034423828,12,585.1847609570241,14,5754
SVM,GUROBI_high,optimal,0.01851820945739746,12,576.2368993799921,14,5754
SVM,GUROBI_high,optimal,0.01869988441467285,12,578.0801417292039,14,5754
SVM,GUROBI_high,optimal,0.019071102142333984,12,588.961390271161,14,5754
SVM,GUROBI_high,optimal,0.018358945846557617,12,581.3180072228412,14,5754
SVM,GUROBI_high,optimal,0.018635034561157227,12,581.1318835097532,14,5754
SVM,GUROBI_high,optimal,0.018378019332885742,12,583.3442404655938,14,5754
SVM,GUROBI_high,optimal,0.01832103729248047,12,566.9885387895406,14,5754


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.022691965103149414,12,663.2506842057159,16,7056
SVM,GUROBI_high,optimal,0.022496938705444336,12,651.5965636810597,16,7056
SVM,GUROBI_high,optimal,0.021235942840576172,11,651.9114137288626,16,7056
SVM,GUROBI_high,optimal,0.022358179092407227,12,674.0881146597574,16,7056
SVM,GUROBI_high,optimal,0.02280402183532715,12,667.7319395759869,16,7056
SVM,GUROBI_high,optimal,0.022579193115234375,12,666.4982183016868,16,7056
SVM,GUROBI_high,optimal,0.02238011360168457,12,676.8263436766051,16,7056
SVM,GUROBI_high,optimal,0.022520065307617188,12,661.479455103716,16,7056
SVM,GUROBI_high,optimal,0.02384805679321289,13,648.3942253456703,16,7056
SVM,GUROBI_high,optimal,0.02243518829345703,12,662.5105545053237,16,7056


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,4.868451118469238,14,6666.176552151177,166,446706
SVM,GUROBI_high,optimal,4.723184823989868,14,6656.262727804364,166,446706
SVM,GUROBI_high,optimal,4.699445009231567,14,6719.163229962348,166,446706
SVM,GUROBI_high,optimal,4.517488956451416,12,6672.3016102566435,166,446706
SVM,GUROBI_high,optimal,4.8417370319366455,14,6722.754213749076,166,446706
SVM,GUROBI_high,optimal,4.869628190994263,13,6694.076899620269,166,446706
SVM,GUROBI_high,optimal,3.8593690395355225,13,6682.47396898903,166,446706
SVM,GUROBI_high,optimal,4.774883985519409,13,6713.701740507995,166,446706
SVM,GUROBI_high,optimal,4.905693054199219,14,6770.323594098492,166,446706
SVM,GUROBI_high,optimal,5.032313823699951,14,6698.399597376077,166,446706


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.024485111236572266,12,701.9288110260784,17,7751
SVM,GUROBI_high,optimal,0.024682044982910156,12,682.1824736857732,17,7751
SVM,GUROBI_high,optimal,0.025038957595825195,12,718.3939548156594,17,7751
SVM,GUROBI_high,optimal,0.025928974151611328,13,700.6556707298322,17,7751
SVM,GUROBI_high,optimal,0.024569988250732422,12,700.2466378380102,17,7751
SVM,GUROBI_high,optimal,0.025021076202392578,12,687.2288527468173,17,7751
SVM,GUROBI_high,optimal,0.025567054748535156,13,718.7685888332842,17,7751
SVM,GUROBI_high,optimal,0.024573087692260742,12,701.9391279746679,17,7751
SVM,GUROBI_high,optimal,0.023242950439453125,11,694.9741112260168,17,7751
SVM,GUROBI_high,optimal,0.025616884231567383,12,710.7338728073462,17,7751


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.03055596351623535,12,812.508037858839,20,10020
SVM,GUROBI_high,optimal,0.03246116638183594,13,812.5390759174571,20,10020
SVM,GUROBI_high,optimal,0.030803918838500977,12,813.8956044960412,20,10020
SVM,GUROBI_high,optimal,0.03091597557067871,12,802.811110625643,20,10020
SVM,GUROBI_high,optimal,0.031100034713745117,12,825.1338175403237,20,10020
SVM,GUROBI_high,optimal,0.028436899185180664,11,823.7543263386241,20,10020
SVM,GUROBI_high,optimal,0.03043222427368164,12,823.7220008368146,20,10020
SVM,GUROBI_high,optimal,0.032353878021240234,13,800.8925335777265,20,10020
SVM,GUROBI_high,optimal,0.030675888061523438,12,814.9574857731538,20,10020
SVM,GUROBI_high,optimal,0.03011798858642578,12,847.7070250315988,20,10020


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,10.421241998672485,14,8470.079837666279,209,697223
SVM,GUROBI_high,optimal,8.187422037124634,14,8411.016966137928,209,697223
SVM,GUROBI_high,optimal,10.489545822143555,14,8420.253718703216,209,697223
SVM,GUROBI_high,optimal,10.360130071640015,14,8433.81878248622,209,697223
SVM,GUROBI_high,optimal,10.419512033462524,14,8517.564217959207,209,697223
SVM,GUROBI_high,optimal,10.075896978378296,14,8459.294750005456,209,697223
SVM,GUROBI_high,optimal,10.502990961074829,14,8356.209520499904,209,697223
SVM,GUROBI_high,optimal,10.452936887741089,14,8456.187737345737,209,697223
SVM,GUROBI_high,optimal,10.797187805175781,14,8525.463821681777,209,697223
SVM,GUROBI_high,optimal,9.339569091796875,14,8421.379125287405,209,697223


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.04199814796447754,13,926.206573206966,23,12557
SVM,GUROBI_high,optimal,0.038397789001464844,12,935.8728654301209,23,12557
SVM,GUROBI_high,optimal,0.03904104232788086,12,950.4673039706781,23,12557
SVM,GUROBI_high,optimal,0.041873931884765625,13,964.5205939329782,23,12557
SVM,GUROBI_high,optimal,0.0402379035949707,12,943.8977688726985,23,12557
SVM,GUROBI_high,optimal,0.03981804847717285,13,921.7302358258203,23,12557
SVM,GUROBI_high,optimal,0.03869915008544922,12,939.2944905107829,23,12557
SVM,GUROBI_high,optimal,0.03880596160888672,12,953.0985544714887,23,12557
SVM,GUROBI_high,optimal,0.040413856506347656,12,950.5859297104012,23,12557
SVM,GUROBI_high,optimal,0.04048323631286621,12,944.462471746722,23,12557


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.04372906684875488,12,1032.4325451492114,26,15366
SVM,GUROBI_high,optimal,0.0442349910736084,12,1040.975897490806,26,15366
SVM,GUROBI_high,optimal,0.046662092208862305,13,1067.4784586938256,26,15366
SVM,GUROBI_high,optimal,0.04728221893310547,13,1069.291911506246,26,15366
SVM,GUROBI_high,optimal,0.044226884841918945,12,1070.9556190165445,26,15366
SVM,GUROBI_high,optimal,0.047290802001953125,13,1076.4943532620957,26,15366
SVM,GUROBI_high,optimal,0.043640851974487305,12,1061.8008529950807,26,15366
SVM,GUROBI_high,optimal,0.04468512535095215,12,1073.6405983098448,26,15366
SVM,GUROBI_high,optimal,0.04346895217895508,12,1047.2505689581312,26,15366
SVM,GUROBI_high,optimal,0.04472208023071289,12,1064.259139111257,26,15366


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.06477212905883789,14,1297.4326503096047,31,20645
SVM,GUROBI_high,optimal,0.05637097358703613,12,1255.2822148814432,31,20645
SVM,GUROBI_high,optimal,0.056619882583618164,12,1256.025920040583,31,20645
SVM,GUROBI_high,optimal,0.05988121032714844,13,1264.2069910838686,31,20645
SVM,GUROBI_high,optimal,0.056192874908447266,12,1258.7280157467221,31,20645
SVM,GUROBI_high,optimal,0.05763387680053711,12,1276.3304872507604,31,20645
SVM,GUROBI_high,optimal,0.061051130294799805,13,1260.4298582913204,31,20645
SVM,GUROBI_high,optimal,0.05550789833068848,12,1258.3022384458297,31,20645
SVM,GUROBI_high,optimal,0.058580875396728516,12,1260.8863380271687,31,20645
SVM,GUROBI_high,optimal,0.05786895751953125,12,1275.1509716650949,31,20645


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.08659100532531738,14,1485.4871568952087,37,27971
SVM,GUROBI_high,optimal,0.08081793785095215,13,1534.8417292249017,37,27971
SVM,GUROBI_high,optimal,0.07864999771118164,13,1473.1267737480414,37,27971
SVM,GUROBI_high,optimal,0.08101916313171387,13,1489.0864318754334,37,27971
SVM,GUROBI_high,optimal,0.07986187934875488,13,1514.4521431224937,37,27971
SVM,GUROBI_high,optimal,0.07798600196838379,12,1492.5782601603778,37,27971
SVM,GUROBI_high,optimal,0.07998299598693848,13,1526.4972542118494,37,27971
SVM,GUROBI_high,optimal,0.08033990859985352,13,1516.105510318285,37,27971
SVM,GUROBI_high,optimal,0.07527494430541992,12,1501.1720044250724,37,27971
SVM,GUROBI_high,optimal,0.07709312438964844,12,1504.5631750849636,37,27971


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.10686612129211426,13,1802.6474470884618,45,39419
SVM,GUROBI_high,optimal,0.10869789123535156,13,1854.608324886021,45,39419
SVM,GUROBI_high,optimal,0.11173796653747559,13,1837.8377929461944,45,39419
SVM,GUROBI_high,optimal,0.10436892509460449,12,1843.3175860032766,45,39419
SVM,GUROBI_high,optimal,0.11042213439941406,13,1819.3928718151606,45,39419
SVM,GUROBI_high,optimal,0.11585807800292969,14,1819.3005532738755,45,39419
SVM,GUROBI_high,optimal,0.10755109786987305,12,1855.3505321837838,45,39419
SVM,GUROBI_high,optimal,0.10699820518493652,12,1837.3862140406434,45,39419
SVM,GUROBI_high,optimal,0.11744809150695801,14,1856.3846618673285,45,39419
SVM,GUROBI_high,optimal,0.10391402244567871,12,1841.441710339022,45,39419


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.5039830207824707,13,2237.955183213345,55,56429
SVM,GUROBI_high,optimal,0.35546302795410156,13,2242.673194951101,55,56429
SVM,GUROBI_high,optimal,0.49691319465637207,12,2230.5250676645833,55,56429
SVM,GUROBI_high,optimal,0.362882137298584,13,2264.3500918889968,55,56429
SVM,GUROBI_high,optimal,0.4869201183319092,13,2245.5472634497805,55,56429
SVM,GUROBI_high,optimal,0.45284485816955566,13,2173.4298668749802,55,56429
SVM,GUROBI_high,optimal,0.514024019241333,12,2196.3198477012957,55,56429
SVM,GUROBI_high,optimal,0.46216893196105957,13,2229.576518372344,55,56429
SVM,GUROBI_high,optimal,0.4973609447479248,13,2277.1282303719186,55,56429
SVM,GUROBI_high,optimal,0.43681907653808594,13,2212.3268909400226,55,56429


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,0.6983380317687988,13,2714.6401543823613,68,83028
SVM,GUROBI_high,optimal,0.663444995880127,14,2735.2883251286876,68,83028
SVM,GUROBI_high,optimal,0.68373703956604,14,2766.6425920196125,68,83028
SVM,GUROBI_high,optimal,0.6779389381408691,13,2754.158451238216,68,83028
SVM,GUROBI_high,optimal,0.680901050567627,13,2788.357795533921,68,83028
SVM,GUROBI_high,optimal,0.665290117263794,13,2719.5444764224344,68,83028
SVM,GUROBI_high,optimal,0.7313940525054932,13,2783.822380755245,68,83028
SVM,GUROBI_high,optimal,0.633220911026001,13,2739.6525311628216,68,83028
SVM,GUROBI_high,optimal,0.6391890048980713,13,2748.948914602468,68,83028
SVM,GUROBI_high,optimal,0.7148189544677734,13,2777.469946175508,68,83028


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,GUROBI_high,optimal,1.0080249309539795,13,3393.3624422047933,84,122724
SVM,GUROBI_high,optimal,0.7711532115936279,13,3418.7496286387227,84,122724
SVM,GUROBI_high,optimal,0.9830560684204102,14,3457.290254460911,84,122724
SVM,GUROBI_high,optimal,1.0096769332885742,13,3401.180424990064,84,122724
SVM,GUROBI_high,optimal,0.9158289432525635,13,3388.0280695981955,84,122724
SVM,GUROBI_high,optimal,0.890887975692749,13,3421.0304172918422,84,122724
SVM,GUROBI_high,optimal,0.8970179557800293,13,3419.1673462591716,84,122724
SVM,GUROBI_high,optimal,1.0256848335266113,14,3387.3953016040773,84,122724
SVM,GUROBI_high,optimal,1.0174391269683838,13,3404.097120184133,84,122724
SVM,GUROBI_high,optimal,1.0140068531036377,13,3423.967360187586,84,122724


==> data/results/benchmark_problems_high_accuracy/GUROBI_high/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,GUROBI_high,optimal,0.003944158554077149,11,-0.4067156247788706,10,178
Random QP,GUROBI_high,optimal,0.004327058792114258,15,3.066253684810732,10,186
Random QP,GUROBI_high,optimal,0.04620194435119629,11,10.33567687233733,10,180
Random QP,GUROBI_high,optimal,0.002351045608520508,11,8.044181254031862,10,178
Random QP,GUROBI_high,optimal,0.04620194435119629,13,-3.7955019742734883,10,182
Random QP,GUROBI_high,optimal,0.003993034362792969,13,2.85239245909635,10,178
Random QP,GUROBI_high,optimal,0.04617619514465332,14,-3.0583941035929034,10,182
Random QP,GUROBI_high,optimal,0.004050970077514648,11,7.469246263746244,10,176
Random QP,GUROBI_high,optimal,0.0020089149475097656,12,1.6373506506988404,10,172
Random QP,GUROBI_high,optimal,0.04618692398071289,13,2.9973045674669536,10,180
Random QP,GUROBI_high,optimal,0.00174713134765625,13,3.032983364256836,11,224
Random QP,GUROBI_high,optimal,0.002140045166015625,13,6.402943693047763,11,218
Random QP,GUROBI_high,optimal,0.0030519962310791016,12,1.6043094137632223,11,214
Random QP,GUROBI_high,optimal,0.001742839813232422,13,14.485513666107854,11,216
Random QP,GUROBI_high,optimal,0.0014548301696777346,13,7.4448945012649235,11,224
Random QP,GUROBI_high,optimal,0.0014801025390625,14,66.72508473645439,11,212
Random QP,GUROBI_high,optimal,0.001346111297607422,11,10.517339334609062,11,218
Random QP,GUROBI_high,optimal,0.00156402587890625,12,3.9256789623042687,11,216
Random QP,GUROBI_high,optimal,0.001847982406616211,13,5.790988547679353,11,208
Random QP,GUROBI_high,optimal,0.0017130374908447266,13,6.110695385584128,11,216
Random QP,GUROBI_high,optimal,0.0020449161529541016,12,6.5820979390172685,12,264
Random QP,GUROBI_high,optimal,0.0020771026611328125,13,0.13000755048821744,12,250
Random QP,GUROBI_high,optimal,0.0017719268798828125,14,29.31176434456693,12,254
Random QP,GUROBI_high,optimal,0.0017549991607666016,12,8.348719008112049,12,258
Random QP,GUROBI_high,optimal,0.002276897430419922,11,7.035228831511498,12,262
Random QP,GUROBI_high,optimal,0.0020880699157714844,13,5.970447838472808,12,254
Random QP,GUROBI_high,optimal,0.001689910888671875,12,0.4509584354056013,12,250
Random QP,GUROBI_high,optimal,0.001622915267944336,14,6.356189010690466,12,258
Random QP,GUROBI_high,optimal,0.001430988311767578,12,18.491155940878453,12,258
Random QP,GUROBI_high,optimal,0.001851797103881836,16,-2.6939234517101207,12,254
Random QP,GUROBI_high,optimal,0.0019478797912597656,13,5.06589834318987,13,306
Random QP,GUROBI_high,optimal,0.0023949146270751953,11,0.7757266650694703,13,308
Random QP,GUROBI_high,optimal,0.002146005630493164,12,2.2355425226771883,13,316
Random QP,GUROBI_high,optimal,0.002377033233642578,12,0.7074237080202602,13,302
Random QP,GUROBI_high,optimal,0.002070188522338867,12,8.484040615821383,13,296
Random QP,GUROBI_high,optimal,0.0018961429595947266,12,20.834894151456226,13,302
Random QP,GUROBI_high,optimal,0.002259016036987305,12,10.047973330598664,13,304
Random QP,GUROBI_high,optimal,0.0017468929290771484,12,1.4171511186254722,13,306
Random QP,GUROBI_high,optimal,0.001444101333618164,14,13.203321687337196,13,298
Random QP,GUROBI_high,optimal,0.0018818378448486328,11,35.9111576339971,13,304
Random QP,GUROBI_high,optimal,0.0035791397094726562,14,27.847041396576294,15,412
Random QP,GUROBI_high,optimal,0.0036301612854003906,12,9.814766172099905,15,422
Random QP,GUROBI_high,optimal,0.002902030944824219,14,14.376194301858845,15,406
Random QP,GUROBI_high,optimal,0.003184080123901367,11,25.274609571247357,15,418
Random QP,GUROBI_high,optimal,0.002246856689453125,10,2.8127263764772112,15,412
Random QP,GUROBI_high,optimal,0.002298116683959961,12,13.390197936975298,15,408
Random QP,GUROBI_high,optimal,0.003699064254760742,12,9.887007989357867,15,416
Random QP,GUROBI_high,optimal,0.003074884414672852,12,6.191696208725244,15,410
Random QP,GUROBI_high,optimal,0.003058910369873047,10,6.533237822337828,15,406
Random QP,GUROBI_high,optimal,0.002619028091430664,13,18.918699024377567,15,412
Random QP,GUROBI_high,optimal,0.005782127380371094,11,9.47295957075025,18,612
Random QP,GUROBI_high,optimal,0.005751848220825195,13,2.565901899634257,18,594
Random QP,GUROBI_high,optimal,0.007057905197143555,12,18.124685880868935,18,614
Random QP,GUROBI_high,optimal,0.006948947906494141,13,6.469777738511814,18,604
Random QP,GUROBI_high,optimal,0.00616002082824707,12,4.225816031230509,18,610
Random QP,GUROBI_high,optimal,0.008620023727416992,15,11.135122541274617,18,612
Random QP,GUROBI_high,optimal,0.006345987319946289,13,6.898337816812974,18,602
Random QP,GUROBI_high,optimal,0.004839897155761719,11,29.98559229352401,18,622
Random QP,GUROBI_high,optimal,0.007421016693115234,12,-0.6267424295087514,18,594
Random QP,GUROBI_high,optimal,0.006170988082885742,12,11.915666662726537,18,598
Random QP,GUROBI_high,optimal,0.01923203468322754,12,37.50461869575713,23,1002
Random QP,GUROBI_high,optimal,0.01867198944091797,13,24.393021183324336,23,1016
Random QP,GUROBI_high,optimal,0.014725208282470703,12,31.58915001506312,23,1032
Random QP,GUROBI_high,optimal,0.015455007553100588,14,59.85608602386729,23,1020
Random QP,GUROBI_high,optimal,0.02072000503540039,13,32.96696922221368,23,1022
Random QP,GUROBI_high,optimal,0.018359899520874023,11,17.037519762719956,23,1066
Random QP,GUROBI_high,optimal,0.020500898361206055,14,12.391190207916667,23,1004
Random QP,GUROBI_high,optimal,0.017155170440673828,12,42.540225129125716,23,1034
Random QP,GUROBI_high,optimal,0.02115392684936524,14,52.08499184779557,23,994
Random QP,GUROBI_high,optimal,0.019326210021972656,13,37.773190160935066,23,1016
Random QP,GUROBI_high,optimal,0.06590104103088379,13,39.53319097549829,29,1694
Random QP,GUROBI_high,optimal,0.06374287605285645,13,30.616408446062568,29,1694
Random QP,GUROBI_high,optimal,0.0691981315612793,13,85.9231743877143,29,1702
Random QP,GUROBI_high,optimal,0.057142972946166985,12,58.302242555008576,29,1670
Random QP,GUROBI_high,optimal,0.05366086959838867,12,22.921814640138965,29,1672
Random QP,GUROBI_high,optimal,0.0707387924194336,13,36.590746215498406,29,1680
Random QP,GUROBI_high,optimal,0.08391904830932617,14,46.786090448814456,29,1688
Random QP,GUROBI_high,optimal,0.06576919555664062,14,18.587928819679924,29,1702
Random QP,GUROBI_high,optimal,0.07085800170898438,13,47.52667227912377,29,1664
Random QP,GUROBI_high,optimal,0.07003092765808105,13,48.97639643617524,29,1696
Random QP,GUROBI_high,optimal,0.8347787857055664,15,86.1081614018009,39,3204
Random QP,GUROBI_high,optimal,0.4069490432739258,14,91.1845246598992,39,3204
Random QP,GUROBI_high,optimal,0.5727419853210449,15,105.23463958701254,39,3200
Random QP,GUROBI_high,optimal,0.9131209850311279,15,56.155551900001456,39,3166
Random QP,GUROBI_high,optimal,0.9241461753845216,16,49.21571594532531,39,3220
Random QP,GUROBI_high,optimal,0.9211330413818359,16,153.70869160929175,39,3160
Random QP,GUROBI_high,optimal,0.9068400859832764,14,83.0043305305392,39,3192
Random QP,GUROBI_high,optimal,0.84073805809021,15,68.4070043011205,39,3252
Random QP,GUROBI_high,optimal,0.7865209579467773,14,124.27711474536562,39,3230
Random QP,GUROBI_high,optimal,0.9050610065460204,14,90.62408296461732,39,3226
Random QP,GUROBI_high,optimal,1.1429860591888428,15,180.92496464873642,53,6268
Random QP,GUROBI_high,optimal,0.7141158580780029,15,267.76342577067555,53,6208
Random QP,GUROBI_high,optimal,1.1295368671417236,15,232.6326979174516,53,6260
Random QP,GUROBI_high,optimal,0.8208410739898682,17,235.77097927852486,53,6246
Random QP,GUROBI_high,optimal,1.109133005142212,14,189.2716619426036,53,6126
Random QP,GUROBI_high,optimal,0.7579288482666016,16,214.73260092616505,53,6152
Random QP,GUROBI_high,optimal,1.1429438591003418,14,140.22295790065806,53,6178
Random QP,GUROBI_high,optimal,0.7015821933746338,16,226.20700378180013,53,6130
Random QP,GUROBI_high,optimal,1.1323080062866209,16,212.32221999885297,53,6166
Random QP,GUROBI_high,optimal,1.0003020763397217,15,169.61943325580518,53,6190
Random QP,GUROBI_high,optimal,1.827737092971801,16,351.11347560196737,73,12284
Random QP,GUROBI_high,optimal,1.6270229816436768,15,537.264445852507,73,12384
Random QP,GUROBI_high,optimal,1.7177598476409912,15,245.9941572734515,73,12288
Random QP,GUROBI_high,optimal,1.8450548648834229,16,233.50366632942,73,12342
Random QP,GUROBI_high,optimal,1.5996751785278318,16,226.1612023570956,73,12356
Random QP,GUROBI_high,optimal,1.635149002075195,15,420.68593911661003,73,12384
Random QP,GUROBI_high,optimal,1.608842134475708,16,317.9441809939858,73,12438
Random QP,GUROBI_high,optimal,1.7022337913513184,15,364.4465458811965,73,12406
Random QP,GUROBI_high,optimal,1.8365471363067627,16,318.4449852775287,73,12370
Random QP,GUROBI_high,optimal,1.7259068489074707,16,516.5118764470279,73,12350
Random QP,GUROBI_high,optimal,3.3669469356536865,15,663.2419333413826,103,25576
Random QP,GUROBI_high,optimal,3.2881321907043457,16,567.2282302525057,103,25516
Random QP,GUROBI_high,optimal,3.1199529170989986,15,1009.5777563405676,103,25482
Random QP,GUROBI_high,optimal,3.2548091411590576,16,487.16407183047545,103,25448
Random QP,GUROBI_high,optimal,3.409878969192505,17,935.4365771344267,103,25508
Random QP,GUROBI_high,optimal,3.362095832824707,16,532.7723832281481,103,25530
Random QP,GUROBI_high,optimal,3.0567080974578857,15,720.442931060796,103,25594
Random QP,GUROBI_high,optimal,3.1367759704589844,15,725.1202951768033,103,25534
Random QP,GUROBI_high,optimal,3.3538818359375,15,757.510521229198,103,25440
Random QP,GUROBI_high,optimal,2.9973270893096924,15,732.79306767221,103,25514
Random QP,GUROBI_high,optimal,7.716723918914795,16,1311.1870549204284,146,52538
Random QP,GUROBI_high,optimal,7.308907985687256,16,1690.7848281940821,146,52524
Random QP,GUROBI_high,optimal,7.415393114089966,16,1689.3493131234216,146,52582
Random QP,GUROBI_high,optimal,7.262824058532715,16,1526.2111588024952,146,52540
Random QP,GUROBI_high,optimal,7.1017138957977295,16,1374.331371883919,146,52570
Random QP,GUROBI_high,optimal,7.579720020294189,15,1635.0558118793203,146,52498
Random QP,GUROBI_high,optimal,7.579982995986938,17,1162.9366671574405,146,52604
Random QP,GUROBI_high,optimal,7.535456895828247,15,1681.9681591263006,146,52558
Random QP,GUROBI_high,optimal,7.787950038909912,17,1859.7216786306992,146,52482
Random QP,GUROBI_high,optimal,7.67656397819519,18,1255.7866488330794,146,52470
Random QP,GUROBI_high,optimal,12.160789966583252,16,2708.887043897802,211,110960
Random QP,GUROBI_high,optimal,12.690453052520752,15,3175.6961123834385,211,110986
Random QP,GUROBI_high,optimal,12.740300178527832,18,3283.5231502966376,211,110918
Random QP,GUROBI_high,optimal,12.366703987121582,17,2736.960305719105,211,110914
Random QP,GUROBI_high,optimal,12.66214394569397,15,2396.649804874068,211,110938
Random QP,GUROBI_high,optimal,11.789593935012816,16,3297.0991369130993,211,110968
Random QP,GUROBI_high,optimal,11.59848403930664,15,2549.868568334821,211,110924
Random QP,GUROBI_high,optimal,12.546688079833984,16,2542.1178487470097,211,110948
Random QP,GUROBI_high,optimal,11.75420904159546,16,2581.4912124658067,211,110992
Random QP,GUROBI_high,optimal,12.355087041854858,16,3237.455498831478,211,110932
Random QP,GUROBI_high,optimal,26.86048102378845,15,6967.992369612613,304,230956
Random QP,GUROBI_high,optimal,25.95840883255005,16,6907.08039701684,304,230924
Random QP,GUROBI_high,optimal,26.789467811584483,16,6634.481485804796,304,230968
Random QP,GUROBI_high,optimal,26.610871076583862,16,6375.567198700083,304,230910
Random QP,GUROBI_high,optimal,24.99653005599976,15,5316.973119641414,304,230986
Random QP,GUROBI_high,optimal,23.056151866912842,16,6420.808566402953,304,230934
Random QP,GUROBI_high,optimal,25.14972019195557,15,5924.959731251405,304,230940
Random QP,GUROBI_high,optimal,24.92088985443115,15,5180.796190806089,304,230944
Random QP,GUROBI_high,optimal,26.28581285476685,15,6738.6080749664025,304,230960
Random QP,GUROBI_high,optimal,25.59343385696411,15,7282.278690441723,304,230954
Random QP,GUROBI_high,optimal,84.43896293640138,16,16903.90308054387,442,488410
Random QP,GUROBI_high,optimal,87.48558402061462,16,13286.5332597559,442,488400
Random QP,GUROBI_high,optimal,88.00018692016602,17,12647.606129549165,442,488398
Random QP,GUROBI_high,optimal,83.65744805335999,15,14487.285852534054,442,488406
Random QP,GUROBI_high,optimal,85.35089707374574,15,13420.327199629382,442,488398
Random QP,GUROBI_high,optimal,86.07572889328003,15,15031.441239669097,442,488406
Random QP,GUROBI_high,optimal,88.9504988193512,17,13716.12537489738,442,488398
Random QP,GUROBI_high,optimal,89.46214294433594,16,14796.404249480727,442,488402
Random QP,GUROBI_high,optimal,85.79132795333862,14,14513.104727329435,442,488404
Random QP,GUROBI_high,optimal,80.77914214134215,15,15004.143431669349,442,488394
Random QP,GUROBI_high,optimal,222.75877714157104,15,30852.47169097308,644,1036840
Random QP,GUROBI_high,optimal,226.8707559108734,15,30689.318721045223,644,1036840
Random QP,GUROBI_high,optimal,228.3999578952789,14,31130.658944625033,644,1036838
Random QP,GUROBI_high,optimal,227.9368269443512,16,26461.54328251209,644,1036840
Random QP,GUROBI_high,optimal,228.2550189495087,16,31390.415170195887,644,1036840
Random QP,GUROBI_high,optimal,215.057541847229,14,30571.489512207765,644,1036838
Random QP,GUROBI_high,optimal,221.035856962204,14,29012.283436839585,644,1036840
Random QP,GUROBI_high,optimal,227.07675695419312,16,27070.064321967642,644,1036840
Random QP,GUROBI_high,optimal,227.00489902496338,15,25719.56009689888,644,1036836
Random QP,GUROBI_high,optimal,225.1330459117889,15,26966.182909423143,644,1036840
Random QP,GUROBI_high,optimal,652.2803580760957,16,62564.302696386876,940,2209000
Random QP,GUROBI_high,optimal,624.1473491191864,15,60049.046746314,940,2209000
Random QP,GUROBI_high,optimal,613.9022071361543,15,72618.67984903835,940,2209000
Random QP,GUROBI_high,optimal,647.5636320114137,16,65050.94928159338,940,2209000
Random QP,GUROBI_high,optimal,613.820827960968,15,68758.41602273512,940,2209000
Random QP,GUROBI_high,optimal,648.3768589496613,16,74168.00429069577,940,2209000
Random QP,GUROBI_high,optimal,642.6930510997772,16,67471.21470934142,940,2209000
Random QP,GUROBI_high,optimal,644.0777759552003,15,58346.69196779037,940,2209000
Random QP,GUROBI_high,optimal,650.06951212883,15,63708.49602467713,940,2209000
Random QP,GUROBI_high,optimal,587.4004490375519,15,80039.80680250397,940,2209000
Random QP,GUROBI_high,time_limit,1036.8073890209198,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1035.9508378505707,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1031.6349499225616,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1031.6388690471651,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1035.1301639080048,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1034.7985990047457,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1037.7477779388428,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1036.0836338996887,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1030.166685819626,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1033.4273021221159,9,,1373,4712822
Random QP,GUROBI_high,time_limit,1142.1780931949615,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1135.5703129768374,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1133.4614310264587,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1142.261651992798,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1147.202889919281,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1147.2491858005526,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1100.9574120044708,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1152.3003849983215,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1139.903263092041,1,,2009,10090202
Random QP,GUROBI_high,time_limit,1141.400335073471,1,,2009,10090202
Eq QP,GUROBI_high,optimal,0.03291606903076172,2,-106.24857077075715,10,35
Eq QP,GUROBI_high,optimal,0.03342390060424805,2,-58.206669348072396,10,43
Eq QP,GUROBI_high,optimal,0.03286886215209961,2,-21.901897660219344,10,37
Eq QP,GUROBI_high,optimal,0.0328521728515625,2,-9.656449917457774,10,35
Eq QP,GUROBI_high,optimal,0.03288006782531738,2,-164.32963115864078,10,39
Eq QP,GUROBI_high,optimal,0.03288698196411133,2,-164.62870822159675,10,35
Eq QP,GUROBI_high,optimal,0.032888174057006836,2,-102.27011212231159,10,39
Eq QP,GUROBI_high,optimal,0.03289604187011719,2,-13.84397805416937,10,33
Eq QP,GUROBI_high,optimal,0.03290104866027832,2,-137.10561859956758,10,29
Eq QP,GUROBI_high,optimal,0.0328829288482666,2,-20.424715043787838,10,37
Eq QP,GUROBI_high,optimal,0.0009930133819580078,2,-61.89896611803922,11,51
Eq QP,GUROBI_high,optimal,0.002557039260864258,2,-86.94731466171378,11,45
Eq QP,GUROBI_high,optimal,0.001219034194946289,2,-38.79269375423328,11,41
Eq QP,GUROBI_high,optimal,0.0014188289642333984,2,-55.96000385075942,11,43
Eq QP,GUROBI_high,optimal,0.0010058879852294922,2,2.0518204277005228,11,51
Eq QP,GUROBI_high,optimal,0.00121307373046875,2,-21.787919440471654,11,39
Eq QP,GUROBI_high,optimal,0.0009720325469970703,2,-87.6478681317598,11,45
Eq QP,GUROBI_high,optimal,0.0011289119720458984,2,-145.28589074982108,11,43
Eq QP,GUROBI_high,optimal,0.0011928081512451172,2,-26.45541997197413,11,35
Eq QP,GUROBI_high,optimal,0.0009360313415527344,2,-16.97568748246979,11,43
Eq QP,GUROBI_high,optimal,0.01252603530883789,2,-58.88806586983034,12,58
Eq QP,GUROBI_high,optimal,0.000946044921875,2,-70.60403227283426,12,44
Eq QP,GUROBI_high,optimal,0.0008189678192138673,2,-16.584037850349098,12,48
Eq QP,GUROBI_high,optimal,0.0005888938903808594,2,-25.478120889759488,12,52
Eq QP,GUROBI_high,optimal,0.0006232261657714844,2,-32.529684075497734,12,56
Eq QP,GUROBI_high,optimal,0.0006978511810302732,2,-13.650502112655715,12,48
Eq QP,GUROBI_high,optimal,0.0008289813995361327,2,-17.260520940337152,12,44
Eq QP,GUROBI_high,optimal,0.0006721019744873048,2,-30.13160767606309,12,52
Eq QP,GUROBI_high,optimal,0.008463859558105469,2,-21.74078740909155,12,52
Eq QP,GUROBI_high,optimal,0.0115509033203125,2,-25.968020757965064,12,48
Eq QP,GUROBI_high,optimal,0.0009899139404296877,2,-222.1342017472461,13,64
Eq QP,GUROBI_high,optimal,0.0012290477752685547,2,-8.447643295999056,13,66
Eq QP,GUROBI_high,optimal,0.0011990070343017578,2,-19.830774086078307,13,74
Eq QP,GUROBI_high,optimal,0.001895904541015625,2,-4.588101552681824,13,60
Eq QP,GUROBI_high,optimal,0.0006248950958251952,2,-37.543391940340534,13,54
Eq QP,GUROBI_high,optimal,0.0009510517120361328,2,-20.044078771225692,13,60
Eq QP,GUROBI_high,optimal,0.0013320446014404295,2,-35.525226152740586,13,62
Eq QP,GUROBI_high,optimal,0.0006718635559082031,2,-2.511648893526392,13,64
Eq QP,GUROBI_high,optimal,0.0006508827209472656,2,-148.39719373849027,13,56
Eq QP,GUROBI_high,optimal,0.0007328987121582031,2,-9.594571434645005,13,62
Eq QP,GUROBI_high,optimal,0.0008618831634521482,2,-63.50570614157047,15,90
Eq QP,GUROBI_high,optimal,0.002022981643676758,2,-4.983428982034999,15,100
Eq QP,GUROBI_high,optimal,0.0009360313415527344,2,-11.960328344875588,15,84
Eq QP,GUROBI_high,optimal,0.0016689300537109375,2,0.9418700025328892,15,96
Eq QP,GUROBI_high,optimal,0.0007889270782470702,2,-28.282277384455533,15,90
Eq QP,GUROBI_high,optimal,0.0014700889587402346,2,-0.8870640640129858,15,86
Eq QP,GUROBI_high,optimal,0.000759124755859375,2,-4.399228998704271,15,94
Eq QP,GUROBI_high,optimal,0.0013899803161621096,2,-23.36849698850807,15,88
Eq QP,GUROBI_high,optimal,0.0007989406585693357,2,-146.169309719361,15,84
Eq QP,GUROBI_high,optimal,0.001043081283569336,2,-130.43503721676242,15,90
Eq QP,GUROBI_high,optimal,0.0009229183197021484,2,1.5933609458793825,18,150
Eq QP,GUROBI_high,optimal,0.0010080337524414062,2,-1.8768477493119031,18,132
Eq QP,GUROBI_high,optimal,0.0018138885498046875,2,-163.38904891434146,18,152
Eq QP,GUROBI_high,optimal,0.000720977783203125,2,-28.528603255677535,18,142
Eq QP,GUROBI_high,optimal,0.001185894012451172,2,-24.202514736934,18,148
Eq QP,GUROBI_high,optimal,0.0009980201721191406,2,7.287283557213867,18,150
Eq QP,GUROBI_high,optimal,0.0019049644470214844,2,-2.6228305675378967,18,140
Eq QP,GUROBI_high,optimal,0.0008249282836914062,2,0.1477462722655023,18,160
Eq QP,GUROBI_high,optimal,0.0014719963073730467,2,-24.425130707375178,18,132
Eq QP,GUROBI_high,optimal,0.0008299350738525393,2,8.806886112320203,18,136
Eq QP,GUROBI_high,optimal,0.0014891624450683596,2,0.7387233272287927,23,246
Eq QP,GUROBI_high,optimal,0.001513957977294922,2,2.4534309893227912,23,260
Eq QP,GUROBI_high,optimal,0.0012638568878173828,2,-8.019167100779919,23,276
Eq QP,GUROBI_high,optimal,0.001241922378540039,2,-5.523696514023591,23,264
Eq QP,GUROBI_high,optimal,0.0012180805206298828,2,-40.01998147908373,23,266
Eq QP,GUROBI_high,optimal,0.0013799667358398438,2,4.6562189833315495,23,310
Eq QP,GUROBI_high,optimal,0.0010478496551513672,2,10.080248125565186,23,248
Eq QP,GUROBI_high,optimal,0.0008440017700195312,2,-8.974081499962299,23,278
Eq QP,GUROBI_high,optimal,0.0008530616760253906,2,3.36594894816896,23,238
Eq QP,GUROBI_high,optimal,0.0008590221405029298,2,-5.9831928449577,23,260
Eq QP,GUROBI_high,optimal,0.0013778209686279295,2,5.833066279807304,29,493
Eq QP,GUROBI_high,optimal,0.0017321109771728516,2,-7.483285043138522,29,493
Eq QP,GUROBI_high,optimal,0.0013840198516845705,2,13.116156064363684,29,501
Eq QP,GUROBI_high,optimal,0.0013861656188964846,2,-24.342780558602254,29,469
Eq QP,GUROBI_high,optimal,0.0011169910430908203,2,5.298510127401912,29,471
Eq QP,GUROBI_high,optimal,0.001130819320678711,2,-5.518453111962853,29,479
Eq QP,GUROBI_high,optimal,0.001132965087890625,2,5.557970016159857,29,487
Eq QP,GUROBI_high,optimal,0.001085042953491211,2,-46.1113406175698,29,501
Eq QP,GUROBI_high,optimal,0.001101970672607422,2,11.178523865105719,29,463
Eq QP,GUROBI_high,optimal,0.0011210441589355467,2,5.965643861163128,29,495
Eq QP,GUROBI_high,optimal,0.001744985580444336,2,1.1533511563472452,39,1034
Eq QP,GUROBI_high,optimal,0.001775979995727539,2,4.156197764022856,39,1034
Eq QP,GUROBI_high,optimal,0.0017058849334716795,2,17.340254823241644,39,1030
Eq QP,GUROBI_high,optimal,0.0017669200897216797,2,1.1299876204739707,39,996
Eq QP,GUROBI_high,optimal,0.0017271041870117188,2,23.183453999003248,39,1050
Eq QP,GUROBI_high,optimal,0.0017440319061279295,2,24.51647495020125,39,990
Eq QP,GUROBI_high,optimal,0.001840829849243164,2,10.265224491098817,39,1022
Eq QP,GUROBI_high,optimal,0.0018079280853271484,2,9.207632715765268,39,1082
Eq QP,GUROBI_high,optimal,0.0017189979553222654,2,17.19017052290094,39,1060
Eq QP,GUROBI_high,optimal,0.0017321109771728516,2,15.752368481576314,39,1056
Eq QP,GUROBI_high,optimal,0.002370834350585937,2,27.06638136600437,53,2261
Eq QP,GUROBI_high,optimal,0.002256155014038086,2,89.03189739272543,53,2201
Eq QP,GUROBI_high,optimal,0.002274990081787109,2,44.156437567242925,53,2253
Eq QP,GUROBI_high,optimal,0.002262115478515625,2,43.1899400451864,53,2239
Eq QP,GUROBI_high,optimal,0.002446174621582031,2,24.897255884454665,53,2119
Eq QP,GUROBI_high,optimal,0.002303123474121093,2,23.819178519743424,53,2145
Eq QP,GUROBI_high,optimal,0.002675056457519531,2,23.565134865042964,53,2171
Eq QP,GUROBI_high,optimal,0.002694845199584961,2,14.989985891446269,53,2123
Eq QP,GUROBI_high,optimal,0.002624034881591797,2,62.06418042104482,53,2159
Eq QP,GUROBI_high,optimal,0.002752780914306641,2,64.89260391950577,53,2183
Eq QP,GUROBI_high,optimal,0.0039560794830322266,2,37.33059066910037,73,4685
Eq QP,GUROBI_high,optimal,0.004089117050170898,2,83.41193406759345,73,4785
Eq QP,GUROBI_high,optimal,0.003885984420776367,2,120.26139520904265,73,4689
Eq QP,GUROBI_high,optimal,0.004029989242553711,2,80.82749378169169,73,4743
Eq QP,GUROBI_high,optimal,0.00391697883605957,2,128.27205926613033,73,4757
Eq QP,GUROBI_high,optimal,0.003968000411987305,2,68.0026162796841,73,4785
Eq QP,GUROBI_high,optimal,0.00333404541015625,2,132.1433281795161,73,4839
Eq QP,GUROBI_high,optimal,0.0034351348876953125,2,140.72228027449054,73,4807
Eq QP,GUROBI_high,optimal,0.003474950790405273,2,76.8239047510417,73,4771
Eq QP,GUROBI_high,optimal,0.0033550262451171875,2,79.1194997615516,73,4751
Eq QP,GUROBI_high,optimal,0.007304191589355469,2,228.26045652907624,103,10450
Eq QP,GUROBI_high,optimal,0.00733494758605957,2,141.2765679909492,103,10390
Eq QP,GUROBI_high,optimal,0.007597208023071289,2,151.09380142843256,103,10356
Eq QP,GUROBI_high,optimal,0.007898807525634766,2,131.3818484560323,103,10322
Eq QP,GUROBI_high,optimal,0.007311105728149414,2,222.19560986070087,103,10382
Eq QP,GUROBI_high,optimal,0.007874011993408203,2,58.95274863393712,103,10404
Eq QP,GUROBI_high,optimal,0.007215023040771484,2,218.80167068347882,103,10468
Eq QP,GUROBI_high,optimal,0.007018089294433594,2,230.5809080536851,103,10408
Eq QP,GUROBI_high,optimal,0.007062196731567383,2,254.20329487598755,103,10314
Eq QP,GUROBI_high,optimal,0.007242918014526367,2,175.33775539705948,103,10388
Eq QP,GUROBI_high,optimal,0.3636159896850586,2,353.0878612461625,146,22162
Eq QP,GUROBI_high,optimal,0.33385682106018066,2,394.37307403588477,146,22148
Eq QP,GUROBI_high,optimal,0.3640751838684082,2,279.34851259678305,146,22206
Eq QP,GUROBI_high,optimal,0.3331770896911621,2,209.35986492936686,146,22164
Eq QP,GUROBI_high,optimal,0.2553110122680664,2,239.2239008809429,146,22194
Eq QP,GUROBI_high,optimal,0.3260068893432617,2,339.20634194500417,146,22122
Eq QP,GUROBI_high,optimal,0.0879969596862793,2,396.85023423290704,146,22228
Eq QP,GUROBI_high,optimal,0.3310527801513672,2,290.1152980152878,146,22182
Eq QP,GUROBI_high,optimal,0.15870380401611328,2,534.7261409244569,146,22106
Eq QP,GUROBI_high,optimal,0.3223400115966797,2,329.39071272762567,146,22094
Eq QP,GUROBI_high,optimal,0.2836160659790039,2,627.8072445662907,211,47502
Eq QP,GUROBI_high,optimal,0.3912479877471924,2,1019.0548552310986,211,47528
Eq QP,GUROBI_high,optimal,0.4403409957885742,2,915.9174207115786,211,47460
Eq QP,GUROBI_high,optimal,0.3903570175170897,2,873.0929305741357,211,47456
Eq QP,GUROBI_high,optimal,0.43727707862854,2,777.0661209462816,211,47480
Eq QP,GUROBI_high,optimal,0.31970906257629395,3,1146.0849027520228,211,47510
Eq QP,GUROBI_high,optimal,0.4063010215759277,2,731.0432515846812,211,47466
Eq QP,GUROBI_high,optimal,0.4316949844360352,2,648.1550497583332,211,47490
Eq QP,GUROBI_high,optimal,0.09917402267456056,2,679.5709184139341,211,47534
Eq QP,GUROBI_high,optimal,0.2469711303710937,2,671.7969183364752,211,47474
Eq QP,GUROBI_high,optimal,0.5975968837738037,3,1665.6902339760775,304,99263
Eq QP,GUROBI_high,optimal,0.6268019676208496,3,1626.0325075542444,304,99231
Eq QP,GUROBI_high,optimal,0.6326210498809814,3,1924.0047617551681,304,99275
Eq QP,GUROBI_high,optimal,0.6184239387512207,3,1966.476816908772,304,99217
Eq QP,GUROBI_high,optimal,0.2304790019989013,3,1518.4251933127116,304,99293
Eq QP,GUROBI_high,optimal,0.5630159378051758,3,1630.1543350776008,304,99241
Eq QP,GUROBI_high,optimal,0.615570068359375,3,2383.258872657213,304,99247
Eq QP,GUROBI_high,optimal,0.3950891494750977,3,1313.5083484506824,304,99251
Eq QP,GUROBI_high,optimal,0.6421751976013184,3,2266.1804280631,304,99267
Eq QP,GUROBI_high,optimal,0.3522858619689941,3,1662.1453509998971,304,99261
Eq QP,GUROBI_high,optimal,1.2243609428405762,4,3565.8288370864752,442,210016
Eq QP,GUROBI_high,optimal,0.7866671085357666,3,3041.176738827863,442,210006
Eq QP,GUROBI_high,optimal,1.3736228942871094,3,3349.367054414756,442,210004
Eq QP,GUROBI_high,optimal,1.3453900814056396,4,3570.8276418693213,442,210012
Eq QP,GUROBI_high,optimal,1.02777099609375,3,3248.308856841289,442,210004
Eq QP,GUROBI_high,optimal,1.3752679824829102,4,3866.2652195028804,442,210012
Eq QP,GUROBI_high,optimal,1.357583999633789,3,3127.073440077601,442,210004
Eq QP,GUROBI_high,optimal,1.3712289333343506,3,3834.96868448181,442,210008
Eq QP,GUROBI_high,optimal,1.3258919715881348,4,3430.6394515429606,442,210010
Eq QP,GUROBI_high,optimal,1.297116994857788,3,3208.436549504604,442,210000
Eq QP,GUROBI_high,optimal,2.2831740379333496,4,6411.955171108629,644,445841
Eq QP,GUROBI_high,optimal,2.248322010040283,4,7801.860674738373,644,445841
Eq QP,GUROBI_high,optimal,2.419765949249268,4,7338.988661662438,644,445839
Eq QP,GUROBI_high,optimal,2.4300801753997803,4,6762.033220881763,644,445841
Eq QP,GUROBI_high,optimal,1.922002077102661,5,6917.215087300942,644,445841
Eq QP,GUROBI_high,optimal,2.406196117401123,4,8289.651245404913,644,445839
Eq QP,GUROBI_high,optimal,2.4685001373291016,4,7127.5852788017855,644,445841
Eq QP,GUROBI_high,optimal,2.468946933746338,5,6613.499446978647,644,445841
Eq QP,GUROBI_high,optimal,2.4024879932403564,5,9016.470834550692,644,445837
Eq QP,GUROBI_high,optimal,2.253753900527954,4,7344.592893522441,644,445841
Eq QP,GUROBI_high,optimal,5.89618706703186,5,17491.155726237226,940,949870
Eq QP,GUROBI_high,optimal,6.095660924911499,5,16853.0803176012,940,949870
Eq QP,GUROBI_high,optimal,6.374159812927246,5,17104.797226022278,940,949870
Eq QP,GUROBI_high,optimal,6.242622137069702,5,21846.151686906127,940,949870
Eq QP,GUROBI_high,optimal,5.671052932739258,5,15774.376661935332,940,949870
Eq QP,GUROBI_high,optimal,6.4297640323638925,5,19112.6612837917,940,949870
Eq QP,GUROBI_high,optimal,6.487581968307495,5,14504.248084074525,940,949870
Eq QP,GUROBI_high,optimal,6.040004014968872,5,18505.853552455497,940,949870
Eq QP,GUROBI_high,optimal,6.194746971130371,5,17174.09579002865,940,949870
Eq QP,GUROBI_high,optimal,5.974272012710571,5,18568.930925435758,940,949870
Eq QP,GUROBI_high,optimal,14.656721115112305,6,36614.98324277631,1373,2026410
Eq QP,GUROBI_high,optimal,14.012298107147215,6,40212.747470072216,1373,2026410
Eq QP,GUROBI_high,optimal,14.240419149398804,6,32922.07522699167,1373,2026410
Eq QP,GUROBI_high,optimal,15.941159009933472,6,34304.05400610436,1373,2026410
Eq QP,GUROBI_high,optimal,15.582995891571045,6,42325.18551396965,1373,2026410
Eq QP,GUROBI_high,optimal,15.511497020721436,6,33739.430470465086,1373,2026410
Eq QP,GUROBI_high,optimal,15.552392959594727,6,35350.818540356275,1373,2026410
Eq QP,GUROBI_high,optimal,15.958451986312866,6,33981.96940625004,1373,2026410
Eq QP,GUROBI_high,optimal,15.722558975219727,6,32976.16364288522,1373,2026410
Eq QP,GUROBI_high,optimal,16.68519401550293,6,35531.120251703265,1373,2026410
Eq QP,GUROBI_high,optimal,43.100274085998535,7,68527.42503284955,2009,4338636
Eq QP,GUROBI_high,optimal,43.88695693016052,7,73434.50213678152,2009,4338636
Eq QP,GUROBI_high,optimal,39.133184909820564,7,78472.48052298486,2009,4338636
Eq QP,GUROBI_high,optimal,48.14132690429688,7,75575.51670279959,2009,4338636
Eq QP,GUROBI_high,optimal,47.502416133880615,7,68389.89735512043,2009,4338636
Eq QP,GUROBI_high,optimal,47.523077964782715,7,72592.04237413475,2009,4338636
Eq QP,GUROBI_high,optimal,46.70433592796326,7,72482.80367328014,2009,4338636
Eq QP,GUROBI_high,optimal,46.483242988586426,7,70494.93382357589,2009,4338636
Eq QP,GUROBI_high,optimal,46.384734869003296,7,78115.7546142413,2009,4338636
Eq QP,GUROBI_high,optimal,45.22183084487915,7,79907.5794379345,2009,4338636
Portfolio,GUROBI_high,optimal,0.04144787788391113,15,-3.194374934007352,5,2760
Portfolio,GUROBI_high,optimal,0.04141306877136231,15,-2.2568842894625187,5,2760
Portfolio,GUROBI_high,optimal,0.04141402244567871,15,-2.2532420014711185,5,2760
Portfolio,GUROBI_high,optimal,0.041396141052246094,17,-2.159407469730343,5,2760
Portfolio,GUROBI_high,optimal,0.04137897491455078,14,-2.43448714917143,5,2760
Portfolio,GUROBI_high,optimal,0.041407108306884766,13,-2.2379371346068613,5,2760
Portfolio,GUROBI_high,optimal,0.04148006439208984,15,-2.700064432830462,5,2760
Portfolio,GUROBI_high,optimal,0.041348934173583984,16,-2.1079953919409933,5,2760
Portfolio,GUROBI_high,optimal,0.0414891242980957,13,-1.9785838235703384,5,2760
Portfolio,GUROBI_high,optimal,0.04135799407958984,13,-2.4384023975860507,5,2760
Portfolio,GUROBI_high,optimal,0.004614114761352539,13,-2.9518930799077148,6,3612
Portfolio,GUROBI_high,optimal,0.00435185432434082,15,-2.216437185069746,6,3612
Portfolio,GUROBI_high,optimal,0.004433155059814453,15,-2.1433633593432115,6,3612
Portfolio,GUROBI_high,optimal,0.004799842834472656,15,-1.93810146333374,6,3612
Portfolio,GUROBI_high,optimal,0.005110979080200195,14,-2.7252498674452657,6,3612
Portfolio,GUROBI_high,optimal,0.004549026489257813,14,-3.037939693250813,6,3612
Portfolio,GUROBI_high,optimal,0.00448298454284668,14,-2.1578128480271204,6,3612
Portfolio,GUROBI_high,optimal,0.004238128662109375,15,-2.588433079095305,6,3612
Portfolio,GUROBI_high,optimal,0.004736900329589844,15,-2.2009458324663123,6,3612
Portfolio,GUROBI_high,optimal,0.004715919494628906,13,-2.326822680201176,6,3612
Portfolio,GUROBI_high,optimal,0.005490779876708984,18,-2.640863927807197,7,4564
Portfolio,GUROBI_high,optimal,0.004966020584106445,15,-2.3666899504051506,7,4564
Portfolio,GUROBI_high,optimal,0.004647016525268555,13,-2.7074676182804294,7,4564
Portfolio,GUROBI_high,optimal,0.005292892456054688,13,-2.4813758300596773,7,4564
Portfolio,GUROBI_high,optimal,0.005425214767456055,14,-2.1917162860922,7,4564
Portfolio,GUROBI_high,optimal,0.00557398796081543,15,-2.17496833056142,7,4564
Portfolio,GUROBI_high,optimal,0.005383968353271484,13,-2.872842376414908,7,4564
Portfolio,GUROBI_high,optimal,0.005692005157470703,15,-2.4732413542228704,7,4564
Portfolio,GUROBI_high,optimal,0.005356073379516602,14,-2.3945913016463423,7,4564
Portfolio,GUROBI_high,optimal,0.005208015441894531,13,-2.4200305642770794,7,4564
Portfolio,GUROBI_high,optimal,0.013945817947387695,14,-2.188036731489885,8,5616
Portfolio,GUROBI_high,optimal,0.013590097427368164,15,-2.5429360406534425,8,5616
Portfolio,GUROBI_high,optimal,0.013983964920043944,14,-2.441555537520009,8,5616
Portfolio,GUROBI_high,optimal,0.009097814559936523,15,-2.491992951336627,8,5616
Portfolio,GUROBI_high,optimal,0.008228063583374023,13,-2.920141107253888,8,5616
Portfolio,GUROBI_high,optimal,0.00851297378540039,13,-2.199117551451049,8,5616
Portfolio,GUROBI_high,optimal,0.008706092834472656,14,-2.7187606060736265,8,5616
Portfolio,GUROBI_high,optimal,0.008813142776489258,15,-2.2676930458914346,8,5616
Portfolio,GUROBI_high,optimal,0.00958108901977539,17,-2.0785510916961565,8,5616
Portfolio,GUROBI_high,optimal,0.01218104362487793,14,-2.503664782038876,8,5616
Portfolio,GUROBI_high,optimal,0.014092206954956056,14,-2.4048975157108,9,6768
Portfolio,GUROBI_high,optimal,0.015011072158813475,15,-2.3302055600638245,9,6768
Portfolio,GUROBI_high,optimal,0.01426100730895996,14,-2.2350514169091125,9,6768
Portfolio,GUROBI_high,optimal,0.015201091766357422,15,-2.0988184057606443,9,6768
Portfolio,GUROBI_high,optimal,0.011667966842651369,14,-2.434259904388976,9,6768
Portfolio,GUROBI_high,optimal,0.011300086975097656,13,-2.7319165688381544,9,6768
Portfolio,GUROBI_high,optimal,0.011691808700561523,14,-2.7299592750080603,9,6768
Portfolio,GUROBI_high,optimal,0.012253046035766602,15,-2.399334529329554,9,6768
Portfolio,GUROBI_high,optimal,0.011868000030517578,14,-2.6601641793019466,9,6768
Portfolio,GUROBI_high,optimal,0.017261028289794922,13,-2.3875290870116017,9,6768
Portfolio,GUROBI_high,optimal,0.008817911148071289,13,-2.524654483348199,10,8020
Portfolio,GUROBI_high,optimal,0.010104894638061523,17,-2.490382185283618,10,8020
Portfolio,GUROBI_high,optimal,0.009688854217529295,15,-2.7462982767479307,10,8020
Portfolio,GUROBI_high,optimal,0.009616851806640623,15,-2.9632055267670334,10,8020
Portfolio,GUROBI_high,optimal,0.00909709930419922,14,-2.7501325021364904,10,8020
Portfolio,GUROBI_high,optimal,0.009947061538696287,16,-2.5252880771110298,10,8020
Portfolio,GUROBI_high,optimal,0.008978128433227539,13,-2.3475782318915623,10,8020
Portfolio,GUROBI_high,optimal,0.009832143783569336,15,-2.639873238522361,10,8020
Portfolio,GUROBI_high,optimal,0.009619951248168944,15,-2.4705796198626366,10,8020
Portfolio,GUROBI_high,optimal,0.009489059448242188,14,-2.658923465740932,10,8020
Portfolio,GUROBI_high,optimal,0.02444386482238769,15,-2.5858806248163817,12,10824
Portfolio,GUROBI_high,optimal,0.02401113510131836,14,-2.6782590606702685,12,10824
Portfolio,GUROBI_high,optimal,0.023745059967041016,15,-2.7899601487929884,12,10824
Portfolio,GUROBI_high,optimal,0.0242459774017334,16,-2.5225751030114894,12,10824
Portfolio,GUROBI_high,optimal,0.02429795265197754,16,-2.36340260653415,12,10824
Portfolio,GUROBI_high,optimal,0.023248910903930664,15,-2.602196550313168,12,10824
Portfolio,GUROBI_high,optimal,0.02273106575012207,14,-2.5028134867881806,12,10824
Portfolio,GUROBI_high,optimal,0.02292490005493164,15,-2.4303357768668907,12,10824
Portfolio,GUROBI_high,optimal,0.012007951736450195,18,-2.6624224825011136,12,10824
Portfolio,GUROBI_high,optimal,0.02461719512939453,18,-2.5891737138071806,12,10824
Portfolio,GUROBI_high,optimal,0.030190944671630863,14,-3.288929797865904,14,14028
Portfolio,GUROBI_high,optimal,0.033950090408325195,17,-2.4636136675079325,14,14028
Portfolio,GUROBI_high,optimal,0.01589488983154297,16,-2.421366868524088,14,14028
Portfolio,GUROBI_high,optimal,0.03437590599060058,17,-2.481157731207352,14,14028
Portfolio,GUROBI_high,optimal,0.015805959701538086,16,-2.7521495804297,14,14028
Portfolio,GUROBI_high,optimal,0.016795873641967773,17,-2.4082514808359146,14,14028
Portfolio,GUROBI_high,optimal,0.033020973205566406,16,-2.3956878214528485,14,14028
Portfolio,GUROBI_high,optimal,0.016767024993896484,17,-2.6491250576415735,14,14028
Portfolio,GUROBI_high,optimal,0.015360116958618162,15,-2.8119696394783222,14,14028
Portfolio,GUROBI_high,optimal,0.034694910049438484,17,-2.352166931976473,14,14028
Portfolio,GUROBI_high,optimal,0.01973295211791992,15,-2.3628560722714043,16,17632
Portfolio,GUROBI_high,optimal,0.019839048385620117,16,-2.7942272724821287,16,17632
Portfolio,GUROBI_high,optimal,0.02171778678894043,16,-2.460684522454991,16,17632
Portfolio,GUROBI_high,optimal,0.02039813995361328,16,-2.3606105814944405,16,17632
Portfolio,GUROBI_high,optimal,0.023064851760864258,18,-2.6540484959142536,16,17632
Portfolio,GUROBI_high,optimal,0.022669076919555664,18,-2.258778469210432,16,17632
Portfolio,GUROBI_high,optimal,0.020689010620117188,17,-2.5018578658569623,16,17632
Portfolio,GUROBI_high,optimal,0.02053999900817871,16,-2.6025502774431923,16,17632
Portfolio,GUROBI_high,optimal,0.01977396011352539,15,-2.466848722277523,16,17632
Portfolio,GUROBI_high,optimal,0.02024102210998535,16,-2.5533510955476797,16,17632
Portfolio,GUROBI_high,optimal,0.02986788749694824,15,-2.5694174936923866,20,26040
Portfolio,GUROBI_high,optimal,0.03159594535827637,16,-2.4708790237013902,20,26040
Portfolio,GUROBI_high,optimal,0.03274202346801758,17,-2.4624538116573564,20,26040
Portfolio,GUROBI_high,optimal,0.030319929122924805,15,-2.550515305694377,20,26040
Portfolio,GUROBI_high,optimal,0.030941009521484375,15,-2.386459854040594,20,26040
Portfolio,GUROBI_high,optimal,0.03208589553833008,17,-2.3618906905796795,20,26040
Portfolio,GUROBI_high,optimal,0.03146696090698242,14,-2.682227257657116,20,26040
Portfolio,GUROBI_high,optimal,0.031027793884277344,17,-2.5352120020151547,20,26040
Portfolio,GUROBI_high,optimal,0.031828880310058594,18,-2.553747681563512,20,26040
Portfolio,GUROBI_high,optimal,0.031183958053588867,16,-2.684647999895952,20,26040
Portfolio,GUROBI_high,optimal,0.044999122619628906,15,-2.61863185118192,24,36048
Portfolio,GUROBI_high,optimal,0.04153013229370117,13,-2.531526094749708,24,36048
Portfolio,GUROBI_high,optimal,0.04472088813781738,16,-2.393400496898709,24,36048
Portfolio,GUROBI_high,optimal,0.043903112411499016,14,-2.324392042855497,24,36048
Portfolio,GUROBI_high,optimal,0.043580055236816406,14,-2.5694317163435896,24,36048
Portfolio,GUROBI_high,optimal,0.04683685302734375,17,-2.633002844514256,24,36048
Portfolio,GUROBI_high,optimal,0.04310393333435058,14,-2.445686747073836,24,36048
Portfolio,GUROBI_high,optimal,0.04859113693237305,18,-2.464696408898839,24,36048
Portfolio,GUROBI_high,optimal,0.04340195655822754,15,-2.6409626841564555,24,36048
Portfolio,GUROBI_high,optimal,0.04322600364685058,13,-2.5189516478120417,24,36048
Portfolio,GUROBI_high,optimal,0.05968809127807617,14,-2.792750285058496,28,47656
Portfolio,GUROBI_high,optimal,0.061305046081542976,14,-2.710686506961048,28,47656
Portfolio,GUROBI_high,optimal,0.06003093719482424,14,-2.900555170354896,28,47656
Portfolio,GUROBI_high,optimal,0.06092977523803711,15,-2.6925179384191966,28,47656
Portfolio,GUROBI_high,optimal,0.06824207305908203,16,-2.484157525624461,28,47656
Portfolio,GUROBI_high,optimal,0.07155990600585938,16,-2.4337509880219828,28,47656
Portfolio,GUROBI_high,optimal,0.07904505729675293,16,-2.6416164655973864,28,47656
Portfolio,GUROBI_high,optimal,0.06835794448852539,17,-2.732053682961856,28,47656
Portfolio,GUROBI_high,optimal,0.07561898231506348,15,-2.429334674090296,28,47656
Portfolio,GUROBI_high,optimal,0.059696197509765625,14,-2.5729918155714704,28,47656
Portfolio,GUROBI_high,optimal,0.7246558666229248,17,-2.602286533593765,35,71820
Portfolio,GUROBI_high,optimal,0.7316060066223145,17,-2.4941889859678787,35,71820
Portfolio,GUROBI_high,optimal,0.7964320182800293,17,-2.695045657983475,35,71820
Portfolio,GUROBI_high,optimal,0.8308739662170409,16,-2.580944144744486,35,71820
Portfolio,GUROBI_high,optimal,0.8300199508666992,19,-2.5544593466627408,35,71820
Portfolio,GUROBI_high,optimal,0.8018031120300293,17,-2.6356430569187417,35,71820
Portfolio,GUROBI_high,optimal,0.7951710224151611,20,-2.641450868229993,35,71820
Portfolio,GUROBI_high,optimal,0.44347310066223145,19,-2.5412206992541826,35,71820
Portfolio,GUROBI_high,optimal,0.7583940029144287,18,-2.5236003159405174,35,71820
Portfolio,GUROBI_high,optimal,0.7278439998626709,16,-2.513043209699723,35,71820
Portfolio,GUROBI_high,optimal,0.8763871192932129,20,-2.688615391357618,43,105436
Portfolio,GUROBI_high,optimal,0.4853091239929199,20,-2.5859603532851385,43,105436
Portfolio,GUROBI_high,optimal,0.6928439140319824,16,-2.6092975113444954,43,105436
Portfolio,GUROBI_high,optimal,0.8423290252685547,18,-2.556255005711995,43,105436
Portfolio,GUROBI_high,optimal,0.8528318405151367,18,-2.6064392426878453,43,105436
Portfolio,GUROBI_high,optimal,0.9233109951019288,17,-2.543527793327048,43,105436
Portfolio,GUROBI_high,optimal,1.0548830032348633,18,-2.556947872994441,43,105436
Portfolio,GUROBI_high,optimal,0.946645975112915,17,-2.586485398678474,43,105436
Portfolio,GUROBI_high,optimal,0.8719871044158936,18,-2.5967623072797887,43,105436
Portfolio,GUROBI_high,optimal,0.9574449062347412,19,-2.5127745160633603,43,105436
Portfolio,GUROBI_high,optimal,1.3070099353790283,18,-2.6112126778455225,52,150904
Portfolio,GUROBI_high,optimal,1.1822481155395508,19,-2.4633387359889816,52,150904
Portfolio,GUROBI_high,optimal,1.2659900188446045,19,-2.5409354675702973,52,150904
Portfolio,GUROBI_high,optimal,1.304107904434204,17,-2.6207044579346337,52,150904
Portfolio,GUROBI_high,optimal,0.8709831237792969,17,-2.555575675182969,52,150904
Portfolio,GUROBI_high,optimal,1.3768548965454102,18,-2.717601748196984,52,150904
Portfolio,GUROBI_high,optimal,1.0671541690826416,18,-2.7127220878952074,52,150904
Portfolio,GUROBI_high,optimal,1.2195990085601809,19,-2.6559812002783194,52,150904
Portfolio,GUROBI_high,optimal,1.1985678672790527,19,-2.6203583470951157,52,150904
Portfolio,GUROBI_high,optimal,1.1151020526885986,20,-2.560286897618151,52,150904
Portfolio,GUROBI_high,optimal,1.4054510593414309,18,-2.7440664954244536,65,230880
Portfolio,GUROBI_high,optimal,1.4915008544921875,16,-2.5580985797281324,65,230880
Portfolio,GUROBI_high,optimal,1.5591421127319336,20,-2.4918564530307834,65,230880
Portfolio,GUROBI_high,optimal,0.5419089794158936,19,-2.7288405011623453,65,230880
Portfolio,GUROBI_high,optimal,1.5567240715026855,19,-2.700211183329292,65,230880
Portfolio,GUROBI_high,optimal,1.2588419914245603,17,-2.6632566884389925,65,230880
Portfolio,GUROBI_high,optimal,1.5504159927368164,18,-2.4735083698186218,65,230880
Portfolio,GUROBI_high,optimal,1.4639530181884766,17,-2.655945203589446,65,230880
Portfolio,GUROBI_high,optimal,1.4439599514007568,18,-2.675766686683426,65,230880
Portfolio,GUROBI_high,optimal,1.5213890075683594,20,-2.4628720424673687,65,230880
Portfolio,GUROBI_high,optimal,1.9833419322967527,19,-2.7079909353740383,80,344160
Portfolio,GUROBI_high,optimal,1.9824161529541016,20,-2.5441992938102485,80,344160
Portfolio,GUROBI_high,optimal,1.5594041347503662,17,-2.5718375282480834,80,344160
Portfolio,GUROBI_high,optimal,1.9180269241333008,18,-2.4411712555679963,80,344160
Portfolio,GUROBI_high,optimal,1.843742847442627,19,-2.6646078828361164,80,344160
Portfolio,GUROBI_high,optimal,1.7926769256591797,17,-2.491390709332978,80,344160
Portfolio,GUROBI_high,optimal,1.4305119514465332,18,-2.608111741963396,80,344160
Portfolio,GUROBI_high,optimal,1.985219955444336,18,-2.5079118584460414,80,344160
Portfolio,GUROBI_high,optimal,1.4282569885253906,19,-2.548055713958697,80,344160
Portfolio,GUROBI_high,optimal,1.9642648696899407,21,-2.6616461606991937,80,344160
Portfolio,GUROBI_high,optimal,3.2976598739624023,18,-2.6322188869588894,99,519948
Portfolio,GUROBI_high,optimal,3.4320039749145512,19,-2.698519354541132,99,519948
Portfolio,GUROBI_high,optimal,3.528965950012207,20,-2.611759334507556,99,519948
Portfolio,GUROBI_high,optimal,3.344680070877075,20,-2.723335012634604,99,519948
Portfolio,GUROBI_high,optimal,3.4900569915771484,20,-2.7245158512608163,99,519948
Portfolio,GUROBI_high,optimal,2.463941097259521,20,-2.6024141911519973,99,519948
Portfolio,GUROBI_high,optimal,3.5476720333099365,19,-2.6000079531334648,99,519948
Portfolio,GUROBI_high,optimal,3.5393760204315186,19,-2.667513945336989,99,519948
Portfolio,GUROBI_high,optimal,3.4361910820007324,20,-2.607836553196268,99,519948
Portfolio,GUROBI_high,optimal,3.1392550468444824,19,-2.6687245886842623,99,519948
Portfolio,GUROBI_high,optimal,4.793817043304443,19,-2.554923366950648,124,806248
Portfolio,GUROBI_high,optimal,3.077394962310791,19,-2.564927128673186,124,806248
Portfolio,GUROBI_high,optimal,4.279790163040161,18,-2.678694369739117,124,806248
Portfolio,GUROBI_high,optimal,4.681140184402466,19,-2.6149834877323817,124,806248
Portfolio,GUROBI_high,optimal,4.9903669357299805,19,-2.5978458026238576,124,806248
Portfolio,GUROBI_high,optimal,4.9874000549316415,19,-2.638494875077147,124,806248
Portfolio,GUROBI_high,optimal,5.066354990005493,20,-2.706796761150787,124,806248
Portfolio,GUROBI_high,optimal,4.8682639598846436,19,-2.5903589475411826,124,806248
Portfolio,GUROBI_high,optimal,5.137117862701416,21,-2.5793276381757124,124,806248
Portfolio,GUROBI_high,optimal,4.94123101234436,21,-2.618376678973376,124,806248
Portfolio,GUROBI_high,optimal,6.619263887405396,21,-2.673632689154203,154,1232308
Portfolio,GUROBI_high,optimal,7.494120836257935,20,-2.608899509019306,154,1232308
Portfolio,GUROBI_high,optimal,7.3734591007232675,19,-2.6537991661366496,154,1232308
Portfolio,GUROBI_high,optimal,7.3473360538482675,19,-2.6089920459934337,154,1232308
Portfolio,GUROBI_high,optimal,6.84806489944458,19,-2.5484043909966076,154,1232308
Portfolio,GUROBI_high,optimal,7.3332250118255615,19,-2.7039520363772462,154,1232308
Portfolio,GUROBI_high,optimal,7.139995098114014,20,-2.666330951751228,154,1232308
Portfolio,GUROBI_high,optimal,7.386656045913696,20,-2.602082001442388,154,1232308
Portfolio,GUROBI_high,optimal,7.390909194946289,20,-2.6314328118956603,154,1232308
Portfolio,GUROBI_high,optimal,7.5412209033966064,19,-2.574188995175384,154,1232308
Lasso,GUROBI_high,optimal,0.051837921142578125,8,1022.1682354362192,10,3540
Lasso,GUROBI_high,optimal,0.051894187927246094,9,1025.9754410378882,10,3540
Lasso,GUROBI_high,optimal,0.05188393592834474,8,1082.5554242989483,10,3540
Lasso,GUROBI_high,optimal,0.051844120025634766,8,970.3824314355992,10,3540
Lasso,GUROBI_high,optimal,0.05188202857971192,9,1051.8783129198869,10,3540
Lasso,GUROBI_high,optimal,0.051879167556762695,9,929.466921927514,10,3540
Lasso,GUROBI_high,optimal,0.051885128021240234,9,1103.5194823004294,10,3540
Lasso,GUROBI_high,optimal,0.051885128021240234,7,967.8677622847048,10,3540
Lasso,GUROBI_high,optimal,0.05185413360595703,9,1058.6277476548676,10,3540
Lasso,GUROBI_high,optimal,0.05183196067810058,8,983.0014012575444,10,3540
Lasso,GUROBI_high,optimal,0.00964212417602539,8,1084.5566334854186,11,4059
Lasso,GUROBI_high,optimal,0.008984804153442383,7,1007.0347798963812,11,4059
Lasso,GUROBI_high,optimal,0.009836196899414062,9,1125.8242910388922,11,4059
Lasso,GUROBI_high,optimal,0.00868678092956543,7,1138.7009117941052,11,4059
Lasso,GUROBI_high,optimal,0.010821104049682615,11,1098.810260141306,11,4059
Lasso,GUROBI_high,optimal,0.009567022323608398,8,1097.8560324289017,11,4059
Lasso,GUROBI_high,optimal,0.009465932846069336,8,1110.71291787887,11,4059
Lasso,GUROBI_high,optimal,0.008881092071533203,7,1138.269954555208,11,4059
Lasso,GUROBI_high,optimal,0.010023832321166992,9,1130.086518694633,11,4059
Lasso,GUROBI_high,optimal,0.010107040405273438,9,1121.6011181642314,11,4059
Lasso,GUROBI_high,optimal,0.03486490249633789,8,1258.295435129297,12,4608
Lasso,GUROBI_high,optimal,0.034001827239990234,8,1278.936625448716,12,4608
Lasso,GUROBI_high,optimal,0.03314399719238281,8,1257.1634245083364,12,4608
Lasso,GUROBI_high,optimal,0.030086994171142575,8,1267.2089194862986,12,4608
Lasso,GUROBI_high,optimal,0.034353017807006836,9,1299.8475461472972,12,4608
Lasso,GUROBI_high,optimal,0.028397798538208008,10,1220.3565363987832,12,4608
Lasso,GUROBI_high,optimal,0.027670860290527344,9,1222.1608766594616,12,4608
Lasso,GUROBI_high,optimal,0.0265810489654541,8,1212.1181061274815,12,4608
Lasso,GUROBI_high,optimal,0.02833104133605957,9,1251.7170089566443,12,4608
Lasso,GUROBI_high,optimal,0.02810311317443848,8,1202.5754552881724,12,4608
Lasso,GUROBI_high,optimal,0.013578176498413086,10,1352.477183294306,13,5187
Lasso,GUROBI_high,optimal,0.012158870697021484,8,1224.3627535713072,13,5187
Lasso,GUROBI_high,optimal,0.013139963150024414,9,1372.813917599328,13,5187
Lasso,GUROBI_high,optimal,0.01228785514831543,8,1274.1837664067066,13,5187
Lasso,GUROBI_high,optimal,0.012320995330810549,8,1344.2103751125132,13,5187
Lasso,GUROBI_high,optimal,0.012048006057739258,8,1343.369660489739,13,5187
Lasso,GUROBI_high,optimal,0.012104988098144531,8,1246.9618085480138,13,5187
Lasso,GUROBI_high,optimal,0.012732982635498049,9,1311.6522419608764,13,5187
Lasso,GUROBI_high,optimal,0.012431144714355469,8,1381.5584685336707,13,5187
Lasso,GUROBI_high,optimal,0.012608051300048828,8,1311.2029107284905,13,5187
Lasso,GUROBI_high,optimal,0.014569997787475588,9,1399.7944338078732,14,5796
Lasso,GUROBI_high,optimal,0.013724088668823242,8,1442.2319432813351,14,5796
Lasso,GUROBI_high,optimal,0.013711929321289062,8,1487.9428848471575,14,5796
Lasso,GUROBI_high,optimal,0.013718128204345705,8,1465.0420514042942,14,5796
Lasso,GUROBI_high,optimal,0.01378488540649414,8,1367.0423964223905,14,5796
Lasso,GUROBI_high,optimal,0.013708114624023438,8,1452.1310809402744,14,5796
Lasso,GUROBI_high,optimal,0.014454841613769531,9,1506.536178061358,14,5796
Lasso,GUROBI_high,optimal,0.015172958374023438,10,1390.1807836479056,14,5796
Lasso,GUROBI_high,optimal,0.012807846069335938,7,1348.8856764399454,14,5796
Lasso,GUROBI_high,optimal,0.013633012771606444,8,1442.9342864246305,14,5796
Lasso,GUROBI_high,optimal,0.015911102294921875,7,1609.704357456306,16,7104
Lasso,GUROBI_high,optimal,0.018160104751586914,9,1680.7086064802465,16,7104
Lasso,GUROBI_high,optimal,0.017927885055541992,9,1688.7785060710855,16,7104
Lasso,GUROBI_high,optimal,0.016801118850708008,8,1582.9586690211713,16,7104
Lasso,GUROBI_high,optimal,0.016975879669189453,8,1533.6360301213958,16,7104
Lasso,GUROBI_high,optimal,0.017760038375854492,9,1578.4557152835516,16,7104
Lasso,GUROBI_high,optimal,0.01800084114074707,9,1703.2208854165212,16,7104
Lasso,GUROBI_high,optimal,0.017671823501586914,9,1626.8482066512552,16,7104
Lasso,GUROBI_high,optimal,0.01688408851623535,8,1595.0934524693325,16,7104
Lasso,GUROBI_high,optimal,0.01701807975769043,8,1554.4048315324912,16,7104
Lasso,GUROBI_high,optimal,0.01943612098693848,9,1793.5408194390675,17,7803
Lasso,GUROBI_high,optimal,0.019808053970336914,9,1794.366367967799,17,7803
Lasso,GUROBI_high,optimal,0.019787073135375977,9,1809.8355494494147,17,7803
Lasso,GUROBI_high,optimal,0.018345117568969727,8,1843.7973342616467,17,7803
Lasso,GUROBI_high,optimal,0.020633220672607425,9,1907.1039267749488,17,7803
Lasso,GUROBI_high,optimal,0.020557165145874023,10,1624.0673665102524,17,7803
Lasso,GUROBI_high,optimal,0.02010393142700196,10,1747.8735875283676,17,7803
Lasso,GUROBI_high,optimal,0.02108907699584961,11,1854.7525553269784,17,7803
Lasso,GUROBI_high,optimal,0.01857304573059082,8,1787.4882569634585,17,7803
Lasso,GUROBI_high,optimal,0.01970410346984864,9,1843.1967789861205,17,7803
Lasso,GUROBI_high,optimal,0.025578022003173828,9,2063.3350592645384,20,10080
Lasso,GUROBI_high,optimal,0.02603602409362793,9,2063.4715333026747,20,10080
Lasso,GUROBI_high,optimal,0.02565312385559082,9,2043.8555219839209,20,10080
Lasso,GUROBI_high,optimal,0.026406049728393555,10,2022.565643590456,20,10080
Lasso,GUROBI_high,optimal,0.02586698532104492,9,2012.0106965990146,20,10080
Lasso,GUROBI_high,optimal,0.0235140323638916,8,1935.7512556541985,20,10080
Lasso,GUROBI_high,optimal,0.02471494674682617,9,2066.703347715471,20,10080
Lasso,GUROBI_high,optimal,0.02582693099975586,9,2105.3515279239664,20,10080
Lasso,GUROBI_high,optimal,0.024942874908447262,9,2059.8122787026387,20,10080
Lasso,GUROBI_high,optimal,0.02394604682922364,8,1959.3380375132865,20,10080
Lasso,GUROBI_high,optimal,0.03000617027282715,9,2355.2059129121035,23,12627
Lasso,GUROBI_high,optimal,0.03126716613769531,9,2282.438764030733,23,12627
Lasso,GUROBI_high,optimal,0.031011104583740238,10,2306.316729278814,23,12627
Lasso,GUROBI_high,optimal,0.0305788516998291,9,2338.654038199722,23,12627
Lasso,GUROBI_high,optimal,0.03119707107543945,9,2395.1223462815924,23,12627
Lasso,GUROBI_high,optimal,0.029664039611816406,8,2389.968049543033,23,12627
Lasso,GUROBI_high,optimal,0.03023815155029297,9,2266.477036536389,23,12627
Lasso,GUROBI_high,optimal,0.03397798538208008,11,2215.946966642714,23,12627
Lasso,GUROBI_high,optimal,0.035588979721069336,8,2399.072932884273,23,12627
Lasso,GUROBI_high,optimal,0.031084060668945312,10,2234.256286881425,23,12627
Lasso,GUROBI_high,optimal,0.04091906547546387,11,2679.0328914438073,26,15444
Lasso,GUROBI_high,optimal,0.038079023361206055,9,2596.8168489877085,26,15444
Lasso,GUROBI_high,optimal,0.03788590431213379,10,2695.075460348721,26,15444
Lasso,GUROBI_high,optimal,0.03841996192932129,9,2690.635680125888,26,15444
Lasso,GUROBI_high,optimal,0.041275978088378906,11,2508.5951917249804,26,15444
Lasso,GUROBI_high,optimal,0.03544306755065918,8,2673.267918342299,26,15444
Lasso,GUROBI_high,optimal,0.03678607940673828,9,2671.571885500731,26,15444
Lasso,GUROBI_high,optimal,0.03572392463684082,8,2704.4626733920963,26,15444
Lasso,GUROBI_high,optimal,0.03879690170288086,10,2618.3091871256,26,15444
Lasso,GUROBI_high,optimal,0.038838863372802734,10,2629.183436463737,26,15444
Lasso,GUROBI_high,optimal,0.054132938385009766,10,3149.80978809518,31,20739
Lasso,GUROBI_high,optimal,0.05076217651367188,9,3107.787619730088,31,20739
Lasso,GUROBI_high,optimal,0.04717421531677246,8,3318.960303008563,31,20739
Lasso,GUROBI_high,optimal,0.05177092552185058,10,3246.3149804665863,31,20739
Lasso,GUROBI_high,optimal,0.052497148513793945,10,3193.9067089061214,31,20739
Lasso,GUROBI_high,optimal,0.050267934799194336,10,3131.771798176913,31,20739
Lasso,GUROBI_high,optimal,0.04701399803161621,8,3228.4181783845283,31,20739
Lasso,GUROBI_high,optimal,0.047894954681396484,8,3219.9389727986245,31,20739
Lasso,GUROBI_high,optimal,0.0509190559387207,10,3253.703467831513,31,20739
Lasso,GUROBI_high,optimal,0.05328011512756349,10,3071.064598113309,31,20739
Lasso,GUROBI_high,optimal,0.06156396865844727,8,3856.725227447519,37,28083
Lasso,GUROBI_high,optimal,0.07665395736694336,11,3700.793037559327,37,28083
Lasso,GUROBI_high,optimal,0.07267594337463379,11,3753.2476951481926,37,28083
Lasso,GUROBI_high,optimal,0.07230877876281737,11,3699.4625767833613,37,28083
Lasso,GUROBI_high,optimal,0.06899785995483397,9,3818.877635846405,37,28083
Lasso,GUROBI_high,optimal,0.07715702056884766,10,3829.2613334402613,37,28083
Lasso,GUROBI_high,optimal,0.075592041015625,12,3973.525983892211,37,28083
Lasso,GUROBI_high,optimal,0.06670784950256348,9,3606.365953564688,37,28083
Lasso,GUROBI_high,optimal,0.06757903099060059,9,3709.020273069973,37,28083
Lasso,GUROBI_high,optimal,0.06940698623657228,10,3735.527213637224,37,28083
Lasso,GUROBI_high,optimal,0.09701204299926758,10,4595.211383969114,45,39555
Lasso,GUROBI_high,optimal,0.1033611297607422,10,4658.330715514917,45,39555
Lasso,GUROBI_high,optimal,0.0984039306640625,10,4543.683768069714,45,39555
Lasso,GUROBI_high,optimal,0.09460711479187013,10,4519.163914270695,45,39555
Lasso,GUROBI_high,optimal,0.09740304946899414,10,4639.926902935529,45,39555
Lasso,GUROBI_high,optimal,0.09612584114074707,10,4688.721451739893,45,39555
Lasso,GUROBI_high,optimal,0.09555697441101074,10,4898.393566333769,45,39555
Lasso,GUROBI_high,optimal,0.1045989990234375,11,4585.13468266262,45,39555
Lasso,GUROBI_high,optimal,0.09612703323364258,10,4828.172617864229,45,39555
Lasso,GUROBI_high,optimal,0.09421205520629884,10,4672.545703895746,45,39555
Lasso,GUROBI_high,optimal,0.2711091041564941,10,5523.925051890028,55,56595
Lasso,GUROBI_high,optimal,0.3431780338287353,10,5807.457396001058,55,56595
Lasso,GUROBI_high,optimal,0.3033270835876465,10,5556.569370171153,55,56595
Lasso,GUROBI_high,optimal,0.18664097785949707,11,5510.637685410769,55,56595
Lasso,GUROBI_high,optimal,0.18493008613586426,9,5710.67070774171,55,56595
Lasso,GUROBI_high,optimal,0.2772970199584961,11,5416.154841660168,55,56595
Lasso,GUROBI_high,optimal,0.2893021106719971,9,5563.767264794476,55,56595
Lasso,GUROBI_high,optimal,0.2475769519805908,9,5806.933244100763,55,56595
Lasso,GUROBI_high,optimal,0.3500080108642578,9,5683.711700065384,55,56595
Lasso,GUROBI_high,optimal,0.3285548686981201,10,5762.094228879317,55,56595
Lasso,GUROBI_high,optimal,0.4772579669952393,10,7023.092458493579,68,83232
Lasso,GUROBI_high,optimal,0.4862079620361328,9,6970.048001885732,68,83232
Lasso,GUROBI_high,optimal,0.5044400691986084,9,6757.6105398372265,68,83232
Lasso,GUROBI_high,optimal,0.2408812046051025,10,7073.067810485269,68,83232
Lasso,GUROBI_high,optimal,0.5091459751129149,11,6991.365622079768,68,83232
Lasso,GUROBI_high,optimal,0.5016748905181885,11,6979.610903516057,68,83232
Lasso,GUROBI_high,optimal,0.5077989101409912,10,6990.5943473129455,68,83232
Lasso,GUROBI_high,optimal,0.4733049869537354,9,6953.452915262913,68,83232
Lasso,GUROBI_high,optimal,0.4306368827819824,10,6924.414800654095,68,83232
Lasso,GUROBI_high,optimal,0.4975390434265137,10,7135.365278564392,68,83232
Lasso,GUROBI_high,optimal,0.6985628604888916,11,8638.443017396121,84,122976
Lasso,GUROBI_high,optimal,0.34549498558044434,10,8362.34820502388,84,122976
Lasso,GUROBI_high,optimal,0.6173439025878906,9,8680.447836927184,84,122976
Lasso,GUROBI_high,optimal,0.7790729999542236,10,8382.390479216827,84,122976
Lasso,GUROBI_high,optimal,0.7302479743957521,10,8759.625473885992,84,122976
Lasso,GUROBI_high,optimal,0.5874559879302979,9,8329.718249337955,84,122976
Lasso,GUROBI_high,optimal,0.7641029357910156,9,8670.002369980873,84,122976
Lasso,GUROBI_high,optimal,0.6994390487670898,10,8442.414778134731,84,122976
Lasso,GUROBI_high,optimal,0.6938300132751465,9,8644.621744245169,84,122976
Lasso,GUROBI_high,optimal,0.6898729801177979,10,8585.878701402657,84,122976
Lasso,GUROBI_high,optimal,0.6192309856414795,10,10770.035283909798,105,186795
Lasso,GUROBI_high,optimal,0.8991241455078125,10,10764.348019714771,105,186795
Lasso,GUROBI_high,optimal,0.6420979499816895,9,10656.457178567436,105,186795
Lasso,GUROBI_high,optimal,1.0413639545440674,10,10602.324049108198,105,186795
Lasso,GUROBI_high,optimal,0.6029880046844482,10,10717.375838783268,105,186795
Lasso,GUROBI_high,optimal,0.66172194480896,10,10906.118545475349,105,186795
Lasso,GUROBI_high,optimal,1.0843658447265625,10,10491.517367167813,105,186795
Lasso,GUROBI_high,optimal,1.0581769943237305,9,10966.880594208948,105,186795
Lasso,GUROBI_high,optimal,1.0682039260864258,10,10543.1721658998,105,186795
Lasso,GUROBI_high,optimal,1.0317180156707764,10,10905.685050025244,105,186795
Lasso,GUROBI_high,optimal,0.8030819892883301,9,13353.76720946299,132,288288
Lasso,GUROBI_high,optimal,1.6449408531188965,9,13477.561010081987,132,288288
Lasso,GUROBI_high,optimal,2.0039780139923096,10,13121.715196006271,132,288288
Lasso,GUROBI_high,optimal,1.8261170387268064,10,13458.876335626734,132,288288
Lasso,GUROBI_high,optimal,1.9065368175506592,10,13201.323791308821,132,288288
Lasso,GUROBI_high,optimal,1.7633180618286133,10,13421.014801012569,132,288288
Lasso,GUROBI_high,optimal,2.0460131168365483,11,13209.754890383623,132,288288
Lasso,GUROBI_high,optimal,1.897202014923096,10,13405.921649584387,132,288288
Lasso,GUROBI_high,optimal,2.0178289413452157,11,13703.507180173514,132,288288
Lasso,GUROBI_high,optimal,1.9894700050354004,9,13371.033774803007,132,288288
Lasso,GUROBI_high,optimal,3.625092029571533,11,16954.28808583591,166,447204
Lasso,GUROBI_high,optimal,3.4864449501037598,10,17593.323626270692,166,447204
Lasso,GUROBI_high,optimal,4.220110893249512,10,17217.977176375316,166,447204
Lasso,GUROBI_high,optimal,3.753147840499878,10,17058.403132474406,166,447204
Lasso,GUROBI_high,optimal,4.334258079528809,10,17091.80737414406,166,447204
Lasso,GUROBI_high,optimal,4.233366012573241,10,17236.074543642157,166,447204
Lasso,GUROBI_high,optimal,4.51258111000061,11,16992.038678083158,166,447204
Lasso,GUROBI_high,optimal,4.339694023132323,11,16722.506941306783,166,447204
Lasso,GUROBI_high,optimal,4.386436939239502,10,16646.254890241427,166,447204
Lasso,GUROBI_high,optimal,4.494412183761597,11,17016.434425200685,166,447204
Lasso,GUROBI_high,optimal,9.083203077316282,11,21511.255875147486,209,697851
Lasso,GUROBI_high,optimal,8.665836095809938,11,21018.04497298587,209,697851
Lasso,GUROBI_high,optimal,8.446490049362183,10,21634.21396281499,209,697851
Lasso,GUROBI_high,optimal,9.120401859283447,11,21983.791645322985,209,697851
Lasso,GUROBI_high,optimal,9.65550708770752,10,21539.69637376274,209,697851
Lasso,GUROBI_high,optimal,9.209332227706911,10,21481.91555992336,209,697851
Lasso,GUROBI_high,optimal,8.412588119506836,10,21251.655346359974,209,697851
Lasso,GUROBI_high,optimal,8.834333181381227,9,21394.748087661188,209,697851
Lasso,GUROBI_high,optimal,8.240872859954834,11,21285.39291599315,209,697851
Lasso,GUROBI_high,optimal,9.130139112472532,10,20879.54750759624,209,697851
SVM,GUROBI_high,optimal,0.030776023864746094,12,422.488937591646,10,3510
SVM,GUROBI_high,optimal,0.03079700469970703,12,408.2953994787738,10,3510
SVM,GUROBI_high,optimal,0.030796051025390625,13,414.4000964880426,10,3510
SVM,GUROBI_high,optimal,0.030814170837402344,12,416.3674702064442,10,3510
SVM,GUROBI_high,optimal,0.03080296516418457,13,425.91861948915925,10,3510
SVM,GUROBI_high,optimal,0.031145095825195312,15,402.928891584242,10,3510
SVM,GUROBI_high,optimal,0.03081583976745605,11,426.38774687429907,10,3510
SVM,GUROBI_high,optimal,0.0308229923248291,12,419.6172866526796,10,3510
SVM,GUROBI_high,optimal,0.03078985214233398,12,428.65301098131096,10,3510
SVM,GUROBI_high,optimal,0.03080916404724121,13,417.0697440338301,10,3510
SVM,GUROBI_high,optimal,0.014111042022705078,14,460.6974342822918,11,4025
SVM,GUROBI_high,optimal,0.011735916137695312,11,462.5040293979208,11,4025
SVM,GUROBI_high,optimal,0.012765884399414062,12,452.3248142501981,11,4025
SVM,GUROBI_high,optimal,0.024544954299926758,12,464.2686882429715,11,4025
SVM,GUROBI_high,optimal,0.02406787872314453,12,452.03422182795794,11,4025
SVM,GUROBI_high,optimal,0.0251460075378418,13,447.698277262456,11,4025
SVM,GUROBI_high,optimal,0.024176836013793945,12,450.04777895388463,11,4025
SVM,GUROBI_high,optimal,0.024025917053222656,12,454.831981774972,11,4025
SVM,GUROBI_high,optimal,0.023560047149658203,11,471.4270254099884,11,4025
SVM,GUROBI_high,optimal,0.012799978256225586,12,454.0819508516764,11,4025
SVM,GUROBI_high,optimal,0.015542984008789062,12,492.7753387533548,12,4572
SVM,GUROBI_high,optimal,0.022813081741333008,11,502.98547051969217,12,4572
SVM,GUROBI_high,optimal,0.02423405647277832,11,494.16532566560585,12,4572
SVM,GUROBI_high,optimal,0.025706052780151367,13,486.87594518937163,12,4572
SVM,GUROBI_high,optimal,0.022886037826538086,11,496.23442761289016,12,4572
SVM,GUROBI_high,optimal,0.023246049880981445,11,514.8733893251504,12,4572
SVM,GUROBI_high,optimal,0.02172279357910156,10,506.69752616349837,12,4572
SVM,GUROBI_high,optimal,0.02312803268432617,12,501.7299464083387,12,4572
SVM,GUROBI_high,optimal,0.02036714553833008,12,502.44357232103937,12,4572
SVM,GUROBI_high,optimal,0.021162033081054688,13,474.8955873315728,12,4572
SVM,GUROBI_high,optimal,0.015470027923583984,11,537.7582337632336,13,5147
SVM,GUROBI_high,optimal,0.016381025314331055,12,542.8935928419248,13,5147
SVM,GUROBI_high,optimal,0.01799297332763672,12,523.2912089051729,13,5147
SVM,GUROBI_high,optimal,0.016632795333862305,11,539.8449769814506,13,5147
SVM,GUROBI_high,optimal,0.01541900634765625,11,549.258414505709,13,5147
SVM,GUROBI_high,optimal,0.01641106605529785,12,550.2832141560434,13,5147
SVM,GUROBI_high,optimal,0.017605066299438477,12,537.2673512786248,13,5147
SVM,GUROBI_high,optimal,0.016476869583129883,12,531.7403086368962,13,5147
SVM,GUROBI_high,optimal,0.01776719093322754,12,537.6142118053415,13,5147
SVM,GUROBI_high,optimal,0.017666101455688477,12,541.0861118361795,13,5147
SVM,GUROBI_high,optimal,0.01934504508972168,13,574.4968573392982,14,5754
SVM,GUROBI_high,optimal,0.018433094024658203,12,572.8544762304797,14,5754
SVM,GUROBI_high,optimal,0.018558979034423828,12,585.1847609570242,14,5754
SVM,GUROBI_high,optimal,0.01851820945739746,12,576.2368993799921,14,5754
SVM,GUROBI_high,optimal,0.01869988441467285,12,578.0801417292039,14,5754
SVM,GUROBI_high,optimal,0.019071102142333984,12,588.961390271161,14,5754
SVM,GUROBI_high,optimal,0.018358945846557617,12,581.3180072228413,14,5754
SVM,GUROBI_high,optimal,0.018635034561157227,12,581.1318835097533,14,5754
SVM,GUROBI_high,optimal,0.018378019332885742,12,583.3442404655938,14,5754
SVM,GUROBI_high,optimal,0.01832103729248047,12,566.9885387895406,14,5754
SVM,GUROBI_high,optimal,0.022691965103149414,12,663.2506842057159,16,7056
SVM,GUROBI_high,optimal,0.022496938705444336,12,651.5965636810597,16,7056
SVM,GUROBI_high,optimal,0.02123594284057617,11,651.9114137288626,16,7056
SVM,GUROBI_high,optimal,0.022358179092407227,12,674.0881146597574,16,7056
SVM,GUROBI_high,optimal,0.02280402183532715,12,667.7319395759869,16,7056
SVM,GUROBI_high,optimal,0.022579193115234368,12,666.4982183016867,16,7056
SVM,GUROBI_high,optimal,0.02238011360168457,12,676.8263436766051,16,7056
SVM,GUROBI_high,optimal,0.022520065307617188,12,661.479455103716,16,7056
SVM,GUROBI_high,optimal,0.02384805679321289,13,648.3942253456703,16,7056
SVM,GUROBI_high,optimal,0.02243518829345703,12,662.5105545053237,16,7056
SVM,GUROBI_high,optimal,0.024485111236572262,12,701.9288110260784,17,7751
SVM,GUROBI_high,optimal,0.02468204498291016,12,682.1824736857733,17,7751
SVM,GUROBI_high,optimal,0.025038957595825195,12,718.3939548156592,17,7751
SVM,GUROBI_high,optimal,0.025928974151611328,13,700.6556707298323,17,7751
SVM,GUROBI_high,optimal,0.024569988250732425,12,700.2466378380102,17,7751
SVM,GUROBI_high,optimal,0.02502107620239257,12,687.2288527468173,17,7751
SVM,GUROBI_high,optimal,0.02556705474853516,13,718.7685888332843,17,7751
SVM,GUROBI_high,optimal,0.024573087692260742,12,701.9391279746678,17,7751
SVM,GUROBI_high,optimal,0.023242950439453125,11,694.9741112260167,17,7751
SVM,GUROBI_high,optimal,0.025616884231567383,12,710.7338728073462,17,7751
SVM,GUROBI_high,optimal,0.03055596351623535,12,812.508037858839,20,10020
SVM,GUROBI_high,optimal,0.03246116638183594,13,812.5390759174571,20,10020
SVM,GUROBI_high,optimal,0.030803918838500977,12,813.8956044960413,20,10020
SVM,GUROBI_high,optimal,0.03091597557067871,12,802.811110625643,20,10020
SVM,GUROBI_high,optimal,0.031100034713745117,12,825.1338175403238,20,10020
SVM,GUROBI_high,optimal,0.028436899185180664,11,823.7543263386241,20,10020
SVM,GUROBI_high,optimal,0.030432224273681637,12,823.7220008368146,20,10020
SVM,GUROBI_high,optimal,0.032353878021240234,13,800.8925335777265,20,10020
SVM,GUROBI_high,optimal,0.030675888061523438,12,814.9574857731537,20,10020
SVM,GUROBI_high,optimal,0.03011798858642578,12,847.7070250315988,20,10020
SVM,GUROBI_high,optimal,0.04199814796447754,13,926.2065732069659,23,12557
SVM,GUROBI_high,optimal,0.03839778900146485,12,935.8728654301207,23,12557
SVM,GUROBI_high,optimal,0.03904104232788086,12,950.4673039706779,23,12557
SVM,GUROBI_high,optimal,0.041873931884765625,13,964.5205939329782,23,12557
SVM,GUROBI_high,optimal,0.0402379035949707,12,943.8977688726984,23,12557
SVM,GUROBI_high,optimal,0.03981804847717285,13,921.7302358258203,23,12557
SVM,GUROBI_high,optimal,0.03869915008544922,12,939.2944905107828,23,12557
SVM,GUROBI_high,optimal,0.03880596160888672,12,953.0985544714888,23,12557
SVM,GUROBI_high,optimal,0.040413856506347656,12,950.5859297104013,23,12557
SVM,GUROBI_high,optimal,0.04048323631286621,12,944.4624717467219,23,12557
SVM,GUROBI_high,optimal,0.04372906684875488,12,1032.4325451492114,26,15366
SVM,GUROBI_high,optimal,0.0442349910736084,12,1040.975897490806,26,15366
SVM,GUROBI_high,optimal,0.04666209220886231,13,1067.4784586938256,26,15366
SVM,GUROBI_high,optimal,0.04728221893310547,13,1069.291911506246,26,15366
SVM,GUROBI_high,optimal,0.04422688484191895,12,1070.9556190165442,26,15366
SVM,GUROBI_high,optimal,0.047290802001953125,13,1076.4943532620957,26,15366
SVM,GUROBI_high,optimal,0.043640851974487305,12,1061.8008529950807,26,15366
SVM,GUROBI_high,optimal,0.04468512535095215,12,1073.6405983098448,26,15366
SVM,GUROBI_high,optimal,0.04346895217895508,12,1047.2505689581312,26,15366
SVM,GUROBI_high,optimal,0.04472208023071289,12,1064.2591391112574,26,15366
SVM,GUROBI_high,optimal,0.06477212905883789,14,1297.4326503096047,31,20645
SVM,GUROBI_high,optimal,0.056370973587036126,12,1255.2822148814432,31,20645
SVM,GUROBI_high,optimal,0.056619882583618164,12,1256.025920040583,31,20645
SVM,GUROBI_high,optimal,0.05988121032714844,13,1264.2069910838686,31,20645
SVM,GUROBI_high,optimal,0.056192874908447266,12,1258.728015746722,31,20645
SVM,GUROBI_high,optimal,0.05763387680053711,12,1276.3304872507606,31,20645
SVM,GUROBI_high,optimal,0.06105113029479981,13,1260.4298582913204,31,20645
SVM,GUROBI_high,optimal,0.055507898330688484,12,1258.3022384458295,31,20645
SVM,GUROBI_high,optimal,0.05858087539672852,12,1260.8863380271687,31,20645
SVM,GUROBI_high,optimal,0.05786895751953125,12,1275.1509716650949,31,20645
SVM,GUROBI_high,optimal,0.08659100532531737,14,1485.4871568952087,37,27971
SVM,GUROBI_high,optimal,0.08081793785095215,13,1534.8417292249014,37,27971
SVM,GUROBI_high,optimal,0.07864999771118164,13,1473.1267737480414,37,27971
SVM,GUROBI_high,optimal,0.08101916313171388,13,1489.0864318754334,37,27971
SVM,GUROBI_high,optimal,0.07986187934875487,13,1514.4521431224937,37,27971
SVM,GUROBI_high,optimal,0.07798600196838379,12,1492.5782601603778,37,27971
SVM,GUROBI_high,optimal,0.07998299598693848,13,1526.4972542118494,37,27971
SVM,GUROBI_high,optimal,0.08033990859985353,13,1516.1055103182846,37,27971
SVM,GUROBI_high,optimal,0.07527494430541992,12,1501.1720044250726,37,27971
SVM,GUROBI_high,optimal,0.07709312438964844,12,1504.5631750849634,37,27971
SVM,GUROBI_high,optimal,0.10686612129211426,13,1802.6474470884616,45,39419
SVM,GUROBI_high,optimal,0.10869789123535156,13,1854.608324886021,45,39419
SVM,GUROBI_high,optimal,0.1117379665374756,13,1837.8377929461944,45,39419
SVM,GUROBI_high,optimal,0.10436892509460448,12,1843.3175860032766,45,39419
SVM,GUROBI_high,optimal,0.11042213439941406,13,1819.3928718151608,45,39419
SVM,GUROBI_high,optimal,0.11585807800292967,14,1819.3005532738755,45,39419
SVM,GUROBI_high,optimal,0.10755109786987303,12,1855.3505321837838,45,39419
SVM,GUROBI_high,optimal,0.10699820518493652,12,1837.3862140406438,45,39419
SVM,GUROBI_high,optimal,0.11744809150695801,14,1856.3846618673285,45,39419
SVM,GUROBI_high,optimal,0.10391402244567872,12,1841.441710339022,45,39419
SVM,GUROBI_high,optimal,0.5039830207824707,13,2237.955183213345,55,56429
SVM,GUROBI_high,optimal,0.3554630279541016,13,2242.673194951101,55,56429
SVM,GUROBI_high,optimal,0.4969131946563721,12,2230.5250676645833,55,56429
SVM,GUROBI_high,optimal,0.362882137298584,13,2264.3500918889968,55,56429
SVM,GUROBI_high,optimal,0.4869201183319092,13,2245.5472634497805,55,56429
SVM,GUROBI_high,optimal,0.4528448581695557,13,2173.4298668749802,55,56429
SVM,GUROBI_high,optimal,0.5140240192413329,12,2196.319847701296,55,56429
SVM,GUROBI_high,optimal,0.4621689319610596,13,2229.5765183723443,55,56429
SVM,GUROBI_high,optimal,0.4973609447479248,13,2277.1282303719186,55,56429
SVM,GUROBI_high,optimal,0.4368190765380859,13,2212.3268909400226,55,56429
SVM,GUROBI_high,optimal,0.6983380317687988,13,2714.6401543823613,68,83028
SVM,GUROBI_high,optimal,0.6634449958801271,14,2735.288325128688,68,83028
SVM,GUROBI_high,optimal,0.68373703956604,14,2766.6425920196125,68,83028
SVM,GUROBI_high,optimal,0.6779389381408691,13,2754.158451238216,68,83028
SVM,GUROBI_high,optimal,0.6809010505676271,13,2788.357795533921,68,83028
SVM,GUROBI_high,optimal,0.665290117263794,13,2719.5444764224344,68,83028
SVM,GUROBI_high,optimal,0.7313940525054932,13,2783.822380755245,68,83028
SVM,GUROBI_high,optimal,0.633220911026001,13,2739.6525311628216,68,83028
SVM,GUROBI_high,optimal,0.6391890048980713,13,2748.9489146024684,68,83028
SVM,GUROBI_high,optimal,0.7148189544677734,13,2777.4699461755076,68,83028
SVM,GUROBI_high,optimal,1.0080249309539795,13,3393.3624422047933,84,122724
SVM,GUROBI_high,optimal,0.7711532115936279,13,3418.749628638723,84,122724
SVM,GUROBI_high,optimal,0.9830560684204102,14,3457.2902544609115,84,122724
SVM,GUROBI_high,optimal,1.0096769332885742,13,3401.1804249900642,84,122724
SVM,GUROBI_high,optimal,0.9158289432525636,13,3388.028069598196,84,122724
SVM,GUROBI_high,optimal,0.890887975692749,13,3421.030417291843,84,122724
SVM,GUROBI_high,optimal,0.8970179557800293,13,3419.1673462591716,84,122724
SVM,GUROBI_high,optimal,1.025684833526611,14,3387.3953016040773,84,122724
SVM,GUROBI_high,optimal,1.0174391269683838,13,3404.0971201841335,84,122724
SVM,GUROBI_high,optimal,1.0140068531036377,13,3423.967360187586,84,122724
SVM,GUROBI_high,optimal,1.4167931079864502,13,4233.276556495499,105,186479
SVM,GUROBI_high,optimal,1.0255360603332522,13,4278.793634118223,105,186479
SVM,GUROBI_high,optimal,1.3134558200836182,13,4254.471808591244,105,186479
SVM,GUROBI_high,optimal,1.3944838047027588,14,4135.029757621862,105,186479
SVM,GUROBI_high,optimal,1.3797459602355957,13,4255.763233352625,105,186479
SVM,GUROBI_high,optimal,1.425915002822876,14,4276.603059779804,105,186479
SVM,GUROBI_high,optimal,1.4763000011444092,14,4327.458134913169,105,186479
SVM,GUROBI_high,optimal,1.292478084564209,13,4250.71794912741,105,186479
SVM,GUROBI_high,optimal,1.4766499996185305,13,4299.013219811464,105,186479
SVM,GUROBI_high,optimal,1.3146629333496094,13,4279.4573395721,105,186479
SVM,GUROBI_high,optimal,2.288083076477051,13,5367.829360597635,132,287892
SVM,GUROBI_high,optimal,1.683121919631958,13,5396.179300608958,132,287892
SVM,GUROBI_high,optimal,2.304838895797729,13,5296.166775155355,132,287892
SVM,GUROBI_high,optimal,2.3526380062103267,13,5262.810781322018,132,287892
SVM,GUROBI_high,optimal,2.436897039413452,13,5350.312298750318,132,287892
SVM,GUROBI_high,optimal,2.3724849224090576,13,5360.657245726109,132,287892
SVM,GUROBI_high,optimal,2.261435031890869,13,5329.329794867804,132,287892
SVM,GUROBI_high,optimal,2.2430660724639893,13,5358.71134035712,132,287892
SVM,GUROBI_high,optimal,2.328526020050049,13,5327.338797336583,132,287892
SVM,GUROBI_high,optimal,2.2899298667907715,13,5326.695646460471,132,287892
SVM,GUROBI_high,optimal,4.868451118469238,14,6666.176552151177,166,446706
SVM,GUROBI_high,optimal,4.723184823989868,14,6656.262727804364,166,446706
SVM,GUROBI_high,optimal,4.699445009231567,14,6719.163229962347,166,446706
SVM,GUROBI_high,optimal,4.517488956451416,12,6672.301610256644,166,446706
SVM,GUROBI_high,optimal,4.8417370319366455,14,6722.754213749076,166,446706
SVM,GUROBI_high,optimal,4.869628190994263,13,6694.076899620269,166,446706
SVM,GUROBI_high,optimal,3.8593690395355225,13,6682.473968989029,166,446706
SVM,GUROBI_high,optimal,4.774883985519409,13,6713.701740507996,166,446706
SVM,GUROBI_high,optimal,4.905693054199219,14,6770.323594098492,166,446706
SVM,GUROBI_high,optimal,5.032313823699951,14,6698.399597376077,166,446706
SVM,GUROBI_high,optimal,10.421241998672484,14,8470.079837666279,209,697223
SVM,GUROBI_high,optimal,8.187422037124634,14,8411.016966137928,209,697223
SVM,GUROBI_high,optimal,10.489545822143556,14,8420.253718703216,209,697223
SVM,GUROBI_high,optimal,10.360130071640016,14,8433.818782486222,209,697223
SVM,GUROBI_high,optimal,10.419512033462523,14,8517.564217959207,209,697223
SVM,GUROBI_high,optimal,10.075896978378298,14,8459.294750005456,209,697223
SVM,GUROBI_high,optimal,10.502990961074827,14,8356.209520499904,209,697223
SVM,GUROBI_high,optimal,10.452936887741087,14,8456.187737345737,209,697223
SVM,GUROBI_high,optimal,10.79718780517578,14,8525.463821681777,209,697223
SVM,GUROBI_high,optimal,9.339569091796877,14,8421.379125287405,209,697223
Huber,GUROBI_high,optimal,0.03841495513916016,10,314.30623463152244,10,7500
Huber,GUROBI_high,optimal,0.03841590881347656,10,286.73347428759615,10,7500
Huber,GUROBI_high,optimal,0.03837108612060547,10,308.9281528545374,10,7500
Huber,GUROBI_high,optimal,0.038428068161010735,10,297.26719058576384,10,7500
Huber,GUROBI_high,optimal,0.03843808174133302,10,366.1774593957663,10,7500
Huber,GUROBI_high,optimal,0.03838396072387695,10,305.9157953979713,10,7500
Huber,GUROBI_high,optimal,0.038381099700927734,10,397.55154906514605,10,7500
Huber,GUROBI_high,optimal,0.038357019424438484,10,311.18502967242307,10,7500
Huber,GUROBI_high,optimal,0.038416147232055664,10,393.07943374021966,10,7500
Huber,GUROBI_high,optimal,0.03840494155883789,10,314.30697929306893,10,7500
Huber,GUROBI_high,optimal,0.017638206481933594,10,397.911422924639,11,8415
Huber,GUROBI_high,optimal,0.01765894889831543,10,353.12449228446434,11,8415
Huber,GUROBI_high,optimal,0.01758098602294922,10,418.4437798316346,11,8415
Huber,GUROBI_high,optimal,0.017635107040405273,10,396.18989440869484,11,8415
Huber,GUROBI_high,optimal,0.01777505874633789,10,323.54853524557035,11,8415
Huber,GUROBI_high,optimal,0.017729997634887695,10,384.7788600190456,11,8415
Huber,GUROBI_high,optimal,0.017661094665527344,10,337.1512817010347,11,8415
Huber,GUROBI_high,optimal,0.017695188522338867,10,338.5572976256218,11,8415
Huber,GUROBI_high,optimal,0.017733097076416016,10,413.9091667460285,11,8415
Huber,GUROBI_high,optimal,0.017533063888549805,10,336.78886055167567,11,8415
Huber,GUROBI_high,optimal,0.03124308586120605,10,305.4234131571428,12,9360
Huber,GUROBI_high,optimal,0.02352595329284668,10,388.4308402389006,12,9360
Huber,GUROBI_high,optimal,0.028171062469482425,10,387.44055750879,12,9360
Huber,GUROBI_high,optimal,0.0319209098815918,10,454.0981436644865,12,9360
Huber,GUROBI_high,optimal,0.031915903091430664,10,365.04143757706413,12,9360
Huber,GUROBI_high,optimal,0.03194904327392578,10,393.2035345380551,12,9360
Huber,GUROBI_high,optimal,0.030534029006958008,10,410.96072732804635,12,9360
Huber,GUROBI_high,optimal,0.030492067337036133,10,450.8756869770828,12,9360
Huber,GUROBI_high,optimal,0.026983022689819336,10,446.25637137997865,12,9360
Huber,GUROBI_high,optimal,0.028136014938354492,10,535.9474827036041,12,9360
Huber,GUROBI_high,optimal,0.021430015563964844,10,503.9757871158613,13,10335
Huber,GUROBI_high,optimal,0.021461009979248047,10,429.84048208047636,13,10335
Huber,GUROBI_high,optimal,0.021351099014282227,10,458.9033736049447,13,10335
Huber,GUROBI_high,optimal,0.021414995193481445,10,434.5238677934353,13,10335
Huber,GUROBI_high,optimal,0.02168607711791992,10,432.15720328167055,13,10335
Huber,GUROBI_high,optimal,0.0217740535736084,10,440.00510994330216,13,10335
Huber,GUROBI_high,optimal,0.02156805992126465,10,402.04315090037767,13,10335
Huber,GUROBI_high,optimal,0.02169203758239746,10,430.75916417240853,13,10335
Huber,GUROBI_high,optimal,0.021804094314575195,10,358.20974910645026,13,10335
Huber,GUROBI_high,optimal,0.022212982177734368,10,377.3539082594813,13,10335
Huber,GUROBI_high,optimal,0.02342700958251953,10,532.0817475435119,14,11340
Huber,GUROBI_high,optimal,0.023975849151611328,10,429.66461435206736,14,11340
Huber,GUROBI_high,optimal,0.023303985595703125,10,412.45746132764907,14,11340
Huber,GUROBI_high,optimal,0.02355504035949707,10,455.1235972001287,14,11340
Huber,GUROBI_high,optimal,0.023527145385742188,10,522.5515655677804,14,11340
Huber,GUROBI_high,optimal,0.023751020431518555,10,520.6798443840419,14,11340
Huber,GUROBI_high,optimal,0.023933887481689453,10,456.9813733132809,14,11340
Huber,GUROBI_high,optimal,0.023643016815185547,10,450.55990864115563,14,11340
Huber,GUROBI_high,optimal,0.023588895797729492,10,427.4759589844856,14,11340
Huber,GUROBI_high,optimal,0.024219989776611328,10,431.4590520323651,14,11340
Huber,GUROBI_high,optimal,0.028622865676879883,10,524.8474563730638,16,13440
Huber,GUROBI_high,optimal,0.02939295768737793,11,527.0207650618579,16,13440
Huber,GUROBI_high,optimal,0.02797794342041016,10,572.0484890084804,16,13440
Huber,GUROBI_high,optimal,0.028316974639892575,10,518.3070122736057,16,13440
Huber,GUROBI_high,optimal,0.028172969818115238,10,560.8504488731768,16,13440
Huber,GUROBI_high,optimal,0.02782487869262696,10,576.014682191221,16,13440
Huber,GUROBI_high,optimal,0.028033971786499023,10,531.0808178517733,16,13440
Huber,GUROBI_high,optimal,0.027722835540771484,10,586.4527302319913,16,13440
Huber,GUROBI_high,optimal,0.02894306182861328,10,574.6109353088822,16,13440
Huber,GUROBI_high,optimal,0.027834177017211914,10,604.8436730751426,16,13440
Huber,GUROBI_high,optimal,0.030683994293212887,10,557.529635514097,17,14535
Huber,GUROBI_high,optimal,0.030565977096557617,10,582.8009328803316,17,14535
Huber,GUROBI_high,optimal,0.030304908752441406,10,579.9085985179249,17,14535
Huber,GUROBI_high,optimal,0.030050039291381836,10,576.5934172935697,17,14535
Huber,GUROBI_high,optimal,0.03057098388671875,10,546.7696054504027,17,14535
Huber,GUROBI_high,optimal,0.03035807609558105,10,646.1077786003,17,14535
Huber,GUROBI_high,optimal,0.03000617027282715,10,474.70628387880515,17,14535
Huber,GUROBI_high,optimal,0.030194997787475582,10,540.5620052647996,17,14535
Huber,GUROBI_high,optimal,0.030299901962280273,10,611.974271222931,17,14535
Huber,GUROBI_high,optimal,0.0306699275970459,10,584.9912688864748,17,14535
Huber,GUROBI_high,optimal,0.038632869720458984,10,684.5549616077345,20,18000
Huber,GUROBI_high,optimal,0.038030147552490234,10,678.2489672840206,20,18000
Huber,GUROBI_high,optimal,0.03676009178161621,10,702.5282173552797,20,18000
Huber,GUROBI_high,optimal,0.0376591682434082,10,578.7496782760053,20,18000
Huber,GUROBI_high,optimal,0.03749394416809082,10,798.996778019145,20,18000
Huber,GUROBI_high,optimal,0.0377659797668457,10,715.8608702325866,20,18000
Huber,GUROBI_high,optimal,0.037587881088256836,10,690.7240415666486,20,18000
Huber,GUROBI_high,optimal,0.03709888458251953,10,719.492870175953,20,18000
Huber,GUROBI_high,optimal,0.037608861923217766,10,628.4946996279409,20,18000
Huber,GUROBI_high,optimal,0.03764677047729492,10,707.9529463615794,20,18000
Huber,GUROBI_high,optimal,0.04572606086730957,10,763.316369927923,23,21735
Huber,GUROBI_high,optimal,0.0462641716003418,10,823.0964543099428,23,21735
Huber,GUROBI_high,optimal,0.044300079345703125,10,749.8442262368828,23,21735
Huber,GUROBI_high,optimal,0.044811010360717766,10,789.7131604493794,23,21735
Huber,GUROBI_high,optimal,0.044697046279907234,10,863.3484266418466,23,21735
Huber,GUROBI_high,optimal,0.04534602165222168,10,729.8480805624831,23,21735
Huber,GUROBI_high,optimal,0.04506707191467285,10,694.4836352192585,23,21735
Huber,GUROBI_high,optimal,0.04480600357055664,10,818.1303373117935,23,21735
Huber,GUROBI_high,optimal,0.04560208320617677,10,795.3075945406752,23,21735
Huber,GUROBI_high,optimal,0.04560708999633789,10,737.0980724551675,23,21735
Huber,GUROBI_high,optimal,0.053829193115234375,10,927.0633254152824,26,25740
Huber,GUROBI_high,optimal,0.05470108985900879,10,872.3908460850722,26,25740
Huber,GUROBI_high,optimal,0.05303001403808594,10,905.2760524247244,26,25740
Huber,GUROBI_high,optimal,0.05291008949279785,10,972.6894588306586,26,25740
Huber,GUROBI_high,optimal,0.05404090881347656,10,909.1932978776076,26,25740
Huber,GUROBI_high,optimal,0.05270981788635254,10,854.8770571944365,26,25740
Huber,GUROBI_high,optimal,0.053210973739624016,10,780.8421568099261,26,25740
Huber,GUROBI_high,optimal,0.054353952407836914,10,888.6962799139221,26,25740
Huber,GUROBI_high,optimal,0.05307793617248535,10,1002.5738386624868,26,25740
Huber,GUROBI_high,optimal,0.0540461540222168,10,1001.806041589454,26,25740
Huber,GUROBI_high,optimal,0.07053995132446289,10,1054.870912391476,31,33015
Huber,GUROBI_high,optimal,0.07140302658081055,10,1194.8076318786552,31,33015
Huber,GUROBI_high,optimal,0.06994414329528809,10,1071.9734830852285,31,33015
Huber,GUROBI_high,optimal,0.06799602508544922,10,1130.601193651984,31,33015
Huber,GUROBI_high,optimal,0.07002997398376465,10,1096.3224220055704,31,33015
Huber,GUROBI_high,optimal,0.06946897506713867,10,1067.855204509009,31,33015
Huber,GUROBI_high,optimal,0.07025003433227539,10,1101.6964754689222,31,33015
Huber,GUROBI_high,optimal,0.0696098804473877,10,1130.9122104750275,31,33015
Huber,GUROBI_high,optimal,0.06937384605407715,10,981.535149289566,31,33015
Huber,GUROBI_high,optimal,0.07023000717163086,10,984.3938859846068,31,33015
Huber,GUROBI_high,optimal,0.08998584747314453,10,1429.9680574798956,37,42735
Huber,GUROBI_high,optimal,0.09577512741088867,10,1274.1544930488542,37,42735
Huber,GUROBI_high,optimal,0.09144902229309082,10,1288.2096307317038,37,42735
Huber,GUROBI_high,optimal,0.09115982055664062,10,1330.7405396882052,37,42735
Huber,GUROBI_high,optimal,0.09256792068481444,10,1129.9909939993072,37,42735
Huber,GUROBI_high,optimal,0.0937190055847168,10,1260.7369156974312,37,42735
Huber,GUROBI_high,optimal,0.09108400344848633,10,1239.7664475219085,37,42735
Huber,GUROBI_high,optimal,0.09161782264709473,10,1207.5914952622095,37,42735
Huber,GUROBI_high,optimal,0.09208297729492188,10,1293.1941422178654,37,42735
Huber,GUROBI_high,optimal,0.0915231704711914,10,1314.1074077816718,37,42735
Huber,GUROBI_high,optimal,0.1323111057281494,10,1484.157290997096,45,57375
Huber,GUROBI_high,optimal,0.13211917877197266,10,1545.4040100614955,45,57375
Huber,GUROBI_high,optimal,0.13036394119262695,10,1550.796878499621,45,57375
Huber,GUROBI_high,optimal,0.1238250732421875,10,1468.0661508879834,45,57375
Huber,GUROBI_high,optimal,0.12601804733276367,10,1642.1968142599262,45,57375
Huber,GUROBI_high,optimal,0.1294560432434082,10,1521.9154515043954,45,57375
Huber,GUROBI_high,optimal,0.12632298469543454,10,1589.8821006607209,45,57375
Huber,GUROBI_high,optimal,0.13282012939453125,10,1491.8291938049588,45,57375
Huber,GUROBI_high,optimal,0.1297469139099121,10,1559.5455621719104,45,57375
Huber,GUROBI_high,optimal,0.1325540542602539,10,1534.0744646584421,45,57375
Huber,GUROBI_high,optimal,0.4987359046936035,10,1800.737303047516,55,78375
Huber,GUROBI_high,optimal,0.4920778274536133,10,1928.6848678964238,55,78375
Huber,GUROBI_high,optimal,0.5351719856262207,10,1793.2702096397504,55,78375
Huber,GUROBI_high,optimal,0.5334978103637695,10,1836.9178150715527,55,78375
Huber,GUROBI_high,optimal,0.4825179576873779,10,1847.7788002903967,55,78375
Huber,GUROBI_high,optimal,0.5212128162384033,10,2081.915439234453,55,78375
Huber,GUROBI_high,optimal,0.5963840484619141,10,1910.481177238128,55,78375
Huber,GUROBI_high,optimal,0.35941720008850103,10,2019.6641261923605,55,78375
Huber,GUROBI_high,optimal,0.3796999454498291,10,1845.5670091521952,55,78375
Huber,GUROBI_high,optimal,0.5590109825134277,10,1855.2562761666395,55,78375
Huber,GUROBI_high,optimal,0.7891559600830078,10,2512.369785787144,68,110160
Huber,GUROBI_high,optimal,0.6431679725646973,10,2288.726177569494,68,110160
Huber,GUROBI_high,optimal,0.33217787742614746,10,2245.4114749450705,68,110160
Huber,GUROBI_high,optimal,0.8678240776062012,10,2491.186354104739,68,110160
Huber,GUROBI_high,optimal,0.8420648574829102,10,2288.589605302093,68,110160
Huber,GUROBI_high,optimal,0.8144619464874268,10,2389.862798863017,68,110160
Huber,GUROBI_high,optimal,0.7095370292663574,10,2286.1502224813253,68,110160
Huber,GUROBI_high,optimal,0.8105998039245605,10,2188.442303027523,68,110160
Huber,GUROBI_high,optimal,0.7981560230255127,10,2407.688352192025,68,110160
Huber,GUROBI_high,optimal,0.7059512138366699,10,2347.2943957401408,68,110160
Huber,GUROBI_high,optimal,1.0518600940704346,10,2748.914961911646,84,156240
Huber,GUROBI_high,optimal,0.9495038986206056,10,2958.352697924643,84,156240
Huber,GUROBI_high,optimal,1.0014929771423342,10,2914.897751481605,84,156240
Huber,GUROBI_high,optimal,1.0258448123931885,10,2737.839758763402,84,156240
Huber,GUROBI_high,optimal,0.7412099838256836,10,2758.6328796299463,84,156240
Huber,GUROBI_high,optimal,0.9298751354217528,10,3072.200385934075,84,156240
Huber,GUROBI_high,optimal,1.1013381481170654,10,2897.9726922117907,84,156240
Huber,GUROBI_high,optimal,0.8930280208587646,10,2857.0319261082604,84,156240
Huber,GUROBI_high,optimal,1.1185529232025146,10,2831.4301175867963,84,156240
Huber,GUROBI_high,optimal,1.0671699047088623,10,2780.702691902269,84,156240
Huber,GUROBI_high,optimal,1.6355490684509275,11,3640.363743527982,105,228375
Huber,GUROBI_high,optimal,1.519286870956421,10,3523.1255061540387,105,228375
Huber,GUROBI_high,optimal,1.9027440547943115,10,3690.7517927275226,105,228375
Huber,GUROBI_high,optimal,1.8036339282989504,10,3402.3509962032676,105,228375
Huber,GUROBI_high,optimal,1.6234889030456543,10,3717.1651170194787,105,228375
Huber,GUROBI_high,optimal,1.7794218063354492,11,3542.857527989469,105,228375
Huber,GUROBI_high,optimal,1.7932980060577393,10,3653.6513680056532,105,228375
Huber,GUROBI_high,optimal,1.7736098766326904,10,3784.8118938498815,105,228375
Huber,GUROBI_high,optimal,1.812190055847168,10,3428.277617178227,105,228375
Huber,GUROBI_high,optimal,1.7436139583587646,10,3644.66431683171,105,228375
Huber,GUROBI_high,optimal,2.6991808414459237,10,4573.956640725132,132,340560
Huber,GUROBI_high,optimal,2.596909999847412,10,4580.590563777661,132,340560
Huber,GUROBI_high,optimal,2.644033908843994,10,4596.976170216287,132,340560
Huber,GUROBI_high,optimal,2.493367910385132,10,4639.905791376175,132,340560
Huber,GUROBI_high,optimal,2.6303479671478267,10,4451.044033377649,132,340560
Huber,GUROBI_high,optimal,2.1700999736785893,10,4607.97539212373,132,340560
Huber,GUROBI_high,optimal,2.5656487941741943,10,4350.076512975484,132,340560
Huber,GUROBI_high,optimal,2.5804500579833984,10,4739.644641473869,132,340560
Huber,GUROBI_high,optimal,2.659412145614624,10,4630.988777297807,132,340560
Huber,GUROBI_high,optimal,2.7039780616760254,11,4556.316594011849,132,340560
Huber,GUROBI_high,optimal,5.499691009521484,11,5899.890728624281,166,512940
Huber,GUROBI_high,optimal,5.495707988739014,10,5674.872294920597,166,512940
Huber,GUROBI_high,optimal,5.550048112869263,10,5557.060500482924,166,512940
Huber,GUROBI_high,optimal,5.5740840435028085,11,5606.100582791854,166,512940
Huber,GUROBI_high,optimal,5.253618955612184,11,5527.470075421516,166,512940
Huber,GUROBI_high,optimal,5.156569957733153,10,5638.814098644836,166,512940
Huber,GUROBI_high,optimal,5.175717115402222,11,5601.906826330711,166,512940
Huber,GUROBI_high,optimal,5.635955095291138,11,5931.704779879763,166,512940
Huber,GUROBI_high,optimal,5.228050947189331,11,5647.272723539756,166,512940
Huber,GUROBI_high,optimal,4.48100209236145,10,5698.398386546189,166,512940
Huber,GUROBI_high,optimal,11.622056007385256,11,7313.6289660663915,209,780615
Huber,GUROBI_high,optimal,10.545269966125488,10,7029.5799085567905,209,780615
Huber,GUROBI_high,optimal,11.71537709236145,11,6876.660684867926,209,780615
Huber,GUROBI_high,optimal,10.857015132904053,11,7284.048355722191,209,780615
Huber,GUROBI_high,optimal,11.089108943939207,11,6954.614906088351,209,780615
Huber,GUROBI_high,optimal,11.036309957504272,11,7294.29731755703,209,780615
Huber,GUROBI_high,optimal,9.635390996932985,10,7190.195697957849,209,780615
Huber,GUROBI_high,optimal,7.593192100524902,10,7385.027184145236,209,780615
Huber,GUROBI_high,optimal,10.584511995315554,10,7121.551602514001,209,780615
Huber,GUROBI_high,optimal,11.49783992767334,10,7108.4234398083045,209,780615
Control,GUROBI_high,optimal,0.03490805625915526,11,0.10608107542256084,10,1970
Control,GUROBI_high,optimal,0.03488898277282715,10,1.005130720820503,10,1980
Control,GUROBI_high,optimal,0.03491497039794922,7,1.6229568646378585,10,1990
Control,GUROBI_high,optimal,0.034893035888671875,9,4.117579359407183,10,2000
Control,GUROBI_high,optimal,0.03490900993347168,11,4.391211325142659,10,2000
Control,GUROBI_high,optimal,0.035577058792114265,11,92.41545228296226,10,2010
Control,GUROBI_high,optimal,0.03488302230834961,11,2.757280311138925,10,2000
Control,GUROBI_high,optimal,0.0349271297454834,11,1.1904395850117495,10,1970
Control,GUROBI_high,optimal,0.03490900993347168,9,1.0491474271389716,10,1990
Control,GUROBI_high,optimal,0.03489208221435547,7,1.865931575301616,10,2020
Control,GUROBI_high,optimal,0.00392603874206543,9,11.888397546762295,11,2323
Control,GUROBI_high,optimal,0.004554986953735352,10,0.6971939764990136,11,2263
Control,GUROBI_high,optimal,0.004472970962524414,11,1.7340621609419224,11,2283
Control,GUROBI_high,optimal,0.004651069641113281,12,5.129730691924928,11,2283
Control,GUROBI_high,optimal,0.004792928695678711,14,3.8845832003834047,11,2303
Control,GUROBI_high,optimal,0.004832029342651367,12,11.366224384602582,11,2283
Control,GUROBI_high,optimal,0.0048370361328125,13,2.4960927652624165,11,2283
Control,GUROBI_high,optimal,0.005393028259277344,16,58.76203445135591,11,2283
Control,GUROBI_high,optimal,0.004585027694702149,12,1.9438440288141456,11,2293
Control,GUROBI_high,optimal,0.004369974136352539,11,23.483728815876997,11,2313
Control,GUROBI_high,optimal,0.008692026138305664,9,1.891828391866539,12,2778
Control,GUROBI_high,optimal,0.008601903915405273,9,2.3904522487857385,12,2768
Control,GUROBI_high,optimal,0.00931096076965332,11,1.6543481617639388,12,2768
Control,GUROBI_high,optimal,0.008168935775756836,8,2.189929521541615,12,2778
Control,GUROBI_high,optimal,0.00857996940612793,9,1.6132475808922204,12,2758
Control,GUROBI_high,optimal,0.009601116180419922,11,0.5036484127245938,12,2748
Control,GUROBI_high,optimal,0.008730173110961914,9,1.426805376226413,12,2768
Control,GUROBI_high,optimal,0.010094165802001951,12,1.0155464781850922,12,2758
Control,GUROBI_high,optimal,0.009237051010131836,11,4.779453696853745,12,2778
Control,GUROBI_high,optimal,0.008834123611450195,10,11.65165182933886,12,2788
Control,GUROBI_high,optimal,0.005721092224121094,12,8.250843998268282,13,3145
Control,GUROBI_high,optimal,0.005136013031005859,9,3.4278368390307623,13,3145
Control,GUROBI_high,optimal,0.005440950393676758,11,4.5171854272683625,13,3145
Control,GUROBI_high,optimal,0.005455970764160156,10,2.5464180052818652,13,3145
Control,GUROBI_high,optimal,0.006013154983520508,13,7.946467117740547,13,3135
Control,GUROBI_high,optimal,0.005470991134643555,11,5.758689736405088,13,3145
Control,GUROBI_high,optimal,0.005495071411132813,11,3.4164939381564663,13,3125
Control,GUROBI_high,optimal,0.005904912948608398,13,14.056065112356462,13,3135
Control,GUROBI_high,optimal,0.005881071090698242,13,14.369154995380885,13,3165
Control,GUROBI_high,optimal,0.005239009857177734,10,0.9689222161989848,13,3125
Control,GUROBI_high,optimal,0.006143093109130859,11,7.413642606282933,14,3704
Control,GUROBI_high,optimal,0.005681991577148438,8,2.518907815987234,14,3684
Control,GUROBI_high,optimal,0.006262063980102539,11,7.689860183463744,14,3674
Control,GUROBI_high,optimal,0.006461143493652344,12,1.167368024234438,14,3674
Control,GUROBI_high,optimal,0.006397008895874024,12,4.100684770098574,14,3674
Control,GUROBI_high,optimal,0.00660395622253418,12,1.1308903146860962,14,3644
Control,GUROBI_high,optimal,0.006548881530761719,12,13.56330591246726,14,3684
Control,GUROBI_high,optimal,0.005364894866943359,8,2.16954531292967,14,3684
Control,GUROBI_high,optimal,0.005819082260131836,10,4.45846133813764,14,3694
Control,GUROBI_high,optimal,0.005429983139038086,8,0.7203118738037242,14,3664
Control,GUROBI_high,optimal,0.007035017013549805,12,8.56683740696444,15,4115
Control,GUROBI_high,optimal,0.007585048675537109,13,4.810855850123657,15,4095
Control,GUROBI_high,optimal,0.005784988403320313,8,3.9382672717231535,15,4125
Control,GUROBI_high,optimal,0.006294965744018555,9,2.655949122097224,15,4095
Control,GUROBI_high,optimal,0.007049083709716797,12,4.276014958646112,15,4105
Control,GUROBI_high,optimal,0.006940126419067383,11,1.6855562334250611,15,4085
Control,GUROBI_high,optimal,0.007513999938964844,13,8.842899586873838,15,4105
Control,GUROBI_high,optimal,0.006556034088134766,10,3.0436494718493456,15,4115
Control,GUROBI_high,optimal,0.007114887237548828,12,3.2430979091458854,15,4125
Control,GUROBI_high,optimal,0.005991935729980469,8,4.1402886928943765,15,4115
Control,GUROBI_high,optimal,0.006458044052124024,7,2.5021223210158343,16,4728
Control,GUROBI_high,optimal,0.00826716423034668,12,1.7551105008128691,16,4698
Control,GUROBI_high,optimal,0.006883144378662109,8,0.8324739949524227,16,4698
Control,GUROBI_high,optimal,0.007812976837158203,10,2.396311539384156,16,4698
Control,GUROBI_high,optimal,0.009323835372924805,10,5.240479692244012,16,4718
Control,GUROBI_high,optimal,0.007709026336669922,10,7.190986349835023,16,4708
Control,GUROBI_high,optimal,0.010892868041992188,8,1.1285041299215863,16,4688
Control,GUROBI_high,optimal,0.010630130767822266,8,3.4655356510587323,16,4718
Control,GUROBI_high,optimal,0.012850046157836914,12,4.788385805309465,16,4728
Control,GUROBI_high,optimal,0.011044025421142578,8,0.684775017365379,16,4688
Control,GUROBI_high,optimal,0.010540008544921877,8,1.621934263547365,18,5870
Control,GUROBI_high,optimal,0.011836051940917969,11,3.837424600051533,18,5880
Control,GUROBI_high,optimal,0.013178825378417969,13,2.964211207862156,18,5890
Control,GUROBI_high,optimal,0.01137089729309082,10,4.683277219023006,18,5920
Control,GUROBI_high,optimal,0.01113605499267578,10,1.0576993207158545,18,5900
Control,GUROBI_high,optimal,0.012991905212402344,12,5.311972182635982,18,5890
Control,GUROBI_high,optimal,0.01199197769165039,10,1.5447952025626692,18,5840
Control,GUROBI_high,optimal,0.010182857513427734,8,3.540980311342042,18,5900
Control,GUROBI_high,optimal,0.012153863906860352,11,2.029413060035354,18,5860
Control,GUROBI_high,optimal,0.011198997497558594,9,1.673178949108772,18,5860
Control,GUROBI_high,optimal,0.012835979461669922,9,1.1311110783200666,20,7180
Control,GUROBI_high,optimal,0.01393890380859375,10,5.131981587987316,20,7180
Control,GUROBI_high,optimal,0.01576709747314453,13,3.2088408330009104,20,7170
Control,GUROBI_high,optimal,0.014539003372192385,11,0.9501679131718268,20,7140
Control,GUROBI_high,optimal,0.013283967971801758,9,2.432114408925329,20,7180
Control,GUROBI_high,optimal,0.013002157211303713,8,2.7105752347109062,20,7150
Control,GUROBI_high,optimal,0.014706134796142578,11,2.7388912153876634,20,7180
Control,GUROBI_high,optimal,0.013822793960571287,9,2.4481387424262806,20,7190
Control,GUROBI_high,optimal,0.0124359130859375,8,2.7611492828583044,20,7180
Control,GUROBI_high,optimal,0.013839006423950195,10,3.062110167592551,20,7180
Control,GUROBI_high,optimal,0.04360699653625488,10,4.197150703936752,23,9245
Control,GUROBI_high,optimal,0.01227092742919922,9,1.7555176176405112,23,9215
Control,GUROBI_high,optimal,0.013569116592407228,10,9.23610241127508,23,9265
Control,GUROBI_high,optimal,0.01459503173828125,12,3.4320456852281707,23,9255
Control,GUROBI_high,optimal,0.013365030288696287,9,11.866377169653285,23,9275
Control,GUROBI_high,optimal,0.014691829681396484,10,5.6701994564462765,23,9215
Control,GUROBI_high,optimal,0.01406097412109375,9,1.4127500947553815,23,9195
Control,GUROBI_high,optimal,0.018018007278442383,10,3.67622416263772,23,9235
Control,GUROBI_high,optimal,0.01455807685852051,10,4.9901045982909675,23,9265
Control,GUROBI_high,optimal,0.01296710968017578,10,2.19967118882525,23,9235
Control,GUROBI_high,optimal,0.02202391624450684,9,2.967580551086257,26,11848
Control,GUROBI_high,optimal,0.025062084197998047,11,2.380612447719141,26,11818
Control,GUROBI_high,optimal,0.021503210067749023,9,1.8065329988540908,26,11818
Control,GUROBI_high,optimal,0.02232694625854492,9,2.223244825832623,26,11848
Control,GUROBI_high,optimal,0.024712800979614258,12,10.794958429746876,26,11858
Control,GUROBI_high,optimal,0.02515888214111328,12,12.064166423612154,26,11868
Control,GUROBI_high,optimal,0.02508020401000977,12,4.820994887989689,26,11828
Control,GUROBI_high,optimal,0.02533698081970215,12,3.4969745159807233,26,11818
Control,GUROBI_high,optimal,0.02311992645263672,10,6.268233493164544,26,11848
Control,GUROBI_high,optimal,0.019852161407470703,8,5.49424721568068,26,11868
Control,GUROBI_high,optimal,0.02797102928161621,10,8.434114218189421,29,14439
Control,GUROBI_high,optimal,0.030104875564575195,11,5.696672611294298,29,14419
Control,GUROBI_high,optimal,0.028300046920776367,10,3.542208446230945,29,14429
Control,GUROBI_high,optimal,0.031807899475097656,13,9.92467710169564,29,14449
Control,GUROBI_high,optimal,0.027875900268554688,10,4.4615898478262945,29,14449
Control,GUROBI_high,optimal,0.029432058334350582,11,4.262047986293466,29,14429
Control,GUROBI_high,optimal,0.026942968368530273,9,1.5836852492146385,29,14389
Control,GUROBI_high,optimal,0.026760101318359368,9,1.4612800856210966,29,14419
Control,GUROBI_high,optimal,0.031023025512695312,12,13.1978805028263,29,14439
Control,GUROBI_high,optimal,0.026842117309570312,9,4.415669106939497,29,14459
Control,GUROBI_high,optimal,0.04230999946594238,11,4.471173977023109,34,19764
Control,GUROBI_high,optimal,0.038769006729125984,11,4.558718538645527,34,19834
Control,GUROBI_high,optimal,0.04541587829589844,12,5.162397464742152,34,19804
Control,GUROBI_high,optimal,0.03558087348937988,8,2.248013526550725,34,19794
Control,GUROBI_high,optimal,0.04105091094970703,10,7.617939669463407,34,19804
Control,GUROBI_high,optimal,0.03524303436279297,8,3.734482562975612,34,19824
Control,GUROBI_high,optimal,0.03984522819519043,10,3.158250810016095,34,19794
Control,GUROBI_high,optimal,0.035221099853515625,8,6.096882832567394,34,19874
Control,GUROBI_high,optimal,0.04016900062561035,10,3.92721822782036,34,19834
Control,GUROBI_high,optimal,0.043977975845336914,12,11.810028760111829,34,19874
Control,GUROBI_high,optimal,0.3831188678741455,12,4.257817868928585,39,25639
Control,GUROBI_high,optimal,0.3923678398132324,11,5.19801601778445,39,25609
Control,GUROBI_high,optimal,0.3020310401916504,9,2.949939105882437,39,25619
Control,GUROBI_high,optimal,0.4645581245422363,12,3.0215004357884534,39,25629
Control,GUROBI_high,optimal,0.3672080039978027,12,8.601769673187631,39,25639
Control,GUROBI_high,optimal,0.4673190116882324,10,3.3208624649541703,39,25639
Control,GUROBI_high,optimal,0.4774119853973389,8,5.692147299936303,39,25659
Control,GUROBI_high,optimal,0.5399458408355713,13,2.7345641211801293,39,25629
Control,GUROBI_high,optimal,0.5373010635375977,10,4.096236431398205,39,25609
Control,GUROBI_high,optimal,0.2642030715942383,9,6.4527588192677054,39,25669
Control,GUROBI_high,optimal,0.5377690792083739,11,8.630895085721201,46,35688
Control,GUROBI_high,optimal,0.4384958744049072,10,13.493143723748418,46,35668
Control,GUROBI_high,optimal,0.6392700672149658,11,9.990796729195925,46,35688
Control,GUROBI_high,optimal,0.4869949817657471,10,4.766879781151619,46,35638
Control,GUROBI_high,optimal,0.4874601364135742,11,8.48896326871861,46,35668
Control,GUROBI_high,optimal,0.5719969272613525,11,4.985524337317403,46,35588
Control,GUROBI_high,optimal,0.5702390670776367,10,9.91144697680232,46,35678
Control,GUROBI_high,optimal,0.6051919460296631,11,9.110619617509826,46,35668
Control,GUROBI_high,optimal,0.14803695678710938,12,12.975423552293064,46,35708
Control,GUROBI_high,optimal,0.5731229782104492,11,5.35327211398852,46,35638
Control,GUROBI_high,optimal,0.7216949462890625,12,6.386966841134825,54,48804
Control,GUROBI_high,optimal,0.5456159114837646,10,6.262557124104448,54,48794
Control,GUROBI_high,optimal,0.4915759563446045,12,6.321554009561505,54,48724
Control,GUROBI_high,optimal,0.6498880386352539,12,9.791975189254387,54,48734
Control,GUROBI_high,optimal,0.6912589073181152,9,7.339571002705287,54,48714
Control,GUROBI_high,optimal,0.6830379962921143,10,7.604305994763704,54,48754
Control,GUROBI_high,optimal,0.7057127952575684,12,5.464028232399748,54,48754
Control,GUROBI_high,optimal,0.5056829452514648,13,6.1155073730996605,54,48694
Control,GUROBI_high,optimal,0.6076610088348389,12,11.148422178045056,54,48804
Control,GUROBI_high,optimal,0.6314890384674072,11,10.226766674856213,54,48744
Control,GUROBI_high,optimal,0.7625730037689209,11,10.441053566033439,64,68034
Control,GUROBI_high,optimal,0.4475798606872559,8,10.244441016833603,64,68034
Control,GUROBI_high,optimal,0.5212531089782715,10,12.087254087557467,64,68064
Control,GUROBI_high,optimal,0.5517430305480957,9,7.643123241383336,64,68064
Control,GUROBI_high,optimal,0.5122148990631104,12,11.690385368345522,64,68034
Control,GUROBI_high,optimal,0.3571288585662842,11,8.064004014723409,64,67994
Control,GUROBI_high,optimal,0.4139268398284912,10,8.837247617237033,64,68034
Control,GUROBI_high,optimal,0.4157121181488037,11,5.238953682372964,64,67994
Control,GUROBI_high,optimal,0.5666289329528809,13,8.180935658553041,64,68054
Control,GUROBI_high,optimal,0.4909129142761231,10,5.559303048413472,64,68034
Control,GUROBI_high,optimal,0.5353159904479979,14,10.54622557564806,76,95358
Control,GUROBI_high,optimal,0.7574379444122314,11,8.877245083582112,76,95408
Control,GUROBI_high,optimal,0.8592641353607178,14,18.75439453585533,76,95398
Control,GUROBI_high,optimal,0.7333388328552246,11,8.156367424046138,76,95288
Control,GUROBI_high,optimal,0.8111929893493652,11,11.305433825862837,76,95378
Control,GUROBI_high,optimal,0.8433959484100342,13,13.657511210419436,76,95338
Control,GUROBI_high,optimal,0.6810498237609863,12,14.899862352684062,76,95428
Control,GUROBI_high,optimal,0.837921142578125,14,10.789092870921273,76,95368
Control,GUROBI_high,optimal,0.7991418838500977,12,12.736321731465745,76,95338
Control,GUROBI_high,optimal,0.8657250404357909,14,16.130257950461065,76,95438
Control,GUROBI_high,optimal,1.3936140537261963,11,13.131155374100366,91,135583
Control,GUROBI_high,optimal,0.4573261737823486,13,11.317218805333354,91,135563
Control,GUROBI_high,optimal,1.3255860805511477,12,10.30155244119119,91,135573
Control,GUROBI_high,optimal,1.2889869213104248,11,11.41818134416028,91,135573
Control,GUROBI_high,optimal,0.9291210174560548,12,16.646210147428054,91,135583
Control,GUROBI_high,optimal,1.2613420486450195,11,14.030657779863516,91,135613
Control,GUROBI_high,optimal,1.2563719749450684,11,13.587763865047153,91,135583
Control,GUROBI_high,optimal,1.1427130699157717,11,11.469359767248664,91,135543
Control,GUROBI_high,optimal,1.375226974487305,12,12.570811025196438,91,135553
Control,GUROBI_high,optimal,1.3519699573516846,13,18.39885231200186,91,135583
Control,GUROBI_high,optimal,0.8346951007843018,14,19.37631243498507,109,193729
Control,GUROBI_high,optimal,1.6127099990844729,10,15.554366780221775,109,193789
Control,GUROBI_high,optimal,1.642976999282837,12,15.31874249025462,109,193799
Control,GUROBI_high,optimal,1.4809329509735107,13,15.905838954827404,109,193809
Control,GUROBI_high,optimal,1.0817389488220217,11,13.104361465179927,109,193799
Control,GUROBI_high,optimal,1.1342520713806152,11,12.968825618833575,109,193779
Control,GUROBI_high,optimal,1.5430681705474854,13,24.19390085613585,109,193749
Control,GUROBI_high,optimal,1.4768760204315186,11,14.46229032955734,109,193739
Control,GUROBI_high,optimal,0.4230499267578125,12,20.15573653289389,109,193759
Control,GUROBI_high,optimal,1.7116479873657229,12,17.993771092457933,109,193759


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.04698395729064941,6,0.10608107527936698,10,1970
Control,MOSEK_high,optimal,0.03375816345214844,9,1.0051307208162772,10,1980
Control,MOSEK_high,optimal,0.041538000106811516,6,1.6229568630725273,10,1990
Control,MOSEK_high,optimal,0.03751397132873535,9,4.117579404143648,10,2000
Control,MOSEK_high,optimal,0.034889936447143555,9,4.3912113330051055,10,2000
Control,MOSEK_high,optimal,0.034709930419921875,10,92.41545353388678,10,2010
Control,MOSEK_high,optimal,0.033375024795532234,8,2.757280374384265,10,2000
Control,MOSEK_high,optimal,0.032704830169677734,7,1.1904395953108369,10,1970
Control,MOSEK_high,optimal,0.0430140495300293,7,1.0491474267492429,10,1990
Control,MOSEK_high,optimal,0.03955698013305664,6,1.8659315621808945,10,2020
Control,MOSEK_high,optimal,0.02113199234008789,9,11.888397542459641,11,2323
Control,MOSEK_high,optimal,0.034826040267944336,7,0.6971939775408099,11,2263
Control,MOSEK_high,optimal,0.008476018905639648,6,1.7340621547158648,11,2283
Control,MOSEK_high,optimal,0.014237165451049803,9,5.129730044351111,11,2283
Control,MOSEK_high,optimal,0.013710975646972656,9,3.884583807212645,11,2303
Control,MOSEK_high,optimal,0.01919412612915039,10,11.36622438476521,11,2283
Control,MOSEK_high,optimal,0.030431032180786133,8,2.496092574048179,11,2283
Control,MOSEK_high,optimal,0.03372001647949219,12,58.762020550955135,11,2283
Control,MOSEK_high,optimal,0.018388032913208008,9,1.943844021221683,11,2293
Control,MOSEK_high,optimal,0.023869991302490238,10,23.48372891338886,11,2313
Control,MOSEK_high,optimal,0.032549142837524414,5,1.8918283909936808,12,2778
Control,MOSEK_high,optimal,0.01070094108581543,6,2.390452249498485,12,2768
Control,MOSEK_high,optimal,0.021303892135620117,8,1.654348163005249,12,2768
Control,MOSEK_high,optimal,0.009206056594848631,7,2.189929521965193,12,2778
Control,MOSEK_high,optimal,0.02509784698486328,8,1.6132475804615412,12,2758
Control,MOSEK_high,optimal,0.027045011520385742,8,0.5036484127389478,12,2748
Control,MOSEK_high,optimal,0.010323047637939451,6,1.4268053762288282,12,2768
Control,MOSEK_high,optimal,0.009996175765991213,8,1.0155464765036013,12,2758
Control,MOSEK_high,optimal,0.02713489532470703,8,4.779453696217034,12,2778
Control,MOSEK_high,optimal,0.014037847518920898,8,11.651651919342651,12,2788
Control,MOSEK_high,optimal,0.03302717208862305,10,8.250843999941285,13,3145
Control,MOSEK_high,optimal,0.027035951614379883,7,3.427836900260795,13,3145
Control,MOSEK_high,optimal,0.0327150821685791,8,4.517185423115476,13,3145
Control,MOSEK_high,optimal,0.025162935256958008,9,2.546418138778757,13,3145
Control,MOSEK_high,optimal,0.04261398315429688,9,7.946467109747335,13,3135
Control,MOSEK_high,solver_error,0.01033306121826172,7,5.758689607002762,13,3145
Control,MOSEK_high,optimal,0.03193497657775879,7,3.41649393698806,13,3125
Control,MOSEK_high,optimal,0.04191207885742188,9,14.056065274399204,13,3135
Control,MOSEK_high,optimal,0.03444194793701172,9,14.36915619266999,13,3165
Control,MOSEK_high,optimal,0.026144981384277344,6,0.9689222150021491,13,3125
Control,MOSEK_high,optimal,0.027604103088378903,9,7.413642589232204,14,3704
Control,MOSEK_high,optimal,0.07228302955627441,6,2.518907816910372,14,3684
Control,MOSEK_high,optimal,0.05783796310424805,9,7.6898602263192535,14,3674
Control,MOSEK_high,solver_error,0.08307480812072754,8,1.1673680278330572,14,3674
Control,MOSEK_high,optimal,0.01343989372253418,9,4.1006847335177365,14,3674
Control,MOSEK_high,optimal,0.06856203079223633,9,1.1308903190619009,14,3644
Control,MOSEK_high,optimal,0.06504702568054199,9,13.56330700522699,14,3684
Control,MOSEK_high,optimal,0.054286956787109375,8,2.1695453121435264,14,3684
Control,MOSEK_high,solver_error,0.04926490783691406,7,4.458461272775867,14,3694
Control,MOSEK_high,optimal,0.0716860294342041,6,0.7203118728967007,14,3664
Control,MOSEK_high,optimal,0.033753156661987305,10,8.566837346417293,15,4115
Control,MOSEK_high,optimal,0.037023067474365234,8,4.810856056355929,15,4095
Control,MOSEK_high,optimal,0.038778066635131836,6,3.9382672715981086,15,4125
Control,MOSEK_high,optimal,0.044403076171875,7,2.655949344804375,15,4095
Control,MOSEK_high,optimal,0.03331303596496582,8,4.276014948851895,15,4105
Control,MOSEK_high,optimal,0.04040789604187012,8,1.6855562341743318,15,4085
Control,MOSEK_high,optimal,0.04266810417175293,9,8.842899525168093,15,4105
Control,MOSEK_high,optimal,0.016927003860473633,7,3.043649476002781,15,4115
Control,MOSEK_high,optimal,0.025902986526489258,7,3.2430979091978367,15,4125
Control,MOSEK_high,optimal,0.01268601417541504,7,4.140288690434267,15,4115
Control,MOSEK_high,optimal,0.09695911407470703,7,2.502122317041971,16,4728
Control,MOSEK_high,optimal,0.04924201965332031,8,1.7551105135801264,16,4698
Control,MOSEK_high,solver_error,0.06706094741821289,6,0.832473985092214,16,4698
Control,MOSEK_high,optimal,0.05051684379577637,9,2.3963115347308954,16,4698
Control,MOSEK_high,solver_error,0.06435513496398926,9,5.2404796924001085,16,4718
Control,MOSEK_high,solver_error,0.08080220222473145,8,7.190986382543197,16,4708
Control,MOSEK_high,optimal,0.054874181747436516,7,1.128504126011591,16,4688
Control,MOSEK_high,solver_error,0.01794600486755371,7,3.46553564135521,16,4718
Control,MOSEK_high,optimal,0.07431197166442871,8,4.788386291624705,16,4728
Control,MOSEK_high,optimal,0.02373504638671875,7,0.6847750154750798,16,4688
Control,MOSEK_high,optimal,0.08847284317016603,6,1.6219342616940375,18,5870
Control,MOSEK_high,optimal,0.05978798866271973,8,3.8374246007975064,18,5880
Control,MOSEK_high,optimal,0.05542588233947754,9,2.9642112203231665,18,5890
Control,MOSEK_high,optimal,0.05628395080566406,7,4.6832771809523965,18,5920
Control,MOSEK_high,optimal,0.016991853713989258,7,1.0576993307624538,18,5900
Control,MOSEK_high,optimal,0.030905961990356445,9,5.3119722257111714,18,5890
Control,MOSEK_high,optimal,0.10891294479370116,7,1.5447952321726042,18,5840
Control,MOSEK_high,solver_error,0.035815954208374016,6,3.5409803316689734,18,5900
Control,MOSEK_high,optimal,0.06754803657531737,9,2.0294130854926506,18,5860
Control,MOSEK_high,optimal,0.02026510238647461,8,1.67317894902129,18,5860
Control,MOSEK_high,optimal,0.14504098892211914,9,1.1311110776659907,20,7180
Control,MOSEK_high,optimal,0.07370686531066895,7,5.131981595226101,20,7180
Control,MOSEK_high,optimal,0.08730387687683105,10,3.2088409622565512,20,7170
Control,MOSEK_high,optimal,0.05469894409179688,8,0.95016792043861,20,7140
Control,MOSEK_high,optimal,0.03356504440307617,8,2.4321144357936704,20,7180
Control,MOSEK_high,optimal,0.07534909248352051,7,2.710575234425498,20,7150
Control,MOSEK_high,optimal,0.049481868743896484,8,2.7388912220893755,20,7180
Control,MOSEK_high,optimal,0.023409128189086914,7,2.448138772431035,20,7190
Control,MOSEK_high,optimal,0.07370805740356445,7,2.7611492828404587,20,7180
Control,MOSEK_high,optimal,0.15361499786376953,8,3.062110170061436,20,7180
Control,MOSEK_high,optimal,0.08469605445861816,10,4.197150699346788,23,9245
Control,MOSEK_high,optimal,0.06564497947692871,9,1.7555176176366372,23,9215
Control,MOSEK_high,optimal,0.0480809211730957,11,9.236102582256015,23,9265
Control,MOSEK_high,optimal,0.04051804542541504,9,3.4320463802924537,23,9255
Control,MOSEK_high,optimal,0.061305046081542976,10,11.866377168952248,23,9275
Control,MOSEK_high,optimal,0.06721997261047362,8,5.670199460715243,23,9215
Control,MOSEK_high,optimal,0.07783102989196777,9,1.4127500946495055,23,9195
Control,MOSEK_high,optimal,0.08287906646728516,10,3.676224121297338,23,9235
Control,MOSEK_high,optimal,0.03514695167541504,8,4.990104608322239,23,9265
Control,MOSEK_high,optimal,0.12668895721435547,7,2.199671746736753,23,9235
Control,MOSEK_high,optimal,0.11093401908874513,7,2.967580548233689,26,11848
Control,MOSEK_high,optimal,0.04097700119018555,9,2.3806124559895787,26,11818
Control,MOSEK_high,optimal,0.18322300910949707,9,1.8065329948665971,26,11818
Control,MOSEK_high,optimal,0.041087865829467766,7,2.223244827269255,26,11848
Control,MOSEK_high,solver_error,0.04461979866027832,13,10.794958523020387,26,11858
Control,MOSEK_high,optimal,0.04352998733520508,11,12.064166383559899,26,11868
Control,MOSEK_high,optimal,0.03946304321289063,9,4.8209952099,26,11828
Control,MOSEK_high,optimal,0.07171177864074707,10,3.4969746963745485,26,11818
Control,MOSEK_high,optimal,0.16003704071044922,8,6.268233494480661,26,11848
Control,MOSEK_high,optimal,0.14339685440063474,8,5.494247223669364,26,11868
Control,MOSEK_high,optimal,0.09497308731079103,11,8.434114358053419,29,14439
Control,MOSEK_high,optimal,0.12059688568115234,12,5.696672610362732,29,14419
Control,MOSEK_high,optimal,0.1459970474243164,9,3.5422085955167977,29,14429
Control,MOSEK_high,optimal,0.10852408409118652,11,9.924677416911315,29,14449
Control,MOSEK_high,optimal,0.06547904014587402,8,4.461589848876256,29,14449
Control,MOSEK_high,optimal,0.11976099014282228,9,4.262048009627989,29,14429
Control,MOSEK_high,optimal,0.14287900924682614,9,1.5836852475709151,29,14389
Control,MOSEK_high,optimal,0.1312401294708252,7,1.4612801009754257,29,14419
Control,MOSEK_high,optimal,0.06893801689147949,11,13.197880504040905,29,14439
Control,MOSEK_high,optimal,0.05325913429260254,8,4.415669208911148,29,14459
Control,MOSEK_high,optimal,0.0704951286315918,11,4.471174165059879,34,19764
Control,MOSEK_high,optimal,0.14452385902404785,10,4.558718536913972,34,19834
Control,MOSEK_high,optimal,0.08751392364501953,11,5.1623974859122335,34,19804
Control,MOSEK_high,optimal,0.11369705200195312,6,2.2480135233654357,34,19794
Control,MOSEK_high,optimal,0.08191394805908203,13,7.617939671986614,34,19804
Control,MOSEK_high,optimal,0.05359196662902832,7,3.734482557016604,34,19824
Control,MOSEK_high,optimal,0.13258004188537598,8,3.1582508217441347,34,19794
Control,MOSEK_high,optimal,0.08721017837524414,9,6.096882827827063,34,19874
Control,MOSEK_high,optimal,0.09729290008544922,10,3.9272182276492296,34,19834
Control,MOSEK_high,optimal,0.10600709915161133,13,11.810028572657519,34,19874
Control,MOSEK_high,optimal,0.2016739845275879,12,4.257817889209287,39,25639
Control,MOSEK_high,optimal,0.1121690273284912,11,5.198016020657297,39,25609
Control,MOSEK_high,optimal,0.15315604209899902,7,2.949939204327342,39,25619
Control,MOSEK_high,optimal,0.2068779468536377,9,3.0215005178294434,39,25629
Control,MOSEK_high,optimal,0.21566200256347656,11,8.601769672167556,39,25639
Control,MOSEK_high,optimal,0.5351448059082031,10,3.3208625045158686,39,25639
Control,MOSEK_high,optimal,0.2322850227355957,7,5.692147299706327,39,25659
Control,MOSEK_high,optimal,0.20247602462768555,12,2.734564116450029,39,25629
Control,MOSEK_high,solver_error,0.10263299942016603,9,4.096236444570899,39,25609
Control,MOSEK_high,optimal,0.1047959327697754,8,6.452758813349475,39,25669
Control,MOSEK_high,optimal,0.23625493049621585,9,8.630895112490794,46,35688
Control,MOSEK_high,solver_error,0.25174784660339355,8,13.493143732335934,46,35668
Control,MOSEK_high,optimal,0.16913890838623047,10,9.990796727747787,46,35688
Control,MOSEK_high,optimal,0.2786731719970703,7,4.766879757534392,46,35638
Control,MOSEK_high,optimal,0.09134387969970703,10,8.488963247685053,46,35668
Control,MOSEK_high,optimal,0.1774580478668213,11,4.985524345161167,46,35588
Control,MOSEK_high,optimal,0.16806292533874512,11,9.911446913910362,46,35678
Control,MOSEK_high,solver_error,0.2590739727020264,11,9.110619657962712,46,35668
Control,MOSEK_high,optimal,0.19968008995056152,9,12.97542355711525,46,35708
Control,MOSEK_high,optimal,0.2111999988555908,7,5.353272828020481,46,35638
Control,MOSEK_high,optimal,0.3026168346405029,10,6.386966776161346,54,48804
Control,MOSEK_high,optimal,0.29066896438598633,9,6.262557238119144,54,48794
Control,MOSEK_high,solver_error,0.37573790550231934,12,6.32155389270496,54,48724
Control,MOSEK_high,optimal,0.3754620552062988,11,9.791975192592592,54,48734
Control,MOSEK_high,optimal,0.16317296028137207,9,7.3395710014499285,54,48714
Control,MOSEK_high,optimal,0.3619751930236816,10,7.604305998563005,54,48754
Control,MOSEK_high,optimal,0.20690512657165527,10,5.464028232849878,54,48754
Control,MOSEK_high,optimal,0.2894749641418457,10,6.115507366407777,54,48694
Control,MOSEK_high,optimal,0.3306901454925537,11,11.14842250928137,54,48804
Control,MOSEK_high,solver_error,0.2856299877166748,11,10.226766475813793,54,48744
Control,MOSEK_high,optimal,0.5877368450164795,10,10.441053650240313,64,68034
Control,MOSEK_high,optimal,0.4763989448547363,9,10.244441005744712,64,68034
Control,MOSEK_high,optimal,0.12795615196228027,11,12.087254076178914,64,68064
Control,MOSEK_high,optimal,0.61260986328125,9,7.6431232410943615,64,68064
Control,MOSEK_high,optimal,0.5112550258636475,12,11.690385310791788,64,68034
Control,MOSEK_high,solver_error,0.6926579475402832,12,8.064004035545263,64,67994
Control,MOSEK_high,optimal,0.5598649978637695,9,8.837247611380615,64,68034
Control,MOSEK_high,optimal,0.700031042098999,11,5.238953684004919,64,67994
Control,MOSEK_high,solver_error,0.11374807357788085,11,8.180935616060388,64,68054
Control,MOSEK_high,optimal,0.4829590320587158,9,5.559303212448151,64,68034
Control,MOSEK_high,optimal,0.9471368789672852,11,10.546225628578986,76,95358
Control,MOSEK_high,optimal,0.5348470211029053,10,8.877245114256763,76,95408
Control,MOSEK_high,optimal,0.6476969718933105,11,18.754394334577547,76,95398
Control,MOSEK_high,optimal,0.4236869812011719,11,8.156367424697404,76,95288
Control,MOSEK_high,optimal,0.636807918548584,10,11.305433907714221,76,95378
Control,MOSEK_high,optimal,0.5322511196136475,11,13.657511222667512,76,95338
Control,MOSEK_high,optimal,0.5004808902740479,10,14.899862344987175,76,95428
Control,MOSEK_high,optimal,0.6221449375152588,13,10.789093005879877,76,95368
Control,MOSEK_high,optimal,0.7478909492492676,11,12.736321717438807,76,95338
Control,MOSEK_high,solver_error,0.8186979293823242,12,16.130256660431932,76,95438
Control,MOSEK_high,solver_error,0.8970129489898682,11,13.131156078206846,91,135583
Control,MOSEK_high,solver_error,1.0506458282470703,12,11.31721936129237,91,135563
Control,MOSEK_high,optimal,0.9893641471862792,11,10.301552442374204,91,135573
Control,MOSEK_high,optimal,0.8976590633392334,11,11.418181374161822,91,135573
Control,MOSEK_high,optimal,0.9872150421142578,13,16.646210245454938,91,135583
Control,MOSEK_high,optimal,0.944545030593872,12,14.030657804945006,91,135613
Control,MOSEK_high,solver_error,0.71657395362854,10,13.587763848279192,91,135583
Control,MOSEK_high,optimal,0.9723849296569824,11,11.46935976817366,91,135543
Control,MOSEK_high,optimal,0.8842189311981201,14,12.570811076853627,91,135553
Control,MOSEK_high,optimal,0.5581130981445312,12,18.3988522525268,91,135583
Control,MOSEK_high,optimal,1.3426358699798584,12,19.376312607160358,109,193729
Control,MOSEK_high,optimal,1.35782790184021,10,15.554366775010084,109,193789
Control,MOSEK_high,optimal,1.262225866317749,12,15.318742509889839,109,193799
Control,MOSEK_high,optimal,1.5004420280456543,11,15.90583977298099,109,193809
Control,MOSEK_high,optimal,1.688647985458374,12,13.104361640549284,109,193799
Control,MOSEK_high,solver_error,1.3015789985656738,11,12.968825722330939,109,193779
Control,MOSEK_high,optimal,1.5995368957519531,13,24.193900840581364,109,193749
Control,MOSEK_high,solver_error,1.4331648349761963,13,14.46229082575288,109,193739
Control,MOSEK_high,solver_error,1.5423381328582764,13,20.155736543949608,109,193759
Control,MOSEK_high,optimal,1.5891480445861816,12,17.993771330402762,109,193759


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.046983957290649414,6,0.106081075279367,10,1970
Control,MOSEK_high,optimal,0.03375816345214844,9,1.0051307208162772,10,1980
Control,MOSEK_high,optimal,0.04153800010681152,6,1.6229568630725273,10,1990
Control,MOSEK_high,optimal,0.03751397132873535,9,4.1175794041436475,10,2000
Control,MOSEK_high,optimal,0.034889936447143555,9,4.391211333005105,10,2000
Control,MOSEK_high,optimal,0.034709930419921875,10,92.41545353388678,10,2010
Control,MOSEK_high,optimal,0.03337502479553223,8,2.7572803743842655,10,2000
Control,MOSEK_high,optimal,0.032704830169677734,7,1.1904395953108369,10,1970
Control,MOSEK_high,optimal,0.0430140495300293,7,1.049147426749243,10,1990
Control,MOSEK_high,optimal,0.03955698013305664,6,1.8659315621808945,10,2020


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,1.3426358699798584,12,19.376312607160358,109,193729
Control,MOSEK_high,optimal,1.35782790184021,10,15.554366775010086,109,193789
Control,MOSEK_high,optimal,1.262225866317749,12,15.31874250988984,109,193799
Control,MOSEK_high,optimal,1.5004420280456543,11,15.90583977298099,109,193809
Control,MOSEK_high,optimal,1.688647985458374,12,13.104361640549282,109,193799
Control,MOSEK_high,solver_error,1.3015789985656738,11,12.96882572233094,109,193779
Control,MOSEK_high,optimal,1.5995368957519531,13,24.193900840581364,109,193749
Control,MOSEK_high,solver_error,1.4331648349761963,13,14.46229082575288,109,193739
Control,MOSEK_high,solver_error,1.5423381328582764,13,20.15573654394961,109,193759
Control,MOSEK_high,optimal,1.5891480445861816,12,17.99377133040276,109,193759


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.02113199234008789,9,11.88839754245964,11,2323
Control,MOSEK_high,optimal,0.034826040267944336,7,0.6971939775408099,11,2263
Control,MOSEK_high,optimal,0.008476018905639648,6,1.7340621547158648,11,2283
Control,MOSEK_high,optimal,0.014237165451049805,9,5.12973004435111,11,2283
Control,MOSEK_high,optimal,0.013710975646972656,9,3.8845838072126453,11,2303
Control,MOSEK_high,optimal,0.01919412612915039,10,11.36622438476521,11,2283
Control,MOSEK_high,optimal,0.030431032180786133,8,2.496092574048179,11,2283
Control,MOSEK_high,optimal,0.03372001647949219,12,58.76202055095513,11,2283
Control,MOSEK_high,optimal,0.018388032913208008,9,1.943844021221683,11,2293
Control,MOSEK_high,optimal,0.023869991302490234,10,23.48372891338886,11,2313


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.032549142837524414,5,1.8918283909936808,12,2778
Control,MOSEK_high,optimal,0.01070094108581543,6,2.3904522494984852,12,2768
Control,MOSEK_high,optimal,0.021303892135620117,8,1.654348163005249,12,2768
Control,MOSEK_high,optimal,0.009206056594848633,7,2.1899295219651935,12,2778
Control,MOSEK_high,optimal,0.02509784698486328,8,1.613247580461541,12,2758
Control,MOSEK_high,optimal,0.027045011520385742,8,0.5036484127389478,12,2748
Control,MOSEK_high,optimal,0.010323047637939453,6,1.426805376228828,12,2768
Control,MOSEK_high,optimal,0.009996175765991211,8,1.0155464765036013,12,2758
Control,MOSEK_high,optimal,0.02713489532470703,8,4.779453696217034,12,2778
Control,MOSEK_high,optimal,0.014037847518920898,8,11.651651919342651,12,2788


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.03302717208862305,10,8.250843999941285,13,3145
Control,MOSEK_high,optimal,0.027035951614379883,7,3.427836900260795,13,3145
Control,MOSEK_high,optimal,0.0327150821685791,8,4.5171854231154756,13,3145
Control,MOSEK_high,optimal,0.025162935256958008,9,2.5464181387787566,13,3145
Control,MOSEK_high,optimal,0.042613983154296875,9,7.946467109747335,13,3135
Control,MOSEK_high,solver_error,0.010333061218261719,7,5.758689607002763,13,3145
Control,MOSEK_high,optimal,0.03193497657775879,7,3.4164939369880596,13,3125
Control,MOSEK_high,optimal,0.041912078857421875,9,14.056065274399206,13,3135
Control,MOSEK_high,optimal,0.03444194793701172,9,14.36915619266999,13,3165
Control,MOSEK_high,optimal,0.026144981384277344,6,0.9689222150021491,13,3125


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.027604103088378906,9,7.413642589232204,14,3704
Control,MOSEK_high,optimal,0.07228302955627441,6,2.5189078169103714,14,3684
Control,MOSEK_high,optimal,0.05783796310424805,9,7.689860226319254,14,3674
Control,MOSEK_high,solver_error,0.08307480812072754,8,1.167368027833057,14,3674
Control,MOSEK_high,optimal,0.01343989372253418,9,4.1006847335177365,14,3674
Control,MOSEK_high,optimal,0.06856203079223633,9,1.1308903190619009,14,3644
Control,MOSEK_high,optimal,0.06504702568054199,9,13.563307005226992,14,3684
Control,MOSEK_high,optimal,0.054286956787109375,8,2.1695453121435264,14,3684
Control,MOSEK_high,solver_error,0.04926490783691406,7,4.458461272775866,14,3694
Control,MOSEK_high,optimal,0.0716860294342041,6,0.7203118728967007,14,3664


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.033753156661987305,10,8.566837346417294,15,4115
Control,MOSEK_high,optimal,0.037023067474365234,8,4.810856056355929,15,4095
Control,MOSEK_high,optimal,0.038778066635131836,6,3.9382672715981086,15,4125
Control,MOSEK_high,optimal,0.044403076171875,7,2.655949344804375,15,4095
Control,MOSEK_high,optimal,0.03331303596496582,8,4.276014948851895,15,4105
Control,MOSEK_high,optimal,0.04040789604187012,8,1.685556234174332,15,4085
Control,MOSEK_high,optimal,0.04266810417175293,9,8.842899525168093,15,4105
Control,MOSEK_high,optimal,0.016927003860473633,7,3.0436494760027815,15,4115
Control,MOSEK_high,optimal,0.025902986526489258,7,3.243097909197836,15,4125
Control,MOSEK_high,optimal,0.012686014175415039,7,4.140288690434267,15,4115


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.09695911407470703,7,2.502122317041971,16,4728
Control,MOSEK_high,optimal,0.04924201965332031,8,1.7551105135801264,16,4698
Control,MOSEK_high,solver_error,0.06706094741821289,6,0.832473985092214,16,4698
Control,MOSEK_high,optimal,0.05051684379577637,9,2.3963115347308954,16,4698
Control,MOSEK_high,solver_error,0.06435513496398926,9,5.240479692400108,16,4718
Control,MOSEK_high,solver_error,0.08080220222473145,8,7.190986382543196,16,4708
Control,MOSEK_high,optimal,0.05487418174743652,7,1.128504126011591,16,4688
Control,MOSEK_high,solver_error,0.01794600486755371,7,3.46553564135521,16,4718
Control,MOSEK_high,optimal,0.07431197166442871,8,4.788386291624705,16,4728
Control,MOSEK_high,optimal,0.02373504638671875,7,0.6847750154750798,16,4688


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.08847284317016602,6,1.6219342616940375,18,5870
Control,MOSEK_high,optimal,0.05978798866271973,8,3.837424600797507,18,5880
Control,MOSEK_high,optimal,0.05542588233947754,9,2.9642112203231665,18,5890
Control,MOSEK_high,optimal,0.05628395080566406,7,4.6832771809523965,18,5920
Control,MOSEK_high,optimal,0.016991853713989258,7,1.0576993307624538,18,5900
Control,MOSEK_high,optimal,0.030905961990356445,9,5.3119722257111714,18,5890
Control,MOSEK_high,optimal,0.10891294479370117,7,1.5447952321726042,18,5840
Control,MOSEK_high,solver_error,0.03581595420837402,6,3.540980331668974,18,5900
Control,MOSEK_high,optimal,0.06754803657531738,9,2.029413085492651,18,5860
Control,MOSEK_high,optimal,0.02026510238647461,8,1.67317894902129,18,5860


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.14504098892211914,9,1.1311110776659907,20,7180
Control,MOSEK_high,optimal,0.07370686531066895,7,5.131981595226101,20,7180
Control,MOSEK_high,optimal,0.08730387687683105,10,3.2088409622565512,20,7170
Control,MOSEK_high,optimal,0.054698944091796875,8,0.95016792043861,20,7140
Control,MOSEK_high,optimal,0.03356504440307617,8,2.4321144357936704,20,7180
Control,MOSEK_high,optimal,0.07534909248352051,7,2.710575234425498,20,7150
Control,MOSEK_high,optimal,0.049481868743896484,8,2.7388912220893755,20,7180
Control,MOSEK_high,optimal,0.023409128189086914,7,2.448138772431035,20,7190
Control,MOSEK_high,optimal,0.07370805740356445,7,2.761149282840459,20,7180
Control,MOSEK_high,optimal,0.15361499786376953,8,3.0621101700614357,20,7180


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.08469605445861816,10,4.197150699346788,23,9245
Control,MOSEK_high,optimal,0.06564497947692871,9,1.7555176176366372,23,9215
Control,MOSEK_high,optimal,0.0480809211730957,11,9.236102582256017,23,9265
Control,MOSEK_high,optimal,0.04051804542541504,9,3.432046380292454,23,9255
Control,MOSEK_high,optimal,0.06130504608154297,10,11.866377168952248,23,9275
Control,MOSEK_high,optimal,0.06721997261047363,8,5.670199460715242,23,9215
Control,MOSEK_high,optimal,0.07783102989196777,9,1.4127500946495055,23,9195
Control,MOSEK_high,optimal,0.08287906646728516,10,3.676224121297338,23,9235
Control,MOSEK_high,optimal,0.03514695167541504,8,4.9901046083222385,23,9265
Control,MOSEK_high,optimal,0.12668895721435547,7,2.199671746736753,23,9235


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.11093401908874512,7,2.9675805482336894,26,11848
Control,MOSEK_high,optimal,0.04097700119018555,9,2.3806124559895787,26,11818
Control,MOSEK_high,optimal,0.18322300910949707,9,1.806532994866597,26,11818
Control,MOSEK_high,optimal,0.04108786582946777,7,2.223244827269255,26,11848
Control,MOSEK_high,solver_error,0.04461979866027832,13,10.794958523020387,26,11858
Control,MOSEK_high,optimal,0.04352998733520508,11,12.064166383559899,26,11868
Control,MOSEK_high,optimal,0.039463043212890625,9,4.8209952098999995,26,11828
Control,MOSEK_high,optimal,0.07171177864074707,10,3.4969746963745485,26,11818
Control,MOSEK_high,optimal,0.16003704071044922,8,6.268233494480661,26,11848
Control,MOSEK_high,optimal,0.14339685440063477,8,5.494247223669363,26,11868


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.09497308731079102,11,8.43411435805342,29,14439
Control,MOSEK_high,optimal,0.12059688568115234,12,5.696672610362732,29,14419
Control,MOSEK_high,optimal,0.1459970474243164,9,3.5422085955167977,29,14429
Control,MOSEK_high,optimal,0.10852408409118652,11,9.924677416911315,29,14449
Control,MOSEK_high,optimal,0.06547904014587402,8,4.4615898488762555,29,14449
Control,MOSEK_high,optimal,0.11976099014282227,9,4.262048009627989,29,14429
Control,MOSEK_high,optimal,0.14287900924682617,9,1.5836852475709151,29,14389
Control,MOSEK_high,optimal,0.1312401294708252,7,1.4612801009754257,29,14419
Control,MOSEK_high,optimal,0.06893801689147949,11,13.197880504040906,29,14439
Control,MOSEK_high,optimal,0.05325913429260254,8,4.415669208911148,29,14459


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.0704951286315918,11,4.471174165059879,34,19764
Control,MOSEK_high,optimal,0.14452385902404785,10,4.558718536913971,34,19834
Control,MOSEK_high,optimal,0.08751392364501953,11,5.1623974859122335,34,19804
Control,MOSEK_high,optimal,0.11369705200195312,6,2.2480135233654353,34,19794
Control,MOSEK_high,optimal,0.08191394805908203,13,7.617939671986614,34,19804
Control,MOSEK_high,optimal,0.05359196662902832,7,3.7344825570166043,34,19824
Control,MOSEK_high,optimal,0.13258004188537598,8,3.1582508217441347,34,19794
Control,MOSEK_high,optimal,0.08721017837524414,9,6.096882827827063,34,19874
Control,MOSEK_high,optimal,0.09729290008544922,10,3.92721822764923,34,19834
Control,MOSEK_high,optimal,0.10600709915161133,13,11.81002857265752,34,19874


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.2016739845275879,12,4.257817889209287,39,25639
Control,MOSEK_high,optimal,0.11216902732849121,11,5.198016020657297,39,25609
Control,MOSEK_high,optimal,0.15315604209899902,7,2.949939204327342,39,25619
Control,MOSEK_high,optimal,0.2068779468536377,9,3.0215005178294434,39,25629
Control,MOSEK_high,optimal,0.21566200256347656,11,8.601769672167556,39,25639
Control,MOSEK_high,optimal,0.5351448059082031,10,3.320862504515868,39,25639
Control,MOSEK_high,optimal,0.2322850227355957,7,5.692147299706328,39,25659
Control,MOSEK_high,optimal,0.20247602462768555,12,2.734564116450029,39,25629
Control,MOSEK_high,solver_error,0.10263299942016602,9,4.0962364445709,39,25609
Control,MOSEK_high,optimal,0.10479593276977539,8,6.452758813349475,39,25669


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.23625493049621582,9,8.630895112490794,46,35688
Control,MOSEK_high,solver_error,0.25174784660339355,8,13.493143732335934,46,35668
Control,MOSEK_high,optimal,0.16913890838623047,10,9.990796727747789,46,35688
Control,MOSEK_high,optimal,0.2786731719970703,7,4.766879757534391,46,35638
Control,MOSEK_high,optimal,0.09134387969970703,10,8.488963247685053,46,35668
Control,MOSEK_high,optimal,0.1774580478668213,11,4.985524345161167,46,35588
Control,MOSEK_high,optimal,0.16806292533874512,11,9.911446913910362,46,35678
Control,MOSEK_high,solver_error,0.25907397270202637,11,9.11061965796271,46,35668
Control,MOSEK_high,optimal,0.19968008995056152,9,12.97542355711525,46,35708
Control,MOSEK_high,optimal,0.21119999885559082,7,5.353272828020482,46,35638


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.30261683464050293,10,6.386966776161346,54,48804
Control,MOSEK_high,optimal,0.29066896438598633,9,6.262557238119145,54,48794
Control,MOSEK_high,solver_error,0.37573790550231934,12,6.3215538927049595,54,48724
Control,MOSEK_high,optimal,0.37546205520629883,11,9.791975192592593,54,48734
Control,MOSEK_high,optimal,0.16317296028137207,9,7.339571001449927,54,48714
Control,MOSEK_high,optimal,0.36197519302368164,10,7.604305998563005,54,48754
Control,MOSEK_high,optimal,0.20690512657165527,10,5.464028232849878,54,48754
Control,MOSEK_high,optimal,0.2894749641418457,10,6.115507366407778,54,48694
Control,MOSEK_high,optimal,0.3306901454925537,11,11.148422509281366,54,48804
Control,MOSEK_high,solver_error,0.2856299877166748,11,10.226766475813793,54,48744


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.5877368450164795,10,10.441053650240313,64,68034
Control,MOSEK_high,optimal,0.47639894485473633,9,10.244441005744712,64,68034
Control,MOSEK_high,optimal,0.12795615196228027,11,12.087254076178912,64,68064
Control,MOSEK_high,optimal,0.61260986328125,9,7.6431232410943615,64,68064
Control,MOSEK_high,optimal,0.5112550258636475,12,11.690385310791788,64,68034
Control,MOSEK_high,solver_error,0.6926579475402832,12,8.064004035545262,64,67994
Control,MOSEK_high,optimal,0.5598649978637695,9,8.837247611380615,64,68034
Control,MOSEK_high,optimal,0.700031042098999,11,5.238953684004919,64,67994
Control,MOSEK_high,solver_error,0.11374807357788086,11,8.180935616060387,64,68054
Control,MOSEK_high,optimal,0.4829590320587158,9,5.559303212448151,64,68034


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,optimal,0.9471368789672852,11,10.546225628578986,76,95358
Control,MOSEK_high,optimal,0.5348470211029053,10,8.877245114256763,76,95408
Control,MOSEK_high,optimal,0.6476969718933105,11,18.754394334577547,76,95398
Control,MOSEK_high,optimal,0.4236869812011719,11,8.156367424697404,76,95288
Control,MOSEK_high,optimal,0.636807918548584,10,11.305433907714221,76,95378
Control,MOSEK_high,optimal,0.5322511196136475,11,13.657511222667512,76,95338
Control,MOSEK_high,optimal,0.5004808902740479,10,14.899862344987175,76,95428
Control,MOSEK_high,optimal,0.6221449375152588,13,10.789093005879876,76,95368
Control,MOSEK_high,optimal,0.7478909492492676,11,12.736321717438809,76,95338
Control,MOSEK_high,solver_error,0.8186979293823242,12,16.130256660431932,76,95438


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,MOSEK_high,solver_error,0.8970129489898682,11,13.131156078206843,91,135583
Control,MOSEK_high,solver_error,1.0506458282470703,12,11.31721936129237,91,135563
Control,MOSEK_high,optimal,0.9893641471862793,11,10.301552442374204,91,135573
Control,MOSEK_high,optimal,0.8976590633392334,11,11.418181374161822,91,135573
Control,MOSEK_high,optimal,0.9872150421142578,13,16.646210245454938,91,135583
Control,MOSEK_high,optimal,0.9445450305938721,12,14.030657804945005,91,135613
Control,MOSEK_high,solver_error,0.71657395362854,10,13.587763848279192,91,135583
Control,MOSEK_high,optimal,0.9723849296569824,11,11.46935976817366,91,135543
Control,MOSEK_high,optimal,0.8842189311981201,14,12.570811076853623,91,135553
Control,MOSEK_high,optimal,0.5581130981445312,12,18.3988522525268,91,135583


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.06520795822143555,5,-106.24857077075714,10,35
Eq QP,MOSEK_high,optimal,0.06552290916442871,5,-58.206669348072474,10,43
Eq QP,MOSEK_high,optimal,0.06467199325561522,4,-21.901897660219337,10,37
Eq QP,MOSEK_high,optimal,0.07173418998718263,4,-9.656449917457783,10,35
Eq QP,MOSEK_high,optimal,0.06821584701538086,5,-164.32963115864078,10,39
Eq QP,MOSEK_high,optimal,0.06853485107421875,5,-164.6287082215966,10,35
Eq QP,MOSEK_high,optimal,0.0646820068359375,5,-102.27011212231129,10,39
Eq QP,MOSEK_high,optimal,0.06505513191223145,4,-13.843978054169355,10,33
Eq QP,MOSEK_high,optimal,0.06738495826721191,5,-137.1056185991955,10,29
Eq QP,MOSEK_high,optimal,0.06483197212219237,4,-20.42471504378782,10,37
Eq QP,MOSEK_high,optimal,0.006086111068725586,5,-61.898966118039006,11,51
Eq QP,MOSEK_high,optimal,0.010498046875,5,-86.9473146617139,11,45
Eq QP,MOSEK_high,optimal,0.002888202667236328,5,-38.79269375423335,11,41
Eq QP,MOSEK_high,optimal,0.01023101806640625,5,-55.96000385075939,11,43
Eq QP,MOSEK_high,optimal,0.01158595085144043,3,2.0518204277005267,11,51
Eq QP,MOSEK_high,optimal,0.003667116165161133,5,-21.787919440471672,11,39
Eq QP,MOSEK_high,optimal,0.010432004928588869,5,-87.64786813175982,11,45
Eq QP,MOSEK_high,optimal,0.010339021682739258,5,-145.28589074982108,11,43
Eq QP,MOSEK_high,optimal,0.002764225006103516,5,-26.455419971974134,11,35
Eq QP,MOSEK_high,optimal,0.003670930862426758,4,-16.975687482469795,11,43
Eq QP,MOSEK_high,optimal,0.005695819854736328,5,-58.888065869830534,12,58
Eq QP,MOSEK_high,optimal,0.009402990341186523,5,-70.60403227283432,12,44
Eq QP,MOSEK_high,optimal,0.005558967590332031,4,-16.584037850349088,12,48
Eq QP,MOSEK_high,optimal,0.010921955108642578,5,-25.47812088975897,12,52
Eq QP,MOSEK_high,optimal,0.005199909210205078,5,-32.52968407549771,12,56
Eq QP,MOSEK_high,optimal,0.010193109512329102,4,-13.650502112655706,12,48
Eq QP,MOSEK_high,optimal,0.011095046997070312,4,-17.260520940337045,12,44
Eq QP,MOSEK_high,optimal,0.004806995391845703,5,-30.13160767606307,12,52
Eq QP,MOSEK_high,optimal,0.00739598274230957,4,-21.74078740909161,12,52
Eq QP,MOSEK_high,optimal,0.006059169769287109,5,-25.968020757965064,12,48
Eq QP,MOSEK_high,optimal,0.0034639835357666016,5,-222.1342017472461,13,64
Eq QP,MOSEK_high,optimal,0.0039730072021484375,4,-8.447643295999116,13,66
Eq QP,MOSEK_high,optimal,0.012362003326416016,4,-19.83077408607836,13,74
Eq QP,MOSEK_high,optimal,0.003804922103881836,4,-4.588101552681843,13,60
Eq QP,MOSEK_high,optimal,0.004723787307739258,5,-37.54339194034053,13,54
Eq QP,MOSEK_high,optimal,0.008520126342773438,5,-20.044078771225678,13,60
Eq QP,MOSEK_high,optimal,0.003248929977416992,5,-35.525226152740565,13,62
Eq QP,MOSEK_high,optimal,0.013365030288696287,4,-2.5116488935264023,13,64
Eq QP,MOSEK_high,optimal,0.007779121398925781,5,-148.39719373849027,13,56
Eq QP,MOSEK_high,optimal,0.003751993179321289,4,-9.59457143464499,13,62
Eq QP,MOSEK_high,optimal,0.00832509994506836,5,-63.50570614157157,15,90
Eq QP,MOSEK_high,optimal,0.003130912780761719,4,-4.983428982035151,15,100
Eq QP,MOSEK_high,optimal,0.004137039184570313,4,-11.960328344875586,15,84
Eq QP,MOSEK_high,optimal,0.011296987533569336,4,0.9418700025333012,15,96
Eq QP,MOSEK_high,optimal,0.0028989315032958984,5,-28.282277384455284,15,90
Eq QP,MOSEK_high,optimal,0.006855010986328125,3,-0.8870640640128924,15,86
Eq QP,MOSEK_high,optimal,0.0027000904083251953,3,-4.399228998704245,15,94
Eq QP,MOSEK_high,optimal,0.0029909610748291016,5,-23.36849698850807,15,88
Eq QP,MOSEK_high,optimal,0.007842063903808594,5,-146.16930971936102,15,84
Eq QP,MOSEK_high,optimal,0.006438970565795898,5,-130.43503721676242,15,90
Eq QP,MOSEK_high,optimal,0.010917186737060549,4,1.5933609458793754,18,150
Eq QP,MOSEK_high,optimal,0.0033559799194335933,4,-1.876847749311905,18,132
Eq QP,MOSEK_high,optimal,0.007905006408691406,5,-163.38904891434166,18,152
Eq QP,MOSEK_high,optimal,0.009451866149902344,5,-28.528603255677535,18,142
Eq QP,MOSEK_high,optimal,0.005721092224121094,4,-24.202514736933967,18,148
Eq QP,MOSEK_high,optimal,0.003882884979248047,4,7.2872835572138435,18,150
Eq QP,MOSEK_high,optimal,0.012671947479248049,4,-2.6228305675379,18,140
Eq QP,MOSEK_high,optimal,0.004188060760498047,4,0.14774627226551118,18,160
Eq QP,MOSEK_high,optimal,0.005833148956298828,4,-24.425130707373622,18,132
Eq QP,MOSEK_high,optimal,0.003016948699951172,5,8.806886112320269,18,136
Eq QP,MOSEK_high,optimal,0.012407064437866213,4,0.7387233272287723,23,246
Eq QP,MOSEK_high,optimal,0.0038018226623535156,3,2.453430989322881,23,260
Eq QP,MOSEK_high,optimal,0.008740901947021484,4,-8.019167100780034,23,276
Eq QP,MOSEK_high,optimal,0.005331993103027344,4,-5.523696534386794,23,264
Eq QP,MOSEK_high,optimal,0.017839908599853516,5,-40.01998147908351,23,266
Eq QP,MOSEK_high,optimal,0.0084381103515625,4,4.656218983331519,23,310
Eq QP,MOSEK_high,optimal,0.01786518096923828,4,10.080248125565234,23,248
Eq QP,MOSEK_high,optimal,0.019900083541870117,4,-8.974081499962299,23,278
Eq QP,MOSEK_high,optimal,0.0054168701171875,4,3.3659489481689797,23,238
Eq QP,MOSEK_high,optimal,0.006958961486816406,4,-5.983192843229867,23,260
Eq QP,MOSEK_high,optimal,0.0032761096954345703,4,5.833066279807304,29,493
Eq QP,MOSEK_high,optimal,0.0034220218658447266,4,-7.483285075644482,29,493
Eq QP,MOSEK_high,optimal,0.003372907638549805,4,13.116156064363606,29,501
Eq QP,MOSEK_high,optimal,0.004596948623657226,5,-24.342780558602602,29,469
Eq QP,MOSEK_high,optimal,0.004027128219604492,4,5.298510127401982,29,471
Eq QP,MOSEK_high,optimal,0.0034008026123046875,4,-5.518453108075348,29,479
Eq QP,MOSEK_high,optimal,0.004479169845581055,4,5.557969999392881,29,487
Eq QP,MOSEK_high,optimal,0.003587961196899414,5,-46.111340617569844,29,501
Eq QP,MOSEK_high,optimal,0.005340814590454102,4,11.1785238378638,29,463
Eq QP,MOSEK_high,optimal,0.005254983901977539,4,5.965643860954515,29,495
Eq QP,MOSEK_high,optimal,0.011466026306152344,4,1.1533511563437209,39,1034
Eq QP,MOSEK_high,optimal,0.009840011596679688,4,4.156197762825503,39,1034
Eq QP,MOSEK_high,optimal,0.004749059677124024,4,17.340254823291676,39,1030
Eq QP,MOSEK_high,optimal,0.021445035934448242,4,1.1299876207774489,39,996
Eq QP,MOSEK_high,optimal,0.009590864181518556,4,23.183453976727556,39,1050
Eq QP,MOSEK_high,optimal,0.010416030883789062,4,24.51647494749411,39,990
Eq QP,MOSEK_high,optimal,0.01955890655517578,4,10.2652244822395,39,1022
Eq QP,MOSEK_high,optimal,0.008951902389526367,4,9.207632715745014,39,1082
Eq QP,MOSEK_high,optimal,0.011399030685424805,4,17.190170514302135,39,1060
Eq QP,MOSEK_high,optimal,0.006214141845703125,4,15.752367822690385,39,1056
Eq QP,MOSEK_high,optimal,0.01835298538208008,4,27.066381341186272,53,2261
Eq QP,MOSEK_high,optimal,0.035956144332885735,5,89.03189739273769,53,2201
Eq QP,MOSEK_high,optimal,0.028210878372192383,5,44.156437567242854,53,2253
Eq QP,MOSEK_high,optimal,0.015391111373901369,4,43.18993988366592,53,2239
Eq QP,MOSEK_high,optimal,0.014852046966552734,4,24.89725587022447,53,2119
Eq QP,MOSEK_high,optimal,0.025897979736328125,4,23.819178518733963,53,2145
Eq QP,MOSEK_high,optimal,0.01933193206787109,4,23.565134324681033,53,2171
Eq QP,MOSEK_high,optimal,0.018397092819213867,4,14.989985884718322,53,2123
Eq QP,MOSEK_high,optimal,0.01860904693603516,5,62.06418042104436,53,2159
Eq QP,MOSEK_high,optimal,0.02496910095214844,5,64.89260391950046,53,2183
Eq QP,MOSEK_high,optimal,0.01054096221923828,4,37.33059063590486,73,4685
Eq QP,MOSEK_high,optimal,0.031690120697021484,4,83.41193405476895,73,4785
Eq QP,MOSEK_high,optimal,0.043773889541625984,4,120.26139520435773,73,4689
Eq QP,MOSEK_high,optimal,0.013435125350952148,4,80.82749336902164,73,4743
Eq QP,MOSEK_high,optimal,0.028415918350219727,5,128.27205926613064,73,4757
Eq QP,MOSEK_high,optimal,0.01114797592163086,4,68.00261624798135,73,4785
Eq QP,MOSEK_high,optimal,0.04091811180114746,5,132.14332817950344,73,4839
Eq QP,MOSEK_high,optimal,0.017894983291625977,5,140.722280274489,73,4807
Eq QP,MOSEK_high,optimal,0.02105593681335449,5,76.82390475103792,73,4771
Eq QP,MOSEK_high,optimal,0.031637907028198235,4,79.11949976053704,73,4751
Eq QP,MOSEK_high,optimal,0.04463791847229004,4,228.260455273361,103,10450
Eq QP,MOSEK_high,optimal,0.014667987823486328,4,141.27656755688503,103,10390
Eq QP,MOSEK_high,optimal,0.0542750358581543,5,151.09380137390357,103,10356
Eq QP,MOSEK_high,optimal,0.021071910858154297,5,131.38184845596535,103,10322
Eq QP,MOSEK_high,optimal,0.06060600280761719,5,222.19560986069732,103,10382
Eq QP,MOSEK_high,optimal,0.05231904983520508,5,58.952748574044506,103,10404
Eq QP,MOSEK_high,optimal,0.046983003616333015,5,218.80167068263364,103,10468
Eq QP,MOSEK_high,optimal,0.02242588996887207,5,230.58090805325068,103,10408
Eq QP,MOSEK_high,optimal,0.029592990875244137,4,254.20329296887382,103,10314
Eq QP,MOSEK_high,optimal,0.06020498275756836,5,175.33775539705982,103,10388
Eq QP,MOSEK_high,optimal,0.02151107788085937,4,353.087861246913,146,22162
Eq QP,MOSEK_high,optimal,0.05977106094360352,4,394.3730740027789,146,22148
Eq QP,MOSEK_high,optimal,0.0360569953918457,4,279.3485126161563,146,22206
Eq QP,MOSEK_high,optimal,0.02504491806030273,4,209.35986488901398,146,22164
Eq QP,MOSEK_high,optimal,0.0742800235748291,4,239.22390087330956,146,22194
Eq QP,MOSEK_high,optimal,0.055006980895996094,4,339.2063419357706,146,22122
Eq QP,MOSEK_high,optimal,0.0602109432220459,4,396.85023422991725,146,22228
Eq QP,MOSEK_high,optimal,0.04868316650390625,4,290.1152979947374,146,22182
Eq QP,MOSEK_high,optimal,0.07874011993408203,4,534.7261409113379,146,22106
Eq QP,MOSEK_high,optimal,0.03808283805847168,4,329.390712727216,146,22094
Eq QP,MOSEK_high,optimal,0.2129991054534912,4,627.8072445763362,211,47502
Eq QP,MOSEK_high,optimal,0.2283279895782471,5,1019.0548552316741,211,47528
Eq QP,MOSEK_high,optimal,0.19467616081237796,4,915.9174207058054,211,47460
Eq QP,MOSEK_high,optimal,0.20388197898864746,4,873.0929305699304,211,47456
Eq QP,MOSEK_high,optimal,0.2187180519104004,5,777.0661209465193,211,47480
Eq QP,MOSEK_high,optimal,0.17619991302490234,5,1146.084902751861,211,47510
Eq QP,MOSEK_high,optimal,0.13882803916931152,4,731.0432516524977,211,47466
Eq QP,MOSEK_high,optimal,0.17340302467346191,4,648.1550497630008,211,47490
Eq QP,MOSEK_high,optimal,0.20764398574829104,5,679.5709184138608,211,47534
Eq QP,MOSEK_high,optimal,0.228057861328125,4,671.7969183384367,211,47474
Eq QP,MOSEK_high,optimal,0.623682975769043,5,1665.690233973976,304,99263
Eq QP,MOSEK_high,optimal,0.6880278587341309,4,1626.0325075253247,304,99231
Eq QP,MOSEK_high,optimal,0.6825449466705322,4,1924.004761672648,304,99275
Eq QP,MOSEK_high,optimal,0.6519551277160645,5,1966.4768169074546,304,99217
Eq QP,MOSEK_high,optimal,0.6300280094146729,4,1518.4251932967597,304,99293
Eq QP,MOSEK_high,optimal,0.7559859752655029,8,1630.1543169643742,304,99241
Eq QP,MOSEK_high,optimal,0.6685419082641602,4,2383.2588725559617,304,99247
Eq QP,MOSEK_high,optimal,0.6956009864807129,5,1313.5083484507766,304,99251
Eq QP,MOSEK_high,optimal,0.7568399906158447,8,2266.180402826435,304,99267
Eq QP,MOSEK_high,optimal,0.6124370098114014,4,1662.1453508910024,304,99261
Eq QP,MOSEK_high,optimal,0.4024519920349121,4,3565.8288364996492,442,210016
Eq QP,MOSEK_high,optimal,0.3743739128112793,4,3041.1767386326333,442,210006
Eq QP,MOSEK_high,optimal,0.3989231586456299,4,3349.367054004386,442,210004
Eq QP,MOSEK_high,optimal,0.5334620475769043,4,3570.827641472374,442,210012
Eq QP,MOSEK_high,optimal,0.6577060222625732,5,3248.3088569722695,442,210004
Eq QP,MOSEK_high,optimal,0.6153230667114258,5,3866.2652194673706,442,210012
Eq QP,MOSEK_high,optimal,0.5197908878326416,4,3127.0734400506617,442,210004
Eq QP,MOSEK_high,optimal,0.7431271076202393,4,3834.9686842985466,442,210008
Eq QP,MOSEK_high,optimal,0.35398507118225103,4,3430.6394512252837,442,210010
Eq QP,MOSEK_high,optimal,0.7583959102630615,4,3208.4365494836097,442,210000
Eq QP,MOSEK_high,optimal,1.1181159019470217,4,6411.955170831601,644,445841
Eq QP,MOSEK_high,optimal,1.1206550598144531,4,7801.8606726764465,644,445841
Eq QP,MOSEK_high,optimal,1.5714159011840818,4,7338.988659013346,644,445839
Eq QP,MOSEK_high,optimal,1.4780149459838867,4,6762.033219550384,644,445841
Eq QP,MOSEK_high,optimal,1.2830989360809326,5,6917.2150873005885,644,445841
Eq QP,MOSEK_high,optimal,1.1300029754638672,4,8289.65124400852,644,445839
Eq QP,MOSEK_high,optimal,1.383923053741455,4,7127.585274019397,644,445841
Eq QP,MOSEK_high,optimal,1.6050469875335691,4,6613.4994444983695,644,445841
Eq QP,MOSEK_high,optimal,1.5279109477996826,8,9016.470834550317,644,445837
Eq QP,MOSEK_high,optimal,1.599884033203125,4,7344.592893248572,644,445841
Eq QP,MOSEK_high,optimal,4.543182849884033,4,17491.155712093852,940,949870
Eq QP,MOSEK_high,optimal,4.707987070083618,4,16853.080311967544,940,949870
Eq QP,MOSEK_high,optimal,4.586956977844238,4,17104.797224713042,940,949870
Eq QP,MOSEK_high,optimal,5.003554821014403,4,21846.15168839768,940,949870
Eq QP,MOSEK_high,optimal,4.881537914276123,4,15774.376644362972,940,949870
Eq QP,MOSEK_high,optimal,4.6575329303741455,4,19112.66128231657,940,949870
Eq QP,MOSEK_high,optimal,4.87879204750061,4,14504.248082684391,940,949870
Eq QP,MOSEK_high,optimal,5.253252029418945,5,18505.8535514872,940,949870
Eq QP,MOSEK_high,optimal,4.8953378200531015,4,17174.09576102298,940,949870
Eq QP,MOSEK_high,optimal,4.165574073791504,4,18568.930924413413,940,949870
Eq QP,MOSEK_high,optimal,9.730712890625,4,36614.983115134135,1373,2026410
Eq QP,MOSEK_high,optimal,9.591979026794434,4,40212.74745594732,1373,2026410
Eq QP,MOSEK_high,optimal,9.321985960006712,4,32922.075168109484,1373,2026410
Eq QP,MOSEK_high,optimal,9.1731379032135,4,34304.05393303062,1373,2026410
Eq QP,MOSEK_high,optimal,8.534260988235474,4,42325.185463484035,1373,2026410
Eq QP,MOSEK_high,optimal,9.105159044265749,4,33739.43046175799,1373,2026410
Eq QP,MOSEK_high,optimal,10.925736904144287,9,35350.81808557732,1373,2026410
Eq QP,MOSEK_high,optimal,9.926553010940554,4,33981.96929565993,1373,2026410
Eq QP,MOSEK_high,optimal,9.477131843566896,4,32976.163631856645,1373,2026410
Eq QP,MOSEK_high,optimal,8.788417100906372,4,35531.12024780598,1373,2026410
Eq QP,MOSEK_high,optimal,19.504634141922,4,68527.42449564635,2009,4338636
Eq QP,MOSEK_high,optimal,15.904715061187744,4,73434.50197328736,2009,4338636
Eq QP,MOSEK_high,optimal,19.29561710357666,4,78472.47988432705,2009,4338636
Eq QP,MOSEK_high,optimal,18.250633001327515,4,75575.51627979023,2009,4338636
Eq QP,MOSEK_high,optimal,20.588669061660767,4,68389.89735240303,2009,4338636
Eq QP,MOSEK_high,optimal,16.884562015533447,4,72592.04236055224,2009,4338636
Eq QP,MOSEK_high,optimal,20.52696204185486,4,72482.80363637615,2009,4338636
Eq QP,MOSEK_high,optimal,21.885905027389526,4,70494.93309649803,2009,4338636
Eq QP,MOSEK_high,optimal,21.17639493942261,4,78115.754556039,2009,4338636
Eq QP,MOSEK_high,optimal,19.997191190719604,4,79907.57863821552,2009,4338636


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.06520795822143555,5,-106.24857077075714,10,35
Eq QP,MOSEK_high,optimal,0.06552290916442871,5,-58.20666934807247,10,43
Eq QP,MOSEK_high,optimal,0.06467199325561523,4,-21.901897660219337,10,37
Eq QP,MOSEK_high,optimal,0.07173418998718262,4,-9.656449917457785,10,35
Eq QP,MOSEK_high,optimal,0.06821584701538086,5,-164.32963115864078,10,39
Eq QP,MOSEK_high,optimal,0.06853485107421875,5,-164.62870822159664,10,35
Eq QP,MOSEK_high,optimal,0.0646820068359375,5,-102.27011212231128,10,39
Eq QP,MOSEK_high,optimal,0.06505513191223145,4,-13.843978054169355,10,33
Eq QP,MOSEK_high,optimal,0.06738495826721191,5,-137.1056185991955,10,29
Eq QP,MOSEK_high,optimal,0.06483197212219238,4,-20.42471504378782,10,37


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.04463791847229004,4,228.260455273361,103,10450
Eq QP,MOSEK_high,optimal,0.014667987823486328,4,141.27656755688503,103,10390
Eq QP,MOSEK_high,optimal,0.0542750358581543,5,151.09380137390357,103,10356
Eq QP,MOSEK_high,optimal,0.021071910858154297,5,131.38184845596535,103,10322
Eq QP,MOSEK_high,optimal,0.06060600280761719,5,222.19560986069735,103,10382
Eq QP,MOSEK_high,optimal,0.05231904983520508,5,58.9527485740445,103,10404
Eq QP,MOSEK_high,optimal,0.04698300361633301,5,218.80167068263364,103,10468
Eq QP,MOSEK_high,optimal,0.02242588996887207,5,230.58090805325068,103,10408
Eq QP,MOSEK_high,optimal,0.02959299087524414,4,254.20329296887385,103,10314
Eq QP,MOSEK_high,optimal,0.06020498275756836,5,175.33775539705982,103,10388


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.006086111068725586,5,-61.89896611803901,11,51
Eq QP,MOSEK_high,optimal,0.010498046875,5,-86.9473146617139,11,45
Eq QP,MOSEK_high,optimal,0.002888202667236328,5,-38.79269375423334,11,41
Eq QP,MOSEK_high,optimal,0.01023101806640625,5,-55.96000385075939,11,43
Eq QP,MOSEK_high,optimal,0.01158595085144043,3,2.0518204277005267,11,51
Eq QP,MOSEK_high,optimal,0.003667116165161133,5,-21.78791944047167,11,39
Eq QP,MOSEK_high,optimal,0.010432004928588867,5,-87.64786813175982,11,45
Eq QP,MOSEK_high,optimal,0.010339021682739258,5,-145.28589074982108,11,43
Eq QP,MOSEK_high,optimal,0.0027642250061035156,5,-26.455419971974138,11,35
Eq QP,MOSEK_high,optimal,0.003670930862426758,4,-16.975687482469795,11,43


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.005695819854736328,5,-58.88806586983053,12,58
Eq QP,MOSEK_high,optimal,0.009402990341186523,5,-70.60403227283432,12,44
Eq QP,MOSEK_high,optimal,0.005558967590332031,4,-16.584037850349088,12,48
Eq QP,MOSEK_high,optimal,0.010921955108642578,5,-25.47812088975897,12,52
Eq QP,MOSEK_high,optimal,0.005199909210205078,5,-32.52968407549771,12,56
Eq QP,MOSEK_high,optimal,0.010193109512329102,4,-13.650502112655708,12,48
Eq QP,MOSEK_high,optimal,0.011095046997070312,4,-17.260520940337045,12,44
Eq QP,MOSEK_high,optimal,0.004806995391845703,5,-30.13160767606307,12,52
Eq QP,MOSEK_high,optimal,0.00739598274230957,4,-21.74078740909161,12,52
Eq QP,MOSEK_high,optimal,0.006059169769287109,5,-25.968020757965064,12,48


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.0034639835357666016,5,-222.1342017472461,13,64
Eq QP,MOSEK_high,optimal,0.0039730072021484375,4,-8.447643295999118,13,66
Eq QP,MOSEK_high,optimal,0.012362003326416016,4,-19.830774086078357,13,74
Eq QP,MOSEK_high,optimal,0.003804922103881836,4,-4.588101552681843,13,60
Eq QP,MOSEK_high,optimal,0.004723787307739258,5,-37.54339194034052,13,54
Eq QP,MOSEK_high,optimal,0.008520126342773438,5,-20.04407877122568,13,60
Eq QP,MOSEK_high,optimal,0.003248929977416992,5,-35.525226152740565,13,62
Eq QP,MOSEK_high,optimal,0.013365030288696289,4,-2.5116488935264023,13,64
Eq QP,MOSEK_high,optimal,0.007779121398925781,5,-148.39719373849027,13,56
Eq QP,MOSEK_high,optimal,0.003751993179321289,4,-9.59457143464499,13,62


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,9.730712890625,4,36614.983115134135,1373,2026410
Eq QP,MOSEK_high,optimal,9.591979026794434,4,40212.74745594732,1373,2026410
Eq QP,MOSEK_high,optimal,9.321985960006714,4,32922.07516810948,1373,2026410
Eq QP,MOSEK_high,optimal,9.173137903213501,4,34304.05393303062,1373,2026410
Eq QP,MOSEK_high,optimal,8.534260988235474,4,42325.18546348404,1373,2026410
Eq QP,MOSEK_high,optimal,9.105159044265747,4,33739.43046175799,1373,2026410
Eq QP,MOSEK_high,optimal,10.925736904144287,9,35350.81808557732,1373,2026410
Eq QP,MOSEK_high,optimal,9.926553010940552,4,33981.96929565993,1373,2026410
Eq QP,MOSEK_high,optimal,9.477131843566895,4,32976.163631856645,1373,2026410
Eq QP,MOSEK_high,optimal,8.788417100906372,4,35531.12024780598,1373,2026410


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.021511077880859375,4,353.087861246913,146,22162
Eq QP,MOSEK_high,optimal,0.059771060943603516,4,394.37307400277894,146,22148
Eq QP,MOSEK_high,optimal,0.0360569953918457,4,279.3485126161563,146,22206
Eq QP,MOSEK_high,optimal,0.025044918060302734,4,209.35986488901395,146,22164
Eq QP,MOSEK_high,optimal,0.0742800235748291,4,239.22390087330953,146,22194
Eq QP,MOSEK_high,optimal,0.055006980895996094,4,339.20634193577064,146,22122
Eq QP,MOSEK_high,optimal,0.0602109432220459,4,396.8502342299172,146,22228
Eq QP,MOSEK_high,optimal,0.04868316650390625,4,290.1152979947374,146,22182
Eq QP,MOSEK_high,optimal,0.07874011993408203,4,534.7261409113379,146,22106
Eq QP,MOSEK_high,optimal,0.03808283805847168,4,329.390712727216,146,22094


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.00832509994506836,5,-63.505706141571565,15,90
Eq QP,MOSEK_high,optimal,0.0031309127807617188,4,-4.98342898203515,15,100
Eq QP,MOSEK_high,optimal,0.0041370391845703125,4,-11.960328344875585,15,84
Eq QP,MOSEK_high,optimal,0.011296987533569336,4,0.9418700025333013,15,96
Eq QP,MOSEK_high,optimal,0.0028989315032958984,5,-28.282277384455284,15,90
Eq QP,MOSEK_high,optimal,0.006855010986328125,3,-0.8870640640128924,15,86
Eq QP,MOSEK_high,optimal,0.0027000904083251953,3,-4.399228998704245,15,94
Eq QP,MOSEK_high,optimal,0.0029909610748291016,5,-23.36849698850807,15,88
Eq QP,MOSEK_high,optimal,0.007842063903808594,5,-146.16930971936102,15,84
Eq QP,MOSEK_high,optimal,0.0064389705657958984,5,-130.43503721676242,15,90


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.010917186737060547,4,1.5933609458793754,18,150
Eq QP,MOSEK_high,optimal,0.0033559799194335938,4,-1.8768477493119047,18,132
Eq QP,MOSEK_high,optimal,0.007905006408691406,5,-163.38904891434166,18,152
Eq QP,MOSEK_high,optimal,0.009451866149902344,5,-28.528603255677538,18,142
Eq QP,MOSEK_high,optimal,0.005721092224121094,4,-24.202514736933963,18,148
Eq QP,MOSEK_high,optimal,0.003882884979248047,4,7.2872835572138435,18,150
Eq QP,MOSEK_high,optimal,0.012671947479248047,4,-2.6228305675379,18,140
Eq QP,MOSEK_high,optimal,0.004188060760498047,4,0.14774627226551118,18,160
Eq QP,MOSEK_high,optimal,0.005833148956298828,4,-24.425130707373626,18,132
Eq QP,MOSEK_high,optimal,0.003016948699951172,5,8.80688611232027,18,136


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,19.504634141921997,4,68527.42449564635,2009,4338636
Eq QP,MOSEK_high,optimal,15.904715061187744,4,73434.50197328736,2009,4338636
Eq QP,MOSEK_high,optimal,19.29561710357666,4,78472.47988432705,2009,4338636
Eq QP,MOSEK_high,optimal,18.250633001327515,4,75575.51627979024,2009,4338636
Eq QP,MOSEK_high,optimal,20.588669061660767,4,68389.89735240303,2009,4338636
Eq QP,MOSEK_high,optimal,16.884562015533447,4,72592.04236055224,2009,4338636
Eq QP,MOSEK_high,optimal,20.52696204185486,4,72482.80363637615,2009,4338636
Eq QP,MOSEK_high,optimal,21.885905027389526,4,70494.93309649802,2009,4338636
Eq QP,MOSEK_high,optimal,21.176394939422607,4,78115.754556039,2009,4338636
Eq QP,MOSEK_high,optimal,19.997191190719604,4,79907.57863821552,2009,4338636


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.2129991054534912,4,627.8072445763362,211,47502
Eq QP,MOSEK_high,optimal,0.22832798957824707,5,1019.054855231674,211,47528
Eq QP,MOSEK_high,optimal,0.19467616081237793,4,915.9174207058054,211,47460
Eq QP,MOSEK_high,optimal,0.20388197898864746,4,873.0929305699304,211,47456
Eq QP,MOSEK_high,optimal,0.2187180519104004,5,777.0661209465194,211,47480
Eq QP,MOSEK_high,optimal,0.17619991302490234,5,1146.084902751861,211,47510
Eq QP,MOSEK_high,optimal,0.13882803916931152,4,731.0432516524977,211,47466
Eq QP,MOSEK_high,optimal,0.17340302467346191,4,648.1550497630008,211,47490
Eq QP,MOSEK_high,optimal,0.20764398574829102,5,679.5709184138607,211,47534
Eq QP,MOSEK_high,optimal,0.228057861328125,4,671.7969183384367,211,47474


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.012407064437866211,4,0.7387233272287723,23,246
Eq QP,MOSEK_high,optimal,0.0038018226623535156,3,2.453430989322881,23,260
Eq QP,MOSEK_high,optimal,0.008740901947021484,4,-8.019167100780034,23,276
Eq QP,MOSEK_high,optimal,0.005331993103027344,4,-5.523696534386794,23,264
Eq QP,MOSEK_high,optimal,0.017839908599853516,5,-40.01998147908351,23,266
Eq QP,MOSEK_high,optimal,0.0084381103515625,4,4.65621898333152,23,310
Eq QP,MOSEK_high,optimal,0.01786518096923828,4,10.080248125565234,23,248
Eq QP,MOSEK_high,optimal,0.019900083541870117,4,-8.974081499962299,23,278
Eq QP,MOSEK_high,optimal,0.0054168701171875,4,3.3659489481689793,23,238
Eq QP,MOSEK_high,optimal,0.006958961486816406,4,-5.983192843229867,23,260


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.0032761096954345703,4,5.833066279807305,29,493
Eq QP,MOSEK_high,optimal,0.0034220218658447266,4,-7.483285075644483,29,493
Eq QP,MOSEK_high,optimal,0.0033729076385498047,4,13.116156064363603,29,501
Eq QP,MOSEK_high,optimal,0.0045969486236572266,5,-24.3427805586026,29,469
Eq QP,MOSEK_high,optimal,0.004027128219604492,4,5.298510127401981,29,471
Eq QP,MOSEK_high,optimal,0.0034008026123046875,4,-5.518453108075349,29,479
Eq QP,MOSEK_high,optimal,0.004479169845581055,4,5.557969999392881,29,487
Eq QP,MOSEK_high,optimal,0.003587961196899414,5,-46.11134061756984,29,501
Eq QP,MOSEK_high,optimal,0.0053408145904541016,4,11.1785238378638,29,463
Eq QP,MOSEK_high,optimal,0.005254983901977539,4,5.965643860954515,29,495


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.623682975769043,5,1665.6902339739759,304,99263
Eq QP,MOSEK_high,optimal,0.6880278587341309,4,1626.0325075253247,304,99231
Eq QP,MOSEK_high,optimal,0.6825449466705322,4,1924.0047616726476,304,99275
Eq QP,MOSEK_high,optimal,0.6519551277160645,5,1966.4768169074546,304,99217
Eq QP,MOSEK_high,optimal,0.6300280094146729,4,1518.4251932967595,304,99293
Eq QP,MOSEK_high,optimal,0.7559859752655029,8,1630.154316964374,304,99241
Eq QP,MOSEK_high,optimal,0.6685419082641602,4,2383.258872555962,304,99247
Eq QP,MOSEK_high,optimal,0.6956009864807129,5,1313.5083484507766,304,99251
Eq QP,MOSEK_high,optimal,0.7568399906158447,8,2266.180402826435,304,99267
Eq QP,MOSEK_high,optimal,0.6124370098114014,4,1662.1453508910024,304,99261


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.011466026306152344,4,1.1533511563437209,39,1034
Eq QP,MOSEK_high,optimal,0.009840011596679688,4,4.156197762825503,39,1034
Eq QP,MOSEK_high,optimal,0.0047490596771240234,4,17.340254823291676,39,1030
Eq QP,MOSEK_high,optimal,0.021445035934448242,4,1.1299876207774489,39,996
Eq QP,MOSEK_high,optimal,0.009590864181518555,4,23.18345397672756,39,1050
Eq QP,MOSEK_high,optimal,0.010416030883789062,4,24.516474947494114,39,990
Eq QP,MOSEK_high,optimal,0.01955890655517578,4,10.2652244822395,39,1022
Eq QP,MOSEK_high,optimal,0.008951902389526367,4,9.207632715745014,39,1082
Eq QP,MOSEK_high,optimal,0.011399030685424805,4,17.190170514302135,39,1060
Eq QP,MOSEK_high,optimal,0.006214141845703125,4,15.752367822690386,39,1056


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.4024519920349121,4,3565.828836499649,442,210016
Eq QP,MOSEK_high,optimal,0.3743739128112793,4,3041.176738632633,442,210006
Eq QP,MOSEK_high,optimal,0.3989231586456299,4,3349.367054004386,442,210004
Eq QP,MOSEK_high,optimal,0.5334620475769043,4,3570.8276414723746,442,210012
Eq QP,MOSEK_high,optimal,0.6577060222625732,5,3248.3088569722686,442,210004
Eq QP,MOSEK_high,optimal,0.6153230667114258,5,3866.26521946737,442,210012
Eq QP,MOSEK_high,optimal,0.5197908878326416,4,3127.0734400506617,442,210004
Eq QP,MOSEK_high,optimal,0.7431271076202393,4,3834.968684298547,442,210008
Eq QP,MOSEK_high,optimal,0.353985071182251,4,3430.6394512252837,442,210010
Eq QP,MOSEK_high,optimal,0.7583959102630615,4,3208.4365494836097,442,210000


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.018352985382080078,4,27.066381341186272,53,2261
Eq QP,MOSEK_high,optimal,0.03595614433288574,5,89.03189739273768,53,2201
Eq QP,MOSEK_high,optimal,0.028210878372192383,5,44.15643756724285,53,2253
Eq QP,MOSEK_high,optimal,0.015391111373901367,4,43.189939883665915,53,2239
Eq QP,MOSEK_high,optimal,0.014852046966552734,4,24.89725587022447,53,2119
Eq QP,MOSEK_high,optimal,0.025897979736328125,4,23.819178518733963,53,2145
Eq QP,MOSEK_high,optimal,0.019331932067871094,4,23.565134324681033,53,2171
Eq QP,MOSEK_high,optimal,0.018397092819213867,4,14.989985884718322,53,2123
Eq QP,MOSEK_high,optimal,0.018609046936035156,5,62.06418042104436,53,2159
Eq QP,MOSEK_high,optimal,0.024969100952148438,5,64.89260391950046,53,2183


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,1.1181159019470215,4,6411.955170831602,644,445841
Eq QP,MOSEK_high,optimal,1.1206550598144531,4,7801.860672676447,644,445841
Eq QP,MOSEK_high,optimal,1.571415901184082,4,7338.9886590133465,644,445839
Eq QP,MOSEK_high,optimal,1.4780149459838867,4,6762.033219550385,644,445841
Eq QP,MOSEK_high,optimal,1.2830989360809326,5,6917.215087300588,644,445841
Eq QP,MOSEK_high,optimal,1.1300029754638672,4,8289.65124400852,644,445839
Eq QP,MOSEK_high,optimal,1.383923053741455,4,7127.585274019397,644,445841
Eq QP,MOSEK_high,optimal,1.6050469875335693,4,6613.499444498369,644,445841
Eq QP,MOSEK_high,optimal,1.5279109477996826,8,9016.470834550315,644,445837
Eq QP,MOSEK_high,optimal,1.599884033203125,4,7344.592893248572,644,445841


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,0.010540962219238281,4,37.33059063590487,73,4685
Eq QP,MOSEK_high,optimal,0.031690120697021484,4,83.41193405476896,73,4785
Eq QP,MOSEK_high,optimal,0.04377388954162598,4,120.26139520435773,73,4689
Eq QP,MOSEK_high,optimal,0.013435125350952148,4,80.82749336902164,73,4743
Eq QP,MOSEK_high,optimal,0.028415918350219727,5,128.27205926613064,73,4757
Eq QP,MOSEK_high,optimal,0.01114797592163086,4,68.00261624798135,73,4785
Eq QP,MOSEK_high,optimal,0.04091811180114746,5,132.14332817950344,73,4839
Eq QP,MOSEK_high,optimal,0.017894983291625977,5,140.722280274489,73,4807
Eq QP,MOSEK_high,optimal,0.021055936813354492,5,76.82390475103792,73,4771
Eq QP,MOSEK_high,optimal,0.03163790702819824,4,79.11949976053704,73,4751


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,MOSEK_high,optimal,4.543182849884033,4,17491.155712093852,940,949870
Eq QP,MOSEK_high,optimal,4.707987070083618,4,16853.080311967544,940,949870
Eq QP,MOSEK_high,optimal,4.586956977844238,4,17104.797224713042,940,949870
Eq QP,MOSEK_high,optimal,5.003554821014404,4,21846.151688397676,940,949870
Eq QP,MOSEK_high,optimal,4.881537914276123,4,15774.376644362972,940,949870
Eq QP,MOSEK_high,optimal,4.6575329303741455,4,19112.661282316574,940,949870
Eq QP,MOSEK_high,optimal,4.87879204750061,4,14504.248082684391,940,949870
Eq QP,MOSEK_high,optimal,5.253252029418945,5,18505.853551487202,940,949870
Eq QP,MOSEK_high,optimal,4.895337820053101,4,17174.095761022985,940,949870
Eq QP,MOSEK_high,optimal,4.165574073791504,4,18568.930924413413,940,949870


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,0.7234170436859131,11,314.30623456486126,10,7500
Huber,MOSEK_high,solver_error,0.7631371021270752,12,286.733469674048,10,7500
Huber,MOSEK_high,solver_error,0.7455229759216309,11,308.92814804484567,10,7500
Huber,MOSEK_high,optimal,0.6907188892364502,11,297.26718709775747,10,7500
Huber,MOSEK_high,solver_error,0.68259596824646,10,366.17745845028367,10,7500
Huber,MOSEK_high,optimal,0.6513669490814209,10,305.9157949233345,10,7500
Huber,MOSEK_high,solver_error,0.7297530174255371,12,397.55154767224485,10,7500
Huber,MOSEK_high,solver_error,0.6249909400939941,9,311.18502913521746,10,7500
Huber,MOSEK_high,solver_error,0.7613937854766846,11,393.07942901070084,10,7500
Huber,MOSEK_high,solver_error,0.739980936050415,10,314.30697676609884,10,7500
Huber,MOSEK_high,solver_error,0.5619421005249023,10,397.91141894458997,11,8415
Huber,MOSEK_high,optimal,0.6651358604431152,10,353.1244920953048,11,8415
Huber,MOSEK_high,solver_error,0.6329009532928467,11,418.44377770317584,11,8415
Huber,MOSEK_high,solver_error,0.6605331897735596,11,396.1898884636148,11,8415
Huber,MOSEK_high,optimal,0.5268821716308594,11,323.54853504245614,11,8415
Huber,MOSEK_high,solver_error,0.5915920734405518,11,384.7788571897966,11,8415
Huber,MOSEK_high,solver_error,0.3988211154937744,10,337.15128104066775,11,8415
Huber,MOSEK_high,solver_error,0.6451930999755859,11,338.55729513523613,11,8415
Huber,MOSEK_high,solver_error,0.6134710311889648,11,413.9091646519352,11,8415
Huber,MOSEK_high,optimal,0.3324592113494873,10,336.7888578480681,11,8415
Huber,MOSEK_high,solver_error,0.8402769565582275,10,305.42341096004134,12,9360
Huber,MOSEK_high,solver_error,0.6226210594177246,11,388.4308367777785,12,9360
Huber,MOSEK_high,solver_error,0.7688391208648682,10,387.44055622073415,12,9360
Huber,MOSEK_high,optimal,0.6796870231628418,12,454.098138707084,12,9360
Huber,MOSEK_high,optimal,0.8707799911499023,10,365.0414367722132,12,9360
Huber,MOSEK_high,solver_error,0.5778779983520508,11,393.2035303505462,12,9360
Huber,MOSEK_high,solver_error,0.8164000511169434,12,410.96072301623155,12,9360
Huber,MOSEK_high,solver_error,0.7713620662689209,10,450.8756852724289,12,9360
Huber,MOSEK_high,solver_error,0.5269849300384521,11,446.2563640921398,12,9360
Huber,MOSEK_high,solver_error,0.8033349514007568,12,535.9474771654263,12,9360
Huber,MOSEK_high,solver_error,1.1066019535064695,12,503.9757834461685,13,10335
Huber,MOSEK_high,solver_error,0.9090790748596193,11,429.84047645732085,13,10335
Huber,MOSEK_high,solver_error,1.1437709331512451,10,458.90336910608045,13,10335
Huber,MOSEK_high,solver_error,1.06030011177063,11,434.52386453431666,13,10335
Huber,MOSEK_high,solver_error,1.1042728424072266,11,432.1571975748986,13,10335
Huber,MOSEK_high,optimal,0.9732298851013184,12,440.00510768712957,13,10335
Huber,MOSEK_high,solver_error,1.121973991394043,13,402.0431462139238,13,10335
Huber,MOSEK_high,solver_error,0.8692550659179688,11,430.7591610388679,13,10335
Huber,MOSEK_high,optimal,1.1576581001281738,11,358.20974736690835,13,10335
Huber,MOSEK_high,optimal,0.9114630222320556,9,377.3539084796951,13,10335
Huber,MOSEK_high,solver_error,0.9926700592041016,11,532.0817415290583,14,11340
Huber,MOSEK_high,optimal,1.0163340568542478,12,429.6646086053678,14,11340
Huber,MOSEK_high,optimal,1.0981059074401855,12,412.4574569266714,14,11340
Huber,MOSEK_high,optimal,1.135702133178711,11,455.12359617532087,14,11340
Huber,MOSEK_high,optimal,1.0836079120635986,12,522.5515641462072,14,11340
Huber,MOSEK_high,optimal,0.9814121723175048,10,520.6798425105535,14,11340
Huber,MOSEK_high,optimal,1.1239969730377195,12,456.98137299024086,14,11340
Huber,MOSEK_high,solver_error,0.9176249504089355,12,450.5599029359062,14,11340
Huber,MOSEK_high,solver_error,0.9203438758850098,11,427.4759565651075,14,11340
Huber,MOSEK_high,solver_error,1.1331088542938232,13,431.4590476966205,14,11340
Huber,MOSEK_high,optimal,0.5217840671539307,10,524.8474511003292,16,13440
Huber,MOSEK_high,solver_error,0.4983880519866944,15,527.0207612114998,16,13440
Huber,MOSEK_high,solver_error,0.5046219825744629,15,572.0484851068188,16,13440
Huber,MOSEK_high,optimal,0.4334259033203125,11,518.3070086074031,16,13440
Huber,MOSEK_high,solver_error,0.5054461956024171,11,560.8504438282799,16,13440
Huber,MOSEK_high,solver_error,0.4794979095458984,11,576.0146804211304,16,13440
Huber,MOSEK_high,solver_error,0.5108020305633545,12,531.0808141064739,16,13440
Huber,MOSEK_high,optimal,0.5262801647186279,10,586.4527272998217,16,13440
Huber,MOSEK_high,optimal,0.4584469795227051,12,574.6109348095946,16,13440
Huber,MOSEK_high,solver_error,0.5037469863891602,16,604.8436696335947,16,13440
Huber,MOSEK_high,optimal,0.3199160099029541,15,557.5296281871488,17,14535
Huber,MOSEK_high,optimal,0.355586051940918,14,582.8009245595301,17,14535
Huber,MOSEK_high,optimal,0.3489799499511719,11,579.9085922128836,17,14535
Huber,MOSEK_high,optimal,0.35725998878479004,15,576.5934165578749,17,14535
Huber,MOSEK_high,optimal,0.1670820713043213,14,546.7696040070491,17,14535
Huber,MOSEK_high,optimal,0.1172659397125244,12,646.1077775101547,17,14535
Huber,MOSEK_high,optimal,0.27753400802612305,13,474.7062792204062,17,14535
Huber,MOSEK_high,optimal,0.2759618759155273,14,540.561997265498,17,14535
Huber,MOSEK_high,optimal,0.3592250347137451,14,611.9742688580219,17,14535
Huber,MOSEK_high,solver_error,0.24046897888183594,15,584.9912643319676,17,14535
Huber,MOSEK_high,solver_error,0.4275970458984375,15,684.5549509842949,20,18000
Huber,MOSEK_high,optimal,0.3856809139251709,14,678.2489660152263,20,18000
Huber,MOSEK_high,solver_error,0.33838796615600586,15,702.5282143998323,20,18000
Huber,MOSEK_high,optimal,0.3490638732910156,16,578.7496709363984,20,18000
Huber,MOSEK_high,optimal,0.4433989524841309,14,798.9967716289892,20,18000
Huber,MOSEK_high,solver_error,0.36423802375793457,14,715.8608596426909,20,18000
Huber,MOSEK_high,optimal,0.3650929927825928,14,690.7240318290615,20,18000
Huber,MOSEK_high,optimal,0.3605239391326904,14,719.4928613553493,20,18000
Huber,MOSEK_high,solver_error,0.2552530765533447,14,628.4946948620567,20,18000
Huber,MOSEK_high,optimal,0.3326520919799805,13,707.9529455007712,20,18000
Huber,MOSEK_high,solver_error,0.4182829856872559,14,763.3163611156938,23,21735
Huber,MOSEK_high,optimal,0.4758689403533936,15,823.0964507013997,23,21735
Huber,MOSEK_high,optimal,0.4363069534301758,14,749.8442203589542,23,21735
Huber,MOSEK_high,solver_error,0.4907939434051514,14,789.7131508552313,23,21735
Huber,MOSEK_high,optimal,0.3507280349731445,14,863.3484159054668,23,21735
Huber,MOSEK_high,solver_error,0.4417657852172852,15,729.8480760840196,23,21735
Huber,MOSEK_high,optimal,0.3369028568267822,13,694.4836341990327,23,21735
Huber,MOSEK_high,solver_error,0.4782791137695313,14,818.13032580732,23,21735
Huber,MOSEK_high,solver_error,0.4778470993041992,15,795.3075838162188,23,21735
Huber,MOSEK_high,optimal,0.3970880508422852,15,737.0980649572266,23,21735
Huber,MOSEK_high,solver_error,0.5140240192413329,15,927.0633203483717,26,25740
Huber,MOSEK_high,optimal,0.5711879730224609,16,872.3908413639335,26,25740
Huber,MOSEK_high,optimal,0.5516409873962402,14,905.2760471461772,26,25740
Huber,MOSEK_high,solver_error,0.5328807830810547,15,972.6894520720112,26,25740
Huber,MOSEK_high,solver_error,0.5352251529693604,15,909.1932896255477,26,25740
Huber,MOSEK_high,optimal,0.577488899230957,15,854.8770553754425,26,25740
Huber,MOSEK_high,optimal,0.4744160175323486,14,780.8421556846943,26,25740
Huber,MOSEK_high,optimal,0.4939031600952149,13,888.6962777578383,26,25740
Huber,MOSEK_high,optimal,0.4565608501434326,14,1002.5738339326456,26,25740
Huber,MOSEK_high,solver_error,0.5193769931793213,15,1001.8060265560272,26,25740
Huber,MOSEK_high,optimal,0.4721050262451172,14,1054.8708993160137,31,33015
Huber,MOSEK_high,optimal,0.43975210189819336,14,1194.807614679856,31,33015
Huber,MOSEK_high,optimal,0.463418960571289,15,1071.9734783795595,31,33015
Huber,MOSEK_high,optimal,0.4191420078277588,13,1130.6011806902352,31,33015
Huber,MOSEK_high,optimal,0.5213828086853027,15,1096.3224089715975,31,33015
Huber,MOSEK_high,solver_error,0.4842081069946289,15,1067.8551930696703,31,33015
Huber,MOSEK_high,solver_error,0.4448089599609375,14,1101.6964644655682,31,33015
Huber,MOSEK_high,optimal,0.23523879051208496,14,1130.9121998657474,31,33015
Huber,MOSEK_high,optimal,0.39973998069763184,14,981.5351485187236,31,33015
Huber,MOSEK_high,solver_error,0.4698770046234131,17,984.3938739098653,31,33015
Huber,MOSEK_high,optimal,0.6152870655059814,15,1429.9680500712911,37,42735
Huber,MOSEK_high,optimal,0.6665201187133789,14,1274.154477071931,37,42735
Huber,MOSEK_high,solver_error,0.7378568649291992,14,1288.209613462283,37,42735
Huber,MOSEK_high,solver_error,0.7450439929962158,16,1330.7405300742987,37,42735
Huber,MOSEK_high,solver_error,0.6888430118560791,15,1129.9909796507845,37,42735
Huber,MOSEK_high,solver_error,0.7025730609893799,15,1260.736899511142,37,42735
Huber,MOSEK_high,solver_error,0.4953169822692871,15,1239.7664355871534,37,42735
Huber,MOSEK_high,optimal,0.5201351642608643,14,1207.5914820055682,37,42735
Huber,MOSEK_high,solver_error,0.6819291114807129,15,1293.1941290613056,37,42735
Huber,MOSEK_high,solver_error,0.7273459434509277,18,1314.1074023112435,37,42735
Huber,MOSEK_high,optimal,0.7605290412902832,15,1484.1572805597739,45,57375
Huber,MOSEK_high,solver_error,0.8261959552764893,14,1545.4039869542623,45,57375
Huber,MOSEK_high,solver_error,0.8724350929260254,15,1550.7968697241427,45,57375
Huber,MOSEK_high,solver_error,0.7877449989318848,14,1468.0661291137203,45,57375
Huber,MOSEK_high,optimal,0.9036028385162354,17,1642.1968116835,45,57375
Huber,MOSEK_high,solver_error,0.8094379901885986,14,1521.9154277885093,45,57375
Huber,MOSEK_high,solver_error,0.8157150745391846,15,1589.8820796936566,45,57375
Huber,MOSEK_high,solver_error,0.8476111888885498,15,1491.8291851419144,45,57375
Huber,MOSEK_high,optimal,0.7681448459625244,15,1559.5455443553153,45,57375
Huber,MOSEK_high,solver_error,0.8957040309906006,16,1534.074439707417,45,57375
Huber,MOSEK_high,optimal,1.2577998638153076,16,1800.7372805130044,55,78375
Huber,MOSEK_high,solver_error,0.9382750988006592,14,1928.6848401089223,55,78375
Huber,MOSEK_high,solver_error,1.147857904434204,14,1793.2701849723953,55,78375
Huber,MOSEK_high,optimal,1.3092591762542725,16,1836.9177939478304,55,78375
Huber,MOSEK_high,solver_error,1.264585018157959,16,1847.778769344184,55,78375
Huber,MOSEK_high,optimal,1.178912878036499,14,2081.915417874654,55,78375
Huber,MOSEK_high,optimal,1.228687047958374,15,1910.4811490584889,55,78375
Huber,MOSEK_high,optimal,1.2791540622711182,17,2019.6641165931808,55,78375
Huber,MOSEK_high,optimal,1.0677731037139893,15,1845.5669840886205,55,78375
Huber,MOSEK_high,solver_error,1.3793151378631592,18,1855.2562493912685,55,78375
Huber,MOSEK_high,optimal,2.105510950088501,19,2512.369778362875,68,110160
Huber,MOSEK_high,optimal,1.967801094055176,15,2288.726155623149,68,110160
Huber,MOSEK_high,solver_error,1.736125946044922,14,2245.411436874302,68,110160
Huber,MOSEK_high,solver_error,1.651414155960083,15,2491.186325507948,68,110160
Huber,MOSEK_high,optimal,1.9647538661956787,16,2288.589571054967,68,110160
Huber,MOSEK_high,solver_error,1.8525679111480715,17,2389.862778747695,68,110160
Huber,MOSEK_high,optimal,1.8507349491119385,15,2286.150208091095,68,110160
Huber,MOSEK_high,solver_error,2.0758500099182133,18,2188.442276194094,68,110160
Huber,MOSEK_high,optimal,1.626331090927124,15,2407.6883319178623,68,110160
Huber,MOSEK_high,solver_error,1.891453981399536,16,2347.294377004494,68,110160
Huber,MOSEK_high,solver_error,1.3304691314697266,14,2748.9149297933773,84,156240
Huber,MOSEK_high,solver_error,2.4295270442962646,15,2958.352660653749,84,156240
Huber,MOSEK_high,optimal,2.5844998359680176,16,2914.897716739156,84,156240
Huber,MOSEK_high,optimal,2.075515985488892,15,2737.839724153077,84,156240
Huber,MOSEK_high,solver_error,2.56489896774292,16,2758.6328324571105,84,156240
Huber,MOSEK_high,solver_error,2.415631055831909,20,3072.200331558991,84,156240
Huber,MOSEK_high,solver_error,2.533787965774536,16,2897.9726430758765,84,156240
Huber,MOSEK_high,optimal,2.552704095840454,17,2857.0319134961387,84,156240
Huber,MOSEK_high,solver_error,2.669596910476685,18,2831.4300657914882,84,156240
Huber,MOSEK_high,solver_error,2.364192008972168,17,2780.7026677502154,84,156240
Huber,MOSEK_high,optimal,3.6052560806274414,21,3640.3637329223493,105,228375
Huber,MOSEK_high,solver_error,3.826853036880493,21,3523.1254390433674,105,228375
Huber,MOSEK_high,solver_error,3.1419448852539062,15,3690.751731836277,105,228375
Huber,MOSEK_high,solver_error,3.1018140316009517,15,3402.350962525861,105,228375
Huber,MOSEK_high,optimal,3.180872917175293,16,3717.165088878504,105,228375
Huber,MOSEK_high,solver_error,3.295662879943848,17,3542.857472107809,105,228375
Huber,MOSEK_high,solver_error,3.5575239658355717,17,3653.651299172551,105,228375
Huber,MOSEK_high,solver_error,3.0931859016418457,14,3784.8118434605904,105,228375
Huber,MOSEK_high,optimal,3.000128030776977,14,3428.277564194501,105,228375
Huber,MOSEK_high,solver_error,3.3583099842071533,17,3644.664240974464,105,228375
Huber,MOSEK_high,solver_error,3.9516990184783936,14,4573.9565631768,132,340560
Huber,MOSEK_high,optimal,5.066378116607666,16,4580.590535578715,132,340560
Huber,MOSEK_high,optimal,5.9027860164642325,21,4596.9761046491085,132,340560
Huber,MOSEK_high,optimal,5.5660400390625,17,4639.9057602453,132,340560
Huber,MOSEK_high,optimal,5.276059150695801,16,4451.043999749229,132,340560
Huber,MOSEK_high,optimal,5.91626501083374,21,4607.975358225775,132,340560
Huber,MOSEK_high,optimal,5.7602670192718515,17,4350.07644183362,132,340560
Huber,MOSEK_high,optimal,3.779820919036865,15,4739.644601236751,132,340560
Huber,MOSEK_high,optimal,5.108273983001709,17,4630.988734495847,132,340560
Huber,MOSEK_high,optimal,3.974132061004639,15,4556.31654731961,132,340560
Huber,MOSEK_high,optimal,6.833156108856201,16,5899.890703165289,166,512940
Huber,MOSEK_high,optimal,5.5821850299835205,15,5674.872207787657,166,512940
Huber,MOSEK_high,solver_error,5.990663051605225,15,5557.060429390306,166,512940
Huber,MOSEK_high,optimal,10.347795963287354,24,5606.10057124491,166,512940
Huber,MOSEK_high,solver_error,10.654971837997435,24,5527.469963148029,166,512940
Huber,MOSEK_high,optimal,10.091099977493288,20,5638.813976172538,166,512940
Huber,MOSEK_high,optimal,10.721947908401491,24,5601.906763489415,166,512940
Huber,MOSEK_high,optimal,10.690610885620117,23,5931.704699686468,166,512940
Huber,MOSEK_high,solver_error,5.168991804122925,16,5647.2726570139075,166,512940
Huber,MOSEK_high,optimal,9.400222063064577,20,5698.3982829347415,166,512940
Huber,MOSEK_high,optimal,11.199779987335203,18,7313.628741191746,209,780615
Huber,MOSEK_high,solver_error,6.5728440284729,15,7029.579823113581,209,780615
Huber,MOSEK_high,solver_error,11.250540018081665,20,6876.660557928215,209,780615
Huber,MOSEK_high,solver_error,8.302729845046997,15,7284.048312611902,209,780615
Huber,MOSEK_high,optimal,10.216880083084105,16,6954.61481735913,209,780615
Huber,MOSEK_high,solver_error,15.64973497390747,34,7294.296951659284,209,780615
Huber,MOSEK_high,solver_error,9.07117199897766,16,7190.1956360780905,209,780615
Huber,MOSEK_high,optimal,10.547492980957033,18,7385.027037920825,209,780615
Huber,MOSEK_high,optimal,9.312238931655882,17,7121.551446617179,209,780615
Huber,MOSEK_high,solver_error,9.931905031204225,16,7108.423339222467,209,780615


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,0.7234170436859131,11,314.30623456486126,10,7500
Huber,MOSEK_high,solver_error,0.7631371021270752,12,286.73346967404797,10,7500
Huber,MOSEK_high,solver_error,0.7455229759216309,11,308.92814804484567,10,7500
Huber,MOSEK_high,optimal,0.6907188892364502,11,297.2671870977575,10,7500
Huber,MOSEK_high,solver_error,0.68259596824646,10,366.17745845028367,10,7500
Huber,MOSEK_high,optimal,0.6513669490814209,10,305.9157949233345,10,7500
Huber,MOSEK_high,solver_error,0.7297530174255371,12,397.5515476722449,10,7500
Huber,MOSEK_high,solver_error,0.6249909400939941,9,311.18502913521746,10,7500
Huber,MOSEK_high,solver_error,0.7613937854766846,11,393.0794290107008,10,7500
Huber,MOSEK_high,solver_error,0.739980936050415,10,314.30697676609884,10,7500


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,3.6052560806274414,21,3640.363732922349,105,228375
Huber,MOSEK_high,solver_error,3.826853036880493,21,3523.1254390433674,105,228375
Huber,MOSEK_high,solver_error,3.1419448852539062,15,3690.751731836277,105,228375
Huber,MOSEK_high,solver_error,3.101814031600952,15,3402.350962525861,105,228375
Huber,MOSEK_high,optimal,3.180872917175293,16,3717.1650888785043,105,228375
Huber,MOSEK_high,solver_error,3.2956628799438477,17,3542.8574721078094,105,228375
Huber,MOSEK_high,solver_error,3.5575239658355713,17,3653.6512991725504,105,228375
Huber,MOSEK_high,solver_error,3.0931859016418457,14,3784.8118434605904,105,228375
Huber,MOSEK_high,optimal,3.0001280307769775,14,3428.277564194501,105,228375
Huber,MOSEK_high,solver_error,3.3583099842071533,17,3644.664240974464,105,228375


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,solver_error,0.5619421005249023,10,397.91141894458997,11,8415
Huber,MOSEK_high,optimal,0.6651358604431152,10,353.12449209530484,11,8415
Huber,MOSEK_high,solver_error,0.6329009532928467,11,418.4437777031758,11,8415
Huber,MOSEK_high,solver_error,0.6605331897735596,11,396.1898884636148,11,8415
Huber,MOSEK_high,optimal,0.5268821716308594,11,323.5485350424561,11,8415
Huber,MOSEK_high,solver_error,0.5915920734405518,11,384.77885718979655,11,8415
Huber,MOSEK_high,solver_error,0.3988211154937744,10,337.15128104066775,11,8415
Huber,MOSEK_high,solver_error,0.6451930999755859,11,338.55729513523613,11,8415
Huber,MOSEK_high,solver_error,0.6134710311889648,11,413.90916465193516,11,8415
Huber,MOSEK_high,optimal,0.3324592113494873,10,336.7888578480681,11,8415


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,solver_error,0.8402769565582275,10,305.42341096004134,12,9360
Huber,MOSEK_high,solver_error,0.6226210594177246,11,388.4308367777785,12,9360
Huber,MOSEK_high,solver_error,0.7688391208648682,10,387.4405562207342,12,9360
Huber,MOSEK_high,optimal,0.6796870231628418,12,454.098138707084,12,9360
Huber,MOSEK_high,optimal,0.8707799911499023,10,365.04143677221316,12,9360
Huber,MOSEK_high,solver_error,0.5778779983520508,11,393.2035303505462,12,9360
Huber,MOSEK_high,solver_error,0.8164000511169434,12,410.9607230162315,12,9360
Huber,MOSEK_high,solver_error,0.7713620662689209,10,450.8756852724289,12,9360
Huber,MOSEK_high,solver_error,0.5269849300384521,11,446.2563640921398,12,9360
Huber,MOSEK_high,solver_error,0.8033349514007568,12,535.9474771654263,12,9360


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,solver_error,1.1066019535064697,12,503.9757834461685,13,10335
Huber,MOSEK_high,solver_error,0.9090790748596191,11,429.84047645732085,13,10335
Huber,MOSEK_high,solver_error,1.1437709331512451,10,458.9033691060805,13,10335
Huber,MOSEK_high,solver_error,1.0603001117706299,11,434.5238645343166,13,10335
Huber,MOSEK_high,solver_error,1.1042728424072266,11,432.15719757489865,13,10335
Huber,MOSEK_high,optimal,0.9732298851013184,12,440.00510768712957,13,10335
Huber,MOSEK_high,solver_error,1.121973991394043,13,402.0431462139238,13,10335
Huber,MOSEK_high,solver_error,0.8692550659179688,11,430.7591610388679,13,10335
Huber,MOSEK_high,optimal,1.1576581001281738,11,358.20974736690835,13,10335
Huber,MOSEK_high,optimal,0.9114630222320557,9,377.35390847969506,13,10335


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,solver_error,3.9516990184783936,14,4573.9565631768,132,340560
Huber,MOSEK_high,optimal,5.066378116607666,16,4580.590535578715,132,340560
Huber,MOSEK_high,optimal,5.902786016464233,21,4596.976104649108,132,340560
Huber,MOSEK_high,optimal,5.5660400390625,17,4639.9057602452995,132,340560
Huber,MOSEK_high,optimal,5.276059150695801,16,4451.0439997492285,132,340560
Huber,MOSEK_high,optimal,5.91626501083374,21,4607.9753582257745,132,340560
Huber,MOSEK_high,optimal,5.760267019271851,17,4350.07644183362,132,340560
Huber,MOSEK_high,optimal,3.7798209190368652,15,4739.644601236752,132,340560
Huber,MOSEK_high,optimal,5.108273983001709,17,4630.988734495847,132,340560
Huber,MOSEK_high,optimal,3.9741320610046387,15,4556.3165473196095,132,340560


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,solver_error,0.9926700592041016,11,532.0817415290583,14,11340
Huber,MOSEK_high,optimal,1.016334056854248,12,429.6646086053678,14,11340
Huber,MOSEK_high,optimal,1.0981059074401855,12,412.4574569266714,14,11340
Huber,MOSEK_high,optimal,1.135702133178711,11,455.1235961753209,14,11340
Huber,MOSEK_high,optimal,1.0836079120635986,12,522.5515641462072,14,11340
Huber,MOSEK_high,optimal,0.9814121723175049,10,520.6798425105535,14,11340
Huber,MOSEK_high,optimal,1.1239969730377197,12,456.98137299024086,14,11340
Huber,MOSEK_high,solver_error,0.9176249504089355,12,450.55990293590617,14,11340
Huber,MOSEK_high,solver_error,0.9203438758850098,11,427.4759565651075,14,11340
Huber,MOSEK_high,solver_error,1.1331088542938232,13,431.4590476966205,14,11340


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,0.5217840671539307,10,524.8474511003292,16,13440
Huber,MOSEK_high,solver_error,0.49838805198669434,15,527.0207612114998,16,13440
Huber,MOSEK_high,solver_error,0.5046219825744629,15,572.0484851068189,16,13440
Huber,MOSEK_high,optimal,0.4334259033203125,11,518.3070086074031,16,13440
Huber,MOSEK_high,solver_error,0.505446195602417,11,560.85044382828,16,13440
Huber,MOSEK_high,solver_error,0.47949790954589844,11,576.0146804211304,16,13440
Huber,MOSEK_high,solver_error,0.5108020305633545,12,531.0808141064739,16,13440
Huber,MOSEK_high,optimal,0.5262801647186279,10,586.4527272998218,16,13440
Huber,MOSEK_high,optimal,0.4584469795227051,12,574.6109348095946,16,13440
Huber,MOSEK_high,solver_error,0.5037469863891602,16,604.8436696335947,16,13440


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,6.833156108856201,16,5899.890703165289,166,512940
Huber,MOSEK_high,optimal,5.5821850299835205,15,5674.872207787657,166,512940
Huber,MOSEK_high,solver_error,5.990663051605225,15,5557.060429390306,166,512940
Huber,MOSEK_high,optimal,10.347795963287354,24,5606.10057124491,166,512940
Huber,MOSEK_high,solver_error,10.654971837997437,24,5527.469963148028,166,512940
Huber,MOSEK_high,optimal,10.091099977493286,20,5638.813976172538,166,512940
Huber,MOSEK_high,optimal,10.72194790840149,24,5601.9067634894145,166,512940
Huber,MOSEK_high,optimal,10.690610885620117,23,5931.704699686468,166,512940
Huber,MOSEK_high,solver_error,5.168991804122925,16,5647.272657013908,166,512940
Huber,MOSEK_high,optimal,9.400222063064575,20,5698.398282934741,166,512940


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,0.3199160099029541,15,557.5296281871488,17,14535
Huber,MOSEK_high,optimal,0.35558605194091797,14,582.8009245595301,17,14535
Huber,MOSEK_high,optimal,0.3489799499511719,11,579.9085922128836,17,14535
Huber,MOSEK_high,optimal,0.35725998878479004,15,576.5934165578749,17,14535
Huber,MOSEK_high,optimal,0.1670820713043213,14,546.7696040070491,17,14535
Huber,MOSEK_high,optimal,0.11726593971252441,12,646.1077775101547,17,14535
Huber,MOSEK_high,optimal,0.27753400802612305,13,474.70627922040615,17,14535
Huber,MOSEK_high,optimal,0.27596187591552734,14,540.561997265498,17,14535
Huber,MOSEK_high,optimal,0.3592250347137451,14,611.9742688580219,17,14535
Huber,MOSEK_high,solver_error,0.24046897888183594,15,584.9912643319676,17,14535


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,solver_error,0.4275970458984375,15,684.554950984295,20,18000
Huber,MOSEK_high,optimal,0.3856809139251709,14,678.2489660152262,20,18000
Huber,MOSEK_high,solver_error,0.33838796615600586,15,702.5282143998322,20,18000
Huber,MOSEK_high,optimal,0.3490638732910156,16,578.7496709363984,20,18000
Huber,MOSEK_high,optimal,0.44339895248413086,14,798.9967716289893,20,18000
Huber,MOSEK_high,solver_error,0.36423802375793457,14,715.8608596426909,20,18000
Huber,MOSEK_high,optimal,0.3650929927825928,14,690.7240318290615,20,18000
Huber,MOSEK_high,optimal,0.36052393913269043,14,719.4928613553493,20,18000
Huber,MOSEK_high,solver_error,0.2552530765533447,14,628.4946948620566,20,18000
Huber,MOSEK_high,optimal,0.33265209197998047,13,707.9529455007712,20,18000


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,11.199779987335205,18,7313.628741191746,209,780615
Huber,MOSEK_high,solver_error,6.5728440284729,15,7029.579823113581,209,780615
Huber,MOSEK_high,solver_error,11.250540018081665,20,6876.660557928215,209,780615
Huber,MOSEK_high,solver_error,8.302729845046997,15,7284.0483126119025,209,780615
Huber,MOSEK_high,optimal,10.216880083084106,16,6954.61481735913,209,780615
Huber,MOSEK_high,solver_error,15.64973497390747,34,7294.296951659284,209,780615
Huber,MOSEK_high,solver_error,9.071171998977661,16,7190.195636078091,209,780615
Huber,MOSEK_high,optimal,10.547492980957031,18,7385.027037920825,209,780615
Huber,MOSEK_high,optimal,9.312238931655884,17,7121.551446617179,209,780615
Huber,MOSEK_high,solver_error,9.931905031204224,16,7108.423339222467,209,780615


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,solver_error,0.41828298568725586,14,763.3163611156938,23,21735
Huber,MOSEK_high,optimal,0.47586894035339355,15,823.0964507013996,23,21735
Huber,MOSEK_high,optimal,0.4363069534301758,14,749.8442203589541,23,21735
Huber,MOSEK_high,solver_error,0.49079394340515137,14,789.7131508552313,23,21735
Huber,MOSEK_high,optimal,0.35072803497314453,14,863.3484159054667,23,21735
Huber,MOSEK_high,solver_error,0.44176578521728516,15,729.8480760840196,23,21735
Huber,MOSEK_high,optimal,0.3369028568267822,13,694.4836341990327,23,21735
Huber,MOSEK_high,solver_error,0.47827911376953125,14,818.1303258073199,23,21735
Huber,MOSEK_high,solver_error,0.4778470993041992,15,795.3075838162187,23,21735
Huber,MOSEK_high,optimal,0.39708805084228516,15,737.0980649572266,23,21735


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,solver_error,0.514024019241333,15,927.0633203483718,26,25740
Huber,MOSEK_high,optimal,0.5711879730224609,16,872.3908413639335,26,25740
Huber,MOSEK_high,optimal,0.5516409873962402,14,905.2760471461772,26,25740
Huber,MOSEK_high,solver_error,0.5328807830810547,15,972.6894520720112,26,25740
Huber,MOSEK_high,solver_error,0.5352251529693604,15,909.1932896255475,26,25740
Huber,MOSEK_high,optimal,0.577488899230957,15,854.8770553754425,26,25740
Huber,MOSEK_high,optimal,0.47441601753234863,14,780.8421556846943,26,25740
Huber,MOSEK_high,optimal,0.49390316009521484,13,888.6962777578383,26,25740
Huber,MOSEK_high,optimal,0.4565608501434326,14,1002.5738339326456,26,25740
Huber,MOSEK_high,solver_error,0.5193769931793213,15,1001.8060265560271,26,25740


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,0.4721050262451172,14,1054.8708993160135,31,33015
Huber,MOSEK_high,optimal,0.43975210189819336,14,1194.807614679856,31,33015
Huber,MOSEK_high,optimal,0.46341896057128906,15,1071.9734783795595,31,33015
Huber,MOSEK_high,optimal,0.4191420078277588,13,1130.6011806902352,31,33015
Huber,MOSEK_high,optimal,0.5213828086853027,15,1096.3224089715977,31,33015
Huber,MOSEK_high,solver_error,0.4842081069946289,15,1067.8551930696703,31,33015
Huber,MOSEK_high,solver_error,0.4448089599609375,14,1101.6964644655682,31,33015
Huber,MOSEK_high,optimal,0.23523879051208496,14,1130.9121998657474,31,33015
Huber,MOSEK_high,optimal,0.39973998069763184,14,981.5351485187235,31,33015
Huber,MOSEK_high,solver_error,0.4698770046234131,17,984.3938739098652,31,33015


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,0.6152870655059814,15,1429.9680500712911,37,42735
Huber,MOSEK_high,optimal,0.6665201187133789,14,1274.154477071931,37,42735
Huber,MOSEK_high,solver_error,0.7378568649291992,14,1288.209613462283,37,42735
Huber,MOSEK_high,solver_error,0.7450439929962158,16,1330.7405300742987,37,42735
Huber,MOSEK_high,solver_error,0.6888430118560791,15,1129.9909796507845,37,42735
Huber,MOSEK_high,solver_error,0.7025730609893799,15,1260.736899511142,37,42735
Huber,MOSEK_high,solver_error,0.4953169822692871,15,1239.7664355871532,37,42735
Huber,MOSEK_high,optimal,0.5201351642608643,14,1207.5914820055682,37,42735
Huber,MOSEK_high,solver_error,0.6819291114807129,15,1293.1941290613058,37,42735
Huber,MOSEK_high,solver_error,0.7273459434509277,18,1314.1074023112437,37,42735


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,0.7605290412902832,15,1484.1572805597739,45,57375
Huber,MOSEK_high,solver_error,0.8261959552764893,14,1545.4039869542626,45,57375
Huber,MOSEK_high,solver_error,0.8724350929260254,15,1550.7968697241429,45,57375
Huber,MOSEK_high,solver_error,0.7877449989318848,14,1468.0661291137203,45,57375
Huber,MOSEK_high,optimal,0.9036028385162354,17,1642.1968116835,45,57375
Huber,MOSEK_high,solver_error,0.8094379901885986,14,1521.9154277885093,45,57375
Huber,MOSEK_high,solver_error,0.8157150745391846,15,1589.8820796936568,45,57375
Huber,MOSEK_high,solver_error,0.8476111888885498,15,1491.8291851419146,45,57375
Huber,MOSEK_high,optimal,0.7681448459625244,15,1559.5455443553153,45,57375
Huber,MOSEK_high,solver_error,0.8957040309906006,16,1534.074439707417,45,57375


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,1.2577998638153076,16,1800.7372805130046,55,78375
Huber,MOSEK_high,solver_error,0.9382750988006592,14,1928.6848401089223,55,78375
Huber,MOSEK_high,solver_error,1.147857904434204,14,1793.2701849723953,55,78375
Huber,MOSEK_high,optimal,1.3092591762542725,16,1836.9177939478302,55,78375
Huber,MOSEK_high,solver_error,1.264585018157959,16,1847.7787693441842,55,78375
Huber,MOSEK_high,optimal,1.178912878036499,14,2081.915417874654,55,78375
Huber,MOSEK_high,optimal,1.228687047958374,15,1910.4811490584889,55,78375
Huber,MOSEK_high,optimal,1.2791540622711182,17,2019.6641165931812,55,78375
Huber,MOSEK_high,optimal,1.0677731037139893,15,1845.5669840886212,55,78375
Huber,MOSEK_high,solver_error,1.3793151378631592,18,1855.2562493912692,55,78375


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,optimal,2.105510950088501,19,2512.369778362875,68,110160
Huber,MOSEK_high,optimal,1.9678010940551758,15,2288.726155623149,68,110160
Huber,MOSEK_high,solver_error,1.7361259460449219,14,2245.411436874302,68,110160
Huber,MOSEK_high,solver_error,1.651414155960083,15,2491.186325507948,68,110160
Huber,MOSEK_high,optimal,1.9647538661956787,16,2288.589571054967,68,110160
Huber,MOSEK_high,solver_error,1.8525679111480713,17,2389.862778747695,68,110160
Huber,MOSEK_high,optimal,1.8507349491119385,15,2286.150208091095,68,110160
Huber,MOSEK_high,solver_error,2.075850009918213,18,2188.442276194094,68,110160
Huber,MOSEK_high,optimal,1.626331090927124,15,2407.6883319178623,68,110160
Huber,MOSEK_high,solver_error,1.8914539813995361,16,2347.294377004494,68,110160


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,MOSEK_high,solver_error,1.3304691314697266,14,2748.9149297933773,84,156240
Huber,MOSEK_high,solver_error,2.4295270442962646,15,2958.352660653749,84,156240
Huber,MOSEK_high,optimal,2.5844998359680176,16,2914.897716739156,84,156240
Huber,MOSEK_high,optimal,2.0755159854888916,15,2737.8397241530774,84,156240
Huber,MOSEK_high,solver_error,2.56489896774292,16,2758.6328324571105,84,156240
Huber,MOSEK_high,solver_error,2.415631055831909,20,3072.200331558991,84,156240
Huber,MOSEK_high,solver_error,2.533787965774536,16,2897.9726430758765,84,156240
Huber,MOSEK_high,optimal,2.552704095840454,17,2857.031913496139,84,156240
Huber,MOSEK_high,solver_error,2.6695969104766846,18,2831.4300657914882,84,156240
Huber,MOSEK_high,solver_error,2.364192008972168,17,2780.7026677502154,84,156240


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.0962519645690918,10,1022.1682358236716,10,3540
Lasso,MOSEK_high,optimal,0.09798979759216307,13,1025.9754424752903,10,3540
Lasso,MOSEK_high,optimal,0.10337281227111816,11,1082.5554450519155,10,3540
Lasso,MOSEK_high,optimal,0.10824084281921388,12,970.3824428625243,10,3540
Lasso,MOSEK_high,optimal,0.1078481674194336,13,1051.8783256192858,10,3540
Lasso,MOSEK_high,optimal,0.1074988842010498,13,929.4669221479732,10,3540
Lasso,MOSEK_high,optimal,0.1081712245941162,12,1103.5194913872037,10,3540
Lasso,MOSEK_high,optimal,0.1020810604095459,10,967.8677622732775,10,3540
Lasso,MOSEK_high,optimal,0.09614706039428712,12,1058.6277537224282,10,3540
Lasso,MOSEK_high,optimal,0.10677003860473633,11,983.0014023991936,10,3540
Lasso,MOSEK_high,optimal,0.025774002075195312,11,1084.556633822903,11,4059
Lasso,MOSEK_high,optimal,0.02950000762939453,12,1007.0347933775523,11,4059
Lasso,MOSEK_high,optimal,0.035714149475097656,13,1125.824292108192,11,4059
Lasso,MOSEK_high,optimal,0.02657699584960937,10,1138.70091179767,11,4059
Lasso,MOSEK_high,optimal,0.0263521671295166,14,1098.8102723179943,11,4059
Lasso,MOSEK_high,optimal,0.04110288619995117,11,1097.856032446436,11,4059
Lasso,MOSEK_high,optimal,0.028715133666992188,11,1110.7129289286133,11,4059
Lasso,MOSEK_high,optimal,0.029603958129882806,10,1138.2699545383093,11,4059
Lasso,MOSEK_high,optimal,0.05737709999084473,14,1130.0865301899216,11,4059
Lasso,MOSEK_high,optimal,0.030004024505615238,12,1121.6011182763727,11,4059
Lasso,MOSEK_high,optimal,0.0476231575012207,11,1258.2954353369614,12,4608
Lasso,MOSEK_high,optimal,0.03925299644470215,11,1278.9366313569508,12,4608
Lasso,MOSEK_high,optimal,0.04170799255371094,15,1257.1634364549745,12,4608
Lasso,MOSEK_high,optimal,0.018416166305541992,11,1267.208919494995,12,4608
Lasso,MOSEK_high,optimal,0.02313709259033203,14,1299.8475463108484,12,4608
Lasso,MOSEK_high,optimal,0.04303121566772461,14,1220.356551021076,12,4608
Lasso,MOSEK_high,optimal,0.0258479118347168,13,1222.160876746724,12,4608
Lasso,MOSEK_high,optimal,0.019205093383789062,11,1212.118107332117,12,4608
Lasso,MOSEK_high,optimal,0.03561997413635254,14,1251.7170235959006,12,4608
Lasso,MOSEK_high,optimal,0.04114699363708496,10,1202.5754559627514,12,4608
Lasso,MOSEK_high,optimal,0.0413060188293457,13,1352.4772046790554,13,5187
Lasso,MOSEK_high,optimal,0.0231318473815918,11,1224.3627538083815,13,5187
Lasso,MOSEK_high,optimal,0.02350902557373047,12,1372.8139180102444,13,5187
Lasso,MOSEK_high,optimal,0.02307009696960449,12,1274.1837664115171,13,5187
Lasso,MOSEK_high,optimal,0.02404499053955078,11,1344.2103760437958,13,5187
Lasso,MOSEK_high,optimal,0.03151988983154297,12,1343.3696604966,13,5187
Lasso,MOSEK_high,optimal,0.027621030807495117,11,1246.9618085659242,13,5187
Lasso,MOSEK_high,optimal,0.033579111099243164,13,1311.6522423693928,13,5187
Lasso,MOSEK_high,optimal,0.042908906936645515,15,1381.558482635999,13,5187
Lasso,MOSEK_high,optimal,0.043601036071777344,13,1311.2029227532664,13,5187
Lasso,MOSEK_high,optimal,0.06504702568054199,12,1399.7944338699149,14,5796
Lasso,MOSEK_high,optimal,0.043859004974365234,12,1442.2319460327444,14,5796
Lasso,MOSEK_high,optimal,0.03737306594848633,11,1487.9428895828287,14,5796
Lasso,MOSEK_high,optimal,0.018664121627807617,11,1465.0420542579398,14,5796
Lasso,MOSEK_high,optimal,0.019837141036987305,12,1367.0424143149355,14,5796
Lasso,MOSEK_high,optimal,0.018968820571899414,11,1452.1310822423636,14,5796
Lasso,MOSEK_high,optimal,0.0337369441986084,12,1506.5361813470859,14,5796
Lasso,MOSEK_high,optimal,0.027044057846069336,14,1390.180784438377,14,5796
Lasso,MOSEK_high,optimal,0.036431074142456055,10,1348.8856778227212,14,5796
Lasso,MOSEK_high,optimal,0.04450607299804688,14,1442.9343043987194,14,5796
Lasso,MOSEK_high,optimal,0.04489707946777344,10,1609.7043644194669,16,7104
Lasso,MOSEK_high,optimal,0.036514997482299805,12,1680.7086116620605,16,7104
Lasso,MOSEK_high,optimal,0.032120943069458015,12,1688.7785299439295,16,7104
Lasso,MOSEK_high,optimal,0.035842180252075195,11,1582.95868099539,16,7104
Lasso,MOSEK_high,optimal,0.06251692771911621,14,1533.6360459238354,16,7104
Lasso,MOSEK_high,optimal,0.05001688003540039,12,1578.4557171672818,16,7104
Lasso,MOSEK_high,optimal,0.02671194076538086,13,1703.2208854671665,16,7104
Lasso,MOSEK_high,optimal,0.024860143661499023,14,1626.8482073057141,16,7104
Lasso,MOSEK_high,optimal,0.06091618537902833,12,1595.0934527371458,16,7104
Lasso,MOSEK_high,optimal,0.060626983642578125,15,1554.404851803463,16,7104
Lasso,MOSEK_high,optimal,0.07957601547241211,16,1793.5408415096508,17,7803
Lasso,MOSEK_high,optimal,0.0620260238647461,16,1794.3663687777462,17,7803
Lasso,MOSEK_high,optimal,0.024951934814453125,12,1809.8355526691632,17,7803
Lasso,MOSEK_high,optimal,0.08082199096679688,12,1843.7973604150643,17,7803
Lasso,MOSEK_high,optimal,0.053918123245239265,14,1907.1039572424568,17,7803
Lasso,MOSEK_high,optimal,0.04904007911682129,14,1624.067380605547,17,7803
Lasso,MOSEK_high,optimal,0.05803894996643065,14,1747.8736059994374,17,7803
Lasso,MOSEK_high,optimal,0.0581820011138916,16,1854.7525725942266,17,7803
Lasso,MOSEK_high,optimal,0.037832021713256836,12,1787.4882572219433,17,7803
Lasso,MOSEK_high,optimal,0.0440220832824707,13,1843.1968083090715,17,7803
Lasso,MOSEK_high,optimal,0.18622279167175293,12,2063.3350678980983,20,10080
Lasso,MOSEK_high,optimal,0.15584206581115725,15,2063.4715543571633,20,10080
Lasso,MOSEK_high,optimal,0.19725513458251956,14,2043.8555443894986,20,10080
Lasso,MOSEK_high,optimal,0.20274114608764648,15,2022.5656571752088,20,10080
Lasso,MOSEK_high,optimal,0.19084811210632324,14,2012.0106966059373,20,10080
Lasso,MOSEK_high,optimal,0.06690812110900879,11,1935.75127153662,20,10080
Lasso,MOSEK_high,optimal,0.162214994430542,13,2066.7033704882256,20,10080
Lasso,MOSEK_high,optimal,0.2157139778137207,18,2105.3515440501333,20,10080
Lasso,MOSEK_high,optimal,0.1324470043182373,12,2059.812284938459,20,10080
Lasso,MOSEK_high,optimal,0.10590219497680664,13,1959.3380565731518,20,10080
Lasso,MOSEK_high,optimal,0.15696001052856445,14,2355.205913207704,23,12627
Lasso,MOSEK_high,optimal,0.10942602157592772,14,2282.4387881682583,23,12627
Lasso,MOSEK_high,optimal,0.19904208183288571,14,2306.3167488026124,23,12627
Lasso,MOSEK_high,optimal,0.1863400936126709,12,2338.6540467068107,23,12627
Lasso,MOSEK_high,optimal,0.13219499588012695,12,2395.1223888972404,23,12627
Lasso,MOSEK_high,optimal,0.1775519847869873,16,2389.9680743751237,23,12627
Lasso,MOSEK_high,optimal,0.18274593353271484,13,2266.4770446722896,23,12627
Lasso,MOSEK_high,optimal,0.18915605545043945,16,2215.946972525041,23,12627
Lasso,MOSEK_high,optimal,0.15092706680297852,12,2399.072964797093,23,12627
Lasso,MOSEK_high,optimal,0.18391895294189453,20,2234.256319058249,23,12627
Lasso,MOSEK_high,optimal,0.27318596839904785,16,2679.032893922727,26,15444
Lasso,MOSEK_high,optimal,0.2770709991455078,16,2596.816888914064,26,15444
Lasso,MOSEK_high,optimal,0.26764702796936035,15,2695.0755044816865,26,15444
Lasso,MOSEK_high,optimal,0.2534160614013672,12,2690.6357026129995,26,15444
Lasso,MOSEK_high,optimal,0.233612060546875,16,2508.595203446229,26,15444
Lasso,MOSEK_high,optimal,0.10697793960571288,13,2673.2679190625377,26,15444
Lasso,MOSEK_high,optimal,0.13262295722961426,15,2671.5719084371635,26,15444
Lasso,MOSEK_high,optimal,0.2798111438751221,12,2704.462724282734,26,15444
Lasso,MOSEK_high,optimal,0.1899709701538086,17,2618.3092242162706,26,15444
Lasso,MOSEK_high,optimal,0.04993295669555664,16,2629.183474156337,26,15444
Lasso,MOSEK_high,optimal,0.2189500331878662,13,3149.8098096387703,31,20739
Lasso,MOSEK_high,optimal,0.18154501914978027,12,3107.7876707455302,31,20739
Lasso,MOSEK_high,optimal,0.0566561222076416,11,3318.9603525726147,31,20739
Lasso,MOSEK_high,optimal,0.06253290176391603,14,3246.314993365373,31,20739
Lasso,MOSEK_high,optimal,0.21289587020874026,14,3193.906738050949,31,20739
Lasso,MOSEK_high,optimal,0.2750420570373535,14,3131.7718441071306,31,20739
Lasso,MOSEK_high,optimal,0.2494070529937744,13,3228.418209329663,31,20739
Lasso,MOSEK_high,optimal,0.2744128704071045,15,3219.939008735859,31,20739
Lasso,MOSEK_high,optimal,0.1245419979095459,18,3253.703470271428,31,20739
Lasso,MOSEK_high,optimal,0.28746914863586426,16,3071.0646539446275,31,20739
Lasso,MOSEK_high,optimal,0.2692091464996338,11,3856.725241967168,37,28083
Lasso,MOSEK_high,optimal,0.4884219169616699,18,3700.7930575612977,37,28083
Lasso,MOSEK_high,optimal,0.3634181022644043,19,3753.247715356446,37,28083
Lasso,MOSEK_high,optimal,0.4440169334411621,16,3699.4626113174845,37,28083
Lasso,MOSEK_high,optimal,0.2918400764465332,12,3818.8776632762397,37,28083
Lasso,MOSEK_high,optimal,0.5326731204986572,19,3829.261339356524,37,28083
Lasso,MOSEK_high,optimal,0.4276819229125977,17,3973.5260454784197,37,28083
Lasso,MOSEK_high,optimal,0.5351521968841553,24,3606.365953654709,37,28083
Lasso,MOSEK_high,optimal,0.41965699195861816,16,3709.02033292781,37,28083
Lasso,MOSEK_high,optimal,0.4764249324798584,18,3735.5272624790728,37,28083
Lasso,MOSEK_high,optimal,0.7602329254150391,22,4595.2115547417025,45,39555
Lasso,MOSEK_high,optimal,0.7628600597381592,25,4658.33077980681,45,39555
Lasso,MOSEK_high,optimal,0.2505459785461426,13,4543.683796436696,45,39555
Lasso,MOSEK_high,optimal,1.0339021682739258,39,4519.164018363152,45,39555
Lasso,MOSEK_high,optimal,0.8911888599395752,24,4639.92750877331,45,39555
Lasso,MOSEK_high,optimal,0.5755519866943359,15,4688.721489671366,45,39555
Lasso,MOSEK_high,optimal,0.8981671333312988,32,4898.39372240569,45,39555
Lasso,MOSEK_high,optimal,0.735821008682251,18,4585.135637867988,45,39555
Lasso,MOSEK_high,optimal,0.3618960380554199,16,4828.172659981545,45,39555
Lasso,MOSEK_high,optimal,0.6636838912963867,20,4672.546306683348,45,39555
Lasso,MOSEK_high,optimal,0.9073598384857178,21,5523.925052798785,55,56595
Lasso,MOSEK_high,optimal,0.9066359996795654,21,5807.457495798153,55,56595
Lasso,MOSEK_high,optimal,0.7825219631195068,15,5556.569392352155,55,56595
Lasso,MOSEK_high,optimal,0.8894100189208984,17,5510.637692243446,55,56595
Lasso,MOSEK_high,optimal,0.384699821472168,14,5710.6707932894715,55,56595
Lasso,MOSEK_high,optimal,0.8545639514923096,16,5416.155687783347,55,56595
Lasso,MOSEK_high,optimal,0.8106701374053955,19,5563.767314875204,55,56595
Lasso,MOSEK_high,optimal,0.8520269393920898,16,5806.934225359347,55,56595
Lasso,MOSEK_high,optimal,0.8272478580474854,18,5683.7117615472325,55,56595
Lasso,MOSEK_high,optimal,1.0250861644744873,26,5762.094692893889,55,56595
Lasso,MOSEK_high,optimal,1.1169869899749756,17,7023.092769169262,68,83232
Lasso,MOSEK_high,optimal,1.1892430782318115,17,6970.04880052329,68,83232
Lasso,MOSEK_high,optimal,1.5135829448699951,27,6757.61082819154,68,83232
Lasso,MOSEK_high,optimal,1.6374881267547607,35,7073.067950987843,68,83232
Lasso,MOSEK_high,optimal,1.195647954940796,18,6991.365825766331,68,83232
Lasso,MOSEK_high,optimal,1.3370771408081057,23,6979.6111288020165,68,83232
Lasso,MOSEK_high,optimal,1.3711788654327393,20,6990.594575392127,68,83232
Lasso,MOSEK_high,optimal,1.0029060840606692,18,6953.45297279062,68,83232
Lasso,MOSEK_high,optimal,0.9484820365905762,18,6924.416136880862,68,83232
Lasso,MOSEK_high,optimal,1.4035639762878418,28,7135.365297091046,68,83232
Lasso,MOSEK_high,optimal,1.147686004638672,22,8638.443233392698,84,122976
Lasso,MOSEK_high,optimal,0.8978030681610107,15,8362.348225330737,84,122976
Lasso,MOSEK_high,optimal,0.6410858631134033,13,8680.447916024645,84,122976
Lasso,MOSEK_high,optimal,1.2026829719543457,22,8382.393133462585,84,122976
Lasso,MOSEK_high,optimal,0.8706240653991699,15,8759.62564637481,84,122976
Lasso,MOSEK_high,optimal,1.0560989379882812,19,8329.718788326476,84,122976
Lasso,MOSEK_high,optimal,0.6830251216888428,16,8670.002822096,84,122976
Lasso,MOSEK_high,optimal,1.073045015335083,20,8442.415685335636,84,122976
Lasso,MOSEK_high,optimal,1.0066709518432615,19,8644.621930132349,84,122976
Lasso,MOSEK_high,optimal,0.7188510894775391,14,8585.878719055623,84,122976
Lasso,MOSEK_high,optimal,1.2221901416778564,12,10770.035335044437,105,186795
Lasso,MOSEK_high,optimal,1.9667880535125728,20,10764.34806135096,105,186795
Lasso,MOSEK_high,optimal,2.27577805519104,30,10656.457335582241,105,186795
Lasso,MOSEK_high,optimal,1.4825971126556396,14,10602.324172049292,105,186795
Lasso,MOSEK_high,optimal,2.3488919734954834,30,10717.375964211053,105,186795
Lasso,MOSEK_high,optimal,1.768908977508545,14,10906.120059831559,105,186795
Lasso,MOSEK_high,optimal,1.4000279903411863,14,10491.517401680556,105,186795
Lasso,MOSEK_high,optimal,0.9463999271392822,11,10966.88069912102,105,186795
Lasso,MOSEK_high,optimal,1.9118139743804927,17,10543.1722936358,105,186795
Lasso,MOSEK_high,optimal,2.3507111072540283,29,10905.685338094101,105,186795
Lasso,MOSEK_high,optimal,3.442017078399658,17,13353.768169470071,132,288288
Lasso,MOSEK_high,optimal,4.182236194610597,34,13477.561245465613,132,288288
Lasso,MOSEK_high,optimal,3.930413007736206,25,13121.715994458471,132,288288
Lasso,MOSEK_high,optimal,3.36470103263855,25,13458.876498771919,132,288288
Lasso,MOSEK_high,optimal,3.4407339096069336,18,13201.324099888272,132,288288
Lasso,MOSEK_high,optimal,2.291609764099121,13,13421.014893451986,132,288288
Lasso,MOSEK_high,optimal,3.2134990692138667,17,13209.757644707746,132,288288
Lasso,MOSEK_high,optimal,4.191135883331299,29,13405.921892052544,132,288288
Lasso,MOSEK_high,optimal,3.591055154800415,20,13703.507595190093,132,288288
Lasso,MOSEK_high,optimal,3.713437795639038,24,13371.03406311629,132,288288
Lasso,MOSEK_high,optimal,5.994649171829224,29,16954.288288958127,166,447204
Lasso,MOSEK_high,optimal,5.097333908081055,19,17593.32408534492,166,447204
Lasso,MOSEK_high,optimal,5.057371139526367,16,17217.97950651766,166,447204
Lasso,MOSEK_high,optimal,4.171041011810304,15,17058.404968993338,166,447204
Lasso,MOSEK_high,optimal,4.787777185440064,17,17091.80787197002,166,447204
Lasso,MOSEK_high,optimal,4.9081690311431885,16,17236.07512989311,166,447204
Lasso,MOSEK_high,optimal,5.906807899475098,31,16992.040069776616,166,447204
Lasso,MOSEK_high,optimal,4.781883001327515,15,16722.51805024331,166,447204
Lasso,MOSEK_high,optimal,5.0190680027008066,18,16646.255246643996,166,447204
Lasso,MOSEK_high,optimal,5.786976099014282,24,17016.440304412445,166,447204
Lasso,MOSEK_high,optimal,7.049896001815796,15,21511.256891185785,209,697851
Lasso,MOSEK_high,optimal,6.7699480056762695,14,21018.04509496865,209,697851
Lasso,MOSEK_high,optimal,9.921887874603273,41,21634.21577407657,209,697851
Lasso,MOSEK_high,optimal,8.212463140487671,23,21983.791705139498,209,697851
Lasso,MOSEK_high,optimal,8.330428123474121,22,21539.699476262802,209,697851
Lasso,MOSEK_high,optimal,7.049437046051025,18,21481.9213674233,209,697851
Lasso,MOSEK_high,optimal,4.3155388832092285,10,21251.65557660581,209,697851
Lasso,MOSEK_high,optimal,5.443744897842407,14,21394.74810370032,209,697851
Lasso,MOSEK_high,optimal,4.955250978469849,15,21285.403680655072,209,697851
Lasso,MOSEK_high,optimal,7.930196046829224,19,20879.54810789316,209,697851


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.0962519645690918,10,1022.1682358236715,10,3540
Lasso,MOSEK_high,optimal,0.09798979759216309,13,1025.9754424752905,10,3540
Lasso,MOSEK_high,optimal,0.10337281227111816,11,1082.5554450519155,10,3540
Lasso,MOSEK_high,optimal,0.10824084281921387,12,970.3824428625242,10,3540
Lasso,MOSEK_high,optimal,0.1078481674194336,13,1051.8783256192858,10,3540
Lasso,MOSEK_high,optimal,0.1074988842010498,13,929.4669221479732,10,3540
Lasso,MOSEK_high,optimal,0.10817122459411621,12,1103.5194913872037,10,3540
Lasso,MOSEK_high,optimal,0.1020810604095459,10,967.8677622732775,10,3540
Lasso,MOSEK_high,optimal,0.09614706039428711,12,1058.6277537224282,10,3540
Lasso,MOSEK_high,optimal,0.10677003860473633,11,983.0014023991935,10,3540


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,1.2221901416778564,12,10770.035335044437,105,186795
Lasso,MOSEK_high,optimal,1.9667880535125732,20,10764.34806135096,105,186795
Lasso,MOSEK_high,optimal,2.27577805519104,30,10656.45733558224,105,186795
Lasso,MOSEK_high,optimal,1.4825971126556396,14,10602.324172049292,105,186795
Lasso,MOSEK_high,optimal,2.3488919734954834,30,10717.375964211053,105,186795
Lasso,MOSEK_high,optimal,1.768908977508545,14,10906.12005983156,105,186795
Lasso,MOSEK_high,optimal,1.4000279903411865,14,10491.517401680556,105,186795
Lasso,MOSEK_high,optimal,0.9463999271392822,11,10966.880699121019,105,186795
Lasso,MOSEK_high,optimal,1.9118139743804932,17,10543.1722936358,105,186795
Lasso,MOSEK_high,optimal,2.3507111072540283,29,10905.6853380941,105,186795


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.025774002075195312,11,1084.556633822903,11,4059
Lasso,MOSEK_high,optimal,0.02950000762939453,12,1007.0347933775523,11,4059
Lasso,MOSEK_high,optimal,0.035714149475097656,13,1125.824292108192,11,4059
Lasso,MOSEK_high,optimal,0.026576995849609375,10,1138.70091179767,11,4059
Lasso,MOSEK_high,optimal,0.0263521671295166,14,1098.8102723179945,11,4059
Lasso,MOSEK_high,optimal,0.04110288619995117,11,1097.856032446436,11,4059
Lasso,MOSEK_high,optimal,0.028715133666992188,11,1110.7129289286133,11,4059
Lasso,MOSEK_high,optimal,0.029603958129882812,10,1138.2699545383093,11,4059
Lasso,MOSEK_high,optimal,0.05737709999084473,14,1130.0865301899216,11,4059
Lasso,MOSEK_high,optimal,0.030004024505615234,12,1121.6011182763727,11,4059


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.0476231575012207,11,1258.2954353369614,12,4608
Lasso,MOSEK_high,optimal,0.03925299644470215,11,1278.9366313569508,12,4608
Lasso,MOSEK_high,optimal,0.04170799255371094,15,1257.1634364549745,12,4608
Lasso,MOSEK_high,optimal,0.018416166305541992,11,1267.208919494995,12,4608
Lasso,MOSEK_high,optimal,0.02313709259033203,14,1299.8475463108484,12,4608
Lasso,MOSEK_high,optimal,0.04303121566772461,14,1220.356551021076,12,4608
Lasso,MOSEK_high,optimal,0.025847911834716797,13,1222.160876746724,12,4608
Lasso,MOSEK_high,optimal,0.019205093383789062,11,1212.118107332117,12,4608
Lasso,MOSEK_high,optimal,0.03561997413635254,14,1251.7170235959004,12,4608
Lasso,MOSEK_high,optimal,0.04114699363708496,10,1202.5754559627514,12,4608


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.0413060188293457,13,1352.4772046790554,13,5187
Lasso,MOSEK_high,optimal,0.023131847381591797,11,1224.3627538083815,13,5187
Lasso,MOSEK_high,optimal,0.02350902557373047,12,1372.8139180102444,13,5187
Lasso,MOSEK_high,optimal,0.023070096969604492,12,1274.1837664115171,13,5187
Lasso,MOSEK_high,optimal,0.02404499053955078,11,1344.2103760437958,13,5187
Lasso,MOSEK_high,optimal,0.03151988983154297,12,1343.3696604966,13,5187
Lasso,MOSEK_high,optimal,0.027621030807495117,11,1246.9618085659242,13,5187
Lasso,MOSEK_high,optimal,0.033579111099243164,13,1311.6522423693928,13,5187
Lasso,MOSEK_high,optimal,0.04290890693664551,15,1381.5584826359993,13,5187
Lasso,MOSEK_high,optimal,0.043601036071777344,13,1311.2029227532664,13,5187


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,3.442017078399658,17,13353.76816947007,132,288288
Lasso,MOSEK_high,optimal,4.182236194610596,34,13477.561245465611,132,288288
Lasso,MOSEK_high,optimal,3.930413007736206,25,13121.715994458473,132,288288
Lasso,MOSEK_high,optimal,3.36470103263855,25,13458.876498771919,132,288288
Lasso,MOSEK_high,optimal,3.4407339096069336,18,13201.324099888272,132,288288
Lasso,MOSEK_high,optimal,2.291609764099121,13,13421.014893451986,132,288288
Lasso,MOSEK_high,optimal,3.213499069213867,17,13209.757644707746,132,288288
Lasso,MOSEK_high,optimal,4.191135883331299,29,13405.921892052544,132,288288
Lasso,MOSEK_high,optimal,3.591055154800415,20,13703.507595190093,132,288288
Lasso,MOSEK_high,optimal,3.713437795639038,24,13371.034063116293,132,288288


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.06504702568054199,12,1399.794433869915,14,5796
Lasso,MOSEK_high,optimal,0.043859004974365234,12,1442.2319460327444,14,5796
Lasso,MOSEK_high,optimal,0.03737306594848633,11,1487.9428895828287,14,5796
Lasso,MOSEK_high,optimal,0.018664121627807617,11,1465.0420542579398,14,5796
Lasso,MOSEK_high,optimal,0.019837141036987305,12,1367.0424143149355,14,5796
Lasso,MOSEK_high,optimal,0.018968820571899414,11,1452.1310822423636,14,5796
Lasso,MOSEK_high,optimal,0.0337369441986084,12,1506.5361813470859,14,5796
Lasso,MOSEK_high,optimal,0.027044057846069336,14,1390.180784438377,14,5796
Lasso,MOSEK_high,optimal,0.036431074142456055,10,1348.8856778227212,14,5796
Lasso,MOSEK_high,optimal,0.044506072998046875,14,1442.9343043987194,14,5796


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.04489707946777344,10,1609.7043644194669,16,7104
Lasso,MOSEK_high,optimal,0.036514997482299805,12,1680.7086116620603,16,7104
Lasso,MOSEK_high,optimal,0.03212094306945801,12,1688.7785299439297,16,7104
Lasso,MOSEK_high,optimal,0.035842180252075195,11,1582.95868099539,16,7104
Lasso,MOSEK_high,optimal,0.06251692771911621,14,1533.6360459238356,16,7104
Lasso,MOSEK_high,optimal,0.05001688003540039,12,1578.4557171672818,16,7104
Lasso,MOSEK_high,optimal,0.02671194076538086,13,1703.2208854671665,16,7104
Lasso,MOSEK_high,optimal,0.024860143661499023,14,1626.8482073057141,16,7104
Lasso,MOSEK_high,optimal,0.06091618537902832,12,1595.0934527371458,16,7104
Lasso,MOSEK_high,optimal,0.060626983642578125,15,1554.404851803463,16,7104


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,5.994649171829224,29,16954.288288958127,166,447204
Lasso,MOSEK_high,optimal,5.097333908081055,19,17593.32408534492,166,447204
Lasso,MOSEK_high,optimal,5.057371139526367,16,17217.97950651766,166,447204
Lasso,MOSEK_high,optimal,4.171041011810303,15,17058.404968993338,166,447204
Lasso,MOSEK_high,optimal,4.7877771854400635,17,17091.80787197002,166,447204
Lasso,MOSEK_high,optimal,4.9081690311431885,16,17236.07512989311,166,447204
Lasso,MOSEK_high,optimal,5.906807899475098,31,16992.040069776616,166,447204
Lasso,MOSEK_high,optimal,4.781883001327515,15,16722.51805024331,166,447204
Lasso,MOSEK_high,optimal,5.019068002700806,18,16646.255246643996,166,447204
Lasso,MOSEK_high,optimal,5.786976099014282,24,17016.440304412445,166,447204


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.07957601547241211,16,1793.540841509651,17,7803
Lasso,MOSEK_high,optimal,0.062026023864746094,16,1794.3663687777462,17,7803
Lasso,MOSEK_high,optimal,0.024951934814453125,12,1809.8355526691632,17,7803
Lasso,MOSEK_high,optimal,0.08082199096679688,12,1843.7973604150645,17,7803
Lasso,MOSEK_high,optimal,0.05391812324523926,14,1907.1039572424568,17,7803
Lasso,MOSEK_high,optimal,0.04904007911682129,14,1624.067380605547,17,7803
Lasso,MOSEK_high,optimal,0.058038949966430664,14,1747.8736059994371,17,7803
Lasso,MOSEK_high,optimal,0.0581820011138916,16,1854.7525725942269,17,7803
Lasso,MOSEK_high,optimal,0.037832021713256836,12,1787.4882572219437,17,7803
Lasso,MOSEK_high,optimal,0.0440220832824707,13,1843.1968083090715,17,7803


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.18622279167175293,12,2063.3350678980983,20,10080
Lasso,MOSEK_high,optimal,0.15584206581115723,15,2063.4715543571633,20,10080
Lasso,MOSEK_high,optimal,0.19725513458251953,14,2043.8555443894984,20,10080
Lasso,MOSEK_high,optimal,0.20274114608764648,15,2022.5656571752086,20,10080
Lasso,MOSEK_high,optimal,0.19084811210632324,14,2012.0106966059373,20,10080
Lasso,MOSEK_high,optimal,0.06690812110900879,11,1935.75127153662,20,10080
Lasso,MOSEK_high,optimal,0.162214994430542,13,2066.7033704882256,20,10080
Lasso,MOSEK_high,optimal,0.2157139778137207,18,2105.351544050133,20,10080
Lasso,MOSEK_high,optimal,0.1324470043182373,12,2059.812284938459,20,10080
Lasso,MOSEK_high,optimal,0.10590219497680664,13,1959.3380565731516,20,10080


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,7.049896001815796,15,21511.256891185785,209,697851
Lasso,MOSEK_high,optimal,6.7699480056762695,14,21018.045094968646,209,697851
Lasso,MOSEK_high,optimal,9.921887874603271,41,21634.215774076572,209,697851
Lasso,MOSEK_high,optimal,8.212463140487671,23,21983.791705139498,209,697851
Lasso,MOSEK_high,optimal,8.330428123474121,22,21539.6994762628,209,697851
Lasso,MOSEK_high,optimal,7.049437046051025,18,21481.9213674233,209,697851
Lasso,MOSEK_high,optimal,4.3155388832092285,10,21251.65557660581,209,697851
Lasso,MOSEK_high,optimal,5.443744897842407,14,21394.748103700316,209,697851
Lasso,MOSEK_high,optimal,4.955250978469849,15,21285.403680655072,209,697851
Lasso,MOSEK_high,optimal,7.930196046829224,19,20879.54810789316,209,697851


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.15696001052856445,14,2355.205913207704,23,12627
Lasso,MOSEK_high,optimal,0.10942602157592773,14,2282.438788168258,23,12627
Lasso,MOSEK_high,optimal,0.19904208183288574,14,2306.3167488026124,23,12627
Lasso,MOSEK_high,optimal,0.1863400936126709,12,2338.6540467068107,23,12627
Lasso,MOSEK_high,optimal,0.13219499588012695,12,2395.1223888972404,23,12627
Lasso,MOSEK_high,optimal,0.1775519847869873,16,2389.968074375124,23,12627
Lasso,MOSEK_high,optimal,0.18274593353271484,13,2266.4770446722896,23,12627
Lasso,MOSEK_high,optimal,0.18915605545043945,16,2215.946972525041,23,12627
Lasso,MOSEK_high,optimal,0.15092706680297852,12,2399.0729647970934,23,12627
Lasso,MOSEK_high,optimal,0.18391895294189453,20,2234.2563190582487,23,12627


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.27318596839904785,16,2679.032893922727,26,15444
Lasso,MOSEK_high,optimal,0.2770709991455078,16,2596.816888914064,26,15444
Lasso,MOSEK_high,optimal,0.26764702796936035,15,2695.0755044816865,26,15444
Lasso,MOSEK_high,optimal,0.2534160614013672,12,2690.6357026129995,26,15444
Lasso,MOSEK_high,optimal,0.233612060546875,16,2508.5952034462293,26,15444
Lasso,MOSEK_high,optimal,0.10697793960571289,13,2673.2679190625377,26,15444
Lasso,MOSEK_high,optimal,0.13262295722961426,15,2671.5719084371635,26,15444
Lasso,MOSEK_high,optimal,0.27981114387512207,12,2704.462724282734,26,15444
Lasso,MOSEK_high,optimal,0.1899709701538086,17,2618.3092242162706,26,15444
Lasso,MOSEK_high,optimal,0.04993295669555664,16,2629.1834741563366,26,15444


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.2189500331878662,13,3149.80980963877,31,20739
Lasso,MOSEK_high,optimal,0.18154501914978027,12,3107.7876707455302,31,20739
Lasso,MOSEK_high,optimal,0.0566561222076416,11,3318.9603525726143,31,20739
Lasso,MOSEK_high,optimal,0.06253290176391602,14,3246.314993365373,31,20739
Lasso,MOSEK_high,optimal,0.21289587020874023,14,3193.9067380509487,31,20739
Lasso,MOSEK_high,optimal,0.2750420570373535,14,3131.7718441071306,31,20739
Lasso,MOSEK_high,optimal,0.24940705299377441,13,3228.4182093296627,31,20739
Lasso,MOSEK_high,optimal,0.2744128704071045,15,3219.9390087358584,31,20739
Lasso,MOSEK_high,optimal,0.1245419979095459,18,3253.703470271428,31,20739
Lasso,MOSEK_high,optimal,0.28746914863586426,16,3071.0646539446275,31,20739


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.2692091464996338,11,3856.7252419671677,37,28083
Lasso,MOSEK_high,optimal,0.4884219169616699,18,3700.7930575612977,37,28083
Lasso,MOSEK_high,optimal,0.3634181022644043,19,3753.247715356446,37,28083
Lasso,MOSEK_high,optimal,0.4440169334411621,16,3699.4626113174845,37,28083
Lasso,MOSEK_high,optimal,0.2918400764465332,12,3818.87766327624,37,28083
Lasso,MOSEK_high,optimal,0.5326731204986572,19,3829.261339356524,37,28083
Lasso,MOSEK_high,optimal,0.42768192291259766,17,3973.5260454784197,37,28083
Lasso,MOSEK_high,optimal,0.5351521968841553,24,3606.3659536547093,37,28083
Lasso,MOSEK_high,optimal,0.41965699195861816,16,3709.02033292781,37,28083
Lasso,MOSEK_high,optimal,0.4764249324798584,18,3735.5272624790728,37,28083


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.7602329254150391,22,4595.211554741703,45,39555
Lasso,MOSEK_high,optimal,0.7628600597381592,25,4658.33077980681,45,39555
Lasso,MOSEK_high,optimal,0.2505459785461426,13,4543.683796436696,45,39555
Lasso,MOSEK_high,optimal,1.0339021682739258,39,4519.164018363151,45,39555
Lasso,MOSEK_high,optimal,0.8911888599395752,24,4639.9275087733095,45,39555
Lasso,MOSEK_high,optimal,0.5755519866943359,15,4688.721489671366,45,39555
Lasso,MOSEK_high,optimal,0.8981671333312988,32,4898.39372240569,45,39555
Lasso,MOSEK_high,optimal,0.735821008682251,18,4585.1356378679875,45,39555
Lasso,MOSEK_high,optimal,0.3618960380554199,16,4828.172659981545,45,39555
Lasso,MOSEK_high,optimal,0.6636838912963867,20,4672.546306683348,45,39555


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,0.9073598384857178,21,5523.925052798786,55,56595
Lasso,MOSEK_high,optimal,0.9066359996795654,21,5807.457495798153,55,56595
Lasso,MOSEK_high,optimal,0.7825219631195068,15,5556.569392352155,55,56595
Lasso,MOSEK_high,optimal,0.8894100189208984,17,5510.637692243446,55,56595
Lasso,MOSEK_high,optimal,0.38469982147216797,14,5710.670793289472,55,56595
Lasso,MOSEK_high,optimal,0.8545639514923096,16,5416.155687783347,55,56595
Lasso,MOSEK_high,optimal,0.8106701374053955,19,5563.767314875204,55,56595
Lasso,MOSEK_high,optimal,0.8520269393920898,16,5806.934225359347,55,56595
Lasso,MOSEK_high,optimal,0.8272478580474854,18,5683.7117615472325,55,56595
Lasso,MOSEK_high,optimal,1.0250861644744873,26,5762.094692893889,55,56595


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,1.1169869899749756,17,7023.092769169263,68,83232
Lasso,MOSEK_high,optimal,1.1892430782318115,17,6970.04880052329,68,83232
Lasso,MOSEK_high,optimal,1.5135829448699951,27,6757.610828191541,68,83232
Lasso,MOSEK_high,optimal,1.6374881267547607,35,7073.067950987843,68,83232
Lasso,MOSEK_high,optimal,1.195647954940796,18,6991.365825766331,68,83232
Lasso,MOSEK_high,optimal,1.3370771408081055,23,6979.611128802016,68,83232
Lasso,MOSEK_high,optimal,1.3711788654327393,20,6990.594575392127,68,83232
Lasso,MOSEK_high,optimal,1.002906084060669,18,6953.45297279062,68,83232
Lasso,MOSEK_high,optimal,0.9484820365905762,18,6924.416136880862,68,83232
Lasso,MOSEK_high,optimal,1.4035639762878418,28,7135.365297091046,68,83232


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,MOSEK_high,optimal,1.1476860046386719,22,8638.443233392698,84,122976
Lasso,MOSEK_high,optimal,0.8978030681610107,15,8362.348225330737,84,122976
Lasso,MOSEK_high,optimal,0.6410858631134033,13,8680.447916024645,84,122976
Lasso,MOSEK_high,optimal,1.2026829719543457,22,8382.393133462585,84,122976
Lasso,MOSEK_high,optimal,0.8706240653991699,15,8759.625646374809,84,122976
Lasso,MOSEK_high,optimal,1.0560989379882812,19,8329.718788326476,84,122976
Lasso,MOSEK_high,optimal,0.6830251216888428,16,8670.002822096,84,122976
Lasso,MOSEK_high,optimal,1.073045015335083,20,8442.415685335636,84,122976
Lasso,MOSEK_high,optimal,1.0066709518432617,19,8644.62193013235,84,122976
Lasso,MOSEK_high,optimal,0.7188510894775391,14,8585.878719055623,84,122976


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,1.2665369510650637,13,-3.1943749622997015,5,2760
Portfolio,MOSEK_high,optimal,1.266463041305542,11,-2.2568843524564484,5,2760
Portfolio,MOSEK_high,optimal,1.267077922821045,11,-2.253242008390389,5,2760
Portfolio,MOSEK_high,optimal,1.2670011520385742,14,-2.1594075952139,5,2760
Portfolio,MOSEK_high,optimal,1.273508071899414,11,-2.4344871635972583,5,2760
Portfolio,MOSEK_high,optimal,1.2716128826141355,11,-2.2379371348110495,5,2760
Portfolio,MOSEK_high,optimal,1.2668089866638184,12,-2.70006443366589,5,2760
Portfolio,MOSEK_high,optimal,1.2671830654144287,14,-2.107995773280978,5,2760
Portfolio,MOSEK_high,optimal,1.2666189670562744,11,-1.978583848086015,5,2760
Portfolio,MOSEK_high,optimal,1.271488904953003,13,-2.4384023988317725,5,2760
Portfolio,MOSEK_high,optimal,0.05157804489135742,13,-2.951893087439664,6,3612
Portfolio,MOSEK_high,optimal,0.05623006820678711,14,-2.216437269319569,6,3612
Portfolio,MOSEK_high,optimal,0.05463886260986328,12,-2.143363829175028,6,3612
Portfolio,MOSEK_high,optimal,0.05499696731567383,14,-1.9381015744463508,6,3612
Portfolio,MOSEK_high,optimal,0.03494715690612793,10,-2.7252498760674566,6,3612
Portfolio,MOSEK_high,optimal,0.03972816467285156,11,-3.03793969409975,6,3612
Portfolio,MOSEK_high,optimal,0.052153825759887695,12,-2.1578128595832986,6,3612
Portfolio,MOSEK_high,optimal,0.042764902114868164,14,-2.588433101277283,6,3612
Portfolio,MOSEK_high,optimal,0.03205108642578125,12,-2.200945849788257,6,3612
Portfolio,MOSEK_high,optimal,0.059396982192993164,12,-2.326822702021833,6,3612
Portfolio,MOSEK_high,optimal,0.05935096740722656,14,-2.6408640143411763,7,4564
Portfolio,MOSEK_high,optimal,0.05559802055358887,12,-2.366689950963094,7,4564
Portfolio,MOSEK_high,optimal,0.032093048095703125,13,-2.7074676650401126,7,4564
Portfolio,MOSEK_high,optimal,0.05597686767578125,13,-2.481375846603125,7,4564
Portfolio,MOSEK_high,optimal,0.05909299850463867,12,-2.191716452764405,7,4564
Portfolio,MOSEK_high,optimal,0.06449007987976074,14,-2.174968445675269,7,4564
Portfolio,MOSEK_high,optimal,0.0553288459777832,12,-2.872842381066586,7,4564
Portfolio,MOSEK_high,optimal,0.05930900573730469,13,-2.473241596528933,7,4564
Portfolio,MOSEK_high,optimal,0.05627894401550293,14,-2.3945913088633444,7,4564
Portfolio,MOSEK_high,optimal,0.02150821685791016,13,-2.4200306036989456,7,4564
Portfolio,MOSEK_high,optimal,0.06427216529846191,13,-2.1880367320690337,8,5616
Portfolio,MOSEK_high,optimal,0.06435108184814453,14,-2.5429363947864103,8,5616
Portfolio,MOSEK_high,optimal,0.034339189529418945,14,-2.441555547913254,8,5616
Portfolio,MOSEK_high,optimal,0.047569990158081055,15,-2.4919930793000202,8,5616
Portfolio,MOSEK_high,optimal,0.028779983520507806,10,-2.9201412427424893,8,5616
Portfolio,MOSEK_high,optimal,0.04622793197631836,12,-2.1991176173965656,8,5616
Portfolio,MOSEK_high,optimal,0.018741130828857425,12,-2.718760613151117,8,5616
Portfolio,MOSEK_high,optimal,0.02754998207092285,13,-2.2676930533419646,8,5616
Portfolio,MOSEK_high,optimal,0.057157039642333984,14,-2.07855163378359,8,5616
Portfolio,MOSEK_high,optimal,0.05553388595581055,13,-2.5036647938671344,8,5616
Portfolio,MOSEK_high,optimal,0.01666092872619629,13,-2.404897558204868,9,6768
Portfolio,MOSEK_high,optimal,0.05317902565002442,12,-2.330205561059587,9,6768
Portfolio,MOSEK_high,optimal,0.05601119995117188,13,-2.235051423702085,9,6768
Portfolio,MOSEK_high,optimal,0.06454086303710938,15,-2.098818426021424,9,6768
Portfolio,MOSEK_high,optimal,0.03638887405395508,12,-2.4342599046770017,9,6768
Portfolio,MOSEK_high,optimal,0.05840301513671875,12,-2.7319165762872504,9,6768
Portfolio,MOSEK_high,optimal,0.0495760440826416,12,-2.7299592797580203,9,6768
Portfolio,MOSEK_high,optimal,0.06230592727661133,14,-2.3993346429451767,9,6768
Portfolio,MOSEK_high,optimal,0.048892974853515625,12,-2.6601642317479977,9,6768
Portfolio,MOSEK_high,optimal,0.06281208992004395,12,-2.387529106028751,9,6768
Portfolio,MOSEK_high,optimal,0.057470083236694336,12,-2.5246545764624826,10,8020
Portfolio,MOSEK_high,optimal,0.07802510261535645,15,-2.4903826335428527,10,8020
Portfolio,MOSEK_high,optimal,0.05550384521484375,13,-2.7462986848757898,10,8020
Portfolio,MOSEK_high,optimal,0.0758209228515625,15,-2.963205579377438,10,8020
Portfolio,MOSEK_high,optimal,0.06966614723205566,12,-2.750132503110983,10,8020
Portfolio,MOSEK_high,optimal,0.022317886352539062,16,-2.525288555589112,10,8020
Portfolio,MOSEK_high,optimal,0.08991789817810059,12,-2.347578255747266,10,8020
Portfolio,MOSEK_high,optimal,0.0760800838470459,13,-2.6398733990812997,10,8020
Portfolio,MOSEK_high,optimal,0.031315088272094734,13,-2.4705796779096154,10,8020
Portfolio,MOSEK_high,optimal,0.0776519775390625,12,-2.6589235559433915,10,8020
Portfolio,MOSEK_high,optimal,0.055248022079467766,14,-2.5858807746430954,12,10824
Portfolio,MOSEK_high,optimal,0.08916306495666504,11,-2.678259080176126,12,10824
Portfolio,MOSEK_high,optimal,0.044999122619628906,13,-2.789960151943641,12,10824
Portfolio,MOSEK_high,optimal,0.02760601043701172,14,-2.5225754880187554,12,10824
Portfolio,MOSEK_high,optimal,0.027673006057739258,14,-2.3634026411092215,12,10824
Portfolio,MOSEK_high,optimal,0.08486795425415039,13,-2.6021965509028213,12,10824
Portfolio,MOSEK_high,optimal,0.1036989688873291,13,-2.5028134895517478,12,10824
Portfolio,MOSEK_high,optimal,0.10053181648254396,14,-2.4303358560352404,12,10824
Portfolio,MOSEK_high,optimal,0.0737619400024414,14,-2.6624228896916944,12,10824
Portfolio,MOSEK_high,optimal,0.09343194961547853,18,-2.5891739309715995,12,10824
Portfolio,MOSEK_high,optimal,0.10727691650390624,12,-3.2889304280699503,14,14028
Portfolio,MOSEK_high,optimal,0.06685209274291992,13,-2.463614233287963,14,14028
Portfolio,MOSEK_high,optimal,0.14751410484313965,13,-2.421367084230297,14,14028
Portfolio,MOSEK_high,optimal,0.124924898147583,14,-2.4811583941437028,14,14028
Portfolio,MOSEK_high,optimal,0.11217784881591797,15,-2.752149581907378,14,14028
Portfolio,MOSEK_high,optimal,0.14557409286499026,14,-2.408251937216552,14,14028
Portfolio,MOSEK_high,optimal,0.12018609046936035,13,-2.395687827861293,14,14028
Portfolio,MOSEK_high,optimal,0.13331913948059082,15,-2.649125641690853,14,14028
Portfolio,MOSEK_high,optimal,0.03605389595031738,13,-2.8119696650916457,14,14028
Portfolio,MOSEK_high,optimal,0.14299917221069336,14,-2.352167211176337,14,14028
Portfolio,MOSEK_high,optimal,0.16156601905822754,14,-2.3628560909788883,16,17632
Portfolio,MOSEK_high,optimal,0.19947218894958496,14,-2.7942272931915424,16,17632
Portfolio,MOSEK_high,optimal,0.18575692176818848,14,-2.4606849099545993,16,17632
Portfolio,MOSEK_high,optimal,0.1976029872894287,15,-2.360610671472311,16,17632
Portfolio,MOSEK_high,optimal,0.16729092597961426,15,-2.654048990240355,16,17632
Portfolio,MOSEK_high,optimal,0.19162797927856445,14,-2.2587790811742265,16,17632
Portfolio,MOSEK_high,optimal,0.20128607749938965,13,-2.5018582453660416,16,17632
Portfolio,MOSEK_high,optimal,0.14140987396240234,14,-2.602550306872554,16,17632
Portfolio,MOSEK_high,optimal,0.2007918357849121,13,-2.4668487563134818,16,17632
Portfolio,MOSEK_high,optimal,0.1962599754333496,15,-2.553351131970229,16,17632
Portfolio,MOSEK_high,optimal,0.2602658271789551,12,-2.5694176167161284,20,26040
Portfolio,MOSEK_high,optimal,0.3022549152374268,16,-2.4708791855720595,20,26040
Portfolio,MOSEK_high,optimal,0.3179750442504883,15,-2.4624545530588264,20,26040
Portfolio,MOSEK_high,optimal,0.29036402702331543,16,-2.550515590658816,20,26040
Portfolio,MOSEK_high,optimal,0.3224489688873291,15,-2.386459980450069,20,26040
Portfolio,MOSEK_high,optimal,0.28447699546813965,15,-2.361890709776973,20,26040
Portfolio,MOSEK_high,optimal,0.3113889694213867,14,-2.6822272590036023,20,26040
Portfolio,MOSEK_high,optimal,0.16784000396728516,13,-2.5352124718504503,20,26040
Portfolio,MOSEK_high,optimal,0.3150138854980469,15,-2.553748016692615,20,26040
Portfolio,MOSEK_high,optimal,0.1476290225982666,15,-2.684648831438506,20,26040
Portfolio,MOSEK_high,optimal,0.398460865020752,15,-2.6186321544870568,24,36048
Portfolio,MOSEK_high,optimal,0.4016768932342529,14,-2.531526776341911,24,36048
Portfolio,MOSEK_high,optimal,0.16071295738220215,14,-2.39340155893856,24,36048
Portfolio,MOSEK_high,optimal,0.30844593048095703,15,-2.3243920513086582,24,36048
Portfolio,MOSEK_high,optimal,0.3264360427856445,15,-2.5694321933541047,24,36048
Portfolio,MOSEK_high,optimal,0.303145170211792,15,-2.6330037834611284,24,36048
Portfolio,MOSEK_high,optimal,0.4037971496582031,14,-2.4456874938052584,24,36048
Portfolio,MOSEK_high,solver_error,0.3338041305541992,21,-2.4646998651851004,24,36048
Portfolio,MOSEK_high,optimal,0.27541303634643555,15,-2.640963008919095,24,36048
Portfolio,MOSEK_high,optimal,0.18186593055725095,13,-2.5189518178240045,24,36048
Portfolio,MOSEK_high,optimal,0.4043290615081787,15,-2.79275067069948,28,47656
Portfolio,MOSEK_high,optimal,0.4619488716125488,15,-2.7106866114320223,28,47656
Portfolio,MOSEK_high,optimal,0.4475319385528565,15,-2.9005555011802877,28,47656
Portfolio,MOSEK_high,optimal,0.4741530418395996,14,-2.6925188814908285,28,47656
Portfolio,MOSEK_high,optimal,0.23596906661987305,16,-2.4841576663289247,28,47656
Portfolio,MOSEK_high,optimal,0.4751300811767578,16,-2.4337513683114373,28,47656
Portfolio,MOSEK_high,optimal,0.4766199588775635,15,-2.64161659962715,28,47656
Portfolio,MOSEK_high,optimal,0.3895130157470703,16,-2.7320541251988204,28,47656
Portfolio,MOSEK_high,optimal,0.4758000373840332,15,-2.4293351867125117,28,47656
Portfolio,MOSEK_high,optimal,0.4306299686431885,15,-2.5729925629081887,28,47656
Portfolio,MOSEK_high,optimal,0.4715471267700195,15,-2.6022873973740603,35,71820
Portfolio,MOSEK_high,optimal,0.4677460193634033,14,-2.494188986376769,35,71820
Portfolio,MOSEK_high,optimal,0.4407157897949219,15,-2.6950465987798315,35,71820
Portfolio,MOSEK_high,optimal,0.3876478672027588,14,-2.580944158883005,35,71820
Portfolio,MOSEK_high,optimal,0.5287690162658691,14,-2.5544593622138327,35,71820
Portfolio,MOSEK_high,optimal,0.5031340122222899,16,-2.6356434835641065,35,71820
Portfolio,MOSEK_high,optimal,0.4593918323516846,15,-2.6414513541407985,35,71820
Portfolio,MOSEK_high,optimal,0.37448692321777344,14,-2.5412210566668034,35,71820
Portfolio,MOSEK_high,optimal,0.5011370182037354,16,-2.5236013469946856,35,71820
Portfolio,MOSEK_high,optimal,0.4672458171844482,15,-2.5130437708153655,35,71820
Portfolio,MOSEK_high,optimal,0.7271060943603516,14,-2.6886160895680224,43,105436
Portfolio,MOSEK_high,optimal,0.7140858173370361,13,-2.585960858784348,43,105436
Portfolio,MOSEK_high,optimal,0.5901830196380615,13,-2.6092977974737828,43,105436
Portfolio,MOSEK_high,optimal,0.7502381801605225,13,-2.5562553295732804,43,105436
Portfolio,MOSEK_high,optimal,0.6939229965209961,13,-2.6064399180366515,43,105436
Portfolio,MOSEK_high,optimal,0.4452049732208252,13,-2.543528656163002,43,105436
Portfolio,MOSEK_high,optimal,0.6234390735626221,16,-2.556947873325749,43,105436
Portfolio,MOSEK_high,optimal,0.5678098201751709,13,-2.5864858461053433,43,105436
Portfolio,MOSEK_high,optimal,0.7063260078430176,13,-2.5967627992764744,43,105436
Portfolio,MOSEK_high,optimal,0.662416934967041,13,-2.5127748798823233,43,105436
Portfolio,MOSEK_high,optimal,0.589522123336792,14,-2.611213839693082,52,150904
Portfolio,MOSEK_high,optimal,0.5211658477783203,14,-2.463339527437451,52,150904
Portfolio,MOSEK_high,optimal,0.5348179340362549,13,-2.5409360899939792,52,150904
Portfolio,MOSEK_high,optimal,0.37644290924072266,13,-2.6207053887553684,52,150904
Portfolio,MOSEK_high,optimal,0.3854629993438721,12,-2.555576787012284,52,150904
Portfolio,MOSEK_high,optimal,0.5161449909210205,14,-2.71760191114978,52,150904
Portfolio,MOSEK_high,optimal,0.20582914352416992,12,-2.7127227998300993,52,150904
Portfolio,MOSEK_high,optimal,0.4257309436798096,14,-2.6559814267046784,52,150904
Portfolio,MOSEK_high,optimal,0.4663898944854736,13,-2.6203594428672097,52,150904
Portfolio,MOSEK_high,optimal,0.5356230735778809,13,-2.560286925532295,52,150904
Portfolio,MOSEK_high,optimal,1.0757710933685305,15,-2.7440668376231097,65,230880
Portfolio,MOSEK_high,optimal,1.341968059539795,12,-2.5580986439354936,65,230880
Portfolio,MOSEK_high,optimal,1.3485891819000244,14,-2.4918571491182817,65,230880
Portfolio,MOSEK_high,optimal,1.383836030960083,14,-2.728840868437108,65,230880
Portfolio,MOSEK_high,optimal,1.3473269939422607,15,-2.700211617283575,65,230880
Portfolio,MOSEK_high,optimal,1.2957658767700195,14,-2.663257485171309,65,230880
Portfolio,MOSEK_high,optimal,1.3715829849243164,14,-2.47350841527087,65,230880
Portfolio,MOSEK_high,optimal,1.3773479461669922,14,-2.6559457307838694,65,230880
Portfolio,MOSEK_high,optimal,1.2188258171081543,13,-2.675767395130864,65,230880
Portfolio,MOSEK_high,optimal,1.2637429237365725,15,-2.4628720639446766,65,230880
Portfolio,MOSEK_high,solver_error,2.1694281101226807,14,-2.7079920655948877,80,344160
Portfolio,MOSEK_high,optimal,2.159777879714966,14,-2.5441995422353623,80,344160
Portfolio,MOSEK_high,optimal,2.081511974334717,13,-2.571838488057311,80,344160
Portfolio,MOSEK_high,optimal,1.8771510124206543,13,-2.4411715027334373,80,344160
Portfolio,MOSEK_high,optimal,2.0965051651000977,12,-2.6646081062351628,80,344160
Portfolio,MOSEK_high,optimal,1.9773881435394287,12,-2.4913909498236424,80,344160
Portfolio,MOSEK_high,optimal,1.9109899997711184,13,-2.60811176811971,80,344160
Portfolio,MOSEK_high,optimal,2.0333759784698486,13,-2.5079119707457678,80,344160
Portfolio,MOSEK_high,optimal,1.5016829967498782,12,-2.548056540322997,80,344160
Portfolio,MOSEK_high,solver_error,1.8664000034332275,15,-2.6616464679374974,80,344160
Portfolio,MOSEK_high,optimal,2.986297130584717,13,-2.6322190118080013,99,519948
Portfolio,MOSEK_high,optimal,2.2811760902404785,11,-2.698521135303632,99,519948
Portfolio,MOSEK_high,optimal,3.007186889648437,12,-2.6117596705364936,99,519948
Portfolio,MOSEK_high,solver_error,3.1802861690521236,12,-2.723336573656985,99,519948
Portfolio,MOSEK_high,optimal,2.9566309452056885,12,-2.7245170101506826,99,519948
Portfolio,MOSEK_high,optimal,3.0094878673553467,13,-2.602415662655297,99,519948
Portfolio,MOSEK_high,solver_error,3.036337852478028,14,-2.6000085726073388,99,519948
Portfolio,MOSEK_high,optimal,3.098890781402588,13,-2.6675145719465694,99,519948
Portfolio,MOSEK_high,optimal,3.0228288173675537,13,-2.6078377662273757,99,519948
Portfolio,MOSEK_high,optimal,3.109705209732056,13,-2.668725435281995,99,519948
Portfolio,MOSEK_high,solver_error,4.349878787994385,14,-2.554924328719395,124,806248
Portfolio,MOSEK_high,solver_error,4.207782030105592,13,-2.5649274642294504,124,806248
Portfolio,MOSEK_high,optimal,3.152470111846924,13,-2.678696128677942,124,806248
Portfolio,MOSEK_high,optimal,4.1569600105285645,13,-2.6149839108106216,124,806248
Portfolio,MOSEK_high,optimal,4.205943822860719,14,-2.597845841879598,124,806248
Portfolio,MOSEK_high,solver_error,3.9155640602111816,15,-2.6384953306436083,124,806248
Portfolio,MOSEK_high,solver_error,3.697704076766968,13,-2.706798988772442,124,806248
Portfolio,MOSEK_high,solver_error,3.58440899848938,13,-2.5903606971037934,124,806248
Portfolio,MOSEK_high,optimal,3.743573904037476,13,-2.5793284267211907,124,806248
Portfolio,MOSEK_high,optimal,3.3934249877929688,11,-2.618377770890885,124,806248
Portfolio,MOSEK_high,optimal,6.01009202003479,12,-2.673634310269799,154,1232308
Portfolio,MOSEK_high,solver_error,7.279480934143066,14,-2.608900741980925,154,1232308
Portfolio,MOSEK_high,solver_error,7.240272045135497,14,-2.653799428744005,154,1232308
Portfolio,MOSEK_high,solver_error,6.866557121276856,15,-2.6089933456477308,154,1232308
Portfolio,MOSEK_high,optimal,7.131505012512207,14,-2.5484047640634397,154,1232308
Portfolio,MOSEK_high,solver_error,6.90557599067688,14,-2.7039547549231027,154,1232308
Portfolio,MOSEK_high,solver_error,7.057526111602782,15,-2.6663322236541402,154,1232308
Portfolio,MOSEK_high,solver_error,7.1587960720062265,15,-2.602083224410102,154,1232308
Portfolio,MOSEK_high,optimal,6.107967138290405,14,-2.6314336811283807,154,1232308
Portfolio,MOSEK_high,optimal,6.9047510623931885,14,-2.574189338631037,154,1232308


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.057470083236694336,12,-2.524654576462483,10,8020
Portfolio,MOSEK_high,optimal,0.07802510261535645,15,-2.4903826335428527,10,8020
Portfolio,MOSEK_high,optimal,0.05550384521484375,13,-2.74629868487579,10,8020
Portfolio,MOSEK_high,optimal,0.0758209228515625,15,-2.963205579377438,10,8020
Portfolio,MOSEK_high,optimal,0.06966614723205566,12,-2.750132503110983,10,8020
Portfolio,MOSEK_high,optimal,0.022317886352539062,16,-2.5252885555891114,10,8020
Portfolio,MOSEK_high,optimal,0.08991789817810059,12,-2.347578255747266,10,8020
Portfolio,MOSEK_high,optimal,0.0760800838470459,13,-2.6398733990813,10,8020
Portfolio,MOSEK_high,optimal,0.03131508827209473,13,-2.470579677909615,10,8020
Portfolio,MOSEK_high,optimal,0.0776519775390625,12,-2.6589235559433915,10,8020


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.05524802207946777,14,-2.5858807746430954,12,10824
Portfolio,MOSEK_high,optimal,0.08916306495666504,11,-2.678259080176126,12,10824
Portfolio,MOSEK_high,optimal,0.044999122619628906,13,-2.7899601519436406,12,10824
Portfolio,MOSEK_high,optimal,0.02760601043701172,14,-2.5225754880187554,12,10824
Portfolio,MOSEK_high,optimal,0.027673006057739258,14,-2.363402641109222,12,10824
Portfolio,MOSEK_high,optimal,0.08486795425415039,13,-2.6021965509028213,12,10824
Portfolio,MOSEK_high,optimal,0.1036989688873291,13,-2.5028134895517473,12,10824
Portfolio,MOSEK_high,optimal,0.10053181648254395,14,-2.4303358560352404,12,10824
Portfolio,MOSEK_high,optimal,0.0737619400024414,14,-2.6624228896916944,12,10824
Portfolio,MOSEK_high,optimal,0.09343194961547852,18,-2.5891739309715995,12,10824


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,solver_error,4.349878787994385,14,-2.554924328719395,124,806248
Portfolio,MOSEK_high,solver_error,4.207782030105591,13,-2.5649274642294504,124,806248
Portfolio,MOSEK_high,optimal,3.152470111846924,13,-2.678696128677942,124,806248
Portfolio,MOSEK_high,optimal,4.1569600105285645,13,-2.6149839108106216,124,806248
Portfolio,MOSEK_high,optimal,4.205943822860718,14,-2.597845841879598,124,806248
Portfolio,MOSEK_high,solver_error,3.9155640602111816,15,-2.6384953306436083,124,806248
Portfolio,MOSEK_high,solver_error,3.6977040767669678,13,-2.7067989887724426,124,806248
Portfolio,MOSEK_high,solver_error,3.58440899848938,13,-2.5903606971037934,124,806248
Portfolio,MOSEK_high,optimal,3.7435739040374756,13,-2.579328426721191,124,806248
Portfolio,MOSEK_high,optimal,3.3934249877929688,11,-2.6183777708908855,124,806248


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.10727691650390625,12,-3.28893042806995,14,14028
Portfolio,MOSEK_high,optimal,0.06685209274291992,13,-2.463614233287963,14,14028
Portfolio,MOSEK_high,optimal,0.14751410484313965,13,-2.4213670842302966,14,14028
Portfolio,MOSEK_high,optimal,0.12492489814758301,14,-2.4811583941437028,14,14028
Portfolio,MOSEK_high,optimal,0.11217784881591797,15,-2.752149581907378,14,14028
Portfolio,MOSEK_high,optimal,0.14557409286499023,14,-2.408251937216552,14,14028
Portfolio,MOSEK_high,optimal,0.12018609046936035,13,-2.395687827861293,14,14028
Portfolio,MOSEK_high,optimal,0.13331913948059082,15,-2.6491256416908535,14,14028
Portfolio,MOSEK_high,optimal,0.03605389595031738,13,-2.811969665091646,14,14028
Portfolio,MOSEK_high,optimal,0.14299917221069336,14,-2.352167211176337,14,14028


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,6.01009202003479,12,-2.673634310269799,154,1232308
Portfolio,MOSEK_high,solver_error,7.279480934143066,14,-2.608900741980925,154,1232308
Portfolio,MOSEK_high,solver_error,7.240272045135498,14,-2.653799428744005,154,1232308
Portfolio,MOSEK_high,solver_error,6.8665571212768555,15,-2.6089933456477308,154,1232308
Portfolio,MOSEK_high,optimal,7.131505012512207,14,-2.5484047640634393,154,1232308
Portfolio,MOSEK_high,solver_error,6.90557599067688,14,-2.703954754923103,154,1232308
Portfolio,MOSEK_high,solver_error,7.057526111602783,15,-2.66633222365414,154,1232308
Portfolio,MOSEK_high,solver_error,7.158796072006226,15,-2.602083224410102,154,1232308
Portfolio,MOSEK_high,optimal,6.107967138290405,14,-2.631433681128381,154,1232308
Portfolio,MOSEK_high,optimal,6.9047510623931885,14,-2.5741893386310375,154,1232308


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.16156601905822754,14,-2.362856090978888,16,17632
Portfolio,MOSEK_high,optimal,0.19947218894958496,14,-2.7942272931915424,16,17632
Portfolio,MOSEK_high,optimal,0.18575692176818848,14,-2.460684909954599,16,17632
Portfolio,MOSEK_high,optimal,0.1976029872894287,15,-2.360610671472311,16,17632
Portfolio,MOSEK_high,optimal,0.16729092597961426,15,-2.654048990240355,16,17632
Portfolio,MOSEK_high,optimal,0.19162797927856445,14,-2.2587790811742265,16,17632
Portfolio,MOSEK_high,optimal,0.20128607749938965,13,-2.5018582453660416,16,17632
Portfolio,MOSEK_high,optimal,0.14140987396240234,14,-2.602550306872554,16,17632
Portfolio,MOSEK_high,optimal,0.2007918357849121,13,-2.466848756313482,16,17632
Portfolio,MOSEK_high,optimal,0.1962599754333496,15,-2.553351131970229,16,17632


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.2602658271789551,12,-2.5694176167161284,20,26040
Portfolio,MOSEK_high,optimal,0.30225491523742676,16,-2.4708791855720595,20,26040
Portfolio,MOSEK_high,optimal,0.3179750442504883,15,-2.462454553058827,20,26040
Portfolio,MOSEK_high,optimal,0.29036402702331543,16,-2.550515590658816,20,26040
Portfolio,MOSEK_high,optimal,0.3224489688873291,15,-2.3864599804500686,20,26040
Portfolio,MOSEK_high,optimal,0.28447699546813965,15,-2.3618907097769735,20,26040
Portfolio,MOSEK_high,optimal,0.3113889694213867,14,-2.6822272590036023,20,26040
Portfolio,MOSEK_high,optimal,0.16784000396728516,13,-2.53521247185045,20,26040
Portfolio,MOSEK_high,optimal,0.3150138854980469,15,-2.553748016692615,20,26040
Portfolio,MOSEK_high,optimal,0.1476290225982666,15,-2.6846488314385066,20,26040


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.39846086502075195,15,-2.6186321544870568,24,36048
Portfolio,MOSEK_high,optimal,0.40167689323425293,14,-2.531526776341911,24,36048
Portfolio,MOSEK_high,optimal,0.16071295738220215,14,-2.3934015589385598,24,36048
Portfolio,MOSEK_high,optimal,0.30844593048095703,15,-2.3243920513086582,24,36048
Portfolio,MOSEK_high,optimal,0.32643604278564453,15,-2.5694321933541047,24,36048
Portfolio,MOSEK_high,optimal,0.303145170211792,15,-2.6330037834611284,24,36048
Portfolio,MOSEK_high,optimal,0.4037971496582031,14,-2.445687493805258,24,36048
Portfolio,MOSEK_high,solver_error,0.3338041305541992,21,-2.4646998651851004,24,36048
Portfolio,MOSEK_high,optimal,0.27541303634643555,15,-2.640963008919095,24,36048
Portfolio,MOSEK_high,optimal,0.18186593055725098,13,-2.5189518178240045,24,36048


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.4043290615081787,15,-2.7927506706994802,28,47656
Portfolio,MOSEK_high,optimal,0.46194887161254883,15,-2.7106866114320223,28,47656
Portfolio,MOSEK_high,optimal,0.44753193855285645,15,-2.9005555011802873,28,47656
Portfolio,MOSEK_high,optimal,0.4741530418395996,14,-2.6925188814908285,28,47656
Portfolio,MOSEK_high,optimal,0.23596906661987305,16,-2.4841576663289247,28,47656
Portfolio,MOSEK_high,optimal,0.4751300811767578,16,-2.4337513683114373,28,47656
Portfolio,MOSEK_high,optimal,0.4766199588775635,15,-2.64161659962715,28,47656
Portfolio,MOSEK_high,optimal,0.3895130157470703,16,-2.7320541251988204,28,47656
Portfolio,MOSEK_high,optimal,0.4758000373840332,15,-2.429335186712512,28,47656
Portfolio,MOSEK_high,optimal,0.4306299686431885,15,-2.5729925629081887,28,47656


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.47154712677001953,15,-2.60228739737406,35,71820
Portfolio,MOSEK_high,optimal,0.4677460193634033,14,-2.494188986376769,35,71820
Portfolio,MOSEK_high,optimal,0.4407157897949219,15,-2.6950465987798315,35,71820
Portfolio,MOSEK_high,optimal,0.3876478672027588,14,-2.5809441588830055,35,71820
Portfolio,MOSEK_high,optimal,0.5287690162658691,14,-2.5544593622138327,35,71820
Portfolio,MOSEK_high,optimal,0.50313401222229,16,-2.6356434835641065,35,71820
Portfolio,MOSEK_high,optimal,0.45939183235168457,15,-2.641451354140798,35,71820
Portfolio,MOSEK_high,optimal,0.37448692321777344,14,-2.541221056666803,35,71820
Portfolio,MOSEK_high,optimal,0.5011370182037354,16,-2.5236013469946856,35,71820
Portfolio,MOSEK_high,optimal,0.46724581718444824,15,-2.513043770815365,35,71820


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.7271060943603516,14,-2.6886160895680224,43,105436
Portfolio,MOSEK_high,optimal,0.7140858173370361,13,-2.585960858784348,43,105436
Portfolio,MOSEK_high,optimal,0.5901830196380615,13,-2.6092977974737828,43,105436
Portfolio,MOSEK_high,optimal,0.7502381801605225,13,-2.5562553295732804,43,105436
Portfolio,MOSEK_high,optimal,0.6939229965209961,13,-2.6064399180366515,43,105436
Portfolio,MOSEK_high,optimal,0.4452049732208252,13,-2.543528656163002,43,105436
Portfolio,MOSEK_high,optimal,0.6234390735626221,16,-2.556947873325749,43,105436
Portfolio,MOSEK_high,optimal,0.5678098201751709,13,-2.586485846105343,43,105436
Portfolio,MOSEK_high,optimal,0.7063260078430176,13,-2.5967627992764744,43,105436
Portfolio,MOSEK_high,optimal,0.662416934967041,13,-2.512774879882323,43,105436


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,1.2665369510650635,13,-3.194374962299702,5,2760
Portfolio,MOSEK_high,optimal,1.266463041305542,11,-2.256884352456448,5,2760
Portfolio,MOSEK_high,optimal,1.267077922821045,11,-2.2532420083903886,5,2760
Portfolio,MOSEK_high,optimal,1.2670011520385742,14,-2.1594075952139,5,2760
Portfolio,MOSEK_high,optimal,1.273508071899414,11,-2.434487163597258,5,2760
Portfolio,MOSEK_high,optimal,1.2716128826141357,11,-2.23793713481105,5,2760
Portfolio,MOSEK_high,optimal,1.2668089866638184,12,-2.70006443366589,5,2760
Portfolio,MOSEK_high,optimal,1.2671830654144287,14,-2.1079957732809786,5,2760
Portfolio,MOSEK_high,optimal,1.2666189670562744,11,-1.978583848086015,5,2760
Portfolio,MOSEK_high,optimal,1.271488904953003,13,-2.4384023988317725,5,2760


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.589522123336792,14,-2.611213839693082,52,150904
Portfolio,MOSEK_high,optimal,0.5211658477783203,14,-2.463339527437451,52,150904
Portfolio,MOSEK_high,optimal,0.5348179340362549,13,-2.5409360899939792,52,150904
Portfolio,MOSEK_high,optimal,0.37644290924072266,13,-2.620705388755368,52,150904
Portfolio,MOSEK_high,optimal,0.38546299934387207,12,-2.555576787012284,52,150904
Portfolio,MOSEK_high,optimal,0.5161449909210205,14,-2.7176019111497802,52,150904
Portfolio,MOSEK_high,optimal,0.20582914352416992,12,-2.712722799830099,52,150904
Portfolio,MOSEK_high,optimal,0.42573094367980957,14,-2.6559814267046784,52,150904
Portfolio,MOSEK_high,optimal,0.46638989448547363,13,-2.6203594428672097,52,150904
Portfolio,MOSEK_high,optimal,0.5356230735778809,13,-2.560286925532295,52,150904


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.05157804489135742,13,-2.9518930874396636,6,3612
Portfolio,MOSEK_high,optimal,0.05623006820678711,14,-2.216437269319569,6,3612
Portfolio,MOSEK_high,optimal,0.05463886260986328,12,-2.1433638291750277,6,3612
Portfolio,MOSEK_high,optimal,0.05499696731567383,14,-1.9381015744463508,6,3612
Portfolio,MOSEK_high,optimal,0.03494715690612793,10,-2.7252498760674566,6,3612
Portfolio,MOSEK_high,optimal,0.03972816467285156,11,-3.03793969409975,6,3612
Portfolio,MOSEK_high,optimal,0.052153825759887695,12,-2.1578128595832986,6,3612
Portfolio,MOSEK_high,optimal,0.042764902114868164,14,-2.588433101277283,6,3612
Portfolio,MOSEK_high,optimal,0.03205108642578125,12,-2.200945849788257,6,3612
Portfolio,MOSEK_high,optimal,0.059396982192993164,12,-2.3268227020218335,6,3612


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,1.0757710933685303,15,-2.7440668376231097,65,230880
Portfolio,MOSEK_high,optimal,1.341968059539795,12,-2.5580986439354936,65,230880
Portfolio,MOSEK_high,optimal,1.3485891819000244,14,-2.4918571491182817,65,230880
Portfolio,MOSEK_high,optimal,1.383836030960083,14,-2.728840868437108,65,230880
Portfolio,MOSEK_high,optimal,1.3473269939422607,15,-2.700211617283575,65,230880
Portfolio,MOSEK_high,optimal,1.2957658767700195,14,-2.663257485171309,65,230880
Portfolio,MOSEK_high,optimal,1.3715829849243164,14,-2.47350841527087,65,230880
Portfolio,MOSEK_high,optimal,1.3773479461669922,14,-2.6559457307838694,65,230880
Portfolio,MOSEK_high,optimal,1.2188258171081543,13,-2.6757673951308636,65,230880
Portfolio,MOSEK_high,optimal,1.2637429237365723,15,-2.462872063944677,65,230880


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.05935096740722656,14,-2.6408640143411763,7,4564
Portfolio,MOSEK_high,optimal,0.05559802055358887,12,-2.366689950963094,7,4564
Portfolio,MOSEK_high,optimal,0.032093048095703125,13,-2.7074676650401126,7,4564
Portfolio,MOSEK_high,optimal,0.05597686767578125,13,-2.481375846603125,7,4564
Portfolio,MOSEK_high,optimal,0.05909299850463867,12,-2.1917164527644055,7,4564
Portfolio,MOSEK_high,optimal,0.06449007987976074,14,-2.174968445675269,7,4564
Portfolio,MOSEK_high,optimal,0.0553288459777832,12,-2.872842381066586,7,4564
Portfolio,MOSEK_high,optimal,0.05930900573730469,13,-2.473241596528933,7,4564
Portfolio,MOSEK_high,optimal,0.05627894401550293,14,-2.394591308863344,7,4564
Portfolio,MOSEK_high,optimal,0.021508216857910156,13,-2.4200306036989456,7,4564


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.06427216529846191,13,-2.1880367320690337,8,5616
Portfolio,MOSEK_high,optimal,0.06435108184814453,14,-2.5429363947864103,8,5616
Portfolio,MOSEK_high,optimal,0.034339189529418945,14,-2.441555547913254,8,5616
Portfolio,MOSEK_high,optimal,0.047569990158081055,15,-2.49199307930002,8,5616
Portfolio,MOSEK_high,optimal,0.028779983520507812,10,-2.9201412427424893,8,5616
Portfolio,MOSEK_high,optimal,0.04622793197631836,12,-2.1991176173965656,8,5616
Portfolio,MOSEK_high,optimal,0.018741130828857422,12,-2.7187606131511175,8,5616
Portfolio,MOSEK_high,optimal,0.02754998207092285,13,-2.2676930533419646,8,5616
Portfolio,MOSEK_high,optimal,0.057157039642333984,14,-2.07855163378359,8,5616
Portfolio,MOSEK_high,optimal,0.05553388595581055,13,-2.503664793867134,8,5616


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,solver_error,2.1694281101226807,14,-2.7079920655948873,80,344160
Portfolio,MOSEK_high,optimal,2.159777879714966,14,-2.5441995422353623,80,344160
Portfolio,MOSEK_high,optimal,2.081511974334717,13,-2.571838488057311,80,344160
Portfolio,MOSEK_high,optimal,1.8771510124206543,13,-2.4411715027334373,80,344160
Portfolio,MOSEK_high,optimal,2.0965051651000977,12,-2.6646081062351628,80,344160
Portfolio,MOSEK_high,optimal,1.9773881435394287,12,-2.4913909498236424,80,344160
Portfolio,MOSEK_high,optimal,1.9109899997711182,13,-2.60811176811971,80,344160
Portfolio,MOSEK_high,optimal,2.0333759784698486,13,-2.5079119707457673,80,344160
Portfolio,MOSEK_high,optimal,1.501682996749878,12,-2.548056540322997,80,344160
Portfolio,MOSEK_high,solver_error,1.8664000034332275,15,-2.661646467937497,80,344160


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,0.01666092872619629,13,-2.4048975582048677,9,6768
Portfolio,MOSEK_high,optimal,0.053179025650024414,12,-2.330205561059587,9,6768
Portfolio,MOSEK_high,optimal,0.056011199951171875,13,-2.235051423702085,9,6768
Portfolio,MOSEK_high,optimal,0.06454086303710938,15,-2.098818426021424,9,6768
Portfolio,MOSEK_high,optimal,0.03638887405395508,12,-2.4342599046770017,9,6768
Portfolio,MOSEK_high,optimal,0.05840301513671875,12,-2.7319165762872504,9,6768
Portfolio,MOSEK_high,optimal,0.0495760440826416,12,-2.7299592797580203,9,6768
Portfolio,MOSEK_high,optimal,0.06230592727661133,14,-2.3993346429451767,9,6768
Portfolio,MOSEK_high,optimal,0.048892974853515625,12,-2.6601642317479977,9,6768
Portfolio,MOSEK_high,optimal,0.06281208992004395,12,-2.387529106028751,9,6768


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,MOSEK_high,optimal,2.986297130584717,13,-2.6322190118080013,99,519948
Portfolio,MOSEK_high,optimal,2.2811760902404785,11,-2.698521135303632,99,519948
Portfolio,MOSEK_high,optimal,3.0071868896484375,12,-2.6117596705364936,99,519948
Portfolio,MOSEK_high,solver_error,3.180286169052124,12,-2.723336573656985,99,519948
Portfolio,MOSEK_high,optimal,2.9566309452056885,12,-2.7245170101506826,99,519948
Portfolio,MOSEK_high,optimal,3.0094878673553467,13,-2.602415662655297,99,519948
Portfolio,MOSEK_high,solver_error,3.0363378524780273,14,-2.6000085726073388,99,519948
Portfolio,MOSEK_high,optimal,3.098890781402588,13,-2.6675145719465694,99,519948
Portfolio,MOSEK_high,optimal,3.0228288173675537,13,-2.6078377662273753,99,519948
Portfolio,MOSEK_high,optimal,3.1097052097320557,13,-2.668725435281995,99,519948


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.22559905052185056,10.0,-0.4067156246677981,10,178
Random QP,MOSEK_high,optimal,0.2254469394683838,12.0,3.066253686675645,10,186
Random QP,MOSEK_high,optimal,0.2311098575592041,11.0,10.335676876803474,10,180
Random QP,MOSEK_high,optimal,0.23090291023254395,8.0,8.044181247314851,10,178
Random QP,MOSEK_high,optimal,0.22562193870544436,10.0,-3.795501904382749,10,182
Random QP,MOSEK_high,optimal,0.2304849624633789,11.0,2.8523924588771163,10,178
Random QP,MOSEK_high,optimal,0.23056697845458984,13.0,-3.0583940299074994,10,182
Random QP,MOSEK_high,optimal,0.2253279685974121,8.0,7.469246310203179,10,176
Random QP,MOSEK_high,optimal,0.2253191471099853,10.0,1.6373506506431983,10,172
Random QP,MOSEK_high,optimal,0.2250199317932129,7.0,2.997304570162005,10,180
Random QP,MOSEK_high,optimal,0.011407136917114258,9.0,3.0329833638499775,11,224
Random QP,MOSEK_high,optimal,0.0251460075378418,11.0,6.402943692884289,11,218
Random QP,MOSEK_high,optimal,0.014918088912963869,11.0,1.6043094117890804,11,214
Random QP,MOSEK_high,optimal,0.023182153701782227,8.0,14.485513665937905,11,216
Random QP,MOSEK_high,optimal,0.012717962265014648,11.0,7.444894515304508,11,224
Random QP,MOSEK_high,optimal,0.01995396614074707,10.0,66.72508471640025,11,212
Random QP,MOSEK_high,optimal,0.015393972396850588,10.0,10.517339251042923,11,218
Random QP,MOSEK_high,optimal,0.011998176574707031,8.0,3.925678961168612,11,216
Random QP,MOSEK_high,optimal,0.013514041900634766,10.0,5.790988547607744,11,208
Random QP,MOSEK_high,optimal,0.01063394546508789,11.0,6.110695384778409,11,216
Random QP,MOSEK_high,optimal,0.02144598960876465,11.0,6.582098050170753,12,264
Random QP,MOSEK_high,optimal,0.011333942413330078,11.0,0.13000755004482745,12,250
Random QP,MOSEK_high,optimal,0.004823923110961914,8.0,29.31176434440639,12,254
Random QP,MOSEK_high,optimal,0.0342559814453125,9.0,8.34871899738938,12,258
Random QP,MOSEK_high,optimal,0.004498004913330078,11.0,7.035229007812326,12,262
Random QP,MOSEK_high,optimal,0.014334917068481444,11.0,5.970447848189241,12,254
Random QP,MOSEK_high,optimal,0.029097080230712887,10.0,0.4509584341978883,12,250
Random QP,MOSEK_high,optimal,0.0245511531829834,10.0,6.3561890234444975,12,258
Random QP,MOSEK_high,optimal,0.01355600357055664,11.0,18.491155895931264,12,258
Random QP,MOSEK_high,optimal,0.01655101776123047,10.0,-2.6939231002413004,12,254
Random QP,MOSEK_high,optimal,0.022140026092529297,10.0,5.0658983527541865,13,306
Random QP,MOSEK_high,optimal,0.004149913787841797,11.0,0.7757266670666695,13,308
Random QP,MOSEK_high,optimal,0.01625990867614746,9.0,2.23554258562606,13,316
Random QP,MOSEK_high,optimal,0.013041973114013672,11.0,0.7074237150028009,13,302
Random QP,MOSEK_high,optimal,0.02638578414916992,10.0,8.484040672218203,13,296
Random QP,MOSEK_high,optimal,0.012951135635375977,10.0,20.8348941414278,13,302
Random QP,MOSEK_high,optimal,0.013269901275634766,12.0,10.047973328884149,13,304
Random QP,MOSEK_high,optimal,0.012691974639892578,11.0,1.4171511158618206,13,306
Random QP,MOSEK_high,optimal,0.004456996917724609,9.0,13.203321687388208,13,298
Random QP,MOSEK_high,optimal,0.01803898811340332,8.0,35.911157633560954,13,304
Random QP,MOSEK_high,optimal,0.03435993194580078,12.0,27.847041395593557,15,412
Random QP,MOSEK_high,optimal,0.028528928756713867,10.0,9.814766210529136,15,422
Random QP,MOSEK_high,optimal,0.027987957000732425,16.0,14.376194404501186,15,406
Random QP,MOSEK_high,optimal,0.015928983688354492,10.0,25.274609540383924,15,418
Random QP,MOSEK_high,optimal,0.006170034408569336,11.0,2.8127263750816627,15,412
Random QP,MOSEK_high,optimal,0.016222000122070312,10.0,13.390197936816564,15,408
Random QP,MOSEK_high,optimal,0.024672985076904297,10.0,9.887008003254328,15,416
Random QP,MOSEK_high,optimal,0.013715982437133787,12.0,6.191696208648659,15,410
Random QP,MOSEK_high,optimal,0.027968883514404297,10.0,6.533237822694438,15,406
Random QP,MOSEK_high,optimal,0.007409095764160156,11.0,18.918699023984686,15,412
Random QP,MOSEK_high,optimal,0.051265954971313484,10.0,9.472959604431868,18,612
Random QP,MOSEK_high,optimal,0.05156898498535156,10.0,2.5659022924774835,18,594
Random QP,MOSEK_high,optimal,0.06419205665588379,13.0,18.124685880187414,18,614
Random QP,MOSEK_high,optimal,0.056478023529052734,13.0,6.469777884747678,18,604
Random QP,MOSEK_high,optimal,0.03938794136047363,11.0,4.2258163890583536,18,610
Random QP,MOSEK_high,optimal,0.06346702575683594,14.0,11.135122675073298,18,612
Random QP,MOSEK_high,optimal,0.07025814056396484,11.0,6.898337846414227,18,602
Random QP,MOSEK_high,optimal,0.04349088668823242,11.0,29.985592260270966,18,622
Random QP,MOSEK_high,optimal,0.0433800220489502,11.0,-0.6267423923515549,18,594
Random QP,MOSEK_high,optimal,0.043118953704833984,10.0,11.915666744964753,18,598
Random QP,MOSEK_high,optimal,0.03530311584472656,11.0,37.50461869494553,23,1002
Random QP,MOSEK_high,optimal,0.02314591407775879,12.0,24.393021306425094,23,1016
Random QP,MOSEK_high,optimal,0.005352973937988281,10.0,31.589149990466947,23,1032
Random QP,MOSEK_high,optimal,0.0208890438079834,13.0,59.85608600888639,23,1020
Random QP,MOSEK_high,optimal,0.019760847091674805,11.0,32.96696920857932,23,1022
Random QP,MOSEK_high,optimal,0.008569002151489258,10.0,17.03751978530547,23,1066
Random QP,MOSEK_high,optimal,0.026893138885498047,12.0,12.391190208630444,23,1004
Random QP,MOSEK_high,optimal,0.00863504409790039,11.0,42.540225129018346,23,1034
Random QP,MOSEK_high,optimal,0.034687042236328125,11.0,52.084991773193025,23,994
Random QP,MOSEK_high,optimal,0.03417396545410156,12.0,37.77319014970981,23,1016
Random QP,MOSEK_high,optimal,0.02687692642211914,13.0,39.533190972284096,29,1694
Random QP,MOSEK_high,optimal,0.0328371524810791,13.0,30.616408483259512,29,1694
Random QP,MOSEK_high,optimal,0.047211885452270515,13.0,85.92317437922425,29,1702
Random QP,MOSEK_high,optimal,0.012516975402832031,13.0,58.30224300596571,29,1670
Random QP,MOSEK_high,optimal,0.0197141170501709,12.0,22.92181463517132,29,1672
Random QP,MOSEK_high,optimal,0.019995927810668945,14.0,36.59074629718871,29,1680
Random QP,MOSEK_high,optimal,0.045228004455566406,15.0,46.78609044850018,29,1688
Random QP,MOSEK_high,optimal,0.03061699867248535,13.0,18.5879288230818,29,1702
Random QP,MOSEK_high,optimal,0.008701086044311523,13.0,47.52667228167636,29,1664
Random QP,MOSEK_high,optimal,0.011183977127075195,14.0,48.97639684303106,29,1696
Random QP,MOSEK_high,optimal,0.02043700218200684,12.0,86.10816138830928,39,3204
Random QP,MOSEK_high,optimal,0.008233070373535156,12.0,91.1845246594377,39,3204
Random QP,MOSEK_high,optimal,0.01633000373840332,16.0,105.23463963432495,39,3200
Random QP,MOSEK_high,optimal,0.008558988571166992,13.0,56.155551893582576,39,3166
Random QP,MOSEK_high,optimal,0.02544498443603516,11.0,49.21571589565506,39,3220
Random QP,MOSEK_high,optimal,0.034209012985229485,14.0,153.70868961135056,39,3160
Random QP,MOSEK_high,optimal,0.032214879989624016,10.0,83.00432964467879,39,3192
Random QP,MOSEK_high,optimal,0.022253990173339844,13.0,68.4070043071724,39,3252
Random QP,MOSEK_high,optimal,0.008105039596557617,11.0,124.27711474292879,39,3230
Random QP,MOSEK_high,optimal,0.008059978485107422,11.0,90.62408241585005,39,3226
Random QP,MOSEK_high,optimal,0.09560394287109376,12.0,180.92496414692383,53,6268
Random QP,MOSEK_high,optimal,0.04763507843017578,9.0,267.76342238151216,53,6208
Random QP,MOSEK_high,optimal,0.08366990089416504,10.0,232.632697365263,53,6260
Random QP,MOSEK_high,optimal,0.08481812477111816,12.0,235.7709784384652,53,6246
Random QP,MOSEK_high,optimal,0.025648832321166992,9.0,189.27166031565238,53,6126
Random QP,MOSEK_high,optimal,0.06264877319335938,11.0,214.7326007371076,53,6152
Random QP,MOSEK_high,optimal,0.08776307106018066,10.0,140.2229577374863,53,6178
Random QP,MOSEK_high,optimal,0.07965779304504395,12.0,226.20700324854863,53,6130
Random QP,MOSEK_high,optimal,0.06519007682800293,12.0,212.32221767407725,53,6166
Random QP,MOSEK_high,optimal,0.05393195152282715,10.0,169.61943221059502,53,6190
Random QP,MOSEK_high,optimal,1.4367799758911133,10.0,351.1134755536138,73,12284
Random QP,MOSEK_high,optimal,1.6161220073699951,11.0,537.2644457324878,73,12384
Random QP,MOSEK_high,optimal,1.4652822017669678,12.0,245.99415158202,73,12288
Random QP,MOSEK_high,optimal,1.5243539810180664,11.0,233.50366410839362,73,12342
Random QP,MOSEK_high,optimal,1.5901789665222168,13.0,226.16120154077927,73,12356
Random QP,MOSEK_high,optimal,1.525622844696045,10.0,420.6859350414125,73,12384
Random QP,MOSEK_high,optimal,1.6270079612731934,13.0,317.9441710633213,73,12438
Random QP,MOSEK_high,optimal,1.5148630142211914,11.0,364.4465456642674,73,12406
Random QP,MOSEK_high,optimal,1.5151290893554688,13.0,318.444985147046,73,12370
Random QP,MOSEK_high,optimal,1.578611135482788,12.0,516.5118761141375,73,12350
Random QP,MOSEK_high,optimal,3.5560789108276367,12.0,663.241933236349,103,25576
Random QP,MOSEK_high,optimal,3.6057379245758057,14.0,567.2282292522914,103,25516
Random QP,MOSEK_high,optimal,3.3406970500946045,12.0,1009.5777128624536,103,25482
Random QP,MOSEK_high,optimal,3.2306079864501958,13.0,487.1640625793876,103,25448
Random QP,MOSEK_high,optimal,3.7384018898010254,16.0,935.4365711868088,103,25508
Random QP,MOSEK_high,optimal,3.439643859863281,13.0,532.7723585308843,103,25530
Random QP,MOSEK_high,optimal,2.597620010375977,11.0,720.4429105289513,103,25594
Random QP,MOSEK_high,optimal,3.4383449554443364,13.0,725.1202669769605,103,25534
Random QP,MOSEK_high,optimal,3.6121649742126474,14.0,757.5104900805237,103,25440
Random QP,MOSEK_high,optimal,3.1350889205932617,11.0,732.7930548017474,103,25514
Random QP,MOSEK_high,optimal,0.7467851638793945,16.0,1311.1870534015375,146,52538
Random QP,MOSEK_high,optimal,0.7063298225402832,15.0,1690.7847678293215,146,52524
Random QP,MOSEK_high,optimal,0.7370090484619141,14.0,1689.3493021199554,146,52582
Random QP,MOSEK_high,optimal,0.6052420139312744,14.0,1526.2110938322382,146,52540
Random QP,MOSEK_high,optimal,0.7737710475921631,13.0,1374.3313703298613,146,52570
Random QP,MOSEK_high,optimal,0.6863739490509033,15.0,1635.0557989289166,146,52498
Random QP,MOSEK_high,optimal,0.7878849506378174,16.0,1162.9366620044393,146,52604
Random QP,MOSEK_high,optimal,0.642611026763916,12.0,1681.9681555419302,146,52558
Random QP,MOSEK_high,optimal,0.6560380458831787,15.0,1859.7216150990187,146,52482
Random QP,MOSEK_high,optimal,0.5043039321899414,14.0,1255.786606416929,146,52470
Random QP,MOSEK_high,optimal,1.382256031036377,15.0,2708.887028806728,211,110960
Random QP,MOSEK_high,optimal,1.4647178649902344,16.0,3175.696093469925,211,110986
Random QP,MOSEK_high,optimal,1.4930360317230225,19.0,3283.5229960035304,211,110918
Random QP,MOSEK_high,optimal,1.383392095565796,14.0,2736.960247653301,211,110914
Random QP,MOSEK_high,optimal,1.4084820747375488,17.0,2396.649781813928,211,110938
Random QP,MOSEK_high,optimal,1.4511950016021729,17.0,3297.099029247936,211,110968
Random QP,MOSEK_high,optimal,1.4353678226470947,16.0,2549.868564014475,211,110924
Random QP,MOSEK_high,optimal,1.4398350715637207,16.0,2542.117763568322,211,110948
Random QP,MOSEK_high,optimal,1.4329400062561035,15.0,2581.491147053624,211,110992
Random QP,MOSEK_high,optimal,1.4554429054260254,15.0,3237.4554826193034,211,110932
Random QP,MOSEK_high,optimal,3.0747470855712886,17.0,6967.992095738247,304,230956
Random QP,MOSEK_high,optimal,2.909895896911621,17.0,6907.080314388716,304,230924
Random QP,MOSEK_high,optimal,3.485062837600708,30.0,6634.481263733654,304,230968
Random QP,MOSEK_high,optimal,3.6528048515319824,29.0,6375.5668144939855,304,230910
Random QP,MOSEK_high,optimal,2.2203378677368164,14.0,5316.973043108943,304,230986
Random QP,MOSEK_high,optimal,3.740895986557007,32.0,6420.808293816025,304,230934
Random QP,MOSEK_high,optimal,1.5627090930938718,14.0,5924.95957323062,304,230940
Random QP,MOSEK_high,optimal,3.0400638580322266,20.0,5180.795947958437,304,230944
Random QP,MOSEK_high,optimal,1.7683520317077637,14.0,6738.6079434881385,304,230960
Random QP,MOSEK_high,optimal,3.266752958297729,23.0,7282.278602800497,304,230954
Random QP,MOSEK_high,optimal,5.360130071640015,16.0,16903.902647318046,442,488410
Random QP,MOSEK_high,optimal,8.149380922317505,37.0,13286.533188670119,442,488400
Random QP,MOSEK_high,optimal,7.4747869968414316,24.0,12647.60568192971,442,488398
Random QP,MOSEK_high,optimal,4.8019142150878915,15.0,14487.285335038918,442,488406
Random QP,MOSEK_high,optimal,7.0430588722229,20.0,13420.325018653179,442,488398
Random QP,MOSEK_high,optimal,7.553543090820312,28.0,15031.440151698025,442,488406
Random QP,MOSEK_high,optimal,7.147166967391968,23.0,13716.124898107875,442,488398
Random QP,MOSEK_high,optimal,4.409043073654175,14.0,14796.403727352099,442,488402
Random QP,MOSEK_high,optimal,5.044547080993652,17.0,14513.104671382107,442,488404
Random QP,MOSEK_high,optimal,7.166020154953003,25.0,15004.14282896196,442,488394
Random QP,MOSEK_high,optimal,16.612834215164185,24.0,30852.46389049261,644,1036840
Random QP,MOSEK_high,optimal,13.261101961135864,17.0,30689.24072803771,644,1036840
Random QP,MOSEK_high,optimal,14.885747194290161,19.0,31130.655084456746,644,1036838
Random QP,MOSEK_high,optimal,15.742955923080444,18.0,26461.535950831,644,1036840
Random QP,MOSEK_high,optimal,17.78116011619568,24.0,31390.41201647523,644,1036840
Random QP,MOSEK_high,optimal,15.643385887145994,22.0,30571.489423025727,644,1036838
Random QP,MOSEK_high,optimal,18.97104907035828,31.0,29012.269391975216,644,1036840
Random QP,MOSEK_high,optimal,20.328752994537357,47.0,27070.063261264077,644,1036840
Random QP,MOSEK_high,optimal,18.55168509483337,26.0,25719.546371382447,644,1036836
Random QP,MOSEK_high,optimal,13.87034511566162,21.0,26966.18250227837,644,1036840
Random QP,MOSEK_high,optimal,31.370181798934933,21.0,62564.288956729775,940,2209000
Random QP,MOSEK_high,solver_error,28.14400386810303,19.0,60048.897034089074,940,2209000
Random QP,MOSEK_high,optimal,35.79402089118957,26.0,72618.65718955196,940,2209000
Random QP,MOSEK_high,optimal,36.56023192405701,27.0,65050.88797656126,940,2209000
Random QP,MOSEK_high,optimal,35.43412399291992,26.0,68758.33401827363,940,2209000
Random QP,MOSEK_high,optimal,36.483633995056145,25.0,74167.93137490851,940,2209000
Random QP,MOSEK_high,optimal,30.438894987106323,19.0,67471.15517106633,940,2209000
Random QP,MOSEK_high,optimal,36.44373607635497,27.0,58346.66922571362,940,2209000
Random QP,MOSEK_high,optimal,31.513164043426514,20.0,63708.37466404116,940,2209000
Random QP,MOSEK_high,optimal,31.75551390647888,22.0,80039.79408165914,940,2209000
Random QP,MOSEK_high,optimal,65.11716818809509,27.0,132962.93645683164,1373,4712822
Random QP,MOSEK_high,optimal,66.25082302093506,25.0,136508.44750003482,1373,4712822
Random QP,MOSEK_high,optimal,47.597668886184685,15.0,131694.64177832266,1373,4712822
Random QP,MOSEK_high,optimal,55.38210511207581,20.0,141049.52819321994,1373,4712822
Random QP,MOSEK_high,optimal,54.53444218635559,19.0,146591.84835350403,1373,4712822
Random QP,MOSEK_high,optimal,60.739142894744866,23.0,140703.72173239998,1373,4712822
Random QP,MOSEK_high,optimal,60.2753369808197,21.0,126819.72864074381,1373,4712822
Random QP,MOSEK_high,optimal,64.69083786010742,23.0,130567.93774493688,1373,4712822
Random QP,MOSEK_high,solver_error,66.230229139328,26.0,137124.10406590678,1373,4712822
Random QP,MOSEK_high,optimal,66.02816605567932,26.0,136637.6691990547,1373,4712822
Random QP,MOSEK_high,optimal,134.9765100479126,23.0,293608.65908913483,2009,10090202
Random QP,MOSEK_high,optimal,135.40818905830386,23.0,289416.30937258434,2009,10090202
Random QP,MOSEK_high,optimal,129.90219187736508,21.0,294864.1750556857,2009,10090202
Random QP,MOSEK_high,optimal,134.73169803619385,24.0,286479.4659970369,2009,10090202
Random QP,MOSEK_high,optimal,124.66629600524902,20.0,294051.34043751465,2009,10090202
Random QP,MOSEK_high,optimal,128.52096390724182,21.0,310412.3966118171,2009,10090202
Random QP,MOSEK_high,optimal,132.81111788749695,22.0,284571.46641604084,2009,10090202
Random QP,MOSEK_high,solver_error,114.3163890838623,,,2009,10090202
Random QP,MOSEK_high,optimal,133.79130101203918,23.0,281167.17502781434,2009,10090202
Random QP,MOSEK_high,optimal,127.69198989868164,20.0,282460.01818650303,2009,10090202


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.22559905052185059,10,-0.4067156246677981,10,178
Random QP,MOSEK_high,optimal,0.2254469394683838,12,3.066253686675645,10,186
Random QP,MOSEK_high,optimal,0.2311098575592041,11,10.335676876803472,10,180
Random QP,MOSEK_high,optimal,0.23090291023254395,8,8.044181247314851,10,178
Random QP,MOSEK_high,optimal,0.22562193870544434,10,-3.7955019043827494,10,182
Random QP,MOSEK_high,optimal,0.2304849624633789,11,2.852392458877117,10,178
Random QP,MOSEK_high,optimal,0.23056697845458984,13,-3.0583940299074994,10,182
Random QP,MOSEK_high,optimal,0.2253279685974121,8,7.469246310203179,10,176
Random QP,MOSEK_high,optimal,0.22531914710998535,10,1.6373506506431985,10,172
Random QP,MOSEK_high,optimal,0.2250199317932129,7,2.997304570162005,10,180


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,3.5560789108276367,12,663.241933236349,103,25576
Random QP,MOSEK_high,optimal,3.6057379245758057,14,567.2282292522914,103,25516
Random QP,MOSEK_high,optimal,3.3406970500946045,12,1009.5777128624536,103,25482
Random QP,MOSEK_high,optimal,3.2306079864501953,13,487.16406257938763,103,25448
Random QP,MOSEK_high,optimal,3.7384018898010254,16,935.4365711868088,103,25508
Random QP,MOSEK_high,optimal,3.4396438598632812,13,532.7723585308843,103,25530
Random QP,MOSEK_high,optimal,2.5976200103759766,11,720.4429105289513,103,25594
Random QP,MOSEK_high,optimal,3.438344955444336,13,725.1202669769604,103,25534
Random QP,MOSEK_high,optimal,3.6121649742126465,14,757.5104900805237,103,25440
Random QP,MOSEK_high,optimal,3.1350889205932617,11,732.7930548017474,103,25514


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.011407136917114258,9,3.032983363849977,11,224
Random QP,MOSEK_high,optimal,0.025146007537841797,11,6.402943692884289,11,218
Random QP,MOSEK_high,optimal,0.014918088912963867,11,1.6043094117890804,11,214
Random QP,MOSEK_high,optimal,0.023182153701782227,8,14.485513665937905,11,216
Random QP,MOSEK_high,optimal,0.012717962265014648,11,7.444894515304509,11,224
Random QP,MOSEK_high,optimal,0.01995396614074707,10,66.72508471640025,11,212
Random QP,MOSEK_high,optimal,0.015393972396850586,10,10.517339251042923,11,218
Random QP,MOSEK_high,optimal,0.011998176574707031,8,3.925678961168612,11,216
Random QP,MOSEK_high,optimal,0.013514041900634766,10,5.790988547607744,11,208
Random QP,MOSEK_high,optimal,0.01063394546508789,11,6.110695384778409,11,216


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.02144598960876465,11,6.582098050170752,12,264
Random QP,MOSEK_high,optimal,0.011333942413330078,11,0.13000755004482745,12,250
Random QP,MOSEK_high,optimal,0.004823923110961914,8,29.31176434440639,12,254
Random QP,MOSEK_high,optimal,0.0342559814453125,9,8.34871899738938,12,258
Random QP,MOSEK_high,optimal,0.004498004913330078,11,7.035229007812326,12,262
Random QP,MOSEK_high,optimal,0.014334917068481445,11,5.97044784818924,12,254
Random QP,MOSEK_high,optimal,0.02909708023071289,10,0.4509584341978883,12,250
Random QP,MOSEK_high,optimal,0.0245511531829834,10,6.356189023444498,12,258
Random QP,MOSEK_high,optimal,0.01355600357055664,11,18.491155895931264,12,258
Random QP,MOSEK_high,optimal,0.01655101776123047,10,-2.6939231002413004,12,254


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.022140026092529297,10,5.065898352754186,13,306
Random QP,MOSEK_high,optimal,0.004149913787841797,11,0.7757266670666695,13,308
Random QP,MOSEK_high,optimal,0.01625990867614746,9,2.2355425856260593,13,316
Random QP,MOSEK_high,optimal,0.013041973114013672,11,0.7074237150028009,13,302
Random QP,MOSEK_high,optimal,0.026385784149169922,10,8.484040672218203,13,296
Random QP,MOSEK_high,optimal,0.012951135635375977,10,20.8348941414278,13,302
Random QP,MOSEK_high,optimal,0.013269901275634766,12,10.047973328884147,13,304
Random QP,MOSEK_high,optimal,0.012691974639892578,11,1.4171511158618206,13,306
Random QP,MOSEK_high,optimal,0.004456996917724609,9,13.203321687388208,13,298
Random QP,MOSEK_high,optimal,0.01803898811340332,8,35.911157633560954,13,304


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,65.11716818809509,27,132962.93645683164,1373,4712822
Random QP,MOSEK_high,optimal,66.25082302093506,25,136508.44750003482,1373,4712822
Random QP,MOSEK_high,optimal,47.59766888618469,15,131694.64177832264,1373,4712822
Random QP,MOSEK_high,optimal,55.382105112075806,20,141049.52819321997,1373,4712822
Random QP,MOSEK_high,optimal,54.53444218635559,19,146591.84835350406,1373,4712822
Random QP,MOSEK_high,optimal,60.73914289474487,23,140703.7217324,1373,4712822
Random QP,MOSEK_high,optimal,60.2753369808197,21,126819.72864074381,1373,4712822
Random QP,MOSEK_high,optimal,64.69083786010742,23,130567.93774493689,1373,4712822
Random QP,MOSEK_high,solver_error,66.230229139328,26,137124.10406590678,1373,4712822
Random QP,MOSEK_high,optimal,66.02816605567932,26,136637.6691990547,1373,4712822


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.7467851638793945,16,1311.1870534015377,146,52538
Random QP,MOSEK_high,optimal,0.7063298225402832,15,1690.7847678293217,146,52524
Random QP,MOSEK_high,optimal,0.7370090484619141,14,1689.3493021199556,146,52582
Random QP,MOSEK_high,optimal,0.6052420139312744,14,1526.2110938322382,146,52540
Random QP,MOSEK_high,optimal,0.7737710475921631,13,1374.3313703298613,146,52570
Random QP,MOSEK_high,optimal,0.6863739490509033,15,1635.0557989289166,146,52498
Random QP,MOSEK_high,optimal,0.7878849506378174,16,1162.9366620044393,146,52604
Random QP,MOSEK_high,optimal,0.642611026763916,12,1681.9681555419302,146,52558
Random QP,MOSEK_high,optimal,0.6560380458831787,15,1859.7216150990184,146,52482
Random QP,MOSEK_high,optimal,0.5043039321899414,14,1255.786606416929,146,52470


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.03435993194580078,12,27.84704139559356,15,412
Random QP,MOSEK_high,optimal,0.028528928756713867,10,9.814766210529138,15,422
Random QP,MOSEK_high,optimal,0.027987957000732422,16,14.376194404501186,15,406
Random QP,MOSEK_high,optimal,0.015928983688354492,10,25.274609540383924,15,418
Random QP,MOSEK_high,optimal,0.006170034408569336,11,2.8127263750816627,15,412
Random QP,MOSEK_high,optimal,0.016222000122070312,10,13.390197936816563,15,408
Random QP,MOSEK_high,optimal,0.024672985076904297,10,9.887008003254328,15,416
Random QP,MOSEK_high,optimal,0.013715982437133789,12,6.191696208648659,15,410
Random QP,MOSEK_high,optimal,0.027968883514404297,10,6.533237822694437,15,406
Random QP,MOSEK_high,optimal,0.007409095764160156,11,18.918699023984686,15,412


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.05126595497131348,10,9.472959604431866,18,612
Random QP,MOSEK_high,optimal,0.05156898498535156,10,2.5659022924774835,18,594
Random QP,MOSEK_high,optimal,0.06419205665588379,13,18.124685880187414,18,614
Random QP,MOSEK_high,optimal,0.056478023529052734,13,6.469777884747677,18,604
Random QP,MOSEK_high,optimal,0.03938794136047363,11,4.225816389058353,18,610
Random QP,MOSEK_high,optimal,0.06346702575683594,14,11.135122675073296,18,612
Random QP,MOSEK_high,optimal,0.07025814056396484,11,6.898337846414227,18,602
Random QP,MOSEK_high,optimal,0.04349088668823242,11,29.98559226027097,18,622
Random QP,MOSEK_high,optimal,0.043380022048950195,11,-0.6267423923515549,18,594
Random QP,MOSEK_high,optimal,0.043118953704833984,10,11.915666744964751,18,598


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,134.9765100479126,23,293608.65908913483,2009,10090202
Random QP,MOSEK_high,optimal,135.40818905830383,23,289416.30937258434,2009,10090202
Random QP,MOSEK_high,optimal,129.9021918773651,21,294864.17505568574,2009,10090202
Random QP,MOSEK_high,optimal,134.73169803619385,24,286479.4659970369,2009,10090202
Random QP,MOSEK_high,optimal,124.66629600524902,20,294051.34043751465,2009,10090202
Random QP,MOSEK_high,optimal,128.52096390724182,21,310412.3966118171,2009,10090202
Random QP,MOSEK_high,optimal,132.81111788749695,22,284571.46641604084,2009,10090202
Random QP,MOSEK_high,solver_error,114.3163890838623,,,2009,10090202
Random QP,MOSEK_high,optimal,133.79130101203918,23,281167.17502781434,2009,10090202
Random QP,MOSEK_high,optimal,127.69198989868164,20,282460.01818650303,2009,10090202


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,1.382256031036377,15,2708.887028806728,211,110960
Random QP,MOSEK_high,optimal,1.4647178649902344,16,3175.696093469925,211,110986
Random QP,MOSEK_high,optimal,1.4930360317230225,19,3283.5229960035304,211,110918
Random QP,MOSEK_high,optimal,1.383392095565796,14,2736.960247653301,211,110914
Random QP,MOSEK_high,optimal,1.4084820747375488,17,2396.649781813928,211,110938
Random QP,MOSEK_high,optimal,1.4511950016021729,17,3297.099029247936,211,110968
Random QP,MOSEK_high,optimal,1.4353678226470947,16,2549.868564014475,211,110924
Random QP,MOSEK_high,optimal,1.4398350715637207,16,2542.117763568322,211,110948
Random QP,MOSEK_high,optimal,1.4329400062561035,15,2581.491147053624,211,110992
Random QP,MOSEK_high,optimal,1.4554429054260254,15,3237.4554826193034,211,110932


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.03530311584472656,11,37.50461869494553,23,1002
Random QP,MOSEK_high,optimal,0.02314591407775879,12,24.393021306425098,23,1016
Random QP,MOSEK_high,optimal,0.005352973937988281,10,31.589149990466943,23,1032
Random QP,MOSEK_high,optimal,0.0208890438079834,13,59.85608600888639,23,1020
Random QP,MOSEK_high,optimal,0.019760847091674805,11,32.96696920857932,23,1022
Random QP,MOSEK_high,optimal,0.008569002151489258,10,17.03751978530547,23,1066
Random QP,MOSEK_high,optimal,0.026893138885498047,12,12.391190208630443,23,1004
Random QP,MOSEK_high,optimal,0.00863504409790039,11,42.54022512901834,23,1034
Random QP,MOSEK_high,optimal,0.034687042236328125,11,52.08499177319302,23,994
Random QP,MOSEK_high,optimal,0.03417396545410156,12,37.77319014970981,23,1016


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.02687692642211914,13,39.533190972284096,29,1694
Random QP,MOSEK_high,optimal,0.0328371524810791,13,30.61640848325951,29,1694
Random QP,MOSEK_high,optimal,0.04721188545227051,13,85.92317437922424,29,1702
Random QP,MOSEK_high,optimal,0.012516975402832031,13,58.30224300596571,29,1670
Random QP,MOSEK_high,optimal,0.0197141170501709,12,22.921814635171316,29,1672
Random QP,MOSEK_high,optimal,0.019995927810668945,14,36.59074629718871,29,1680
Random QP,MOSEK_high,optimal,0.045228004455566406,15,46.78609044850019,29,1688
Random QP,MOSEK_high,optimal,0.03061699867248535,13,18.587928823081796,29,1702
Random QP,MOSEK_high,optimal,0.008701086044311523,13,47.526672281676355,29,1664
Random QP,MOSEK_high,optimal,0.011183977127075195,14,48.976396843031054,29,1696


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,3.074747085571289,17,6967.9920957382465,304,230956
Random QP,MOSEK_high,optimal,2.909895896911621,17,6907.080314388716,304,230924
Random QP,MOSEK_high,optimal,3.485062837600708,30,6634.481263733653,304,230968
Random QP,MOSEK_high,optimal,3.6528048515319824,29,6375.566814493986,304,230910
Random QP,MOSEK_high,optimal,2.2203378677368164,14,5316.973043108943,304,230986
Random QP,MOSEK_high,optimal,3.740895986557007,32,6420.808293816025,304,230934
Random QP,MOSEK_high,optimal,1.562709093093872,14,5924.95957323062,304,230940
Random QP,MOSEK_high,optimal,3.0400638580322266,20,5180.795947958437,304,230944
Random QP,MOSEK_high,optimal,1.7683520317077637,14,6738.6079434881385,304,230960
Random QP,MOSEK_high,optimal,3.2667529582977295,23,7282.278602800497,304,230954


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.020437002182006836,12,86.1081613883093,39,3204
Random QP,MOSEK_high,optimal,0.008233070373535156,12,91.18452465943768,39,3204
Random QP,MOSEK_high,optimal,0.01633000373840332,16,105.23463963432495,39,3200
Random QP,MOSEK_high,optimal,0.008558988571166992,13,56.15555189358257,39,3166
Random QP,MOSEK_high,optimal,0.025444984436035156,11,49.215715895655066,39,3220
Random QP,MOSEK_high,optimal,0.03420901298522949,14,153.70868961135056,39,3160
Random QP,MOSEK_high,optimal,0.03221487998962402,10,83.00432964467879,39,3192
Random QP,MOSEK_high,optimal,0.022253990173339844,13,68.40700430717241,39,3252
Random QP,MOSEK_high,optimal,0.008105039596557617,11,124.27711474292879,39,3230
Random QP,MOSEK_high,optimal,0.008059978485107422,11,90.62408241585005,39,3226


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,5.360130071640015,16,16903.902647318046,442,488410
Random QP,MOSEK_high,optimal,8.149380922317505,37,13286.53318867012,442,488400
Random QP,MOSEK_high,optimal,7.474786996841431,24,12647.60568192971,442,488398
Random QP,MOSEK_high,optimal,4.801914215087891,15,14487.28533503892,442,488406
Random QP,MOSEK_high,optimal,7.0430588722229,20,13420.32501865318,442,488398
Random QP,MOSEK_high,optimal,7.5535430908203125,28,15031.440151698025,442,488406
Random QP,MOSEK_high,optimal,7.147166967391968,23,13716.124898107877,442,488398
Random QP,MOSEK_high,optimal,4.409043073654175,14,14796.403727352099,442,488402
Random QP,MOSEK_high,optimal,5.044547080993652,17,14513.104671382109,442,488404
Random QP,MOSEK_high,optimal,7.166020154953003,25,15004.14282896196,442,488394


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.09560394287109375,12,180.92496414692383,53,6268
Random QP,MOSEK_high,optimal,0.04763507843017578,9,267.7634223815122,53,6208
Random QP,MOSEK_high,optimal,0.08366990089416504,10,232.63269736526297,53,6260
Random QP,MOSEK_high,optimal,0.08481812477111816,12,235.77097843846522,53,6246
Random QP,MOSEK_high,optimal,0.025648832321166992,9,189.2716603156524,53,6126
Random QP,MOSEK_high,optimal,0.06264877319335938,11,214.73260073710762,53,6152
Random QP,MOSEK_high,optimal,0.08776307106018066,10,140.22295773748627,53,6178
Random QP,MOSEK_high,optimal,0.07965779304504395,12,226.20700324854863,53,6130
Random QP,MOSEK_high,optimal,0.06519007682800293,12,212.32221767407728,53,6166
Random QP,MOSEK_high,optimal,0.05393195152282715,10,169.61943221059505,53,6190


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,16.612834215164185,24,30852.46389049261,644,1036840
Random QP,MOSEK_high,optimal,13.261101961135864,17,30689.240728037712,644,1036840
Random QP,MOSEK_high,optimal,14.885747194290161,19,31130.65508445675,644,1036838
Random QP,MOSEK_high,optimal,15.742955923080444,18,26461.535950830996,644,1036840
Random QP,MOSEK_high,optimal,17.78116011619568,24,31390.412016475228,644,1036840
Random QP,MOSEK_high,optimal,15.643385887145996,22,30571.489423025727,644,1036838
Random QP,MOSEK_high,optimal,18.971049070358276,31,29012.26939197521,644,1036840
Random QP,MOSEK_high,optimal,20.328752994537354,47,27070.063261264073,644,1036840
Random QP,MOSEK_high,optimal,18.551685094833374,26,25719.546371382443,644,1036836
Random QP,MOSEK_high,optimal,13.870345115661621,21,26966.18250227837,644,1036840


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,1.4367799758911133,10,351.11347555361385,73,12284
Random QP,MOSEK_high,optimal,1.6161220073699951,11,537.2644457324878,73,12384
Random QP,MOSEK_high,optimal,1.4652822017669678,12,245.99415158201998,73,12288
Random QP,MOSEK_high,optimal,1.5243539810180664,11,233.50366410839365,73,12342
Random QP,MOSEK_high,optimal,1.5901789665222168,13,226.16120154077927,73,12356
Random QP,MOSEK_high,optimal,1.525622844696045,10,420.6859350414125,73,12384
Random QP,MOSEK_high,optimal,1.6270079612731934,13,317.9441710633213,73,12438
Random QP,MOSEK_high,optimal,1.5148630142211914,11,364.44654566426743,73,12406
Random QP,MOSEK_high,optimal,1.5151290893554688,13,318.444985147046,73,12370
Random QP,MOSEK_high,optimal,1.578611135482788,12,516.5118761141375,73,12350


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,31.370181798934937,21,62564.28895672978,940,2209000
Random QP,MOSEK_high,solver_error,28.144003868103027,19,60048.89703408907,940,2209000
Random QP,MOSEK_high,optimal,35.794020891189575,26,72618.65718955196,940,2209000
Random QP,MOSEK_high,optimal,36.56023192405701,27,65050.88797656126,940,2209000
Random QP,MOSEK_high,optimal,35.43412399291992,26,68758.33401827364,940,2209000
Random QP,MOSEK_high,optimal,36.48363399505615,25,74167.93137490851,940,2209000
Random QP,MOSEK_high,optimal,30.438894987106323,19,67471.15517106633,940,2209000
Random QP,MOSEK_high,optimal,36.44373607635498,27,58346.669225713624,940,2209000
Random QP,MOSEK_high,optimal,31.513164043426514,20,63708.37466404116,940,2209000
Random QP,MOSEK_high,optimal,31.755513906478882,22,80039.79408165914,940,2209000


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.5284759998321533,7,422.4889373634077,10,3510
SVM,MOSEK_high,optimal,0.4506971836090088,8,408.2953994109652,10,3510
SVM,MOSEK_high,optimal,0.4921760559082031,8,414.40009592585074,10,3510
SVM,MOSEK_high,optimal,0.5787789821624756,9,416.3674696222721,10,3510
SVM,MOSEK_high,solver_error,0.5937869548797607,8,425.91861915605386,10,3510
SVM,MOSEK_high,optimal,0.5737199783325195,9,402.9288915668395,10,3510
SVM,MOSEK_high,optimal,0.595289945602417,7,426.38774687481316,10,3510
SVM,MOSEK_high,optimal,0.5034589767456055,8,419.61728660087783,10,3510
SVM,MOSEK_high,optimal,0.5048890113830566,8,428.6530108649333,10,3510
SVM,MOSEK_high,solver_error,0.5411949157714844,8,417.06974390184007,10,3510
SVM,MOSEK_high,solver_error,0.34893798828125,10,460.69743417521033,11,4025
SVM,MOSEK_high,solver_error,0.3525350093841553,8,462.50402913885665,11,4025
SVM,MOSEK_high,optimal,0.2779450416564941,10,452.3248135018108,11,4025
SVM,MOSEK_high,solver_error,0.3170509338378906,9,464.26868754846487,11,4025
SVM,MOSEK_high,solver_error,0.4168901443481445,9,452.0342214065242,11,4025
SVM,MOSEK_high,optimal,0.3189539909362793,9,447.6982772355136,11,4025
SVM,MOSEK_high,optimal,0.5088481903076172,9,450.04777890089,11,4025
SVM,MOSEK_high,solver_error,0.4571661949157715,9,454.8319811955495,11,4025
SVM,MOSEK_high,optimal,0.2634899616241455,8,471.42702475708677,11,4025
SVM,MOSEK_high,optimal,0.014658212661743162,14,454.0819508357157,11,4025
SVM,MOSEK_high,optimal,0.08901810646057129,16,492.7753446976537,12,4572
SVM,MOSEK_high,optimal,0.018290042877197262,13,502.9854713728659,12,4572
SVM,MOSEK_high,optimal,0.03769493103027344,14,494.1653252637059,12,4572
SVM,MOSEK_high,optimal,0.06883597373962402,16,486.8759472248457,12,4572
SVM,MOSEK_high,optimal,0.05120086669921875,16,496.23443442139313,12,4572
SVM,MOSEK_high,optimal,0.06542778015136719,14,514.8733927513513,12,4572
SVM,MOSEK_high,optimal,0.05935502052307129,15,506.69752537603966,12,4572
SVM,MOSEK_high,optimal,0.04204702377319336,14,501.7299463709125,12,4572
SVM,MOSEK_high,optimal,0.0477290153503418,16,502.443571776876,12,4572
SVM,MOSEK_high,optimal,0.060893058776855476,16,474.89558736641334,12,4572
SVM,MOSEK_high,optimal,0.13985610008239746,15,537.7582689657911,13,5147
SVM,MOSEK_high,optimal,0.1883838176727295,17,542.8936027589182,13,5147
SVM,MOSEK_high,optimal,0.18813085556030276,17,523.2914778775403,13,5147
SVM,MOSEK_high,optimal,0.1712191104888916,16,539.8449752389508,13,5147
SVM,MOSEK_high,optimal,0.18494009971618647,16,549.2584176987152,13,5147
SVM,MOSEK_high,optimal,0.05275297164916992,15,550.2832148583227,13,5147
SVM,MOSEK_high,optimal,0.18295598030090326,17,537.267353065962,13,5147
SVM,MOSEK_high,optimal,0.19763398170471191,16,531.7403105415895,13,5147
SVM,MOSEK_high,optimal,0.1011970043182373,16,537.61422031002,13,5147
SVM,MOSEK_high,optimal,0.19573211669921875,16,541.0861467790073,13,5147
SVM,MOSEK_high,optimal,0.14585208892822266,17,574.4968998225061,14,5754
SVM,MOSEK_high,optimal,0.15092921257019046,14,572.8544872241476,14,5754
SVM,MOSEK_high,optimal,0.11246705055236816,15,585.184761003262,14,5754
SVM,MOSEK_high,solver_error,0.13889503479003906,18,576.2369616224355,14,5754
SVM,MOSEK_high,optimal,0.14618992805480954,15,578.0801482547893,14,5754
SVM,MOSEK_high,optimal,0.15526199340820312,16,588.961389274487,14,5754
SVM,MOSEK_high,optimal,0.1645641326904297,16,581.3180083167326,14,5754
SVM,MOSEK_high,optimal,0.1230769157409668,16,581.1319207950772,14,5754
SVM,MOSEK_high,optimal,0.1613779067993164,15,583.3442797844541,14,5754
SVM,MOSEK_high,optimal,0.03898787498474121,15,566.9885400022298,14,5754
SVM,MOSEK_high,optimal,0.16231608390808105,15,663.250685813761,16,7056
SVM,MOSEK_high,optimal,0.17444610595703125,16,651.5965936093129,16,7056
SVM,MOSEK_high,optimal,0.12911605834960938,14,651.9114163185055,16,7056
SVM,MOSEK_high,optimal,0.16582393646240234,16,674.0881798981802,16,7056
SVM,MOSEK_high,optimal,0.16874003410339355,16,667.7319396139515,16,7056
SVM,MOSEK_high,optimal,0.1192929744720459,17,666.4982308135798,16,7056
SVM,MOSEK_high,optimal,0.10114693641662598,16,676.8263727757444,16,7056
SVM,MOSEK_high,optimal,0.18408417701721191,17,661.4794899291068,16,7056
SVM,MOSEK_high,optimal,0.07699298858642578,17,648.3942494493438,16,7056
SVM,MOSEK_high,optimal,0.061075925827026374,15,662.5105795465781,16,7056
SVM,MOSEK_high,optimal,0.09955406188964844,16,701.9288096025289,17,7751
SVM,MOSEK_high,optimal,0.1257021427154541,16,682.1824827183316,17,7751
SVM,MOSEK_high,optimal,0.10991406440734863,15,718.3939749075188,17,7751
SVM,MOSEK_high,optimal,0.08090400695800781,16,700.6556782620911,17,7751
SVM,MOSEK_high,optimal,0.03668403625488281,17,700.24663786757,17,7751
SVM,MOSEK_high,optimal,0.13837504386901855,16,687.2288549547827,17,7751
SVM,MOSEK_high,optimal,0.11759305000305174,16,718.7686067568802,17,7751
SVM,MOSEK_high,optimal,0.13876581192016602,16,701.9391668722474,17,7751
SVM,MOSEK_high,optimal,0.0747530460357666,16,694.9741337041057,17,7751
SVM,MOSEK_high,optimal,0.12112092971801758,15,710.7338892287363,17,7751
SVM,MOSEK_high,optimal,0.128770112991333,16,812.5080556687415,20,10020
SVM,MOSEK_high,optimal,0.1587820053100586,17,812.5391188879254,20,10020
SVM,MOSEK_high,optimal,0.14499211311340332,15,813.895624599143,20,10020
SVM,MOSEK_high,optimal,0.16279196739196775,16,802.8111256416289,20,10020
SVM,MOSEK_high,optimal,0.14657998085021973,15,825.1338741673324,20,10020
SVM,MOSEK_high,optimal,0.11871910095214845,16,823.7543270162182,20,10020
SVM,MOSEK_high,optimal,0.15478801727294922,16,823.7220006829999,20,10020
SVM,MOSEK_high,optimal,0.09566092491149902,17,800.8925555137868,20,10020
SVM,MOSEK_high,optimal,0.14023518562316895,15,814.9575391358787,20,10020
SVM,MOSEK_high,optimal,0.1123969554901123,16,847.7070257893456,20,10020
SVM,MOSEK_high,optimal,0.1747288703918457,16,926.2066212236767,23,12557
SVM,MOSEK_high,optimal,0.1684119701385498,17,935.8728712380679,23,12557
SVM,MOSEK_high,optimal,0.0910329818725586,16,950.4673024095728,23,12557
SVM,MOSEK_high,optimal,0.10596799850463867,17,964.5206410271353,23,12557
SVM,MOSEK_high,optimal,0.08115196228027344,16,943.8977718987787,23,12557
SVM,MOSEK_high,optimal,0.04829192161560058,18,921.7303476061833,23,12557
SVM,MOSEK_high,optimal,0.12560391426086426,16,939.2945737289156,23,12557
SVM,MOSEK_high,optimal,0.11632704734802245,16,953.0985638387973,23,12557
SVM,MOSEK_high,optimal,0.07633113861083984,17,950.5859296177845,23,12557
SVM,MOSEK_high,optimal,0.12387394905090332,16,944.4624724979532,23,12557
SVM,MOSEK_high,optimal,0.2541258335113525,18,1032.4325880595661,26,15366
SVM,MOSEK_high,optimal,0.2669000625610352,16,1040.9759122612993,26,15366
SVM,MOSEK_high,optimal,0.26916980743408203,16,1067.478463415413,26,15366
SVM,MOSEK_high,solver_error,0.24577903747558594,18,1069.2920400561516,26,15366
SVM,MOSEK_high,optimal,0.04212498664855957,16,1070.955618982998,26,15366
SVM,MOSEK_high,optimal,0.2431168556213379,16,1076.4946379548649,26,15366
SVM,MOSEK_high,optimal,0.14943599700927734,16,1061.8008773816678,26,15366
SVM,MOSEK_high,optimal,0.2657771110534668,16,1073.6406025306069,26,15366
SVM,MOSEK_high,optimal,0.2613978385925293,17,1047.2506110892243,26,15366
SVM,MOSEK_high,optimal,0.2328050136566162,14,1064.2591376076664,26,15366
SVM,MOSEK_high,optimal,0.2624599933624268,16,1297.4327110049126,31,20645
SVM,MOSEK_high,optimal,0.2816140651702881,18,1255.2822329311152,31,20645
SVM,MOSEK_high,optimal,0.22003388404846191,17,1256.0260066880016,31,20645
SVM,MOSEK_high,optimal,0.22181415557861328,16,1264.207037049185,31,20645
SVM,MOSEK_high,optimal,0.11767220497131348,16,1258.7280316538813,31,20645
SVM,MOSEK_high,optimal,0.2711219787597656,16,1276.330518402297,31,20645
SVM,MOSEK_high,optimal,0.18347501754760745,18,1260.4298920491224,31,20645
SVM,MOSEK_high,optimal,0.2418508529663086,16,1258.3022439187307,31,20645
SVM,MOSEK_high,optimal,0.24709105491638186,15,1260.8863507261826,31,20645
SVM,MOSEK_high,optimal,0.05012297630310058,17,1275.151010152813,31,20645
SVM,MOSEK_high,optimal,0.19881105422973636,17,1485.4871638283016,37,27971
SVM,MOSEK_high,optimal,0.479464054107666,15,1534.8418081313805,37,27971
SVM,MOSEK_high,optimal,0.4685869216918945,17,1473.126811173816,37,27971
SVM,MOSEK_high,optimal,0.4556729793548584,18,1489.0864764301928,37,27971
SVM,MOSEK_high,optimal,0.06856584548950195,15,1514.4522008736976,37,27971
SVM,MOSEK_high,optimal,0.4406659603118897,15,1492.5782858970758,37,27971
SVM,MOSEK_high,optimal,0.4081778526306152,16,1526.4972681328925,37,27971
SVM,MOSEK_high,optimal,0.3971238136291504,15,1516.1055760237696,37,27971
SVM,MOSEK_high,optimal,0.430056095123291,17,1501.1720055945548,37,27971
SVM,MOSEK_high,optimal,0.45018696784973145,15,1504.5632539097824,37,27971
SVM,MOSEK_high,optimal,0.4919660091400146,17,1802.6474580495026,45,39419
SVM,MOSEK_high,optimal,0.4514029026031494,17,1854.6083776378625,45,39419
SVM,MOSEK_high,optimal,0.42913198471069336,16,1837.837793743345,45,39419
SVM,MOSEK_high,optimal,0.41783499717712397,16,1843.3176354692666,45,39419
SVM,MOSEK_high,optimal,0.4710559844970703,17,1819.3928911293651,45,39419
SVM,MOSEK_high,optimal,0.3969860076904297,18,1819.3005852974836,45,39419
SVM,MOSEK_high,optimal,0.3227710723876953,16,1855.35052946759,45,39419
SVM,MOSEK_high,optimal,0.4778928756713867,17,1837.3862536084769,45,39419
SVM,MOSEK_high,optimal,0.4711799621582031,17,1856.3846734222554,45,39419
SVM,MOSEK_high,optimal,0.4736330509185791,16,1841.4417455463456,45,39419
SVM,MOSEK_high,optimal,0.16961193084716794,16,2237.9552306286123,55,56429
SVM,MOSEK_high,optimal,0.5136668682098389,17,2242.6731980416253,55,56429
SVM,MOSEK_high,optimal,0.4566318988800049,18,2230.5250861012496,55,56429
SVM,MOSEK_high,optimal,0.5111968517303467,17,2264.3501233003635,55,56429
SVM,MOSEK_high,optimal,0.4902060031890869,18,2245.5472782444353,55,56429
SVM,MOSEK_high,optimal,0.5106959342956543,17,2173.4298872414543,55,56429
SVM,MOSEK_high,optimal,0.4972081184387207,16,2196.319873848827,55,56429
SVM,MOSEK_high,optimal,0.5173790454864502,16,2229.576579956437,55,56429
SVM,MOSEK_high,optimal,0.26557302474975586,16,2277.128250209701,55,56429
SVM,MOSEK_high,optimal,0.17482709884643555,17,2212.326921939772,55,56429
SVM,MOSEK_high,optimal,0.7340998649597168,16,2714.640183060873,68,83028
SVM,MOSEK_high,optimal,0.6531350612640381,16,2735.2883566462074,68,83028
SVM,MOSEK_high,optimal,0.6376008987426758,17,2766.642593944037,68,83028
SVM,MOSEK_high,optimal,0.5879459381103516,16,2754.1584510166686,68,83028
SVM,MOSEK_high,optimal,0.5972750186920166,16,2788.3578047021583,68,83028
SVM,MOSEK_high,optimal,0.5920031070709229,15,2719.5444781675274,68,83028
SVM,MOSEK_high,optimal,0.3129811286926269,17,2783.8223928019274,68,83028
SVM,MOSEK_high,optimal,0.7727799415588379,17,2739.652558497582,68,83028
SVM,MOSEK_high,optimal,0.6803939342498779,16,2748.9489359022555,68,83028
SVM,MOSEK_high,optimal,0.551908016204834,16,2777.469992520515,68,83028
SVM,MOSEK_high,optimal,0.944566011428833,17,3393.362451092022,84,122724
SVM,MOSEK_high,optimal,1.0692069530487058,17,3418.749696233081,84,122724
SVM,MOSEK_high,optimal,1.1120200157165527,17,3457.2903013123637,84,122724
SVM,MOSEK_high,optimal,1.096566915512085,16,3401.1804559489965,84,122724
SVM,MOSEK_high,optimal,0.7001931667327881,17,3388.0280910250535,84,122724
SVM,MOSEK_high,optimal,1.1225130558013916,16,3421.0305013452416,84,122724
SVM,MOSEK_high,optimal,1.1298677921295166,16,3419.1673509473603,84,122724
SVM,MOSEK_high,optimal,1.0832149982452393,17,3387.3953297884664,84,122724
SVM,MOSEK_high,optimal,1.0206589698791504,17,3404.0971380358587,84,122724
SVM,MOSEK_high,optimal,0.903228998184204,15,3423.967378830191,84,122724
SVM,MOSEK_high,optimal,1.1984448432922363,12,4233.276682793953,105,186479
SVM,MOSEK_high,optimal,1.0921759605407717,13,4278.793658921523,105,186479
SVM,MOSEK_high,optimal,1.1179499626159668,13,4254.4718521961295,105,186479
SVM,MOSEK_high,optimal,1.2152979373931885,13,4135.029794792265,105,186479
SVM,MOSEK_high,optimal,0.7945621013641357,12,4255.763322910725,105,186479
SVM,MOSEK_high,optimal,0.9105710983276368,12,4276.60310017688,105,186479
SVM,MOSEK_high,optimal,1.2028610706329346,13,4327.4581843683945,105,186479
SVM,MOSEK_high,optimal,1.1860620975494385,13,4250.718074567038,105,186479
SVM,MOSEK_high,optimal,1.0843698978424072,12,4299.013260211666,105,186479
SVM,MOSEK_high,optimal,1.154745101928711,13,4279.457400404339,105,186479
SVM,MOSEK_high,optimal,1.4030539989471436,12,5367.8294093889235,132,287892
SVM,MOSEK_high,optimal,1.758760929107666,14,5396.17937858601,132,287892
SVM,MOSEK_high,optimal,1.7761259078979492,13,5296.16679399639,132,287892
SVM,MOSEK_high,optimal,0.8990280628204346,12,5262.810925809906,132,287892
SVM,MOSEK_high,optimal,1.5287301540374756,12,5350.31232837325,132,287892
SVM,MOSEK_high,optimal,1.724107027053833,13,5360.6572625254685,132,287892
SVM,MOSEK_high,optimal,1.6710171699523926,14,5329.329921608517,132,287892
SVM,MOSEK_high,optimal,1.7101190090179443,13,5358.711333582226,132,287892
SVM,MOSEK_high,optimal,1.6858930587768557,13,5327.338795375581,132,287892
SVM,MOSEK_high,optimal,1.1778910160064695,12,5326.695739869982,132,287892
SVM,MOSEK_high,optimal,2.6610708236694336,13,6666.176570998737,166,446706
SVM,MOSEK_high,optimal,2.4090712070465092,13,6656.262807260075,166,446706
SVM,MOSEK_high,optimal,2.623617172241211,13,6719.163251116423,166,446706
SVM,MOSEK_high,optimal,2.721658945083618,13,6672.301580364078,166,446706
SVM,MOSEK_high,optimal,2.547584056854248,13,6722.754240463657,166,446706
SVM,MOSEK_high,optimal,1.382101058959961,12,6694.076963638053,166,446706
SVM,MOSEK_high,optimal,2.64955997467041,13,6682.474008229853,166,446706
SVM,MOSEK_high,optimal,2.619158983230591,13,6713.701733583224,166,446706
SVM,MOSEK_high,optimal,2.5913970470428467,13,6770.323642002138,166,446706
SVM,MOSEK_high,optimal,2.066943883895874,13,6698.399656040729,166,446706
SVM,MOSEK_high,optimal,4.858159065246582,12,8470.079997169545,209,697223
SVM,MOSEK_high,optimal,4.701189994812012,12,8411.016983917985,209,697223
SVM,MOSEK_high,optimal,4.4965078830718985,12,8420.253756904802,209,697223
SVM,MOSEK_high,optimal,4.5697500705718985,11,8433.818893156407,209,697223
SVM,MOSEK_high,optimal,4.784868001937866,12,8517.564325263726,209,697223
SVM,MOSEK_high,optimal,4.720314979553223,13,8459.294791591348,209,697223
SVM,MOSEK_high,optimal,4.761613845825195,10,8356.20962740213,209,697223
SVM,MOSEK_high,optimal,4.78472900390625,12,8456.18776740033,209,697223
SVM,MOSEK_high,optimal,4.7262818813323975,12,8525.463840547387,209,697223
SVM,MOSEK_high,optimal,4.92428994178772,12,8421.379241065591,209,697223


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.5284759998321533,7,422.4889373634077,10,3510
SVM,MOSEK_high,optimal,0.4506971836090088,8,408.29539941096516,10,3510
SVM,MOSEK_high,optimal,0.4921760559082031,8,414.40009592585074,10,3510
SVM,MOSEK_high,optimal,0.5787789821624756,9,416.3674696222721,10,3510
SVM,MOSEK_high,solver_error,0.5937869548797607,8,425.9186191560539,10,3510
SVM,MOSEK_high,optimal,0.5737199783325195,9,402.9288915668395,10,3510
SVM,MOSEK_high,optimal,0.595289945602417,7,426.3877468748132,10,3510
SVM,MOSEK_high,optimal,0.5034589767456055,8,419.6172866008779,10,3510
SVM,MOSEK_high,optimal,0.5048890113830566,8,428.6530108649333,10,3510
SVM,MOSEK_high,solver_error,0.5411949157714844,8,417.06974390184007,10,3510


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,1.1984448432922363,12,4233.276682793953,105,186479
SVM,MOSEK_high,optimal,1.0921759605407715,13,4278.793658921523,105,186479
SVM,MOSEK_high,optimal,1.1179499626159668,13,4254.47185219613,105,186479
SVM,MOSEK_high,optimal,1.2152979373931885,13,4135.0297947922645,105,186479
SVM,MOSEK_high,optimal,0.7945621013641357,12,4255.763322910725,105,186479
SVM,MOSEK_high,optimal,0.9105710983276367,12,4276.60310017688,105,186479
SVM,MOSEK_high,optimal,1.2028610706329346,13,4327.458184368395,105,186479
SVM,MOSEK_high,optimal,1.1860620975494385,13,4250.718074567038,105,186479
SVM,MOSEK_high,optimal,1.0843698978424072,12,4299.013260211667,105,186479
SVM,MOSEK_high,optimal,1.154745101928711,13,4279.457400404339,105,186479


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,solver_error,0.34893798828125,10,460.6974341752103,11,4025
SVM,MOSEK_high,solver_error,0.3525350093841553,8,462.5040291388566,11,4025
SVM,MOSEK_high,optimal,0.27794504165649414,10,452.32481350181075,11,4025
SVM,MOSEK_high,solver_error,0.3170509338378906,9,464.2686875484649,11,4025
SVM,MOSEK_high,solver_error,0.41689014434814453,9,452.03422140652424,11,4025
SVM,MOSEK_high,optimal,0.3189539909362793,9,447.69827723551356,11,4025
SVM,MOSEK_high,optimal,0.5088481903076172,9,450.04777890089014,11,4025
SVM,MOSEK_high,solver_error,0.4571661949157715,9,454.83198119554953,11,4025
SVM,MOSEK_high,optimal,0.2634899616241455,8,471.4270247570868,11,4025
SVM,MOSEK_high,optimal,0.014658212661743164,14,454.08195083571576,11,4025


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.08901810646057129,16,492.77534469765357,12,4572
SVM,MOSEK_high,optimal,0.018290042877197266,13,502.9854713728659,12,4572
SVM,MOSEK_high,optimal,0.03769493103027344,14,494.1653252637059,12,4572
SVM,MOSEK_high,optimal,0.06883597373962402,16,486.87594722484556,12,4572
SVM,MOSEK_high,optimal,0.05120086669921875,16,496.2344344213931,12,4572
SVM,MOSEK_high,optimal,0.06542778015136719,14,514.8733927513513,12,4572
SVM,MOSEK_high,optimal,0.05935502052307129,15,506.6975253760397,12,4572
SVM,MOSEK_high,optimal,0.04204702377319336,14,501.7299463709125,12,4572
SVM,MOSEK_high,optimal,0.0477290153503418,16,502.443571776876,12,4572
SVM,MOSEK_high,optimal,0.06089305877685547,16,474.8955873664134,12,4572


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.13985610008239746,15,537.7582689657911,13,5147
SVM,MOSEK_high,optimal,0.1883838176727295,17,542.8936027589182,13,5147
SVM,MOSEK_high,optimal,0.18813085556030273,17,523.2914778775403,13,5147
SVM,MOSEK_high,optimal,0.1712191104888916,16,539.8449752389508,13,5147
SVM,MOSEK_high,optimal,0.18494009971618652,16,549.2584176987152,13,5147
SVM,MOSEK_high,optimal,0.05275297164916992,15,550.2832148583227,13,5147
SVM,MOSEK_high,optimal,0.18295598030090332,17,537.267353065962,13,5147
SVM,MOSEK_high,optimal,0.19763398170471191,16,531.7403105415895,13,5147
SVM,MOSEK_high,optimal,0.1011970043182373,16,537.61422031002,13,5147
SVM,MOSEK_high,optimal,0.19573211669921875,16,541.0861467790074,13,5147


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,1.4030539989471436,12,5367.829409388924,132,287892
SVM,MOSEK_high,optimal,1.758760929107666,14,5396.17937858601,132,287892
SVM,MOSEK_high,optimal,1.7761259078979492,13,5296.16679399639,132,287892
SVM,MOSEK_high,optimal,0.8990280628204346,12,5262.810925809906,132,287892
SVM,MOSEK_high,optimal,1.5287301540374756,12,5350.31232837325,132,287892
SVM,MOSEK_high,optimal,1.724107027053833,13,5360.657262525469,132,287892
SVM,MOSEK_high,optimal,1.6710171699523926,14,5329.329921608517,132,287892
SVM,MOSEK_high,optimal,1.7101190090179443,13,5358.711333582226,132,287892
SVM,MOSEK_high,optimal,1.6858930587768555,13,5327.338795375581,132,287892
SVM,MOSEK_high,optimal,1.1778910160064697,12,5326.695739869982,132,287892


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.14585208892822266,17,574.496899822506,14,5754
SVM,MOSEK_high,optimal,0.15092921257019043,14,572.8544872241476,14,5754
SVM,MOSEK_high,optimal,0.11246705055236816,15,585.184761003262,14,5754
SVM,MOSEK_high,solver_error,0.13889503479003906,18,576.2369616224355,14,5754
SVM,MOSEK_high,optimal,0.14618992805480957,15,578.0801482547893,14,5754
SVM,MOSEK_high,optimal,0.15526199340820312,16,588.961389274487,14,5754
SVM,MOSEK_high,optimal,0.1645641326904297,16,581.3180083167326,14,5754
SVM,MOSEK_high,optimal,0.1230769157409668,16,581.1319207950772,14,5754
SVM,MOSEK_high,optimal,0.1613779067993164,15,583.3442797844541,14,5754
SVM,MOSEK_high,optimal,0.03898787498474121,15,566.9885400022297,14,5754


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.16231608390808105,15,663.250685813761,16,7056
SVM,MOSEK_high,optimal,0.17444610595703125,16,651.5965936093129,16,7056
SVM,MOSEK_high,optimal,0.12911605834960938,14,651.9114163185055,16,7056
SVM,MOSEK_high,optimal,0.16582393646240234,16,674.0881798981802,16,7056
SVM,MOSEK_high,optimal,0.16874003410339355,16,667.7319396139515,16,7056
SVM,MOSEK_high,optimal,0.1192929744720459,17,666.4982308135798,16,7056
SVM,MOSEK_high,optimal,0.10114693641662598,16,676.8263727757444,16,7056
SVM,MOSEK_high,optimal,0.18408417701721191,17,661.4794899291068,16,7056
SVM,MOSEK_high,optimal,0.07699298858642578,17,648.3942494493438,16,7056
SVM,MOSEK_high,optimal,0.06107592582702637,15,662.5105795465781,16,7056


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,2.6610708236694336,13,6666.176570998737,166,446706
SVM,MOSEK_high,optimal,2.409071207046509,13,6656.262807260075,166,446706
SVM,MOSEK_high,optimal,2.623617172241211,13,6719.1632511164225,166,446706
SVM,MOSEK_high,optimal,2.721658945083618,13,6672.301580364078,166,446706
SVM,MOSEK_high,optimal,2.547584056854248,13,6722.754240463657,166,446706
SVM,MOSEK_high,optimal,1.382101058959961,12,6694.076963638053,166,446706
SVM,MOSEK_high,optimal,2.64955997467041,13,6682.474008229854,166,446706
SVM,MOSEK_high,optimal,2.619158983230591,13,6713.701733583224,166,446706
SVM,MOSEK_high,optimal,2.5913970470428467,13,6770.323642002137,166,446706
SVM,MOSEK_high,optimal,2.066943883895874,13,6698.399656040729,166,446706


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.09955406188964844,16,701.9288096025289,17,7751
SVM,MOSEK_high,optimal,0.1257021427154541,16,682.1824827183316,17,7751
SVM,MOSEK_high,optimal,0.10991406440734863,15,718.3939749075187,17,7751
SVM,MOSEK_high,optimal,0.08090400695800781,16,700.655678262091,17,7751
SVM,MOSEK_high,optimal,0.03668403625488281,17,700.24663786757,17,7751
SVM,MOSEK_high,optimal,0.13837504386901855,16,687.2288549547828,17,7751
SVM,MOSEK_high,optimal,0.11759305000305176,16,718.7686067568803,17,7751
SVM,MOSEK_high,optimal,0.13876581192016602,16,701.9391668722474,17,7751
SVM,MOSEK_high,optimal,0.0747530460357666,16,694.9741337041056,17,7751
SVM,MOSEK_high,optimal,0.12112092971801758,15,710.7338892287362,17,7751


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.128770112991333,16,812.5080556687415,20,10020
SVM,MOSEK_high,optimal,0.1587820053100586,17,812.5391188879254,20,10020
SVM,MOSEK_high,optimal,0.14499211311340332,15,813.895624599143,20,10020
SVM,MOSEK_high,optimal,0.16279196739196777,16,802.8111256416289,20,10020
SVM,MOSEK_high,optimal,0.14657998085021973,15,825.1338741673324,20,10020
SVM,MOSEK_high,optimal,0.11871910095214844,16,823.7543270162182,20,10020
SVM,MOSEK_high,optimal,0.15478801727294922,16,823.7220006829999,20,10020
SVM,MOSEK_high,optimal,0.09566092491149902,17,800.8925555137868,20,10020
SVM,MOSEK_high,optimal,0.14023518562316895,15,814.9575391358787,20,10020
SVM,MOSEK_high,optimal,0.1123969554901123,16,847.7070257893456,20,10020


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,4.858159065246582,12,8470.079997169545,209,697223
SVM,MOSEK_high,optimal,4.701189994812012,12,8411.016983917985,209,697223
SVM,MOSEK_high,optimal,4.496507883071899,12,8420.253756904802,209,697223
SVM,MOSEK_high,optimal,4.569750070571899,11,8433.818893156407,209,697223
SVM,MOSEK_high,optimal,4.784868001937866,12,8517.564325263726,209,697223
SVM,MOSEK_high,optimal,4.720314979553223,13,8459.294791591348,209,697223
SVM,MOSEK_high,optimal,4.761613845825195,10,8356.20962740213,209,697223
SVM,MOSEK_high,optimal,4.78472900390625,12,8456.18776740033,209,697223
SVM,MOSEK_high,optimal,4.7262818813323975,12,8525.463840547387,209,697223
SVM,MOSEK_high,optimal,4.92428994178772,12,8421.379241065591,209,697223


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.1747288703918457,16,926.2066212236767,23,12557
SVM,MOSEK_high,optimal,0.1684119701385498,17,935.8728712380679,23,12557
SVM,MOSEK_high,optimal,0.0910329818725586,16,950.4673024095727,23,12557
SVM,MOSEK_high,optimal,0.10596799850463867,17,964.5206410271351,23,12557
SVM,MOSEK_high,optimal,0.08115196228027344,16,943.8977718987787,23,12557
SVM,MOSEK_high,optimal,0.048291921615600586,18,921.7303476061832,23,12557
SVM,MOSEK_high,optimal,0.12560391426086426,16,939.2945737289155,23,12557
SVM,MOSEK_high,optimal,0.11632704734802246,16,953.0985638387974,23,12557
SVM,MOSEK_high,optimal,0.07633113861083984,17,950.5859296177844,23,12557
SVM,MOSEK_high,optimal,0.12387394905090332,16,944.4624724979533,23,12557


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.25412583351135254,18,1032.4325880595661,26,15366
SVM,MOSEK_high,optimal,0.26690006256103516,16,1040.9759122612993,26,15366
SVM,MOSEK_high,optimal,0.26916980743408203,16,1067.478463415413,26,15366
SVM,MOSEK_high,solver_error,0.24577903747558594,18,1069.2920400561516,26,15366
SVM,MOSEK_high,optimal,0.04212498664855957,16,1070.955618982998,26,15366
SVM,MOSEK_high,optimal,0.2431168556213379,16,1076.4946379548649,26,15366
SVM,MOSEK_high,optimal,0.14943599700927734,16,1061.8008773816678,26,15366
SVM,MOSEK_high,optimal,0.2657771110534668,16,1073.640602530607,26,15366
SVM,MOSEK_high,optimal,0.2613978385925293,17,1047.2506110892243,26,15366
SVM,MOSEK_high,optimal,0.2328050136566162,14,1064.2591376076664,26,15366


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.26245999336242676,16,1297.4327110049126,31,20645
SVM,MOSEK_high,optimal,0.2816140651702881,18,1255.2822329311152,31,20645
SVM,MOSEK_high,optimal,0.22003388404846191,17,1256.0260066880014,31,20645
SVM,MOSEK_high,optimal,0.22181415557861328,16,1264.207037049185,31,20645
SVM,MOSEK_high,optimal,0.11767220497131348,16,1258.7280316538813,31,20645
SVM,MOSEK_high,optimal,0.2711219787597656,16,1276.330518402297,31,20645
SVM,MOSEK_high,optimal,0.18347501754760742,18,1260.4298920491224,31,20645
SVM,MOSEK_high,optimal,0.2418508529663086,16,1258.3022439187307,31,20645
SVM,MOSEK_high,optimal,0.24709105491638184,15,1260.8863507261824,31,20645
SVM,MOSEK_high,optimal,0.050122976303100586,17,1275.1510101528127,31,20645


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.19881105422973633,17,1485.4871638283018,37,27971
SVM,MOSEK_high,optimal,0.479464054107666,15,1534.8418081313807,37,27971
SVM,MOSEK_high,optimal,0.46858692169189453,17,1473.1268111738161,37,27971
SVM,MOSEK_high,optimal,0.4556729793548584,18,1489.086476430193,37,27971
SVM,MOSEK_high,optimal,0.06856584548950195,15,1514.4522008736976,37,27971
SVM,MOSEK_high,optimal,0.44066596031188965,15,1492.5782858970758,37,27971
SVM,MOSEK_high,optimal,0.40817785263061523,16,1526.4972681328925,37,27971
SVM,MOSEK_high,optimal,0.3971238136291504,15,1516.1055760237696,37,27971
SVM,MOSEK_high,optimal,0.430056095123291,17,1501.1720055945548,37,27971
SVM,MOSEK_high,optimal,0.45018696784973145,15,1504.5632539097826,37,27971


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.49196600914001465,17,1802.6474580495023,45,39419
SVM,MOSEK_high,optimal,0.4514029026031494,17,1854.6083776378625,45,39419
SVM,MOSEK_high,optimal,0.42913198471069336,16,1837.837793743345,45,39419
SVM,MOSEK_high,optimal,0.417834997177124,16,1843.3176354692669,45,39419
SVM,MOSEK_high,optimal,0.4710559844970703,17,1819.3928911293654,45,39419
SVM,MOSEK_high,optimal,0.3969860076904297,18,1819.3005852974834,45,39419
SVM,MOSEK_high,optimal,0.3227710723876953,16,1855.3505294675901,45,39419
SVM,MOSEK_high,optimal,0.4778928756713867,17,1837.3862536084769,45,39419
SVM,MOSEK_high,optimal,0.4711799621582031,17,1856.3846734222554,45,39419
SVM,MOSEK_high,optimal,0.4736330509185791,16,1841.4417455463456,45,39419


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.16961193084716797,16,2237.9552306286123,55,56429
SVM,MOSEK_high,optimal,0.5136668682098389,17,2242.6731980416253,55,56429
SVM,MOSEK_high,optimal,0.4566318988800049,18,2230.5250861012496,55,56429
SVM,MOSEK_high,optimal,0.5111968517303467,17,2264.3501233003635,55,56429
SVM,MOSEK_high,optimal,0.4902060031890869,18,2245.5472782444353,55,56429
SVM,MOSEK_high,optimal,0.5106959342956543,17,2173.4298872414543,55,56429
SVM,MOSEK_high,optimal,0.4972081184387207,16,2196.3198738488263,55,56429
SVM,MOSEK_high,optimal,0.5173790454864502,16,2229.576579956437,55,56429
SVM,MOSEK_high,optimal,0.26557302474975586,16,2277.1282502097015,55,56429
SVM,MOSEK_high,optimal,0.17482709884643555,17,2212.326921939772,55,56429


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.7340998649597168,16,2714.640183060873,68,83028
SVM,MOSEK_high,optimal,0.6531350612640381,16,2735.2883566462074,68,83028
SVM,MOSEK_high,optimal,0.6376008987426758,17,2766.6425939440373,68,83028
SVM,MOSEK_high,optimal,0.5879459381103516,16,2754.158451016669,68,83028
SVM,MOSEK_high,optimal,0.5972750186920166,16,2788.3578047021583,68,83028
SVM,MOSEK_high,optimal,0.5920031070709229,15,2719.5444781675274,68,83028
SVM,MOSEK_high,optimal,0.31298112869262695,17,2783.8223928019274,68,83028
SVM,MOSEK_high,optimal,0.7727799415588379,17,2739.652558497582,68,83028
SVM,MOSEK_high,optimal,0.6803939342498779,16,2748.948935902255,68,83028
SVM,MOSEK_high,optimal,0.551908016204834,16,2777.469992520515,68,83028


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,MOSEK_high,optimal,0.944566011428833,17,3393.362451092022,84,122724
SVM,MOSEK_high,optimal,1.069206953048706,17,3418.7496962330806,84,122724
SVM,MOSEK_high,optimal,1.1120200157165527,17,3457.2903013123637,84,122724
SVM,MOSEK_high,optimal,1.096566915512085,16,3401.1804559489965,84,122724
SVM,MOSEK_high,optimal,0.7001931667327881,17,3388.028091025054,84,122724
SVM,MOSEK_high,optimal,1.1225130558013916,16,3421.030501345242,84,122724
SVM,MOSEK_high,optimal,1.1298677921295166,16,3419.16735094736,84,122724
SVM,MOSEK_high,optimal,1.0832149982452393,17,3387.395329788466,84,122724
SVM,MOSEK_high,optimal,1.0206589698791504,17,3404.0971380358583,84,122724
SVM,MOSEK_high,optimal,0.9032289981842041,15,3423.9673788301907,84,122724


==> data/results/benchmark_problems_high_accuracy/MOSEK_high/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,MOSEK_high,optimal,0.22559905052185056,10.0,-0.4067156246677981,10,178
Random QP,MOSEK_high,optimal,0.2254469394683838,12.0,3.066253686675645,10,186
Random QP,MOSEK_high,optimal,0.2311098575592041,11.0,10.335676876803474,10,180
Random QP,MOSEK_high,optimal,0.23090291023254395,8.0,8.044181247314851,10,178
Random QP,MOSEK_high,optimal,0.2256219387054444,10.0,-3.7955019043827485,10,182
Random QP,MOSEK_high,optimal,0.2304849624633789,11.0,2.8523924588771163,10,178
Random QP,MOSEK_high,optimal,0.23056697845458984,13.0,-3.0583940299074994,10,182
Random QP,MOSEK_high,optimal,0.2253279685974121,8.0,7.469246310203179,10,176
Random QP,MOSEK_high,optimal,0.2253191471099853,10.0,1.6373506506431983,10,172
Random QP,MOSEK_high,optimal,0.2250199317932129,7.0,2.997304570162005,10,180
Random QP,MOSEK_high,optimal,0.011407136917114258,9.0,3.032983363849977,11,224
Random QP,MOSEK_high,optimal,0.0251460075378418,11.0,6.402943692884289,11,218
Random QP,MOSEK_high,optimal,0.014918088912963869,11.0,1.6043094117890804,11,214
Random QP,MOSEK_high,optimal,0.023182153701782227,8.0,14.485513665937905,11,216
Random QP,MOSEK_high,optimal,0.012717962265014648,11.0,7.444894515304508,11,224
Random QP,MOSEK_high,optimal,0.01995396614074707,10.0,66.72508471640025,11,212
Random QP,MOSEK_high,optimal,0.015393972396850588,10.0,10.517339251042923,11,218
Random QP,MOSEK_high,optimal,0.011998176574707031,8.0,3.925678961168612,11,216
Random QP,MOSEK_high,optimal,0.013514041900634766,10.0,5.790988547607744,11,208
Random QP,MOSEK_high,optimal,0.01063394546508789,11.0,6.110695384778409,11,216
Random QP,MOSEK_high,optimal,0.02144598960876465,11.0,6.582098050170753,12,264
Random QP,MOSEK_high,optimal,0.011333942413330078,11.0,0.13000755004482745,12,250
Random QP,MOSEK_high,optimal,0.004823923110961914,8.0,29.31176434440639,12,254
Random QP,MOSEK_high,optimal,0.0342559814453125,9.0,8.34871899738938,12,258
Random QP,MOSEK_high,optimal,0.004498004913330078,11.0,7.035229007812326,12,262
Random QP,MOSEK_high,optimal,0.014334917068481444,11.0,5.970447848189241,12,254
Random QP,MOSEK_high,optimal,0.029097080230712887,10.0,0.4509584341978883,12,250
Random QP,MOSEK_high,optimal,0.0245511531829834,10.0,6.3561890234444975,12,258
Random QP,MOSEK_high,optimal,0.01355600357055664,11.0,18.491155895931264,12,258
Random QP,MOSEK_high,optimal,0.01655101776123047,10.0,-2.6939231002413004,12,254
Random QP,MOSEK_high,optimal,0.022140026092529297,10.0,5.0658983527541865,13,306
Random QP,MOSEK_high,optimal,0.004149913787841797,11.0,0.7757266670666695,13,308
Random QP,MOSEK_high,optimal,0.01625990867614746,9.0,2.2355425856260602,13,316
Random QP,MOSEK_high,optimal,0.013041973114013672,11.0,0.7074237150028009,13,302
Random QP,MOSEK_high,optimal,0.02638578414916992,10.0,8.484040672218203,13,296
Random QP,MOSEK_high,optimal,0.012951135635375977,10.0,20.8348941414278,13,302
Random QP,MOSEK_high,optimal,0.013269901275634766,12.0,10.047973328884149,13,304
Random QP,MOSEK_high,optimal,0.012691974639892578,11.0,1.4171511158618206,13,306
Random QP,MOSEK_high,optimal,0.004456996917724609,9.0,13.203321687388208,13,298
Random QP,MOSEK_high,optimal,0.01803898811340332,8.0,35.911157633560954,13,304
Random QP,MOSEK_high,optimal,0.03435993194580078,12.0,27.847041395593557,15,412
Random QP,MOSEK_high,optimal,0.028528928756713867,10.0,9.814766210529136,15,422
Random QP,MOSEK_high,optimal,0.027987957000732425,16.0,14.376194404501186,15,406
Random QP,MOSEK_high,optimal,0.015928983688354492,10.0,25.274609540383924,15,418
Random QP,MOSEK_high,optimal,0.006170034408569336,11.0,2.8127263750816627,15,412
Random QP,MOSEK_high,optimal,0.016222000122070312,10.0,13.390197936816564,15,408
Random QP,MOSEK_high,optimal,0.024672985076904297,10.0,9.887008003254328,15,416
Random QP,MOSEK_high,optimal,0.013715982437133787,12.0,6.191696208648659,15,410
Random QP,MOSEK_high,optimal,0.027968883514404297,10.0,6.533237822694438,15,406
Random QP,MOSEK_high,optimal,0.007409095764160156,11.0,18.918699023984686,15,412
Random QP,MOSEK_high,optimal,0.05126595497131349,10.0,9.472959604431868,18,612
Random QP,MOSEK_high,optimal,0.05156898498535156,10.0,2.5659022924774835,18,594
Random QP,MOSEK_high,optimal,0.06419205665588379,13.0,18.124685880187414,18,614
Random QP,MOSEK_high,optimal,0.056478023529052734,13.0,6.469777884747678,18,604
Random QP,MOSEK_high,optimal,0.03938794136047363,11.0,4.2258163890583536,18,610
Random QP,MOSEK_high,optimal,0.06346702575683594,14.0,11.135122675073298,18,612
Random QP,MOSEK_high,optimal,0.07025814056396484,11.0,6.898337846414227,18,602
Random QP,MOSEK_high,optimal,0.04349088668823242,11.0,29.985592260270966,18,622
Random QP,MOSEK_high,optimal,0.0433800220489502,11.0,-0.6267423923515549,18,594
Random QP,MOSEK_high,optimal,0.043118953704833984,10.0,11.915666744964753,18,598
Random QP,MOSEK_high,optimal,0.03530311584472656,11.0,37.50461869494553,23,1002
Random QP,MOSEK_high,optimal,0.02314591407775879,12.0,24.39302130642509,23,1016
Random QP,MOSEK_high,optimal,0.005352973937988281,10.0,31.589149990466947,23,1032
Random QP,MOSEK_high,optimal,0.0208890438079834,13.0,59.85608600888639,23,1020
Random QP,MOSEK_high,optimal,0.019760847091674805,11.0,32.96696920857932,23,1022
Random QP,MOSEK_high,optimal,0.008569002151489258,10.0,17.03751978530547,23,1066
Random QP,MOSEK_high,optimal,0.026893138885498047,12.0,12.391190208630444,23,1004
Random QP,MOSEK_high,optimal,0.00863504409790039,11.0,42.540225129018346,23,1034
Random QP,MOSEK_high,optimal,0.034687042236328125,11.0,52.08499177319303,23,994
Random QP,MOSEK_high,optimal,0.03417396545410156,12.0,37.77319014970981,23,1016
Random QP,MOSEK_high,optimal,0.02687692642211914,13.0,39.533190972284096,29,1694
Random QP,MOSEK_high,optimal,0.0328371524810791,13.0,30.616408483259512,29,1694
Random QP,MOSEK_high,optimal,0.04721188545227052,13.0,85.92317437922425,29,1702
Random QP,MOSEK_high,optimal,0.012516975402832031,13.0,58.30224300596571,29,1670
Random QP,MOSEK_high,optimal,0.0197141170501709,12.0,22.92181463517132,29,1672
Random QP,MOSEK_high,optimal,0.019995927810668945,14.0,36.59074629718871,29,1680
Random QP,MOSEK_high,optimal,0.045228004455566406,15.0,46.786090448500175,29,1688
Random QP,MOSEK_high,optimal,0.03061699867248535,13.0,18.5879288230818,29,1702
Random QP,MOSEK_high,optimal,0.008701086044311523,13.0,47.52667228167636,29,1664
Random QP,MOSEK_high,optimal,0.011183977127075195,14.0,48.97639684303106,29,1696
Random QP,MOSEK_high,optimal,0.02043700218200684,12.0,86.10816138830928,39,3204
Random QP,MOSEK_high,optimal,0.008233070373535156,12.0,91.1845246594377,39,3204
Random QP,MOSEK_high,optimal,0.01633000373840332,16.0,105.23463963432495,39,3200
Random QP,MOSEK_high,optimal,0.008558988571166992,13.0,56.15555189358258,39,3166
Random QP,MOSEK_high,optimal,0.02544498443603516,11.0,49.21571589565506,39,3220
Random QP,MOSEK_high,optimal,0.03420901298522948,14.0,153.70868961135056,39,3160
Random QP,MOSEK_high,optimal,0.032214879989624016,10.0,83.00432964467879,39,3192
Random QP,MOSEK_high,optimal,0.022253990173339844,13.0,68.4070043071724,39,3252
Random QP,MOSEK_high,optimal,0.008105039596557617,11.0,124.27711474292879,39,3230
Random QP,MOSEK_high,optimal,0.008059978485107422,11.0,90.62408241585005,39,3226
Random QP,MOSEK_high,optimal,0.09560394287109376,12.0,180.92496414692383,53,6268
Random QP,MOSEK_high,optimal,0.04763507843017578,9.0,267.76342238151216,53,6208
Random QP,MOSEK_high,optimal,0.08366990089416504,10.0,232.632697365263,53,6260
Random QP,MOSEK_high,optimal,0.08481812477111816,12.0,235.7709784384652,53,6246
Random QP,MOSEK_high,optimal,0.025648832321166992,9.0,189.27166031565238,53,6126
Random QP,MOSEK_high,optimal,0.06264877319335938,11.0,214.7326007371076,53,6152
Random QP,MOSEK_high,optimal,0.08776307106018066,10.0,140.2229577374863,53,6178
Random QP,MOSEK_high,optimal,0.07965779304504395,12.0,226.20700324854863,53,6130
Random QP,MOSEK_high,optimal,0.06519007682800293,12.0,212.32221767407725,53,6166
Random QP,MOSEK_high,optimal,0.05393195152282715,10.0,169.61943221059502,53,6190
Random QP,MOSEK_high,optimal,1.4367799758911133,10.0,351.1134755536138,73,12284
Random QP,MOSEK_high,optimal,1.6161220073699951,11.0,537.2644457324878,73,12384
Random QP,MOSEK_high,optimal,1.4652822017669678,12.0,245.99415158202004,73,12288
Random QP,MOSEK_high,optimal,1.5243539810180664,11.0,233.5036641083936,73,12342
Random QP,MOSEK_high,optimal,1.5901789665222168,13.0,226.16120154077927,73,12356
Random QP,MOSEK_high,optimal,1.525622844696045,10.0,420.6859350414125,73,12384
Random QP,MOSEK_high,optimal,1.6270079612731934,13.0,317.9441710633213,73,12438
Random QP,MOSEK_high,optimal,1.5148630142211914,11.0,364.4465456642674,73,12406
Random QP,MOSEK_high,optimal,1.5151290893554688,13.0,318.444985147046,73,12370
Random QP,MOSEK_high,optimal,1.578611135482788,12.0,516.5118761141375,73,12350
Random QP,MOSEK_high,optimal,3.5560789108276367,12.0,663.241933236349,103,25576
Random QP,MOSEK_high,optimal,3.6057379245758057,14.0,567.2282292522914,103,25516
Random QP,MOSEK_high,optimal,3.3406970500946045,12.0,1009.5777128624536,103,25482
Random QP,MOSEK_high,optimal,3.230607986450196,13.0,487.1640625793876,103,25448
Random QP,MOSEK_high,optimal,3.7384018898010254,16.0,935.4365711868088,103,25508
Random QP,MOSEK_high,optimal,3.4396438598632812,13.0,532.7723585308843,103,25530
Random QP,MOSEK_high,optimal,2.597620010375977,11.0,720.4429105289513,103,25594
Random QP,MOSEK_high,optimal,3.4383449554443364,13.0,725.1202669769605,103,25534
Random QP,MOSEK_high,optimal,3.612164974212648,14.0,757.5104900805237,103,25440
Random QP,MOSEK_high,optimal,3.1350889205932617,11.0,732.7930548017474,103,25514
Random QP,MOSEK_high,optimal,0.7467851638793945,16.0,1311.1870534015375,146,52538
Random QP,MOSEK_high,optimal,0.7063298225402832,15.0,1690.7847678293215,146,52524
Random QP,MOSEK_high,optimal,0.7370090484619141,14.0,1689.3493021199554,146,52582
Random QP,MOSEK_high,optimal,0.6052420139312744,14.0,1526.2110938322382,146,52540
Random QP,MOSEK_high,optimal,0.7737710475921631,13.0,1374.3313703298613,146,52570
Random QP,MOSEK_high,optimal,0.6863739490509033,15.0,1635.0557989289166,146,52498
Random QP,MOSEK_high,optimal,0.7878849506378174,16.0,1162.9366620044393,146,52604
Random QP,MOSEK_high,optimal,0.642611026763916,12.0,1681.9681555419302,146,52558
Random QP,MOSEK_high,optimal,0.6560380458831787,15.0,1859.721615099019,146,52482
Random QP,MOSEK_high,optimal,0.5043039321899414,14.0,1255.786606416929,146,52470
Random QP,MOSEK_high,optimal,1.382256031036377,15.0,2708.887028806728,211,110960
Random QP,MOSEK_high,optimal,1.4647178649902344,16.0,3175.696093469925,211,110986
Random QP,MOSEK_high,optimal,1.4930360317230225,19.0,3283.5229960035304,211,110918
Random QP,MOSEK_high,optimal,1.383392095565796,14.0,2736.960247653301,211,110914
Random QP,MOSEK_high,optimal,1.4084820747375488,17.0,2396.649781813928,211,110938
Random QP,MOSEK_high,optimal,1.4511950016021729,17.0,3297.099029247936,211,110968
Random QP,MOSEK_high,optimal,1.4353678226470947,16.0,2549.868564014475,211,110924
Random QP,MOSEK_high,optimal,1.4398350715637207,16.0,2542.117763568322,211,110948
Random QP,MOSEK_high,optimal,1.4329400062561035,15.0,2581.491147053624,211,110992
Random QP,MOSEK_high,optimal,1.4554429054260254,15.0,3237.4554826193034,211,110932
Random QP,MOSEK_high,optimal,3.0747470855712886,17.0,6967.992095738247,304,230956
Random QP,MOSEK_high,optimal,2.909895896911621,17.0,6907.080314388716,304,230924
Random QP,MOSEK_high,optimal,3.485062837600708,30.0,6634.481263733654,304,230968
Random QP,MOSEK_high,optimal,3.6528048515319824,29.0,6375.5668144939855,304,230910
Random QP,MOSEK_high,optimal,2.2203378677368164,14.0,5316.973043108943,304,230986
Random QP,MOSEK_high,optimal,3.740895986557007,32.0,6420.808293816025,304,230934
Random QP,MOSEK_high,optimal,1.5627090930938718,14.0,5924.95957323062,304,230940
Random QP,MOSEK_high,optimal,3.0400638580322266,20.0,5180.795947958437,304,230944
Random QP,MOSEK_high,optimal,1.7683520317077637,14.0,6738.6079434881385,304,230960
Random QP,MOSEK_high,optimal,3.266752958297728,23.0,7282.278602800497,304,230954
Random QP,MOSEK_high,optimal,5.360130071640015,16.0,16903.902647318046,442,488410
Random QP,MOSEK_high,optimal,8.149380922317505,37.0,13286.533188670119,442,488400
Random QP,MOSEK_high,optimal,7.474786996841431,24.0,12647.60568192971,442,488398
Random QP,MOSEK_high,optimal,4.801914215087892,15.0,14487.285335038918,442,488406
Random QP,MOSEK_high,optimal,7.0430588722229,20.0,13420.32501865318,442,488398
Random QP,MOSEK_high,optimal,7.5535430908203125,28.0,15031.440151698025,442,488406
Random QP,MOSEK_high,optimal,7.147166967391968,23.0,13716.124898107875,442,488398
Random QP,MOSEK_high,optimal,4.409043073654175,14.0,14796.403727352099,442,488402
Random QP,MOSEK_high,optimal,5.044547080993652,17.0,14513.104671382107,442,488404
Random QP,MOSEK_high,optimal,7.166020154953003,25.0,15004.14282896196,442,488394
Random QP,MOSEK_high,optimal,16.612834215164185,24.0,30852.46389049261,644,1036840
Random QP,MOSEK_high,optimal,13.261101961135864,17.0,30689.240728037716,644,1036840
Random QP,MOSEK_high,optimal,14.885747194290161,19.0,31130.655084456743,644,1036838
Random QP,MOSEK_high,optimal,15.742955923080444,18.0,26461.535950831,644,1036840
Random QP,MOSEK_high,optimal,17.78116011619568,24.0,31390.41201647523,644,1036840
Random QP,MOSEK_high,optimal,15.643385887145994,22.0,30571.489423025727,644,1036838
Random QP,MOSEK_high,optimal,18.97104907035828,31.0,29012.269391975216,644,1036840
Random QP,MOSEK_high,optimal,20.328752994537357,47.0,27070.063261264084,644,1036840
Random QP,MOSEK_high,optimal,18.55168509483337,26.0,25719.546371382447,644,1036836
Random QP,MOSEK_high,optimal,13.87034511566162,21.0,26966.18250227837,644,1036840
Random QP,MOSEK_high,optimal,31.370181798934933,21.0,62564.288956729775,940,2209000
Random QP,MOSEK_high,solver_error,28.14400386810303,19.0,60048.897034089074,940,2209000
Random QP,MOSEK_high,optimal,35.79402089118957,26.0,72618.65718955196,940,2209000
Random QP,MOSEK_high,optimal,36.56023192405701,27.0,65050.88797656126,940,2209000
Random QP,MOSEK_high,optimal,35.43412399291992,26.0,68758.33401827363,940,2209000
Random QP,MOSEK_high,optimal,36.483633995056145,25.0,74167.93137490851,940,2209000
Random QP,MOSEK_high,optimal,30.438894987106323,19.0,67471.15517106633,940,2209000
Random QP,MOSEK_high,optimal,36.44373607635497,27.0,58346.669225713624,940,2209000
Random QP,MOSEK_high,optimal,31.513164043426514,20.0,63708.37466404116,940,2209000
Random QP,MOSEK_high,optimal,31.75551390647888,22.0,80039.79408165914,940,2209000
Random QP,MOSEK_high,optimal,65.11716818809509,27.0,132962.93645683164,1373,4712822
Random QP,MOSEK_high,optimal,66.25082302093506,25.0,136508.44750003482,1373,4712822
Random QP,MOSEK_high,optimal,47.597668886184685,15.0,131694.64177832266,1373,4712822
Random QP,MOSEK_high,optimal,55.38210511207581,20.0,141049.52819321994,1373,4712822
Random QP,MOSEK_high,optimal,54.53444218635559,19.0,146591.84835350403,1373,4712822
Random QP,MOSEK_high,optimal,60.739142894744866,23.0,140703.72173239998,1373,4712822
Random QP,MOSEK_high,optimal,60.2753369808197,21.0,126819.72864074381,1373,4712822
Random QP,MOSEK_high,optimal,64.69083786010742,23.0,130567.93774493688,1373,4712822
Random QP,MOSEK_high,solver_error,66.230229139328,26.0,137124.10406590678,1373,4712822
Random QP,MOSEK_high,optimal,66.02816605567932,26.0,136637.6691990547,1373,4712822
Random QP,MOSEK_high,optimal,134.9765100479126,23.0,293608.65908913483,2009,10090202
Random QP,MOSEK_high,optimal,135.40818905830386,23.0,289416.30937258434,2009,10090202
Random QP,MOSEK_high,optimal,129.90219187736508,21.0,294864.1750556857,2009,10090202
Random QP,MOSEK_high,optimal,134.73169803619385,24.0,286479.4659970369,2009,10090202
Random QP,MOSEK_high,optimal,124.66629600524902,20.0,294051.34043751465,2009,10090202
Random QP,MOSEK_high,optimal,128.52096390724182,21.0,310412.3966118171,2009,10090202
Random QP,MOSEK_high,optimal,132.81111788749695,22.0,284571.46641604084,2009,10090202
Random QP,MOSEK_high,solver_error,114.3163890838623,,,2009,10090202
Random QP,MOSEK_high,optimal,133.79130101203918,23.0,281167.17502781434,2009,10090202
Random QP,MOSEK_high,optimal,127.69198989868164,20.0,282460.01818650303,2009,10090202
Eq QP,MOSEK_high,optimal,0.06520795822143555,5.0,-106.24857077075714,10,35
Eq QP,MOSEK_high,optimal,0.06552290916442871,5.0,-58.20666934807248,10,43
Eq QP,MOSEK_high,optimal,0.06467199325561522,4.0,-21.901897660219337,10,37
Eq QP,MOSEK_high,optimal,0.07173418998718263,4.0,-9.656449917457783,10,35
Eq QP,MOSEK_high,optimal,0.06821584701538086,5.0,-164.32963115864078,10,39
Eq QP,MOSEK_high,optimal,0.06853485107421875,5.0,-164.62870822159658,10,35
Eq QP,MOSEK_high,optimal,0.0646820068359375,5.0,-102.27011212231129,10,39
Eq QP,MOSEK_high,optimal,0.06505513191223145,4.0,-13.843978054169355,10,33
Eq QP,MOSEK_high,optimal,0.06738495826721191,5.0,-137.1056185991955,10,29
Eq QP,MOSEK_high,optimal,0.06483197212219237,4.0,-20.42471504378782,10,37
Eq QP,MOSEK_high,optimal,0.006086111068725586,5.0,-61.898966118039006,11,51
Eq QP,MOSEK_high,optimal,0.010498046875,5.0,-86.9473146617139,11,45
Eq QP,MOSEK_high,optimal,0.002888202667236328,5.0,-38.79269375423335,11,41
Eq QP,MOSEK_high,optimal,0.01023101806640625,5.0,-55.96000385075939,11,43
Eq QP,MOSEK_high,optimal,0.01158595085144043,3.0,2.0518204277005267,11,51
Eq QP,MOSEK_high,optimal,0.003667116165161133,5.0,-21.787919440471672,11,39
Eq QP,MOSEK_high,optimal,0.010432004928588869,5.0,-87.64786813175982,11,45
Eq QP,MOSEK_high,optimal,0.010339021682739258,5.0,-145.28589074982108,11,43
Eq QP,MOSEK_high,optimal,0.002764225006103516,5.0,-26.45541997197413,11,35
Eq QP,MOSEK_high,optimal,0.003670930862426758,4.0,-16.975687482469795,11,43
Eq QP,MOSEK_high,optimal,0.005695819854736328,5.0,-58.888065869830534,12,58
Eq QP,MOSEK_high,optimal,0.009402990341186523,5.0,-70.60403227283432,12,44
Eq QP,MOSEK_high,optimal,0.005558967590332031,4.0,-16.584037850349088,12,48
Eq QP,MOSEK_high,optimal,0.010921955108642578,5.0,-25.47812088975897,12,52
Eq QP,MOSEK_high,optimal,0.005199909210205078,5.0,-32.52968407549771,12,56
Eq QP,MOSEK_high,optimal,0.010193109512329102,4.0,-13.650502112655705,12,48
Eq QP,MOSEK_high,optimal,0.011095046997070312,4.0,-17.260520940337045,12,44
Eq QP,MOSEK_high,optimal,0.004806995391845703,5.0,-30.13160767606307,12,52
Eq QP,MOSEK_high,optimal,0.00739598274230957,4.0,-21.74078740909161,12,52
Eq QP,MOSEK_high,optimal,0.006059169769287109,5.0,-25.968020757965064,12,48
Eq QP,MOSEK_high,optimal,0.0034639835357666016,5.0,-222.1342017472461,13,64
Eq QP,MOSEK_high,optimal,0.0039730072021484375,4.0,-8.447643295999116,13,66
Eq QP,MOSEK_high,optimal,0.012362003326416016,4.0,-19.83077408607836,13,74
Eq QP,MOSEK_high,optimal,0.003804922103881836,4.0,-4.588101552681843,13,60
Eq QP,MOSEK_high,optimal,0.004723787307739258,5.0,-37.543391940340534,13,54
Eq QP,MOSEK_high,optimal,0.008520126342773438,5.0,-20.044078771225678,13,60
Eq QP,MOSEK_high,optimal,0.003248929977416992,5.0,-35.525226152740565,13,62
Eq QP,MOSEK_high,optimal,0.013365030288696287,4.0,-2.5116488935264023,13,64
Eq QP,MOSEK_high,optimal,0.007779121398925781,5.0,-148.39719373849027,13,56
Eq QP,MOSEK_high,optimal,0.003751993179321289,4.0,-9.59457143464499,13,62
Eq QP,MOSEK_high,optimal,0.00832509994506836,5.0,-63.50570614157157,15,90
Eq QP,MOSEK_high,optimal,0.003130912780761719,4.0,-4.983428982035151,15,100
Eq QP,MOSEK_high,optimal,0.004137039184570313,4.0,-11.960328344875586,15,84
Eq QP,MOSEK_high,optimal,0.011296987533569336,4.0,0.9418700025333012,15,96
Eq QP,MOSEK_high,optimal,0.0028989315032958984,5.0,-28.282277384455284,15,90
Eq QP,MOSEK_high,optimal,0.006855010986328125,3.0,-0.8870640640128924,15,86
Eq QP,MOSEK_high,optimal,0.0027000904083251953,3.0,-4.399228998704245,15,94
Eq QP,MOSEK_high,optimal,0.0029909610748291016,5.0,-23.36849698850807,15,88
Eq QP,MOSEK_high,optimal,0.007842063903808594,5.0,-146.16930971936102,15,84
Eq QP,MOSEK_high,optimal,0.006438970565795898,5.0,-130.43503721676242,15,90
Eq QP,MOSEK_high,optimal,0.010917186737060549,4.0,1.5933609458793754,18,150
Eq QP,MOSEK_high,optimal,0.003355979919433593,4.0,-1.876847749311905,18,132
Eq QP,MOSEK_high,optimal,0.007905006408691406,5.0,-163.38904891434166,18,152
Eq QP,MOSEK_high,optimal,0.009451866149902344,5.0,-28.528603255677535,18,142
Eq QP,MOSEK_high,optimal,0.005721092224121094,4.0,-24.20251473693397,18,148
Eq QP,MOSEK_high,optimal,0.003882884979248047,4.0,7.2872835572138435,18,150
Eq QP,MOSEK_high,optimal,0.012671947479248049,4.0,-2.6228305675379,18,140
Eq QP,MOSEK_high,optimal,0.004188060760498047,4.0,0.14774627226551118,18,160
Eq QP,MOSEK_high,optimal,0.005833148956298828,4.0,-24.425130707373622,18,132
Eq QP,MOSEK_high,optimal,0.003016948699951172,5.0,8.806886112320269,18,136
Eq QP,MOSEK_high,optimal,0.012407064437866213,4.0,0.7387233272287723,23,246
Eq QP,MOSEK_high,optimal,0.0038018226623535156,3.0,2.453430989322881,23,260
Eq QP,MOSEK_high,optimal,0.008740901947021484,4.0,-8.019167100780034,23,276
Eq QP,MOSEK_high,optimal,0.005331993103027344,4.0,-5.523696534386794,23,264
Eq QP,MOSEK_high,optimal,0.017839908599853516,5.0,-40.01998147908351,23,266
Eq QP,MOSEK_high,optimal,0.0084381103515625,4.0,4.656218983331518,23,310
Eq QP,MOSEK_high,optimal,0.01786518096923828,4.0,10.080248125565234,23,248
Eq QP,MOSEK_high,optimal,0.019900083541870117,4.0,-8.974081499962299,23,278
Eq QP,MOSEK_high,optimal,0.0054168701171875,4.0,3.36594894816898,23,238
Eq QP,MOSEK_high,optimal,0.006958961486816406,4.0,-5.983192843229867,23,260
Eq QP,MOSEK_high,optimal,0.0032761096954345703,4.0,5.833066279807304,29,493
Eq QP,MOSEK_high,optimal,0.0034220218658447266,4.0,-7.483285075644482,29,493
Eq QP,MOSEK_high,optimal,0.003372907638549805,4.0,13.116156064363606,29,501
Eq QP,MOSEK_high,optimal,0.004596948623657226,5.0,-24.342780558602602,29,469
Eq QP,MOSEK_high,optimal,0.004027128219604492,4.0,5.298510127401982,29,471
Eq QP,MOSEK_high,optimal,0.0034008026123046875,4.0,-5.518453108075348,29,479
Eq QP,MOSEK_high,optimal,0.004479169845581055,4.0,5.557969999392881,29,487
Eq QP,MOSEK_high,optimal,0.003587961196899414,5.0,-46.111340617569844,29,501
Eq QP,MOSEK_high,optimal,0.005340814590454102,4.0,11.1785238378638,29,463
Eq QP,MOSEK_high,optimal,0.005254983901977539,4.0,5.965643860954515,29,495
Eq QP,MOSEK_high,optimal,0.011466026306152344,4.0,1.1533511563437209,39,1034
Eq QP,MOSEK_high,optimal,0.009840011596679688,4.0,4.156197762825503,39,1034
Eq QP,MOSEK_high,optimal,0.004749059677124024,4.0,17.340254823291676,39,1030
Eq QP,MOSEK_high,optimal,0.021445035934448242,4.0,1.1299876207774489,39,996
Eq QP,MOSEK_high,optimal,0.009590864181518556,4.0,23.183453976727556,39,1050
Eq QP,MOSEK_high,optimal,0.010416030883789062,4.0,24.51647494749411,39,990
Eq QP,MOSEK_high,optimal,0.01955890655517578,4.0,10.2652244822395,39,1022
Eq QP,MOSEK_high,optimal,0.008951902389526367,4.0,9.207632715745014,39,1082
Eq QP,MOSEK_high,optimal,0.011399030685424805,4.0,17.190170514302135,39,1060
Eq QP,MOSEK_high,optimal,0.006214141845703125,4.0,15.752367822690385,39,1056
Eq QP,MOSEK_high,optimal,0.01835298538208008,4.0,27.066381341186272,53,2261
Eq QP,MOSEK_high,optimal,0.03595614433288573,5.0,89.03189739273769,53,2201
Eq QP,MOSEK_high,optimal,0.028210878372192383,5.0,44.156437567242854,53,2253
Eq QP,MOSEK_high,optimal,0.015391111373901369,4.0,43.18993988366592,53,2239
Eq QP,MOSEK_high,optimal,0.014852046966552734,4.0,24.89725587022447,53,2119
Eq QP,MOSEK_high,optimal,0.025897979736328125,4.0,23.819178518733963,53,2145
Eq QP,MOSEK_high,optimal,0.01933193206787109,4.0,23.565134324681033,53,2171
Eq QP,MOSEK_high,optimal,0.018397092819213867,4.0,14.989985884718322,53,2123
Eq QP,MOSEK_high,optimal,0.01860904693603516,5.0,62.06418042104436,53,2159
Eq QP,MOSEK_high,optimal,0.02496910095214844,5.0,64.89260391950046,53,2183
Eq QP,MOSEK_high,optimal,0.01054096221923828,4.0,37.33059063590486,73,4685
Eq QP,MOSEK_high,optimal,0.031690120697021484,4.0,83.41193405476895,73,4785
Eq QP,MOSEK_high,optimal,0.043773889541625984,4.0,120.26139520435773,73,4689
Eq QP,MOSEK_high,optimal,0.013435125350952148,4.0,80.82749336902164,73,4743
Eq QP,MOSEK_high,optimal,0.028415918350219727,5.0,128.27205926613064,73,4757
Eq QP,MOSEK_high,optimal,0.01114797592163086,4.0,68.00261624798135,73,4785
Eq QP,MOSEK_high,optimal,0.04091811180114746,5.0,132.14332817950344,73,4839
Eq QP,MOSEK_high,optimal,0.017894983291625977,5.0,140.722280274489,73,4807
Eq QP,MOSEK_high,optimal,0.021055936813354492,5.0,76.82390475103792,73,4771
Eq QP,MOSEK_high,optimal,0.031637907028198235,4.0,79.11949976053704,73,4751
Eq QP,MOSEK_high,optimal,0.04463791847229004,4.0,228.260455273361,103,10450
Eq QP,MOSEK_high,optimal,0.014667987823486328,4.0,141.27656755688503,103,10390
Eq QP,MOSEK_high,optimal,0.0542750358581543,5.0,151.09380137390357,103,10356
Eq QP,MOSEK_high,optimal,0.021071910858154297,5.0,131.38184845596535,103,10322
Eq QP,MOSEK_high,optimal,0.06060600280761719,5.0,222.1956098606973,103,10382
Eq QP,MOSEK_high,optimal,0.05231904983520508,5.0,58.952748574044506,103,10404
Eq QP,MOSEK_high,optimal,0.04698300361633302,5.0,218.80167068263364,103,10468
Eq QP,MOSEK_high,optimal,0.02242588996887207,5.0,230.58090805325068,103,10408
Eq QP,MOSEK_high,optimal,0.029592990875244137,4.0,254.20329296887382,103,10314
Eq QP,MOSEK_high,optimal,0.06020498275756836,5.0,175.33775539705982,103,10388
Eq QP,MOSEK_high,optimal,0.021511077880859368,4.0,353.087861246913,146,22162
Eq QP,MOSEK_high,optimal,0.05977106094360352,4.0,394.3730740027789,146,22148
Eq QP,MOSEK_high,optimal,0.0360569953918457,4.0,279.3485126161563,146,22206
Eq QP,MOSEK_high,optimal,0.02504491806030273,4.0,209.359864889014,146,22164
Eq QP,MOSEK_high,optimal,0.0742800235748291,4.0,239.2239008733096,146,22194
Eq QP,MOSEK_high,optimal,0.055006980895996094,4.0,339.2063419357706,146,22122
Eq QP,MOSEK_high,optimal,0.0602109432220459,4.0,396.85023422991725,146,22228
Eq QP,MOSEK_high,optimal,0.04868316650390625,4.0,290.1152979947374,146,22182
Eq QP,MOSEK_high,optimal,0.07874011993408203,4.0,534.7261409113379,146,22106
Eq QP,MOSEK_high,optimal,0.03808283805847168,4.0,329.390712727216,146,22094
Eq QP,MOSEK_high,optimal,0.2129991054534912,4.0,627.8072445763362,211,47502
Eq QP,MOSEK_high,optimal,0.2283279895782471,5.0,1019.0548552316741,211,47528
Eq QP,MOSEK_high,optimal,0.194676160812378,4.0,915.9174207058054,211,47460
Eq QP,MOSEK_high,optimal,0.20388197898864746,4.0,873.0929305699304,211,47456
Eq QP,MOSEK_high,optimal,0.2187180519104004,5.0,777.0661209465193,211,47480
Eq QP,MOSEK_high,optimal,0.17619991302490234,5.0,1146.084902751861,211,47510
Eq QP,MOSEK_high,optimal,0.13882803916931152,4.0,731.0432516524977,211,47466
Eq QP,MOSEK_high,optimal,0.17340302467346191,4.0,648.1550497630008,211,47490
Eq QP,MOSEK_high,optimal,0.20764398574829104,5.0,679.5709184138608,211,47534
Eq QP,MOSEK_high,optimal,0.228057861328125,4.0,671.7969183384367,211,47474
Eq QP,MOSEK_high,optimal,0.623682975769043,5.0,1665.690233973976,304,99263
Eq QP,MOSEK_high,optimal,0.6880278587341309,4.0,1626.0325075253247,304,99231
Eq QP,MOSEK_high,optimal,0.6825449466705322,4.0,1924.004761672648,304,99275
Eq QP,MOSEK_high,optimal,0.6519551277160645,5.0,1966.4768169074546,304,99217
Eq QP,MOSEK_high,optimal,0.6300280094146729,4.0,1518.4251932967597,304,99293
Eq QP,MOSEK_high,optimal,0.7559859752655029,8.0,1630.1543169643744,304,99241
Eq QP,MOSEK_high,optimal,0.6685419082641602,4.0,2383.2588725559617,304,99247
Eq QP,MOSEK_high,optimal,0.6956009864807129,5.0,1313.5083484507766,304,99251
Eq QP,MOSEK_high,optimal,0.7568399906158447,8.0,2266.180402826435,304,99267
Eq QP,MOSEK_high,optimal,0.6124370098114014,4.0,1662.1453508910024,304,99261
Eq QP,MOSEK_high,optimal,0.4024519920349121,4.0,3565.8288364996492,442,210016
Eq QP,MOSEK_high,optimal,0.3743739128112793,4.0,3041.1767386326333,442,210006
Eq QP,MOSEK_high,optimal,0.3989231586456299,4.0,3349.367054004386,442,210004
Eq QP,MOSEK_high,optimal,0.5334620475769043,4.0,3570.827641472374,442,210012
Eq QP,MOSEK_high,optimal,0.6577060222625732,5.0,3248.3088569722695,442,210004
Eq QP,MOSEK_high,optimal,0.6153230667114258,5.0,3866.2652194673706,442,210012
Eq QP,MOSEK_high,optimal,0.5197908878326416,4.0,3127.0734400506617,442,210004
Eq QP,MOSEK_high,optimal,0.7431271076202393,4.0,3834.9686842985466,442,210008
Eq QP,MOSEK_high,optimal,0.35398507118225103,4.0,3430.6394512252837,442,210010
Eq QP,MOSEK_high,optimal,0.7583959102630615,4.0,3208.4365494836097,442,210000
Eq QP,MOSEK_high,optimal,1.1181159019470217,4.0,6411.955170831601,644,445841
Eq QP,MOSEK_high,optimal,1.1206550598144531,4.0,7801.8606726764465,644,445841
Eq QP,MOSEK_high,optimal,1.5714159011840818,4.0,7338.988659013346,644,445839
Eq QP,MOSEK_high,optimal,1.4780149459838867,4.0,6762.033219550384,644,445841
Eq QP,MOSEK_high,optimal,1.2830989360809326,5.0,6917.215087300589,644,445841
Eq QP,MOSEK_high,optimal,1.1300029754638672,4.0,8289.65124400852,644,445839
Eq QP,MOSEK_high,optimal,1.383923053741455,4.0,7127.585274019397,644,445841
Eq QP,MOSEK_high,optimal,1.6050469875335691,4.0,6613.49944449837,644,445841
Eq QP,MOSEK_high,optimal,1.5279109477996826,8.0,9016.470834550317,644,445837
Eq QP,MOSEK_high,optimal,1.599884033203125,4.0,7344.592893248572,644,445841
Eq QP,MOSEK_high,optimal,4.543182849884033,4.0,17491.155712093852,940,949870
Eq QP,MOSEK_high,optimal,4.707987070083618,4.0,16853.080311967544,940,949870
Eq QP,MOSEK_high,optimal,4.586956977844238,4.0,17104.797224713042,940,949870
Eq QP,MOSEK_high,optimal,5.003554821014403,4.0,21846.15168839768,940,949870
Eq QP,MOSEK_high,optimal,4.881537914276123,4.0,15774.376644362972,940,949870
Eq QP,MOSEK_high,optimal,4.6575329303741455,4.0,19112.66128231657,940,949870
Eq QP,MOSEK_high,optimal,4.87879204750061,4.0,14504.248082684391,940,949870
Eq QP,MOSEK_high,optimal,5.253252029418945,5.0,18505.8535514872,940,949870
Eq QP,MOSEK_high,optimal,4.8953378200531015,4.0,17174.09576102298,940,949870
Eq QP,MOSEK_high,optimal,4.165574073791504,4.0,18568.930924413413,940,949870
Eq QP,MOSEK_high,optimal,9.730712890625,4.0,36614.983115134135,1373,2026410
Eq QP,MOSEK_high,optimal,9.591979026794434,4.0,40212.74745594732,1373,2026410
Eq QP,MOSEK_high,optimal,9.321985960006712,4.0,32922.075168109484,1373,2026410
Eq QP,MOSEK_high,optimal,9.1731379032135,4.0,34304.05393303062,1373,2026410
Eq QP,MOSEK_high,optimal,8.534260988235474,4.0,42325.185463484035,1373,2026410
Eq QP,MOSEK_high,optimal,9.105159044265749,4.0,33739.43046175799,1373,2026410
Eq QP,MOSEK_high,optimal,10.925736904144287,9.0,35350.81808557732,1373,2026410
Eq QP,MOSEK_high,optimal,9.926553010940554,4.0,33981.96929565993,1373,2026410
Eq QP,MOSEK_high,optimal,9.477131843566896,4.0,32976.163631856645,1373,2026410
Eq QP,MOSEK_high,optimal,8.788417100906372,4.0,35531.12024780598,1373,2026410
Eq QP,MOSEK_high,optimal,19.504634141922,4.0,68527.42449564635,2009,4338636
Eq QP,MOSEK_high,optimal,15.904715061187744,4.0,73434.50197328736,2009,4338636
Eq QP,MOSEK_high,optimal,19.29561710357666,4.0,78472.47988432705,2009,4338636
Eq QP,MOSEK_high,optimal,18.250633001327515,4.0,75575.51627979023,2009,4338636
Eq QP,MOSEK_high,optimal,20.588669061660767,4.0,68389.89735240303,2009,4338636
Eq QP,MOSEK_high,optimal,16.884562015533447,4.0,72592.04236055224,2009,4338636
Eq QP,MOSEK_high,optimal,20.52696204185486,4.0,72482.80363637615,2009,4338636
Eq QP,MOSEK_high,optimal,21.885905027389526,4.0,70494.93309649803,2009,4338636
Eq QP,MOSEK_high,optimal,21.17639493942261,4.0,78115.754556039,2009,4338636
Eq QP,MOSEK_high,optimal,19.997191190719604,4.0,79907.57863821552,2009,4338636
Portfolio,MOSEK_high,optimal,1.2665369510650637,13.0,-3.194374962299701,5,2760
Portfolio,MOSEK_high,optimal,1.266463041305542,11.0,-2.2568843524564484,5,2760
Portfolio,MOSEK_high,optimal,1.267077922821045,11.0,-2.253242008390389,5,2760
Portfolio,MOSEK_high,optimal,1.2670011520385742,14.0,-2.1594075952139,5,2760
Portfolio,MOSEK_high,optimal,1.273508071899414,11.0,-2.4344871635972583,5,2760
Portfolio,MOSEK_high,optimal,1.2716128826141355,11.0,-2.237937134811049,5,2760
Portfolio,MOSEK_high,optimal,1.2668089866638184,12.0,-2.70006443366589,5,2760
Portfolio,MOSEK_high,optimal,1.2671830654144287,14.0,-2.1079957732809778,5,2760
Portfolio,MOSEK_high,optimal,1.2666189670562744,11.0,-1.978583848086015,5,2760
Portfolio,MOSEK_high,optimal,1.271488904953003,13.0,-2.4384023988317725,5,2760
Portfolio,MOSEK_high,optimal,0.05157804489135742,13.0,-2.9518930874396636,6,3612
Portfolio,MOSEK_high,optimal,0.05623006820678711,14.0,-2.216437269319569,6,3612
Portfolio,MOSEK_high,optimal,0.05463886260986328,12.0,-2.143363829175028,6,3612
Portfolio,MOSEK_high,optimal,0.05499696731567383,14.0,-1.9381015744463508,6,3612
Portfolio,MOSEK_high,optimal,0.03494715690612793,10.0,-2.7252498760674566,6,3612
Portfolio,MOSEK_high,optimal,0.03972816467285156,11.0,-3.03793969409975,6,3612
Portfolio,MOSEK_high,optimal,0.052153825759887695,12.0,-2.1578128595832986,6,3612
Portfolio,MOSEK_high,optimal,0.042764902114868164,14.0,-2.588433101277283,6,3612
Portfolio,MOSEK_high,optimal,0.03205108642578125,12.0,-2.200945849788257,6,3612
Portfolio,MOSEK_high,optimal,0.059396982192993164,12.0,-2.326822702021833,6,3612
Portfolio,MOSEK_high,optimal,0.05935096740722656,14.0,-2.6408640143411763,7,4564
Portfolio,MOSEK_high,optimal,0.05559802055358887,12.0,-2.366689950963094,7,4564
Portfolio,MOSEK_high,optimal,0.032093048095703125,13.0,-2.7074676650401126,7,4564
Portfolio,MOSEK_high,optimal,0.05597686767578125,13.0,-2.481375846603125,7,4564
Portfolio,MOSEK_high,optimal,0.05909299850463867,12.0,-2.191716452764405,7,4564
Portfolio,MOSEK_high,optimal,0.06449007987976074,14.0,-2.174968445675269,7,4564
Portfolio,MOSEK_high,optimal,0.0553288459777832,12.0,-2.872842381066586,7,4564
Portfolio,MOSEK_high,optimal,0.05930900573730469,13.0,-2.473241596528933,7,4564
Portfolio,MOSEK_high,optimal,0.05627894401550293,14.0,-2.3945913088633444,7,4564
Portfolio,MOSEK_high,optimal,0.02150821685791016,13.0,-2.4200306036989456,7,4564
Portfolio,MOSEK_high,optimal,0.06427216529846191,13.0,-2.1880367320690337,8,5616
Portfolio,MOSEK_high,optimal,0.06435108184814453,14.0,-2.5429363947864103,8,5616
Portfolio,MOSEK_high,optimal,0.034339189529418945,14.0,-2.441555547913254,8,5616
Portfolio,MOSEK_high,optimal,0.047569990158081055,15.0,-2.49199307930002,8,5616
Portfolio,MOSEK_high,optimal,0.028779983520507806,10.0,-2.9201412427424893,8,5616
Portfolio,MOSEK_high,optimal,0.04622793197631836,12.0,-2.1991176173965656,8,5616
Portfolio,MOSEK_high,optimal,0.018741130828857425,12.0,-2.718760613151117,8,5616
Portfolio,MOSEK_high,optimal,0.02754998207092285,13.0,-2.2676930533419646,8,5616
Portfolio,MOSEK_high,optimal,0.057157039642333984,14.0,-2.07855163378359,8,5616
Portfolio,MOSEK_high,optimal,0.05553388595581055,13.0,-2.5036647938671344,8,5616
Portfolio,MOSEK_high,optimal,0.01666092872619629,13.0,-2.404897558204868,9,6768
Portfolio,MOSEK_high,optimal,0.05317902565002442,12.0,-2.330205561059587,9,6768
Portfolio,MOSEK_high,optimal,0.05601119995117188,13.0,-2.235051423702085,9,6768
Portfolio,MOSEK_high,optimal,0.06454086303710938,15.0,-2.098818426021424,9,6768
Portfolio,MOSEK_high,optimal,0.03638887405395508,12.0,-2.4342599046770017,9,6768
Portfolio,MOSEK_high,optimal,0.05840301513671875,12.0,-2.7319165762872504,9,6768
Portfolio,MOSEK_high,optimal,0.0495760440826416,12.0,-2.7299592797580203,9,6768
Portfolio,MOSEK_high,optimal,0.06230592727661133,14.0,-2.3993346429451767,9,6768
Portfolio,MOSEK_high,optimal,0.048892974853515625,12.0,-2.6601642317479977,9,6768
Portfolio,MOSEK_high,optimal,0.06281208992004395,12.0,-2.387529106028751,9,6768
Portfolio,MOSEK_high,optimal,0.057470083236694336,12.0,-2.5246545764624826,10,8020
Portfolio,MOSEK_high,optimal,0.07802510261535645,15.0,-2.4903826335428527,10,8020
Portfolio,MOSEK_high,optimal,0.05550384521484375,13.0,-2.7462986848757898,10,8020
Portfolio,MOSEK_high,optimal,0.0758209228515625,15.0,-2.963205579377438,10,8020
Portfolio,MOSEK_high,optimal,0.06966614723205566,12.0,-2.750132503110983,10,8020
Portfolio,MOSEK_high,optimal,0.022317886352539062,16.0,-2.525288555589112,10,8020
Portfolio,MOSEK_high,optimal,0.08991789817810059,12.0,-2.347578255747266,10,8020
Portfolio,MOSEK_high,optimal,0.0760800838470459,13.0,-2.6398733990813,10,8020
Portfolio,MOSEK_high,optimal,0.031315088272094734,13.0,-2.4705796779096154,10,8020
Portfolio,MOSEK_high,optimal,0.0776519775390625,12.0,-2.6589235559433915,10,8020
Portfolio,MOSEK_high,optimal,0.055248022079467766,14.0,-2.5858807746430954,12,10824
Portfolio,MOSEK_high,optimal,0.08916306495666504,11.0,-2.678259080176126,12,10824
Portfolio,MOSEK_high,optimal,0.044999122619628906,13.0,-2.7899601519436414,12,10824
Portfolio,MOSEK_high,optimal,0.02760601043701172,14.0,-2.5225754880187554,12,10824
Portfolio,MOSEK_high,optimal,0.027673006057739258,14.0,-2.363402641109221,12,10824
Portfolio,MOSEK_high,optimal,0.08486795425415039,13.0,-2.6021965509028213,12,10824
Portfolio,MOSEK_high,optimal,0.1036989688873291,13.0,-2.502813489551748,12,10824
Portfolio,MOSEK_high,optimal,0.10053181648254396,14.0,-2.4303358560352404,12,10824
Portfolio,MOSEK_high,optimal,0.0737619400024414,14.0,-2.6624228896916944,12,10824
Portfolio,MOSEK_high,optimal,0.09343194961547853,18.0,-2.5891739309715995,12,10824
Portfolio,MOSEK_high,optimal,0.10727691650390624,12.0,-3.2889304280699503,14,14028
Portfolio,MOSEK_high,optimal,0.06685209274291992,13.0,-2.463614233287963,14,14028
Portfolio,MOSEK_high,optimal,0.14751410484313965,13.0,-2.421367084230297,14,14028
Portfolio,MOSEK_high,optimal,0.12492489814758301,14.0,-2.4811583941437028,14,14028
Portfolio,MOSEK_high,optimal,0.11217784881591797,15.0,-2.752149581907378,14,14028
Portfolio,MOSEK_high,optimal,0.14557409286499026,14.0,-2.408251937216552,14,14028
Portfolio,MOSEK_high,optimal,0.12018609046936035,13.0,-2.395687827861293,14,14028
Portfolio,MOSEK_high,optimal,0.13331913948059082,15.0,-2.649125641690853,14,14028
Portfolio,MOSEK_high,optimal,0.03605389595031738,13.0,-2.8119696650916457,14,14028
Portfolio,MOSEK_high,optimal,0.14299917221069336,14.0,-2.352167211176337,14,14028
Portfolio,MOSEK_high,optimal,0.16156601905822754,14.0,-2.3628560909788883,16,17632
Portfolio,MOSEK_high,optimal,0.19947218894958496,14.0,-2.7942272931915424,16,17632
Portfolio,MOSEK_high,optimal,0.18575692176818848,14.0,-2.4606849099545998,16,17632
Portfolio,MOSEK_high,optimal,0.1976029872894287,15.0,-2.360610671472311,16,17632
Portfolio,MOSEK_high,optimal,0.16729092597961426,15.0,-2.654048990240355,16,17632
Portfolio,MOSEK_high,optimal,0.19162797927856445,14.0,-2.2587790811742265,16,17632
Portfolio,MOSEK_high,optimal,0.20128607749938965,13.0,-2.5018582453660416,16,17632
Portfolio,MOSEK_high,optimal,0.14140987396240234,14.0,-2.602550306872554,16,17632
Portfolio,MOSEK_high,optimal,0.2007918357849121,13.0,-2.4668487563134818,16,17632
Portfolio,MOSEK_high,optimal,0.1962599754333496,15.0,-2.553351131970229,16,17632
Portfolio,MOSEK_high,optimal,0.2602658271789551,12.0,-2.5694176167161284,20,26040
Portfolio,MOSEK_high,optimal,0.3022549152374268,16.0,-2.4708791855720595,20,26040
Portfolio,MOSEK_high,optimal,0.3179750442504883,15.0,-2.4624545530588264,20,26040
Portfolio,MOSEK_high,optimal,0.29036402702331543,16.0,-2.550515590658816,20,26040
Portfolio,MOSEK_high,optimal,0.3224489688873291,15.0,-2.3864599804500686,20,26040
Portfolio,MOSEK_high,optimal,0.28447699546813965,15.0,-2.361890709776973,20,26040
Portfolio,MOSEK_high,optimal,0.3113889694213867,14.0,-2.6822272590036023,20,26040
Portfolio,MOSEK_high,optimal,0.16784000396728516,13.0,-2.5352124718504503,20,26040
Portfolio,MOSEK_high,optimal,0.3150138854980469,15.0,-2.553748016692615,20,26040
Portfolio,MOSEK_high,optimal,0.1476290225982666,15.0,-2.6846488314385057,20,26040
Portfolio,MOSEK_high,optimal,0.398460865020752,15.0,-2.6186321544870568,24,36048
Portfolio,MOSEK_high,optimal,0.4016768932342529,14.0,-2.531526776341911,24,36048
Portfolio,MOSEK_high,optimal,0.16071295738220215,14.0,-2.39340155893856,24,36048
Portfolio,MOSEK_high,optimal,0.30844593048095703,15.0,-2.3243920513086582,24,36048
Portfolio,MOSEK_high,optimal,0.3264360427856445,15.0,-2.5694321933541047,24,36048
Portfolio,MOSEK_high,optimal,0.303145170211792,15.0,-2.6330037834611284,24,36048
Portfolio,MOSEK_high,optimal,0.4037971496582031,14.0,-2.4456874938052584,24,36048
Portfolio,MOSEK_high,solver_error,0.3338041305541992,21.0,-2.4646998651851004,24,36048
Portfolio,MOSEK_high,optimal,0.27541303634643555,15.0,-2.640963008919095,24,36048
Portfolio,MOSEK_high,optimal,0.18186593055725092,13.0,-2.5189518178240045,24,36048
Portfolio,MOSEK_high,optimal,0.4043290615081787,15.0,-2.7927506706994802,28,47656
Portfolio,MOSEK_high,optimal,0.4619488716125488,15.0,-2.7106866114320223,28,47656
Portfolio,MOSEK_high,optimal,0.4475319385528565,15.0,-2.900555501180288,28,47656
Portfolio,MOSEK_high,optimal,0.4741530418395996,14.0,-2.6925188814908285,28,47656
Portfolio,MOSEK_high,optimal,0.23596906661987305,16.0,-2.4841576663289247,28,47656
Portfolio,MOSEK_high,optimal,0.4751300811767578,16.0,-2.4337513683114373,28,47656
Portfolio,MOSEK_high,optimal,0.4766199588775635,15.0,-2.64161659962715,28,47656
Portfolio,MOSEK_high,optimal,0.3895130157470703,16.0,-2.7320541251988204,28,47656
Portfolio,MOSEK_high,optimal,0.4758000373840332,15.0,-2.429335186712512,28,47656
Portfolio,MOSEK_high,optimal,0.4306299686431885,15.0,-2.5729925629081887,28,47656
Portfolio,MOSEK_high,optimal,0.4715471267700195,15.0,-2.6022873973740603,35,71820
Portfolio,MOSEK_high,optimal,0.4677460193634033,14.0,-2.494188986376769,35,71820
Portfolio,MOSEK_high,optimal,0.4407157897949219,15.0,-2.6950465987798315,35,71820
Portfolio,MOSEK_high,optimal,0.3876478672027588,14.0,-2.5809441588830047,35,71820
Portfolio,MOSEK_high,optimal,0.5287690162658691,14.0,-2.5544593622138327,35,71820
Portfolio,MOSEK_high,optimal,0.5031340122222899,16.0,-2.6356434835641065,35,71820
Portfolio,MOSEK_high,optimal,0.4593918323516846,15.0,-2.6414513541407985,35,71820
Portfolio,MOSEK_high,optimal,0.37448692321777344,14.0,-2.5412210566668034,35,71820
Portfolio,MOSEK_high,optimal,0.5011370182037354,16.0,-2.5236013469946856,35,71820
Portfolio,MOSEK_high,optimal,0.4672458171844482,15.0,-2.513043770815365,35,71820
Portfolio,MOSEK_high,optimal,0.7271060943603516,14.0,-2.6886160895680224,43,105436
Portfolio,MOSEK_high,optimal,0.7140858173370361,13.0,-2.585960858784348,43,105436
Portfolio,MOSEK_high,optimal,0.5901830196380615,13.0,-2.6092977974737828,43,105436
Portfolio,MOSEK_high,optimal,0.7502381801605225,13.0,-2.5562553295732804,43,105436
Portfolio,MOSEK_high,optimal,0.6939229965209961,13.0,-2.6064399180366515,43,105436
Portfolio,MOSEK_high,optimal,0.4452049732208252,13.0,-2.543528656163002,43,105436
Portfolio,MOSEK_high,optimal,0.6234390735626221,16.0,-2.556947873325749,43,105436
Portfolio,MOSEK_high,optimal,0.5678098201751709,13.0,-2.5864858461053437,43,105436
Portfolio,MOSEK_high,optimal,0.7063260078430176,13.0,-2.5967627992764744,43,105436
Portfolio,MOSEK_high,optimal,0.662416934967041,13.0,-2.5127748798823237,43,105436
Portfolio,MOSEK_high,optimal,0.589522123336792,14.0,-2.611213839693082,52,150904
Portfolio,MOSEK_high,optimal,0.5211658477783203,14.0,-2.463339527437451,52,150904
Portfolio,MOSEK_high,optimal,0.5348179340362549,13.0,-2.5409360899939792,52,150904
Portfolio,MOSEK_high,optimal,0.37644290924072266,13.0,-2.6207053887553684,52,150904
Portfolio,MOSEK_high,optimal,0.3854629993438721,12.0,-2.555576787012284,52,150904
Portfolio,MOSEK_high,optimal,0.5161449909210205,14.0,-2.7176019111497793,52,150904
Portfolio,MOSEK_high,optimal,0.20582914352416992,12.0,-2.7127227998301,52,150904
Portfolio,MOSEK_high,optimal,0.4257309436798096,14.0,-2.6559814267046784,52,150904
Portfolio,MOSEK_high,optimal,0.4663898944854736,13.0,-2.6203594428672097,52,150904
Portfolio,MOSEK_high,optimal,0.5356230735778809,13.0,-2.560286925532295,52,150904
Portfolio,MOSEK_high,optimal,1.0757710933685305,15.0,-2.7440668376231097,65,230880
Portfolio,MOSEK_high,optimal,1.341968059539795,12.0,-2.5580986439354936,65,230880
Portfolio,MOSEK_high,optimal,1.3485891819000244,14.0,-2.4918571491182817,65,230880
Portfolio,MOSEK_high,optimal,1.383836030960083,14.0,-2.728840868437108,65,230880
Portfolio,MOSEK_high,optimal,1.3473269939422607,15.0,-2.700211617283575,65,230880
Portfolio,MOSEK_high,optimal,1.2957658767700195,14.0,-2.663257485171309,65,230880
Portfolio,MOSEK_high,optimal,1.3715829849243164,14.0,-2.47350841527087,65,230880
Portfolio,MOSEK_high,optimal,1.3773479461669922,14.0,-2.6559457307838694,65,230880
Portfolio,MOSEK_high,optimal,1.2188258171081543,13.0,-2.6757673951308645,65,230880
Portfolio,MOSEK_high,optimal,1.2637429237365725,15.0,-2.4628720639446766,65,230880
Portfolio,MOSEK_high,solver_error,2.1694281101226807,14.0,-2.707992065594888,80,344160
Portfolio,MOSEK_high,optimal,2.159777879714966,14.0,-2.5441995422353623,80,344160
Portfolio,MOSEK_high,optimal,2.081511974334717,13.0,-2.571838488057311,80,344160
Portfolio,MOSEK_high,optimal,1.8771510124206543,13.0,-2.4411715027334373,80,344160
Portfolio,MOSEK_high,optimal,2.0965051651000977,12.0,-2.6646081062351628,80,344160
Portfolio,MOSEK_high,optimal,1.9773881435394287,12.0,-2.4913909498236424,80,344160
Portfolio,MOSEK_high,optimal,1.9109899997711184,13.0,-2.60811176811971,80,344160
Portfolio,MOSEK_high,optimal,2.0333759784698486,13.0,-2.507911970745768,80,344160
Portfolio,MOSEK_high,optimal,1.5016829967498782,12.0,-2.548056540322997,80,344160
Portfolio,MOSEK_high,solver_error,1.8664000034332275,15.0,-2.6616464679374974,80,344160
Portfolio,MOSEK_high,optimal,2.986297130584717,13.0,-2.6322190118080013,99,519948
Portfolio,MOSEK_high,optimal,2.2811760902404785,11.0,-2.698521135303632,99,519948
Portfolio,MOSEK_high,optimal,3.007186889648437,12.0,-2.6117596705364936,99,519948
Portfolio,MOSEK_high,solver_error,3.180286169052124,12.0,-2.723336573656985,99,519948
Portfolio,MOSEK_high,optimal,2.9566309452056885,12.0,-2.7245170101506826,99,519948
Portfolio,MOSEK_high,optimal,3.0094878673553467,13.0,-2.602415662655297,99,519948
Portfolio,MOSEK_high,solver_error,3.0363378524780287,14.0,-2.6000085726073388,99,519948
Portfolio,MOSEK_high,optimal,3.098890781402588,13.0,-2.6675145719465694,99,519948
Portfolio,MOSEK_high,optimal,3.0228288173675537,13.0,-2.607837766227376,99,519948
Portfolio,MOSEK_high,optimal,3.109705209732056,13.0,-2.668725435281995,99,519948
Portfolio,MOSEK_high,solver_error,4.349878787994385,14.0,-2.554924328719395,124,806248
Portfolio,MOSEK_high,solver_error,4.207782030105592,13.0,-2.5649274642294504,124,806248
Portfolio,MOSEK_high,optimal,3.152470111846924,13.0,-2.678696128677942,124,806248
Portfolio,MOSEK_high,optimal,4.1569600105285645,13.0,-2.6149839108106216,124,806248
Portfolio,MOSEK_high,optimal,4.205943822860719,14.0,-2.597845841879598,124,806248
Portfolio,MOSEK_high,solver_error,3.9155640602111816,15.0,-2.6384953306436083,124,806248
Portfolio,MOSEK_high,solver_error,3.697704076766968,13.0,-2.7067989887724417,124,806248
Portfolio,MOSEK_high,solver_error,3.58440899848938,13.0,-2.5903606971037934,124,806248
Portfolio,MOSEK_high,optimal,3.743573904037476,13.0,-2.5793284267211907,124,806248
Portfolio,MOSEK_high,optimal,3.3934249877929688,11.0,-2.6183777708908846,124,806248
Portfolio,MOSEK_high,optimal,6.01009202003479,12.0,-2.673634310269799,154,1232308
Portfolio,MOSEK_high,solver_error,7.279480934143066,14.0,-2.608900741980925,154,1232308
Portfolio,MOSEK_high,solver_error,7.240272045135497,14.0,-2.653799428744005,154,1232308
Portfolio,MOSEK_high,solver_error,6.866557121276856,15.0,-2.6089933456477308,154,1232308
Portfolio,MOSEK_high,optimal,7.131505012512207,14.0,-2.54840476406344,154,1232308
Portfolio,MOSEK_high,solver_error,6.90557599067688,14.0,-2.7039547549231027,154,1232308
Portfolio,MOSEK_high,solver_error,7.057526111602782,15.0,-2.66633222365414,154,1232308
Portfolio,MOSEK_high,solver_error,7.1587960720062265,15.0,-2.602083224410102,154,1232308
Portfolio,MOSEK_high,optimal,6.107967138290405,14.0,-2.6314336811283807,154,1232308
Portfolio,MOSEK_high,optimal,6.9047510623931885,14.0,-2.574189338631037,154,1232308
Lasso,MOSEK_high,optimal,0.0962519645690918,10.0,1022.1682358236716,10,3540
Lasso,MOSEK_high,optimal,0.09798979759216307,13.0,1025.9754424752903,10,3540
Lasso,MOSEK_high,optimal,0.10337281227111816,11.0,1082.5554450519155,10,3540
Lasso,MOSEK_high,optimal,0.10824084281921388,12.0,970.3824428625244,10,3540
Lasso,MOSEK_high,optimal,0.1078481674194336,13.0,1051.8783256192858,10,3540
Lasso,MOSEK_high,optimal,0.1074988842010498,13.0,929.4669221479732,10,3540
Lasso,MOSEK_high,optimal,0.1081712245941162,12.0,1103.5194913872037,10,3540
Lasso,MOSEK_high,optimal,0.1020810604095459,10.0,967.8677622732775,10,3540
Lasso,MOSEK_high,optimal,0.09614706039428712,12.0,1058.6277537224282,10,3540
Lasso,MOSEK_high,optimal,0.10677003860473633,11.0,983.0014023991936,10,3540
Lasso,MOSEK_high,optimal,0.025774002075195312,11.0,1084.556633822903,11,4059
Lasso,MOSEK_high,optimal,0.02950000762939453,12.0,1007.0347933775523,11,4059
Lasso,MOSEK_high,optimal,0.035714149475097656,13.0,1125.824292108192,11,4059
Lasso,MOSEK_high,optimal,0.026576995849609368,10.0,1138.70091179767,11,4059
Lasso,MOSEK_high,optimal,0.0263521671295166,14.0,1098.8102723179943,11,4059
Lasso,MOSEK_high,optimal,0.04110288619995117,11.0,1097.856032446436,11,4059
Lasso,MOSEK_high,optimal,0.028715133666992188,11.0,1110.7129289286133,11,4059
Lasso,MOSEK_high,optimal,0.029603958129882806,10.0,1138.2699545383093,11,4059
Lasso,MOSEK_high,optimal,0.05737709999084473,14.0,1130.0865301899216,11,4059
Lasso,MOSEK_high,optimal,0.030004024505615238,12.0,1121.6011182763727,11,4059
Lasso,MOSEK_high,optimal,0.0476231575012207,11.0,1258.2954353369614,12,4608
Lasso,MOSEK_high,optimal,0.03925299644470215,11.0,1278.9366313569508,12,4608
Lasso,MOSEK_high,optimal,0.04170799255371094,15.0,1257.1634364549745,12,4608
Lasso,MOSEK_high,optimal,0.018416166305541992,11.0,1267.208919494995,12,4608
Lasso,MOSEK_high,optimal,0.02313709259033203,14.0,1299.8475463108484,12,4608
Lasso,MOSEK_high,optimal,0.04303121566772461,14.0,1220.356551021076,12,4608
Lasso,MOSEK_high,optimal,0.0258479118347168,13.0,1222.160876746724,12,4608
Lasso,MOSEK_high,optimal,0.019205093383789062,11.0,1212.118107332117,12,4608
Lasso,MOSEK_high,optimal,0.03561997413635254,14.0,1251.7170235959006,12,4608
Lasso,MOSEK_high,optimal,0.04114699363708496,10.0,1202.5754559627514,12,4608
Lasso,MOSEK_high,optimal,0.0413060188293457,13.0,1352.4772046790554,13,5187
Lasso,MOSEK_high,optimal,0.0231318473815918,11.0,1224.3627538083815,13,5187
Lasso,MOSEK_high,optimal,0.02350902557373047,12.0,1372.8139180102444,13,5187
Lasso,MOSEK_high,optimal,0.023070096969604492,12.0,1274.1837664115171,13,5187
Lasso,MOSEK_high,optimal,0.02404499053955078,11.0,1344.2103760437958,13,5187
Lasso,MOSEK_high,optimal,0.03151988983154297,12.0,1343.3696604966,13,5187
Lasso,MOSEK_high,optimal,0.027621030807495117,11.0,1246.9618085659242,13,5187
Lasso,MOSEK_high,optimal,0.033579111099243164,13.0,1311.6522423693928,13,5187
Lasso,MOSEK_high,optimal,0.04290890693664552,15.0,1381.558482635999,13,5187
Lasso,MOSEK_high,optimal,0.043601036071777344,13.0,1311.2029227532664,13,5187
Lasso,MOSEK_high,optimal,0.06504702568054199,12.0,1399.7944338699149,14,5796
Lasso,MOSEK_high,optimal,0.043859004974365234,12.0,1442.2319460327444,14,5796
Lasso,MOSEK_high,optimal,0.03737306594848633,11.0,1487.9428895828287,14,5796
Lasso,MOSEK_high,optimal,0.018664121627807617,11.0,1465.0420542579398,14,5796
Lasso,MOSEK_high,optimal,0.019837141036987305,12.0,1367.0424143149355,14,5796
Lasso,MOSEK_high,optimal,0.018968820571899414,11.0,1452.1310822423636,14,5796
Lasso,MOSEK_high,optimal,0.0337369441986084,12.0,1506.5361813470859,14,5796
Lasso,MOSEK_high,optimal,0.027044057846069336,14.0,1390.180784438377,14,5796
Lasso,MOSEK_high,optimal,0.036431074142456055,10.0,1348.8856778227212,14,5796
Lasso,MOSEK_high,optimal,0.04450607299804688,14.0,1442.9343043987194,14,5796
Lasso,MOSEK_high,optimal,0.04489707946777344,10.0,1609.7043644194669,16,7104
Lasso,MOSEK_high,optimal,0.036514997482299805,12.0,1680.7086116620605,16,7104
Lasso,MOSEK_high,optimal,0.032120943069458015,12.0,1688.7785299439295,16,7104
Lasso,MOSEK_high,optimal,0.035842180252075195,11.0,1582.95868099539,16,7104
Lasso,MOSEK_high,optimal,0.06251692771911621,14.0,1533.6360459238354,16,7104
Lasso,MOSEK_high,optimal,0.05001688003540039,12.0,1578.4557171672818,16,7104
Lasso,MOSEK_high,optimal,0.02671194076538086,13.0,1703.2208854671665,16,7104
Lasso,MOSEK_high,optimal,0.024860143661499023,14.0,1626.8482073057141,16,7104
Lasso,MOSEK_high,optimal,0.06091618537902833,12.0,1595.0934527371458,16,7104
Lasso,MOSEK_high,optimal,0.060626983642578125,15.0,1554.404851803463,16,7104
Lasso,MOSEK_high,optimal,0.07957601547241211,16.0,1793.5408415096508,17,7803
Lasso,MOSEK_high,optimal,0.0620260238647461,16.0,1794.3663687777462,17,7803
Lasso,MOSEK_high,optimal,0.024951934814453125,12.0,1809.8355526691632,17,7803
Lasso,MOSEK_high,optimal,0.08082199096679688,12.0,1843.7973604150643,17,7803
Lasso,MOSEK_high,optimal,0.05391812324523927,14.0,1907.1039572424568,17,7803
Lasso,MOSEK_high,optimal,0.04904007911682129,14.0,1624.067380605547,17,7803
Lasso,MOSEK_high,optimal,0.05803894996643065,14.0,1747.8736059994376,17,7803
Lasso,MOSEK_high,optimal,0.0581820011138916,16.0,1854.7525725942264,17,7803
Lasso,MOSEK_high,optimal,0.037832021713256836,12.0,1787.4882572219433,17,7803
Lasso,MOSEK_high,optimal,0.0440220832824707,13.0,1843.1968083090715,17,7803
Lasso,MOSEK_high,optimal,0.18622279167175293,12.0,2063.3350678980983,20,10080
Lasso,MOSEK_high,optimal,0.15584206581115725,15.0,2063.4715543571633,20,10080
Lasso,MOSEK_high,optimal,0.1972551345825196,14.0,2043.8555443894986,20,10080
Lasso,MOSEK_high,optimal,0.20274114608764648,15.0,2022.5656571752088,20,10080
Lasso,MOSEK_high,optimal,0.19084811210632324,14.0,2012.0106966059373,20,10080
Lasso,MOSEK_high,optimal,0.06690812110900879,11.0,1935.75127153662,20,10080
Lasso,MOSEK_high,optimal,0.162214994430542,13.0,2066.7033704882256,20,10080
Lasso,MOSEK_high,optimal,0.2157139778137207,18.0,2105.3515440501333,20,10080
Lasso,MOSEK_high,optimal,0.1324470043182373,12.0,2059.812284938459,20,10080
Lasso,MOSEK_high,optimal,0.10590219497680664,13.0,1959.3380565731518,20,10080
Lasso,MOSEK_high,optimal,0.15696001052856445,14.0,2355.205913207704,23,12627
Lasso,MOSEK_high,optimal,0.10942602157592772,14.0,2282.4387881682583,23,12627
Lasso,MOSEK_high,optimal,0.1990420818328857,14.0,2306.3167488026124,23,12627
Lasso,MOSEK_high,optimal,0.1863400936126709,12.0,2338.6540467068107,23,12627
Lasso,MOSEK_high,optimal,0.13219499588012695,12.0,2395.1223888972404,23,12627
Lasso,MOSEK_high,optimal,0.1775519847869873,16.0,2389.9680743751237,23,12627
Lasso,MOSEK_high,optimal,0.18274593353271484,13.0,2266.4770446722896,23,12627
Lasso,MOSEK_high,optimal,0.18915605545043945,16.0,2215.946972525041,23,12627
Lasso,MOSEK_high,optimal,0.15092706680297852,12.0,2399.072964797093,23,12627
Lasso,MOSEK_high,optimal,0.18391895294189453,20.0,2234.256319058249,23,12627
Lasso,MOSEK_high,optimal,0.27318596839904785,16.0,2679.032893922727,26,15444
Lasso,MOSEK_high,optimal,0.2770709991455078,16.0,2596.816888914064,26,15444
Lasso,MOSEK_high,optimal,0.26764702796936035,15.0,2695.0755044816865,26,15444
Lasso,MOSEK_high,optimal,0.2534160614013672,12.0,2690.6357026129995,26,15444
Lasso,MOSEK_high,optimal,0.233612060546875,16.0,2508.595203446229,26,15444
Lasso,MOSEK_high,optimal,0.10697793960571288,13.0,2673.2679190625377,26,15444
Lasso,MOSEK_high,optimal,0.13262295722961426,15.0,2671.5719084371635,26,15444
Lasso,MOSEK_high,optimal,0.2798111438751221,12.0,2704.462724282734,26,15444
Lasso,MOSEK_high,optimal,0.1899709701538086,17.0,2618.3092242162706,26,15444
Lasso,MOSEK_high,optimal,0.04993295669555664,16.0,2629.183474156337,26,15444
Lasso,MOSEK_high,optimal,0.2189500331878662,13.0,3149.8098096387707,31,20739
Lasso,MOSEK_high,optimal,0.18154501914978027,12.0,3107.7876707455302,31,20739
Lasso,MOSEK_high,optimal,0.0566561222076416,11.0,3318.9603525726147,31,20739
Lasso,MOSEK_high,optimal,0.06253290176391603,14.0,3246.314993365373,31,20739
Lasso,MOSEK_high,optimal,0.21289587020874026,14.0,3193.906738050949,31,20739
Lasso,MOSEK_high,optimal,0.2750420570373535,14.0,3131.7718441071306,31,20739
Lasso,MOSEK_high,optimal,0.2494070529937744,13.0,3228.418209329663,31,20739
Lasso,MOSEK_high,optimal,0.2744128704071045,15.0,3219.939008735859,31,20739
Lasso,MOSEK_high,optimal,0.1245419979095459,18.0,3253.703470271428,31,20739
Lasso,MOSEK_high,optimal,0.28746914863586426,16.0,3071.0646539446275,31,20739
Lasso,MOSEK_high,optimal,0.2692091464996338,11.0,3856.725241967168,37,28083
Lasso,MOSEK_high,optimal,0.4884219169616699,18.0,3700.7930575612977,37,28083
Lasso,MOSEK_high,optimal,0.3634181022644043,19.0,3753.247715356446,37,28083
Lasso,MOSEK_high,optimal,0.4440169334411621,16.0,3699.4626113174845,37,28083
Lasso,MOSEK_high,optimal,0.2918400764465332,12.0,3818.87766327624,37,28083
Lasso,MOSEK_high,optimal,0.5326731204986572,19.0,3829.261339356524,37,28083
Lasso,MOSEK_high,optimal,0.4276819229125977,17.0,3973.5260454784197,37,28083
Lasso,MOSEK_high,optimal,0.5351521968841553,24.0,3606.365953654709,37,28083
Lasso,MOSEK_high,optimal,0.41965699195861816,16.0,3709.02033292781,37,28083
Lasso,MOSEK_high,optimal,0.4764249324798584,18.0,3735.5272624790728,37,28083
Lasso,MOSEK_high,optimal,0.7602329254150391,22.0,4595.2115547417025,45,39555
Lasso,MOSEK_high,optimal,0.7628600597381592,25.0,4658.33077980681,45,39555
Lasso,MOSEK_high,optimal,0.2505459785461426,13.0,4543.683796436696,45,39555
Lasso,MOSEK_high,optimal,1.0339021682739258,39.0,4519.164018363152,45,39555
Lasso,MOSEK_high,optimal,0.8911888599395752,24.0,4639.92750877331,45,39555
Lasso,MOSEK_high,optimal,0.5755519866943359,15.0,4688.721489671366,45,39555
Lasso,MOSEK_high,optimal,0.8981671333312988,32.0,4898.39372240569,45,39555
Lasso,MOSEK_high,optimal,0.735821008682251,18.0,4585.135637867988,45,39555
Lasso,MOSEK_high,optimal,0.3618960380554199,16.0,4828.172659981545,45,39555
Lasso,MOSEK_high,optimal,0.6636838912963867,20.0,4672.546306683348,45,39555
Lasso,MOSEK_high,optimal,0.9073598384857178,21.0,5523.925052798785,55,56595
Lasso,MOSEK_high,optimal,0.9066359996795654,21.0,5807.457495798153,55,56595
Lasso,MOSEK_high,optimal,0.7825219631195068,15.0,5556.569392352155,55,56595
Lasso,MOSEK_high,optimal,0.8894100189208984,17.0,5510.637692243446,55,56595
Lasso,MOSEK_high,optimal,0.38469982147216797,14.0,5710.6707932894715,55,56595
Lasso,MOSEK_high,optimal,0.8545639514923096,16.0,5416.155687783347,55,56595
Lasso,MOSEK_high,optimal,0.8106701374053955,19.0,5563.767314875204,55,56595
Lasso,MOSEK_high,optimal,0.8520269393920898,16.0,5806.934225359347,55,56595
Lasso,MOSEK_high,optimal,0.8272478580474854,18.0,5683.7117615472325,55,56595
Lasso,MOSEK_high,optimal,1.0250861644744873,26.0,5762.094692893889,55,56595
Lasso,MOSEK_high,optimal,1.1169869899749756,17.0,7023.092769169261,68,83232
Lasso,MOSEK_high,optimal,1.1892430782318115,17.0,6970.04880052329,68,83232
Lasso,MOSEK_high,optimal,1.5135829448699951,27.0,6757.610828191539,68,83232
Lasso,MOSEK_high,optimal,1.6374881267547607,35.0,7073.067950987843,68,83232
Lasso,MOSEK_high,optimal,1.195647954940796,18.0,6991.365825766331,68,83232
Lasso,MOSEK_high,optimal,1.3370771408081057,23.0,6979.6111288020165,68,83232
Lasso,MOSEK_high,optimal,1.3711788654327393,20.0,6990.594575392127,68,83232
Lasso,MOSEK_high,optimal,1.0029060840606692,18.0,6953.45297279062,68,83232
Lasso,MOSEK_high,optimal,0.9484820365905762,18.0,6924.416136880862,68,83232
Lasso,MOSEK_high,optimal,1.4035639762878418,28.0,7135.365297091046,68,83232
Lasso,MOSEK_high,optimal,1.147686004638672,22.0,8638.443233392698,84,122976
Lasso,MOSEK_high,optimal,0.8978030681610107,15.0,8362.348225330737,84,122976
Lasso,MOSEK_high,optimal,0.6410858631134033,13.0,8680.447916024645,84,122976
Lasso,MOSEK_high,optimal,1.2026829719543457,22.0,8382.393133462585,84,122976
Lasso,MOSEK_high,optimal,0.8706240653991699,15.0,8759.62564637481,84,122976
Lasso,MOSEK_high,optimal,1.0560989379882812,19.0,8329.718788326476,84,122976
Lasso,MOSEK_high,optimal,0.6830251216888428,16.0,8670.002822096,84,122976
Lasso,MOSEK_high,optimal,1.073045015335083,20.0,8442.415685335636,84,122976
Lasso,MOSEK_high,optimal,1.0066709518432615,19.0,8644.621930132349,84,122976
Lasso,MOSEK_high,optimal,0.7188510894775391,14.0,8585.878719055623,84,122976
Lasso,MOSEK_high,optimal,1.2221901416778564,12.0,10770.035335044437,105,186795
Lasso,MOSEK_high,optimal,1.9667880535125728,20.0,10764.34806135096,105,186795
Lasso,MOSEK_high,optimal,2.27577805519104,30.0,10656.45733558224,105,186795
Lasso,MOSEK_high,optimal,1.4825971126556396,14.0,10602.324172049292,105,186795
Lasso,MOSEK_high,optimal,2.3488919734954834,30.0,10717.375964211053,105,186795
Lasso,MOSEK_high,optimal,1.768908977508545,14.0,10906.12005983156,105,186795
Lasso,MOSEK_high,optimal,1.4000279903411863,14.0,10491.517401680556,105,186795
Lasso,MOSEK_high,optimal,0.9463999271392822,11.0,10966.88069912102,105,186795
Lasso,MOSEK_high,optimal,1.9118139743804927,17.0,10543.1722936358,105,186795
Lasso,MOSEK_high,optimal,2.3507111072540283,29.0,10905.685338094101,105,186795
Lasso,MOSEK_high,optimal,3.442017078399658,17.0,13353.768169470071,132,288288
Lasso,MOSEK_high,optimal,4.182236194610597,34.0,13477.561245465613,132,288288
Lasso,MOSEK_high,optimal,3.930413007736206,25.0,13121.715994458471,132,288288
Lasso,MOSEK_high,optimal,3.36470103263855,25.0,13458.876498771919,132,288288
Lasso,MOSEK_high,optimal,3.4407339096069336,18.0,13201.324099888272,132,288288
Lasso,MOSEK_high,optimal,2.291609764099121,13.0,13421.014893451986,132,288288
Lasso,MOSEK_high,optimal,3.2134990692138667,17.0,13209.757644707746,132,288288
Lasso,MOSEK_high,optimal,4.191135883331299,29.0,13405.921892052544,132,288288
Lasso,MOSEK_high,optimal,3.591055154800415,20.0,13703.507595190093,132,288288
Lasso,MOSEK_high,optimal,3.713437795639038,24.0,13371.03406311629,132,288288
Lasso,MOSEK_high,optimal,5.994649171829224,29.0,16954.288288958127,166,447204
Lasso,MOSEK_high,optimal,5.097333908081055,19.0,17593.32408534492,166,447204
Lasso,MOSEK_high,optimal,5.057371139526367,16.0,17217.97950651766,166,447204
Lasso,MOSEK_high,optimal,4.171041011810304,15.0,17058.404968993338,166,447204
Lasso,MOSEK_high,optimal,4.7877771854400635,17.0,17091.80787197002,166,447204
Lasso,MOSEK_high,optimal,4.9081690311431885,16.0,17236.07512989311,166,447204
Lasso,MOSEK_high,optimal,5.906807899475098,31.0,16992.040069776616,166,447204
Lasso,MOSEK_high,optimal,4.781883001327515,15.0,16722.51805024331,166,447204
Lasso,MOSEK_high,optimal,5.019068002700807,18.0,16646.255246643996,166,447204
Lasso,MOSEK_high,optimal,5.786976099014282,24.0,17016.440304412445,166,447204
Lasso,MOSEK_high,optimal,7.049896001815796,15.0,21511.256891185785,209,697851
Lasso,MOSEK_high,optimal,6.7699480056762695,14.0,21018.04509496865,209,697851
Lasso,MOSEK_high,optimal,9.921887874603273,41.0,21634.21577407657,209,697851
Lasso,MOSEK_high,optimal,8.212463140487671,23.0,21983.791705139498,209,697851
Lasso,MOSEK_high,optimal,8.330428123474121,22.0,21539.699476262802,209,697851
Lasso,MOSEK_high,optimal,7.049437046051025,18.0,21481.9213674233,209,697851
Lasso,MOSEK_high,optimal,4.3155388832092285,10.0,21251.65557660581,209,697851
Lasso,MOSEK_high,optimal,5.443744897842407,14.0,21394.74810370032,209,697851
Lasso,MOSEK_high,optimal,4.955250978469849,15.0,21285.403680655072,209,697851
Lasso,MOSEK_high,optimal,7.930196046829224,19.0,20879.54810789316,209,697851
SVM,MOSEK_high,optimal,0.5284759998321533,7.0,422.4889373634077,10,3510
SVM,MOSEK_high,optimal,0.4506971836090088,8.0,408.2953994109652,10,3510
SVM,MOSEK_high,optimal,0.4921760559082031,8.0,414.40009592585074,10,3510
SVM,MOSEK_high,optimal,0.5787789821624756,9.0,416.3674696222721,10,3510
SVM,MOSEK_high,solver_error,0.5937869548797607,8.0,425.91861915605386,10,3510
SVM,MOSEK_high,optimal,0.5737199783325195,9.0,402.9288915668395,10,3510
SVM,MOSEK_high,optimal,0.595289945602417,7.0,426.38774687481316,10,3510
SVM,MOSEK_high,optimal,0.5034589767456055,8.0,419.6172866008778,10,3510
SVM,MOSEK_high,optimal,0.5048890113830566,8.0,428.6530108649333,10,3510
SVM,MOSEK_high,solver_error,0.5411949157714844,8.0,417.06974390184007,10,3510
SVM,MOSEK_high,solver_error,0.34893798828125,10.0,460.69743417521033,11,4025
SVM,MOSEK_high,solver_error,0.3525350093841553,8.0,462.5040291388567,11,4025
SVM,MOSEK_high,optimal,0.2779450416564941,10.0,452.3248135018108,11,4025
SVM,MOSEK_high,solver_error,0.3170509338378906,9.0,464.26868754846487,11,4025
SVM,MOSEK_high,solver_error,0.4168901443481445,9.0,452.0342214065242,11,4025
SVM,MOSEK_high,optimal,0.3189539909362793,9.0,447.6982772355136,11,4025
SVM,MOSEK_high,optimal,0.5088481903076172,9.0,450.04777890089,11,4025
SVM,MOSEK_high,solver_error,0.4571661949157715,9.0,454.8319811955495,11,4025
SVM,MOSEK_high,optimal,0.2634899616241455,8.0,471.42702475708677,11,4025
SVM,MOSEK_high,optimal,0.014658212661743162,14.0,454.0819508357157,11,4025
SVM,MOSEK_high,optimal,0.08901810646057129,16.0,492.7753446976537,12,4572
SVM,MOSEK_high,optimal,0.018290042877197262,13.0,502.9854713728659,12,4572
SVM,MOSEK_high,optimal,0.03769493103027344,14.0,494.1653252637059,12,4572
SVM,MOSEK_high,optimal,0.06883597373962402,16.0,486.8759472248457,12,4572
SVM,MOSEK_high,optimal,0.05120086669921875,16.0,496.23443442139313,12,4572
SVM,MOSEK_high,optimal,0.06542778015136719,14.0,514.8733927513513,12,4572
SVM,MOSEK_high,optimal,0.05935502052307129,15.0,506.69752537603966,12,4572
SVM,MOSEK_high,optimal,0.04204702377319336,14.0,501.7299463709125,12,4572
SVM,MOSEK_high,optimal,0.0477290153503418,16.0,502.443571776876,12,4572
SVM,MOSEK_high,optimal,0.060893058776855476,16.0,474.8955873664133,12,4572
SVM,MOSEK_high,optimal,0.13985610008239746,15.0,537.7582689657911,13,5147
SVM,MOSEK_high,optimal,0.1883838176727295,17.0,542.8936027589182,13,5147
SVM,MOSEK_high,optimal,0.1881308555603028,17.0,523.2914778775403,13,5147
SVM,MOSEK_high,optimal,0.1712191104888916,16.0,539.8449752389508,13,5147
SVM,MOSEK_high,optimal,0.18494009971618647,16.0,549.2584176987152,13,5147
SVM,MOSEK_high,optimal,0.05275297164916992,15.0,550.2832148583227,13,5147
SVM,MOSEK_high,optimal,0.18295598030090326,17.0,537.267353065962,13,5147
SVM,MOSEK_high,optimal,0.19763398170471191,16.0,531.7403105415895,13,5147
SVM,MOSEK_high,optimal,0.1011970043182373,16.0,537.61422031002,13,5147
SVM,MOSEK_high,optimal,0.19573211669921875,16.0,541.0861467790073,13,5147
SVM,MOSEK_high,optimal,0.14585208892822266,17.0,574.4968998225061,14,5754
SVM,MOSEK_high,optimal,0.15092921257019046,14.0,572.8544872241476,14,5754
SVM,MOSEK_high,optimal,0.11246705055236816,15.0,585.184761003262,14,5754
SVM,MOSEK_high,solver_error,0.13889503479003906,18.0,576.2369616224355,14,5754
SVM,MOSEK_high,optimal,0.14618992805480954,15.0,578.0801482547893,14,5754
SVM,MOSEK_high,optimal,0.15526199340820312,16.0,588.961389274487,14,5754
SVM,MOSEK_high,optimal,0.1645641326904297,16.0,581.3180083167326,14,5754
SVM,MOSEK_high,optimal,0.1230769157409668,16.0,581.1319207950772,14,5754
SVM,MOSEK_high,optimal,0.1613779067993164,15.0,583.3442797844541,14,5754
SVM,MOSEK_high,optimal,0.03898787498474121,15.0,566.9885400022298,14,5754
SVM,MOSEK_high,optimal,0.16231608390808105,15.0,663.250685813761,16,7056
SVM,MOSEK_high,optimal,0.17444610595703125,16.0,651.5965936093129,16,7056
SVM,MOSEK_high,optimal,0.12911605834960938,14.0,651.9114163185055,16,7056
SVM,MOSEK_high,optimal,0.16582393646240234,16.0,674.0881798981802,16,7056
SVM,MOSEK_high,optimal,0.16874003410339355,16.0,667.7319396139515,16,7056
SVM,MOSEK_high,optimal,0.1192929744720459,17.0,666.4982308135798,16,7056
SVM,MOSEK_high,optimal,0.10114693641662598,16.0,676.8263727757444,16,7056
SVM,MOSEK_high,optimal,0.18408417701721191,17.0,661.4794899291068,16,7056
SVM,MOSEK_high,optimal,0.07699298858642578,17.0,648.3942494493438,16,7056
SVM,MOSEK_high,optimal,0.06107592582702636,15.0,662.5105795465781,16,7056
SVM,MOSEK_high,optimal,0.09955406188964844,16.0,701.9288096025289,17,7751
SVM,MOSEK_high,optimal,0.1257021427154541,16.0,682.1824827183316,17,7751
SVM,MOSEK_high,optimal,0.10991406440734863,15.0,718.3939749075188,17,7751
SVM,MOSEK_high,optimal,0.08090400695800781,16.0,700.6556782620911,17,7751
SVM,MOSEK_high,optimal,0.03668403625488281,17.0,700.24663786757,17,7751
SVM,MOSEK_high,optimal,0.13837504386901855,16.0,687.2288549547827,17,7751
SVM,MOSEK_high,optimal,0.11759305000305174,16.0,718.7686067568802,17,7751
SVM,MOSEK_high,optimal,0.13876581192016602,16.0,701.9391668722474,17,7751
SVM,MOSEK_high,optimal,0.0747530460357666,16.0,694.9741337041057,17,7751
SVM,MOSEK_high,optimal,0.12112092971801758,15.0,710.7338892287363,17,7751
SVM,MOSEK_high,optimal,0.128770112991333,16.0,812.5080556687415,20,10020
SVM,MOSEK_high,optimal,0.1587820053100586,17.0,812.5391188879254,20,10020
SVM,MOSEK_high,optimal,0.14499211311340332,15.0,813.895624599143,20,10020
SVM,MOSEK_high,optimal,0.16279196739196775,16.0,802.8111256416289,20,10020
SVM,MOSEK_high,optimal,0.14657998085021973,15.0,825.1338741673324,20,10020
SVM,MOSEK_high,optimal,0.11871910095214845,16.0,823.7543270162182,20,10020
SVM,MOSEK_high,optimal,0.15478801727294922,16.0,823.7220006829999,20,10020
SVM,MOSEK_high,optimal,0.09566092491149902,17.0,800.8925555137868,20,10020
SVM,MOSEK_high,optimal,0.14023518562316895,15.0,814.9575391358787,20,10020
SVM,MOSEK_high,optimal,0.1123969554901123,16.0,847.7070257893456,20,10020
SVM,MOSEK_high,optimal,0.1747288703918457,16.0,926.2066212236767,23,12557
SVM,MOSEK_high,optimal,0.1684119701385498,17.0,935.8728712380679,23,12557
SVM,MOSEK_high,optimal,0.0910329818725586,16.0,950.4673024095728,23,12557
SVM,MOSEK_high,optimal,0.10596799850463867,17.0,964.5206410271353,23,12557
SVM,MOSEK_high,optimal,0.08115196228027344,16.0,943.8977718987787,23,12557
SVM,MOSEK_high,optimal,0.04829192161560058,18.0,921.7303476061833,23,12557
SVM,MOSEK_high,optimal,0.12560391426086426,16.0,939.2945737289156,23,12557
SVM,MOSEK_high,optimal,0.11632704734802245,16.0,953.0985638387973,23,12557
SVM,MOSEK_high,optimal,0.07633113861083984,17.0,950.5859296177845,23,12557
SVM,MOSEK_high,optimal,0.12387394905090332,16.0,944.4624724979532,23,12557
SVM,MOSEK_high,optimal,0.2541258335113525,18.0,1032.4325880595661,26,15366
SVM,MOSEK_high,optimal,0.2669000625610352,16.0,1040.9759122612993,26,15366
SVM,MOSEK_high,optimal,0.26916980743408203,16.0,1067.478463415413,26,15366
SVM,MOSEK_high,solver_error,0.24577903747558594,18.0,1069.2920400561516,26,15366
SVM,MOSEK_high,optimal,0.04212498664855957,16.0,1070.955618982998,26,15366
SVM,MOSEK_high,optimal,0.2431168556213379,16.0,1076.4946379548649,26,15366
SVM,MOSEK_high,optimal,0.14943599700927734,16.0,1061.8008773816678,26,15366
SVM,MOSEK_high,optimal,0.2657771110534668,16.0,1073.6406025306067,26,15366
SVM,MOSEK_high,optimal,0.2613978385925293,17.0,1047.2506110892243,26,15366
SVM,MOSEK_high,optimal,0.2328050136566162,14.0,1064.2591376076664,26,15366
SVM,MOSEK_high,optimal,0.2624599933624268,16.0,1297.4327110049126,31,20645
SVM,MOSEK_high,optimal,0.2816140651702881,18.0,1255.2822329311152,31,20645
SVM,MOSEK_high,optimal,0.22003388404846191,17.0,1256.0260066880016,31,20645
SVM,MOSEK_high,optimal,0.22181415557861328,16.0,1264.207037049185,31,20645
SVM,MOSEK_high,optimal,0.11767220497131348,16.0,1258.7280316538813,31,20645
SVM,MOSEK_high,optimal,0.2711219787597656,16.0,1276.330518402297,31,20645
SVM,MOSEK_high,optimal,0.18347501754760745,18.0,1260.4298920491224,31,20645
SVM,MOSEK_high,optimal,0.2418508529663086,16.0,1258.3022439187307,31,20645
SVM,MOSEK_high,optimal,0.24709105491638186,15.0,1260.8863507261826,31,20645
SVM,MOSEK_high,optimal,0.05012297630310058,17.0,1275.151010152813,31,20645
SVM,MOSEK_high,optimal,0.1988110542297364,17.0,1485.4871638283014,37,27971
SVM,MOSEK_high,optimal,0.479464054107666,15.0,1534.8418081313805,37,27971
SVM,MOSEK_high,optimal,0.4685869216918945,17.0,1473.126811173816,37,27971
SVM,MOSEK_high,optimal,0.4556729793548584,18.0,1489.0864764301928,37,27971
SVM,MOSEK_high,optimal,0.06856584548950195,15.0,1514.4522008736976,37,27971
SVM,MOSEK_high,optimal,0.4406659603118897,15.0,1492.5782858970758,37,27971
SVM,MOSEK_high,optimal,0.4081778526306152,16.0,1526.4972681328925,37,27971
SVM,MOSEK_high,optimal,0.3971238136291504,15.0,1516.1055760237696,37,27971
SVM,MOSEK_high,optimal,0.430056095123291,17.0,1501.1720055945548,37,27971
SVM,MOSEK_high,optimal,0.45018696784973145,15.0,1504.5632539097824,37,27971
SVM,MOSEK_high,optimal,0.4919660091400146,17.0,1802.6474580495026,45,39419
SVM,MOSEK_high,optimal,0.4514029026031494,17.0,1854.6083776378625,45,39419
SVM,MOSEK_high,optimal,0.42913198471069336,16.0,1837.837793743345,45,39419
SVM,MOSEK_high,optimal,0.417834997177124,16.0,1843.3176354692664,45,39419
SVM,MOSEK_high,optimal,0.4710559844970703,17.0,1819.3928911293647,45,39419
SVM,MOSEK_high,optimal,0.3969860076904297,18.0,1819.300585297484,45,39419
SVM,MOSEK_high,optimal,0.3227710723876953,16.0,1855.3505294675897,45,39419
SVM,MOSEK_high,optimal,0.4778928756713867,17.0,1837.3862536084769,45,39419
SVM,MOSEK_high,optimal,0.4711799621582031,17.0,1856.3846734222554,45,39419
SVM,MOSEK_high,optimal,0.4736330509185791,16.0,1841.4417455463456,45,39419
SVM,MOSEK_high,optimal,0.16961193084716794,16.0,2237.9552306286123,55,56429
SVM,MOSEK_high,optimal,0.5136668682098389,17.0,2242.6731980416253,55,56429
SVM,MOSEK_high,optimal,0.4566318988800049,18.0,2230.5250861012496,55,56429
SVM,MOSEK_high,optimal,0.5111968517303467,17.0,2264.3501233003635,55,56429
SVM,MOSEK_high,optimal,0.4902060031890869,18.0,2245.5472782444353,55,56429
SVM,MOSEK_high,optimal,0.5106959342956543,17.0,2173.4298872414543,55,56429
SVM,MOSEK_high,optimal,0.4972081184387207,16.0,2196.319873848827,55,56429
SVM,MOSEK_high,optimal,0.5173790454864502,16.0,2229.576579956437,55,56429
SVM,MOSEK_high,optimal,0.26557302474975586,16.0,2277.128250209701,55,56429
SVM,MOSEK_high,optimal,0.17482709884643555,17.0,2212.326921939772,55,56429
SVM,MOSEK_high,optimal,0.7340998649597168,16.0,2714.640183060873,68,83028
SVM,MOSEK_high,optimal,0.6531350612640381,16.0,2735.2883566462074,68,83028
SVM,MOSEK_high,optimal,0.6376008987426758,17.0,2766.642593944037,68,83028
SVM,MOSEK_high,optimal,0.5879459381103516,16.0,2754.1584510166686,68,83028
SVM,MOSEK_high,optimal,0.5972750186920166,16.0,2788.3578047021583,68,83028
SVM,MOSEK_high,optimal,0.5920031070709229,15.0,2719.5444781675274,68,83028
SVM,MOSEK_high,optimal,0.3129811286926269,17.0,2783.8223928019274,68,83028
SVM,MOSEK_high,optimal,0.7727799415588379,17.0,2739.652558497582,68,83028
SVM,MOSEK_high,optimal,0.6803939342498779,16.0,2748.9489359022555,68,83028
SVM,MOSEK_high,optimal,0.551908016204834,16.0,2777.469992520515,68,83028
SVM,MOSEK_high,optimal,0.944566011428833,17.0,3393.362451092022,84,122724
SVM,MOSEK_high,optimal,1.0692069530487058,17.0,3418.749696233081,84,122724
SVM,MOSEK_high,optimal,1.1120200157165527,17.0,3457.2903013123637,84,122724
SVM,MOSEK_high,optimal,1.096566915512085,16.0,3401.1804559489965,84,122724
SVM,MOSEK_high,optimal,0.7001931667327881,17.0,3388.028091025053,84,122724
SVM,MOSEK_high,optimal,1.1225130558013916,16.0,3421.0305013452416,84,122724
SVM,MOSEK_high,optimal,1.1298677921295166,16.0,3419.1673509473603,84,122724
SVM,MOSEK_high,optimal,1.0832149982452393,17.0,3387.395329788467,84,122724
SVM,MOSEK_high,optimal,1.0206589698791504,17.0,3404.0971380358587,84,122724
SVM,MOSEK_high,optimal,0.9032289981842041,15.0,3423.967378830191,84,122724
SVM,MOSEK_high,optimal,1.1984448432922363,12.0,4233.276682793953,105,186479
SVM,MOSEK_high,optimal,1.0921759605407717,13.0,4278.793658921523,105,186479
SVM,MOSEK_high,optimal,1.1179499626159668,13.0,4254.4718521961295,105,186479
SVM,MOSEK_high,optimal,1.2152979373931885,13.0,4135.029794792265,105,186479
SVM,MOSEK_high,optimal,0.7945621013641357,12.0,4255.763322910725,105,186479
SVM,MOSEK_high,optimal,0.9105710983276368,12.0,4276.60310017688,105,186479
SVM,MOSEK_high,optimal,1.2028610706329346,13.0,4327.4581843683945,105,186479
SVM,MOSEK_high,optimal,1.1860620975494385,13.0,4250.718074567038,105,186479
SVM,MOSEK_high,optimal,1.0843698978424072,12.0,4299.013260211666,105,186479
SVM,MOSEK_high,optimal,1.154745101928711,13.0,4279.457400404339,105,186479
SVM,MOSEK_high,optimal,1.4030539989471436,12.0,5367.8294093889235,132,287892
SVM,MOSEK_high,optimal,1.758760929107666,14.0,5396.17937858601,132,287892
SVM,MOSEK_high,optimal,1.7761259078979492,13.0,5296.16679399639,132,287892
SVM,MOSEK_high,optimal,0.8990280628204346,12.0,5262.810925809906,132,287892
SVM,MOSEK_high,optimal,1.5287301540374756,12.0,5350.31232837325,132,287892
SVM,MOSEK_high,optimal,1.724107027053833,13.0,5360.6572625254685,132,287892
SVM,MOSEK_high,optimal,1.6710171699523926,14.0,5329.329921608517,132,287892
SVM,MOSEK_high,optimal,1.7101190090179443,13.0,5358.711333582226,132,287892
SVM,MOSEK_high,optimal,1.6858930587768557,13.0,5327.338795375581,132,287892
SVM,MOSEK_high,optimal,1.1778910160064695,12.0,5326.695739869982,132,287892
SVM,MOSEK_high,optimal,2.6610708236694336,13.0,6666.176570998737,166,446706
SVM,MOSEK_high,optimal,2.409071207046509,13.0,6656.262807260075,166,446706
SVM,MOSEK_high,optimal,2.623617172241211,13.0,6719.163251116423,166,446706
SVM,MOSEK_high,optimal,2.721658945083618,13.0,6672.301580364078,166,446706
SVM,MOSEK_high,optimal,2.547584056854248,13.0,6722.754240463657,166,446706
SVM,MOSEK_high,optimal,1.382101058959961,12.0,6694.076963638053,166,446706
SVM,MOSEK_high,optimal,2.64955997467041,13.0,6682.474008229853,166,446706
SVM,MOSEK_high,optimal,2.619158983230591,13.0,6713.701733583224,166,446706
SVM,MOSEK_high,optimal,2.5913970470428467,13.0,6770.323642002138,166,446706
SVM,MOSEK_high,optimal,2.066943883895874,13.0,6698.399656040729,166,446706
SVM,MOSEK_high,optimal,4.858159065246582,12.0,8470.079997169545,209,697223
SVM,MOSEK_high,optimal,4.701189994812012,12.0,8411.016983917985,209,697223
SVM,MOSEK_high,optimal,4.4965078830718985,12.0,8420.253756904802,209,697223
SVM,MOSEK_high,optimal,4.5697500705718985,11.0,8433.818893156407,209,697223
SVM,MOSEK_high,optimal,4.784868001937866,12.0,8517.564325263726,209,697223
SVM,MOSEK_high,optimal,4.720314979553223,13.0,8459.294791591348,209,697223
SVM,MOSEK_high,optimal,4.761613845825195,10.0,8356.20962740213,209,697223
SVM,MOSEK_high,optimal,4.78472900390625,12.0,8456.18776740033,209,697223
SVM,MOSEK_high,optimal,4.7262818813323975,12.0,8525.463840547387,209,697223
SVM,MOSEK_high,optimal,4.92428994178772,12.0,8421.379241065591,209,697223
Huber,MOSEK_high,optimal,0.7234170436859131,11.0,314.30623456486126,10,7500
Huber,MOSEK_high,solver_error,0.7631371021270752,12.0,286.733469674048,10,7500
Huber,MOSEK_high,solver_error,0.7455229759216309,11.0,308.92814804484567,10,7500
Huber,MOSEK_high,optimal,0.6907188892364502,11.0,297.26718709775747,10,7500
Huber,MOSEK_high,solver_error,0.68259596824646,10.0,366.17745845028367,10,7500
Huber,MOSEK_high,optimal,0.6513669490814209,10.0,305.9157949233345,10,7500
Huber,MOSEK_high,solver_error,0.7297530174255371,12.0,397.55154767224485,10,7500
Huber,MOSEK_high,solver_error,0.6249909400939941,9.0,311.18502913521746,10,7500
Huber,MOSEK_high,solver_error,0.7613937854766846,11.0,393.07942901070084,10,7500
Huber,MOSEK_high,solver_error,0.739980936050415,10.0,314.30697676609884,10,7500
Huber,MOSEK_high,solver_error,0.5619421005249023,10.0,397.91141894458997,11,8415
Huber,MOSEK_high,optimal,0.6651358604431152,10.0,353.1244920953048,11,8415
Huber,MOSEK_high,solver_error,0.6329009532928467,11.0,418.44377770317584,11,8415
Huber,MOSEK_high,solver_error,0.6605331897735596,11.0,396.1898884636148,11,8415
Huber,MOSEK_high,optimal,0.5268821716308594,11.0,323.54853504245614,11,8415
Huber,MOSEK_high,solver_error,0.5915920734405518,11.0,384.7788571897966,11,8415
Huber,MOSEK_high,solver_error,0.3988211154937744,10.0,337.15128104066775,11,8415
Huber,MOSEK_high,solver_error,0.6451930999755859,11.0,338.55729513523613,11,8415
Huber,MOSEK_high,solver_error,0.6134710311889648,11.0,413.9091646519352,11,8415
Huber,MOSEK_high,optimal,0.3324592113494873,10.0,336.7888578480681,11,8415
Huber,MOSEK_high,solver_error,0.8402769565582275,10.0,305.42341096004134,12,9360
Huber,MOSEK_high,solver_error,0.6226210594177246,11.0,388.4308367777785,12,9360
Huber,MOSEK_high,solver_error,0.7688391208648682,10.0,387.44055622073415,12,9360
Huber,MOSEK_high,optimal,0.6796870231628418,12.0,454.098138707084,12,9360
Huber,MOSEK_high,optimal,0.8707799911499023,10.0,365.0414367722132,12,9360
Huber,MOSEK_high,solver_error,0.5778779983520508,11.0,393.2035303505462,12,9360
Huber,MOSEK_high,solver_error,0.8164000511169434,12.0,410.9607230162316,12,9360
Huber,MOSEK_high,solver_error,0.7713620662689209,10.0,450.8756852724289,12,9360
Huber,MOSEK_high,solver_error,0.5269849300384521,11.0,446.2563640921398,12,9360
Huber,MOSEK_high,solver_error,0.8033349514007568,12.0,535.9474771654263,12,9360
Huber,MOSEK_high,solver_error,1.1066019535064695,12.0,503.9757834461685,13,10335
Huber,MOSEK_high,solver_error,0.9090790748596193,11.0,429.84047645732085,13,10335
Huber,MOSEK_high,solver_error,1.1437709331512451,10.0,458.90336910608045,13,10335
Huber,MOSEK_high,solver_error,1.06030011177063,11.0,434.5238645343168,13,10335
Huber,MOSEK_high,solver_error,1.1042728424072266,11.0,432.1571975748986,13,10335
Huber,MOSEK_high,optimal,0.9732298851013184,12.0,440.00510768712957,13,10335
Huber,MOSEK_high,solver_error,1.121973991394043,13.0,402.0431462139238,13,10335
Huber,MOSEK_high,solver_error,0.8692550659179688,11.0,430.7591610388679,13,10335
Huber,MOSEK_high,optimal,1.1576581001281738,11.0,358.20974736690835,13,10335
Huber,MOSEK_high,optimal,0.9114630222320556,9.0,377.3539084796951,13,10335
Huber,MOSEK_high,solver_error,0.9926700592041016,11.0,532.0817415290583,14,11340
Huber,MOSEK_high,optimal,1.0163340568542478,12.0,429.6646086053678,14,11340
Huber,MOSEK_high,optimal,1.0981059074401855,12.0,412.4574569266714,14,11340
Huber,MOSEK_high,optimal,1.135702133178711,11.0,455.12359617532087,14,11340
Huber,MOSEK_high,optimal,1.0836079120635986,12.0,522.5515641462072,14,11340
Huber,MOSEK_high,optimal,0.9814121723175048,10.0,520.6798425105535,14,11340
Huber,MOSEK_high,optimal,1.1239969730377195,12.0,456.98137299024086,14,11340
Huber,MOSEK_high,solver_error,0.9176249504089355,12.0,450.5599029359062,14,11340
Huber,MOSEK_high,solver_error,0.9203438758850098,11.0,427.4759565651075,14,11340
Huber,MOSEK_high,solver_error,1.1331088542938232,13.0,431.4590476966205,14,11340
Huber,MOSEK_high,optimal,0.5217840671539307,10.0,524.8474511003292,16,13440
Huber,MOSEK_high,solver_error,0.4983880519866944,15.0,527.0207612114998,16,13440
Huber,MOSEK_high,solver_error,0.5046219825744629,15.0,572.0484851068188,16,13440
Huber,MOSEK_high,optimal,0.4334259033203125,11.0,518.3070086074031,16,13440
Huber,MOSEK_high,solver_error,0.5054461956024171,11.0,560.8504438282798,16,13440
Huber,MOSEK_high,solver_error,0.4794979095458984,11.0,576.0146804211304,16,13440
Huber,MOSEK_high,solver_error,0.5108020305633545,12.0,531.0808141064739,16,13440
Huber,MOSEK_high,optimal,0.5262801647186279,10.0,586.4527272998217,16,13440
Huber,MOSEK_high,optimal,0.4584469795227051,12.0,574.6109348095946,16,13440
Huber,MOSEK_high,solver_error,0.5037469863891602,16.0,604.8436696335947,16,13440
Huber,MOSEK_high,optimal,0.3199160099029541,15.0,557.5296281871488,17,14535
Huber,MOSEK_high,optimal,0.35558605194091797,14.0,582.8009245595301,17,14535
Huber,MOSEK_high,optimal,0.3489799499511719,11.0,579.9085922128836,17,14535
Huber,MOSEK_high,optimal,0.35725998878479004,15.0,576.5934165578749,17,14535
Huber,MOSEK_high,optimal,0.1670820713043213,14.0,546.7696040070491,17,14535
Huber,MOSEK_high,optimal,0.1172659397125244,12.0,646.1077775101547,17,14535
Huber,MOSEK_high,optimal,0.27753400802612305,13.0,474.7062792204062,17,14535
Huber,MOSEK_high,optimal,0.2759618759155273,14.0,540.561997265498,17,14535
Huber,MOSEK_high,optimal,0.3592250347137451,14.0,611.9742688580219,17,14535
Huber,MOSEK_high,solver_error,0.24046897888183594,15.0,584.9912643319676,17,14535
Huber,MOSEK_high,solver_error,0.4275970458984375,15.0,684.5549509842949,20,18000
Huber,MOSEK_high,optimal,0.3856809139251709,14.0,678.2489660152263,20,18000
Huber,MOSEK_high,solver_error,0.33838796615600586,15.0,702.5282143998323,20,18000
Huber,MOSEK_high,optimal,0.3490638732910156,16.0,578.7496709363984,20,18000
Huber,MOSEK_high,optimal,0.4433989524841309,14.0,798.9967716289892,20,18000
Huber,MOSEK_high,solver_error,0.36423802375793457,14.0,715.8608596426909,20,18000
Huber,MOSEK_high,optimal,0.3650929927825928,14.0,690.7240318290615,20,18000
Huber,MOSEK_high,optimal,0.3605239391326904,14.0,719.4928613553493,20,18000
Huber,MOSEK_high,solver_error,0.2552530765533447,14.0,628.4946948620567,20,18000
Huber,MOSEK_high,optimal,0.3326520919799805,13.0,707.9529455007712,20,18000
Huber,MOSEK_high,solver_error,0.4182829856872559,14.0,763.3163611156938,23,21735
Huber,MOSEK_high,optimal,0.4758689403533936,15.0,823.0964507013997,23,21735
Huber,MOSEK_high,optimal,0.4363069534301758,14.0,749.8442203589543,23,21735
Huber,MOSEK_high,solver_error,0.4907939434051514,14.0,789.7131508552313,23,21735
Huber,MOSEK_high,optimal,0.3507280349731445,14.0,863.3484159054668,23,21735
Huber,MOSEK_high,solver_error,0.4417657852172852,15.0,729.8480760840196,23,21735
Huber,MOSEK_high,optimal,0.3369028568267822,13.0,694.4836341990327,23,21735
Huber,MOSEK_high,solver_error,0.4782791137695313,14.0,818.13032580732,23,21735
Huber,MOSEK_high,solver_error,0.4778470993041992,15.0,795.3075838162188,23,21735
Huber,MOSEK_high,optimal,0.3970880508422852,15.0,737.0980649572266,23,21735
Huber,MOSEK_high,solver_error,0.5140240192413329,15.0,927.0633203483716,26,25740
Huber,MOSEK_high,optimal,0.5711879730224609,16.0,872.3908413639335,26,25740
Huber,MOSEK_high,optimal,0.5516409873962402,14.0,905.2760471461772,26,25740
Huber,MOSEK_high,solver_error,0.5328807830810547,15.0,972.6894520720112,26,25740
Huber,MOSEK_high,solver_error,0.5352251529693604,15.0,909.1932896255477,26,25740
Huber,MOSEK_high,optimal,0.577488899230957,15.0,854.8770553754425,26,25740
Huber,MOSEK_high,optimal,0.4744160175323486,14.0,780.8421556846943,26,25740
Huber,MOSEK_high,optimal,0.4939031600952149,13.0,888.6962777578383,26,25740
Huber,MOSEK_high,optimal,0.4565608501434326,14.0,1002.5738339326456,26,25740
Huber,MOSEK_high,solver_error,0.5193769931793213,15.0,1001.8060265560272,26,25740
Huber,MOSEK_high,optimal,0.4721050262451172,14.0,1054.8708993160137,31,33015
Huber,MOSEK_high,optimal,0.43975210189819336,14.0,1194.807614679856,31,33015
Huber,MOSEK_high,optimal,0.463418960571289,15.0,1071.9734783795595,31,33015
Huber,MOSEK_high,optimal,0.4191420078277588,13.0,1130.6011806902352,31,33015
Huber,MOSEK_high,optimal,0.5213828086853027,15.0,1096.3224089715975,31,33015
Huber,MOSEK_high,solver_error,0.4842081069946289,15.0,1067.8551930696703,31,33015
Huber,MOSEK_high,solver_error,0.4448089599609375,14.0,1101.6964644655682,31,33015
Huber,MOSEK_high,optimal,0.23523879051208496,14.0,1130.9121998657474,31,33015
Huber,MOSEK_high,optimal,0.39973998069763184,14.0,981.5351485187236,31,33015
Huber,MOSEK_high,solver_error,0.4698770046234131,17.0,984.3938739098653,31,33015
Huber,MOSEK_high,optimal,0.6152870655059814,15.0,1429.9680500712911,37,42735
Huber,MOSEK_high,optimal,0.6665201187133789,14.0,1274.154477071931,37,42735
Huber,MOSEK_high,solver_error,0.7378568649291992,14.0,1288.209613462283,37,42735
Huber,MOSEK_high,solver_error,0.7450439929962158,16.0,1330.7405300742987,37,42735
Huber,MOSEK_high,solver_error,0.6888430118560791,15.0,1129.9909796507845,37,42735
Huber,MOSEK_high,solver_error,0.7025730609893799,15.0,1260.736899511142,37,42735
Huber,MOSEK_high,solver_error,0.4953169822692871,15.0,1239.7664355871534,37,42735
Huber,MOSEK_high,optimal,0.5201351642608643,14.0,1207.5914820055682,37,42735
Huber,MOSEK_high,solver_error,0.6819291114807129,15.0,1293.1941290613056,37,42735
Huber,MOSEK_high,solver_error,0.7273459434509277,18.0,1314.1074023112435,37,42735
Huber,MOSEK_high,optimal,0.7605290412902832,15.0,1484.1572805597739,45,57375
Huber,MOSEK_high,solver_error,0.8261959552764893,14.0,1545.4039869542623,45,57375
Huber,MOSEK_high,solver_error,0.8724350929260254,15.0,1550.7968697241427,45,57375
Huber,MOSEK_high,solver_error,0.7877449989318848,14.0,1468.0661291137203,45,57375
Huber,MOSEK_high,optimal,0.9036028385162354,17.0,1642.1968116835,45,57375
Huber,MOSEK_high,solver_error,0.8094379901885986,14.0,1521.9154277885093,45,57375
Huber,MOSEK_high,solver_error,0.8157150745391846,15.0,1589.8820796936566,45,57375
Huber,MOSEK_high,solver_error,0.8476111888885498,15.0,1491.8291851419144,45,57375
Huber,MOSEK_high,optimal,0.7681448459625244,15.0,1559.5455443553153,45,57375
Huber,MOSEK_high,solver_error,0.8957040309906006,16.0,1534.074439707417,45,57375
Huber,MOSEK_high,optimal,1.2577998638153076,16.0,1800.7372805130044,55,78375
Huber,MOSEK_high,solver_error,0.9382750988006592,14.0,1928.6848401089223,55,78375
Huber,MOSEK_high,solver_error,1.147857904434204,14.0,1793.2701849723953,55,78375
Huber,MOSEK_high,optimal,1.3092591762542725,16.0,1836.9177939478304,55,78375
Huber,MOSEK_high,solver_error,1.264585018157959,16.0,1847.778769344184,55,78375
Huber,MOSEK_high,optimal,1.178912878036499,14.0,2081.915417874654,55,78375
Huber,MOSEK_high,optimal,1.228687047958374,15.0,1910.4811490584889,55,78375
Huber,MOSEK_high,optimal,1.2791540622711182,17.0,2019.6641165931808,55,78375
Huber,MOSEK_high,optimal,1.0677731037139893,15.0,1845.5669840886205,55,78375
Huber,MOSEK_high,solver_error,1.3793151378631592,18.0,1855.2562493912685,55,78375
Huber,MOSEK_high,optimal,2.105510950088501,19.0,2512.369778362875,68,110160
Huber,MOSEK_high,optimal,1.967801094055176,15.0,2288.726155623149,68,110160
Huber,MOSEK_high,solver_error,1.7361259460449219,14.0,2245.411436874302,68,110160
Huber,MOSEK_high,solver_error,1.651414155960083,15.0,2491.186325507948,68,110160
Huber,MOSEK_high,optimal,1.9647538661956787,16.0,2288.589571054967,68,110160
Huber,MOSEK_high,solver_error,1.8525679111480715,17.0,2389.862778747695,68,110160
Huber,MOSEK_high,optimal,1.8507349491119385,15.0,2286.150208091095,68,110160
Huber,MOSEK_high,solver_error,2.0758500099182133,18.0,2188.442276194094,68,110160
Huber,MOSEK_high,optimal,1.626331090927124,15.0,2407.6883319178623,68,110160
Huber,MOSEK_high,solver_error,1.891453981399536,16.0,2347.294377004494,68,110160
Huber,MOSEK_high,solver_error,1.3304691314697266,14.0,2748.9149297933773,84,156240
Huber,MOSEK_high,solver_error,2.4295270442962646,15.0,2958.352660653749,84,156240
Huber,MOSEK_high,optimal,2.5844998359680176,16.0,2914.897716739156,84,156240
Huber,MOSEK_high,optimal,2.075515985488892,15.0,2737.839724153077,84,156240
Huber,MOSEK_high,solver_error,2.56489896774292,16.0,2758.6328324571105,84,156240
Huber,MOSEK_high,solver_error,2.415631055831909,20.0,3072.200331558991,84,156240
Huber,MOSEK_high,solver_error,2.533787965774536,16.0,2897.9726430758765,84,156240
Huber,MOSEK_high,optimal,2.552704095840454,17.0,2857.0319134961387,84,156240
Huber,MOSEK_high,solver_error,2.669596910476685,18.0,2831.4300657914882,84,156240
Huber,MOSEK_high,solver_error,2.364192008972168,17.0,2780.7026677502154,84,156240
Huber,MOSEK_high,optimal,3.6052560806274414,21.0,3640.3637329223493,105,228375
Huber,MOSEK_high,solver_error,3.826853036880493,21.0,3523.1254390433674,105,228375
Huber,MOSEK_high,solver_error,3.1419448852539062,15.0,3690.751731836277,105,228375
Huber,MOSEK_high,solver_error,3.101814031600952,15.0,3402.350962525861,105,228375
Huber,MOSEK_high,optimal,3.180872917175293,16.0,3717.165088878504,105,228375
Huber,MOSEK_high,solver_error,3.295662879943848,17.0,3542.857472107809,105,228375
Huber,MOSEK_high,solver_error,3.557523965835572,17.0,3653.6512991725513,105,228375
Huber,MOSEK_high,solver_error,3.0931859016418457,14.0,3784.8118434605904,105,228375
Huber,MOSEK_high,optimal,3.000128030776977,14.0,3428.277564194501,105,228375
Huber,MOSEK_high,solver_error,3.3583099842071533,17.0,3644.664240974464,105,228375
Huber,MOSEK_high,solver_error,3.9516990184783936,14.0,4573.9565631768,132,340560
Huber,MOSEK_high,optimal,5.066378116607666,16.0,4580.590535578715,132,340560
Huber,MOSEK_high,optimal,5.9027860164642325,21.0,4596.9761046491085,132,340560
Huber,MOSEK_high,optimal,5.5660400390625,17.0,4639.9057602453,132,340560
Huber,MOSEK_high,optimal,5.276059150695801,16.0,4451.043999749229,132,340560
Huber,MOSEK_high,optimal,5.91626501083374,21.0,4607.975358225775,132,340560
Huber,MOSEK_high,optimal,5.760267019271852,17.0,4350.07644183362,132,340560
Huber,MOSEK_high,optimal,3.7798209190368652,15.0,4739.644601236751,132,340560
Huber,MOSEK_high,optimal,5.108273983001709,17.0,4630.988734495847,132,340560
Huber,MOSEK_high,optimal,3.9741320610046387,15.0,4556.31654731961,132,340560
Huber,MOSEK_high,optimal,6.833156108856201,16.0,5899.890703165289,166,512940
Huber,MOSEK_high,optimal,5.5821850299835205,15.0,5674.872207787657,166,512940
Huber,MOSEK_high,solver_error,5.990663051605225,15.0,5557.060429390306,166,512940
Huber,MOSEK_high,optimal,10.347795963287354,24.0,5606.10057124491,166,512940
Huber,MOSEK_high,solver_error,10.654971837997435,24.0,5527.469963148029,166,512940
Huber,MOSEK_high,optimal,10.091099977493288,20.0,5638.813976172538,166,512940
Huber,MOSEK_high,optimal,10.721947908401491,24.0,5601.906763489415,166,512940
Huber,MOSEK_high,optimal,10.690610885620117,23.0,5931.704699686468,166,512940
Huber,MOSEK_high,solver_error,5.168991804122925,16.0,5647.2726570139075,166,512940
Huber,MOSEK_high,optimal,9.400222063064577,20.0,5698.398282934742,166,512940
Huber,MOSEK_high,optimal,11.199779987335203,18.0,7313.628741191746,209,780615
Huber,MOSEK_high,solver_error,6.5728440284729,15.0,7029.579823113581,209,780615
Huber,MOSEK_high,solver_error,11.250540018081665,20.0,6876.660557928215,209,780615
Huber,MOSEK_high,solver_error,8.302729845046997,15.0,7284.048312611902,209,780615
Huber,MOSEK_high,optimal,10.216880083084105,16.0,6954.61481735913,209,780615
Huber,MOSEK_high,solver_error,15.64973497390747,34.0,7294.296951659284,209,780615
Huber,MOSEK_high,solver_error,9.07117199897766,16.0,7190.19563607809,209,780615
Huber,MOSEK_high,optimal,10.547492980957033,18.0,7385.027037920825,209,780615
Huber,MOSEK_high,optimal,9.312238931655882,17.0,7121.551446617179,209,780615
Huber,MOSEK_high,solver_error,9.931905031204225,16.0,7108.423339222467,209,780615
Control,MOSEK_high,optimal,0.046983957290649414,6.0,0.10608107527936697,10,1970
Control,MOSEK_high,optimal,0.03375816345214844,9.0,1.0051307208162772,10,1980
Control,MOSEK_high,optimal,0.041538000106811516,6.0,1.6229568630725273,10,1990
Control,MOSEK_high,optimal,0.03751397132873535,9.0,4.117579404143648,10,2000
Control,MOSEK_high,optimal,0.034889936447143555,9.0,4.3912113330051055,10,2000
Control,MOSEK_high,optimal,0.034709930419921875,10.0,92.41545353388678,10,2010
Control,MOSEK_high,optimal,0.03337502479553224,8.0,2.757280374384265,10,2000
Control,MOSEK_high,optimal,0.032704830169677734,7.0,1.1904395953108369,10,1970
Control,MOSEK_high,optimal,0.0430140495300293,7.0,1.0491474267492429,10,1990
Control,MOSEK_high,optimal,0.03955698013305664,6.0,1.8659315621808945,10,2020
Control,MOSEK_high,optimal,0.02113199234008789,9.0,11.888397542459641,11,2323
Control,MOSEK_high,optimal,0.034826040267944336,7.0,0.6971939775408099,11,2263
Control,MOSEK_high,optimal,0.008476018905639648,6.0,1.7340621547158648,11,2283
Control,MOSEK_high,optimal,0.014237165451049803,9.0,5.129730044351111,11,2283
Control,MOSEK_high,optimal,0.013710975646972656,9.0,3.884583807212645,11,2303
Control,MOSEK_high,optimal,0.01919412612915039,10.0,11.36622438476521,11,2283
Control,MOSEK_high,optimal,0.030431032180786133,8.0,2.496092574048179,11,2283
Control,MOSEK_high,optimal,0.03372001647949219,12.0,58.76202055095514,11,2283
Control,MOSEK_high,optimal,0.018388032913208008,9.0,1.943844021221683,11,2293
Control,MOSEK_high,optimal,0.02386999130249024,10.0,23.48372891338886,11,2313
Control,MOSEK_high,optimal,0.032549142837524414,5.0,1.8918283909936808,12,2778
Control,MOSEK_high,optimal,0.01070094108581543,6.0,2.390452249498485,12,2768
Control,MOSEK_high,optimal,0.021303892135620117,8.0,1.654348163005249,12,2768
Control,MOSEK_high,optimal,0.009206056594848631,7.0,2.189929521965193,12,2778
Control,MOSEK_high,optimal,0.02509784698486328,8.0,1.6132475804615412,12,2758
Control,MOSEK_high,optimal,0.027045011520385742,8.0,0.5036484127389478,12,2748
Control,MOSEK_high,optimal,0.010323047637939451,6.0,1.4268053762288282,12,2768
Control,MOSEK_high,optimal,0.009996175765991213,8.0,1.0155464765036013,12,2758
Control,MOSEK_high,optimal,0.02713489532470703,8.0,4.779453696217034,12,2778
Control,MOSEK_high,optimal,0.014037847518920898,8.0,11.651651919342651,12,2788
Control,MOSEK_high,optimal,0.03302717208862305,10.0,8.250843999941285,13,3145
Control,MOSEK_high,optimal,0.027035951614379883,7.0,3.427836900260795,13,3145
Control,MOSEK_high,optimal,0.0327150821685791,8.0,4.517185423115476,13,3145
Control,MOSEK_high,optimal,0.025162935256958008,9.0,2.546418138778757,13,3145
Control,MOSEK_high,optimal,0.04261398315429688,9.0,7.946467109747335,13,3135
Control,MOSEK_high,solver_error,0.01033306121826172,7.0,5.758689607002762,13,3145
Control,MOSEK_high,optimal,0.03193497657775879,7.0,3.41649393698806,13,3125
Control,MOSEK_high,optimal,0.04191207885742188,9.0,14.056065274399204,13,3135
Control,MOSEK_high,optimal,0.03444194793701172,9.0,14.36915619266999,13,3165
Control,MOSEK_high,optimal,0.026144981384277344,6.0,0.9689222150021491,13,3125
Control,MOSEK_high,optimal,0.027604103088378903,9.0,7.413642589232204,14,3704
Control,MOSEK_high,optimal,0.07228302955627441,6.0,2.5189078169103722,14,3684
Control,MOSEK_high,optimal,0.05783796310424805,9.0,7.689860226319253,14,3674
Control,MOSEK_high,solver_error,0.08307480812072754,8.0,1.1673680278330572,14,3674
Control,MOSEK_high,optimal,0.01343989372253418,9.0,4.1006847335177365,14,3674
Control,MOSEK_high,optimal,0.06856203079223633,9.0,1.1308903190619009,14,3644
Control,MOSEK_high,optimal,0.06504702568054199,9.0,13.56330700522699,14,3684
Control,MOSEK_high,optimal,0.054286956787109375,8.0,2.1695453121435264,14,3684
Control,MOSEK_high,solver_error,0.04926490783691406,7.0,4.458461272775867,14,3694
Control,MOSEK_high,optimal,0.0716860294342041,6.0,0.7203118728967007,14,3664
Control,MOSEK_high,optimal,0.033753156661987305,10.0,8.566837346417293,15,4115
Control,MOSEK_high,optimal,0.037023067474365234,8.0,4.810856056355929,15,4095
Control,MOSEK_high,optimal,0.038778066635131836,6.0,3.9382672715981086,15,4125
Control,MOSEK_high,optimal,0.044403076171875,7.0,2.655949344804375,15,4095
Control,MOSEK_high,optimal,0.03331303596496582,8.0,4.276014948851895,15,4105
Control,MOSEK_high,optimal,0.04040789604187012,8.0,1.6855562341743318,15,4085
Control,MOSEK_high,optimal,0.04266810417175293,9.0,8.842899525168093,15,4105
Control,MOSEK_high,optimal,0.016927003860473633,7.0,3.0436494760027815,15,4115
Control,MOSEK_high,optimal,0.025902986526489258,7.0,3.2430979091978367,15,4125
Control,MOSEK_high,optimal,0.01268601417541504,7.0,4.140288690434267,15,4115
Control,MOSEK_high,optimal,0.09695911407470703,7.0,2.502122317041971,16,4728
Control,MOSEK_high,optimal,0.04924201965332031,8.0,1.7551105135801264,16,4698
Control,MOSEK_high,solver_error,0.06706094741821289,6.0,0.832473985092214,16,4698
Control,MOSEK_high,optimal,0.05051684379577637,9.0,2.3963115347308954,16,4698
Control,MOSEK_high,solver_error,0.06435513496398926,9.0,5.2404796924001085,16,4718
Control,MOSEK_high,solver_error,0.08080220222473145,8.0,7.190986382543197,16,4708
Control,MOSEK_high,optimal,0.054874181747436516,7.0,1.128504126011591,16,4688
Control,MOSEK_high,solver_error,0.01794600486755371,7.0,3.46553564135521,16,4718
Control,MOSEK_high,optimal,0.07431197166442871,8.0,4.788386291624705,16,4728
Control,MOSEK_high,optimal,0.02373504638671875,7.0,0.6847750154750798,16,4688
Control,MOSEK_high,optimal,0.08847284317016603,6.0,1.6219342616940375,18,5870
Control,MOSEK_high,optimal,0.05978798866271973,8.0,3.8374246007975055,18,5880
Control,MOSEK_high,optimal,0.05542588233947754,9.0,2.9642112203231665,18,5890
Control,MOSEK_high,optimal,0.05628395080566406,7.0,4.6832771809523965,18,5920
Control,MOSEK_high,optimal,0.016991853713989258,7.0,1.0576993307624538,18,5900
Control,MOSEK_high,optimal,0.030905961990356445,9.0,5.3119722257111714,18,5890
Control,MOSEK_high,optimal,0.10891294479370116,7.0,1.5447952321726042,18,5840
Control,MOSEK_high,solver_error,0.035815954208374016,6.0,3.5409803316689734,18,5900
Control,MOSEK_high,optimal,0.06754803657531737,9.0,2.02941308549265,18,5860
Control,MOSEK_high,optimal,0.02026510238647461,8.0,1.67317894902129,18,5860
Control,MOSEK_high,optimal,0.14504098892211914,9.0,1.1311110776659907,20,7180
Control,MOSEK_high,optimal,0.07370686531066895,7.0,5.131981595226101,20,7180
Control,MOSEK_high,optimal,0.08730387687683105,10.0,3.2088409622565512,20,7170
Control,MOSEK_high,optimal,0.05469894409179688,8.0,0.95016792043861,20,7140
Control,MOSEK_high,optimal,0.03356504440307617,8.0,2.4321144357936704,20,7180
Control,MOSEK_high,optimal,0.07534909248352051,7.0,2.710575234425498,20,7150
Control,MOSEK_high,optimal,0.049481868743896484,8.0,2.7388912220893755,20,7180
Control,MOSEK_high,optimal,0.023409128189086914,7.0,2.448138772431035,20,7190
Control,MOSEK_high,optimal,0.07370805740356445,7.0,2.7611492828404587,20,7180
Control,MOSEK_high,optimal,0.15361499786376953,8.0,3.062110170061436,20,7180
Control,MOSEK_high,optimal,0.08469605445861816,10.0,4.197150699346788,23,9245
Control,MOSEK_high,optimal,0.06564497947692871,9.0,1.7555176176366372,23,9215
Control,MOSEK_high,optimal,0.0480809211730957,11.0,9.236102582256015,23,9265
Control,MOSEK_high,optimal,0.04051804542541504,9.0,3.4320463802924537,23,9255
Control,MOSEK_high,optimal,0.061305046081542976,10.0,11.866377168952248,23,9275
Control,MOSEK_high,optimal,0.06721997261047362,8.0,5.670199460715243,23,9215
Control,MOSEK_high,optimal,0.07783102989196777,9.0,1.4127500946495055,23,9195
Control,MOSEK_high,optimal,0.08287906646728516,10.0,3.676224121297338,23,9235
Control,MOSEK_high,optimal,0.03514695167541504,8.0,4.9901046083222385,23,9265
Control,MOSEK_high,optimal,0.12668895721435547,7.0,2.199671746736753,23,9235
Control,MOSEK_high,optimal,0.11093401908874513,7.0,2.967580548233689,26,11848
Control,MOSEK_high,optimal,0.04097700119018555,9.0,2.3806124559895787,26,11818
Control,MOSEK_high,optimal,0.18322300910949707,9.0,1.806532994866597,26,11818
Control,MOSEK_high,optimal,0.041087865829467766,7.0,2.223244827269255,26,11848
Control,MOSEK_high,solver_error,0.04461979866027832,13.0,10.794958523020387,26,11858
Control,MOSEK_high,optimal,0.04352998733520508,11.0,12.064166383559899,26,11868
Control,MOSEK_high,optimal,0.03946304321289063,9.0,4.8209952099,26,11828
Control,MOSEK_high,optimal,0.07171177864074707,10.0,3.4969746963745485,26,11818
Control,MOSEK_high,optimal,0.16003704071044922,8.0,6.268233494480661,26,11848
Control,MOSEK_high,optimal,0.14339685440063474,8.0,5.494247223669364,26,11868
Control,MOSEK_high,optimal,0.09497308731079104,11.0,8.434114358053419,29,14439
Control,MOSEK_high,optimal,0.12059688568115234,12.0,5.696672610362732,29,14419
Control,MOSEK_high,optimal,0.1459970474243164,9.0,3.5422085955167977,29,14429
Control,MOSEK_high,optimal,0.10852408409118652,11.0,9.924677416911315,29,14449
Control,MOSEK_high,optimal,0.06547904014587402,8.0,4.4615898488762555,29,14449
Control,MOSEK_high,optimal,0.11976099014282228,9.0,4.262048009627989,29,14429
Control,MOSEK_high,optimal,0.14287900924682614,9.0,1.5836852475709151,29,14389
Control,MOSEK_high,optimal,0.1312401294708252,7.0,1.4612801009754257,29,14419
Control,MOSEK_high,optimal,0.06893801689147949,11.0,13.197880504040905,29,14439
Control,MOSEK_high,optimal,0.05325913429260254,8.0,4.415669208911148,29,14459
Control,MOSEK_high,optimal,0.0704951286315918,11.0,4.471174165059879,34,19764
Control,MOSEK_high,optimal,0.14452385902404785,10.0,4.558718536913972,34,19834
Control,MOSEK_high,optimal,0.08751392364501953,11.0,5.1623974859122335,34,19804
Control,MOSEK_high,optimal,0.11369705200195312,6.0,2.248013523365436,34,19794
Control,MOSEK_high,optimal,0.08191394805908203,13.0,7.617939671986614,34,19804
Control,MOSEK_high,optimal,0.05359196662902832,7.0,3.7344825570166034,34,19824
Control,MOSEK_high,optimal,0.13258004188537598,8.0,3.1582508217441347,34,19794
Control,MOSEK_high,optimal,0.08721017837524414,9.0,6.096882827827063,34,19874
Control,MOSEK_high,optimal,0.09729290008544922,10.0,3.9272182276492296,34,19834
Control,MOSEK_high,optimal,0.10600709915161133,13.0,11.810028572657519,34,19874
Control,MOSEK_high,optimal,0.2016739845275879,12.0,4.257817889209287,39,25639
Control,MOSEK_high,optimal,0.1121690273284912,11.0,5.198016020657297,39,25609
Control,MOSEK_high,optimal,0.15315604209899902,7.0,2.949939204327342,39,25619
Control,MOSEK_high,optimal,0.2068779468536377,9.0,3.0215005178294434,39,25629
Control,MOSEK_high,optimal,0.21566200256347656,11.0,8.601769672167556,39,25639
Control,MOSEK_high,optimal,0.5351448059082031,10.0,3.3208625045158686,39,25639
Control,MOSEK_high,optimal,0.2322850227355957,7.0,5.692147299706327,39,25659
Control,MOSEK_high,optimal,0.20247602462768555,12.0,2.734564116450029,39,25629
Control,MOSEK_high,solver_error,0.10263299942016604,9.0,4.096236444570899,39,25609
Control,MOSEK_high,optimal,0.1047959327697754,8.0,6.452758813349475,39,25669
Control,MOSEK_high,optimal,0.23625493049621585,9.0,8.630895112490794,46,35688
Control,MOSEK_high,solver_error,0.25174784660339355,8.0,13.493143732335934,46,35668
Control,MOSEK_high,optimal,0.16913890838623047,10.0,9.990796727747787,46,35688
Control,MOSEK_high,optimal,0.2786731719970703,7.0,4.766879757534392,46,35638
Control,MOSEK_high,optimal,0.09134387969970703,10.0,8.488963247685053,46,35668
Control,MOSEK_high,optimal,0.1774580478668213,11.0,4.985524345161167,46,35588
Control,MOSEK_high,optimal,0.16806292533874512,11.0,9.911446913910362,46,35678
Control,MOSEK_high,solver_error,0.2590739727020264,11.0,9.110619657962713,46,35668
Control,MOSEK_high,optimal,0.19968008995056152,9.0,12.97542355711525,46,35708
Control,MOSEK_high,optimal,0.2111999988555908,7.0,5.353272828020481,46,35638
Control,MOSEK_high,optimal,0.3026168346405029,10.0,6.386966776161346,54,48804
Control,MOSEK_high,optimal,0.29066896438598633,9.0,6.262557238119143,54,48794
Control,MOSEK_high,solver_error,0.37573790550231934,12.0,6.32155389270496,54,48724
Control,MOSEK_high,optimal,0.3754620552062988,11.0,9.791975192592592,54,48734
Control,MOSEK_high,optimal,0.16317296028137207,9.0,7.339571001449928,54,48714
Control,MOSEK_high,optimal,0.3619751930236816,10.0,7.604305998563005,54,48754
Control,MOSEK_high,optimal,0.20690512657165527,10.0,5.464028232849878,54,48754
Control,MOSEK_high,optimal,0.2894749641418457,10.0,6.115507366407777,54,48694
Control,MOSEK_high,optimal,0.3306901454925537,11.0,11.14842250928137,54,48804
Control,MOSEK_high,solver_error,0.2856299877166748,11.0,10.226766475813793,54,48744
Control,MOSEK_high,optimal,0.5877368450164795,10.0,10.441053650240313,64,68034
Control,MOSEK_high,optimal,0.4763989448547363,9.0,10.244441005744712,64,68034
Control,MOSEK_high,optimal,0.12795615196228027,11.0,12.087254076178914,64,68064
Control,MOSEK_high,optimal,0.61260986328125,9.0,7.6431232410943615,64,68064
Control,MOSEK_high,optimal,0.5112550258636475,12.0,11.690385310791788,64,68034
Control,MOSEK_high,solver_error,0.6926579475402832,12.0,8.064004035545263,64,67994
Control,MOSEK_high,optimal,0.5598649978637695,9.0,8.837247611380615,64,68034
Control,MOSEK_high,optimal,0.700031042098999,11.0,5.238953684004919,64,67994
Control,MOSEK_high,solver_error,0.11374807357788085,11.0,8.180935616060388,64,68054
Control,MOSEK_high,optimal,0.4829590320587158,9.0,5.559303212448151,64,68034
Control,MOSEK_high,optimal,0.9471368789672852,11.0,10.546225628578986,76,95358
Control,MOSEK_high,optimal,0.5348470211029053,10.0,8.877245114256763,76,95408
Control,MOSEK_high,optimal,0.6476969718933105,11.0,18.754394334577547,76,95398
Control,MOSEK_high,optimal,0.4236869812011719,11.0,8.156367424697404,76,95288
Control,MOSEK_high,optimal,0.636807918548584,10.0,11.305433907714221,76,95378
Control,MOSEK_high,optimal,0.5322511196136475,11.0,13.657511222667512,76,95338
Control,MOSEK_high,optimal,0.5004808902740479,10.0,14.899862344987175,76,95428
Control,MOSEK_high,optimal,0.6221449375152588,13.0,10.789093005879877,76,95368
Control,MOSEK_high,optimal,0.7478909492492676,11.0,12.736321717438807,76,95338
Control,MOSEK_high,solver_error,0.8186979293823242,12.0,16.130256660431932,76,95438
Control,MOSEK_high,solver_error,0.8970129489898682,11.0,13.131156078206846,91,135583
Control,MOSEK_high,solver_error,1.0506458282470703,12.0,11.31721936129237,91,135563
Control,MOSEK_high,optimal,0.9893641471862792,11.0,10.301552442374204,91,135573
Control,MOSEK_high,optimal,0.8976590633392334,11.0,11.418181374161822,91,135573
Control,MOSEK_high,optimal,0.9872150421142578,13.0,16.646210245454938,91,135583
Control,MOSEK_high,optimal,0.9445450305938721,12.0,14.030657804945006,91,135613
Control,MOSEK_high,solver_error,0.71657395362854,10.0,13.587763848279192,91,135583
Control,MOSEK_high,optimal,0.9723849296569824,11.0,11.46935976817366,91,135543
Control,MOSEK_high,optimal,0.8842189311981201,14.0,12.570811076853627,91,135553
Control,MOSEK_high,optimal,0.5581130981445312,12.0,18.3988522525268,91,135583
Control,MOSEK_high,optimal,1.3426358699798584,12.0,19.376312607160358,109,193729
Control,MOSEK_high,optimal,1.35782790184021,10.0,15.554366775010084,109,193789
Control,MOSEK_high,optimal,1.262225866317749,12.0,15.318742509889839,109,193799
Control,MOSEK_high,optimal,1.5004420280456543,11.0,15.90583977298099,109,193809
Control,MOSEK_high,optimal,1.688647985458374,12.0,13.104361640549286,109,193799
Control,MOSEK_high,solver_error,1.3015789985656738,11.0,12.968825722330939,109,193779
Control,MOSEK_high,optimal,1.5995368957519531,13.0,24.193900840581364,109,193749
Control,MOSEK_high,solver_error,1.4331648349761963,13.0,14.46229082575288,109,193739
Control,MOSEK_high,solver_error,1.5423381328582764,13.0,20.155736543949608,109,193759
Control,MOSEK_high,optimal,1.5891480445861816,12.0,17.993771330402762,109,193759


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.0013749570000000002,50,0.10608107671308202,10,1970,0,0.000634557,0.0007404,0.0,0
Control,OSQP_high,optimal,0.0024325329999999997,100,1.005142932353594,10,1980,0,0.000790749,0.0016417839999999999,0.0,2
Control,OSQP_high,optimal,0.001396007,50,1.6229568642379806,10,1990,0,0.0006678789999999999,0.000728128,0.0,0
Control,OSQP_high,optimal,0.001960534,75,4.117582688310218,10,2000,0,0.000652013,0.001308521,0.0,0
Control,OSQP_high,optimal,0.0020274760000000003,75,4.391211326977119,10,2000,0,0.000821586,0.00120589,0.0,1
Control,OSQP_high,optimal,0.0027377120000000002,125,92.41544478919668,10,2010,0,0.000640623,0.002097089,0.0,1
Control,OSQP_high,optimal,0.004572751,250,2.7573704690809917,10,2000,0,0.000706904,0.003865847,0.0,2
Control,OSQP_high,optimal,0.003472314,175,1.1904560120463459,10,1970,0,0.000635266,0.002837048,0.0,1
Control,OSQP_high,optimal,0.002000546,75,1.049147562910366,10,1990,0,0.000634265,0.001366281,0.0,1
Control,OSQP_high,optimal,0.001995231,75,1.8659347701728484,10,2020,0,0.000809022,0.001186209,0.0,1
Control,OSQP_high,optimal,0.003758848,175,11.888493803381095,11,2323,0,0.000698222,0.003060626,0.0,0
Control,OSQP_high,optimal,0.002106705,75,0.697193981461708,11,2263,0,0.000699227,0.001407478,0.0,1
Control,OSQP_high,optimal,0.0017882660000000002,75,1.7340582752888496,11,2283,0,0.000607598,0.001180668,0.0,0
Control,OSQP_high,optimal,0.01722604,1000,5.127086232044218,11,2283,0,0.000691456,0.016534583999999998,0.0,1
Control,OSQP_high,optimal,0.002343371,100,3.8845871526875353,11,2303,0,0.0006243280000000001,0.001719043,0.0,2
Control,OSQP_high,optimal,0.002881813,125,11.366201525346318,11,2283,0,0.00071367,0.002168143,0.0,0
Control,OSQP_high,optimal,0.0052715520000000005,250,2.49623084838141,11,2283,0,0.000696737,0.004574815,0.0,2
Control,OSQP_high,optimal,0.015023732,850,58.753876987340824,11,2283,0,0.0006986389999999999,0.014325093,0.0,1
Control,OSQP_high,optimal,0.0029718229999999997,125,1.943887023736976,11,2293,0,0.000693279,0.002278544,0.0,1
Control,OSQP_high,optimal,0.005404882,275,23.483657813759926,11,2313,0,0.000709407,0.004695475,0.0,0
Control,OSQP_high,optimal,0.0038644509999999997,150,1.891827865569132,12,2778,0,0.000753958,0.0031104929999999998,0.0,3
Control,OSQP_high,optimal,0.001770638,50,2.3904522485307393,12,2768,0,0.000792007,0.000978631,0.0,0
Control,OSQP_high,optimal,0.0075524469999999995,325,1.6543587597264582,12,2768,0,0.000806368,0.006746079,0.0,2
Control,OSQP_high,optimal,0.001831621,50,2.1899295153802867,12,2778,0,0.000819308,0.001012313,0.0,0
Control,OSQP_high,optimal,0.0054267790000000005,225,1.6132494387441998,12,2758,0,0.0008088430000000001,0.004617936,0.0,1
Control,OSQP_high,optimal,0.0054408270000000005,225,0.5036683696403539,12,2748,0,0.000801223,0.004639604,0.0,1
Control,OSQP_high,optimal,0.0018310370000000002,50,1.4268053761175334,12,2768,0,0.000809988,0.001021049,0.0,0
Control,OSQP_high,optimal,0.0029320730000000003,100,1.015539376212377,12,2758,0,0.000798565,0.0021335079999999997,0.0,1
Control,OSQP_high,optimal,0.004559438,175,4.779499996884129,12,2778,0,0.0008132489999999999,0.003746189,0.0,2
Control,OSQP_high,optimal,0.003051091,100,11.651658850509833,12,2788,0,0.0008030289999999999,0.0022480620000000003,0.0,2
Control,OSQP_high,optimal,0.007308521,275,8.250756934235056,13,3145,0,0.000905502,0.006403019,0.0,1
Control,OSQP_high,optimal,0.004004802,125,3.4278566276295512,13,3145,0,0.000891753,0.003113049,0.0,2
Control,OSQP_high,optimal,0.0075503989999999984,275,4.517190561886208,13,3145,0,0.00088264,0.0066677590000000005,0.0,3
Control,OSQP_high,optimal,0.0020405,50,2.546421621337597,13,3145,0,0.000887117,0.001153383,0.0,0
Control,OSQP_high,optimal,0.015006978,725,7.945669347101113,13,3135,0,0.000739946,0.014267031999999999,0.0,1
Control,OSQP_high,optimal,0.0074349479999999985,275,5.758764640933388,13,3145,0,0.000890673,0.006544275,0.0,2
Control,OSQP_high,optimal,0.003853074,125,3.4164944088822207,13,3125,0,0.000890996,0.002962078,0.0,1
Control,OSQP_high,optimal,0.004015042,125,14.056202004544454,13,3135,0,0.0008896360000000001,0.003125406,0.0,2
Control,OSQP_high,optimal,0.015972137,700,14.368913741143965,13,3165,0,0.0008964019999999999,0.015075735,0.0,1
Control,OSQP_high,optimal,0.003366078,125,0.968923363392171,13,3125,0,0.0007751419999999999,0.002590936,0.0,1
Control,OSQP_high,optimal,0.03057747,1275,7.412575358917644,14,3704,0,0.0010454589999999999,0.029532011,0.0,1
Control,OSQP_high,optimal,0.003823945,100,2.5189078637010227,14,3684,0,0.0010282689999999998,0.002795676,0.0,1
Control,OSQP_high,optimal,0.007939558000000001,250,7.689903149856561,14,3674,0,0.001031937,0.006907621,0.0,2
Control,OSQP_high,optimal,0.005282695,150,1.167381299579234,14,3674,0,0.001010322,0.004272373,0.0,2
Control,OSQP_high,optimal,0.006412131999999999,200,4.100684557213129,14,3674,0,0.001011318,0.005400814,0.0,1
Control,OSQP_high,optimal,0.003153714,75,1.1308901236863098,14,3644,0,0.0010089769999999999,0.0021447370000000003,0.0,1
Control,OSQP_high,optimal,0.00384899,100,13.563303840859945,14,3684,0,0.001027973,0.0028210170000000003,0.0,1
Control,OSQP_high,optimal,0.003849574,100,2.1695453238033395,14,3684,0,0.001021526,0.0028280479999999997,0.0,1
Control,OSQP_high,optimal,0.009388023,350,4.458406845539686,14,3694,0,0.000855066,0.008532956999999999,0.0,4
Control,OSQP_high,optimal,0.0027589109999999997,75,0.7203132218948698,14,3664,0,0.0008838930000000001,0.0018750179999999998,0.0,1
Control,OSQP_high,optimal,0.008953631,250,8.567308411840477,15,4115,0,0.00112103,0.007832601,0.0,3
Control,OSQP_high,optimal,0.005095494000000001,150,4.810938918344059,15,4095,0,0.000939755,0.004155739,0.0,2
Control,OSQP_high,optimal,0.003507589,75,3.938276650421988,15,4125,0,0.00112938,0.002378209,0.0,1
Control,OSQP_high,optimal,0.004035077,100,2.655949397597622,15,4095,0,0.00112975,0.002905327,0.0,0
Control,OSQP_high,optimal,0.014241823,450,4.276004623752399,15,4105,0,0.001117158,0.013124665,0.0,2
Control,OSQP_high,optimal,0.005105391,125,1.6855601841600365,15,4085,0,0.001110588,0.003994803,0.0,2
Control,OSQP_high,optimal,0.038970952999999996,1450,8.842690644063476,15,4105,0,0.0011143910000000002,0.037856562,0.0,1
Control,OSQP_high,optimal,0.006279918999999999,200,3.0437046047660643,15,4115,0,0.00093872,0.0053411990000000005,0.0,2
Control,OSQP_high,optimal,0.01034919,325,3.2430748503050317,15,4125,0,0.001120897,0.009228293,0.0,0
Control,OSQP_high,optimal,0.002580124,50,4.140288693748859,15,4115,0,0.0011205569999999999,0.0014595670000000002,0.0,0
Control,OSQP_high,optimal,0.003919129,50,2.5021226019505316,16,4728,0,0.001717473,0.002201656,0.0,0
Control,OSQP_high,optimal,0.004790117,100,1.75511597028242,16,4698,0,0.001282004,0.0035081129999999998,0.0,1
Control,OSQP_high,optimal,0.003892504,50,0.8324739949048261,16,4698,0,0.0016717370000000002,0.0022207670000000002,0.0,0
Control,OSQP_high,optimal,0.008953988000000001,150,2.3963411385557793,16,4698,0,0.0017176939999999999,0.007236294,0.0,2
Control,OSQP_high,optimal,0.006705588,150,5.24048075947572,16,4718,0,0.0014842520000000001,0.005221336,0.0,1
Control,OSQP_high,optimal,0.007261197,125,7.190986861766963,16,4708,0,0.0016557879999999998,0.005605409,0.0,1
Control,OSQP_high,optimal,0.011668493,250,1.1285055762845448,16,4688,0,0.001516301,0.010152191999999999,0.0,1
Control,OSQP_high,optimal,0.0038940959999999997,50,3.465535662053811,16,4718,0,0.0016822010000000001,0.002211895,0.0,0
Control,OSQP_high,optimal,0.008631775999999999,150,4.788341143608709,16,4728,0,0.001718643,0.006913133,0.0,1
Control,OSQP_high,optimal,0.003505305,50,0.6847750181701631,16,4688,0,0.0015087829999999999,0.001996522,0.0,0
Control,OSQP_high,optimal,0.004330363,50,1.6219342640545682,18,5870,0,0.001877119,0.002453244,0.0,0
Control,OSQP_high,optimal,0.013120248,225,3.837387137371308,18,5880,0,0.001868783,0.011251465,0.0,1
Control,OSQP_high,optimal,0.008695211999999999,125,2.964211327977813,18,5890,0,0.001884021,0.006811190999999999,0.0,2
Control,OSQP_high,optimal,0.012822671,200,4.6833613411204675,18,5920,0,0.001900043,0.010922628,0.0,3
Control,OSQP_high,optimal,0.007800939999999998,150,1.057699682208732,18,5900,0,0.0015562629999999998,0.006244677,0.0,1
Control,OSQP_high,optimal,0.00618676,100,5.311973388558654,18,5890,0,0.0015647579999999999,0.004622002,0.0,2
Control,OSQP_high,optimal,0.006714581999999999,100,1.5447952097002142,18,5840,0,0.001886659,0.004827923,0.0,0
Control,OSQP_high,optimal,0.007094446999999999,100,3.5409804276748287,18,5900,0,0.001864115,0.005230332,0.0,1
Control,OSQP_high,optimal,0.003813933,50,2.0294131174798684,18,5860,0,0.001796601,0.002017332,0.0,0
Control,OSQP_high,optimal,0.010617067,200,1.673201636549834,18,5860,0,0.0018507439999999999,0.008766323000000001,0.0,2
Control,OSQP_high,optimal,0.005422850999999999,50,1.1311110963280515,20,7180,0,0.002291015,0.003131836,0.0,0
Control,OSQP_high,optimal,0.014419738999999999,200,5.131986311347539,20,7180,0,0.001634477,0.012785262,0.0,1
Control,OSQP_high,optimal,0.012681772,150,3.2088460329260102,20,7170,0,0.002306709,0.010375063,0.0,2
Control,OSQP_high,optimal,0.010601223,125,0.9501680078464876,20,7140,0,0.0022588179999999997,0.008342405,0.0,1
Control,OSQP_high,optimal,0.019514838,100,2.432114716343124,20,7180,0,0.002284273,0.017230565,0.0,2
Control,OSQP_high,optimal,0.005367431999999999,50,2.7105752406260724,20,7150,0,0.002283145,0.0030842870000000002,0.0,0
Control,OSQP_high,optimal,0.011042868999999999,125,2.738982574764336,20,7180,0,0.002275549,0.00876732,0.0,2
Control,OSQP_high,optimal,0.0070710029999999984,75,2.448138871752648,20,7190,0,0.0022864929999999997,0.00478451,0.0,1
Control,OSQP_high,optimal,0.011667258,150,2.7611455608540174,20,7180,0,0.002253953,0.009413305,0.0,0
Control,OSQP_high,optimal,0.007467280999999998,75,3.0621105755972544,20,7180,0,0.00229203,0.005175251,0.0,1
Control,OSQP_high,optimal,0.005545124,50,4.197150809323616,23,9245,0,0.002408977,0.003136147,0.0,0
Control,OSQP_high,optimal,0.021913901,100,1.7555172456264825,23,9215,0,0.015764251,0.00614965,0.0,0
Control,OSQP_high,optimal,0.01511833,200,9.236151449557596,23,9265,0,0.002288001,0.012830329,0.0,2
Control,OSQP_high,optimal,0.03640269,200,3.4320452074664214,23,9255,0,0.002373359,0.034029331,0.0,3
Control,OSQP_high,optimal,0.014185705,150,11.866385292113499,23,9275,0,0.002315075,0.01187063,0.0,2
Control,OSQP_high,optimal,0.02558178,175,5.6701588904217175,23,9215,0,0.002420615,0.023161165,0.0,1
Control,OSQP_high,optimal,0.011030423000000001,100,1.4127504856754636,23,9195,0,0.0028637209999999996,0.008166702,0.0,1
Control,OSQP_high,optimal,0.026944077,300,3.676212831267343,23,9235,0,0.002318231,0.024625846,0.0,4
Control,OSQP_high,optimal,0.013981118999999998,175,4.990304444562897,23,9265,0,0.0023691529999999997,0.011611966000000001,0.0,2
Control,OSQP_high,optimal,0.011368978,125,2.199674188065857,23,9235,0,0.002416194,0.008952784,0.0,2
Control,OSQP_high,optimal,0.015655033,150,2.9675930287569323,26,11848,0,0.002987365,0.012667668,0.0,2
Control,OSQP_high,optimal,0.035631595,250,2.380615415019051,26,11818,0,0.003083718,0.032547877,0.0,3
Control,OSQP_high,optimal,0.008359873,50,1.8065329949063007,26,11818,0,0.0036519459999999997,0.004707927,0.0,0
Control,OSQP_high,optimal,0.012420302,100,2.2232456834919807,26,11848,0,0.003115863,0.009304439,0.0,2
Control,OSQP_high,optimal,0.02335434,250,10.794963720181922,26,11858,0,0.0030310840000000003,0.020323256,0.0,2
Control,OSQP_high,optimal,0.03958922,500,12.065172742658373,26,11868,0,0.00302951,0.03655971,0.0,2
Control,OSQP_high,optimal,0.017492083000000002,175,4.82100013641553,26,11828,0,0.003084905,0.014407178,0.0,1
Control,OSQP_high,optimal,0.011991931,100,3.4969767106564986,26,11818,0,0.003017299,0.008974632,0.0,2
Control,OSQP_high,optimal,0.01770785,175,6.268406941831581,26,11848,0,0.003007306,0.014700544,0.0,2
Control,OSQP_high,optimal,0.007047893,50,5.494247245870049,26,11868,0,0.003118698,0.003929195,0.0,0
Control,OSQP_high,optimal,0.015425195,100,8.434126155659133,29,14439,0,0.0037951120000000002,0.011630083000000001,0.0,2
Control,OSQP_high,optimal,0.022435817,175,5.696674496573521,29,14419,0,0.003750655,0.018685161999999998,0.0,1
Control,OSQP_high,optimal,0.028331777,200,3.5422107194831836,29,14429,0,0.004036329,0.024295447999999997,0.0,2
Control,OSQP_high,optimal,0.017802591,125,9.924739789807699,29,14449,0,0.0037991009999999996,0.01400349,0.0,2
Control,OSQP_high,optimal,0.008534664,50,4.461591940314838,29,14449,0,0.003766067,0.004768597,0.0,0
Control,OSQP_high,optimal,0.025004911,225,4.2619573179738035,29,14429,0,0.0035870809999999998,0.02141783,0.0,1
Control,OSQP_high,optimal,0.022291832999999997,50,1.5836856087085918,29,14389,0,0.016548025,0.005743808,0.0,0
Control,OSQP_high,optimal,0.019675532,100,1.4612800281835148,29,14419,0,0.004527351,0.015148181,0.0,3
Control,OSQP_high,optimal,0.044410353,400,13.198142105898393,29,14439,0,0.003772865,0.040637488,0.0,2
Control,OSQP_high,optimal,0.017475339,125,4.415670915362503,29,14459,0,0.003769368,0.013705971,0.0,2
Control,OSQP_high,optimal,0.020470389,100,4.471174044619335,34,19764,0,0.005525645,0.014944744,0.0,1
Control,OSQP_high,optimal,0.034169307999999995,200,4.558719242986546,34,19834,0,0.005616001,0.028553307000000003,0.0,1
Control,OSQP_high,optimal,0.044221947000000005,225,5.162409379049671,34,19804,0,0.0075534109999999995,0.036668536,0.0,2
Control,OSQP_high,optimal,0.025035868,50,2.2480136004208267,34,19794,0,0.005819595,0.019216273,0.0,0
Control,OSQP_high,optimal,0.038403412000000005,175,7.617940585642005,34,19804,0,0.006691402,0.03171201,0.0,1
Control,OSQP_high,optimal,0.01200476,50,3.7344825701932414,34,19824,0,0.005583922,0.006420838000000001,0.0,0
Control,OSQP_high,optimal,0.019607806000000002,100,3.1582508700026963,34,19794,0,0.005294096,0.01431371,0.0,1
Control,OSQP_high,optimal,0.021985152999999997,50,6.096884105988586,34,19874,0,0.015508818,0.006476335,0.0,0
Control,OSQP_high,optimal,0.034156144,200,3.9272271171694237,34,19834,0,0.005502804,0.02865334,0.0,2
Control,OSQP_high,optimal,0.049515422999999996,275,11.810027033149805,34,19874,0,0.006863767,0.042651655999999996,0.0,3
Control,OSQP_high,optimal,0.08618227699999999,325,4.257833824902935,39,25639,0,0.007566277,0.07861599999999999,0.0,1
Control,OSQP_high,optimal,0.046802587,225,5.198016042945093,39,25609,0,0.0076059940000000005,0.039196592999999995,0.0,1
Control,OSQP_high,optimal,0.024721438,50,2.9499391728869853,39,25619,0,0.007588273,0.017133165,0.0,0
Control,OSQP_high,optimal,0.055769342,275,3.0214671474459425,39,25629,0,0.0077183930000000005,0.048050949,0.0,1
Control,OSQP_high,optimal,0.06534890900000001,150,8.601771750235047,39,25639,0,0.037698514,0.027650395,0.0,1
Control,OSQP_high,optimal,0.041155415,75,3.3208619240821147,39,25639,0,0.007424989,0.033730426,0.0,1
Control,OSQP_high,optimal,0.036037307000000005,50,5.6921473001645335,39,25659,0,0.02761996,0.008417347,0.0,0
Control,OSQP_high,optimal,0.047052067999999996,200,2.7346127035873105,39,25629,0,0.008323177,0.038728891,0.0,2
Control,OSQP_high,optimal,0.06073340300000001,100,4.096240090316039,39,25609,0,0.023853666000000003,0.036879737,0.0,1
Control,OSQP_high,optimal,0.026651342999999997,100,6.452758927229577,39,25669,0,0.007608151,0.019043192,0.0,1
Control,OSQP_high,optimal,0.238003255,600,8.630610868336243,46,35688,0,0.044326042999999996,0.193677212,0.0,1
Control,OSQP_high,optimal,0.11829367400000003,150,13.49314966762961,46,35668,0,0.036623489,0.081670185,0.0,2
Control,OSQP_high,optimal,0.087167047,200,9.990870981121976,46,35688,0,0.025871067,0.06129598,0.0,2
Control,OSQP_high,optimal,0.122812268,325,4.766891403398946,46,35638,0,0.011167052,0.11164521599999999,0.0,2
Control,OSQP_high,optimal,0.191435666,675,8.488305198560651,46,35668,0,0.035071847999999996,0.15636381800000002,0.0,1
Control,OSQP_high,optimal,0.02272777,50,4.9855231328418474,46,35588,0,0.011218893,0.011508876999999999,0.0,0
Control,OSQP_high,optimal,0.384744128,375,9.911547457505867,46,35678,0,0.024405778,0.36033835,0.0,3
Control,OSQP_high,optimal,0.09337317199999999,275,9.110617132815523,46,35668,0,0.011152697,0.082220475,0.0,1
Control,OSQP_high,optimal,0.067069221,200,12.97546970401556,46,35708,0,0.011305313,0.055763908,0.0,3
Control,OSQP_high,optimal,0.083697703,300,5.353402088949219,46,35638,0,0.011420313999999999,0.072277389,0.0,2
Control,OSQP_high,optimal,0.12818152800000002,300,6.387395697946134,54,48804,0,0.026660858,0.10152067,0.0,2
Control,OSQP_high,optimal,0.097173419,200,6.262616158997608,54,48794,0,0.023674032,0.073499387,0.0,2
Control,OSQP_high,optimal,0.198221459,600,6.321570522324223,54,48724,0,0.032529632,0.16569182699999999,0.0,1
Control,OSQP_high,optimal,0.155330823,275,9.7920361315721,54,48734,0,0.046721648,0.108609175,0.0,2
Control,OSQP_high,optimal,0.124490246,350,7.339590523888829,54,48714,0,0.016095135,0.108395111,0.0,2
Control,OSQP_high,optimal,0.094526909,225,7.604344613423794,54,48754,0,0.016463055,0.078063854,0.0,2
Control,OSQP_high,optimal,0.141552845,275,5.46423698652026,54,48754,0,0.016578901,0.124973944,0.0,2
Control,OSQP_high,optimal,0.122402252,325,6.115518119111768,54,48694,0,0.01643766,0.105964592,0.0,1
Control,OSQP_high,optimal,0.635321568,250,11.148702077151752,54,48804,0,0.083459534,0.551862034,0.0,2
Control,OSQP_high,optimal,0.428941168,175,10.226938409624085,54,48744,0,0.096551974,0.332389194,0.0,2
Control,OSQP_high,optimal,0.183031392,225,10.441086750414707,64,68034,0,0.041832523999999996,0.141198868,0.0,2
Control,OSQP_high,optimal,0.20720659,150,10.244442748276539,64,68034,0,0.064905067,0.142301523,0.0,1
Control,OSQP_high,optimal,0.27331992,150,12.087281067429789,64,68064,0,0.045054977,0.228264943,0.0,2
Control,OSQP_high,optimal,0.075105858,75,7.643123105046527,64,68064,0,0.034450228,0.04065563,0.0,1
Control,OSQP_high,optimal,0.131598065,175,11.690376416605046,64,68034,0,0.025599683999999998,0.105998381,0.0,3
Control,OSQP_high,optimal,0.05651576,75,8.064004035540169,64,67994,0,0.024967182999999997,0.031548577,0.0,0
Control,OSQP_high,optimal,0.138250368,200,8.837480288038266,64,68034,0,0.024783242999999996,0.113467125,0.0,3
Control,OSQP_high,optimal,0.239948838,225,5.238965383037013,64,67994,0,0.04485211,0.195096728,0.0,2
Control,OSQP_high,optimal,0.470990444,350,8.180948957262341,64,68054,0,0.044816485999999996,0.42617395799999996,0.0,1
Control,OSQP_high,optimal,0.077788635,50,5.559303149383477,64,68034,0,0.054668824000000005,0.023119811,0.0,0
Control,OSQP_high,optimal,0.6160897049999999,375,10.546735356350222,76,95358,0,0.10312044,0.512969265,0.0,2
Control,OSQP_high,optimal,0.182300235,225,8.877288857049539,76,95408,0,0.037006387,0.145293848,0.0,2
Control,OSQP_high,optimal,0.28314958300000004,225,18.75557564777957,76,95398,0,0.077603377,0.205546206,0.0,2
Control,OSQP_high,optimal,0.295291725,475,8.156396100403187,76,95288,0,0.03353704,0.261754685,0.0,2
Control,OSQP_high,optimal,0.199366197,250,11.305443236270847,76,95378,0,0.037587287999999996,0.161778909,0.0,2
Control,OSQP_high,optimal,0.320839566,425,13.657568288356087,76,95338,0,0.06725367900000001,0.253585887,0.0,2
Control,OSQP_high,optimal,0.183932857,200,14.899974070835741,76,95428,0,0.037768257,0.1461646,0.0,2
Control,OSQP_high,optimal,0.29712610100000003,225,10.789094521732666,76,95368,0,0.07742507,0.21970103100000002,0.0,1
Control,OSQP_high,optimal,0.329244445,200,12.73638350689866,76,95338,0,0.11023237699999999,0.219012068,0.0,2
Control,OSQP_high,optimal,0.28807827199999997,300,16.131115603511855,76,95438,0,0.07602021099999999,0.21205806100000002,0.0,2
Control,OSQP_high,optimal,0.38995517700000004,225,13.131247802553826,91,135583,0,0.119173509,0.27078166800000003,0.0,2
Control,OSQP_high,optimal,0.511506995,250,11.317384186394618,91,135563,0,0.1785288,0.332978195,0.0,2
Control,OSQP_high,optimal,0.469599344,275,10.30155658539589,91,135573,0,0.201356482,0.26824286199999997,0.0,1
Control,OSQP_high,optimal,0.640155896,275,11.418230668802266,91,135573,0,0.205648406,0.43450749,0.0,2
Control,OSQP_high,optimal,0.408207716,300,16.646338691814215,91,135583,0,0.114271149,0.293936567,0.0,2
Control,OSQP_high,optimal,0.8445945460000001,275,14.030730095454707,91,135613,0,0.057876118,0.786718428,0.0,2
Control,OSQP_high,optimal,0.33730718800000004,300,13.587785200604849,91,135583,0,0.058942855,0.278364333,0.0,2
Control,OSQP_high,optimal,0.483166594,325,11.469377994745509,91,135543,0,0.10922805699999999,0.373938537,0.0,2
Control,OSQP_high,optimal,0.719516018,450,12.570817595760307,91,135553,0,0.208505375,0.511010643,0.0,1
Control,OSQP_high,optimal,0.769610717,450,18.399569655088772,91,135583,0,0.179122129,0.5904885879999999,0.0,2
Control,OSQP_high,optimal,0.826589928,475,19.376599927361664,109,193729,0,0.23091245800000001,0.59567747,0.0,2
Control,OSQP_high,optimal,0.970609608,325,15.554368225645534,109,193789,0,0.506941042,0.463668566,0.0,1
Control,OSQP_high,optimal,0.733453083,475,15.318768728330154,109,193799,0,0.139288192,0.594164891,0.0,2
Control,OSQP_high,optimal,0.544537389,300,15.906116351076234,109,193809,0,0.097903524,0.446633865,0.0,2
Control,OSQP_high,optimal,0.44114008299999996,200,13.104417618598685,109,193799,0,0.092562819,0.348577264,0.0,2
Control,OSQP_high,optimal,1.166702135,400,12.968852381093493,109,193779,0,0.5505718470000001,0.6161302879999999,0.0,2
Control,OSQP_high,optimal,0.874373297,475,24.194398661675237,109,193749,0,0.236578495,0.637794802,0.0,2
Control,OSQP_high,optimal,0.532430424,275,14.462456936250925,109,193739,0,0.111181776,0.42124864799999995,0.0,2
Control,OSQP_high,optimal,0.537992523,300,20.155978452461323,109,193759,0,0.09212784,0.445864683,0.0,2
Control,OSQP_high,optimal,1.2418146490000002,475,17.994085298240787,109,193759,0,0.510616784,0.731197865,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.001374957,50,0.10608107671308202,10,1970,0,0.000634557,0.0007404,0.0,0
Control,OSQP_high,optimal,0.002432533,100,1.0051429323535939,10,1980,0,0.000790749,0.001641784,0.0,2
Control,OSQP_high,optimal,0.0013960069999999999,50,1.6229568642379806,10,1990,0,0.000667879,0.000728128,0.0,0
Control,OSQP_high,optimal,0.001960534,75,4.117582688310219,10,2000,0,0.000652013,0.001308521,0.0,0
Control,OSQP_high,optimal,0.0020274760000000003,75,4.3912113269771185,10,2000,0,0.000821586,0.00120589,0.0,1
Control,OSQP_high,optimal,0.002737712,125,92.41544478919668,10,2010,0,0.000640623,0.002097089,0.0,1
Control,OSQP_high,optimal,0.004572751,250,2.7573704690809913,10,2000,0,0.000706904,0.003865847,0.0,2
Control,OSQP_high,optimal,0.0034723139999999998,175,1.190456012046346,10,1970,0,0.000635266,0.002837048,0.0,1
Control,OSQP_high,optimal,0.0020005459999999997,75,1.0491475629103661,10,1990,0,0.000634265,0.001366281,0.0,1
Control,OSQP_high,optimal,0.001995231,75,1.8659347701728484,10,2020,0,0.000809022,0.001186209,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.826589928,475,19.376599927361664,109,193729,0,0.230912458,0.59567747,0.0,2
Control,OSQP_high,optimal,0.970609608,325,15.554368225645536,109,193789,0,0.506941042,0.463668566,0.0,1
Control,OSQP_high,optimal,0.733453083,475,15.318768728330154,109,193799,0,0.139288192,0.594164891,0.0,2
Control,OSQP_high,optimal,0.544537389,300,15.906116351076234,109,193809,0,0.097903524,0.446633865,0.0,2
Control,OSQP_high,optimal,0.441140083,200,13.104417618598683,109,193799,0,0.092562819,0.348577264,0.0,2
Control,OSQP_high,optimal,1.166702135,400,12.968852381093493,109,193779,0,0.550571847,0.616130288,0.0,2
Control,OSQP_high,optimal,0.874373297,475,24.194398661675237,109,193749,0,0.236578495,0.637794802,0.0,2
Control,OSQP_high,optimal,0.532430424,275,14.462456936250925,109,193739,0,0.111181776,0.421248648,0.0,2
Control,OSQP_high,optimal,0.537992523,300,20.155978452461323,109,193759,0,0.09212784,0.445864683,0.0,2
Control,OSQP_high,optimal,1.241814649,475,17.994085298240783,109,193759,0,0.510616784,0.731197865,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.003758848,175,11.888493803381097,11,2323,0,0.000698222,0.003060626,0.0,0
Control,OSQP_high,optimal,0.002106705,75,0.697193981461708,11,2263,0,0.000699227,0.001407478,0.0,1
Control,OSQP_high,optimal,0.001788266,75,1.7340582752888496,11,2283,0,0.000607598,0.001180668,0.0,0
Control,OSQP_high,optimal,0.01722604,1000,5.127086232044218,11,2283,0,0.000691456,0.016534584,0.0,1
Control,OSQP_high,optimal,0.002343371,100,3.8845871526875353,11,2303,0,0.000624328,0.001719043,0.0,2
Control,OSQP_high,optimal,0.002881813,125,11.366201525346318,11,2283,0,0.00071367,0.002168143,0.0,0
Control,OSQP_high,optimal,0.0052715520000000005,250,2.4962308483814106,11,2283,0,0.000696737,0.004574815,0.0,2
Control,OSQP_high,optimal,0.015023732000000001,850,58.753876987340824,11,2283,0,0.000698639,0.014325093,0.0,1
Control,OSQP_high,optimal,0.002971823,125,1.9438870237369756,11,2293,0,0.000693279,0.002278544,0.0,1
Control,OSQP_high,optimal,0.005404882,275,23.483657813759926,11,2313,0,0.000709407,0.004695475,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.003864451,150,1.8918278655691319,12,2778,0,0.000753958,0.003110493,0.0,3
Control,OSQP_high,optimal,0.001770638,50,2.390452248530739,12,2768,0,0.000792007,0.000978631,0.0,0
Control,OSQP_high,optimal,0.007552447,325,1.6543587597264582,12,2768,0,0.000806368,0.006746079,0.0,2
Control,OSQP_high,optimal,0.0018316209999999999,50,2.189929515380287,12,2778,0,0.000819308,0.001012313,0.0,0
Control,OSQP_high,optimal,0.005426779,225,1.6132494387442,12,2758,0,0.000808843,0.004617936,0.0,1
Control,OSQP_high,optimal,0.0054408270000000005,225,0.5036683696403539,12,2748,0,0.000801223,0.004639604,0.0,1
Control,OSQP_high,optimal,0.001831037,50,1.4268053761175334,12,2768,0,0.000809988,0.001021049,0.0,0
Control,OSQP_high,optimal,0.0029320730000000003,100,1.015539376212377,12,2758,0,0.000798565,0.002133508,0.0,1
Control,OSQP_high,optimal,0.004559438,175,4.77949999688413,12,2778,0,0.000813249,0.003746189,0.0,2
Control,OSQP_high,optimal,0.0030510909999999997,100,11.651658850509833,12,2788,0,0.000803029,0.002248062,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.007308521,275,8.250756934235056,13,3145,0,0.000905502,0.006403019,0.0,1
Control,OSQP_high,optimal,0.004004802,125,3.427856627629551,13,3145,0,0.000891753,0.003113049,0.0,2
Control,OSQP_high,optimal,0.007550398999999999,275,4.517190561886208,13,3145,0,0.00088264,0.006667759,0.0,3
Control,OSQP_high,optimal,0.0020404999999999998,50,2.546421621337597,13,3145,0,0.000887117,0.001153383,0.0,0
Control,OSQP_high,optimal,0.015006978,725,7.945669347101113,13,3135,0,0.000739946,0.014267032,0.0,1
Control,OSQP_high,optimal,0.007434947999999999,275,5.758764640933389,13,3145,0,0.000890673,0.006544275,0.0,2
Control,OSQP_high,optimal,0.0038530739999999997,125,3.4164944088822207,13,3125,0,0.000890996,0.002962078,0.0,1
Control,OSQP_high,optimal,0.004015042,125,14.056202004544451,13,3135,0,0.000889636,0.003125406,0.0,2
Control,OSQP_high,optimal,0.015972137,700,14.368913741143967,13,3165,0,0.000896402,0.015075735,0.0,1
Control,OSQP_high,optimal,0.0033660779999999998,125,0.968923363392171,13,3125,0,0.000775142,0.002590936,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.03057747,1275,7.412575358917645,14,3704,0,0.001045459,0.029532011,0.0,1
Control,OSQP_high,optimal,0.003823945,100,2.518907863701023,14,3684,0,0.001028269,0.002795676,0.0,1
Control,OSQP_high,optimal,0.007939558,250,7.689903149856561,14,3674,0,0.001031937,0.006907621,0.0,2
Control,OSQP_high,optimal,0.0052826950000000004,150,1.1673812995792339,14,3674,0,0.001010322,0.004272373,0.0,2
Control,OSQP_high,optimal,0.006412132,200,4.100684557213129,14,3674,0,0.001011318,0.005400814,0.0,1
Control,OSQP_high,optimal,0.003153714,75,1.1308901236863098,14,3644,0,0.001008977,0.002144737,0.0,1
Control,OSQP_high,optimal,0.00384899,100,13.563303840859943,14,3684,0,0.001027973,0.002821017,0.0,1
Control,OSQP_high,optimal,0.003849574,100,2.1695453238033395,14,3684,0,0.001021526,0.002828048,0.0,1
Control,OSQP_high,optimal,0.009388023,350,4.458406845539686,14,3694,0,0.000855066,0.008532957,0.0,4
Control,OSQP_high,optimal,0.002758911,75,0.7203132218948698,14,3664,0,0.000883893,0.001875018,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.008953631,250,8.567308411840477,15,4115,0,0.00112103,0.007832601,0.0,3
Control,OSQP_high,optimal,0.005095494000000001,150,4.810938918344059,15,4095,0,0.000939755,0.004155739,0.0,2
Control,OSQP_high,optimal,0.003507589,75,3.9382766504219875,15,4125,0,0.00112938,0.002378209,0.0,1
Control,OSQP_high,optimal,0.004035077,100,2.655949397597622,15,4095,0,0.00112975,0.002905327,0.0,0
Control,OSQP_high,optimal,0.014241823,450,4.2760046237524,15,4105,0,0.001117158,0.013124665,0.0,2
Control,OSQP_high,optimal,0.005105391,125,1.6855601841600363,15,4085,0,0.001110588,0.003994803,0.0,2
Control,OSQP_high,optimal,0.038970953,1450,8.842690644063477,15,4105,0,0.001114391,0.037856562,0.0,1
Control,OSQP_high,optimal,0.006279918999999999,200,3.0437046047660643,15,4115,0,0.00093872,0.005341199,0.0,2
Control,OSQP_high,optimal,0.010349190000000001,325,3.243074850305031,15,4125,0,0.001120897,0.009228293,0.0,0
Control,OSQP_high,optimal,0.002580124,50,4.140288693748859,15,4115,0,0.001120557,0.001459567,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.003919129,50,2.502122601950532,16,4728,0,0.001717473,0.002201656,0.0,0
Control,OSQP_high,optimal,0.004790117,100,1.75511597028242,16,4698,0,0.001282004,0.003508113,0.0,1
Control,OSQP_high,optimal,0.0038925039999999998,50,0.8324739949048261,16,4698,0,0.001671737,0.002220767,0.0,0
Control,OSQP_high,optimal,0.008953988,150,2.396341138555779,16,4698,0,0.001717694,0.007236294,0.0,2
Control,OSQP_high,optimal,0.006705588,150,5.24048075947572,16,4718,0,0.001484252,0.005221336,0.0,1
Control,OSQP_high,optimal,0.0072611970000000005,125,7.190986861766962,16,4708,0,0.001655788,0.005605409,0.0,1
Control,OSQP_high,optimal,0.011668493,250,1.1285055762845448,16,4688,0,0.001516301,0.010152192,0.0,1
Control,OSQP_high,optimal,0.003894096,50,3.465535662053811,16,4718,0,0.001682201,0.002211895,0.0,0
Control,OSQP_high,optimal,0.008631776,150,4.788341143608709,16,4728,0,0.001718643,0.006913133,0.0,1
Control,OSQP_high,optimal,0.0035053050000000002,50,0.6847750181701631,16,4688,0,0.001508783,0.001996522,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.004330363,50,1.621934264054568,18,5870,0,0.001877119,0.002453244,0.0,0
Control,OSQP_high,optimal,0.013120248000000001,225,3.837387137371308,18,5880,0,0.001868783,0.011251465,0.0,1
Control,OSQP_high,optimal,0.008695212,125,2.9642113279778135,18,5890,0,0.001884021,0.006811191,0.0,2
Control,OSQP_high,optimal,0.012822671,200,4.683361341120468,18,5920,0,0.001900043,0.010922628,0.0,3
Control,OSQP_high,optimal,0.007800939999999999,150,1.0576996822087321,18,5900,0,0.001556263,0.006244677,0.0,1
Control,OSQP_high,optimal,0.00618676,100,5.311973388558653,18,5890,0,0.001564758,0.004622002,0.0,2
Control,OSQP_high,optimal,0.006714581999999999,100,1.5447952097002142,18,5840,0,0.001886659,0.004827923,0.0,0
Control,OSQP_high,optimal,0.007094447,100,3.540980427674829,18,5900,0,0.001864115,0.005230332,0.0,1
Control,OSQP_high,optimal,0.0038139330000000003,50,2.029413117479868,18,5860,0,0.001796601,0.002017332,0.0,0
Control,OSQP_high,optimal,0.010617066999999999,200,1.6732016365498341,18,5860,0,0.001850744,0.008766323,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.005422850999999999,50,1.1311110963280515,20,7180,0,0.002291015,0.003131836,0.0,0
Control,OSQP_high,optimal,0.014419739,200,5.131986311347539,20,7180,0,0.001634477,0.012785262,0.0,1
Control,OSQP_high,optimal,0.012681772000000001,150,3.2088460329260102,20,7170,0,0.002306709,0.010375063,0.0,2
Control,OSQP_high,optimal,0.010601223,125,0.9501680078464876,20,7140,0,0.002258818,0.008342405,0.0,1
Control,OSQP_high,optimal,0.019514838,100,2.4321147163431234,20,7180,0,0.002284273,0.017230565,0.0,2
Control,OSQP_high,optimal,0.005367432,50,2.7105752406260724,20,7150,0,0.002283145,0.003084287,0.0,0
Control,OSQP_high,optimal,0.011042869,125,2.7389825747643357,20,7180,0,0.002275549,0.00876732,0.0,2
Control,OSQP_high,optimal,0.007071002999999999,75,2.448138871752648,20,7190,0,0.002286493,0.00478451,0.0,1
Control,OSQP_high,optimal,0.011667258,150,2.7611455608540174,20,7180,0,0.002253953,0.009413305,0.0,0
Control,OSQP_high,optimal,0.007467280999999999,75,3.0621105755972544,20,7180,0,0.00229203,0.005175251,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.005545124,50,4.197150809323616,23,9245,0,0.002408977,0.003136147,0.0,0
Control,OSQP_high,optimal,0.021913901,100,1.7555172456264825,23,9215,0,0.015764251,0.00614965,0.0,0
Control,OSQP_high,optimal,0.01511833,200,9.236151449557596,23,9265,0,0.002288001,0.012830329,0.0,2
Control,OSQP_high,optimal,0.03640269,200,3.4320452074664214,23,9255,0,0.002373359,0.034029331,0.0,3
Control,OSQP_high,optimal,0.014185705,150,11.8663852921135,23,9275,0,0.002315075,0.01187063,0.0,2
Control,OSQP_high,optimal,0.025581780000000002,175,5.6701588904217175,23,9215,0,0.002420615,0.023161165,0.0,1
Control,OSQP_high,optimal,0.011030423,100,1.4127504856754636,23,9195,0,0.002863721,0.008166702,0.0,1
Control,OSQP_high,optimal,0.026944077,300,3.6762128312673426,23,9235,0,0.002318231,0.024625846,0.0,4
Control,OSQP_high,optimal,0.013981119,175,4.990304444562897,23,9265,0,0.002369153,0.011611966,0.0,2
Control,OSQP_high,optimal,0.011368978,125,2.1996741880658575,23,9235,0,0.002416194,0.008952784,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.015655033,150,2.9675930287569323,26,11848,0,0.002987365,0.012667668,0.0,2
Control,OSQP_high,optimal,0.035631595,250,2.380615415019051,26,11818,0,0.003083718,0.032547877,0.0,3
Control,OSQP_high,optimal,0.008359873,50,1.8065329949063007,26,11818,0,0.003651946,0.004707927,0.0,0
Control,OSQP_high,optimal,0.012420302,100,2.2232456834919807,26,11848,0,0.003115863,0.009304439,0.0,2
Control,OSQP_high,optimal,0.02335434,250,10.794963720181922,26,11858,0,0.003031084,0.020323256,0.0,2
Control,OSQP_high,optimal,0.03958922,500,12.065172742658373,26,11868,0,0.00302951,0.03655971,0.0,2
Control,OSQP_high,optimal,0.017492083,175,4.82100013641553,26,11828,0,0.003084905,0.014407178,0.0,1
Control,OSQP_high,optimal,0.011991931,100,3.496976710656499,26,11818,0,0.003017299,0.008974632,0.0,2
Control,OSQP_high,optimal,0.01770785,175,6.268406941831583,26,11848,0,0.003007306,0.014700544,0.0,2
Control,OSQP_high,optimal,0.0070478929999999995,50,5.494247245870049,26,11868,0,0.003118698,0.003929195,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.015425195,100,8.434126155659133,29,14439,0,0.003795112,0.011630083,0.0,2
Control,OSQP_high,optimal,0.022435817,175,5.696674496573521,29,14419,0,0.003750655,0.018685162,0.0,1
Control,OSQP_high,optimal,0.028331777000000002,200,3.542210719483184,29,14429,0,0.004036329,0.024295448,0.0,2
Control,OSQP_high,optimal,0.017802591,125,9.9247397898077,29,14449,0,0.003799101,0.01400349,0.0,2
Control,OSQP_high,optimal,0.008534664,50,4.461591940314838,29,14449,0,0.003766067,0.004768597,0.0,0
Control,OSQP_high,optimal,0.025004910999999998,225,4.261957317973803,29,14429,0,0.003587081,0.02141783,0.0,1
Control,OSQP_high,optimal,0.022291833,50,1.5836856087085918,29,14389,0,0.016548025,0.005743808,0.0,0
Control,OSQP_high,optimal,0.019675532,100,1.461280028183515,29,14419,0,0.004527351,0.015148181,0.0,3
Control,OSQP_high,optimal,0.044410353,400,13.198142105898393,29,14439,0,0.003772865,0.040637488,0.0,2
Control,OSQP_high,optimal,0.017475339,125,4.415670915362503,29,14459,0,0.003769368,0.013705971,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.020470389,100,4.471174044619335,34,19764,0,0.005525645,0.014944744,0.0,1
Control,OSQP_high,optimal,0.034169308,200,4.558719242986547,34,19834,0,0.005616001,0.028553307,0.0,1
Control,OSQP_high,optimal,0.044221947000000005,225,5.162409379049671,34,19804,0,0.007553411,0.036668536,0.0,2
Control,OSQP_high,optimal,0.025035868,50,2.2480136004208267,34,19794,0,0.005819595,0.019216273,0.0,0
Control,OSQP_high,optimal,0.038403412,175,7.617940585642005,34,19804,0,0.006691402,0.03171201,0.0,1
Control,OSQP_high,optimal,0.01200476,50,3.734482570193241,34,19824,0,0.005583922,0.006420838,0.0,0
Control,OSQP_high,optimal,0.019607806,100,3.158250870002696,34,19794,0,0.005294096,0.01431371,0.0,1
Control,OSQP_high,optimal,0.021985153,50,6.096884105988586,34,19874,0,0.015508818,0.006476335,0.0,0
Control,OSQP_high,optimal,0.034156144,200,3.927227117169424,34,19834,0,0.005502804,0.02865334,0.0,2
Control,OSQP_high,optimal,0.049515423,275,11.810027033149803,34,19874,0,0.006863767,0.042651656,0.0,3


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.086182277,325,4.257833824902935,39,25639,0,0.007566277,0.078616,0.0,1
Control,OSQP_high,optimal,0.046802587,225,5.198016042945093,39,25609,0,0.007605994,0.039196593,0.0,1
Control,OSQP_high,optimal,0.024721438,50,2.9499391728869853,39,25619,0,0.007588273,0.017133165,0.0,0
Control,OSQP_high,optimal,0.055769342,275,3.0214671474459425,39,25629,0,0.007718393,0.048050949,0.0,1
Control,OSQP_high,optimal,0.06534890900000001,150,8.601771750235047,39,25639,0,0.037698514,0.027650395,0.0,1
Control,OSQP_high,optimal,0.041155415,75,3.3208619240821147,39,25639,0,0.007424989,0.033730426,0.0,1
Control,OSQP_high,optimal,0.036037307,50,5.692147300164534,39,25659,0,0.02761996,0.008417347,0.0,0
Control,OSQP_high,optimal,0.047052068,200,2.7346127035873105,39,25629,0,0.008323177,0.038728891,0.0,2
Control,OSQP_high,optimal,0.060733403000000005,100,4.096240090316039,39,25609,0,0.023853666,0.036879737,0.0,1
Control,OSQP_high,optimal,0.026651343,100,6.452758927229577,39,25669,0,0.007608151,0.019043192,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.238003255,600,8.630610868336243,46,35688,0,0.044326043,0.193677212,0.0,1
Control,OSQP_high,optimal,0.11829367400000002,150,13.49314966762961,46,35668,0,0.036623489,0.081670185,0.0,2
Control,OSQP_high,optimal,0.087167047,200,9.990870981121978,46,35688,0,0.025871067,0.06129598,0.0,2
Control,OSQP_high,optimal,0.122812268,325,4.766891403398945,46,35638,0,0.011167052,0.111645216,0.0,2
Control,OSQP_high,optimal,0.191435666,675,8.48830519856065,46,35668,0,0.035071848,0.156363818,0.0,1
Control,OSQP_high,optimal,0.02272777,50,4.985523132841848,46,35588,0,0.011218893,0.011508877,0.0,0
Control,OSQP_high,optimal,0.38474412799999996,375,9.911547457505867,46,35678,0,0.024405778,0.36033835,0.0,3
Control,OSQP_high,optimal,0.093373172,275,9.110617132815522,46,35668,0,0.011152697,0.082220475,0.0,1
Control,OSQP_high,optimal,0.067069221,200,12.975469704015559,46,35708,0,0.011305313,0.055763908,0.0,3
Control,OSQP_high,optimal,0.083697703,300,5.353402088949219,46,35638,0,0.011420314,0.072277389,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.128181528,300,6.387395697946135,54,48804,0,0.026660858,0.10152067,0.0,2
Control,OSQP_high,optimal,0.097173419,200,6.262616158997609,54,48794,0,0.023674032,0.073499387,0.0,2
Control,OSQP_high,optimal,0.19822145900000002,600,6.321570522324224,54,48724,0,0.032529632,0.165691827,0.0,1
Control,OSQP_high,optimal,0.155330823,275,9.7920361315721,54,48734,0,0.046721648,0.108609175,0.0,2
Control,OSQP_high,optimal,0.124490246,350,7.3395905238888295,54,48714,0,0.016095135,0.108395111,0.0,2
Control,OSQP_high,optimal,0.094526909,225,7.604344613423793,54,48754,0,0.016463055,0.078063854,0.0,2
Control,OSQP_high,optimal,0.141552845,275,5.46423698652026,54,48754,0,0.016578901,0.124973944,0.0,2
Control,OSQP_high,optimal,0.12240225199999999,325,6.115518119111769,54,48694,0,0.01643766,0.105964592,0.0,1
Control,OSQP_high,optimal,0.635321568,250,11.148702077151752,54,48804,0,0.083459534,0.551862034,0.0,2
Control,OSQP_high,optimal,0.428941168,175,10.226938409624085,54,48744,0,0.096551974,0.332389194,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.18303139200000001,225,10.441086750414708,64,68034,0,0.041832524,0.141198868,0.0,2
Control,OSQP_high,optimal,0.20720659000000002,150,10.24444274827654,64,68034,0,0.064905067,0.142301523,0.0,1
Control,OSQP_high,optimal,0.27331992,150,12.08728106742979,64,68064,0,0.045054977,0.228264943,0.0,2
Control,OSQP_high,optimal,0.075105858,75,7.643123105046528,64,68064,0,0.034450228,0.04065563,0.0,1
Control,OSQP_high,optimal,0.13159806500000001,175,11.690376416605048,64,68034,0,0.025599684,0.105998381,0.0,3
Control,OSQP_high,optimal,0.05651576,75,8.064004035540167,64,67994,0,0.024967183,0.031548577,0.0,0
Control,OSQP_high,optimal,0.138250368,200,8.837480288038265,64,68034,0,0.024783243,0.113467125,0.0,3
Control,OSQP_high,optimal,0.239948838,225,5.238965383037013,64,67994,0,0.04485211,0.195096728,0.0,2
Control,OSQP_high,optimal,0.470990444,350,8.180948957262341,64,68054,0,0.044816486,0.426173958,0.0,1
Control,OSQP_high,optimal,0.077788635,50,5.559303149383476,64,68034,0,0.054668824,0.023119811,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.6160897049999999,375,10.546735356350222,76,95358,0,0.10312044,0.512969265,0.0,2
Control,OSQP_high,optimal,0.182300235,225,8.87728885704954,76,95408,0,0.037006387,0.145293848,0.0,2
Control,OSQP_high,optimal,0.28314958300000004,225,18.755575647779565,76,95398,0,0.077603377,0.205546206,0.0,2
Control,OSQP_high,optimal,0.295291725,475,8.156396100403187,76,95288,0,0.03353704,0.261754685,0.0,2
Control,OSQP_high,optimal,0.199366197,250,11.305443236270849,76,95378,0,0.037587288,0.161778909,0.0,2
Control,OSQP_high,optimal,0.320839566,425,13.657568288356089,76,95338,0,0.067253679,0.253585887,0.0,2
Control,OSQP_high,optimal,0.183932857,200,14.89997407083574,76,95428,0,0.037768257,0.1461646,0.0,2
Control,OSQP_high,optimal,0.297126101,225,10.789094521732666,76,95368,0,0.07742507,0.219701031,0.0,1
Control,OSQP_high,optimal,0.329244445,200,12.73638350689866,76,95338,0,0.110232377,0.219012068,0.0,2
Control,OSQP_high,optimal,0.288078272,300,16.131115603511855,76,95438,0,0.076020211,0.212058061,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_high,optimal,0.389955177,225,13.131247802553826,91,135583,0,0.119173509,0.270781668,0.0,2
Control,OSQP_high,optimal,0.511506995,250,11.317384186394618,91,135563,0,0.1785288,0.332978195,0.0,2
Control,OSQP_high,optimal,0.46959934400000003,275,10.30155658539589,91,135573,0,0.201356482,0.268242862,0.0,1
Control,OSQP_high,optimal,0.640155896,275,11.418230668802265,91,135573,0,0.205648406,0.43450749,0.0,2
Control,OSQP_high,optimal,0.408207716,300,16.646338691814215,91,135583,0,0.114271149,0.293936567,0.0,2
Control,OSQP_high,optimal,0.8445945460000001,275,14.030730095454707,91,135613,0,0.057876118,0.786718428,0.0,2
Control,OSQP_high,optimal,0.33730718800000004,300,13.58778520060485,91,135583,0,0.058942855,0.278364333,0.0,2
Control,OSQP_high,optimal,0.483166594,325,11.46937799474551,91,135543,0,0.109228057,0.373938537,0.0,2
Control,OSQP_high,optimal,0.719516018,450,12.570817595760309,91,135553,0,0.208505375,0.511010643,0.0,1
Control,OSQP_high,optimal,0.769610717,450,18.399569655088776,91,135583,0,0.179122129,0.590488588,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.000101056,50,-106.24857076798254,10,35,0,7.265699999999999e-05,2.8399e-05,0.0,0
Eq QP,OSQP_high,optimal,9.8518e-05,50,-58.206669333489074,10,43,0,6.878199999999999e-05,2.9735999999999998e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000100675,50,-21.901897652699734,10,37,0,7.2557e-05,2.8118e-05,0.0,0
Eq QP,OSQP_high,optimal,9.8064e-05,50,-9.65644991914857,10,35,0,7.0034e-05,2.803e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000130994,50,-164.32963116558943,10,39,0,0.000101053,2.9941e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000112834,50,-164.6287082085422,10,35,0,8.098e-05,3.1854000000000004e-05,0.0,0
Eq QP,OSQP_high,optimal,9.266399999999999e-05,50,-102.27011211359124,10,39,0,6.0676999999999995e-05,3.1987e-05,0.0,0
Eq QP,OSQP_high,optimal,8.9428e-05,50,-13.843978031521633,10,33,0,5.6962e-05,3.2466e-05,0.0,0
Eq QP,OSQP_high,optimal,8.469900000000001e-05,50,-137.105618598888,10,29,0,5.2808999999999995e-05,3.189e-05,0.0,0
Eq QP,OSQP_high,optimal,9.2732e-05,50,-20.42471504537812,10,37,0,6.1506e-05,3.1226e-05,0.0,0
Eq QP,OSQP_high,optimal,9.9949e-05,50,-61.898966117996466,11,51,0,5.0568999999999996e-05,4.938e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00011612100000000001,50,-86.94731466650921,11,45,0,6.9674e-05,4.6447e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000111425,50,-38.7926937572663,11,41,0,6.5605e-05,4.582e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000102655,50,-55.960003861937906,11,43,0,6.2896e-05,3.9759e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00010035,50,2.051820433451124,11,51,0,5.4395e-05,4.5955e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000106633,50,-21.787919423140107,11,39,0,6.1034e-05,4.5598999999999995e-05,0.0,0
Eq QP,OSQP_high,optimal,9.7659e-05,50,-87.6478681302606,11,45,0,5.9153999999999996e-05,3.8505e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000119225,50,-145.28589074958697,11,43,0,7.1752e-05,4.7473000000000004e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00010891799999999999,50,-26.455419963636444,11,35,0,6.9142e-05,3.9776e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000100205,50,-16.975687472603028,11,43,0,6.1727e-05,3.8478e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000147715,50,-58.888065861237536,12,58,0,8.8127e-05,5.9588e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000122624,50,-70.60403227052186,12,44,0,6.3687e-05,5.8936999999999995e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000137135,50,-16.584037848510448,12,48,0,7.87e-05,5.8435e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00016070399999999998,50,-25.478120884155835,12,52,0,0.00010085899999999999,5.9845e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000133023,50,-32.52968407092358,12,56,0,7.915e-05,5.3873000000000004e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00015011,50,-13.650502102932279,12,48,0,9.1786e-05,5.8324e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000128872,50,-17.260520933257155,12,44,0,7.097e-05,5.7901999999999996e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00018617700000000002,50,-30.13160767708219,12,52,0,0.000124124,6.2053e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00013761899999999998,50,-21.740787409638802,12,52,0,8.2759e-05,5.486e-05,0.0,0
Eq QP,OSQP_high,optimal,6.4039e-05,50,-25.96802074618227,12,48,0,3.6746e-05,2.7293e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00011660799999999999,50,-222.13420172796387,13,64,0,6.6769e-05,4.9838999999999995e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000126395,50,-8.447643289405429,13,66,0,7.789300000000001e-05,4.8502e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000120855,50,-19.830774086340348,13,74,0,6.986e-05,5.0995e-05,0.0,0
Eq QP,OSQP_high,optimal,9.183700000000001e-05,50,-4.588101550795802,13,60,0,4.9406999999999996e-05,4.243e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000120608,50,-37.54339192302357,13,54,0,7.1979e-05,4.8629e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000123487,50,-20.044078759376173,13,60,0,7.5673e-05,4.781399999999999e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000108344,50,-35.52522614083541,13,62,0,5.7892e-05,5.0452e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000119584,50,-2.511648879164577,13,64,0,7.176e-05,4.7823999999999995e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00014752,50,-148.3971936874161,13,56,0,9.8289e-05,4.9231000000000003e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000101294,50,-9.594571425974145,13,62,0,5.6062e-05,4.5231999999999997e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000130516,50,-63.50570615070305,15,90,0,7.7599e-05,5.2916999999999995e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00016728400000000002,50,-4.983428973309799,15,100,0,0.000114437,5.2847e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00012848299999999998,50,-11.96032833341922,15,84,0,7.684e-05,5.1643e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000167259,50,0.9418700130081564,15,96,0,0.00010031100000000001,6.6948e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00013058,50,-28.28227737842576,15,90,0,7.990699999999999e-05,5.0673e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000135861,50,-0.8870640594478566,15,86,0,8.2401e-05,5.346e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00017538599999999998,50,-4.399228996867684,15,94,0,0.000110453,6.4933e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00014496799999999998,50,-23.36849698344996,15,88,0,9.1819e-05,5.3148999999999995e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00013410899999999999,50,-146.1693096884909,15,84,0,8.3597e-05,5.0512e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00014360799999999998,50,-130.43503721355174,15,90,0,9.0265e-05,5.3343e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000167524,50,1.5933609564316946,18,150,0,9.949700000000001e-05,6.8027e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00016311800000000002,50,-1.8768477395897032,18,132,0,9.6191e-05,6.6927e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00016028199999999998,50,-163.3890489051836,18,152,0,9.6251e-05,6.4031e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000150118,50,-28.52860321776028,18,142,0,8.5857e-05,6.4261e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00017401599999999998,50,-24.202514734055338,18,148,0,0.000107541,6.6475e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000161172,50,7.287283568983967,18,150,0,9.1741e-05,6.9431e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000161103,50,-2.6228305610954994,18,140,0,9.162100000000001e-05,6.9482e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00017144599999999998,50,0.1477462885106434,18,160,0,9.5235e-05,7.6211e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000214795,50,-24.425130708731736,18,132,0,0.000121944,9.285100000000001e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00021397900000000002,50,8.806886167214124,18,136,0,0.00012579100000000002,8.818799999999999e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00023211599999999998,50,0.7387233386070902,23,246,0,0.00012518299999999998,0.00010693299999999999,0.0,0
Eq QP,OSQP_high,optimal,0.000229574,50,2.453431000501416,23,260,0,0.000130795,9.8779e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022613,50,-8.01916709777244,23,276,0,0.000130957,9.517299999999999e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022415200000000006,50,-5.523696501131723,23,264,0,0.000130351,9.3801e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000226413,50,-40.019981481235924,23,266,0,0.00013027,9.614299999999999e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000224128,50,4.656219000225631,23,310,0,0.00012764700000000002,9.6481e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000220138,50,10.080248159280123,23,248,0,0.000123029,9.7109e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000232777,50,-8.974081495598169,23,278,0,0.000136804,9.5973e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000216914,50,3.3659489795925657,23,238,0,0.000122779,9.4135e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022708,50,-5.9831928394208935,23,260,0,0.000125563,0.00010151700000000001,0.0,0
Eq QP,OSQP_high,optimal,0.00025325099999999996,50,5.8330663218543695,29,493,0,0.00014265100000000001,0.00011059999999999999,0.0,0
Eq QP,OSQP_high,optimal,0.000253697,50,-7.483285042595937,29,493,0,0.000150846,0.00010285100000000001,0.0,0
Eq QP,OSQP_high,optimal,0.000240416,50,13.116156100082181,29,501,0,0.000138577,0.000101839,0.0,0
Eq QP,OSQP_high,optimal,0.000252318,50,-24.34278055714441,29,469,0,0.00014471299999999998,0.000107605,0.0,0
Eq QP,OSQP_high,optimal,0.000249345,50,5.298510150417719,29,471,0,0.00014691700000000002,0.00010242799999999999,0.0,0
Eq QP,OSQP_high,optimal,0.00024518,50,-5.51845308942647,29,479,0,0.000136528,0.000108652,0.0,0
Eq QP,OSQP_high,optimal,0.00025137,50,5.557970036704601,29,487,0,0.000142938,0.00010843200000000001,0.0,0
Eq QP,OSQP_high,optimal,0.000257323,50,-46.1113406079229,29,501,0,0.000145554,0.000111769,0.0,0
Eq QP,OSQP_high,optimal,0.00031879099999999996,50,11.17852388513106,29,463,0,0.000185358,0.000133433,0.0,0
Eq QP,OSQP_high,optimal,0.000332346,50,5.965643880305752,29,495,0,0.00019690200000000002,0.000135444,0.0,0
Eq QP,OSQP_high,optimal,0.00041760699999999996,50,1.1533511825984206,39,1034,0,0.00023587,0.000181737,0.0,0
Eq QP,OSQP_high,optimal,0.000407665,50,4.156197792533976,39,1034,0,0.00022328099999999998,0.000184384,0.0,0
Eq QP,OSQP_high,optimal,0.000409842,50,17.340254883371035,39,1030,0,0.000233487,0.000176355,0.0,0
Eq QP,OSQP_high,optimal,0.000406952,50,1.1299876323587996,39,996,0,0.000232015,0.000174937,0.0,0
Eq QP,OSQP_high,optimal,0.00042443,50,23.183454095112573,39,1050,0,0.000241914,0.000182516,0.0,0
Eq QP,OSQP_high,optimal,0.000397231,50,24.51647501394419,39,990,0,0.000227604,0.000169627,0.0,0
Eq QP,OSQP_high,optimal,0.00041724599999999997,50,10.265224532242422,39,1022,0,0.00023432099999999998,0.000182925,0.0,0
Eq QP,OSQP_high,optimal,0.000432353,50,9.207632752634225,39,1082,0,0.000246377,0.000185976,0.0,0
Eq QP,OSQP_high,optimal,0.000794593,50,17.190170582920164,39,1060,0,0.000445608,0.000348985,0.0,0
Eq QP,OSQP_high,optimal,0.000795495,50,15.75236852385444,39,1056,0,0.00045691,0.000338585,0.0,0
Eq QP,OSQP_high,optimal,0.00098412,50,27.066381452082254,53,2261,0,0.000578518,0.00040560199999999997,0.0,0
Eq QP,OSQP_high,optimal,0.000994878,50,89.03189757785894,53,2201,0,0.000588098,0.00040678,0.0,0
Eq QP,OSQP_high,optimal,0.000998982,50,44.1564376792165,53,2253,0,0.0005834459999999999,0.000415536,0.0,0
Eq QP,OSQP_high,optimal,0.00098399,50,43.189940149522364,53,2239,0,0.00056915,0.00041484,0.0,0
Eq QP,OSQP_high,optimal,0.00095901,50,24.897255957661553,53,2119,0,0.0005554280000000001,0.000403582,0.0,0
Eq QP,OSQP_high,optimal,0.000995499,50,23.819178592868237,53,2145,0,0.000587752,0.00040774699999999997,0.0,0
Eq QP,OSQP_high,optimal,0.000976676,50,23.56513492693604,53,2171,0,0.000565434,0.000411242,0.0,0
Eq QP,OSQP_high,optimal,0.000954117,50,14.989985935258785,53,2123,0,0.000540521,0.00041359599999999996,0.0,0
Eq QP,OSQP_high,optimal,0.001464584,50,62.06418058414335,53,2159,0,0.000851552,0.000613032,0.0,0
Eq QP,OSQP_high,optimal,0.0014629069999999998,50,64.89260405774279,53,2183,0,0.000850408,0.000612499,0.0,0
Eq QP,OSQP_high,optimal,0.0014185570000000002,50,37.33059079482727,73,4685,0,0.000854383,0.000564174,0.0,0
Eq QP,OSQP_high,optimal,0.001427941,50,83.41193426081364,73,4785,0,0.000870648,0.000557293,0.0,0
Eq QP,OSQP_high,optimal,0.0014203240000000002,50,120.26139549217359,73,4689,0,0.0008595969999999999,0.000560727,0.0,0
Eq QP,OSQP_high,optimal,0.0014108089999999998,50,80.82749394565663,73,4743,0,0.000855524,0.000555285,0.0,0
Eq QP,OSQP_high,optimal,0.001428513,50,128.27205954246503,73,4757,0,0.000861334,0.000567179,0.0,0
Eq QP,OSQP_high,optimal,0.001426932,50,68.00261640913428,73,4785,0,0.000867342,0.00055959,0.0,0
Eq QP,OSQP_high,optimal,0.00143606,50,132.14332847533427,73,4839,0,0.000885547,0.000550513,0.0,0
Eq QP,OSQP_high,optimal,0.0014281489999999999,50,140.72228058441505,73,4807,0,0.0008652000000000001,0.000562949,0.0,0
Eq QP,OSQP_high,optimal,0.002316144,50,76.82390492477836,73,4771,0,0.001412737,0.000903407,0.0,0
Eq QP,OSQP_high,optimal,0.002272523,50,79.11949993915928,73,4751,0,0.001373406,0.000899117,0.0,0
Eq QP,OSQP_high,optimal,0.003966615,50,228.26045707482044,103,10450,0,0.0025525739999999997,0.001414041,0.0,0
Eq QP,OSQP_high,optimal,0.004017308,50,141.2765683351929,103,10390,0,0.002586809,0.001430499,0.0,0
Eq QP,OSQP_high,optimal,0.003973895,50,151.09380182617167,103,10356,0,0.002556714,0.001417181,0.0,0
Eq QP,OSQP_high,optimal,0.003978759,50,131.38184878494658,103,10322,0,0.002597753,0.0013810060000000002,0.0,0
Eq QP,OSQP_high,optimal,0.003987403,50,222.1956104327385,103,10382,0,0.002573846,0.0014135570000000002,0.0,0
Eq QP,OSQP_high,optimal,0.003989431,50,58.9527488125307,103,10404,0,0.002579051,0.00141038,0.0,0
Eq QP,OSQP_high,optimal,0.00404328,50,218.8016712372675,103,10468,0,0.002608699,0.001434581,0.0,0
Eq QP,OSQP_high,optimal,0.003900822,50,230.58090865535942,103,10408,0,0.002490214,0.0014106079999999998,0.0,0
Eq QP,OSQP_high,optimal,0.00365952,50,254.2032954605925,103,10314,0,0.002582009,0.001077511,0.0,0
Eq QP,OSQP_high,optimal,0.003656631,50,175.33775588339356,103,10388,0,0.0025869960000000003,0.001069635,0.0,0
Eq QP,OSQP_high,optimal,0.006234079,50,353.08786215863387,146,22162,0,0.003972053,0.002262026,0.0,0
Eq QP,OSQP_high,optimal,0.006210663000000001,50,394.37307503281073,146,22148,0,0.004017559,0.002193104,0.0,0
Eq QP,OSQP_high,optimal,0.00616269,50,279.34851338436056,146,22206,0,0.003958854,0.0022038360000000002,0.0,0
Eq QP,OSQP_high,optimal,0.006546672,50,209.35986554936855,146,22164,0,0.004175502,0.00237117,0.0,0
Eq QP,OSQP_high,optimal,0.006505412,50,239.223901577696,146,22194,0,0.0041647970000000005,0.002340615,0.0,0
Eq QP,OSQP_high,optimal,0.006442392,50,339.2063428333955,146,22122,0,0.004109280999999999,0.002333111,0.0,0
Eq QP,OSQP_high,optimal,0.006456468000000001,50,396.850235197104,146,22228,0,0.004113483,0.002342985,0.0,0
Eq QP,OSQP_high,optimal,0.004966466,50,290.1152988087957,146,22182,0,0.003170654,0.0017958120000000001,0.0,0
Eq QP,OSQP_high,optimal,0.007823638,50,534.7261423986679,146,22106,0,0.005215634,0.002608004,0.0,0
Eq QP,OSQP_high,optimal,0.007764493000000002,50,329.3907135761287,146,22094,0,0.005175290999999999,0.002589202,0.0,0
Eq QP,OSQP_high,optimal,0.01257307,50,627.807246398813,211,47502,0,0.008428932,0.0041441379999999995,0.0,0
Eq QP,OSQP_high,optimal,0.012615355,50,1019.05485808291,211,47528,0,0.008428649,0.004186706,0.0,0
Eq QP,OSQP_high,optimal,0.012736168999999999,50,915.9174231114553,211,47460,0,0.008528831,0.004207338,0.0,0
Eq QP,OSQP_high,optimal,0.012680368999999999,50,873.092933076361,211,47456,0,0.008484445,0.004195924,0.0,0
Eq QP,OSQP_high,optimal,0.01250353,50,777.0661231030078,211,47480,0,0.008390045,0.004113485,0.0,0
Eq QP,OSQP_high,optimal,0.012588585,50,1146.084905658747,211,47510,0,0.008456696999999999,0.004131888,0.0,0
Eq QP,OSQP_high,optimal,0.012656323999999998,50,731.043253595457,211,47466,0,0.008435369,0.004220955,0.0,0
Eq QP,OSQP_high,optimal,0.012551053000000001,50,648.1550517093772,211,47490,0,0.008406456,0.004144597,0.0,0
Eq QP,OSQP_high,optimal,0.010730743000000001,50,679.5709203635417,211,47534,0,0.0070740130000000005,0.00365673,0.0,0
Eq QP,OSQP_high,optimal,0.010726801000000001,50,671.7969202367212,211,47474,0,0.007117805,0.0036089959999999997,0.0,0
Eq QP,OSQP_high,optimal,0.05603916900000001,50,1665.6902390885846,304,99263,0,0.039242971,0.016796198000000002,0.0,0
Eq QP,OSQP_high,optimal,0.031916295,50,1626.0325124490546,304,99231,0,0.019948449,0.011967846,0.0,0
Eq QP,OSQP_high,optimal,0.056052773,50,1924.0047674282032,304,99275,0,0.038949107999999996,0.017103665,0.0,0
Eq QP,OSQP_high,optimal,0.056351559,50,1966.4768227364236,304,99217,0,0.03927663,0.017074929,0.0,0
Eq QP,OSQP_high,optimal,0.032043413,50,1518.4251978342554,304,99293,0,0.019951861,0.012091552,0.0,0
Eq QP,OSQP_high,optimal,0.031652587,50,1630.1543396986053,304,99241,0,0.019968859,0.011683728,0.0,0
Eq QP,OSQP_high,optimal,0.031249258999999998,50,2383.2588798983625,304,99247,0,0.01982031,0.011428948999999999,0.0,0
Eq QP,OSQP_high,optimal,0.031721162000000004,50,1313.508352437345,304,99251,0,0.019940381,0.011780781,0.0,0
Eq QP,OSQP_high,optimal,0.028521569,50,2266.1804347303696,304,99267,0,0.019892939,0.00862863,0.0,0
Eq QP,OSQP_high,optimal,0.031180251000000003,50,1662.1453558279818,304,99261,0,0.020021785,0.011158466,0.0,0
Eq QP,OSQP_high,optimal,0.06462412099999999,50,3565.8288477620044,442,210016,0,0.047448642,0.017175479,0.0,0
Eq QP,OSQP_high,optimal,0.06372978900000001,50,3041.1767484202805,442,210006,0,0.046958774,0.016771015,0.0,0
Eq QP,OSQP_high,optimal,0.064968613,50,3349.3670648973352,442,210004,0,0.047798071,0.017170542,0.0,0
Eq QP,OSQP_high,optimal,0.064269294,50,3570.827652752337,442,210012,0,0.047199452,0.017069842,0.0,0
Eq QP,OSQP_high,optimal,0.064879481,50,3248.3088670253064,442,210004,0,0.047696475,0.017183006,0.0,0
Eq QP,OSQP_high,optimal,0.063915254,50,3866.265231636009,442,210012,0,0.04685795,0.017057304,0.0,0
Eq QP,OSQP_high,optimal,0.063598218,50,3127.073449941729,442,210004,0,0.046831867,0.016766351000000002,0.0,0
Eq QP,OSQP_high,optimal,0.064439521,50,3834.9686963106437,442,210008,0,0.047527242000000004,0.016912279,0.0,0
Eq QP,OSQP_high,optimal,0.064580126,50,3430.639462058521,442,210010,0,0.047451342,0.017128783999999998,0.0,0
Eq QP,OSQP_high,optimal,0.06453070699999999,50,3208.436559373376,442,210000,0,0.047603767000000005,0.01692694,0.0,0
Eq QP,OSQP_high,optimal,0.302266191,50,6411.955191888866,644,445841,0,0.26296543899999997,0.039300752,0.0,0
Eq QP,OSQP_high,optimal,0.305963908,50,7801.860699272443,644,445841,0,0.271273049,0.034690859,0.0,0
Eq QP,OSQP_high,optimal,0.42860196,50,7338.988685397158,644,445839,0,0.384680085,0.043921875,0.0,0
Eq QP,OSQP_high,optimal,0.192039232,50,6762.033242465734,644,445841,0,0.154656489,0.037382742999999996,0.0,0
Eq QP,OSQP_high,optimal,0.30204294800000003,50,6917.215109143736,644,445841,0,0.257782246,0.044260702,0.0,0
Eq QP,OSQP_high,optimal,0.40826062799999996,50,8289.65127200606,644,445839,0,0.36415776299999997,0.044102865,0.0,0
Eq QP,OSQP_high,optimal,0.291821994,50,7127.585301535396,644,445841,0,0.25124098100000003,0.040581013,0.0,0
Eq QP,OSQP_high,optimal,0.34422853400000003,50,6613.499468091964,644,445841,0,0.294849668,0.049378865999999993,0.0,0
Eq QP,OSQP_high,optimal,0.19814470399999998,50,9016.470862604261,644,445837,0,0.162209,0.035935704,0.0,0
Eq QP,OSQP_high,optimal,0.247641002,50,7344.592917325192,644,445841,0,0.203777293,0.043863709,0.0,0
Eq QP,OSQP_high,optimal,0.640620395,50,17491.155783616843,940,949870,0,0.572602124,0.06801827099999999,0.0,0
Eq QP,OSQP_high,optimal,0.7556788750000001,50,16853.080372297198,940,949870,0,0.673743677,0.081935198,0.0,0
Eq QP,OSQP_high,optimal,0.6090546520000001,50,17104.797282109666,940,949870,0,0.540028257,0.069026395,0.0,0
Eq QP,OSQP_high,optimal,0.802035655,50,21846.1517583467,940,949870,0,0.6828240309999999,0.119211624,0.0,0
Eq QP,OSQP_high,optimal,0.946959132,50,15774.376714107966,940,949870,0,0.85527086,0.09168827199999999,0.0,0
Eq QP,OSQP_high,optimal,0.950140076,50,19112.661346402936,940,949870,0,0.832935407,0.117204669,0.0,0
Eq QP,OSQP_high,optimal,1.390988666,50,14504.248131498101,940,949870,0,1.296567998,0.09442066800000001,0.0,0
Eq QP,OSQP_high,optimal,0.9861077559999999,50,18505.853612880383,940,949870,0,0.917120233,0.068987523,0.0,0
Eq QP,OSQP_high,optimal,0.8677936620000001,50,17174.095846698005,940,949870,0,0.783724854,0.08406880800000001,0.0,0
Eq QP,OSQP_high,optimal,0.911942028,50,18568.93098667253,940,949870,0,0.821860418,0.09008161,0.0,0
Eq QP,OSQP_high,optimal,2.070017335,50,36614.98336503808,1373,2026410,0,1.91029092,0.159726415,0.0,0
Eq QP,OSQP_high,optimal,1.924208549,50,40212.74760356412,1373,2026410,0,1.674363504,0.249845045,0.0,0
Eq QP,OSQP_high,optimal,2.287008345,50,32922.07533674974,1373,2026410,0,2.014610083,0.272398262,0.0,0
Eq QP,OSQP_high,optimal,2.091688995,50,34304.054121703615,1373,2026410,0,1.853460931,0.238228064,0.0,0
Eq QP,OSQP_high,optimal,2.379606013,50,42325.18565613875,1373,2026410,0,2.116352796,0.263253217,0.0,0
Eq QP,OSQP_high,optimal,2.172501355,50,33739.43058343238,1373,2026410,0,1.9080673769999998,0.264433978,0.0,0
Eq QP,OSQP_high,optimal,2.245232962,50,35350.81865903402,1373,2026410,0,2.01467355,0.230559412,0.0,0
Eq QP,OSQP_high,optimal,2.142458822,50,33981.96952005156,1373,2026410,0,1.862243454,0.280215368,0.0,0
Eq QP,OSQP_high,optimal,2.243085008,50,32976.163753196044,1373,2026410,0,2.004080585,0.239004423,0.0,0
Eq QP,OSQP_high,optimal,2.014799607,50,35531.12037087041,1373,2026410,0,1.7643438830000002,0.250455724,0.0,0
Eq QP,OSQP_high,optimal,4.528797299,50,68527.42526608746,2009,4338636,0,4.061480306,0.46731699299999996,0.0,0
Eq QP,OSQP_high,optimal,4.400723426,50,73434.50238579822,2009,4338636,0,3.96006456,0.44065886600000004,0.0,0
Eq QP,OSQP_high,optimal,4.5452768950000015,50,78472.48078993437,2009,4338636,0,4.111911261,0.433365634,0.0,0
Eq QP,OSQP_high,optimal,4.792390875,50,75575.5169598449,2009,4338636,0,4.35104953,0.441341345,0.0,0
Eq QP,OSQP_high,optimal,4.837066103,50,68389.89758712414,2009,4338636,0,4.3668734360000006,0.470192667,0.0,0
Eq QP,OSQP_high,optimal,4.877967581,50,72592.04262010299,2009,4338636,0,4.389531516,0.488436065,0.0,0
Eq QP,OSQP_high,optimal,5.160368136000001,50,72482.8039198055,2009,4338636,0,4.659996092,0.500372044,0.0,0
Eq QP,OSQP_high,optimal,4.63882957,50,70494.93406317812,2009,4338636,0,4.168974273,0.469855297,0.0,0
Eq QP,OSQP_high,optimal,4.616363337,50,78115.75487926246,2009,4338636,0,4.157912823,0.458450514,0.0,0
Eq QP,OSQP_high,optimal,4.4763256820000015,50,79907.57970982237,2009,4338636,0,4.024335565,0.451990117,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.000101056,50,-106.24857076798254,10,35,0,7.2657e-05,2.8399e-05,0.0,0
Eq QP,OSQP_high,optimal,9.851800000000001e-05,50,-58.20666933348908,10,43,0,6.8782e-05,2.9736e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00010067500000000001,50,-21.90189765269973,10,37,0,7.2557e-05,2.8118e-05,0.0,0
Eq QP,OSQP_high,optimal,9.8064e-05,50,-9.65644991914857,10,35,0,7.0034e-05,2.803e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000130994,50,-164.32963116558943,10,39,0,0.000101053,2.9941e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000112834,50,-164.62870820854218,10,35,0,8.098e-05,3.1854e-05,0.0,0
Eq QP,OSQP_high,optimal,9.2664e-05,50,-102.27011211359124,10,39,0,6.0677e-05,3.1987e-05,0.0,0
Eq QP,OSQP_high,optimal,8.9428e-05,50,-13.843978031521633,10,33,0,5.6962e-05,3.2466e-05,0.0,0
Eq QP,OSQP_high,optimal,8.469900000000001e-05,50,-137.105618598888,10,29,0,5.2809e-05,3.189e-05,0.0,0
Eq QP,OSQP_high,optimal,9.2732e-05,50,-20.424715045378118,10,37,0,6.1506e-05,3.1226e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.003966615,50,228.26045707482044,103,10450,0,0.002552574,0.001414041,0.0,0
Eq QP,OSQP_high,optimal,0.004017308,50,141.2765683351929,103,10390,0,0.002586809,0.001430499,0.0,0
Eq QP,OSQP_high,optimal,0.003973895,50,151.0938018261717,103,10356,0,0.002556714,0.001417181,0.0,0
Eq QP,OSQP_high,optimal,0.003978759,50,131.3818487849466,103,10322,0,0.002597753,0.001381006,0.0,0
Eq QP,OSQP_high,optimal,0.003987403,50,222.1956104327385,103,10382,0,0.002573846,0.001413557,0.0,0
Eq QP,OSQP_high,optimal,0.003989431,50,58.9527488125307,103,10404,0,0.002579051,0.00141038,0.0,0
Eq QP,OSQP_high,optimal,0.00404328,50,218.8016712372675,103,10468,0,0.002608699,0.001434581,0.0,0
Eq QP,OSQP_high,optimal,0.003900822,50,230.58090865535945,103,10408,0,0.002490214,0.001410608,0.0,0
Eq QP,OSQP_high,optimal,0.0036595200000000003,50,254.2032954605925,103,10314,0,0.002582009,0.001077511,0.0,0
Eq QP,OSQP_high,optimal,0.0036566309999999996,50,175.33775588339356,103,10388,0,0.002586996,0.001069635,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,9.9949e-05,50,-61.89896611799646,11,51,0,5.0569e-05,4.938e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000116121,50,-86.94731466650921,11,45,0,6.9674e-05,4.6447e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00011142500000000001,50,-38.7926937572663,11,41,0,6.5605e-05,4.582e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000102655,50,-55.96000386193791,11,43,0,6.2896e-05,3.9759e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00010035,50,2.051820433451124,11,51,0,5.4395e-05,4.5955e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000106633,50,-21.787919423140103,11,39,0,6.1034e-05,4.5599e-05,0.0,0
Eq QP,OSQP_high,optimal,9.7659e-05,50,-87.64786813026059,11,45,0,5.9154e-05,3.8505e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000119225,50,-145.28589074958697,11,43,0,7.1752e-05,4.7473e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000108918,50,-26.455419963636444,11,35,0,6.9142e-05,3.9776e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000100205,50,-16.975687472603028,11,43,0,6.1727e-05,3.8478e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.000147715,50,-58.888065861237536,12,58,0,8.8127e-05,5.9588e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000122624,50,-70.60403227052186,12,44,0,6.3687e-05,5.8937e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000137135,50,-16.58403784851045,12,48,0,7.87e-05,5.8435e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000160704,50,-25.478120884155835,12,52,0,0.000100859,5.9845e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000133023,50,-32.52968407092358,12,56,0,7.915e-05,5.3873e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00015011,50,-13.65050210293228,12,48,0,9.1786e-05,5.8324e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000128872,50,-17.260520933257155,12,44,0,7.097e-05,5.7902e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000186177,50,-30.131607677082187,12,52,0,0.000124124,6.2053e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000137619,50,-21.740787409638802,12,52,0,8.2759e-05,5.486e-05,0.0,0
Eq QP,OSQP_high,optimal,6.4039e-05,50,-25.96802074618227,12,48,0,3.6746e-05,2.7293e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.000116608,50,-222.13420172796387,13,64,0,6.6769e-05,4.9839e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00012639499999999999,50,-8.447643289405429,13,66,0,7.7893e-05,4.8502e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00012085500000000001,50,-19.830774086340348,13,74,0,6.986e-05,5.0995e-05,0.0,0
Eq QP,OSQP_high,optimal,9.1837e-05,50,-4.588101550795802,13,60,0,4.9407e-05,4.243e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000120608,50,-37.54339192302357,13,54,0,7.1979e-05,4.8629e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000123487,50,-20.04407875937617,13,60,0,7.5673e-05,4.7814e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00010834399999999999,50,-35.52522614083541,13,62,0,5.7892e-05,5.0452e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000119584,50,-2.5116488791645772,13,64,0,7.176e-05,4.7824e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00014752,50,-148.3971936874161,13,56,0,9.8289e-05,4.9231e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00010129400000000001,50,-9.594571425974143,13,62,0,5.6062e-05,4.5232e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,2.070017335,50,36614.983365038075,1373,2026410,0,1.91029092,0.159726415,0.0,0
Eq QP,OSQP_high,optimal,1.924208549,50,40212.747603564116,1373,2026410,0,1.674363504,0.249845045,0.0,0
Eq QP,OSQP_high,optimal,2.287008345,50,32922.07533674974,1373,2026410,0,2.014610083,0.272398262,0.0,0
Eq QP,OSQP_high,optimal,2.0916889949999997,50,34304.05412170361,1373,2026410,0,1.8534609309999999,0.238228064,0.0,0
Eq QP,OSQP_high,optimal,2.379606013,50,42325.185656138754,1373,2026410,0,2.116352796,0.263253217,0.0,0
Eq QP,OSQP_high,optimal,2.172501355,50,33739.43058343238,1373,2026410,0,1.908067377,0.264433978,0.0,0
Eq QP,OSQP_high,optimal,2.2452329619999998,50,35350.81865903402,1373,2026410,0,2.01467355,0.230559412,0.0,0
Eq QP,OSQP_high,optimal,2.142458822,50,33981.96952005156,1373,2026410,0,1.8622434540000001,0.280215368,0.0,0
Eq QP,OSQP_high,optimal,2.243085008,50,32976.163753196044,1373,2026410,0,2.004080585,0.239004423,0.0,0
Eq QP,OSQP_high,optimal,2.014799607,50,35531.12037087041,1373,2026410,0,1.764343883,0.250455724,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.006234079,50,353.08786215863387,146,22162,0,0.003972053,0.002262026,0.0,0
Eq QP,OSQP_high,optimal,0.006210663,50,394.37307503281073,146,22148,0,0.004017559,0.002193104,0.0,0
Eq QP,OSQP_high,optimal,0.00616269,50,279.34851338436056,146,22206,0,0.003958854,0.002203836,0.0,0
Eq QP,OSQP_high,optimal,0.006546672,50,209.35986554936858,146,22164,0,0.004175502,0.00237117,0.0,0
Eq QP,OSQP_high,optimal,0.0065054119999999995,50,239.22390157769598,146,22194,0,0.004164797,0.002340615,0.0,0
Eq QP,OSQP_high,optimal,0.006442392,50,339.2063428333955,146,22122,0,0.004109281,0.002333111,0.0,0
Eq QP,OSQP_high,optimal,0.006456468,50,396.85023519710387,146,22228,0,0.004113483,0.002342985,0.0,0
Eq QP,OSQP_high,optimal,0.004966466,50,290.11529880879567,146,22182,0,0.003170654,0.001795812,0.0,0
Eq QP,OSQP_high,optimal,0.007823638,50,534.7261423986679,146,22106,0,0.005215634,0.002608004,0.0,0
Eq QP,OSQP_high,optimal,0.007764493000000001,50,329.3907135761287,146,22094,0,0.005175291,0.002589202,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.000130516,50,-63.50570615070305,15,90,0,7.7599e-05,5.2917e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000167284,50,-4.983428973309799,15,100,0,0.000114437,5.2847e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000128483,50,-11.96032833341922,15,84,0,7.684e-05,5.1643e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000167259,50,0.9418700130081565,15,96,0,0.000100311,6.6948e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00013058,50,-28.282277378425757,15,90,0,7.9907e-05,5.0673e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000135861,50,-0.8870640594478566,15,86,0,8.2401e-05,5.346e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00017538599999999998,50,-4.399228996867685,15,94,0,0.000110453,6.4933e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00014496799999999998,50,-23.368496983449962,15,88,0,9.1819e-05,5.3149e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000134109,50,-146.1693096884909,15,84,0,8.3597e-05,5.0512e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000143608,50,-130.43503721355174,15,90,0,9.0265e-05,5.3343e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.000167524,50,1.5933609564316946,18,150,0,9.9497e-05,6.8027e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00016311800000000002,50,-1.8768477395897032,18,132,0,9.6191e-05,6.6927e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00016028199999999998,50,-163.38904890518364,18,152,0,9.6251e-05,6.4031e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000150118,50,-28.528603217760278,18,142,0,8.5857e-05,6.4261e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000174016,50,-24.202514734055338,18,148,0,0.000107541,6.6475e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000161172,50,7.287283568983968,18,150,0,9.1741e-05,6.9431e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000161103,50,-2.6228305610954994,18,140,0,9.1621e-05,6.9482e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000171446,50,0.1477462885106434,18,160,0,9.5235e-05,7.6211e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000214795,50,-24.42513070873174,18,132,0,0.000121944,9.2851e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000213979,50,8.806886167214122,18,136,0,0.000125791,8.8188e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,4.528797299,50,68527.42526608746,2009,4338636,0,4.061480306,0.467316993,0.0,0
Eq QP,OSQP_high,optimal,4.400723426,50,73434.50238579823,2009,4338636,0,3.96006456,0.440658866,0.0,0
Eq QP,OSQP_high,optimal,4.545276895000001,50,78472.48078993437,2009,4338636,0,4.111911261,0.433365634,0.0,0
Eq QP,OSQP_high,optimal,4.792390875,50,75575.5169598449,2009,4338636,0,4.35104953,0.441341345,0.0,0
Eq QP,OSQP_high,optimal,4.837066103,50,68389.89758712414,2009,4338636,0,4.366873436,0.470192667,0.0,0
Eq QP,OSQP_high,optimal,4.877967581,50,72592.042620103,2009,4338636,0,4.389531516,0.488436065,0.0,0
Eq QP,OSQP_high,optimal,5.160368136,50,72482.8039198055,2009,4338636,0,4.659996092,0.500372044,0.0,0
Eq QP,OSQP_high,optimal,4.6388295699999995,50,70494.93406317812,2009,4338636,0,4.168974273,0.469855297,0.0,0
Eq QP,OSQP_high,optimal,4.616363337,50,78115.75487926246,2009,4338636,0,4.157912823,0.458450514,0.0,0
Eq QP,OSQP_high,optimal,4.476325682000001,50,79907.57970982237,2009,4338636,0,4.024335565,0.451990117,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.01257307,50,627.807246398813,211,47502,0,0.008428932,0.004144138,0.0,0
Eq QP,OSQP_high,optimal,0.012615355,50,1019.05485808291,211,47528,0,0.008428649,0.004186706,0.0,0
Eq QP,OSQP_high,optimal,0.012736169,50,915.9174231114552,211,47460,0,0.008528831,0.004207338,0.0,0
Eq QP,OSQP_high,optimal,0.012680369,50,873.092933076361,211,47456,0,0.008484445,0.004195924,0.0,0
Eq QP,OSQP_high,optimal,0.01250353,50,777.0661231030078,211,47480,0,0.008390045,0.004113485,0.0,0
Eq QP,OSQP_high,optimal,0.012588585000000001,50,1146.084905658747,211,47510,0,0.008456697,0.004131888,0.0,0
Eq QP,OSQP_high,optimal,0.012656324,50,731.043253595457,211,47466,0,0.008435369,0.004220955,0.0,0
Eq QP,OSQP_high,optimal,0.012551053,50,648.1550517093773,211,47490,0,0.008406456,0.004144597,0.0,0
Eq QP,OSQP_high,optimal,0.010730743,50,679.5709203635417,211,47534,0,0.007074013,0.00365673,0.0,0
Eq QP,OSQP_high,optimal,0.010726801,50,671.7969202367213,211,47474,0,0.007117805,0.003608996,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.000232116,50,0.7387233386070902,23,246,0,0.000125183,0.000106933,0.0,0
Eq QP,OSQP_high,optimal,0.00022957400000000002,50,2.453431000501416,23,260,0,0.000130795,9.8779e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022613,50,-8.01916709777244,23,276,0,0.000130957,9.5173e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022415200000000003,50,-5.523696501131723,23,264,0,0.000130351,9.3801e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022641300000000002,50,-40.01998148123592,23,266,0,0.00013027,9.6143e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022412799999999998,50,4.656219000225631,23,310,0,0.000127647,9.6481e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022013799999999999,50,10.080248159280124,23,248,0,0.000123029,9.7109e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00023277699999999998,50,-8.974081495598169,23,278,0,0.000136804,9.5973e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00021691400000000002,50,3.3659489795925657,23,238,0,0.000122779,9.4135e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022708,50,-5.983192839420894,23,260,0,0.000125563,0.000101517,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.000253251,50,5.833066321854369,29,493,0,0.000142651,0.0001106,0.0,0
Eq QP,OSQP_high,optimal,0.000253697,50,-7.483285042595938,29,493,0,0.000150846,0.000102851,0.0,0
Eq QP,OSQP_high,optimal,0.000240416,50,13.116156100082181,29,501,0,0.000138577,0.000101839,0.0,0
Eq QP,OSQP_high,optimal,0.000252318,50,-24.34278055714441,29,469,0,0.000144713,0.000107605,0.0,0
Eq QP,OSQP_high,optimal,0.000249345,50,5.298510150417719,29,471,0,0.000146917,0.000102428,0.0,0
Eq QP,OSQP_high,optimal,0.00024518,50,-5.51845308942647,29,479,0,0.000136528,0.000108652,0.0,0
Eq QP,OSQP_high,optimal,0.00025137,50,5.557970036704602,29,487,0,0.000142938,0.000108432,0.0,0
Eq QP,OSQP_high,optimal,0.000257323,50,-46.111340607922905,29,501,0,0.000145554,0.000111769,0.0,0
Eq QP,OSQP_high,optimal,0.000318791,50,11.17852388513106,29,463,0,0.000185358,0.000133433,0.0,0
Eq QP,OSQP_high,optimal,0.00033234599999999997,50,5.965643880305751,29,495,0,0.000196902,0.000135444,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.056039169,50,1665.6902390885843,304,99263,0,0.039242971,0.016796198,0.0,0
Eq QP,OSQP_high,optimal,0.031916295,50,1626.0325124490546,304,99231,0,0.019948449,0.011967846,0.0,0
Eq QP,OSQP_high,optimal,0.056052773,50,1924.004767428203,304,99275,0,0.038949108,0.017103665,0.0,0
Eq QP,OSQP_high,optimal,0.056351558999999996,50,1966.4768227364234,304,99217,0,0.03927663,0.017074929,0.0,0
Eq QP,OSQP_high,optimal,0.032043413,50,1518.4251978342554,304,99293,0,0.019951861,0.012091552,0.0,0
Eq QP,OSQP_high,optimal,0.031652586999999996,50,1630.1543396986053,304,99241,0,0.019968859,0.011683728,0.0,0
Eq QP,OSQP_high,optimal,0.031249259,50,2383.2588798983625,304,99247,0,0.01982031,0.011428949,0.0,0
Eq QP,OSQP_high,optimal,0.031721162,50,1313.5083524373447,304,99251,0,0.019940381,0.011780781,0.0,0
Eq QP,OSQP_high,optimal,0.028521568999999997,50,2266.1804347303696,304,99267,0,0.019892939,0.00862863,0.0,0
Eq QP,OSQP_high,optimal,0.031180251,50,1662.1453558279818,304,99261,0,0.020021785,0.011158466,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.000417607,50,1.1533511825984206,39,1034,0,0.00023587,0.000181737,0.0,0
Eq QP,OSQP_high,optimal,0.000407665,50,4.156197792533976,39,1034,0,0.000223281,0.000184384,0.0,0
Eq QP,OSQP_high,optimal,0.000409842,50,17.340254883371035,39,1030,0,0.000233487,0.000176355,0.0,0
Eq QP,OSQP_high,optimal,0.00040695200000000003,50,1.1299876323587996,39,996,0,0.000232015,0.000174937,0.0,0
Eq QP,OSQP_high,optimal,0.00042443,50,23.18345409511257,39,1050,0,0.000241914,0.000182516,0.0,0
Eq QP,OSQP_high,optimal,0.000397231,50,24.516475013944188,39,990,0,0.000227604,0.000169627,0.0,0
Eq QP,OSQP_high,optimal,0.000417246,50,10.265224532242422,39,1022,0,0.000234321,0.000182925,0.0,0
Eq QP,OSQP_high,optimal,0.000432353,50,9.207632752634229,39,1082,0,0.000246377,0.000185976,0.0,0
Eq QP,OSQP_high,optimal,0.000794593,50,17.190170582920164,39,1060,0,0.000445608,0.000348985,0.0,0
Eq QP,OSQP_high,optimal,0.000795495,50,15.752368523854441,39,1056,0,0.00045691,0.000338585,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.064624121,50,3565.8288477620044,442,210016,0,0.047448642,0.017175479,0.0,0
Eq QP,OSQP_high,optimal,0.06372978900000001,50,3041.176748420281,442,210006,0,0.046958774,0.016771015,0.0,0
Eq QP,OSQP_high,optimal,0.064968613,50,3349.367064897335,442,210004,0,0.047798071,0.017170542,0.0,0
Eq QP,OSQP_high,optimal,0.064269294,50,3570.827652752337,442,210012,0,0.047199452,0.017069842,0.0,0
Eq QP,OSQP_high,optimal,0.064879481,50,3248.3088670253064,442,210004,0,0.047696475,0.017183006,0.0,0
Eq QP,OSQP_high,optimal,0.063915254,50,3866.2652316360086,442,210012,0,0.04685795,0.017057304,0.0,0
Eq QP,OSQP_high,optimal,0.063598218,50,3127.073449941729,442,210004,0,0.046831867,0.016766351,0.0,0
Eq QP,OSQP_high,optimal,0.064439521,50,3834.968696310644,442,210008,0,0.047527242,0.016912279,0.0,0
Eq QP,OSQP_high,optimal,0.064580126,50,3430.639462058521,442,210010,0,0.047451342,0.017128784,0.0,0
Eq QP,OSQP_high,optimal,0.06453070699999999,50,3208.436559373376,442,210000,0,0.047603767,0.01692694,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.00098412,50,27.066381452082258,53,2261,0,0.000578518,0.000405602,0.0,0
Eq QP,OSQP_high,optimal,0.000994878,50,89.03189757785893,53,2201,0,0.000588098,0.00040678,0.0,0
Eq QP,OSQP_high,optimal,0.000998982,50,44.1564376792165,53,2253,0,0.000583446,0.000415536,0.0,0
Eq QP,OSQP_high,optimal,0.0009839900000000001,50,43.18994014952236,53,2239,0,0.00056915,0.00041484,0.0,0
Eq QP,OSQP_high,optimal,0.0009590099999999999,50,24.89725595766155,53,2119,0,0.000555428,0.000403582,0.0,0
Eq QP,OSQP_high,optimal,0.000995499,50,23.81917859286824,53,2145,0,0.000587752,0.000407747,0.0,0
Eq QP,OSQP_high,optimal,0.0009766759999999999,50,23.565134926936036,53,2171,0,0.000565434,0.000411242,0.0,0
Eq QP,OSQP_high,optimal,0.000954117,50,14.989985935258785,53,2123,0,0.000540521,0.000413596,0.0,0
Eq QP,OSQP_high,optimal,0.0014645840000000001,50,62.06418058414335,53,2159,0,0.000851552,0.000613032,0.0,0
Eq QP,OSQP_high,optimal,0.0014629069999999998,50,64.89260405774279,53,2183,0,0.000850408,0.000612499,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.302266191,50,6411.9551918888665,644,445841,0,0.262965439,0.039300752,0.0,0
Eq QP,OSQP_high,optimal,0.305963908,50,7801.860699272443,644,445841,0,0.271273049,0.034690859,0.0,0
Eq QP,OSQP_high,optimal,0.42860196,50,7338.988685397158,644,445839,0,0.384680085,0.043921875,0.0,0
Eq QP,OSQP_high,optimal,0.192039232,50,6762.033242465734,644,445841,0,0.154656489,0.037382743,0.0,0
Eq QP,OSQP_high,optimal,0.302042948,50,6917.215109143736,644,445841,0,0.257782246,0.044260702,0.0,0
Eq QP,OSQP_high,optimal,0.408260628,50,8289.65127200606,644,445839,0,0.364157763,0.044102865,0.0,0
Eq QP,OSQP_high,optimal,0.291821994,50,7127.585301535395,644,445841,0,0.251240981,0.040581013,0.0,0
Eq QP,OSQP_high,optimal,0.34422853400000003,50,6613.4994680919635,644,445841,0,0.294849668,0.049378866,0.0,0
Eq QP,OSQP_high,optimal,0.198144704,50,9016.470862604261,644,445837,0,0.162209,0.035935704,0.0,0
Eq QP,OSQP_high,optimal,0.247641002,50,7344.592917325192,644,445841,0,0.203777293,0.043863709,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.001418557,50,37.330590794827266,73,4685,0,0.000854383,0.000564174,0.0,0
Eq QP,OSQP_high,optimal,0.001427941,50,83.41193426081364,73,4785,0,0.000870648,0.000557293,0.0,0
Eq QP,OSQP_high,optimal,0.0014203240000000002,50,120.2613954921736,73,4689,0,0.000859597,0.000560727,0.0,0
Eq QP,OSQP_high,optimal,0.0014108089999999998,50,80.82749394565663,73,4743,0,0.000855524,0.000555285,0.0,0
Eq QP,OSQP_high,optimal,0.001428513,50,128.27205954246503,73,4757,0,0.000861334,0.000567179,0.0,0
Eq QP,OSQP_high,optimal,0.0014269320000000001,50,68.00261640913428,73,4785,0,0.000867342,0.00055959,0.0,0
Eq QP,OSQP_high,optimal,0.0014360599999999999,50,132.14332847533427,73,4839,0,0.000885547,0.000550513,0.0,0
Eq QP,OSQP_high,optimal,0.001428149,50,140.72228058441505,73,4807,0,0.0008652,0.000562949,0.0,0
Eq QP,OSQP_high,optimal,0.002316144,50,76.82390492477836,73,4771,0,0.001412737,0.000903407,0.0,0
Eq QP,OSQP_high,optimal,0.002272523,50,79.11949993915928,73,4751,0,0.001373406,0.000899117,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_high,optimal,0.640620395,50,17491.155783616843,940,949870,0,0.572602124,0.068018271,0.0,0
Eq QP,OSQP_high,optimal,0.7556788750000001,50,16853.080372297198,940,949870,0,0.673743677,0.081935198,0.0,0
Eq QP,OSQP_high,optimal,0.609054652,50,17104.797282109666,940,949870,0,0.540028257,0.069026395,0.0,0
Eq QP,OSQP_high,optimal,0.802035655,50,21846.1517583467,940,949870,0,0.682824031,0.119211624,0.0,0
Eq QP,OSQP_high,optimal,0.9469591319999999,50,15774.376714107966,940,949870,0,0.85527086,0.091688272,0.0,0
Eq QP,OSQP_high,optimal,0.9501400760000001,50,19112.661346402936,940,949870,0,0.832935407,0.117204669,0.0,0
Eq QP,OSQP_high,optimal,1.390988666,50,14504.248131498101,940,949870,0,1.296567998,0.094420668,0.0,0
Eq QP,OSQP_high,optimal,0.986107756,50,18505.85361288038,940,949870,0,0.917120233,0.068987523,0.0,0
Eq QP,OSQP_high,optimal,0.867793662,50,17174.095846698005,940,949870,0,0.783724854,0.084068808,0.0,0
Eq QP,OSQP_high,optimal,0.911942028,50,18568.93098667253,940,949870,0,0.821860418,0.09008161,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.019405770000000003,125,314.30623462088005,10,7500,0,0.0047131379999999995,0.014692631999999999,0.0,1
Huber,OSQP_high,optimal,0.019427063999999997,125,286.7334702916326,10,7500,0,0.004652145999999999,0.014774918,0.0,1
Huber,OSQP_high,optimal,0.019163894,125,308.918760949798,10,7500,0,0.004657037,0.014506857,0.0,0
Huber,OSQP_high,optimal,0.019029086,125,297.25755461297274,10,7500,0,0.0046512820000000005,0.014377804,0.0,0
Huber,OSQP_high,optimal,0.019308298999999998,125,366.177459366819,10,7500,0,0.004662810999999999,0.014645488,0.0,1
Huber,OSQP_high,optimal,0.019195205,125,305.9157953898313,10,7500,0,0.00467061,0.014524595,0.0,1
Huber,OSQP_high,optimal,0.019104639,125,397.55154836073484,10,7500,0,0.004644614,0.014460025,0.0,1
Huber,OSQP_high,optimal,0.016454692,100,311.1850294667122,10,7500,0,0.004665369,0.011789323,0.0,1
Huber,OSQP_high,optimal,0.019300955,125,393.0794320172908,10,7500,0,0.00469674,0.014604215,0.0,1
Huber,OSQP_high,optimal,0.019151912,125,314.3069786595744,10,7500,0,0.004723183,0.014428729,0.0,1
Huber,OSQP_high,optimal,0.022236826,125,397.91142151768923,11,8415,0,0.004979209,0.017257617,0.0,1
Huber,OSQP_high,optimal,0.019736677,125,353.12449214667237,11,8415,0,0.004560755,0.015175922,0.0,1
Huber,OSQP_high,optimal,0.022150767000000002,125,418.44377903014885,11,8415,0,0.004983445,0.017167322,0.0,1
Huber,OSQP_high,optimal,0.022259362,125,396.18989142521764,11,8415,0,0.005005381,0.017253981,0.0,1
Huber,OSQP_high,optimal,0.019703173,125,323.5485322579062,11,8415,0,0.004552287,0.015150886,0.0,1
Huber,OSQP_high,optimal,0.021813162,125,384.767880687535,11,8415,0,0.0049532809999999995,0.016859881,0.0,0
Huber,OSQP_high,optimal,0.019443568999999997,125,337.1413767700486,11,8415,0,0.004566198,0.014877371,0.0,0
Huber,OSQP_high,optimal,0.021752739,125,338.5468604529025,11,8415,0,0.004920599,0.01683214,0.0,0
Huber,OSQP_high,optimal,0.022236052000000003,125,413.9091660108672,11,8415,0,0.004977083,0.017258969,0.0,1
Huber,OSQP_high,optimal,0.021906576,125,336.77927807546564,11,8415,0,0.005017858,0.016888718,0.0,0
Huber,OSQP_high,optimal,0.025291004,125,305.42341252674646,12,9360,0,0.006115426,0.019175578000000002,0.0,1
Huber,OSQP_high,optimal,0.020498108,125,388.43083978669785,12,9360,0,0.004674992,0.015823116,0.0,1
Huber,OSQP_high,optimal,0.020589037,125,387.4405572693975,12,9360,0,0.004670678,0.015918359,0.0,1
Huber,OSQP_high,optimal,0.025317067999999998,125,454.09814285070206,12,9360,0,0.006116386999999999,0.019200681,0.0,1
Huber,OSQP_high,optimal,0.025268477999999997,125,365.0414372180458,12,9360,0,0.006139616999999999,0.019128861,0.0,1
Huber,OSQP_high,optimal,0.024992532,125,393.19255028330116,12,9360,0,0.006130106,0.018862426,0.0,0
Huber,OSQP_high,optimal,0.025290668999999998,125,410.9607267180746,12,9360,0,0.006123836999999999,0.019166831999999998,0.0,1
Huber,OSQP_high,optimal,0.025135312000000003,125,450.8756862597611,12,9360,0,0.006113478,0.019021833999999998,0.0,1
Huber,OSQP_high,optimal,0.0250504,125,446.24520548485833,12,9360,0,0.006108122,0.018942278,0.0,0
Huber,OSQP_high,optimal,0.025319114000000004,125,535.9474811222822,12,9360,0,0.0061525519999999995,0.019166561999999998,0.0,1
Huber,OSQP_high,optimal,0.027538819000000003,125,503.97578546400285,13,10335,0,0.006430166,0.021108652999999998,0.0,1
Huber,OSQP_high,optimal,0.023646878,125,429.82793392445814,13,10335,0,0.005537512,0.018109366000000002,0.0,0
Huber,OSQP_high,optimal,0.027274617,125,458.89197679107764,13,10335,0,0.006416863,0.020857754,0.0,0
Huber,OSQP_high,optimal,0.023557857999999997,100,434.52385516619387,13,10335,0,0.00643879,0.017119068,0.0,1
Huber,OSQP_high,optimal,0.027514427999999997,125,432.1572027204425,13,10335,0,0.006421179,0.021093248999999998,0.0,1
Huber,OSQP_high,optimal,0.027611074,125,440.0051077753467,13,10335,0,0.006394834,0.02121624,0.0,1
Huber,OSQP_high,optimal,0.026978084,125,402.031162586666,13,10335,0,0.006314854,0.02066323,0.0,0
Huber,OSQP_high,optimal,0.026953348,125,430.74735445608655,13,10335,0,0.00633127,0.020622078000000002,0.0,0
Huber,OSQP_high,optimal,0.027519706,125,358.2097476707254,13,10335,0,0.006412818000000001,0.021106887999999997,0.0,1
Huber,OSQP_high,optimal,0.023949196,125,377.35390825631487,13,10335,0,0.00585727,0.018091926,0.0,1
Huber,OSQP_high,optimal,0.030183432000000003,125,532.0817469473056,14,11340,0,0.007214976999999999,0.022968455,0.0,1
Huber,OSQP_high,optimal,0.025126708,125,429.6646113746535,14,11340,0,0.005918916999999999,0.019207791000000002,0.0,1
Huber,OSQP_high,optimal,0.030248667000000003,125,412.45745452124817,14,11340,0,0.007166680999999999,0.023081986000000002,0.0,1
Huber,OSQP_high,optimal,0.025451263999999998,125,455.12359689899404,14,11340,0,0.006204963000000001,0.019246301,0.0,1
Huber,OSQP_high,optimal,0.029684416,125,522.5387028711328,14,11340,0,0.007167635,0.022516781,0.0,0
Huber,OSQP_high,optimal,0.030009788000000006,125,520.6798442955734,14,11340,0,0.007127316999999999,0.022882471,0.0,1
Huber,OSQP_high,optimal,0.030130654,125,456.98137309521627,14,11340,0,0.007153539,0.022977115,0.0,1
Huber,OSQP_high,optimal,0.030309689,125,450.5599066479528,14,11340,0,0.0072008390000000005,0.02310885,0.0,1
Huber,OSQP_high,optimal,0.030083474,125,427.47595897541413,14,11340,0,0.007069211,0.023014262999999997,0.0,1
Huber,OSQP_high,optimal,0.02963623,125,431.4457754954656,14,11340,0,0.0071369730000000004,0.022499257,0.0,0
Huber,OSQP_high,optimal,0.042038814,125,524.8328471210369,16,13440,0,0.009252424,0.03278639,0.0,0
Huber,OSQP_high,optimal,0.031605144,125,527.0207631334923,16,13440,0,0.007836520999999999,0.023768623,0.0,1
Huber,OSQP_high,optimal,0.042232862,125,572.0335256877116,16,13440,0,0.009341781,0.032891081,0.0,0
Huber,OSQP_high,optimal,0.042922957000000005,125,518.3070117507889,16,13440,0,0.009505779,0.033417178,0.0,1
Huber,OSQP_high,optimal,0.04289179,125,560.8504484490838,16,13440,0,0.00954141,0.03335038,0.0,1
Huber,OSQP_high,optimal,0.04290135,125,576.0146811368572,16,13440,0,0.00954352,0.03335783,0.0,1
Huber,OSQP_high,optimal,0.043000215,125,531.0808155594707,16,13440,0,0.009373423,0.033626792,0.0,1
Huber,OSQP_high,optimal,0.042440095,125,586.4382573302263,16,13440,0,0.00930023,0.033139865,0.0,0
Huber,OSQP_high,optimal,0.041893792,125,574.596076260912,16,13440,0,0.00907245,0.032821342,0.0,0
Huber,OSQP_high,optimal,0.035867915,125,604.8436711157541,16,13440,0,0.008126875,0.02774104,0.0,1
Huber,OSQP_high,optimal,0.039756891,125,557.5138860152388,17,14535,0,0.010187685,0.029569206,0.0,0
Huber,OSQP_high,optimal,0.036252256000000004,125,582.8009305242615,17,14535,0,0.011283729,0.024968527,0.0,1
Huber,OSQP_high,optimal,0.040000311,125,579.9085973759281,17,14535,0,0.010100493,0.029899817999999998,0.0,1
Huber,OSQP_high,optimal,0.037635142,125,576.5934163119048,17,14535,0,0.010016424,0.027618717999999997,0.0,1
Huber,OSQP_high,optimal,0.040131492000000005,125,546.7696027168918,17,14535,0,0.010026215,0.030105277000000003,0.0,1
Huber,OSQP_high,optimal,0.039257973,125,646.0919120827183,17,14535,0,0.010026518,0.029231455,0.0,0
Huber,OSQP_high,optimal,0.039828027,125,474.70628359387285,17,14535,0,0.009947115,0.029880912000000003,0.0,1
Huber,OSQP_high,optimal,0.039412336,125,540.5463277382067,17,14535,0,0.009992377,0.029419959,0.0,0
Huber,OSQP_high,optimal,0.039455095,125,611.9590302622323,17,14535,0,0.010118958,0.029336137,0.0,0
Huber,OSQP_high,optimal,0.056907657,125,584.9912676020822,17,14535,0,0.030062772999999997,0.026844884,0.0,1
Huber,OSQP_high,optimal,0.049968817,125,684.5371793641641,20,18000,0,0.013893718000000001,0.036075099,0.0,0
Huber,OSQP_high,optimal,0.050035136999999986,125,678.230844612407,20,18000,0,0.01407669,0.035958447000000004,0.0,0
Huber,OSQP_high,optimal,0.049820896,125,702.510742784465,20,18000,0,0.013974532,0.035846364,0.0,0
Huber,OSQP_high,optimal,0.05041852,125,578.7496771449064,20,18000,0,0.01393214,0.03648638,0.0,1
Huber,OSQP_high,optimal,0.050540497999999996,125,798.9967772390745,20,18000,0,0.013975898999999998,0.036564598999999996,0.0,1
Huber,OSQP_high,optimal,0.049463843,125,715.8423371612057,20,18000,0,0.013650623,0.03581322,0.0,0
Huber,OSQP_high,optimal,0.050384155,125,690.7240403045589,20,18000,0,0.013907679,0.036476476,0.0,1
Huber,OSQP_high,optimal,0.049547549,125,719.4742733488105,20,18000,0,0.013684453000000001,0.035863096000000004,0.0,0
Huber,OSQP_high,optimal,0.04400199,125,628.4946975820593,20,18000,0,0.013399123,0.030602867000000002,0.0,1
Huber,OSQP_high,optimal,0.043877525,125,707.9529462362642,20,18000,0,0.013306746999999999,0.030570778,0.0,1
Huber,OSQP_high,optimal,0.062027984000000015,125,763.2956837347549,23,21735,0,0.018637136999999998,0.043390847,0.0,0
Huber,OSQP_high,optimal,0.051724303,125,823.0751891481589,23,21735,0,0.015542725,0.036181578,0.0,0
Huber,OSQP_high,optimal,0.06290704899999999,125,749.8442247979377,23,21735,0,0.01872021,0.044186839000000006,0.0,1
Huber,OSQP_high,optimal,0.062781393,125,789.7131579577788,23,21735,0,0.018718441000000002,0.044062952,0.0,1
Huber,OSQP_high,optimal,0.062839424,125,863.3484244035952,23,21735,0,0.018659736,0.044179687999999995,0.0,1
Huber,OSQP_high,optimal,0.06278262400000001,125,729.8480793457951,23,21735,0,0.018789768999999998,0.043992855,0.0,1
Huber,OSQP_high,optimal,0.052681182999999986,125,694.4836348279483,23,21735,0,0.015753647,0.036927536000000004,0.0,1
Huber,OSQP_high,optimal,0.061774735,125,818.1098549754613,23,21735,0,0.018653084,0.043121651,0.0,0
Huber,OSQP_high,optimal,0.062246359,125,795.2856946213319,23,21735,0,0.018772943,0.043473415999999994,0.0,0
Huber,OSQP_high,optimal,0.061402332999999996,125,737.0980710191153,23,21735,0,0.018698257,0.042704075999999994,0.0,1
Huber,OSQP_high,optimal,0.07462861200000001,125,927.0391072696283,26,25740,0,0.024987306,0.049641305999999996,0.0,0
Huber,OSQP_high,optimal,0.111908908,125,872.3908416040787,26,25740,0,0.044969504,0.06693940400000001,0.0,1
Huber,OSQP_high,optimal,0.07534503299999999,125,905.2760494177014,26,25740,0,0.02461373,0.050731303,0.0,1
Huber,OSQP_high,optimal,0.07510053900000001,125,972.689455648714,26,25740,0,0.02496148,0.05013905900000001,0.0,1
Huber,OSQP_high,optimal,0.10538405699999999,125,909.1932937556993,26,25740,0,0.045140953,0.060243104000000006,0.0,1
Huber,OSQP_high,optimal,0.09501630800000001,125,854.8770465171409,26,25740,0,0.044813407,0.050202900999999994,0.0,1
Huber,OSQP_high,optimal,0.093534045,125,780.8421549519228,26,25740,0,0.044813757,0.048720288,0.0,1
Huber,OSQP_high,optimal,0.074872021,125,888.6962796168381,26,25740,0,0.024467116,0.050404905,0.0,1
Huber,OSQP_high,optimal,0.07537453599999999,125,1002.5738360335324,26,25740,0,0.024567267,0.050807269,0.0,1
Huber,OSQP_high,optimal,0.07462210899999999,125,1001.7832179319487,26,25740,0,0.024894406,0.049727703,0.0,0
Huber,OSQP_high,optimal,0.103147455,125,1054.8709110759817,31,33015,0,0.039071987999999995,0.064075467,0.0,1
Huber,OSQP_high,optimal,0.10314429900000001,125,1194.7799468781238,31,33015,0,0.039185629,0.06395867,0.0,0
Huber,OSQP_high,optimal,0.084367976,125,1071.9448272628974,31,33015,0,0.03328242,0.051085556,0.0,0
Huber,OSQP_high,optimal,0.104784123,125,1130.601193582357,31,33015,0,0.038974776,0.065809347,0.0,1
Huber,OSQP_high,optimal,0.103899092,125,1096.3224201659364,31,33015,0,0.039491912000000004,0.06440718,0.0,1
Huber,OSQP_high,optimal,0.103465335,125,1067.8272751188595,31,33015,0,0.03925139,0.064213945,0.0,0
Huber,OSQP_high,optimal,0.08390664099999999,125,1101.6698966555746,31,33015,0,0.033226483,0.050680157999999996,0.0,0
Huber,OSQP_high,optimal,0.10255564800000001,125,1130.884347341961,31,33015,0,0.039050909,0.063504739,0.0,0
Huber,OSQP_high,optimal,0.105418045,125,981.5351428352697,31,33015,0,0.039223561000000004,0.066194484,0.0,1
Huber,OSQP_high,optimal,0.101426986,125,984.3651511374555,31,33015,0,0.039358422000000004,0.06206856400000001,0.0,0
Huber,OSQP_high,optimal,0.123084935,125,1429.9337997745986,37,42735,0,0.057359347000000005,0.065725588,0.0,0
Huber,OSQP_high,optimal,0.124198799,125,1274.154490206063,37,42735,0,0.056716015,0.067482784,0.0,1
Huber,OSQP_high,optimal,0.139787701,125,1288.174754155508,37,42735,0,0.064636319,0.075151382,0.0,0
Huber,OSQP_high,optimal,0.142781532,125,1330.7405342289662,37,42735,0,0.064654037,0.078127495,0.0,1
Huber,OSQP_high,optimal,0.140935256,125,1129.990986397193,37,42735,0,0.064150315,0.076784941,0.0,1
Huber,OSQP_high,optimal,0.139298366,125,1260.7047148993745,37,42735,0,0.064279321,0.075019045,0.0,0
Huber,OSQP_high,optimal,0.139628647,125,1239.7328436483886,37,42735,0,0.064321956,0.075306691,0.0,0
Huber,OSQP_high,optimal,0.137833415,125,1207.5573882759434,37,42735,0,0.06473646599999999,0.07309694900000001,0.0,0
Huber,OSQP_high,optimal,0.140098217,125,1293.1604351592543,37,42735,0,0.063915665,0.076182552,0.0,0
Huber,OSQP_high,optimal,0.12292855400000001,125,1314.0743141747273,37,42735,0,0.056593721,0.066334833,0.0,0
Huber,OSQP_high,optimal,0.26380374,125,1484.1572855106656,45,57375,0,0.13434868,0.12945506,0.0,1
Huber,OSQP_high,optimal,0.217264412,125,1545.3623336791266,45,57375,0,0.137570384,0.079694028,0.0,0
Huber,OSQP_high,optimal,0.256599896,125,1550.7548483527296,45,57375,0,0.132586516,0.12401338,0.0,0
Huber,OSQP_high,optimal,0.217902122,125,1468.0259020673388,45,57375,0,0.138030663,0.079871459,0.0,0
Huber,OSQP_high,optimal,0.26041092600000004,125,1642.1548820976209,45,57375,0,0.134924861,0.125486065,0.0,0
Huber,OSQP_high,optimal,0.259111659,125,1521.8737454114942,45,57375,0,0.13574820199999998,0.123363457,0.0,0
Huber,OSQP_high,optimal,0.21327176600000006,125,1589.8417700048508,45,57375,0,0.131269241,0.082002525,0.0,0
Huber,OSQP_high,optimal,0.263375633,125,1491.8291739453116,45,57375,0,0.134536784,0.128838849,0.0,1
Huber,OSQP_high,optimal,0.260196412,125,1559.5044661536374,45,57375,0,0.13522203,0.124974382,0.0,0
Huber,OSQP_high,optimal,0.25733321600000003,125,1534.0335713096133,45,57375,0,0.134011051,0.123322165,0.0,0
Huber,OSQP_high,optimal,0.365957885,125,1800.6870771180634,55,78375,0,0.21208134399999998,0.153876541,0.0,0
Huber,OSQP_high,optimal,0.291529843,125,1928.6350317370066,55,78375,0,0.181005853,0.11052399,0.0,0
Huber,OSQP_high,optimal,0.291873854,125,1793.2205105998414,55,78375,0,0.18143188899999999,0.110441965,0.0,0
Huber,OSQP_high,optimal,0.36620748799999997,125,1836.867619095661,55,78375,0,0.211809352,0.154398136,0.0,0
Huber,OSQP_high,optimal,0.36970062200000003,125,1847.7282763267121,55,78375,0,0.212970352,0.15673027,0.0,0
Huber,OSQP_high,optimal,0.36594817799999996,125,2081.867047224392,55,78375,0,0.212628487,0.153319691,0.0,0
Huber,OSQP_high,optimal,0.302739295,125,1910.4322240534466,55,78375,0,0.19140607899999998,0.111333216,0.0,0
Huber,OSQP_high,optimal,0.366898874,125,2019.6145061323828,55,78375,0,0.21257157399999999,0.1543273,0.0,0
Huber,OSQP_high,optimal,0.36624471,125,1845.517640808093,55,78375,0,0.213110215,0.153134495,0.0,0
Huber,OSQP_high,optimal,0.31588699400000003,125,1855.206274540213,55,78375,0,0.205154615,0.110732379,0.0,0
Huber,OSQP_high,optimal,0.610836253,125,2512.3088415324946,68,110160,0,0.43888239100000004,0.17195386199999999,0.0,0
Huber,OSQP_high,optimal,0.6072551900000001,125,2288.6656864275446,68,110160,0,0.435181734,0.172073456,0.0,0
Huber,OSQP_high,optimal,0.6939350989999999,125,2245.3503180102525,68,110160,0,0.531385488,0.16254961099999998,0.0,0
Huber,OSQP_high,optimal,0.6461951039999999,125,2491.12638873018,68,110160,0,0.50189274,0.14430236400000002,0.0,0
Huber,OSQP_high,optimal,0.592186096,125,2288.529094183834,68,110160,0,0.41540877299999995,0.17677732300000001,0.0,0
Huber,OSQP_high,optimal,0.591900014,125,2389.8019868194096,68,110160,0,0.41382654399999996,0.17807347,0.0,0
Huber,OSQP_high,optimal,0.679886517,125,2286.088799627801,68,110160,0,0.52076078,0.159125737,0.0,0
Huber,OSQP_high,optimal,0.5927912799999999,125,2188.380870016242,68,110160,0,0.414986443,0.177804837,0.0,0
Huber,OSQP_high,optimal,0.591132923,125,2407.626591151379,68,110160,0,0.413681733,0.17745119,0.0,0
Huber,OSQP_high,optimal,0.65255844,125,2347.23369767266,68,110160,0,0.506612961,0.14594547900000002,0.0,0
Huber,OSQP_high,optimal,0.9721184559999999,125,2748.8375440035743,84,156240,0,0.7531137,0.21900475600000002,0.0,0
Huber,OSQP_high,optimal,0.97021999,125,2958.276597437497,84,156240,0,0.7512211329999999,0.218998857,0.0,0
Huber,OSQP_high,optimal,1.003745833,125,2914.82195128513,84,156240,0,0.805182816,0.19856301699999998,0.0,0
Huber,OSQP_high,optimal,0.918644149,125,2737.7635016935283,84,156240,0,0.7288241520000001,0.189819997,0.0,0
Huber,OSQP_high,optimal,0.8569104679999999,125,2758.556006115852,84,156240,0,0.6682362629999999,0.188674205,0.0,0
Huber,OSQP_high,optimal,0.9000753990000001,125,3072.1246204395284,84,156240,0,0.711821959,0.18825344,0.0,0
Huber,OSQP_high,optimal,0.973821775,125,2897.893907180261,84,156240,0,0.761235331,0.21258644399999999,0.0,0
Huber,OSQP_high,optimal,0.8816827979999999,125,2856.9562024857823,84,156240,0,0.684202047,0.197480751,0.0,0
Huber,OSQP_high,optimal,1.019558629,125,2831.351895513485,84,156240,0,0.82338157,0.196177059,0.0,0
Huber,OSQP_high,optimal,0.878473505,125,2780.6275416069184,84,156240,0,0.69155239,0.186921115,0.0,0
Huber,OSQP_high,optimal,1.541199903,125,3640.267309622076,105,228375,0,1.251445158,0.289754745,0.0,0
Huber,OSQP_high,optimal,1.6028152169999998,125,3523.030209338165,105,228375,0,1.306108279,0.29670693800000003,0.0,0
Huber,OSQP_high,optimal,1.5358585100000002,125,3690.6554774500983,105,228375,0,1.243115557,0.29274295300000003,0.0,0
Huber,OSQP_high,optimal,1.5843325419999998,125,3402.2573291555536,105,228375,0,1.30162543,0.282707112,0.0,0
Huber,OSQP_high,optimal,1.6254140769999998,125,3717.0692480644593,105,228375,0,1.313284533,0.312129544,0.0,0
Huber,OSQP_high,optimal,1.5374966540000001,125,3542.7603780674744,105,228375,0,1.250046866,0.287449788,0.0,0
Huber,OSQP_high,optimal,1.629202169,125,3653.557219311428,105,228375,0,1.318175997,0.311026172,0.0,0
Huber,OSQP_high,optimal,1.633060983,125,3784.7173566876027,105,228375,0,1.321322997,0.311737986,0.0,0
Huber,OSQP_high,optimal,1.5619218869999998,125,3428.183085441329,105,228375,0,1.255371475,0.306550412,0.0,0
Huber,OSQP_high,optimal,1.6901801109999999,125,3644.568028524775,105,228375,0,1.377953974,0.312226137,0.0,0
Huber,OSQP_high,optimal,3.155523179,125,4573.835408256723,132,340560,0,2.726353763,0.429169416,0.0,0
Huber,OSQP_high,optimal,3.263656495,125,4580.469894230844,132,340560,0,2.8327438660000004,0.430912629,0.0,0
Huber,OSQP_high,optimal,3.144939801,125,4596.857936794351,132,340560,0,2.71375671,0.431183091,0.0,0
Huber,OSQP_high,optimal,3.150937212,125,4639.787310261559,132,340560,0,2.719429285,0.431507927,0.0,0
Huber,OSQP_high,optimal,3.214284758,125,4450.923910105594,132,340560,0,2.7908673719999997,0.423417386,0.0,0
Huber,OSQP_high,optimal,3.1108029170000004,125,4607.85469022189,132,340560,0,2.6743004900000003,0.436502427,0.0,0
Huber,OSQP_high,optimal,3.1753986569999997,125,4349.957413667642,132,340560,0,2.745838842,0.429559815,0.0,0
Huber,OSQP_high,optimal,3.10917741,125,4739.525389868348,132,340560,0,2.698597655,0.410579755,0.0,0
Huber,OSQP_high,optimal,3.0830224060000004,125,4630.868531439448,132,340560,0,2.695450971,0.387571435,0.0,0
Huber,OSQP_high,optimal,2.968039207,125,4556.195203199783,132,340560,0,2.558589504,0.40944970299999994,0.0,0
Huber,OSQP_high,optimal,5.257783619,125,5899.7395250752625,166,512940,0,4.569592545,0.688191074,0.0,0
Huber,OSQP_high,optimal,5.141415747,125,5674.72193229968,166,512940,0,4.466476415,0.674939332,0.0,0
Huber,OSQP_high,optimal,5.306032773,125,5556.909247540414,166,512940,0,4.607445646,0.698587127,0.0,0
Huber,OSQP_high,optimal,5.3458007479999985,125,5605.949293143586,166,512940,0,4.689894277,0.655906471,0.0,0
Huber,OSQP_high,optimal,5.361242196,125,5527.316807718555,166,512940,0,4.666592715,0.6946494809999999,0.0,0
Huber,OSQP_high,optimal,5.310960045,125,5638.662659496311,166,512940,0,4.618791496,0.692168549,0.0,0
Huber,OSQP_high,optimal,5.225185842,125,5601.7588691174915,166,512940,0,4.576053368,0.649132474,0.0,0
Huber,OSQP_high,optimal,5.187572125,125,5931.55242226378,166,512940,0,4.480953834,0.706618291,0.0,0
Huber,OSQP_high,optimal,5.48339951,125,5647.121621493043,166,512940,0,4.808516855,0.674882655,0.0,0
Huber,OSQP_high,optimal,5.084600065,125,5698.248622795878,166,512940,0,4.4259629,0.658637165,0.0,0
Huber,OSQP_high,optimal,9.437111536,125,7313.439040277309,209,780615,0,8.435569033,1.001542503,0.0,0
Huber,OSQP_high,optimal,9.895394004,125,7029.390690868622,209,780615,0,8.907490105,0.9879038990000001,0.0,0
Huber,OSQP_high,optimal,9.446133913999999,125,6876.468866731201,209,780615,0,8.434589853,1.011544061,0.0,0
Huber,OSQP_high,optimal,9.894271522999999,125,7283.858605270758,209,780615,0,8.891188741,1.0030827820000001,0.0,0
Huber,OSQP_high,optimal,9.624340797999999,125,6954.423200788264,209,780615,0,8.619455798999999,1.0048849990000002,0.0,0
Huber,OSQP_high,optimal,9.462145068,125,7294.107757602603,209,780615,0,8.491416011,0.970729057,0.0,0
Huber,OSQP_high,optimal,9.763625206,125,7190.007215250516,209,780615,0,8.753262911,1.010362295,0.0,0
Huber,OSQP_high,optimal,9.721849608,125,7384.839766328824,209,780615,0,8.784427541,0.9374220670000001,0.0,0
Huber,OSQP_high,optimal,9.354621794,125,7121.36313099654,209,780615,0,8.363304348,0.9913174459999999,0.0,0
Huber,OSQP_high,optimal,9.267361081,125,7108.233172848959,209,780615,0,8.273043985,0.994317096,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.019405770000000003,125,314.30623462088005,10,7500,0,0.004713138,0.014692632,0.0,1
Huber,OSQP_high,optimal,0.019427064,125,286.7334702916326,10,7500,0,0.004652146,0.014774918,0.0,1
Huber,OSQP_high,optimal,0.019163894,125,308.91876094979796,10,7500,0,0.004657037,0.014506857,0.0,0
Huber,OSQP_high,optimal,0.019029086,125,297.25755461297274,10,7500,0,0.004651282,0.014377804,0.0,0
Huber,OSQP_high,optimal,0.019308299,125,366.177459366819,10,7500,0,0.004662811,0.014645488,0.0,1
Huber,OSQP_high,optimal,0.019195205,125,305.9157953898313,10,7500,0,0.00467061,0.014524595,0.0,1
Huber,OSQP_high,optimal,0.019104639,125,397.55154836073484,10,7500,0,0.004644614,0.014460025,0.0,1
Huber,OSQP_high,optimal,0.016454692,100,311.1850294667122,10,7500,0,0.004665369,0.011789323,0.0,1
Huber,OSQP_high,optimal,0.019300955,125,393.0794320172908,10,7500,0,0.00469674,0.014604215,0.0,1
Huber,OSQP_high,optimal,0.019151912,125,314.3069786595744,10,7500,0,0.004723183,0.014428729,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,1.541199903,125,3640.267309622076,105,228375,0,1.2514451580000001,0.289754745,0.0,0
Huber,OSQP_high,optimal,1.602815217,125,3523.0302093381647,105,228375,0,1.306108279,0.296706938,0.0,0
Huber,OSQP_high,optimal,1.5358585100000002,125,3690.6554774500987,105,228375,0,1.243115557,0.292742953,0.0,0
Huber,OSQP_high,optimal,1.584332542,125,3402.2573291555536,105,228375,0,1.30162543,0.282707112,0.0,0
Huber,OSQP_high,optimal,1.625414077,125,3717.069248064459,105,228375,0,1.313284533,0.312129544,0.0,0
Huber,OSQP_high,optimal,1.537496654,125,3542.7603780674744,105,228375,0,1.250046866,0.287449788,0.0,0
Huber,OSQP_high,optimal,1.629202169,125,3653.5572193114276,105,228375,0,1.318175997,0.311026172,0.0,0
Huber,OSQP_high,optimal,1.633060983,125,3784.7173566876027,105,228375,0,1.321322997,0.311737986,0.0,0
Huber,OSQP_high,optimal,1.561921887,125,3428.1830854413283,105,228375,0,1.255371475,0.306550412,0.0,0
Huber,OSQP_high,optimal,1.690180111,125,3644.5680285247745,105,228375,0,1.377953974,0.312226137,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.022236826,125,397.9114215176892,11,8415,0,0.004979209,0.017257617,0.0,1
Huber,OSQP_high,optimal,0.019736677,125,353.1244921466724,11,8415,0,0.004560755,0.015175922,0.0,1
Huber,OSQP_high,optimal,0.022150767,125,418.44377903014885,11,8415,0,0.004983445,0.017167322,0.0,1
Huber,OSQP_high,optimal,0.022259362,125,396.1898914252177,11,8415,0,0.005005381,0.017253981,0.0,1
Huber,OSQP_high,optimal,0.019703173,125,323.5485322579062,11,8415,0,0.004552287,0.015150886,0.0,1
Huber,OSQP_high,optimal,0.021813162,125,384.767880687535,11,8415,0,0.004953281,0.016859881,0.0,0
Huber,OSQP_high,optimal,0.019443569,125,337.1413767700486,11,8415,0,0.004566198,0.014877371,0.0,0
Huber,OSQP_high,optimal,0.021752739,125,338.5468604529025,11,8415,0,0.004920599,0.01683214,0.0,0
Huber,OSQP_high,optimal,0.022236052,125,413.9091660108671,11,8415,0,0.004977083,0.017258969,0.0,1
Huber,OSQP_high,optimal,0.021906576,125,336.7792780754656,11,8415,0,0.005017858,0.016888718,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.025291004,125,305.42341252674646,12,9360,0,0.006115426,0.019175578,0.0,1
Huber,OSQP_high,optimal,0.020498108,125,388.43083978669785,12,9360,0,0.004674992,0.015823116,0.0,1
Huber,OSQP_high,optimal,0.020589037,125,387.44055726939746,12,9360,0,0.004670678,0.015918359,0.0,1
Huber,OSQP_high,optimal,0.025317068,125,454.09814285070206,12,9360,0,0.006116387,0.019200681,0.0,1
Huber,OSQP_high,optimal,0.025268478,125,365.0414372180458,12,9360,0,0.006139617,0.019128861,0.0,1
Huber,OSQP_high,optimal,0.024992532,125,393.1925502833012,12,9360,0,0.006130106,0.018862426,0.0,0
Huber,OSQP_high,optimal,0.025290669,125,410.9607267180746,12,9360,0,0.006123837,0.019166832,0.0,1
Huber,OSQP_high,optimal,0.025135312,125,450.8756862597611,12,9360,0,0.006113478,0.019021834,0.0,1
Huber,OSQP_high,optimal,0.0250504,125,446.2452054848583,12,9360,0,0.006108122,0.018942278,0.0,0
Huber,OSQP_high,optimal,0.025319114000000004,125,535.9474811222822,12,9360,0,0.006152552,0.019166562,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.027538819000000003,125,503.9757854640028,13,10335,0,0.006430166,0.021108653,0.0,1
Huber,OSQP_high,optimal,0.023646877999999996,125,429.8279339244582,13,10335,0,0.005537512,0.018109366,0.0,0
Huber,OSQP_high,optimal,0.027274617,125,458.8919767910776,13,10335,0,0.006416863,0.020857754,0.0,0
Huber,OSQP_high,optimal,0.023557858,100,434.5238551661939,13,10335,0,0.00643879,0.017119068,0.0,1
Huber,OSQP_high,optimal,0.027514428,125,432.1572027204425,13,10335,0,0.006421179,0.021093249,0.0,1
Huber,OSQP_high,optimal,0.027611074,125,440.0051077753467,13,10335,0,0.006394834,0.02121624,0.0,1
Huber,OSQP_high,optimal,0.026978084,125,402.03116258666614,13,10335,0,0.006314854,0.02066323,0.0,0
Huber,OSQP_high,optimal,0.026953348,125,430.74735445608655,13,10335,0,0.00633127,0.020622078,0.0,0
Huber,OSQP_high,optimal,0.027519706,125,358.2097476707254,13,10335,0,0.006412818,0.021106888,0.0,1
Huber,OSQP_high,optimal,0.023949196000000002,125,377.35390825631487,13,10335,0,0.00585727,0.018091926,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,3.1555231790000002,125,4573.835408256723,132,340560,0,2.726353763,0.429169416,0.0,0
Huber,OSQP_high,optimal,3.2636564949999998,125,4580.469894230844,132,340560,0,2.832743866,0.430912629,0.0,0
Huber,OSQP_high,optimal,3.144939801,125,4596.857936794351,132,340560,0,2.71375671,0.431183091,0.0,0
Huber,OSQP_high,optimal,3.150937212,125,4639.787310261559,132,340560,0,2.719429285,0.431507927,0.0,0
Huber,OSQP_high,optimal,3.2142847580000002,125,4450.923910105593,132,340560,0,2.790867372,0.423417386,0.0,0
Huber,OSQP_high,optimal,3.1108029170000004,125,4607.854690221891,132,340560,0,2.6743004900000003,0.436502427,0.0,0
Huber,OSQP_high,optimal,3.175398657,125,4349.957413667642,132,340560,0,2.745838842,0.429559815,0.0,0
Huber,OSQP_high,optimal,3.10917741,125,4739.525389868348,132,340560,0,2.698597655,0.410579755,0.0,0
Huber,OSQP_high,optimal,3.083022406,125,4630.868531439448,132,340560,0,2.695450971,0.387571435,0.0,0
Huber,OSQP_high,optimal,2.968039207,125,4556.195203199783,132,340560,0,2.558589504,0.409449703,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.030183432,125,532.0817469473056,14,11340,0,0.007214977,0.022968455,0.0,1
Huber,OSQP_high,optimal,0.025126707999999998,125,429.6646113746535,14,11340,0,0.005918917,0.019207791,0.0,1
Huber,OSQP_high,optimal,0.030248667,125,412.4574545212482,14,11340,0,0.007166681,0.023081986,0.0,1
Huber,OSQP_high,optimal,0.025451264,125,455.12359689899404,14,11340,0,0.006204963,0.019246301,0.0,1
Huber,OSQP_high,optimal,0.029684415999999998,125,522.5387028711328,14,11340,0,0.007167635,0.022516781,0.0,0
Huber,OSQP_high,optimal,0.030009788000000003,125,520.6798442955733,14,11340,0,0.007127317,0.022882471,0.0,1
Huber,OSQP_high,optimal,0.030130654,125,456.9813730952163,14,11340,0,0.007153539,0.022977115,0.0,1
Huber,OSQP_high,optimal,0.030309689,125,450.55990664795274,14,11340,0,0.007200839,0.02310885,0.0,1
Huber,OSQP_high,optimal,0.030083474,125,427.4759589754141,14,11340,0,0.007069211,0.023014263,0.0,1
Huber,OSQP_high,optimal,0.02963623,125,431.4457754954656,14,11340,0,0.007136973,0.022499257,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.042038814,125,524.832847121037,16,13440,0,0.009252424,0.03278639,0.0,0
Huber,OSQP_high,optimal,0.031605144,125,527.0207631334923,16,13440,0,0.007836521,0.023768623,0.0,1
Huber,OSQP_high,optimal,0.042232862,125,572.0335256877116,16,13440,0,0.009341781,0.032891081,0.0,0
Huber,OSQP_high,optimal,0.042922957,125,518.3070117507889,16,13440,0,0.009505779,0.033417178,0.0,1
Huber,OSQP_high,optimal,0.04289179,125,560.8504484490838,16,13440,0,0.00954141,0.03335038,0.0,1
Huber,OSQP_high,optimal,0.04290135,125,576.0146811368572,16,13440,0,0.00954352,0.03335783,0.0,1
Huber,OSQP_high,optimal,0.043000215,125,531.0808155594707,16,13440,0,0.009373423,0.033626792,0.0,1
Huber,OSQP_high,optimal,0.042440095,125,586.4382573302263,16,13440,0,0.00930023,0.033139865,0.0,0
Huber,OSQP_high,optimal,0.041893792,125,574.596076260912,16,13440,0,0.00907245,0.032821342,0.0,0
Huber,OSQP_high,optimal,0.035867915,125,604.8436711157541,16,13440,0,0.008126875,0.02774104,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,5.257783619,125,5899.739525075262,166,512940,0,4.569592545,0.688191074,0.0,0
Huber,OSQP_high,optimal,5.141415747,125,5674.72193229968,166,512940,0,4.466476415,0.674939332,0.0,0
Huber,OSQP_high,optimal,5.306032773,125,5556.909247540414,166,512940,0,4.607445646,0.698587127,0.0,0
Huber,OSQP_high,optimal,5.345800747999999,125,5605.949293143587,166,512940,0,4.689894277,0.655906471,0.0,0
Huber,OSQP_high,optimal,5.361242196,125,5527.316807718555,166,512940,0,4.666592715,0.694649481,0.0,0
Huber,OSQP_high,optimal,5.310960045,125,5638.662659496311,166,512940,0,4.618791496,0.692168549,0.0,0
Huber,OSQP_high,optimal,5.225185842,125,5601.758869117492,166,512940,0,4.576053368,0.649132474,0.0,0
Huber,OSQP_high,optimal,5.187572125,125,5931.552422263779,166,512940,0,4.480953834,0.706618291,0.0,0
Huber,OSQP_high,optimal,5.48339951,125,5647.121621493043,166,512940,0,4.808516855,0.674882655,0.0,0
Huber,OSQP_high,optimal,5.084600065,125,5698.248622795878,166,512940,0,4.4259629,0.658637165,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.039756891,125,557.5138860152388,17,14535,0,0.010187685,0.029569206,0.0,0
Huber,OSQP_high,optimal,0.036252256,125,582.8009305242615,17,14535,0,0.011283729,0.024968527,0.0,1
Huber,OSQP_high,optimal,0.040000311000000004,125,579.9085973759281,17,14535,0,0.010100493,0.029899818,0.0,1
Huber,OSQP_high,optimal,0.037635141999999996,125,576.5934163119048,17,14535,0,0.010016424,0.027618718,0.0,1
Huber,OSQP_high,optimal,0.040131492,125,546.7696027168918,17,14535,0,0.010026215,0.030105277,0.0,1
Huber,OSQP_high,optimal,0.039257973,125,646.0919120827182,17,14535,0,0.010026518,0.029231455,0.0,0
Huber,OSQP_high,optimal,0.039828027,125,474.70628359387274,17,14535,0,0.009947115,0.029880912,0.0,1
Huber,OSQP_high,optimal,0.039412336,125,540.5463277382067,17,14535,0,0.009992377,0.029419959,0.0,0
Huber,OSQP_high,optimal,0.039455095,125,611.9590302622322,17,14535,0,0.010118958,0.029336137,0.0,0
Huber,OSQP_high,optimal,0.056907657,125,584.9912676020823,17,14535,0,0.030062773,0.026844884,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.049968817,125,684.5371793641641,20,18000,0,0.013893718,0.036075099,0.0,0
Huber,OSQP_high,optimal,0.05003513699999999,125,678.230844612407,20,18000,0,0.01407669,0.035958447,0.0,0
Huber,OSQP_high,optimal,0.049820895999999996,125,702.510742784465,20,18000,0,0.013974532,0.035846364,0.0,0
Huber,OSQP_high,optimal,0.05041852,125,578.7496771449064,20,18000,0,0.01393214,0.03648638,0.0,1
Huber,OSQP_high,optimal,0.050540498,125,798.9967772390745,20,18000,0,0.013975899,0.036564599,0.0,1
Huber,OSQP_high,optimal,0.049463843,125,715.8423371612058,20,18000,0,0.013650623,0.03581322,0.0,0
Huber,OSQP_high,optimal,0.050384155,125,690.7240403045589,20,18000,0,0.013907679,0.036476476,0.0,1
Huber,OSQP_high,optimal,0.049547548999999996,125,719.4742733488104,20,18000,0,0.013684453,0.035863096,0.0,0
Huber,OSQP_high,optimal,0.04400199,125,628.4946975820592,20,18000,0,0.013399123,0.030602867,0.0,1
Huber,OSQP_high,optimal,0.043877525,125,707.9529462362643,20,18000,0,0.013306747,0.030570778,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,9.437111536,125,7313.439040277308,209,780615,0,8.435569033,1.001542503,0.0,0
Huber,OSQP_high,optimal,9.895394004,125,7029.390690868622,209,780615,0,8.907490105,0.987903899,0.0,0
Huber,OSQP_high,optimal,9.446133914,125,6876.468866731201,209,780615,0,8.434589853,1.011544061,0.0,0
Huber,OSQP_high,optimal,9.894271523,125,7283.858605270758,209,780615,0,8.891188741,1.003082782,0.0,0
Huber,OSQP_high,optimal,9.624340798,125,6954.423200788264,209,780615,0,8.619455799,1.004884999,0.0,0
Huber,OSQP_high,optimal,9.462145068,125,7294.107757602602,209,780615,0,8.491416011,0.970729057,0.0,0
Huber,OSQP_high,optimal,9.763625206,125,7190.007215250516,209,780615,0,8.753262911,1.010362295,0.0,0
Huber,OSQP_high,optimal,9.721849608,125,7384.839766328824,209,780615,0,8.784427541,0.937422067,0.0,0
Huber,OSQP_high,optimal,9.354621794,125,7121.36313099654,209,780615,0,8.363304348,0.991317446,0.0,0
Huber,OSQP_high,optimal,9.267361080999999,125,7108.233172848959,209,780615,0,8.273043985,0.994317096,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.06202798400000001,125,763.2956837347549,23,21735,0,0.018637137,0.043390847,0.0,0
Huber,OSQP_high,optimal,0.051724303,125,823.0751891481589,23,21735,0,0.015542725,0.036181578,0.0,0
Huber,OSQP_high,optimal,0.06290704899999999,125,749.8442247979378,23,21735,0,0.01872021,0.044186839,0.0,1
Huber,OSQP_high,optimal,0.062781393,125,789.7131579577787,23,21735,0,0.018718441,0.044062952,0.0,1
Huber,OSQP_high,optimal,0.062839424,125,863.3484244035953,23,21735,0,0.018659736,0.044179688,0.0,1
Huber,OSQP_high,optimal,0.062782624,125,729.8480793457951,23,21735,0,0.018789769,0.043992855,0.0,1
Huber,OSQP_high,optimal,0.05268118299999999,125,694.4836348279482,23,21735,0,0.015753647,0.036927536,0.0,1
Huber,OSQP_high,optimal,0.061774735,125,818.1098549754613,23,21735,0,0.018653084,0.043121651,0.0,0
Huber,OSQP_high,optimal,0.062246359,125,795.2856946213319,23,21735,0,0.018772943,0.043473416,0.0,0
Huber,OSQP_high,optimal,0.061402333,125,737.0980710191152,23,21735,0,0.018698257,0.042704076,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.07462861200000001,125,927.0391072696282,26,25740,0,0.024987306,0.049641306,0.0,0
Huber,OSQP_high,optimal,0.111908908,125,872.3908416040788,26,25740,0,0.044969504,0.066939404,0.0,1
Huber,OSQP_high,optimal,0.075345033,125,905.2760494177014,26,25740,0,0.02461373,0.050731303,0.0,1
Huber,OSQP_high,optimal,0.075100539,125,972.6894556487139,26,25740,0,0.02496148,0.050139059,0.0,1
Huber,OSQP_high,optimal,0.105384057,125,909.1932937556992,26,25740,0,0.045140953,0.060243104,0.0,1
Huber,OSQP_high,optimal,0.095016308,125,854.877046517141,26,25740,0,0.044813407,0.050202901,0.0,1
Huber,OSQP_high,optimal,0.09353404500000001,125,780.8421549519228,26,25740,0,0.044813757,0.048720288,0.0,1
Huber,OSQP_high,optimal,0.074872021,125,888.696279616838,26,25740,0,0.024467116,0.050404905,0.0,1
Huber,OSQP_high,optimal,0.075374536,125,1002.5738360335323,26,25740,0,0.024567267,0.050807269,0.0,1
Huber,OSQP_high,optimal,0.07462210899999999,125,1001.7832179319489,26,25740,0,0.024894406,0.049727703,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.103147455,125,1054.8709110759817,31,33015,0,0.039071988,0.064075467,0.0,1
Huber,OSQP_high,optimal,0.103144299,125,1194.779946878124,31,33015,0,0.039185629,0.06395867,0.0,0
Huber,OSQP_high,optimal,0.084367976,125,1071.9448272628974,31,33015,0,0.03328242,0.051085556,0.0,0
Huber,OSQP_high,optimal,0.104784123,125,1130.601193582357,31,33015,0,0.038974776,0.065809347,0.0,1
Huber,OSQP_high,optimal,0.103899092,125,1096.3224201659364,31,33015,0,0.039491912,0.06440718,0.0,1
Huber,OSQP_high,optimal,0.10346533499999999,125,1067.8272751188597,31,33015,0,0.03925139,0.064213945,0.0,0
Huber,OSQP_high,optimal,0.083906641,125,1101.6698966555746,31,33015,0,0.033226483,0.050680158,0.0,0
Huber,OSQP_high,optimal,0.102555648,125,1130.884347341961,31,33015,0,0.039050909,0.063504739,0.0,0
Huber,OSQP_high,optimal,0.10541804499999999,125,981.5351428352697,31,33015,0,0.039223561,0.066194484,0.0,1
Huber,OSQP_high,optimal,0.101426986,125,984.3651511374557,31,33015,0,0.039358422,0.062068564,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.123084935,125,1429.9337997745988,37,42735,0,0.057359347,0.065725588,0.0,0
Huber,OSQP_high,optimal,0.124198799,125,1274.154490206063,37,42735,0,0.056716015,0.067482784,0.0,1
Huber,OSQP_high,optimal,0.139787701,125,1288.174754155508,37,42735,0,0.064636319,0.075151382,0.0,0
Huber,OSQP_high,optimal,0.142781532,125,1330.7405342289662,37,42735,0,0.064654037,0.078127495,0.0,1
Huber,OSQP_high,optimal,0.140935256,125,1129.990986397193,37,42735,0,0.064150315,0.076784941,0.0,1
Huber,OSQP_high,optimal,0.139298366,125,1260.7047148993745,37,42735,0,0.064279321,0.075019045,0.0,0
Huber,OSQP_high,optimal,0.139628647,125,1239.7328436483883,37,42735,0,0.064321956,0.075306691,0.0,0
Huber,OSQP_high,optimal,0.13783341500000001,125,1207.5573882759434,37,42735,0,0.064736466,0.073096949,0.0,0
Huber,OSQP_high,optimal,0.140098217,125,1293.1604351592546,37,42735,0,0.063915665,0.076182552,0.0,0
Huber,OSQP_high,optimal,0.122928554,125,1314.0743141747273,37,42735,0,0.056593721,0.066334833,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.26380374,125,1484.1572855106656,45,57375,0,0.13434868,0.12945506,0.0,1
Huber,OSQP_high,optimal,0.217264412,125,1545.3623336791266,45,57375,0,0.137570384,0.079694028,0.0,0
Huber,OSQP_high,optimal,0.256599896,125,1550.7548483527294,45,57375,0,0.132586516,0.12401338,0.0,0
Huber,OSQP_high,optimal,0.217902122,125,1468.0259020673388,45,57375,0,0.138030663,0.079871459,0.0,0
Huber,OSQP_high,optimal,0.26041092600000004,125,1642.1548820976209,45,57375,0,0.134924861,0.125486065,0.0,0
Huber,OSQP_high,optimal,0.259111659,125,1521.873745411494,45,57375,0,0.135748202,0.123363457,0.0,0
Huber,OSQP_high,optimal,0.21327176600000003,125,1589.8417700048508,45,57375,0,0.131269241,0.082002525,0.0,0
Huber,OSQP_high,optimal,0.263375633,125,1491.8291739453116,45,57375,0,0.134536784,0.128838849,0.0,1
Huber,OSQP_high,optimal,0.260196412,125,1559.5044661536376,45,57375,0,0.13522203,0.124974382,0.0,0
Huber,OSQP_high,optimal,0.257333216,125,1534.0335713096133,45,57375,0,0.134011051,0.123322165,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.36595788500000004,125,1800.6870771180636,55,78375,0,0.212081344,0.153876541,0.0,0
Huber,OSQP_high,optimal,0.291529843,125,1928.6350317370066,55,78375,0,0.181005853,0.11052399,0.0,0
Huber,OSQP_high,optimal,0.291873854,125,1793.2205105998412,55,78375,0,0.181431889,0.110441965,0.0,0
Huber,OSQP_high,optimal,0.366207488,125,1836.867619095661,55,78375,0,0.211809352,0.154398136,0.0,0
Huber,OSQP_high,optimal,0.369700622,125,1847.7282763267117,55,78375,0,0.212970352,0.15673027,0.0,0
Huber,OSQP_high,optimal,0.365948178,125,2081.8670472243916,55,78375,0,0.212628487,0.153319691,0.0,0
Huber,OSQP_high,optimal,0.302739295,125,1910.4322240534468,55,78375,0,0.191406079,0.111333216,0.0,0
Huber,OSQP_high,optimal,0.366898874,125,2019.6145061323828,55,78375,0,0.212571574,0.1543273,0.0,0
Huber,OSQP_high,optimal,0.36624471000000003,125,1845.517640808093,55,78375,0,0.213110215,0.153134495,0.0,0
Huber,OSQP_high,optimal,0.31588699400000003,125,1855.206274540213,55,78375,0,0.205154615,0.110732379,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.610836253,125,2512.3088415324946,68,110160,0,0.438882391,0.171953862,0.0,0
Huber,OSQP_high,optimal,0.6072551900000001,125,2288.665686427545,68,110160,0,0.435181734,0.172073456,0.0,0
Huber,OSQP_high,optimal,0.6939350989999999,125,2245.3503180102525,68,110160,0,0.531385488,0.162549611,0.0,0
Huber,OSQP_high,optimal,0.6461951039999999,125,2491.12638873018,68,110160,0,0.50189274,0.144302364,0.0,0
Huber,OSQP_high,optimal,0.592186096,125,2288.529094183834,68,110160,0,0.415408773,0.176777323,0.0,0
Huber,OSQP_high,optimal,0.591900014,125,2389.8019868194096,68,110160,0,0.413826544,0.17807347,0.0,0
Huber,OSQP_high,optimal,0.679886517,125,2286.0887996278007,68,110160,0,0.52076078,0.159125737,0.0,0
Huber,OSQP_high,optimal,0.5927912799999999,125,2188.3808700162426,68,110160,0,0.414986443,0.177804837,0.0,0
Huber,OSQP_high,optimal,0.591132923,125,2407.626591151379,68,110160,0,0.413681733,0.17745119,0.0,0
Huber,OSQP_high,optimal,0.65255844,125,2347.23369767266,68,110160,0,0.506612961,0.145945479,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_high,optimal,0.972118456,125,2748.837544003574,84,156240,0,0.7531137,0.219004756,0.0,0
Huber,OSQP_high,optimal,0.97021999,125,2958.276597437497,84,156240,0,0.751221133,0.218998857,0.0,0
Huber,OSQP_high,optimal,1.003745833,125,2914.82195128513,84,156240,0,0.805182816,0.198563017,0.0,0
Huber,OSQP_high,optimal,0.9186441489999999,125,2737.763501693528,84,156240,0,0.728824152,0.189819997,0.0,0
Huber,OSQP_high,optimal,0.856910468,125,2758.556006115852,84,156240,0,0.668236263,0.188674205,0.0,0
Huber,OSQP_high,optimal,0.900075399,125,3072.124620439528,84,156240,0,0.711821959,0.18825344,0.0,0
Huber,OSQP_high,optimal,0.973821775,125,2897.8939071802615,84,156240,0,0.761235331,0.212586444,0.0,0
Huber,OSQP_high,optimal,0.8816827979999999,125,2856.9562024857823,84,156240,0,0.684202047,0.197480751,0.0,0
Huber,OSQP_high,optimal,1.019558629,125,2831.3518955134846,84,156240,0,0.82338157,0.196177059,0.0,0
Huber,OSQP_high,optimal,0.878473505,125,2780.6275416069184,84,156240,0,0.69155239,0.186921115,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.005208582999999999,75,1022.1682286281286,10,3540,0,0.0022477120000000002,0.002960871,0.0,1
Lasso,OSQP_high,optimal,0.006993259,125,1025.975440945883,10,3540,0,0.002129844,0.004863415,0.0,2
Lasso,OSQP_high,optimal,0.007022609,125,1082.5554241315576,10,3540,0,0.002099249,0.00492336,0.0,2
Lasso,OSQP_high,optimal,0.007013635000000001,125,970.3823869712156,10,3540,0,0.002116801,0.004896834,0.0,1
Lasso,OSQP_high,optimal,0.007287524,125,1051.8783144373324,10,3540,0,0.002348066,0.004939458,0.0,1
Lasso,OSQP_high,optimal,0.005937259,100,929.4668755578309,10,3540,0,0.00211558,0.003821679,0.0,1
Lasso,OSQP_high,optimal,0.006045071000000001,100,1103.5189379535077,10,3540,0,0.0021728529999999998,0.0038722179999999998,0.0,1
Lasso,OSQP_high,optimal,0.007023414,125,967.8677622646684,10,3540,0,0.002138633,0.0048847809999999995,0.0,2
Lasso,OSQP_high,optimal,0.006001006999999999,100,1058.6274326536875,10,3540,0,0.002145849,0.003855158,0.0,1
Lasso,OSQP_high,optimal,0.006998320000000001,125,983.0013931432447,10,3540,0,0.00212218,0.00487614,0.0,1
Lasso,OSQP_high,optimal,0.0072126130000000005,100,1084.5565492253136,11,4059,0,0.002606527,0.004606086,0.0,1
Lasso,OSQP_high,optimal,0.008271703,125,1007.0347282592153,11,4059,0,0.002633318,0.005638385,0.0,1
Lasso,OSQP_high,optimal,0.008340402,125,1125.8240964836236,11,4059,0,0.00265297,0.005687431999999999,0.0,1
Lasso,OSQP_high,optimal,0.009153972,150,1138.7009117823472,11,4059,0,0.0028560940000000004,0.006297878000000001,0.0,1
Lasso,OSQP_high,optimal,0.006027761,75,1098.8094606610907,11,4059,0,0.0028300720000000003,0.003197689,0.0,1
Lasso,OSQP_high,optimal,0.008424819,125,1097.8560324250434,11,4059,0,0.002602523,0.005822295999999999,0.0,2
Lasso,OSQP_high,optimal,0.008252898,125,1110.712903855461,11,4059,0,0.00262157,0.0056313280000000005,0.0,1
Lasso,OSQP_high,optimal,0.00706799,100,1138.2698162806955,11,4059,0,0.002788314,0.004279676,0.0,1
Lasso,OSQP_high,optimal,0.007226707,100,1130.086518400119,11,4059,0,0.002654117,0.00457259,0.0,1
Lasso,OSQP_high,optimal,0.006983999,100,1121.6011180684252,11,4059,0,0.002764122,0.004219877,0.0,1
Lasso,OSQP_high,optimal,0.008139397,100,1258.2952084453054,12,4608,0,0.003043759,0.0050956379999999996,0.0,1
Lasso,OSQP_high,optimal,0.010865663,150,1278.9366252083012,12,4608,0,0.003030268,0.007835395,0.0,2
Lasso,OSQP_high,optimal,0.010721928,150,1257.1631645086852,12,4608,0,0.003025505,0.007696423000000001,0.0,1
Lasso,OSQP_high,optimal,0.008081151,100,1267.2086700414525,12,4608,0,0.003022195,0.005058956,0.0,1
Lasso,OSQP_high,optimal,0.009593398000000001,125,1299.8475427055405,12,4608,0,0.003019932,0.006573466,0.0,2
Lasso,OSQP_high,optimal,0.009298725,125,1220.356429400101,12,4608,0,0.0030635590000000004,0.0062351659999999995,0.0,1
Lasso,OSQP_high,optimal,0.006778671,100,1222.160876587895,12,4608,0,0.002384734,0.0043939370000000005,0.0,2
Lasso,OSQP_high,optimal,0.009343538,125,1212.118077536638,12,4608,0,0.0030411390000000004,0.006302399,0.0,1
Lasso,OSQP_high,optimal,0.007853945,125,1251.716790947871,12,4608,0,0.002369369,0.005484576,0.0,1
Lasso,OSQP_high,optimal,0.009219821,125,1202.5754552881515,12,4608,0,0.003027246,0.006192575,0.0,1
Lasso,OSQP_high,optimal,0.00957773,100,1352.4771485541048,13,5187,0,0.003523091,0.0060546390000000005,0.0,1
Lasso,OSQP_high,optimal,0.009581133,100,1224.362749983387,13,5187,0,0.003498636,0.006082496999999999,0.0,1
Lasso,OSQP_high,optimal,0.011087735,125,1372.8139175985934,13,5187,0,0.0035042159999999997,0.007583519,0.0,2
Lasso,OSQP_high,optimal,0.012327429,150,1274.1837578994846,13,5187,0,0.003531033,0.008796396,0.0,1
Lasso,OSQP_high,optimal,0.013762945,175,1344.210369897057,13,5187,0,0.003521525,0.01024142,0.0,1
Lasso,OSQP_high,optimal,0.009542566,100,1343.369572387678,13,5187,0,0.003524647,0.006017919,0.0,1
Lasso,OSQP_high,optimal,0.007938014,100,1246.9617955216902,13,5187,0,0.002842588,0.005095426,0.0,1
Lasso,OSQP_high,optimal,0.009474938,100,1311.6522414452306,13,5187,0,0.0034918840000000002,0.005983054,0.0,1
Lasso,OSQP_high,optimal,0.01078827,125,1381.5584684096689,13,5187,0,0.002977827,0.007810443,0.0,2
Lasso,OSQP_high,optimal,0.00899743,100,1311.202888981982,13,5187,0,0.0029109390000000004,0.006086490999999999,0.0,1
Lasso,OSQP_high,optimal,0.013306414,150,1399.7944338078269,14,5796,0,0.003729857,0.009576557,0.0,2
Lasso,OSQP_high,optimal,0.013234311,150,1442.2319430071054,14,5796,0,0.004706042,0.008528269,0.0,2
Lasso,OSQP_high,optimal,0.011666813000000002,125,1487.9428742405478,14,5796,0,0.003700793,0.00796602,0.0,1
Lasso,OSQP_high,optimal,0.011610628000000001,125,1465.0419130579999,14,5796,0,0.0037287490000000004,0.007881879,0.0,1
Lasso,OSQP_high,optimal,0.010184965,100,1367.042375838373,14,5796,0,0.0037015409999999996,0.006483424000000001,0.0,1
Lasso,OSQP_high,optimal,0.013060068,150,1452.1310505503436,14,5796,0,0.00369093,0.009369138,0.0,1
Lasso,OSQP_high,optimal,0.010129292,100,1506.5361186286914,14,5796,0,0.003723691,0.0064056009999999995,0.0,1
Lasso,OSQP_high,optimal,0.011616906000000001,125,1390.1807836130747,14,5796,0,0.0037205420000000003,0.007896364,0.0,1
Lasso,OSQP_high,optimal,0.011710195,125,1348.8856759155715,14,5796,0,0.004654284,0.007055911,0.0,2
Lasso,OSQP_high,optimal,0.01029171,100,1442.9342777016589,14,5796,0,0.004666023,0.005625687,0.0,1
Lasso,OSQP_high,optimal,0.016877334,150,1609.7043559026044,16,7104,0,0.005231459,0.011645875,0.0,1
Lasso,OSQP_high,optimal,0.015036518,125,1680.7086064126995,16,7104,0,0.0051903570000000005,0.009846160999999999,0.0,1
Lasso,OSQP_high,optimal,0.013022725999999998,100,1688.778073464276,16,7104,0,0.005197352,0.007825374,0.0,1
Lasso,OSQP_high,optimal,0.014930196000000001,125,1582.9586685069985,16,7104,0,0.005177511,0.009752685,0.0,1
Lasso,OSQP_high,optimal,0.014957951,125,1533.6360300549757,16,7104,0,0.005176679,0.009781271999999999,0.0,2
Lasso,OSQP_high,optimal,0.016809633,150,1578.4557152819514,16,7104,0,0.005152873,0.01165676,0.0,2
Lasso,OSQP_high,optimal,0.016825045,150,1703.2207534523786,16,7104,0,0.005185236,0.011639809,0.0,1
Lasso,OSQP_high,optimal,0.013020121,100,1626.8481599656889,16,7104,0,0.005159253,0.007860868,0.0,1
Lasso,OSQP_high,optimal,0.011550742,100,1595.0929973463174,16,7104,0,0.004923338,0.006627404,0.0,1
Lasso,OSQP_high,optimal,0.019521385,225,1554.404831271442,16,7104,0,0.004866428,0.014654957,0.0,1
Lasso,OSQP_high,optimal,0.014389627,100,1793.5408106376055,17,7803,0,0.0056636180000000005,0.008726009,0.0,1
Lasso,OSQP_high,optimal,0.018434567,150,1794.3661494984055,17,7803,0,0.005627375,0.012807192,0.0,1
Lasso,OSQP_high,optimal,0.014374696000000001,100,1809.8352019043955,17,7803,0,0.005698835,0.008675861,0.0,1
Lasso,OSQP_high,optimal,0.01896614,150,1843.7973235313336,17,7803,0,0.005683491999999999,0.013282648000000001,0.0,2
Lasso,OSQP_high,optimal,0.012138671,75,1907.1011690126406,17,7803,0,0.005654018,0.006484653000000001,0.0,1
Lasso,OSQP_high,optimal,0.016499791,125,1624.066594314642,17,7803,0,0.005646918000000001,0.010852873,0.0,1
Lasso,OSQP_high,optimal,0.020926239,175,1747.8735875147504,17,7803,0,0.005644751,0.015281488000000001,0.0,2
Lasso,OSQP_high,optimal,0.016168612,125,1854.752555180888,17,7803,0,0.006595826,0.009572786,0.0,2
Lasso,OSQP_high,optimal,0.018914365,150,1787.4882552310225,17,7803,0,0.0057015519999999995,0.013212813,0.0,2
Lasso,OSQP_high,optimal,0.016124169,125,1843.1967789859552,17,7803,0,0.006616271999999999,0.009507897,0.0,2
Lasso,OSQP_high,optimal,0.023103335000000003,125,2063.3337587599826,20,10080,0,0.008542519,0.014560816,0.0,1
Lasso,OSQP_high,optimal,0.022857261,125,2063.4703961439773,20,10080,0,0.008544525,0.014312736000000001,0.0,1
Lasso,OSQP_high,optimal,0.022891422,125,2043.8555181514075,20,10080,0,0.008534521,0.014356901000000002,0.0,1
Lasso,OSQP_high,optimal,0.023175387000000002,125,2022.5656400768155,20,10080,0,0.00852011,0.014655277,0.0,2
Lasso,OSQP_high,optimal,0.025596621,150,2012.0085992437369,20,10080,0,0.008555970999999999,0.01704065,0.0,1
Lasso,OSQP_high,optimal,0.023188225,125,1935.751255579472,20,10080,0,0.008415470999999999,0.014772753999999999,0.0,2
Lasso,OSQP_high,optimal,0.022877723000000003,125,2066.7029124622336,20,10080,0,0.008515756999999999,0.014361966,0.0,1
Lasso,OSQP_high,optimal,0.020138977,125,2105.35023835363,20,10080,0,0.0077228109999999996,0.012416166000000001,0.0,1
Lasso,OSQP_high,optimal,0.023033661,125,2059.812197819458,20,10080,0,0.008490466,0.014543195,0.0,1
Lasso,OSQP_high,optimal,0.022643489,150,1959.3380374235376,20,10080,0,0.007658685,0.014984804,0.0,2
Lasso,OSQP_high,optimal,0.034061725,150,2355.2047285975173,23,12627,0,0.012371812,0.021689912999999998,0.0,1
Lasso,OSQP_high,optimal,0.032509967,175,2282.438764001139,23,12627,0,0.010712428000000001,0.021797538999999998,0.0,2
Lasso,OSQP_high,optimal,0.030648656,125,2306.3167272519213,23,12627,0,0.012454344,0.018194312,0.0,1
Lasso,OSQP_high,optimal,0.034150713,150,2338.6538314884506,23,12627,0,0.012469916000000001,0.021680797,0.0,1
Lasso,OSQP_high,optimal,0.026961342000000003,100,2395.118762333497,23,12627,0,0.012495157,0.014466185,0.0,1
Lasso,OSQP_high,optimal,0.037522103,175,2389.967208599652,23,12627,0,0.012576891000000001,0.024945212,0.0,1
Lasso,OSQP_high,optimal,0.034015453,150,2266.4770302860293,23,12627,0,0.012394616,0.021620837,0.0,1
Lasso,OSQP_high,optimal,0.033971652000000005,150,2215.946389122125,23,12627,0,0.01242104,0.021550612,0.0,1
Lasso,OSQP_high,optimal,0.030625412999999997,125,2399.0725202446106,23,12627,0,0.012527841999999999,0.018097571,0.0,1
Lasso,OSQP_high,optimal,0.029520262000000002,150,2234.2562868809464,23,12627,0,0.010770571000000001,0.018749691000000002,0.0,2
Lasso,OSQP_high,optimal,0.048135778,175,2679.032890996867,26,15444,0,0.018070405,0.030065373,0.0,1
Lasso,OSQP_high,optimal,0.055052671,200,2596.8166589749108,26,15444,0,0.02515044,0.029902231,0.0,1
Lasso,OSQP_high,optimal,0.039886279,125,2695.075201679065,26,15444,0,0.01803938,0.021846899,0.0,1
Lasso,OSQP_high,optimal,0.052249515,200,2690.6356618007458,26,15444,0,0.018146018,0.034103497,0.0,1
Lasso,OSQP_high,optimal,0.072097413,225,2508.595189923189,26,15444,0,0.038161123,0.03393629,0.0,1
Lasso,OSQP_high,optimal,0.064663918,275,2673.2679171358186,26,15444,0,0.018134984,0.046528934,0.0,2
Lasso,OSQP_high,optimal,0.05131942900000001,175,2671.5718877160807,26,15444,0,0.025589936,0.025729493,0.0,1
Lasso,OSQP_high,optimal,0.039717213,125,2704.4594630614833,26,15444,0,0.017964419,0.021752794,0.0,1
Lasso,OSQP_high,optimal,0.04811881,175,2618.30918529888,26,15444,0,0.017841585,0.030277225,0.0,1
Lasso,OSQP_high,optimal,0.035535980999999994,100,2629.183120827977,26,15444,0,0.018042225,0.017493756000000003,0.0,1
Lasso,OSQP_high,optimal,0.07495595299999999,125,3149.809423971987,31,20739,0,0.030501052999999997,0.044454900000000006,0.0,1
Lasso,OSQP_high,optimal,0.097984937,175,3107.787619706276,31,20739,0,0.030006842000000002,0.067978095,0.0,2
Lasso,OSQP_high,optimal,0.09856651300000001,175,3318.9603029861805,31,20739,0,0.03000675,0.068559763,0.0,2
Lasso,OSQP_high,optimal,0.094726119,175,3246.3149796808393,31,20739,0,0.030332597000000003,0.06439352200000001,0.0,1
Lasso,OSQP_high,optimal,0.09636991800000001,175,3193.9043396265824,31,20739,0,0.029834562000000002,0.06653535599999999,0.0,1
Lasso,OSQP_high,optimal,0.095299547,175,3131.771776522932,31,20739,0,0.03045786,0.064841687,0.0,1
Lasso,OSQP_high,optimal,0.075430774,125,3228.4181775069587,31,20739,0,0.030415592999999998,0.045015180999999994,0.0,1
Lasso,OSQP_high,optimal,0.066111695,100,3219.9389187105544,31,20739,0,0.030350099,0.035761596,0.0,1
Lasso,OSQP_high,optimal,0.07736990099999999,125,3253.7034677433708,31,20739,0,0.029847117000000003,0.047522784000000005,0.0,2
Lasso,OSQP_high,optimal,0.095850774,175,3071.0598295102577,31,20739,0,0.030266897,0.065583877,0.0,1
Lasso,OSQP_high,optimal,0.115435616,225,3856.7226197563973,37,28083,0,0.05407905,0.061356565999999994,0.0,1
Lasso,OSQP_high,optimal,0.102228049,175,3700.7930365749125,37,28083,0,0.054219921,0.048008128,0.0,1
Lasso,OSQP_high,optimal,0.102043603,175,3753.247645021126,37,28083,0,0.054545334,0.047498269,0.0,1
Lasso,OSQP_high,optimal,0.08799281699999999,175,3699.4619842047737,37,28083,0,0.046864997,0.04112782,0.0,1
Lasso,OSQP_high,optimal,0.121648386,250,3818.8776355167065,37,28083,0,0.054250075,0.067398311,0.0,1
Lasso,OSQP_high,optimal,0.121404386,250,3829.261321490898,37,28083,0,0.054269988,0.067134398,0.0,1
Lasso,OSQP_high,optimal,0.10840472599999999,200,3973.5259745034723,37,28083,0,0.054332313,0.054072413,0.0,1
Lasso,OSQP_high,optimal,0.093712753,200,3606.3568166043456,37,28083,0,0.04699806,0.046714693,0.0,1
Lasso,OSQP_high,optimal,0.102141071,175,3709.020241296455,37,28083,0,0.053930555,0.048210515999999995,0.0,1
Lasso,OSQP_high,optimal,0.121239904,250,3735.5218648516634,37,28083,0,0.054057764,0.06718214,0.0,1
Lasso,OSQP_high,optimal,0.196441822,275,4595.211375041239,45,39555,0,0.10168427,0.094757552,0.0,1
Lasso,OSQP_high,optimal,0.15465538,225,4658.328587539845,45,39555,0,0.087169149,0.067486231,0.0,1
Lasso,OSQP_high,optimal,0.154671166,150,4543.683735164052,45,39555,0,0.101528342,0.053142824000000005,0.0,1
Lasso,OSQP_high,optimal,0.154436851,150,4519.163873729917,45,39555,0,0.10144138,0.052995470999999995,0.0,1
Lasso,OSQP_high,optimal,0.19605927199999998,275,4639.926902645349,45,39555,0,0.101940981,0.09411829099999999,0.0,1
Lasso,OSQP_high,optimal,0.19672301399999997,275,4688.72145075609,45,39555,0,0.10158992800000001,0.09513308599999999,0.0,1
Lasso,OSQP_high,optimal,0.19644731899999998,275,4898.393566291577,45,39555,0,0.101320892,0.09512642699999999,0.0,1
Lasso,OSQP_high,optimal,0.19601862,275,4585.134678938012,45,39555,0,0.10137822699999999,0.094640393,0.0,1
Lasso,OSQP_high,optimal,0.17128849100000001,200,4828.168621385502,45,39555,0,0.101602292,0.069686199,0.0,1
Lasso,OSQP_high,optimal,0.209747163,400,4672.545703537219,45,39555,0,0.08710243699999999,0.122644726,0.0,1
Lasso,OSQP_high,optimal,0.419105054,550,5523.925049955816,55,56595,0,0.190733459,0.228371595,0.0,1
Lasso,OSQP_high,optimal,0.309764889,300,5807.454357057619,55,56595,0,0.189857475,0.119907414,0.0,1
Lasso,OSQP_high,optimal,0.304925536,250,5556.567831383203,55,56595,0,0.189285803,0.11563973300000001,0.0,1
Lasso,OSQP_high,optimal,0.353695445,375,5510.63767602562,55,56595,0,0.189819485,0.16387596,0.0,1
Lasso,OSQP_high,optimal,0.354907752,375,5710.670705326712,55,56595,0,0.190950817,0.163956935,0.0,1
Lasso,OSQP_high,optimal,0.283704818,200,5416.1547810037155,55,56595,0,0.191467936,0.09223688199999999,0.0,1
Lasso,OSQP_high,optimal,0.304415155,250,5563.755777044228,55,56595,0,0.189999887,0.114415268,0.0,1
Lasso,OSQP_high,optimal,0.42187744899999996,550,5806.933243822141,55,56595,0,0.18977160899999998,0.23210584,0.0,1
Lasso,OSQP_high,optimal,0.283320426,275,5683.7098413192525,55,56595,0,0.163806785,0.11951364099999999,0.0,1
Lasso,OSQP_high,optimal,0.308475538,375,5762.0942180702505,55,56595,0,0.163627007,0.144848531,0.0,1
Lasso,OSQP_high,optimal,0.624309907,275,7023.092451994339,68,83232,0,0.42448811,0.199821797,0.0,1
Lasso,OSQP_high,optimal,0.680374076,475,6970.047990764276,68,83232,0,0.350776903,0.329597173,0.0,1
Lasso,OSQP_high,optimal,0.8191695290000001,525,6757.610536125803,68,83232,0,0.443251544,0.375917985,0.0,1
Lasso,OSQP_high,optimal,0.5171787480000001,250,7073.067450544613,68,83232,0,0.349533839,0.167644909,0.0,1
Lasso,OSQP_high,optimal,0.516405777,250,6991.365586920037,68,83232,0,0.349176781,0.167228996,0.0,1
Lasso,OSQP_high,optimal,0.678728491,475,6979.610902679545,68,83232,0,0.349422358,0.329306133,0.0,1
Lasso,OSQP_high,optimal,0.627624756,275,6990.594292237267,68,83232,0,0.426959515,0.20066524100000002,0.0,1
Lasso,OSQP_high,optimal,0.517653665,250,6953.452881744246,68,83232,0,0.349831268,0.16782239699999998,0.0,1
Lasso,OSQP_high,optimal,0.694027072,500,6924.399972575168,68,83232,0,0.35000893899999996,0.34401813299999995,0.0,1
Lasso,OSQP_high,optimal,0.648176584,425,7135.365274940072,68,83232,0,0.349979761,0.298196823,0.0,1
Lasso,OSQP_high,optimal,1.038957012,350,8638.442095543702,84,122976,0,0.7236945579999999,0.31526245399999997,0.0,1
Lasso,OSQP_high,optimal,1.107410466,525,8362.348177431297,84,122976,0,0.627164123,0.48024634299999996,0.0,1
Lasso,OSQP_high,optimal,1.090695962,525,8680.447835512361,84,122976,0,0.6116893,0.479006662,0.0,1
Lasso,OSQP_high,optimal,1.1041976759999999,525,8382.39047407904,84,122976,0,0.6445076439999999,0.459690032,0.0,1
Lasso,OSQP_high,optimal,0.9771124520000001,300,8759.62543471229,84,122976,0,0.675784285,0.301328167,0.0,1
Lasso,OSQP_high,optimal,1.2575374259999998,675,8329.718243800706,84,122976,0,0.725783198,0.5317542279999999,0.0,1
Lasso,OSQP_high,optimal,0.9496003890000001,300,8670.001476492049,84,122976,0,0.6551126660000001,0.29448772300000003,0.0,1
Lasso,OSQP_high,optimal,1.027971891,400,8442.403983169426,84,122976,0,0.646626505,0.381345386,0.0,1
Lasso,OSQP_high,optimal,1.106482819,525,8644.621742962698,84,122976,0,0.62728709,0.47919572899999996,0.0,1
Lasso,OSQP_high,optimal,1.224963656,625,8585.878701122563,84,122976,0,0.7162819840000001,0.508681672,0.0,1
Lasso,OSQP_high,optimal,0.7242707359999999,275,10769.981915701788,105,186795,0,0.15013436300000002,0.574136373,0.0,1
Lasso,OSQP_high,optimal,0.7955254340000001,175,10764.346170389015,105,186795,0,0.161283584,0.63424185,0.0,2
Lasso,OSQP_high,optimal,0.865093812,250,10656.457161404693,105,186795,0,0.158495907,0.706597905,0.0,2
Lasso,OSQP_high,optimal,0.628420646,300,10602.30529387015,105,186795,0,0.097265461,0.531155185,0.0,1
Lasso,OSQP_high,optimal,0.525365721,225,10717.375838247894,105,186795,0,0.069434984,0.45593073700000003,0.0,2
Lasso,OSQP_high,optimal,0.989343483,325,10906.11853446445,105,186795,0,0.172876112,0.8164673709999999,0.0,2
Lasso,OSQP_high,optimal,0.8884127860000001,225,10491.514337334553,105,186795,0,0.14907161,0.7393411759999999,0.0,2
Lasso,OSQP_high,optimal,0.6942965430000001,225,10966.874018987519,105,186795,0,0.162030159,0.532266384,0.0,1
Lasso,OSQP_high,optimal,0.926246428,250,10543.152820542746,105,186795,0,0.144298603,0.781947825,0.0,1
Lasso,OSQP_high,optimal,0.691289452,325,10905.666139492036,105,186795,0,0.134928724,0.5563607279999999,0.0,1
Lasso,OSQP_high,optimal,1.389112284,375,13353.76229970269,132,288288,0,0.296473997,1.092638287,0.0,1
Lasso,OSQP_high,optimal,1.085760408,250,13477.537148937834,132,288288,0,0.30243518199999997,0.783325226,0.0,1
Lasso,OSQP_high,optimal,1.3851144990000002,300,13121.670373474419,132,288288,0,0.38987979799999994,0.9952347009999999,0.0,1
Lasso,OSQP_high,optimal,1.372997447,350,13458.87556714213,132,288288,0,0.281752687,1.09124476,0.0,1
Lasso,OSQP_high,optimal,1.427883202,350,13201.263580322417,132,288288,0,0.39782008399999996,1.030063118,0.0,1
Lasso,OSQP_high,optimal,1.579277784,400,13421.005325817969,132,288288,0,0.29516456,1.2841132240000002,0.0,1
Lasso,OSQP_high,optimal,1.005117072,250,13209.75337748644,132,288288,0,0.23727794300000002,0.7678391290000001,0.0,1
Lasso,OSQP_high,optimal,1.300422527,300,13405.909701993884,132,288288,0,0.293161025,1.007261502,0.0,1
Lasso,OSQP_high,optimal,1.408679843,225,13703.47381846908,132,288288,0,0.486848491,0.921831352,0.0,1
Lasso,OSQP_high,optimal,1.4049691530000001,325,13371.033767720368,132,288288,0,0.311427138,1.093542015,0.0,2
Lasso,OSQP_high,optimal,2.163488482,300,16954.263250968404,166,447204,0,0.5998196729999999,1.5636688090000002,0.0,1
Lasso,OSQP_high,optimal,1.4379383669999999,200,17593.275169474415,166,447204,0,0.322473463,1.115464904,0.0,1
Lasso,OSQP_high,optimal,1.657171011,225,17217.964076361073,166,447204,0,0.30183001,1.355341001,0.0,1
Lasso,OSQP_high,optimal,2.27332066,350,17058.403128891598,166,447204,0,0.382866306,1.890454354,0.0,2
Lasso,OSQP_high,optimal,1.903135418,325,17091.77758733245,166,447204,0,0.39168014,1.511455278,0.0,1
Lasso,OSQP_high,optimal,2.174480995,300,17236.07448306112,166,447204,0,0.431705055,1.74277594,0.0,2
Lasso,OSQP_high,optimal,2.2019427360000003,325,16992.038514094198,166,447204,0,0.5657295379999999,1.636213198,0.0,1
Lasso,OSQP_high,optimal,2.43740372,350,16722.44441539013,166,447204,0,0.501031851,1.936371869,0.0,1
Lasso,OSQP_high,optimal,2.372088744,350,16646.21469837767,166,447204,0,0.474579797,1.897508947,0.0,1
Lasso,OSQP_high,optimal,2.611309688,425,17016.398390098882,166,447204,0,0.483715037,2.127594651,0.0,1
Lasso,OSQP_high,optimal,3.924462694,375,21511.254960989023,209,697851,0,0.847052495,3.0774101989999996,0.0,2
Lasso,OSQP_high,optimal,4.034785803,450,21018.043670643678,209,697851,0,0.710373563,3.32441224,0.0,1
Lasso,OSQP_high,optimal,3.504641075,350,21634.213954686707,209,697851,0,0.509000356,2.995640719,0.0,2
Lasso,OSQP_high,optimal,3.46825859,300,21983.79156430521,209,697851,0,0.681913978,2.7863446119999997,0.0,2
Lasso,OSQP_high,optimal,3.48286512,350,21539.64863116668,209,697851,0,0.5279715779999999,2.954893542,0.0,1
Lasso,OSQP_high,optimal,2.978811235,275,21481.87872726265,209,697851,0,0.495995633,2.482815602,0.0,1
Lasso,OSQP_high,optimal,3.956655753,375,21251.655335933177,209,697851,0,0.7684957920000001,3.188159961,0.0,2
Lasso,OSQP_high,optimal,3.900781177,375,21394.690050159745,209,697851,0,0.820388908,3.080392269,0.0,1
Lasso,OSQP_high,optimal,4.166641349,475,21285.38978568531,209,697851,0,0.829468251,3.337173098,0.0,1
Lasso,OSQP_high,optimal,4.137670869,425,20879.54665050656,209,697851,0,0.657013915,3.4806569539999996,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.005208582999999999,75,1022.1682286281286,10,3540,0,0.002247712,0.002960871,0.0,1
Lasso,OSQP_high,optimal,0.006993259,125,1025.975440945883,10,3540,0,0.002129844,0.004863415,0.0,2
Lasso,OSQP_high,optimal,0.007022609,125,1082.5554241315576,10,3540,0,0.002099249,0.00492336,0.0,2
Lasso,OSQP_high,optimal,0.007013635000000001,125,970.3823869712156,10,3540,0,0.002116801,0.004896834,0.0,1
Lasso,OSQP_high,optimal,0.007287524,125,1051.8783144373322,10,3540,0,0.002348066,0.004939458,0.0,1
Lasso,OSQP_high,optimal,0.005937259,100,929.466875557831,10,3540,0,0.00211558,0.003821679,0.0,1
Lasso,OSQP_high,optimal,0.006045071000000001,100,1103.5189379535075,10,3540,0,0.002172853,0.003872218,0.0,1
Lasso,OSQP_high,optimal,0.007023414,125,967.8677622646685,10,3540,0,0.002138633,0.004884781,0.0,2
Lasso,OSQP_high,optimal,0.006001007,100,1058.6274326536877,10,3540,0,0.002145849,0.003855158,0.0,1
Lasso,OSQP_high,optimal,0.006998320000000001,125,983.0013931432447,10,3540,0,0.00212218,0.00487614,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.724270736,275,10769.981915701788,105,186795,0,0.150134363,0.574136373,0.0,1
Lasso,OSQP_high,optimal,0.795525434,175,10764.346170389015,105,186795,0,0.161283584,0.63424185,0.0,2
Lasso,OSQP_high,optimal,0.865093812,250,10656.457161404693,105,186795,0,0.158495907,0.706597905,0.0,2
Lasso,OSQP_high,optimal,0.628420646,300,10602.30529387015,105,186795,0,0.097265461,0.531155185,0.0,1
Lasso,OSQP_high,optimal,0.525365721,225,10717.375838247894,105,186795,0,0.069434984,0.455930737,0.0,2
Lasso,OSQP_high,optimal,0.989343483,325,10906.118534464447,105,186795,0,0.172876112,0.816467371,0.0,2
Lasso,OSQP_high,optimal,0.8884127860000001,225,10491.514337334553,105,186795,0,0.14907161,0.739341176,0.0,2
Lasso,OSQP_high,optimal,0.6942965430000001,225,10966.874018987519,105,186795,0,0.162030159,0.532266384,0.0,1
Lasso,OSQP_high,optimal,0.926246428,250,10543.152820542746,105,186795,0,0.144298603,0.781947825,0.0,1
Lasso,OSQP_high,optimal,0.691289452,325,10905.666139492036,105,186795,0,0.134928724,0.556360728,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.007212613,100,1084.5565492253136,11,4059,0,0.002606527,0.004606086,0.0,1
Lasso,OSQP_high,optimal,0.008271703,125,1007.0347282592152,11,4059,0,0.002633318,0.005638385,0.0,1
Lasso,OSQP_high,optimal,0.008340402,125,1125.8240964836236,11,4059,0,0.00265297,0.005687432,0.0,1
Lasso,OSQP_high,optimal,0.009153972,150,1138.7009117823472,11,4059,0,0.002856094,0.006297878,0.0,1
Lasso,OSQP_high,optimal,0.0060277609999999995,75,1098.8094606610907,11,4059,0,0.002830072,0.003197689,0.0,1
Lasso,OSQP_high,optimal,0.008424819,125,1097.8560324250434,11,4059,0,0.002602523,0.005822296,0.0,2
Lasso,OSQP_high,optimal,0.008252898,125,1110.712903855461,11,4059,0,0.00262157,0.005631328,0.0,1
Lasso,OSQP_high,optimal,0.00706799,100,1138.2698162806957,11,4059,0,0.002788314,0.004279676,0.0,1
Lasso,OSQP_high,optimal,0.007226707,100,1130.086518400119,11,4059,0,0.002654117,0.00457259,0.0,1
Lasso,OSQP_high,optimal,0.006983999,100,1121.6011180684252,11,4059,0,0.002764122,0.004219877,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.008139397,100,1258.2952084453057,12,4608,0,0.003043759,0.005095638,0.0,1
Lasso,OSQP_high,optimal,0.010865663000000001,150,1278.9366252083012,12,4608,0,0.003030268,0.007835395,0.0,2
Lasso,OSQP_high,optimal,0.010721928,150,1257.1631645086852,12,4608,0,0.003025505,0.007696423,0.0,1
Lasso,OSQP_high,optimal,0.008081151,100,1267.2086700414525,12,4608,0,0.003022195,0.005058956,0.0,1
Lasso,OSQP_high,optimal,0.009593398,125,1299.8475427055405,12,4608,0,0.003019932,0.006573466,0.0,2
Lasso,OSQP_high,optimal,0.009298725,125,1220.356429400101,12,4608,0,0.003063559,0.006235166,0.0,1
Lasso,OSQP_high,optimal,0.006778671,100,1222.160876587895,12,4608,0,0.002384734,0.004393937,0.0,2
Lasso,OSQP_high,optimal,0.009343538,125,1212.1180775366379,12,4608,0,0.003041139,0.006302399,0.0,1
Lasso,OSQP_high,optimal,0.007853945,125,1251.716790947871,12,4608,0,0.002369369,0.005484576,0.0,1
Lasso,OSQP_high,optimal,0.009219821,125,1202.5754552881515,12,4608,0,0.003027246,0.006192575,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.00957773,100,1352.4771485541048,13,5187,0,0.003523091,0.006054639,0.0,1
Lasso,OSQP_high,optimal,0.009581133,100,1224.362749983387,13,5187,0,0.003498636,0.006082497,0.0,1
Lasso,OSQP_high,optimal,0.011087735000000001,125,1372.8139175985934,13,5187,0,0.003504216,0.007583519,0.0,2
Lasso,OSQP_high,optimal,0.012327428999999999,150,1274.1837578994844,13,5187,0,0.003531033,0.008796396,0.0,1
Lasso,OSQP_high,optimal,0.013762944999999999,175,1344.210369897057,13,5187,0,0.003521525,0.01024142,0.0,1
Lasso,OSQP_high,optimal,0.009542566,100,1343.3695723876779,13,5187,0,0.003524647,0.006017919,0.0,1
Lasso,OSQP_high,optimal,0.007938014,100,1246.9617955216902,13,5187,0,0.002842588,0.005095426,0.0,1
Lasso,OSQP_high,optimal,0.009474937999999999,100,1311.6522414452306,13,5187,0,0.003491884,0.005983054,0.0,1
Lasso,OSQP_high,optimal,0.01078827,125,1381.5584684096689,13,5187,0,0.002977827,0.007810443,0.0,2
Lasso,OSQP_high,optimal,0.00899743,100,1311.2028889819821,13,5187,0,0.002910939,0.006086491,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,1.3891122839999999,375,13353.76229970269,132,288288,0,0.296473997,1.092638287,0.0,1
Lasso,OSQP_high,optimal,1.085760408,250,13477.537148937834,132,288288,0,0.302435182,0.783325226,0.0,1
Lasso,OSQP_high,optimal,1.385114499,300,13121.670373474419,132,288288,0,0.389879798,0.995234701,0.0,1
Lasso,OSQP_high,optimal,1.372997447,350,13458.875567142128,132,288288,0,0.281752687,1.09124476,0.0,1
Lasso,OSQP_high,optimal,1.4278832019999999,350,13201.263580322415,132,288288,0,0.397820084,1.030063118,0.0,1
Lasso,OSQP_high,optimal,1.5792777839999999,400,13421.005325817969,132,288288,0,0.29516456,1.284113224,0.0,1
Lasso,OSQP_high,optimal,1.005117072,250,13209.75337748644,132,288288,0,0.237277943,0.767839129,0.0,1
Lasso,OSQP_high,optimal,1.300422527,300,13405.909701993884,132,288288,0,0.293161025,1.007261502,0.0,1
Lasso,OSQP_high,optimal,1.408679843,225,13703.473818469081,132,288288,0,0.486848491,0.921831352,0.0,1
Lasso,OSQP_high,optimal,1.404969153,325,13371.033767720368,132,288288,0,0.311427138,1.093542015,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.013306413999999999,150,1399.7944338078269,14,5796,0,0.003729857,0.009576557,0.0,2
Lasso,OSQP_high,optimal,0.013234310999999999,150,1442.2319430071054,14,5796,0,0.004706042,0.008528269,0.0,2
Lasso,OSQP_high,optimal,0.011666813000000002,125,1487.9428742405478,14,5796,0,0.003700793,0.00796602,0.0,1
Lasso,OSQP_high,optimal,0.011610628,125,1465.0419130579999,14,5796,0,0.003728749,0.007881879,0.0,1
Lasso,OSQP_high,optimal,0.010184965,100,1367.042375838373,14,5796,0,0.003701541,0.006483424,0.0,1
Lasso,OSQP_high,optimal,0.013060068000000001,150,1452.1310505503438,14,5796,0,0.00369093,0.009369138,0.0,1
Lasso,OSQP_high,optimal,0.010129292,100,1506.5361186286916,14,5796,0,0.003723691,0.006405601,0.0,1
Lasso,OSQP_high,optimal,0.011616906,125,1390.1807836130747,14,5796,0,0.003720542,0.007896364,0.0,1
Lasso,OSQP_high,optimal,0.011710195,125,1348.8856759155715,14,5796,0,0.004654284,0.007055911,0.0,2
Lasso,OSQP_high,optimal,0.010291709999999999,100,1442.934277701659,14,5796,0,0.004666023,0.005625687,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.016877334,150,1609.7043559026044,16,7104,0,0.005231459,0.011645875,0.0,1
Lasso,OSQP_high,optimal,0.015036518,125,1680.7086064126995,16,7104,0,0.005190357,0.009846161,0.0,1
Lasso,OSQP_high,optimal,0.013022725999999998,100,1688.778073464276,16,7104,0,0.005197352,0.007825374,0.0,1
Lasso,OSQP_high,optimal,0.014930196,125,1582.9586685069983,16,7104,0,0.005177511,0.009752685,0.0,1
Lasso,OSQP_high,optimal,0.014957951,125,1533.6360300549754,16,7104,0,0.005176679,0.009781272,0.0,2
Lasso,OSQP_high,optimal,0.016809633,150,1578.4557152819511,16,7104,0,0.005152873,0.01165676,0.0,2
Lasso,OSQP_high,optimal,0.016825045,150,1703.2207534523784,16,7104,0,0.005185236,0.011639809,0.0,1
Lasso,OSQP_high,optimal,0.013020120999999999,100,1626.8481599656889,16,7104,0,0.005159253,0.007860868,0.0,1
Lasso,OSQP_high,optimal,0.011550742,100,1595.0929973463174,16,7104,0,0.004923338,0.006627404,0.0,1
Lasso,OSQP_high,optimal,0.019521385,225,1554.404831271442,16,7104,0,0.004866428,0.014654957,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,2.163488482,300,16954.263250968404,166,447204,0,0.599819673,1.5636688090000002,0.0,1
Lasso,OSQP_high,optimal,1.437938367,200,17593.275169474415,166,447204,0,0.322473463,1.115464904,0.0,1
Lasso,OSQP_high,optimal,1.657171011,225,17217.964076361073,166,447204,0,0.30183001,1.355341001,0.0,1
Lasso,OSQP_high,optimal,2.27332066,350,17058.4031288916,166,447204,0,0.382866306,1.890454354,0.0,2
Lasso,OSQP_high,optimal,1.9031354180000002,325,17091.77758733245,166,447204,0,0.39168014,1.5114552780000001,0.0,1
Lasso,OSQP_high,optimal,2.174480995,300,17236.07448306112,166,447204,0,0.431705055,1.74277594,0.0,2
Lasso,OSQP_high,optimal,2.2019427360000003,325,16992.038514094198,166,447204,0,0.565729538,1.636213198,0.0,1
Lasso,OSQP_high,optimal,2.43740372,350,16722.44441539013,166,447204,0,0.501031851,1.936371869,0.0,1
Lasso,OSQP_high,optimal,2.372088744,350,16646.21469837767,166,447204,0,0.474579797,1.897508947,0.0,1
Lasso,OSQP_high,optimal,2.611309688,425,17016.398390098882,166,447204,0,0.483715037,2.127594651,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.014389626999999999,100,1793.5408106376055,17,7803,0,0.005663618,0.008726009,0.0,1
Lasso,OSQP_high,optimal,0.018434567,150,1794.3661494984055,17,7803,0,0.005627375,0.012807192,0.0,1
Lasso,OSQP_high,optimal,0.014374696,100,1809.8352019043953,17,7803,0,0.005698835,0.008675861,0.0,1
Lasso,OSQP_high,optimal,0.01896614,150,1843.7973235313336,17,7803,0,0.005683492,0.013282648,0.0,2
Lasso,OSQP_high,optimal,0.012138671,75,1907.1011690126409,17,7803,0,0.005654018,0.006484653,0.0,1
Lasso,OSQP_high,optimal,0.016499791,125,1624.066594314642,17,7803,0,0.005646918,0.010852873,0.0,1
Lasso,OSQP_high,optimal,0.020926239,175,1747.8735875147506,17,7803,0,0.005644751,0.015281488,0.0,2
Lasso,OSQP_high,optimal,0.016168612,125,1854.752555180888,17,7803,0,0.006595826,0.009572786,0.0,2
Lasso,OSQP_high,optimal,0.018914365000000002,150,1787.4882552310228,17,7803,0,0.005701552,0.013212813,0.0,2
Lasso,OSQP_high,optimal,0.016124169,125,1843.1967789859552,17,7803,0,0.006616272,0.009507897,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.023103335000000003,125,2063.3337587599826,20,10080,0,0.008542519,0.014560816,0.0,1
Lasso,OSQP_high,optimal,0.022857261,125,2063.4703961439773,20,10080,0,0.008544525,0.014312736,0.0,1
Lasso,OSQP_high,optimal,0.022891422,125,2043.8555181514073,20,10080,0,0.008534521,0.014356901,0.0,1
Lasso,OSQP_high,optimal,0.023175387,125,2022.5656400768153,20,10080,0,0.00852011,0.014655277,0.0,2
Lasso,OSQP_high,optimal,0.025596621,150,2012.0085992437366,20,10080,0,0.008555971,0.01704065,0.0,1
Lasso,OSQP_high,optimal,0.023188225,125,1935.7512555794722,20,10080,0,0.008415471,0.014772754,0.0,2
Lasso,OSQP_high,optimal,0.022877723000000003,125,2066.7029124622336,20,10080,0,0.008515757,0.014361966,0.0,1
Lasso,OSQP_high,optimal,0.020138977,125,2105.35023835363,20,10080,0,0.007722811,0.012416166,0.0,1
Lasso,OSQP_high,optimal,0.023033661,125,2059.812197819458,20,10080,0,0.008490466,0.014543195,0.0,1
Lasso,OSQP_high,optimal,0.022643489,150,1959.3380374235378,20,10080,0,0.007658685,0.014984804,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,3.924462694,375,21511.254960989023,209,697851,0,0.847052495,3.077410199,0.0,2
Lasso,OSQP_high,optimal,4.034785803,450,21018.043670643678,209,697851,0,0.710373563,3.32441224,0.0,1
Lasso,OSQP_high,optimal,3.504641075,350,21634.213954686707,209,697851,0,0.509000356,2.995640719,0.0,2
Lasso,OSQP_high,optimal,3.46825859,300,21983.79156430521,209,697851,0,0.681913978,2.786344612,0.0,2
Lasso,OSQP_high,optimal,3.4828651199999996,350,21539.648631166678,209,697851,0,0.527971578,2.9548935419999998,0.0,1
Lasso,OSQP_high,optimal,2.9788112350000002,275,21481.87872726265,209,697851,0,0.495995633,2.482815602,0.0,1
Lasso,OSQP_high,optimal,3.956655753,375,21251.655335933177,209,697851,0,0.768495792,3.188159961,0.0,2
Lasso,OSQP_high,optimal,3.900781177,375,21394.690050159745,209,697851,0,0.820388908,3.080392269,0.0,1
Lasso,OSQP_high,optimal,4.166641349,475,21285.38978568531,209,697851,0,0.829468251,3.337173098,0.0,1
Lasso,OSQP_high,optimal,4.137670869,425,20879.54665050656,209,697851,0,0.657013915,3.480656954,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.034061725,150,2355.204728597517,23,12627,0,0.012371812,0.021689913,0.0,1
Lasso,OSQP_high,optimal,0.032509967,175,2282.4387640011387,23,12627,0,0.010712428,0.021797539,0.0,2
Lasso,OSQP_high,optimal,0.030648656,125,2306.316727251921,23,12627,0,0.012454344,0.018194312,0.0,1
Lasso,OSQP_high,optimal,0.034150713,150,2338.6538314884506,23,12627,0,0.012469916,0.021680797,0.0,1
Lasso,OSQP_high,optimal,0.026961342,100,2395.1187623334968,23,12627,0,0.012495157,0.014466185,0.0,1
Lasso,OSQP_high,optimal,0.037522103,175,2389.9672085996517,23,12627,0,0.012576891,0.024945212,0.0,1
Lasso,OSQP_high,optimal,0.034015453,150,2266.4770302860293,23,12627,0,0.012394616,0.021620837,0.0,1
Lasso,OSQP_high,optimal,0.033971652,150,2215.9463891221244,23,12627,0,0.01242104,0.021550612,0.0,1
Lasso,OSQP_high,optimal,0.030625413,125,2399.0725202446106,23,12627,0,0.012527842,0.018097571,0.0,1
Lasso,OSQP_high,optimal,0.029520262,150,2234.2562868809464,23,12627,0,0.010770571,0.018749691,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.048135778000000004,175,2679.032890996867,26,15444,0,0.018070405,0.030065373,0.0,1
Lasso,OSQP_high,optimal,0.055052671,200,2596.816658974911,26,15444,0,0.02515044,0.029902231,0.0,1
Lasso,OSQP_high,optimal,0.039886279,125,2695.0752016790643,26,15444,0,0.01803938,0.021846899,0.0,1
Lasso,OSQP_high,optimal,0.052249515,200,2690.6356618007458,26,15444,0,0.018146018,0.034103497,0.0,1
Lasso,OSQP_high,optimal,0.072097413,225,2508.5951899231886,26,15444,0,0.038161123,0.03393629,0.0,1
Lasso,OSQP_high,optimal,0.064663918,275,2673.2679171358186,26,15444,0,0.018134984,0.046528934,0.0,2
Lasso,OSQP_high,optimal,0.051319429,175,2671.5718877160803,26,15444,0,0.025589936,0.025729493,0.0,1
Lasso,OSQP_high,optimal,0.039717213,125,2704.4594630614833,26,15444,0,0.017964419,0.021752794,0.0,1
Lasso,OSQP_high,optimal,0.04811881,175,2618.3091852988796,26,15444,0,0.017841585,0.030277225,0.0,1
Lasso,OSQP_high,optimal,0.035535980999999994,100,2629.1831208279773,26,15444,0,0.018042225,0.017493756,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.07495595299999999,125,3149.809423971987,31,20739,0,0.030501053,0.0444549,0.0,1
Lasso,OSQP_high,optimal,0.097984937,175,3107.7876197062756,31,20739,0,0.030006842,0.067978095,0.0,2
Lasso,OSQP_high,optimal,0.098566513,175,3318.9603029861805,31,20739,0,0.03000675,0.068559763,0.0,2
Lasso,OSQP_high,optimal,0.094726119,175,3246.314979680839,31,20739,0,0.030332597,0.064393522,0.0,1
Lasso,OSQP_high,optimal,0.096369918,175,3193.9043396265824,31,20739,0,0.029834562,0.066535356,0.0,1
Lasso,OSQP_high,optimal,0.095299547,175,3131.7717765229318,31,20739,0,0.03045786,0.064841687,0.0,1
Lasso,OSQP_high,optimal,0.075430774,125,3228.4181775069583,31,20739,0,0.030415593,0.045015181,0.0,1
Lasso,OSQP_high,optimal,0.066111695,100,3219.938918710554,31,20739,0,0.030350099,0.035761596,0.0,1
Lasso,OSQP_high,optimal,0.07736990099999999,125,3253.703467743371,31,20739,0,0.029847117,0.047522784,0.0,2
Lasso,OSQP_high,optimal,0.095850774,175,3071.0598295102577,31,20739,0,0.030266897,0.065583877,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.11543561599999999,225,3856.7226197563964,37,28083,0,0.05407905,0.061356566,0.0,1
Lasso,OSQP_high,optimal,0.10222804899999999,175,3700.7930365749125,37,28083,0,0.054219921,0.048008128,0.0,1
Lasso,OSQP_high,optimal,0.10204360300000001,175,3753.247645021126,37,28083,0,0.054545334,0.047498269,0.0,1
Lasso,OSQP_high,optimal,0.087992817,175,3699.4619842047737,37,28083,0,0.046864997,0.04112782,0.0,1
Lasso,OSQP_high,optimal,0.121648386,250,3818.8776355167065,37,28083,0,0.054250075,0.067398311,0.0,1
Lasso,OSQP_high,optimal,0.121404386,250,3829.261321490898,37,28083,0,0.054269988,0.067134398,0.0,1
Lasso,OSQP_high,optimal,0.108404726,200,3973.525974503472,37,28083,0,0.054332313,0.054072413,0.0,1
Lasso,OSQP_high,optimal,0.09371275300000001,200,3606.3568166043456,37,28083,0,0.04699806,0.046714693,0.0,1
Lasso,OSQP_high,optimal,0.102141071,175,3709.0202412964545,37,28083,0,0.053930555,0.048210516,0.0,1
Lasso,OSQP_high,optimal,0.12123990400000001,250,3735.521864851663,37,28083,0,0.054057764,0.06718214,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.196441822,275,4595.211375041239,45,39555,0,0.10168427,0.094757552,0.0,1
Lasso,OSQP_high,optimal,0.15465538,225,4658.328587539845,45,39555,0,0.087169149,0.067486231,0.0,1
Lasso,OSQP_high,optimal,0.154671166,150,4543.6837351640515,45,39555,0,0.101528342,0.053142824,0.0,1
Lasso,OSQP_high,optimal,0.15443685099999999,150,4519.163873729917,45,39555,0,0.10144138,0.052995471,0.0,1
Lasso,OSQP_high,optimal,0.196059272,275,4639.92690264535,45,39555,0,0.101940981,0.094118291,0.0,1
Lasso,OSQP_high,optimal,0.196723014,275,4688.72145075609,45,39555,0,0.101589928,0.095133086,0.0,1
Lasso,OSQP_high,optimal,0.196447319,275,4898.393566291577,45,39555,0,0.101320892,0.095126427,0.0,1
Lasso,OSQP_high,optimal,0.19601862,275,4585.134678938013,45,39555,0,0.101378227,0.094640393,0.0,1
Lasso,OSQP_high,optimal,0.171288491,200,4828.168621385502,45,39555,0,0.101602292,0.069686199,0.0,1
Lasso,OSQP_high,optimal,0.20974716300000001,400,4672.545703537219,45,39555,0,0.087102437,0.122644726,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.419105054,550,5523.925049955815,55,56595,0,0.190733459,0.228371595,0.0,1
Lasso,OSQP_high,optimal,0.309764889,300,5807.454357057619,55,56595,0,0.189857475,0.119907414,0.0,1
Lasso,OSQP_high,optimal,0.304925536,250,5556.567831383203,55,56595,0,0.189285803,0.115639733,0.0,1
Lasso,OSQP_high,optimal,0.353695445,375,5510.63767602562,55,56595,0,0.189819485,0.16387596,0.0,1
Lasso,OSQP_high,optimal,0.354907752,375,5710.670705326711,55,56595,0,0.190950817,0.163956935,0.0,1
Lasso,OSQP_high,optimal,0.283704818,200,5416.154781003716,55,56595,0,0.191467936,0.092236882,0.0,1
Lasso,OSQP_high,optimal,0.304415155,250,5563.755777044228,55,56595,0,0.189999887,0.114415268,0.0,1
Lasso,OSQP_high,optimal,0.421877449,550,5806.933243822141,55,56595,0,0.189771609,0.23210584,0.0,1
Lasso,OSQP_high,optimal,0.283320426,275,5683.709841319253,55,56595,0,0.163806785,0.119513641,0.0,1
Lasso,OSQP_high,optimal,0.308475538,375,5762.0942180702505,55,56595,0,0.163627007,0.144848531,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,0.624309907,275,7023.09245199434,68,83232,0,0.42448811,0.199821797,0.0,1
Lasso,OSQP_high,optimal,0.680374076,475,6970.047990764276,68,83232,0,0.350776903,0.329597173,0.0,1
Lasso,OSQP_high,optimal,0.8191695290000001,525,6757.610536125803,68,83232,0,0.443251544,0.375917985,0.0,1
Lasso,OSQP_high,optimal,0.5171787480000001,250,7073.067450544613,68,83232,0,0.349533839,0.167644909,0.0,1
Lasso,OSQP_high,optimal,0.516405777,250,6991.365586920037,68,83232,0,0.349176781,0.167228996,0.0,1
Lasso,OSQP_high,optimal,0.678728491,475,6979.610902679545,68,83232,0,0.349422358,0.329306133,0.0,1
Lasso,OSQP_high,optimal,0.627624756,275,6990.594292237267,68,83232,0,0.426959515,0.200665241,0.0,1
Lasso,OSQP_high,optimal,0.517653665,250,6953.452881744245,68,83232,0,0.349831268,0.167822397,0.0,1
Lasso,OSQP_high,optimal,0.694027072,500,6924.399972575168,68,83232,0,0.350008939,0.344018133,0.0,1
Lasso,OSQP_high,optimal,0.648176584,425,7135.365274940072,68,83232,0,0.349979761,0.298196823,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_high,optimal,1.038957012,350,8638.442095543702,84,122976,0,0.723694558,0.315262454,0.0,1
Lasso,OSQP_high,optimal,1.1074104660000001,525,8362.348177431297,84,122976,0,0.627164123,0.480246343,0.0,1
Lasso,OSQP_high,optimal,1.090695962,525,8680.447835512361,84,122976,0,0.6116893,0.479006662,0.0,1
Lasso,OSQP_high,optimal,1.104197676,525,8382.39047407904,84,122976,0,0.644507644,0.459690032,0.0,1
Lasso,OSQP_high,optimal,0.977112452,300,8759.62543471229,84,122976,0,0.675784285,0.301328167,0.0,1
Lasso,OSQP_high,optimal,1.257537426,675,8329.718243800706,84,122976,0,0.725783198,0.531754228,0.0,1
Lasso,OSQP_high,optimal,0.949600389,300,8670.00147649205,84,122976,0,0.655112666,0.294487723,0.0,1
Lasso,OSQP_high,optimal,1.027971891,400,8442.403983169426,84,122976,0,0.646626505,0.381345386,0.0,1
Lasso,OSQP_high,optimal,1.106482819,525,8644.621742962698,84,122976,0,0.62728709,0.479195729,0.0,1
Lasso,OSQP_high,optimal,1.224963656,625,8585.878701122563,84,122976,0,0.716281984,0.508681672,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.012242687,525,-3.196906737208056,5,2760,0,0.001581199,0.010661488,0.0,1
Portfolio,OSQP_high,optimal,0.009696268000000001,400,-2.2575991497555523,5,2760,0,0.0015767939999999999,0.008119474,0.0,1
Portfolio,OSQP_high,optimal,0.0066486620000000005,250,-2.256656543797164,5,2760,0,0.001569804,0.0050788579999999995,0.0,1
Portfolio,OSQP_high,optimal,0.008622015,350,-2.1596470737101296,5,2760,0,0.00154598,0.007076035,0.0,1
Portfolio,OSQP_high,optimal,0.009772231,400,-2.4365564536170736,5,2760,0,0.001584458,0.008187773,0.0,1
Portfolio,OSQP_high,optimal,0.009281015,375,-2.238955405608628,5,2760,0,0.0015941820000000002,0.0076868330000000006,0.0,1
Portfolio,OSQP_high,optimal,0.013649000000000001,575,-2.7001563700831746,5,2760,0,0.0015797460000000001,0.012069254,0.0,2
Portfolio,OSQP_high,optimal,0.0071823059999999985,275,-2.110031858676423,5,2760,0,0.001547663,0.005634643000000001,0.0,1
Portfolio,OSQP_high,optimal,0.0077113530000000015,300,-1.979244503236108,5,2760,0,0.001575535,0.006135818,0.0,1
Portfolio,OSQP_high,optimal,0.009176762,375,-2.440028214822674,5,2760,0,0.001520423,0.007656339,0.0,1
Portfolio,OSQP_high,optimal,0.020982219000000003,700,-2.9553154075399064,6,3612,0,0.00210195,0.018880268999999998,0.0,1
Portfolio,OSQP_high,optimal,0.01235712,400,-2.2197013242593515,6,3612,0,0.002269539,0.010087581,0.0,1
Portfolio,OSQP_high,optimal,0.014287747,450,-2.143920047028549,6,3612,0,0.002114429,0.012173318,0.0,1
Portfolio,OSQP_high,optimal,0.008653422,250,-1.9395042249849548,6,3612,0,0.002282514,0.006370908000000001,0.0,1
Portfolio,OSQP_high,optimal,0.019230648,650,-2.7286032240201163,6,3612,0,0.0021042170000000002,0.017126431,0.0,1
Portfolio,OSQP_high,optimal,0.014097453999999999,425,-3.0393709943143867,6,3612,0,0.002096066,0.012001388,0.0,1
Portfolio,OSQP_high,optimal,0.013359083999999999,450,-2.158263628059258,6,3612,0,0.002272327,0.011086757,0.0,1
Portfolio,OSQP_high,optimal,0.018973449,625,-2.5885557327982487,6,3612,0,0.0020952189999999997,0.01687823,0.0,2
Portfolio,OSQP_high,optimal,0.011619395,350,-2.2040519741013047,6,3612,0,0.002091192,0.009528203,0.0,1
Portfolio,OSQP_high,optimal,0.012306818999999998,375,-2.327170028104302,6,3612,0,0.0020997679999999997,0.010207051,0.0,1
Portfolio,OSQP_high,optimal,0.01753504,425,-2.642212450035889,7,4564,0,0.0028552820000000002,0.014679758000000001,0.0,1
Portfolio,OSQP_high,optimal,0.017149681,425,-2.3682178527528865,7,4564,0,0.002823973,0.014325708000000001,0.0,1
Portfolio,OSQP_high,optimal,0.021560984,550,-2.708367035100105,7,4564,0,0.0028316409999999998,0.018729343,0.0,1
Portfolio,OSQP_high,optimal,0.011850771,325,-2.483173631468574,7,4564,0,0.002440064,0.009410706999999999,0.0,1
Portfolio,OSQP_high,optimal,0.011794837,275,-2.1945051864936462,7,4564,0,0.002577564,0.009217273,0.0,1
Portfolio,OSQP_high,optimal,0.025887467999999997,675,-2.176905252279298,7,4564,0,0.0028303079999999997,0.02305716,0.0,1
Portfolio,OSQP_high,optimal,0.018768927,525,-2.8727696962525764,7,4564,0,0.0024195429999999997,0.016349383999999998,0.0,2
Portfolio,OSQP_high,optimal,0.023641067,625,-2.473989993649953,7,4564,0,0.002840976,0.020800091,0.0,1
Portfolio,OSQP_high,optimal,0.011393266,250,-2.3950574964497546,7,4564,0,0.002827358,0.008565908,0.0,1
Portfolio,OSQP_high,optimal,0.017033434,400,-2.4214037743133434,7,4564,0,0.002827715,0.014205718999999999,0.0,1
Portfolio,OSQP_high,optimal,0.016490414000000002,350,-2.1890618929251597,8,5616,0,0.0027363220000000002,0.013754091999999999,0.0,1
Portfolio,OSQP_high,optimal,0.029922217,700,-2.5458408944706767,8,5616,0,0.002725504,0.027196712999999997,0.0,1
Portfolio,OSQP_high,optimal,0.026721405,600,-2.441576192769793,8,5616,0,0.002703052,0.024018353,0.0,2
Portfolio,OSQP_high,optimal,0.022475685,500,-2.4921245534689374,8,5616,0,0.00269763,0.019778055,0.0,1
Portfolio,OSQP_high,optimal,0.046323837,675,-2.922091513518445,8,5616,0,0.022303767000000002,0.02402007,0.0,1
Portfolio,OSQP_high,optimal,0.016927907,350,-2.2036566785062592,8,5616,0,0.0027151040000000003,0.014212803000000001,0.0,1
Portfolio,OSQP_high,optimal,0.054882909,900,-2.7196853579419646,8,5616,0,0.015941411000000003,0.038941498,0.0,1
Portfolio,OSQP_high,optimal,0.024495972,550,-2.26913256381704,8,5616,0,0.002901733,0.021594238999999998,0.0,1
Portfolio,OSQP_high,optimal,0.020842493,450,-2.0795807640118897,8,5616,0,0.003137047,0.017705446,0.0,1
Portfolio,OSQP_high,optimal,0.029553701,700,-2.5060743855089216,8,5616,0,0.002912803,0.026640898,0.0,1
Portfolio,OSQP_high,optimal,0.024496727000000003,325,-2.407825448817827,9,6768,0,0.002465452,0.022031275,0.0,1
Portfolio,OSQP_high,optimal,0.034088996,550,-2.3347463798532795,9,6768,0,0.002669833,0.031419163,0.0,1
Portfolio,OSQP_high,optimal,0.031859492999999996,500,-2.23675371625998,9,6768,0,0.0026854759999999996,0.029174017000000003,0.0,1
Portfolio,OSQP_high,optimal,0.046366697000000005,525,-2.09995158787878,9,6768,0,0.002476218,0.043890479,0.0,1
Portfolio,OSQP_high,optimal,0.04698126,775,-2.43491398390762,9,6768,0,0.002684169,0.044297091,0.0,1
Portfolio,OSQP_high,optimal,0.040687369,575,-2.7333531656117414,9,6768,0,0.002455375,0.038231994,0.0,1
Portfolio,OSQP_high,optimal,0.021596721,325,-2.731708045573753,9,6768,0,0.002651531,0.01894519,0.0,1
Portfolio,OSQP_high,optimal,0.038363014,650,-2.4022465747629997,9,6768,0,0.002677257,0.035685757,0.0,1
Portfolio,OSQP_high,optimal,0.041345584,625,-2.6658180667963944,9,6768,0,0.0024427,0.038902884,0.0,1
Portfolio,OSQP_high,optimal,0.03337353,625,-2.388275289538445,9,6768,0,0.00229361,0.03107992,0.0,1
Portfolio,OSQP_high,optimal,0.07782943099999999,700,-2.5261231783583753,10,8020,0,0.0028710740000000004,0.074958357,0.0,1
Portfolio,OSQP_high,optimal,0.068433823,625,-2.492318182600894,10,8020,0,0.002873637,0.06556018599999999,0.0,1
Portfolio,OSQP_high,optimal,0.070905151,650,-2.748389965662269,10,8020,0,0.00285414,0.068051011,0.0,1
Portfolio,OSQP_high,optimal,0.064356209,600,-2.974750429704345,10,8020,0,0.002858041,0.061498168,0.0,1
Portfolio,OSQP_high,optimal,0.084952069,775,-2.7544446537280427,10,8020,0,0.00286417,0.082087899,0.0,1
Portfolio,OSQP_high,optimal,0.076843411,700,-2.5229958435374806,10,8020,0,0.002920813,0.07392259799999999,0.0,1
Portfolio,OSQP_high,optimal,0.050563135,475,-2.3498561312247097,10,8020,0,0.002891525,0.04767161,0.0,1
Portfolio,OSQP_high,optimal,0.065438595,600,-2.640396023493668,10,8020,0,0.0028580940000000003,0.062580501,0.0,2
Portfolio,OSQP_high,optimal,0.028768618000000006,375,-2.474147298195781,10,8020,0,0.002432486,0.026336132,0.0,1
Portfolio,OSQP_high,optimal,0.042451018,575,-2.6637372568946023,10,8020,0,0.002522072,0.039928946,0.0,1
Portfolio,OSQP_high,optimal,0.061214610999999995,550,-2.590916696042563,12,10824,0,0.0038905690000000004,0.057324042,0.0,1
Portfolio,OSQP_high,optimal,0.054674194,575,-2.680121963525355,12,10824,0,0.003262019,0.051412175,0.0,1
Portfolio,OSQP_high,optimal,0.08380525900000001,775,-2.7913889961750282,12,10824,0,0.003844713,0.079960546,0.0,1
Portfolio,OSQP_high,optimal,0.07933106300000001,725,-2.5245000233484487,12,10824,0,0.0038458090000000004,0.075485254,0.0,1
Portfolio,OSQP_high,optimal,0.050761197,450,-2.3655301295921407,12,10824,0,0.0038696940000000003,0.046891503,0.0,1
Portfolio,OSQP_high,optimal,0.068478184,625,-2.606974501694652,12,10824,0,0.0038522770000000003,0.064625907,0.0,1
Portfolio,OSQP_high,optimal,0.090293244,850,-2.5037696020459626,12,10824,0,0.003857229,0.086436015,0.0,1
Portfolio,OSQP_high,optimal,0.07423363599999999,675,-2.43153623320085,12,10824,0,0.0038673220000000003,0.070366314,0.0,1
Portfolio,OSQP_high,optimal,0.09963228199999999,950,-2.6626726895323904,12,10824,0,0.003840446,0.09579183599999999,0.0,1
Portfolio,OSQP_high,optimal,0.069980067,750,-2.5935934697223804,12,10824,0,0.003334628,0.066645439,0.0,1
Portfolio,OSQP_high,optimal,0.127322678,925,-3.29065313818562,14,14028,0,0.005014837,0.122307841,0.0,1
Portfolio,OSQP_high,optimal,0.06523928799999999,450,-2.468712177888732,14,14028,0,0.00498377,0.060255518,0.0,1
Portfolio,OSQP_high,optimal,0.131290524,900,-2.4250251160488068,14,14028,0,0.017126969,0.114163555,0.0,1
Portfolio,OSQP_high,optimal,0.11341942199999999,825,-2.48374411555446,14,14028,0,0.004996341,0.10842308099999999,0.0,1
Portfolio,OSQP_high,optimal,0.105128789,750,-2.75373743295233,14,14028,0,0.004988875,0.10013991400000001,0.0,1
Portfolio,OSQP_high,optimal,0.08897679700000001,625,-2.4092263902898563,14,14028,0,0.004990668,0.083986129,0.0,1
Portfolio,OSQP_high,optimal,0.128459784,900,-2.3959756406293096,14,14028,0,0.016028795,0.11243098900000001,0.0,1
Portfolio,OSQP_high,optimal,0.15196631900000002,850,-2.6515596438986804,14,14028,0,0.022985415,0.128980904,0.0,1
Portfolio,OSQP_high,optimal,0.097989269,700,-2.8200017811610305,14,14028,0,0.005010549,0.09297872,0.0,1
Portfolio,OSQP_high,optimal,0.104651243,750,-2.3535009247946603,14,14028,0,0.005055372,0.099595871,0.0,1
Portfolio,OSQP_high,optimal,0.160798758,600,-2.3648960200398976,16,17632,0,0.005892540999999999,0.15490621699999998,0.0,1
Portfolio,OSQP_high,optimal,0.271242547,900,-2.794685700104748,16,17632,0,0.0059178930000000005,0.265324654,0.0,2
Portfolio,OSQP_high,optimal,0.257389162,925,-2.462603513632122,16,17632,0,0.0058870780000000004,0.25150208399999996,0.0,1
Portfolio,OSQP_high,optimal,0.25194206199999997,850,-2.3620591183818056,16,17632,0,0.005928421,0.246013641,0.0,1
Portfolio,OSQP_high,optimal,0.244523619,825,-2.6557092134877176,16,17632,0,0.005900671999999999,0.238622947,0.0,1
Portfolio,OSQP_high,optimal,0.227472313,775,-2.2638168801488847,16,17632,0,0.005878788,0.221593525,0.0,1
Portfolio,OSQP_high,optimal,0.26117810199999997,875,-2.505612814996581,16,17632,0,0.005901417,0.255276685,0.0,1
Portfolio,OSQP_high,optimal,0.176739874,650,-2.603736851663073,16,17632,0,0.005890109,0.170849765,0.0,1
Portfolio,OSQP_high,optimal,0.175568375,650,-2.4708991445551356,16,17632,0,0.005862578,0.169705797,0.0,1
Portfolio,OSQP_high,optimal,0.249543398,900,-2.5538623089822825,16,17632,0,0.005840001,0.243703397,0.0,1
Portfolio,OSQP_high,optimal,0.211433148,900,-2.5748601248760874,20,26040,0,0.009018191,0.20241495699999998,0.0,1
Portfolio,OSQP_high,optimal,0.116410562,475,-2.4719968704193835,20,26040,0,0.008961638000000001,0.107448924,0.0,1
Portfolio,OSQP_high,optimal,0.18975477,800,-2.4661081502070843,20,26040,0,0.008857142,0.180897628,0.0,1
Portfolio,OSQP_high,optimal,0.24190095900000005,1050,-2.5505393698383,20,26040,0,0.008690298,0.233210661,0.0,1
Portfolio,OSQP_high,optimal,0.23428214600000002,1000,-2.388906935181873,20,26040,0,0.008699534,0.225582612,0.0,1
Portfolio,OSQP_high,optimal,0.16162796899999998,675,-2.3643384053011705,20,26040,0,0.008659535,0.15296843400000001,0.0,1
Portfolio,OSQP_high,optimal,0.19755102100000002,825,-2.6820836694038945,20,26040,0,0.008667274,0.188883747,0.0,2
Portfolio,OSQP_high,optimal,0.156504474,650,-2.538763680017378,20,26040,0,0.008661283,0.14784319099999998,0.0,1
Portfolio,OSQP_high,optimal,0.216646012,925,-2.5550241877994493,20,26040,0,0.008605225,0.208040787,0.0,1
Portfolio,OSQP_high,optimal,0.223763503,950,-2.6858919585479177,20,26040,0,0.008613555,0.215149948,0.0,1
Portfolio,OSQP_high,optimal,0.352359299,1100,-2.619184403848541,24,36048,0,0.011782704,0.340576595,0.0,1
Portfolio,OSQP_high,optimal,0.419711299,1350,-2.5368918204402355,24,36048,0,0.012436036999999999,0.407275262,0.0,1
Portfolio,OSQP_high,optimal,0.330857322,1025,-2.396302325287225,24,36048,0,0.012730545,0.31812677699999997,0.0,1
Portfolio,OSQP_high,optimal,0.323482164,1000,-2.3271145016566233,24,36048,0,0.011770188999999999,0.311711975,0.0,1
Portfolio,OSQP_high,optimal,0.311254724,950,-2.570070515978216,24,36048,0,0.011807433999999999,0.29944729,0.0,2
Portfolio,OSQP_high,optimal,0.321932337,1000,-2.639477266011999,24,36048,0,0.011651303,0.310281034,0.0,1
Portfolio,OSQP_high,optimal,0.26760232300000003,825,-2.4545887789473446,24,36048,0,0.011769935,0.255832388,0.0,1
Portfolio,OSQP_high,optimal,0.329465981,1025,-2.4667363906941118,24,36048,0,0.011885567,0.317580414,0.0,1
Portfolio,OSQP_high,optimal,0.329131763,1025,-2.6428316532456058,24,36048,0,0.011681437,0.317450326,0.0,1
Portfolio,OSQP_high,optimal,0.363784981,1150,-2.5202110108074245,24,36048,0,0.01181184,0.351973141,0.0,1
Portfolio,OSQP_high,optimal,0.45240539799999996,1075,-2.79288434650823,28,47656,0,0.015544821,0.436860577,0.0,2
Portfolio,OSQP_high,optimal,0.640204443,1550,-2.7134755891869617,28,47656,0,0.015586048,0.624618395,0.0,1
Portfolio,OSQP_high,optimal,0.40815535299999994,975,-2.906606036628953,28,47656,0,0.015290963000000001,0.39286439,0.0,1
Portfolio,OSQP_high,optimal,0.507731108,1225,-2.6947782586968207,28,47656,0,0.015623389,0.492107719,0.0,1
Portfolio,OSQP_high,optimal,0.308623395,725,-2.4887129895954665,28,47656,0,0.015288738,0.293334657,0.0,1
Portfolio,OSQP_high,optimal,0.34004792,800,-2.439796425571956,28,47656,0,0.015536053000000001,0.324511867,0.0,1
Portfolio,OSQP_high,optimal,0.41991863799999996,1000,-2.645507687833433,28,47656,0,0.01563373,0.40428490799999994,0.0,1
Portfolio,OSQP_high,optimal,0.490358537,1175,-2.739644230665974,28,47656,0,0.015694937,0.47466359999999996,0.0,1
Portfolio,OSQP_high,optimal,0.5179175079999999,1250,-2.4322467196742643,28,47656,0,0.015445964,0.5024715439999999,0.0,1
Portfolio,OSQP_high,optimal,0.439418157,1050,-2.572409885342996,28,47656,0,0.015503986,0.423914171,0.0,1
Portfolio,OSQP_high,optimal,0.6744581940000001,1075,-2.6057563599767324,35,71820,0,0.023909267,0.650548927,0.0,1
Portfolio,OSQP_high,optimal,0.9747272929999999,1275,-2.500458087374855,35,71820,0,0.064296989,0.910430304,0.0,1
Portfolio,OSQP_high,optimal,0.91189626,1275,-2.6993282458669907,35,71820,0,0.024437655,0.887458605,0.0,1
Portfolio,OSQP_high,optimal,0.751482458,1000,-2.5843839624199205,35,71820,0,0.024233656,0.7272488020000001,0.0,1
Portfolio,OSQP_high,optimal,0.838256607,1225,-2.5554130180976955,35,71820,0,0.04471935,0.793537257,0.0,1
Portfolio,OSQP_high,optimal,1.028997905,1375,-2.6398593880156653,35,71820,0,0.055215473,0.973782432,0.0,1
Portfolio,OSQP_high,optimal,1.012094745,1475,-2.644510468750328,35,71820,0,0.02446925,0.987625495,0.0,1
Portfolio,OSQP_high,optimal,0.6343525900000001,1000,-2.5428172472702215,35,71820,0,0.024186769,0.610165821,0.0,1
Portfolio,OSQP_high,optimal,0.8262075390000001,1250,-2.524399847787228,35,71820,0,0.024466653999999997,0.801740885,0.0,2
Portfolio,OSQP_high,optimal,0.796863735,1300,-2.518110682193338,35,71820,0,0.024444936,0.7724187990000001,0.0,1
Portfolio,OSQP_high,optimal,1.297744148,1425,-2.696532760406552,43,105436,0,0.036134522,1.261609626,0.0,1
Portfolio,OSQP_high,optimal,1.252532103,1300,-2.58777291001759,43,105436,0,0.097728084,1.154804019,0.0,2
Portfolio,OSQP_high,optimal,1.1640901190000001,1175,-2.611099281188665,43,105436,0,0.036686946,1.127403173,0.0,1
Portfolio,OSQP_high,optimal,1.352057041,1350,-2.5610823106736142,43,105436,0,0.068528203,1.283528838,0.0,1
Portfolio,OSQP_high,optimal,1.305054909,1350,-2.6095579774638837,43,105436,0,0.072672944,1.232381965,0.0,1
Portfolio,OSQP_high,optimal,1.222377893,1275,-2.545111608225357,43,105436,0,0.094622569,1.127755324,0.0,2
Portfolio,OSQP_high,optimal,1.536957757,1650,-2.557149172715699,43,105436,0,0.036764817000000005,1.50019294,0.0,2
Portfolio,OSQP_high,optimal,1.350022724,1425,-2.5910758537307403,43,105436,0,0.130788905,1.219233819,0.0,1
Portfolio,OSQP_high,optimal,1.22383157,1300,-2.603041464962308,43,105436,0,0.036599152999999995,1.187232417,0.0,1
Portfolio,OSQP_high,optimal,1.411809782,1475,-2.5190337447945628,43,105436,0,0.036362662999999996,1.3754471190000002,0.0,1
Portfolio,OSQP_high,optimal,2.1267077000000003,1475,-2.6171488573246497,52,150904,0,0.052553384,2.074154316,0.0,1
Portfolio,OSQP_high,optimal,1.695318059,1100,-2.471613169461295,52,150904,0,0.085351121,1.6099669380000001,0.0,1
Portfolio,OSQP_high,optimal,2.0359624469999997,1475,-2.549378872333265,52,150904,0,0.11023965,1.925722797,0.0,1
Portfolio,OSQP_high,optimal,1.5251471980000002,1225,-2.6280959011465486,52,150904,0,0.080644221,1.444502977,0.0,1
Portfolio,OSQP_high,optimal,1.6607738319999998,1350,-2.5597752734740378,52,150904,0,0.085942271,1.574831561,0.0,1
Portfolio,OSQP_high,optimal,2.335908987,1775,-2.7259499131571663,52,150904,0,0.062104812999999995,2.273804174,0.0,1
Portfolio,OSQP_high,optimal,1.824290451,1225,-2.722189562332761,52,150904,0,0.062630558,1.761659893,0.0,1
Portfolio,OSQP_high,optimal,1.855543964,1275,-2.661304938702401,52,150904,0,0.058696819000000004,1.796847145,0.0,1
Portfolio,OSQP_high,optimal,1.6949381030000001,1425,-2.622966780008082,52,150904,0,0.049952332,1.644985771,0.0,1
Portfolio,OSQP_high,optimal,2.030260076,1425,-2.5706421047450565,52,150904,0,0.052307179,1.977952897,0.0,1
Portfolio,OSQP_high,optimal,3.292434307,1675,-2.75146248418459,65,230880,0,0.081858632,3.210575675,0.0,1
Portfolio,OSQP_high,optimal,3.6583211280000003,1700,-2.5640960012527136,65,230880,0,0.130320351,3.528000777,0.0,1
Portfolio,OSQP_high,optimal,3.580315189,1550,-2.5020491170246766,65,230880,0,0.183808705,3.3965064839999997,0.0,1
Portfolio,OSQP_high,optimal,3.0684674789999997,1450,-2.734990218845315,65,230880,0,0.11740876,2.9510587189999997,0.0,1
Portfolio,OSQP_high,optimal,3.05143799,1425,-2.7014370437337614,65,230880,0,0.14182182599999998,2.9096161639999996,0.0,2
Portfolio,OSQP_high,optimal,2.8849996989999998,1325,-2.670872613447708,65,230880,0,0.13758748,2.7474122189999997,0.0,1
Portfolio,OSQP_high,optimal,3.264418923,1525,-2.478372600168817,65,230880,0,0.144227469,3.120191454,0.0,1
Portfolio,OSQP_high,optimal,2.520919739,1125,-2.663993834390625,65,230880,0,0.10385406900000001,2.41706567,0.0,1
Portfolio,OSQP_high,optimal,2.8088799210000004,1375,-2.676236577411504,65,230880,0,0.090244008,2.718635913,0.0,2
Portfolio,OSQP_high,optimal,3.266173885,1550,-2.4664223241247147,65,230880,0,0.09364608099999999,3.1725278039999996,0.0,1
Portfolio,OSQP_high,optimal,5.2090824730000005,1425,-2.723046970460662,80,344160,0,0.583464604,4.625617869,0.0,1
Portfolio,OSQP_high,optimal,7.017156285,2175,-2.5450337707736335,80,344160,0,0.22840597899999998,6.788750306,0.0,2
Portfolio,OSQP_high,optimal,5.9886794750000005,1825,-2.5783057895160297,80,344160,0,0.39098383600000003,5.5976956389999994,0.0,1
Portfolio,OSQP_high,optimal,4.748801316000001,1375,-2.4453729134711675,80,344160,0,0.324068156,4.42473316,0.0,1
Portfolio,OSQP_high,optimal,5.562110935,1650,-2.670101027104681,80,344160,0,0.34348205,5.218628885,0.0,1
Portfolio,OSQP_high,optimal,5.219870824,1525,-2.497214832768186,80,344160,0,0.290044648,4.929826176000001,0.0,1
Portfolio,OSQP_high,optimal,5.40082227,1550,-2.6084026536794687,80,344160,0,0.384153276,5.016668994,0.0,2
Portfolio,OSQP_high,optimal,6.316859906,1825,-2.513799432464939,80,344160,0,0.547501326,5.7693585800000005,0.0,1
Portfolio,OSQP_high,optimal,5.573806987,1675,-2.550037392447152,80,344160,0,0.315186001,5.258620986,0.0,1
Portfolio,OSQP_high,optimal,6.534484317,2100,-2.661382351369348,80,344160,0,0.307133094,6.227351222999999,0.0,2
Portfolio,OSQP_high,optimal,6.775361783999998,1325,-2.6408764298888845,99,519948,0,0.27156612399999996,6.50379566,0.0,1
Portfolio,OSQP_high,optimal,10.784950665999999,2025,-2.7013306773518835,99,519948,0,0.7150919729999999,10.069858692999999,0.0,2
Portfolio,OSQP_high,optimal,10.419041873,1900,-2.612321649708077,99,519948,0,0.6654186329999999,9.75362324,0.0,2
Portfolio,OSQP_high,optimal,8.028234284,1525,-2.731831252036512,99,519948,0,0.629595573,7.398638711,0.0,1
Portfolio,OSQP_high,optimal,10.477388442,2175,-2.725741000232854,99,519948,0,0.34600530700000004,10.131383135,0.0,2
Portfolio,OSQP_high,optimal,8.491651054,1450,-2.608387172746542,99,519948,0,0.880461808,7.611189246,0.0,1
Portfolio,OSQP_high,optimal,10.833592195,1975,-2.6003333254979943,99,519948,0,0.35982144200000005,10.473770753,0.0,2
Portfolio,OSQP_high,optimal,10.224537828999999,1900,-2.6701740171081534,99,519948,0,0.544327248,9.680210581,0.0,2
Portfolio,OSQP_high,optimal,9.234217365,1800,-2.612550235615793,99,519948,0,0.6375710929999999,8.596646272000001,0.0,1
Portfolio,OSQP_high,optimal,10.467776051,2050,-2.6706245664631854,99,519948,0,0.34648027600000003,10.121295775,0.0,2
Portfolio,OSQP_high,optimal,15.920723311,1850,-2.558552605068644,124,806248,0,1.57707255,14.343650761,0.0,1
Portfolio,OSQP_high,optimal,15.197303677,1875,-2.5760950681759485,124,806248,0,0.627232197,14.57007148,0.0,1
Portfolio,OSQP_high,optimal,16.933663824,1975,-2.6872425756285416,124,806248,0,1.210946463,15.722717360999999,0.0,1
Portfolio,OSQP_high,optimal,15.090751181,1875,-2.622310672581611,124,806248,0,0.553485653,14.537265527999999,0.0,1
Portfolio,OSQP_high,optimal,16.206544547,2000,-2.6007889719363204,124,806248,0,0.697395813,15.509148734000002,0.0,2
Portfolio,OSQP_high,optimal,11.943376658,1400,-2.65436130905054,124,806248,0,0.926129676,11.017246982,0.0,1
Portfolio,OSQP_high,optimal,15.876353240999999,1900,-2.7073449253376447,124,806248,0,0.63746314,15.238890100999999,0.0,2
Portfolio,OSQP_high,optimal,14.247343900999999,1700,-2.5950144486274445,124,806248,0,0.59488248,13.652461421,0.0,1
Portfolio,OSQP_high,optimal,17.026905105999994,2025,-2.581422824407832,124,806248,0,0.9956534029999999,16.031251703,0.0,2
Portfolio,OSQP_high,optimal,14.072441386,1650,-2.6238843502667093,124,806248,0,1.1266608120000001,12.945780574,0.0,1
Portfolio,OSQP_high,optimal,24.436488508000004,1875,-2.6830672862188245,154,1232308,0,1.16259689,23.273891618,0.0,1
Portfolio,OSQP_high,optimal,21.734513709,1625,-2.614025815627643,154,1232308,0,1.386775464,20.347738245,0.0,1
Portfolio,OSQP_high,optimal,26.790311471000003,2075,-2.65652813002903,154,1232308,0,1.110770977,25.679540494,0.0,2
Portfolio,OSQP_high,optimal,25.655066301999998,2000,-2.625207001774213,154,1232308,0,1.203949225,24.451117077,0.0,1
Portfolio,OSQP_high,optimal,18.305403460999997,1350,-2.5559179173823363,154,1232308,0,1.115761322,17.189642139,0.0,1
Portfolio,OSQP_high,optimal,27.907795156,2225,-2.7110911604235106,154,1232308,0,1.3144553909999999,26.593339765,0.0,1
Portfolio,OSQP_high,optimal,28.734073290999998,2250,-2.680230337811025,154,1232308,0,1.163472645,27.570600646,0.0,1
Portfolio,OSQP_high,optimal,27.608347461999998,2200,-2.614667988662395,154,1232308,0,1.002812397,26.605535065,0.0,1
Portfolio,OSQP_high,optimal,24.600724190999998,1850,-2.6435149719396738,154,1232308,0,1.2644985340000001,23.336225656999996,0.0,1
Portfolio,OSQP_high,optimal,23.540357488,1800,-2.584366918900097,154,1232308,0,1.183706753,22.356650735,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.077829431,700,-2.526123178358375,10,8020,0,0.002871074,0.074958357,0.0,1
Portfolio,OSQP_high,optimal,0.068433823,625,-2.492318182600894,10,8020,0,0.002873637,0.065560186,0.0,1
Portfolio,OSQP_high,optimal,0.070905151,650,-2.7483899656622692,10,8020,0,0.00285414,0.068051011,0.0,1
Portfolio,OSQP_high,optimal,0.064356209,600,-2.9747504297043452,10,8020,0,0.002858041,0.061498168,0.0,1
Portfolio,OSQP_high,optimal,0.084952069,775,-2.754444653728043,10,8020,0,0.00286417,0.082087899,0.0,1
Portfolio,OSQP_high,optimal,0.076843411,700,-2.522995843537481,10,8020,0,0.002920813,0.073922598,0.0,1
Portfolio,OSQP_high,optimal,0.050563135,475,-2.3498561312247097,10,8020,0,0.002891525,0.04767161,0.0,1
Portfolio,OSQP_high,optimal,0.065438595,600,-2.640396023493668,10,8020,0,0.002858094,0.062580501,0.0,2
Portfolio,OSQP_high,optimal,0.028768618000000003,375,-2.474147298195781,10,8020,0,0.002432486,0.026336132,0.0,1
Portfolio,OSQP_high,optimal,0.042451018,575,-2.663737256894602,10,8020,0,0.002522072,0.039928946,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.061214611,550,-2.590916696042563,12,10824,0,0.003890569,0.057324042,0.0,1
Portfolio,OSQP_high,optimal,0.054674193999999995,575,-2.680121963525355,12,10824,0,0.003262019,0.051412175,0.0,1
Portfolio,OSQP_high,optimal,0.083805259,775,-2.791388996175028,12,10824,0,0.003844713,0.079960546,0.0,1
Portfolio,OSQP_high,optimal,0.07933106300000001,725,-2.5245000233484487,12,10824,0,0.003845809,0.075485254,0.0,1
Portfolio,OSQP_high,optimal,0.050761197,450,-2.3655301295921407,12,10824,0,0.003869694,0.046891503,0.0,1
Portfolio,OSQP_high,optimal,0.068478184,625,-2.6069745016946517,12,10824,0,0.003852277,0.064625907,0.0,1
Portfolio,OSQP_high,optimal,0.09029324400000001,850,-2.5037696020459626,12,10824,0,0.003857229,0.086436015,0.0,1
Portfolio,OSQP_high,optimal,0.074233636,675,-2.43153623320085,12,10824,0,0.003867322,0.070366314,0.0,1
Portfolio,OSQP_high,optimal,0.099632282,950,-2.66267268953239,12,10824,0,0.003840446,0.095791836,0.0,1
Portfolio,OSQP_high,optimal,0.069980067,750,-2.5935934697223804,12,10824,0,0.003334628,0.066645439,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,15.920723311,1850,-2.5585526050686433,124,806248,0,1.57707255,14.343650761,0.0,1
Portfolio,OSQP_high,optimal,15.197303676999999,1875,-2.5760950681759485,124,806248,0,0.627232197,14.57007148,0.0,1
Portfolio,OSQP_high,optimal,16.933663824,1975,-2.687242575628542,124,806248,0,1.210946463,15.722717361,0.0,1
Portfolio,OSQP_high,optimal,15.090751181,1875,-2.622310672581611,124,806248,0,0.553485653,14.537265528,0.0,1
Portfolio,OSQP_high,optimal,16.206544547,2000,-2.6007889719363204,124,806248,0,0.697395813,15.509148734,0.0,2
Portfolio,OSQP_high,optimal,11.943376658,1400,-2.6543613090505396,124,806248,0,0.926129676,11.017246982,0.0,1
Portfolio,OSQP_high,optimal,15.876353241,1900,-2.707344925337645,124,806248,0,0.63746314,15.238890101,0.0,2
Portfolio,OSQP_high,optimal,14.247343901,1700,-2.5950144486274445,124,806248,0,0.59488248,13.652461421,0.0,1
Portfolio,OSQP_high,optimal,17.026905105999997,2025,-2.5814228244078317,124,806248,0,0.995653403,16.031251703,0.0,2
Portfolio,OSQP_high,optimal,14.072441386000001,1650,-2.6238843502667093,124,806248,0,1.126660812,12.945780574,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.127322678,925,-3.2906531381856197,14,14028,0,0.005014837,0.122307841,0.0,1
Portfolio,OSQP_high,optimal,0.065239288,450,-2.4687121778887318,14,14028,0,0.00498377,0.060255518,0.0,1
Portfolio,OSQP_high,optimal,0.131290524,900,-2.4250251160488068,14,14028,0,0.017126969,0.114163555,0.0,1
Portfolio,OSQP_high,optimal,0.113419422,825,-2.48374411555446,14,14028,0,0.004996341,0.108423081,0.0,1
Portfolio,OSQP_high,optimal,0.105128789,750,-2.75373743295233,14,14028,0,0.004988875,0.100139914,0.0,1
Portfolio,OSQP_high,optimal,0.08897679700000001,625,-2.4092263902898563,14,14028,0,0.004990668,0.083986129,0.0,1
Portfolio,OSQP_high,optimal,0.128459784,900,-2.3959756406293096,14,14028,0,0.016028795,0.112430989,0.0,1
Portfolio,OSQP_high,optimal,0.15196631900000002,850,-2.6515596438986804,14,14028,0,0.022985415,0.128980904,0.0,1
Portfolio,OSQP_high,optimal,0.097989269,700,-2.8200017811610305,14,14028,0,0.005010549,0.09297872,0.0,1
Portfolio,OSQP_high,optimal,0.104651243,750,-2.3535009247946603,14,14028,0,0.005055372,0.099595871,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,24.436488508,1875,-2.6830672862188245,154,1232308,0,1.16259689,23.273891618,0.0,1
Portfolio,OSQP_high,optimal,21.734513708999998,1625,-2.614025815627643,154,1232308,0,1.386775464,20.347738245,0.0,1
Portfolio,OSQP_high,optimal,26.790311471000003,2075,-2.65652813002903,154,1232308,0,1.110770977,25.679540494,0.0,2
Portfolio,OSQP_high,optimal,25.655066301999998,2000,-2.625207001774213,154,1232308,0,1.2039492250000001,24.451117077,0.0,1
Portfolio,OSQP_high,optimal,18.305403461,1350,-2.5559179173823363,154,1232308,0,1.115761322,17.189642139,0.0,1
Portfolio,OSQP_high,optimal,27.907795156,2225,-2.711091160423511,154,1232308,0,1.314455391,26.593339765,0.0,1
Portfolio,OSQP_high,optimal,28.734073290999998,2250,-2.680230337811025,154,1232308,0,1.163472645,27.570600646,0.0,1
Portfolio,OSQP_high,optimal,27.608347462,2200,-2.614667988662395,154,1232308,0,1.002812397,26.605535065,0.0,1
Portfolio,OSQP_high,optimal,24.600724191,1850,-2.643514971939674,154,1232308,0,1.264498534,23.336225657,0.0,1
Portfolio,OSQP_high,optimal,23.540357487999998,1800,-2.5843669189000975,154,1232308,0,1.183706753,22.356650735,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.160798758,600,-2.3648960200398976,16,17632,0,0.005892541,0.154906217,0.0,1
Portfolio,OSQP_high,optimal,0.271242547,900,-2.794685700104748,16,17632,0,0.005917893,0.265324654,0.0,2
Portfolio,OSQP_high,optimal,0.257389162,925,-2.462603513632122,16,17632,0,0.005887078,0.251502084,0.0,1
Portfolio,OSQP_high,optimal,0.251942062,850,-2.3620591183818056,16,17632,0,0.005928421,0.246013641,0.0,1
Portfolio,OSQP_high,optimal,0.244523619,825,-2.6557092134877176,16,17632,0,0.005900672,0.238622947,0.0,1
Portfolio,OSQP_high,optimal,0.227472313,775,-2.2638168801488847,16,17632,0,0.005878788,0.221593525,0.0,1
Portfolio,OSQP_high,optimal,0.261178102,875,-2.5056128149965815,16,17632,0,0.005901417,0.255276685,0.0,1
Portfolio,OSQP_high,optimal,0.176739874,650,-2.6037368516630726,16,17632,0,0.005890109,0.170849765,0.0,1
Portfolio,OSQP_high,optimal,0.175568375,650,-2.470899144555136,16,17632,0,0.005862578,0.169705797,0.0,1
Portfolio,OSQP_high,optimal,0.249543398,900,-2.5538623089822825,16,17632,0,0.005840001,0.243703397,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.21143314800000002,900,-2.5748601248760874,20,26040,0,0.009018191,0.202414957,0.0,1
Portfolio,OSQP_high,optimal,0.116410562,475,-2.471996870419383,20,26040,0,0.008961638,0.107448924,0.0,1
Portfolio,OSQP_high,optimal,0.18975477000000002,800,-2.466108150207084,20,26040,0,0.008857142,0.180897628,0.0,1
Portfolio,OSQP_high,optimal,0.24190095900000003,1050,-2.5505393698382997,20,26040,0,0.008690298,0.233210661,0.0,1
Portfolio,OSQP_high,optimal,0.234282146,1000,-2.3889069351818732,20,26040,0,0.008699534,0.225582612,0.0,1
Portfolio,OSQP_high,optimal,0.16162796899999998,675,-2.3643384053011705,20,26040,0,0.008659535,0.152968434,0.0,1
Portfolio,OSQP_high,optimal,0.197551021,825,-2.6820836694038945,20,26040,0,0.008667274,0.188883747,0.0,2
Portfolio,OSQP_high,optimal,0.156504474,650,-2.538763680017378,20,26040,0,0.008661283,0.147843191,0.0,1
Portfolio,OSQP_high,optimal,0.216646012,925,-2.5550241877994493,20,26040,0,0.008605225,0.208040787,0.0,1
Portfolio,OSQP_high,optimal,0.223763503,950,-2.6858919585479177,20,26040,0,0.008613555,0.215149948,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.35235929899999996,1100,-2.619184403848541,24,36048,0,0.011782704,0.340576595,0.0,1
Portfolio,OSQP_high,optimal,0.41971129900000004,1350,-2.536891820440236,24,36048,0,0.012436037,0.407275262,0.0,1
Portfolio,OSQP_high,optimal,0.330857322,1025,-2.3963023252872255,24,36048,0,0.012730545,0.318126777,0.0,1
Portfolio,OSQP_high,optimal,0.32348216399999996,1000,-2.327114501656623,24,36048,0,0.011770189,0.311711975,0.0,1
Portfolio,OSQP_high,optimal,0.311254724,950,-2.570070515978216,24,36048,0,0.011807434,0.29944729,0.0,2
Portfolio,OSQP_high,optimal,0.321932337,1000,-2.639477266011999,24,36048,0,0.011651303,0.310281034,0.0,1
Portfolio,OSQP_high,optimal,0.26760232300000003,825,-2.4545887789473446,24,36048,0,0.011769935,0.255832388,0.0,1
Portfolio,OSQP_high,optimal,0.32946598099999996,1025,-2.466736390694112,24,36048,0,0.011885567,0.317580414,0.0,1
Portfolio,OSQP_high,optimal,0.329131763,1025,-2.642831653245606,24,36048,0,0.011681437,0.317450326,0.0,1
Portfolio,OSQP_high,optimal,0.363784981,1150,-2.5202110108074245,24,36048,0,0.01181184,0.351973141,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.452405398,1075,-2.79288434650823,28,47656,0,0.015544821,0.436860577,0.0,2
Portfolio,OSQP_high,optimal,0.640204443,1550,-2.713475589186962,28,47656,0,0.015586048,0.624618395,0.0,1
Portfolio,OSQP_high,optimal,0.408155353,975,-2.9066060366289532,28,47656,0,0.015290963,0.39286439,0.0,1
Portfolio,OSQP_high,optimal,0.507731108,1225,-2.6947782586968207,28,47656,0,0.015623389,0.492107719,0.0,1
Portfolio,OSQP_high,optimal,0.308623395,725,-2.4887129895954665,28,47656,0,0.015288738,0.293334657,0.0,1
Portfolio,OSQP_high,optimal,0.34004792,800,-2.4397964255719558,28,47656,0,0.015536053,0.324511867,0.0,1
Portfolio,OSQP_high,optimal,0.419918638,1000,-2.645507687833433,28,47656,0,0.01563373,0.404284908,0.0,1
Portfolio,OSQP_high,optimal,0.49035853700000004,1175,-2.739644230665974,28,47656,0,0.015694937,0.4746636,0.0,1
Portfolio,OSQP_high,optimal,0.517917508,1250,-2.432246719674264,28,47656,0,0.015445964,0.502471544,0.0,1
Portfolio,OSQP_high,optimal,0.43941815700000003,1050,-2.5724098853429958,28,47656,0,0.015503986,0.423914171,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.674458194,1075,-2.6057563599767324,35,71820,0,0.023909267,0.650548927,0.0,1
Portfolio,OSQP_high,optimal,0.974727293,1275,-2.500458087374855,35,71820,0,0.064296989,0.910430304,0.0,1
Portfolio,OSQP_high,optimal,0.9118962599999999,1275,-2.6993282458669907,35,71820,0,0.024437655,0.887458605,0.0,1
Portfolio,OSQP_high,optimal,0.751482458,1000,-2.5843839624199205,35,71820,0,0.024233656,0.727248802,0.0,1
Portfolio,OSQP_high,optimal,0.838256607,1225,-2.555413018097696,35,71820,0,0.04471935,0.793537257,0.0,1
Portfolio,OSQP_high,optimal,1.028997905,1375,-2.6398593880156653,35,71820,0,0.055215473,0.973782432,0.0,1
Portfolio,OSQP_high,optimal,1.012094745,1475,-2.6445104687503274,35,71820,0,0.02446925,0.987625495,0.0,1
Portfolio,OSQP_high,optimal,0.6343525900000001,1000,-2.542817247270222,35,71820,0,0.024186769,0.610165821,0.0,1
Portfolio,OSQP_high,optimal,0.826207539,1250,-2.524399847787228,35,71820,0,0.024466654,0.801740885,0.0,2
Portfolio,OSQP_high,optimal,0.796863735,1300,-2.518110682193338,35,71820,0,0.024444936,0.772418799,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,1.297744148,1425,-2.696532760406552,43,105436,0,0.036134522,1.261609626,0.0,1
Portfolio,OSQP_high,optimal,1.252532103,1300,-2.58777291001759,43,105436,0,0.097728084,1.154804019,0.0,2
Portfolio,OSQP_high,optimal,1.164090119,1175,-2.6110992811886655,43,105436,0,0.036686946,1.127403173,0.0,1
Portfolio,OSQP_high,optimal,1.3520570410000001,1350,-2.561082310673614,43,105436,0,0.068528203,1.283528838,0.0,1
Portfolio,OSQP_high,optimal,1.305054909,1350,-2.6095579774638833,43,105436,0,0.072672944,1.232381965,0.0,1
Portfolio,OSQP_high,optimal,1.222377893,1275,-2.545111608225357,43,105436,0,0.094622569,1.127755324,0.0,2
Portfolio,OSQP_high,optimal,1.536957757,1650,-2.557149172715699,43,105436,0,0.036764817,1.50019294,0.0,2
Portfolio,OSQP_high,optimal,1.350022724,1425,-2.59107585373074,43,105436,0,0.130788905,1.219233819,0.0,1
Portfolio,OSQP_high,optimal,1.22383157,1300,-2.603041464962308,43,105436,0,0.036599153,1.187232417,0.0,1
Portfolio,OSQP_high,optimal,1.411809782,1475,-2.5190337447945628,43,105436,0,0.036362663,1.375447119,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.012242687,525,-3.1969067372080557,5,2760,0,0.001581199,0.010661488,0.0,1
Portfolio,OSQP_high,optimal,0.009696268,400,-2.2575991497555523,5,2760,0,0.001576794,0.008119474,0.0,1
Portfolio,OSQP_high,optimal,0.0066486620000000005,250,-2.256656543797164,5,2760,0,0.001569804,0.005078858,0.0,1
Portfolio,OSQP_high,optimal,0.008622015,350,-2.15964707371013,5,2760,0,0.00154598,0.007076035,0.0,1
Portfolio,OSQP_high,optimal,0.009772231000000001,400,-2.4365564536170736,5,2760,0,0.001584458,0.008187773,0.0,1
Portfolio,OSQP_high,optimal,0.009281015,375,-2.238955405608628,5,2760,0,0.001594182,0.007686833,0.0,1
Portfolio,OSQP_high,optimal,0.013649,575,-2.7001563700831746,5,2760,0,0.001579746,0.012069254,0.0,2
Portfolio,OSQP_high,optimal,0.007182305999999999,275,-2.110031858676423,5,2760,0,0.001547663,0.005634643,0.0,1
Portfolio,OSQP_high,optimal,0.007711353000000001,300,-1.9792445032361077,5,2760,0,0.001575535,0.006135818,0.0,1
Portfolio,OSQP_high,optimal,0.009176762,375,-2.4400282148226746,5,2760,0,0.001520423,0.007656339,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,2.1267077,1475,-2.6171488573246497,52,150904,0,0.052553384,2.074154316,0.0,1
Portfolio,OSQP_high,optimal,1.6953180589999999,1100,-2.471613169461295,52,150904,0,0.085351121,1.609966938,0.0,1
Portfolio,OSQP_high,optimal,2.035962447,1475,-2.5493788723332655,52,150904,0,0.11023965,1.9257227970000002,0.0,1
Portfolio,OSQP_high,optimal,1.525147198,1225,-2.628095901146548,52,150904,0,0.080644221,1.444502977,0.0,1
Portfolio,OSQP_high,optimal,1.6607738319999998,1350,-2.5597752734740378,52,150904,0,0.085942271,1.5748315609999999,0.0,1
Portfolio,OSQP_high,optimal,2.335908987,1775,-2.7259499131571663,52,150904,0,0.062104813,2.273804174,0.0,1
Portfolio,OSQP_high,optimal,1.824290451,1225,-2.7221895623327614,52,150904,0,0.062630558,1.761659893,0.0,1
Portfolio,OSQP_high,optimal,1.855543964,1275,-2.6613049387024015,52,150904,0,0.058696819,1.796847145,0.0,1
Portfolio,OSQP_high,optimal,1.694938103,1425,-2.622966780008082,52,150904,0,0.049952332,1.644985771,0.0,1
Portfolio,OSQP_high,optimal,2.030260076,1425,-2.5706421047450565,52,150904,0,0.052307179,1.977952897,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.020982219000000003,700,-2.9553154075399064,6,3612,0,0.00210195,0.018880269,0.0,1
Portfolio,OSQP_high,optimal,0.01235712,400,-2.2197013242593515,6,3612,0,0.002269539,0.010087581,0.0,1
Portfolio,OSQP_high,optimal,0.014287747,450,-2.143920047028549,6,3612,0,0.002114429,0.012173318,0.0,1
Portfolio,OSQP_high,optimal,0.008653422,250,-1.9395042249849548,6,3612,0,0.002282514,0.006370908,0.0,1
Portfolio,OSQP_high,optimal,0.019230648,650,-2.7286032240201163,6,3612,0,0.002104217,0.017126431,0.0,1
Portfolio,OSQP_high,optimal,0.014097454,425,-3.039370994314387,6,3612,0,0.002096066,0.012001388,0.0,1
Portfolio,OSQP_high,optimal,0.013359084,450,-2.1582636280592586,6,3612,0,0.002272327,0.011086757,0.0,1
Portfolio,OSQP_high,optimal,0.018973449,625,-2.5885557327982487,6,3612,0,0.002095219,0.01687823,0.0,2
Portfolio,OSQP_high,optimal,0.011619395000000001,350,-2.2040519741013047,6,3612,0,0.002091192,0.009528203,0.0,1
Portfolio,OSQP_high,optimal,0.012306819,375,-2.3271700281043026,6,3612,0,0.002099768,0.010207051,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,3.2924343069999997,1675,-2.75146248418459,65,230880,0,0.081858632,3.210575675,0.0,1
Portfolio,OSQP_high,optimal,3.658321128,1700,-2.5640960012527136,65,230880,0,0.130320351,3.528000777,0.0,1
Portfolio,OSQP_high,optimal,3.5803151890000002,1550,-2.502049117024677,65,230880,0,0.183808705,3.396506484,0.0,1
Portfolio,OSQP_high,optimal,3.068467479,1450,-2.734990218845315,65,230880,0,0.11740876,2.951058719,0.0,1
Portfolio,OSQP_high,optimal,3.05143799,1425,-2.7014370437337614,65,230880,0,0.141821826,2.909616164,0.0,2
Portfolio,OSQP_high,optimal,2.884999699,1325,-2.670872613447708,65,230880,0,0.13758748,2.747412219,0.0,1
Portfolio,OSQP_high,optimal,3.264418923,1525,-2.478372600168817,65,230880,0,0.144227469,3.120191454,0.0,1
Portfolio,OSQP_high,optimal,2.520919739,1125,-2.6639938343906255,65,230880,0,0.103854069,2.41706567,0.0,1
Portfolio,OSQP_high,optimal,2.808879921,1375,-2.676236577411504,65,230880,0,0.090244008,2.718635913,0.0,2
Portfolio,OSQP_high,optimal,3.266173885,1550,-2.466422324124715,65,230880,0,0.093646081,3.172527804,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.01753504,425,-2.6422124500358892,7,4564,0,0.002855282,0.014679758,0.0,1
Portfolio,OSQP_high,optimal,0.017149681,425,-2.3682178527528865,7,4564,0,0.002823973,0.014325708,0.0,1
Portfolio,OSQP_high,optimal,0.021560984,550,-2.708367035100105,7,4564,0,0.002831641,0.018729343,0.0,1
Portfolio,OSQP_high,optimal,0.011850771000000001,325,-2.483173631468574,7,4564,0,0.002440064,0.009410707,0.0,1
Portfolio,OSQP_high,optimal,0.011794836999999999,275,-2.1945051864936462,7,4564,0,0.002577564,0.009217273,0.0,1
Portfolio,OSQP_high,optimal,0.025887468,675,-2.176905252279298,7,4564,0,0.002830308,0.02305716,0.0,1
Portfolio,OSQP_high,optimal,0.018768927,525,-2.8727696962525764,7,4564,0,0.002419543,0.016349384,0.0,2
Portfolio,OSQP_high,optimal,0.023641066999999998,625,-2.4739899936499534,7,4564,0,0.002840976,0.020800091,0.0,1
Portfolio,OSQP_high,optimal,0.011393266,250,-2.395057496449755,7,4564,0,0.002827358,0.008565908,0.0,1
Portfolio,OSQP_high,optimal,0.017033434,400,-2.4214037743133434,7,4564,0,0.002827715,0.014205719,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.016490414000000002,350,-2.18906189292516,8,5616,0,0.002736322,0.013754092,0.0,1
Portfolio,OSQP_high,optimal,0.029922217,700,-2.545840894470677,8,5616,0,0.002725504,0.027196713,0.0,1
Portfolio,OSQP_high,optimal,0.026721405,600,-2.4415761927697934,8,5616,0,0.002703052,0.024018353,0.0,2
Portfolio,OSQP_high,optimal,0.022475685,500,-2.4921245534689374,8,5616,0,0.00269763,0.019778055,0.0,1
Portfolio,OSQP_high,optimal,0.046323837,675,-2.922091513518445,8,5616,0,0.022303767,0.02402007,0.0,1
Portfolio,OSQP_high,optimal,0.016927907,350,-2.203656678506259,8,5616,0,0.002715104,0.014212803,0.0,1
Portfolio,OSQP_high,optimal,0.054882908999999994,900,-2.719685357941965,8,5616,0,0.015941411,0.038941498,0.0,1
Portfolio,OSQP_high,optimal,0.024495972,550,-2.2691325638170396,8,5616,0,0.002901733,0.021594239,0.0,1
Portfolio,OSQP_high,optimal,0.020842493,450,-2.0795807640118897,8,5616,0,0.003137047,0.017705446,0.0,1
Portfolio,OSQP_high,optimal,0.029553700999999998,700,-2.5060743855089216,8,5616,0,0.002912803,0.026640898,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,5.2090824730000005,1425,-2.723046970460662,80,344160,0,0.583464604,4.625617869,0.0,1
Portfolio,OSQP_high,optimal,7.0171562849999995,2175,-2.545033770773633,80,344160,0,0.228405979,6.788750306,0.0,2
Portfolio,OSQP_high,optimal,5.9886794750000005,1825,-2.5783057895160297,80,344160,0,0.390983836,5.597695639,0.0,1
Portfolio,OSQP_high,optimal,4.748801316,1375,-2.4453729134711675,80,344160,0,0.324068156,4.42473316,0.0,1
Portfolio,OSQP_high,optimal,5.562110935,1650,-2.670101027104681,80,344160,0,0.34348205,5.218628885,0.0,1
Portfolio,OSQP_high,optimal,5.219870824,1525,-2.497214832768186,80,344160,0,0.290044648,4.929826176,0.0,1
Portfolio,OSQP_high,optimal,5.40082227,1550,-2.6084026536794687,80,344160,0,0.384153276,5.016668994,0.0,2
Portfolio,OSQP_high,optimal,6.316859906,1825,-2.513799432464939,80,344160,0,0.547501326,5.7693585800000005,0.0,1
Portfolio,OSQP_high,optimal,5.573806987,1675,-2.5500373924471518,80,344160,0,0.315186001,5.258620986,0.0,1
Portfolio,OSQP_high,optimal,6.534484317,2100,-2.661382351369348,80,344160,0,0.307133094,6.227351223,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,0.024496727,325,-2.407825448817827,9,6768,0,0.002465452,0.022031275,0.0,1
Portfolio,OSQP_high,optimal,0.034088995999999996,550,-2.3347463798532795,9,6768,0,0.002669833,0.031419163,0.0,1
Portfolio,OSQP_high,optimal,0.031859493,500,-2.23675371625998,9,6768,0,0.002685476,0.029174017,0.0,1
Portfolio,OSQP_high,optimal,0.046366697000000005,525,-2.0999515878787802,9,6768,0,0.002476218,0.043890479,0.0,1
Portfolio,OSQP_high,optimal,0.04698126,775,-2.43491398390762,9,6768,0,0.002684169,0.044297091,0.0,1
Portfolio,OSQP_high,optimal,0.040687369,575,-2.733353165611742,9,6768,0,0.002455375,0.038231994,0.0,1
Portfolio,OSQP_high,optimal,0.021596721,325,-2.731708045573753,9,6768,0,0.002651531,0.01894519,0.0,1
Portfolio,OSQP_high,optimal,0.038363014,650,-2.4022465747629993,9,6768,0,0.002677257,0.035685757,0.0,1
Portfolio,OSQP_high,optimal,0.041345584,625,-2.6658180667963944,9,6768,0,0.0024427,0.038902884,0.0,1
Portfolio,OSQP_high,optimal,0.03337353,625,-2.388275289538445,9,6768,0,0.00229361,0.03107992,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_high,optimal,6.775361783999999,1325,-2.640876429888884,99,519948,0,0.271566124,6.50379566,0.0,1
Portfolio,OSQP_high,optimal,10.784950666,2025,-2.7013306773518835,99,519948,0,0.715091973,10.069858693,0.0,2
Portfolio,OSQP_high,optimal,10.419041873,1900,-2.612321649708077,99,519948,0,0.665418633,9.75362324,0.0,2
Portfolio,OSQP_high,optimal,8.028234284,1525,-2.731831252036512,99,519948,0,0.629595573,7.398638711,0.0,1
Portfolio,OSQP_high,optimal,10.477388442,2175,-2.725741000232854,99,519948,0,0.346005307,10.131383135,0.0,2
Portfolio,OSQP_high,optimal,8.491651054,1450,-2.608387172746542,99,519948,0,0.880461808,7.611189246,0.0,1
Portfolio,OSQP_high,optimal,10.833592195,1975,-2.600333325497994,99,519948,0,0.359821442,10.473770753,0.0,2
Portfolio,OSQP_high,optimal,10.224537829,1900,-2.670174017108153,99,519948,0,0.544327248,9.680210581,0.0,2
Portfolio,OSQP_high,optimal,9.234217365,1800,-2.6125502356157932,99,519948,0,0.637571093,8.596646272,0.0,1
Portfolio,OSQP_high,optimal,10.467776051,2050,-2.6706245664631854,99,519948,0,0.346480276,10.121295775,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.001679287,625,-0.4068152521585761,10,178,0,0.00019328900000000003,0.0014859979999999999,0.0,2
Random QP,OSQP_high,optimal,0.000967567,325,3.066259613011856,10,186,0,0.000168713,0.000798854,0.0,2
Random QP,OSQP_high,optimal,0.0007118970000000001,200,10.335721604975603,10,180,0,0.000192862,0.000519035,0.0,0
Random QP,OSQP_high,optimal,0.001072094,350,8.0441257766354,10,178,0,0.000177585,0.0008945089999999999,0.0,2
Random QP,OSQP_high,optimal,0.001395397,500,-3.7954873283204345,10,182,0,0.000190812,0.001204585,0.0,2
Random QP,OSQP_high,optimal,0.001629066,550,2.852234546986973,10,178,0,0.000212545,0.001416521,0.0,1
Random QP,OSQP_high,optimal,0.00096409,300,-3.0583515152522023,10,182,0,0.000195151,0.000768939,0.0,0
Random QP,OSQP_high,optimal,0.000545384,150,7.4692484203303495,10,176,0,0.000178666,0.00036671800000000004,0.0,0
Random QP,OSQP_high,optimal,0.000777375,250,1.6372441437932914,10,172,0,0.000160316,0.000617059,0.0,2
Random QP,OSQP_high,optimal,0.0013527810000000002,500,2.997200295681448,10,180,0,0.000179233,0.001173548,0.0,0
Random QP,OSQP_high,optimal,0.0009702539999999999,300,3.0329898646091715,11,224,0,0.000155533,0.000814721,0.0,0
Random QP,OSQP_high,optimal,0.0009656469999999999,300,6.4028676171350325,11,218,0,0.000157849,0.000807798,0.0,0
Random QP,OSQP_high,optimal,0.001494141,350,1.6043003110878342,11,214,0,0.000211078,0.001283063,0.0,2
Random QP,OSQP_high,optimal,0.0029239640000000003,1050,14.485480289498662,11,216,0,0.000159085,0.002764879,0.0,3
Random QP,OSQP_high,optimal,0.0014700389999999998,350,7.444856154095827,11,224,0,0.000201116,0.001268923,0.0,1
Random QP,OSQP_high,optimal,0.000969139,300,66.72485539082177,11,212,0,0.000157472,0.000811667,0.0,1
Random QP,OSQP_high,optimal,0.0007703380000000001,225,10.517288040558345,11,218,0,0.000157859,0.000612479,0.0,0
Random QP,OSQP_high,optimal,0.001322148,425,3.925710712688605,11,216,0,0.000155746,0.001166402,0.0,3
Random QP,OSQP_high,optimal,0.000965406,300,5.7909729698105945,11,208,0,0.000159188,0.000806218,0.0,1
Random QP,OSQP_high,optimal,0.00101354,325,6.110635882343546,11,216,0,0.000148097,0.000865443,0.0,0
Random QP,OSQP_high,optimal,0.001217484,325,6.5821298042966285,12,264,0,0.000202988,0.0010144960000000001,0.0,1
Random QP,OSQP_high,optimal,0.0009480630000000001,250,0.13000060389833806,12,250,0,0.00020506,0.000743003,0.0,0
Random QP,OSQP_high,optimal,0.001242357,350,29.311719031661173,12,254,0,0.000197707,0.00104465,0.0,1
Random QP,OSQP_high,optimal,0.002260511,700,8.34880090252749,12,258,0,0.000209665,0.0020508460000000003,0.0,3
Random QP,OSQP_high,optimal,0.0008722239999999999,225,7.035133574436526,12,262,0,0.000199488,0.0006727360000000001,0.0,0
Random QP,OSQP_high,optimal,0.000882836,225,5.970466714344862,12,254,0,0.00020192400000000003,0.000680912,0.0,1
Random QP,OSQP_high,optimal,0.001173749,325,0.4509475898330193,12,250,0,0.000200127,0.0009736219999999999,0.0,0
Random QP,OSQP_high,optimal,0.0009569180000000001,275,6.356185486642513,12,258,0,0.000171735,0.0007851830000000001,0.0,0
Random QP,OSQP_high,optimal,0.00235924,675,18.49114053811702,12,258,0,0.00040019,0.00195905,0.0,3
Random QP,OSQP_high,optimal,0.0008210089999999999,225,-2.6939574424091486,12,254,0,0.000169195,0.000651814,0.0,0
Random QP,OSQP_high,optimal,0.002424557,650,5.0658092101863685,13,306,0,0.000214102,0.002210455,0.0,0
Random QP,OSQP_high,optimal,0.0014678310000000002,375,0.7756788937920315,13,308,0,0.000209708,0.001258123,0.0,0
Random QP,OSQP_high,optimal,0.001729093,325,2.2355704391828404,13,316,0,0.000267122,0.001461971,0.0,2
Random QP,OSQP_high,optimal,0.002683318,725,0.7074408415495316,13,302,0,0.000204352,0.002478966,0.0,1
Random QP,OSQP_high,optimal,0.003245337,925,8.484066210775032,13,296,0,0.000193909,0.0030514279999999997,0.0,1
Random QP,OSQP_high,optimal,0.001285724,325,20.834829379784576,13,302,0,0.00019901400000000002,0.00108671,0.0,1
Random QP,OSQP_high,optimal,0.001321161,325,10.048003323439874,13,304,0,0.00019919799999999999,0.0011219630000000001,0.0,0
Random QP,OSQP_high,optimal,0.001174399,275,1.416983287876401,13,306,0,0.000202694,0.000971705,0.0,0
Random QP,OSQP_high,optimal,0.001494511,375,13.203361350524444,13,298,0,0.000187071,0.00130744,0.0,1
Random QP,OSQP_high,optimal,0.0016531699999999998,325,35.910898314287074,13,304,0,0.000256412,0.001396758,0.0,1
Random QP,OSQP_high,optimal,0.0015821429999999998,350,27.8470164966472,15,412,0,0.00024241,0.0013397329999999999,0.0,1
Random QP,OSQP_high,optimal,0.0022911430000000003,350,9.814748594823179,15,422,0,0.000324767,0.001966376,0.0,1
Random QP,OSQP_high,optimal,0.0015197980000000002,325,14.37619046672168,15,406,0,0.000247638,0.00127216,0.0,1
Random QP,OSQP_high,optimal,0.002348122,375,25.274578449463988,15,418,0,0.000350285,0.001997837,0.0,1
Random QP,OSQP_high,optimal,0.0014330579999999999,300,2.812667114443078,15,412,0,0.000239938,0.00119312,0.0,0
Random QP,OSQP_high,optimal,0.001965702,300,13.390175769348321,15,408,0,0.000351091,0.001614611,0.0,1
Random QP,OSQP_high,optimal,0.0019061929999999998,300,9.886868544734302,15,416,0,0.000349221,0.0015569720000000002,0.0,0
Random QP,OSQP_high,optimal,0.002109054,350,6.19167514310992,15,410,0,0.000335965,0.001773089,0.0,1
Random QP,OSQP_high,optimal,0.001881041,425,6.5331366727509135,15,406,0,0.000237192,0.001643849,0.0,0
Random QP,OSQP_high,optimal,0.0015852960000000001,350,18.918602204257077,15,412,0,0.000229819,0.0013554770000000001,0.0,1
Random QP,OSQP_high,optimal,0.006401589,975,9.472942684667274,18,612,0,0.000419527,0.005982062,0.0,5
Random QP,OSQP_high,optimal,0.002764227,350,2.5657357122719127,18,594,0,0.00040975,0.0023544770000000002,0.0,2
Random QP,OSQP_high,optimal,0.0046167840000000005,625,18.124426132125823,18,614,0,0.00040839800000000003,0.004208386,0.0,1
Random QP,OSQP_high,optimal,0.0031490209999999997,400,6.469732013200574,18,604,0,0.000435978,0.002713043,0.0,0
Random QP,OSQP_high,optimal,0.002228614,275,4.22574471322131,18,610,0,0.000432606,0.001796008,0.0,0
Random QP,OSQP_high,optimal,0.00185338,325,11.135181686036526,18,612,0,0.000305067,0.001548313,0.0,0
Random QP,OSQP_high,optimal,0.002187578,400,6.8983755027269975,18,602,0,0.00029612700000000003,0.0018914510000000002,0.0,1
Random QP,OSQP_high,optimal,0.0043675910000000005,850,29.98550601114124,18,622,0,0.000318276,0.004049315,0.0,1
Random QP,OSQP_high,optimal,0.002066275,375,-0.6267654066358183,18,594,0,0.000298497,0.0017677779999999998,0.0,0
Random QP,OSQP_high,optimal,0.006860333000000001,1375,11.91509852840016,18,598,0,0.000313818,0.006546515,0.0,1
Random QP,OSQP_high,optimal,0.003104285,350,37.50445120855709,23,1002,0,0.000516085,0.0025881999999999997,0.0,1
Random QP,OSQP_high,optimal,0.012785606000000001,1475,24.39288237937483,23,1016,0,0.00064576,0.012139846000000001,0.0,0
Random QP,OSQP_high,optimal,0.004736626,475,31.58906162616452,23,1032,0,0.000648804,0.0040878220000000005,0.0,1
Random QP,OSQP_high,optimal,0.003418959,400,59.85622700714709,23,1020,0,0.000509281,0.0029096779999999997,0.0,2
Random QP,OSQP_high,optimal,0.004017058,475,32.96712676619925,23,1022,0,0.000520275,0.003496783,0.0,1
Random QP,OSQP_high,optimal,0.004490212,450,17.03748110879096,23,1066,0,0.000612749,0.003877463,0.0,2
Random QP,OSQP_high,optimal,0.003589518,425,12.391218703907294,23,1004,0,0.000511293,0.003078225,0.0,2
Random QP,OSQP_high,optimal,0.008067379,900,42.5402428694232,23,1034,0,0.000520291,0.007547088,0.0,1
Random QP,OSQP_high,optimal,0.011459667,1300,52.08356515743277,23,994,0,0.0006435519999999999,0.010816115,0.0,5
Random QP,OSQP_high,optimal,0.005648269000000001,625,37.773169557832226,23,1016,0,0.0005050769999999999,0.005143192,0.0,1
Random QP,OSQP_high,optimal,0.012334831000000001,975,39.53321235537414,29,1694,0,0.001164422,0.011170409,0.0,1
Random QP,OSQP_high,optimal,0.010464327,775,30.616681195607985,29,1694,0,0.001180822,0.009283505,0.0,3
Random QP,OSQP_high,optimal,0.014156734,1150,85.92369698649567,29,1702,0,0.0011850580000000001,0.012971676000000001,0.0,5
Random QP,OSQP_high,optimal,0.015414628,1300,58.301551675431654,29,1670,0,0.001116548,0.01429808,0.0,1
Random QP,OSQP_high,optimal,0.013195297,1175,22.921489693602663,29,1672,0,0.001061203,0.012134094,0.0,1
Random QP,OSQP_high,optimal,0.007146709,525,36.59075655077545,29,1680,0,0.001036625,0.006110084,0.0,1
Random QP,OSQP_high,optimal,0.008759715999999999,650,46.78611384892086,29,1688,0,0.00117976,0.007579956,0.0,1
Random QP,OSQP_high,optimal,0.011498143999999998,925,18.58762587253561,29,1702,0,0.001180894,0.01031725,0.0,1
Random QP,OSQP_high,optimal,0.011868176,1050,47.526575454057465,29,1664,0,0.001043343,0.010824833,0.0,0
Random QP,OSQP_high,optimal,0.0062656280000000005,425,48.97658172737295,29,1696,0,0.001036955,0.005228673,0.0,1
Random QP,OSQP_high,optimal,0.026780075,1550,86.10695519340538,39,3204,0,0.002118151,0.024661923999999998,0.0,1
Random QP,OSQP_high,optimal,0.015316405,825,91.1844963868125,39,3204,0,0.0023441729999999997,0.012972232,0.0,1
Random QP,OSQP_high,optimal,0.013378316,625,105.23522335387449,39,3200,0,0.002085081,0.011293235,0.0,1
Random QP,OSQP_high,optimal,0.021399822,1150,56.15496461871429,39,3166,0,0.002091121,0.019308701,0.0,1
Random QP,OSQP_high,optimal,0.009627675,425,49.21566116371132,39,3220,0,0.002343115,0.00728456,0.0,1
Random QP,OSQP_high,optimal,0.010717602,475,153.70898951211362,39,3160,0,0.0020696160000000003,0.008647986,0.0,1
Random QP,OSQP_high,optimal,0.019036276,1000,83.00364291558127,39,3192,0,0.002097505,0.016938771000000002,0.0,1
Random QP,OSQP_high,optimal,0.026847501,1675,68.40951821403756,39,3252,0,0.002328181,0.02451932,0.0,3
Random QP,OSQP_high,optimal,0.017125562,875,124.2773743394564,39,3230,0,0.002127189,0.014998373,0.0,1
Random QP,OSQP_high,optimal,0.018688125,975,90.62331562581706,39,3226,0,0.002095991,0.016592133999999998,0.0,1
Random QP,OSQP_high,optimal,0.040530259,1300,180.92338281308037,53,6268,0,0.003470004,0.037060255,0.0,1
Random QP,OSQP_high,optimal,0.028561122,975,267.7660380029165,53,6208,0,0.0031979120000000002,0.02536321,0.0,3
Random QP,OSQP_high,optimal,0.042371727000000005,1375,232.63093977035146,53,6260,0,0.003494048,0.038877679,0.0,1
Random QP,OSQP_high,optimal,0.038255344,1375,235.77026166472743,53,6246,0,0.003148551,0.035106793,0.0,1
Random QP,OSQP_high,optimal,0.043552674000000006,1400,189.27322666375423,53,6126,0,0.003437785,0.040114889,0.0,3
Random QP,OSQP_high,optimal,0.049106132,1625,214.7312095766172,53,6152,0,0.003442353,0.045663779,0.0,1
Random QP,OSQP_high,optimal,0.049078641000000006,1625,140.22290020893917,53,6178,0,0.003452014,0.045626627,0.0,1
Random QP,OSQP_high,optimal,0.034970560000000005,1100,226.20575805716615,53,6130,0,0.003474085,0.031496475,0.0,1
Random QP,OSQP_high,optimal,0.038316276,1200,212.3217501403727,53,6166,0,0.00346172,0.034854556,0.0,1
Random QP,OSQP_high,optimal,0.047685088,1775,169.6191763222902,53,6190,0,0.0030870790000000004,0.044598009,0.0,1
Random QP,OSQP_high,optimal,0.268224163,3250,351.1107014943632,73,12284,0,0.007868370999999999,0.260355792,0.0,1
Random QP,OSQP_high,optimal,0.110185839,1500,537.2606219670994,73,12384,0,0.007938489,0.10224735,0.0,1
Random QP,OSQP_high,optimal,0.14168609,1825,245.99313409939603,73,12288,0,0.007913101,0.133772989,0.0,1
Random QP,OSQP_high,optimal,0.131944,1875,233.50354998861755,73,12342,0,0.006952019,0.124991981,0.0,1
Random QP,OSQP_high,optimal,0.08411136100000001,1250,226.1605818223086,73,12356,0,0.007959083,0.076152278,0.0,1
Random QP,OSQP_high,optimal,0.06806205,1100,420.6842839307295,73,12384,0,0.007869375,0.060192675,0.0,1
Random QP,OSQP_high,optimal,0.137974908,1850,317.9416110947028,73,12438,0,0.007777286,0.13019762199999999,0.0,1
Random QP,OSQP_high,optimal,0.180215004,2150,364.4440156976416,73,12406,0,0.00781526,0.172399744,0.0,1
Random QP,OSQP_high,optimal,0.205723827,2425,318.4444197609618,73,12370,0,0.007726497,0.19799733,0.0,1
Random QP,OSQP_high,optimal,0.113808545,1700,516.5094590402243,73,12350,0,0.006797804,0.10701074099999999,0.0,1
Random QP,OSQP_high,optimal,0.376010629,3350,663.2390240275378,103,25576,0,0.017620268,0.358390361,0.0,1
Random QP,OSQP_high,optimal,0.204091511,1925,567.2294732249593,103,25516,0,0.017538729,0.186552782,0.0,1
Random QP,OSQP_high,optimal,0.26992274,2525,1009.5704347673174,103,25482,0,0.017592963,0.252329777,0.0,1
Random QP,OSQP_high,optimal,0.498274451,5050,487.16180825635564,103,25448,0,0.017515858,0.48075859299999996,0.0,1
Random QP,OSQP_high,optimal,0.432362446,3775,935.4334009415072,103,25508,0,0.017507039,0.414855407,0.0,1
Random QP,OSQP_high,optimal,0.161210484,1425,532.7712705028338,103,25530,0,0.027781991000000002,0.133428493,0.0,1
Random QP,OSQP_high,optimal,0.14728828800000002,1325,720.4420124874202,103,25594,0,0.017454967,0.129833321,0.0,1
Random QP,OSQP_high,optimal,0.21469117,1950,725.1165111170308,103,25534,0,0.033917061,0.180774109,0.0,1
Random QP,OSQP_high,optimal,0.198617198,1650,757.5086026501558,103,25440,0,0.017522591,0.181094607,0.0,1
Random QP,OSQP_high,optimal,0.197969641,1875,732.7935801105065,103,25514,0,0.01752177,0.180447871,0.0,1
Random QP,OSQP_high,optimal,0.7057829229999999,3275,1311.1859724833182,146,52538,0,0.042210892,0.6635720310000001,0.0,1
Random QP,OSQP_high,optimal,0.5858665239999999,2025,1690.7805501299952,146,52524,0,0.042044124,0.5438224,0.0,1
Random QP,OSQP_high,optimal,0.6987843890000001,2525,1689.3439298531644,146,52582,0,0.042307252000000004,0.656477137,0.0,1
Random QP,OSQP_high,optimal,0.7895592770000001,3125,1526.2068002523638,146,52540,0,0.04190553,0.747653747,0.0,1
Random QP,OSQP_high,optimal,0.6786137459999999,2400,1374.328279640629,146,52570,0,0.042200457999999996,0.636413288,0.0,1
Random QP,OSQP_high,optimal,0.34370605600000004,1825,1635.052539892365,146,52498,0,0.035873507,0.307832549,0.0,1
Random QP,OSQP_high,optimal,0.781564805,3050,1162.9314956269804,146,52604,0,0.042030417,0.7395343879999999,0.0,1
Random QP,OSQP_high,optimal,0.52569453,2675,1681.9662705555627,146,52558,0,0.041850006,0.483844524,0.0,1
Random QP,OSQP_high,optimal,0.535208486,2950,1859.7147423936276,146,52482,0,0.041920088,0.49328839799999996,0.0,1
Random QP,OSQP_high,optimal,0.386089475,2100,1255.788285074867,146,52470,0,0.035935668,0.35015380700000004,0.0,1
Random QP,OSQP_high,optimal,1.099596833,2900,2708.875374842865,211,110960,0,0.028319451000000002,1.0712773820000001,0.0,1
Random QP,OSQP_high,optimal,1.036342032,2325,3175.673791251441,211,110986,0,0.048208408,0.988133624,0.0,1
Random QP,OSQP_high,optimal,2.369894148,6850,3283.504738568485,211,110918,0,0.047184022,2.322710126,0.0,1
Random QP,OSQP_high,optimal,1.115440823,2625,2736.955385070108,211,110914,0,0.04694399,1.068496833,0.0,1
Random QP,OSQP_high,optimal,1.245024585,3100,2396.6370056381093,211,110938,0,0.05746876,1.187555825,0.0,1
Random QP,OSQP_high,optimal,1.592946154,4150,3297.0882483842747,211,110968,0,0.048226175999999996,1.544719978,0.0,1
Random QP,OSQP_high,optimal,0.820302031,2050,2549.855448521072,211,110924,0,0.027027076,0.793274955,0.0,1
Random QP,OSQP_high,optimal,2.454229957,7300,2542.113347301529,211,110948,0,0.029026927,2.42520303,0.0,1
Random QP,OSQP_high,optimal,0.977362389,2525,2581.487489970585,211,110992,0,0.026911352000000003,0.950451037,0.0,1
Random QP,OSQP_high,optimal,1.086770157,2875,3237.453522783369,211,110932,0,0.027141747999999997,1.059628409,0.0,1
Random QP,OSQP_high,optimal,2.254295261,3100,6967.9644924936365,304,230956,0,0.059996434,2.194298827,0.0,1
Random QP,OSQP_high,optimal,2.201095169,3025,6907.058088181275,304,230924,0,0.061802209000000004,2.13929296,0.0,1
Random QP,OSQP_high,optimal,2.471591191,3475,6634.4831645366785,304,230968,0,0.16968855800000002,2.301902633,0.0,1
Random QP,OSQP_high,optimal,2.346407229,3200,6375.530207089456,304,230910,0,0.119134269,2.22727296,0.0,1
Random QP,OSQP_high,optimal,3.856165613,5775,5316.924359445853,304,230986,0,0.126833723,3.72933189,0.0,1
Random QP,OSQP_high,optimal,3.980150029,6225,6420.786325324217,304,230934,0,0.06077181,3.919378219,0.0,0
Random QP,OSQP_high,optimal,2.133010469,2775,5924.929794551999,304,230940,0,0.164193488,1.968816981,0.0,1
Random QP,OSQP_high,optimal,4.705582188999999,7450,5180.7535192508785,304,230944,0,0.093770554,4.6118116350000005,0.0,0
Random QP,OSQP_high,optimal,4.201642521999998,6525,6738.56334435809,304,230960,0,0.17646767600000002,4.0251748460000005,0.0,0
Random QP,OSQP_high,optimal,3.526969864,5350,7282.237248463512,304,230954,0,0.10206387,3.424905994,0.0,1
Random QP,OSQP_high,optimal,7.787315677,4800,16903.79727212151,442,488410,0,0.43849845200000004,7.348817225,0.0,0
Random QP,OSQP_high,optimal,10.169141225,6925,13286.473831051262,442,488400,0,0.187730724,9.981410501000001,0.0,0
Random QP,OSQP_high,optimal,7.193667780999999,4475,12647.586997842483,442,488398,0,0.267328178,6.926339603,0.0,1
Random QP,OSQP_high,optimal,9.810955926,6475,14487.190968687411,442,488406,0,0.448403485,9.362552441,0.0,0
Random QP,OSQP_high,optimal,6.894761991,4275,13420.252393161385,442,488398,0,0.527193396,6.367568595,0.0,0
Random QP,OSQP_high,optimal,9.831104658,6450,15031.344634416755,442,488406,0,0.535143909,9.295960748999999,0.0,0
Random QP,OSQP_high,optimal,8.477952853,5400,13716.01100919635,442,488398,0,0.337478679,8.140474174,0.0,0
Random QP,OSQP_high,optimal,8.847814992,6000,14796.374271032928,442,488402,0,0.272426853,8.575388139,0.0,0
Random QP,OSQP_high,optimal,4.493531847,2675,14513.03519817596,442,488404,0,0.37130803,4.122223817,0.0,1
Random QP,OSQP_high,optimal,9.672594668,6425,15004.075281510808,442,488394,0,0.5698250229999999,9.102769645,0.0,0
Random QP,OSQP_high,optimal,14.161772365,3275,30852.31773362963,644,1036840,0,1.205805642,12.955966723,0.0,0
Random QP,OSQP_high,optimal,15.415676146,3700,30689.174116389386,644,1036840,0,0.7429468340000001,14.672729312000001,0.0,0
Random QP,OSQP_high,optimal,24.183298349,7125,31130.42547945376,644,1036838,0,0.782362868,23.400935480999998,0.0,0
Random QP,OSQP_high,optimal,13.935574909000001,3425,26461.446336709825,644,1036840,0,0.629911986,13.305662923,0.0,0
Random QP,OSQP_high,optimal,18.825689055999998,4900,31390.27475545871,644,1036840,0,0.974526728,17.851162328,0.0,0
Random QP,OSQP_high,optimal,16.139503609000002,4100,30571.33001130061,644,1036838,0,0.6711238359999999,15.468379772999999,0.0,0
Random QP,OSQP_high,optimal,16.323604439,4125,29012.04850866855,644,1036840,0,0.7322394459999999,15.591364993,0.0,0
Random QP,OSQP_high,optimal,15.47548924,3775,27069.998859100142,644,1036840,0,0.883986935,14.591502305,0.0,0
Random QP,OSQP_high,optimal,17.581092703,4525,25719.50508693192,644,1036836,0,0.684020812,16.897071891,0.0,0
Random QP,OSQP_high,optimal,19.319869792000002,5125,26966.096945276935,644,1036840,0,0.9045075220000001,18.41536227,0.0,0
Random QP,OSQP_high,optimal,41.882840812,4925,62564.14044252629,940,2209000,0,1.315477723,40.567363089000004,0.0,0
Random QP,OSQP_high,optimal,42.37829913,4700,60048.68565169071,940,2209000,0,1.835494273,40.542804857,0.0,0
Random QP,OSQP_high,optimal,37.230184836,3725,72618.41438761842,940,2209000,0,2.1523239309999997,35.077860905,0.0,0
Random QP,OSQP_high,optimal,42.000886371,4875,65050.69006704642,940,2209000,0,1.373314455,40.627571916,0.0,0
Random QP,OSQP_high,optimal,38.166581838,4100,68758.08116848457,940,2209000,0,1.8936491130000002,36.272932725,0.0,0
Random QP,OSQP_high,optimal,34.535815918000004,3850,74167.57972986631,940,2209000,0,1.39002623,33.145789688,0.0,0
Random QP,OSQP_high,optimal,38.617963071,4125,67470.88927391455,940,2209000,0,1.82489639,36.793066681,0.0,0
Random QP,OSQP_high,optimal,36.443040107,3900,58346.486994921295,940,2209000,0,1.855390531,34.587649576,0.0,0
Random QP,OSQP_high,optimal,36.513245751,3850,63707.977443359065,940,2209000,0,2.127470869,34.385774882,0.0,0
Random QP,OSQP_high,optimal,46.310347308000004,5475,80039.39614810683,940,2209000,0,1.6749100080000001,44.6354373,0.0,0
Random QP,OSQP_high,optimal,70.66367767400001,3600,132962.14590755774,1373,4712822,0,3.9895262330000003,66.674151441,0.0,0
Random QP,OSQP_high,optimal,71.696969763,3725,136507.7931221468,1373,4712822,0,4.023389698,67.673580065,0.0,0
Random QP,OSQP_high,optimal,69.835331538,3525,131694.82832345294,1373,4712822,0,5.00621201,64.829119528,0.0,0
Random QP,OSQP_high,optimal,79.415463279,3975,141049.651709287,1373,4712822,0,4.0200370560000005,75.395426223,0.0,0
Random QP,OSQP_high,optimal,54.284950141,2675,146591.37625175162,1373,4712822,0,4.019683411,50.26526673,0.0,0
Random QP,OSQP_high,optimal,67.961653053,3425,140703.2951268097,1373,4712822,0,4.26160809,63.700044963,0.0,0
Random QP,OSQP_high,optimal,63.801387533,3200,126818.88479673507,1373,4712822,0,4.395553693,59.40583384,0.0,0
Random QP,OSQP_high,optimal,57.837536233,2850,130567.44349490931,1373,4712822,0,3.98985567,53.847680563000004,0.0,0
Random QP,OSQP_high,optimal,76.244955801,4075,137123.84218332169,1373,4712822,0,3.639154202,72.605801599,0.0,0
Random QP,OSQP_high,optimal,49.361076765,2400,136638.09973853632,1373,4712822,0,4.240340782,45.120735983,0.0,0
Random QP,OSQP_high,optimal,109.249864636,2600,293607.62737703416,2009,10090202,0,10.409181391,98.840683245,0.0,0
Random QP,OSQP_high,optimal,122.686392594,3050,289415.49920501444,2009,10090202,0,10.026712365,112.659680229,0.0,0
Random QP,OSQP_high,optimal,123.498039554,3050,294864.7466830454,2009,10090202,0,9.909076058,113.588963496,0.0,0
Random QP,OSQP_high,optimal,115.26108517600001,2800,286481.7287276755,2009,10090202,0,10.250081066,105.01100411,0.0,0
Random QP,OSQP_high,optimal,120.73027396,2950,294050.83590999444,2009,10090202,0,10.457654867,110.27261909299999,0.0,0
Random QP,OSQP_high,optimal,127.335958726,3200,310412.9243448641,2009,10090202,0,10.340681638,116.995277088,0.0,0
Random QP,OSQP_high,optimal,104.467226165,2475,284570.1248917273,2009,10090202,0,10.384724167,94.082501998,0.0,0
Random QP,OSQP_high,optimal,108.83651653700001,2600,307912.91043801425,2009,10090202,0,10.124222207,98.71229433,0.0,0
Random QP,OSQP_high,optimal,114.27420892399999,2750,281167.5706418836,2009,10090202,0,10.125319421,104.14888950299999,0.0,0
Random QP,OSQP_high,optimal,134.282407876,3375,282459.8762032357,2009,10090202,0,10.810460993,123.47194688299999,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.001679287,625,-0.40681525215857606,10,178,0,0.000193289,0.001485998,0.0,2
Random QP,OSQP_high,optimal,0.000967567,325,3.0662596130118556,10,186,0,0.000168713,0.000798854,0.0,2
Random QP,OSQP_high,optimal,0.0007118970000000001,200,10.335721604975603,10,180,0,0.000192862,0.000519035,0.0,0
Random QP,OSQP_high,optimal,0.001072094,350,8.0441257766354,10,178,0,0.000177585,0.000894509,0.0,2
Random QP,OSQP_high,optimal,0.001395397,500,-3.7954873283204345,10,182,0,0.000190812,0.001204585,0.0,2
Random QP,OSQP_high,optimal,0.001629066,550,2.852234546986973,10,178,0,0.000212545,0.001416521,0.0,1
Random QP,OSQP_high,optimal,0.0009640899999999999,300,-3.0583515152522023,10,182,0,0.000195151,0.000768939,0.0,0
Random QP,OSQP_high,optimal,0.000545384,150,7.46924842033035,10,176,0,0.000178666,0.000366718,0.0,0
Random QP,OSQP_high,optimal,0.000777375,250,1.6372441437932914,10,172,0,0.000160316,0.000617059,0.0,2
Random QP,OSQP_high,optimal,0.001352781,500,2.9972002956814476,10,180,0,0.000179233,0.001173548,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.376010629,3350,663.2390240275378,103,25576,0,0.017620268,0.358390361,0.0,1
Random QP,OSQP_high,optimal,0.204091511,1925,567.2294732249593,103,25516,0,0.017538729,0.186552782,0.0,1
Random QP,OSQP_high,optimal,0.26992274,2525,1009.5704347673174,103,25482,0,0.017592963,0.252329777,0.0,1
Random QP,OSQP_high,optimal,0.498274451,5050,487.16180825635564,103,25448,0,0.017515858,0.480758593,0.0,1
Random QP,OSQP_high,optimal,0.432362446,3775,935.4334009415073,103,25508,0,0.017507039,0.414855407,0.0,1
Random QP,OSQP_high,optimal,0.16121048400000001,1425,532.7712705028338,103,25530,0,0.027781991,0.133428493,0.0,1
Random QP,OSQP_high,optimal,0.147288288,1325,720.4420124874202,103,25594,0,0.017454967,0.129833321,0.0,1
Random QP,OSQP_high,optimal,0.21469117,1950,725.1165111170308,103,25534,0,0.033917061,0.180774109,0.0,1
Random QP,OSQP_high,optimal,0.198617198,1650,757.5086026501558,103,25440,0,0.017522591,0.181094607,0.0,1
Random QP,OSQP_high,optimal,0.197969641,1875,732.7935801105065,103,25514,0,0.01752177,0.180447871,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.000970254,300,3.0329898646091715,11,224,0,0.000155533,0.000814721,0.0,0
Random QP,OSQP_high,optimal,0.000965647,300,6.4028676171350325,11,218,0,0.000157849,0.000807798,0.0,0
Random QP,OSQP_high,optimal,0.001494141,350,1.6043003110878342,11,214,0,0.000211078,0.001283063,0.0,2
Random QP,OSQP_high,optimal,0.0029239640000000003,1050,14.485480289498662,11,216,0,0.000159085,0.002764879,0.0,3
Random QP,OSQP_high,optimal,0.0014700389999999998,350,7.444856154095827,11,224,0,0.000201116,0.001268923,0.0,1
Random QP,OSQP_high,optimal,0.0009691389999999999,300,66.72485539082177,11,212,0,0.000157472,0.000811667,0.0,1
Random QP,OSQP_high,optimal,0.000770338,225,10.517288040558343,11,218,0,0.000157859,0.000612479,0.0,0
Random QP,OSQP_high,optimal,0.001322148,425,3.925710712688605,11,216,0,0.000155746,0.001166402,0.0,3
Random QP,OSQP_high,optimal,0.000965406,300,5.7909729698105945,11,208,0,0.000159188,0.000806218,0.0,1
Random QP,OSQP_high,optimal,0.00101354,325,6.110635882343546,11,216,0,0.000148097,0.000865443,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.001217484,325,6.582129804296628,12,264,0,0.000202988,0.001014496,0.0,1
Random QP,OSQP_high,optimal,0.000948063,250,0.13000060389833806,12,250,0,0.00020506,0.000743003,0.0,0
Random QP,OSQP_high,optimal,0.0012423570000000001,350,29.31171903166117,12,254,0,0.000197707,0.00104465,0.0,1
Random QP,OSQP_high,optimal,0.0022605109999999998,700,8.34880090252749,12,258,0,0.000209665,0.002050846,0.0,3
Random QP,OSQP_high,optimal,0.000872224,225,7.035133574436526,12,262,0,0.000199488,0.000672736,0.0,0
Random QP,OSQP_high,optimal,0.000882836,225,5.970466714344862,12,254,0,0.000201924,0.000680912,0.0,1
Random QP,OSQP_high,optimal,0.001173749,325,0.4509475898330193,12,250,0,0.000200127,0.000973622,0.0,0
Random QP,OSQP_high,optimal,0.000956918,275,6.356185486642512,12,258,0,0.000171735,0.000785183,0.0,0
Random QP,OSQP_high,optimal,0.00235924,675,18.49114053811702,12,258,0,0.00040019,0.00195905,0.0,3
Random QP,OSQP_high,optimal,0.000821009,225,-2.6939574424091486,12,254,0,0.000169195,0.000651814,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.002424557,650,5.0658092101863685,13,306,0,0.000214102,0.002210455,0.0,0
Random QP,OSQP_high,optimal,0.0014678310000000002,375,0.7756788937920315,13,308,0,0.000209708,0.001258123,0.0,0
Random QP,OSQP_high,optimal,0.0017290930000000001,325,2.2355704391828404,13,316,0,0.000267122,0.001461971,0.0,2
Random QP,OSQP_high,optimal,0.002683318,725,0.7074408415495316,13,302,0,0.000204352,0.002478966,0.0,1
Random QP,OSQP_high,optimal,0.003245337,925,8.484066210775033,13,296,0,0.000193909,0.003051428,0.0,1
Random QP,OSQP_high,optimal,0.001285724,325,20.834829379784576,13,302,0,0.000199014,0.00108671,0.0,1
Random QP,OSQP_high,optimal,0.001321161,325,10.048003323439872,13,304,0,0.000199198,0.001121963,0.0,0
Random QP,OSQP_high,optimal,0.001174399,275,1.416983287876401,13,306,0,0.000202694,0.000971705,0.0,0
Random QP,OSQP_high,optimal,0.001494511,375,13.203361350524444,13,298,0,0.000187071,0.00130744,0.0,1
Random QP,OSQP_high,optimal,0.0016531699999999998,325,35.910898314287074,13,304,0,0.000256412,0.001396758,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,70.66367767400001,3600,132962.14590755774,1373,4712822,0,3.989526233,66.674151441,0.0,0
Random QP,OSQP_high,optimal,71.696969763,3725,136507.7931221468,1373,4712822,0,4.023389698,67.673580065,0.0,0
Random QP,OSQP_high,optimal,69.835331538,3525,131694.82832345294,1373,4712822,0,5.00621201,64.829119528,0.0,0
Random QP,OSQP_high,optimal,79.415463279,3975,141049.651709287,1373,4712822,0,4.020037056,75.395426223,0.0,0
Random QP,OSQP_high,optimal,54.284950141,2675,146591.3762517516,1373,4712822,0,4.019683411,50.26526673,0.0,0
Random QP,OSQP_high,optimal,67.961653053,3425,140703.2951268097,1373,4712822,0,4.26160809,63.700044963,0.0,0
Random QP,OSQP_high,optimal,63.801387532999996,3200,126818.88479673507,1373,4712822,0,4.395553693,59.40583384,0.0,0
Random QP,OSQP_high,optimal,57.837536232999994,2850,130567.44349490933,1373,4712822,0,3.98985567,53.847680563,0.0,0
Random QP,OSQP_high,optimal,76.244955801,4075,137123.84218332169,1373,4712822,0,3.639154202,72.605801599,0.0,0
Random QP,OSQP_high,optimal,49.361076765,2400,136638.0997385363,1373,4712822,0,4.240340782,45.120735983,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.7057829229999999,3275,1311.1859724833182,146,52538,0,0.042210892,0.663572031,0.0,1
Random QP,OSQP_high,optimal,0.585866524,2025,1690.7805501299952,146,52524,0,0.042044124,0.5438224,0.0,1
Random QP,OSQP_high,optimal,0.698784389,2525,1689.3439298531644,146,52582,0,0.042307252,0.656477137,0.0,1
Random QP,OSQP_high,optimal,0.789559277,3125,1526.206800252364,146,52540,0,0.04190553,0.747653747,0.0,1
Random QP,OSQP_high,optimal,0.678613746,2400,1374.328279640629,146,52570,0,0.042200458,0.636413288,0.0,1
Random QP,OSQP_high,optimal,0.34370605600000004,1825,1635.052539892365,146,52498,0,0.035873507,0.307832549,0.0,1
Random QP,OSQP_high,optimal,0.781564805,3050,1162.9314956269804,146,52604,0,0.042030417,0.739534388,0.0,1
Random QP,OSQP_high,optimal,0.52569453,2675,1681.9662705555627,146,52558,0,0.041850006,0.483844524,0.0,1
Random QP,OSQP_high,optimal,0.535208486,2950,1859.7147423936274,146,52482,0,0.041920088,0.493288398,0.0,1
Random QP,OSQP_high,optimal,0.38608947499999996,2100,1255.788285074867,146,52470,0,0.035935668,0.350153807,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.001582143,350,27.8470164966472,15,412,0,0.00024241,0.001339733,0.0,1
Random QP,OSQP_high,optimal,0.0022911430000000003,350,9.814748594823179,15,422,0,0.000324767,0.001966376,0.0,1
Random QP,OSQP_high,optimal,0.0015197980000000002,325,14.376190466721681,15,406,0,0.000247638,0.00127216,0.0,1
Random QP,OSQP_high,optimal,0.0023481220000000002,375,25.274578449463988,15,418,0,0.000350285,0.001997837,0.0,1
Random QP,OSQP_high,optimal,0.001433058,300,2.812667114443078,15,412,0,0.000239938,0.00119312,0.0,0
Random QP,OSQP_high,optimal,0.0019657019999999997,300,13.39017576934832,15,408,0,0.000351091,0.001614611,0.0,1
Random QP,OSQP_high,optimal,0.001906193,300,9.886868544734302,15,416,0,0.000349221,0.001556972,0.0,0
Random QP,OSQP_high,optimal,0.002109054,350,6.19167514310992,15,410,0,0.000335965,0.001773089,0.0,1
Random QP,OSQP_high,optimal,0.001881041,425,6.5331366727509135,15,406,0,0.000237192,0.001643849,0.0,0
Random QP,OSQP_high,optimal,0.001585296,350,18.918602204257077,15,412,0,0.000229819,0.001355477,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.006401589,975,9.472942684667272,18,612,0,0.000419527,0.005982062,0.0,5
Random QP,OSQP_high,optimal,0.0027642269999999997,350,2.5657357122719127,18,594,0,0.00040975,0.002354477,0.0,2
Random QP,OSQP_high,optimal,0.004616784,625,18.124426132125826,18,614,0,0.000408398,0.004208386,0.0,1
Random QP,OSQP_high,optimal,0.003149021,400,6.469732013200574,18,604,0,0.000435978,0.002713043,0.0,0
Random QP,OSQP_high,optimal,0.002228614,275,4.22574471322131,18,610,0,0.000432606,0.001796008,0.0,0
Random QP,OSQP_high,optimal,0.00185338,325,11.135181686036528,18,612,0,0.000305067,0.001548313,0.0,0
Random QP,OSQP_high,optimal,0.002187578,400,6.8983755027269975,18,602,0,0.000296127,0.001891451,0.0,1
Random QP,OSQP_high,optimal,0.0043675910000000005,850,29.98550601114124,18,622,0,0.000318276,0.004049315,0.0,1
Random QP,OSQP_high,optimal,0.0020662750000000002,375,-0.6267654066358183,18,594,0,0.000298497,0.001767778,0.0,0
Random QP,OSQP_high,optimal,0.006860333,1375,11.915098528400158,18,598,0,0.000313818,0.006546515,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,109.249864636,2600,293607.62737703416,2009,10090202,0,10.409181391,98.840683245,0.0,0
Random QP,OSQP_high,optimal,122.686392594,3050,289415.4992050144,2009,10090202,0,10.026712365,112.659680229,0.0,0
Random QP,OSQP_high,optimal,123.498039554,3050,294864.7466830454,2009,10090202,0,9.909076058,113.588963496,0.0,0
Random QP,OSQP_high,optimal,115.261085176,2800,286481.7287276755,2009,10090202,0,10.250081066,105.01100411,0.0,0
Random QP,OSQP_high,optimal,120.73027396,2950,294050.8359099944,2009,10090202,0,10.457654867,110.272619093,0.0,0
Random QP,OSQP_high,optimal,127.335958726,3200,310412.9243448641,2009,10090202,0,10.340681638,116.995277088,0.0,0
Random QP,OSQP_high,optimal,104.467226165,2475,284570.12489172723,2009,10090202,0,10.384724167,94.082501998,0.0,0
Random QP,OSQP_high,optimal,108.83651653700001,2600,307912.91043801425,2009,10090202,0,10.124222207,98.71229433,0.0,0
Random QP,OSQP_high,optimal,114.274208924,2750,281167.5706418836,2009,10090202,0,10.125319421,104.148889503,0.0,0
Random QP,OSQP_high,optimal,134.282407876,3375,282459.8762032357,2009,10090202,0,10.810460993,123.471946883,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,1.0995968329999999,2900,2708.8753748428653,211,110960,0,0.028319451,1.071277382,0.0,1
Random QP,OSQP_high,optimal,1.036342032,2325,3175.673791251441,211,110986,0,0.048208408,0.988133624,0.0,1
Random QP,OSQP_high,optimal,2.369894148,6850,3283.5047385684848,211,110918,0,0.047184022,2.322710126,0.0,1
Random QP,OSQP_high,optimal,1.115440823,2625,2736.955385070108,211,110914,0,0.04694399,1.068496833,0.0,1
Random QP,OSQP_high,optimal,1.245024585,3100,2396.637005638109,211,110938,0,0.05746876,1.187555825,0.0,1
Random QP,OSQP_high,optimal,1.592946154,4150,3297.0882483842747,211,110968,0,0.048226176,1.544719978,0.0,1
Random QP,OSQP_high,optimal,0.820302031,2050,2549.855448521072,211,110924,0,0.027027076,0.793274955,0.0,1
Random QP,OSQP_high,optimal,2.454229957,7300,2542.1133473015293,211,110948,0,0.029026927,2.42520303,0.0,1
Random QP,OSQP_high,optimal,0.977362389,2525,2581.487489970585,211,110992,0,0.026911352,0.950451037,0.0,1
Random QP,OSQP_high,optimal,1.0867701570000001,2875,3237.453522783369,211,110932,0,0.027141748,1.059628409,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.003104285,350,37.504451208557086,23,1002,0,0.000516085,0.0025882,0.0,1
Random QP,OSQP_high,optimal,0.012785606,1475,24.39288237937483,23,1016,0,0.00064576,0.012139846,0.0,0
Random QP,OSQP_high,optimal,0.004736626,475,31.589061626164522,23,1032,0,0.000648804,0.004087822,0.0,1
Random QP,OSQP_high,optimal,0.003418959,400,59.85622700714709,23,1020,0,0.000509281,0.002909678,0.0,2
Random QP,OSQP_high,optimal,0.004017058,475,32.96712676619925,23,1022,0,0.000520275,0.003496783,0.0,1
Random QP,OSQP_high,optimal,0.0044902119999999995,450,17.03748110879096,23,1066,0,0.000612749,0.003877463,0.0,2
Random QP,OSQP_high,optimal,0.003589518,425,12.391218703907294,23,1004,0,0.000511293,0.003078225,0.0,2
Random QP,OSQP_high,optimal,0.008067379,900,42.540242869423196,23,1034,0,0.000520291,0.007547088,0.0,1
Random QP,OSQP_high,optimal,0.011459667,1300,52.083565157432766,23,994,0,0.000643552,0.010816115,0.0,5
Random QP,OSQP_high,optimal,0.005648269000000001,625,37.773169557832226,23,1016,0,0.000505077,0.005143192,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.012334831,975,39.53321235537414,29,1694,0,0.001164422,0.011170409,0.0,1
Random QP,OSQP_high,optimal,0.010464326999999999,775,30.61668119560799,29,1694,0,0.001180822,0.009283505,0.0,3
Random QP,OSQP_high,optimal,0.014156733999999999,1150,85.92369698649567,29,1702,0,0.001185058,0.012971676,0.0,5
Random QP,OSQP_high,optimal,0.015414628,1300,58.30155167543166,29,1670,0,0.001116548,0.01429808,0.0,1
Random QP,OSQP_high,optimal,0.013195297,1175,22.92148969360266,29,1672,0,0.001061203,0.012134094,0.0,1
Random QP,OSQP_high,optimal,0.007146709,525,36.59075655077545,29,1680,0,0.001036625,0.006110084,0.0,1
Random QP,OSQP_high,optimal,0.008759715999999999,650,46.78611384892086,29,1688,0,0.00117976,0.007579956,0.0,1
Random QP,OSQP_high,optimal,0.011498144,925,18.58762587253561,29,1702,0,0.001180894,0.01031725,0.0,1
Random QP,OSQP_high,optimal,0.011868176000000001,1050,47.52657545405747,29,1664,0,0.001043343,0.010824833,0.0,0
Random QP,OSQP_high,optimal,0.006265628,425,48.97658172737295,29,1696,0,0.001036955,0.005228673,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,2.2542952609999998,3100,6967.964492493636,304,230956,0,0.059996434,2.194298827,0.0,1
Random QP,OSQP_high,optimal,2.2010951690000002,3025,6907.058088181274,304,230924,0,0.061802209,2.13929296,0.0,1
Random QP,OSQP_high,optimal,2.471591191,3475,6634.483164536679,304,230968,0,0.169688558,2.301902633,0.0,1
Random QP,OSQP_high,optimal,2.346407229,3200,6375.530207089456,304,230910,0,0.119134269,2.22727296,0.0,1
Random QP,OSQP_high,optimal,3.856165613,5775,5316.924359445853,304,230986,0,0.126833723,3.72933189,0.0,1
Random QP,OSQP_high,optimal,3.980150029,6225,6420.786325324216,304,230934,0,0.06077181,3.919378219,0.0,0
Random QP,OSQP_high,optimal,2.1330104690000002,2775,5924.929794552,304,230940,0,0.164193488,1.968816981,0.0,1
Random QP,OSQP_high,optimal,4.705582189,7450,5180.7535192508785,304,230944,0,0.093770554,4.6118116350000005,0.0,0
Random QP,OSQP_high,optimal,4.201642521999999,6525,6738.563344358089,304,230960,0,0.176467676,4.025174846,0.0,0
Random QP,OSQP_high,optimal,3.526969864,5350,7282.237248463512,304,230954,0,0.10206387,3.424905994,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.026780075,1550,86.10695519340537,39,3204,0,0.002118151,0.024661924,0.0,1
Random QP,OSQP_high,optimal,0.015316405,825,91.1844963868125,39,3204,0,0.002344173,0.012972232,0.0,1
Random QP,OSQP_high,optimal,0.013378316000000001,625,105.2352233538745,39,3200,0,0.002085081,0.011293235,0.0,1
Random QP,OSQP_high,optimal,0.021399822000000002,1150,56.15496461871428,39,3166,0,0.002091121,0.019308701,0.0,1
Random QP,OSQP_high,optimal,0.009627675,425,49.21566116371132,39,3220,0,0.002343115,0.00728456,0.0,1
Random QP,OSQP_high,optimal,0.010717602,475,153.70898951211365,39,3160,0,0.002069616,0.008647986,0.0,1
Random QP,OSQP_high,optimal,0.019036275999999998,1000,83.00364291558127,39,3192,0,0.002097505,0.016938771,0.0,1
Random QP,OSQP_high,optimal,0.026847501,1675,68.40951821403756,39,3252,0,0.002328181,0.02451932,0.0,3
Random QP,OSQP_high,optimal,0.017125562,875,124.27737433945641,39,3230,0,0.002127189,0.014998373,0.0,1
Random QP,OSQP_high,optimal,0.018688125,975,90.62331562581704,39,3226,0,0.002095991,0.016592134,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,7.7873156770000005,4800,16903.79727212151,442,488410,0,0.438498452,7.348817225,0.0,0
Random QP,OSQP_high,optimal,10.169141224999999,6925,13286.473831051262,442,488400,0,0.187730724,9.981410501,0.0,0
Random QP,OSQP_high,optimal,7.193667780999999,4475,12647.586997842482,442,488398,0,0.267328178,6.926339603,0.0,1
Random QP,OSQP_high,optimal,9.810955926,6475,14487.190968687413,442,488406,0,0.448403485,9.362552441,0.0,0
Random QP,OSQP_high,optimal,6.894761991,4275,13420.252393161385,442,488398,0,0.527193396,6.367568595,0.0,0
Random QP,OSQP_high,optimal,9.831104658000001,6450,15031.344634416757,442,488406,0,0.535143909,9.295960749,0.0,0
Random QP,OSQP_high,optimal,8.477952853,5400,13716.01100919635,442,488398,0,0.337478679,8.140474174,0.0,0
Random QP,OSQP_high,optimal,8.847814992,6000,14796.374271032928,442,488402,0,0.272426853,8.575388139,0.0,0
Random QP,OSQP_high,optimal,4.493531847,2675,14513.035198175961,442,488404,0,0.37130803,4.122223817,0.0,1
Random QP,OSQP_high,optimal,9.672594668,6425,15004.075281510808,442,488394,0,0.569825023,9.102769645,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.040530259,1300,180.92338281308034,53,6268,0,0.003470004,0.037060255,0.0,1
Random QP,OSQP_high,optimal,0.028561122,975,267.7660380029165,53,6208,0,0.003197912,0.02536321,0.0,3
Random QP,OSQP_high,optimal,0.042371727,1375,232.63093977035143,53,6260,0,0.003494048,0.038877679,0.0,1
Random QP,OSQP_high,optimal,0.038255344,1375,235.77026166472743,53,6246,0,0.003148551,0.035106793,0.0,1
Random QP,OSQP_high,optimal,0.043552674,1400,189.27322666375423,53,6126,0,0.003437785,0.040114889,0.0,3
Random QP,OSQP_high,optimal,0.049106132000000004,1625,214.73120957661718,53,6152,0,0.003442353,0.045663779,0.0,1
Random QP,OSQP_high,optimal,0.049078641000000006,1625,140.22290020893917,53,6178,0,0.003452014,0.045626627,0.0,1
Random QP,OSQP_high,optimal,0.034970560000000005,1100,226.20575805716618,53,6130,0,0.003474085,0.031496475,0.0,1
Random QP,OSQP_high,optimal,0.038316276,1200,212.3217501403727,53,6166,0,0.00346172,0.034854556,0.0,1
Random QP,OSQP_high,optimal,0.047685088,1775,169.6191763222902,53,6190,0,0.003087079,0.044598009,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,14.161772365,3275,30852.31773362963,644,1036840,0,1.205805642,12.955966723,0.0,0
Random QP,OSQP_high,optimal,15.415676146,3700,30689.174116389382,644,1036840,0,0.742946834,14.672729312,0.0,0
Random QP,OSQP_high,optimal,24.183298349,7125,31130.425479453756,644,1036838,0,0.782362868,23.400935481,0.0,0
Random QP,OSQP_high,optimal,13.935574909,3425,26461.446336709825,644,1036840,0,0.629911986,13.305662923,0.0,0
Random QP,OSQP_high,optimal,18.825689056,4900,31390.27475545871,644,1036840,0,0.974526728,17.851162328,0.0,0
Random QP,OSQP_high,optimal,16.139503609000002,4100,30571.33001130061,644,1036838,0,0.671123836,15.468379773,0.0,0
Random QP,OSQP_high,optimal,16.323604439,4125,29012.048508668548,644,1036840,0,0.732239446,15.591364993,0.0,0
Random QP,OSQP_high,optimal,15.47548924,3775,27069.99885910014,644,1036840,0,0.883986935,14.591502305,0.0,0
Random QP,OSQP_high,optimal,17.581092703,4525,25719.505086931917,644,1036836,0,0.684020812,16.897071891,0.0,0
Random QP,OSQP_high,optimal,19.319869792,5125,26966.096945276935,644,1036840,0,0.904507522,18.41536227,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.26822416299999996,3250,351.1107014943632,73,12284,0,0.007868371,0.260355792,0.0,1
Random QP,OSQP_high,optimal,0.11018583900000001,1500,537.2606219670994,73,12384,0,0.007938489,0.10224735,0.0,1
Random QP,OSQP_high,optimal,0.14168609000000001,1825,245.993134099396,73,12288,0,0.007913101,0.133772989,0.0,1
Random QP,OSQP_high,optimal,0.131944,1875,233.50354998861755,73,12342,0,0.006952019,0.124991981,0.0,1
Random QP,OSQP_high,optimal,0.08411136100000001,1250,226.16058182230861,73,12356,0,0.007959083,0.076152278,0.0,1
Random QP,OSQP_high,optimal,0.06806205,1100,420.68428393072946,73,12384,0,0.007869375,0.060192675,0.0,1
Random QP,OSQP_high,optimal,0.137974908,1850,317.9416110947028,73,12438,0,0.007777286,0.130197622,0.0,1
Random QP,OSQP_high,optimal,0.18021500399999998,2150,364.4440156976416,73,12406,0,0.00781526,0.172399744,0.0,1
Random QP,OSQP_high,optimal,0.205723827,2425,318.44441976096186,73,12370,0,0.007726497,0.19799733,0.0,1
Random QP,OSQP_high,optimal,0.11380854500000001,1700,516.5094590402244,73,12350,0,0.006797804,0.107010741,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,41.882840812,4925,62564.14044252629,940,2209000,0,1.3154777229999999,40.567363089,0.0,0
Random QP,OSQP_high,optimal,42.37829913,4700,60048.6856516907,940,2209000,0,1.8354942730000001,40.542804857,0.0,0
Random QP,OSQP_high,optimal,37.230184836,3725,72618.41438761842,940,2209000,0,2.152323931,35.077860905,0.0,0
Random QP,OSQP_high,optimal,42.000886371,4875,65050.69006704641,940,2209000,0,1.373314455,40.627571916,0.0,0
Random QP,OSQP_high,optimal,38.166581838,4100,68758.08116848457,940,2209000,0,1.893649113,36.272932725,0.0,0
Random QP,OSQP_high,optimal,34.535815918,3850,74167.57972986631,940,2209000,0,1.39002623,33.145789688,0.0,0
Random QP,OSQP_high,optimal,38.617963071,4125,67470.88927391455,940,2209000,0,1.8248963900000001,36.793066681,0.0,0
Random QP,OSQP_high,optimal,36.443040106999995,3900,58346.486994921295,940,2209000,0,1.8553905309999998,34.587649576,0.0,0
Random QP,OSQP_high,optimal,36.513245751,3850,63707.97744335906,940,2209000,0,2.127470869,34.385774882,0.0,0
Random QP,OSQP_high,optimal,46.310347308,5475,80039.39614810683,940,2209000,0,1.674910008,44.6354373,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.13655139800000002,1175,422.4889237500181,10,3510,0,0.004948581,0.13160281699999998,0.0,1
SVM,OSQP_high,optimal,0.072901988,600,408.2953982022759,10,3510,0,0.004937318,0.06796467,0.0,2
SVM,OSQP_high,optimal,0.059116826,475,414.4000864895589,10,3510,0,0.004945547,0.054171279,0.0,3
SVM,OSQP_high,optimal,0.070218383,575,416.36745531926283,10,3510,0,0.004941974,0.06527640900000001,0.0,1
SVM,OSQP_high,optimal,0.089082676,750,425.91858431869787,10,3510,0,0.004968071,0.084114605,0.0,2
SVM,OSQP_high,optimal,0.185029815,1600,402.9288899679203,10,3510,0,0.004986334,0.180043481,0.0,4
SVM,OSQP_high,optimal,0.036225318,275,426.3877443939227,10,3510,0,0.005016841,0.031208477000000002,0.0,1
SVM,OSQP_high,optimal,0.051150729000000006,400,419.61728246331035,10,3510,0,0.0049539829999999995,0.046196746,0.0,3
SVM,OSQP_high,optimal,0.039023857,300,428.6530202979197,10,3510,0,0.004970535,0.034053322000000004,0.0,1
SVM,OSQP_high,optimal,0.06421648099999999,525,417.0697189775318,10,3510,0,0.004964881,0.059251599999999995,0.0,1
SVM,OSQP_high,optimal,0.03991547,575,460.69743340372673,11,4025,0,0.0026665779999999997,0.037248892,0.0,3
SVM,OSQP_high,optimal,0.032290069000000005,550,462.50401061981654,11,4025,0,0.002247736,0.030042332999999997,0.0,1
SVM,OSQP_high,optimal,0.07511205900000001,1200,452.32477447330774,11,4025,0,0.002645827,0.072466232,0.0,1
SVM,OSQP_high,optimal,0.06810193,1075,464.2686767863515,11,4025,0,0.002637436,0.065464494,0.0,1
SVM,OSQP_high,optimal,0.033837648,575,452.03422519201104,11,4025,0,0.002245454,0.031592194,0.0,2
SVM,OSQP_high,optimal,0.039660459,575,447.6982530859622,11,4025,0,0.00267541,0.036985049,0.0,1
SVM,OSQP_high,optimal,0.025316466,350,450.0477679925039,11,4025,0,0.0026387,0.022677766000000002,0.0,1
SVM,OSQP_high,optimal,0.035103237999999995,500,454.83198480450716,11,4025,0,0.002626934,0.032476304,0.0,4
SVM,OSQP_high,optimal,0.036790171,525,471.4270052447457,11,4025,0,0.0026407640000000003,0.034149407,0.0,3
SVM,OSQP_high,optimal,0.061319197,950,454.08194507535103,11,4025,0,0.002635,0.058684197,0.0,1
SVM,OSQP_high,optimal,0.036304791,475,492.7753403124563,12,4572,0,0.002962438,0.033342353,0.0,5
SVM,OSQP_high,optimal,0.037100158,500,502.9854723954095,12,4572,0,0.0028901559999999996,0.034210002,0.0,2
SVM,OSQP_high,optimal,0.039689060000000005,525,494.16532706165964,12,4572,0,0.0028717440000000003,0.036817316,0.0,2
SVM,OSQP_high,optimal,0.049634037,675,486.8759498203026,12,4572,0,0.002913015,0.046721022,0.0,2
SVM,OSQP_high,optimal,0.036057917,475,496.23443520180297,12,4572,0,0.002917942,0.033139975,0.0,3
SVM,OSQP_high,optimal,0.037852198,500,514.8733933264718,12,4572,0,0.002939058,0.03491314,0.0,2
SVM,OSQP_high,optimal,0.057648193,800,506.69750028807783,12,4572,0,0.002931225,0.054716968,0.0,1
SVM,OSQP_high,optimal,0.079566337,1175,501.7299305465256,12,4572,0,0.002908192,0.076658145,0.0,1
SVM,OSQP_high,optimal,0.046286502,625,502.44357226222513,12,4572,0,0.002909003,0.04337749900000001,0.0,2
SVM,OSQP_high,optimal,0.045781632,625,474.89558339626274,12,4572,0,0.002952383,0.04282924900000001,0.0,3
SVM,OSQP_high,optimal,0.062496138,775,537.75823660984,13,5147,0,0.003342796,0.059153342000000005,0.0,1
SVM,OSQP_high,optimal,0.055411580999999994,675,542.8935866194728,13,5147,0,0.003363679,0.052047902,0.0,1
SVM,OSQP_high,optimal,0.078421854,1025,523.2911846878209,13,5147,0,0.003349571,0.075072283,0.0,1
SVM,OSQP_high,optimal,0.045431833,550,539.8449585477624,13,5147,0,0.003354341,0.042077492,0.0,1
SVM,OSQP_high,optimal,0.034265377,400,549.2584052120635,13,5147,0,0.0033746759999999996,0.030890701,0.0,1
SVM,OSQP_high,optimal,0.053915347999999995,650,550.283211606715,13,5147,0,0.0033567320000000003,0.050558615999999994,0.0,2
SVM,OSQP_high,optimal,0.06831789199999999,875,537.2673313905984,13,5147,0,0.0033546870000000003,0.064963205,0.0,1
SVM,OSQP_high,optimal,0.054789399,675,531.740300101214,13,5147,0,0.003402971,0.051386428,0.0,1
SVM,OSQP_high,optimal,0.040805296,475,537.6142131463305,13,5147,0,0.0033653740000000004,0.037439922,0.0,2
SVM,OSQP_high,optimal,0.049823522,600,541.0861181515046,13,5147,0,0.003349533,0.046473989,0.0,2
SVM,OSQP_high,optimal,0.059840155,650,574.4968406892642,14,5754,0,0.004184608,0.055655547,0.0,1
SVM,OSQP_high,optimal,0.122451455,1425,572.8544740768061,14,5754,0,0.003838587,0.11861286800000001,0.0,2
SVM,OSQP_high,optimal,0.04715873,500,585.1847572082676,14,5754,0,0.0042524320000000004,0.042906297999999995,0.0,2
SVM,OSQP_high,optimal,0.089883024,1025,576.2368798708782,14,5754,0,0.00383121,0.086051814,0.0,1
SVM,OSQP_high,optimal,0.064228066,700,578.0801363467797,14,5754,0,0.004161001,0.060067065,0.0,2
SVM,OSQP_high,optimal,0.051381549000000006,550,588.9613707408846,14,5754,0,0.004194801,0.047186748,0.0,1
SVM,OSQP_high,optimal,0.105249785,1250,581.3180094731055,14,5754,0,0.0042402590000000006,0.101009526,0.0,1
SVM,OSQP_high,optimal,0.06240503500000001,675,581.1318710405833,14,5754,0,0.004250519,0.058154515999999996,0.0,2
SVM,OSQP_high,optimal,0.094378677,1050,583.3442438496425,14,5754,0,0.003869149,0.090509528,0.0,4
SVM,OSQP_high,optimal,0.17617187199999998,2175,566.988511696564,14,5754,0,0.003852697,0.172319175,0.0,1
SVM,OSQP_high,optimal,0.083402009,750,663.2506814478796,16,7056,0,0.005363886,0.078038123,0.0,2
SVM,OSQP_high,optimal,0.065484395,575,651.5965603557057,16,7056,0,0.005351216,0.060133179,0.0,2
SVM,OSQP_high,optimal,0.062729283,550,651.9114108599775,16,7056,0,0.005319931,0.057409352000000004,0.0,1
SVM,OSQP_high,optimal,0.102535051,975,674.0881054130851,16,7056,0,0.005316586,0.097218465,0.0,2
SVM,OSQP_high,optimal,0.075300529,675,667.7319394626261,16,7056,0,0.005367195999999999,0.069933333,0.0,2
SVM,OSQP_high,optimal,0.077716403,700,666.4981815691708,16,7056,0,0.0052835469999999995,0.07243285599999999,0.0,1
SVM,OSQP_high,optimal,0.07990823799999999,725,676.8262814903461,16,7056,0,0.005274022,0.07463421599999999,0.0,1
SVM,OSQP_high,optimal,0.098157872,925,661.4794452267971,16,7056,0,0.005331275,0.092826597,0.0,1
SVM,OSQP_high,optimal,0.089446994,825,648.3942037483442,16,7056,0,0.005226972,0.08422002199999999,0.0,2
SVM,OSQP_high,optimal,0.092284218,850,662.5105480802317,16,7056,0,0.005216237,0.087067981,0.0,2
SVM,OSQP_high,optimal,0.08073957400000001,625,701.928808646952,17,7751,0,0.006132649,0.074606925,0.0,2
SVM,OSQP_high,optimal,0.083431859,650,682.1824515950527,17,7751,0,0.006070823,0.077361036,0.0,1
SVM,OSQP_high,optimal,0.060262486,450,718.393962673644,17,7751,0,0.006133295,0.05412919099999999,0.0,1
SVM,OSQP_high,optimal,0.088881512,700,700.6556543850128,17,7751,0,0.006153576,0.082727936,0.0,1
SVM,OSQP_high,optimal,0.154386474,1475,700.2466347204722,17,7751,0,0.005460189,0.148926285,0.0,2
SVM,OSQP_high,optimal,0.09451827,750,687.2288488724557,17,7751,0,0.006117534,0.088400736,0.0,2
SVM,OSQP_high,optimal,0.07820355100000001,600,718.7685891353864,17,7751,0,0.006099923,0.072103628,0.0,2
SVM,OSQP_high,optimal,0.087820625,800,701.9391160227448,17,7751,0,0.0054043780000000005,0.082416247,0.0,2
SVM,OSQP_high,optimal,0.121548456,1025,694.9741133911197,17,7751,0,0.006132729,0.115415727,0.0,4
SVM,OSQP_high,optimal,0.077899512,600,710.7338802503955,17,7751,0,0.006214435,0.071685077,0.0,2
SVM,OSQP_high,optimal,0.107693834,650,812.5080368031773,20,10020,0,0.009063367,0.098630467,0.0,2
SVM,OSQP_high,optimal,0.10764456900000001,650,812.539065530392,20,10020,0,0.009082340999999999,0.098562228,0.0,2
SVM,OSQP_high,optimal,0.125589679,775,813.8955995330081,20,10020,0,0.009046339,0.11654334,0.0,2
SVM,OSQP_high,optimal,0.218469492,1500,802.8111116781837,20,10020,0,0.009183,0.209286492,0.0,4
SVM,OSQP_high,optimal,0.100642525,600,825.133815445552,20,10020,0,0.009087143,0.09155538199999999,0.0,2
SVM,OSQP_high,optimal,0.088819778,625,823.7543104530423,20,10020,0,0.007773471999999999,0.081046306,0.0,2
SVM,OSQP_high,optimal,0.109713264,650,823.7219847662433,20,10020,0,0.009042858,0.10067040599999999,0.0,2
SVM,OSQP_high,optimal,0.17301650100000002,1150,800.8925332287433,20,10020,0,0.00907044,0.163946061,0.0,2
SVM,OSQP_high,optimal,0.08105154199999999,475,814.9574759706437,20,10020,0,0.00911208,0.071939462,0.0,1
SVM,OSQP_high,optimal,0.102170817,725,847.7069885538117,20,10020,0,0.007820134,0.094350683,0.0,1
SVM,OSQP_high,optimal,0.270289337,1025,926.2065498723964,23,12557,0,0.013385252,0.256904085,0.0,1
SVM,OSQP_high,optimal,0.295481634,1000,935.872848563578,23,12557,0,0.011250015,0.284231619,0.0,1
SVM,OSQP_high,optimal,0.134694235,450,950.467279741299,23,12557,0,0.013315668000000001,0.12137856699999999,0.0,1
SVM,OSQP_high,optimal,0.250620189,950,964.5205821567076,23,12557,0,0.013309867,0.237310322,0.0,1
SVM,OSQP_high,optimal,0.208643276,775,943.8977741401407,23,12557,0,0.013492002,0.19515127399999999,0.0,2
SVM,OSQP_high,optimal,0.207624609,775,921.7302335412973,23,12557,0,0.013214681,0.194409928,0.0,2
SVM,OSQP_high,optimal,0.38332923,1500,939.2944676727774,23,12557,0,0.013419289,0.369909941,0.0,1
SVM,OSQP_high,optimal,0.214001672,800,953.0985424125383,23,12557,0,0.013313435,0.200688237,0.0,1
SVM,OSQP_high,optimal,0.264119357,675,950.5859160077154,23,12557,0,0.014574577,0.24954478,0.0,2
SVM,OSQP_high,optimal,0.398653935,1525,944.4624294923352,23,12557,0,0.014946345,0.38370759,0.0,1
SVM,OSQP_high,optimal,0.152065268,650,1032.4325232183155,26,15366,0,0.016246435,0.135818833,0.0,2
SVM,OSQP_high,optimal,0.236542855,850,1040.9758759168838,26,15366,0,0.019242286,0.217300569,0.0,2
SVM,OSQP_high,optimal,0.153934011,525,1067.4784437846674,26,15366,0,0.019840785,0.134093226,0.0,2
SVM,OSQP_high,optimal,0.435039961,1625,1069.2918863489454,26,15366,0,0.018637314,0.416402647,0.0,2
SVM,OSQP_high,optimal,0.166376739,575,1070.9556193789024,26,15366,0,0.018453603,0.14792313599999998,0.0,2
SVM,OSQP_high,optimal,0.16515063,575,1076.4943488948757,26,15366,0,0.018603932,0.146546698,0.0,2
SVM,OSQP_high,optimal,0.186283143,800,1061.8008539866746,26,15366,0,0.016902534,0.169380609,0.0,2
SVM,OSQP_high,optimal,0.255105312,925,1073.6405704782296,26,15366,0,0.018738106,0.23636720600000002,0.0,1
SVM,OSQP_high,optimal,0.28134094000000004,1050,1047.250536137994,26,15366,0,0.018628919,0.262712021,0.0,2
SVM,OSQP_high,optimal,0.151776135,525,1064.2591308357898,26,15366,0,0.018544047,0.133232088,0.0,2
SVM,OSQP_high,optimal,0.186517651,650,1297.4326384903309,31,20645,0,0.027190232,0.159327419,0.0,2
SVM,OSQP_high,optimal,0.44446895,1375,1255.2821653045,31,20645,0,0.031474512,0.41299443799999996,0.0,1
SVM,OSQP_high,optimal,0.5721199020000001,1375,1256.0258584740245,31,20645,0,0.031615296,0.540504606,0.0,1
SVM,OSQP_high,optimal,0.384927525,900,1264.2069510011502,31,20645,0,0.031255742999999996,0.35367178200000005,0.0,1
SVM,OSQP_high,optimal,0.433236159,1025,1258.727967239319,31,20645,0,0.03173641,0.40149974899999996,0.0,1
SVM,OSQP_high,optimal,0.476466146,1125,1276.3304211005584,31,20645,0,0.031567901,0.444898245,0.0,1
SVM,OSQP_high,optimal,0.356047272,1350,1260.429852580587,31,20645,0,0.031352517,0.324694755,0.0,2
SVM,OSQP_high,optimal,0.36261872,850,1258.3022105813295,31,20645,0,0.031859187000000004,0.330759533,0.0,1
SVM,OSQP_high,optimal,0.220355988,800,1260.8863397390132,31,20645,0,0.027097116,0.193258872,0.0,2
SVM,OSQP_high,optimal,0.253573128,575,1275.150903257478,31,20645,0,0.031547742000000004,0.22202538600000002,0.0,1
SVM,OSQP_high,optimal,0.44870675299999996,1150,1485.4871554391186,37,27971,0,0.055048457,0.393658296,0.0,2
SVM,OSQP_high,optimal,0.46080200200000004,1200,1534.8416959118854,37,27971,0,0.055918865,0.404883137,0.0,2
SVM,OSQP_high,optimal,0.495529974,1300,1473.126719382407,37,27971,0,0.083440639,0.412089335,0.0,1
SVM,OSQP_high,optimal,0.36698344200000005,925,1489.0864134852611,37,27971,0,0.05570545,0.311277992,0.0,2
SVM,OSQP_high,optimal,0.316238456,775,1514.4521221990267,37,27971,0,0.055032616,0.26120584,0.0,1
SVM,OSQP_high,optimal,0.535842886,1450,1492.5782247156408,37,27971,0,0.055502572,0.480340314,0.0,1
SVM,OSQP_high,optimal,0.366828876,1000,1526.4972315850098,37,27971,0,0.053402622999999996,0.313426253,0.0,1
SVM,OSQP_high,optimal,0.29193016899999996,725,1516.1055153855532,37,27971,0,0.05544751,0.23648265899999998,0.0,2
SVM,OSQP_high,optimal,0.360052661,900,1501.1719465199415,37,27971,0,0.055984157,0.30406850399999996,0.0,2
SVM,OSQP_high,optimal,0.5824895600000001,1600,1504.5631222620514,37,27971,0,0.055240896,0.527248664,0.0,1
SVM,OSQP_high,optimal,0.40153931600000003,725,1802.647466312243,45,39419,0,0.09854740199999999,0.302991914,0.0,2
SVM,OSQP_high,optimal,0.461509666,875,1854.608287202094,45,39419,0,0.09780054699999999,0.36370911899999997,0.0,1
SVM,OSQP_high,optimal,0.681747082,1300,1837.837685998321,45,39419,0,0.098766668,0.582980414,0.0,1
SVM,OSQP_high,optimal,0.42008834700000003,725,1843.317575756944,45,39419,0,0.09894306900000001,0.32114527800000003,0.0,2
SVM,OSQP_high,optimal,0.7219350520000001,1575,1819.392828862433,45,39419,0,0.098720896,0.623214156,0.0,1
SVM,OSQP_high,optimal,0.47862071100000003,850,1819.3005566854945,45,39419,0,0.098017975,0.380602736,0.0,2
SVM,OSQP_high,optimal,0.41773696899999996,725,1855.3505350233904,45,39419,0,0.098711908,0.319025061,0.0,1
SVM,OSQP_high,optimal,0.41648929,725,1837.3861802333806,45,39419,0,0.09889783099999999,0.31759145899999996,0.0,1
SVM,OSQP_high,optimal,0.6497015100000001,1375,1856.3846375924804,45,39419,0,0.099258173,0.550443337,0.0,2
SVM,OSQP_high,optimal,0.491281396,925,1841.4416859239655,45,39419,0,0.098390199,0.392891197,0.0,2
SVM,OSQP_high,optimal,0.74438759,1050,2237.9551551155864,55,56429,0,0.182721252,0.561666338,0.0,2
SVM,OSQP_high,optimal,0.6908509490000001,950,2242.6731595974484,55,56429,0,0.18306872600000001,0.507782223,0.0,1
SVM,OSQP_high,optimal,0.914180633,1425,2230.5250070353804,55,56429,0,0.183173549,0.731007084,0.0,2
SVM,OSQP_high,optimal,0.664854363,900,2264.350070249413,55,56429,0,0.183664658,0.481189705,0.0,2
SVM,OSQP_high,optimal,0.69386167,950,2245.547239263881,55,56429,0,0.182892515,0.510969155,0.0,2
SVM,OSQP_high,optimal,0.6626380430000001,900,2173.4297429699327,55,56429,0,0.183424616,0.479213427,0.0,1
SVM,OSQP_high,optimal,0.921894751,1425,2196.319805280189,55,56429,0,0.184421521,0.73747323,0.0,2
SVM,OSQP_high,optimal,0.61077376,800,2229.576512011165,55,56429,0,0.18331583899999998,0.427457921,0.0,1
SVM,OSQP_high,optimal,0.9180067609999999,1425,2277.128172095277,55,56429,0,0.183610938,0.734395823,0.0,2
SVM,OSQP_high,optimal,0.750497214,1075,2212.3267810217585,55,56429,0,0.183071297,0.567425917,0.0,1
SVM,OSQP_high,optimal,1.3089329490000001,1400,2714.640145096372,68,83028,0,0.347493954,0.961438995,0.0,2
SVM,OSQP_high,optimal,1.28099716,1350,2735.288230884917,68,83028,0,0.34477906399999997,0.9362180959999999,0.0,1
SVM,OSQP_high,optimal,1.256882538,1325,2766.6425569820617,68,83028,0,0.34444816100000003,0.9124343770000001,0.0,1
SVM,OSQP_high,optimal,1.1165100529999998,1100,2754.1584223065693,68,83028,0,0.346384669,0.7701253840000001,0.0,1
SVM,OSQP_high,optimal,1.338908121,1450,2788.357758468613,68,83028,0,0.346403595,0.9925045259999999,0.0,1
SVM,OSQP_high,optimal,1.053320942,1000,2719.544393607096,68,83028,0,0.34641289799999997,0.7069080440000001,0.0,1
SVM,OSQP_high,optimal,0.961509659,850,2783.82231938871,68,83028,0,0.34857130700000005,0.612938352,0.0,2
SVM,OSQP_high,optimal,1.1350599300000002,1125,2739.652500232009,68,83028,0,0.346188516,0.788871414,0.0,1
SVM,OSQP_high,optimal,1.098144002,1075,2748.9488043769084,68,83028,0,0.343899093,0.7542449090000001,0.0,1
SVM,OSQP_high,optimal,1.176567978,1175,2777.4699290017106,68,83028,0,0.344382876,0.8321851020000001,0.0,2
SVM,OSQP_high,optimal,2.231785149,1725,3393.3623421309285,84,122724,0,0.639240453,1.592544696,0.0,2
SVM,OSQP_high,optimal,1.864877011,1275,3418.7495447139545,84,122724,0,0.640445265,1.224431746,0.0,2
SVM,OSQP_high,optimal,1.393753825,775,3457.2901830165033,84,122724,0,0.63267447,0.761079355,0.0,1
SVM,OSQP_high,optimal,2.015542702,1425,3401.180322612432,84,122724,0,0.640644554,1.3748981480000002,0.0,1
SVM,OSQP_high,optimal,1.745583582,1150,3388.0279901568542,84,122724,0,0.630977194,1.114606388,0.0,2
SVM,OSQP_high,optimal,1.855595756,1250,3421.030342898413,84,122724,0,0.63955862,1.216037136,0.0,1
SVM,OSQP_high,optimal,1.535200415,925,3419.167298192243,84,122724,0,0.640689454,0.8945109609999999,0.0,1
SVM,OSQP_high,optimal,1.798931343,1200,3387.3952538800922,84,122724,0,0.634027966,1.1649033770000001,0.0,1
SVM,OSQP_high,optimal,1.819925178,1225,3404.0970486495626,84,122724,0,0.638820734,1.181104444,0.0,1
SVM,OSQP_high,optimal,1.931718672,1350,3423.967298488817,84,122724,0,0.63885869,1.292859982,0.0,1
SVM,OSQP_high,optimal,2.510589988,900,4233.276500272265,105,186479,0,1.209879665,1.300710323,0.0,1
SVM,OSQP_high,optimal,3.178451318,1425,4278.793579008119,105,186479,0,1.1981504459999999,1.980300872,0.0,2
SVM,OSQP_high,optimal,3.505775271,1675,4254.4716979543455,105,186479,0,1.2260217759999998,2.279753495,0.0,1
SVM,OSQP_high,optimal,2.728087884,1050,4135.029642529924,105,186479,0,1.19344013,1.534647754,0.0,1
SVM,OSQP_high,optimal,2.837213382,1125,4255.76318887965,105,186479,0,1.19372977,1.6434836119999998,0.0,2
SVM,OSQP_high,optimal,3.007702657,1275,4276.602955632179,105,186479,0,1.202036911,1.805665746,0.0,2
SVM,OSQP_high,optimal,3.6389125339999997,1800,4327.458080307359,105,186479,0,1.194708928,2.444203606,0.0,2
SVM,OSQP_high,optimal,3.270060312,1475,4250.7178654496665,105,186479,0,1.192478025,2.077582287,0.0,1
SVM,OSQP_high,optimal,3.2803420560000003,1475,4299.013122942026,105,186479,0,1.191461946,2.08888011,0.0,2
SVM,OSQP_high,optimal,2.71009959,1025,4279.457257811216,105,186479,0,1.222518063,1.487581527,0.0,1
SVM,OSQP_high,optimal,4.850065213000001,1275,5367.829284895402,132,287892,0,1.998609315,2.851455898,0.0,1
SVM,OSQP_high,optimal,3.934514205,950,5396.179130503312,132,287892,0,1.675909453,2.2586047519999997,0.0,1
SVM,OSQP_high,optimal,4.885802668999999,1500,5296.166692001747,132,287892,0,1.648804005,3.2369986639999997,0.0,1
SVM,OSQP_high,optimal,4.926548599999999,1375,5262.810642105447,132,287892,0,1.812592224,3.1139563760000004,0.0,2
SVM,OSQP_high,optimal,4.144373549,975,5350.312215805288,132,287892,0,1.849642889,2.29473066,0.0,1
SVM,OSQP_high,optimal,4.815458199,1450,5360.657162751206,132,287892,0,1.729402462,3.0860557369999997,0.0,1
SVM,OSQP_high,optimal,4.46699165,1100,5329.329681980907,132,287892,0,1.8623073680000002,2.604684282,0.0,2
SVM,OSQP_high,optimal,4.437432606000001,1100,5358.711230056247,132,287892,0,1.8386557540000001,2.598776852,0.0,2
SVM,OSQP_high,optimal,4.393720578,1075,5327.338722721455,132,287892,0,1.9425249119999999,2.451195666,0.0,1
SVM,OSQP_high,optimal,3.757765935,825,5326.695596841071,132,287892,0,1.756598036,2.001167899,0.0,1
SVM,OSQP_high,optimal,5.957418792,950,6666.176506717566,166,446706,0,0.56405303,5.393365762,0.0,2
SVM,OSQP_high,optimal,5.0266054460000005,775,6656.262673029607,166,446706,0,0.487683627,4.5389218190000005,0.0,2
SVM,OSQP_high,optimal,5.74094201,1025,6719.163074808324,166,446706,0,0.196239415,5.544702595,0.0,2
SVM,OSQP_high,optimal,6.23931879,1075,6672.301516192461,166,446706,0,0.6042463379999999,5.635072452,0.0,2
SVM,OSQP_high,optimal,6.000344463999999,1025,6722.7541006600095,166,446706,0,0.487093337,5.513251127,0.0,2
SVM,OSQP_high,optimal,5.859200566999999,950,6694.076780233015,166,446706,0,0.39940140399999996,5.459799163,0.0,2
SVM,OSQP_high,optimal,4.91413549,775,6682.473870064712,166,446706,0,0.190415848,4.723719642,0.0,2
SVM,OSQP_high,optimal,5.525664999,850,6713.701631391869,166,446706,0,0.641759321,4.8839056780000005,0.0,2
SVM,OSQP_high,optimal,7.42901982,1450,6770.3234956216675,166,446706,0,0.362692322,7.066327498,0.0,1
SVM,OSQP_high,optimal,5.405513161,850,6698.399445205268,166,446706,0,0.520943053,4.884570108,0.0,2
SVM,OSQP_high,optimal,7.62205151,775,8470.079809837242,209,697223,0,0.701658074,6.920393436,0.0,2
SVM,OSQP_high,optimal,8.080869697999999,875,8411.01680649281,209,697223,0,0.516396622,7.5644730760000005,0.0,2
SVM,OSQP_high,optimal,9.579978554,1075,8420.253537800409,209,697223,0,0.922798186,8.657180367999999,0.0,2
SVM,OSQP_high,optimal,8.449441947,925,8433.818702275405,209,697223,0,0.518930329,7.930511618,0.0,2
SVM,OSQP_high,optimal,7.91264539,800,8517.564120058812,209,697223,0,0.778481166,7.134164224,0.0,2
SVM,OSQP_high,optimal,9.22309401,950,8459.29466774164,209,697223,0,1.0594758770000001,8.163618133,0.0,2
SVM,OSQP_high,optimal,9.632719922,1075,8356.209342215043,209,697223,0,0.7426815529999999,8.890038368999999,0.0,2
SVM,OSQP_high,optimal,8.624887357999999,925,8456.187611698151,209,697223,0,0.614358269,8.010529089,0.0,2
SVM,OSQP_high,optimal,9.747757901,1000,8525.463650294743,209,697223,0,1.289546406,8.458211495,0.0,2
SVM,OSQP_high,optimal,10.301074469,1150,8421.379003178654,209,697223,0,1.005576437,9.295498032000001,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.13655139800000002,1175,422.48892375001805,10,3510,0,0.004948581,0.131602817,0.0,1
SVM,OSQP_high,optimal,0.072901988,600,408.29539820227586,10,3510,0,0.004937318,0.06796467,0.0,2
SVM,OSQP_high,optimal,0.059116826000000004,475,414.40008648955893,10,3510,0,0.004945547,0.054171279,0.0,3
SVM,OSQP_high,optimal,0.070218383,575,416.3674553192629,10,3510,0,0.004941974,0.065276409,0.0,1
SVM,OSQP_high,optimal,0.089082676,750,425.9185843186979,10,3510,0,0.004968071,0.084114605,0.0,2
SVM,OSQP_high,optimal,0.18502981500000001,1600,402.9288899679203,10,3510,0,0.004986334,0.180043481,0.0,4
SVM,OSQP_high,optimal,0.036225318,275,426.3877443939227,10,3510,0,0.005016841,0.031208477,0.0,1
SVM,OSQP_high,optimal,0.051150729,400,419.6172824633103,10,3510,0,0.004953983,0.046196746,0.0,3
SVM,OSQP_high,optimal,0.039023856999999995,300,428.65302029791974,10,3510,0,0.004970535,0.034053322,0.0,1
SVM,OSQP_high,optimal,0.064216481,525,417.0697189775318,10,3510,0,0.004964881,0.0592516,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,2.510589988,900,4233.276500272265,105,186479,0,1.2098796649999999,1.3007103230000001,0.0,1
SVM,OSQP_high,optimal,3.178451318,1425,4278.793579008119,105,186479,0,1.198150446,1.980300872,0.0,2
SVM,OSQP_high,optimal,3.505775271,1675,4254.471697954346,105,186479,0,1.226021776,2.279753495,0.0,1
SVM,OSQP_high,optimal,2.728087884,1050,4135.029642529924,105,186479,0,1.19344013,1.5346477539999999,0.0,1
SVM,OSQP_high,optimal,2.837213382,1125,4255.763188879651,105,186479,0,1.19372977,1.643483612,0.0,2
SVM,OSQP_high,optimal,3.007702657,1275,4276.602955632179,105,186479,0,1.202036911,1.8056657459999998,0.0,2
SVM,OSQP_high,optimal,3.638912534,1800,4327.458080307359,105,186479,0,1.194708928,2.444203606,0.0,2
SVM,OSQP_high,optimal,3.270060312,1475,4250.717865449667,105,186479,0,1.192478025,2.077582287,0.0,1
SVM,OSQP_high,optimal,3.280342056,1475,4299.013122942026,105,186479,0,1.191461946,2.08888011,0.0,2
SVM,OSQP_high,optimal,2.71009959,1025,4279.457257811215,105,186479,0,1.2225180629999999,1.4875815270000001,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.03991547,575,460.69743340372673,11,4025,0,0.002666578,0.037248892,0.0,3
SVM,OSQP_high,optimal,0.032290069000000005,550,462.50401061981654,11,4025,0,0.002247736,0.030042333,0.0,1
SVM,OSQP_high,optimal,0.07511205900000001,1200,452.3247744733077,11,4025,0,0.002645827,0.072466232,0.0,1
SVM,OSQP_high,optimal,0.06810193,1075,464.26867678635153,11,4025,0,0.002637436,0.065464494,0.0,1
SVM,OSQP_high,optimal,0.033837648,575,452.03422519201104,11,4025,0,0.002245454,0.031592194,0.0,2
SVM,OSQP_high,optimal,0.039660459,575,447.69825308596216,11,4025,0,0.00267541,0.036985049,0.0,1
SVM,OSQP_high,optimal,0.025316466,350,450.0477679925039,11,4025,0,0.0026387,0.022677766,0.0,1
SVM,OSQP_high,optimal,0.035103237999999995,500,454.8319848045071,11,4025,0,0.002626934,0.032476304,0.0,4
SVM,OSQP_high,optimal,0.036790170999999997,525,471.4270052447457,11,4025,0,0.002640764,0.034149407,0.0,3
SVM,OSQP_high,optimal,0.061319197,950,454.081945075351,11,4025,0,0.002635,0.058684197,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.036304790999999996,475,492.77534031245625,12,4572,0,0.002962438,0.033342353,0.0,5
SVM,OSQP_high,optimal,0.037100158,500,502.98547239540943,12,4572,0,0.002890156,0.034210002,0.0,2
SVM,OSQP_high,optimal,0.039689060000000005,525,494.1653270616596,12,4572,0,0.002871744,0.036817316,0.0,2
SVM,OSQP_high,optimal,0.049634037,675,486.87594982030254,12,4572,0,0.002913015,0.046721022,0.0,2
SVM,OSQP_high,optimal,0.036057917,475,496.234435201803,12,4572,0,0.002917942,0.033139975,0.0,3
SVM,OSQP_high,optimal,0.037852198000000004,500,514.8733933264718,12,4572,0,0.002939058,0.03491314,0.0,2
SVM,OSQP_high,optimal,0.057648193,800,506.6975002880779,12,4572,0,0.002931225,0.054716968,0.0,1
SVM,OSQP_high,optimal,0.079566337,1175,501.7299305465256,12,4572,0,0.002908192,0.076658145,0.0,1
SVM,OSQP_high,optimal,0.046286502,625,502.44357226222513,12,4572,0,0.002909003,0.043377499,0.0,2
SVM,OSQP_high,optimal,0.045781632,625,474.89558339626274,12,4572,0,0.002952383,0.042829249,0.0,3


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.062496138,775,537.75823660984,13,5147,0,0.003342796,0.059153342,0.0,1
SVM,OSQP_high,optimal,0.055411581,675,542.8935866194728,13,5147,0,0.003363679,0.052047902,0.0,1
SVM,OSQP_high,optimal,0.078421854,1025,523.2911846878209,13,5147,0,0.003349571,0.075072283,0.0,1
SVM,OSQP_high,optimal,0.045431833,550,539.8449585477624,13,5147,0,0.003354341,0.042077492,0.0,1
SVM,OSQP_high,optimal,0.034265377,400,549.2584052120635,13,5147,0,0.003374676,0.030890701,0.0,1
SVM,OSQP_high,optimal,0.053915348,650,550.283211606715,13,5147,0,0.003356732,0.050558616,0.0,2
SVM,OSQP_high,optimal,0.06831789199999999,875,537.2673313905984,13,5147,0,0.003354687,0.064963205,0.0,1
SVM,OSQP_high,optimal,0.054789398999999996,675,531.740300101214,13,5147,0,0.003402971,0.051386428,0.0,1
SVM,OSQP_high,optimal,0.040805296,475,537.6142131463305,13,5147,0,0.003365374,0.037439922,0.0,2
SVM,OSQP_high,optimal,0.049823522,600,541.0861181515046,13,5147,0,0.003349533,0.046473989,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,4.850065213000001,1275,5367.8292848954015,132,287892,0,1.998609315,2.851455898,0.0,1
SVM,OSQP_high,optimal,3.934514205,950,5396.179130503312,132,287892,0,1.675909453,2.258604752,0.0,1
SVM,OSQP_high,optimal,4.885802669,1500,5296.166692001747,132,287892,0,1.6488040050000001,3.236998664,0.0,1
SVM,OSQP_high,optimal,4.9265486,1375,5262.810642105447,132,287892,0,1.8125922239999999,3.113956376,0.0,2
SVM,OSQP_high,optimal,4.144373549,975,5350.312215805288,132,287892,0,1.849642889,2.29473066,0.0,1
SVM,OSQP_high,optimal,4.815458199,1450,5360.657162751206,132,287892,0,1.729402462,3.086055737,0.0,1
SVM,OSQP_high,optimal,4.46699165,1100,5329.329681980907,132,287892,0,1.862307368,2.604684282,0.0,2
SVM,OSQP_high,optimal,4.437432606,1100,5358.711230056247,132,287892,0,1.838655754,2.598776852,0.0,2
SVM,OSQP_high,optimal,4.393720578,1075,5327.338722721455,132,287892,0,1.942524912,2.451195666,0.0,1
SVM,OSQP_high,optimal,3.757765935,825,5326.695596841071,132,287892,0,1.756598036,2.001167899,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.059840155,650,574.4968406892643,14,5754,0,0.004184608,0.055655547,0.0,1
SVM,OSQP_high,optimal,0.122451455,1425,572.8544740768061,14,5754,0,0.003838587,0.118612868,0.0,2
SVM,OSQP_high,optimal,0.04715873,500,585.1847572082676,14,5754,0,0.004252432,0.042906298,0.0,2
SVM,OSQP_high,optimal,0.089883024,1025,576.2368798708782,14,5754,0,0.00383121,0.086051814,0.0,1
SVM,OSQP_high,optimal,0.064228066,700,578.0801363467796,14,5754,0,0.004161001,0.060067065,0.0,2
SVM,OSQP_high,optimal,0.051381549,550,588.9613707408846,14,5754,0,0.004194801,0.047186748,0.0,1
SVM,OSQP_high,optimal,0.105249785,1250,581.3180094731055,14,5754,0,0.004240259,0.101009526,0.0,1
SVM,OSQP_high,optimal,0.062405035000000005,675,581.1318710405832,14,5754,0,0.004250519,0.058154516,0.0,2
SVM,OSQP_high,optimal,0.09437867700000001,1050,583.3442438496425,14,5754,0,0.003869149,0.090509528,0.0,4
SVM,OSQP_high,optimal,0.17617187199999998,2175,566.988511696564,14,5754,0,0.003852697,0.172319175,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.083402009,750,663.2506814478796,16,7056,0,0.005363886,0.078038123,0.0,2
SVM,OSQP_high,optimal,0.065484395,575,651.5965603557057,16,7056,0,0.005351216,0.060133179,0.0,2
SVM,OSQP_high,optimal,0.062729283,550,651.9114108599775,16,7056,0,0.005319931,0.057409352,0.0,1
SVM,OSQP_high,optimal,0.102535051,975,674.0881054130851,16,7056,0,0.005316586,0.097218465,0.0,2
SVM,OSQP_high,optimal,0.075300529,675,667.731939462626,16,7056,0,0.005367196,0.069933333,0.0,2
SVM,OSQP_high,optimal,0.077716403,700,666.4981815691708,16,7056,0,0.005283547,0.072432856,0.0,1
SVM,OSQP_high,optimal,0.079908238,725,676.8262814903461,16,7056,0,0.005274022,0.074634216,0.0,1
SVM,OSQP_high,optimal,0.098157872,925,661.4794452267971,16,7056,0,0.005331275,0.092826597,0.0,1
SVM,OSQP_high,optimal,0.089446994,825,648.3942037483442,16,7056,0,0.005226972,0.084220022,0.0,2
SVM,OSQP_high,optimal,0.092284218,850,662.5105480802318,16,7056,0,0.005216237,0.087067981,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,5.957418792,950,6666.176506717566,166,446706,0,0.56405303,5.393365762,0.0,2
SVM,OSQP_high,optimal,5.0266054460000005,775,6656.262673029607,166,446706,0,0.487683627,4.5389218190000005,0.0,2
SVM,OSQP_high,optimal,5.74094201,1025,6719.163074808324,166,446706,0,0.196239415,5.544702595,0.0,2
SVM,OSQP_high,optimal,6.2393187900000004,1075,6672.301516192461,166,446706,0,0.604246338,5.635072452,0.0,2
SVM,OSQP_high,optimal,6.000344464,1025,6722.7541006600095,166,446706,0,0.487093337,5.513251127,0.0,2
SVM,OSQP_high,optimal,5.859200566999999,950,6694.076780233015,166,446706,0,0.399401404,5.459799163,0.0,2
SVM,OSQP_high,optimal,4.91413549,775,6682.473870064712,166,446706,0,0.190415848,4.723719642,0.0,2
SVM,OSQP_high,optimal,5.525664999,850,6713.701631391869,166,446706,0,0.641759321,4.883905678,0.0,2
SVM,OSQP_high,optimal,7.42901982,1450,6770.323495621667,166,446706,0,0.362692322,7.066327498,0.0,1
SVM,OSQP_high,optimal,5.405513161,850,6698.399445205268,166,446706,0,0.520943053,4.884570108,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.08073957400000001,625,701.928808646952,17,7751,0,0.006132649,0.074606925,0.0,2
SVM,OSQP_high,optimal,0.083431859,650,682.1824515950527,17,7751,0,0.006070823,0.077361036,0.0,1
SVM,OSQP_high,optimal,0.060262486000000004,450,718.393962673644,17,7751,0,0.006133295,0.054129191,0.0,1
SVM,OSQP_high,optimal,0.088881512,700,700.6556543850129,17,7751,0,0.006153576,0.082727936,0.0,1
SVM,OSQP_high,optimal,0.154386474,1475,700.2466347204723,17,7751,0,0.005460189,0.148926285,0.0,2
SVM,OSQP_high,optimal,0.09451826999999999,750,687.2288488724558,17,7751,0,0.006117534,0.088400736,0.0,2
SVM,OSQP_high,optimal,0.07820355100000001,600,718.7685891353864,17,7751,0,0.006099923,0.072103628,0.0,2
SVM,OSQP_high,optimal,0.087820625,800,701.9391160227447,17,7751,0,0.005404378,0.082416247,0.0,2
SVM,OSQP_high,optimal,0.121548456,1025,694.9741133911198,17,7751,0,0.006132729,0.115415727,0.0,4
SVM,OSQP_high,optimal,0.077899512,600,710.7338802503955,17,7751,0,0.006214435,0.071685077,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.107693834,650,812.5080368031774,20,10020,0,0.009063367,0.098630467,0.0,2
SVM,OSQP_high,optimal,0.107644569,650,812.539065530392,20,10020,0,0.009082341,0.098562228,0.0,2
SVM,OSQP_high,optimal,0.125589679,775,813.8955995330081,20,10020,0,0.009046339,0.11654334,0.0,2
SVM,OSQP_high,optimal,0.218469492,1500,802.8111116781837,20,10020,0,0.009183,0.209286492,0.0,4
SVM,OSQP_high,optimal,0.10064252500000001,600,825.133815445552,20,10020,0,0.009087143,0.091555382,0.0,2
SVM,OSQP_high,optimal,0.088819778,625,823.7543104530422,20,10020,0,0.007773472,0.081046306,0.0,2
SVM,OSQP_high,optimal,0.109713264,650,823.7219847662432,20,10020,0,0.009042858,0.100670406,0.0,2
SVM,OSQP_high,optimal,0.17301650100000002,1150,800.8925332287432,20,10020,0,0.00907044,0.163946061,0.0,2
SVM,OSQP_high,optimal,0.08105154199999999,475,814.9574759706437,20,10020,0,0.00911208,0.071939462,0.0,1
SVM,OSQP_high,optimal,0.102170817,725,847.7069885538116,20,10020,0,0.007820134,0.094350683,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,7.62205151,775,8470.079809837242,209,697223,0,0.701658074,6.920393436,0.0,2
SVM,OSQP_high,optimal,8.080869697999999,875,8411.01680649281,209,697223,0,0.516396622,7.564473076,0.0,2
SVM,OSQP_high,optimal,9.579978554,1075,8420.253537800409,209,697223,0,0.922798186,8.657180368,0.0,2
SVM,OSQP_high,optimal,8.449441947,925,8433.818702275405,209,697223,0,0.518930329,7.930511618,0.0,2
SVM,OSQP_high,optimal,7.91264539,800,8517.564120058812,209,697223,0,0.778481166,7.134164224,0.0,2
SVM,OSQP_high,optimal,9.22309401,950,8459.29466774164,209,697223,0,1.059475877,8.163618133,0.0,2
SVM,OSQP_high,optimal,9.632719922,1075,8356.209342215043,209,697223,0,0.742681553,8.890038368999999,0.0,2
SVM,OSQP_high,optimal,8.624887358,925,8456.187611698151,209,697223,0,0.614358269,8.010529089,0.0,2
SVM,OSQP_high,optimal,9.747757901,1000,8525.463650294743,209,697223,0,1.289546406,8.458211495,0.0,2
SVM,OSQP_high,optimal,10.301074469,1150,8421.379003178654,209,697223,0,1.005576437,9.295498032,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.270289337,1025,926.2065498723964,23,12557,0,0.013385252,0.256904085,0.0,1
SVM,OSQP_high,optimal,0.295481634,1000,935.8728485635779,23,12557,0,0.011250015,0.284231619,0.0,1
SVM,OSQP_high,optimal,0.134694235,450,950.467279741299,23,12557,0,0.013315668,0.121378567,0.0,1
SVM,OSQP_high,optimal,0.250620189,950,964.5205821567076,23,12557,0,0.013309867,0.237310322,0.0,1
SVM,OSQP_high,optimal,0.20864327600000002,775,943.8977741401407,23,12557,0,0.013492002,0.195151274,0.0,2
SVM,OSQP_high,optimal,0.20762460900000002,775,921.7302335412973,23,12557,0,0.013214681,0.194409928,0.0,2
SVM,OSQP_high,optimal,0.38332923,1500,939.2944676727774,23,12557,0,0.013419289,0.369909941,0.0,1
SVM,OSQP_high,optimal,0.214001672,800,953.0985424125383,23,12557,0,0.013313435,0.200688237,0.0,1
SVM,OSQP_high,optimal,0.264119357,675,950.5859160077151,23,12557,0,0.014574577,0.24954478,0.0,2
SVM,OSQP_high,optimal,0.398653935,1525,944.4624294923351,23,12557,0,0.014946345,0.38370759,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.152065268,650,1032.4325232183155,26,15366,0,0.016246435,0.135818833,0.0,2
SVM,OSQP_high,optimal,0.236542855,850,1040.9758759168838,26,15366,0,0.019242286,0.217300569,0.0,2
SVM,OSQP_high,optimal,0.153934011,525,1067.4784437846674,26,15366,0,0.019840785,0.134093226,0.0,2
SVM,OSQP_high,optimal,0.43503996100000003,1625,1069.2918863489454,26,15366,0,0.018637314,0.416402647,0.0,2
SVM,OSQP_high,optimal,0.166376739,575,1070.9556193789024,26,15366,0,0.018453603,0.147923136,0.0,2
SVM,OSQP_high,optimal,0.16515063,575,1076.4943488948757,26,15366,0,0.018603932,0.146546698,0.0,2
SVM,OSQP_high,optimal,0.18628314299999998,800,1061.8008539866746,26,15366,0,0.016902534,0.169380609,0.0,2
SVM,OSQP_high,optimal,0.255105312,925,1073.6405704782296,26,15366,0,0.018738106,0.236367206,0.0,1
SVM,OSQP_high,optimal,0.28134094000000004,1050,1047.250536137994,26,15366,0,0.018628919,0.262712021,0.0,2
SVM,OSQP_high,optimal,0.151776135,525,1064.2591308357898,26,15366,0,0.018544047,0.133232088,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.186517651,650,1297.4326384903309,31,20645,0,0.027190232,0.159327419,0.0,2
SVM,OSQP_high,optimal,0.44446895000000003,1375,1255.2821653045,31,20645,0,0.031474512,0.412994438,0.0,1
SVM,OSQP_high,optimal,0.5721199020000001,1375,1256.0258584740245,31,20645,0,0.031615296,0.540504606,0.0,1
SVM,OSQP_high,optimal,0.384927525,900,1264.2069510011502,31,20645,0,0.031255743,0.353671782,0.0,1
SVM,OSQP_high,optimal,0.433236159,1025,1258.727967239319,31,20645,0,0.03173641,0.401499749,0.0,1
SVM,OSQP_high,optimal,0.47646614600000003,1125,1276.3304211005584,31,20645,0,0.031567901,0.444898245,0.0,1
SVM,OSQP_high,optimal,0.356047272,1350,1260.429852580587,31,20645,0,0.031352517,0.324694755,0.0,2
SVM,OSQP_high,optimal,0.36261872,850,1258.3022105813297,31,20645,0,0.031859187,0.330759533,0.0,1
SVM,OSQP_high,optimal,0.220355988,800,1260.8863397390132,31,20645,0,0.027097116,0.193258872,0.0,2
SVM,OSQP_high,optimal,0.253573128,575,1275.1509032574781,31,20645,0,0.031547742,0.222025386,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.448706753,1150,1485.4871554391184,37,27971,0,0.055048457,0.393658296,0.0,2
SVM,OSQP_high,optimal,0.460802002,1200,1534.8416959118854,37,27971,0,0.055918865,0.404883137,0.0,2
SVM,OSQP_high,optimal,0.495529974,1300,1473.126719382407,37,27971,0,0.083440639,0.412089335,0.0,1
SVM,OSQP_high,optimal,0.366983442,925,1489.0864134852613,37,27971,0,0.05570545,0.311277992,0.0,2
SVM,OSQP_high,optimal,0.316238456,775,1514.4521221990267,37,27971,0,0.055032616,0.26120584,0.0,1
SVM,OSQP_high,optimal,0.535842886,1450,1492.5782247156408,37,27971,0,0.055502572,0.480340314,0.0,1
SVM,OSQP_high,optimal,0.36682887599999997,1000,1526.4972315850098,37,27971,0,0.053402623,0.313426253,0.0,1
SVM,OSQP_high,optimal,0.291930169,725,1516.1055153855532,37,27971,0,0.05544751,0.236482659,0.0,2
SVM,OSQP_high,optimal,0.360052661,900,1501.1719465199415,37,27971,0,0.055984157,0.304068504,0.0,2
SVM,OSQP_high,optimal,0.5824895600000001,1600,1504.5631222620514,37,27971,0,0.055240896,0.527248664,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.401539316,725,1802.647466312243,45,39419,0,0.098547402,0.302991914,0.0,2
SVM,OSQP_high,optimal,0.46150966600000004,875,1854.608287202094,45,39419,0,0.097800547,0.363709119,0.0,1
SVM,OSQP_high,optimal,0.681747082,1300,1837.837685998321,45,39419,0,0.098766668,0.582980414,0.0,1
SVM,OSQP_high,optimal,0.420088347,725,1843.3175757569438,45,39419,0,0.098943069,0.321145278,0.0,2
SVM,OSQP_high,optimal,0.721935052,1575,1819.3928288624327,45,39419,0,0.098720896,0.623214156,0.0,1
SVM,OSQP_high,optimal,0.478620711,850,1819.3005566854945,45,39419,0,0.098017975,0.380602736,0.0,2
SVM,OSQP_high,optimal,0.417736969,725,1855.3505350233906,45,39419,0,0.098711908,0.319025061,0.0,1
SVM,OSQP_high,optimal,0.41648929,725,1837.3861802333806,45,39419,0,0.098897831,0.317591459,0.0,1
SVM,OSQP_high,optimal,0.6497015100000001,1375,1856.3846375924804,45,39419,0,0.099258173,0.550443337,0.0,2
SVM,OSQP_high,optimal,0.49128139600000004,925,1841.4416859239657,45,39419,0,0.098390199,0.392891197,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,0.74438759,1050,2237.9551551155864,55,56429,0,0.182721252,0.561666338,0.0,2
SVM,OSQP_high,optimal,0.690850949,950,2242.6731595974484,55,56429,0,0.183068726,0.507782223,0.0,1
SVM,OSQP_high,optimal,0.914180633,1425,2230.5250070353804,55,56429,0,0.183173549,0.731007084,0.0,2
SVM,OSQP_high,optimal,0.664854363,900,2264.350070249413,55,56429,0,0.183664658,0.481189705,0.0,2
SVM,OSQP_high,optimal,0.69386167,950,2245.547239263881,55,56429,0,0.182892515,0.510969155,0.0,2
SVM,OSQP_high,optimal,0.6626380430000001,900,2173.429742969933,55,56429,0,0.183424616,0.479213427,0.0,1
SVM,OSQP_high,optimal,0.921894751,1425,2196.3198052801895,55,56429,0,0.184421521,0.73747323,0.0,2
SVM,OSQP_high,optimal,0.61077376,800,2229.5765120111646,55,56429,0,0.183315839,0.427457921,0.0,1
SVM,OSQP_high,optimal,0.918006761,1425,2277.128172095277,55,56429,0,0.183610938,0.734395823,0.0,2
SVM,OSQP_high,optimal,0.750497214,1075,2212.3267810217585,55,56429,0,0.183071297,0.567425917,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,1.308932949,1400,2714.640145096372,68,83028,0,0.347493954,0.961438995,0.0,2
SVM,OSQP_high,optimal,1.28099716,1350,2735.288230884917,68,83028,0,0.344779064,0.936218096,0.0,1
SVM,OSQP_high,optimal,1.256882538,1325,2766.642556982062,68,83028,0,0.344448161,0.912434377,0.0,1
SVM,OSQP_high,optimal,1.1165100529999998,1100,2754.158422306569,68,83028,0,0.346384669,0.770125384,0.0,1
SVM,OSQP_high,optimal,1.338908121,1450,2788.3577584686136,68,83028,0,0.346403595,0.992504526,0.0,1
SVM,OSQP_high,optimal,1.053320942,1000,2719.544393607096,68,83028,0,0.346412898,0.706908044,0.0,1
SVM,OSQP_high,optimal,0.9615096590000001,850,2783.8223193887106,68,83028,0,0.348571307,0.612938352,0.0,2
SVM,OSQP_high,optimal,1.1350599300000002,1125,2739.6525002320095,68,83028,0,0.346188516,0.788871414,0.0,1
SVM,OSQP_high,optimal,1.098144002,1075,2748.9488043769084,68,83028,0,0.343899093,0.754244909,0.0,1
SVM,OSQP_high,optimal,1.176567978,1175,2777.469929001711,68,83028,0,0.344382876,0.832185102,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_high/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_high,optimal,2.2317851490000002,1725,3393.3623421309285,84,122724,0,0.639240453,1.592544696,0.0,2
SVM,OSQP_high,optimal,1.864877011,1275,3418.7495447139545,84,122724,0,0.640445265,1.224431746,0.0,2
SVM,OSQP_high,optimal,1.3937538250000001,775,3457.290183016503,84,122724,0,0.63267447,0.761079355,0.0,1
SVM,OSQP_high,optimal,2.015542702,1425,3401.180322612432,84,122724,0,0.640644554,1.374898148,0.0,1
SVM,OSQP_high,optimal,1.7455835819999999,1150,3388.027990156854,84,122724,0,0.630977194,1.114606388,0.0,2
SVM,OSQP_high,optimal,1.855595756,1250,3421.0303428984134,84,122724,0,0.63955862,1.216037136,0.0,1
SVM,OSQP_high,optimal,1.535200415,925,3419.167298192243,84,122724,0,0.640689454,0.894510961,0.0,1
SVM,OSQP_high,optimal,1.798931343,1200,3387.395253880092,84,122724,0,0.634027966,1.164903377,0.0,1
SVM,OSQP_high,optimal,1.819925178,1225,3404.0970486495626,84,122724,0,0.638820734,1.181104444,0.0,1
SVM,OSQP_high,optimal,1.931718672,1350,3423.9672984888166,84,122724,0,0.63885869,1.292859982,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_high/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_high,optimal,0.001679287,625,-0.4068152521585761,10,178,0,0.00019328900000000005,0.001485998,0.0,2
Random QP,OSQP_high,optimal,0.000967567,325,3.0662596130118565,10,186,0,0.000168713,0.000798854,0.0,2
Random QP,OSQP_high,optimal,0.0007118970000000001,200,10.335721604975603,10,180,0,0.000192862,0.000519035,0.0,0
Random QP,OSQP_high,optimal,0.001072094,350,8.0441257766354,10,178,0,0.000177585,0.0008945089999999998,0.0,2
Random QP,OSQP_high,optimal,0.001395397,500,-3.7954873283204345,10,182,0,0.000190812,0.001204585,0.0,2
Random QP,OSQP_high,optimal,0.001629066,550,2.852234546986973,10,178,0,0.000212545,0.001416521,0.0,1
Random QP,OSQP_high,optimal,0.00096409,300,-3.0583515152522023,10,182,0,0.000195151,0.000768939,0.0,0
Random QP,OSQP_high,optimal,0.000545384,150,7.469248420330349,10,176,0,0.000178666,0.000366718,0.0,0
Random QP,OSQP_high,optimal,0.000777375,250,1.6372441437932914,10,172,0,0.000160316,0.000617059,0.0,2
Random QP,OSQP_high,optimal,0.0013527810000000002,500,2.997200295681448,10,180,0,0.000179233,0.001173548,0.0,0
Random QP,OSQP_high,optimal,0.000970254,300,3.0329898646091715,11,224,0,0.000155533,0.000814721,0.0,0
Random QP,OSQP_high,optimal,0.000965647,300,6.4028676171350325,11,218,0,0.000157849,0.000807798,0.0,0
Random QP,OSQP_high,optimal,0.001494141,350,1.6043003110878342,11,214,0,0.000211078,0.001283063,0.0,2
Random QP,OSQP_high,optimal,0.0029239640000000003,1050,14.485480289498662,11,216,0,0.000159085,0.002764879,0.0,3
Random QP,OSQP_high,optimal,0.0014700389999999998,350,7.444856154095827,11,224,0,0.000201116,0.001268923,0.0,1
Random QP,OSQP_high,optimal,0.0009691389999999999,300,66.72485539082177,11,212,0,0.000157472,0.000811667,0.0,1
Random QP,OSQP_high,optimal,0.0007703380000000001,225,10.517288040558345,11,218,0,0.000157859,0.000612479,0.0,0
Random QP,OSQP_high,optimal,0.001322148,425,3.925710712688605,11,216,0,0.000155746,0.001166402,0.0,3
Random QP,OSQP_high,optimal,0.000965406,300,5.7909729698105945,11,208,0,0.000159188,0.000806218,0.0,1
Random QP,OSQP_high,optimal,0.00101354,325,6.110635882343546,11,216,0,0.000148097,0.000865443,0.0,0
Random QP,OSQP_high,optimal,0.001217484,325,6.5821298042966285,12,264,0,0.000202988,0.001014496,0.0,1
Random QP,OSQP_high,optimal,0.000948063,250,0.13000060389833806,12,250,0,0.00020506,0.000743003,0.0,0
Random QP,OSQP_high,optimal,0.001242357,350,29.311719031661173,12,254,0,0.000197707,0.00104465,0.0,1
Random QP,OSQP_high,optimal,0.002260511,700,8.34880090252749,12,258,0,0.000209665,0.0020508460000000003,0.0,3
Random QP,OSQP_high,optimal,0.0008722239999999999,225,7.035133574436526,12,262,0,0.000199488,0.0006727360000000001,0.0,0
Random QP,OSQP_high,optimal,0.000882836,225,5.970466714344862,12,254,0,0.00020192400000000005,0.000680912,0.0,1
Random QP,OSQP_high,optimal,0.001173749,325,0.4509475898330193,12,250,0,0.000200127,0.000973622,0.0,0
Random QP,OSQP_high,optimal,0.000956918,275,6.356185486642513,12,258,0,0.000171735,0.0007851830000000001,0.0,0
Random QP,OSQP_high,optimal,0.00235924,675,18.49114053811702,12,258,0,0.00040019,0.00195905,0.0,3
Random QP,OSQP_high,optimal,0.0008210089999999999,225,-2.6939574424091486,12,254,0,0.000169195,0.000651814,0.0,0
Random QP,OSQP_high,optimal,0.002424557,650,5.0658092101863685,13,306,0,0.000214102,0.002210455,0.0,0
Random QP,OSQP_high,optimal,0.0014678310000000002,375,0.7756788937920315,13,308,0,0.000209708,0.001258123,0.0,0
Random QP,OSQP_high,optimal,0.001729093,325,2.2355704391828404,13,316,0,0.000267122,0.001461971,0.0,2
Random QP,OSQP_high,optimal,0.002683318,725,0.7074408415495316,13,302,0,0.000204352,0.002478966,0.0,1
Random QP,OSQP_high,optimal,0.003245337,925,8.484066210775032,13,296,0,0.000193909,0.003051428,0.0,1
Random QP,OSQP_high,optimal,0.001285724,325,20.834829379784576,13,302,0,0.000199014,0.00108671,0.0,1
Random QP,OSQP_high,optimal,0.001321161,325,10.048003323439874,13,304,0,0.000199198,0.001121963,0.0,0
Random QP,OSQP_high,optimal,0.001174399,275,1.416983287876401,13,306,0,0.000202694,0.000971705,0.0,0
Random QP,OSQP_high,optimal,0.001494511,375,13.203361350524444,13,298,0,0.000187071,0.00130744,0.0,1
Random QP,OSQP_high,optimal,0.0016531699999999998,325,35.910898314287074,13,304,0,0.000256412,0.001396758,0.0,1
Random QP,OSQP_high,optimal,0.0015821429999999998,350,27.8470164966472,15,412,0,0.00024241,0.001339733,0.0,1
Random QP,OSQP_high,optimal,0.0022911430000000003,350,9.814748594823179,15,422,0,0.000324767,0.001966376,0.0,1
Random QP,OSQP_high,optimal,0.0015197980000000002,325,14.37619046672168,15,406,0,0.000247638,0.00127216,0.0,1
Random QP,OSQP_high,optimal,0.0023481220000000002,375,25.274578449463988,15,418,0,0.000350285,0.001997837,0.0,1
Random QP,OSQP_high,optimal,0.001433058,300,2.812667114443078,15,412,0,0.000239938,0.00119312,0.0,0
Random QP,OSQP_high,optimal,0.001965702,300,13.390175769348321,15,408,0,0.000351091,0.001614611,0.0,1
Random QP,OSQP_high,optimal,0.001906193,300,9.886868544734302,15,416,0,0.000349221,0.0015569720000000002,0.0,0
Random QP,OSQP_high,optimal,0.002109054,350,6.19167514310992,15,410,0,0.000335965,0.001773089,0.0,1
Random QP,OSQP_high,optimal,0.001881041,425,6.5331366727509135,15,406,0,0.000237192,0.001643849,0.0,0
Random QP,OSQP_high,optimal,0.001585296,350,18.918602204257077,15,412,0,0.000229819,0.001355477,0.0,1
Random QP,OSQP_high,optimal,0.006401589,975,9.472942684667274,18,612,0,0.000419527,0.005982062,0.0,5
Random QP,OSQP_high,optimal,0.002764227,350,2.5657357122719127,18,594,0,0.00040975,0.002354477,0.0,2
Random QP,OSQP_high,optimal,0.0046167840000000005,625,18.124426132125823,18,614,0,0.000408398,0.004208386,0.0,1
Random QP,OSQP_high,optimal,0.003149021,400,6.469732013200574,18,604,0,0.000435978,0.002713043,0.0,0
Random QP,OSQP_high,optimal,0.002228614,275,4.22574471322131,18,610,0,0.000432606,0.001796008,0.0,0
Random QP,OSQP_high,optimal,0.00185338,325,11.135181686036525,18,612,0,0.000305067,0.001548313,0.0,0
Random QP,OSQP_high,optimal,0.002187578,400,6.8983755027269975,18,602,0,0.00029612700000000003,0.001891451,0.0,1
Random QP,OSQP_high,optimal,0.0043675910000000005,850,29.98550601114124,18,622,0,0.000318276,0.004049315,0.0,1
Random QP,OSQP_high,optimal,0.002066275,375,-0.6267654066358183,18,594,0,0.000298497,0.0017677779999999996,0.0,0
Random QP,OSQP_high,optimal,0.006860333000000001,1375,11.915098528400161,18,598,0,0.000313818,0.006546515,0.0,1
Random QP,OSQP_high,optimal,0.003104285,350,37.50445120855709,23,1002,0,0.000516085,0.0025882,0.0,1
Random QP,OSQP_high,optimal,0.012785606,1475,24.39288237937483,23,1016,0,0.00064576,0.012139846,0.0,0
Random QP,OSQP_high,optimal,0.004736626,475,31.58906162616452,23,1032,0,0.000648804,0.0040878220000000005,0.0,1
Random QP,OSQP_high,optimal,0.003418959,400,59.85622700714709,23,1020,0,0.000509281,0.002909678,0.0,2
Random QP,OSQP_high,optimal,0.004017058,475,32.96712676619925,23,1022,0,0.000520275,0.003496783,0.0,1
Random QP,OSQP_high,optimal,0.004490212,450,17.03748110879096,23,1066,0,0.000612749,0.003877463,0.0,2
Random QP,OSQP_high,optimal,0.003589518,425,12.391218703907294,23,1004,0,0.000511293,0.003078225,0.0,2
Random QP,OSQP_high,optimal,0.008067379,900,42.5402428694232,23,1034,0,0.000520291,0.007547088,0.0,1
Random QP,OSQP_high,optimal,0.011459667,1300,52.08356515743277,23,994,0,0.0006435519999999999,0.010816115,0.0,5
Random QP,OSQP_high,optimal,0.005648269000000001,625,37.773169557832226,23,1016,0,0.0005050769999999999,0.005143192,0.0,1
Random QP,OSQP_high,optimal,0.012334831,975,39.53321235537414,29,1694,0,0.001164422,0.011170409,0.0,1
Random QP,OSQP_high,optimal,0.010464326999999999,775,30.616681195607985,29,1694,0,0.001180822,0.009283505,0.0,3
Random QP,OSQP_high,optimal,0.014156733999999999,1150,85.92369698649567,29,1702,0,0.001185058,0.012971676,0.0,5
Random QP,OSQP_high,optimal,0.015414628,1300,58.301551675431654,29,1670,0,0.001116548,0.01429808,0.0,1
Random QP,OSQP_high,optimal,0.013195297,1175,22.921489693602663,29,1672,0,0.001061203,0.012134094,0.0,1
Random QP,OSQP_high,optimal,0.007146709,525,36.59075655077545,29,1680,0,0.001036625,0.006110084,0.0,1
Random QP,OSQP_high,optimal,0.008759715999999999,650,46.78611384892086,29,1688,0,0.00117976,0.007579956,0.0,1
Random QP,OSQP_high,optimal,0.011498143999999998,925,18.58762587253561,29,1702,0,0.001180894,0.01031725,0.0,1
Random QP,OSQP_high,optimal,0.011868176000000001,1050,47.526575454057465,29,1664,0,0.001043343,0.010824833,0.0,0
Random QP,OSQP_high,optimal,0.0062656280000000005,425,48.97658172737295,29,1696,0,0.001036955,0.005228673,0.0,1
Random QP,OSQP_high,optimal,0.026780075,1550,86.10695519340538,39,3204,0,0.002118151,0.024661924,0.0,1
Random QP,OSQP_high,optimal,0.015316405,825,91.1844963868125,39,3204,0,0.002344173,0.012972232,0.0,1
Random QP,OSQP_high,optimal,0.013378316000000001,625,105.23522335387449,39,3200,0,0.002085081,0.011293235,0.0,1
Random QP,OSQP_high,optimal,0.021399822000000002,1150,56.15496461871429,39,3166,0,0.002091121,0.019308701,0.0,1
Random QP,OSQP_high,optimal,0.009627675,425,49.21566116371132,39,3220,0,0.002343115,0.00728456,0.0,1
Random QP,OSQP_high,optimal,0.010717602,475,153.70898951211362,39,3160,0,0.0020696160000000003,0.008647986,0.0,1
Random QP,OSQP_high,optimal,0.019036276,1000,83.00364291558127,39,3192,0,0.002097505,0.016938771000000002,0.0,1
Random QP,OSQP_high,optimal,0.026847501,1675,68.40951821403756,39,3252,0,0.002328181,0.02451932,0.0,3
Random QP,OSQP_high,optimal,0.017125562,875,124.2773743394564,39,3230,0,0.002127189,0.014998373,0.0,1
Random QP,OSQP_high,optimal,0.018688125,975,90.62331562581707,39,3226,0,0.002095991,0.016592133999999998,0.0,1
Random QP,OSQP_high,optimal,0.040530259,1300,180.9233828130804,53,6268,0,0.003470004,0.037060255,0.0,1
Random QP,OSQP_high,optimal,0.028561122,975,267.7660380029165,53,6208,0,0.003197912,0.02536321,0.0,3
Random QP,OSQP_high,optimal,0.042371727000000005,1375,232.63093977035146,53,6260,0,0.003494048,0.038877679,0.0,1
Random QP,OSQP_high,optimal,0.038255344,1375,235.77026166472743,53,6246,0,0.003148551,0.035106793,0.0,1
Random QP,OSQP_high,optimal,0.043552674000000006,1400,189.27322666375423,53,6126,0,0.003437785,0.040114889,0.0,3
Random QP,OSQP_high,optimal,0.049106132000000004,1625,214.7312095766172,53,6152,0,0.003442353,0.045663779,0.0,1
Random QP,OSQP_high,optimal,0.049078641000000006,1625,140.22290020893917,53,6178,0,0.003452014,0.045626627,0.0,1
Random QP,OSQP_high,optimal,0.034970560000000005,1100,226.20575805716615,53,6130,0,0.003474085,0.031496475,0.0,1
Random QP,OSQP_high,optimal,0.038316276,1200,212.3217501403727,53,6166,0,0.00346172,0.034854556,0.0,1
Random QP,OSQP_high,optimal,0.047685088,1775,169.6191763222902,53,6190,0,0.0030870790000000004,0.044598009,0.0,1
Random QP,OSQP_high,optimal,0.268224163,3250,351.1107014943632,73,12284,0,0.007868370999999999,0.260355792,0.0,1
Random QP,OSQP_high,optimal,0.11018583900000001,1500,537.2606219670994,73,12384,0,0.007938489,0.10224735,0.0,1
Random QP,OSQP_high,optimal,0.14168609,1825,245.99313409939603,73,12288,0,0.007913101,0.133772989,0.0,1
Random QP,OSQP_high,optimal,0.131944,1875,233.50354998861755,73,12342,0,0.006952019,0.124991981,0.0,1
Random QP,OSQP_high,optimal,0.08411136100000001,1250,226.1605818223086,73,12356,0,0.007959083,0.076152278,0.0,1
Random QP,OSQP_high,optimal,0.06806205,1100,420.6842839307295,73,12384,0,0.007869375,0.060192675,0.0,1
Random QP,OSQP_high,optimal,0.137974908,1850,317.9416110947028,73,12438,0,0.007777286,0.130197622,0.0,1
Random QP,OSQP_high,optimal,0.18021500399999998,2150,364.4440156976416,73,12406,0,0.00781526,0.172399744,0.0,1
Random QP,OSQP_high,optimal,0.205723827,2425,318.4444197609618,73,12370,0,0.007726497,0.19799733,0.0,1
Random QP,OSQP_high,optimal,0.113808545,1700,516.5094590402243,73,12350,0,0.006797804,0.107010741,0.0,1
Random QP,OSQP_high,optimal,0.376010629,3350,663.2390240275378,103,25576,0,0.017620268,0.358390361,0.0,1
Random QP,OSQP_high,optimal,0.204091511,1925,567.2294732249593,103,25516,0,0.017538729,0.186552782,0.0,1
Random QP,OSQP_high,optimal,0.26992274,2525,1009.5704347673174,103,25482,0,0.017592963,0.252329777,0.0,1
Random QP,OSQP_high,optimal,0.498274451,5050,487.16180825635564,103,25448,0,0.017515858,0.480758593,0.0,1
Random QP,OSQP_high,optimal,0.432362446,3775,935.4334009415072,103,25508,0,0.017507039,0.414855407,0.0,1
Random QP,OSQP_high,optimal,0.16121048400000001,1425,532.7712705028338,103,25530,0,0.027781991,0.133428493,0.0,1
Random QP,OSQP_high,optimal,0.14728828800000002,1325,720.4420124874202,103,25594,0,0.017454967,0.129833321,0.0,1
Random QP,OSQP_high,optimal,0.21469117,1950,725.1165111170308,103,25534,0,0.033917061,0.180774109,0.0,1
Random QP,OSQP_high,optimal,0.198617198,1650,757.5086026501558,103,25440,0,0.017522591,0.181094607,0.0,1
Random QP,OSQP_high,optimal,0.197969641,1875,732.7935801105065,103,25514,0,0.01752177,0.180447871,0.0,1
Random QP,OSQP_high,optimal,0.7057829229999999,3275,1311.1859724833182,146,52538,0,0.042210892,0.6635720310000001,0.0,1
Random QP,OSQP_high,optimal,0.5858665239999999,2025,1690.7805501299952,146,52524,0,0.042044124,0.5438224,0.0,1
Random QP,OSQP_high,optimal,0.6987843890000001,2525,1689.3439298531644,146,52582,0,0.042307252,0.656477137,0.0,1
Random QP,OSQP_high,optimal,0.7895592770000001,3125,1526.2068002523638,146,52540,0,0.04190553,0.747653747,0.0,1
Random QP,OSQP_high,optimal,0.6786137459999999,2400,1374.328279640629,146,52570,0,0.042200458,0.636413288,0.0,1
Random QP,OSQP_high,optimal,0.34370605600000004,1825,1635.052539892365,146,52498,0,0.035873507,0.307832549,0.0,1
Random QP,OSQP_high,optimal,0.781564805,3050,1162.9314956269804,146,52604,0,0.042030417,0.7395343879999999,0.0,1
Random QP,OSQP_high,optimal,0.52569453,2675,1681.9662705555627,146,52558,0,0.041850006,0.483844524,0.0,1
Random QP,OSQP_high,optimal,0.535208486,2950,1859.7147423936278,146,52482,0,0.041920088,0.493288398,0.0,1
Random QP,OSQP_high,optimal,0.386089475,2100,1255.788285074867,146,52470,0,0.035935668,0.35015380700000004,0.0,1
Random QP,OSQP_high,optimal,1.0995968329999999,2900,2708.875374842865,211,110960,0,0.028319451,1.071277382,0.0,1
Random QP,OSQP_high,optimal,1.036342032,2325,3175.673791251441,211,110986,0,0.048208408,0.988133624,0.0,1
Random QP,OSQP_high,optimal,2.369894148,6850,3283.504738568485,211,110918,0,0.047184022,2.322710126,0.0,1
Random QP,OSQP_high,optimal,1.115440823,2625,2736.955385070108,211,110914,0,0.04694399,1.068496833,0.0,1
Random QP,OSQP_high,optimal,1.245024585,3100,2396.6370056381093,211,110938,0,0.05746876,1.187555825,0.0,1
Random QP,OSQP_high,optimal,1.592946154,4150,3297.0882483842747,211,110968,0,0.048226176,1.544719978,0.0,1
Random QP,OSQP_high,optimal,0.820302031,2050,2549.855448521072,211,110924,0,0.027027076,0.793274955,0.0,1
Random QP,OSQP_high,optimal,2.454229957,7300,2542.113347301529,211,110948,0,0.029026927,2.42520303,0.0,1
Random QP,OSQP_high,optimal,0.977362389,2525,2581.487489970585,211,110992,0,0.026911352000000003,0.950451037,0.0,1
Random QP,OSQP_high,optimal,1.0867701570000001,2875,3237.453522783369,211,110932,0,0.027141748,1.059628409,0.0,1
Random QP,OSQP_high,optimal,2.2542952609999998,3100,6967.9644924936365,304,230956,0,0.059996434,2.194298827,0.0,1
Random QP,OSQP_high,optimal,2.2010951690000002,3025,6907.058088181275,304,230924,0,0.061802209,2.13929296,0.0,1
Random QP,OSQP_high,optimal,2.471591191,3475,6634.4831645366785,304,230968,0,0.16968855800000002,2.301902633,0.0,1
Random QP,OSQP_high,optimal,2.346407229,3200,6375.530207089456,304,230910,0,0.119134269,2.22727296,0.0,1
Random QP,OSQP_high,optimal,3.856165613,5775,5316.924359445853,304,230986,0,0.126833723,3.72933189,0.0,1
Random QP,OSQP_high,optimal,3.980150029,6225,6420.786325324218,304,230934,0,0.06077181,3.919378219,0.0,0
Random QP,OSQP_high,optimal,2.1330104690000002,2775,5924.929794551999,304,230940,0,0.164193488,1.968816981,0.0,1
Random QP,OSQP_high,optimal,4.705582188999999,7450,5180.7535192508785,304,230944,0,0.093770554,4.6118116350000005,0.0,0
Random QP,OSQP_high,optimal,4.201642521999998,6525,6738.56334435809,304,230960,0,0.17646767600000002,4.0251748460000005,0.0,0
Random QP,OSQP_high,optimal,3.526969864,5350,7282.237248463512,304,230954,0,0.10206387,3.424905994,0.0,1
Random QP,OSQP_high,optimal,7.7873156770000005,4800,16903.79727212151,442,488410,0,0.438498452,7.348817225,0.0,0
Random QP,OSQP_high,optimal,10.169141225,6925,13286.473831051262,442,488400,0,0.187730724,9.981410501000001,0.0,0
Random QP,OSQP_high,optimal,7.193667780999999,4475,12647.586997842483,442,488398,0,0.267328178,6.926339603,0.0,1
Random QP,OSQP_high,optimal,9.810955926,6475,14487.190968687411,442,488406,0,0.448403485,9.362552441,0.0,0
Random QP,OSQP_high,optimal,6.894761991,4275,13420.252393161385,442,488398,0,0.527193396,6.367568595,0.0,0
Random QP,OSQP_high,optimal,9.831104658,6450,15031.344634416755,442,488406,0,0.535143909,9.295960748999999,0.0,0
Random QP,OSQP_high,optimal,8.477952853,5400,13716.01100919635,442,488398,0,0.337478679,8.140474174,0.0,0
Random QP,OSQP_high,optimal,8.847814992,6000,14796.374271032928,442,488402,0,0.272426853,8.575388139,0.0,0
Random QP,OSQP_high,optimal,4.493531847,2675,14513.03519817596,442,488404,0,0.37130803,4.122223817,0.0,1
Random QP,OSQP_high,optimal,9.672594668,6425,15004.075281510808,442,488394,0,0.5698250229999999,9.102769645,0.0,0
Random QP,OSQP_high,optimal,14.161772365,3275,30852.31773362963,644,1036840,0,1.205805642,12.955966723,0.0,0
Random QP,OSQP_high,optimal,15.415676146,3700,30689.174116389386,644,1036840,0,0.7429468340000001,14.672729312000001,0.0,0
Random QP,OSQP_high,optimal,24.183298349,7125,31130.425479453766,644,1036838,0,0.782362868,23.400935480999998,0.0,0
Random QP,OSQP_high,optimal,13.935574909000001,3425,26461.446336709825,644,1036840,0,0.629911986,13.305662923,0.0,0
Random QP,OSQP_high,optimal,18.825689055999998,4900,31390.27475545871,644,1036840,0,0.974526728,17.851162328,0.0,0
Random QP,OSQP_high,optimal,16.139503609000002,4100,30571.33001130061,644,1036838,0,0.6711238359999999,15.468379772999999,0.0,0
Random QP,OSQP_high,optimal,16.323604439,4125,29012.04850866855,644,1036840,0,0.7322394459999999,15.591364993,0.0,0
Random QP,OSQP_high,optimal,15.47548924,3775,27069.998859100142,644,1036840,0,0.883986935,14.591502305,0.0,0
Random QP,OSQP_high,optimal,17.581092703,4525,25719.50508693192,644,1036836,0,0.684020812,16.897071891,0.0,0
Random QP,OSQP_high,optimal,19.319869792000002,5125,26966.096945276935,644,1036840,0,0.904507522,18.41536227,0.0,0
Random QP,OSQP_high,optimal,41.882840812,4925,62564.14044252629,940,2209000,0,1.3154777229999999,40.567363089000004,0.0,0
Random QP,OSQP_high,optimal,42.37829913,4700,60048.685651690714,940,2209000,0,1.8354942730000001,40.542804857,0.0,0
Random QP,OSQP_high,optimal,37.230184836,3725,72618.41438761842,940,2209000,0,2.152323931,35.077860905,0.0,0
Random QP,OSQP_high,optimal,42.000886371,4875,65050.690067046424,940,2209000,0,1.373314455,40.627571916,0.0,0
Random QP,OSQP_high,optimal,38.166581838,4100,68758.08116848457,940,2209000,0,1.893649113,36.272932725,0.0,0
Random QP,OSQP_high,optimal,34.535815918000004,3850,74167.57972986631,940,2209000,0,1.39002623,33.145789688,0.0,0
Random QP,OSQP_high,optimal,38.617963071,4125,67470.88927391455,940,2209000,0,1.82489639,36.793066681,0.0,0
Random QP,OSQP_high,optimal,36.443040107,3900,58346.486994921295,940,2209000,0,1.8553905309999998,34.587649576,0.0,0
Random QP,OSQP_high,optimal,36.513245751,3850,63707.977443359065,940,2209000,0,2.127470869,34.385774882,0.0,0
Random QP,OSQP_high,optimal,46.310347308000004,5475,80039.39614810683,940,2209000,0,1.674910008,44.6354373,0.0,0
Random QP,OSQP_high,optimal,70.66367767400001,3600,132962.14590755774,1373,4712822,0,3.989526233,66.674151441,0.0,0
Random QP,OSQP_high,optimal,71.696969763,3725,136507.7931221468,1373,4712822,0,4.023389698,67.673580065,0.0,0
Random QP,OSQP_high,optimal,69.835331538,3525,131694.82832345294,1373,4712822,0,5.00621201,64.829119528,0.0,0
Random QP,OSQP_high,optimal,79.415463279,3975,141049.651709287,1373,4712822,0,4.0200370560000005,75.395426223,0.0,0
Random QP,OSQP_high,optimal,54.284950141,2675,146591.37625175162,1373,4712822,0,4.019683411,50.26526673,0.0,0
Random QP,OSQP_high,optimal,67.961653053,3425,140703.2951268097,1373,4712822,0,4.26160809,63.700044963,0.0,0
Random QP,OSQP_high,optimal,63.801387533,3200,126818.88479673507,1373,4712822,0,4.395553693,59.40583384,0.0,0
Random QP,OSQP_high,optimal,57.837536233,2850,130567.44349490931,1373,4712822,0,3.98985567,53.847680563000004,0.0,0
Random QP,OSQP_high,optimal,76.244955801,4075,137123.84218332169,1373,4712822,0,3.639154202,72.605801599,0.0,0
Random QP,OSQP_high,optimal,49.361076765,2400,136638.09973853632,1373,4712822,0,4.240340782,45.120735983,0.0,0
Random QP,OSQP_high,optimal,109.249864636,2600,293607.62737703416,2009,10090202,0,10.409181391,98.840683245,0.0,0
Random QP,OSQP_high,optimal,122.686392594,3050,289415.49920501444,2009,10090202,0,10.026712365,112.659680229,0.0,0
Random QP,OSQP_high,optimal,123.498039554,3050,294864.7466830454,2009,10090202,0,9.909076058,113.588963496,0.0,0
Random QP,OSQP_high,optimal,115.26108517600001,2800,286481.7287276755,2009,10090202,0,10.250081066,105.01100411,0.0,0
Random QP,OSQP_high,optimal,120.73027396,2950,294050.83590999444,2009,10090202,0,10.457654867,110.27261909299999,0.0,0
Random QP,OSQP_high,optimal,127.335958726,3200,310412.9243448641,2009,10090202,0,10.340681638,116.995277088,0.0,0
Random QP,OSQP_high,optimal,104.467226165,2475,284570.1248917273,2009,10090202,0,10.384724167,94.082501998,0.0,0
Random QP,OSQP_high,optimal,108.83651653700001,2600,307912.91043801425,2009,10090202,0,10.124222207,98.71229433,0.0,0
Random QP,OSQP_high,optimal,114.27420892399999,2750,281167.5706418836,2009,10090202,0,10.125319421,104.14888950299999,0.0,0
Random QP,OSQP_high,optimal,134.282407876,3375,282459.8762032357,2009,10090202,0,10.810460993,123.47194688299999,0.0,0
Eq QP,OSQP_high,optimal,0.000101056,50,-106.24857076798254,10,35,0,7.265699999999999e-05,2.8399e-05,0.0,0
Eq QP,OSQP_high,optimal,9.8518e-05,50,-58.206669333489074,10,43,0,6.878199999999999e-05,2.9736e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000100675,50,-21.901897652699734,10,37,0,7.2557e-05,2.8118e-05,0.0,0
Eq QP,OSQP_high,optimal,9.8064e-05,50,-9.65644991914857,10,35,0,7.0034e-05,2.803e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000130994,50,-164.32963116558943,10,39,0,0.000101053,2.9941e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000112834,50,-164.6287082085422,10,35,0,8.098e-05,3.1854000000000004e-05,0.0,0
Eq QP,OSQP_high,optimal,9.2664e-05,50,-102.27011211359124,10,39,0,6.0677e-05,3.1987e-05,0.0,0
Eq QP,OSQP_high,optimal,8.9428e-05,50,-13.843978031521633,10,33,0,5.6962e-05,3.2466e-05,0.0,0
Eq QP,OSQP_high,optimal,8.469900000000001e-05,50,-137.105618598888,10,29,0,5.2809e-05,3.189e-05,0.0,0
Eq QP,OSQP_high,optimal,9.2732e-05,50,-20.42471504537812,10,37,0,6.1506e-05,3.1226e-05,0.0,0
Eq QP,OSQP_high,optimal,9.9949e-05,50,-61.89896611799647,11,51,0,5.0569e-05,4.938e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000116121,50,-86.94731466650921,11,45,0,6.9674e-05,4.6447e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000111425,50,-38.7926937572663,11,41,0,6.5605e-05,4.582e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000102655,50,-55.960003861937906,11,43,0,6.2896e-05,3.9759e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00010035,50,2.051820433451124,11,51,0,5.4395e-05,4.5955e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000106633,50,-21.78791942314011,11,39,0,6.1034e-05,4.5599e-05,0.0,0
Eq QP,OSQP_high,optimal,9.7659e-05,50,-87.6478681302606,11,45,0,5.9154e-05,3.8505e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000119225,50,-145.28589074958697,11,43,0,7.1752e-05,4.7473e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000108918,50,-26.455419963636444,11,35,0,6.9142e-05,3.9776e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000100205,50,-16.975687472603028,11,43,0,6.1727e-05,3.8478e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000147715,50,-58.888065861237536,12,58,0,8.8127e-05,5.9588e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000122624,50,-70.60403227052186,12,44,0,6.3687e-05,5.8937e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000137135,50,-16.584037848510448,12,48,0,7.87e-05,5.8435e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00016070399999999998,50,-25.478120884155835,12,52,0,0.000100859,5.9845e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000133023,50,-32.52968407092358,12,56,0,7.915e-05,5.3873e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00015011,50,-13.650502102932279,12,48,0,9.1786e-05,5.8324e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000128872,50,-17.260520933257155,12,44,0,7.097e-05,5.7902e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000186177,50,-30.13160767708219,12,52,0,0.000124124,6.2053e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00013761899999999998,50,-21.740787409638802,12,52,0,8.2759e-05,5.486e-05,0.0,0
Eq QP,OSQP_high,optimal,6.4039e-05,50,-25.96802074618227,12,48,0,3.6746e-05,2.7293e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000116608,50,-222.13420172796387,13,64,0,6.6769e-05,4.9839e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000126395,50,-8.447643289405429,13,66,0,7.789300000000001e-05,4.8502e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000120855,50,-19.830774086340348,13,74,0,6.986e-05,5.0995e-05,0.0,0
Eq QP,OSQP_high,optimal,9.1837e-05,50,-4.588101550795802,13,60,0,4.9407e-05,4.243e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000120608,50,-37.54339192302357,13,54,0,7.1979e-05,4.8629e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000123487,50,-20.044078759376173,13,60,0,7.5673e-05,4.7813999999999986e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00010834399999999999,50,-35.52522614083541,13,62,0,5.7892e-05,5.0452e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000119584,50,-2.5116488791645764,13,64,0,7.176e-05,4.7824e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00014752,50,-148.3971936874161,13,56,0,9.8289e-05,4.9231e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000101294,50,-9.594571425974145,13,62,0,5.6062e-05,4.5232e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000130516,50,-63.50570615070305,15,90,0,7.7599e-05,5.2917e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00016728400000000002,50,-4.983428973309799,15,100,0,0.000114437,5.2847e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00012848299999999998,50,-11.96032833341922,15,84,0,7.684e-05,5.1643e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000167259,50,0.9418700130081564,15,96,0,0.000100311,6.6948e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00013058,50,-28.28227737842576,15,90,0,7.990699999999999e-05,5.0673e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000135861,50,-0.8870640594478566,15,86,0,8.2401e-05,5.346e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00017538599999999998,50,-4.399228996867683,15,94,0,0.000110453,6.4933e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00014496799999999998,50,-23.36849698344996,15,88,0,9.1819e-05,5.3149e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000134109,50,-146.1693096884909,15,84,0,8.3597e-05,5.0512e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00014360799999999998,50,-130.43503721355174,15,90,0,9.0265e-05,5.3343e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000167524,50,1.5933609564316946,18,150,0,9.9497e-05,6.8027e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00016311800000000002,50,-1.8768477395897032,18,132,0,9.6191e-05,6.6927e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00016028199999999998,50,-163.3890489051836,18,152,0,9.6251e-05,6.4031e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000150118,50,-28.52860321776028,18,142,0,8.5857e-05,6.4261e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00017401599999999998,50,-24.202514734055338,18,148,0,0.000107541,6.6475e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000161172,50,7.287283568983967,18,150,0,9.1741e-05,6.9431e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000161103,50,-2.6228305610954994,18,140,0,9.1621e-05,6.9482e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00017144599999999998,50,0.1477462885106434,18,160,0,9.5235e-05,7.6211e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000214795,50,-24.425130708731732,18,132,0,0.000121944,9.2851e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000213979,50,8.806886167214124,18,136,0,0.00012579100000000002,8.818799999999999e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000232116,50,0.7387233386070902,23,246,0,0.00012518299999999998,0.000106933,0.0,0
Eq QP,OSQP_high,optimal,0.00022957400000000002,50,2.453431000501416,23,260,0,0.000130795,9.8779e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022613,50,-8.01916709777244,23,276,0,0.000130957,9.5173e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022415200000000009,50,-5.523696501131723,23,264,0,0.000130351,9.3801e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000226413,50,-40.019981481235924,23,266,0,0.00013027,9.6143e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000224128,50,4.656219000225631,23,310,0,0.00012764700000000002,9.6481e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022013799999999999,50,10.080248159280123,23,248,0,0.000123029,9.7109e-05,0.0,0
Eq QP,OSQP_high,optimal,0.000232777,50,-8.974081495598169,23,278,0,0.000136804,9.5973e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00021691400000000002,50,3.3659489795925657,23,238,0,0.000122779,9.4135e-05,0.0,0
Eq QP,OSQP_high,optimal,0.00022708,50,-5.9831928394208935,23,260,0,0.000125563,0.000101517,0.0,0
Eq QP,OSQP_high,optimal,0.000253251,50,5.8330663218543695,29,493,0,0.000142651,0.0001106,0.0,0
Eq QP,OSQP_high,optimal,0.000253697,50,-7.483285042595937,29,493,0,0.000150846,0.000102851,0.0,0
Eq QP,OSQP_high,optimal,0.000240416,50,13.116156100082181,29,501,0,0.000138577,0.000101839,0.0,0
Eq QP,OSQP_high,optimal,0.000252318,50,-24.34278055714441,29,469,0,0.00014471299999999998,0.000107605,0.0,0
Eq QP,OSQP_high,optimal,0.000249345,50,5.298510150417719,29,471,0,0.00014691700000000002,0.000102428,0.0,0
Eq QP,OSQP_high,optimal,0.00024518,50,-5.51845308942647,29,479,0,0.000136528,0.000108652,0.0,0
Eq QP,OSQP_high,optimal,0.00025137,50,5.557970036704601,29,487,0,0.000142938,0.000108432,0.0,0
Eq QP,OSQP_high,optimal,0.000257323,50,-46.1113406079229,29,501,0,0.000145554,0.000111769,0.0,0
Eq QP,OSQP_high,optimal,0.000318791,50,11.17852388513106,29,463,0,0.000185358,0.000133433,0.0,0
Eq QP,OSQP_high,optimal,0.00033234599999999997,50,5.965643880305753,29,495,0,0.000196902,0.000135444,0.0,0
Eq QP,OSQP_high,optimal,0.000417607,50,1.1533511825984206,39,1034,0,0.00023587,0.000181737,0.0,0
Eq QP,OSQP_high,optimal,0.000407665,50,4.156197792533976,39,1034,0,0.000223281,0.000184384,0.0,0
Eq QP,OSQP_high,optimal,0.000409842,50,17.340254883371035,39,1030,0,0.000233487,0.000176355,0.0,0
Eq QP,OSQP_high,optimal,0.000406952,50,1.1299876323587996,39,996,0,0.000232015,0.000174937,0.0,0
Eq QP,OSQP_high,optimal,0.00042443,50,23.183454095112573,39,1050,0,0.000241914,0.000182516,0.0,0
Eq QP,OSQP_high,optimal,0.000397231,50,24.51647501394419,39,990,0,0.000227604,0.000169627,0.0,0
Eq QP,OSQP_high,optimal,0.000417246,50,10.265224532242422,39,1022,0,0.000234321,0.000182925,0.0,0
Eq QP,OSQP_high,optimal,0.000432353,50,9.207632752634225,39,1082,0,0.000246377,0.000185976,0.0,0
Eq QP,OSQP_high,optimal,0.000794593,50,17.190170582920164,39,1060,0,0.000445608,0.000348985,0.0,0
Eq QP,OSQP_high,optimal,0.000795495,50,15.75236852385444,39,1056,0,0.00045691,0.000338585,0.0,0
Eq QP,OSQP_high,optimal,0.00098412,50,27.066381452082247,53,2261,0,0.000578518,0.000405602,0.0,0
Eq QP,OSQP_high,optimal,0.000994878,50,89.03189757785894,53,2201,0,0.000588098,0.00040678,0.0,0
Eq QP,OSQP_high,optimal,0.000998982,50,44.1564376792165,53,2253,0,0.0005834459999999999,0.000415536,0.0,0
Eq QP,OSQP_high,optimal,0.00098399,50,43.18994014952237,53,2239,0,0.00056915,0.00041484,0.0,0
Eq QP,OSQP_high,optimal,0.00095901,50,24.897255957661553,53,2119,0,0.0005554280000000001,0.000403582,0.0,0
Eq QP,OSQP_high,optimal,0.000995499,50,23.819178592868237,53,2145,0,0.000587752,0.000407747,0.0,0
Eq QP,OSQP_high,optimal,0.000976676,50,23.56513492693604,53,2171,0,0.000565434,0.000411242,0.0,0
Eq QP,OSQP_high,optimal,0.000954117,50,14.989985935258785,53,2123,0,0.000540521,0.000413596,0.0,0
Eq QP,OSQP_high,optimal,0.001464584,50,62.06418058414335,53,2159,0,0.000851552,0.000613032,0.0,0
Eq QP,OSQP_high,optimal,0.0014629069999999998,50,64.89260405774279,53,2183,0,0.000850408,0.000612499,0.0,0
Eq QP,OSQP_high,optimal,0.0014185570000000002,50,37.33059079482727,73,4685,0,0.000854383,0.000564174,0.0,0
Eq QP,OSQP_high,optimal,0.001427941,50,83.41193426081364,73,4785,0,0.000870648,0.000557293,0.0,0
Eq QP,OSQP_high,optimal,0.0014203240000000002,50,120.26139549217359,73,4689,0,0.0008595969999999999,0.000560727,0.0,0
Eq QP,OSQP_high,optimal,0.0014108089999999998,50,80.82749394565663,73,4743,0,0.000855524,0.000555285,0.0,0
Eq QP,OSQP_high,optimal,0.001428513,50,128.27205954246503,73,4757,0,0.000861334,0.000567179,0.0,0
Eq QP,OSQP_high,optimal,0.0014269320000000001,50,68.00261640913428,73,4785,0,0.000867342,0.00055959,0.0,0
Eq QP,OSQP_high,optimal,0.00143606,50,132.14332847533427,73,4839,0,0.000885547,0.000550513,0.0,0
Eq QP,OSQP_high,optimal,0.001428149,50,140.72228058441505,73,4807,0,0.0008652000000000001,0.000562949,0.0,0
Eq QP,OSQP_high,optimal,0.002316144,50,76.82390492477836,73,4771,0,0.001412737,0.000903407,0.0,0
Eq QP,OSQP_high,optimal,0.002272523,50,79.11949993915928,73,4751,0,0.001373406,0.000899117,0.0,0
Eq QP,OSQP_high,optimal,0.003966615,50,228.26045707482044,103,10450,0,0.002552574,0.001414041,0.0,0
Eq QP,OSQP_high,optimal,0.004017308,50,141.2765683351929,103,10390,0,0.002586809,0.001430499,0.0,0
Eq QP,OSQP_high,optimal,0.003973895,50,151.09380182617167,103,10356,0,0.002556714,0.001417181,0.0,0
Eq QP,OSQP_high,optimal,0.003978759,50,131.38184878494658,103,10322,0,0.002597753,0.0013810060000000002,0.0,0
Eq QP,OSQP_high,optimal,0.003987403,50,222.1956104327385,103,10382,0,0.002573846,0.0014135570000000002,0.0,0
Eq QP,OSQP_high,optimal,0.003989431,50,58.9527488125307,103,10404,0,0.002579051,0.00141038,0.0,0
Eq QP,OSQP_high,optimal,0.00404328,50,218.8016712372675,103,10468,0,0.002608699,0.001434581,0.0,0
Eq QP,OSQP_high,optimal,0.003900822,50,230.58090865535942,103,10408,0,0.002490214,0.0014106079999999998,0.0,0
Eq QP,OSQP_high,optimal,0.00365952,50,254.2032954605925,103,10314,0,0.002582009,0.001077511,0.0,0
Eq QP,OSQP_high,optimal,0.0036566309999999996,50,175.33775588339356,103,10388,0,0.0025869960000000003,0.001069635,0.0,0
Eq QP,OSQP_high,optimal,0.006234079,50,353.08786215863387,146,22162,0,0.003972053,0.002262026,0.0,0
Eq QP,OSQP_high,optimal,0.006210663000000001,50,394.37307503281073,146,22148,0,0.004017559,0.002193104,0.0,0
Eq QP,OSQP_high,optimal,0.00616269,50,279.34851338436056,146,22206,0,0.003958854,0.002203836,0.0,0
Eq QP,OSQP_high,optimal,0.006546672,50,209.35986554936852,146,22164,0,0.004175502,0.00237117,0.0,0
Eq QP,OSQP_high,optimal,0.0065054119999999995,50,239.223901577696,146,22194,0,0.0041647970000000005,0.002340615,0.0,0
Eq QP,OSQP_high,optimal,0.006442392,50,339.2063428333955,146,22122,0,0.004109280999999999,0.002333111,0.0,0
Eq QP,OSQP_high,optimal,0.006456468000000001,50,396.85023519710404,146,22228,0,0.004113483,0.002342985,0.0,0
Eq QP,OSQP_high,optimal,0.004966466,50,290.1152988087957,146,22182,0,0.003170654,0.001795812,0.0,0
Eq QP,OSQP_high,optimal,0.007823638,50,534.7261423986679,146,22106,0,0.005215634,0.002608004,0.0,0
Eq QP,OSQP_high,optimal,0.007764493000000002,50,329.3907135761287,146,22094,0,0.005175290999999999,0.002589202,0.0,0
Eq QP,OSQP_high,optimal,0.01257307,50,627.807246398813,211,47502,0,0.008428932,0.004144138,0.0,0
Eq QP,OSQP_high,optimal,0.012615355,50,1019.05485808291,211,47528,0,0.008428649,0.004186706,0.0,0
Eq QP,OSQP_high,optimal,0.012736169,50,915.9174231114553,211,47460,0,0.008528831,0.004207338,0.0,0
Eq QP,OSQP_high,optimal,0.012680369,50,873.092933076361,211,47456,0,0.008484445,0.004195924,0.0,0
Eq QP,OSQP_high,optimal,0.01250353,50,777.0661231030078,211,47480,0,0.008390045,0.004113485,0.0,0
Eq QP,OSQP_high,optimal,0.012588585,50,1146.084905658747,211,47510,0,0.008456696999999999,0.004131888,0.0,0
Eq QP,OSQP_high,optimal,0.012656323999999998,50,731.043253595457,211,47466,0,0.008435369,0.004220955,0.0,0
Eq QP,OSQP_high,optimal,0.012551053,50,648.1550517093772,211,47490,0,0.008406456,0.004144597,0.0,0
Eq QP,OSQP_high,optimal,0.010730743,50,679.5709203635417,211,47534,0,0.007074013000000001,0.00365673,0.0,0
Eq QP,OSQP_high,optimal,0.010726801,50,671.7969202367212,211,47474,0,0.007117805,0.003608996,0.0,0
Eq QP,OSQP_high,optimal,0.056039169000000014,50,1665.6902390885846,304,99263,0,0.039242971,0.016796198000000002,0.0,0
Eq QP,OSQP_high,optimal,0.031916295,50,1626.0325124490546,304,99231,0,0.019948449,0.011967846,0.0,0
Eq QP,OSQP_high,optimal,0.056052773,50,1924.0047674282032,304,99275,0,0.038949108,0.017103665,0.0,0
Eq QP,OSQP_high,optimal,0.056351559,50,1966.4768227364239,304,99217,0,0.03927663,0.017074929,0.0,0
Eq QP,OSQP_high,optimal,0.032043413,50,1518.4251978342554,304,99293,0,0.019951861,0.012091552,0.0,0
Eq QP,OSQP_high,optimal,0.031652587,50,1630.1543396986053,304,99241,0,0.019968859,0.011683728,0.0,0
Eq QP,OSQP_high,optimal,0.031249259,50,2383.2588798983625,304,99247,0,0.01982031,0.011428949,0.0,0
Eq QP,OSQP_high,optimal,0.031721162000000004,50,1313.508352437345,304,99251,0,0.019940381,0.011780781,0.0,0
Eq QP,OSQP_high,optimal,0.028521569,50,2266.1804347303696,304,99267,0,0.019892939,0.00862863,0.0,0
Eq QP,OSQP_high,optimal,0.031180251000000006,50,1662.1453558279818,304,99261,0,0.020021785,0.011158466,0.0,0
Eq QP,OSQP_high,optimal,0.06462412099999999,50,3565.8288477620044,442,210016,0,0.047448642,0.017175479,0.0,0
Eq QP,OSQP_high,optimal,0.06372978900000001,50,3041.1767484202805,442,210006,0,0.046958774,0.016771015,0.0,0
Eq QP,OSQP_high,optimal,0.064968613,50,3349.3670648973352,442,210004,0,0.047798071,0.017170542,0.0,0
Eq QP,OSQP_high,optimal,0.064269294,50,3570.827652752337,442,210012,0,0.047199452,0.017069842,0.0,0
Eq QP,OSQP_high,optimal,0.064879481,50,3248.3088670253064,442,210004,0,0.047696475,0.017183006,0.0,0
Eq QP,OSQP_high,optimal,0.063915254,50,3866.265231636009,442,210012,0,0.04685795,0.017057304,0.0,0
Eq QP,OSQP_high,optimal,0.063598218,50,3127.073449941729,442,210004,0,0.046831867,0.016766351000000002,0.0,0
Eq QP,OSQP_high,optimal,0.064439521,50,3834.9686963106437,442,210008,0,0.047527242,0.016912279,0.0,0
Eq QP,OSQP_high,optimal,0.064580126,50,3430.639462058521,442,210010,0,0.047451342,0.017128783999999998,0.0,0
Eq QP,OSQP_high,optimal,0.06453070699999999,50,3208.436559373376,442,210000,0,0.047603767000000005,0.01692694,0.0,0
Eq QP,OSQP_high,optimal,0.302266191,50,6411.955191888866,644,445841,0,0.262965439,0.039300752,0.0,0
Eq QP,OSQP_high,optimal,0.305963908,50,7801.860699272443,644,445841,0,0.271273049,0.034690859,0.0,0
Eq QP,OSQP_high,optimal,0.42860196,50,7338.988685397158,644,445839,0,0.384680085,0.043921875,0.0,0
Eq QP,OSQP_high,optimal,0.192039232,50,6762.033242465734,644,445841,0,0.154656489,0.037382743,0.0,0
Eq QP,OSQP_high,optimal,0.30204294800000003,50,6917.215109143736,644,445841,0,0.257782246,0.044260702,0.0,0
Eq QP,OSQP_high,optimal,0.408260628,50,8289.65127200606,644,445839,0,0.364157763,0.044102865,0.0,0
Eq QP,OSQP_high,optimal,0.291821994,50,7127.585301535396,644,445841,0,0.25124098100000003,0.040581013,0.0,0
Eq QP,OSQP_high,optimal,0.34422853400000003,50,6613.499468091964,644,445841,0,0.294849668,0.049378865999999993,0.0,0
Eq QP,OSQP_high,optimal,0.198144704,50,9016.470862604261,644,445837,0,0.162209,0.035935704,0.0,0
Eq QP,OSQP_high,optimal,0.247641002,50,7344.592917325192,644,445841,0,0.203777293,0.043863709,0.0,0
Eq QP,OSQP_high,optimal,0.640620395,50,17491.155783616843,940,949870,0,0.572602124,0.06801827099999999,0.0,0
Eq QP,OSQP_high,optimal,0.7556788750000001,50,16853.080372297198,940,949870,0,0.673743677,0.081935198,0.0,0
Eq QP,OSQP_high,optimal,0.6090546520000001,50,17104.797282109666,940,949870,0,0.540028257,0.069026395,0.0,0
Eq QP,OSQP_high,optimal,0.802035655,50,21846.1517583467,940,949870,0,0.6828240309999999,0.119211624,0.0,0
Eq QP,OSQP_high,optimal,0.946959132,50,15774.376714107966,940,949870,0,0.85527086,0.091688272,0.0,0
Eq QP,OSQP_high,optimal,0.950140076,50,19112.661346402936,940,949870,0,0.832935407,0.117204669,0.0,0
Eq QP,OSQP_high,optimal,1.390988666,50,14504.248131498101,940,949870,0,1.296567998,0.094420668,0.0,0
Eq QP,OSQP_high,optimal,0.986107756,50,18505.853612880383,940,949870,0,0.917120233,0.068987523,0.0,0
Eq QP,OSQP_high,optimal,0.8677936620000001,50,17174.095846698005,940,949870,0,0.783724854,0.08406880800000001,0.0,0
Eq QP,OSQP_high,optimal,0.911942028,50,18568.93098667253,940,949870,0,0.821860418,0.09008161,0.0,0
Eq QP,OSQP_high,optimal,2.070017335,50,36614.98336503808,1373,2026410,0,1.91029092,0.159726415,0.0,0
Eq QP,OSQP_high,optimal,1.924208549,50,40212.74760356412,1373,2026410,0,1.674363504,0.249845045,0.0,0
Eq QP,OSQP_high,optimal,2.287008345,50,32922.07533674974,1373,2026410,0,2.014610083,0.272398262,0.0,0
Eq QP,OSQP_high,optimal,2.091688995,50,34304.054121703615,1373,2026410,0,1.8534609309999999,0.238228064,0.0,0
Eq QP,OSQP_high,optimal,2.379606013,50,42325.18565613875,1373,2026410,0,2.116352796,0.263253217,0.0,0
Eq QP,OSQP_high,optimal,2.172501355,50,33739.43058343238,1373,2026410,0,1.908067377,0.264433978,0.0,0
Eq QP,OSQP_high,optimal,2.2452329619999998,50,35350.81865903402,1373,2026410,0,2.01467355,0.230559412,0.0,0
Eq QP,OSQP_high,optimal,2.142458822,50,33981.96952005156,1373,2026410,0,1.8622434540000001,0.280215368,0.0,0
Eq QP,OSQP_high,optimal,2.243085008,50,32976.163753196044,1373,2026410,0,2.004080585,0.239004423,0.0,0
Eq QP,OSQP_high,optimal,2.014799607,50,35531.12037087041,1373,2026410,0,1.7643438830000002,0.250455724,0.0,0
Eq QP,OSQP_high,optimal,4.528797299,50,68527.42526608746,2009,4338636,0,4.061480306,0.467316993,0.0,0
Eq QP,OSQP_high,optimal,4.400723426,50,73434.50238579822,2009,4338636,0,3.96006456,0.440658866,0.0,0
Eq QP,OSQP_high,optimal,4.5452768950000015,50,78472.48078993437,2009,4338636,0,4.111911261,0.433365634,0.0,0
Eq QP,OSQP_high,optimal,4.792390875,50,75575.5169598449,2009,4338636,0,4.35104953,0.441341345,0.0,0
Eq QP,OSQP_high,optimal,4.837066103,50,68389.89758712414,2009,4338636,0,4.3668734360000006,0.470192667,0.0,0
Eq QP,OSQP_high,optimal,4.877967581,50,72592.04262010299,2009,4338636,0,4.389531516,0.488436065,0.0,0
Eq QP,OSQP_high,optimal,5.160368136000001,50,72482.8039198055,2009,4338636,0,4.659996092,0.500372044,0.0,0
Eq QP,OSQP_high,optimal,4.63882957,50,70494.93406317812,2009,4338636,0,4.168974273,0.469855297,0.0,0
Eq QP,OSQP_high,optimal,4.616363337,50,78115.75487926246,2009,4338636,0,4.157912823,0.458450514,0.0,0
Eq QP,OSQP_high,optimal,4.4763256820000015,50,79907.57970982237,2009,4338636,0,4.024335565,0.451990117,0.0,0
Portfolio,OSQP_high,optimal,0.012242687,525,-3.1969067372080566,5,2760,0,0.001581199,0.010661488,0.0,1
Portfolio,OSQP_high,optimal,0.009696268,400,-2.2575991497555523,5,2760,0,0.001576794,0.008119474,0.0,1
Portfolio,OSQP_high,optimal,0.0066486620000000005,250,-2.256656543797164,5,2760,0,0.001569804,0.005078858,0.0,1
Portfolio,OSQP_high,optimal,0.008622015,350,-2.1596470737101296,5,2760,0,0.00154598,0.007076035,0.0,1
Portfolio,OSQP_high,optimal,0.009772231,400,-2.4365564536170736,5,2760,0,0.001584458,0.008187773,0.0,1
Portfolio,OSQP_high,optimal,0.009281015,375,-2.238955405608628,5,2760,0,0.0015941820000000002,0.007686833,0.0,1
Portfolio,OSQP_high,optimal,0.013649,575,-2.7001563700831746,5,2760,0,0.001579746,0.012069254,0.0,2
Portfolio,OSQP_high,optimal,0.0071823059999999985,275,-2.110031858676423,5,2760,0,0.001547663,0.005634643000000001,0.0,1
Portfolio,OSQP_high,optimal,0.0077113530000000015,300,-1.9792445032361081,5,2760,0,0.001575535,0.006135818,0.0,1
Portfolio,OSQP_high,optimal,0.009176762,375,-2.4400282148226737,5,2760,0,0.001520423,0.007656339,0.0,1
Portfolio,OSQP_high,optimal,0.020982219000000003,700,-2.9553154075399064,6,3612,0,0.00210195,0.018880269,0.0,1
Portfolio,OSQP_high,optimal,0.01235712,400,-2.2197013242593515,6,3612,0,0.002269539,0.010087581,0.0,1
Portfolio,OSQP_high,optimal,0.014287747,450,-2.143920047028549,6,3612,0,0.002114429,0.012173318,0.0,1
Portfolio,OSQP_high,optimal,0.008653422,250,-1.9395042249849548,6,3612,0,0.002282514,0.006370908000000001,0.0,1
Portfolio,OSQP_high,optimal,0.019230648,650,-2.7286032240201163,6,3612,0,0.002104217,0.017126431,0.0,1
Portfolio,OSQP_high,optimal,0.014097454,425,-3.0393709943143867,6,3612,0,0.002096066,0.012001388,0.0,1
Portfolio,OSQP_high,optimal,0.013359084,450,-2.158263628059258,6,3612,0,0.002272327,0.011086757,0.0,1
Portfolio,OSQP_high,optimal,0.018973449,625,-2.5885557327982487,6,3612,0,0.002095219,0.01687823,0.0,2
Portfolio,OSQP_high,optimal,0.011619395,350,-2.2040519741013047,6,3612,0,0.002091192,0.009528203,0.0,1
Portfolio,OSQP_high,optimal,0.012306818999999998,375,-2.3271700281043017,6,3612,0,0.002099768,0.010207051,0.0,1
Portfolio,OSQP_high,optimal,0.01753504,425,-2.6422124500358892,7,4564,0,0.002855282,0.014679758,0.0,1
Portfolio,OSQP_high,optimal,0.017149681,425,-2.3682178527528865,7,4564,0,0.002823973,0.014325708,0.0,1
Portfolio,OSQP_high,optimal,0.021560984,550,-2.708367035100105,7,4564,0,0.002831641,0.018729343,0.0,1
Portfolio,OSQP_high,optimal,0.011850771000000001,325,-2.483173631468574,7,4564,0,0.002440064,0.009410707,0.0,1
Portfolio,OSQP_high,optimal,0.011794836999999999,275,-2.1945051864936462,7,4564,0,0.002577564,0.009217273,0.0,1
Portfolio,OSQP_high,optimal,0.025887468,675,-2.176905252279298,7,4564,0,0.002830308,0.02305716,0.0,1
Portfolio,OSQP_high,optimal,0.018768927,525,-2.8727696962525764,7,4564,0,0.002419543,0.016349383999999998,0.0,2
Portfolio,OSQP_high,optimal,0.023641067,625,-2.473989993649953,7,4564,0,0.002840976,0.020800091,0.0,1
Portfolio,OSQP_high,optimal,0.011393266,250,-2.395057496449754,7,4564,0,0.002827358,0.008565908,0.0,1
Portfolio,OSQP_high,optimal,0.017033434,400,-2.4214037743133434,7,4564,0,0.002827715,0.014205719,0.0,1
Portfolio,OSQP_high,optimal,0.016490414000000002,350,-2.18906189292516,8,5616,0,0.002736322,0.013754092,0.0,1
Portfolio,OSQP_high,optimal,0.029922217,700,-2.5458408944706767,8,5616,0,0.002725504,0.027196713,0.0,1
Portfolio,OSQP_high,optimal,0.026721405,600,-2.441576192769793,8,5616,0,0.002703052,0.024018353,0.0,2
Portfolio,OSQP_high,optimal,0.022475685,500,-2.4921245534689374,8,5616,0,0.00269763,0.019778055,0.0,1
Portfolio,OSQP_high,optimal,0.046323837,675,-2.922091513518445,8,5616,0,0.022303767,0.02402007,0.0,1
Portfolio,OSQP_high,optimal,0.016927907,350,-2.2036566785062592,8,5616,0,0.0027151040000000003,0.014212803,0.0,1
Portfolio,OSQP_high,optimal,0.054882909,900,-2.7196853579419646,8,5616,0,0.015941411000000003,0.038941498,0.0,1
Portfolio,OSQP_high,optimal,0.024495972,550,-2.26913256381704,8,5616,0,0.002901733,0.021594239,0.0,1
Portfolio,OSQP_high,optimal,0.020842493,450,-2.0795807640118897,8,5616,0,0.003137047,0.017705446,0.0,1
Portfolio,OSQP_high,optimal,0.029553701,700,-2.5060743855089216,8,5616,0,0.002912803,0.026640898,0.0,1
Portfolio,OSQP_high,optimal,0.024496727000000003,325,-2.407825448817827,9,6768,0,0.002465452,0.022031275,0.0,1
Portfolio,OSQP_high,optimal,0.034088996,550,-2.3347463798532795,9,6768,0,0.002669833,0.031419163,0.0,1
Portfolio,OSQP_high,optimal,0.031859493,500,-2.23675371625998,9,6768,0,0.002685476,0.029174017000000007,0.0,1
Portfolio,OSQP_high,optimal,0.046366697000000005,525,-2.0999515878787802,9,6768,0,0.002476218,0.043890479,0.0,1
Portfolio,OSQP_high,optimal,0.04698126,775,-2.43491398390762,9,6768,0,0.002684169,0.044297091,0.0,1
Portfolio,OSQP_high,optimal,0.040687369,575,-2.7333531656117414,9,6768,0,0.002455375,0.038231994,0.0,1
Portfolio,OSQP_high,optimal,0.021596721,325,-2.731708045573753,9,6768,0,0.002651531,0.01894519,0.0,1
Portfolio,OSQP_high,optimal,0.038363014,650,-2.402246574763,9,6768,0,0.002677257,0.035685757,0.0,1
Portfolio,OSQP_high,optimal,0.041345584,625,-2.6658180667963944,9,6768,0,0.0024427,0.038902884,0.0,1
Portfolio,OSQP_high,optimal,0.03337353,625,-2.388275289538445,9,6768,0,0.00229361,0.03107992,0.0,1
Portfolio,OSQP_high,optimal,0.07782943099999999,700,-2.5261231783583757,10,8020,0,0.0028710740000000004,0.074958357,0.0,1
Portfolio,OSQP_high,optimal,0.068433823,625,-2.492318182600894,10,8020,0,0.002873637,0.06556018599999999,0.0,1
Portfolio,OSQP_high,optimal,0.070905151,650,-2.748389965662269,10,8020,0,0.00285414,0.068051011,0.0,1
Portfolio,OSQP_high,optimal,0.064356209,600,-2.9747504297043457,10,8020,0,0.002858041,0.061498168,0.0,1
Portfolio,OSQP_high,optimal,0.084952069,775,-2.7544446537280427,10,8020,0,0.00286417,0.082087899,0.0,1
Portfolio,OSQP_high,optimal,0.076843411,700,-2.5229958435374806,10,8020,0,0.002920813,0.07392259799999999,0.0,1
Portfolio,OSQP_high,optimal,0.050563135,475,-2.3498561312247097,10,8020,0,0.002891525,0.04767161,0.0,1
Portfolio,OSQP_high,optimal,0.065438595,600,-2.640396023493668,10,8020,0,0.0028580940000000003,0.062580501,0.0,2
Portfolio,OSQP_high,optimal,0.028768618000000006,375,-2.474147298195781,10,8020,0,0.002432486,0.026336132,0.0,1
Portfolio,OSQP_high,optimal,0.042451018,575,-2.6637372568946023,10,8020,0,0.002522072,0.039928946,0.0,1
Portfolio,OSQP_high,optimal,0.061214611,550,-2.590916696042563,12,10824,0,0.003890569,0.057324042,0.0,1
Portfolio,OSQP_high,optimal,0.054674194,575,-2.680121963525355,12,10824,0,0.003262019,0.051412175,0.0,1
Portfolio,OSQP_high,optimal,0.08380525900000001,775,-2.791388996175028,12,10824,0,0.003844713,0.079960546,0.0,1
Portfolio,OSQP_high,optimal,0.07933106300000001,725,-2.5245000233484487,12,10824,0,0.003845809,0.075485254,0.0,1
Portfolio,OSQP_high,optimal,0.050761197,450,-2.3655301295921407,12,10824,0,0.003869694,0.046891503,0.0,1
Portfolio,OSQP_high,optimal,0.068478184,625,-2.6069745016946517,12,10824,0,0.003852277,0.064625907,0.0,1
Portfolio,OSQP_high,optimal,0.09029324400000001,850,-2.5037696020459626,12,10824,0,0.003857229,0.086436015,0.0,1
Portfolio,OSQP_high,optimal,0.07423363599999999,675,-2.43153623320085,12,10824,0,0.003867322,0.070366314,0.0,1
Portfolio,OSQP_high,optimal,0.099632282,950,-2.6626726895323904,12,10824,0,0.003840446,0.095791836,0.0,1
Portfolio,OSQP_high,optimal,0.069980067,750,-2.5935934697223804,12,10824,0,0.003334628,0.066645439,0.0,1
Portfolio,OSQP_high,optimal,0.127322678,925,-3.29065313818562,14,14028,0,0.005014837,0.122307841,0.0,1
Portfolio,OSQP_high,optimal,0.06523928799999999,450,-2.4687121778887318,14,14028,0,0.00498377,0.060255518,0.0,1
Portfolio,OSQP_high,optimal,0.131290524,900,-2.4250251160488068,14,14028,0,0.017126969,0.114163555,0.0,1
Portfolio,OSQP_high,optimal,0.113419422,825,-2.48374411555446,14,14028,0,0.004996341,0.108423081,0.0,1
Portfolio,OSQP_high,optimal,0.105128789,750,-2.75373743295233,14,14028,0,0.004988875,0.100139914,0.0,1
Portfolio,OSQP_high,optimal,0.08897679700000001,625,-2.4092263902898563,14,14028,0,0.004990668,0.083986129,0.0,1
Portfolio,OSQP_high,optimal,0.128459784,900,-2.3959756406293096,14,14028,0,0.016028795,0.112430989,0.0,1
Portfolio,OSQP_high,optimal,0.15196631900000002,850,-2.6515596438986804,14,14028,0,0.022985415,0.128980904,0.0,1
Portfolio,OSQP_high,optimal,0.097989269,700,-2.8200017811610305,14,14028,0,0.005010549,0.09297872,0.0,1
Portfolio,OSQP_high,optimal,0.104651243,750,-2.3535009247946603,14,14028,0,0.005055372,0.099595871,0.0,1
Portfolio,OSQP_high,optimal,0.160798758,600,-2.3648960200398976,16,17632,0,0.005892540999999999,0.15490621699999998,0.0,1
Portfolio,OSQP_high,optimal,0.271242547,900,-2.794685700104748,16,17632,0,0.0059178930000000005,0.265324654,0.0,2
Portfolio,OSQP_high,optimal,0.257389162,925,-2.462603513632122,16,17632,0,0.005887078,0.251502084,0.0,1
Portfolio,OSQP_high,optimal,0.251942062,850,-2.3620591183818056,16,17632,0,0.005928421,0.246013641,0.0,1
Portfolio,OSQP_high,optimal,0.244523619,825,-2.6557092134877176,16,17632,0,0.005900671999999999,0.238622947,0.0,1
Portfolio,OSQP_high,optimal,0.227472313,775,-2.2638168801488847,16,17632,0,0.005878788,0.221593525,0.0,1
Portfolio,OSQP_high,optimal,0.261178102,875,-2.505612814996581,16,17632,0,0.005901417,0.255276685,0.0,1
Portfolio,OSQP_high,optimal,0.176739874,650,-2.6037368516630734,16,17632,0,0.005890109,0.170849765,0.0,1
Portfolio,OSQP_high,optimal,0.175568375,650,-2.470899144555136,16,17632,0,0.005862578,0.169705797,0.0,1
Portfolio,OSQP_high,optimal,0.249543398,900,-2.5538623089822825,16,17632,0,0.005840001,0.243703397,0.0,1
Portfolio,OSQP_high,optimal,0.21143314800000002,900,-2.5748601248760874,20,26040,0,0.009018191,0.202414957,0.0,1
Portfolio,OSQP_high,optimal,0.116410562,475,-2.4719968704193835,20,26040,0,0.008961638000000001,0.107448924,0.0,1
Portfolio,OSQP_high,optimal,0.18975477,800,-2.4661081502070843,20,26040,0,0.008857142,0.180897628,0.0,1
Portfolio,OSQP_high,optimal,0.24190095900000005,1050,-2.5505393698382997,20,26040,0,0.008690298,0.233210661,0.0,1
Portfolio,OSQP_high,optimal,0.234282146,1000,-2.3889069351818732,20,26040,0,0.008699534,0.225582612,0.0,1
Portfolio,OSQP_high,optimal,0.16162796899999998,675,-2.3643384053011705,20,26040,0,0.008659535,0.152968434,0.0,1
Portfolio,OSQP_high,optimal,0.197551021,825,-2.6820836694038945,20,26040,0,0.008667274,0.188883747,0.0,2
Portfolio,OSQP_high,optimal,0.156504474,650,-2.538763680017378,20,26040,0,0.008661283,0.14784319099999998,0.0,1
Portfolio,OSQP_high,optimal,0.216646012,925,-2.5550241877994493,20,26040,0,0.008605225,0.208040787,0.0,1
Portfolio,OSQP_high,optimal,0.223763503,950,-2.6858919585479177,20,26040,0,0.008613555,0.215149948,0.0,1
Portfolio,OSQP_high,optimal,0.35235929899999996,1100,-2.619184403848541,24,36048,0,0.011782704,0.340576595,0.0,1
Portfolio,OSQP_high,optimal,0.419711299,1350,-2.5368918204402355,24,36048,0,0.012436037,0.407275262,0.0,1
Portfolio,OSQP_high,optimal,0.330857322,1025,-2.396302325287225,24,36048,0,0.012730545,0.318126777,0.0,1
Portfolio,OSQP_high,optimal,0.32348216399999996,1000,-2.3271145016566237,24,36048,0,0.011770189,0.311711975,0.0,1
Portfolio,OSQP_high,optimal,0.311254724,950,-2.570070515978216,24,36048,0,0.011807434,0.29944729,0.0,2
Portfolio,OSQP_high,optimal,0.321932337,1000,-2.639477266011999,24,36048,0,0.011651303,0.310281034,0.0,1
Portfolio,OSQP_high,optimal,0.26760232300000003,825,-2.4545887789473446,24,36048,0,0.011769935,0.255832388,0.0,1
Portfolio,OSQP_high,optimal,0.329465981,1025,-2.466736390694112,24,36048,0,0.011885567,0.317580414,0.0,1
Portfolio,OSQP_high,optimal,0.329131763,1025,-2.6428316532456058,24,36048,0,0.011681437,0.317450326,0.0,1
Portfolio,OSQP_high,optimal,0.363784981,1150,-2.5202110108074245,24,36048,0,0.01181184,0.351973141,0.0,1
Portfolio,OSQP_high,optimal,0.452405398,1075,-2.79288434650823,28,47656,0,0.015544821,0.436860577,0.0,2
Portfolio,OSQP_high,optimal,0.640204443,1550,-2.7134755891869617,28,47656,0,0.015586048,0.624618395,0.0,1
Portfolio,OSQP_high,optimal,0.408155353,975,-2.9066060366289532,28,47656,0,0.015290963,0.39286439,0.0,1
Portfolio,OSQP_high,optimal,0.507731108,1225,-2.6947782586968207,28,47656,0,0.015623389,0.492107719,0.0,1
Portfolio,OSQP_high,optimal,0.308623395,725,-2.4887129895954665,28,47656,0,0.015288738,0.293334657,0.0,1
Portfolio,OSQP_high,optimal,0.34004792,800,-2.439796425571956,28,47656,0,0.015536053,0.324511867,0.0,1
Portfolio,OSQP_high,optimal,0.419918638,1000,-2.645507687833433,28,47656,0,0.01563373,0.404284908,0.0,1
Portfolio,OSQP_high,optimal,0.49035853700000004,1175,-2.739644230665974,28,47656,0,0.015694937,0.4746636,0.0,1
Portfolio,OSQP_high,optimal,0.5179175079999999,1250,-2.4322467196742643,28,47656,0,0.015445964,0.5024715439999999,0.0,1
Portfolio,OSQP_high,optimal,0.43941815700000003,1050,-2.572409885342996,28,47656,0,0.015503986,0.423914171,0.0,1
Portfolio,OSQP_high,optimal,0.6744581940000001,1075,-2.6057563599767324,35,71820,0,0.023909267,0.650548927,0.0,1
Portfolio,OSQP_high,optimal,0.974727293,1275,-2.500458087374855,35,71820,0,0.064296989,0.910430304,0.0,1
Portfolio,OSQP_high,optimal,0.91189626,1275,-2.6993282458669907,35,71820,0,0.024437655,0.887458605,0.0,1
Portfolio,OSQP_high,optimal,0.751482458,1000,-2.5843839624199205,35,71820,0,0.024233656,0.7272488020000001,0.0,1
Portfolio,OSQP_high,optimal,0.838256607,1225,-2.5554130180976955,35,71820,0,0.04471935,0.793537257,0.0,1
Portfolio,OSQP_high,optimal,1.028997905,1375,-2.6398593880156653,35,71820,0,0.055215473,0.973782432,0.0,1
Portfolio,OSQP_high,optimal,1.012094745,1475,-2.6445104687503282,35,71820,0,0.02446925,0.987625495,0.0,1
Portfolio,OSQP_high,optimal,0.6343525900000001,1000,-2.542817247270221,35,71820,0,0.024186769,0.610165821,0.0,1
Portfolio,OSQP_high,optimal,0.8262075390000001,1250,-2.524399847787228,35,71820,0,0.024466654,0.801740885,0.0,2
Portfolio,OSQP_high,optimal,0.796863735,1300,-2.518110682193338,35,71820,0,0.024444936,0.7724187990000001,0.0,1
Portfolio,OSQP_high,optimal,1.297744148,1425,-2.696532760406552,43,105436,0,0.036134522,1.261609626,0.0,1
Portfolio,OSQP_high,optimal,1.252532103,1300,-2.58777291001759,43,105436,0,0.097728084,1.154804019,0.0,2
Portfolio,OSQP_high,optimal,1.164090119,1175,-2.611099281188665,43,105436,0,0.036686946,1.127403173,0.0,1
Portfolio,OSQP_high,optimal,1.352057041,1350,-2.5610823106736142,43,105436,0,0.068528203,1.283528838,0.0,1
Portfolio,OSQP_high,optimal,1.305054909,1350,-2.609557977463884,43,105436,0,0.072672944,1.232381965,0.0,1
Portfolio,OSQP_high,optimal,1.222377893,1275,-2.545111608225357,43,105436,0,0.094622569,1.127755324,0.0,2
Portfolio,OSQP_high,optimal,1.536957757,1650,-2.557149172715699,43,105436,0,0.036764817000000005,1.50019294,0.0,2
Portfolio,OSQP_high,optimal,1.350022724,1425,-2.5910758537307403,43,105436,0,0.130788905,1.219233819,0.0,1
Portfolio,OSQP_high,optimal,1.22383157,1300,-2.603041464962308,43,105436,0,0.036599153,1.187232417,0.0,1
Portfolio,OSQP_high,optimal,1.411809782,1475,-2.5190337447945628,43,105436,0,0.036362663,1.3754471190000002,0.0,1
Portfolio,OSQP_high,optimal,2.1267077000000003,1475,-2.6171488573246497,52,150904,0,0.052553384,2.074154316,0.0,1
Portfolio,OSQP_high,optimal,1.695318059,1100,-2.471613169461295,52,150904,0,0.085351121,1.609966938,0.0,1
Portfolio,OSQP_high,optimal,2.035962447,1475,-2.549378872333265,52,150904,0,0.11023965,1.925722797,0.0,1
Portfolio,OSQP_high,optimal,1.5251471980000002,1225,-2.628095901146549,52,150904,0,0.080644221,1.444502977,0.0,1
Portfolio,OSQP_high,optimal,1.6607738319999998,1350,-2.5597752734740378,52,150904,0,0.085942271,1.5748315609999999,0.0,1
Portfolio,OSQP_high,optimal,2.335908987,1775,-2.7259499131571663,52,150904,0,0.062104813,2.273804174,0.0,1
Portfolio,OSQP_high,optimal,1.824290451,1225,-2.7221895623327605,52,150904,0,0.062630558,1.761659893,0.0,1
Portfolio,OSQP_high,optimal,1.855543964,1275,-2.661304938702401,52,150904,0,0.058696819,1.796847145,0.0,1
Portfolio,OSQP_high,optimal,1.694938103,1425,-2.622966780008082,52,150904,0,0.049952332,1.644985771,0.0,1
Portfolio,OSQP_high,optimal,2.030260076,1425,-2.5706421047450565,52,150904,0,0.052307179,1.977952897,0.0,1
Portfolio,OSQP_high,optimal,3.2924343069999997,1675,-2.75146248418459,65,230880,0,0.081858632,3.210575675,0.0,1
Portfolio,OSQP_high,optimal,3.658321128,1700,-2.5640960012527136,65,230880,0,0.130320351,3.528000777,0.0,1
Portfolio,OSQP_high,optimal,3.580315189,1550,-2.5020491170246766,65,230880,0,0.183808705,3.396506484,0.0,1
Portfolio,OSQP_high,optimal,3.068467479,1450,-2.734990218845315,65,230880,0,0.11740876,2.951058719,0.0,1
Portfolio,OSQP_high,optimal,3.05143799,1425,-2.7014370437337614,65,230880,0,0.14182182599999998,2.909616164,0.0,2
Portfolio,OSQP_high,optimal,2.884999699,1325,-2.670872613447708,65,230880,0,0.13758748,2.747412219,0.0,1
Portfolio,OSQP_high,optimal,3.264418923,1525,-2.478372600168817,65,230880,0,0.144227469,3.120191454,0.0,1
Portfolio,OSQP_high,optimal,2.520919739,1125,-2.663993834390625,65,230880,0,0.103854069,2.41706567,0.0,1
Portfolio,OSQP_high,optimal,2.8088799210000004,1375,-2.676236577411504,65,230880,0,0.090244008,2.718635913,0.0,2
Portfolio,OSQP_high,optimal,3.266173885,1550,-2.4664223241247147,65,230880,0,0.093646081,3.172527804,0.0,1
Portfolio,OSQP_high,optimal,5.2090824730000005,1425,-2.723046970460662,80,344160,0,0.583464604,4.625617869,0.0,1
Portfolio,OSQP_high,optimal,7.017156285,2175,-2.545033770773633,80,344160,0,0.228405979,6.788750306,0.0,2
Portfolio,OSQP_high,optimal,5.9886794750000005,1825,-2.5783057895160297,80,344160,0,0.390983836,5.597695639,0.0,1
Portfolio,OSQP_high,optimal,4.748801316000001,1375,-2.4453729134711675,80,344160,0,0.324068156,4.42473316,0.0,1
Portfolio,OSQP_high,optimal,5.562110935,1650,-2.670101027104681,80,344160,0,0.34348205,5.218628885,0.0,1
Portfolio,OSQP_high,optimal,5.219870824,1525,-2.497214832768186,80,344160,0,0.290044648,4.929826176000001,0.0,1
Portfolio,OSQP_high,optimal,5.40082227,1550,-2.6084026536794687,80,344160,0,0.384153276,5.016668994,0.0,2
Portfolio,OSQP_high,optimal,6.316859906,1825,-2.513799432464939,80,344160,0,0.547501326,5.7693585800000005,0.0,1
Portfolio,OSQP_high,optimal,5.573806987,1675,-2.5500373924471518,80,344160,0,0.315186001,5.258620986,0.0,1
Portfolio,OSQP_high,optimal,6.534484317,2100,-2.661382351369348,80,344160,0,0.307133094,6.227351222999999,0.0,2
Portfolio,OSQP_high,optimal,6.7753617839999976,1325,-2.6408764298888845,99,519948,0,0.271566124,6.50379566,0.0,1
Portfolio,OSQP_high,optimal,10.784950665999999,2025,-2.7013306773518835,99,519948,0,0.7150919729999999,10.069858692999999,0.0,2
Portfolio,OSQP_high,optimal,10.419041873,1900,-2.612321649708077,99,519948,0,0.6654186329999999,9.75362324,0.0,2
Portfolio,OSQP_high,optimal,8.028234284,1525,-2.731831252036512,99,519948,0,0.629595573,7.398638711,0.0,1
Portfolio,OSQP_high,optimal,10.477388442,2175,-2.725741000232854,99,519948,0,0.34600530700000004,10.131383135,0.0,2
Portfolio,OSQP_high,optimal,8.491651054,1450,-2.608387172746542,99,519948,0,0.880461808,7.611189246,0.0,1
Portfolio,OSQP_high,optimal,10.833592195,1975,-2.6003333254979943,99,519948,0,0.35982144200000005,10.473770753,0.0,2
Portfolio,OSQP_high,optimal,10.224537828999999,1900,-2.6701740171081534,99,519948,0,0.544327248,9.680210581,0.0,2
Portfolio,OSQP_high,optimal,9.234217365,1800,-2.612550235615793,99,519948,0,0.6375710929999999,8.596646272000001,0.0,1
Portfolio,OSQP_high,optimal,10.467776051,2050,-2.6706245664631854,99,519948,0,0.34648027600000003,10.121295775,0.0,2
Portfolio,OSQP_high,optimal,15.920723311,1850,-2.558552605068644,124,806248,0,1.57707255,14.343650761,0.0,1
Portfolio,OSQP_high,optimal,15.197303677,1875,-2.5760950681759485,124,806248,0,0.627232197,14.57007148,0.0,1
Portfolio,OSQP_high,optimal,16.933663824,1975,-2.6872425756285416,124,806248,0,1.210946463,15.722717360999999,0.0,1
Portfolio,OSQP_high,optimal,15.090751181,1875,-2.622310672581611,124,806248,0,0.553485653,14.537265527999999,0.0,1
Portfolio,OSQP_high,optimal,16.206544547,2000,-2.6007889719363204,124,806248,0,0.697395813,15.509148734000002,0.0,2
Portfolio,OSQP_high,optimal,11.943376658,1400,-2.65436130905054,124,806248,0,0.926129676,11.017246982,0.0,1
Portfolio,OSQP_high,optimal,15.876353240999999,1900,-2.7073449253376447,124,806248,0,0.63746314,15.238890100999999,0.0,2
Portfolio,OSQP_high,optimal,14.247343900999999,1700,-2.5950144486274445,124,806248,0,0.59488248,13.652461421,0.0,1
Portfolio,OSQP_high,optimal,17.026905105999994,2025,-2.581422824407832,124,806248,0,0.995653403,16.031251703,0.0,2
Portfolio,OSQP_high,optimal,14.072441386,1650,-2.6238843502667093,124,806248,0,1.126660812,12.945780574,0.0,1
Portfolio,OSQP_high,optimal,24.436488508000004,1875,-2.6830672862188245,154,1232308,0,1.16259689,23.273891618,0.0,1
Portfolio,OSQP_high,optimal,21.734513709,1625,-2.614025815627643,154,1232308,0,1.386775464,20.347738245,0.0,1
Portfolio,OSQP_high,optimal,26.790311471000003,2075,-2.65652813002903,154,1232308,0,1.110770977,25.679540494,0.0,2
Portfolio,OSQP_high,optimal,25.655066301999998,2000,-2.625207001774213,154,1232308,0,1.203949225,24.451117077,0.0,1
Portfolio,OSQP_high,optimal,18.305403460999997,1350,-2.5559179173823363,154,1232308,0,1.115761322,17.189642139,0.0,1
Portfolio,OSQP_high,optimal,27.907795156,2225,-2.7110911604235106,154,1232308,0,1.314455391,26.593339765,0.0,1
Portfolio,OSQP_high,optimal,28.734073290999998,2250,-2.680230337811025,154,1232308,0,1.163472645,27.570600646,0.0,1
Portfolio,OSQP_high,optimal,27.608347461999998,2200,-2.614667988662395,154,1232308,0,1.002812397,26.605535065,0.0,1
Portfolio,OSQP_high,optimal,24.600724190999998,1850,-2.6435149719396738,154,1232308,0,1.264498534,23.336225656999996,0.0,1
Portfolio,OSQP_high,optimal,23.540357488,1800,-2.5843669189000966,154,1232308,0,1.183706753,22.356650735,0.0,1
Lasso,OSQP_high,optimal,0.005208582999999999,75,1022.1682286281286,10,3540,0,0.002247712,0.002960871,0.0,1
Lasso,OSQP_high,optimal,0.006993259,125,1025.975440945883,10,3540,0,0.002129844,0.004863415,0.0,2
Lasso,OSQP_high,optimal,0.007022609,125,1082.5554241315576,10,3540,0,0.002099249,0.00492336,0.0,2
Lasso,OSQP_high,optimal,0.007013635000000001,125,970.3823869712156,10,3540,0,0.002116801,0.004896834,0.0,1
Lasso,OSQP_high,optimal,0.007287524,125,1051.8783144373324,10,3540,0,0.002348066,0.004939458,0.0,1
Lasso,OSQP_high,optimal,0.005937259,100,929.4668755578308,10,3540,0,0.00211558,0.003821679,0.0,1
Lasso,OSQP_high,optimal,0.006045071000000001,100,1103.5189379535077,10,3540,0,0.002172853,0.003872218,0.0,1
Lasso,OSQP_high,optimal,0.007023414,125,967.8677622646684,10,3540,0,0.002138633,0.004884781,0.0,2
Lasso,OSQP_high,optimal,0.006001006999999999,100,1058.6274326536875,10,3540,0,0.002145849,0.003855158,0.0,1
Lasso,OSQP_high,optimal,0.006998320000000001,125,983.0013931432447,10,3540,0,0.00212218,0.00487614,0.0,1
Lasso,OSQP_high,optimal,0.007212613,100,1084.5565492253136,11,4059,0,0.002606527,0.004606086,0.0,1
Lasso,OSQP_high,optimal,0.008271703,125,1007.0347282592153,11,4059,0,0.002633318,0.005638385,0.0,1
Lasso,OSQP_high,optimal,0.008340402,125,1125.8240964836236,11,4059,0,0.00265297,0.005687431999999999,0.0,1
Lasso,OSQP_high,optimal,0.009153972,150,1138.7009117823472,11,4059,0,0.0028560940000000004,0.006297878000000001,0.0,1
Lasso,OSQP_high,optimal,0.0060277609999999995,75,1098.8094606610907,11,4059,0,0.0028300720000000003,0.003197689,0.0,1
Lasso,OSQP_high,optimal,0.008424819,125,1097.8560324250434,11,4059,0,0.002602523,0.005822295999999999,0.0,2
Lasso,OSQP_high,optimal,0.008252898,125,1110.712903855461,11,4059,0,0.00262157,0.0056313280000000005,0.0,1
Lasso,OSQP_high,optimal,0.00706799,100,1138.2698162806955,11,4059,0,0.002788314,0.004279676,0.0,1
Lasso,OSQP_high,optimal,0.007226707,100,1130.086518400119,11,4059,0,0.002654117,0.00457259,0.0,1
Lasso,OSQP_high,optimal,0.006983999,100,1121.6011180684252,11,4059,0,0.002764122,0.004219877,0.0,1
Lasso,OSQP_high,optimal,0.008139397,100,1258.2952084453054,12,4608,0,0.003043759,0.005095638,0.0,1
Lasso,OSQP_high,optimal,0.010865663000000001,150,1278.9366252083012,12,4608,0,0.003030268,0.007835395,0.0,2
Lasso,OSQP_high,optimal,0.010721928,150,1257.1631645086852,12,4608,0,0.003025505,0.007696423000000002,0.0,1
Lasso,OSQP_high,optimal,0.008081151,100,1267.2086700414525,12,4608,0,0.003022195,0.005058956,0.0,1
Lasso,OSQP_high,optimal,0.009593398,125,1299.8475427055405,12,4608,0,0.003019932,0.006573466,0.0,2
Lasso,OSQP_high,optimal,0.009298725,125,1220.356429400101,12,4608,0,0.0030635590000000004,0.006235166,0.0,1
Lasso,OSQP_high,optimal,0.006778671,100,1222.160876587895,12,4608,0,0.002384734,0.0043939370000000005,0.0,2
Lasso,OSQP_high,optimal,0.009343538,125,1212.118077536638,12,4608,0,0.0030411390000000004,0.006302399,0.0,1
Lasso,OSQP_high,optimal,0.007853945,125,1251.716790947871,12,4608,0,0.002369369,0.005484576,0.0,1
Lasso,OSQP_high,optimal,0.009219821,125,1202.5754552881515,12,4608,0,0.003027246,0.006192575,0.0,1
Lasso,OSQP_high,optimal,0.00957773,100,1352.4771485541048,13,5187,0,0.003523091,0.0060546390000000005,0.0,1
Lasso,OSQP_high,optimal,0.009581133,100,1224.362749983387,13,5187,0,0.003498636,0.006082496999999999,0.0,1
Lasso,OSQP_high,optimal,0.011087735,125,1372.8139175985934,13,5187,0,0.003504216,0.007583519,0.0,2
Lasso,OSQP_high,optimal,0.012327428999999999,150,1274.1837578994846,13,5187,0,0.003531033,0.008796396,0.0,1
Lasso,OSQP_high,optimal,0.013762945,175,1344.210369897057,13,5187,0,0.003521525,0.01024142,0.0,1
Lasso,OSQP_high,optimal,0.009542566,100,1343.369572387678,13,5187,0,0.003524647,0.006017919,0.0,1
Lasso,OSQP_high,optimal,0.007938014,100,1246.9617955216902,13,5187,0,0.002842588,0.005095426,0.0,1
Lasso,OSQP_high,optimal,0.009474938,100,1311.6522414452306,13,5187,0,0.003491884,0.005983054,0.0,1
Lasso,OSQP_high,optimal,0.01078827,125,1381.5584684096689,13,5187,0,0.002977827,0.007810443,0.0,2
Lasso,OSQP_high,optimal,0.00899743,100,1311.202888981982,13,5187,0,0.0029109390000000004,0.006086490999999999,0.0,1
Lasso,OSQP_high,optimal,0.013306413999999999,150,1399.7944338078269,14,5796,0,0.003729857,0.009576557,0.0,2
Lasso,OSQP_high,optimal,0.013234311,150,1442.2319430071054,14,5796,0,0.004706042,0.008528269,0.0,2
Lasso,OSQP_high,optimal,0.011666813000000002,125,1487.9428742405478,14,5796,0,0.003700793,0.00796602,0.0,1
Lasso,OSQP_high,optimal,0.011610628,125,1465.0419130579999,14,5796,0,0.003728749,0.007881879,0.0,1
Lasso,OSQP_high,optimal,0.010184965,100,1367.042375838373,14,5796,0,0.003701541,0.006483424000000001,0.0,1
Lasso,OSQP_high,optimal,0.013060068000000001,150,1452.1310505503436,14,5796,0,0.00369093,0.009369138,0.0,1
Lasso,OSQP_high,optimal,0.010129292,100,1506.5361186286914,14,5796,0,0.003723691,0.006405601,0.0,1
Lasso,OSQP_high,optimal,0.011616906,125,1390.1807836130747,14,5796,0,0.003720542,0.007896364,0.0,1
Lasso,OSQP_high,optimal,0.011710195,125,1348.8856759155715,14,5796,0,0.004654284,0.007055911,0.0,2
Lasso,OSQP_high,optimal,0.01029171,100,1442.9342777016586,14,5796,0,0.004666023,0.005625687,0.0,1
Lasso,OSQP_high,optimal,0.016877334,150,1609.7043559026044,16,7104,0,0.005231459,0.011645875,0.0,1
Lasso,OSQP_high,optimal,0.015036518,125,1680.7086064126995,16,7104,0,0.0051903570000000005,0.009846161,0.0,1
Lasso,OSQP_high,optimal,0.013022725999999998,100,1688.778073464276,16,7104,0,0.005197352,0.007825374,0.0,1
Lasso,OSQP_high,optimal,0.014930196,125,1582.9586685069985,16,7104,0,0.005177511,0.009752685,0.0,1
Lasso,OSQP_high,optimal,0.014957951,125,1533.6360300549757,16,7104,0,0.005176679,0.009781272,0.0,2
Lasso,OSQP_high,optimal,0.016809633,150,1578.4557152819516,16,7104,0,0.005152873,0.01165676,0.0,2
Lasso,OSQP_high,optimal,0.016825045,150,1703.2207534523786,16,7104,0,0.005185236,0.011639809,0.0,1
Lasso,OSQP_high,optimal,0.013020121,100,1626.8481599656889,16,7104,0,0.005159253,0.007860868,0.0,1
Lasso,OSQP_high,optimal,0.011550742,100,1595.0929973463174,16,7104,0,0.004923338,0.006627404,0.0,1
Lasso,OSQP_high,optimal,0.019521385,225,1554.404831271442,16,7104,0,0.004866428,0.014654957,0.0,1
Lasso,OSQP_high,optimal,0.014389627,100,1793.5408106376055,17,7803,0,0.0056636180000000005,0.008726009,0.0,1
Lasso,OSQP_high,optimal,0.018434567,150,1794.3661494984055,17,7803,0,0.005627375,0.012807192,0.0,1
Lasso,OSQP_high,optimal,0.014374696,100,1809.8352019043955,17,7803,0,0.005698835,0.008675861,0.0,1
Lasso,OSQP_high,optimal,0.01896614,150,1843.7973235313336,17,7803,0,0.005683491999999999,0.013282648,0.0,2
Lasso,OSQP_high,optimal,0.012138671,75,1907.1011690126406,17,7803,0,0.005654018,0.006484653000000001,0.0,1
Lasso,OSQP_high,optimal,0.016499791,125,1624.066594314642,17,7803,0,0.005646918000000001,0.010852873,0.0,1
Lasso,OSQP_high,optimal,0.020926239,175,1747.8735875147504,17,7803,0,0.005644751,0.015281488,0.0,2
Lasso,OSQP_high,optimal,0.016168612,125,1854.752555180888,17,7803,0,0.006595826,0.009572786,0.0,2
Lasso,OSQP_high,optimal,0.018914365,150,1787.4882552310225,17,7803,0,0.005701552,0.013212813,0.0,2
Lasso,OSQP_high,optimal,0.016124169,125,1843.1967789859552,17,7803,0,0.006616271999999999,0.009507897,0.0,2
Lasso,OSQP_high,optimal,0.023103335000000003,125,2063.3337587599826,20,10080,0,0.008542519,0.014560816,0.0,1
Lasso,OSQP_high,optimal,0.022857261,125,2063.4703961439773,20,10080,0,0.008544525,0.014312736,0.0,1
Lasso,OSQP_high,optimal,0.022891422,125,2043.8555181514075,20,10080,0,0.008534521,0.014356901000000004,0.0,1
Lasso,OSQP_high,optimal,0.023175387,125,2022.5656400768155,20,10080,0,0.00852011,0.014655277,0.0,2
Lasso,OSQP_high,optimal,0.025596621,150,2012.0085992437369,20,10080,0,0.008555970999999999,0.01704065,0.0,1
Lasso,OSQP_high,optimal,0.023188225,125,1935.751255579472,20,10080,0,0.008415470999999999,0.014772754,0.0,2
Lasso,OSQP_high,optimal,0.022877723000000003,125,2066.7029124622336,20,10080,0,0.008515756999999999,0.014361966,0.0,1
Lasso,OSQP_high,optimal,0.020138977,125,2105.35023835363,20,10080,0,0.007722810999999999,0.012416166,0.0,1
Lasso,OSQP_high,optimal,0.023033661,125,2059.812197819458,20,10080,0,0.008490466,0.014543195,0.0,1
Lasso,OSQP_high,optimal,0.022643489,150,1959.3380374235376,20,10080,0,0.007658685,0.014984804,0.0,2
Lasso,OSQP_high,optimal,0.034061725,150,2355.2047285975173,23,12627,0,0.012371812,0.021689913,0.0,1
Lasso,OSQP_high,optimal,0.032509967,175,2282.438764001139,23,12627,0,0.010712428,0.021797539,0.0,2
Lasso,OSQP_high,optimal,0.030648656,125,2306.3167272519213,23,12627,0,0.012454344,0.018194312,0.0,1
Lasso,OSQP_high,optimal,0.034150713,150,2338.6538314884506,23,12627,0,0.012469916,0.021680797,0.0,1
Lasso,OSQP_high,optimal,0.026961342000000003,100,2395.118762333497,23,12627,0,0.012495157,0.014466185,0.0,1
Lasso,OSQP_high,optimal,0.037522103,175,2389.967208599652,23,12627,0,0.012576891,0.024945212,0.0,1
Lasso,OSQP_high,optimal,0.034015453,150,2266.4770302860293,23,12627,0,0.012394616,0.021620837,0.0,1
Lasso,OSQP_high,optimal,0.033971652000000005,150,2215.946389122125,23,12627,0,0.01242104,0.021550612,0.0,1
Lasso,OSQP_high,optimal,0.030625413,125,2399.0725202446106,23,12627,0,0.012527842,0.018097571,0.0,1
Lasso,OSQP_high,optimal,0.029520262,150,2234.2562868809464,23,12627,0,0.010770571,0.018749691,0.0,2
Lasso,OSQP_high,optimal,0.048135778,175,2679.032890996867,26,15444,0,0.018070405,0.030065373,0.0,1
Lasso,OSQP_high,optimal,0.055052671,200,2596.8166589749108,26,15444,0,0.02515044,0.029902231,0.0,1
Lasso,OSQP_high,optimal,0.039886279,125,2695.075201679065,26,15444,0,0.01803938,0.021846899,0.0,1
Lasso,OSQP_high,optimal,0.052249515,200,2690.6356618007458,26,15444,0,0.018146018,0.034103497,0.0,1
Lasso,OSQP_high,optimal,0.072097413,225,2508.595189923189,26,15444,0,0.038161123,0.03393629,0.0,1
Lasso,OSQP_high,optimal,0.064663918,275,2673.2679171358186,26,15444,0,0.018134984,0.046528934,0.0,2
Lasso,OSQP_high,optimal,0.051319429000000014,175,2671.5718877160807,26,15444,0,0.025589936,0.025729493,0.0,1
Lasso,OSQP_high,optimal,0.039717213,125,2704.4594630614833,26,15444,0,0.017964419,0.021752794,0.0,1
Lasso,OSQP_high,optimal,0.04811881,175,2618.30918529888,26,15444,0,0.017841585,0.030277225,0.0,1
Lasso,OSQP_high,optimal,0.035535980999999994,100,2629.183120827977,26,15444,0,0.018042225,0.017493756000000003,0.0,1
Lasso,OSQP_high,optimal,0.07495595299999999,125,3149.809423971987,31,20739,0,0.030501053,0.044454900000000006,0.0,1
Lasso,OSQP_high,optimal,0.097984937,175,3107.787619706276,31,20739,0,0.030006842,0.067978095,0.0,2
Lasso,OSQP_high,optimal,0.098566513,175,3318.9603029861805,31,20739,0,0.03000675,0.068559763,0.0,2
Lasso,OSQP_high,optimal,0.094726119,175,3246.3149796808393,31,20739,0,0.030332597000000006,0.06439352200000001,0.0,1
Lasso,OSQP_high,optimal,0.096369918,175,3193.9043396265824,31,20739,0,0.029834562,0.06653535599999999,0.0,1
Lasso,OSQP_high,optimal,0.095299547,175,3131.771776522932,31,20739,0,0.03045786,0.064841687,0.0,1
Lasso,OSQP_high,optimal,0.075430774,125,3228.418177506959,31,20739,0,0.030415593,0.045015181,0.0,1
Lasso,OSQP_high,optimal,0.066111695,100,3219.9389187105544,31,20739,0,0.030350099,0.035761596,0.0,1
Lasso,OSQP_high,optimal,0.07736990099999999,125,3253.7034677433708,31,20739,0,0.029847117000000006,0.047522784000000005,0.0,2
Lasso,OSQP_high,optimal,0.095850774,175,3071.0598295102577,31,20739,0,0.030266897,0.065583877,0.0,1
Lasso,OSQP_high,optimal,0.11543561599999999,225,3856.7226197563973,37,28083,0,0.05407905,0.061356566,0.0,1
Lasso,OSQP_high,optimal,0.102228049,175,3700.7930365749125,37,28083,0,0.054219921,0.048008128,0.0,1
Lasso,OSQP_high,optimal,0.10204360300000001,175,3753.247645021126,37,28083,0,0.054545334,0.047498269,0.0,1
Lasso,OSQP_high,optimal,0.08799281699999999,175,3699.4619842047737,37,28083,0,0.046864997,0.04112782,0.0,1
Lasso,OSQP_high,optimal,0.121648386,250,3818.8776355167065,37,28083,0,0.054250075,0.067398311,0.0,1
Lasso,OSQP_high,optimal,0.121404386,250,3829.261321490898,37,28083,0,0.054269988,0.067134398,0.0,1
Lasso,OSQP_high,optimal,0.108404726,200,3973.5259745034723,37,28083,0,0.054332313,0.054072413,0.0,1
Lasso,OSQP_high,optimal,0.09371275300000001,200,3606.3568166043456,37,28083,0,0.04699806,0.046714693,0.0,1
Lasso,OSQP_high,optimal,0.102141071,175,3709.020241296455,37,28083,0,0.053930555,0.048210516,0.0,1
Lasso,OSQP_high,optimal,0.12123990400000001,250,3735.521864851664,37,28083,0,0.054057764,0.06718214,0.0,1
Lasso,OSQP_high,optimal,0.196441822,275,4595.211375041239,45,39555,0,0.10168427,0.094757552,0.0,1
Lasso,OSQP_high,optimal,0.15465538,225,4658.328587539845,45,39555,0,0.087169149,0.067486231,0.0,1
Lasso,OSQP_high,optimal,0.154671166,150,4543.683735164052,45,39555,0,0.101528342,0.053142824000000005,0.0,1
Lasso,OSQP_high,optimal,0.15443685099999999,150,4519.163873729917,45,39555,0,0.10144138,0.052995471,0.0,1
Lasso,OSQP_high,optimal,0.196059272,275,4639.926902645349,45,39555,0,0.101940981,0.094118291,0.0,1
Lasso,OSQP_high,optimal,0.196723014,275,4688.72145075609,45,39555,0,0.101589928,0.095133086,0.0,1
Lasso,OSQP_high,optimal,0.196447319,275,4898.393566291577,45,39555,0,0.101320892,0.095126427,0.0,1
Lasso,OSQP_high,optimal,0.19601862,275,4585.134678938012,45,39555,0,0.101378227,0.094640393,0.0,1
Lasso,OSQP_high,optimal,0.171288491,200,4828.168621385502,45,39555,0,0.101602292,0.069686199,0.0,1
Lasso,OSQP_high,optimal,0.20974716300000001,400,4672.545703537219,45,39555,0,0.08710243699999999,0.122644726,0.0,1
Lasso,OSQP_high,optimal,0.419105054,550,5523.925049955816,55,56595,0,0.190733459,0.228371595,0.0,1
Lasso,OSQP_high,optimal,0.309764889,300,5807.454357057619,55,56595,0,0.189857475,0.119907414,0.0,1
Lasso,OSQP_high,optimal,0.304925536,250,5556.567831383203,55,56595,0,0.189285803,0.115639733,0.0,1
Lasso,OSQP_high,optimal,0.353695445,375,5510.63767602562,55,56595,0,0.189819485,0.16387596,0.0,1
Lasso,OSQP_high,optimal,0.354907752,375,5710.670705326712,55,56595,0,0.190950817,0.163956935,0.0,1
Lasso,OSQP_high,optimal,0.283704818,200,5416.1547810037155,55,56595,0,0.191467936,0.092236882,0.0,1
Lasso,OSQP_high,optimal,0.304415155,250,5563.755777044228,55,56595,0,0.189999887,0.114415268,0.0,1
Lasso,OSQP_high,optimal,0.421877449,550,5806.933243822141,55,56595,0,0.189771609,0.23210584,0.0,1
Lasso,OSQP_high,optimal,0.283320426,275,5683.7098413192525,55,56595,0,0.163806785,0.119513641,0.0,1
Lasso,OSQP_high,optimal,0.308475538,375,5762.0942180702505,55,56595,0,0.163627007,0.144848531,0.0,1
Lasso,OSQP_high,optimal,0.624309907,275,7023.092451994339,68,83232,0,0.42448811,0.199821797,0.0,1
Lasso,OSQP_high,optimal,0.680374076,475,6970.047990764276,68,83232,0,0.350776903,0.329597173,0.0,1
Lasso,OSQP_high,optimal,0.8191695290000001,525,6757.610536125803,68,83232,0,0.443251544,0.375917985,0.0,1
Lasso,OSQP_high,optimal,0.5171787480000001,250,7073.067450544613,68,83232,0,0.349533839,0.167644909,0.0,1
Lasso,OSQP_high,optimal,0.516405777,250,6991.365586920037,68,83232,0,0.349176781,0.167228996,0.0,1
Lasso,OSQP_high,optimal,0.678728491,475,6979.610902679545,68,83232,0,0.349422358,0.329306133,0.0,1
Lasso,OSQP_high,optimal,0.627624756,275,6990.594292237267,68,83232,0,0.426959515,0.200665241,0.0,1
Lasso,OSQP_high,optimal,0.517653665,250,6953.452881744246,68,83232,0,0.349831268,0.16782239699999998,0.0,1
Lasso,OSQP_high,optimal,0.694027072,500,6924.399972575168,68,83232,0,0.350008939,0.34401813299999995,0.0,1
Lasso,OSQP_high,optimal,0.648176584,425,7135.365274940072,68,83232,0,0.349979761,0.298196823,0.0,1
Lasso,OSQP_high,optimal,1.038957012,350,8638.442095543702,84,122976,0,0.7236945579999999,0.315262454,0.0,1
Lasso,OSQP_high,optimal,1.107410466,525,8362.348177431297,84,122976,0,0.627164123,0.480246343,0.0,1
Lasso,OSQP_high,optimal,1.090695962,525,8680.447835512361,84,122976,0,0.6116893,0.479006662,0.0,1
Lasso,OSQP_high,optimal,1.104197676,525,8382.39047407904,84,122976,0,0.6445076439999999,0.459690032,0.0,1
Lasso,OSQP_high,optimal,0.977112452,300,8759.62543471229,84,122976,0,0.675784285,0.301328167,0.0,1
Lasso,OSQP_high,optimal,1.2575374259999998,675,8329.718243800706,84,122976,0,0.725783198,0.5317542279999999,0.0,1
Lasso,OSQP_high,optimal,0.949600389,300,8670.001476492049,84,122976,0,0.6551126660000001,0.29448772300000003,0.0,1
Lasso,OSQP_high,optimal,1.027971891,400,8442.403983169426,84,122976,0,0.646626505,0.381345386,0.0,1
Lasso,OSQP_high,optimal,1.106482819,525,8644.621742962698,84,122976,0,0.62728709,0.479195729,0.0,1
Lasso,OSQP_high,optimal,1.224963656,625,8585.878701122563,84,122976,0,0.7162819840000001,0.508681672,0.0,1
Lasso,OSQP_high,optimal,0.7242707359999999,275,10769.981915701788,105,186795,0,0.15013436300000002,0.574136373,0.0,1
Lasso,OSQP_high,optimal,0.7955254340000001,175,10764.346170389015,105,186795,0,0.161283584,0.63424185,0.0,2
Lasso,OSQP_high,optimal,0.865093812,250,10656.457161404693,105,186795,0,0.158495907,0.706597905,0.0,2
Lasso,OSQP_high,optimal,0.628420646,300,10602.30529387015,105,186795,0,0.097265461,0.531155185,0.0,1
Lasso,OSQP_high,optimal,0.525365721,225,10717.375838247894,105,186795,0,0.069434984,0.455930737,0.0,2
Lasso,OSQP_high,optimal,0.989343483,325,10906.11853446445,105,186795,0,0.172876112,0.8164673709999999,0.0,2
Lasso,OSQP_high,optimal,0.8884127860000001,225,10491.514337334553,105,186795,0,0.14907161,0.7393411759999999,0.0,2
Lasso,OSQP_high,optimal,0.6942965430000001,225,10966.874018987519,105,186795,0,0.162030159,0.532266384,0.0,1
Lasso,OSQP_high,optimal,0.926246428,250,10543.152820542746,105,186795,0,0.144298603,0.781947825,0.0,1
Lasso,OSQP_high,optimal,0.691289452,325,10905.666139492036,105,186795,0,0.134928724,0.5563607279999999,0.0,1
Lasso,OSQP_high,optimal,1.389112284,375,13353.76229970269,132,288288,0,0.296473997,1.092638287,0.0,1
Lasso,OSQP_high,optimal,1.085760408,250,13477.537148937834,132,288288,0,0.302435182,0.783325226,0.0,1
Lasso,OSQP_high,optimal,1.3851144990000002,300,13121.670373474419,132,288288,0,0.389879798,0.995234701,0.0,1
Lasso,OSQP_high,optimal,1.372997447,350,13458.87556714213,132,288288,0,0.281752687,1.09124476,0.0,1
Lasso,OSQP_high,optimal,1.4278832019999999,350,13201.263580322417,132,288288,0,0.397820084,1.030063118,0.0,1
Lasso,OSQP_high,optimal,1.579277784,400,13421.005325817969,132,288288,0,0.29516456,1.2841132240000002,0.0,1
Lasso,OSQP_high,optimal,1.005117072,250,13209.75337748644,132,288288,0,0.237277943,0.7678391290000001,0.0,1
Lasso,OSQP_high,optimal,1.300422527,300,13405.909701993884,132,288288,0,0.293161025,1.007261502,0.0,1
Lasso,OSQP_high,optimal,1.408679843,225,13703.47381846908,132,288288,0,0.486848491,0.921831352,0.0,1
Lasso,OSQP_high,optimal,1.404969153,325,13371.033767720368,132,288288,0,0.311427138,1.093542015,0.0,2
Lasso,OSQP_high,optimal,2.163488482,300,16954.263250968404,166,447204,0,0.5998196729999999,1.5636688090000002,0.0,1
Lasso,OSQP_high,optimal,1.437938367,200,17593.275169474415,166,447204,0,0.322473463,1.115464904,0.0,1
Lasso,OSQP_high,optimal,1.657171011,225,17217.964076361073,166,447204,0,0.30183001,1.355341001,0.0,1
Lasso,OSQP_high,optimal,2.27332066,350,17058.403128891598,166,447204,0,0.382866306,1.890454354,0.0,2
Lasso,OSQP_high,optimal,1.9031354180000002,325,17091.77758733245,166,447204,0,0.39168014,1.5114552780000001,0.0,1
Lasso,OSQP_high,optimal,2.174480995,300,17236.07448306112,166,447204,0,0.431705055,1.74277594,0.0,2
Lasso,OSQP_high,optimal,2.2019427360000003,325,16992.038514094198,166,447204,0,0.5657295379999999,1.636213198,0.0,1
Lasso,OSQP_high,optimal,2.43740372,350,16722.44441539013,166,447204,0,0.501031851,1.936371869,0.0,1
Lasso,OSQP_high,optimal,2.372088744,350,16646.21469837767,166,447204,0,0.474579797,1.897508947,0.0,1
Lasso,OSQP_high,optimal,2.611309688,425,17016.398390098882,166,447204,0,0.483715037,2.127594651,0.0,1
Lasso,OSQP_high,optimal,3.924462694,375,21511.254960989023,209,697851,0,0.847052495,3.077410199,0.0,2
Lasso,OSQP_high,optimal,4.034785803,450,21018.043670643678,209,697851,0,0.710373563,3.32441224,0.0,1
Lasso,OSQP_high,optimal,3.504641075,350,21634.213954686707,209,697851,0,0.509000356,2.995640719,0.0,2
Lasso,OSQP_high,optimal,3.46825859,300,21983.79156430521,209,697851,0,0.681913978,2.786344612,0.0,2
Lasso,OSQP_high,optimal,3.48286512,350,21539.64863116668,209,697851,0,0.5279715779999999,2.9548935419999998,0.0,1
Lasso,OSQP_high,optimal,2.978811235,275,21481.87872726265,209,697851,0,0.495995633,2.482815602,0.0,1
Lasso,OSQP_high,optimal,3.956655753,375,21251.655335933177,209,697851,0,0.7684957920000001,3.188159961,0.0,2
Lasso,OSQP_high,optimal,3.900781177,375,21394.690050159745,209,697851,0,0.820388908,3.080392269,0.0,1
Lasso,OSQP_high,optimal,4.166641349,475,21285.38978568531,209,697851,0,0.829468251,3.337173098,0.0,1
Lasso,OSQP_high,optimal,4.137670869,425,20879.54665050656,209,697851,0,0.657013915,3.480656954,0.0,2
SVM,OSQP_high,optimal,0.13655139800000002,1175,422.48892375001816,10,3510,0,0.004948581,0.13160281699999998,0.0,1
SVM,OSQP_high,optimal,0.072901988,600,408.29539820227586,10,3510,0,0.004937318,0.06796467,0.0,2
SVM,OSQP_high,optimal,0.059116826,475,414.4000864895589,10,3510,0,0.004945547,0.054171279,0.0,3
SVM,OSQP_high,optimal,0.070218383,575,416.36745531926283,10,3510,0,0.004941974,0.06527640900000001,0.0,1
SVM,OSQP_high,optimal,0.089082676,750,425.9185843186978,10,3510,0,0.004968071,0.084114605,0.0,2
SVM,OSQP_high,optimal,0.185029815,1600,402.9288899679203,10,3510,0,0.004986334,0.180043481,0.0,4
SVM,OSQP_high,optimal,0.036225318,275,426.3877443939227,10,3510,0,0.005016841,0.031208477,0.0,1
SVM,OSQP_high,optimal,0.051150729000000006,400,419.6172824633104,10,3510,0,0.004953983,0.046196746,0.0,3
SVM,OSQP_high,optimal,0.039023857,300,428.6530202979197,10,3510,0,0.004970535,0.034053322000000004,0.0,1
SVM,OSQP_high,optimal,0.06421648099999999,525,417.0697189775318,10,3510,0,0.004964881,0.0592516,0.0,1
SVM,OSQP_high,optimal,0.03991547,575,460.69743340372673,11,4025,0,0.002666578,0.037248892,0.0,3
SVM,OSQP_high,optimal,0.032290069000000005,550,462.50401061981654,11,4025,0,0.002247736,0.030042333,0.0,1
SVM,OSQP_high,optimal,0.07511205900000001,1200,452.32477447330774,11,4025,0,0.002645827,0.072466232,0.0,1
SVM,OSQP_high,optimal,0.06810193,1075,464.2686767863515,11,4025,0,0.002637436,0.065464494,0.0,1
SVM,OSQP_high,optimal,0.033837648,575,452.03422519201104,11,4025,0,0.002245454,0.031592194,0.0,2
SVM,OSQP_high,optimal,0.039660459,575,447.6982530859622,11,4025,0,0.00267541,0.036985049,0.0,1
SVM,OSQP_high,optimal,0.025316466,350,450.0477679925039,11,4025,0,0.0026387,0.022677766,0.0,1
SVM,OSQP_high,optimal,0.035103237999999995,500,454.8319848045072,11,4025,0,0.002626934,0.032476304,0.0,4
SVM,OSQP_high,optimal,0.036790171,525,471.4270052447457,11,4025,0,0.0026407640000000003,0.034149407,0.0,3
SVM,OSQP_high,optimal,0.061319197,950,454.08194507535103,11,4025,0,0.002635,0.058684197,0.0,1
SVM,OSQP_high,optimal,0.036304791,475,492.7753403124563,12,4572,0,0.002962438,0.033342353,0.0,5
SVM,OSQP_high,optimal,0.037100158,500,502.9854723954095,12,4572,0,0.002890156,0.034210002,0.0,2
SVM,OSQP_high,optimal,0.039689060000000005,525,494.1653270616597,12,4572,0,0.0028717440000000003,0.036817316,0.0,2
SVM,OSQP_high,optimal,0.049634037,675,486.87594982030265,12,4572,0,0.002913015,0.046721022,0.0,2
SVM,OSQP_high,optimal,0.036057917,475,496.2344352018029,12,4572,0,0.002917942,0.033139975,0.0,3
SVM,OSQP_high,optimal,0.037852198,500,514.8733933264718,12,4572,0,0.002939058,0.03491314,0.0,2
SVM,OSQP_high,optimal,0.057648193,800,506.6975002880778,12,4572,0,0.002931225,0.054716968,0.0,1
SVM,OSQP_high,optimal,0.079566337,1175,501.7299305465256,12,4572,0,0.002908192,0.076658145,0.0,1
SVM,OSQP_high,optimal,0.046286502,625,502.44357226222513,12,4572,0,0.002909003,0.043377499000000014,0.0,2
SVM,OSQP_high,optimal,0.045781632,625,474.89558339626274,12,4572,0,0.002952383,0.042829249000000014,0.0,3
SVM,OSQP_high,optimal,0.062496138,775,537.75823660984,13,5147,0,0.003342796,0.05915334200000001,0.0,1
SVM,OSQP_high,optimal,0.055411581,675,542.8935866194728,13,5147,0,0.003363679,0.052047902,0.0,1
SVM,OSQP_high,optimal,0.078421854,1025,523.2911846878209,13,5147,0,0.003349571,0.075072283,0.0,1
SVM,OSQP_high,optimal,0.045431833,550,539.8449585477624,13,5147,0,0.003354341,0.042077492,0.0,1
SVM,OSQP_high,optimal,0.034265377,400,549.2584052120635,13,5147,0,0.003374676,0.030890701,0.0,1
SVM,OSQP_high,optimal,0.053915348,650,550.283211606715,13,5147,0,0.0033567320000000003,0.050558616,0.0,2
SVM,OSQP_high,optimal,0.06831789199999999,875,537.2673313905984,13,5147,0,0.0033546870000000003,0.064963205,0.0,1
SVM,OSQP_high,optimal,0.054789399,675,531.740300101214,13,5147,0,0.003402971,0.051386428,0.0,1
SVM,OSQP_high,optimal,0.040805296,475,537.6142131463305,13,5147,0,0.0033653740000000004,0.037439922,0.0,2
SVM,OSQP_high,optimal,0.049823522,600,541.0861181515046,13,5147,0,0.003349533,0.046473989,0.0,2
SVM,OSQP_high,optimal,0.059840155,650,574.4968406892642,14,5754,0,0.004184608,0.055655547,0.0,1
SVM,OSQP_high,optimal,0.122451455,1425,572.8544740768061,14,5754,0,0.003838587,0.118612868,0.0,2
SVM,OSQP_high,optimal,0.04715873,500,585.1847572082676,14,5754,0,0.004252432,0.042906298,0.0,2
SVM,OSQP_high,optimal,0.089883024,1025,576.2368798708782,14,5754,0,0.00383121,0.086051814,0.0,1
SVM,OSQP_high,optimal,0.064228066,700,578.0801363467798,14,5754,0,0.004161001,0.060067065,0.0,2
SVM,OSQP_high,optimal,0.051381549000000006,550,588.9613707408846,14,5754,0,0.004194801,0.047186748,0.0,1
SVM,OSQP_high,optimal,0.105249785,1250,581.3180094731055,14,5754,0,0.0042402590000000006,0.101009526,0.0,1
SVM,OSQP_high,optimal,0.06240503500000001,675,581.1318710405833,14,5754,0,0.004250519,0.058154516,0.0,2
SVM,OSQP_high,optimal,0.094378677,1050,583.3442438496425,14,5754,0,0.003869149,0.090509528,0.0,4
SVM,OSQP_high,optimal,0.17617187199999998,2175,566.988511696564,14,5754,0,0.003852697,0.172319175,0.0,1
SVM,OSQP_high,optimal,0.083402009,750,663.2506814478796,16,7056,0,0.005363886,0.078038123,0.0,2
SVM,OSQP_high,optimal,0.065484395,575,651.5965603557057,16,7056,0,0.005351216,0.060133179,0.0,2
SVM,OSQP_high,optimal,0.062729283,550,651.9114108599775,16,7056,0,0.005319931,0.057409352,0.0,1
SVM,OSQP_high,optimal,0.102535051,975,674.0881054130851,16,7056,0,0.005316586,0.097218465,0.0,2
SVM,OSQP_high,optimal,0.075300529,675,667.7319394626261,16,7056,0,0.005367195999999999,0.069933333,0.0,2
SVM,OSQP_high,optimal,0.077716403,700,666.4981815691708,16,7056,0,0.005283547,0.07243285599999999,0.0,1
SVM,OSQP_high,optimal,0.07990823799999999,725,676.8262814903461,16,7056,0,0.005274022,0.07463421599999999,0.0,1
SVM,OSQP_high,optimal,0.098157872,925,661.4794452267971,16,7056,0,0.005331275,0.092826597,0.0,1
SVM,OSQP_high,optimal,0.089446994,825,648.3942037483442,16,7056,0,0.005226972,0.08422002199999999,0.0,2
SVM,OSQP_high,optimal,0.092284218,850,662.5105480802317,16,7056,0,0.005216237,0.087067981,0.0,2
SVM,OSQP_high,optimal,0.08073957400000001,625,701.928808646952,17,7751,0,0.006132649,0.074606925,0.0,2
SVM,OSQP_high,optimal,0.083431859,650,682.1824515950527,17,7751,0,0.006070823,0.077361036,0.0,1
SVM,OSQP_high,optimal,0.060262486,450,718.393962673644,17,7751,0,0.006133295,0.054129190999999986,0.0,1
SVM,OSQP_high,optimal,0.088881512,700,700.6556543850128,17,7751,0,0.006153576,0.082727936,0.0,1
SVM,OSQP_high,optimal,0.154386474,1475,700.2466347204722,17,7751,0,0.005460189,0.148926285,0.0,2
SVM,OSQP_high,optimal,0.09451827,750,687.2288488724557,17,7751,0,0.006117534,0.088400736,0.0,2
SVM,OSQP_high,optimal,0.07820355100000001,600,718.7685891353864,17,7751,0,0.006099923,0.072103628,0.0,2
SVM,OSQP_high,optimal,0.087820625,800,701.9391160227448,17,7751,0,0.0054043780000000005,0.082416247,0.0,2
SVM,OSQP_high,optimal,0.121548456,1025,694.9741133911197,17,7751,0,0.006132729,0.115415727,0.0,4
SVM,OSQP_high,optimal,0.077899512,600,710.7338802503955,17,7751,0,0.006214435,0.071685077,0.0,2
SVM,OSQP_high,optimal,0.107693834,650,812.5080368031772,20,10020,0,0.009063367,0.098630467,0.0,2
SVM,OSQP_high,optimal,0.107644569,650,812.539065530392,20,10020,0,0.009082341,0.098562228,0.0,2
SVM,OSQP_high,optimal,0.125589679,775,813.8955995330081,20,10020,0,0.009046339,0.11654334,0.0,2
SVM,OSQP_high,optimal,0.218469492,1500,802.8111116781837,20,10020,0,0.009183,0.209286492,0.0,4
SVM,OSQP_high,optimal,0.100642525,600,825.133815445552,20,10020,0,0.009087143,0.091555382,0.0,2
SVM,OSQP_high,optimal,0.088819778,625,823.7543104530423,20,10020,0,0.007773471999999998,0.081046306,0.0,2
SVM,OSQP_high,optimal,0.109713264,650,823.7219847662433,20,10020,0,0.009042858,0.100670406,0.0,2
SVM,OSQP_high,optimal,0.17301650100000002,1150,800.8925332287433,20,10020,0,0.00907044,0.163946061,0.0,2
SVM,OSQP_high,optimal,0.08105154199999999,475,814.9574759706437,20,10020,0,0.00911208,0.071939462,0.0,1
SVM,OSQP_high,optimal,0.102170817,725,847.7069885538118,20,10020,0,0.007820134,0.094350683,0.0,1
SVM,OSQP_high,optimal,0.270289337,1025,926.2065498723964,23,12557,0,0.013385252,0.256904085,0.0,1
SVM,OSQP_high,optimal,0.295481634,1000,935.872848563578,23,12557,0,0.011250015,0.284231619,0.0,1
SVM,OSQP_high,optimal,0.134694235,450,950.467279741299,23,12557,0,0.013315668,0.121378567,0.0,1
SVM,OSQP_high,optimal,0.250620189,950,964.5205821567076,23,12557,0,0.013309867,0.237310322,0.0,1
SVM,OSQP_high,optimal,0.20864327600000002,775,943.8977741401407,23,12557,0,0.013492002,0.195151274,0.0,2
SVM,OSQP_high,optimal,0.207624609,775,921.7302335412973,23,12557,0,0.013214681,0.194409928,0.0,2
SVM,OSQP_high,optimal,0.38332923,1500,939.2944676727774,23,12557,0,0.013419289,0.369909941,0.0,1
SVM,OSQP_high,optimal,0.214001672,800,953.0985424125383,23,12557,0,0.013313435,0.200688237,0.0,1
SVM,OSQP_high,optimal,0.264119357,675,950.5859160077154,23,12557,0,0.014574577,0.24954478,0.0,2
SVM,OSQP_high,optimal,0.398653935,1525,944.4624294923352,23,12557,0,0.014946345,0.38370759,0.0,1
SVM,OSQP_high,optimal,0.152065268,650,1032.4325232183155,26,15366,0,0.016246435,0.135818833,0.0,2
SVM,OSQP_high,optimal,0.236542855,850,1040.9758759168838,26,15366,0,0.019242286,0.217300569,0.0,2
SVM,OSQP_high,optimal,0.153934011,525,1067.4784437846674,26,15366,0,0.019840785,0.134093226,0.0,2
SVM,OSQP_high,optimal,0.43503996100000003,1625,1069.2918863489454,26,15366,0,0.018637314,0.416402647,0.0,2
SVM,OSQP_high,optimal,0.166376739,575,1070.9556193789024,26,15366,0,0.018453603,0.14792313599999998,0.0,2
SVM,OSQP_high,optimal,0.16515063,575,1076.4943488948757,26,15366,0,0.018603932,0.146546698,0.0,2
SVM,OSQP_high,optimal,0.186283143,800,1061.8008539866746,26,15366,0,0.016902534,0.169380609,0.0,2
SVM,OSQP_high,optimal,0.255105312,925,1073.6405704782296,26,15366,0,0.018738106,0.236367206,0.0,1
SVM,OSQP_high,optimal,0.28134094000000004,1050,1047.250536137994,26,15366,0,0.018628919,0.262712021,0.0,2
SVM,OSQP_high,optimal,0.151776135,525,1064.2591308357898,26,15366,0,0.018544047,0.133232088,0.0,2
SVM,OSQP_high,optimal,0.186517651,650,1297.4326384903309,31,20645,0,0.027190232,0.159327419,0.0,2
SVM,OSQP_high,optimal,0.44446895,1375,1255.2821653045,31,20645,0,0.031474512,0.412994438,0.0,1
SVM,OSQP_high,optimal,0.5721199020000001,1375,1256.0258584740245,31,20645,0,0.031615296,0.540504606,0.0,1
SVM,OSQP_high,optimal,0.384927525,900,1264.2069510011502,31,20645,0,0.031255743,0.35367178200000005,0.0,1
SVM,OSQP_high,optimal,0.433236159,1025,1258.727967239319,31,20645,0,0.03173641,0.401499749,0.0,1
SVM,OSQP_high,optimal,0.47646614600000003,1125,1276.3304211005584,31,20645,0,0.031567901,0.444898245,0.0,1
SVM,OSQP_high,optimal,0.356047272,1350,1260.429852580587,31,20645,0,0.031352517,0.324694755,0.0,2
SVM,OSQP_high,optimal,0.36261872,850,1258.3022105813295,31,20645,0,0.031859187000000004,0.330759533,0.0,1
SVM,OSQP_high,optimal,0.220355988,800,1260.8863397390132,31,20645,0,0.027097116,0.193258872,0.0,2
SVM,OSQP_high,optimal,0.253573128,575,1275.150903257478,31,20645,0,0.031547742000000004,0.222025386,0.0,1
SVM,OSQP_high,optimal,0.448706753,1150,1485.4871554391186,37,27971,0,0.055048457,0.393658296,0.0,2
SVM,OSQP_high,optimal,0.460802002,1200,1534.8416959118854,37,27971,0,0.055918865,0.404883137,0.0,2
SVM,OSQP_high,optimal,0.495529974,1300,1473.126719382407,37,27971,0,0.083440639,0.412089335,0.0,1
SVM,OSQP_high,optimal,0.3669834420000001,925,1489.0864134852611,37,27971,0,0.05570545,0.311277992,0.0,2
SVM,OSQP_high,optimal,0.316238456,775,1514.4521221990267,37,27971,0,0.055032616,0.26120584,0.0,1
SVM,OSQP_high,optimal,0.535842886,1450,1492.5782247156408,37,27971,0,0.055502572,0.480340314,0.0,1
SVM,OSQP_high,optimal,0.366828876,1000,1526.4972315850098,37,27971,0,0.053402623,0.313426253,0.0,1
SVM,OSQP_high,optimal,0.291930169,725,1516.1055153855532,37,27971,0,0.05544751,0.236482659,0.0,2
SVM,OSQP_high,optimal,0.360052661,900,1501.1719465199415,37,27971,0,0.055984157,0.304068504,0.0,2
SVM,OSQP_high,optimal,0.5824895600000001,1600,1504.5631222620514,37,27971,0,0.055240896,0.527248664,0.0,1
SVM,OSQP_high,optimal,0.401539316,725,1802.647466312243,45,39419,0,0.098547402,0.302991914,0.0,2
SVM,OSQP_high,optimal,0.46150966600000004,875,1854.608287202094,45,39419,0,0.097800547,0.363709119,0.0,1
SVM,OSQP_high,optimal,0.681747082,1300,1837.837685998321,45,39419,0,0.098766668,0.582980414,0.0,1
SVM,OSQP_high,optimal,0.420088347,725,1843.317575756944,45,39419,0,0.098943069,0.32114527800000003,0.0,2
SVM,OSQP_high,optimal,0.7219350520000001,1575,1819.392828862433,45,39419,0,0.098720896,0.623214156,0.0,1
SVM,OSQP_high,optimal,0.478620711,850,1819.3005566854945,45,39419,0,0.098017975,0.380602736,0.0,2
SVM,OSQP_high,optimal,0.417736969,725,1855.3505350233904,45,39419,0,0.098711908,0.319025061,0.0,1
SVM,OSQP_high,optimal,0.41648929,725,1837.3861802333806,45,39419,0,0.098897831,0.317591459,0.0,1
SVM,OSQP_high,optimal,0.6497015100000001,1375,1856.3846375924804,45,39419,0,0.099258173,0.550443337,0.0,2
SVM,OSQP_high,optimal,0.49128139600000004,925,1841.4416859239652,45,39419,0,0.098390199,0.392891197,0.0,2
SVM,OSQP_high,optimal,0.74438759,1050,2237.9551551155864,55,56429,0,0.182721252,0.561666338,0.0,2
SVM,OSQP_high,optimal,0.6908509490000001,950,2242.6731595974484,55,56429,0,0.183068726,0.507782223,0.0,1
SVM,OSQP_high,optimal,0.914180633,1425,2230.5250070353804,55,56429,0,0.183173549,0.731007084,0.0,2
SVM,OSQP_high,optimal,0.664854363,900,2264.350070249413,55,56429,0,0.183664658,0.481189705,0.0,2
SVM,OSQP_high,optimal,0.69386167,950,2245.547239263881,55,56429,0,0.182892515,0.510969155,0.0,2
SVM,OSQP_high,optimal,0.6626380430000001,900,2173.4297429699327,55,56429,0,0.183424616,0.479213427,0.0,1
SVM,OSQP_high,optimal,0.921894751,1425,2196.319805280189,55,56429,0,0.184421521,0.73747323,0.0,2
SVM,OSQP_high,optimal,0.61077376,800,2229.576512011165,55,56429,0,0.183315839,0.427457921,0.0,1
SVM,OSQP_high,optimal,0.918006761,1425,2277.128172095277,55,56429,0,0.183610938,0.734395823,0.0,2
SVM,OSQP_high,optimal,0.750497214,1075,2212.3267810217585,55,56429,0,0.183071297,0.567425917,0.0,1
SVM,OSQP_high,optimal,1.308932949,1400,2714.640145096372,68,83028,0,0.347493954,0.961438995,0.0,2
SVM,OSQP_high,optimal,1.28099716,1350,2735.288230884917,68,83028,0,0.344779064,0.936218096,0.0,1
SVM,OSQP_high,optimal,1.256882538,1325,2766.6425569820617,68,83028,0,0.34444816100000003,0.912434377,0.0,1
SVM,OSQP_high,optimal,1.1165100529999998,1100,2754.1584223065693,68,83028,0,0.346384669,0.7701253840000001,0.0,1
SVM,OSQP_high,optimal,1.338908121,1450,2788.357758468613,68,83028,0,0.346403595,0.992504526,0.0,1
SVM,OSQP_high,optimal,1.053320942,1000,2719.544393607096,68,83028,0,0.346412898,0.7069080440000001,0.0,1
SVM,OSQP_high,optimal,0.9615096590000001,850,2783.82231938871,68,83028,0,0.34857130700000005,0.612938352,0.0,2
SVM,OSQP_high,optimal,1.1350599300000002,1125,2739.652500232009,68,83028,0,0.346188516,0.788871414,0.0,1
SVM,OSQP_high,optimal,1.098144002,1075,2748.9488043769084,68,83028,0,0.343899093,0.7542449090000001,0.0,1
SVM,OSQP_high,optimal,1.176567978,1175,2777.46992900171,68,83028,0,0.344382876,0.8321851020000001,0.0,2
SVM,OSQP_high,optimal,2.2317851490000002,1725,3393.3623421309285,84,122724,0,0.639240453,1.592544696,0.0,2
SVM,OSQP_high,optimal,1.864877011,1275,3418.7495447139545,84,122724,0,0.640445265,1.224431746,0.0,2
SVM,OSQP_high,optimal,1.393753825,775,3457.2901830165033,84,122724,0,0.63267447,0.761079355,0.0,1
SVM,OSQP_high,optimal,2.015542702,1425,3401.180322612432,84,122724,0,0.640644554,1.3748981480000002,0.0,1
SVM,OSQP_high,optimal,1.7455835819999999,1150,3388.0279901568542,84,122724,0,0.630977194,1.114606388,0.0,2
SVM,OSQP_high,optimal,1.855595756,1250,3421.030342898413,84,122724,0,0.63955862,1.216037136,0.0,1
SVM,OSQP_high,optimal,1.535200415,925,3419.167298192243,84,122724,0,0.640689454,0.8945109609999999,0.0,1
SVM,OSQP_high,optimal,1.798931343,1200,3387.3952538800922,84,122724,0,0.634027966,1.164903377,0.0,1
SVM,OSQP_high,optimal,1.819925178,1225,3404.0970486495626,84,122724,0,0.638820734,1.181104444,0.0,1
SVM,OSQP_high,optimal,1.931718672,1350,3423.967298488817,84,122724,0,0.63885869,1.292859982,0.0,1
SVM,OSQP_high,optimal,2.510589988,900,4233.276500272265,105,186479,0,1.209879665,1.300710323,0.0,1
SVM,OSQP_high,optimal,3.178451318,1425,4278.793579008119,105,186479,0,1.198150446,1.980300872,0.0,2
SVM,OSQP_high,optimal,3.505775271,1675,4254.4716979543455,105,186479,0,1.2260217759999998,2.279753495,0.0,1
SVM,OSQP_high,optimal,2.728087884,1050,4135.029642529924,105,186479,0,1.19344013,1.534647754,0.0,1
SVM,OSQP_high,optimal,2.837213382,1125,4255.76318887965,105,186479,0,1.19372977,1.6434836119999998,0.0,2
SVM,OSQP_high,optimal,3.007702657,1275,4276.602955632179,105,186479,0,1.202036911,1.8056657459999998,0.0,2
SVM,OSQP_high,optimal,3.638912534,1800,4327.458080307359,105,186479,0,1.194708928,2.444203606,0.0,2
SVM,OSQP_high,optimal,3.270060312,1475,4250.7178654496665,105,186479,0,1.192478025,2.077582287,0.0,1
SVM,OSQP_high,optimal,3.2803420560000003,1475,4299.013122942026,105,186479,0,1.191461946,2.08888011,0.0,2
SVM,OSQP_high,optimal,2.71009959,1025,4279.457257811216,105,186479,0,1.2225180629999999,1.487581527,0.0,1
SVM,OSQP_high,optimal,4.850065213000001,1275,5367.829284895402,132,287892,0,1.998609315,2.851455898,0.0,1
SVM,OSQP_high,optimal,3.934514205,950,5396.179130503312,132,287892,0,1.675909453,2.258604752,0.0,1
SVM,OSQP_high,optimal,4.885802668999999,1500,5296.166692001747,132,287892,0,1.648804005,3.236998664,0.0,1
SVM,OSQP_high,optimal,4.9265485999999985,1375,5262.810642105447,132,287892,0,1.812592224,3.1139563760000004,0.0,2
SVM,OSQP_high,optimal,4.144373549,975,5350.312215805288,132,287892,0,1.849642889,2.29473066,0.0,1
SVM,OSQP_high,optimal,4.815458199,1450,5360.657162751206,132,287892,0,1.729402462,3.086055737,0.0,1
SVM,OSQP_high,optimal,4.46699165,1100,5329.329681980907,132,287892,0,1.862307368,2.604684282,0.0,2
SVM,OSQP_high,optimal,4.437432606000001,1100,5358.711230056247,132,287892,0,1.838655754,2.598776852,0.0,2
SVM,OSQP_high,optimal,4.393720578,1075,5327.338722721455,132,287892,0,1.942524912,2.451195666,0.0,1
SVM,OSQP_high,optimal,3.757765935,825,5326.695596841071,132,287892,0,1.756598036,2.001167899,0.0,1
SVM,OSQP_high,optimal,5.957418792,950,6666.176506717566,166,446706,0,0.56405303,5.393365762,0.0,2
SVM,OSQP_high,optimal,5.0266054460000005,775,6656.262673029607,166,446706,0,0.487683627,4.5389218190000005,0.0,2
SVM,OSQP_high,optimal,5.74094201,1025,6719.163074808324,166,446706,0,0.196239415,5.544702595,0.0,2
SVM,OSQP_high,optimal,6.23931879,1075,6672.301516192461,166,446706,0,0.6042463379999999,5.635072452,0.0,2
SVM,OSQP_high,optimal,6.0003444639999985,1025,6722.7541006600095,166,446706,0,0.487093337,5.513251127,0.0,2
SVM,OSQP_high,optimal,5.859200566999999,950,6694.076780233015,166,446706,0,0.399401404,5.459799163,0.0,2
SVM,OSQP_high,optimal,4.91413549,775,6682.473870064712,166,446706,0,0.190415848,4.723719642,0.0,2
SVM,OSQP_high,optimal,5.525664999,850,6713.701631391869,166,446706,0,0.641759321,4.8839056780000005,0.0,2
SVM,OSQP_high,optimal,7.42901982,1450,6770.3234956216675,166,446706,0,0.362692322,7.066327498,0.0,1
SVM,OSQP_high,optimal,5.405513161,850,6698.399445205268,166,446706,0,0.520943053,4.884570108,0.0,2
SVM,OSQP_high,optimal,7.62205151,775,8470.079809837242,209,697223,0,0.701658074,6.920393436,0.0,2
SVM,OSQP_high,optimal,8.080869697999999,875,8411.01680649281,209,697223,0,0.516396622,7.564473076,0.0,2
SVM,OSQP_high,optimal,9.579978554,1075,8420.253537800409,209,697223,0,0.922798186,8.657180367999999,0.0,2
SVM,OSQP_high,optimal,8.449441947,925,8433.818702275405,209,697223,0,0.518930329,7.930511618,0.0,2
SVM,OSQP_high,optimal,7.91264539,800,8517.564120058812,209,697223,0,0.778481166,7.134164224,0.0,2
SVM,OSQP_high,optimal,9.22309401,950,8459.29466774164,209,697223,0,1.059475877,8.163618133,0.0,2
SVM,OSQP_high,optimal,9.632719922,1075,8356.209342215043,209,697223,0,0.7426815529999999,8.890038368999999,0.0,2
SVM,OSQP_high,optimal,8.624887357999999,925,8456.187611698151,209,697223,0,0.614358269,8.010529089,0.0,2
SVM,OSQP_high,optimal,9.747757901,1000,8525.463650294743,209,697223,0,1.289546406,8.458211495,0.0,2
SVM,OSQP_high,optimal,10.301074469,1150,8421.379003178654,209,697223,0,1.005576437,9.295498032000001,0.0,2
Huber,OSQP_high,optimal,0.019405770000000003,125,314.30623462088005,10,7500,0,0.004713138,0.014692632,0.0,1
Huber,OSQP_high,optimal,0.019427064,125,286.7334702916326,10,7500,0,0.004652145999999999,0.014774918,0.0,1
Huber,OSQP_high,optimal,0.019163894,125,308.918760949798,10,7500,0,0.004657037,0.014506857,0.0,0
Huber,OSQP_high,optimal,0.019029086,125,297.25755461297274,10,7500,0,0.0046512820000000005,0.014377804,0.0,0
Huber,OSQP_high,optimal,0.019308299,125,366.177459366819,10,7500,0,0.004662810999999999,0.014645488,0.0,1
Huber,OSQP_high,optimal,0.019195205,125,305.9157953898313,10,7500,0,0.00467061,0.014524595,0.0,1
Huber,OSQP_high,optimal,0.019104639,125,397.55154836073484,10,7500,0,0.004644614,0.014460025,0.0,1
Huber,OSQP_high,optimal,0.016454692,100,311.1850294667122,10,7500,0,0.004665369,0.011789323,0.0,1
Huber,OSQP_high,optimal,0.019300955,125,393.0794320172908,10,7500,0,0.00469674,0.014604215,0.0,1
Huber,OSQP_high,optimal,0.019151912,125,314.3069786595744,10,7500,0,0.004723183,0.014428729,0.0,1
Huber,OSQP_high,optimal,0.022236826,125,397.91142151768923,11,8415,0,0.004979209,0.017257617,0.0,1
Huber,OSQP_high,optimal,0.019736677,125,353.12449214667237,11,8415,0,0.004560755,0.015175922,0.0,1
Huber,OSQP_high,optimal,0.022150767,125,418.44377903014885,11,8415,0,0.004983445,0.017167322,0.0,1
Huber,OSQP_high,optimal,0.022259362,125,396.1898914252176,11,8415,0,0.005005381,0.017253981,0.0,1
Huber,OSQP_high,optimal,0.019703173,125,323.5485322579062,11,8415,0,0.004552287,0.015150886,0.0,1
Huber,OSQP_high,optimal,0.021813162,125,384.767880687535,11,8415,0,0.004953281,0.016859881,0.0,0
Huber,OSQP_high,optimal,0.019443569,125,337.1413767700486,11,8415,0,0.004566198,0.014877371,0.0,0
Huber,OSQP_high,optimal,0.021752739,125,338.5468604529025,11,8415,0,0.004920599,0.01683214,0.0,0
Huber,OSQP_high,optimal,0.022236052000000003,125,413.9091660108672,11,8415,0,0.004977083,0.017258969,0.0,1
Huber,OSQP_high,optimal,0.021906576,125,336.77927807546564,11,8415,0,0.005017858,0.016888718,0.0,0
Huber,OSQP_high,optimal,0.025291004,125,305.42341252674646,12,9360,0,0.006115426,0.019175578,0.0,1
Huber,OSQP_high,optimal,0.020498108,125,388.43083978669785,12,9360,0,0.004674992,0.015823116,0.0,1
Huber,OSQP_high,optimal,0.020589037,125,387.4405572693975,12,9360,0,0.004670678,0.015918359,0.0,1
Huber,OSQP_high,optimal,0.025317068,125,454.09814285070206,12,9360,0,0.006116386999999999,0.019200681,0.0,1
Huber,OSQP_high,optimal,0.025268478,125,365.0414372180458,12,9360,0,0.006139616999999999,0.019128861,0.0,1
Huber,OSQP_high,optimal,0.024992532,125,393.19255028330116,12,9360,0,0.006130106,0.018862426,0.0,0
Huber,OSQP_high,optimal,0.025290669,125,410.9607267180746,12,9360,0,0.006123836999999999,0.019166832,0.0,1
Huber,OSQP_high,optimal,0.025135312000000003,125,450.8756862597611,12,9360,0,0.006113478,0.019021834,0.0,1
Huber,OSQP_high,optimal,0.0250504,125,446.24520548485833,12,9360,0,0.006108122,0.018942278,0.0,0
Huber,OSQP_high,optimal,0.025319114000000004,125,535.9474811222822,12,9360,0,0.006152552,0.019166562,0.0,1
Huber,OSQP_high,optimal,0.027538819000000003,125,503.97578546400285,13,10335,0,0.006430166,0.021108653,0.0,1
Huber,OSQP_high,optimal,0.023646878,125,429.8279339244581,13,10335,0,0.005537512,0.018109366,0.0,0
Huber,OSQP_high,optimal,0.027274617,125,458.89197679107764,13,10335,0,0.006416863,0.020857754,0.0,0
Huber,OSQP_high,optimal,0.023557858,100,434.52385516619387,13,10335,0,0.00643879,0.017119068,0.0,1
Huber,OSQP_high,optimal,0.027514428,125,432.1572027204425,13,10335,0,0.006421179,0.021093249,0.0,1
Huber,OSQP_high,optimal,0.027611074,125,440.0051077753467,13,10335,0,0.006394834,0.02121624,0.0,1
Huber,OSQP_high,optimal,0.026978084,125,402.031162586666,13,10335,0,0.006314854,0.02066323,0.0,0
Huber,OSQP_high,optimal,0.026953348,125,430.74735445608655,13,10335,0,0.00633127,0.020622078,0.0,0
Huber,OSQP_high,optimal,0.027519706,125,358.2097476707254,13,10335,0,0.006412818000000001,0.021106888,0.0,1
Huber,OSQP_high,optimal,0.023949196000000002,125,377.35390825631487,13,10335,0,0.00585727,0.018091926,0.0,1
Huber,OSQP_high,optimal,0.030183432000000007,125,532.0817469473056,14,11340,0,0.007214976999999998,0.022968455,0.0,1
Huber,OSQP_high,optimal,0.025126707999999998,125,429.6646113746535,14,11340,0,0.005918916999999999,0.019207791,0.0,1
Huber,OSQP_high,optimal,0.030248667000000007,125,412.45745452124817,14,11340,0,0.0071666809999999985,0.023081986,0.0,1
Huber,OSQP_high,optimal,0.025451264,125,455.12359689899404,14,11340,0,0.006204963000000001,0.019246301,0.0,1
Huber,OSQP_high,optimal,0.029684416,125,522.5387028711328,14,11340,0,0.007167635,0.022516781,0.0,0
Huber,OSQP_high,optimal,0.030009788000000006,125,520.6798442955734,14,11340,0,0.0071273169999999985,0.022882471,0.0,1
Huber,OSQP_high,optimal,0.030130654,125,456.9813730952162,14,11340,0,0.007153539,0.022977115,0.0,1
Huber,OSQP_high,optimal,0.030309689,125,450.5599066479528,14,11340,0,0.007200839000000001,0.02310885,0.0,1
Huber,OSQP_high,optimal,0.030083474,125,427.4759589754141,14,11340,0,0.007069211,0.023014263,0.0,1
Huber,OSQP_high,optimal,0.02963623,125,431.4457754954656,14,11340,0,0.007136973,0.022499257,0.0,0
Huber,OSQP_high,optimal,0.042038814,125,524.8328471210369,16,13440,0,0.009252424,0.03278639,0.0,0
Huber,OSQP_high,optimal,0.031605144,125,527.0207631334923,16,13440,0,0.007836520999999999,0.023768623,0.0,1
Huber,OSQP_high,optimal,0.042232862,125,572.0335256877116,16,13440,0,0.009341781,0.032891081,0.0,0
Huber,OSQP_high,optimal,0.042922957000000005,125,518.3070117507889,16,13440,0,0.009505779,0.033417178,0.0,1
Huber,OSQP_high,optimal,0.04289179,125,560.8504484490838,16,13440,0,0.00954141,0.03335038,0.0,1
Huber,OSQP_high,optimal,0.04290135,125,576.0146811368572,16,13440,0,0.00954352,0.03335783,0.0,1
Huber,OSQP_high,optimal,0.043000215,125,531.0808155594707,16,13440,0,0.009373423,0.033626792,0.0,1
Huber,OSQP_high,optimal,0.042440095,125,586.4382573302263,16,13440,0,0.00930023,0.033139865,0.0,0
Huber,OSQP_high,optimal,0.041893792,125,574.596076260912,16,13440,0,0.00907245,0.032821342,0.0,0
Huber,OSQP_high,optimal,0.035867915,125,604.8436711157541,16,13440,0,0.008126875,0.02774104,0.0,1
Huber,OSQP_high,optimal,0.039756891,125,557.5138860152388,17,14535,0,0.010187685,0.029569206,0.0,0
Huber,OSQP_high,optimal,0.036252256,125,582.8009305242615,17,14535,0,0.011283729,0.024968527,0.0,1
Huber,OSQP_high,optimal,0.040000311000000004,125,579.9085973759281,17,14535,0,0.010100493,0.029899818,0.0,1
Huber,OSQP_high,optimal,0.037635142,125,576.5934163119048,17,14535,0,0.010016424,0.027618718,0.0,1
Huber,OSQP_high,optimal,0.040131492000000005,125,546.7696027168918,17,14535,0,0.010026215,0.030105277000000007,0.0,1
Huber,OSQP_high,optimal,0.039257973,125,646.0919120827183,17,14535,0,0.010026518,0.029231455,0.0,0
Huber,OSQP_high,optimal,0.039828027,125,474.7062835938729,17,14535,0,0.009947115,0.029880912000000006,0.0,1
Huber,OSQP_high,optimal,0.039412336,125,540.5463277382067,17,14535,0,0.009992377,0.029419959,0.0,0
Huber,OSQP_high,optimal,0.039455095,125,611.9590302622323,17,14535,0,0.010118958,0.029336137,0.0,0
Huber,OSQP_high,optimal,0.056907657,125,584.9912676020822,17,14535,0,0.030062773,0.026844884,0.0,1
Huber,OSQP_high,optimal,0.049968817,125,684.5371793641641,20,18000,0,0.013893718,0.036075099,0.0,0
Huber,OSQP_high,optimal,0.05003513699999999,125,678.230844612407,20,18000,0,0.01407669,0.035958447000000004,0.0,0
Huber,OSQP_high,optimal,0.049820895999999996,125,702.510742784465,20,18000,0,0.013974532,0.035846364,0.0,0
Huber,OSQP_high,optimal,0.05041852,125,578.7496771449064,20,18000,0,0.01393214,0.03648638,0.0,1
Huber,OSQP_high,optimal,0.050540498,125,798.9967772390745,20,18000,0,0.013975898999999998,0.036564599,0.0,1
Huber,OSQP_high,optimal,0.049463843,125,715.8423371612057,20,18000,0,0.013650623,0.03581322,0.0,0
Huber,OSQP_high,optimal,0.050384155,125,690.7240403045589,20,18000,0,0.013907679,0.036476476,0.0,1
Huber,OSQP_high,optimal,0.049547549,125,719.4742733488105,20,18000,0,0.013684453,0.035863096000000004,0.0,0
Huber,OSQP_high,optimal,0.04400199,125,628.4946975820593,20,18000,0,0.013399123,0.030602867,0.0,1
Huber,OSQP_high,optimal,0.043877525,125,707.9529462362642,20,18000,0,0.013306747,0.030570778,0.0,1
Huber,OSQP_high,optimal,0.062027984000000015,125,763.2956837347549,23,21735,0,0.018637137,0.043390847,0.0,0
Huber,OSQP_high,optimal,0.051724303,125,823.0751891481589,23,21735,0,0.015542725,0.036181578,0.0,0
Huber,OSQP_high,optimal,0.06290704899999999,125,749.8442247979377,23,21735,0,0.01872021,0.044186839000000006,0.0,1
Huber,OSQP_high,optimal,0.062781393,125,789.7131579577788,23,21735,0,0.018718441,0.044062952,0.0,1
Huber,OSQP_high,optimal,0.062839424,125,863.3484244035952,23,21735,0,0.018659736,0.044179688,0.0,1
Huber,OSQP_high,optimal,0.06278262400000001,125,729.8480793457951,23,21735,0,0.018789769,0.043992855,0.0,1
Huber,OSQP_high,optimal,0.05268118299999999,125,694.4836348279483,23,21735,0,0.015753647,0.036927536,0.0,1
Huber,OSQP_high,optimal,0.061774735,125,818.1098549754613,23,21735,0,0.018653084,0.043121651,0.0,0
Huber,OSQP_high,optimal,0.062246359,125,795.2856946213319,23,21735,0,0.018772943,0.043473416,0.0,0
Huber,OSQP_high,optimal,0.061402333,125,737.0980710191153,23,21735,0,0.018698257,0.042704076,0.0,1
Huber,OSQP_high,optimal,0.07462861200000001,125,927.0391072696284,26,25740,0,0.024987306,0.049641306,0.0,0
Huber,OSQP_high,optimal,0.111908908,125,872.3908416040787,26,25740,0,0.044969504,0.06693940400000001,0.0,1
Huber,OSQP_high,optimal,0.07534503299999999,125,905.2760494177014,26,25740,0,0.02461373,0.050731303,0.0,1
Huber,OSQP_high,optimal,0.07510053900000001,125,972.689455648714,26,25740,0,0.02496148,0.050139059000000014,0.0,1
Huber,OSQP_high,optimal,0.105384057,125,909.1932937556993,26,25740,0,0.045140953,0.06024310400000001,0.0,1
Huber,OSQP_high,optimal,0.095016308,125,854.8770465171408,26,25740,0,0.044813407,0.050202901,0.0,1
Huber,OSQP_high,optimal,0.093534045,125,780.8421549519228,26,25740,0,0.044813757,0.048720288,0.0,1
Huber,OSQP_high,optimal,0.074872021,125,888.6962796168381,26,25740,0,0.024467116,0.050404905,0.0,1
Huber,OSQP_high,optimal,0.07537453599999999,125,1002.5738360335324,26,25740,0,0.024567267,0.050807269,0.0,1
Huber,OSQP_high,optimal,0.07462210899999999,125,1001.7832179319487,26,25740,0,0.024894406,0.049727703,0.0,0
Huber,OSQP_high,optimal,0.103147455,125,1054.8709110759817,31,33015,0,0.039071988,0.064075467,0.0,1
Huber,OSQP_high,optimal,0.103144299,125,1194.7799468781238,31,33015,0,0.039185629,0.06395867,0.0,0
Huber,OSQP_high,optimal,0.084367976,125,1071.9448272628974,31,33015,0,0.03328242,0.051085556,0.0,0
Huber,OSQP_high,optimal,0.104784123,125,1130.601193582357,31,33015,0,0.038974776,0.065809347,0.0,1
Huber,OSQP_high,optimal,0.103899092,125,1096.3224201659364,31,33015,0,0.039491912,0.06440718,0.0,1
Huber,OSQP_high,optimal,0.103465335,125,1067.8272751188595,31,33015,0,0.03925139,0.064213945,0.0,0
Huber,OSQP_high,optimal,0.08390664099999999,125,1101.6698966555746,31,33015,0,0.033226483,0.050680158,0.0,0
Huber,OSQP_high,optimal,0.102555648,125,1130.884347341961,31,33015,0,0.039050909,0.063504739,0.0,0
Huber,OSQP_high,optimal,0.105418045,125,981.5351428352697,31,33015,0,0.039223561,0.066194484,0.0,1
Huber,OSQP_high,optimal,0.101426986,125,984.3651511374555,31,33015,0,0.039358422,0.062068564000000014,0.0,0
Huber,OSQP_high,optimal,0.123084935,125,1429.9337997745984,37,42735,0,0.05735934700000001,0.065725588,0.0,0
Huber,OSQP_high,optimal,0.124198799,125,1274.154490206063,37,42735,0,0.056716015,0.067482784,0.0,1
Huber,OSQP_high,optimal,0.139787701,125,1288.174754155508,37,42735,0,0.064636319,0.075151382,0.0,0
Huber,OSQP_high,optimal,0.142781532,125,1330.7405342289662,37,42735,0,0.064654037,0.078127495,0.0,1
Huber,OSQP_high,optimal,0.140935256,125,1129.990986397193,37,42735,0,0.064150315,0.076784941,0.0,1
Huber,OSQP_high,optimal,0.139298366,125,1260.7047148993745,37,42735,0,0.064279321,0.075019045,0.0,0
Huber,OSQP_high,optimal,0.139628647,125,1239.7328436483886,37,42735,0,0.064321956,0.075306691,0.0,0
Huber,OSQP_high,optimal,0.137833415,125,1207.5573882759434,37,42735,0,0.06473646599999999,0.07309694900000001,0.0,0
Huber,OSQP_high,optimal,0.140098217,125,1293.1604351592543,37,42735,0,0.063915665,0.076182552,0.0,0
Huber,OSQP_high,optimal,0.122928554,125,1314.0743141747273,37,42735,0,0.056593721,0.066334833,0.0,0
Huber,OSQP_high,optimal,0.26380374,125,1484.1572855106656,45,57375,0,0.13434868,0.12945506,0.0,1
Huber,OSQP_high,optimal,0.217264412,125,1545.3623336791266,45,57375,0,0.137570384,0.079694028,0.0,0
Huber,OSQP_high,optimal,0.256599896,125,1550.7548483527296,45,57375,0,0.132586516,0.12401338,0.0,0
Huber,OSQP_high,optimal,0.217902122,125,1468.0259020673388,45,57375,0,0.138030663,0.079871459,0.0,0
Huber,OSQP_high,optimal,0.26041092600000004,125,1642.1548820976209,45,57375,0,0.134924861,0.125486065,0.0,0
Huber,OSQP_high,optimal,0.259111659,125,1521.8737454114942,45,57375,0,0.13574820199999998,0.123363457,0.0,0
Huber,OSQP_high,optimal,0.21327176600000008,125,1589.8417700048508,45,57375,0,0.131269241,0.082002525,0.0,0
Huber,OSQP_high,optimal,0.263375633,125,1491.8291739453116,45,57375,0,0.134536784,0.128838849,0.0,1
Huber,OSQP_high,optimal,0.260196412,125,1559.5044661536374,45,57375,0,0.13522203,0.124974382,0.0,0
Huber,OSQP_high,optimal,0.25733321600000003,125,1534.0335713096133,45,57375,0,0.134011051,0.123322165,0.0,0
Huber,OSQP_high,optimal,0.365957885,125,1800.6870771180634,55,78375,0,0.212081344,0.153876541,0.0,0
Huber,OSQP_high,optimal,0.291529843,125,1928.6350317370066,55,78375,0,0.181005853,0.11052399,0.0,0
Huber,OSQP_high,optimal,0.291873854,125,1793.2205105998416,55,78375,0,0.181431889,0.110441965,0.0,0
Huber,OSQP_high,optimal,0.366207488,125,1836.867619095661,55,78375,0,0.211809352,0.154398136,0.0,0
Huber,OSQP_high,optimal,0.369700622,125,1847.7282763267121,55,78375,0,0.212970352,0.15673027,0.0,0
Huber,OSQP_high,optimal,0.365948178,125,2081.867047224392,55,78375,0,0.212628487,0.153319691,0.0,0
Huber,OSQP_high,optimal,0.302739295,125,1910.4322240534464,55,78375,0,0.191406079,0.111333216,0.0,0
Huber,OSQP_high,optimal,0.366898874,125,2019.6145061323828,55,78375,0,0.212571574,0.1543273,0.0,0
Huber,OSQP_high,optimal,0.36624471,125,1845.517640808093,55,78375,0,0.213110215,0.153134495,0.0,0
Huber,OSQP_high,optimal,0.31588699400000003,125,1855.206274540213,55,78375,0,0.205154615,0.110732379,0.0,0
Huber,OSQP_high,optimal,0.610836253,125,2512.3088415324946,68,110160,0,0.438882391,0.171953862,0.0,0
Huber,OSQP_high,optimal,0.6072551900000001,125,2288.6656864275446,68,110160,0,0.435181734,0.172073456,0.0,0
Huber,OSQP_high,optimal,0.6939350989999999,125,2245.3503180102525,68,110160,0,0.531385488,0.16254961099999998,0.0,0
Huber,OSQP_high,optimal,0.6461951039999999,125,2491.12638873018,68,110160,0,0.50189274,0.14430236400000002,0.0,0
Huber,OSQP_high,optimal,0.592186096,125,2288.529094183834,68,110160,0,0.415408773,0.176777323,0.0,0
Huber,OSQP_high,optimal,0.591900014,125,2389.8019868194096,68,110160,0,0.413826544,0.17807347,0.0,0
Huber,OSQP_high,optimal,0.679886517,125,2286.088799627801,68,110160,0,0.52076078,0.159125737,0.0,0
Huber,OSQP_high,optimal,0.5927912799999999,125,2188.380870016242,68,110160,0,0.414986443,0.177804837,0.0,0
Huber,OSQP_high,optimal,0.591132923,125,2407.626591151379,68,110160,0,0.413681733,0.17745119,0.0,0
Huber,OSQP_high,optimal,0.65255844,125,2347.23369767266,68,110160,0,0.506612961,0.14594547900000002,0.0,0
Huber,OSQP_high,optimal,0.972118456,125,2748.8375440035743,84,156240,0,0.7531137,0.219004756,0.0,0
Huber,OSQP_high,optimal,0.97021999,125,2958.276597437497,84,156240,0,0.7512211329999999,0.218998857,0.0,0
Huber,OSQP_high,optimal,1.003745833,125,2914.82195128513,84,156240,0,0.805182816,0.198563017,0.0,0
Huber,OSQP_high,optimal,0.918644149,125,2737.7635016935283,84,156240,0,0.7288241520000001,0.189819997,0.0,0
Huber,OSQP_high,optimal,0.8569104679999999,125,2758.556006115852,84,156240,0,0.6682362629999999,0.188674205,0.0,0
Huber,OSQP_high,optimal,0.9000753990000001,125,3072.1246204395284,84,156240,0,0.711821959,0.18825344,0.0,0
Huber,OSQP_high,optimal,0.973821775,125,2897.893907180261,84,156240,0,0.761235331,0.212586444,0.0,0
Huber,OSQP_high,optimal,0.8816827979999999,125,2856.9562024857823,84,156240,0,0.684202047,0.197480751,0.0,0
Huber,OSQP_high,optimal,1.019558629,125,2831.351895513485,84,156240,0,0.82338157,0.196177059,0.0,0
Huber,OSQP_high,optimal,0.878473505,125,2780.6275416069184,84,156240,0,0.69155239,0.186921115,0.0,0
Huber,OSQP_high,optimal,1.541199903,125,3640.267309622076,105,228375,0,1.251445158,0.289754745,0.0,0
Huber,OSQP_high,optimal,1.6028152169999998,125,3523.030209338165,105,228375,0,1.306108279,0.29670693800000003,0.0,0
Huber,OSQP_high,optimal,1.5358585100000002,125,3690.655477450098,105,228375,0,1.243115557,0.29274295300000003,0.0,0
Huber,OSQP_high,optimal,1.5843325419999998,125,3402.2573291555536,105,228375,0,1.30162543,0.282707112,0.0,0
Huber,OSQP_high,optimal,1.6254140769999998,125,3717.0692480644593,105,228375,0,1.313284533,0.312129544,0.0,0
Huber,OSQP_high,optimal,1.537496654,125,3542.7603780674744,105,228375,0,1.250046866,0.287449788,0.0,0
Huber,OSQP_high,optimal,1.629202169,125,3653.557219311428,105,228375,0,1.318175997,0.311026172,0.0,0
Huber,OSQP_high,optimal,1.633060983,125,3784.7173566876027,105,228375,0,1.321322997,0.311737986,0.0,0
Huber,OSQP_high,optimal,1.5619218869999998,125,3428.183085441329,105,228375,0,1.255371475,0.306550412,0.0,0
Huber,OSQP_high,optimal,1.690180111,125,3644.568028524775,105,228375,0,1.377953974,0.312226137,0.0,0
Huber,OSQP_high,optimal,3.155523179,125,4573.835408256723,132,340560,0,2.726353763,0.429169416,0.0,0
Huber,OSQP_high,optimal,3.263656495,125,4580.469894230844,132,340560,0,2.8327438660000004,0.430912629,0.0,0
Huber,OSQP_high,optimal,3.144939801,125,4596.857936794351,132,340560,0,2.71375671,0.431183091,0.0,0
Huber,OSQP_high,optimal,3.150937212,125,4639.787310261559,132,340560,0,2.719429285,0.431507927,0.0,0
Huber,OSQP_high,optimal,3.2142847580000002,125,4450.923910105594,132,340560,0,2.790867372,0.423417386,0.0,0
Huber,OSQP_high,optimal,3.1108029170000004,125,4607.8546902218895,132,340560,0,2.6743004900000003,0.436502427,0.0,0
Huber,OSQP_high,optimal,3.175398657,125,4349.957413667642,132,340560,0,2.745838842,0.429559815,0.0,0
Huber,OSQP_high,optimal,3.10917741,125,4739.525389868348,132,340560,0,2.698597655,0.410579755,0.0,0
Huber,OSQP_high,optimal,3.0830224060000004,125,4630.868531439448,132,340560,0,2.695450971,0.387571435,0.0,0
Huber,OSQP_high,optimal,2.968039207,125,4556.195203199783,132,340560,0,2.558589504,0.409449703,0.0,0
Huber,OSQP_high,optimal,5.257783619,125,5899.7395250752625,166,512940,0,4.569592545,0.688191074,0.0,0
Huber,OSQP_high,optimal,5.141415747,125,5674.72193229968,166,512940,0,4.466476415,0.674939332,0.0,0
Huber,OSQP_high,optimal,5.306032773,125,5556.909247540414,166,512940,0,4.607445646,0.698587127,0.0,0
Huber,OSQP_high,optimal,5.345800747999999,125,5605.949293143586,166,512940,0,4.689894277,0.655906471,0.0,0
Huber,OSQP_high,optimal,5.361242196,125,5527.316807718555,166,512940,0,4.666592715,0.6946494809999999,0.0,0
Huber,OSQP_high,optimal,5.310960045,125,5638.662659496311,166,512940,0,4.618791496,0.692168549,0.0,0
Huber,OSQP_high,optimal,5.225185842,125,5601.7588691174915,166,512940,0,4.576053368,0.649132474,0.0,0
Huber,OSQP_high,optimal,5.187572125,125,5931.55242226378,166,512940,0,4.480953834,0.706618291,0.0,0
Huber,OSQP_high,optimal,5.48339951,125,5647.121621493043,166,512940,0,4.808516855,0.674882655,0.0,0
Huber,OSQP_high,optimal,5.084600065,125,5698.248622795878,166,512940,0,4.4259629,0.658637165,0.0,0
Huber,OSQP_high,optimal,9.437111536,125,7313.43904027731,209,780615,0,8.435569033,1.001542503,0.0,0
Huber,OSQP_high,optimal,9.895394004,125,7029.390690868622,209,780615,0,8.907490105,0.987903899,0.0,0
Huber,OSQP_high,optimal,9.446133913999999,125,6876.468866731201,209,780615,0,8.434589853,1.011544061,0.0,0
Huber,OSQP_high,optimal,9.894271522999999,125,7283.858605270758,209,780615,0,8.891188741,1.003082782,0.0,0
Huber,OSQP_high,optimal,9.624340797999999,125,6954.423200788264,209,780615,0,8.619455798999999,1.0048849990000002,0.0,0
Huber,OSQP_high,optimal,9.462145068,125,7294.107757602603,209,780615,0,8.491416011,0.970729057,0.0,0
Huber,OSQP_high,optimal,9.763625206,125,7190.007215250516,209,780615,0,8.753262911,1.010362295,0.0,0
Huber,OSQP_high,optimal,9.721849608,125,7384.839766328824,209,780615,0,8.784427541,0.937422067,0.0,0
Huber,OSQP_high,optimal,9.354621794,125,7121.36313099654,209,780615,0,8.363304348,0.991317446,0.0,0
Huber,OSQP_high,optimal,9.267361081,125,7108.233172848959,209,780615,0,8.273043985,0.994317096,0.0,0
Control,OSQP_high,optimal,0.0013749570000000002,50,0.10608107671308202,10,1970,0,0.000634557,0.0007404,0.0,0
Control,OSQP_high,optimal,0.002432533,100,1.005142932353594,10,1980,0,0.000790749,0.001641784,0.0,2
Control,OSQP_high,optimal,0.001396007,50,1.6229568642379806,10,1990,0,0.0006678789999999999,0.000728128,0.0,0
Control,OSQP_high,optimal,0.001960534,75,4.117582688310218,10,2000,0,0.000652013,0.001308521,0.0,0
Control,OSQP_high,optimal,0.0020274760000000003,75,4.3912113269771185,10,2000,0,0.000821586,0.00120589,0.0,1
Control,OSQP_high,optimal,0.002737712,125,92.41544478919668,10,2010,0,0.000640623,0.002097089,0.0,1
Control,OSQP_high,optimal,0.004572751,250,2.757370469080992,10,2000,0,0.000706904,0.003865847,0.0,2
Control,OSQP_high,optimal,0.003472314,175,1.190456012046346,10,1970,0,0.000635266,0.002837048,0.0,1
Control,OSQP_high,optimal,0.002000546,75,1.049147562910366,10,1990,0,0.000634265,0.001366281,0.0,1
Control,OSQP_high,optimal,0.001995231,75,1.8659347701728484,10,2020,0,0.000809022,0.001186209,0.0,1
Control,OSQP_high,optimal,0.003758848,175,11.888493803381095,11,2323,0,0.000698222,0.003060626,0.0,0
Control,OSQP_high,optimal,0.002106705,75,0.697193981461708,11,2263,0,0.000699227,0.001407478,0.0,1
Control,OSQP_high,optimal,0.0017882660000000004,75,1.7340582752888496,11,2283,0,0.000607598,0.001180668,0.0,0
Control,OSQP_high,optimal,0.01722604,1000,5.127086232044218,11,2283,0,0.000691456,0.016534583999999998,0.0,1
Control,OSQP_high,optimal,0.002343371,100,3.8845871526875353,11,2303,0,0.0006243280000000001,0.001719043,0.0,2
Control,OSQP_high,optimal,0.002881813,125,11.366201525346318,11,2283,0,0.00071367,0.002168143,0.0,0
Control,OSQP_high,optimal,0.0052715520000000005,250,2.49623084838141,11,2283,0,0.000696737,0.004574815,0.0,2
Control,OSQP_high,optimal,0.015023732,850,58.753876987340824,11,2283,0,0.0006986389999999999,0.014325093,0.0,1
Control,OSQP_high,optimal,0.002971823,125,1.9438870237369759,11,2293,0,0.000693279,0.002278544,0.0,1
Control,OSQP_high,optimal,0.005404882,275,23.483657813759926,11,2313,0,0.000709407,0.004695475,0.0,0
Control,OSQP_high,optimal,0.003864451,150,1.891827865569132,12,2778,0,0.000753958,0.003110493,0.0,3
Control,OSQP_high,optimal,0.001770638,50,2.39045224853074,12,2768,0,0.000792007,0.000978631,0.0,0
Control,OSQP_high,optimal,0.007552446999999999,325,1.6543587597264582,12,2768,0,0.000806368,0.006746079,0.0,2
Control,OSQP_high,optimal,0.001831621,50,2.1899295153802867,12,2778,0,0.000819308,0.001012313,0.0,0
Control,OSQP_high,optimal,0.0054267790000000005,225,1.6132494387441998,12,2758,0,0.0008088430000000001,0.004617936,0.0,1
Control,OSQP_high,optimal,0.0054408270000000005,225,0.5036683696403539,12,2748,0,0.000801223,0.004639604,0.0,1
Control,OSQP_high,optimal,0.001831037,50,1.4268053761175334,12,2768,0,0.000809988,0.001021049,0.0,0
Control,OSQP_high,optimal,0.0029320730000000003,100,1.015539376212377,12,2758,0,0.000798565,0.002133508,0.0,1
Control,OSQP_high,optimal,0.004559438,175,4.779499996884129,12,2778,0,0.0008132489999999999,0.003746189,0.0,2
Control,OSQP_high,optimal,0.0030510909999999997,100,11.651658850509833,12,2788,0,0.0008030289999999999,0.0022480620000000003,0.0,2
Control,OSQP_high,optimal,0.007308521,275,8.250756934235056,13,3145,0,0.000905502,0.006403019,0.0,1
Control,OSQP_high,optimal,0.004004802,125,3.4278566276295512,13,3145,0,0.000891753,0.003113049,0.0,2
Control,OSQP_high,optimal,0.0075503989999999984,275,4.517190561886208,13,3145,0,0.00088264,0.0066677590000000005,0.0,3
Control,OSQP_high,optimal,0.0020405,50,2.546421621337597,13,3145,0,0.000887117,0.001153383,0.0,0
Control,OSQP_high,optimal,0.015006978,725,7.945669347101113,13,3135,0,0.000739946,0.014267032,0.0,1
Control,OSQP_high,optimal,0.0074349479999999985,275,5.7587646409333875,13,3145,0,0.000890673,0.006544275,0.0,2
Control,OSQP_high,optimal,0.003853074,125,3.4164944088822207,13,3125,0,0.000890996,0.002962078,0.0,1
Control,OSQP_high,optimal,0.004015042,125,14.056202004544456,13,3135,0,0.0008896360000000002,0.003125406,0.0,2
Control,OSQP_high,optimal,0.015972137,700,14.368913741143965,13,3165,0,0.0008964019999999998,0.015075735,0.0,1
Control,OSQP_high,optimal,0.0033660779999999998,125,0.968923363392171,13,3125,0,0.0007751419999999999,0.002590936,0.0,1
Control,OSQP_high,optimal,0.03057747,1275,7.412575358917644,14,3704,0,0.001045459,0.029532011,0.0,1
Control,OSQP_high,optimal,0.003823945,100,2.5189078637010227,14,3684,0,0.0010282689999999998,0.002795676,0.0,1
Control,OSQP_high,optimal,0.007939558000000001,250,7.689903149856561,14,3674,0,0.001031937,0.006907621,0.0,2
Control,OSQP_high,optimal,0.005282695,150,1.167381299579234,14,3674,0,0.001010322,0.004272373,0.0,2
Control,OSQP_high,optimal,0.006412131999999999,200,4.100684557213129,14,3674,0,0.001011318,0.005400814,0.0,1
Control,OSQP_high,optimal,0.003153714,75,1.1308901236863098,14,3644,0,0.001008977,0.0021447370000000003,0.0,1
Control,OSQP_high,optimal,0.00384899,100,13.563303840859945,14,3684,0,0.001027973,0.0028210170000000003,0.0,1
Control,OSQP_high,optimal,0.003849574,100,2.1695453238033395,14,3684,0,0.001021526,0.002828048,0.0,1
Control,OSQP_high,optimal,0.009388023,350,4.458406845539686,14,3694,0,0.000855066,0.008532956999999999,0.0,4
Control,OSQP_high,optimal,0.002758911,75,0.7203132218948698,14,3664,0,0.0008838930000000002,0.001875018,0.0,1
Control,OSQP_high,optimal,0.008953631,250,8.567308411840477,15,4115,0,0.00112103,0.007832601,0.0,3
Control,OSQP_high,optimal,0.005095494000000001,150,4.810938918344059,15,4095,0,0.000939755,0.004155739,0.0,2
Control,OSQP_high,optimal,0.003507589,75,3.9382766504219884,15,4125,0,0.00112938,0.002378209,0.0,1
Control,OSQP_high,optimal,0.004035077,100,2.655949397597622,15,4095,0,0.00112975,0.002905327,0.0,0
Control,OSQP_high,optimal,0.014241823,450,4.276004623752399,15,4105,0,0.001117158,0.013124665,0.0,2
Control,OSQP_high,optimal,0.005105391,125,1.6855601841600365,15,4085,0,0.001110588,0.003994803,0.0,2
Control,OSQP_high,optimal,0.038970953,1450,8.842690644063476,15,4105,0,0.0011143910000000002,0.037856562,0.0,1
Control,OSQP_high,optimal,0.006279918999999999,200,3.0437046047660643,15,4115,0,0.00093872,0.0053411990000000005,0.0,2
Control,OSQP_high,optimal,0.01034919,325,3.243074850305032,15,4125,0,0.001120897,0.009228293,0.0,0
Control,OSQP_high,optimal,0.002580124,50,4.140288693748859,15,4115,0,0.001120557,0.0014595670000000002,0.0,0
Control,OSQP_high,optimal,0.003919129,50,2.502122601950532,16,4728,0,0.001717473,0.002201656,0.0,0
Control,OSQP_high,optimal,0.004790117,100,1.75511597028242,16,4698,0,0.001282004,0.003508113,0.0,1
Control,OSQP_high,optimal,0.003892504,50,0.8324739949048261,16,4698,0,0.0016717370000000002,0.002220767,0.0,0
Control,OSQP_high,optimal,0.008953988000000001,150,2.39634113855578,16,4698,0,0.001717694,0.007236294,0.0,2
Control,OSQP_high,optimal,0.006705588,150,5.24048075947572,16,4718,0,0.001484252,0.005221336,0.0,1
Control,OSQP_high,optimal,0.007261197,125,7.190986861766963,16,4708,0,0.0016557879999999998,0.005605409,0.0,1
Control,OSQP_high,optimal,0.011668493,250,1.1285055762845448,16,4688,0,0.001516301,0.010152192,0.0,1
Control,OSQP_high,optimal,0.003894096,50,3.465535662053811,16,4718,0,0.001682201,0.002211895,0.0,0
Control,OSQP_high,optimal,0.008631775999999999,150,4.788341143608709,16,4728,0,0.001718643,0.006913133,0.0,1
Control,OSQP_high,optimal,0.003505305,50,0.6847750181701631,16,4688,0,0.001508783,0.001996522,0.0,0
Control,OSQP_high,optimal,0.004330363,50,1.6219342640545682,18,5870,0,0.001877119,0.002453244,0.0,0
Control,OSQP_high,optimal,0.013120248000000001,225,3.837387137371308,18,5880,0,0.001868783,0.011251465,0.0,1
Control,OSQP_high,optimal,0.008695211999999999,125,2.964211327977813,18,5890,0,0.001884021,0.006811190999999999,0.0,2
Control,OSQP_high,optimal,0.012822671,200,4.683361341120468,18,5920,0,0.001900043,0.010922628,0.0,3
Control,OSQP_high,optimal,0.007800939999999998,150,1.0576996822087321,18,5900,0,0.0015562629999999998,0.006244677,0.0,1
Control,OSQP_high,optimal,0.00618676,100,5.311973388558654,18,5890,0,0.001564758,0.004622002,0.0,2
Control,OSQP_high,optimal,0.006714581999999999,100,1.5447952097002142,18,5840,0,0.001886659,0.004827923,0.0,0
Control,OSQP_high,optimal,0.0070944469999999985,100,3.5409804276748287,18,5900,0,0.001864115,0.005230332,0.0,1
Control,OSQP_high,optimal,0.003813933,50,2.0294131174798684,18,5860,0,0.001796601,0.002017332,0.0,0
Control,OSQP_high,optimal,0.010617066999999999,200,1.6732016365498341,18,5860,0,0.001850744,0.008766323000000001,0.0,2
Control,OSQP_high,optimal,0.005422850999999999,50,1.1311110963280515,20,7180,0,0.002291015,0.003131836,0.0,0
Control,OSQP_high,optimal,0.014419739,200,5.131986311347539,20,7180,0,0.001634477,0.012785262,0.0,1
Control,OSQP_high,optimal,0.012681772,150,3.2088460329260102,20,7170,0,0.002306709,0.010375063,0.0,2
Control,OSQP_high,optimal,0.010601223,125,0.9501680078464876,20,7140,0,0.002258818,0.008342405,0.0,1
Control,OSQP_high,optimal,0.019514838,100,2.432114716343124,20,7180,0,0.002284273,0.017230565,0.0,2
Control,OSQP_high,optimal,0.005367431999999999,50,2.7105752406260724,20,7150,0,0.002283145,0.003084287,0.0,0
Control,OSQP_high,optimal,0.011042869,125,2.7389825747643357,20,7180,0,0.002275549,0.00876732,0.0,2
Control,OSQP_high,optimal,0.0070710029999999984,75,2.448138871752648,20,7190,0,0.002286493,0.00478451,0.0,1
Control,OSQP_high,optimal,0.011667258,150,2.7611455608540174,20,7180,0,0.002253953,0.009413305,0.0,0
Control,OSQP_high,optimal,0.007467280999999998,75,3.0621105755972544,20,7180,0,0.00229203,0.005175251,0.0,1
Control,OSQP_high,optimal,0.005545124,50,4.197150809323616,23,9245,0,0.002408977,0.003136147,0.0,0
Control,OSQP_high,optimal,0.021913901,100,1.7555172456264825,23,9215,0,0.015764251,0.00614965,0.0,0
Control,OSQP_high,optimal,0.01511833,200,9.236151449557596,23,9265,0,0.002288001,0.012830329,0.0,2
Control,OSQP_high,optimal,0.03640269,200,3.4320452074664214,23,9255,0,0.002373359,0.034029331,0.0,3
Control,OSQP_high,optimal,0.014185705,150,11.866385292113499,23,9275,0,0.002315075,0.01187063,0.0,2
Control,OSQP_high,optimal,0.02558178,175,5.6701588904217175,23,9215,0,0.002420615,0.023161165,0.0,1
Control,OSQP_high,optimal,0.011030423,100,1.4127504856754636,23,9195,0,0.002863721,0.008166702,0.0,1
Control,OSQP_high,optimal,0.026944077,300,3.676212831267343,23,9235,0,0.002318231,0.024625846,0.0,4
Control,OSQP_high,optimal,0.013981118999999998,175,4.990304444562897,23,9265,0,0.002369153,0.011611966,0.0,2
Control,OSQP_high,optimal,0.011368978,125,2.199674188065857,23,9235,0,0.002416194,0.008952784,0.0,2
Control,OSQP_high,optimal,0.015655033,150,2.9675930287569323,26,11848,0,0.002987365,0.012667668,0.0,2
Control,OSQP_high,optimal,0.035631595,250,2.380615415019051,26,11818,0,0.003083718,0.032547877,0.0,3
Control,OSQP_high,optimal,0.008359873,50,1.8065329949063007,26,11818,0,0.003651946,0.004707927,0.0,0
Control,OSQP_high,optimal,0.012420302,100,2.2232456834919807,26,11848,0,0.003115863,0.009304439,0.0,2
Control,OSQP_high,optimal,0.02335434,250,10.794963720181922,26,11858,0,0.0030310840000000003,0.020323256,0.0,2
Control,OSQP_high,optimal,0.03958922,500,12.065172742658373,26,11868,0,0.00302951,0.03655971,0.0,2
Control,OSQP_high,optimal,0.017492083000000002,175,4.82100013641553,26,11828,0,0.003084905,0.014407178,0.0,1
Control,OSQP_high,optimal,0.011991931,100,3.4969767106564986,26,11818,0,0.003017299,0.008974632,0.0,2
Control,OSQP_high,optimal,0.01770785,175,6.268406941831581,26,11848,0,0.003007306,0.014700544,0.0,2
Control,OSQP_high,optimal,0.007047893,50,5.494247245870049,26,11868,0,0.003118698,0.003929195,0.0,0
Control,OSQP_high,optimal,0.015425195,100,8.434126155659133,29,14439,0,0.003795112,0.011630083,0.0,2
Control,OSQP_high,optimal,0.022435817,175,5.696674496573521,29,14419,0,0.003750655,0.018685162,0.0,1
Control,OSQP_high,optimal,0.028331777000000002,200,3.542210719483184,29,14429,0,0.004036329,0.024295448,0.0,2
Control,OSQP_high,optimal,0.017802591,125,9.924739789807699,29,14449,0,0.003799101,0.01400349,0.0,2
Control,OSQP_high,optimal,0.008534664,50,4.461591940314838,29,14449,0,0.003766067,0.004768597,0.0,0
Control,OSQP_high,optimal,0.025004911,225,4.261957317973804,29,14429,0,0.003587081,0.02141783,0.0,1
Control,OSQP_high,optimal,0.022291833,50,1.5836856087085918,29,14389,0,0.016548025,0.005743808,0.0,0
Control,OSQP_high,optimal,0.019675532,100,1.4612800281835148,29,14419,0,0.004527351,0.015148181,0.0,3
Control,OSQP_high,optimal,0.044410353,400,13.198142105898393,29,14439,0,0.003772865,0.040637488,0.0,2
Control,OSQP_high,optimal,0.017475339,125,4.415670915362503,29,14459,0,0.003769368,0.013705971,0.0,2
Control,OSQP_high,optimal,0.020470389,100,4.471174044619335,34,19764,0,0.005525645,0.014944744,0.0,1
Control,OSQP_high,optimal,0.034169307999999995,200,4.558719242986546,34,19834,0,0.005616001,0.028553307000000007,0.0,1
Control,OSQP_high,optimal,0.044221947000000005,225,5.162409379049671,34,19804,0,0.007553410999999999,0.036668536,0.0,2
Control,OSQP_high,optimal,0.025035868,50,2.2480136004208267,34,19794,0,0.005819595,0.019216273,0.0,0
Control,OSQP_high,optimal,0.038403412000000005,175,7.617940585642005,34,19804,0,0.006691402,0.03171201,0.0,1
Control,OSQP_high,optimal,0.01200476,50,3.734482570193242,34,19824,0,0.005583922,0.006420838000000001,0.0,0
Control,OSQP_high,optimal,0.019607806,100,3.1582508700026963,34,19794,0,0.005294096,0.01431371,0.0,1
Control,OSQP_high,optimal,0.021985153,50,6.096884105988586,34,19874,0,0.015508818,0.006476335,0.0,0
Control,OSQP_high,optimal,0.034156144,200,3.927227117169424,34,19834,0,0.005502804,0.02865334,0.0,2
Control,OSQP_high,optimal,0.049515423,275,11.810027033149805,34,19874,0,0.006863767,0.042651656,0.0,3
Control,OSQP_high,optimal,0.08618227699999999,325,4.257833824902935,39,25639,0,0.007566277,0.07861599999999999,0.0,1
Control,OSQP_high,optimal,0.046802587,225,5.198016042945093,39,25609,0,0.007605994,0.039196593,0.0,1
Control,OSQP_high,optimal,0.024721438,50,2.9499391728869853,39,25619,0,0.007588273,0.017133165,0.0,0
Control,OSQP_high,optimal,0.055769342,275,3.0214671474459425,39,25629,0,0.007718393,0.048050949,0.0,1
Control,OSQP_high,optimal,0.06534890900000001,150,8.601771750235047,39,25639,0,0.037698514,0.027650395,0.0,1
Control,OSQP_high,optimal,0.041155415,75,3.3208619240821147,39,25639,0,0.007424989,0.033730426,0.0,1
Control,OSQP_high,optimal,0.036037307000000005,50,5.6921473001645335,39,25659,0,0.02761996,0.008417347,0.0,0
Control,OSQP_high,optimal,0.047052068,200,2.7346127035873105,39,25629,0,0.008323177,0.038728891,0.0,2
Control,OSQP_high,optimal,0.06073340300000001,100,4.096240090316039,39,25609,0,0.023853666000000003,0.036879737,0.0,1
Control,OSQP_high,optimal,0.026651343,100,6.452758927229577,39,25669,0,0.007608151,0.019043192,0.0,1
Control,OSQP_high,optimal,0.238003255,600,8.630610868336243,46,35688,0,0.044326043,0.193677212,0.0,1
Control,OSQP_high,optimal,0.11829367400000004,150,13.49314966762961,46,35668,0,0.036623489,0.081670185,0.0,2
Control,OSQP_high,optimal,0.087167047,200,9.990870981121976,46,35688,0,0.025871067,0.06129598,0.0,2
Control,OSQP_high,optimal,0.122812268,325,4.7668914033989465,46,35638,0,0.011167052,0.111645216,0.0,2
Control,OSQP_high,optimal,0.191435666,675,8.488305198560651,46,35668,0,0.035071848,0.15636381800000002,0.0,1
Control,OSQP_high,optimal,0.02272777,50,4.985523132841848,46,35588,0,0.011218893,0.011508877,0.0,0
Control,OSQP_high,optimal,0.38474412799999996,375,9.911547457505867,46,35678,0,0.024405778,0.36033835,0.0,3
Control,OSQP_high,optimal,0.093373172,275,9.110617132815523,46,35668,0,0.011152697,0.082220475,0.0,1
Control,OSQP_high,optimal,0.067069221,200,12.97546970401556,46,35708,0,0.011305313,0.055763908,0.0,3
Control,OSQP_high,optimal,0.083697703,300,5.353402088949219,46,35638,0,0.011420314,0.072277389,0.0,2
Control,OSQP_high,optimal,0.12818152800000002,300,6.3873956979461335,54,48804,0,0.026660858,0.10152067,0.0,2
Control,OSQP_high,optimal,0.097173419,200,6.2626161589976075,54,48794,0,0.023674032,0.073499387,0.0,2
Control,OSQP_high,optimal,0.198221459,600,6.3215705223242225,54,48724,0,0.032529632,0.165691827,0.0,1
Control,OSQP_high,optimal,0.155330823,275,9.7920361315721,54,48734,0,0.046721648,0.108609175,0.0,2
Control,OSQP_high,optimal,0.124490246,350,7.339590523888829,54,48714,0,0.016095135,0.108395111,0.0,2
Control,OSQP_high,optimal,0.094526909,225,7.604344613423795,54,48754,0,0.016463055,0.078063854,0.0,2
Control,OSQP_high,optimal,0.141552845,275,5.46423698652026,54,48754,0,0.016578901,0.124973944,0.0,2
Control,OSQP_high,optimal,0.12240225199999999,325,6.115518119111768,54,48694,0,0.01643766,0.105964592,0.0,1
Control,OSQP_high,optimal,0.635321568,250,11.148702077151752,54,48804,0,0.083459534,0.551862034,0.0,2
Control,OSQP_high,optimal,0.428941168,175,10.226938409624085,54,48744,0,0.096551974,0.332389194,0.0,2
Control,OSQP_high,optimal,0.183031392,225,10.441086750414707,64,68034,0,0.041832524,0.141198868,0.0,2
Control,OSQP_high,optimal,0.20720659,150,10.244442748276539,64,68034,0,0.064905067,0.142301523,0.0,1
Control,OSQP_high,optimal,0.27331992,150,12.087281067429789,64,68064,0,0.045054977,0.228264943,0.0,2
Control,OSQP_high,optimal,0.075105858,75,7.643123105046527,64,68064,0,0.034450228,0.04065563,0.0,1
Control,OSQP_high,optimal,0.131598065,175,11.690376416605046,64,68034,0,0.025599684,0.105998381,0.0,3
Control,OSQP_high,optimal,0.05651576,75,8.064004035540169,64,67994,0,0.024967183,0.031548577,0.0,0
Control,OSQP_high,optimal,0.138250368,200,8.837480288038266,64,68034,0,0.024783243,0.113467125,0.0,3
Control,OSQP_high,optimal,0.239948838,225,5.238965383037013,64,67994,0,0.04485211,0.195096728,0.0,2
Control,OSQP_high,optimal,0.470990444,350,8.180948957262341,64,68054,0,0.044816486,0.426173958,0.0,1
Control,OSQP_high,optimal,0.077788635,50,5.559303149383477,64,68034,0,0.054668824000000005,0.023119811,0.0,0
Control,OSQP_high,optimal,0.6160897049999999,375,10.546735356350222,76,95358,0,0.10312044,0.512969265,0.0,2
Control,OSQP_high,optimal,0.182300235,225,8.877288857049539,76,95408,0,0.037006387,0.145293848,0.0,2
Control,OSQP_high,optimal,0.28314958300000004,225,18.75557564777957,76,95398,0,0.077603377,0.205546206,0.0,2
Control,OSQP_high,optimal,0.295291725,475,8.156396100403187,76,95288,0,0.03353704,0.261754685,0.0,2
Control,OSQP_high,optimal,0.199366197,250,11.305443236270847,76,95378,0,0.037587288,0.161778909,0.0,2
Control,OSQP_high,optimal,0.320839566,425,13.657568288356087,76,95338,0,0.06725367900000001,0.253585887,0.0,2
Control,OSQP_high,optimal,0.183932857,200,14.899974070835741,76,95428,0,0.037768257,0.1461646,0.0,2
Control,OSQP_high,optimal,0.29712610100000003,225,10.789094521732666,76,95368,0,0.07742507,0.219701031,0.0,1
Control,OSQP_high,optimal,0.329244445,200,12.73638350689866,76,95338,0,0.110232377,0.219012068,0.0,2
Control,OSQP_high,optimal,0.288078272,300,16.131115603511855,76,95438,0,0.07602021099999999,0.212058061,0.0,2
Control,OSQP_high,optimal,0.389955177,225,13.131247802553826,91,135583,0,0.119173509,0.27078166800000003,0.0,2
Control,OSQP_high,optimal,0.511506995,250,11.317384186394618,91,135563,0,0.1785288,0.332978195,0.0,2
Control,OSQP_high,optimal,0.469599344,275,10.30155658539589,91,135573,0,0.201356482,0.268242862,0.0,1
Control,OSQP_high,optimal,0.640155896,275,11.418230668802266,91,135573,0,0.205648406,0.43450749,0.0,2
Control,OSQP_high,optimal,0.408207716,300,16.646338691814215,91,135583,0,0.114271149,0.293936567,0.0,2
Control,OSQP_high,optimal,0.8445945460000001,275,14.030730095454707,91,135613,0,0.057876118,0.786718428,0.0,2
Control,OSQP_high,optimal,0.33730718800000004,300,13.587785200604847,91,135583,0,0.058942855,0.278364333,0.0,2
Control,OSQP_high,optimal,0.483166594,325,11.469377994745507,91,135543,0,0.109228057,0.373938537,0.0,2
Control,OSQP_high,optimal,0.719516018,450,12.570817595760307,91,135553,0,0.208505375,0.511010643,0.0,1
Control,OSQP_high,optimal,0.769610717,450,18.399569655088765,91,135583,0,0.179122129,0.5904885879999999,0.0,2
Control,OSQP_high,optimal,0.826589928,475,19.376599927361664,109,193729,0,0.230912458,0.59567747,0.0,2
Control,OSQP_high,optimal,0.970609608,325,15.554368225645534,109,193789,0,0.506941042,0.463668566,0.0,1
Control,OSQP_high,optimal,0.733453083,475,15.318768728330154,109,193799,0,0.139288192,0.594164891,0.0,2
Control,OSQP_high,optimal,0.544537389,300,15.906116351076234,109,193809,0,0.097903524,0.446633865,0.0,2
Control,OSQP_high,optimal,0.441140083,200,13.104417618598685,109,193799,0,0.092562819,0.348577264,0.0,2
Control,OSQP_high,optimal,1.166702135,400,12.968852381093493,109,193779,0,0.5505718470000001,0.6161302879999999,0.0,2
Control,OSQP_high,optimal,0.874373297,475,24.194398661675237,109,193749,0,0.236578495,0.637794802,0.0,2
Control,OSQP_high,optimal,0.532430424,275,14.462456936250925,109,193739,0,0.111181776,0.421248648,0.0,2
Control,OSQP_high,optimal,0.537992523,300,20.155978452461323,109,193759,0,0.09212784,0.445864683,0.0,2
Control,OSQP_high,optimal,1.2418146490000002,475,17.994085298240787,109,193759,0,0.510616784,0.731197865,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.0016788579999999999,50,0.10608107542256734,10,1970,1,0.000564673,0.000725587,0.0,0
Control,OSQP_polish_high,optimal,0.00456882,100,1.0051307208318343,10,1980,1,0.001008011,0.002934768,0.0,2
Control,OSQP_polish_high,optimal,0.002982344,50,1.6229568646379042,10,1990,1,0.00102474,0.001329133,0.0,0
Control,OSQP_polish_high,optimal,0.002085836,75,4.117579317944949,10,2000,1,0.000640339,0.001092325,0.0,0
Control,OSQP_polish_high,optimal,0.002143731,75,4.3912113134042015,10,2000,1,0.000580259,0.00117178,0.0,1
Control,OSQP_polish_high,optimal,0.002876715,125,92.41545216771469,10,2010,1,0.000576209,0.0019158170000000002,0.0,1
Control,OSQP_polish_high,optimal,0.008535467,250,2.757280310517481,10,2000,1,0.001070248,0.006815003,0.0,2
Control,OSQP_polish_high,optimal,0.0035879909999999996,175,1.1904395850075835,10,1970,1,0.000597046,0.0026213,0.0,1
Control,OSQP_polish_high,optimal,0.003772503,75,1.049147427103304,10,1990,1,0.001025295,0.002106234,0.0,1
Control,OSQP_polish_high,optimal,0.0021761640000000004,75,1.8659315753016077,10,2020,1,0.0006397309999999999,0.001169026,0.0,1
Control,OSQP_polish_high,optimal,0.003990945,175,11.88839754250628,11,2323,1,0.000632148,0.002951601,0.0,0
Control,OSQP_polish_high,optimal,0.002390586,75,0.6971939764722443,11,2263,1,0.0006287999999999999,0.00137978,0.0,1
Control,OSQP_polish_high,optimal,0.002345165,75,1.7340621607943052,11,2283,1,0.000627369,0.00130067,0.0,0
Control,OSQP_polish_high,optimal,0.016883451,1000,5.129730689431691,11,2283,1,0.000624263,0.015898268,0.0,1
Control,OSQP_polish_high,optimal,0.002919862,100,3.8845831929450116,11,2303,1,0.000621875,0.0018859089999999998,0.0,2
Control,OSQP_polish_high,optimal,0.003133345,125,11.366224385349085,11,2283,1,0.000643688,0.00209926,0.0,0
Control,OSQP_polish_high,optimal,0.005406747000000001,250,2.496092764903703,11,2283,1,0.00062202,0.0043565159999999995,0.0,2
Control,OSQP_polish_high,optimal,0.014545067,850,58.7620339825975,11,2283,1,0.0006188119999999999,0.01355274,0.0,1
Control,OSQP_polish_high,optimal,0.003209275,125,1.943844028791615,11,2293,1,0.000625025,0.0021741770000000002,0.0,1
Control,OSQP_polish_high,optimal,0.00557845,275,23.483728840135733,11,2313,1,0.000624029,0.004577108,0.0,0
Control,OSQP_polish_high,optimal,0.004698479,150,1.8918283903497572,12,2778,1,0.000760912,0.003404533,0.0,3
Control,OSQP_polish_high,optimal,0.002339124,50,2.3904522487746096,12,2768,1,0.0007949710000000001,0.0010166889999999999,0.0,0
Control,OSQP_polish_high,optimal,0.008060541000000001,325,1.6543481629262344,12,2768,1,0.000763479,0.006790201,0.0,2
Control,OSQP_polish_high,optimal,0.002369422,50,2.189929518419097,12,2778,1,0.000782256,0.001032341,0.0,0
Control,OSQP_polish_high,optimal,0.005934261000000001,225,1.6132475799382286,12,2758,1,0.0007704669999999999,0.004630706,0.0,1
Control,OSQP_polish_high,optimal,0.005347912000000001,225,0.5036484123359231,12,2748,1,0.0006663289999999999,0.004196242,0.0,1
Control,OSQP_polish_high,optimal,0.0023352060000000003,50,1.4268053762242854,12,2768,1,0.000777998,0.0010204189999999998,0.0,0
Control,OSQP_polish_high,optimal,0.003051172,100,1.015546476427538,12,2758,1,0.000670795,0.00190073,0.0,1
Control,OSQP_polish_high,optimal,0.005113508,175,4.77945369669816,12,2778,1,0.000776344,0.0038003509999999996,0.0,2
Control,OSQP_polish_high,optimal,0.003128365,100,11.651651829227061,12,2788,1,0.0006677710000000001,0.0019894360000000002,0.0,2
Control,OSQP_polish_high,optimal,0.006795747,275,8.2508439873437,13,3145,1,0.000718177,0.0055755530000000005,0.0,1
Control,OSQP_polish_high,optimal,0.0046141920000000005,125,3.4278368389717966,13,3145,1,0.000867795,0.0031577470000000002,0.0,2
Control,OSQP_polish_high,optimal,0.006945290999999999,275,4.517185427231037,13,3145,1,0.000718738,0.0057113680000000005,0.0,3
Control,OSQP_polish_high,optimal,0.002591563,50,2.5464180044879923,13,3145,1,0.000867047,0.00115959,0.0,0
Control,OSQP_polish_high,optimal,0.016968852,725,7.946467119289037,13,3135,1,0.000855027,0.015595457,0.0,1
Control,OSQP_polish_high,optimal,0.008053076999999999,275,5.758689735952599,13,3145,1,0.000871303,0.006591364000000001,0.0,2
Control,OSQP_polish_high,optimal,0.004454244,125,3.4164939380654875,13,3125,1,0.000847593,0.00297434,0.0,1
Control,OSQP_polish_high,optimal,0.004579975,125,14.056065121052573,13,3135,1,0.0008504939999999999,0.003152496,0.0,2
Control,OSQP_polish_high,optimal,0.016350393,700,14.369154985616534,13,3165,1,0.0008715460000000001,0.014956172,0.0,1
Control,OSQP_polish_high,optimal,0.004479872,125,0.9689222160114216,13,3125,1,0.000856035,0.0030314340000000004,0.0,1
Control,OSQP_polish_high,optimal,0.032578503999999994,1275,7.4136425895081866,14,3704,1,0.000986908,0.03095201,0.0,1
Control,OSQP_polish_high,optimal,0.0038092140000000004,100,2.518907815954773,14,3684,1,0.000826629,0.002397525,0.0,1
Control,OSQP_polish_high,optimal,0.008620881,250,7.689860182895738,14,3674,1,0.001000276,0.006971572,0.0,2
Control,OSQP_polish_high,optimal,0.006325467,150,1.167368023878456,14,3674,1,0.001012322,0.0042589609999999995,0.0,2
Control,OSQP_polish_high,optimal,0.0070980129999999985,200,4.100684770444894,14,3674,1,0.000993182,0.005405908,0.0,1
Control,OSQP_polish_high,optimal,0.003844319,75,1.130890314685863,14,3644,1,0.000976655,0.002151773,0.0,1
Control,OSQP_polish_high,optimal,0.004431544,100,13.563305913445172,14,3684,1,0.000994038,0.002809177,0.0,1
Control,OSQP_polish_high,optimal,0.004048489000000001,100,2.169545312904538,14,3684,1,0.0008840089999999999,0.002550876,0.0,1
Control,OSQP_polish_high,optimal,0.011337798999999999,350,4.458461337936336,14,3694,1,0.0009966060000000001,0.009677060999999999,0.0,4
Control,OSQP_polish_high,optimal,0.003439127,75,0.7203118738026206,14,3664,1,0.000873595,0.00192837,0.0,1
Control,OSQP_polish_high,optimal,0.008298026,250,8.566837407425181,15,4115,1,0.00092113,0.006685279000000001,0.0,3
Control,OSQP_polish_high,optimal,0.006644393,150,4.810855812646182,15,4095,1,0.001093921,0.00476315,0.0,2
Control,OSQP_polish_high,optimal,0.00424886,75,3.9382672717247003,15,4125,1,0.001109204,0.002385533,0.0,1
Control,OSQP_polish_high,optimal,0.004765399000000001,100,2.6559491220330704,15,4095,1,0.001094177,0.002926928,0.0,0
Control,OSQP_polish_high,optimal,0.014785882,450,4.276014954556032,15,4105,1,0.001113209,0.01300558,0.0,2
Control,OSQP_polish_high,optimal,0.005028629000000001,125,1.685556233423771,15,4085,1,0.000931744,0.003428803,0.0,2
Control,OSQP_polish_high,optimal,0.039616768,1450,8.8428995805335,15,4105,1,0.0010976010000000001,0.037825095,0.0,1
Control,OSQP_polish_high,optimal,0.008075399,200,3.0436494718474405,15,4115,1,0.001097483,0.006219364000000001,0.0,2
Control,OSQP_polish_high,optimal,0.011186328999999998,325,3.2430979091182013,15,4125,1,0.001089595,0.009347651,0.0,0
Control,OSQP_polish_high,optimal,0.003339785,50,4.140288692894479,15,4115,1,0.001100277,0.001447236,0.0,0
Control,OSQP_polish_high,optimal,0.003677533,50,2.5021223210150407,16,4728,1,0.001178681,0.001617334,0.0,0
Control,OSQP_polish_high,optimal,0.011105538,100,1.7551105008055805,16,4698,1,0.002406034,0.007086215,0.0,1
Control,OSQP_polish_high,optimal,0.0038524009999999997,50,0.8324739949538624,16,4698,1,0.001257743,0.0016602329999999999,0.0,0
Control,OSQP_polish_high,optimal,0.007532329000000002,150,2.396311535395085,16,4698,1,0.001236782,0.005405264,0.0,2
Control,OSQP_polish_high,optimal,0.007293345999999998,150,5.240479692455521,16,4718,1,0.001236477,0.005147715,0.0,1
Control,OSQP_polish_high,optimal,0.006708731999999999,125,7.190986349481868,16,4708,1,0.001319568,0.00437847,0.0,1
Control,OSQP_polish_high,optimal,0.010544342,250,1.1285041282193369,16,4688,1,0.0012320739999999999,0.008406304,0.0,1
Control,OSQP_polish_high,optimal,0.003761584,50,3.465535651063598,16,4718,1,0.0012444860000000002,0.00165604,0.0,0
Control,OSQP_polish_high,optimal,0.007100668,150,4.788385804955904,16,4728,1,0.001282242,0.005008994,0.0,1
Control,OSQP_polish_high,optimal,0.003754448,50,0.6847750173654323,16,4688,1,0.0012214160000000001,0.0016619570000000001,0.0,0
Control,OSQP_polish_high,optimal,0.022257363,50,1.6219342635279663,18,5870,1,0.00181725,0.002437118,0.0,0
Control,OSQP_polish_high,optimal,0.09138361199999999,550,3.8374246002565138,18,5880,1,0.051519718,0.03881191,0.0,1
Control,OSQP_polish_high,optimal,0.025993602,125,2.9642112083051284,18,5890,1,0.001808045,0.022784785,0.0,2
Control,OSQP_polish_high,optimal,0.014204431000000002,200,4.683277218889356,18,5920,1,0.001853295,0.01094953,0.0,3
Control,OSQP_polish_high,optimal,0.011021338,150,1.0576993192491695,18,5900,1,0.001874397,0.007651484,0.0,1
Control,OSQP_polish_high,optimal,0.008826262,100,5.3119721825500585,18,5890,1,0.0018304920000000002,0.005631962,0.0,2
Control,OSQP_polish_high,optimal,0.008195374,100,1.544795201965322,18,5840,1,0.0019125939999999999,0.004858100000000001,0.0,0
Control,OSQP_polish_high,optimal,0.008387218,100,3.5409803111069635,18,5900,1,0.001828955,0.005205238,0.0,1
Control,OSQP_polish_high,optimal,0.005793637,50,2.0294130575952067,18,5860,1,0.001913319,0.002452256,0.0,0
Control,OSQP_polish_high,optimal,0.013864607,200,1.6731789490765852,18,5860,1,0.0019318360000000001,0.010483278,0.0,2
Control,OSQP_polish_high,optimal,0.032827936,50,1.1311110760364658,20,7180,1,0.014091708,0.003141512,0.0,0
Control,OSQP_polish_high,optimal,0.016667397,200,5.1319815879749004,20,7180,1,0.0019319670000000001,0.013035686999999999,0.0,1
Control,OSQP_polish_high,optimal,0.014243717,150,3.208840831600276,20,7170,1,0.0022036860000000003,0.010312188,0.0,2
Control,OSQP_polish_high,optimal,0.068967782,125,0.9501679131490236,20,7140,1,0.0018598520000000002,0.06545056099999999,0.0,1
Control,OSQP_polish_high,optimal,0.011175505,100,2.432114407614058,20,7180,1,0.00219341,0.007285185,0.0,2
Control,OSQP_polish_high,optimal,0.007903944,50,2.710575234707153,20,7150,1,0.002185271,0.003117821,0.0,0
Control,OSQP_polish_high,optimal,0.012663327,125,2.7388912147208213,20,7180,1,0.002220736,0.008725464,0.0,2
Control,OSQP_polish_high,optimal,0.008577481999999999,75,2.4481387416986995,20,7190,1,0.001877884,0.004922712,0.0,1
Control,OSQP_polish_high,optimal,0.012019948999999999,150,2.761149282849308,20,7180,1,0.001844181,0.008356028,0.0,0
Control,OSQP_polish_high,optimal,0.015749034000000002,75,3.0621101675377593,20,7180,1,0.00218408,0.011800298,0.0,1
Control,OSQP_polish_high,optimal,0.008846834,50,4.197150703718643,23,9245,1,0.00281959,0.0037307440000000002,0.0,0
Control,OSQP_polish_high,optimal,0.011460069,75,1.7555176134925663,23,9215,1,0.0028266090000000003,0.006308193,0.0,1
Control,OSQP_polish_high,optimal,0.06272612899999999,200,9.236102410673274,23,9265,1,0.002401003,0.05800126,0.0,2
Control,OSQP_polish_high,optimal,0.021978329,200,3.432045665630448,23,9255,1,0.002839477,0.016839015,0.0,3
Control,OSQP_polish_high,optimal,0.037712745,150,11.866377169510134,23,9275,1,0.002798378,0.032607406,0.0,2
Control,OSQP_polish_high,optimal,0.018833487,175,5.670199456401338,23,9215,1,0.002832393,0.013709975,0.0,1
Control,OSQP_polish_high,optimal,0.013320375,100,1.4127500941741753,23,9195,1,0.0027899009999999996,0.008214879,0.0,1
Control,OSQP_polish_high,optimal,0.030397395,300,3.6762241618623785,23,9235,1,0.002816941,0.025281775,0.0,4
Control,OSQP_polish_high,optimal,0.030413975000000006,175,4.9901045949033564,23,9265,1,0.002828922,0.025319382,0.0,2
Control,OSQP_polish_high,optimal,0.015947166000000002,125,2.199671188801313,23,9235,1,0.0029271440000000004,0.010746978999999999,0.0,2
Control,OSQP_polish_high,optimal,0.047493229000000005,250,2.967580547442997,26,11848,1,0.019145871999999998,0.025294648,0.0,2
Control,OSQP_polish_high,optimal,0.029085666,250,2.380612447594161,26,11818,1,0.0035568509999999998,0.022986145,0.0,3
Control,OSQP_polish_high,optimal,0.010913617,50,1.8065329947504007,26,11818,1,0.0035771640000000003,0.004674573,0.0,0
Control,OSQP_polish_high,optimal,0.029482322000000002,100,2.2232448258484374,26,11848,1,0.00359546,0.011230388000000001,0.0,2
Control,OSQP_polish_high,optimal,0.032018283,250,10.794958429337118,26,11858,1,0.0035689859999999997,0.025404786000000002,0.0,2
Control,OSQP_polish_high,optimal,0.055594511,500,12.064166423844604,26,11868,1,0.0036175559999999996,0.048913023,0.0,2
Control,OSQP_polish_high,optimal,0.023941721000000003,175,4.8209948883898575,26,11828,1,0.003642614,0.017242633,0.0,1
Control,OSQP_polish_high,optimal,0.017727853000000002,100,3.4969745083157657,26,11818,1,0.003541957,0.011168971000000001,0.0,2
Control,OSQP_polish_high,optimal,0.024908597999999997,175,6.268233493144111,26,11848,1,0.0036119740000000004,0.018278513,0.0,2
Control,OSQP_polish_high,optimal,0.013099291,50,5.494247215656445,26,11868,1,0.005359791,0.0047121459999999995,0.0,0
Control,OSQP_polish_high,optimal,0.021972302000000003,100,8.434114218342701,29,14439,1,0.004719582,0.013927637,0.0,2
Control,OSQP_polish_high,optimal,0.06239626,275,5.696672610781907,29,14419,1,0.025933863999999997,0.03267031,0.0,1
Control,OSQP_polish_high,optimal,0.041994773,200,3.5422084458183023,29,14429,1,0.004431463,0.033786383999999996,0.0,2
Control,OSQP_polish_high,optimal,0.025088275,125,9.924677105377038,29,14449,1,0.004547493,0.01680694,0.0,2
Control,OSQP_polish_high,optimal,0.013900976,50,4.461589847657106,29,14449,1,0.004370009,0.005764275,0.0,0
Control,OSQP_polish_high,optimal,0.035287428,225,4.262047986226883,29,14429,1,0.004430841,0.027111299,0.0,1
Control,OSQP_polish_high,optimal,0.013937354,50,1.5836852492503275,29,14389,1,0.004452747,0.005748629,0.0,0
Control,OSQP_polish_high,optimal,0.023419434,100,1.4612800856150996,29,14419,1,0.004481801,0.015176778,0.0,3
Control,OSQP_polish_high,optimal,0.05670407800000001,400,13.197880503762072,29,14439,1,0.00443766,0.048502338,0.0,2
Control,OSQP_polish_high,optimal,0.033751135,125,4.41566910524904,29,14459,1,0.013234398999999999,0.016749788,0.0,2
Control,OSQP_polish_high,optimal,0.029417289,100,4.471173976059667,34,19764,1,0.006622215999999999,0.017960971000000003,0.0,1
Control,OSQP_polish_high,optimal,0.046091143000000015,200,4.558718536914238,34,19834,1,0.006584271,0.033940795,0.0,1
Control,OSQP_polish_high,optimal,0.051967252,225,5.162397464771461,34,19804,1,0.006626908000000001,0.039823539,0.0,2
Control,OSQP_polish_high,optimal,0.020025501,50,2.248013526550256,34,19794,1,0.006524057,0.008000063,0.0,0
Control,OSQP_polish_high,optimal,0.042154142000000006,175,7.6179396629002305,34,19804,1,0.006620661999999999,0.029983329,0.0,1
Control,OSQP_polish_high,optimal,0.020383197,50,3.7344825629756992,34,19824,1,0.006685514,0.008037541,0.0,0
Control,OSQP_polish_high,optimal,0.02992696,100,3.158250808287496,34,19794,1,0.006437155,0.017941503,0.0,1
Control,OSQP_polish_high,optimal,0.020023144,50,6.096882832558959,34,19874,1,0.006530013,0.008001914,0.0,0
Control,OSQP_polish_high,optimal,0.047839198000000006,200,3.9272182277519874,34,19834,1,0.006528735999999999,0.035790683999999996,0.0,2
Control,OSQP_polish_high,optimal,0.06198644,275,11.810028756569187,34,19874,1,0.006507951999999999,0.049922574000000004,0.0,3
Control,OSQP_polish_high,optimal,0.08558048600000001,325,4.257817853237259,39,25639,1,0.008961296,0.069079788,0.0,1
Control,OSQP_polish_high,optimal,0.06402282599999999,225,5.198016017574287,39,25609,1,0.009146276,0.04826793099999999,0.0,1
Control,OSQP_polish_high,optimal,0.056281125,50,2.94993910545366,39,25619,1,0.018549633,0.02056757,0.0,0
Control,OSQP_polish_high,optimal,0.124868661,275,3.0215004349158012,39,25629,1,0.008787903,0.109749606,0.0,1
Control,OSQP_polish_high,optimal,0.08989492399999999,175,8.601769675153168,39,25639,1,0.017577182,0.06573904900000001,0.0,2
Control,OSQP_polish_high,optimal,0.034334534,75,3.320862464645752,39,25639,1,0.008822217,0.018037755,0.0,1
Control,OSQP_polish_high,optimal,0.051959702,50,5.6921472999367095,39,25659,1,0.028892922999999997,0.015585915,0.0,0
Control,OSQP_polish_high,optimal,0.06259519,200,2.734564120075623,39,25629,1,0.008818496,0.046309313,0.0,2
Control,OSQP_polish_high,optimal,0.054801696,175,4.096236430948562,39,25609,1,0.008928351,0.038421897999999996,0.0,1
Control,OSQP_polish_high,optimal,0.033935078,100,6.45275881925609,39,25669,1,0.007458239,0.019107656,0.0,1
Control,OSQP_polish_high,optimal,0.151669422,600,8.630895085706772,46,35688,1,0.011013469,0.13267989,0.0,1
Control,OSQP_polish_high,optimal,0.091574774,150,13.493143723713134,46,35668,1,0.021869126000000003,0.060413377000000004,0.0,2
Control,OSQP_polish_high,optimal,0.084024932,200,9.990796728899376,46,35688,1,0.020307501999999998,0.054772491,0.0,2
Control,OSQP_polish_high,optimal,0.09953752,325,4.766879780813787,46,35638,1,0.011149915,0.079891006,0.0,2
Control,OSQP_polish_high,optimal,0.116919163,425,8.488963268338491,46,35668,1,0.014288967,0.094544195,0.0,2
Control,OSQP_polish_high,optimal,0.030298807,50,4.985524337304423,46,35588,1,0.011506313,0.011128465,0.0,0
Control,OSQP_polish_high,optimal,0.108290823,375,9.911446976355037,46,35678,1,0.011152533999999999,0.088871641,0.0,3
Control,OSQP_polish_high,optimal,0.103413745,325,9.110619612312146,46,35668,1,0.016298458000000002,0.078114267,0.0,1
Control,OSQP_polish_high,optimal,0.094514367,250,12.975423552029207,46,35708,1,0.024375604,0.06196741099999999,0.0,2
Control,OSQP_polish_high,optimal,0.090326497,300,5.3532721139668045,46,35638,1,0.011024566000000001,0.071258195,0.0,2
Control,OSQP_polish_high,optimal,0.134037262,300,6.3869668193021605,54,48804,1,0.01660618,0.10376080800000001,0.0,2
Control,OSQP_polish_high,optimal,0.196455083,250,6.2625571239376665,54,48794,1,0.08096178400000001,0.10191577199999999,0.0,2
Control,OSQP_polish_high,optimal,0.180200893,475,6.321554009301092,54,48724,1,0.016252945,0.147793554,0.0,1
Control,OSQP_polish_high,optimal,0.212054911,275,9.791975189230419,54,48734,1,0.064939165,0.13402413,0.0,2
Control,OSQP_polish_high,optimal,0.187865435,400,7.339571002503318,54,48714,1,0.036324287000000004,0.136500727,0.0,2
Control,OSQP_polish_high,optimal,0.14600613599999998,275,7.604305994743552,54,48754,1,0.036260034,0.096806625,0.0,2
Control,OSQP_polish_high,optimal,0.16287152900000001,300,5.464028232447095,54,48754,1,0.049499278,0.10160070800000001,0.0,2
Control,OSQP_polish_high,optimal,0.134415122,325,6.115507373132191,54,48694,1,0.016329816,0.10634776900000001,0.0,1
Control,OSQP_polish_high,optimal,0.117194799,250,11.148422172342247,54,48804,1,0.016228063,0.08788315199999999,0.0,2
Control,OSQP_polish_high,optimal,0.112882159,175,10.226766669373813,54,48744,1,0.03653729,0.06320973,0.0,2
Control,OSQP_polish_high,optimal,0.158474717,225,10.441053564619033,64,68034,1,0.024783021000000002,0.11343921900000001,0.0,2
Control,OSQP_polish_high,optimal,0.225237625,150,10.244441016828699,64,68034,1,0.074050962,0.126867148,0.0,1
Control,OSQP_polish_high,optimal,0.12653618,150,12.087254085956069,64,68064,1,0.024718419,0.081259857,0.0,2
Control,OSQP_polish_high,optimal,0.08657121699999999,75,7.643123241373519,64,68064,1,0.025069293,0.040883563,0.0,1
Control,OSQP_polish_high,optimal,0.17475542300000002,175,11.690385370916585,64,68034,1,0.029687556,0.120516662,0.0,3
Control,OSQP_polish_high,optimal,0.212639336,75,8.064004013266842,64,67994,1,0.12004157300000001,0.051627085,0.0,0
Control,OSQP_polish_high,optimal,0.21963394,200,8.83724761266053,64,68034,1,0.044816758,0.15425882800000001,0.0,3
Control,OSQP_polish_high,optimal,0.156599285,225,5.238953682270262,64,67994,1,0.02481402,0.113241144,0.0,2
Control,OSQP_polish_high,optimal,0.195633973,350,8.180935658616058,64,68054,1,0.024836277,0.15312795099999998,0.0,1
Control,OSQP_polish_high,optimal,0.068881912,50,5.5593030492107856,64,68034,1,0.026864324,0.02122581,0.0,0
Control,OSQP_polish_high,optimal,0.448464063,400,10.546225566203372,76,95358,1,0.13264352,0.287874947,0.0,2
Control,OSQP_polish_high,optimal,0.453185759,325,8.877245083557655,76,95408,1,0.167720908,0.247330362,0.0,2
Control,OSQP_polish_high,optimal,0.41803682299999995,225,18.754394482501304,76,95398,1,0.13559398,0.250300092,0.0,2
Control,OSQP_polish_high,optimal,0.379886524,475,8.156367423947222,76,95288,1,0.037952325,0.310062624,0.0,2
Control,OSQP_polish_high,optimal,0.298882023,250,11.305433825407595,76,95378,1,0.077805825,0.18853846600000002,0.0,2
Control,OSQP_polish_high,optimal,0.321707119,400,13.657511209095444,76,95338,1,0.038406924,0.256270334,0.0,2
Control,OSQP_polish_high,optimal,0.20155651800000002,200,14.899862352472374,76,95428,1,0.037620795,0.137001031,0.0,2
Control,OSQP_polish_high,optimal,0.243668872,250,10.789092859376959,76,95368,1,0.038187257999999995,0.17621223800000002,0.0,2
Control,OSQP_polish_high,optimal,0.28023024,275,12.736321722049592,76,95338,1,0.057852854,0.191873719,0.0,2
Control,OSQP_polish_high,optimal,0.5719211040000001,450,16.130257950327298,76,95438,1,0.275605401,0.269446738,0.0,2
Control,OSQP_polish_high,optimal,0.557683371,250,13.131155370565825,91,135583,1,0.143770629,0.363720266,0.0,2
Control,OSQP_polish_high,optimal,0.553821208,250,11.31721880376876,91,135563,1,0.161769513,0.34536728200000005,0.0,2
Control,OSQP_polish_high,optimal,0.943156191,325,10.301552442347843,91,135573,1,0.38564678799999996,0.507062429,0.0,2
Control,OSQP_polish_high,optimal,0.34735400400000005,275,11.418181344056352,91,135573,1,0.059270627,0.245248236,0.0,2
Control,OSQP_polish_high,optimal,0.362339611,250,16.646210072006554,91,135583,1,0.058769992,0.253310114,0.0,2
Control,OSQP_polish_high,optimal,0.7428481809999999,350,14.030657780658471,91,135613,1,0.236673303,0.46337413899999996,0.0,2
Control,OSQP_polish_high,optimal,0.654434526,400,13.58776386628246,91,135583,1,0.23744945,0.366918091,0.0,2
Control,OSQP_polish_high,optimal,0.515625752,325,11.46935976749739,91,135543,1,0.16739644,0.304822258,0.0,2
Control,OSQP_polish_high,optimal,0.524424592,350,12.570811022685929,91,135553,1,0.099119361,0.37521364100000004,0.0,2
Control,OSQP_polish_high,optimal,0.611564721,450,18.398852296710924,91,135583,1,0.11263780400000001,0.45610244,0.0,2
Control,OSQP_polish_high,optimal,1.038790587,350,19.37631242434455,109,193729,1,0.17131018,0.788353058,0.0,1
Control,OSQP_polish_high,optimal,0.429908099,175,15.55436677917794,109,193789,1,0.09328718,0.25739796600000003,0.0,1
Control,OSQP_polish_high,optimal,0.907869988,475,15.318742490230587,109,193799,1,0.200935122,0.634363304,0.0,2
Control,OSQP_polish_high,optimal,0.7125825140000001,300,15.905838954042409,109,193809,1,0.225098501,0.415944484,0.0,1
Control,OSQP_polish_high,optimal,0.492930707,200,13.104361465607948,109,193799,1,0.091895553,0.321460704,0.0,2
Control,OSQP_polish_high,optimal,1.035911757,400,12.968825618782068,109,193779,1,0.393173537,0.56482668,0.0,2
Control,OSQP_polish_high,optimal,1.0491798140000002,525,24.19390084549251,109,193749,1,0.300246836,0.679620088,0.0,2
Control,OSQP_polish_high,optimal,0.695927717,275,14.462290329435625,109,193739,1,0.194967439,0.427185177,0.0,2
Control,OSQP_polish_high,optimal,0.629614475,300,20.155736533001736,109,193759,1,0.124384686,0.429321787,0.0,2
Control,OSQP_polish_high,optimal,1.01007511,475,17.993771090471547,109,193759,1,0.312747681,0.626897157,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.001678858,50,0.10608107542256734,10,1970,1,0.000564673,0.000725587,0.0,0
Control,OSQP_polish_high,optimal,0.00456882,100,1.0051307208318345,10,1980,1,0.001008011,0.002934768,0.0,2
Control,OSQP_polish_high,optimal,0.0029823439999999996,50,1.6229568646379042,10,1990,1,0.00102474,0.001329133,0.0,0
Control,OSQP_polish_high,optimal,0.0020858359999999998,75,4.117579317944949,10,2000,1,0.000640339,0.001092325,0.0,0
Control,OSQP_polish_high,optimal,0.002143731,75,4.391211313404202,10,2000,1,0.000580259,0.00117178,0.0,1
Control,OSQP_polish_high,optimal,0.002876715,125,92.41545216771468,10,2010,1,0.000576209,0.001915817,0.0,1
Control,OSQP_polish_high,optimal,0.008535467,250,2.757280310517481,10,2000,1,0.001070248,0.006815003,0.0,2
Control,OSQP_polish_high,optimal,0.003587991,175,1.1904395850075835,10,1970,1,0.000597046,0.0026213,0.0,1
Control,OSQP_polish_high,optimal,0.003772503,75,1.0491474271033039,10,1990,1,0.001025295,0.002106234,0.0,1
Control,OSQP_polish_high,optimal,0.0021761640000000004,75,1.8659315753016075,10,2020,1,0.000639731,0.001169026,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,1.038790587,350,19.37631242434455,109,193729,1,0.17131018,0.788353058,0.0,1
Control,OSQP_polish_high,optimal,0.429908099,175,15.55436677917794,109,193789,1,0.09328718,0.257397966,0.0,1
Control,OSQP_polish_high,optimal,0.907869988,475,15.318742490230584,109,193799,1,0.200935122,0.634363304,0.0,2
Control,OSQP_polish_high,optimal,0.7125825140000001,300,15.905838954042407,109,193809,1,0.225098501,0.415944484,0.0,1
Control,OSQP_polish_high,optimal,0.492930707,200,13.104361465607948,109,193799,1,0.091895553,0.321460704,0.0,2
Control,OSQP_polish_high,optimal,1.035911757,400,12.968825618782068,109,193779,1,0.393173537,0.56482668,0.0,2
Control,OSQP_polish_high,optimal,1.049179814,525,24.19390084549251,109,193749,1,0.300246836,0.679620088,0.0,2
Control,OSQP_polish_high,optimal,0.695927717,275,14.462290329435623,109,193739,1,0.194967439,0.427185177,0.0,2
Control,OSQP_polish_high,optimal,0.629614475,300,20.15573653300174,109,193759,1,0.124384686,0.429321787,0.0,2
Control,OSQP_polish_high,optimal,1.01007511,475,17.993771090471544,109,193759,1,0.312747681,0.626897157,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.003990945,175,11.888397542506281,11,2323,1,0.000632148,0.002951601,0.0,0
Control,OSQP_polish_high,optimal,0.0023905859999999997,75,0.6971939764722443,11,2263,1,0.0006288,0.00137978,0.0,1
Control,OSQP_polish_high,optimal,0.002345165,75,1.7340621607943052,11,2283,1,0.000627369,0.00130067,0.0,0
Control,OSQP_polish_high,optimal,0.016883451,1000,5.129730689431691,11,2283,1,0.000624263,0.015898268,0.0,1
Control,OSQP_polish_high,optimal,0.002919862,100,3.884583192945012,11,2303,1,0.000621875,0.001885909,0.0,2
Control,OSQP_polish_high,optimal,0.003133345,125,11.366224385349085,11,2283,1,0.000643688,0.00209926,0.0,0
Control,OSQP_polish_high,optimal,0.005406747000000001,250,2.496092764903703,11,2283,1,0.00062202,0.004356516,0.0,2
Control,OSQP_polish_high,optimal,0.014545067,850,58.7620339825975,11,2283,1,0.000618812,0.01355274,0.0,1
Control,OSQP_polish_high,optimal,0.0032092749999999997,125,1.943844028791615,11,2293,1,0.000625025,0.002174177,0.0,1
Control,OSQP_polish_high,optimal,0.0055784499999999996,275,23.48372884013573,11,2313,1,0.000624029,0.004577108,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.004698479,150,1.8918283903497575,12,2778,1,0.000760912,0.003404533,0.0,3
Control,OSQP_polish_high,optimal,0.002339124,50,2.3904522487746096,12,2768,1,0.000794971,0.001016689,0.0,0
Control,OSQP_polish_high,optimal,0.008060541000000001,325,1.6543481629262344,12,2768,1,0.000763479,0.006790201,0.0,2
Control,OSQP_polish_high,optimal,0.002369422,50,2.189929518419097,12,2778,1,0.000782256,0.001032341,0.0,0
Control,OSQP_polish_high,optimal,0.005934261000000001,225,1.6132475799382286,12,2758,1,0.000770467,0.004630706,0.0,1
Control,OSQP_polish_high,optimal,0.005347912000000001,225,0.5036484123359231,12,2748,1,0.000666329,0.004196242,0.0,1
Control,OSQP_polish_high,optimal,0.0023352060000000003,50,1.4268053762242854,12,2768,1,0.000777998,0.001020419,0.0,0
Control,OSQP_polish_high,optimal,0.003051172,100,1.015546476427538,12,2758,1,0.000670795,0.00190073,0.0,1
Control,OSQP_polish_high,optimal,0.005113508,175,4.77945369669816,12,2778,1,0.000776344,0.003800351,0.0,2
Control,OSQP_polish_high,optimal,0.003128365,100,11.651651829227061,12,2788,1,0.000667771,0.001989436,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.0067957469999999996,275,8.2508439873437,13,3145,1,0.000718177,0.005575553,0.0,1
Control,OSQP_polish_high,optimal,0.004614192,125,3.427836838971797,13,3145,1,0.000867795,0.003157747,0.0,2
Control,OSQP_polish_high,optimal,0.006945290999999999,275,4.517185427231036,13,3145,1,0.000718738,0.005711368,0.0,3
Control,OSQP_polish_high,optimal,0.002591563,50,2.5464180044879923,13,3145,1,0.000867047,0.00115959,0.0,0
Control,OSQP_polish_high,optimal,0.016968852,725,7.946467119289038,13,3135,1,0.000855027,0.015595457,0.0,1
Control,OSQP_polish_high,optimal,0.008053077,275,5.7586897359526,13,3145,1,0.000871303,0.006591364,0.0,2
Control,OSQP_polish_high,optimal,0.0044542439999999996,125,3.4164939380654875,13,3125,1,0.000847593,0.00297434,0.0,1
Control,OSQP_polish_high,optimal,0.004579975,125,14.056065121052573,13,3135,1,0.000850494,0.003152496,0.0,2
Control,OSQP_polish_high,optimal,0.016350393,700,14.369154985616532,13,3165,1,0.000871546,0.014956172,0.0,1
Control,OSQP_polish_high,optimal,0.004479872,125,0.9689222160114215,13,3125,1,0.000856035,0.003031434,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.032578503999999994,1275,7.413642589508186,14,3704,1,0.000986908,0.03095201,0.0,1
Control,OSQP_polish_high,optimal,0.003809214,100,2.5189078159547735,14,3684,1,0.000826629,0.002397525,0.0,1
Control,OSQP_polish_high,optimal,0.008620881,250,7.689860182895738,14,3674,1,0.001000276,0.006971572,0.0,2
Control,OSQP_polish_high,optimal,0.0063254669999999995,150,1.167368023878456,14,3674,1,0.001012322,0.004258961,0.0,2
Control,OSQP_polish_high,optimal,0.007098012999999999,200,4.100684770444894,14,3674,1,0.000993182,0.005405908,0.0,1
Control,OSQP_polish_high,optimal,0.0038443189999999997,75,1.1308903146858633,14,3644,1,0.000976655,0.002151773,0.0,1
Control,OSQP_polish_high,optimal,0.004431544,100,13.563305913445173,14,3684,1,0.000994038,0.002809177,0.0,1
Control,OSQP_polish_high,optimal,0.004048489000000001,100,2.169545312904538,14,3684,1,0.000884009,0.002550876,0.0,1
Control,OSQP_polish_high,optimal,0.011337799,350,4.458461337936336,14,3694,1,0.000996606,0.009677061,0.0,4
Control,OSQP_polish_high,optimal,0.003439127,75,0.7203118738026206,14,3664,1,0.000873595,0.00192837,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.008298026,250,8.566837407425181,15,4115,1,0.00092113,0.006685279,0.0,3
Control,OSQP_polish_high,optimal,0.006644393,150,4.810855812646182,15,4095,1,0.001093921,0.00476315,0.0,2
Control,OSQP_polish_high,optimal,0.00424886,75,3.9382672717247,15,4125,1,0.001109204,0.002385533,0.0,1
Control,OSQP_polish_high,optimal,0.004765399000000001,100,2.6559491220330704,15,4095,1,0.001094177,0.002926928,0.0,0
Control,OSQP_polish_high,optimal,0.014785882,450,4.2760149545560315,15,4105,1,0.001113209,0.01300558,0.0,2
Control,OSQP_polish_high,optimal,0.005028629,125,1.685556233423771,15,4085,1,0.000931744,0.003428803,0.0,2
Control,OSQP_polish_high,optimal,0.039616768,1450,8.8428995805335,15,4105,1,0.001097601,0.037825095,0.0,1
Control,OSQP_polish_high,optimal,0.008075399,200,3.0436494718474405,15,4115,1,0.001097483,0.006219364,0.0,2
Control,OSQP_polish_high,optimal,0.011186329,325,3.2430979091182013,15,4125,1,0.001089595,0.009347651,0.0,0
Control,OSQP_polish_high,optimal,0.003339785,50,4.140288692894479,15,4115,1,0.001100277,0.001447236,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.0036775329999999998,50,2.5021223210150407,16,4728,1,0.001178681,0.001617334,0.0,0
Control,OSQP_polish_high,optimal,0.011105538,100,1.7551105008055805,16,4698,1,0.002406034,0.007086215,0.0,1
Control,OSQP_polish_high,optimal,0.003852401,50,0.8324739949538624,16,4698,1,0.001257743,0.001660233,0.0,0
Control,OSQP_polish_high,optimal,0.007532329000000001,150,2.3963115353950855,16,4698,1,0.001236782,0.005405264,0.0,2
Control,OSQP_polish_high,optimal,0.007293345999999999,150,5.240479692455521,16,4718,1,0.001236477,0.005147715,0.0,1
Control,OSQP_polish_high,optimal,0.006708732,125,7.190986349481868,16,4708,1,0.001319568,0.00437847,0.0,1
Control,OSQP_polish_high,optimal,0.010544342,250,1.128504128219337,16,4688,1,0.001232074,0.008406304,0.0,1
Control,OSQP_polish_high,optimal,0.0037615839999999997,50,3.465535651063599,16,4718,1,0.001244486,0.00165604,0.0,0
Control,OSQP_polish_high,optimal,0.007100668,150,4.788385804955903,16,4728,1,0.001282242,0.005008994,0.0,1
Control,OSQP_polish_high,optimal,0.0037544479999999996,50,0.6847750173654323,16,4688,1,0.001221416,0.001661957,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.022257363000000002,50,1.6219342635279665,18,5870,1,0.00181725,0.002437118,0.0,0
Control,OSQP_polish_high,optimal,0.091383612,550,3.8374246002565138,18,5880,1,0.051519718,0.03881191,0.0,1
Control,OSQP_polish_high,optimal,0.025993602,125,2.9642112083051284,18,5890,1,0.001808045,0.022784785,0.0,2
Control,OSQP_polish_high,optimal,0.014204431,200,4.683277218889356,18,5920,1,0.001853295,0.01094953,0.0,3
Control,OSQP_polish_high,optimal,0.011021338,150,1.0576993192491695,18,5900,1,0.001874397,0.007651484,0.0,1
Control,OSQP_polish_high,optimal,0.008826262,100,5.3119721825500585,18,5890,1,0.001830492,0.005631962,0.0,2
Control,OSQP_polish_high,optimal,0.008195374,100,1.544795201965322,18,5840,1,0.001912594,0.0048581,0.0,0
Control,OSQP_polish_high,optimal,0.008387218,100,3.5409803111069635,18,5900,1,0.001828955,0.005205238,0.0,1
Control,OSQP_polish_high,optimal,0.005793637,50,2.0294130575952067,18,5860,1,0.001913319,0.002452256,0.0,0
Control,OSQP_polish_high,optimal,0.013864607,200,1.6731789490765852,18,5860,1,0.001931836,0.010483278,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.032827936,50,1.1311110760364658,20,7180,1,0.014091708,0.003141512,0.0,0
Control,OSQP_polish_high,optimal,0.016667397,200,5.1319815879749004,20,7180,1,0.001931967,0.013035687,0.0,1
Control,OSQP_polish_high,optimal,0.014243717,150,3.208840831600276,20,7170,1,0.002203686,0.010312188,0.0,2
Control,OSQP_polish_high,optimal,0.068967782,125,0.9501679131490237,20,7140,1,0.001859852,0.065450561,0.0,1
Control,OSQP_polish_high,optimal,0.011175504999999999,100,2.432114407614058,20,7180,1,0.00219341,0.007285185,0.0,2
Control,OSQP_polish_high,optimal,0.007903944,50,2.7105752347071532,20,7150,1,0.002185271,0.003117821,0.0,0
Control,OSQP_polish_high,optimal,0.012663327,125,2.7388912147208213,20,7180,1,0.002220736,0.008725464,0.0,2
Control,OSQP_polish_high,optimal,0.008577482,75,2.448138741698699,20,7190,1,0.001877884,0.004922712,0.0,1
Control,OSQP_polish_high,optimal,0.012019949,150,2.7611492828493076,20,7180,1,0.001844181,0.008356028,0.0,0
Control,OSQP_polish_high,optimal,0.015749034000000002,75,3.06211016753776,20,7180,1,0.00218408,0.011800298,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.008846834,50,4.197150703718643,23,9245,1,0.00281959,0.003730744,0.0,0
Control,OSQP_polish_high,optimal,0.011460069,75,1.7555176134925665,23,9215,1,0.002826609,0.006308193,0.0,1
Control,OSQP_polish_high,optimal,0.06272612899999999,200,9.236102410673274,23,9265,1,0.002401003,0.05800126,0.0,2
Control,OSQP_polish_high,optimal,0.021978328999999998,200,3.4320456656304477,23,9255,1,0.002839477,0.016839015,0.0,3
Control,OSQP_polish_high,optimal,0.037712745,150,11.866377169510132,23,9275,1,0.002798378,0.032607406,0.0,2
Control,OSQP_polish_high,optimal,0.018833487,175,5.670199456401339,23,9215,1,0.002832393,0.013709975,0.0,1
Control,OSQP_polish_high,optimal,0.013320374999999999,100,1.4127500941741753,23,9195,1,0.002789901,0.008214879,0.0,1
Control,OSQP_polish_high,optimal,0.030397395,300,3.676224161862379,23,9235,1,0.002816941,0.025281775,0.0,4
Control,OSQP_polish_high,optimal,0.030413975000000003,175,4.9901045949033564,23,9265,1,0.002828922,0.025319382,0.0,2
Control,OSQP_polish_high,optimal,0.015947166,125,2.199671188801313,23,9235,1,0.002927144,0.010746979,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.047493229,250,2.9675805474429975,26,11848,1,0.019145872,0.025294648,0.0,2
Control,OSQP_polish_high,optimal,0.029085666,250,2.3806124475941615,26,11818,1,0.003556851,0.022986145,0.0,3
Control,OSQP_polish_high,optimal,0.010913616999999999,50,1.8065329947504012,26,11818,1,0.003577164,0.004674573,0.0,0
Control,OSQP_polish_high,optimal,0.029482322,100,2.2232448258484374,26,11848,1,0.00359546,0.011230388,0.0,2
Control,OSQP_polish_high,optimal,0.032018283,250,10.794958429337115,26,11858,1,0.003568986,0.025404786,0.0,2
Control,OSQP_polish_high,optimal,0.055594511,500,12.064166423844604,26,11868,1,0.003617556,0.048913023,0.0,2
Control,OSQP_polish_high,optimal,0.023941721,175,4.8209948883898575,26,11828,1,0.003642614,0.017242633,0.0,1
Control,OSQP_polish_high,optimal,0.017727853000000002,100,3.4969745083157657,26,11818,1,0.003541957,0.011168971,0.0,2
Control,OSQP_polish_high,optimal,0.024908598,175,6.26823349314411,26,11848,1,0.003611974,0.018278513,0.0,2
Control,OSQP_polish_high,optimal,0.013099290999999999,50,5.494247215656445,26,11868,1,0.005359791,0.004712146,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.021972302,100,8.434114218342701,29,14439,1,0.004719582,0.013927637,0.0,2
Control,OSQP_polish_high,optimal,0.06239626,275,5.696672610781908,29,14419,1,0.025933864,0.03267031,0.0,1
Control,OSQP_polish_high,optimal,0.041994773,200,3.5422084458183023,29,14429,1,0.004431463,0.033786384,0.0,2
Control,OSQP_polish_high,optimal,0.025088275,125,9.924677105377038,29,14449,1,0.004547493,0.01680694,0.0,2
Control,OSQP_polish_high,optimal,0.013900976,50,4.461589847657106,29,14449,1,0.004370009,0.005764275,0.0,0
Control,OSQP_polish_high,optimal,0.035287427999999996,225,4.262047986226884,29,14429,1,0.004430841,0.027111299,0.0,1
Control,OSQP_polish_high,optimal,0.013937353999999999,50,1.5836852492503277,29,14389,1,0.004452747,0.005748629,0.0,0
Control,OSQP_polish_high,optimal,0.023419434,100,1.4612800856150996,29,14419,1,0.004481801,0.015176778,0.0,3
Control,OSQP_polish_high,optimal,0.056704078000000005,400,13.197880503762072,29,14439,1,0.00443766,0.048502338,0.0,2
Control,OSQP_polish_high,optimal,0.033751135,125,4.41566910524904,29,14459,1,0.013234399,0.016749788,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.029417289,100,4.471173976059667,34,19764,1,0.006622216,0.017960971,0.0,1
Control,OSQP_polish_high,optimal,0.04609114300000001,200,4.558718536914239,34,19834,1,0.006584271,0.033940795,0.0,1
Control,OSQP_polish_high,optimal,0.051967252,225,5.162397464771461,34,19804,1,0.006626908,0.039823539,0.0,2
Control,OSQP_polish_high,optimal,0.020025501,50,2.2480135265502557,34,19794,1,0.006524057,0.008000063,0.0,0
Control,OSQP_polish_high,optimal,0.042154142000000006,175,7.617939662900231,34,19804,1,0.006620662,0.029983329,0.0,1
Control,OSQP_polish_high,optimal,0.020383197,50,3.7344825629756992,34,19824,1,0.006685514,0.008037541,0.0,0
Control,OSQP_polish_high,optimal,0.029926960000000002,100,3.158250808287496,34,19794,1,0.006437155,0.017941503,0.0,1
Control,OSQP_polish_high,optimal,0.020023144,50,6.096882832558959,34,19874,1,0.006530013,0.008001914,0.0,0
Control,OSQP_polish_high,optimal,0.047839198000000006,200,3.9272182277519874,34,19834,1,0.006528736,0.035790684,0.0,2
Control,OSQP_polish_high,optimal,0.06198644,275,11.810028756569187,34,19874,1,0.006507952,0.049922574,0.0,3


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.08558048600000001,325,4.257817853237259,39,25639,1,0.008961296,0.069079788,0.0,1
Control,OSQP_polish_high,optimal,0.064022826,225,5.198016017574287,39,25609,1,0.009146276,0.048267931,0.0,1
Control,OSQP_polish_high,optimal,0.056281125,50,2.9499391054536597,39,25619,1,0.018549633,0.02056757,0.0,0
Control,OSQP_polish_high,optimal,0.12486866099999999,275,3.021500434915801,39,25629,1,0.008787903,0.109749606,0.0,1
Control,OSQP_polish_high,optimal,0.08989492399999999,175,8.601769675153168,39,25639,1,0.017577182,0.065739049,0.0,2
Control,OSQP_polish_high,optimal,0.034334534,75,3.3208624646457516,39,25639,1,0.008822217,0.018037755,0.0,1
Control,OSQP_polish_high,optimal,0.051959701999999997,50,5.6921472999367095,39,25659,1,0.028892923,0.015585915,0.0,0
Control,OSQP_polish_high,optimal,0.06259519,200,2.734564120075623,39,25629,1,0.008818496,0.046309313,0.0,2
Control,OSQP_polish_high,optimal,0.054801696000000004,175,4.096236430948562,39,25609,1,0.008928351,0.038421898,0.0,1
Control,OSQP_polish_high,optimal,0.033935078,100,6.45275881925609,39,25669,1,0.007458239,0.019107656,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.151669422,600,8.630895085706772,46,35688,1,0.011013469,0.13267989,0.0,1
Control,OSQP_polish_high,optimal,0.091574774,150,13.493143723713132,46,35668,1,0.021869126,0.060413377,0.0,2
Control,OSQP_polish_high,optimal,0.084024932,200,9.990796728899376,46,35688,1,0.020307502,0.054772491,0.0,2
Control,OSQP_polish_high,optimal,0.09953751999999999,325,4.766879780813787,46,35638,1,0.011149915,0.079891006,0.0,2
Control,OSQP_polish_high,optimal,0.11691916299999999,425,8.48896326833849,46,35668,1,0.014288967,0.094544195,0.0,2
Control,OSQP_polish_high,optimal,0.030298807,50,4.9855243373044225,46,35588,1,0.011506313,0.011128465,0.0,0
Control,OSQP_polish_high,optimal,0.10829082300000001,375,9.911446976355037,46,35678,1,0.011152534,0.088871641,0.0,3
Control,OSQP_polish_high,optimal,0.103413745,325,9.110619612312146,46,35668,1,0.016298458,0.078114267,0.0,1
Control,OSQP_polish_high,optimal,0.09451436699999999,250,12.975423552029207,46,35708,1,0.024375604,0.061967411,0.0,2
Control,OSQP_polish_high,optimal,0.09032649699999999,300,5.3532721139668045,46,35638,1,0.011024566,0.071258195,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.134037262,300,6.3869668193021605,54,48804,1,0.01660618,0.103760808,0.0,2
Control,OSQP_polish_high,optimal,0.196455083,250,6.262557123937666,54,48794,1,0.080961784,0.101915772,0.0,2
Control,OSQP_polish_high,optimal,0.18020089299999997,475,6.321554009301093,54,48724,1,0.016252945,0.147793554,0.0,1
Control,OSQP_polish_high,optimal,0.21205491099999998,275,9.79197518923042,54,48734,1,0.064939165,0.13402413,0.0,2
Control,OSQP_polish_high,optimal,0.187865435,400,7.339571002503317,54,48714,1,0.036324287,0.136500727,0.0,2
Control,OSQP_polish_high,optimal,0.14600613599999998,275,7.6043059947435525,54,48754,1,0.036260034,0.096806625,0.0,2
Control,OSQP_polish_high,optimal,0.162871529,300,5.464028232447095,54,48754,1,0.049499278,0.101600708,0.0,2
Control,OSQP_polish_high,optimal,0.134415122,325,6.11550737313219,54,48694,1,0.016329816,0.106347769,0.0,1
Control,OSQP_polish_high,optimal,0.117194799,250,11.148422172342249,54,48804,1,0.016228063,0.087883152,0.0,2
Control,OSQP_polish_high,optimal,0.11288215900000001,175,10.226766669373813,54,48744,1,0.03653729,0.06320973,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.158474717,225,10.441053564619034,64,68034,1,0.024783021,0.113439219,0.0,2
Control,OSQP_polish_high,optimal,0.225237625,150,10.244441016828699,64,68034,1,0.074050962,0.126867148,0.0,1
Control,OSQP_polish_high,optimal,0.12653618,150,12.087254085956067,64,68064,1,0.024718419,0.081259857,0.0,2
Control,OSQP_polish_high,optimal,0.086571217,75,7.6431232413735195,64,68064,1,0.025069293,0.040883563,0.0,1
Control,OSQP_polish_high,optimal,0.174755423,175,11.690385370916585,64,68034,1,0.029687556,0.120516662,0.0,3
Control,OSQP_polish_high,optimal,0.212639336,75,8.064004013266842,64,67994,1,0.120041573,0.051627085,0.0,0
Control,OSQP_polish_high,optimal,0.21963393999999997,200,8.83724761266053,64,68034,1,0.044816758,0.154258828,0.0,3
Control,OSQP_polish_high,optimal,0.156599285,225,5.238953682270261,64,67994,1,0.02481402,0.113241144,0.0,2
Control,OSQP_polish_high,optimal,0.19563397300000002,350,8.180935658616058,64,68054,1,0.024836277,0.153127951,0.0,1
Control,OSQP_polish_high,optimal,0.068881912,50,5.559303049210785,64,68034,1,0.026864324,0.02122581,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.44846406299999997,400,10.546225566203372,76,95358,1,0.13264352,0.287874947,0.0,2
Control,OSQP_polish_high,optimal,0.45318575899999997,325,8.877245083557655,76,95408,1,0.167720908,0.247330362,0.0,2
Control,OSQP_polish_high,optimal,0.418036823,225,18.754394482501304,76,95398,1,0.13559398,0.250300092,0.0,2
Control,OSQP_polish_high,optimal,0.379886524,475,8.156367423947223,76,95288,1,0.037952325,0.310062624,0.0,2
Control,OSQP_polish_high,optimal,0.298882023,250,11.305433825407594,76,95378,1,0.077805825,0.188538466,0.0,2
Control,OSQP_polish_high,optimal,0.321707119,400,13.657511209095443,76,95338,1,0.038406924,0.256270334,0.0,2
Control,OSQP_polish_high,optimal,0.201556518,200,14.899862352472375,76,95428,1,0.037620795,0.137001031,0.0,2
Control,OSQP_polish_high,optimal,0.24366887199999998,250,10.78909285937696,76,95368,1,0.038187258,0.176212238,0.0,2
Control,OSQP_polish_high,optimal,0.28023024,275,12.736321722049592,76,95338,1,0.057852854,0.191873719,0.0,2
Control,OSQP_polish_high,optimal,0.5719211040000001,450,16.130257950327298,76,95438,1,0.275605401,0.269446738,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Control,OSQP_polish_high,optimal,0.557683371,250,13.131155370565825,91,135583,1,0.143770629,0.363720266,0.0,2
Control,OSQP_polish_high,optimal,0.553821208,250,11.317218803768762,91,135563,1,0.161769513,0.345367282,0.0,2
Control,OSQP_polish_high,optimal,0.9431561909999999,325,10.301552442347845,91,135573,1,0.385646788,0.507062429,0.0,2
Control,OSQP_polish_high,optimal,0.34735400400000005,275,11.418181344056352,91,135573,1,0.059270627,0.245248236,0.0,2
Control,OSQP_polish_high,optimal,0.36233961099999995,250,16.646210072006557,91,135583,1,0.058769992,0.253310114,0.0,2
Control,OSQP_polish_high,optimal,0.742848181,350,14.03065778065847,91,135613,1,0.236673303,0.463374139,0.0,2
Control,OSQP_polish_high,optimal,0.654434526,400,13.58776386628246,91,135583,1,0.23744945,0.366918091,0.0,2
Control,OSQP_polish_high,optimal,0.515625752,325,11.469359767497393,91,135543,1,0.16739644,0.304822258,0.0,2
Control,OSQP_polish_high,optimal,0.524424592,350,12.570811022685929,91,135553,1,0.099119361,0.375213641,0.0,2
Control,OSQP_polish_high,optimal,0.611564721,450,18.39885229671092,91,135583,1,0.112637804,0.45610244,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,9.473700000000001e-05,50,-106.24857077075724,10,35,1,4.8491999999999996e-05,2.8966e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,9.206900000000003e-05,50,-58.20666934807245,10,43,1,4.1921999999999996e-05,2.7893000000000002e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00010403,50,-21.901897660219337,10,37,1,5.2752e-05,2.937e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,9.5256e-05,50,-9.656449917457783,10,35,1,5.292e-05,2.6594e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000114621,50,-164.32963115864084,10,39,1,7.0904e-05,2.6561999999999997e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.2981e-05,50,-164.62870822159678,10,35,1,3.9826e-05,2.692e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.190600000000001e-05,50,-102.27011212231173,10,39,1,3.909e-05,2.6391999999999997e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.224799999999999e-05,50,-13.843978054169359,10,33,1,4.0373e-05,2.6566999999999998e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,7.9866e-05,50,-137.10561859956775,10,29,1,3.2264e-05,2.7276999999999997e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.446199999999999e-05,50,-20.424715043787828,10,37,1,4.2624e-05,2.6053000000000003e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000109764,50,-61.898966118040256,11,51,1,4.7846e-05,3.8034e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000118401,50,-86.9473146617138,11,45,1,4.946e-05,3.8179e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000125226,50,-38.79269375423314,11,41,1,5.0321e-05,3.8318e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000112587,50,-55.96000385075965,11,43,1,5.026e-05,3.7855e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000114065,50,2.051820427700526,11,51,1,4.8621999999999996e-05,4.0527e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000112171,50,-21.787919440471672,11,39,1,4.8811000000000004e-05,3.821e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000118928,50,-87.64786813175972,11,45,1,5.6535e-05,3.8781999999999996e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00012582200000000002,50,-145.285890749821,11,43,1,6.0981000000000004e-05,3.9308000000000004e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000108955,50,-26.455419971974123,11,35,1,4.6193e-05,3.7564e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00013698600000000002,50,-16.9756874824698,11,43,1,7.5157e-05,3.8516e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00013741100000000002,50,-58.88806586983046,12,58,1,6.209399999999999e-05,4.3376999999999995e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011461,50,-70.6040322728343,12,44,1,4.7909e-05,4.1238e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000123089,50,-16.584037850349098,12,48,1,5.623e-05,4.200100000000001e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00012243899999999998,50,-25.47812088976003,12,52,1,5.104e-05,4.3341000000000004e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00014934600000000002,50,-32.529684075497734,12,56,1,5.8865e-05,4.3508000000000004e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000144979,50,-13.650502112655715,12,48,1,5.913e-05,5.1488e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011734299999999999,50,-17.260520940337173,12,44,1,5.0763e-05,4.2183999999999995e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000192101,50,-30.13160767606302,12,52,1,6.234800000000001e-05,5.3238e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00013138899999999998,50,-21.740787409091343,12,52,1,5.3018e-05,4.3045e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000131288,50,-25.968020757965046,12,48,1,5.3317e-05,4.3401999999999995e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000148459,50,-222.1342017472461,13,64,1,6.3318e-05,5.2106000000000006e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000147107,50,-8.447643295999013,13,66,1,6.2403e-05,5.1713000000000004e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000159994,50,-19.83077408607835,13,74,1,7.113e-05,5.3759e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00014858799999999998,50,-4.5881015526818345,13,60,1,6.7798e-05,4.974e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00014403000000000002,50,-37.543391940340534,13,54,1,6.800899999999999e-05,4.4183999999999996e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000131138,50,-20.044078771225667,13,60,1,5.8271000000000005e-05,4.3031e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000158187,50,-35.525226152740565,13,62,1,5.9403e-05,5.2406000000000006e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000157061,50,-2.511648893526424,13,64,1,7.4873e-05,5.0813e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00012739700000000001,50,-148.3971937384902,13,56,1,5.1407e-05,4.268e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00012544500000000002,50,-9.59457143464482,13,62,1,5.1872e-05,4.5867e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00021370700000000002,50,-63.505706141569746,15,90,1,0.00010735100000000001,6.3788e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000216795,50,-4.983428982034819,15,100,1,8.631100000000001e-05,7.7601e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00018153400000000001,50,-11.960328344875608,15,84,1,7.9788e-05,6.1073e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.002523658,50,0.9418700025328928,15,96,1,9.0478e-05,6.7025e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000200283,50,-28.282277384455217,15,90,1,8.9483e-05,6.062e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000203428,50,-0.8870640640129852,15,86,1,9.2729e-05,6.3831e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00025206400000000003,50,-4.399228998704287,15,94,1,0.000141064,6.023e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000218613,50,-23.36849698850807,15,88,1,0.00010023100000000001,6.3216e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00017473,50,-146.16930971936102,15,84,1,8.2443e-05,5.4677e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000192576,50,-130.43503721676254,15,90,1,9.4206e-05,3.6528e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00017056,50,1.593360945879377,18,150,1,7.567e-05,5.3028999999999997e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00016972099999999998,50,-1.8768477493119171,18,132,1,7.8188e-05,5.151e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00016232199999999998,50,-163.38904891434166,18,152,1,8.0804e-05,4.5634e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000160123,50,-28.528603255677577,18,142,1,6.982e-05,5.2313999999999994e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00016108300000000002,50,-24.202514736933875,18,148,1,6.9652e-05,5.0843999999999996e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000168667,50,7.287283557213841,18,150,1,7.1328e-05,5.4178e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000146897,50,-2.6228305675378976,18,140,1,6.181100000000001e-05,5.055e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000176569,50,0.14774627226549644,18,160,1,7.4367e-05,5.5944e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000148186,50,-24.425130707375736,18,132,1,6.7166e-05,4.6506000000000005e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00018224599999999998,50,8.806886112320267,18,136,1,9.2814e-05,5.1639e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000283183,50,0.7387233272287796,23,246,1,0.00011470700000000001,9.0759e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00029613700000000003,50,2.4534309893228023,23,260,1,0.000122985,9.190299999999999e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000331475,50,-8.019167100779967,23,276,1,0.00013486299999999999,9.5285e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000304233,50,-5.5236965140236,23,264,1,0.00012715100000000002,9.3161e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000305187,50,-40.019981479083626,23,266,1,0.000123089,0.000100003,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000306839,50,4.656218983331546,23,310,1,0.000124737,9.7729e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000299517,50,10.080248125565227,23,248,1,0.00012518299999999998,9.7321e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000300363,50,-8.9740814999624,23,278,1,0.000124731,9.7519e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000301655,50,3.36594894816899,23,238,1,0.000122227,9.4281e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000296917,50,-5.983192844957718,23,260,1,0.000113677,0.000101601,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00051925,50,5.833066279807318,29,493,1,0.000250464,0.000140299,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00066496,50,-7.483285043138563,29,493,1,0.000274492,0.000204662,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000462419,50,13.116156064363587,29,501,1,0.000186356,0.00013432600000000001,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000489025,50,-24.342780558602144,29,469,1,0.00021422900000000003,0.000131301,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00046599699999999995,50,5.298510127401978,29,471,1,0.00018748400000000002,0.00013641,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000462477,50,-5.518453111963001,29,479,1,0.000202698,0.000136849,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000449731,50,5.5579700161598815,29,487,1,0.000178396,0.000140959,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000458975,50,-46.111340617569724,29,501,1,0.000193252,0.000143785,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0006040440000000001,50,11.178523865105904,29,463,1,0.000259125,0.000160237,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000472959,50,5.965643861163152,29,495,1,0.000193694,0.000148242,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007779719999999999,50,1.1533511563472534,39,1034,1,0.000320713,0.000245879,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0006966660000000001,50,4.156197764022839,39,1034,1,0.00028189,0.000229818,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007028669999999999,50,17.340254823241658,39,1030,1,0.000282621,0.000228178,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0006881109999999999,50,1.129987620473983,39,996,1,0.000284633,0.000214628,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007100110000000001,50,23.183453999003163,39,1050,1,0.000304387,0.000217296,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000695735,50,24.516474950201484,39,990,1,0.000282593,0.000226238,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007834179999999999,50,10.265224491098786,39,1022,1,0.000320481,0.000252987,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007851690000000001,50,9.207632715765259,39,1082,1,0.000323897,0.000249246,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000728919,50,17.190170522901074,39,1060,1,0.000296905,0.000236126,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0008005530000000001,50,15.752368481576276,39,1056,1,0.00032395599999999997,0.000260452,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0012135289999999999,50,27.066381366004528,53,2261,1,0.000517082,0.00037154800000000003,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001193906,50,89.0318973927267,53,2201,1,0.000508139,0.000362156,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001205839,50,44.156437567242776,53,2253,1,0.000509082,0.00037977400000000004,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001197616,50,43.18994004518626,53,2239,1,0.000502501,0.00037697699999999997,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001192159,50,24.897255884454502,53,2119,1,0.000503603,0.000371022,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0011812580000000001,50,23.81917851974341,53,2145,1,0.000495197,0.00036887599999999997,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0015731439999999998,50,23.565134865042964,53,2171,1,0.000661385,0.000493692,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001568726,50,14.9899858914461,53,2123,1,0.000662229,0.000491355,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001585795,50,62.064180421045045,53,2159,1,0.000668411,0.00049172,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0015944879999999998,50,64.89260391950579,53,2183,1,0.000672637,0.000487422,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001898524,50,37.3305906691007,73,4685,1,0.0008437010000000001,0.000543774,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001946117,50,83.41193406759291,73,4785,1,0.000858928,0.000562834,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001948936,50,120.26139520904282,73,4689,1,0.000859647,0.000554446,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0019103020000000002,50,80.82749378169203,73,4743,1,0.000842192,0.000550335,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001899209,50,128.27205926613027,73,4757,1,0.000828825,0.00055853,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001952074,50,68.00261627968456,73,4785,1,0.00084891,0.000562633,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001991417,50,132.14332817951606,73,4839,1,0.000888782,0.000553175,0.0,0
Eq QP,OSQP_polish_high,optimal,0.002185003,50,140.7222802744885,73,4807,1,0.000934395,0.000614105,0.0,0
Eq QP,OSQP_polish_high,optimal,0.002220162,50,76.82390475104164,73,4771,1,0.0009533230000000001,0.000619041,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00217291,50,79.11949976155171,73,4751,1,0.0009311230000000001,0.000613797,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004278449,50,228.26045652907683,103,10450,1,0.002213865,0.001025151,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0042661240000000005,50,141.27656799094981,103,10390,1,0.002179329,0.001031243,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004203685,50,151.09380142843114,103,10356,1,0.0021347560000000002,0.0010171989999999999,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004173245000000001,50,131.38184845603269,103,10322,1,0.00209805,0.00100719,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004118269,50,222.19560986070354,103,10382,1,0.002041448,0.0010269230000000001,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007537828000000001,50,58.95274863393745,103,10404,1,0.003558215,0.001940226,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00758431,50,218.80167068348047,103,10468,1,0.0035254170000000003,0.002006152,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007440518,50,230.5809080536884,103,10408,1,0.0034741620000000003,0.001979994,0.0,0
Eq QP,OSQP_polish_high,optimal,0.003890052,50,254.20329487598812,103,10314,1,0.001823245,0.001027317,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00751654,50,175.33775539705834,103,10388,1,0.003569445,0.001947919,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0073079539999999985,50,353.08786124616586,146,22162,1,0.003485419,0.00197875,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007270036,50,394.37307403587874,146,22148,1,0.003523033,0.00193585,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00727805,50,279.34851259678396,146,22206,1,0.00350545,0.0019329520000000002,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007622428,50,209.35986492936615,146,22164,1,0.0036465559999999996,0.002072977,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00764767,50,239.22390088094159,146,22194,1,0.003647253,0.002065799,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007832801,50,339.2063419450035,146,22122,1,0.003742459,0.0020596679999999997,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00767249,50,396.85023423290414,146,22228,1,0.00359901,0.002064437,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0075202030000000005,50,290.11529801528917,146,22182,1,0.00354684,0.002011966,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0073051,50,534.726140924451,146,22106,1,0.003499325,0.0019327620000000002,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007381648000000002,50,329.39071272762817,146,22094,1,0.003515812,0.001944565,0.0,0
Eq QP,OSQP_polish_high,optimal,0.016988984,50,627.8072445663007,211,47502,1,0.008413816999999999,0.004117315,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017528690000000003,50,1019.0548552310803,211,47528,1,0.008538226999999999,0.004202885999999999,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017236833,50,915.9174207115863,211,47460,1,0.008497731,0.00420379,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017470803,50,873.0929305741322,211,47456,1,0.008744408,0.004180441,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017590894000000003,50,777.0661209462709,211,47480,1,0.009253347,0.003962088,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017353619,50,1146.0849027520226,211,47510,1,0.009108608,0.003967494,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017577536,50,731.0432515846933,211,47466,1,0.009123431,0.004034824,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017411038999999996,50,648.1550497583343,211,47490,1,0.009118544000000001,0.0039632090000000005,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017116712,50,679.5709184139397,211,47534,1,0.008437657,0.004210849,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017113523999999998,50,671.7969183364763,211,47474,1,0.008492776,0.00413051,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038274632,50,1665.6902339760543,304,99263,1,0.018941826999999998,0.008054458,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038691715,50,1626.032507554246,304,99231,1,0.018990418999999998,0.008237351,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038533272,50,1924.0047617551322,304,99275,1,0.018890933000000002,0.008224720999999999,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038339059,50,1966.4768169087736,304,99217,1,0.018923211000000002,0.008229748,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038138639,50,1518.4251933126914,304,99293,1,0.018824801000000002,0.008080654,0.0,0
Eq QP,OSQP_polish_high,optimal,0.03838698,50,1630.1543350775887,304,99241,1,0.018834886000000002,0.0081081,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038376071,50,2383.2588726572044,304,99247,1,0.019007839,0.00808139,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038567847999999995,50,1313.508348450666,304,99251,1,0.019002378,0.008063371,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038111923,50,2266.18042806309,304,99267,1,0.018894272,0.008281163000000001,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038438532,50,1662.145350999897,304,99261,1,0.018885358999999997,0.008101117,0.0,0
Eq QP,OSQP_polish_high,optimal,0.096476104,50,3565.828837086547,442,210016,1,0.047923988,0.017139273,0.0,0
Eq QP,OSQP_polish_high,optimal,0.09614820800000001,50,3041.176738827848,442,210006,1,0.047731407000000003,0.016886563,0.0,0
Eq QP,OSQP_polish_high,optimal,0.096417894,50,3349.367054414731,442,210004,1,0.047967742,0.017138435,0.0,0
Eq QP,OSQP_polish_high,optimal,0.09586334699999999,50,3570.827641869409,442,210012,1,0.047776587999999995,0.017139500000000002,0.0,0
Eq QP,OSQP_polish_high,optimal,0.09789008500000003,50,3248.3088569711963,442,210004,1,0.048541800999999996,0.017211406999999998,0.0,0
Eq QP,OSQP_polish_high,optimal,0.096835396,50,3866.2652195028263,442,210012,1,0.047928779000000005,0.017120585,0.0,0
Eq QP,OSQP_polish_high,optimal,0.094975992,50,3127.0734400775245,442,210004,1,0.047223642,0.016771203000000002,0.0,0
Eq QP,OSQP_polish_high,optimal,0.095570836,50,3834.968684481797,442,210008,1,0.04721763,0.016780457,0.0,0
Eq QP,OSQP_polish_high,optimal,0.096130547,50,3430.6394515429747,442,210010,1,0.047096975,0.017040846999999998,0.0,0
Eq QP,OSQP_polish_high,optimal,0.094583971,50,3208.436549504496,442,210000,1,0.046578169,0.016755088,0.0,0
Eq QP,OSQP_polish_high,optimal,0.24574304,50,6411.955171108731,644,445841,1,0.12389313,0.036538633,0.0,0
Eq QP,OSQP_polish_high,optimal,0.35890218,50,7801.860674688597,644,445841,1,0.23628781399999998,0.035957072,0.0,0
Eq QP,OSQP_polish_high,optimal,0.34763933300000005,50,7338.988661662497,644,445839,1,0.223854726,0.036309937,0.0,0
Eq QP,OSQP_polish_high,optimal,0.283815658,50,6762.0332208818445,644,445841,1,0.163721557,0.036336214,0.0,0
Eq QP,OSQP_polish_high,optimal,0.3619237,50,6917.215087300552,644,445841,1,0.244093808,0.035999391,0.0,0
Eq QP,OSQP_polish_high,optimal,0.315051028,50,8289.651245404513,644,445839,1,0.19013664600000002,0.036620341,0.0,0
Eq QP,OSQP_polish_high,optimal,0.236699884,50,7127.585278801609,644,445841,1,0.120588479,0.034925457,0.0,0
Eq QP,OSQP_polish_high,optimal,0.385513249,50,6613.499446978788,644,445841,1,0.241672175,0.054151797,0.0,0
Eq QP,OSQP_polish_high,optimal,0.43326608299999997,50,9016.470834550746,644,445837,1,0.163348044,0.147077763,0.0,0
Eq QP,OSQP_polish_high,optimal,0.28293354,50,7344.5928935224965,644,445841,1,0.172494395,0.03277212,0.0,0
Eq QP,OSQP_polish_high,optimal,1.5160305280000002,50,17491.15572623723,940,949870,1,1.115981203,0.097223592,0.0,0
Eq QP,OSQP_polish_high,optimal,1.247528348,50,16853.08031760147,940,949870,1,0.848703216,0.097275761,0.0,0
Eq QP,OSQP_polish_high,optimal,1.178628607,50,17104.79722602217,940,949870,1,0.779091408,0.09554156,0.0,0
Eq QP,OSQP_polish_high,optimal,1.287797293,50,21846.151686905527,940,949870,1,0.88749604,0.093946914,0.0,0
Eq QP,OSQP_polish_high,optimal,0.9800701079999999,50,15774.376661935237,940,949870,1,0.60576701,0.085390979,0.0,0
Eq QP,OSQP_polish_high,optimal,0.858256586,50,19112.66128379225,940,949870,1,0.496994558,0.083372399,0.0,0
Eq QP,OSQP_polish_high,optimal,0.822822443,50,14504.248084074068,940,949870,1,0.47714139899999997,0.08838423599999999,0.0,0
Eq QP,OSQP_polish_high,optimal,1.145242341,50,18505.853552456534,940,949870,1,0.7587088120000001,0.09946458400000001,0.0,0
Eq QP,OSQP_polish_high,optimal,0.8475616240000001,50,17174.095790027943,940,949870,1,0.49075919,0.086387775,0.0,0
Eq QP,OSQP_polish_high,optimal,1.085232926,50,18568.930925434957,940,949870,1,0.6951597620000001,0.094133711,0.0,0
Eq QP,OSQP_polish_high,optimal,2.6417510030000004,50,36614.983242775736,1373,2026410,1,1.402204838,0.221241443,0.0,0
Eq QP,OSQP_polish_high,optimal,2.8392922470000004,50,40212.747470073424,1373,2026410,1,1.519544969,0.247094853,0.0,0
Eq QP,OSQP_polish_high,optimal,2.794971888,50,32922.075226992114,1373,2026410,1,1.505674119,0.22221240399999997,0.0,0
Eq QP,OSQP_polish_high,optimal,2.822589863,50,34304.05400610668,1373,2026410,1,1.5179923430000002,0.215078849,0.0,0
Eq QP,OSQP_polish_high,optimal,3.087238585,50,42325.18551397424,1373,2026410,1,1.7795963209999999,0.219405299,0.0,0
Eq QP,OSQP_polish_high,optimal,3.1795273610000003,50,33739.43047046417,1373,2026410,1,1.805197217,0.234263329,0.0,0
Eq QP,OSQP_polish_high,optimal,2.501747539,50,35350.81854035352,1373,2026410,1,1.21816551,0.231028698,0.0,0
Eq QP,OSQP_polish_high,optimal,3.299496894,50,33981.969406246164,1373,2026410,1,1.996456591,0.221229017,0.0,0
Eq QP,OSQP_polish_high,optimal,3.003447742,50,32976.16364288647,1373,2026410,1,1.684919012,0.22564942699999999,0.0,0
Eq QP,OSQP_polish_high,optimal,3.170509642,50,35531.12025170688,1373,2026410,1,1.846914131,0.234787721,0.0,0
Eq QP,OSQP_polish_high,optimal,7.893277174,50,68527.42503285834,2009,4338636,1,4.016514042,0.469350681,0.0,0
Eq QP,OSQP_polish_high,optimal,8.053313636999999,50,73434.502136789,2009,4338636,1,4.142066427,0.489878528,0.0,0
Eq QP,OSQP_polish_high,optimal,7.948156105,50,78472.48052299088,2009,4338636,1,4.062883649,0.482980652,0.0,0
Eq QP,OSQP_polish_high,optimal,7.989637404,50,75575.51670280378,2009,4338636,1,4.024795569,0.46163229899999997,0.0,0
Eq QP,OSQP_polish_high,optimal,8.072019556,50,68389.89735511743,2009,4338636,1,4.126122649,0.50680298,0.0,0
Eq QP,OSQP_polish_high,optimal,8.157327095,50,72592.04237413597,2009,4338636,1,4.285638122,0.488103102,0.0,0
Eq QP,OSQP_polish_high,optimal,8.227543392000001,50,72482.80367328202,2009,4338636,1,4.302595226,0.480706836,0.0,0
Eq QP,OSQP_polish_high,optimal,8.062033177,50,70494.93382356974,2009,4338636,1,4.178797553,0.46194886399999996,0.0,0
Eq QP,OSQP_polish_high,optimal,8.02335488,50,78115.75461424941,2009,4338636,1,4.090627377,0.489381668,0.0,0
Eq QP,OSQP_polish_high,optimal,8.025163545,50,79907.57943793508,2009,4338636,1,4.092844741,0.486702618,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,9.4737e-05,50,-106.24857077075725,10,35,1,4.8492e-05,2.8966e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,9.206900000000002e-05,50,-58.206669348072445,10,43,1,4.1922e-05,2.7893e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00010402999999999999,50,-21.901897660219337,10,37,1,5.2752e-05,2.937e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,9.5256e-05,50,-9.656449917457783,10,35,1,5.292e-05,2.6594e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000114621,50,-164.32963115864084,10,39,1,7.0904e-05,2.6562e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.2981e-05,50,-164.62870822159678,10,35,1,3.9826e-05,2.692e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.190600000000001e-05,50,-102.27011212231173,10,39,1,3.909e-05,2.6392e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.2248e-05,50,-13.843978054169359,10,33,1,4.0373e-05,2.6567e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,7.9866e-05,50,-137.10561859956775,10,29,1,3.2264e-05,2.7277e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.446199999999999e-05,50,-20.424715043787828,10,37,1,4.2624e-05,2.6053e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.004278449,50,228.26045652907683,103,10450,1,0.002213865,0.001025151,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004266124,50,141.2765679909498,103,10390,1,0.002179329,0.001031243,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0042036849999999995,50,151.09380142843114,103,10356,1,0.002134756,0.001017199,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004173245000000001,50,131.38184845603269,103,10322,1,0.00209805,0.00100719,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004118269,50,222.19560986070354,103,10382,1,0.002041448,0.001026923,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007537828,50,58.952748633937446,103,10404,1,0.003558215,0.001940226,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00758431,50,218.80167068348052,103,10468,1,0.003525417,0.002006152,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007440518,50,230.5809080536884,103,10408,1,0.003474162,0.001979994,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0038900519999999997,50,254.20329487598815,103,10314,1,0.001823245,0.001027317,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00751654,50,175.33775539705834,103,10388,1,0.003569445,0.001947919,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.00010976400000000001,50,-61.89896611804026,11,51,1,4.7846e-05,3.8034e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011840100000000001,50,-86.94731466171382,11,45,1,4.946e-05,3.8179e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000125226,50,-38.79269375423314,11,41,1,5.0321e-05,3.8318e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011258700000000001,50,-55.96000385075965,11,43,1,5.026e-05,3.7855e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011406500000000001,50,2.051820427700526,11,51,1,4.8622e-05,4.0527e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011217100000000001,50,-21.78791944047167,11,39,1,4.8811e-05,3.821e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011892800000000001,50,-87.64786813175972,11,45,1,5.6535e-05,3.8782e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000125822,50,-145.285890749821,11,43,1,6.0981e-05,3.9308e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000108955,50,-26.455419971974123,11,35,1,4.6193e-05,3.7564e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00013698600000000002,50,-16.9756874824698,11,43,1,7.5157e-05,3.8516e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.00013741100000000002,50,-58.88806586983046,12,58,1,6.2094e-05,4.3377e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011461,50,-70.60403227283429,12,44,1,4.7909e-05,4.1238e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000123089,50,-16.584037850349098,12,48,1,5.623e-05,4.2001e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00012243899999999998,50,-25.47812088976003,12,52,1,5.104e-05,4.3341e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00014934600000000002,50,-32.52968407549773,12,56,1,5.8865e-05,4.3508e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000144979,50,-13.650502112655715,12,48,1,5.913e-05,5.1488e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000117343,50,-17.260520940337173,12,44,1,5.0763e-05,4.2184e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00019210099999999997,50,-30.131607676063016,12,52,1,6.2348e-05,5.3238e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00013138899999999998,50,-21.740787409091343,12,52,1,5.3018e-05,4.3045e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000131288,50,-25.968020757965043,12,48,1,5.3317e-05,4.3402e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.000148459,50,-222.13420174724607,13,64,1,6.3318e-05,5.2106e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000147107,50,-8.447643295999013,13,66,1,6.2403e-05,5.1713e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000159994,50,-19.83077408607835,13,74,1,7.113e-05,5.3759e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000148588,50,-4.5881015526818345,13,60,1,6.7798e-05,4.974e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00014403000000000002,50,-37.543391940340534,13,54,1,6.8009e-05,4.4184e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000131138,50,-20.044078771225667,13,60,1,5.8271e-05,4.3031e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000158187,50,-35.52522615274056,13,62,1,5.9403e-05,5.2406e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000157061,50,-2.5116488935264236,13,64,1,7.4873e-05,5.0813e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000127397,50,-148.3971937384902,13,56,1,5.1407e-05,4.268e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00012544500000000002,50,-9.59457143464482,13,62,1,5.1872e-05,4.5867e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,2.6417510030000004,50,36614.98324277574,1373,2026410,1,1.402204838,0.221241443,0.0,0
Eq QP,OSQP_polish_high,optimal,2.8392922470000004,50,40212.747470073424,1373,2026410,1,1.519544969,0.247094853,0.0,0
Eq QP,OSQP_polish_high,optimal,2.794971888,50,32922.07522699211,1373,2026410,1,1.505674119,0.222212404,0.0,0
Eq QP,OSQP_polish_high,optimal,2.822589863,50,34304.05400610668,1373,2026410,1,1.517992343,0.215078849,0.0,0
Eq QP,OSQP_polish_high,optimal,3.087238585,50,42325.18551397424,1373,2026410,1,1.779596321,0.219405299,0.0,0
Eq QP,OSQP_polish_high,optimal,3.179527361,50,33739.43047046417,1373,2026410,1,1.805197217,0.234263329,0.0,0
Eq QP,OSQP_polish_high,optimal,2.501747539,50,35350.81854035352,1373,2026410,1,1.21816551,0.231028698,0.0,0
Eq QP,OSQP_polish_high,optimal,3.299496894,50,33981.96940624616,1373,2026410,1,1.9964565909999998,0.221229017,0.0,0
Eq QP,OSQP_polish_high,optimal,3.0034477419999996,50,32976.16364288647,1373,2026410,1,1.684919012,0.225649427,0.0,0
Eq QP,OSQP_polish_high,optimal,3.170509642,50,35531.12025170688,1373,2026410,1,1.8469141310000001,0.234787721,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.007307953999999999,50,353.0878612461658,146,22162,1,0.003485419,0.00197875,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0072700360000000006,50,394.37307403587874,146,22148,1,0.003523033,0.00193585,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00727805,50,279.34851259678396,146,22206,1,0.00350545,0.001932952,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0076224280000000005,50,209.35986492936618,146,22164,1,0.003646556,0.002072977,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00764767,50,239.22390088094156,146,22194,1,0.003647253,0.002065799,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007832801,50,339.2063419450035,146,22122,1,0.003742459,0.002059668,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0076724900000000006,50,396.8502342329041,146,22228,1,0.00359901,0.002064437,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007520203,50,290.11529801528917,146,22182,1,0.00354684,0.002011966,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0073051,50,534.726140924451,146,22106,1,0.003499325,0.001932762,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007381648000000001,50,329.39071272762817,146,22094,1,0.003515812,0.001944565,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.000213707,50,-63.505706141569746,15,90,1,0.000107351,6.3788e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000216795,50,-4.983428982034818,15,100,1,8.6311e-05,7.7601e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000181534,50,-11.960328344875608,15,84,1,7.9788e-05,6.1073e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.002523658,50,0.9418700025328929,15,96,1,9.0478e-05,6.7025e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000200283,50,-28.28227738445522,15,90,1,8.9483e-05,6.062e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00020342800000000002,50,-0.8870640640129852,15,86,1,9.2729e-05,6.3831e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000252064,50,-4.399228998704287,15,94,1,0.000141064,6.023e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000218613,50,-23.36849698850807,15,88,1,0.000100231,6.3216e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00017473,50,-146.16930971936102,15,84,1,8.2443e-05,5.4677e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000192576,50,-130.43503721676254,15,90,1,9.4206e-05,3.6528e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.00017056,50,1.593360945879377,18,150,1,7.567e-05,5.3029e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000169721,50,-1.876847749311917,18,132,1,7.8188e-05,5.151e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00016232199999999998,50,-163.38904891434166,18,152,1,8.0804e-05,4.5634e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000160123,50,-28.52860325567758,18,142,1,6.982e-05,5.2314e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00016108300000000002,50,-24.202514736933875,18,148,1,6.9652e-05,5.0844e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000168667,50,7.287283557213841,18,150,1,7.1328e-05,5.4178e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000146897,50,-2.6228305675378976,18,140,1,6.1811e-05,5.055e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000176569,50,0.14774627226549644,18,160,1,7.4367e-05,5.5944e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000148186,50,-24.425130707375736,18,132,1,6.7166e-05,4.6506e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000182246,50,8.806886112320267,18,136,1,9.2814e-05,5.1639e-05,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,7.893277174,50,68527.42503285834,2009,4338636,1,4.016514042,0.469350681,0.0,0
Eq QP,OSQP_polish_high,optimal,8.053313636999999,50,73434.502136789,2009,4338636,1,4.142066427,0.489878528,0.0,0
Eq QP,OSQP_polish_high,optimal,7.948156105,50,78472.48052299088,2009,4338636,1,4.062883649,0.482980652,0.0,0
Eq QP,OSQP_polish_high,optimal,7.989637404,50,75575.51670280378,2009,4338636,1,4.024795569,0.461632299,0.0,0
Eq QP,OSQP_polish_high,optimal,8.072019556,50,68389.89735511743,2009,4338636,1,4.126122649,0.50680298,0.0,0
Eq QP,OSQP_polish_high,optimal,8.157327095,50,72592.04237413596,2009,4338636,1,4.285638122,0.488103102,0.0,0
Eq QP,OSQP_polish_high,optimal,8.227543392000001,50,72482.80367328202,2009,4338636,1,4.302595226,0.480706836,0.0,0
Eq QP,OSQP_polish_high,optimal,8.062033177,50,70494.93382356974,2009,4338636,1,4.178797553,0.461948864,0.0,0
Eq QP,OSQP_polish_high,optimal,8.02335488,50,78115.75461424941,2009,4338636,1,4.090627377,0.489381668,0.0,0
Eq QP,OSQP_polish_high,optimal,8.025163545,50,79907.57943793508,2009,4338636,1,4.092844741,0.486702618,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.016988984,50,627.8072445663007,211,47502,1,0.008413817,0.004117315,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017528690000000003,50,1019.0548552310803,211,47528,1,0.008538227,0.004202886,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017236833,50,915.9174207115865,211,47460,1,0.008497731,0.00420379,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017470803,50,873.0929305741322,211,47456,1,0.008744408,0.004180441,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017590894000000003,50,777.0661209462709,211,47480,1,0.009253347,0.003962088,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017353619,50,1146.0849027520223,211,47510,1,0.009108608,0.003967494,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017577536,50,731.0432515846932,211,47466,1,0.009123431,0.004034824,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017411038999999996,50,648.1550497583343,211,47490,1,0.009118544,0.003963209,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017116712,50,679.5709184139398,211,47534,1,0.008437657,0.004210849,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017113524,50,671.7969183364764,211,47474,1,0.008492776,0.00413051,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.000283183,50,0.7387233272287796,23,246,1,0.000114707,9.0759e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000296137,50,2.4534309893228023,23,260,1,0.000122985,9.1903e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000331475,50,-8.019167100779967,23,276,1,0.000134863,9.5285e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000304233,50,-5.5236965140236,23,264,1,0.000127151,9.3161e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000305187,50,-40.019981479083626,23,266,1,0.000123089,0.000100003,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000306839,50,4.656218983331546,23,310,1,0.000124737,9.7729e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000299517,50,10.080248125565229,23,248,1,0.000125183,9.7321e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000300363,50,-8.9740814999624,23,278,1,0.000124731,9.7519e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000301655,50,3.36594894816899,23,238,1,0.000122227,9.4281e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000296917,50,-5.983192844957717,23,260,1,0.000113677,0.000101601,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.00051925,50,5.833066279807319,29,493,1,0.000250464,0.000140299,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00066496,50,-7.483285043138564,29,493,1,0.000274492,0.000204662,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00046241899999999994,50,13.116156064363585,29,501,1,0.000186356,0.000134326,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000489025,50,-24.34278055860214,29,469,1,0.000214229,0.000131301,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000465997,50,5.298510127401979,29,471,1,0.000187484,0.00013641,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000462477,50,-5.518453111963,29,479,1,0.000202698,0.000136849,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000449731,50,5.5579700161598815,29,487,1,0.000178396,0.000140959,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000458975,50,-46.11134061756973,29,501,1,0.000193252,0.000143785,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0006040440000000001,50,11.178523865105902,29,463,1,0.000259125,0.000160237,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000472959,50,5.965643861163153,29,495,1,0.000193694,0.000148242,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.038274632,50,1665.6902339760543,304,99263,1,0.018941827,0.008054458,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038691715,50,1626.032507554246,304,99231,1,0.018990419,0.008237351,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038533272,50,1924.0047617551322,304,99275,1,0.018890933,0.008224721,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038339058999999995,50,1966.4768169087736,304,99217,1,0.018923211,0.008229748,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038138639,50,1518.4251933126911,304,99293,1,0.018824801,0.008080654,0.0,0
Eq QP,OSQP_polish_high,optimal,0.03838698,50,1630.1543350775887,304,99241,1,0.018834886,0.0081081,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038376071,50,2383.2588726572044,304,99247,1,0.019007839,0.00808139,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038567848,50,1313.508348450666,304,99251,1,0.019002378,0.008063371,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038111923,50,2266.18042806309,304,99267,1,0.018894272,0.008281163,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038438532000000004,50,1662.145350999897,304,99261,1,0.018885359,0.008101117,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.000777972,50,1.1533511563472534,39,1034,1,0.000320713,0.000245879,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0006966660000000001,50,4.156197764022839,39,1034,1,0.00028189,0.000229818,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007028669999999999,50,17.340254823241658,39,1030,1,0.000282621,0.000228178,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0006881109999999999,50,1.129987620473983,39,996,1,0.000284633,0.000214628,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000710011,50,23.183453999003163,39,1050,1,0.000304387,0.000217296,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000695735,50,24.51647495020148,39,990,1,0.000282593,0.000226238,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007834179999999999,50,10.265224491098786,39,1022,1,0.000320481,0.000252987,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007851690000000001,50,9.20763271576526,39,1082,1,0.000323897,0.000249246,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000728919,50,17.190170522901077,39,1060,1,0.000296905,0.000236126,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0008005530000000001,50,15.752368481576275,39,1056,1,0.000323956,0.000260452,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.09647610400000001,50,3565.8288370865475,442,210016,1,0.047923988,0.017139273,0.0,0
Eq QP,OSQP_polish_high,optimal,0.096148208,50,3041.176738827848,442,210006,1,0.047731407,0.016886563,0.0,0
Eq QP,OSQP_polish_high,optimal,0.096417894,50,3349.3670544147312,442,210004,1,0.047967742,0.017138435,0.0,0
Eq QP,OSQP_polish_high,optimal,0.095863347,50,3570.8276418694086,442,210012,1,0.047776588,0.0171395,0.0,0
Eq QP,OSQP_polish_high,optimal,0.09789008500000002,50,3248.308856971196,442,210004,1,0.048541801,0.017211407,0.0,0
Eq QP,OSQP_polish_high,optimal,0.09683539599999999,50,3866.2652195028268,442,210012,1,0.047928779,0.017120585,0.0,0
Eq QP,OSQP_polish_high,optimal,0.094975992,50,3127.0734400775245,442,210004,1,0.047223642,0.016771203,0.0,0
Eq QP,OSQP_polish_high,optimal,0.09557083599999999,50,3834.968684481797,442,210008,1,0.04721763,0.016780457,0.0,0
Eq QP,OSQP_polish_high,optimal,0.096130547,50,3430.6394515429747,442,210010,1,0.047096975,0.017040847,0.0,0
Eq QP,OSQP_polish_high,optimal,0.094583971,50,3208.436549504496,442,210000,1,0.046578169,0.016755088,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.001213529,50,27.06638136600453,53,2261,1,0.000517082,0.000371548,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001193906,50,89.0318973927267,53,2201,1,0.000508139,0.000362156,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001205839,50,44.156437567242776,53,2253,1,0.000509082,0.000379774,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001197616,50,43.18994004518626,53,2239,1,0.000502501,0.000376977,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001192159,50,24.897255884454502,53,2119,1,0.000503603,0.000371022,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001181258,50,23.81917851974341,53,2145,1,0.000495197,0.000368876,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001573144,50,23.56513486504296,53,2171,1,0.000661385,0.000493692,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001568726,50,14.9899858914461,53,2123,1,0.000662229,0.000491355,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001585795,50,62.06418042104505,53,2159,1,0.000668411,0.00049172,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001594488,50,64.89260391950579,53,2183,1,0.000672637,0.000487422,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.24574304000000002,50,6411.955171108731,644,445841,1,0.12389313,0.036538633,0.0,0
Eq QP,OSQP_polish_high,optimal,0.35890218,50,7801.860674688597,644,445841,1,0.236287814,0.035957072,0.0,0
Eq QP,OSQP_polish_high,optimal,0.34763933300000005,50,7338.988661662497,644,445839,1,0.223854726,0.036309937,0.0,0
Eq QP,OSQP_polish_high,optimal,0.28381565799999997,50,6762.0332208818445,644,445841,1,0.163721557,0.036336214,0.0,0
Eq QP,OSQP_polish_high,optimal,0.3619237,50,6917.215087300552,644,445841,1,0.244093808,0.035999391,0.0,0
Eq QP,OSQP_polish_high,optimal,0.315051028,50,8289.651245404513,644,445839,1,0.190136646,0.036620341,0.0,0
Eq QP,OSQP_polish_high,optimal,0.23669988399999997,50,7127.585278801609,644,445841,1,0.120588479,0.034925457,0.0,0
Eq QP,OSQP_polish_high,optimal,0.385513249,50,6613.499446978788,644,445841,1,0.241672175,0.054151797,0.0,0
Eq QP,OSQP_polish_high,optimal,0.433266083,50,9016.470834550746,644,445837,1,0.163348044,0.147077763,0.0,0
Eq QP,OSQP_polish_high,optimal,0.28293354,50,7344.5928935224965,644,445841,1,0.172494395,0.03277212,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,0.001898524,50,37.3305906691007,73,4685,1,0.000843701,0.000543774,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001946117,50,83.4119340675929,73,4785,1,0.000858928,0.000562834,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001948936,50,120.26139520904282,73,4689,1,0.000859647,0.000554446,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001910302,50,80.82749378169203,73,4743,1,0.000842192,0.000550335,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001899209,50,128.27205926613027,73,4757,1,0.000828825,0.00055853,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0019520739999999998,50,68.00261627968456,73,4785,1,0.00084891,0.000562633,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001991417,50,132.14332817951606,73,4839,1,0.000888782,0.000553175,0.0,0
Eq QP,OSQP_polish_high,optimal,0.002185003,50,140.72228027448853,73,4807,1,0.000934395,0.000614105,0.0,0
Eq QP,OSQP_polish_high,optimal,0.002220162,50,76.82390475104164,73,4771,1,0.000953323,0.000619041,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00217291,50,79.11949976155171,73,4751,1,0.000931123,0.000613797,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Eq QP,OSQP_polish_high,optimal,1.516030528,50,17491.155726237233,940,949870,1,1.115981203,0.097223592,0.0,0
Eq QP,OSQP_polish_high,optimal,1.247528348,50,16853.08031760147,940,949870,1,0.848703216,0.097275761,0.0,0
Eq QP,OSQP_polish_high,optimal,1.178628607,50,17104.79722602217,940,949870,1,0.779091408,0.09554156,0.0,0
Eq QP,OSQP_polish_high,optimal,1.2877972930000001,50,21846.151686905527,940,949870,1,0.88749604,0.093946914,0.0,0
Eq QP,OSQP_polish_high,optimal,0.980070108,50,15774.376661935237,940,949870,1,0.60576701,0.085390979,0.0,0
Eq QP,OSQP_polish_high,optimal,0.858256586,50,19112.66128379225,940,949870,1,0.496994558,0.083372399,0.0,0
Eq QP,OSQP_polish_high,optimal,0.822822443,50,14504.248084074068,940,949870,1,0.477141399,0.088384236,0.0,0
Eq QP,OSQP_polish_high,optimal,1.1452423409999999,50,18505.853552456538,940,949870,1,0.758708812,0.099464584,0.0,0
Eq QP,OSQP_polish_high,optimal,0.8475616240000001,50,17174.095790027943,940,949870,1,0.49075919,0.086387775,0.0,0
Eq QP,OSQP_polish_high,optimal,1.085232926,50,18568.930925434954,940,949870,1,0.695159762,0.094133711,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.021761386,125,314.30623462088033,10,7500,1,0.004668545,0.014419133999999998,0.0,1
Huber,OSQP_polish_high,optimal,0.021249734,125,286.7334729028138,10,7500,1,0.004174392,0.01451263,0.0,1
Huber,OSQP_polish_high,optimal,0.02133231,125,308.92815197869066,10,7500,1,0.004444138,0.014218185,0.0,0
Huber,OSQP_polish_high,optimal,0.021920402,125,297.26719030226474,10,7500,1,0.0045288659999999994,0.014069895,0.0,0
Huber,OSQP_polish_high,optimal,0.021973002,125,366.17745937101716,10,7500,1,0.004623891,0.01442959,0.0,1
Huber,OSQP_polish_high,optimal,0.022305555,125,305.91579539107084,10,7500,1,0.004762765,0.014470783000000001,0.0,1
Huber,OSQP_polish_high,optimal,0.021622555,125,397.5515484004321,10,7500,1,0.004433648,0.014531334,0.0,1
Huber,OSQP_polish_high,optimal,0.019285822,100,311.18502946866494,10,7500,1,0.004825021,0.011707556000000001,0.0,1
Huber,OSQP_polish_high,optimal,0.022755328,125,393.0794320174194,10,7500,1,0.0046893329999999995,0.014498991999999999,0.0,1
Huber,OSQP_polish_high,optimal,0.021814836,125,314.3069786595747,10,7500,1,0.004452373,0.014544776,0.0,1
Huber,OSQP_polish_high,optimal,0.025066566,125,397.9114227783118,11,8415,1,0.004831886,0.017148998999999998,0.0,1
Huber,OSQP_polish_high,optimal,0.025043123,125,353.1244921466745,11,8415,1,0.004890152,0.016925659,0.0,1
Huber,OSQP_polish_high,optimal,0.037175632999999986,125,418.44377903014913,11,8415,1,0.015661548,0.01841511,0.0,1
Huber,OSQP_polish_high,optimal,0.025214,125,396.1898914252191,11,8415,1,0.004861217,0.017150639,0.0,1
Huber,OSQP_polish_high,optimal,0.025471437000000003,125,323.54853520354766,11,8415,1,0.004949884,0.017007543,0.0,1
Huber,OSQP_polish_high,optimal,0.024789485,125,384.77885927743085,11,8415,1,0.004858991,0.01671781,0.0,0
Huber,OSQP_polish_high,optimal,0.023677219000000003,125,337.15128143171864,11,8415,1,0.004890042,0.015979348,0.0,0
Huber,OSQP_polish_high,optimal,0.025511035,125,338.55729566639263,11,8415,1,0.006318921,0.016119883,0.0,0
Huber,OSQP_polish_high,optimal,0.025592848,125,413.90916601087514,11,8415,1,0.006309227,0.016242127,0.0,1
Huber,OSQP_polish_high,optimal,0.025483087999999997,125,336.7888600479679,11,8415,1,0.006376181999999999,0.016047011,0.0,0
Huber,OSQP_polish_high,optimal,0.026738768,125,305.4234125410467,12,9360,1,0.005235769,0.017987825,0.0,1
Huber,OSQP_polish_high,optimal,0.026724152999999997,125,388.43083979495435,12,9360,1,0.005282035,0.017941411,0.0,1
Huber,OSQP_polish_high,optimal,0.026717954,125,387.44055727005525,12,9360,1,0.005235491,0.018074607,0.0,1
Huber,OSQP_polish_high,optimal,0.026890790000000005,125,454.09814285070223,12,9360,1,0.0052405,0.018168596999999998,0.0,1
Huber,OSQP_polish_high,optimal,0.027543406,125,365.0414372180462,12,9360,1,0.005367495,0.018371876000000002,0.0,1
Huber,OSQP_polish_high,optimal,0.026601807999999998,125,393.20353391145386,12,9360,1,0.005231314,0.01779568,0.0,0
Huber,OSQP_polish_high,optimal,0.027325769000000003,125,410.9607267180751,12,9360,1,0.00560566,0.018230115,0.0,1
Huber,OSQP_polish_high,optimal,0.0272878,125,450.87568625976166,12,9360,1,0.005599679000000001,0.018148768,0.0,1
Huber,OSQP_polish_high,optimal,0.026932598999999998,125,446.25636891849024,12,9360,1,0.0055911830000000004,0.017854036,0.0,0
Huber,OSQP_polish_high,optimal,0.027328684,125,535.9474811503449,12,9360,1,0.005608148,0.01818784,0.0,1
Huber,OSQP_polish_high,optimal,0.030188021000000002,125,503.9757854640525,13,10335,1,0.006049951,0.020054991,0.0,1
Huber,OSQP_polish_high,optimal,0.029756962,125,429.8404804225949,13,10335,1,0.005966756,0.019874334,0.0,0
Huber,OSQP_polish_high,optimal,0.029889374000000007,125,458.903372363849,13,10335,1,0.006023289,0.019863584,0.0,0
Huber,OSQP_polish_high,optimal,0.02616854,100,434.5238664371952,13,10335,1,0.006005811999999999,0.016110801,0.0,1
Huber,OSQP_polish_high,optimal,0.029596725,125,432.1572027204448,13,10335,1,0.005859745,0.019761928,0.0,1
Huber,OSQP_polish_high,optimal,0.029814212000000003,125,440.005109063368,13,10335,1,0.005847436,0.019934819,0.0,1
Huber,OSQP_polish_high,optimal,0.029482948,125,402.0431497475177,13,10335,1,0.005823924,0.019620723,0.0,0
Huber,OSQP_polish_high,optimal,0.030689396,125,430.75916319944804,13,10335,1,0.006636052,0.019872866,0.0,0
Huber,OSQP_polish_high,optimal,0.029780318,125,358.2097476707256,13,10335,1,0.00584305,0.019920557,0.0,1
Huber,OSQP_polish_high,optimal,0.030922316,125,377.35390825631515,13,10335,1,0.006032483000000001,0.020490034,0.0,1
Huber,OSQP_polish_high,optimal,0.033245091000000004,125,532.0817469473059,14,11340,1,0.006872677,0.021783591,0.0,1
Huber,OSQP_polish_high,optimal,0.033045245,125,429.66461137481275,14,11340,1,0.006730885,0.021760705,0.0,1
Huber,OSQP_polish_high,optimal,0.033194162,125,412.4574602924176,14,11340,1,0.0067245130000000005,0.021882346,0.0,1
Huber,OSQP_polish_high,optimal,0.033236702,125,455.1235968989998,14,11340,1,0.006704689000000001,0.021863517000000002,0.0,1
Huber,OSQP_polish_high,optimal,0.032892301,125,522.5515647759079,14,11340,1,0.006844841999999999,0.021434788,0.0,0
Huber,OSQP_polish_high,optimal,0.033899107000000005,125,520.6798442955736,14,11340,1,0.006749376,0.022258685,0.0,1
Huber,OSQP_polish_high,optimal,0.032661403,125,456.98137309522104,14,11340,1,0.006550596999999999,0.021572646,0.0,1
Huber,OSQP_polish_high,optimal,0.032863363,125,450.5599066626715,14,11340,1,0.006598446,0.021693523,0.0,1
Huber,OSQP_polish_high,optimal,0.033033797000000004,125,427.4759589754153,14,11340,1,0.0066552830000000006,0.021793327,0.0,1
Huber,OSQP_polish_high,optimal,0.032576614000000004,125,431.4590514834809,14,11340,1,0.006612496999999999,0.021370947,0.0,0
Huber,OSQP_polish_high,optimal,0.039905279,125,524.8474543410678,16,13440,1,0.008267594,0.025522367,0.0,0
Huber,OSQP_polish_high,optimal,0.040129545,125,527.0207646680171,16,13440,1,0.008261957,0.02593586,0.0,1
Huber,OSQP_polish_high,optimal,0.039338164000000016,125,572.0484879498541,16,13440,1,0.008251976999999999,0.025212897,0.0,0
Huber,OSQP_polish_high,optimal,0.039954805,125,518.3070117503107,16,13440,1,0.008278176,0.025718472000000003,0.0,1
Huber,OSQP_polish_high,optimal,0.039823417,125,560.8504484490841,16,13440,1,0.008280929,0.025553486,0.0,1
Huber,OSQP_polish_high,optimal,0.039919485000000005,125,576.0146811371466,16,13440,1,0.008368977,0.025738121,0.0,1
Huber,OSQP_polish_high,optimal,0.040221102,125,531.0808164732563,16,13440,1,0.008334399000000001,0.025880589,0.0,1
Huber,OSQP_polish_high,optimal,0.040377442,125,586.4527297390555,16,13440,1,0.008373123,0.025435215,0.0,0
Huber,OSQP_polish_high,optimal,0.039782591999999985,125,574.6109350936034,16,13440,1,0.008345954000000001,0.025346215,0.0,0
Huber,OSQP_polish_high,optimal,0.039802691,125,604.8436711154046,16,13440,1,0.008227841,0.025602423,0.0,1
Huber,OSQP_polish_high,optimal,0.045810972,125,557.5296340889715,17,14535,1,0.009891885,0.029243285,0.0,0
Huber,OSQP_polish_high,optimal,0.039825035,125,582.8009318999483,17,14535,1,0.008398644,0.025566057000000003,0.0,1
Huber,OSQP_polish_high,optimal,0.047049145,125,579.9085973759287,17,14535,1,0.010021304,0.029893905,0.0,1
Huber,OSQP_polish_high,optimal,0.047078164000000006,125,576.5934165470346,17,14535,1,0.009977003,0.029967913,0.0,1
Huber,OSQP_polish_high,optimal,0.046794308,125,546.769604269565,17,14535,1,0.009719786999999999,0.029664532,0.0,1
Huber,OSQP_polish_high,optimal,0.084345325,125,646.1077781989002,17,14535,1,0.040082749,0.033915959,0.0,0
Huber,OSQP_polish_high,optimal,0.045692015999999995,125,474.7062837492402,17,14535,1,0.009718476,0.029894487,0.0,1
Huber,OSQP_polish_high,optimal,0.045895385,125,540.5620037064109,17,14535,1,0.009742625999999999,0.029272613,0.0,0
Huber,OSQP_polish_high,optimal,0.046315073,125,611.9742708326241,17,14535,1,0.009819754,0.029410777000000003,0.0,0
Huber,OSQP_polish_high,optimal,0.05462128,125,584.9912676021117,17,14535,1,0.009812666,0.034446938999999996,0.0,1
Huber,OSQP_polish_high,optimal,0.059625145,125,684.5549576675064,20,18000,1,0.013440153,0.035653582,0.0,0
Huber,OSQP_polish_high,optimal,0.051644779,125,678.248966728791,20,18000,1,0.011658304,0.030960522999999997,0.0,0
Huber,OSQP_polish_high,optimal,0.05188841000000001,125,702.5282165725504,20,18000,1,0.011772778999999999,0.031291718999999996,0.0,0
Huber,OSQP_polish_high,optimal,0.06022992100000001,125,578.7496771448158,20,18000,1,0.013319308,0.036211515,0.0,1
Huber,OSQP_polish_high,optimal,0.059684602,125,798.9967772391017,20,18000,1,0.013340454,0.036143552999999995,0.0,1
Huber,OSQP_polish_high,optimal,0.058943504999999986,125,715.8608670060437,20,18000,1,0.013253392,0.035477352000000004,0.0,0
Huber,OSQP_polish_high,optimal,0.060703611,125,690.7240403481053,20,18000,1,0.013565676,0.036628256,0.0,1
Huber,OSQP_polish_high,optimal,0.051996432,125,719.4928691136514,20,18000,1,0.011772574,0.031210917999999997,0.0,0
Huber,OSQP_polish_high,optimal,0.059876089999999986,125,628.4946981443035,20,18000,1,0.013427815,0.036272472,0.0,1
Huber,OSQP_polish_high,optimal,0.059879918,125,707.9529462362647,20,18000,1,0.013175686,0.03638794,0.0,1
Huber,OSQP_polish_high,optimal,0.07532513,125,763.316368596867,23,21735,1,0.018653,0.042183267999999996,0.0,0
Huber,OSQP_polish_high,optimal,0.06757791599999999,125,823.0964525355548,23,21735,1,0.016647573,0.037402635,0.0,0
Huber,OSQP_polish_high,optimal,0.068531996,125,749.8442248897937,23,21735,1,0.016392534,0.038460888,0.0,1
Huber,OSQP_polish_high,optimal,0.068790461,125,789.7131592961401,23,21735,1,0.01675001,0.038332814,0.0,1
Huber,OSQP_polish_high,optimal,0.075687966,125,863.3484244035957,23,21735,1,0.018376286999999998,0.043185989,0.0,1
Huber,OSQP_polish_high,optimal,0.075728709,125,729.8480793464073,23,21735,1,0.018410661000000002,0.043280255,0.0,1
Huber,OSQP_polish_high,optimal,0.07521577900000001,125,694.4836348282953,23,21735,1,0.01822693,0.043103942,0.0,1
Huber,OSQP_polish_high,optimal,0.07702973,125,818.1303357399049,23,21735,1,0.01826863,0.044446081,0.0,0
Huber,OSQP_polish_high,optimal,0.07415854300000001,125,795.3075912273765,23,21735,1,0.018353243999999998,0.041970645,0.0,0
Huber,OSQP_polish_high,optimal,0.074962736,125,737.0980710191161,23,21735,1,0.018175106,0.043198689000000005,0.0,1
Huber,OSQP_polish_high,optimal,0.092196796,125,927.0633235952124,26,25740,1,0.02442287,0.048720907,0.0,0
Huber,OSQP_polish_high,optimal,0.08369062099999999,125,872.3908440440894,26,25740,1,0.02146456,0.043401112,0.0,1
Huber,OSQP_polish_high,optimal,0.084874184,125,905.2760497426325,26,25740,1,0.021411757000000003,0.044589799000000006,0.0,1
Huber,OSQP_polish_high,optimal,0.093832122,125,972.6894556487148,26,25740,1,0.024865874,0.049546964000000006,0.0,1
Huber,OSQP_polish_high,optimal,0.093881826,125,909.1932941581597,26,25740,1,0.024473922000000002,0.049991644,0.0,1
Huber,OSQP_polish_high,optimal,0.093614373,125,854.8770555246683,26,25740,1,0.024293911,0.049937694000000005,0.0,1
Huber,OSQP_polish_high,optimal,0.09314576,125,780.842156443759,26,25740,1,0.024337128,0.049795487,0.0,1
Huber,OSQP_polish_high,optimal,0.08418522099999999,125,888.6962796269013,26,25740,1,0.021396656,0.043951132999999996,0.0,1
Huber,OSQP_polish_high,optimal,0.093445525,125,1002.5738360335432,26,25740,1,0.024001607999999997,0.050375573,0.0,1
Huber,OSQP_polish_high,optimal,0.092828089,125,1001.8060378963586,26,25740,1,0.024577631000000003,0.048867058,0.0,0
Huber,OSQP_polish_high,optimal,0.16390643800000002,125,1054.8709111483752,31,33015,1,0.040036611,0.081360337,0.0,1
Huber,OSQP_polish_high,optimal,0.123763793,125,1194.807629298721,31,33015,1,0.032710261000000004,0.062661215,0.0,0
Huber,OSQP_polish_high,optimal,0.15721642300000002,125,1071.9734806821623,31,33015,1,0.039780447999999996,0.081594814,0.0,0
Huber,OSQP_polish_high,optimal,0.161519316,125,1130.6011935823574,31,33015,1,0.039233252,0.080220964,0.0,1
Huber,OSQP_polish_high,optimal,0.163567455,125,1096.3224201659368,31,33015,1,0.039453161,0.081599706,0.0,1
Huber,OSQP_polish_high,optimal,0.161377271,125,1067.855201859532,31,33015,1,0.039592968,0.07930368900000001,0.0,0
Huber,OSQP_polish_high,optimal,0.159832049,125,1101.6964740465023,31,33015,1,0.039593796,0.077545511,0.0,0
Huber,OSQP_polish_high,optimal,0.124725994,125,1130.9122087319488,31,33015,1,0.045757822000000004,0.050490807,0.0,0
Huber,OSQP_polish_high,optimal,0.163762715,125,981.5351486789496,31,33015,1,0.04004851,0.081197151,0.0,1
Huber,OSQP_polish_high,optimal,0.188882108,125,984.3938815192488,31,33015,1,0.068942207,0.07796861599999999,0.0,0
Huber,OSQP_polish_high,optimal,0.189153905,125,1429.9680521397502,37,42735,1,0.06122262,0.073243506,0.0,0
Huber,OSQP_polish_high,optimal,0.18606549,125,1274.1544902118644,37,42735,1,0.0606452,0.070958407,0.0,1
Huber,OSQP_polish_high,optimal,0.185269503,125,1288.209628710656,37,42735,1,0.060985439,0.06941536400000001,0.0,0
Huber,OSQP_polish_high,optimal,0.190971181,125,1330.7405342421227,37,42735,1,0.061519391,0.074785444,0.0,1
Huber,OSQP_polish_high,optimal,0.189559594,125,1129.9909906827231,37,42735,1,0.061290075,0.073742133,0.0,1
Huber,OSQP_polish_high,optimal,0.188913367,125,1260.7369121290833,37,42735,1,0.06128129,0.073039068,0.0,0
Huber,OSQP_polish_high,optimal,0.18856996399999998,125,1239.7664437204241,37,42735,1,0.061413344,0.072513347,0.0,0
Huber,OSQP_polish_high,optimal,0.18542045100000001,125,1207.5914930412475,37,42735,1,0.061183374000000006,0.069227413,0.0,0
Huber,OSQP_polish_high,optimal,0.184804362,125,1293.1604351592543,37,42735,-1,0.060643239,0.06979343,0.0,0
Huber,OSQP_polish_high,optimal,0.187970485,125,1314.1074061189347,37,42735,1,0.060968377000000004,0.07271659,0.0,0
Huber,OSQP_polish_high,optimal,0.365898849,125,1484.15728551143,45,57375,1,0.129150352,0.12262742900000001,0.0,1
Huber,OSQP_polish_high,optimal,0.31933558100000003,125,1545.4040061485916,45,57375,1,0.114266332,0.097171679,0.0,1
Huber,OSQP_polish_high,optimal,0.321231388,125,1550.7968740762992,45,57375,1,0.114068857,0.098570197,0.0,0
Huber,OSQP_polish_high,optimal,0.315946049,125,1468.0661470509133,45,57375,1,0.114429528,0.093190557,0.0,0
Huber,OSQP_polish_high,optimal,0.31764527600000003,125,1642.1968117191775,45,57375,1,0.114905139,0.093792493,0.0,0
Huber,OSQP_polish_high,optimal,0.368558066,125,1521.9154484948147,45,57375,1,0.12936095,0.11417645400000001,0.0,0
Huber,OSQP_polish_high,optimal,0.371373017,125,1589.88209649717,45,57375,1,0.12904560199999998,0.11719207599999999,0.0,0
Huber,OSQP_polish_high,optimal,0.374300115,125,1491.829190733497,45,57375,1,0.129545696,0.11994325199999999,0.0,1
Huber,OSQP_polish_high,optimal,0.370279624,125,1559.5455594544733,45,57375,1,0.129931357,0.11494173699999999,0.0,0
Huber,OSQP_polish_high,optimal,0.36706197399999996,125,1534.0744613540357,45,57375,1,0.128845246,0.11365996800000001,0.0,0
Huber,OSQP_polish_high,optimal,0.497480531,125,1800.7372959898655,55,78375,1,0.19660745,0.11649806,0.0,0
Huber,OSQP_polish_high,optimal,0.501183087,125,1928.684861473154,55,78375,1,0.19812004600000002,0.118674146,0.0,0
Huber,OSQP_polish_high,optimal,0.496117526,125,1793.2702057041145,55,78375,1,0.194212023,0.117091976,0.0,0
Huber,OSQP_polish_high,optimal,0.49736795100000003,125,1836.867619095661,55,78375,-1,0.195922382,0.11839470099999999,0.0,0
Huber,OSQP_polish_high,optimal,0.49792110700000003,125,1847.7787944289319,55,78375,1,0.196082017,0.117412684,0.0,0
Huber,OSQP_polish_high,optimal,0.498731129,125,2081.9154340030414,55,78375,1,0.197198235,0.116472355,0.0,0
Huber,OSQP_polish_high,optimal,0.497843414,125,1910.4811726843984,55,78375,1,0.197412014,0.11574185199999999,0.0,0
Huber,OSQP_polish_high,optimal,0.495085261,125,2019.6641199810808,55,78375,1,0.196645652,0.114411532,0.0,0
Huber,OSQP_polish_high,optimal,0.5007515330000001,125,1845.5670035386026,55,78375,1,0.197127138,0.118742943,0.0,0
Huber,OSQP_polish_high,optimal,0.5009688130000001,125,1855.256272298872,55,78375,1,0.19700363399999998,0.119934979,0.0,0
Huber,OSQP_polish_high,optimal,1.001863695,125,2512.3697816644485,68,110160,1,0.42375540700000003,0.17072494100000002,0.0,0
Huber,OSQP_polish_high,optimal,0.960017199,125,2288.7261667943358,68,110160,1,0.370811845,0.157966154,0.0,0
Huber,OSQP_polish_high,optimal,0.9444985909999999,125,2245.411471378769,68,110160,1,0.365045719,0.14627523,0.0,0
Huber,OSQP_polish_high,optimal,0.963855256,125,2491.1863491990657,68,110160,1,0.371909183,0.15763248400000002,0.0,0
Huber,OSQP_polish_high,optimal,0.9588705670000001,125,2288.5896015387343,68,110160,1,0.37087425799999996,0.157475235,0.0,0
Huber,OSQP_polish_high,optimal,0.9604274159999999,125,2389.8627887414277,68,110160,1,0.37045339899999996,0.158181364,0.0,0
Huber,OSQP_polish_high,optimal,0.98571965,125,2286.150216271684,68,110160,1,0.422717933,0.16820904399999997,0.0,0
Huber,OSQP_polish_high,optimal,1.002347033,125,2188.4422965085887,68,110160,1,0.424002721,0.17047009100000002,0.0,0
Huber,OSQP_polish_high,optimal,0.959495624,125,2407.688344462283,68,110160,1,0.371096501,0.157747837,0.0,0
Huber,OSQP_polish_high,optimal,0.962268215,125,2347.2943887623314,68,110160,1,0.37133181200000004,0.15828070800000002,0.0,0
Huber,OSQP_polish_high,optimal,1.575160445,125,2748.9149572315837,84,156240,1,0.7613503229999999,0.184640174,0.0,0
Huber,OSQP_polish_high,optimal,1.605756565,125,2958.3526867085143,84,156240,1,0.7578166909999999,0.20511348100000001,0.0,0
Huber,OSQP_polish_high,optimal,1.599339986,125,2914.8977439887403,84,156240,1,0.75641122,0.206301388,0.0,0
Huber,OSQP_polish_high,optimal,1.617040315,125,2737.7635016935283,84,156240,-1,0.79807694,0.196078255,0.0,0
Huber,OSQP_polish_high,optimal,1.631194099,125,2758.6328741282036,84,156240,1,0.806758491,0.19331032899999998,0.0,0
Huber,OSQP_polish_high,optimal,1.5979361769999998,125,3072.200377425728,84,156240,1,0.756369835,0.20575712899999998,0.0,0
Huber,OSQP_polish_high,optimal,1.6530294719999998,125,2897.893907180261,84,156240,-1,0.821347712,0.195738368,0.0,0
Huber,OSQP_polish_high,optimal,1.598738374,125,2857.031918638125,84,156240,1,0.754843512,0.19635195800000002,0.0,0
Huber,OSQP_polish_high,optimal,1.5849640969999998,125,2831.430105843165,84,156240,1,0.755270232,0.19651001699999998,0.0,0
Huber,OSQP_polish_high,optimal,1.613940045,125,2780.702682033124,84,156240,1,0.791990412,0.197697257,0.0,0
Huber,OSQP_polish_high,optimal,2.834025102,125,3640.36374233772,105,228375,1,1.324178067,0.29182577,0.0,0
Huber,OSQP_polish_high,optimal,2.8414255010000002,125,3523.1254983740887,105,228375,1,1.322661061,0.263085939,0.0,0
Huber,OSQP_polish_high,optimal,2.870627318,125,3690.751778559869,105,228375,1,1.330876104,0.295398626,0.0,0
Huber,OSQP_polish_high,optimal,2.8542815010000004,125,3402.350984621657,105,228375,1,1.323892539,0.290718352,0.0,0
Huber,OSQP_polish_high,optimal,2.84318582,125,3717.165104047783,105,228375,1,1.320657355,0.268247513,0.0,0
Huber,OSQP_polish_high,optimal,2.843231658,125,3542.857526092719,105,228375,1,1.325168846,0.286718001,0.0,0
Huber,OSQP_polish_high,optimal,2.8599367100000004,125,3653.557219311428,105,228375,-1,1.322146826,0.29408326,0.0,0
Huber,OSQP_polish_high,optimal,2.853392,125,3784.8118847262795,105,228375,1,1.319553164,0.289371303,0.0,0
Huber,OSQP_polish_high,optimal,2.813238007,125,3428.2776077118815,105,228375,1,1.323539303,0.292431469,0.0,0
Huber,OSQP_polish_high,optimal,2.838056365,125,3644.664297984393,105,228375,1,1.323020405,0.287338788,0.0,0
Huber,OSQP_polish_high,optimal,5.573707079,125,4573.956627288497,132,340560,1,2.6952872489999997,0.396742982,0.0,0
Huber,OSQP_polish_high,optimal,5.647069993000001,125,4580.590552693376,132,340560,1,2.748524225,0.441418485,0.0,0
Huber,OSQP_polish_high,optimal,5.483750658,125,4596.857936794351,132,340560,-1,2.66051993,0.41030788700000004,0.0,0
Huber,OSQP_polish_high,optimal,5.4795008460000005,125,4639.905774358676,132,340560,1,2.74272454,0.43201727,0.0,0
Huber,OSQP_polish_high,optimal,5.690892842,125,4451.0440206037265,132,340560,1,2.821292886,0.42671085700000005,0.0,0
Huber,OSQP_polish_high,optimal,5.4651225100000005,125,4607.975370537616,132,340560,1,2.559755296,0.437263326,0.0,0
Huber,OSQP_polish_high,optimal,5.343086096,125,4350.076497097492,132,340560,1,2.4855954419999997,0.430062171,0.0,0
Huber,OSQP_polish_high,optimal,5.761640391,125,4739.644622578341,132,340560,1,2.9037658210000004,0.42076477799999995,0.0,0
Huber,OSQP_polish_high,optimal,5.443054466,125,4630.988758398398,132,340560,1,2.559822494,0.422346455,0.0,0
Huber,OSQP_polish_high,optimal,5.619107060999999,125,4556.316592165438,132,340560,1,2.746496787,0.442468729,0.0,0
Huber,OSQP_polish_high,optimal,9.97784704,125,5899.890727005415,166,512940,1,4.5876383160000005,0.670266485,0.0,0
Huber,OSQP_polish_high,optimal,9.833720047,125,5674.872264840755,166,512940,1,4.340741254,0.682532521,0.0,0
Huber,OSQP_polish_high,optimal,10.362833209,125,5557.060473395455,166,512940,1,4.7702817930000005,0.686388852,0.0,0
Huber,OSQP_polish_high,optimal,10.055431407999999,125,5606.1005809278695,166,512940,1,4.438082103,0.6821761359999999,0.0,0
Huber,OSQP_polish_high,optimal,10.434549392000001,125,5527.470073306917,166,512940,1,4.813946409,0.6772365159999999,0.0,0
Huber,OSQP_polish_high,optimal,10.325017128999999,125,5638.814073407877,166,512940,1,4.683793432,0.676784415,0.0,0
Huber,OSQP_polish_high,optimal,10.210407327999999,125,5601.7588691174915,166,512940,-1,4.609815048,0.670536,0.0,0
Huber,OSQP_polish_high,optimal,9.690592302999999,125,5931.55242226378,166,512940,-1,4.736426188,0.668111493,0.0,0
Huber,OSQP_polish_high,optimal,10.207431479,125,5647.272721869916,166,512940,1,4.633341895,0.67631011,0.0,0
Huber,OSQP_polish_high,optimal,10.155246286,125,5698.398355619272,166,512940,1,4.489027088,0.686717283,0.0,0
Huber,OSQP_polish_high,optimal,19.289527906000004,125,7313.6289631233385,209,780615,1,8.575152656,0.9464890579999999,0.0,0
Huber,OSQP_polish_high,optimal,18.722658639000002,125,7029.579873144438,209,780615,1,8.498051259,0.968036406,0.0,0
Huber,OSQP_polish_high,optimal,18.961035258,125,6876.660682945234,209,780615,1,8.601252423,1.03803076,0.0,0
Huber,OSQP_polish_high,optimal,19.408220407,125,7284.048354204825,209,780615,1,8.696582422,0.97499127,0.0,0
Huber,OSQP_polish_high,optimal,19.615657471,125,6954.614904333857,209,780615,1,8.800465672,0.997312608,0.0,0
Huber,OSQP_polish_high,optimal,19.286750617000003,125,7294.29731568418,209,780615,1,8.634686557,0.959448405,0.0,0
Huber,OSQP_polish_high,optimal,19.658694343,125,7190.195659315337,209,780615,1,8.694514217,1.012421823,0.0,0
Huber,OSQP_polish_high,optimal,19.457870998,125,7385.027151513172,209,780615,1,8.505247934,1.011044058,0.0,0
Huber,OSQP_polish_high,optimal,19.601779038,125,7121.36313099654,209,780615,-1,8.563015794,1.0215443290000001,0.0,0
Huber,OSQP_polish_high,optimal,19.458679360999998,125,7108.423409470262,209,780615,1,8.741703064,0.979565125,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.021761386,125,314.3062346208803,10,7500,1,0.004668545,0.014419134,0.0,1
Huber,OSQP_polish_high,optimal,0.021249734,125,286.7334729028138,10,7500,1,0.004174392,0.01451263,0.0,1
Huber,OSQP_polish_high,optimal,0.02133231,125,308.9281519786907,10,7500,1,0.004444138,0.014218185,0.0,0
Huber,OSQP_polish_high,optimal,0.021920402000000002,125,297.26719030226474,10,7500,1,0.004528866,0.014069895,0.0,0
Huber,OSQP_polish_high,optimal,0.021973002000000002,125,366.17745937101716,10,7500,1,0.004623891,0.01442959,0.0,1
Huber,OSQP_polish_high,optimal,0.022305554999999998,125,305.91579539107084,10,7500,1,0.004762765,0.014470783,0.0,1
Huber,OSQP_polish_high,optimal,0.021622554999999998,125,397.5515484004321,10,7500,1,0.004433648,0.014531334,0.0,1
Huber,OSQP_polish_high,optimal,0.019285822,100,311.18502946866494,10,7500,1,0.004825021,0.011707556,0.0,1
Huber,OSQP_polish_high,optimal,0.022755328,125,393.07943201741944,10,7500,1,0.004689333,0.014498992,0.0,1
Huber,OSQP_polish_high,optimal,0.021814836,125,314.30697865957467,10,7500,1,0.004452373,0.014544776,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,2.834025102,125,3640.3637423377204,105,228375,1,1.324178067,0.29182577,0.0,0
Huber,OSQP_polish_high,optimal,2.841425501,125,3523.125498374089,105,228375,1,1.322661061,0.263085939,0.0,0
Huber,OSQP_polish_high,optimal,2.870627318,125,3690.7517785598684,105,228375,1,1.3308761040000001,0.295398626,0.0,0
Huber,OSQP_polish_high,optimal,2.854281501,125,3402.3509846216575,105,228375,1,1.323892539,0.290718352,0.0,0
Huber,OSQP_polish_high,optimal,2.84318582,125,3717.1651040477827,105,228375,1,1.320657355,0.268247513,0.0,0
Huber,OSQP_polish_high,optimal,2.843231658,125,3542.857526092719,105,228375,1,1.325168846,0.286718001,0.0,0
Huber,OSQP_polish_high,optimal,2.8599367100000004,125,3653.5572193114276,105,228375,-1,1.322146826,0.29408326,0.0,0
Huber,OSQP_polish_high,optimal,2.853392,125,3784.811884726279,105,228375,1,1.319553164,0.289371303,0.0,0
Huber,OSQP_polish_high,optimal,2.813238007,125,3428.277607711882,105,228375,1,1.323539303,0.292431469,0.0,0
Huber,OSQP_polish_high,optimal,2.838056365,125,3644.6642979843937,105,228375,1,1.323020405,0.287338788,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.025066566000000002,125,397.9114227783118,11,8415,1,0.004831886,0.017148999,0.0,1
Huber,OSQP_polish_high,optimal,0.025043122999999997,125,353.12449214667447,11,8415,1,0.004890152,0.016925659,0.0,1
Huber,OSQP_polish_high,optimal,0.03717563299999999,125,418.44377903014913,11,8415,1,0.015661548,0.01841511,0.0,1
Huber,OSQP_polish_high,optimal,0.025214,125,396.1898914252191,11,8415,1,0.004861217,0.017150639,0.0,1
Huber,OSQP_polish_high,optimal,0.025471437000000003,125,323.54853520354766,11,8415,1,0.004949884,0.017007543,0.0,1
Huber,OSQP_polish_high,optimal,0.024789485,125,384.77885927743085,11,8415,1,0.004858991,0.01671781,0.0,0
Huber,OSQP_polish_high,optimal,0.023677219000000003,125,337.15128143171864,11,8415,1,0.004890042,0.015979348,0.0,0
Huber,OSQP_polish_high,optimal,0.025511035,125,338.55729566639263,11,8415,1,0.006318921,0.016119883,0.0,0
Huber,OSQP_polish_high,optimal,0.025592847999999998,125,413.9091660108752,11,8415,1,0.006309227,0.016242127,0.0,1
Huber,OSQP_polish_high,optimal,0.025483088,125,336.7888600479679,11,8415,1,0.006376182,0.016047011,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.026738768,125,305.4234125410467,12,9360,1,0.005235769,0.017987825,0.0,1
Huber,OSQP_polish_high,optimal,0.026724153,125,388.4308397949544,12,9360,1,0.005282035,0.017941411,0.0,1
Huber,OSQP_polish_high,optimal,0.026717954000000002,125,387.44055727005525,12,9360,1,0.005235491,0.018074607,0.0,1
Huber,OSQP_polish_high,optimal,0.026890790000000005,125,454.0981428507022,12,9360,1,0.0052405,0.018168597,0.0,1
Huber,OSQP_polish_high,optimal,0.027543406,125,365.0414372180462,12,9360,1,0.005367495,0.018371876,0.0,1
Huber,OSQP_polish_high,optimal,0.026601808,125,393.2035339114539,12,9360,1,0.005231314,0.01779568,0.0,0
Huber,OSQP_polish_high,optimal,0.027325769000000003,125,410.9607267180751,12,9360,1,0.00560566,0.018230115,0.0,1
Huber,OSQP_polish_high,optimal,0.027287799999999997,125,450.87568625976155,12,9360,1,0.005599679,0.018148768,0.0,1
Huber,OSQP_polish_high,optimal,0.026932599,125,446.25636891849024,12,9360,1,0.005591183,0.017854036,0.0,0
Huber,OSQP_polish_high,optimal,0.027328684,125,535.9474811503449,12,9360,1,0.005608148,0.01818784,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.030188021,125,503.9757854640525,13,10335,1,0.006049951,0.020054991,0.0,1
Huber,OSQP_polish_high,optimal,0.029756962,125,429.84048042259485,13,10335,1,0.005966756,0.019874334,0.0,0
Huber,OSQP_polish_high,optimal,0.029889374000000003,125,458.90337236384903,13,10335,1,0.006023289,0.019863584,0.0,0
Huber,OSQP_polish_high,optimal,0.02616854,100,434.5238664371952,13,10335,1,0.006005812,0.016110801,0.0,1
Huber,OSQP_polish_high,optimal,0.029596725,125,432.1572027204448,13,10335,1,0.005859745,0.019761928,0.0,1
Huber,OSQP_polish_high,optimal,0.029814212,125,440.00510906336797,13,10335,1,0.005847436,0.019934819,0.0,1
Huber,OSQP_polish_high,optimal,0.029482948000000002,125,402.04314974751765,13,10335,1,0.005823924,0.019620723,0.0,0
Huber,OSQP_polish_high,optimal,0.030689396,125,430.75916319944804,13,10335,1,0.006636052,0.019872866,0.0,0
Huber,OSQP_polish_high,optimal,0.029780317999999997,125,358.2097476707256,13,10335,1,0.00584305,0.019920557,0.0,1
Huber,OSQP_polish_high,optimal,0.030922316000000002,125,377.3539082563152,13,10335,1,0.006032483,0.020490034,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,5.573707079,125,4573.956627288497,132,340560,1,2.695287249,0.396742982,0.0,0
Huber,OSQP_polish_high,optimal,5.647069993000001,125,4580.590552693376,132,340560,1,2.748524225,0.441418485,0.0,0
Huber,OSQP_polish_high,optimal,5.483750658,125,4596.857936794351,132,340560,-1,2.66051993,0.410307887,0.0,0
Huber,OSQP_polish_high,optimal,5.4795008460000005,125,4639.905774358677,132,340560,1,2.74272454,0.43201727,0.0,0
Huber,OSQP_polish_high,optimal,5.690892842,125,4451.0440206037265,132,340560,1,2.821292886,0.426710857,0.0,0
Huber,OSQP_polish_high,optimal,5.4651225100000005,125,4607.975370537616,132,340560,1,2.559755296,0.437263326,0.0,0
Huber,OSQP_polish_high,optimal,5.343086096,125,4350.076497097492,132,340560,1,2.485595442,0.430062171,0.0,0
Huber,OSQP_polish_high,optimal,5.761640391,125,4739.644622578341,132,340560,1,2.903765821,0.420764778,0.0,0
Huber,OSQP_polish_high,optimal,5.4430544659999995,125,4630.988758398398,132,340560,1,2.559822494,0.422346455,0.0,0
Huber,OSQP_polish_high,optimal,5.619107060999999,125,4556.316592165438,132,340560,1,2.746496787,0.442468729,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.033245091000000004,125,532.0817469473059,14,11340,1,0.006872677,0.021783591,0.0,1
Huber,OSQP_polish_high,optimal,0.033045245,125,429.6646113748128,14,11340,1,0.006730885,0.021760705,0.0,1
Huber,OSQP_polish_high,optimal,0.033194162,125,412.45746029241764,14,11340,1,0.006724513,0.021882346,0.0,1
Huber,OSQP_polish_high,optimal,0.033236702,125,455.1235968989998,14,11340,1,0.006704689,0.021863517,0.0,1
Huber,OSQP_polish_high,optimal,0.032892301,125,522.5515647759079,14,11340,1,0.006844842,0.021434788,0.0,0
Huber,OSQP_polish_high,optimal,0.033899107,125,520.6798442955736,14,11340,1,0.006749376,0.022258685,0.0,1
Huber,OSQP_polish_high,optimal,0.032661403,125,456.981373095221,14,11340,1,0.006550597,0.021572646,0.0,1
Huber,OSQP_polish_high,optimal,0.032863363,125,450.5599066626715,14,11340,1,0.006598446,0.021693523,0.0,1
Huber,OSQP_polish_high,optimal,0.033033797,125,427.4759589754153,14,11340,1,0.006655283,0.021793327,0.0,1
Huber,OSQP_polish_high,optimal,0.032576614000000004,125,431.4590514834809,14,11340,1,0.006612497,0.021370947,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.039905279,125,524.8474543410678,16,13440,1,0.008267594,0.025522367,0.0,0
Huber,OSQP_polish_high,optimal,0.040129545,125,527.0207646680171,16,13440,1,0.008261957,0.02593586,0.0,1
Huber,OSQP_polish_high,optimal,0.03933816400000001,125,572.0484879498541,16,13440,1,0.008251977,0.025212897,0.0,0
Huber,OSQP_polish_high,optimal,0.039954804999999996,125,518.3070117503107,16,13440,1,0.008278176,0.025718472,0.0,1
Huber,OSQP_polish_high,optimal,0.039823417,125,560.8504484490841,16,13440,1,0.008280929,0.025553486,0.0,1
Huber,OSQP_polish_high,optimal,0.039919485000000005,125,576.0146811371466,16,13440,1,0.008368977,0.025738121,0.0,1
Huber,OSQP_polish_high,optimal,0.040221102,125,531.0808164732563,16,13440,1,0.008334399,0.025880589,0.0,1
Huber,OSQP_polish_high,optimal,0.040377442,125,586.4527297390555,16,13440,1,0.008373123,0.025435215,0.0,0
Huber,OSQP_polish_high,optimal,0.03978259199999999,125,574.6109350936034,16,13440,1,0.008345954,0.025346215,0.0,0
Huber,OSQP_polish_high,optimal,0.039802691,125,604.8436711154046,16,13440,1,0.008227841,0.025602423,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,9.97784704,125,5899.890727005415,166,512940,1,4.587638316,0.670266485,0.0,0
Huber,OSQP_polish_high,optimal,9.833720047,125,5674.872264840754,166,512940,1,4.340741254,0.682532521,0.0,0
Huber,OSQP_polish_high,optimal,10.362833209,125,5557.060473395455,166,512940,1,4.770281793,0.686388852,0.0,0
Huber,OSQP_polish_high,optimal,10.055431408,125,5606.10058092787,166,512940,1,4.438082103,0.682176136,0.0,0
Huber,OSQP_polish_high,optimal,10.434549392,125,5527.470073306917,166,512940,1,4.813946409,0.677236516,0.0,0
Huber,OSQP_polish_high,optimal,10.325017128999999,125,5638.814073407877,166,512940,1,4.683793432,0.676784415,0.0,0
Huber,OSQP_polish_high,optimal,10.210407327999999,125,5601.758869117492,166,512940,-1,4.609815048,0.670536,0.0,0
Huber,OSQP_polish_high,optimal,9.690592302999999,125,5931.552422263779,166,512940,-1,4.736426188,0.668111493,0.0,0
Huber,OSQP_polish_high,optimal,10.207431479,125,5647.272721869916,166,512940,1,4.633341895,0.67631011,0.0,0
Huber,OSQP_polish_high,optimal,10.155246286,125,5698.398355619271,166,512940,1,4.489027088,0.686717283,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.045810972,125,557.5296340889715,17,14535,1,0.009891885,0.029243285,0.0,0
Huber,OSQP_polish_high,optimal,0.039825035,125,582.8009318999482,17,14535,1,0.008398644,0.025566057,0.0,1
Huber,OSQP_polish_high,optimal,0.047049145,125,579.9085973759287,17,14535,1,0.010021304,0.029893905,0.0,1
Huber,OSQP_polish_high,optimal,0.047078164,125,576.5934165470346,17,14535,1,0.009977003,0.029967913,0.0,1
Huber,OSQP_polish_high,optimal,0.046794308,125,546.769604269565,17,14535,1,0.009719787,0.029664532,0.0,1
Huber,OSQP_polish_high,optimal,0.084345325,125,646.1077781989003,17,14535,1,0.040082749,0.033915959,0.0,0
Huber,OSQP_polish_high,optimal,0.045692016,125,474.70628374924024,17,14535,1,0.009718476,0.029894487,0.0,1
Huber,OSQP_polish_high,optimal,0.045895385,125,540.5620037064109,17,14535,1,0.009742626,0.029272613,0.0,0
Huber,OSQP_polish_high,optimal,0.046315073,125,611.9742708326241,17,14535,1,0.009819754,0.029410777,0.0,0
Huber,OSQP_polish_high,optimal,0.05462128,125,584.9912676021117,17,14535,1,0.009812666,0.034446939,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.059625145,125,684.5549576675064,20,18000,1,0.013440153,0.035653582,0.0,0
Huber,OSQP_polish_high,optimal,0.051644779,125,678.248966728791,20,18000,1,0.011658304,0.030960523,0.0,0
Huber,OSQP_polish_high,optimal,0.05188841000000001,125,702.5282165725504,20,18000,1,0.011772779,0.031291719,0.0,0
Huber,OSQP_polish_high,optimal,0.060229921000000006,125,578.7496771448157,20,18000,1,0.013319308,0.036211515,0.0,1
Huber,OSQP_polish_high,optimal,0.059684602,125,798.9967772391017,20,18000,1,0.013340454,0.036143553,0.0,1
Huber,OSQP_polish_high,optimal,0.05894350499999999,125,715.8608670060437,20,18000,1,0.013253392,0.035477352,0.0,0
Huber,OSQP_polish_high,optimal,0.060703611,125,690.7240403481053,20,18000,1,0.013565676,0.036628256,0.0,1
Huber,OSQP_polish_high,optimal,0.051996431999999995,125,719.4928691136515,20,18000,1,0.011772574,0.031210918,0.0,0
Huber,OSQP_polish_high,optimal,0.05987608999999999,125,628.4946981443035,20,18000,1,0.013427815,0.036272472,0.0,1
Huber,OSQP_polish_high,optimal,0.059879918,125,707.9529462362646,20,18000,1,0.013175686,0.03638794,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,19.289527906000004,125,7313.628963123339,209,780615,1,8.575152656,0.946489058,0.0,0
Huber,OSQP_polish_high,optimal,18.722658639000002,125,7029.579873144438,209,780615,1,8.498051259,0.968036406,0.0,0
Huber,OSQP_polish_high,optimal,18.961035258,125,6876.660682945234,209,780615,1,8.601252423,1.03803076,0.0,0
Huber,OSQP_polish_high,optimal,19.408220407,125,7284.048354204826,209,780615,1,8.696582422,0.97499127,0.0,0
Huber,OSQP_polish_high,optimal,19.615657471,125,6954.614904333857,209,780615,1,8.800465672,0.997312608,0.0,0
Huber,OSQP_polish_high,optimal,19.286750617000003,125,7294.29731568418,209,780615,1,8.634686557,0.959448405,0.0,0
Huber,OSQP_polish_high,optimal,19.658694343,125,7190.195659315337,209,780615,1,8.694514217,1.012421823,0.0,0
Huber,OSQP_polish_high,optimal,19.457870997999997,125,7385.027151513171,209,780615,1,8.505247934,1.011044058,0.0,0
Huber,OSQP_polish_high,optimal,19.601779038,125,7121.36313099654,209,780615,-1,8.563015794,1.021544329,0.0,0
Huber,OSQP_polish_high,optimal,19.458679361,125,7108.423409470262,209,780615,1,8.741703064,0.979565125,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.07532513,125,763.316368596867,23,21735,1,0.018653,0.042183268,0.0,0
Huber,OSQP_polish_high,optimal,0.06757791599999999,125,823.0964525355548,23,21735,1,0.016647573,0.037402635,0.0,0
Huber,OSQP_polish_high,optimal,0.068531996,125,749.8442248897936,23,21735,1,0.016392534,0.038460888,0.0,1
Huber,OSQP_polish_high,optimal,0.068790461,125,789.7131592961401,23,21735,1,0.01675001,0.038332814,0.0,1
Huber,OSQP_polish_high,optimal,0.075687966,125,863.3484244035958,23,21735,1,0.018376287,0.043185989,0.0,1
Huber,OSQP_polish_high,optimal,0.075728709,125,729.8480793464072,23,21735,1,0.018410661,0.043280255,0.0,1
Huber,OSQP_polish_high,optimal,0.075215779,125,694.4836348282952,23,21735,1,0.01822693,0.043103942,0.0,1
Huber,OSQP_polish_high,optimal,0.07702973,125,818.1303357399049,23,21735,1,0.01826863,0.044446081,0.0,0
Huber,OSQP_polish_high,optimal,0.07415854300000001,125,795.3075912273766,23,21735,1,0.018353244,0.041970645,0.0,0
Huber,OSQP_polish_high,optimal,0.074962736,125,737.0980710191161,23,21735,1,0.018175106,0.043198689,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.092196796,125,927.0633235952124,26,25740,1,0.02442287,0.048720907,0.0,0
Huber,OSQP_polish_high,optimal,0.08369062099999999,125,872.3908440440894,26,25740,1,0.02146456,0.043401112,0.0,1
Huber,OSQP_polish_high,optimal,0.084874184,125,905.2760497426325,26,25740,1,0.021411757,0.044589799,0.0,1
Huber,OSQP_polish_high,optimal,0.09383212199999999,125,972.6894556487148,26,25740,1,0.024865874,0.049546964,0.0,1
Huber,OSQP_polish_high,optimal,0.093881826,125,909.1932941581597,26,25740,1,0.024473922,0.049991644,0.0,1
Huber,OSQP_polish_high,optimal,0.093614373,125,854.8770555246683,26,25740,1,0.024293911,0.049937694,0.0,1
Huber,OSQP_polish_high,optimal,0.09314576,125,780.842156443759,26,25740,1,0.024337128,0.049795487,0.0,1
Huber,OSQP_polish_high,optimal,0.084185221,125,888.6962796269013,26,25740,1,0.021396656,0.043951133,0.0,1
Huber,OSQP_polish_high,optimal,0.093445525,125,1002.5738360335432,26,25740,1,0.024001608,0.050375573,0.0,1
Huber,OSQP_polish_high,optimal,0.09282808899999999,125,1001.8060378963586,26,25740,1,0.024577631,0.048867058,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.163906438,125,1054.8709111483752,31,33015,1,0.040036611,0.081360337,0.0,1
Huber,OSQP_polish_high,optimal,0.12376379300000001,125,1194.807629298721,31,33015,1,0.032710261,0.062661215,0.0,0
Huber,OSQP_polish_high,optimal,0.15721642300000002,125,1071.9734806821623,31,33015,1,0.039780448,0.081594814,0.0,0
Huber,OSQP_polish_high,optimal,0.161519316,125,1130.6011935823576,31,33015,1,0.039233252,0.080220964,0.0,1
Huber,OSQP_polish_high,optimal,0.163567455,125,1096.3224201659368,31,33015,1,0.039453161,0.081599706,0.0,1
Huber,OSQP_polish_high,optimal,0.161377271,125,1067.855201859532,31,33015,1,0.039592968,0.079303689,0.0,0
Huber,OSQP_polish_high,optimal,0.159832049,125,1101.6964740465025,31,33015,1,0.039593796,0.077545511,0.0,0
Huber,OSQP_polish_high,optimal,0.124725994,125,1130.9122087319488,31,33015,1,0.045757822,0.050490807,0.0,0
Huber,OSQP_polish_high,optimal,0.163762715,125,981.5351486789496,31,33015,1,0.04004851,0.081197151,0.0,1
Huber,OSQP_polish_high,optimal,0.18888210800000002,125,984.3938815192487,31,33015,1,0.068942207,0.077968616,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.18915390499999998,125,1429.96805213975,37,42735,1,0.06122262,0.073243506,0.0,0
Huber,OSQP_polish_high,optimal,0.18606549,125,1274.1544902118646,37,42735,1,0.0606452,0.070958407,0.0,1
Huber,OSQP_polish_high,optimal,0.185269503,125,1288.209628710656,37,42735,1,0.060985439,0.069415364,0.0,0
Huber,OSQP_polish_high,optimal,0.19097118100000002,125,1330.7405342421227,37,42735,1,0.061519391,0.074785444,0.0,1
Huber,OSQP_polish_high,optimal,0.189559594,125,1129.9909906827233,37,42735,1,0.061290075,0.073742133,0.0,1
Huber,OSQP_polish_high,optimal,0.188913367,125,1260.7369121290833,37,42735,1,0.06128129,0.073039068,0.0,0
Huber,OSQP_polish_high,optimal,0.188569964,125,1239.766443720424,37,42735,1,0.061413344,0.072513347,0.0,0
Huber,OSQP_polish_high,optimal,0.185420451,125,1207.5914930412475,37,42735,1,0.061183374,0.069227413,0.0,0
Huber,OSQP_polish_high,optimal,0.184804362,125,1293.1604351592546,37,42735,-1,0.060643239,0.06979343,0.0,0
Huber,OSQP_polish_high,optimal,0.187970485,125,1314.1074061189347,37,42735,1,0.060968377,0.07271659,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.36589884899999997,125,1484.15728551143,45,57375,1,0.129150352,0.122627429,0.0,1
Huber,OSQP_polish_high,optimal,0.319335581,125,1545.4040061485916,45,57375,1,0.114266332,0.097171679,0.0,1
Huber,OSQP_polish_high,optimal,0.321231388,125,1550.7968740762992,45,57375,1,0.114068857,0.098570197,0.0,0
Huber,OSQP_polish_high,optimal,0.315946049,125,1468.0661470509135,45,57375,1,0.114429528,0.093190557,0.0,0
Huber,OSQP_polish_high,optimal,0.31764527600000003,125,1642.1968117191777,45,57375,1,0.114905139,0.093792493,0.0,0
Huber,OSQP_polish_high,optimal,0.368558066,125,1521.9154484948149,45,57375,1,0.12936095,0.114176454,0.0,0
Huber,OSQP_polish_high,optimal,0.371373017,125,1589.8820964971699,45,57375,1,0.129045602,0.117192076,0.0,0
Huber,OSQP_polish_high,optimal,0.374300115,125,1491.829190733497,45,57375,1,0.129545696,0.119943252,0.0,1
Huber,OSQP_polish_high,optimal,0.37027962400000003,125,1559.5455594544733,45,57375,1,0.129931357,0.114941737,0.0,0
Huber,OSQP_polish_high,optimal,0.367061974,125,1534.0744613540355,45,57375,1,0.128845246,0.113659968,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,0.497480531,125,1800.7372959898657,55,78375,1,0.19660745,0.11649806,0.0,0
Huber,OSQP_polish_high,optimal,0.501183087,125,1928.684861473154,55,78375,1,0.198120046,0.118674146,0.0,0
Huber,OSQP_polish_high,optimal,0.49611752600000003,125,1793.2702057041142,55,78375,1,0.194212023,0.117091976,0.0,0
Huber,OSQP_polish_high,optimal,0.497367951,125,1836.867619095661,55,78375,-1,0.195922382,0.118394701,0.0,0
Huber,OSQP_polish_high,optimal,0.497921107,125,1847.7787944289316,55,78375,1,0.196082017,0.117412684,0.0,0
Huber,OSQP_polish_high,optimal,0.49873112899999994,125,2081.9154340030414,55,78375,1,0.197198235,0.116472355,0.0,0
Huber,OSQP_polish_high,optimal,0.497843414,125,1910.4811726843982,55,78375,1,0.197412014,0.115741852,0.0,0
Huber,OSQP_polish_high,optimal,0.495085261,125,2019.664119981081,55,78375,1,0.196645652,0.114411532,0.0,0
Huber,OSQP_polish_high,optimal,0.5007515330000001,125,1845.5670035386026,55,78375,1,0.197127138,0.118742943,0.0,0
Huber,OSQP_polish_high,optimal,0.5009688130000001,125,1855.2562722988719,55,78375,1,0.197003634,0.119934979,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,1.001863695,125,2512.3697816644485,68,110160,1,0.423755407,0.170724941,0.0,0
Huber,OSQP_polish_high,optimal,0.9600171989999999,125,2288.7261667943353,68,110160,1,0.370811845,0.157966154,0.0,0
Huber,OSQP_polish_high,optimal,0.944498591,125,2245.411471378769,68,110160,1,0.365045719,0.14627523,0.0,0
Huber,OSQP_polish_high,optimal,0.963855256,125,2491.186349199066,68,110160,1,0.371909183,0.157632484,0.0,0
Huber,OSQP_polish_high,optimal,0.958870567,125,2288.589601538734,68,110160,1,0.370874258,0.157475235,0.0,0
Huber,OSQP_polish_high,optimal,0.960427416,125,2389.862788741428,68,110160,1,0.370453399,0.158181364,0.0,0
Huber,OSQP_polish_high,optimal,0.98571965,125,2286.150216271684,68,110160,1,0.422717933,0.168209044,0.0,0
Huber,OSQP_polish_high,optimal,1.002347033,125,2188.442296508589,68,110160,1,0.424002721,0.170470091,0.0,0
Huber,OSQP_polish_high,optimal,0.9594956240000001,125,2407.688344462283,68,110160,1,0.371096501,0.157747837,0.0,0
Huber,OSQP_polish_high,optimal,0.9622682149999999,125,2347.2943887623314,68,110160,1,0.371331812,0.158280708,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Huber,OSQP_polish_high,optimal,1.575160445,125,2748.9149572315837,84,156240,1,0.761350323,0.184640174,0.0,0
Huber,OSQP_polish_high,optimal,1.605756565,125,2958.3526867085143,84,156240,1,0.757816691,0.205113481,0.0,0
Huber,OSQP_polish_high,optimal,1.599339986,125,2914.8977439887403,84,156240,1,0.75641122,0.206301388,0.0,0
Huber,OSQP_polish_high,optimal,1.617040315,125,2737.763501693528,84,156240,-1,0.79807694,0.196078255,0.0,0
Huber,OSQP_polish_high,optimal,1.631194099,125,2758.632874128204,84,156240,1,0.806758491,0.193310329,0.0,0
Huber,OSQP_polish_high,optimal,1.597936177,125,3072.200377425728,84,156240,1,0.756369835,0.205757129,0.0,0
Huber,OSQP_polish_high,optimal,1.653029472,125,2897.8939071802615,84,156240,-1,0.821347712,0.195738368,0.0,0
Huber,OSQP_polish_high,optimal,1.598738374,125,2857.031918638125,84,156240,1,0.754843512,0.196351958,0.0,0
Huber,OSQP_polish_high,optimal,1.584964097,125,2831.4301058431656,84,156240,1,0.755270232,0.196510017,0.0,0
Huber,OSQP_polish_high,optimal,1.613940045,125,2780.7026820331234,84,156240,1,0.791990412,0.197697257,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.00656109,75,1022.1682354356267,10,3540,1,0.00210367,0.003171479,0.0,1
Lasso,OSQP_polish_high,optimal,0.008381445999999999,125,1025.975440981545,10,3540,1,0.002077955,0.005008253,0.0,2
Lasso,OSQP_polish_high,optimal,0.008153325,125,1082.5554242840249,10,3540,1,0.002019355,0.004853395999999999,0.0,2
Lasso,OSQP_polish_high,optimal,0.008181973,125,970.3824314350577,10,3540,1,0.002067495,0.004832648,0.0,1
Lasso,OSQP_polish_high,optimal,0.008642177000000001,125,1051.8783129197839,10,3540,1,0.002198589,0.005084797,0.0,1
Lasso,OSQP_polish_high,optimal,0.007257411999999999,100,929.4669219189,10,3540,1,0.002055633,0.0039118420000000004,0.0,1
Lasso,OSQP_polish_high,optimal,0.007369177999999999,100,1103.5194823002078,10,3540,1,0.00209766,0.00399658,0.0,1
Lasso,OSQP_polish_high,optimal,0.008431184,125,967.8677622663932,10,3540,1,0.00219117,0.0049439340000000005,0.0,2
Lasso,OSQP_polish_high,optimal,0.007561046999999999,100,1058.627747654857,10,3540,1,0.002392286,0.00389004,0.0,1
Lasso,OSQP_polish_high,optimal,0.008440959,125,983.0014012573663,10,3540,1,0.00209192,0.0049775390000000004,0.0,1
Lasso,OSQP_polish_high,optimal,0.008462947,100,1084.556633482051,11,4059,1,0.002745385,0.004268419,0.0,1
Lasso,OSQP_polish_high,optimal,0.009215476,125,1007.0347798800301,11,4059,1,0.002274337,0.0053149040000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.009208161999999999,125,1125.824291036824,11,4059,1,0.002268913,0.005444493000000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.010182633,150,1138.700911789044,11,4059,1,0.002285862,0.006383955,0.0,1
Lasso,OSQP_polish_high,optimal,0.007069397,75,1098.8102601412593,11,4059,1,0.002271043,0.003290651,0.0,1
Lasso,OSQP_polish_high,optimal,0.009314888,125,1097.8560324288703,11,4059,1,0.002359629,0.005454356,0.0,2
Lasso,OSQP_polish_high,optimal,0.009261469,125,1110.7129178759585,11,4059,1,0.002310698,0.0054080759999999995,0.0,1
Lasso,OSQP_polish_high,optimal,0.00805398,100,1138.269954534501,11,4059,1,0.002242777,0.004296498,0.0,1
Lasso,OSQP_polish_high,optimal,0.008293296,100,1130.0865186943588,11,4059,1,0.002382117,0.004389553,0.0,1
Lasso,OSQP_polish_high,optimal,0.008372591,100,1121.6011181641713,11,4059,1,0.002385702,0.004285451,0.0,1
Lasso,OSQP_polish_high,optimal,0.009750166999999999,100,1258.2954351283631,12,4608,1,0.0028314259999999997,0.005023585,0.0,1
Lasso,OSQP_polish_high,optimal,0.012408335,150,1278.936625445932,12,4608,1,0.0028207859999999996,0.0077062319999999995,0.0,2
Lasso,OSQP_polish_high,optimal,0.012367618,150,1257.1634245080086,12,4608,1,0.002803412,0.007577341,0.0,1
Lasso,OSQP_polish_high,optimal,0.009667941,100,1267.2089194826276,12,4608,1,0.002789476,0.005026274,0.0,1
Lasso,OSQP_polish_high,optimal,0.011133167,125,1299.8475461201713,12,4608,1,0.002808009,0.006457433,0.0,2
Lasso,OSQP_polish_high,optimal,0.011013354,125,1220.3565362687864,12,4608,1,0.002828147,0.006337621,0.0,1
Lasso,OSQP_polish_high,optimal,0.008379569,100,1222.1608765878987,12,4608,1,0.00231505,0.004445037,0.0,2
Lasso,OSQP_polish_high,optimal,0.009423429,125,1212.1181061270074,12,4608,1,0.002321096,0.005364881,0.0,1
Lasso,OSQP_polish_high,optimal,0.011260353999999998,125,1251.7170089565793,12,4608,1,0.002956556,0.0063799040000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.011063102,125,1202.5754552881394,12,4608,1,0.0029099620000000003,0.006238441,0.0,1
Lasso,OSQP_polish_high,optimal,0.011164773999999999,100,1352.4771832939846,13,5187,1,0.00324872,0.005677827,0.0,1
Lasso,OSQP_polish_high,optimal,0.010036783,100,1224.3627535634027,13,5187,1,0.002778836,0.0050673870000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.011247327,125,1372.8139175986632,13,5187,1,0.0028103259999999997,0.00637508,0.0,2
Lasso,OSQP_polish_high,optimal,0.013880574,150,1274.1837664060733,13,5187,1,0.003246783,0.008456922,0.0,1
Lasso,OSQP_polish_high,optimal,0.015146171999999998,175,1344.2103751120653,13,5187,1,0.0032759940000000004,0.009772531,0.0,1
Lasso,OSQP_polish_high,optimal,0.011284761,100,1343.3696604801164,13,5187,1,0.0031835540000000003,0.0057203440000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.010996891000000002,100,1246.9618085453376,13,5187,1,0.003160508,0.0056360559999999995,0.0,1
Lasso,OSQP_polish_high,optimal,0.010985376000000002,100,1311.6522419362345,13,5187,1,0.0031483509999999998,0.005608633000000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.013329945,125,1381.5584685034037,13,5187,1,0.0038015490000000004,0.007113518,0.0,2
Lasso,OSQP_polish_high,optimal,0.010798849,100,1311.2029107162934,13,5187,1,0.0033725590000000002,0.0050711440000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.016237997,150,1399.7944338078696,14,5796,1,0.004351975,0.009162311,0.0,2
Lasso,OSQP_polish_high,optimal,0.015184316000000003,150,1442.231943208344,14,5796,1,0.0035006309999999997,0.00914436,0.0,2
Lasso,OSQP_polish_high,optimal,0.013613377,125,1487.9428848470636,14,5796,1,0.0034650220000000003,0.007611081,0.0,1
Lasso,OSQP_polish_high,optimal,0.013676536000000001,125,1465.0420514019174,14,5796,1,0.003501395,0.007649324,0.0,1
Lasso,OSQP_polish_high,optimal,0.012999195000000002,100,1367.0423964098518,14,5796,1,0.004213299,0.006184662,0.0,1
Lasso,OSQP_polish_high,optimal,0.015647358,150,1452.1310809401543,14,5796,1,0.004233665,0.008937859,0.0,1
Lasso,OSQP_polish_high,optimal,0.01297337,100,1506.5361780577332,14,5796,1,0.004214405,0.006003569,0.0,1
Lasso,OSQP_polish_high,optimal,0.01367849,125,1390.1807836469352,14,5796,1,0.003521929,0.007637418000000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.013941142,125,1348.8856763964684,14,5796,1,0.003493503,0.007758770999999999,0.0,2
Lasso,OSQP_polish_high,optimal,0.012237538999999999,100,1442.934286358488,14,5796,1,0.003489442,0.006200318000000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.019412992,150,1609.7043574403715,16,7104,1,0.004623077,0.011307962,0.0,1
Lasso,OSQP_polish_high,optimal,0.017640233,125,1680.7086064802218,16,7104,1,0.0046134340000000005,0.009529808,0.0,1
Lasso,OSQP_polish_high,optimal,0.015670008,100,1688.77850607092,16,7104,1,0.004605804,0.007581851999999999,0.0,1
Lasso,OSQP_polish_high,optimal,0.017582069,125,1582.9586690147466,16,7104,1,0.004631545999999999,0.009432437,0.0,1
Lasso,OSQP_polish_high,optimal,0.017711031999999998,125,1533.6360301210711,16,7104,1,0.004659169,0.009465895,0.0,2
Lasso,OSQP_polish_high,optimal,0.019301533,150,1578.455715283229,16,7104,1,0.004597382,0.011180599,0.0,2
Lasso,OSQP_polish_high,optimal,0.019515289,150,1703.2208854162534,16,7104,1,0.004555137,0.011329738,0.0,1
Lasso,OSQP_polish_high,optimal,0.015704434,100,1626.8482063975775,16,7104,1,0.004593168,0.007637166,0.0,1
Lasso,OSQP_polish_high,optimal,0.01544587,100,1595.0934524477766,16,7104,1,0.004613487,0.007394119,0.0,1
Lasso,OSQP_polish_high,optimal,0.024293887000000004,225,1554.4048315319824,16,7104,1,0.004531014,0.016437267,0.0,1
Lasso,OSQP_polish_high,optimal,0.019896942,100,1793.5408194066956,17,7803,1,0.00732632,0.008427436,0.0,1
Lasso,OSQP_polish_high,optimal,0.0219612,150,1794.3663679631045,17,7803,1,0.005328668000000001,0.012499673999999999,0.0,1
Lasso,OSQP_polish_high,optimal,0.020020996,100,1809.8355494458415,17,7803,1,0.007366668000000001,0.008519778,0.0,1
Lasso,OSQP_polish_high,optimal,0.024499114,150,1843.7973342216605,17,7803,1,0.0074135419999999995,0.012847043999999998,0.0,2
Lasso,OSQP_polish_high,optimal,0.015666292999999998,75,1907.1039267745805,17,7803,1,0.0053255690000000005,0.0062231330000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.019887371,125,1624.067366509862,17,7803,1,0.005332919,0.01039052,0.0,1
Lasso,OSQP_polish_high,optimal,0.024252961000000003,175,1747.8735875283642,17,7803,1,0.005335875,0.014796288000000001,0.0,2
Lasso,OSQP_polish_high,optimal,0.020189577,125,1854.7525551812946,17,7803,1,0.005372206,0.010641268999999998,0.0,2
Lasso,OSQP_polish_high,optimal,0.022192082999999998,150,1787.4882569611664,17,7803,1,0.005368228,0.012645749,0.0,2
Lasso,OSQP_polish_high,optimal,0.0222116,125,1843.1967789860746,17,7803,1,0.0073331740000000005,0.010615185,0.0,2
Lasso,OSQP_polish_high,optimal,0.028426742,125,2063.335059250629,20,10080,1,0.008033308000000001,0.013920396000000002,0.0,1
Lasso,OSQP_polish_high,optimal,0.02834149,125,2063.471533302008,20,10080,1,0.008051319,0.013753942,0.0,1
Lasso,OSQP_polish_high,optimal,0.028312741,125,2043.8555219834707,20,10080,1,0.008408812,0.013534431000000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.029078705,125,2022.5656435855249,20,10080,1,0.008528645,0.01406786,0.0,2
Lasso,OSQP_polish_high,optimal,0.031108343,150,2012.0106965987668,20,10080,1,0.008068469,0.016535181,0.0,1
Lasso,OSQP_polish_high,optimal,0.028508162000000004,125,1935.7512556432928,20,10080,1,0.007946128,0.014161119,0.0,2
Lasso,OSQP_polish_high,optimal,0.028458577,125,2066.7033477128593,20,10080,1,0.008129266999999999,0.013838888,0.0,1
Lasso,OSQP_polish_high,optimal,0.029057438,125,2105.351527922414,20,10080,1,0.008491157,0.013814956000000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.028562841000000002,125,2059.8122787011152,20,10080,1,0.008042318,0.013983188999999998,0.0,1
Lasso,OSQP_polish_high,optimal,0.031652245,150,1959.3380374315466,20,10080,1,0.008453305,0.016737503,0.0,2
Lasso,OSQP_polish_high,optimal,0.04274192,150,2355.205912844715,23,12627,1,0.011868895,0.020725366999999998,0.0,1
Lasso,OSQP_polish_high,optimal,0.04789223,175,2282.438764030521,23,12627,1,0.011700025,0.026292321,0.0,2
Lasso,OSQP_polish_high,optimal,0.039257066,125,2306.316729274658,23,12627,1,0.011815883000000001,0.017488429,0.0,1
Lasso,OSQP_polish_high,optimal,0.04303156,150,2338.6540381975337,23,12627,1,0.011953024,0.02081091,0.0,1
Lasso,OSQP_polish_high,optimal,0.036154411000000004,100,2395.122346271737,23,12627,1,0.011947606000000001,0.013899335,0.0,1
Lasso,OSQP_polish_high,optimal,0.045781481,175,2389.968049528085,23,12627,1,0.01185206,0.023891236,0.0,1
Lasso,OSQP_polish_high,optimal,0.042434898,150,2266.477036529981,23,12627,1,0.011705166999999999,0.02069081,0.0,1
Lasso,OSQP_polish_high,optimal,0.042323204,150,2215.9469666425957,23,12627,1,0.011873884,0.020560602,0.0,1
Lasso,OSQP_polish_high,optimal,0.039499493,125,2399.0729327945082,23,12627,1,0.011857836,0.017288943,0.0,1
Lasso,OSQP_polish_high,optimal,0.042668400999999995,150,2234.256286881383,23,12627,1,0.011746521999999999,0.021017702000000003,0.0,2
Lasso,OSQP_polish_high,optimal,0.06118974,175,2679.0328914277247,26,15444,1,0.017269924,0.028767977,0.0,1
Lasso,OSQP_polish_high,optimal,0.064756616,200,2596.816848968609,26,15444,1,0.017018133,0.032901011,0.0,1
Lasso,OSQP_polish_high,optimal,0.053163677,125,2695.0754603449923,26,15444,1,0.017095377,0.020928485,0.0,1
Lasso,OSQP_polish_high,optimal,0.064676142,200,2690.6356801258107,26,15444,1,0.017291531000000002,0.032573798,0.0,1
Lasso,OSQP_polish_high,optimal,0.061398660999999986,175,2508.5951916877702,26,15444,1,0.01737176,0.028697268999999997,0.0,1
Lasso,OSQP_polish_high,optimal,0.076919084,275,2673.267917930813,26,15444,1,0.017154513,0.045055694,0.0,2
Lasso,OSQP_polish_high,optimal,0.060863067,175,2671.571885500602,26,15444,1,0.017063566999999998,0.02899591,0.0,1
Lasso,OSQP_polish_high,optimal,0.052580392000000004,125,2704.462673378135,26,15444,1,0.016930073,0.020665653,0.0,1
Lasso,OSQP_polish_high,optimal,0.060516494,175,2618.3091871254096,26,15444,1,0.01703527,0.028766873,0.0,1
Lasso,OSQP_polish_high,optimal,0.048912461,100,2629.1834364527413,26,15444,1,0.01723273,0.016744434,0.0,1
Lasso,OSQP_polish_high,optimal,0.082292999,125,3149.809788094406,31,20739,1,0.029493186,0.026279039,0.0,1
Lasso,OSQP_polish_high,optimal,0.09404329800000001,175,3107.7876197252917,31,20739,1,0.030003124,0.037223601,0.0,2
Lasso,OSQP_polish_high,optimal,0.094159368,175,3318.960303005986,31,20739,1,0.029988302,0.037427695,0.0,2
Lasso,OSQP_polish_high,optimal,0.093349933,175,3246.3149804384425,31,20739,1,0.029868796,0.036455813999999996,0.0,1
Lasso,OSQP_polish_high,optimal,0.092978571,175,3193.9067089061164,31,20739,1,0.030083758999999998,0.036340863,0.0,1
Lasso,OSQP_polish_high,optimal,0.092837294,175,3131.7717981766755,31,20739,1,0.029633466,0.036746181,0.0,1
Lasso,OSQP_polish_high,optimal,0.08523445299999999,125,3228.418178372344,31,20739,1,0.030133193,0.026413234,0.0,1
Lasso,OSQP_polish_high,optimal,0.092887645,175,3219.9389722086485,31,20739,1,0.029540412000000002,0.036818057,0.0,1
Lasso,OSQP_polish_high,optimal,0.082375109,125,3253.703467758322,31,20739,1,0.029615469,0.026282866000000002,0.0,1
Lasso,OSQP_polish_high,optimal,0.09284327699999999,175,3071.064598113269,31,20739,1,0.029517928,0.036922427,0.0,1
Lasso,OSQP_polish_high,optimal,0.159756362,225,3856.725227443344,37,28083,1,0.05188042,0.060018590999999996,0.0,1
Lasso,OSQP_polish_high,optimal,0.14590118200000002,175,3700.793037559261,37,28083,1,0.052175744,0.045747734000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.146929159,175,3753.2476950795062,37,28083,1,0.052934822,0.045580767,0.0,1
Lasso,OSQP_polish_high,optimal,0.146037838,175,3699.462576581968,37,28083,1,0.052045645999999994,0.045946242000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.165051219,250,3818.877635731336,37,28083,1,0.051976017,0.065279068,0.0,1
Lasso,OSQP_polish_high,optimal,0.164267592,250,3829.2613334333305,37,28083,1,0.0519546,0.064594021,0.0,1
Lasso,OSQP_polish_high,optimal,0.15195462199999998,200,3973.525983876016,37,28083,1,0.052388872,0.051817065,0.0,1
Lasso,OSQP_polish_high,optimal,0.15306493699999998,200,3606.36595349958,37,28083,1,0.052484525,0.052441497999999996,0.0,1
Lasso,OSQP_polish_high,optimal,0.147058544,175,3709.020273068728,37,28083,1,0.052459817,0.046274122,0.0,1
Lasso,OSQP_polish_high,optimal,0.16516245899999998,250,3735.527213635255,37,28083,1,0.05234759,0.06517718900000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.279568368,275,4595.2113839678395,45,39555,1,0.09821969400000001,0.091568151,0.0,1
Lasso,OSQP_polish_high,optimal,0.264175765,225,4658.330715514839,45,39555,1,0.097222766,0.075297418,0.0,1
Lasso,OSQP_polish_high,optimal,0.238526936,150,4543.6837680693625,45,39555,1,0.096960942,0.050611786,0.0,1
Lasso,OSQP_polish_high,optimal,0.24139351899999997,150,4519.163913572656,45,39555,1,0.097859065,0.050502741,0.0,1
Lasso,OSQP_polish_high,optimal,0.281622485,275,4639.926902908367,45,39555,1,0.098337607,0.09132821699999999,0.0,1
Lasso,OSQP_polish_high,optimal,0.280504518,275,4688.721451731608,45,39555,1,0.097424295,0.09133909,0.0,1
Lasso,OSQP_polish_high,optimal,0.278833315,275,4898.393566328859,45,39555,1,0.09716645300000001,0.091590955,0.0,1
Lasso,OSQP_polish_high,optimal,0.278432034,275,4585.134682662414,45,39555,1,0.097045251,0.091647946,0.0,1
Lasso,OSQP_polish_high,optimal,0.25596075,200,4828.17261781286,45,39555,1,0.097205954,0.067013873,0.0,1
Lasso,OSQP_polish_high,optimal,0.31779252300000005,400,4672.545703873532,45,39555,1,0.09694610199999999,0.132021771,0.0,1
Lasso,OSQP_polish_high,optimal,0.5896379700000001,550,5523.925051883829,55,56595,1,0.181459189,0.235008487,0.0,1
Lasso,OSQP_polish_high,optimal,0.44282663,200,5807.457395999568,55,56595,1,0.181524619,0.087405179,0.0,1
Lasso,OSQP_polish_high,optimal,0.465488555,250,5556.569370152771,55,56595,1,0.18132926600000002,0.109165822,0.0,1
Lasso,OSQP_polish_high,optimal,0.515448947,375,5510.637685408329,55,56595,1,0.181284175,0.16127549300000002,0.0,1
Lasso,OSQP_polish_high,optimal,0.5164047420000001,375,5710.670707737904,55,56595,1,0.181409652,0.161597485,0.0,1
Lasso,OSQP_polish_high,optimal,0.44306521,200,5416.154841644999,55,56595,1,0.18195764399999997,0.087442989,0.0,1
Lasso,OSQP_polish_high,optimal,0.4637540610000001,250,5563.767264792194,55,56595,1,0.181111196,0.10960194300000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.5848776090000001,550,5806.933244091419,55,56595,1,0.180551275,0.23542356600000003,0.0,1
Lasso,OSQP_polish_high,optimal,0.475268698,275,5683.71170006085,55,56595,1,0.181923668,0.11914611300000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.51756821,375,5762.0942288790975,55,56595,1,0.181192491,0.1625458,0.0,1
Lasso,OSQP_polish_high,optimal,1.053060017,475,7023.092458492674,68,83232,1,0.348155517,0.320714155,0.0,1
Lasso,OSQP_polish_high,optimal,1.153760215,525,6970.048001308122,68,83232,1,0.423032911,0.378306201,0.0,1
Lasso,OSQP_polish_high,optimal,0.976612235,325,6757.610539801869,68,83232,1,0.34961975700000003,0.216739039,0.0,1
Lasso,OSQP_polish_high,optimal,1.107005671,475,7073.067810485039,68,83232,1,0.41154520200000005,0.342063319,0.0,1
Lasso,OSQP_polish_high,optimal,1.060400022,475,6991.365621809466,68,83232,1,0.34933285299999994,0.322639448,0.0,1
Lasso,OSQP_polish_high,optimal,1.0558034509999998,475,6979.610903481114,68,83232,1,0.348534379,0.320540087,0.0,1
Lasso,OSQP_polish_high,optimal,1.056675245,475,6990.594347217338,68,83232,1,0.349311264,0.321079073,0.0,1
Lasso,OSQP_polish_high,optimal,0.931120066,250,6953.452914923934,68,83232,1,0.34883449899999996,0.162644945,0.0,1
Lasso,OSQP_polish_high,optimal,1.0767866190000002,500,6924.414800653771,68,83232,1,0.34922105299999995,0.337880241,0.0,1
Lasso,OSQP_polish_high,optimal,1.102904609,475,7135.365278564071,68,83232,1,0.40726193200000005,0.340545172,0.0,1
Lasso,OSQP_polish_high,optimal,1.7363908959999999,425,8638.44301739022,84,122976,1,0.7760584209999999,0.338271696,0.0,1
Lasso,OSQP_polish_high,optimal,1.9949522430000002,800,8362.348204949854,84,122976,1,0.79936798,0.622822899,0.0,0
Lasso,OSQP_polish_high,optimal,1.5225317090000001,375,8680.447836783778,84,122976,1,0.675434938,0.298640384,0.0,1
Lasso,OSQP_polish_high,optimal,1.844557755,725,8382.390479216605,84,122976,1,0.699116675,0.5665629010000001,0.0,1
Lasso,OSQP_polish_high,optimal,1.732108565,425,8759.625473877113,84,122976,1,0.772286316,0.339198966,0.0,1
Lasso,OSQP_polish_high,optimal,1.85727921,725,8329.718249216608,84,122976,1,0.703525057,0.5698060079999999,0.0,1
Lasso,OSQP_polish_high,optimal,2.001738252,825,8670.002369974924,84,122976,1,0.78907039,0.645539026,0.0,1
Lasso,OSQP_polish_high,optimal,1.8561613380000002,725,8442.41477806624,84,122976,1,0.701837128,0.568318001,0.0,1
Lasso,OSQP_polish_high,optimal,1.615260642,400,8644.621744166547,84,122976,1,0.712119272,0.319290448,0.0,1
Lasso,OSQP_polish_high,optimal,1.884930664,625,8585.87870139665,84,122976,1,0.7979051909999999,0.48761592299999995,0.0,0
Lasso,OSQP_polish_high,optimal,0.833968624,275,10770.035283871171,105,186795,1,0.17131477,0.606515848,0.0,1
Lasso,OSQP_polish_high,optimal,0.652311424,175,10764.348019530347,105,186795,1,0.162775047,0.414230256,0.0,2
Lasso,OSQP_polish_high,optimal,0.7334575659999999,250,10656.457177152091,105,186795,1,0.099054114,0.560663568,0.0,2
Lasso,OSQP_polish_high,optimal,0.7738348549999999,300,10602.324048575385,105,186795,1,0.06794119900000001,0.638672585,0.0,1
Lasso,OSQP_polish_high,optimal,0.697618113,225,10717.375838696078,105,186795,1,0.100841692,0.529612137,0.0,2
Lasso,OSQP_polish_high,optimal,0.847578895,325,10906.11854491122,105,186795,1,0.078801745,0.727455878,0.0,2
Lasso,OSQP_polish_high,optimal,0.672003473,225,10491.517366915059,105,186795,1,0.08674759,0.520442124,0.0,2
Lasso,OSQP_polish_high,optimal,0.6301203400000001,225,10966.880593794716,105,186795,1,0.081088334,0.47676212700000004,0.0,1
Lasso,OSQP_polish_high,optimal,0.696059676,250,10543.172165672422,105,186795,1,0.074656384,0.553551821,0.0,1
Lasso,OSQP_polish_high,optimal,0.8340391509999999,325,10905.685050024085,105,186795,1,0.077282766,0.7160261040000001,0.0,1
Lasso,OSQP_polish_high,optimal,1.546312811,375,13353.76720946155,132,288288,1,0.26741152,1.209512336,0.0,1
Lasso,OSQP_polish_high,optimal,1.3806557830000001,250,13477.56101003648,132,288288,1,0.363655743,0.8882810790000001,0.0,1
Lasso,OSQP_polish_high,optimal,1.4732822330000002,300,13121.715196006187,132,288288,1,0.292309363,1.050349514,0.0,1
Lasso,OSQP_polish_high,optimal,1.322816358,275,13458.876335610372,132,288288,1,0.275678733,0.958620804,0.0,1
Lasso,OSQP_polish_high,optimal,1.559619459,350,13201.323791018416,132,288288,1,0.35232195299999997,1.121144553,0.0,1
Lasso,OSQP_polish_high,optimal,1.4154760690000001,400,13421.014801012036,132,288288,1,0.198987854,1.1523484640000001,0.0,1
Lasso,OSQP_polish_high,optimal,1.172188459,250,13209.754890354863,132,288288,1,0.25594720600000004,0.8068079859999999,0.0,1
Lasso,OSQP_polish_high,optimal,1.32670605,300,13405.921649579752,132,288288,1,0.286451368,0.972552532,0.0,1
Lasso,OSQP_polish_high,optimal,1.3955158280000002,225,13703.507179779243,132,288288,1,0.46451551700000004,0.8101567679999999,0.0,1
Lasso,OSQP_polish_high,optimal,1.4482384380000002,300,13371.033772344299,132,288288,1,0.307903453,1.0718913159999999,0.0,2
Lasso,OSQP_polish_high,optimal,2.353321785,325,16954.288085828623,166,447204,1,0.425017266,1.767667659,0.0,2
Lasso,OSQP_polish_high,optimal,1.6921007319999999,200,17593.323625492503,166,447204,1,0.347281479,1.090598819,0.0,1
Lasso,OSQP_polish_high,optimal,2.441140432,325,17217.977176351204,166,447204,1,0.490061504,1.756882315,0.0,2
Lasso,OSQP_polish_high,optimal,2.364385201,350,17058.40313247277,166,447204,1,0.402677844,1.832603784,0.0,2
Lasso,OSQP_polish_high,optimal,2.1674471960000004,325,17091.807373145548,166,447204,1,0.35540153399999996,1.635679993,0.0,1
Lasso,OSQP_polish_high,optimal,2.224522676,300,17236.074543638206,166,447204,1,0.238661001,1.729017087,0.0,2
Lasso,OSQP_polish_high,optimal,2.4304041579999995,325,16992.03867799848,166,447204,1,0.556712978,1.674878675,0.0,1
Lasso,OSQP_polish_high,optimal,2.4464456620000004,350,16722.50694130499,166,447204,1,0.572303445,1.74241137,0.0,1
Lasso,OSQP_polish_high,optimal,2.634591591,400,16646.25489023736,166,447204,1,0.570366038,1.947085392,0.0,1
Lasso,OSQP_polish_high,optimal,2.566691508,375,17016.434424984338,166,447204,1,0.46383458200000005,1.938064367,0.0,1
Lasso,OSQP_polish_high,optimal,4.064893597,400,21511.255874718143,209,697851,1,0.44301564200000004,3.275925383,0.0,2
Lasso,OSQP_polish_high,optimal,4.394881052,450,21018.04497297804,209,697851,1,0.8065412009999999,3.346604544,0.0,1
Lasso,OSQP_polish_high,optimal,4.013789522,350,21634.213962631664,209,697851,1,0.6889948920000001,2.938403425,0.0,2
Lasso,OSQP_polish_high,optimal,4.0642964390000005,350,21983.791645320493,209,697851,1,0.7370605790000001,2.8532070430000003,0.0,1
Lasso,OSQP_polish_high,optimal,4.1025188980000005,350,21539.69637369156,209,697851,1,0.722392513,3.141685275,0.0,1
Lasso,OSQP_polish_high,optimal,3.2590556310000003,275,21481.915559897705,209,697851,1,0.661078216,2.1578789990000002,0.0,1
Lasso,OSQP_polish_high,optimal,3.942367877,350,21251.65534635628,209,697851,1,0.344529642,3.142518929,0.0,2
Lasso,OSQP_polish_high,optimal,4.3789536390000015,375,21394.748087561456,209,697851,1,0.874500982,3.076630997,0.0,1
Lasso,OSQP_polish_high,optimal,4.545300473999999,475,21285.39291591719,209,697851,1,0.817686783,3.539987131,0.0,1
Lasso,OSQP_polish_high,optimal,4.332566846000001,425,20879.547507321182,209,697851,1,0.727265148,3.4205486210000005,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.00656109,75,1022.1682354356266,10,3540,1,0.00210367,0.003171479,0.0,1
Lasso,OSQP_polish_high,optimal,0.008381446,125,1025.975440981545,10,3540,1,0.002077955,0.005008253,0.0,2
Lasso,OSQP_polish_high,optimal,0.008153325,125,1082.5554242840249,10,3540,1,0.002019355,0.004853396,0.0,2
Lasso,OSQP_polish_high,optimal,0.008181973,125,970.3824314350575,10,3540,1,0.002067495,0.004832648,0.0,1
Lasso,OSQP_polish_high,optimal,0.008642177000000001,125,1051.878312919784,10,3540,1,0.002198589,0.005084797,0.0,1
Lasso,OSQP_polish_high,optimal,0.0072574119999999995,100,929.4669219188999,10,3540,1,0.002055633,0.003911842,0.0,1
Lasso,OSQP_polish_high,optimal,0.007369177999999999,100,1103.5194823002078,10,3540,1,0.00209766,0.00399658,0.0,1
Lasso,OSQP_polish_high,optimal,0.008431184,125,967.8677622663931,10,3540,1,0.00219117,0.004943934,0.0,2
Lasso,OSQP_polish_high,optimal,0.0075610469999999996,100,1058.6277476548573,10,3540,1,0.002392286,0.00389004,0.0,1
Lasso,OSQP_polish_high,optimal,0.008440959,125,983.0014012573663,10,3540,1,0.00209192,0.004977539,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.833968624,275,10770.035283871173,105,186795,1,0.17131477,0.606515848,0.0,1
Lasso,OSQP_polish_high,optimal,0.652311424,175,10764.348019530347,105,186795,1,0.162775047,0.414230256,0.0,2
Lasso,OSQP_polish_high,optimal,0.7334575659999999,250,10656.457177152093,105,186795,1,0.099054114,0.560663568,0.0,2
Lasso,OSQP_polish_high,optimal,0.7738348549999999,300,10602.324048575385,105,186795,1,0.067941199,0.638672585,0.0,1
Lasso,OSQP_polish_high,optimal,0.697618113,225,10717.375838696078,105,186795,1,0.100841692,0.529612137,0.0,2
Lasso,OSQP_polish_high,optimal,0.847578895,325,10906.11854491122,105,186795,1,0.078801745,0.727455878,0.0,2
Lasso,OSQP_polish_high,optimal,0.672003473,225,10491.517366915059,105,186795,1,0.08674759,0.520442124,0.0,2
Lasso,OSQP_polish_high,optimal,0.6301203400000001,225,10966.880593794716,105,186795,1,0.081088334,0.476762127,0.0,1
Lasso,OSQP_polish_high,optimal,0.696059676,250,10543.172165672422,105,186795,1,0.074656384,0.553551821,0.0,1
Lasso,OSQP_polish_high,optimal,0.8340391509999999,325,10905.685050024083,105,186795,1,0.077282766,0.716026104,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.008462947,100,1084.556633482051,11,4059,1,0.002745385,0.004268419,0.0,1
Lasso,OSQP_polish_high,optimal,0.009215476,125,1007.0347798800299,11,4059,1,0.002274337,0.005314904,0.0,1
Lasso,OSQP_polish_high,optimal,0.009208162,125,1125.824291036824,11,4059,1,0.002268913,0.005444493,0.0,1
Lasso,OSQP_polish_high,optimal,0.010182633,150,1138.7009117890439,11,4059,1,0.002285862,0.006383955,0.0,1
Lasso,OSQP_polish_high,optimal,0.007069397,75,1098.8102601412593,11,4059,1,0.002271043,0.003290651,0.0,1
Lasso,OSQP_polish_high,optimal,0.009314887999999999,125,1097.8560324288705,11,4059,1,0.002359629,0.005454356,0.0,2
Lasso,OSQP_polish_high,optimal,0.009261469,125,1110.7129178759583,11,4059,1,0.002310698,0.005408076,0.0,1
Lasso,OSQP_polish_high,optimal,0.00805398,100,1138.269954534501,11,4059,1,0.002242777,0.004296498,0.0,1
Lasso,OSQP_polish_high,optimal,0.008293296,100,1130.0865186943588,11,4059,1,0.002382117,0.004389553,0.0,1
Lasso,OSQP_polish_high,optimal,0.008372591,100,1121.6011181641713,11,4059,1,0.002385702,0.004285451,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.009750167,100,1258.2954351283631,12,4608,1,0.002831426,0.005023585,0.0,1
Lasso,OSQP_polish_high,optimal,0.012408335000000001,150,1278.936625445932,12,4608,1,0.002820786,0.007706232,0.0,2
Lasso,OSQP_polish_high,optimal,0.012367618,150,1257.1634245080086,12,4608,1,0.002803412,0.007577341,0.0,1
Lasso,OSQP_polish_high,optimal,0.009667941,100,1267.2089194826276,12,4608,1,0.002789476,0.005026274,0.0,1
Lasso,OSQP_polish_high,optimal,0.011133167000000001,125,1299.8475461201713,12,4608,1,0.002808009,0.006457433,0.0,2
Lasso,OSQP_polish_high,optimal,0.011013354,125,1220.3565362687862,12,4608,1,0.002828147,0.006337621,0.0,1
Lasso,OSQP_polish_high,optimal,0.008379569,100,1222.1608765878984,12,4608,1,0.00231505,0.004445037,0.0,2
Lasso,OSQP_polish_high,optimal,0.009423429,125,1212.1181061270074,12,4608,1,0.002321096,0.005364881,0.0,1
Lasso,OSQP_polish_high,optimal,0.011260354,125,1251.7170089565793,12,4608,1,0.002956556,0.006379904,0.0,1
Lasso,OSQP_polish_high,optimal,0.011063102,125,1202.5754552881397,12,4608,1,0.002909962,0.006238441,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.011164774,100,1352.4771832939848,13,5187,1,0.00324872,0.005677827,0.0,1
Lasso,OSQP_polish_high,optimal,0.010036782999999999,100,1224.3627535634027,13,5187,1,0.002778836,0.005067387,0.0,1
Lasso,OSQP_polish_high,optimal,0.011247327,125,1372.8139175986632,13,5187,1,0.002810326,0.00637508,0.0,2
Lasso,OSQP_polish_high,optimal,0.013880574,150,1274.1837664060736,13,5187,1,0.003246783,0.008456922,0.0,1
Lasso,OSQP_polish_high,optimal,0.015146171999999998,175,1344.2103751120653,13,5187,1,0.003275994,0.009772531,0.0,1
Lasso,OSQP_polish_high,optimal,0.011284761,100,1343.3696604801164,13,5187,1,0.003183554,0.005720344,0.0,1
Lasso,OSQP_polish_high,optimal,0.010996891,100,1246.9618085453374,13,5187,1,0.003160508,0.005636056,0.0,1
Lasso,OSQP_polish_high,optimal,0.010985376000000002,100,1311.6522419362345,13,5187,1,0.003148351,0.005608633,0.0,1
Lasso,OSQP_polish_high,optimal,0.013329945000000001,125,1381.5584685034037,13,5187,1,0.003801549,0.007113518,0.0,2
Lasso,OSQP_polish_high,optimal,0.010798849,100,1311.2029107162934,13,5187,1,0.003372559,0.005071144,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,1.546312811,375,13353.76720946155,132,288288,1,0.26741152,1.209512336,0.0,1
Lasso,OSQP_polish_high,optimal,1.380655783,250,13477.561010036481,132,288288,1,0.363655743,0.888281079,0.0,1
Lasso,OSQP_polish_high,optimal,1.4732822330000002,300,13121.715196006186,132,288288,1,0.292309363,1.050349514,0.0,1
Lasso,OSQP_polish_high,optimal,1.322816358,275,13458.87633561037,132,288288,1,0.275678733,0.958620804,0.0,1
Lasso,OSQP_polish_high,optimal,1.5596194589999999,350,13201.323791018416,132,288288,1,0.352321953,1.121144553,0.0,1
Lasso,OSQP_polish_high,optimal,1.415476069,400,13421.014801012037,132,288288,1,0.198987854,1.152348464,0.0,1
Lasso,OSQP_polish_high,optimal,1.172188459,250,13209.754890354863,132,288288,1,0.255947206,0.806807986,0.0,1
Lasso,OSQP_polish_high,optimal,1.3267060499999999,300,13405.92164957975,132,288288,1,0.286451368,0.972552532,0.0,1
Lasso,OSQP_polish_high,optimal,1.3955158280000002,225,13703.507179779243,132,288288,1,0.464515517,0.810156768,0.0,1
Lasso,OSQP_polish_high,optimal,1.4482384380000002,300,13371.033772344299,132,288288,1,0.307903453,1.071891316,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.016237997,150,1399.7944338078696,14,5796,1,0.004351975,0.009162311,0.0,2
Lasso,OSQP_polish_high,optimal,0.015184316000000002,150,1442.231943208344,14,5796,1,0.003500631,0.00914436,0.0,2
Lasso,OSQP_polish_high,optimal,0.013613377,125,1487.9428848470634,14,5796,1,0.003465022,0.007611081,0.0,1
Lasso,OSQP_polish_high,optimal,0.013676536,125,1465.0420514019174,14,5796,1,0.003501395,0.007649324,0.0,1
Lasso,OSQP_polish_high,optimal,0.012999195000000002,100,1367.0423964098518,14,5796,1,0.004213299,0.006184662,0.0,1
Lasso,OSQP_polish_high,optimal,0.015647358,150,1452.1310809401543,14,5796,1,0.004233665,0.008937859,0.0,1
Lasso,OSQP_polish_high,optimal,0.012973370000000001,100,1506.5361780577332,14,5796,1,0.004214405,0.006003569,0.0,1
Lasso,OSQP_polish_high,optimal,0.01367849,125,1390.180783646935,14,5796,1,0.003521929,0.007637418,0.0,1
Lasso,OSQP_polish_high,optimal,0.013941142,125,1348.8856763964684,14,5796,1,0.003493503,0.007758771,0.0,2
Lasso,OSQP_polish_high,optimal,0.012237539,100,1442.934286358488,14,5796,1,0.003489442,0.006200318,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.019412992,150,1609.7043574403715,16,7104,1,0.004623077,0.011307962,0.0,1
Lasso,OSQP_polish_high,optimal,0.017640233,125,1680.7086064802218,16,7104,1,0.004613434,0.009529808,0.0,1
Lasso,OSQP_polish_high,optimal,0.015670008,100,1688.7785060709202,16,7104,1,0.004605804,0.007581852,0.0,1
Lasso,OSQP_polish_high,optimal,0.017582069,125,1582.9586690147469,16,7104,1,0.004631546,0.009432437,0.0,1
Lasso,OSQP_polish_high,optimal,0.017711032,125,1533.6360301210711,16,7104,1,0.004659169,0.009465895,0.0,2
Lasso,OSQP_polish_high,optimal,0.019301533,150,1578.455715283229,16,7104,1,0.004597382,0.011180599,0.0,2
Lasso,OSQP_polish_high,optimal,0.019515288999999998,150,1703.2208854162532,16,7104,1,0.004555137,0.011329738,0.0,1
Lasso,OSQP_polish_high,optimal,0.015704434,100,1626.8482063975775,16,7104,1,0.004593168,0.007637166,0.0,1
Lasso,OSQP_polish_high,optimal,0.01544587,100,1595.0934524477766,16,7104,1,0.004613487,0.007394119,0.0,1
Lasso,OSQP_polish_high,optimal,0.024293887,225,1554.4048315319826,16,7104,1,0.004531014,0.016437267,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,2.353321785,325,16954.288085828623,166,447204,1,0.425017266,1.767667659,0.0,2
Lasso,OSQP_polish_high,optimal,1.692100732,200,17593.323625492503,166,447204,1,0.347281479,1.090598819,0.0,1
Lasso,OSQP_polish_high,optimal,2.4411404319999996,325,17217.977176351204,166,447204,1,0.490061504,1.756882315,0.0,2
Lasso,OSQP_polish_high,optimal,2.364385201,350,17058.403132472773,166,447204,1,0.402677844,1.832603784,0.0,2
Lasso,OSQP_polish_high,optimal,2.1674471960000004,325,17091.80737314555,166,447204,1,0.355401534,1.635679993,0.0,1
Lasso,OSQP_polish_high,optimal,2.224522676,300,17236.074543638206,166,447204,1,0.238661001,1.729017087,0.0,2
Lasso,OSQP_polish_high,optimal,2.4304041579999995,325,16992.03867799848,166,447204,1,0.556712978,1.674878675,0.0,1
Lasso,OSQP_polish_high,optimal,2.4464456620000004,350,16722.50694130499,166,447204,1,0.572303445,1.7424113700000001,0.0,1
Lasso,OSQP_polish_high,optimal,2.634591591,400,16646.25489023736,166,447204,1,0.570366038,1.947085392,0.0,1
Lasso,OSQP_polish_high,optimal,2.566691508,375,17016.434424984338,166,447204,1,0.463834582,1.938064367,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.019896942,100,1793.5408194066956,17,7803,1,0.00732632,0.008427436,0.0,1
Lasso,OSQP_polish_high,optimal,0.0219612,150,1794.3663679631043,17,7803,1,0.005328668,0.012499674,0.0,1
Lasso,OSQP_polish_high,optimal,0.020020996,100,1809.8355494458417,17,7803,1,0.007366668,0.008519778,0.0,1
Lasso,OSQP_polish_high,optimal,0.024499114000000002,150,1843.7973342216603,17,7803,1,0.007413542,0.012847044,0.0,2
Lasso,OSQP_polish_high,optimal,0.015666292999999998,75,1907.1039267745805,17,7803,1,0.005325569,0.006223133,0.0,1
Lasso,OSQP_polish_high,optimal,0.019887371,125,1624.067366509862,17,7803,1,0.005332919,0.01039052,0.0,1
Lasso,OSQP_polish_high,optimal,0.024252961000000003,175,1747.8735875283642,17,7803,1,0.005335875,0.014796288,0.0,2
Lasso,OSQP_polish_high,optimal,0.020189577,125,1854.7525551812946,17,7803,1,0.005372206,0.010641269,0.0,2
Lasso,OSQP_polish_high,optimal,0.022192083,150,1787.4882569611666,17,7803,1,0.005368228,0.012645749,0.0,2
Lasso,OSQP_polish_high,optimal,0.022211599999999998,125,1843.1967789860744,17,7803,1,0.007333174,0.010615185,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.028426741999999998,125,2063.335059250629,20,10080,1,0.008033308,0.013920396,0.0,1
Lasso,OSQP_polish_high,optimal,0.02834149,125,2063.471533302008,20,10080,1,0.008051319,0.013753942,0.0,1
Lasso,OSQP_polish_high,optimal,0.028312741000000002,125,2043.8555219834707,20,10080,1,0.008408812,0.013534431,0.0,1
Lasso,OSQP_polish_high,optimal,0.029078705,125,2022.5656435855249,20,10080,1,0.008528645,0.01406786,0.0,2
Lasso,OSQP_polish_high,optimal,0.031108342999999997,150,2012.0106965987668,20,10080,1,0.008068469,0.016535181,0.0,1
Lasso,OSQP_polish_high,optimal,0.028508162,125,1935.7512556432928,20,10080,1,0.007946128,0.014161119,0.0,2
Lasso,OSQP_polish_high,optimal,0.028458577000000002,125,2066.7033477128593,20,10080,1,0.008129267,0.013838888,0.0,1
Lasso,OSQP_polish_high,optimal,0.029057437999999998,125,2105.351527922414,20,10080,1,0.008491157,0.013814956,0.0,1
Lasso,OSQP_polish_high,optimal,0.028562841,125,2059.812278701115,20,10080,1,0.008042318,0.013983189,0.0,1
Lasso,OSQP_polish_high,optimal,0.031652245,150,1959.3380374315466,20,10080,1,0.008453305,0.016737503,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,4.064893597,400,21511.255874718143,209,697851,1,0.443015642,3.275925383,0.0,2
Lasso,OSQP_polish_high,optimal,4.394881052,450,21018.04497297804,209,697851,1,0.806541201,3.346604544,0.0,1
Lasso,OSQP_polish_high,optimal,4.013789522,350,21634.213962631664,209,697851,1,0.688994892,2.9384034249999997,0.0,2
Lasso,OSQP_polish_high,optimal,4.0642964390000005,350,21983.79164532049,209,697851,1,0.737060579,2.8532070430000003,0.0,1
Lasso,OSQP_polish_high,optimal,4.102518898,350,21539.696373691557,209,697851,1,0.722392513,3.141685275,0.0,1
Lasso,OSQP_polish_high,optimal,3.259055631,275,21481.915559897705,209,697851,1,0.661078216,2.157878999,0.0,1
Lasso,OSQP_polish_high,optimal,3.9423678769999997,350,21251.65534635628,209,697851,1,0.344529642,3.142518929,0.0,2
Lasso,OSQP_polish_high,optimal,4.378953639000001,375,21394.748087561456,209,697851,1,0.874500982,3.076630997,0.0,1
Lasso,OSQP_polish_high,optimal,4.545300474,475,21285.39291591719,209,697851,1,0.817686783,3.539987131,0.0,1
Lasso,OSQP_polish_high,optimal,4.332566846,425,20879.54750732118,209,697851,1,0.727265148,3.420548621,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.04274192,150,2355.205912844715,23,12627,1,0.011868895,0.020725367,0.0,1
Lasso,OSQP_polish_high,optimal,0.047892229999999994,175,2282.438764030521,23,12627,1,0.011700025,0.026292321,0.0,2
Lasso,OSQP_polish_high,optimal,0.039257066,125,2306.316729274658,23,12627,1,0.011815883,0.017488429,0.0,1
Lasso,OSQP_polish_high,optimal,0.043031559999999996,150,2338.6540381975337,23,12627,1,0.011953024,0.02081091,0.0,1
Lasso,OSQP_polish_high,optimal,0.036154411,100,2395.122346271737,23,12627,1,0.011947606,0.013899335,0.0,1
Lasso,OSQP_polish_high,optimal,0.045781481,175,2389.968049528085,23,12627,1,0.01185206,0.023891236,0.0,1
Lasso,OSQP_polish_high,optimal,0.042434898,150,2266.4770365299814,23,12627,1,0.011705167,0.02069081,0.0,1
Lasso,OSQP_polish_high,optimal,0.042323203999999996,150,2215.9469666425953,23,12627,1,0.011873884,0.020560602,0.0,1
Lasso,OSQP_polish_high,optimal,0.039499493000000004,125,2399.0729327945082,23,12627,1,0.011857836,0.017288943,0.0,1
Lasso,OSQP_polish_high,optimal,0.042668401,150,2234.256286881383,23,12627,1,0.011746522,0.021017702,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.06118974,175,2679.0328914277243,26,15444,1,0.017269924,0.028767977,0.0,1
Lasso,OSQP_polish_high,optimal,0.064756616,200,2596.816848968609,26,15444,1,0.017018133,0.032901011,0.0,1
Lasso,OSQP_polish_high,optimal,0.053163677,125,2695.0754603449923,26,15444,1,0.017095377,0.020928485,0.0,1
Lasso,OSQP_polish_high,optimal,0.064676142,200,2690.6356801258103,26,15444,1,0.017291531,0.032573798,0.0,1
Lasso,OSQP_polish_high,optimal,0.06139866099999999,175,2508.5951916877702,26,15444,1,0.01737176,0.028697269,0.0,1
Lasso,OSQP_polish_high,optimal,0.076919084,275,2673.2679179308134,26,15444,1,0.017154513,0.045055694,0.0,2
Lasso,OSQP_polish_high,optimal,0.060863067,175,2671.571885500602,26,15444,1,0.017063567,0.02899591,0.0,1
Lasso,OSQP_polish_high,optimal,0.052580392,125,2704.4626733781347,26,15444,1,0.016930073,0.020665653,0.0,1
Lasso,OSQP_polish_high,optimal,0.060516494000000004,175,2618.3091871254096,26,15444,1,0.01703527,0.028766873,0.0,1
Lasso,OSQP_polish_high,optimal,0.048912461000000004,100,2629.183436452741,26,15444,1,0.01723273,0.016744434,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.082292999,125,3149.809788094406,31,20739,1,0.029493186,0.026279039,0.0,1
Lasso,OSQP_polish_high,optimal,0.094043298,175,3107.7876197252917,31,20739,1,0.030003124,0.037223601,0.0,2
Lasso,OSQP_polish_high,optimal,0.09415936800000001,175,3318.9603030059866,31,20739,1,0.029988302,0.037427695,0.0,2
Lasso,OSQP_polish_high,optimal,0.09334993300000001,175,3246.3149804384425,31,20739,1,0.029868796,0.036455814,0.0,1
Lasso,OSQP_polish_high,optimal,0.09297857100000001,175,3193.9067089061164,31,20739,1,0.030083759,0.036340863,0.0,1
Lasso,OSQP_polish_high,optimal,0.092837294,175,3131.7717981766755,31,20739,1,0.029633466,0.036746181,0.0,1
Lasso,OSQP_polish_high,optimal,0.08523445299999999,125,3228.418178372344,31,20739,1,0.030133193,0.026413234,0.0,1
Lasso,OSQP_polish_high,optimal,0.092887645,175,3219.9389722086485,31,20739,1,0.029540412,0.036818057,0.0,1
Lasso,OSQP_polish_high,optimal,0.082375109,125,3253.703467758322,31,20739,1,0.029615469,0.026282866,0.0,1
Lasso,OSQP_polish_high,optimal,0.092843277,175,3071.0645981132693,31,20739,1,0.029517928,0.036922427,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.15975636199999999,225,3856.7252274433436,37,28083,1,0.05188042,0.060018591,0.0,1
Lasso,OSQP_polish_high,optimal,0.14590118200000002,175,3700.793037559261,37,28083,1,0.052175744,0.045747734,0.0,1
Lasso,OSQP_polish_high,optimal,0.146929159,175,3753.247695079506,37,28083,1,0.052934822,0.045580767,0.0,1
Lasso,OSQP_polish_high,optimal,0.146037838,175,3699.462576581968,37,28083,1,0.052045646,0.045946242,0.0,1
Lasso,OSQP_polish_high,optimal,0.165051219,250,3818.877635731336,37,28083,1,0.051976017,0.065279068,0.0,1
Lasso,OSQP_polish_high,optimal,0.164267592,250,3829.2613334333305,37,28083,1,0.0519546,0.064594021,0.0,1
Lasso,OSQP_polish_high,optimal,0.15195462199999998,200,3973.5259838760157,37,28083,1,0.052388872,0.051817065,0.0,1
Lasso,OSQP_polish_high,optimal,0.153064937,200,3606.3659534995795,37,28083,1,0.052484525,0.052441498,0.0,1
Lasso,OSQP_polish_high,optimal,0.14705854399999999,175,3709.0202730687274,37,28083,1,0.052459817,0.046274122,0.0,1
Lasso,OSQP_polish_high,optimal,0.16516245899999998,250,3735.5272136352546,37,28083,1,0.05234759,0.065177189,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.279568368,275,4595.21138396784,45,39555,1,0.098219694,0.091568151,0.0,1
Lasso,OSQP_polish_high,optimal,0.264175765,225,4658.330715514838,45,39555,1,0.097222766,0.075297418,0.0,1
Lasso,OSQP_polish_high,optimal,0.23852693599999997,150,4543.683768069363,45,39555,1,0.096960942,0.050611786,0.0,1
Lasso,OSQP_polish_high,optimal,0.241393519,150,4519.1639135726555,45,39555,1,0.097859065,0.050502741,0.0,1
Lasso,OSQP_polish_high,optimal,0.281622485,275,4639.926902908367,45,39555,1,0.098337607,0.091328217,0.0,1
Lasso,OSQP_polish_high,optimal,0.280504518,275,4688.721451731608,45,39555,1,0.097424295,0.09133909,0.0,1
Lasso,OSQP_polish_high,optimal,0.278833315,275,4898.393566328859,45,39555,1,0.097166453,0.091590955,0.0,1
Lasso,OSQP_polish_high,optimal,0.278432034,275,4585.134682662414,45,39555,1,0.097045251,0.091647946,0.0,1
Lasso,OSQP_polish_high,optimal,0.25596074999999996,200,4828.17261781286,45,39555,1,0.097205954,0.067013873,0.0,1
Lasso,OSQP_polish_high,optimal,0.31779252300000005,400,4672.545703873532,45,39555,1,0.096946102,0.132021771,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,0.5896379700000001,550,5523.925051883829,55,56595,1,0.181459189,0.235008487,0.0,1
Lasso,OSQP_polish_high,optimal,0.44282663,200,5807.457395999568,55,56595,1,0.181524619,0.087405179,0.0,1
Lasso,OSQP_polish_high,optimal,0.465488555,250,5556.569370152771,55,56595,1,0.181329266,0.109165822,0.0,1
Lasso,OSQP_polish_high,optimal,0.515448947,375,5510.637685408329,55,56595,1,0.181284175,0.161275493,0.0,1
Lasso,OSQP_polish_high,optimal,0.516404742,375,5710.670707737904,55,56595,1,0.181409652,0.161597485,0.0,1
Lasso,OSQP_polish_high,optimal,0.44306521,200,5416.154841644999,55,56595,1,0.181957644,0.087442989,0.0,1
Lasso,OSQP_polish_high,optimal,0.46375406100000005,250,5563.767264792194,55,56595,1,0.181111196,0.109601943,0.0,1
Lasso,OSQP_polish_high,optimal,0.5848776090000001,550,5806.933244091419,55,56595,1,0.180551275,0.235423566,0.0,1
Lasso,OSQP_polish_high,optimal,0.47526869800000004,275,5683.7117000608505,55,56595,1,0.181923668,0.119146113,0.0,1
Lasso,OSQP_polish_high,optimal,0.51756821,375,5762.094228879098,55,56595,1,0.181192491,0.1625458,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,1.053060017,475,7023.092458492674,68,83232,1,0.348155517,0.320714155,0.0,1
Lasso,OSQP_polish_high,optimal,1.153760215,525,6970.048001308123,68,83232,1,0.423032911,0.378306201,0.0,1
Lasso,OSQP_polish_high,optimal,0.9766122349999999,325,6757.610539801869,68,83232,1,0.349619757,0.216739039,0.0,1
Lasso,OSQP_polish_high,optimal,1.107005671,475,7073.0678104850385,68,83232,1,0.411545202,0.342063319,0.0,1
Lasso,OSQP_polish_high,optimal,1.060400022,475,6991.365621809465,68,83232,1,0.349332853,0.322639448,0.0,1
Lasso,OSQP_polish_high,optimal,1.055803451,475,6979.610903481115,68,83232,1,0.348534379,0.320540087,0.0,1
Lasso,OSQP_polish_high,optimal,1.0566752449999999,475,6990.594347217338,68,83232,1,0.349311264,0.321079073,0.0,1
Lasso,OSQP_polish_high,optimal,0.9311200660000001,250,6953.452914923934,68,83232,1,0.348834499,0.162644945,0.0,1
Lasso,OSQP_polish_high,optimal,1.0767866190000002,500,6924.41480065377,68,83232,1,0.349221053,0.337880241,0.0,1
Lasso,OSQP_polish_high,optimal,1.102904609,475,7135.365278564071,68,83232,1,0.407261932,0.340545172,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Lasso,OSQP_polish_high,optimal,1.736390896,425,8638.44301739022,84,122976,1,0.776058421,0.338271696,0.0,1
Lasso,OSQP_polish_high,optimal,1.994952243,800,8362.348204949853,84,122976,1,0.79936798,0.622822899,0.0,0
Lasso,OSQP_polish_high,optimal,1.522531709,375,8680.447836783778,84,122976,1,0.675434938,0.298640384,0.0,1
Lasso,OSQP_polish_high,optimal,1.8445577549999999,725,8382.390479216605,84,122976,1,0.699116675,0.566562901,0.0,1
Lasso,OSQP_polish_high,optimal,1.7321085649999999,425,8759.625473877113,84,122976,1,0.772286316,0.339198966,0.0,1
Lasso,OSQP_polish_high,optimal,1.8572792100000002,725,8329.71824921661,84,122976,1,0.703525057,0.569806008,0.0,1
Lasso,OSQP_polish_high,optimal,2.001738252,825,8670.002369974924,84,122976,1,0.78907039,0.645539026,0.0,1
Lasso,OSQP_polish_high,optimal,1.856161338,725,8442.41477806624,84,122976,1,0.701837128,0.568318001,0.0,1
Lasso,OSQP_polish_high,optimal,1.615260642,400,8644.621744166547,84,122976,1,0.712119272,0.319290448,0.0,1
Lasso,OSQP_polish_high,optimal,1.884930664,625,8585.87870139665,84,122976,1,0.797905191,0.487615923,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.013057025000000002,525,-3.1943749619162185,5,2760,1,0.0014259429999999998,0.010800528,0.0,1
Portfolio,OSQP_polish_high,optimal,0.01088371,400,-2.256884289504506,5,2760,1,0.001616038,0.008371847,0.0,1
Portfolio,OSQP_polish_high,optimal,0.007653240000000001,250,-2.25324200168196,5,2760,1,0.001602632,0.0051639979999999995,0.0,1
Portfolio,OSQP_polish_high,optimal,0.009781059000000002,350,-2.1594074700200503,5,2760,1,0.001534397,0.007353934,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010850259,400,-2.4344871608955665,5,2760,1,0.001527945,0.008427333,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010001141,375,-2.2379371347388037,5,2760,1,0.00145676,0.007657221,0.0,1
Portfolio,OSQP_polish_high,optimal,0.014737904,575,-2.7000644335384307,5,2760,1,0.001521942,0.012317591000000001,0.0,2
Portfolio,OSQP_polish_high,optimal,0.008327891,275,-2.107995393546449,5,2760,1,0.001554651,0.00584098,0.0,1
Portfolio,OSQP_polish_high,optimal,0.008457084,300,-1.9785838258014248,5,2760,1,0.001466769,0.006119971,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010365995,375,-2.43840239774064,5,2760,1,0.0015060129999999998,0.00796854,0.0,1
Portfolio,OSQP_polish_high,optimal,0.022312245,700,-2.9518930854614465,6,3612,1,0.002059956,0.018976002,0.0,1
Portfolio,OSQP_polish_high,optimal,0.014505675,400,-2.2164371850737807,6,3612,1,0.0020772029999999997,0.011068524,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015608433,450,-2.1433633604781344,6,3612,1,0.0020890970000000003,0.012182539,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010177822,250,-1.9381014661515343,6,3612,1,0.002022214,0.006781264,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019725806,650,-2.7252498761547788,6,3612,1,0.001955819,0.016443169,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015277671000000001,425,-3.037939693732149,6,3612,1,0.0020225589999999997,0.011905239,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015470787,450,-2.1578128509629058,6,3612,1,0.002021657,0.012106526000000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019477053,625,-2.5884330866576266,6,3612,1,0.00193957,0.01624451,0.0,2
Portfolio,OSQP_polish_high,optimal,0.012878914000000002,350,-2.2009458324670117,6,3612,1,0.002089893,0.009409848,0.0,1
Portfolio,OSQP_polish_high,optimal,0.01307892,375,-2.326822680219571,6,3612,1,0.0019653929999999997,0.009779604,0.0,1
Portfolio,OSQP_polish_high,optimal,0.018701786,425,-2.642212450035889,7,4564,-1,0.0026478609999999996,0.014243934,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019385769,425,-2.366689950915412,7,4564,1,0.003108546,0.014330731000000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.024491596,575,-2.7074676221235685,7,4564,1,0.003177332,0.019462464,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015949644000000002,325,-2.4813758464899287,7,4564,1,0.0030961129999999997,0.010882117,0.0,1
Portfolio,OSQP_polish_high,optimal,0.013788608,275,-2.1917162861298665,7,4564,1,0.0028092629999999998,0.009224402,0.0,1
Portfolio,OSQP_polish_high,optimal,0.028476698999999998,675,-2.176905252279298,7,4564,-1,0.0029872429999999997,0.023722907,0.0,1
Portfolio,OSQP_polish_high,optimal,0.023415326,525,-2.8728423767347264,7,4564,1,0.0030141720000000003,0.018502912,0.0,2
Portfolio,OSQP_polish_high,optimal,0.024729693,625,-2.4732413543508045,7,4564,1,0.0026646879999999997,0.020335658,0.0,1
Portfolio,OSQP_polish_high,optimal,0.012963539,250,-2.3945913081064902,7,4564,1,0.002676927,0.008405596999999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019201381000000003,400,-2.4200305786589817,7,4564,1,0.003001379,0.014217192,0.0,1
Portfolio,OSQP_polish_high,optimal,0.018113661,350,-2.188036731787576,8,5616,1,0.002653807,0.013782652,0.0,1
Portfolio,OSQP_polish_high,optimal,0.031457266000000005,700,-2.5429360411306994,8,5616,1,0.002636558,0.027275578999999998,0.0,1
Portfolio,OSQP_polish_high,optimal,0.024245566,600,-2.4415555462851875,8,5616,1,0.0022204620000000003,0.020600046,0.0,2
Portfolio,OSQP_polish_high,optimal,0.024178112,500,-2.4919929536604952,8,5616,1,0.002645882,0.019878236,0.0,1
Portfolio,OSQP_polish_high,optimal,0.032562466,725,-2.9201411117522054,8,5616,1,0.00285279,0.028032997999999996,0.0,1
Portfolio,OSQP_polish_high,optimal,0.018091913,350,-2.199117576905333,8,5616,1,0.002644868,0.01381016,0.0,1
Portfolio,OSQP_polish_high,optimal,0.020846167,475,-2.7187606090103267,8,5616,1,0.0026085089999999997,0.016656807,0.0,1
Portfolio,OSQP_polish_high,optimal,0.025981557000000002,550,-2.2676930532900763,8,5616,1,0.0028471190000000004,0.021563021,0.0,1
Portfolio,OSQP_polish_high,optimal,0.023144017000000003,450,-2.0785511220318886,8,5616,1,0.0030744809999999996,0.017970326000000002,0.0,1
Portfolio,OSQP_polish_high,optimal,0.032209392999999996,700,-2.5036647847073628,8,5616,1,0.0028353590000000004,0.027965927999999998,0.0,1
Portfolio,OSQP_polish_high,optimal,0.02578582,325,-2.4048975197705618,9,6768,1,0.002394214,0.022093558,0.0,1
Portfolio,OSQP_polish_high,optimal,0.035363328,550,-2.330205560343184,9,6768,1,0.002614429,0.031304972,0.0,1
Portfolio,OSQP_polish_high,optimal,0.028766039,500,-2.235051422867566,9,6768,1,0.002196635,0.025235649,0.0,1
Portfolio,OSQP_polish_high,optimal,0.038135842999999996,525,-2.09881842045837,9,6768,1,0.002423759,0.034254282999999996,0.0,1
Portfolio,OSQP_polish_high,optimal,0.048143599999999995,775,-2.434259904415744,9,6768,1,0.0026060470000000002,0.044226295,0.0,1
Portfolio,OSQP_polish_high,optimal,0.041857623999999996,575,-2.7319165702449983,9,6768,1,0.002370855,0.038246578999999996,0.0,1
Portfolio,OSQP_polish_high,optimal,0.023170762999999997,325,-2.7299592796624506,9,6768,1,0.002599831,0.019029999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.041792680000000006,650,-2.3993345303018585,9,6768,1,0.002597593,0.037745989,0.0,1
Portfolio,OSQP_polish_high,optimal,0.044835976,625,-2.6601641880832783,9,6768,1,0.002360329,0.041207963,0.0,1
Portfolio,OSQP_polish_high,optimal,0.034791269,625,-2.387529105789074,9,6768,1,0.0022331720000000003,0.031511276,0.0,1
Portfolio,OSQP_polish_high,optimal,0.060259324,700,-2.5246544857578157,10,8020,1,0.0028231790000000003,0.056049694000000004,0.0,1
Portfolio,OSQP_polish_high,optimal,0.054350139000000006,625,-2.4903821952533804,10,8020,1,0.002763943,0.05002575099999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.051015616,650,-2.7462982769948305,10,8020,1,0.0032647540000000004,0.04639632,0.0,1
Portfolio,OSQP_polish_high,optimal,0.047514865,600,-2.963205526936091,10,8020,1,0.003265824,0.042975047999999995,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06446882599999999,775,-2.7501325025742185,10,8020,1,0.002775475,0.060318887,0.0,1
Portfolio,OSQP_polish_high,optimal,0.059268947999999995,700,-2.5229958435374806,10,8020,-1,0.002812832,0.055079002,0.0,1
Portfolio,OSQP_polish_high,optimal,0.042390719,475,-2.347578237518187,10,8020,1,0.0027718409999999997,0.038080005,0.0,1
Portfolio,OSQP_polish_high,optimal,0.052032163,600,-2.639873238933621,10,8020,1,0.002760472,0.0478076,0.0,2
Portfolio,OSQP_polish_high,optimal,0.034601138999999996,375,-2.4705796199275767,10,8020,1,0.002791927,0.030272876,0.0,1
Portfolio,OSQP_polish_high,optimal,0.050038676,575,-2.658923467826352,10,8020,1,0.002773237,0.045781117999999996,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06303713899999999,550,-2.585880624820599,12,10824,1,0.003801715,0.05728841,0.0,1
Portfolio,OSQP_polish_high,optimal,0.065569411,575,-2.678259063197621,12,10824,1,0.003781063,0.05980999099999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.07618247600000001,775,-2.7899601489547385,12,10824,1,0.003185407,0.071217918,0.0,1
Portfolio,OSQP_polish_high,optimal,0.080966496,725,-2.522575103256484,12,10824,1,0.00377268,0.07517691900000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.052631388,450,-2.3634026067326066,12,10824,1,0.003769931,0.046763349,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06233259,625,-2.602196550808978,12,10824,1,0.00314471,0.057382139000000006,0.0,1
Portfolio,OSQP_polish_high,optimal,0.09181695699999999,850,-2.5028134894459284,12,10824,1,0.003776714,0.08617809,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06937826400000001,675,-2.4303357781544705,12,10824,1,0.003877346,0.063718687,0.0,1
Portfolio,OSQP_polish_high,optimal,0.101269586,950,-2.6626726895323904,12,10824,-1,0.003782013,0.095617497,0.0,1
Portfolio,OSQP_polish_high,optimal,0.08229218299999999,750,-2.589173738999698,12,10824,1,0.0037791979999999997,0.076524893,0.0,1
Portfolio,OSQP_polish_high,optimal,0.127046023,925,-3.288929798694168,14,14028,1,0.004876362,0.119902689,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06768824999999999,450,-2.463613667561121,14,14028,1,0.00482008,0.06021634,0.0,1
Portfolio,OSQP_polish_high,optimal,0.10276334900000003,800,-2.4213668699252997,14,14028,1,0.005401441999999999,0.09507521199999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.115386911,825,-2.4811577312453363,14,14028,1,0.004856082,0.10816492800000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.09738513800000001,750,-2.7521495804757645,14,14028,1,0.005383606,0.089746751,0.0,1
Portfolio,OSQP_polish_high,optimal,0.082787641,625,-2.4082514847461787,14,14028,1,0.005403521,0.07510912900000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.123776173,900,-2.3956878217025768,14,14028,1,0.004871332,0.116596102,0.0,1
Portfolio,OSQP_polish_high,optimal,0.08443386800000001,575,-2.6517577203868066,14,14028,-1,0.004831526,0.07707856099999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.09905357199999999,700,-2.8119696559769047,14,14028,1,0.004801514000000001,0.091740519,0.0,1
Portfolio,OSQP_polish_high,optimal,0.10625186699999999,750,-2.352166932051799,14,14028,1,0.004817629,0.09889963,0.0,1
Portfolio,OSQP_polish_high,optimal,0.107684775,600,-2.362856072742883,16,17632,1,0.006016255,0.09832179699999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.15005691799999998,900,-2.7942272735988443,16,17632,1,0.005253036,0.138249655,0.0,2
Portfolio,OSQP_polish_high,optimal,0.164720915,925,-2.460684522514047,16,17632,1,0.006010857,0.154711609,0.0,1
Portfolio,OSQP_polish_high,optimal,0.13213877599999999,850,-2.360610582371516,16,17632,1,0.005244692,0.12273194,0.0,1
Portfolio,OSQP_polish_high,optimal,0.145851644,825,-2.654048499525372,16,17632,1,0.005991018000000001,0.135931288,0.0,1
Portfolio,OSQP_polish_high,optimal,0.12015338,775,-2.2587784703120803,16,17632,1,0.005949131999999999,0.111284299,0.0,1
Portfolio,OSQP_polish_high,optimal,0.15618861399999998,875,-2.501857865884694,16,17632,1,0.005992478000000001,0.14624293,0.0,1
Portfolio,OSQP_polish_high,optimal,0.115855792,650,-2.602550301875084,16,17632,1,0.005955241,0.106703127,0.0,1
Portfolio,OSQP_polish_high,optimal,0.114781689,650,-2.466848727612667,16,17632,1,0.006020064,0.105531457,0.0,1
Portfolio,OSQP_polish_high,optimal,0.159394442,900,-2.5538623089822825,16,17632,-1,0.006041724,0.149370967,0.0,1
Portfolio,OSQP_polish_high,optimal,0.215786955,900,-2.569417493960405,20,26040,1,0.008423875,0.202895782,0.0,1
Portfolio,OSQP_polish_high,optimal,0.12097584800000001,475,-2.470879023945131,20,26040,1,0.008501357,0.10769778699999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.194552748,800,-2.4661081502070843,20,26040,-1,0.008412000000000001,0.181367733,0.0,1
Portfolio,OSQP_polish_high,optimal,0.242249378,1050,-2.5505153344416738,20,26040,1,0.008444273,0.22956417,0.0,1
Portfolio,OSQP_polish_high,optimal,0.232691378,1000,-2.3864598563326376,20,26040,1,0.008448225,0.219917217,0.0,1
Portfolio,OSQP_polish_high,optimal,0.16686034900000002,675,-2.361890690851125,20,26040,1,0.008383246,0.153709346,0.0,1
Portfolio,OSQP_polish_high,optimal,0.198796193,825,-2.6822272577475106,20,26040,1,0.008411413000000001,0.186059938,0.0,2
Portfolio,OSQP_polish_high,optimal,0.16090422699999998,650,-2.535212002088126,20,26040,1,0.008431981,0.14771083699999998,0.0,1
Portfolio,OSQP_polish_high,optimal,0.221384165,925,-2.5550241877994493,20,26040,-1,0.008422426,0.208620077,0.0,1
Portfolio,OSQP_polish_high,optimal,0.226946571,950,-2.6858919585479177,20,26040,-1,0.008391141999999999,0.214217436,0.0,1
Portfolio,OSQP_polish_high,optimal,0.363860371,1100,-2.618631852164534,24,36048,1,0.012188144,0.345438125,0.0,1
Portfolio,OSQP_polish_high,optimal,0.423547844,1350,-2.531526097474476,24,36048,1,0.010760243999999999,0.406395885,0.0,1
Portfolio,OSQP_polish_high,optimal,0.341087176,1025,-2.396302325287225,24,36048,-1,0.012269734,0.32241097399999996,0.0,1
Portfolio,OSQP_polish_high,optimal,0.3330803940000001,1000,-2.324392042894853,24,36048,1,0.012219081000000001,0.314263718,0.0,1
Portfolio,OSQP_polish_high,optimal,0.308443077,950,-2.569431717471659,24,36048,1,0.010736098000000001,0.291104283,0.0,2
Portfolio,OSQP_polish_high,optimal,0.332633348,1000,-2.639477266011999,24,36048,-1,0.012183648,0.313776547,0.0,1
Portfolio,OSQP_polish_high,optimal,0.279022262,825,-2.445686747245439,24,36048,1,0.012158772,0.260119944,0.0,1
Portfolio,OSQP_polish_high,optimal,0.339963904,1025,-2.4646964089501857,24,36048,1,0.012118424,0.321373402,0.0,1
Portfolio,OSQP_polish_high,optimal,0.340801915,1025,-2.640962685691069,24,36048,1,0.012223833,0.321943311,0.0,1
Portfolio,OSQP_polish_high,optimal,0.3658934270000001,1150,-2.518951660769638,24,36048,1,0.01072169,0.349022692,0.0,1
Portfolio,OSQP_polish_high,optimal,0.473145569,1075,-2.7927502984865282,28,47656,1,0.015440158999999998,0.44849593200000004,0.0,2
Portfolio,OSQP_polish_high,optimal,0.62990783,1550,-2.7134755891869617,28,47656,-1,0.015470643000000001,0.606490824,0.0,1
Portfolio,OSQP_polish_high,optimal,0.428467101,975,-2.9005551719875164,28,47656,1,0.015432827,0.403805315,0.0,1
Portfolio,OSQP_polish_high,optimal,0.530042652,1225,-2.6925179394830825,28,47656,1,0.015332788,0.5055104220000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.325058409,725,-2.4841575336448263,28,47656,1,0.015455927,0.3005125,0.0,1
Portfolio,OSQP_polish_high,optimal,0.355980148,800,-2.433750990469345,28,47656,1,0.015400282,0.33139424,0.0,1
Portfolio,OSQP_polish_high,optimal,0.42883835,1000,-2.6416164656156167,28,47656,1,0.015454406,0.404440678,0.0,1
Portfolio,OSQP_polish_high,optimal,0.49615864299999995,1175,-2.739644230665974,28,47656,-1,0.015355589,0.47261114600000004,0.0,1
Portfolio,OSQP_polish_high,optimal,0.524547607,1250,-2.4322467196742643,28,47656,-1,0.015459175,0.5010802120000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.449186365,1050,-2.572991819159108,28,47656,1,0.015391368,0.424923885,0.0,1
Portfolio,OSQP_polish_high,optimal,0.812062673,1075,-2.6057563599767324,35,71820,-1,0.053767086,0.7411267570000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.8640643170000001,1275,-2.500458087374855,35,71820,-1,0.023926721,0.8229308000000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.767499918,1275,-2.6993282458669907,35,71820,-1,0.023052365,0.731286775,0.0,1
Portfolio,OSQP_polish_high,optimal,0.7482014379999999,1000,-2.580944158026147,35,71820,1,0.043712382,0.6871938190000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.748590144,1225,-2.5554130180976955,35,71820,-1,0.023934517000000002,0.710897188,0.0,1
Portfolio,OSQP_polish_high,optimal,0.983868747,1375,-2.6398593880156653,35,71820,-1,0.03760263,0.933960652,0.0,1
Portfolio,OSQP_polish_high,optimal,0.872415005,1475,-2.644510468750328,35,71820,-1,0.022978662,0.8373488659999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.6130923039999999,1000,-2.5428172472702215,35,71820,-1,0.022921265,0.576387539,0.0,1
Portfolio,OSQP_polish_high,optimal,0.924419074,1250,-2.524399847787228,35,71820,-1,0.036265193,0.8758727890000001,0.0,2
Portfolio,OSQP_polish_high,optimal,0.782212802,1300,-2.513043227622826,35,71820,1,0.023004052999999997,0.746877322,0.0,1
Portfolio,OSQP_polish_high,optimal,1.323281029,1425,-2.696532760406552,43,105436,-1,0.035398046,1.266843615,0.0,1
Portfolio,OSQP_polish_high,optimal,1.281331831,1300,-2.58777291001759,43,105436,-1,0.066330725,1.193967634,0.0,2
Portfolio,OSQP_polish_high,optimal,1.190780486,1175,-2.60929751441923,43,105436,1,0.065248666,1.1042398390000001,0.0,1
Portfolio,OSQP_polish_high,optimal,1.319320318,1350,-2.556255006764333,43,105436,1,0.076058157,1.2246717120000001,0.0,1
Portfolio,OSQP_polish_high,optimal,1.2665091309999998,1350,-2.6095579774638837,43,105436,-1,0.035178699,1.209591749,0.0,1
Portfolio,OSQP_polish_high,optimal,1.267977051,1275,-2.545111608225357,43,105436,-1,0.065972784,1.181069153,0.0,2
Portfolio,OSQP_polish_high,optimal,1.538702021,1650,-2.5569478730390265,43,105436,1,0.065603519,1.4544860169999998,0.0,2
Portfolio,OSQP_polish_high,optimal,1.317354492,1425,-2.58648541031562,43,105436,1,0.035646828,1.262281733,0.0,1
Portfolio,OSQP_polish_high,optimal,1.27342402,1300,-2.603041464962308,43,105436,-1,0.073060758,1.179727802,0.0,1
Portfolio,OSQP_polish_high,optimal,1.36545623,1475,-2.5127745162111115,43,105436,1,0.035443535,1.310585063,0.0,1
Portfolio,OSQP_polish_high,optimal,1.9089157419999998,1475,-2.6171488573246497,52,150904,-1,0.08256595,1.798630185,0.0,1
Portfolio,OSQP_polish_high,optimal,1.621361309,1100,-2.471613169461295,52,150904,-1,0.10798060699999999,1.4790743130000001,0.0,1
Portfolio,OSQP_polish_high,optimal,2.0452756069999998,1475,-2.549378872333265,52,150904,-1,0.094375154,1.923099031,0.0,1
Portfolio,OSQP_polish_high,optimal,1.6567852490000001,1225,-2.6280959011465486,52,150904,-1,0.102023838,1.5206319380000002,0.0,1
Portfolio,OSQP_polish_high,optimal,1.6788175669999998,1350,-2.5555756792480047,52,150904,1,0.058270008,1.5912282919999998,0.0,1
Portfolio,OSQP_polish_high,optimal,2.5704610420000003,1775,-2.7259499131571663,52,150904,-1,0.09161406,2.45112699,0.0,1
Portfolio,OSQP_polish_high,optimal,1.5726222019999998,1225,-2.712722090271852,52,150904,1,0.072680177,1.467479485,0.0,1
Portfolio,OSQP_polish_high,optimal,1.672493521,1275,-2.661304938702401,52,150904,-1,0.092969875,1.5486135730000001,0.0,1
Portfolio,OSQP_polish_high,optimal,1.9399479640000001,1425,-2.622966780008082,52,150904,-1,0.07236095,1.839647574,0.0,1
Portfolio,OSQP_polish_high,optimal,1.994891389,1425,-2.56028692595688,52,150904,1,0.10139416300000001,1.864397699,0.0,1
Portfolio,OSQP_polish_high,optimal,3.441470128,1675,-2.75146248418459,65,230880,-1,0.10616913,3.2760150319999997,0.0,1
Portfolio,OSQP_polish_high,optimal,3.432480883,1700,-2.5580985887433934,65,230880,1,0.08620847699999999,3.3011657810000004,0.0,1
Portfolio,OSQP_polish_high,optimal,3.278222126,1550,-2.5020491170246766,65,230880,-1,0.104376643,3.128117216,0.0,1
Portfolio,OSQP_polish_high,optimal,3.0615187580000005,1450,-2.734990218845315,65,230880,-1,0.079817782,2.924868625,0.0,1
Portfolio,OSQP_polish_high,optimal,3.0688668860000003,1425,-2.7014370437337614,65,230880,-1,0.087293099,2.93000065,0.0,2
Portfolio,OSQP_polish_high,optimal,2.8512814629999994,1325,-2.670872613447708,65,230880,-1,0.08675983699999999,2.693482143,0.0,1
Portfolio,OSQP_polish_high,optimal,3.251863985,1525,-2.478372600168817,65,230880,-1,0.104088759,3.097710877,0.0,1
Portfolio,OSQP_polish_high,optimal,2.529261202,1125,-2.6559452080932373,65,230880,1,0.09918217300000001,2.362794444,0.0,1
Portfolio,OSQP_polish_high,optimal,3.0071050539999997,1375,-2.6757666902059647,65,230880,1,0.108085639,2.841289024,0.0,2
Portfolio,OSQP_polish_high,optimal,3.282727556,1550,-2.4664223241247147,65,230880,-1,0.09833642599999999,3.139148015,0.0,1
Portfolio,OSQP_polish_high,optimal,5.256452765,1525,-2.723483697409117,80,344160,-1,0.35963833100000003,4.823307075,0.0,1
Portfolio,OSQP_polish_high,optimal,7.402481746,2175,-2.5450337707736335,80,344160,-1,0.39927612700000004,6.930410134,0.0,2
Portfolio,OSQP_polish_high,optimal,6.800871148,1825,-2.5718375548674266,80,344160,1,0.300349718,6.424452761,0.0,1
Portfolio,OSQP_polish_high,optimal,4.715121066,1375,-2.4453729134711675,80,344160,-1,0.24059514,4.338605211,0.0,1
Portfolio,OSQP_polish_high,optimal,6.043198452,1650,-2.670101027104681,80,344160,-1,0.543348746,5.3801918639999995,0.0,1
Portfolio,OSQP_polish_high,optimal,5.111153634000001,1525,-2.497214832768186,80,344160,-1,0.294983011,4.740929535,0.0,1
Portfolio,OSQP_polish_high,optimal,5.443219981,1550,-2.6084026536794687,80,344160,-1,0.34754941899999997,4.9950562960000005,0.0,2
Portfolio,OSQP_polish_high,optimal,5.659882272999999,1500,-2.5135346993327143,80,344160,-1,0.617736644,4.928448883,0.0,1
Portfolio,OSQP_polish_high,optimal,5.732523406,1675,-2.550037392447152,80,344160,-1,0.309341648,5.3518663339999994,0.0,1
Portfolio,OSQP_polish_high,optimal,6.838825244,2125,-2.6613437592460776,80,344160,-1,0.344200115,6.4236699239999995,0.0,2
Portfolio,OSQP_polish_high,optimal,6.883085253,1325,-2.6408764298888845,99,519948,-1,0.39183919899999997,6.257508016,0.0,1
Portfolio,OSQP_polish_high,optimal,10.109111493,2025,-2.69851935460376,99,519948,1,0.46467144200000005,9.465701407000001,0.0,2
Portfolio,OSQP_polish_high,optimal,9.785899158,1900,-2.6117593346221097,99,519948,1,0.521842253,9.073560202000001,0.0,2
Portfolio,OSQP_polish_high,optimal,9.699782853,1525,-2.731831252036512,99,519948,-1,0.48361548200000004,8.993912863,0.0,1
Portfolio,OSQP_polish_high,optimal,11.439200332999999,2175,-2.725741000232854,99,519948,-1,0.38978197600000003,10.929463032000001,0.0,2
Portfolio,OSQP_polish_high,optimal,8.538540037,1450,-2.608387172746542,99,519948,-1,0.666459189,7.611883793,0.0,1
Portfolio,OSQP_polish_high,optimal,10.888234524000001,1975,-2.600331480553048,99,519948,-1,0.619378388,10.123352143,0.0,2
Portfolio,OSQP_polish_high,optimal,10.55017558,1850,-2.6704890729039024,99,519948,-1,0.5262825210000001,9.877045021,0.0,2
Portfolio,OSQP_polish_high,optimal,10.053822436,1800,-2.612550235615793,99,519948,-1,0.556312936,9.28218495,0.0,1
Portfolio,OSQP_polish_high,optimal,10.768456892,2050,-2.6706245664631854,99,519948,-1,0.455384478,10.196768145,0.0,2
Portfolio,OSQP_polish_high,optimal,15.605908285999998,1800,-2.5556034246332078,124,806248,-1,0.838267855,14.36353051,0.0,2
Portfolio,OSQP_polish_high,optimal,15.317991270999999,1775,-2.5759805252338865,124,806248,-1,0.922669935,13.979980727000001,0.0,1
Portfolio,OSQP_polish_high,optimal,16.241041405,1975,-2.6872425756285416,124,806248,-1,0.693279379,15.249240064,0.0,1
Portfolio,OSQP_polish_high,optimal,15.821292863,1875,-2.622310672581611,124,806248,-1,0.881220544,14.54639336,0.0,1
Portfolio,OSQP_polish_high,optimal,16.786337914,2025,-2.5978458039047183,124,806248,1,0.8442818259999999,15.710040357999999,0.0,2
Portfolio,OSQP_polish_high,optimal,12.490634630999999,1400,-2.65436130905054,124,806248,-1,0.883162065,11.158914845,0.0,1
Portfolio,OSQP_polish_high,optimal,16.154017353,1900,-2.7073449253376447,124,806248,-1,0.8144734229999999,15.035122980999999,0.0,2
Portfolio,OSQP_polish_high,optimal,13.648909565999999,1600,-2.594848423007181,124,806248,-1,0.699410249,12.49092523,0.0,1
Portfolio,OSQP_polish_high,optimal,16.876527874,2050,-2.581292533384845,124,806248,-1,0.803128877,15.823482425999998,0.0,2
Portfolio,OSQP_polish_high,optimal,15.817699456,1925,-2.6239498902518235,124,806248,-1,0.541356098,14.919103397,0.0,1
Portfolio,OSQP_polish_high,optimal,25.668237008000002,1950,-2.682773964470333,154,1232308,-1,1.2056354740000002,23.771989938,0.0,1
Portfolio,OSQP_polish_high,optimal,23.002707383,1625,-2.614025815627643,154,1232308,-1,1.596998456,20.597443046,0.0,1
Portfolio,OSQP_polish_high,optimal,28.81135905,2150,-2.656127001970172,154,1232308,-1,1.3011292140000001,26.921974534,0.0,2
Portfolio,OSQP_polish_high,optimal,29.890632971,2100,-2.6252263634199817,154,1232308,-1,1.225898832,28.182035446,0.0,1
Portfolio,OSQP_polish_high,optimal,18.470427559000004,1350,-2.5559179173823363,154,1232308,-1,1.11944855,16.595077277999998,0.0,1
Portfolio,OSQP_polish_high,optimal,28.516038496999997,2275,-2.7110553917491265,154,1232308,-1,1.024032309,26.949224199,0.0,1
Portfolio,OSQP_polish_high,optimal,29.262860061999998,2250,-2.680230337811025,154,1232308,-1,1.189216188,27.601025669000002,0.0,1
Portfolio,OSQP_polish_high,optimal,25.964822139000002,2000,-2.614519016075587,154,1232308,-1,1.17544591,24.190799793000004,0.0,1
Portfolio,OSQP_polish_high,optimal,25.458148478000002,1850,-2.6435149719396738,154,1232308,-1,1.177543056,23.538270876,0.0,1
Portfolio,OSQP_polish_high,optimal,25.317665685999998,1875,-2.584197444872516,154,1232308,-1,1.03305335,23.556829322,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.060259323999999996,700,-2.5246544857578153,10,8020,1,0.002823179,0.056049694,0.0,1
Portfolio,OSQP_polish_high,optimal,0.054350139,625,-2.4903821952533804,10,8020,1,0.002763943,0.050025751,0.0,1
Portfolio,OSQP_polish_high,optimal,0.051015616,650,-2.74629827699483,10,8020,1,0.003264754,0.04639632,0.0,1
Portfolio,OSQP_polish_high,optimal,0.047514865,600,-2.963205526936091,10,8020,1,0.003265824,0.042975048,0.0,1
Portfolio,OSQP_polish_high,optimal,0.064468826,775,-2.750132502574218,10,8020,1,0.002775475,0.060318887,0.0,1
Portfolio,OSQP_polish_high,optimal,0.059268948,700,-2.522995843537481,10,8020,-1,0.002812832,0.055079002,0.0,1
Portfolio,OSQP_polish_high,optimal,0.042390719,475,-2.347578237518187,10,8020,1,0.002771841,0.038080005,0.0,1
Portfolio,OSQP_polish_high,optimal,0.052032163,600,-2.6398732389336215,10,8020,1,0.002760472,0.0478076,0.0,2
Portfolio,OSQP_polish_high,optimal,0.034601139,375,-2.4705796199275767,10,8020,1,0.002791927,0.030272876,0.0,1
Portfolio,OSQP_polish_high,optimal,0.050038676,575,-2.6589234678263516,10,8020,1,0.002773237,0.045781118,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.06303713899999999,550,-2.585880624820599,12,10824,1,0.003801715,0.05728841,0.0,1
Portfolio,OSQP_polish_high,optimal,0.065569411,575,-2.678259063197621,12,10824,1,0.003781063,0.059809991,0.0,1
Portfolio,OSQP_polish_high,optimal,0.07618247600000001,775,-2.7899601489547385,12,10824,1,0.003185407,0.071217918,0.0,1
Portfolio,OSQP_polish_high,optimal,0.080966496,725,-2.522575103256484,12,10824,1,0.00377268,0.075176919,0.0,1
Portfolio,OSQP_polish_high,optimal,0.052631388,450,-2.3634026067326066,12,10824,1,0.003769931,0.046763349,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06233259,625,-2.602196550808978,12,10824,1,0.00314471,0.057382139,0.0,1
Portfolio,OSQP_polish_high,optimal,0.091816957,850,-2.5028134894459284,12,10824,1,0.003776714,0.08617809,0.0,1
Portfolio,OSQP_polish_high,optimal,0.069378264,675,-2.430335778154471,12,10824,1,0.003877346,0.063718687,0.0,1
Portfolio,OSQP_polish_high,optimal,0.101269586,950,-2.66267268953239,12,10824,-1,0.003782013,0.095617497,0.0,1
Portfolio,OSQP_polish_high,optimal,0.08229218299999999,750,-2.589173738999698,12,10824,1,0.003779198,0.076524893,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,15.605908286,1800,-2.5556034246332073,124,806248,-1,0.838267855,14.36353051,0.0,2
Portfolio,OSQP_polish_high,optimal,15.317991271,1775,-2.5759805252338865,124,806248,-1,0.922669935,13.979980727000001,0.0,1
Portfolio,OSQP_polish_high,optimal,16.241041405,1975,-2.687242575628542,124,806248,-1,0.693279379,15.249240064,0.0,1
Portfolio,OSQP_polish_high,optimal,15.821292863,1875,-2.622310672581611,124,806248,-1,0.881220544,14.54639336,0.0,1
Portfolio,OSQP_polish_high,optimal,16.786337914,2025,-2.597845803904718,124,806248,1,0.844281826,15.710040358,0.0,2
Portfolio,OSQP_polish_high,optimal,12.490634631,1400,-2.6543613090505396,124,806248,-1,0.883162065,11.158914845,0.0,1
Portfolio,OSQP_polish_high,optimal,16.154017353,1900,-2.707344925337645,124,806248,-1,0.814473423,15.035122981,0.0,2
Portfolio,OSQP_polish_high,optimal,13.648909566,1600,-2.594848423007181,124,806248,-1,0.699410249,12.49092523,0.0,1
Portfolio,OSQP_polish_high,optimal,16.876527874,2050,-2.5812925333848455,124,806248,-1,0.803128877,15.823482426,0.0,2
Portfolio,OSQP_polish_high,optimal,15.817699456,1925,-2.623949890251823,124,806248,-1,0.541356098,14.919103397,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.127046023,925,-3.2889297986941677,14,14028,1,0.004876362,0.119902689,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06768824999999999,450,-2.463613667561121,14,14028,1,0.00482008,0.06021634,0.0,1
Portfolio,OSQP_polish_high,optimal,0.10276334900000002,800,-2.4213668699252993,14,14028,1,0.005401442,0.095075212,0.0,1
Portfolio,OSQP_polish_high,optimal,0.115386911,825,-2.4811577312453363,14,14028,1,0.004856082,0.108164928,0.0,1
Portfolio,OSQP_polish_high,optimal,0.097385138,750,-2.7521495804757645,14,14028,1,0.005383606,0.089746751,0.0,1
Portfolio,OSQP_polish_high,optimal,0.082787641,625,-2.4082514847461787,14,14028,1,0.005403521,0.075109129,0.0,1
Portfolio,OSQP_polish_high,optimal,0.123776173,900,-2.395687821702577,14,14028,1,0.004871332,0.116596102,0.0,1
Portfolio,OSQP_polish_high,optimal,0.08443386800000001,575,-2.651757720386807,14,14028,-1,0.004831526,0.077078561,0.0,1
Portfolio,OSQP_polish_high,optimal,0.099053572,700,-2.8119696559769047,14,14028,1,0.004801514,0.091740519,0.0,1
Portfolio,OSQP_polish_high,optimal,0.106251867,750,-2.352166932051799,14,14028,1,0.004817629,0.09889963,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,25.668237008000002,1950,-2.6827739644703326,154,1232308,-1,1.205635474,23.771989938,0.0,1
Portfolio,OSQP_polish_high,optimal,23.002707383,1625,-2.614025815627643,154,1232308,-1,1.5969984560000001,20.597443046,0.0,1
Portfolio,OSQP_polish_high,optimal,28.81135905,2150,-2.6561270019701717,154,1232308,-1,1.301129214,26.921974534,0.0,2
Portfolio,OSQP_polish_high,optimal,29.890632971,2100,-2.625226363419982,154,1232308,-1,1.225898832,28.182035446,0.0,1
Portfolio,OSQP_polish_high,optimal,18.470427559000004,1350,-2.5559179173823363,154,1232308,-1,1.11944855,16.595077278,0.0,1
Portfolio,OSQP_polish_high,optimal,28.516038497,2275,-2.7110553917491265,154,1232308,-1,1.024032309,26.949224199,0.0,1
Portfolio,OSQP_polish_high,optimal,29.262860061999998,2250,-2.680230337811025,154,1232308,-1,1.189216188,27.601025669,0.0,1
Portfolio,OSQP_polish_high,optimal,25.964822139,2000,-2.614519016075587,154,1232308,-1,1.17544591,24.190799793,0.0,1
Portfolio,OSQP_polish_high,optimal,25.458148478,1850,-2.643514971939674,154,1232308,-1,1.177543056,23.538270876,0.0,1
Portfolio,OSQP_polish_high,optimal,25.317665685999998,1875,-2.5841974448725162,154,1232308,-1,1.03305335,23.556829322,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.107684775,600,-2.362856072742883,16,17632,1,0.006016255,0.098321797,0.0,1
Portfolio,OSQP_polish_high,optimal,0.15005691799999998,900,-2.7942272735988443,16,17632,1,0.005253036,0.138249655,0.0,2
Portfolio,OSQP_polish_high,optimal,0.164720915,925,-2.460684522514047,16,17632,1,0.006010857,0.154711609,0.0,1
Portfolio,OSQP_polish_high,optimal,0.132138776,850,-2.3606105823715158,16,17632,1,0.005244692,0.12273194,0.0,1
Portfolio,OSQP_polish_high,optimal,0.145851644,825,-2.6540484995253717,16,17632,1,0.005991018,0.135931288,0.0,1
Portfolio,OSQP_polish_high,optimal,0.12015338,775,-2.2587784703120803,16,17632,1,0.005949132,0.111284299,0.0,1
Portfolio,OSQP_polish_high,optimal,0.15618861399999998,875,-2.501857865884694,16,17632,1,0.005992478,0.14624293,0.0,1
Portfolio,OSQP_polish_high,optimal,0.115855792,650,-2.602550301875084,16,17632,1,0.005955241,0.106703127,0.0,1
Portfolio,OSQP_polish_high,optimal,0.114781689,650,-2.466848727612667,16,17632,1,0.006020064,0.105531457,0.0,1
Portfolio,OSQP_polish_high,optimal,0.159394442,900,-2.5538623089822825,16,17632,-1,0.006041724,0.149370967,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.215786955,900,-2.5694174939604055,20,26040,1,0.008423875,0.202895782,0.0,1
Portfolio,OSQP_polish_high,optimal,0.120975848,475,-2.470879023945131,20,26040,1,0.008501357,0.107697787,0.0,1
Portfolio,OSQP_polish_high,optimal,0.194552748,800,-2.466108150207084,20,26040,-1,0.008412,0.181367733,0.0,1
Portfolio,OSQP_polish_high,optimal,0.24224937800000002,1050,-2.550515334441674,20,26040,1,0.008444273,0.22956417,0.0,1
Portfolio,OSQP_polish_high,optimal,0.232691378,1000,-2.3864598563326376,20,26040,1,0.008448225,0.219917217,0.0,1
Portfolio,OSQP_polish_high,optimal,0.16686034900000002,675,-2.361890690851125,20,26040,1,0.008383246,0.153709346,0.0,1
Portfolio,OSQP_polish_high,optimal,0.198796193,825,-2.6822272577475106,20,26040,1,0.008411413,0.186059938,0.0,2
Portfolio,OSQP_polish_high,optimal,0.160904227,650,-2.535212002088126,20,26040,1,0.008431981,0.147710837,0.0,1
Portfolio,OSQP_polish_high,optimal,0.221384165,925,-2.5550241877994493,20,26040,-1,0.008422426,0.208620077,0.0,1
Portfolio,OSQP_polish_high,optimal,0.226946571,950,-2.6858919585479177,20,26040,-1,0.008391142,0.214217436,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.363860371,1100,-2.6186318521645346,24,36048,1,0.012188144,0.345438125,0.0,1
Portfolio,OSQP_polish_high,optimal,0.423547844,1350,-2.531526097474476,24,36048,1,0.010760244,0.406395885,0.0,1
Portfolio,OSQP_polish_high,optimal,0.341087176,1025,-2.3963023252872255,24,36048,-1,0.012269734,0.322410974,0.0,1
Portfolio,OSQP_polish_high,optimal,0.33308039400000006,1000,-2.3243920428948526,24,36048,1,0.012219081,0.314263718,0.0,1
Portfolio,OSQP_polish_high,optimal,0.308443077,950,-2.569431717471659,24,36048,1,0.010736098,0.291104283,0.0,2
Portfolio,OSQP_polish_high,optimal,0.332633348,1000,-2.639477266011999,24,36048,-1,0.012183648,0.313776547,0.0,1
Portfolio,OSQP_polish_high,optimal,0.27902226199999997,825,-2.445686747245439,24,36048,1,0.012158772,0.260119944,0.0,1
Portfolio,OSQP_polish_high,optimal,0.339963904,1025,-2.4646964089501857,24,36048,1,0.012118424,0.321373402,0.0,1
Portfolio,OSQP_polish_high,optimal,0.340801915,1025,-2.640962685691069,24,36048,1,0.012223833,0.321943311,0.0,1
Portfolio,OSQP_polish_high,optimal,0.36589342700000005,1150,-2.518951660769638,24,36048,1,0.01072169,0.349022692,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.473145569,1075,-2.792750298486528,28,47656,1,0.015440159,0.448495932,0.0,2
Portfolio,OSQP_polish_high,optimal,0.62990783,1550,-2.713475589186962,28,47656,-1,0.015470643,0.606490824,0.0,1
Portfolio,OSQP_polish_high,optimal,0.42846710099999996,975,-2.900555171987516,28,47656,1,0.015432827,0.403805315,0.0,1
Portfolio,OSQP_polish_high,optimal,0.530042652,1225,-2.692517939483082,28,47656,1,0.015332788,0.505510422,0.0,1
Portfolio,OSQP_polish_high,optimal,0.325058409,725,-2.484157533644826,28,47656,1,0.015455927,0.3005125,0.0,1
Portfolio,OSQP_polish_high,optimal,0.355980148,800,-2.433750990469345,28,47656,1,0.015400282,0.33139424,0.0,1
Portfolio,OSQP_polish_high,optimal,0.42883835,1000,-2.6416164656156167,28,47656,1,0.015454406,0.404440678,0.0,1
Portfolio,OSQP_polish_high,optimal,0.496158643,1175,-2.739644230665974,28,47656,-1,0.015355589,0.472611146,0.0,1
Portfolio,OSQP_polish_high,optimal,0.524547607,1250,-2.432246719674264,28,47656,-1,0.015459175,0.501080212,0.0,1
Portfolio,OSQP_polish_high,optimal,0.44918636500000003,1050,-2.5729918191591077,28,47656,1,0.015391368,0.424923885,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.812062673,1075,-2.6057563599767324,35,71820,-1,0.053767086,0.741126757,0.0,1
Portfolio,OSQP_polish_high,optimal,0.864064317,1275,-2.500458087374855,35,71820,-1,0.023926721,0.8229308,0.0,1
Portfolio,OSQP_polish_high,optimal,0.767499918,1275,-2.6993282458669907,35,71820,-1,0.023052365,0.731286775,0.0,1
Portfolio,OSQP_polish_high,optimal,0.748201438,1000,-2.580944158026147,35,71820,1,0.043712382,0.687193819,0.0,1
Portfolio,OSQP_polish_high,optimal,0.748590144,1225,-2.555413018097696,35,71820,-1,0.023934517,0.710897188,0.0,1
Portfolio,OSQP_polish_high,optimal,0.9838687469999999,1375,-2.6398593880156653,35,71820,-1,0.03760263,0.933960652,0.0,1
Portfolio,OSQP_polish_high,optimal,0.872415005,1475,-2.6445104687503274,35,71820,-1,0.022978662,0.837348866,0.0,1
Portfolio,OSQP_polish_high,optimal,0.6130923039999999,1000,-2.542817247270222,35,71820,-1,0.022921265,0.576387539,0.0,1
Portfolio,OSQP_polish_high,optimal,0.924419074,1250,-2.524399847787228,35,71820,-1,0.036265193,0.875872789,0.0,2
Portfolio,OSQP_polish_high,optimal,0.782212802,1300,-2.513043227622826,35,71820,1,0.023004053,0.746877322,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,1.323281029,1425,-2.696532760406552,43,105436,-1,0.035398046,1.266843615,0.0,1
Portfolio,OSQP_polish_high,optimal,1.2813318310000001,1300,-2.58777291001759,43,105436,-1,0.066330725,1.193967634,0.0,2
Portfolio,OSQP_polish_high,optimal,1.190780486,1175,-2.60929751441923,43,105436,1,0.065248666,1.104239839,0.0,1
Portfolio,OSQP_polish_high,optimal,1.319320318,1350,-2.556255006764333,43,105436,1,0.076058157,1.224671712,0.0,1
Portfolio,OSQP_polish_high,optimal,1.2665091309999998,1350,-2.6095579774638833,43,105436,-1,0.035178699,1.2095917489999999,0.0,1
Portfolio,OSQP_polish_high,optimal,1.267977051,1275,-2.545111608225357,43,105436,-1,0.065972784,1.181069153,0.0,2
Portfolio,OSQP_polish_high,optimal,1.538702021,1650,-2.5569478730390265,43,105436,1,0.065603519,1.454486017,0.0,2
Portfolio,OSQP_polish_high,optimal,1.317354492,1425,-2.58648541031562,43,105436,1,0.035646828,1.262281733,0.0,1
Portfolio,OSQP_polish_high,optimal,1.27342402,1300,-2.603041464962308,43,105436,-1,0.073060758,1.179727802,0.0,1
Portfolio,OSQP_polish_high,optimal,1.36545623,1475,-2.5127745162111115,43,105436,1,0.035443535,1.310585063,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.013057025000000002,525,-3.1943749619162185,5,2760,1,0.001425943,0.010800528,0.0,1
Portfolio,OSQP_polish_high,optimal,0.01088371,400,-2.256884289504506,5,2760,1,0.001616038,0.008371847,0.0,1
Portfolio,OSQP_polish_high,optimal,0.007653240000000001,250,-2.2532420016819596,5,2760,1,0.001602632,0.005163998,0.0,1
Portfolio,OSQP_polish_high,optimal,0.009781059000000002,350,-2.15940747002005,5,2760,1,0.001534397,0.007353934,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010850259,400,-2.4344871608955665,5,2760,1,0.001527945,0.008427333,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010001141,375,-2.2379371347388033,5,2760,1,0.00145676,0.007657221,0.0,1
Portfolio,OSQP_polish_high,optimal,0.014737904,575,-2.7000644335384307,5,2760,1,0.001521942,0.012317591,0.0,2
Portfolio,OSQP_polish_high,optimal,0.008327891,275,-2.1079953935464495,5,2760,1,0.001554651,0.00584098,0.0,1
Portfolio,OSQP_polish_high,optimal,0.008457084,300,-1.9785838258014248,5,2760,1,0.001466769,0.006119971,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010365995,375,-2.43840239774064,5,2760,1,0.001506013,0.00796854,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,1.908915742,1475,-2.6171488573246497,52,150904,-1,0.08256595,1.798630185,0.0,1
Portfolio,OSQP_polish_high,optimal,1.6213613089999999,1100,-2.471613169461295,52,150904,-1,0.107980607,1.479074313,0.0,1
Portfolio,OSQP_polish_high,optimal,2.045275607,1475,-2.5493788723332655,52,150904,-1,0.094375154,1.923099031,0.0,1
Portfolio,OSQP_polish_high,optimal,1.656785249,1225,-2.628095901146548,52,150904,-1,0.102023838,1.520631938,0.0,1
Portfolio,OSQP_polish_high,optimal,1.678817567,1350,-2.555575679248005,52,150904,1,0.058270008,1.591228292,0.0,1
Portfolio,OSQP_polish_high,optimal,2.5704610420000003,1775,-2.7259499131571663,52,150904,-1,0.09161406,2.45112699,0.0,1
Portfolio,OSQP_polish_high,optimal,1.572622202,1225,-2.712722090271852,52,150904,1,0.072680177,1.467479485,0.0,1
Portfolio,OSQP_polish_high,optimal,1.672493521,1275,-2.6613049387024015,52,150904,-1,0.092969875,1.548613573,0.0,1
Portfolio,OSQP_polish_high,optimal,1.939947964,1425,-2.622966780008082,52,150904,-1,0.07236095,1.839647574,0.0,1
Portfolio,OSQP_polish_high,optimal,1.994891389,1425,-2.5602869259568797,52,150904,1,0.101394163,1.864397699,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.022312245,700,-2.951893085461447,6,3612,1,0.002059956,0.018976002,0.0,1
Portfolio,OSQP_polish_high,optimal,0.014505674999999999,400,-2.216437185073781,6,3612,1,0.002077203,0.011068524,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015608433,450,-2.1433633604781344,6,3612,1,0.002089097,0.012182539,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010177822,250,-1.9381014661515346,6,3612,1,0.002022214,0.006781264,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019725806000000002,650,-2.7252498761547788,6,3612,1,0.001955819,0.016443169,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015277671,425,-3.0379396937321492,6,3612,1,0.002022559,0.011905239,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015470787,450,-2.157812850962906,6,3612,1,0.002021657,0.012106526,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019477053,625,-2.5884330866576266,6,3612,1,0.00193957,0.01624451,0.0,2
Portfolio,OSQP_polish_high,optimal,0.012878914000000002,350,-2.2009458324670113,6,3612,1,0.002089893,0.009409848,0.0,1
Portfolio,OSQP_polish_high,optimal,0.01307892,375,-2.326822680219571,6,3612,1,0.001965393,0.009779604,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,3.441470128,1675,-2.75146248418459,65,230880,-1,0.10616913,3.276015032,0.0,1
Portfolio,OSQP_polish_high,optimal,3.4324808829999998,1700,-2.5580985887433934,65,230880,1,0.086208477,3.301165781,0.0,1
Portfolio,OSQP_polish_high,optimal,3.278222126,1550,-2.502049117024677,65,230880,-1,0.104376643,3.128117216,0.0,1
Portfolio,OSQP_polish_high,optimal,3.0615187580000005,1450,-2.734990218845315,65,230880,-1,0.079817782,2.924868625,0.0,1
Portfolio,OSQP_polish_high,optimal,3.0688668860000003,1425,-2.7014370437337614,65,230880,-1,0.087293099,2.93000065,0.0,2
Portfolio,OSQP_polish_high,optimal,2.8512814629999994,1325,-2.670872613447708,65,230880,-1,0.086759837,2.6934821429999998,0.0,1
Portfolio,OSQP_polish_high,optimal,3.251863985,1525,-2.478372600168817,65,230880,-1,0.104088759,3.097710877,0.0,1
Portfolio,OSQP_polish_high,optimal,2.529261202,1125,-2.6559452080932373,65,230880,1,0.099182173,2.362794444,0.0,1
Portfolio,OSQP_polish_high,optimal,3.007105054,1375,-2.675766690205965,65,230880,1,0.108085639,2.841289024,0.0,2
Portfolio,OSQP_polish_high,optimal,3.2827275559999998,1550,-2.466422324124715,65,230880,-1,0.098336426,3.139148015,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.018701786,425,-2.6422124500358892,7,4564,-1,0.002647861,0.014243934,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019385769,425,-2.3666899509154122,7,4564,1,0.003108546,0.014330731,0.0,1
Portfolio,OSQP_polish_high,optimal,0.024491596,575,-2.707467622123569,7,4564,1,0.003177332,0.019462464,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015949644000000002,325,-2.4813758464899287,7,4564,1,0.003096113,0.010882117,0.0,1
Portfolio,OSQP_polish_high,optimal,0.013788607999999999,275,-2.1917162861298665,7,4564,1,0.002809263,0.009224402,0.0,1
Portfolio,OSQP_polish_high,optimal,0.028476699,675,-2.176905252279298,7,4564,-1,0.002987243,0.023722907,0.0,1
Portfolio,OSQP_polish_high,optimal,0.023415326,525,-2.8728423767347264,7,4564,1,0.003014172,0.018502912,0.0,2
Portfolio,OSQP_polish_high,optimal,0.024729692999999997,625,-2.4732413543508045,7,4564,1,0.002664688,0.020335658,0.0,1
Portfolio,OSQP_polish_high,optimal,0.012963539,250,-2.39459130810649,7,4564,1,0.002676927,0.008405597,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019201381000000003,400,-2.420030578658982,7,4564,1,0.003001379,0.014217192,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.018113661,350,-2.1880367317875757,8,5616,1,0.002653807,0.013782652,0.0,1
Portfolio,OSQP_polish_high,optimal,0.031457266000000005,700,-2.542936041130699,8,5616,1,0.002636558,0.027275579,0.0,1
Portfolio,OSQP_polish_high,optimal,0.024245566,600,-2.4415555462851875,8,5616,1,0.002220462,0.020600046,0.0,2
Portfolio,OSQP_polish_high,optimal,0.024178111999999998,500,-2.4919929536604952,8,5616,1,0.002645882,0.019878236,0.0,1
Portfolio,OSQP_polish_high,optimal,0.032562466,725,-2.9201411117522054,8,5616,1,0.00285279,0.028032998,0.0,1
Portfolio,OSQP_polish_high,optimal,0.018091913,350,-2.1991175769053335,8,5616,1,0.002644868,0.01381016,0.0,1
Portfolio,OSQP_polish_high,optimal,0.020846167,475,-2.718760609010327,8,5616,1,0.002608509,0.016656807,0.0,1
Portfolio,OSQP_polish_high,optimal,0.025981557,550,-2.267693053290076,8,5616,1,0.002847119,0.021563021,0.0,1
Portfolio,OSQP_polish_high,optimal,0.023144017,450,-2.0785511220318886,8,5616,1,0.003074481,0.017970326,0.0,1
Portfolio,OSQP_polish_high,optimal,0.032209393,700,-2.5036647847073628,8,5616,1,0.002835359,0.027965928,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,5.256452765,1525,-2.7234836974091166,80,344160,-1,0.359638331,4.823307075,0.0,1
Portfolio,OSQP_polish_high,optimal,7.402481746,2175,-2.545033770773633,80,344160,-1,0.399276127,6.930410134,0.0,2
Portfolio,OSQP_polish_high,optimal,6.800871148,1825,-2.571837554867427,80,344160,1,0.300349718,6.424452761,0.0,1
Portfolio,OSQP_polish_high,optimal,4.715121066,1375,-2.4453729134711675,80,344160,-1,0.24059514,4.338605211,0.0,1
Portfolio,OSQP_polish_high,optimal,6.043198452,1650,-2.670101027104681,80,344160,-1,0.543348746,5.380191864,0.0,1
Portfolio,OSQP_polish_high,optimal,5.111153634000001,1525,-2.497214832768186,80,344160,-1,0.294983011,4.740929535,0.0,1
Portfolio,OSQP_polish_high,optimal,5.4432199809999995,1550,-2.6084026536794687,80,344160,-1,0.347549419,4.995056296,0.0,2
Portfolio,OSQP_polish_high,optimal,5.659882272999999,1500,-2.5135346993327143,80,344160,-1,0.617736644,4.928448883,0.0,1
Portfolio,OSQP_polish_high,optimal,5.732523406,1675,-2.5500373924471518,80,344160,-1,0.309341648,5.351866334,0.0,1
Portfolio,OSQP_polish_high,optimal,6.838825244,2125,-2.6613437592460776,80,344160,-1,0.344200115,6.423669924,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,0.025785819999999997,325,-2.4048975197705618,9,6768,1,0.002394214,0.022093558,0.0,1
Portfolio,OSQP_polish_high,optimal,0.035363328,550,-2.3302055603431837,9,6768,1,0.002614429,0.031304972,0.0,1
Portfolio,OSQP_polish_high,optimal,0.028766038999999997,500,-2.235051422867566,9,6768,1,0.002196635,0.025235649,0.0,1
Portfolio,OSQP_polish_high,optimal,0.038135843,525,-2.09881842045837,9,6768,1,0.002423759,0.034254283,0.0,1
Portfolio,OSQP_polish_high,optimal,0.0481436,775,-2.434259904415744,9,6768,1,0.002606047,0.044226295,0.0,1
Portfolio,OSQP_polish_high,optimal,0.041857624,575,-2.7319165702449983,9,6768,1,0.002370855,0.038246579,0.0,1
Portfolio,OSQP_polish_high,optimal,0.023170763,325,-2.7299592796624506,9,6768,1,0.002599831,0.019029999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.041792680000000006,650,-2.3993345303018585,9,6768,1,0.002597593,0.037745989,0.0,1
Portfolio,OSQP_polish_high,optimal,0.044835976,625,-2.660164188083278,9,6768,1,0.002360329,0.041207963,0.0,1
Portfolio,OSQP_polish_high,optimal,0.034791269,625,-2.387529105789074,9,6768,1,0.002233172,0.031511276,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Portfolio,OSQP_polish_high,optimal,6.883085253,1325,-2.640876429888884,99,519948,-1,0.391839199,6.257508016,0.0,1
Portfolio,OSQP_polish_high,optimal,10.109111492999999,2025,-2.69851935460376,99,519948,1,0.464671442,9.465701407,0.0,2
Portfolio,OSQP_polish_high,optimal,9.785899158,1900,-2.61175933462211,99,519948,1,0.521842253,9.073560202,0.0,2
Portfolio,OSQP_polish_high,optimal,9.699782853,1525,-2.731831252036512,99,519948,-1,0.483615482,8.993912863,0.0,1
Portfolio,OSQP_polish_high,optimal,11.439200332999999,2175,-2.725741000232854,99,519948,-1,0.389781976,10.929463032,0.0,2
Portfolio,OSQP_polish_high,optimal,8.538540037,1450,-2.608387172746542,99,519948,-1,0.666459189,7.611883793,0.0,1
Portfolio,OSQP_polish_high,optimal,10.888234524,1975,-2.6003314805530477,99,519948,-1,0.619378388,10.123352143,0.0,2
Portfolio,OSQP_polish_high,optimal,10.550175580000001,1850,-2.6704890729039024,99,519948,-1,0.526282521,9.877045021,0.0,2
Portfolio,OSQP_polish_high,optimal,10.053822435999999,1800,-2.6125502356157932,99,519948,-1,0.556312936,9.28218495,0.0,1
Portfolio,OSQP_polish_high,optimal,10.768456892,2050,-2.6706245664631854,99,519948,-1,0.455384478,10.196768145,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.001611205,625,-0.4067156248711993,10,178,1,0.00014109299999999999,0.0014291070000000002,0.0,2
Random QP,OSQP_polish_high,optimal,0.000961779,325,3.0662536848013313,10,186,1,0.000137157,0.000751492,0.0,2
Random QP,OSQP_polish_high,optimal,0.0006315450000000001,200,10.335676872087074,10,180,1,0.000137539,0.000461908,0.0,0
Random QP,OSQP_polish_high,optimal,0.000999442,350,8.044181247317644,10,178,1,0.00014034100000000002,0.000831942,0.0,2
Random QP,OSQP_polish_high,optimal,0.001408719,500,-3.7955019742843072,10,182,1,0.000150985,0.0012250730000000001,0.0,2
Random QP,OSQP_polish_high,optimal,0.0014487120000000002,550,2.8523924588141383,10,178,1,0.000137109,0.001275693,0.0,1
Random QP,OSQP_polish_high,optimal,0.000856199,300,-3.058394104610042,10,182,1,0.000141168,0.00068085,0.0,0
Random QP,OSQP_polish_high,optimal,0.0005358499999999999,150,7.469246254803691,10,176,1,0.000143707,0.000355856,0.0,0
Random QP,OSQP_polish_high,optimal,0.0008015089999999999,250,1.6373506506239248,10,172,1,0.000138263,0.0006134269999999999,0.0,2
Random QP,OSQP_polish_high,optimal,0.001305233,500,2.9973045672096643,10,180,1,0.000142636,0.001125045,0.0,0
Random QP,OSQP_polish_high,optimal,0.001067996,300,3.03298336376557,11,224,1,0.000174895,0.00085502,0.0,0
Random QP,OSQP_polish_high,optimal,0.001042844,300,6.4029436928842625,11,218,1,0.00015409,0.000836597,0.0,0
Random QP,OSQP_polish_high,optimal,0.001130266,350,1.6043094117888268,11,214,1,0.00016454099999999998,0.0009240260000000001,0.0,2
Random QP,OSQP_polish_high,optimal,0.0031027470000000003,1050,14.485513665924712,11,216,1,0.000152044,0.0029006640000000003,0.0,3
Random QP,OSQP_polish_high,optimal,0.001094647,350,7.444894501067991,11,224,1,0.000150793,0.000906983,0.0,1
Random QP,OSQP_polish_high,optimal,0.001056812,300,66.72508471654369,11,212,1,0.000159059,0.000854843,0.0,1
Random QP,OSQP_polish_high,optimal,0.000845808,225,10.517339251042337,11,218,1,0.000153408,0.000635314,0.0,0
Random QP,OSQP_polish_high,optimal,0.001299167,425,3.925678960921532,11,216,1,0.000150226,0.0011150630000000001,0.0,3
Random QP,OSQP_polish_high,optimal,0.0010318379999999998,300,5.790988547607587,11,208,1,0.00016037200000000002,0.000835554,0.0,1
Random QP,OSQP_polish_high,optimal,0.001019353,325,6.110695384776612,11,216,1,0.00014693899999999998,0.0008327839999999999,0.0,0
Random QP,OSQP_polish_high,optimal,0.001166296,325,6.582097931704997,12,264,1,0.000166324,0.0009460139999999999,0.0,1
Random QP,OSQP_polish_high,optimal,0.000940207,250,0.13000754941359535,12,250,1,0.00018187700000000002,0.000718668,0.0,0
Random QP,OSQP_polish_high,optimal,0.001255593,350,29.311764344408274,12,254,1,0.00018736,0.001025338,0.0,1
Random QP,OSQP_polish_high,optimal,0.002311933,700,8.34871899738964,12,258,1,0.000160163,0.002111339,0.0,3
Random QP,OSQP_polish_high,optimal,0.00088847,225,7.0352288314021285,12,262,1,0.00017794900000000003,0.000674861,0.0,0
Random QP,OSQP_polish_high,optimal,0.0009222239999999999,225,5.970447838432027,12,254,1,0.000192604,0.000682416,0.0,1
Random QP,OSQP_polish_high,optimal,0.001023642,325,0.4509584341972525,12,250,1,0.000156582,0.00082423,0.0,0
Random QP,OSQP_polish_high,optimal,0.0008982170000000002,275,6.35618901068446,12,258,1,0.000152746,0.0007066339999999999,0.0,0
Random QP,OSQP_polish_high,optimal,0.002149828,675,18.491155896311678,12,258,1,0.000173143,0.0019465370000000001,0.0,3
Random QP,OSQP_polish_high,optimal,0.001001987,225,-2.6939234517298174,12,254,1,0.00019272400000000002,0.0007541080000000001,0.0,0
Random QP,OSQP_polish_high,optimal,0.003624408,650,5.065898343086098,13,306,1,0.000283513,0.003287347,0.0,0
Random QP,OSQP_polish_high,optimal,0.0022563080000000003,375,0.7757266649503487,13,308,1,0.00030035799999999997,0.001813841,0.0,0
Random QP,OSQP_polish_high,optimal,0.001153788,325,2.235542522095254,13,316,1,0.000173547,0.000926787,0.0,2
Random QP,OSQP_polish_high,optimal,0.004119083999999999,725,0.7074237079992878,13,302,1,0.000290333,0.003756103,0.0,1
Random QP,OSQP_polish_high,optimal,0.004815313,925,8.484040610037082,13,296,1,0.000277382,0.004467498,0.0,1
Random QP,OSQP_polish_high,optimal,0.0021893840000000004,325,20.834894143030038,13,302,1,0.000296708,0.0018103829999999998,0.0,1
Random QP,OSQP_polish_high,optimal,0.002002514,325,10.047973328882973,13,304,1,0.00027987,0.001669269,0.0,0
Random QP,OSQP_polish_high,optimal,0.001780423,275,1.417151115860004,13,306,1,0.000282433,0.001428042,0.0,0
Random QP,OSQP_polish_high,optimal,0.002233412,375,13.203321687243161,13,298,1,0.000272233,0.001847573,0.0,1
Random QP,OSQP_polish_high,optimal,0.0022201670000000003,325,35.911157633824395,13,304,1,0.00030959900000000003,0.00181841,0.0,1
Random QP,OSQP_polish_high,optimal,0.0024333189999999998,350,27.847041395634843,15,412,1,0.00032943400000000003,0.002021044,0.0,1
Random QP,OSQP_polish_high,optimal,0.002439941,350,9.814766171919267,15,422,1,0.000326645,0.0020360029999999998,0.0,1
Random QP,OSQP_polish_high,optimal,0.002211801,325,14.376194330521267,15,406,1,0.000327225,0.001806047,0.0,1
Random QP,OSQP_polish_high,optimal,0.001591588,375,25.274609564289094,15,418,1,0.000233214,0.0013091980000000001,0.0,1
Random QP,OSQP_polish_high,optimal,0.00135405,300,2.8127263750104974,15,412,1,0.000214725,0.001095017,0.0,0
Random QP,OSQP_polish_high,optimal,0.002145567,300,13.390197936816593,15,408,1,0.000351099,0.0017253470000000001,0.0,1
Random QP,OSQP_polish_high,optimal,0.0013365520000000002,300,9.887007988987726,15,416,1,0.000221925,0.001057724,0.0,0
Random QP,OSQP_polish_high,optimal,0.0024189129999999995,350,6.191696208647822,15,410,1,0.00034719,0.002001696,0.0,1
Random QP,OSQP_polish_high,optimal,0.001742764,425,6.533237821686012,15,406,1,0.00022600599999999998,0.0014655579999999998,0.0,0
Random QP,OSQP_polish_high,optimal,0.0015381149999999998,350,18.91869902386892,15,412,1,0.00022045099999999998,0.0012591030000000001,0.0,1
Random QP,OSQP_polish_high,optimal,0.005399686999999999,975,9.472959553789863,18,612,1,0.00034259199999999996,0.00499144,0.0,5
Random QP,OSQP_polish_high,optimal,0.00224024,350,2.565901899618658,18,594,1,0.00034223,0.0018294429999999998,0.0,2
Random QP,OSQP_polish_high,optimal,0.003608371,625,18.12468587965616,18,614,1,0.00033275800000000006,0.003205807,0.0,1
Random QP,OSQP_polish_high,optimal,0.0023706029999999998,400,6.469777737186061,18,604,1,0.000319331,0.001987935,0.0,0
Random QP,OSQP_polish_high,optimal,0.0017427749999999998,275,4.225816026269925,18,610,1,0.000330845,0.001343139,0.0,0
Random QP,OSQP_polish_high,optimal,0.001972054,325,11.135122540973821,18,612,1,0.000317343,0.001593719,0.0,0
Random QP,OSQP_polish_high,optimal,0.002397067,400,6.898337812791435,18,602,1,0.000320497,0.0020109999999999998,0.0,1
Random QP,OSQP_polish_high,optimal,0.004648726,850,29.985592260271236,18,622,1,0.00035360599999999996,0.0042313870000000005,0.0,1
Random QP,OSQP_polish_high,optimal,0.00226705,375,-0.6267424298141504,18,594,1,0.000317677,0.0018779170000000002,0.0,0
Random QP,OSQP_polish_high,optimal,0.00771499,1375,11.915666661273846,18,598,1,0.000320608,0.0073148430000000006,0.0,1
Random QP,OSQP_polish_high,optimal,0.00319286,350,37.50461869547804,23,1002,1,0.000511655,0.002587529,0.0,1
Random QP,OSQP_polish_high,optimal,0.012801651,1475,24.39302119325261,23,1016,1,0.0006595110000000001,0.012053423999999998,0.0,0
Random QP,OSQP_polish_high,optimal,0.005277792999999999,475,31.58914998977737,23,1032,1,0.000647773,0.004494519000000001,0.0,1
Random QP,OSQP_polish_high,optimal,0.004701865,400,59.85608602371306,23,1020,1,0.000650017,0.003912875,0.0,2
Random QP,OSQP_polish_high,optimal,0.005473385,475,32.966969208578426,23,1022,1,0.000658275,0.004685959,0.0,1
Random QP,OSQP_polish_high,optimal,0.005235920000000001,450,17.03751976215133,23,1066,1,0.0006681860000000001,0.004414875,0.0,2
Random QP,OSQP_polish_high,optimal,0.003701588,425,12.391190207430858,23,1004,1,0.000508959,0.003075014,0.0,2
Random QP,OSQP_polish_high,optimal,0.008830811,900,42.54022512901877,23,1034,1,0.000671712,0.008063347,0.0,1
Random QP,OSQP_polish_high,optimal,0.011514915,1300,52.08499184772555,23,994,1,0.000660475,0.010755447,0.0,5
Random QP,OSQP_polish_high,optimal,0.00689226,625,37.77319014970979,23,1016,1,0.000667466,0.006050432,0.0,1
Random QP,OSQP_polish_high,optimal,0.011684746,975,39.53319097229111,29,1694,1,0.000952756,0.01062766,0.0,1
Random QP,OSQP_polish_high,optimal,0.010002689,775,30.616681195607985,29,1694,-1,0.00091338,0.008977141999999999,0.0,3
Random QP,OSQP_polish_high,optimal,0.014156897,1150,85.9231743822332,29,1702,1,0.000819649,0.013208771000000001,0.0,5
Random QP,OSQP_polish_high,optimal,0.01556608,1300,58.302242554030066,29,1670,1,0.0007938719999999999,0.014642851,0.0,1
Random QP,OSQP_polish_high,optimal,0.013950266000000001,1175,22.921814635170456,29,1672,1,0.000809487,0.013016451000000002,0.0,1
Random QP,OSQP_polish_high,optimal,0.00701529,525,36.59074621564826,29,1680,1,0.00081274,0.006056818,0.0,1
Random QP,OSQP_polish_high,optimal,0.008575995000000001,650,46.78609044879306,29,1688,1,0.0008062319999999999,0.007623942,0.0,1
Random QP,OSQP_polish_high,optimal,0.011639466000000001,925,18.587928796210367,29,1702,1,0.000818735,0.010688086000000001,0.0,1
Random QP,OSQP_polish_high,optimal,0.012967925,1050,47.526672281666755,29,1664,1,0.000845768,0.011998445,0.0,0
Random QP,OSQP_polish_high,optimal,0.005838011999999999,425,48.97639614520589,29,1696,1,0.0009110510000000001,0.004794888,0.0,1
Random QP,OSQP_polish_high,optimal,0.025858697000000003,1550,86.10816139583899,39,3204,1,0.001619698,0.024042317,0.0,1
Random QP,OSQP_polish_high,optimal,0.015366043000000001,825,91.1844963868125,39,3204,-1,0.0016764520000000002,0.013445846000000001,0.0,1
Random QP,OSQP_polish_high,optimal,0.012092575,625,105.23463962569063,39,3200,1,0.001650314,0.010216527,0.0,1
Random QP,OSQP_polish_high,optimal,0.020666143,1150,56.15555189471363,39,3166,1,0.002007655,0.018470768999999998,0.0,1
Random QP,OSQP_polish_high,optimal,0.008905779,425,49.21571594287232,39,3220,1,0.001641389,0.007036469,0.0,1
Random QP,OSQP_polish_high,optimal,0.009621922000000002,475,153.70869160913358,39,3160,1,0.001608852,0.007805664,0.0,1
Random QP,OSQP_polish_high,optimal,0.017958697,1000,83.00433046936905,39,3192,1,0.001626223,0.016119238,0.0,1
Random QP,OSQP_polish_high,optimal,0.028098071,1675,68.40700430794158,39,3252,1,0.001634987,0.026245279,0.0,3
Random QP,OSQP_polish_high,optimal,0.016877811,875,124.2771147429332,39,3230,1,0.002091815,0.014585308,0.0,1
Random QP,OSQP_polish_high,optimal,0.015880987000000003,975,90.62408296172222,39,3226,1,0.0015697979999999999,0.014127047,0.0,1
Random QP,OSQP_polish_high,optimal,0.041292394,1300,180.92338281308037,53,6268,-1,0.003398378,0.037522794,0.0,1
Random QP,OSQP_polish_high,optimal,0.032158717999999996,975,267.76342565564187,53,6208,1,0.0033552079999999997,0.028377386,0.0,3
Random QP,OSQP_polish_high,optimal,0.043027081,1375,232.63269791488563,53,6260,1,0.0034277170000000003,0.039198699,0.0,1
Random QP,OSQP_polish_high,optimal,0.042668972,1375,235.7709792219244,53,6246,1,0.003421545,0.038870551,0.0,1
Random QP,OSQP_polish_high,optimal,0.043841405,1400,189.2716618962952,53,6126,1,0.003375709,0.040084229,0.0,3
Random QP,OSQP_polish_high,optimal,0.043471447,1625,214.7312095766172,53,6152,-1,0.0032436279999999997,0.039892641,0.0,1
Random QP,OSQP_polish_high,optimal,0.043585046,1625,140.22295784955318,53,6178,1,0.003210193,0.040045459,0.0,1
Random QP,OSQP_polish_high,optimal,0.035132859999999995,1100,226.20700346322425,53,6130,1,0.003403389,0.031340954,0.0,1
Random QP,OSQP_polish_high,optimal,0.038515657,1200,212.32221984356465,53,6166,1,0.003422219,0.034699699,0.0,1
Random QP,OSQP_polish_high,optimal,0.053306389,1775,169.6194332451609,53,6190,1,0.003423957,0.049542717,0.0,1
Random QP,OSQP_polish_high,optimal,0.216483812,3250,351.1107014943632,73,12284,-1,0.007366353000000001,0.207923837,0.0,1
Random QP,OSQP_polish_high,optimal,0.08743873199999999,1500,537.2644458493752,73,12384,1,0.0075612019999999995,0.079198898,0.0,1
Random QP,OSQP_polish_high,optimal,0.10401083300000001,1825,245.9941572201764,73,12288,1,0.007476285,0.095801079,0.0,1
Random QP,OSQP_polish_high,optimal,0.106261583,1875,233.50366632613944,73,12342,1,0.007330066999999999,0.09821621800000001,0.0,1
Random QP,OSQP_polish_high,optimal,0.074415853,1250,226.16120235401917,73,12356,1,0.007385728,0.066360047,0.0,1
Random QP,OSQP_polish_high,optimal,0.06692512499999999,1100,420.6842839307295,73,12384,-1,0.007539715,0.058669834000000004,0.0,1
Random QP,OSQP_polish_high,optimal,0.104924615,1850,317.9416110947028,73,12438,-1,0.007396681,0.09684013300000001,0.0,1
Random QP,OSQP_polish_high,optimal,0.10921687,2150,364.4465457671173,73,12406,1,0.007548276,0.10102608199999999,0.0,1
Random QP,OSQP_polish_high,optimal,0.131388459,2425,318.44498522247045,73,12370,1,0.007257409,0.122659116,0.0,1
Random QP,OSQP_polish_high,optimal,0.09321028599999999,1700,516.5118762795059,73,12350,1,0.007399694,0.08512777099999999,0.0,1
Random QP,OSQP_polish_high,optimal,0.338705974,3350,663.2419333437766,103,25576,1,0.017402692,0.319788425,0.0,1
Random QP,OSQP_polish_high,optimal,0.184329341,1925,567.2282302025358,103,25516,1,0.015555551,0.16742342300000002,0.0,1
Random QP,OSQP_polish_high,optimal,0.26272695999999995,2525,1009.5777558003383,103,25482,1,0.017604789,0.24366843300000002,0.0,1
Random QP,OSQP_polish_high,optimal,0.472031981,5050,487.16180825635564,103,25448,-1,0.01562139,0.454715397,0.0,1
Random QP,OSQP_polish_high,optimal,0.386300325,3775,935.4334009415072,103,25508,-1,0.017522997,0.367112748,0.0,1
Random QP,OSQP_polish_high,optimal,0.16053415999999998,1450,532.7717056376773,103,25530,-1,0.01736432,0.141574382,0.0,1
Random QP,OSQP_polish_high,optimal,0.148869195,1325,720.4429309429316,103,25594,1,0.017613993,0.12970943599999998,0.0,1
Random QP,OSQP_polish_high,optimal,0.197431595,2075,725.1166458988525,103,25534,-1,0.015993443,0.18013353399999998,0.0,1
Random QP,OSQP_polish_high,optimal,0.17994806500000002,1650,757.5105212074969,103,25440,1,0.017508258999999998,0.160990765,0.0,1
Random QP,OSQP_polish_high,optimal,0.199878164,1875,732.7930673709618,103,25514,1,0.017360485,0.18105038699999998,0.0,1
Random QP,OSQP_polish_high,optimal,0.62889485,3275,1311.1859724833182,146,52538,-1,0.041886246,0.58366469,0.0,1
Random QP,OSQP_polish_high,optimal,0.403192881,2025,1690.7848280894736,146,52524,1,0.042269289,0.357565961,0.0,1
Random QP,OSQP_polish_high,optimal,0.48576606,2525,1689.3493130637914,146,52582,1,0.042403617000000005,0.44013533899999996,0.0,1
Random QP,OSQP_polish_high,optimal,0.5547508000000001,3125,1526.211157369717,146,52540,1,0.037324252999999995,0.514629729,0.0,1
Random QP,OSQP_polish_high,optimal,0.44092004,2400,1374.328279640629,146,52570,-1,0.037091712,0.400712584,0.0,1
Random QP,OSQP_polish_high,optimal,0.367623587,1825,1635.0558107827408,146,52498,1,0.042243665,0.322134116,0.0,1
Random QP,OSQP_polish_high,optimal,0.5874420779999999,3050,1162.9314956269804,146,52604,-1,0.04226414,0.5418607329999999,0.0,1
Random QP,OSQP_polish_high,optimal,0.510178817,2675,1681.9681591221527,146,52558,1,0.042211755999999996,0.465144073,0.0,1
Random QP,OSQP_polish_high,optimal,0.5663009539999999,2950,1859.7216777259664,146,52482,1,0.042255625,0.520837143,0.0,1
Random QP,OSQP_polish_high,optimal,0.38933630700000005,2100,1255.7866477383764,146,52470,1,0.03776193,0.348478598,0.0,1
Random QP,OSQP_polish_high,optimal,1.164512736,2900,2708.875374842865,211,110960,-1,0.027197267999999997,1.131955016,0.0,1
Random QP,OSQP_polish_high,optimal,0.997523974,2325,3175.673791251441,211,110986,-1,0.0275103,0.9646764529999999,0.0,1
Random QP,OSQP_polish_high,optimal,2.321118327,6850,3283.504738568485,211,110918,-1,0.027067836,2.2892513880000003,0.0,1
Random QP,OSQP_polish_high,optimal,1.08541736,2625,2736.955385070108,211,110914,-1,0.027604041,1.0526650659999999,0.0,1
Random QP,OSQP_polish_high,optimal,1.229183589,3100,2396.6370056381093,211,110938,-1,0.027460069,1.196932991,0.0,1
Random QP,OSQP_polish_high,optimal,1.534062884,4150,3297.0882483842747,211,110968,-1,0.027818392,1.5013795760000002,0.0,1
Random QP,OSQP_polish_high,optimal,0.901466652,2050,2549.855448521072,211,110924,-1,0.027261152,0.8687899509999999,0.0,1
Random QP,OSQP_polish_high,optimal,2.522406788,7325,2542.117848518456,211,110948,1,0.057496149,2.4599787330000003,0.0,1
Random QP,OSQP_polish_high,optimal,1.0365556210000002,2525,2581.487489970585,211,110992,-1,0.02716869,1.004019492,0.0,1
Random QP,OSQP_polish_high,optimal,1.210963604,2875,3237.453522783369,211,110932,-1,0.041546229,1.164368013,0.0,1
Random QP,OSQP_polish_high,optimal,2.431104094,3325,6967.96431222031,304,230956,-1,0.173508563,2.245108445,0.0,1
Random QP,OSQP_polish_high,optimal,2.174754318,3025,6907.058271591016,304,230924,-1,0.10399977099999999,2.0569310119999997,0.0,1
Random QP,OSQP_polish_high,optimal,2.592406176,3475,6634.4814857831325,304,230968,1,0.174496934,2.405377263,0.0,1
Random QP,OSQP_polish_high,optimal,2.338290655,3200,6375.530207089456,304,230910,-1,0.154257952,2.1700607830000003,0.0,1
Random QP,OSQP_polish_high,optimal,3.837523071,5775,5316.924359445853,304,230986,-1,0.09353739400000001,3.731731748,0.0,1
Random QP,OSQP_polish_high,optimal,4.052219462999998,6225,6420.786325324217,304,230934,-1,0.100693004,3.938931614,0.0,0
Random QP,OSQP_polish_high,optimal,2.065704359,2775,5924.929794551999,304,230940,-1,0.102977721,1.948868379,0.0,1
Random QP,OSQP_polish_high,optimal,4.860716106,7450,5180.7535192508785,304,230944,-1,0.143370374,4.704909636,0.0,0
Random QP,OSQP_polish_high,optimal,4.357931514,6525,6738.56334435809,304,230960,-1,0.12044961300000001,4.225182232,0.0,0
Random QP,OSQP_polish_high,optimal,3.574293473,5350,7282.237248463512,304,230954,-1,0.079190673,3.48302416,0.0,1
Random QP,OSQP_polish_high,optimal,7.467348962000001,4800,16903.79727212151,442,488410,-1,0.335573733,7.0974744020000005,0.0,0
Random QP,OSQP_polish_high,optimal,10.087775192999999,6925,13286.473831051262,442,488400,-1,0.294855396,9.746500135,0.0,0
Random QP,OSQP_polish_high,optimal,5.276052094,2950,12647.584676445296,442,488398,-1,0.537000809,4.701042608,0.0,1
Random QP,OSQP_polish_high,optimal,9.618069177999999,6475,14487.190968687411,442,488406,-1,0.373998857,9.210517272,0.0,0
Random QP,OSQP_polish_high,optimal,6.8673409020000005,4275,13420.252393161385,442,488398,-1,0.364812061,6.465334114,0.0,0
Random QP,OSQP_polish_high,optimal,9.448830268,6450,15031.344634416755,442,488406,-1,0.30769811399999997,9.108604745,0.0,0
Random QP,OSQP_polish_high,optimal,8.094627481,5400,13716.01100919635,442,488398,-1,0.231114486,7.830646004,0.0,0
Random QP,OSQP_polish_high,optimal,9.104894642,6000,14796.374271032928,442,488402,-1,0.349944181,8.721461377,0.0,0
Random QP,OSQP_polish_high,optimal,4.723432029,2675,14513.03519817596,442,488404,-1,0.35284991,4.332474757,0.0,1
Random QP,OSQP_polish_high,optimal,7.486635015,4725,15004.121270476555,442,488394,-1,0.255592946,7.193597745,0.0,1
Random QP,OSQP_polish_high,optimal,13.590489675,3275,30852.31773362963,644,1036840,-1,0.7499462790000001,12.729554891,0.0,0
Random QP,OSQP_polish_high,optimal,15.413335424000001,3700,30689.174116389386,644,1036840,-1,0.863344715,14.439611610999998,0.0,0
Random QP,OSQP_polish_high,optimal,23.825323809,7125,31130.42547945376,644,1036838,-1,0.6027403179999999,23.130244231,0.0,0
Random QP,OSQP_polish_high,optimal,14.368985017,3425,26461.446336709825,644,1036840,-1,0.817389171,13.443551665,0.0,0
Random QP,OSQP_polish_high,optimal,18.657256832,4900,31390.27475545871,644,1036840,-1,0.6949348479999999,17.869667403,0.0,0
Random QP,OSQP_polish_high,optimal,16.517896393,4100,30571.33001130061,644,1036838,-1,0.750966667,15.67021935,0.0,0
Random QP,OSQP_polish_high,optimal,16.551681311,4125,29012.04850866855,644,1036840,-1,0.7756095590000001,15.67732605,0.0,0
Random QP,OSQP_polish_high,optimal,15.52747881,3775,27069.998859100142,644,1036840,-1,0.786843893,14.631462542000001,0.0,0
Random QP,OSQP_polish_high,optimal,17.621810217,4525,25719.50508693192,644,1036836,-1,0.629763609,16.900048395,0.0,0
Random QP,OSQP_polish_high,optimal,18.864849658,5125,26966.096945276935,644,1036840,-1,0.500960348,18.274388129000002,0.0,0
Random QP,OSQP_polish_high,optimal,43.649249583999996,4925,62564.14044252629,940,2209000,-1,1.736404625,41.657933875,0.0,0
Random QP,OSQP_polish_high,optimal,42.83709746,4700,60048.68565169071,940,2209000,-1,1.9512078380000002,40.617195123,0.0,0
Random QP,OSQP_polish_high,optimal,35.70961179600001,3725,72618.41438761842,940,2209000,-1,1.997327429,33.361095349,0.0,0
Random QP,OSQP_polish_high,optimal,42.497869625999996,4875,65050.69006704642,940,2209000,-1,1.651884034,40.58185461,0.0,0
Random QP,OSQP_polish_high,optimal,39.530650519,4100,68758.08116848457,940,2209000,-1,1.819735206,37.443766938,0.0,0
Random QP,OSQP_polish_high,optimal,36.248618988000004,3850,74167.57972986631,940,2209000,-1,1.628250278,34.300651332,0.0,0
Random QP,OSQP_polish_high,optimal,37.781111533,4125,67470.88927391455,940,2209000,-1,1.913949796,35.581506594000004,0.0,0
Random QP,OSQP_polish_high,optimal,36.12100205100001,3900,58346.486994921295,940,2209000,-1,1.841030695,33.963640124,0.0,0
Random QP,OSQP_polish_high,optimal,34.918575921,3850,63707.977443359065,940,2209000,-1,1.338320913,33.231106984,0.0,0
Random QP,OSQP_polish_high,optimal,47.561457433,5475,80039.39614810683,940,2209000,-1,1.888275891,45.404392883999996,0.0,0
Random QP,OSQP_polish_high,optimal,71.22077071000002,3600,132962.14590755774,1373,4712822,-1,3.893931839,66.50040257,0.0,0
Random QP,OSQP_polish_high,optimal,73.293467711,3725,136507.7931221468,1373,4712822,-1,4.415453431,68.076815244,0.0,0
Random QP,OSQP_polish_high,optimal,69.95549405999999,3525,131694.82832345294,1373,4712822,-1,4.314898699,64.826385698,0.0,0
Random QP,OSQP_polish_high,optimal,77.878847417,3975,141049.651709287,1373,4712822,-1,3.961211165,73.168978072,0.0,0
Random QP,OSQP_polish_high,optimal,55.648359578999994,2675,146591.37625175162,1373,4712822,-1,3.769690198,50.700203213,0.0,0
Random QP,OSQP_polish_high,optimal,68.00106177800001,3425,140703.2951268097,1373,4712822,-1,3.9261751910000005,63.129647821000006,0.0,0
Random QP,OSQP_polish_high,optimal,65.412396092,3200,126818.88479673507,1373,4712822,-1,4.499495405,59.804255553999994,0.0,0
Random QP,OSQP_polish_high,optimal,59.622561358,2850,130567.44349490931,1373,4712822,-1,3.81220585,54.700090904,0.0,0
Random QP,OSQP_polish_high,optimal,78.29513931199999,4075,137123.84218332169,1373,4712822,-1,4.241238078,73.310290934,0.0,0
Random QP,OSQP_polish_high,optimal,50.58786044399999,2400,136638.09973853632,1373,4712822,-1,3.808617558,45.59539173899999,0.0,0
Random QP,OSQP_polish_high,optimal,112.861986819,2600,293607.62737703416,2009,10090202,-1,10.088094303,99.11351170100001,0.0,0
Random QP,OSQP_polish_high,optimal,127.90705666,3050,289415.49920501444,2009,10090202,-1,10.175202645,114.363817273,0.0,0
Random QP,OSQP_polish_high,optimal,127.758532049,3050,294864.7466830454,2009,10090202,-1,9.982417268999999,114.888622752,0.0,0
Random QP,OSQP_polish_high,optimal,118.557351324,2800,286481.7287276755,2009,10090202,-1,9.934074022,105.563608047,0.0,0
Random QP,OSQP_polish_high,optimal,124.82380441,2950,294050.83590999444,2009,10090202,-1,9.966938084,111.832014961,0.0,0
Random QP,OSQP_polish_high,optimal,132.14696242700003,3200,310412.9243448641,2009,10090202,-1,10.152916507,119.53091756,0.0,0
Random QP,OSQP_polish_high,optimal,107.81207314,2475,284570.1248917273,2009,10090202,-1,10.07594018,94.05914541799999,0.0,0
Random QP,OSQP_polish_high,optimal,111.80638588099998,2600,307912.91043801425,2009,10090202,-1,9.875405764,98.245272398,0.0,0
Random QP,OSQP_polish_high,optimal,117.50146075200001,2750,281167.5706418836,2009,10090202,-1,10.115041534,104.29790257100001,0.0,0
Random QP,OSQP_polish_high,optimal,133.148676064,3375,282459.8762032357,2009,10090202,-1,9.894623803,120.749435495,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.0016112049999999999,625,-0.40671562487119933,10,178,1,0.000141093,0.001429107,0.0,2
Random QP,OSQP_polish_high,optimal,0.0009617790000000001,325,3.066253684801331,10,186,1,0.000137157,0.000751492,0.0,2
Random QP,OSQP_polish_high,optimal,0.0006315450000000001,200,10.335676872087074,10,180,1,0.000137539,0.000461908,0.0,0
Random QP,OSQP_polish_high,optimal,0.000999442,350,8.044181247317642,10,178,1,0.000140341,0.000831942,0.0,2
Random QP,OSQP_polish_high,optimal,0.001408719,500,-3.7955019742843072,10,182,1,0.000150985,0.001225073,0.0,2
Random QP,OSQP_polish_high,optimal,0.001448712,550,2.852392458814138,10,178,1,0.000137109,0.001275693,0.0,1
Random QP,OSQP_polish_high,optimal,0.000856199,300,-3.058394104610042,10,182,1,0.000141168,0.00068085,0.0,0
Random QP,OSQP_polish_high,optimal,0.0005358499999999999,150,7.469246254803691,10,176,1,0.000143707,0.000355856,0.0,0
Random QP,OSQP_polish_high,optimal,0.000801509,250,1.6373506506239248,10,172,1,0.000138263,0.000613427,0.0,2
Random QP,OSQP_polish_high,optimal,0.001305233,500,2.9973045672096643,10,180,1,0.000142636,0.001125045,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.33870597399999997,3350,663.2419333437766,103,25576,1,0.017402692,0.319788425,0.0,1
Random QP,OSQP_polish_high,optimal,0.18432934099999998,1925,567.2282302025358,103,25516,1,0.015555551,0.167423423,0.0,1
Random QP,OSQP_polish_high,optimal,0.26272695999999995,2525,1009.5777558003382,103,25482,1,0.017604789,0.243668433,0.0,1
Random QP,OSQP_polish_high,optimal,0.47203198100000004,5050,487.16180825635564,103,25448,-1,0.01562139,0.454715397,0.0,1
Random QP,OSQP_polish_high,optimal,0.386300325,3775,935.4334009415073,103,25508,-1,0.017522997,0.367112748,0.0,1
Random QP,OSQP_polish_high,optimal,0.16053415999999998,1450,532.7717056376773,103,25530,-1,0.01736432,0.141574382,0.0,1
Random QP,OSQP_polish_high,optimal,0.148869195,1325,720.4429309429316,103,25594,1,0.017613993,0.129709436,0.0,1
Random QP,OSQP_polish_high,optimal,0.19743159500000002,2075,725.1166458988525,103,25534,-1,0.015993443,0.180133534,0.0,1
Random QP,OSQP_polish_high,optimal,0.17994806500000002,1650,757.510521207497,103,25440,1,0.017508259,0.160990765,0.0,1
Random QP,OSQP_polish_high,optimal,0.19987816400000002,1875,732.7930673709618,103,25514,1,0.017360485,0.181050387,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.0010679959999999999,300,3.03298336376557,11,224,1,0.000174895,0.00085502,0.0,0
Random QP,OSQP_polish_high,optimal,0.001042844,300,6.402943692884263,11,218,1,0.00015409,0.000836597,0.0,0
Random QP,OSQP_polish_high,optimal,0.001130266,350,1.6043094117888268,11,214,1,0.000164541,0.000924026,0.0,2
Random QP,OSQP_polish_high,optimal,0.003102747,1050,14.48551366592471,11,216,1,0.000152044,0.002900664,0.0,3
Random QP,OSQP_polish_high,optimal,0.001094647,350,7.444894501067991,11,224,1,0.000150793,0.000906983,0.0,1
Random QP,OSQP_polish_high,optimal,0.0010568119999999999,300,66.72508471654368,11,212,1,0.000159059,0.000854843,0.0,1
Random QP,OSQP_polish_high,optimal,0.000845808,225,10.517339251042335,11,218,1,0.000153408,0.000635314,0.0,0
Random QP,OSQP_polish_high,optimal,0.001299167,425,3.925678960921532,11,216,1,0.000150226,0.001115063,0.0,3
Random QP,OSQP_polish_high,optimal,0.0010318379999999998,300,5.790988547607588,11,208,1,0.000160372,0.000835554,0.0,1
Random QP,OSQP_polish_high,optimal,0.001019353,325,6.110695384776613,11,216,1,0.000146939,0.000832784,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.001166296,325,6.582097931704998,12,264,1,0.000166324,0.000946014,0.0,1
Random QP,OSQP_polish_high,optimal,0.000940207,250,0.13000754941359535,12,250,1,0.000181877,0.000718668,0.0,0
Random QP,OSQP_polish_high,optimal,0.001255593,350,29.311764344408274,12,254,1,0.00018736,0.001025338,0.0,1
Random QP,OSQP_polish_high,optimal,0.002311933,700,8.34871899738964,12,258,1,0.000160163,0.002111339,0.0,3
Random QP,OSQP_polish_high,optimal,0.00088847,225,7.035228831402129,12,262,1,0.000177949,0.000674861,0.0,0
Random QP,OSQP_polish_high,optimal,0.000922224,225,5.970447838432027,12,254,1,0.000192604,0.000682416,0.0,1
Random QP,OSQP_polish_high,optimal,0.001023642,325,0.4509584341972525,12,250,1,0.000156582,0.00082423,0.0,0
Random QP,OSQP_polish_high,optimal,0.0008982170000000001,275,6.35618901068446,12,258,1,0.000152746,0.000706634,0.0,0
Random QP,OSQP_polish_high,optimal,0.002149828,675,18.49115589631168,12,258,1,0.000173143,0.001946537,0.0,3
Random QP,OSQP_polish_high,optimal,0.001001987,225,-2.6939234517298174,12,254,1,0.000192724,0.000754108,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.003624408,650,5.065898343086098,13,306,1,0.000283513,0.003287347,0.0,0
Random QP,OSQP_polish_high,optimal,0.0022563080000000003,375,0.7757266649503487,13,308,1,0.000300358,0.001813841,0.0,0
Random QP,OSQP_polish_high,optimal,0.001153788,325,2.235542522095254,13,316,1,0.000173547,0.000926787,0.0,2
Random QP,OSQP_polish_high,optimal,0.004119083999999999,725,0.7074237079992878,13,302,1,0.000290333,0.003756103,0.0,1
Random QP,OSQP_polish_high,optimal,0.004815313,925,8.484040610037082,13,296,1,0.000277382,0.004467498,0.0,1
Random QP,OSQP_polish_high,optimal,0.0021893840000000004,325,20.83489414303004,13,302,1,0.000296708,0.001810383,0.0,1
Random QP,OSQP_polish_high,optimal,0.002002514,325,10.047973328882971,13,304,1,0.00027987,0.001669269,0.0,0
Random QP,OSQP_polish_high,optimal,0.001780423,275,1.417151115860004,13,306,1,0.000282433,0.001428042,0.0,0
Random QP,OSQP_polish_high,optimal,0.002233412,375,13.203321687243161,13,298,1,0.000272233,0.001847573,0.0,1
Random QP,OSQP_polish_high,optimal,0.002220167,325,35.9111576338244,13,304,1,0.000309599,0.00181841,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,71.22077071000001,3600,132962.14590755774,1373,4712822,-1,3.893931839,66.50040257,0.0,0
Random QP,OSQP_polish_high,optimal,73.293467711,3725,136507.7931221468,1373,4712822,-1,4.4154534309999995,68.076815244,0.0,0
Random QP,OSQP_polish_high,optimal,69.95549405999999,3525,131694.82832345294,1373,4712822,-1,4.3148986990000004,64.826385698,0.0,0
Random QP,OSQP_polish_high,optimal,77.878847417,3975,141049.651709287,1373,4712822,-1,3.961211165,73.168978072,0.0,0
Random QP,OSQP_polish_high,optimal,55.648359579,2675,146591.3762517516,1373,4712822,-1,3.769690198,50.700203213,0.0,0
Random QP,OSQP_polish_high,optimal,68.00106177800001,3425,140703.2951268097,1373,4712822,-1,3.926175191,63.129647821,0.0,0
Random QP,OSQP_polish_high,optimal,65.412396092,3200,126818.88479673507,1373,4712822,-1,4.499495405,59.804255554,0.0,0
Random QP,OSQP_polish_high,optimal,59.622561358,2850,130567.44349490933,1373,4712822,-1,3.81220585,54.700090904,0.0,0
Random QP,OSQP_polish_high,optimal,78.29513931199999,4075,137123.84218332169,1373,4712822,-1,4.241238078,73.310290934,0.0,0
Random QP,OSQP_polish_high,optimal,50.587860444,2400,136638.0997385363,1373,4712822,-1,3.808617558,45.595391739,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.62889485,3275,1311.1859724833182,146,52538,-1,0.041886246,0.58366469,0.0,1
Random QP,OSQP_polish_high,optimal,0.40319288099999995,2025,1690.7848280894736,146,52524,1,0.042269289,0.357565961,0.0,1
Random QP,OSQP_polish_high,optimal,0.48576606,2525,1689.3493130637914,146,52582,1,0.042403617,0.440135339,0.0,1
Random QP,OSQP_polish_high,optimal,0.5547508,3125,1526.2111573697173,146,52540,1,0.037324253,0.514629729,0.0,1
Random QP,OSQP_polish_high,optimal,0.44092003999999996,2400,1374.328279640629,146,52570,-1,0.037091712,0.400712584,0.0,1
Random QP,OSQP_polish_high,optimal,0.36762358700000003,1825,1635.0558107827408,146,52498,1,0.042243665,0.322134116,0.0,1
Random QP,OSQP_polish_high,optimal,0.587442078,3050,1162.9314956269804,146,52604,-1,0.04226414,0.541860733,0.0,1
Random QP,OSQP_polish_high,optimal,0.510178817,2675,1681.9681591221527,146,52558,1,0.042211756,0.465144073,0.0,1
Random QP,OSQP_polish_high,optimal,0.5663009539999999,2950,1859.7216777259662,146,52482,1,0.042255625,0.520837143,0.0,1
Random QP,OSQP_polish_high,optimal,0.389336307,2100,1255.7866477383764,146,52470,1,0.03776193,0.348478598,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.002433319,350,27.84704139563484,15,412,1,0.000329434,0.002021044,0.0,1
Random QP,OSQP_polish_high,optimal,0.002439941,350,9.814766171919267,15,422,1,0.000326645,0.002036003,0.0,1
Random QP,OSQP_polish_high,optimal,0.0022118010000000002,325,14.376194330521267,15,406,1,0.000327225,0.001806047,0.0,1
Random QP,OSQP_polish_high,optimal,0.001591588,375,25.274609564289097,15,418,1,0.000233214,0.001309198,0.0,1
Random QP,OSQP_polish_high,optimal,0.00135405,300,2.8127263750104974,15,412,1,0.000214725,0.001095017,0.0,0
Random QP,OSQP_polish_high,optimal,0.002145567,300,13.390197936816593,15,408,1,0.000351099,0.001725347,0.0,1
Random QP,OSQP_polish_high,optimal,0.001336552,300,9.887007988987728,15,416,1,0.000221925,0.001057724,0.0,0
Random QP,OSQP_polish_high,optimal,0.0024189129999999995,350,6.191696208647822,15,410,1,0.00034719,0.002001696,0.0,1
Random QP,OSQP_polish_high,optimal,0.001742764,425,6.533237821686012,15,406,1,0.000226006,0.001465558,0.0,0
Random QP,OSQP_polish_high,optimal,0.0015381149999999998,350,18.918699023868918,15,412,1,0.000220451,0.001259103,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.005399687,975,9.472959553789863,18,612,1,0.000342592,0.00499144,0.0,5
Random QP,OSQP_polish_high,optimal,0.0022402399999999997,350,2.565901899618658,18,594,1,0.00034223,0.001829443,0.0,2
Random QP,OSQP_polish_high,optimal,0.003608371,625,18.12468587965616,18,614,1,0.000332758,0.003205807,0.0,1
Random QP,OSQP_polish_high,optimal,0.002370603,400,6.469777737186061,18,604,1,0.000319331,0.001987935,0.0,0
Random QP,OSQP_polish_high,optimal,0.0017427749999999998,275,4.225816026269925,18,610,1,0.000330845,0.001343139,0.0,0
Random QP,OSQP_polish_high,optimal,0.001972054,325,11.135122540973821,18,612,1,0.000317343,0.001593719,0.0,0
Random QP,OSQP_polish_high,optimal,0.002397067,400,6.898337812791435,18,602,1,0.000320497,0.002011,0.0,1
Random QP,OSQP_polish_high,optimal,0.004648726,850,29.985592260271233,18,622,1,0.000353606,0.004231387,0.0,1
Random QP,OSQP_polish_high,optimal,0.00226705,375,-0.6267424298141504,18,594,1,0.000317677,0.001877917,0.0,0
Random QP,OSQP_polish_high,optimal,0.00771499,1375,11.915666661273844,18,598,1,0.000320608,0.007314843,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,112.861986819,2600,293607.62737703416,2009,10090202,-1,10.088094303,99.113511701,0.0,0
Random QP,OSQP_polish_high,optimal,127.90705666,3050,289415.4992050144,2009,10090202,-1,10.175202645,114.363817273,0.0,0
Random QP,OSQP_polish_high,optimal,127.758532049,3050,294864.7466830454,2009,10090202,-1,9.982417269,114.888622752,0.0,0
Random QP,OSQP_polish_high,optimal,118.55735132400001,2800,286481.7287276755,2009,10090202,-1,9.934074022,105.563608047,0.0,0
Random QP,OSQP_polish_high,optimal,124.82380441000001,2950,294050.8359099944,2009,10090202,-1,9.966938084,111.832014961,0.0,0
Random QP,OSQP_polish_high,optimal,132.14696242700003,3200,310412.9243448641,2009,10090202,-1,10.152916507,119.53091756,0.0,0
Random QP,OSQP_polish_high,optimal,107.81207314000001,2475,284570.12489172723,2009,10090202,-1,10.07594018,94.059145418,0.0,0
Random QP,OSQP_polish_high,optimal,111.80638588099998,2600,307912.91043801425,2009,10090202,-1,9.875405764,98.245272398,0.0,0
Random QP,OSQP_polish_high,optimal,117.501460752,2750,281167.5706418836,2009,10090202,-1,10.115041534,104.297902571,0.0,0
Random QP,OSQP_polish_high,optimal,133.148676064,3375,282459.8762032357,2009,10090202,-1,9.894623803,120.749435495,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,1.164512736,2900,2708.8753748428653,211,110960,-1,0.027197268,1.131955016,0.0,1
Random QP,OSQP_polish_high,optimal,0.997523974,2325,3175.673791251441,211,110986,-1,0.0275103,0.964676453,0.0,1
Random QP,OSQP_polish_high,optimal,2.3211183269999998,6850,3283.5047385684848,211,110918,-1,0.027067836,2.289251388,0.0,1
Random QP,OSQP_polish_high,optimal,1.08541736,2625,2736.955385070108,211,110914,-1,0.027604041,1.052665066,0.0,1
Random QP,OSQP_polish_high,optimal,1.229183589,3100,2396.637005638109,211,110938,-1,0.027460069,1.196932991,0.0,1
Random QP,OSQP_polish_high,optimal,1.5340628840000001,4150,3297.0882483842747,211,110968,-1,0.027818392,1.5013795760000002,0.0,1
Random QP,OSQP_polish_high,optimal,0.901466652,2050,2549.855448521072,211,110924,-1,0.027261152,0.868789951,0.0,1
Random QP,OSQP_polish_high,optimal,2.5224067879999996,7325,2542.117848518456,211,110948,1,0.057496149,2.459978733,0.0,1
Random QP,OSQP_polish_high,optimal,1.0365556210000002,2525,2581.487489970585,211,110992,-1,0.02716869,1.004019492,0.0,1
Random QP,OSQP_polish_high,optimal,1.210963604,2875,3237.453522783369,211,110932,-1,0.041546229,1.164368013,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.0031928599999999996,350,37.50461869547804,23,1002,1,0.000511655,0.002587529,0.0,1
Random QP,OSQP_polish_high,optimal,0.012801651,1475,24.393021193252615,23,1016,1,0.000659511,0.012053424,0.0,0
Random QP,OSQP_polish_high,optimal,0.005277792999999999,475,31.58914998977737,23,1032,1,0.000647773,0.004494519,0.0,1
Random QP,OSQP_polish_high,optimal,0.0047018649999999995,400,59.856086023713054,23,1020,1,0.000650017,0.003912875,0.0,2
Random QP,OSQP_polish_high,optimal,0.005473385,475,32.96696920857843,23,1022,1,0.000658275,0.004685959,0.0,1
Random QP,OSQP_polish_high,optimal,0.005235920000000001,450,17.03751976215133,23,1066,1,0.000668186,0.004414875,0.0,2
Random QP,OSQP_polish_high,optimal,0.003701588,425,12.391190207430858,23,1004,1,0.000508959,0.003075014,0.0,2
Random QP,OSQP_polish_high,optimal,0.008830811,900,42.54022512901877,23,1034,1,0.000671712,0.008063347,0.0,1
Random QP,OSQP_polish_high,optimal,0.011514915,1300,52.08499184772555,23,994,1,0.000660475,0.010755447,0.0,5
Random QP,OSQP_polish_high,optimal,0.00689226,625,37.77319014970979,23,1016,1,0.000667466,0.006050432,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.011684746000000001,975,39.53319097229111,29,1694,1,0.000952756,0.01062766,0.0,1
Random QP,OSQP_polish_high,optimal,0.010002689,775,30.61668119560799,29,1694,-1,0.00091338,0.008977142,0.0,3
Random QP,OSQP_polish_high,optimal,0.014156897,1150,85.9231743822332,29,1702,1,0.000819649,0.013208771,0.0,5
Random QP,OSQP_polish_high,optimal,0.01556608,1300,58.30224255403006,29,1670,1,0.000793872,0.014642851,0.0,1
Random QP,OSQP_polish_high,optimal,0.013950266,1175,22.921814635170456,29,1672,1,0.000809487,0.013016451,0.0,1
Random QP,OSQP_polish_high,optimal,0.00701529,525,36.59074621564826,29,1680,1,0.00081274,0.006056818,0.0,1
Random QP,OSQP_polish_high,optimal,0.008575995000000001,650,46.78609044879306,29,1688,1,0.000806232,0.007623942,0.0,1
Random QP,OSQP_polish_high,optimal,0.011639466,925,18.587928796210367,29,1702,1,0.000818735,0.010688086,0.0,1
Random QP,OSQP_polish_high,optimal,0.012967925,1050,47.526672281666755,29,1664,1,0.000845768,0.011998445,0.0,0
Random QP,OSQP_polish_high,optimal,0.005838012,425,48.97639614520589,29,1696,1,0.000911051,0.004794888,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,2.431104094,3325,6967.96431222031,304,230956,-1,0.173508563,2.245108445,0.0,1
Random QP,OSQP_polish_high,optimal,2.174754318,3025,6907.058271591016,304,230924,-1,0.103999771,2.056931012,0.0,1
Random QP,OSQP_polish_high,optimal,2.592406176,3475,6634.481485783132,304,230968,1,0.174496934,2.405377263,0.0,1
Random QP,OSQP_polish_high,optimal,2.3382906549999998,3200,6375.530207089456,304,230910,-1,0.154257952,2.170060783,0.0,1
Random QP,OSQP_polish_high,optimal,3.837523071,5775,5316.924359445853,304,230986,-1,0.093537394,3.731731748,0.0,1
Random QP,OSQP_polish_high,optimal,4.052219462999999,6225,6420.786325324216,304,230934,-1,0.100693004,3.938931614,0.0,0
Random QP,OSQP_polish_high,optimal,2.0657043589999997,2775,5924.929794552,304,230940,-1,0.102977721,1.9488683789999999,0.0,1
Random QP,OSQP_polish_high,optimal,4.860716106,7450,5180.7535192508785,304,230944,-1,0.143370374,4.704909636,0.0,0
Random QP,OSQP_polish_high,optimal,4.357931514,6525,6738.563344358089,304,230960,-1,0.120449613,4.225182232,0.0,0
Random QP,OSQP_polish_high,optimal,3.5742934729999996,5350,7282.237248463512,304,230954,-1,0.079190673,3.48302416,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.025858697,1550,86.10816139583898,39,3204,1,0.001619698,0.024042317,0.0,1
Random QP,OSQP_polish_high,optimal,0.015366043,825,91.1844963868125,39,3204,-1,0.001676452,0.013445846,0.0,1
Random QP,OSQP_polish_high,optimal,0.012092575,625,105.23463962569063,39,3200,1,0.001650314,0.010216527,0.0,1
Random QP,OSQP_polish_high,optimal,0.020666143,1150,56.15555189471363,39,3166,1,0.002007655,0.018470769,0.0,1
Random QP,OSQP_polish_high,optimal,0.008905779,425,49.21571594287233,39,3220,1,0.001641389,0.007036469,0.0,1
Random QP,OSQP_polish_high,optimal,0.009621922000000002,475,153.70869160913355,39,3160,1,0.001608852,0.007805664,0.0,1
Random QP,OSQP_polish_high,optimal,0.017958697,1000,83.00433046936907,39,3192,1,0.001626223,0.016119238,0.0,1
Random QP,OSQP_polish_high,optimal,0.028098071000000002,1675,68.40700430794158,39,3252,1,0.001634987,0.026245279,0.0,3
Random QP,OSQP_polish_high,optimal,0.016877811,875,124.2771147429332,39,3230,1,0.002091815,0.014585308,0.0,1
Random QP,OSQP_polish_high,optimal,0.015880987000000003,975,90.62408296172222,39,3226,1,0.001569798,0.014127047,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,7.467348962,4800,16903.79727212151,442,488410,-1,0.335573733,7.097474402,0.0,0
Random QP,OSQP_polish_high,optimal,10.087775193,6925,13286.473831051262,442,488400,-1,0.294855396,9.746500135,0.0,0
Random QP,OSQP_polish_high,optimal,5.276052094,2950,12647.584676445296,442,488398,-1,0.537000809,4.701042608,0.0,1
Random QP,OSQP_polish_high,optimal,9.618069178,6475,14487.190968687413,442,488406,-1,0.373998857,9.210517272,0.0,0
Random QP,OSQP_polish_high,optimal,6.8673409020000005,4275,13420.252393161385,442,488398,-1,0.364812061,6.465334114,0.0,0
Random QP,OSQP_polish_high,optimal,9.448830268,6450,15031.344634416757,442,488406,-1,0.307698114,9.108604745,0.0,0
Random QP,OSQP_polish_high,optimal,8.094627481,5400,13716.01100919635,442,488398,-1,0.231114486,7.830646004,0.0,0
Random QP,OSQP_polish_high,optimal,9.104894642,6000,14796.374271032928,442,488402,-1,0.349944181,8.721461377,0.0,0
Random QP,OSQP_polish_high,optimal,4.723432029,2675,14513.035198175961,442,488404,-1,0.35284991,4.332474757,0.0,1
Random QP,OSQP_polish_high,optimal,7.486635015,4725,15004.121270476557,442,488394,-1,0.255592946,7.193597745,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.041292393999999996,1300,180.92338281308034,53,6268,-1,0.003398378,0.037522794,0.0,1
Random QP,OSQP_polish_high,optimal,0.032158718,975,267.76342565564187,53,6208,1,0.003355208,0.028377386,0.0,3
Random QP,OSQP_polish_high,optimal,0.043027080999999995,1375,232.63269791488563,53,6260,1,0.003427717,0.039198699,0.0,1
Random QP,OSQP_polish_high,optimal,0.042668972,1375,235.77097922192442,53,6246,1,0.003421545,0.038870551,0.0,1
Random QP,OSQP_polish_high,optimal,0.043841405,1400,189.2716618962952,53,6126,1,0.003375709,0.040084229,0.0,3
Random QP,OSQP_polish_high,optimal,0.043471446999999996,1625,214.73120957661718,53,6152,-1,0.003243628,0.039892641,0.0,1
Random QP,OSQP_polish_high,optimal,0.043585045999999995,1625,140.22295784955318,53,6178,1,0.003210193,0.040045459,0.0,1
Random QP,OSQP_polish_high,optimal,0.035132859999999995,1100,226.20700346322425,53,6130,1,0.003403389,0.031340954,0.0,1
Random QP,OSQP_polish_high,optimal,0.038515656999999995,1200,212.32221984356465,53,6166,1,0.003422219,0.034699699,0.0,1
Random QP,OSQP_polish_high,optimal,0.053306388999999996,1775,169.61943324516093,53,6190,1,0.003423957,0.049542717,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,13.590489674999999,3275,30852.31773362963,644,1036840,-1,0.749946279,12.729554891,0.0,0
Random QP,OSQP_polish_high,optimal,15.413335424,3700,30689.174116389382,644,1036840,-1,0.863344715,14.439611611,0.0,0
Random QP,OSQP_polish_high,optimal,23.825323808999997,7125,31130.425479453756,644,1036838,-1,0.602740318,23.130244231,0.0,0
Random QP,OSQP_polish_high,optimal,14.368985017,3425,26461.446336709825,644,1036840,-1,0.817389171,13.443551665,0.0,0
Random QP,OSQP_polish_high,optimal,18.657256832,4900,31390.27475545871,644,1036840,-1,0.694934848,17.869667403,0.0,0
Random QP,OSQP_polish_high,optimal,16.517896393,4100,30571.33001130061,644,1036838,-1,0.750966667,15.67021935,0.0,0
Random QP,OSQP_polish_high,optimal,16.551681311,4125,29012.048508668548,644,1036840,-1,0.775609559,15.67732605,0.0,0
Random QP,OSQP_polish_high,optimal,15.52747881,3775,27069.99885910014,644,1036840,-1,0.786843893,14.631462542,0.0,0
Random QP,OSQP_polish_high,optimal,17.621810217,4525,25719.505086931917,644,1036836,-1,0.629763609,16.900048395,0.0,0
Random QP,OSQP_polish_high,optimal,18.864849657999997,5125,26966.096945276935,644,1036840,-1,0.500960348,18.274388129,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.216483812,3250,351.1107014943632,73,12284,-1,0.007366353,0.207923837,0.0,1
Random QP,OSQP_polish_high,optimal,0.087438732,1500,537.2644458493752,73,12384,1,0.007561202,0.079198898,0.0,1
Random QP,OSQP_polish_high,optimal,0.104010833,1825,245.9941572201764,73,12288,1,0.007476285,0.095801079,0.0,1
Random QP,OSQP_polish_high,optimal,0.10626158299999999,1875,233.50366632613944,73,12342,1,0.007330067,0.098216218,0.0,1
Random QP,OSQP_polish_high,optimal,0.074415853,1250,226.16120235401914,73,12356,1,0.007385728,0.066360047,0.0,1
Random QP,OSQP_polish_high,optimal,0.06692512499999999,1100,420.68428393072946,73,12384,-1,0.007539715,0.058669834,0.0,1
Random QP,OSQP_polish_high,optimal,0.104924615,1850,317.9416110947028,73,12438,-1,0.007396681,0.096840133,0.0,1
Random QP,OSQP_polish_high,optimal,0.10921687000000001,2150,364.4465457671173,73,12406,1,0.007548276,0.101026082,0.0,1
Random QP,OSQP_polish_high,optimal,0.131388459,2425,318.44498522247045,73,12370,1,0.007257409,0.122659116,0.0,1
Random QP,OSQP_polish_high,optimal,0.093210286,1700,516.511876279506,73,12350,1,0.007399694,0.085127771,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,43.649249583999996,4925,62564.14044252629,940,2209000,-1,1.736404625,41.657933875,0.0,0
Random QP,OSQP_polish_high,optimal,42.83709746,4700,60048.6856516907,940,2209000,-1,1.951207838,40.617195123,0.0,0
Random QP,OSQP_polish_high,optimal,35.709611796000004,3725,72618.41438761842,940,2209000,-1,1.997327429,33.361095349,0.0,0
Random QP,OSQP_polish_high,optimal,42.497869625999996,4875,65050.69006704641,940,2209000,-1,1.651884034,40.58185461,0.0,0
Random QP,OSQP_polish_high,optimal,39.530650519,4100,68758.08116848457,940,2209000,-1,1.819735206,37.443766938,0.0,0
Random QP,OSQP_polish_high,optimal,36.248618988000004,3850,74167.57972986631,940,2209000,-1,1.6282502779999999,34.300651332,0.0,0
Random QP,OSQP_polish_high,optimal,37.781111532999994,4125,67470.88927391455,940,2209000,-1,1.913949796,35.581506594,0.0,0
Random QP,OSQP_polish_high,optimal,36.121002051000005,3900,58346.486994921295,940,2209000,-1,1.8410306950000002,33.963640124,0.0,0
Random QP,OSQP_polish_high,optimal,34.918575921,3850,63707.97744335906,940,2209000,-1,1.338320913,33.231106984,0.0,0
Random QP,OSQP_polish_high,optimal,47.561457433,5475,80039.39614810683,940,2209000,-1,1.8882758910000002,45.404392884,0.0,0


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.067735272,1175,422.4889375758995,10,3510,1,0.002419996,0.06424786099999999,0.0,1
SVM,OSQP_polish_high,optimal,0.037587359,600,408.2953994171084,10,3510,1,0.002314791,0.034219994,0.0,2
SVM,OSQP_polish_high,optimal,0.030401834000000006,475,414.4000864895589,10,3510,-1,0.002352017,0.026977606,0.0,3
SVM,OSQP_polish_high,optimal,0.036364947,575,416.3674696485388,10,3510,1,0.002348864,0.032980014,0.0,1
SVM,OSQP_polish_high,optimal,0.045481744000000005,750,425.91858431869787,10,3510,-1,0.002246043,0.042181276,0.0,2
SVM,OSQP_polish_high,optimal,0.090795719,1600,402.92889158239655,10,3510,1,0.0023149439999999998,0.087490372,0.0,4
SVM,OSQP_polish_high,optimal,0.019212699000000003,275,426.38774687053984,10,3510,1,0.002411458,0.015725737,0.0,1
SVM,OSQP_polish_high,optimal,0.026643036000000002,400,419.6172866028729,10,3510,1,0.002316785,0.023252007,0.0,3
SVM,OSQP_polish_high,optimal,0.01826185,300,428.65301088661414,10,3510,1,0.0021521,0.015123948,0.0,1
SVM,OSQP_polish_high,optimal,0.029266028000000006,525,417.0697439979755,10,3510,1,0.00210155,0.026240272999999998,0.0,1
SVM,OSQP_polish_high,optimal,0.037071452000000005,575,460.69743425684203,11,4025,1,0.002526892,0.033440227,0.0,3
SVM,OSQP_polish_high,optimal,0.039242891,550,462.50402928957845,11,4025,1,0.002755028,0.035213346,0.0,1
SVM,OSQP_polish_high,optimal,0.07119634700000001,1200,452.3248136072457,11,4025,1,0.002243244,0.06788380299999999,0.0,1
SVM,OSQP_polish_high,optimal,0.06859154399999999,1075,464.2686877126153,11,4025,1,0.0027758179999999998,0.064703846,0.0,1
SVM,OSQP_polish_high,optimal,0.040768029,575,452.0342216519193,11,4025,1,0.002705051,0.036803119,0.0,2
SVM,OSQP_polish_high,optimal,0.040971209,575,447.6982772583073,11,4025,1,0.00272658,0.036995702000000005,0.0,1
SVM,OSQP_polish_high,optimal,0.027017802999999996,350,450.04777890153963,11,4025,1,0.002728655,0.023011549,0.0,1
SVM,OSQP_polish_high,optimal,0.036873967000000014,500,454.8319815212722,11,4025,1,0.002688066,0.033018282,0.0,4
SVM,OSQP_polish_high,optimal,0.034036582999999995,525,471.42702475370237,11,4025,1,0.002548888,0.030387027,0.0,3
SVM,OSQP_polish_high,optimal,0.060141556,950,454.08195083492325,11,4025,1,0.002627751,0.056436497999999995,0.0,1
SVM,OSQP_polish_high,optimal,0.039373094,475,492.7753384266088,12,4572,1,0.003139173,0.034750344,0.0,5
SVM,OSQP_polish_high,optimal,0.041275854999999986,500,502.9854705159513,12,4572,1,0.003478862,0.036288178,0.0,2
SVM,OSQP_polish_high,optimal,0.043515665,525,494.1653252436226,12,4572,1,0.0039693409999999995,0.038056855,0.0,2
SVM,OSQP_polish_high,optimal,0.053530922,675,486.8759451849749,12,4572,1,0.003946013,0.048245540999999996,0.0,2
SVM,OSQP_polish_high,optimal,0.039281518,475,496.23442631512137,12,4572,1,0.00301124,0.034773601,0.0,3
SVM,OSQP_polish_high,optimal,0.041673939,500,514.8733893230709,12,4572,1,0.003909373,0.036158772,0.0,2
SVM,OSQP_polish_high,optimal,0.053050361,800,506.6975252836174,12,4572,1,0.002531277,0.049186034000000003,0.0,1
SVM,OSQP_polish_high,optimal,0.08324991699999999,1175,501.72994620805787,12,4572,1,0.003921367,0.077993048,0.0,1
SVM,OSQP_polish_high,optimal,0.050350567,625,502.443571769452,12,4572,1,0.003907169,0.045086702,0.0,2
SVM,OSQP_polish_high,optimal,0.042798276,625,474.89558732259565,12,4572,1,0.002510411,0.039066024,0.0,3
SVM,OSQP_polish_high,optimal,0.066382713,775,537.7582333736252,13,5147,1,0.003603143,0.06120497900000001,0.0,1
SVM,OSQP_polish_high,optimal,0.058893219000000004,675,542.8935866194728,13,5147,-1,0.0036753109999999997,0.053500319000000005,0.0,1
SVM,OSQP_polish_high,optimal,0.082956977,1025,523.291208156671,13,5147,1,0.003615304,0.077849395,0.0,1
SVM,OSQP_polish_high,optimal,0.049432781,550,539.8449746370724,13,5147,1,0.00358757,0.044164071,0.0,1
SVM,OSQP_polish_high,optimal,0.038122786,400,549.2584134488493,13,5147,1,0.0036117009999999997,0.032697447000000004,0.0,1
SVM,OSQP_polish_high,optimal,0.050929212,650,550.2832139666326,13,5147,1,0.0030352340000000004,0.04632479900000001,0.0,2
SVM,OSQP_polish_high,optimal,0.07335406099999997,875,537.2673511770466,13,5147,1,0.003597382,0.068186533,0.0,1
SVM,OSQP_polish_high,optimal,0.052213854000000004,675,531.740308626137,13,5147,1,0.00312337,0.047611515,0.0,1
SVM,OSQP_polish_high,optimal,0.03893543,475,537.6142105750398,13,5147,1,0.003016729,0.034321865,0.0,2
SVM,OSQP_polish_high,optimal,0.053340235,600,541.0861118097115,13,5147,1,0.003480845,0.048130806,0.0,2
SVM,OSQP_polish_high,optimal,0.060707557999999995,650,574.4968571579029,14,5754,1,0.00389184,0.054821880999999996,0.0,1
SVM,OSQP_polish_high,optimal,0.121877765,1425,572.8544761912034,14,5754,1,0.0037703809999999997,0.11623319800000001,0.0,2
SVM,OSQP_polish_high,optimal,0.048561399000000005,500,585.1847609483281,14,5754,1,0.003852778,0.042664970999999996,0.0,2
SVM,OSQP_polish_high,optimal,0.089787688,1025,576.2368983157047,14,5754,1,0.003768987,0.084229568,0.0,1
SVM,OSQP_polish_high,optimal,0.065085923,700,578.0801417061006,14,5754,1,0.003770724,0.059362469,0.0,2
SVM,OSQP_polish_high,optimal,0.052943468,550,588.9613888675092,14,5754,1,0.003847981,0.047104155,0.0,1
SVM,OSQP_polish_high,optimal,0.107618574,1250,581.3180065231287,14,5754,1,0.00387658,0.101945072,0.0,1
SVM,OSQP_polish_high,optimal,0.063653643,675,581.1318831343323,14,5754,1,0.003854518,0.057878003,0.0,2
SVM,OSQP_polish_high,optimal,0.09376077699999999,1050,583.344238226636,14,5754,1,0.0038334259999999996,0.08808467800000001,0.0,4
SVM,OSQP_polish_high,optimal,0.17728518799999998,2175,566.9885387828233,14,5754,1,0.0038050840000000002,0.17170985800000002,0.0,1
SVM,OSQP_polish_high,optimal,0.08669327499999999,750,663.2506834000596,16,7056,1,0.005238761,0.078811868,0.0,2
SVM,OSQP_polish_high,optimal,0.06854067,575,651.5965603557057,16,7056,-1,0.005081892,0.060794822000000005,0.0,2
SVM,OSQP_polish_high,optimal,0.065825152,550,651.9114122091827,16,7056,1,0.005749033000000001,0.057487219000000006,0.0,1
SVM,OSQP_polish_high,optimal,0.10666626900000001,975,674.0881140983911,16,7056,1,0.005087557,0.09918226,0.0,2
SVM,OSQP_polish_high,optimal,0.07885295399999999,675,667.7319395680257,16,7056,1,0.005398271,0.070695208,0.0,2
SVM,OSQP_polish_high,optimal,0.08115705299999999,700,666.4982182825443,16,7056,1,0.005309324,0.073230528,0.0,1
SVM,OSQP_polish_high,optimal,0.083323662,725,676.8262814903461,16,7056,-1,0.005414205,0.07514141,0.0,1
SVM,OSQP_polish_high,optimal,0.106139574,925,661.4794550742746,16,7056,1,0.005469873,0.097542086,0.0,1
SVM,OSQP_polish_high,optimal,0.092973765,825,648.3942037483442,16,7056,-1,0.006132106,0.084368075,0.0,2
SVM,OSQP_polish_high,optimal,0.097818509,850,662.5105532025237,16,7056,1,0.0052182470000000005,0.089548214,0.0,2
SVM,OSQP_polish_high,optimal,0.08363401599999999,625,701.9288093835428,17,7751,1,0.006047145,0.07432489999999999,0.0,2
SVM,OSQP_polish_high,optimal,0.08735641,650,682.1824736450084,17,7751,1,0.0062757509999999996,0.077954186,0.0,1
SVM,OSQP_polish_high,optimal,0.054181784000000004,450,718.393954757062,17,7751,1,0.005232182,0.046037708,0.0,1
SVM,OSQP_polish_high,optimal,0.092209512,700,700.6556707248596,17,7751,1,0.006054629000000001,0.082959115,0.0,1
SVM,OSQP_polish_high,optimal,0.17135334900000002,1475,700.2466374444979,17,7751,1,0.00602003,0.162583861,0.0,2
SVM,OSQP_polish_high,optimal,0.09891745400000003,750,687.2288513631871,17,7751,1,0.006037811,0.08982183,0.0,2
SVM,OSQP_polish_high,optimal,0.08183890700000003,600,718.7685887326386,17,7751,1,0.006001082,0.07255228799999999,0.0,2
SVM,OSQP_polish_high,optimal,0.09041092099999999,800,701.9391160227448,17,7751,-1,0.0056656480000000006,0.08198652599999999,0.0,2
SVM,OSQP_polish_high,optimal,0.126856316,1025,694.9741083471347,17,7751,1,0.006020264,0.118015328,0.0,4
SVM,OSQP_polish_high,optimal,0.080622967,600,710.7338727265566,17,7751,1,0.006480835,0.07128163400000001,0.0,2
SVM,OSQP_polish_high,optimal,0.10785519400000003,650,812.5080375484768,20,10020,1,0.00873806,0.094341583,0.0,2
SVM,OSQP_polish_high,optimal,0.10594426400000001,650,812.5390758739404,20,10020,1,0.008453294,0.09303470400000001,0.0,2
SVM,OSQP_polish_high,optimal,0.128446968,775,813.8956041578572,20,10020,1,0.008563021,0.11340323599999999,0.0,2
SVM,OSQP_polish_high,optimal,0.271485852,1500,802.8111100556109,20,10020,1,0.008677831,0.25629250800000003,0.0,4
SVM,OSQP_polish_high,optimal,0.10012778800000001,600,825.1338175205318,20,10020,1,0.008692388,0.08695541300000001,0.0,2
SVM,OSQP_polish_high,optimal,0.103766872,625,823.7543233958853,20,10020,1,0.009578592,0.089365471,0.0,2
SVM,OSQP_polish_high,optimal,0.109014328,650,823.7220003816609,20,10020,1,0.009167618,0.09522096599999999,0.0,2
SVM,OSQP_polish_high,optimal,0.205305166,1150,800.8925334816298,20,10020,1,0.009457205,0.189185977,0.0,2
SVM,OSQP_polish_high,optimal,0.082714204,475,814.9574855463769,20,10020,1,0.008845529,0.06915341900000001,0.0,1
SVM,OSQP_polish_high,optimal,0.118899475,725,847.707024807827,20,10020,1,0.008626098,0.10522646199999999,0.0,1
SVM,OSQP_polish_high,optimal,0.19985000100000003,1025,926.206573029496,23,12557,1,0.012464478000000001,0.18052048899999998,0.0,1
SVM,OSQP_polish_high,optimal,0.192094162,1000,935.8728624530896,23,12557,1,0.013100416,0.172117165,0.0,1
SVM,OSQP_polish_high,optimal,0.101202072,450,950.4672994304584,23,12557,1,0.01279152,0.081069885,0.0,1
SVM,OSQP_polish_high,optimal,0.184037898,950,964.5205821567076,23,12557,-1,0.012293298999999999,0.164940099,0.0,1
SVM,OSQP_polish_high,optimal,0.155228459,775,943.8977688046764,23,12557,1,0.012408118999999999,0.136321585,0.0,2
SVM,OSQP_polish_high,optimal,0.16002413699999998,775,921.7302335412973,23,12557,-1,0.012659098,0.140531624,0.0,2
SVM,OSQP_polish_high,optimal,0.27544833100000005,1500,939.2944904320174,23,12557,1,0.012437721,0.256696548,0.0,1
SVM,OSQP_polish_high,optimal,0.16375694,800,953.098554430517,23,12557,1,0.012322966000000001,0.144090724,0.0,1
SVM,OSQP_polish_high,optimal,0.143525542,675,950.5859269553418,23,12557,1,0.013295071,0.122437953,0.0,2
SVM,OSQP_polish_high,optimal,0.277887703,1525,944.4624717141252,23,12557,1,0.012377939,0.259072877,0.0,1
SVM,OSQP_polish_high,optimal,0.16912934200000002,650,1032.432545035969,26,15366,1,0.01841354,0.140864434,0.0,2
SVM,OSQP_polish_high,optimal,0.206947247,850,1040.9758759168838,26,15366,-1,0.018723547,0.178356719,0.0,2
SVM,OSQP_polish_high,optimal,0.133703384,525,1067.4784437846674,26,15366,-1,0.016277411999999998,0.106953807,0.0,2
SVM,OSQP_polish_high,optimal,0.35082742799999994,1625,1069.2919113973421,26,15366,1,0.018520722,0.32237688800000003,0.0,2
SVM,OSQP_polish_high,optimal,0.15532314000000005,575,1070.9556189678729,26,15366,1,0.018508929,0.126214925,0.0,2
SVM,OSQP_polish_high,optimal,0.14298988,575,1076.4943532516543,26,15366,1,0.016387503,0.116267171,0.0,2
SVM,OSQP_polish_high,optimal,0.187490341,800,1061.8008501945937,26,15366,1,0.016638197,0.161019186,0.0,2
SVM,OSQP_polish_high,optimal,0.217735546,925,1073.6405704782296,26,15366,-1,0.018676195,0.189539333,0.0,1
SVM,OSQP_polish_high,optimal,0.24350777399999998,1050,1047.250536137994,26,15366,-1,0.018461198999999998,0.21570746100000002,0.0,2
SVM,OSQP_polish_high,optimal,0.142491775,525,1064.2591376044923,26,15366,1,0.018672468,0.11322892,0.0,2
SVM,OSQP_polish_high,optimal,0.414119812,650,1297.4326384903309,31,20645,-1,0.030183251,0.343587675,0.0,2
SVM,OSQP_polish_high,optimal,0.6501766110000001,1375,1255.2822120458545,31,20645,1,0.030160512,0.5954940089999999,0.0,1
SVM,OSQP_polish_high,optimal,0.39633501200000004,1375,1256.025919215152,31,20645,1,0.03014937,0.34940263200000005,0.0,1
SVM,OSQP_polish_high,optimal,0.284245371,900,1264.2069910652272,31,20645,1,0.030172607,0.236778643,0.0,1
SVM,OSQP_polish_high,optimal,0.574937962,1025,1258.7280143380447,31,20645,1,0.03106673,0.526942873,0.0,1
SVM,OSQP_polish_high,optimal,0.5986779689999999,1125,1276.3304211005584,31,20645,-1,0.030812400000000004,0.550678142,0.0,1
SVM,OSQP_polish_high,optimal,0.393258066,1350,1260.429852580587,31,20645,-1,0.030465405,0.34583052299999995,0.0,2
SVM,OSQP_polish_high,optimal,0.516012635,850,1258.3022382922695,31,20645,1,0.030463753,0.447485102,0.0,1
SVM,OSQP_polish_high,optimal,0.259500928,800,1260.8863379819265,31,20645,1,0.030827284,0.209963756,0.0,2
SVM,OSQP_polish_high,optimal,0.201004995,575,1275.150971409631,31,20645,1,0.030063945,0.15211122800000001,0.0,1
SVM,OSQP_polish_high,optimal,0.457077228,1150,1485.4871554391186,37,27971,-1,0.052779019,0.37349415700000005,0.0,2
SVM,OSQP_polish_high,optimal,0.471949548,1200,1534.8417292146255,37,27971,1,0.053240957,0.38668718399999996,0.0,2
SVM,OSQP_polish_high,optimal,0.431797955,1075,1473.1267736611135,37,27971,1,0.052870084000000005,0.349139284,0.0,1
SVM,OSQP_polish_high,optimal,0.388797524,925,1489.086431735269,37,27971,1,0.052647108,0.303770196,0.0,2
SVM,OSQP_polish_high,optimal,0.337852231,775,1514.4521428907794,37,27971,1,0.052807122000000005,0.251795143,0.0,1
SVM,OSQP_polish_high,optimal,0.5514384299999999,1450,1492.5782600169312,37,27971,1,0.053344055999999994,0.466432865,0.0,1
SVM,OSQP_polish_high,optimal,0.41259372899999996,1000,1526.497253803715,37,27971,1,0.052738560999999996,0.326339498,0.0,1
SVM,OSQP_polish_high,optimal,0.327106185,725,1516.105510307503,37,27971,1,0.053315119,0.23914849,0.0,2
SVM,OSQP_polish_high,optimal,0.381872011,900,1501.1719465199415,37,27971,-1,0.052896715,0.295670167,0.0,2
SVM,OSQP_polish_high,optimal,0.5935805030000001,1600,1504.5631730949267,37,27971,1,0.053356315,0.508387201,0.0,1
SVM,OSQP_polish_high,optimal,0.464018986,725,1802.647466312243,45,39419,-1,0.099143874,0.302789759,0.0,2
SVM,OSQP_polish_high,optimal,0.742749408,875,1854.608322055712,45,39419,1,0.09841924,0.579205583,0.0,1
SVM,OSQP_polish_high,optimal,0.7091250119999999,1300,1837.837685998321,45,39419,-1,0.09861285,0.546437534,0.0,1
SVM,OSQP_polish_high,optimal,0.7019567800000001,725,1843.3175839514186,45,39419,1,0.098667584,0.499148325,0.0,2
SVM,OSQP_polish_high,optimal,0.7912580570000001,1575,1819.392828862433,45,39419,-1,0.09842188,0.636343199,0.0,1
SVM,OSQP_polish_high,optimal,0.750235251,850,1819.3005531838846,45,39419,1,0.09791009099999999,0.5946142320000001,0.0,2
SVM,OSQP_polish_high,optimal,0.706936613,725,1855.3505294324546,45,39419,1,0.100489618,0.500643679,0.0,1
SVM,OSQP_polish_high,optimal,0.701606397,725,1837.3861802333806,45,39419,-1,0.097735461,0.49676576,0.0,1
SVM,OSQP_polish_high,optimal,0.722103713,1375,1856.3846375924804,45,39419,-1,0.098390095,0.559502056,0.0,2
SVM,OSQP_polish_high,optimal,0.546102791,925,1841.441709976024,45,39419,1,0.097704465,0.38524312899999996,0.0,2
SVM,OSQP_polish_high,optimal,0.8628595960000001,1050,2237.9551551155864,55,56429,-1,0.18436734800000001,0.562047253,0.0,2
SVM,OSQP_polish_high,optimal,0.809932557,950,2242.6731595974484,55,56429,-1,0.18529385,0.504117788,0.0,1
SVM,OSQP_polish_high,optimal,1.03065112,1425,2230.5250070353804,55,56429,-1,0.18322469100000002,0.739925347,0.0,2
SVM,OSQP_polish_high,optimal,0.786109242,900,2264.350088960537,55,56429,1,0.182449597,0.479783236,0.0,2
SVM,OSQP_polish_high,optimal,0.8092942040000001,950,2245.547239263881,55,56429,-1,0.182817172,0.50639437,0.0,2
SVM,OSQP_polish_high,optimal,0.780023083,900,2173.4297429699327,55,56429,-1,0.18407112899999997,0.480229911,0.0,1
SVM,OSQP_polish_high,optimal,1.030710568,1425,2196.319805280189,55,56429,-1,0.18312581,0.743437308,0.0,2
SVM,OSQP_polish_high,optimal,0.727483792,800,2229.5765182396995,55,56429,1,0.18314852,0.425140188,0.0,1
SVM,OSQP_polish_high,optimal,1.036133309,1425,2277.1282296931163,55,56429,1,0.183164871,0.740744884,0.0,2
SVM,OSQP_polish_high,optimal,0.8671640810000001,1075,2212.3267810217585,55,56429,-1,0.18372394399999997,0.568311607,0.0,1
SVM,OSQP_polish_high,optimal,1.5409379090000002,1400,2714.64015374758,68,83028,1,0.345144161,0.983343827,0.0,2
SVM,OSQP_polish_high,optimal,1.501029785,1350,2735.288230884917,68,83028,-1,0.345238499,0.947990837,0.0,1
SVM,OSQP_polish_high,optimal,1.507290466,1325,2766.642591978713,68,83028,1,0.34703651399999996,0.93185789,0.0,1
SVM,OSQP_polish_high,optimal,1.34885838,1100,2754.1584497495824,68,83028,1,0.345824536,0.772816873,0.0,1
SVM,OSQP_polish_high,optimal,1.5845175560000002,1450,2788.3577944640615,68,83028,1,0.351185381,1.015939238,0.0,1
SVM,OSQP_polish_high,optimal,1.283980286,1000,2719.5444761725685,68,83028,1,0.34704954,0.707299833,0.0,1
SVM,OSQP_polish_high,optimal,1.1926306629999999,850,2783.8223718300537,68,83028,1,0.346143835,0.608716383,0.0,2
SVM,OSQP_polish_high,optimal,1.371843392,1125,2739.652530299796,68,83028,1,0.34852455299999996,0.79613024,0.0,1
SVM,OSQP_polish_high,optimal,1.335179617,1075,2748.9488043769084,68,83028,-1,0.344762305,0.7606254590000001,0.0,1
SVM,OSQP_polish_high,optimal,1.4154660039999998,1175,2777.469942109765,68,83028,1,0.34460277,0.834223176,0.0,2
SVM,OSQP_polish_high,optimal,2.958202037,2000,3393.3623344067164,84,122724,-1,0.678004033,1.883363865,0.0,2
SVM,OSQP_polish_high,optimal,2.538180804,1500,3418.749551883579,84,122724,-1,0.6730762090000001,1.4491619690000002,0.0,2
SVM,OSQP_polish_high,optimal,2.3274728540000003,1275,3457.2902027260307,84,122724,-1,0.639228383,1.24126268,0.0,1
SVM,OSQP_polish_high,optimal,2.4194088259999997,1375,3401.1803172246678,84,122724,-1,0.673710813,1.325735938,0.0,1
SVM,OSQP_polish_high,optimal,2.238661542,1150,3388.0279901568542,84,122724,-1,0.67529211,1.132442268,0.0,2
SVM,OSQP_polish_high,optimal,2.289365251,1250,3421.030342898413,84,122724,-1,0.6342328079999999,1.218820785,0.0,1
SVM,OSQP_polish_high,optimal,2.03034754,925,3419.16734593452,84,122724,1,0.676471622,0.904805816,0.0,1
SVM,OSQP_polish_high,optimal,2.703813759,1750,3387.395265805705,84,122724,-1,0.639680485,1.679756835,0.0,2
SVM,OSQP_polish_high,optimal,2.264090334,1225,3404.0970486495626,84,122724,-1,0.638113216,1.194953207,0.0,1
SVM,OSQP_polish_high,optimal,2.387831293,1350,3423.967357878267,84,122724,1,0.635824732,1.3245444020000001,0.0,1
SVM,OSQP_polish_high,optimal,3.89311412,1200,4233.276556223218,105,186479,1,1.309315421,1.74586636,0.0,2
SVM,OSQP_polish_high,optimal,4.740125708,1950,4278.793596147714,105,186479,-1,1.294165492,2.685629966,0.0,2
SVM,OSQP_polish_high,optimal,4.448297767,1675,4254.4716979543455,105,186479,-1,1.291044728,2.378667853,0.0,1
SVM,OSQP_polish_high,optimal,3.97966613,1275,4135.029632301405,105,186479,-1,1.336166145,1.860025149,0.0,1
SVM,OSQP_polish_high,optimal,4.237116628000002,1475,4255.763233153643,105,186479,1,1.292810381,2.129026376,0.0,2
SVM,OSQP_polish_high,optimal,3.943088124,1250,4276.60295389683,105,186479,-1,1.289450677,1.829241034,0.0,1
SVM,OSQP_polish_high,optimal,4.322386281,1450,4327.4580483094205,105,186479,-1,1.335306551,2.105034655,0.0,1
SVM,OSQP_polish_high,optimal,3.554786675,975,4250.717873795997,105,186479,-1,1.293905135,1.4281953230000002,0.0,2
SVM,OSQP_polish_high,optimal,3.940189245,1225,4299.013089952248,105,186479,-1,1.300975779,1.804545696,0.0,1
SVM,OSQP_polish_high,optimal,3.65054841,1025,4279.457257811216,105,186479,-1,1.295901725,1.4809844069999998,0.0,1
SVM,OSQP_polish_high,optimal,5.265820595,1425,5367.829359375728,132,287892,1,1.93626914,3.211887952,0.0,2
SVM,OSQP_polish_high,optimal,4.700433828,1200,5396.179290541173,132,287892,1,1.770033476,2.793093399,0.0,2
SVM,OSQP_polish_high,optimal,5.35421189,1325,5296.166695073454,132,287892,-1,1.85861473,3.0463352319999997,0.0,1
SVM,OSQP_polish_high,optimal,6.872449825,2075,5262.810606718027,132,287892,-1,1.943172114,4.324538265,0.0,1
SVM,OSQP_polish_high,optimal,4.315362638,1025,5350.312298591071,132,287892,1,1.680239305,2.464890419,0.0,2
SVM,OSQP_polish_high,optimal,5.150536022000001,1450,5360.657244421601,132,287892,1,1.736682055,3.2612908089999997,0.0,1
SVM,OSQP_polish_high,optimal,5.37515394,1400,5329.329657376015,132,287892,-1,1.84506299,3.15141308,0.0,1
SVM,OSQP_polish_high,optimal,4.489824354,975,5358.711330798675,132,287892,1,1.995623053,2.329865622,0.0,1
SVM,OSQP_polish_high,optimal,5.4914690760000004,1300,5327.338775181794,132,287892,1,2.170625056,3.045672307,0.0,2
SVM,OSQP_polish_high,optimal,4.881443023,1150,5326.695624461769,132,287892,-1,1.837916013,2.680469157,0.0,1
SVM,OSQP_polish_high,optimal,6.2313250999999985,950,6666.176551488027,166,446706,1,0.571624781,5.500878458,0.0,2
SVM,OSQP_polish_high,optimal,5.13189159,775,6656.262673029607,166,446706,-1,0.645630955,4.314728876,0.0,2
SVM,OSQP_polish_high,optimal,6.5614626970000005,1025,6719.163074808324,166,446706,-1,0.422095464,6.036905602,0.0,2
SVM,OSQP_polish_high,optimal,6.637530627,1075,6672.301577418342,166,446706,1,0.586780547,5.9488628079999994,0.0,2
SVM,OSQP_polish_high,optimal,5.847313668999998,1025,6722.7541006600095,166,446706,-1,0.360677587,5.360950418,0.0,2
SVM,OSQP_polish_high,optimal,6.394445898000001,950,6694.076780233015,166,446706,-1,0.6938102190000001,5.548866329,0.0,2
SVM,OSQP_polish_high,optimal,5.129052255,775,6682.473870064712,166,446706,-1,0.27356201399999996,4.652990779,0.0,2
SVM,OSQP_polish_high,optimal,5.262605766,850,6713.701631391869,166,446706,-1,0.454845977,4.63581076,0.0,2
SVM,OSQP_polish_high,optimal,7.8442028839999995,1450,6770.3234956216675,166,446706,-1,0.496061089,7.26408229,0.0,1
SVM,OSQP_polish_high,optimal,7.804479627,1500,6698.399597213878,166,446706,1,0.6531929989999999,7.070336537,0.0,1
SVM,OSQP_polish_high,optimal,7.591898358000001,775,8470.079809837242,209,697223,-1,0.38377463700000003,6.85593605,0.0,2
SVM,OSQP_polish_high,optimal,8.865085568,875,8411.016847360794,209,697223,-1,0.8515714259999999,7.709776602000001,0.0,2
SVM,OSQP_polish_high,optimal,10.252993473,1075,8420.253700252983,209,697223,1,0.949170517,9.112564999,0.0,2
SVM,OSQP_polish_high,optimal,10.774764967000001,1200,8433.818782250855,209,697223,1,0.8132209309999999,9.819863606,0.0,2
SVM,OSQP_polish_high,optimal,7.595937085,725,8517.564119534321,209,697223,-1,0.734197557,6.495902612,0.0,2
SVM,OSQP_polish_high,optimal,8.948069582999999,925,8459.294626581022,209,697223,-1,0.73752844,7.9582294010000005,0.0,2
SVM,OSQP_polish_high,optimal,10.009915407000001,1075,8356.209342215043,209,697223,-1,0.589447979,9.220273206,0.0,2
SVM,OSQP_polish_high,optimal,10.141799665,1125,8456.187635128505,209,697223,-1,0.8646263679999999,9.136137327,0.0,2
SVM,OSQP_polish_high,optimal,9.579083827,1000,8525.463650294743,209,697223,-1,0.9177041429999999,8.430870677,0.0,2
SVM,OSQP_polish_high,optimal,9.473574512999999,1000,8421.379010104338,209,697223,-1,0.541175502,8.634010975,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.067735272,1175,422.4889375758995,10,3510,1,0.002419996,0.064247861,0.0,1
SVM,OSQP_polish_high,optimal,0.037587359,600,408.2953994171084,10,3510,1,0.002314791,0.034219994,0.0,2
SVM,OSQP_polish_high,optimal,0.030401834000000003,475,414.40008648955893,10,3510,-1,0.002352017,0.026977606,0.0,3
SVM,OSQP_polish_high,optimal,0.036364947,575,416.3674696485388,10,3510,1,0.002348864,0.032980014,0.0,1
SVM,OSQP_polish_high,optimal,0.045481744,750,425.9185843186979,10,3510,-1,0.002246043,0.042181276,0.0,2
SVM,OSQP_polish_high,optimal,0.090795719,1600,402.92889158239655,10,3510,1,0.002314944,0.087490372,0.0,4
SVM,OSQP_polish_high,optimal,0.019212699000000003,275,426.3877468705399,10,3510,1,0.002411458,0.015725737,0.0,1
SVM,OSQP_polish_high,optimal,0.026643036,400,419.61728660287304,10,3510,1,0.002316785,0.023252007,0.0,3
SVM,OSQP_polish_high,optimal,0.01826185,300,428.6530108866141,10,3510,1,0.0021521,0.015123948,0.0,1
SVM,OSQP_polish_high,optimal,0.029266028000000003,525,417.06974399797554,10,3510,1,0.00210155,0.026240273,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,3.89311412,1200,4233.276556223218,105,186479,1,1.309315421,1.74586636,0.0,2
SVM,OSQP_polish_high,optimal,4.740125708,1950,4278.793596147714,105,186479,-1,1.2941654919999999,2.685629966,0.0,2
SVM,OSQP_polish_high,optimal,4.448297767,1675,4254.471697954346,105,186479,-1,1.291044728,2.378667853,0.0,1
SVM,OSQP_polish_high,optimal,3.97966613,1275,4135.029632301405,105,186479,-1,1.336166145,1.8600251490000002,0.0,1
SVM,OSQP_polish_high,optimal,4.237116628000001,1475,4255.763233153643,105,186479,1,1.292810381,2.129026376,0.0,2
SVM,OSQP_polish_high,optimal,3.9430881240000004,1250,4276.60295389683,105,186479,-1,1.289450677,1.829241034,0.0,1
SVM,OSQP_polish_high,optimal,4.322386281,1450,4327.4580483094205,105,186479,-1,1.335306551,2.105034655,0.0,1
SVM,OSQP_polish_high,optimal,3.554786675,975,4250.717873795997,105,186479,-1,1.293905135,1.428195323,0.0,2
SVM,OSQP_polish_high,optimal,3.940189245,1225,4299.013089952248,105,186479,-1,1.300975779,1.804545696,0.0,1
SVM,OSQP_polish_high,optimal,3.65054841,1025,4279.457257811215,105,186479,-1,1.295901725,1.480984407,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.037071452000000005,575,460.69743425684214,11,4025,1,0.002526892,0.033440227,0.0,3
SVM,OSQP_polish_high,optimal,0.039242891,550,462.5040292895785,11,4025,1,0.002755028,0.035213346,0.0,1
SVM,OSQP_polish_high,optimal,0.07119634700000001,1200,452.32481360724574,11,4025,1,0.002243244,0.067883803,0.0,1
SVM,OSQP_polish_high,optimal,0.06859154399999999,1075,464.26868771261525,11,4025,1,0.002775818,0.064703846,0.0,1
SVM,OSQP_polish_high,optimal,0.040768029000000004,575,452.0342216519193,11,4025,1,0.002705051,0.036803119,0.0,2
SVM,OSQP_polish_high,optimal,0.040971208999999995,575,447.69827725830737,11,4025,1,0.00272658,0.036995702,0.0,1
SVM,OSQP_polish_high,optimal,0.027017803,350,450.04777890153963,11,4025,1,0.002728655,0.023011549,0.0,1
SVM,OSQP_polish_high,optimal,0.03687396700000001,500,454.83198152127216,11,4025,1,0.002688066,0.033018282,0.0,4
SVM,OSQP_polish_high,optimal,0.034036583,525,471.42702475370237,11,4025,1,0.002548888,0.030387027,0.0,3
SVM,OSQP_polish_high,optimal,0.060141556,950,454.08195083492325,11,4025,1,0.002627751,0.056436498,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.039373094000000004,475,492.77533842660876,12,4572,1,0.003139173,0.034750344,0.0,5
SVM,OSQP_polish_high,optimal,0.04127585499999999,500,502.9854705159513,12,4572,1,0.003478862,0.036288178,0.0,2
SVM,OSQP_polish_high,optimal,0.043515665,525,494.16532524362265,12,4572,1,0.003969341,0.038056855,0.0,2
SVM,OSQP_polish_high,optimal,0.053530922,675,486.8759451849749,12,4572,1,0.003946013,0.048245541,0.0,2
SVM,OSQP_polish_high,optimal,0.039281518,475,496.23442631512137,12,4572,1,0.00301124,0.034773601,0.0,3
SVM,OSQP_polish_high,optimal,0.041673939,500,514.8733893230709,12,4572,1,0.003909373,0.036158772,0.0,2
SVM,OSQP_polish_high,optimal,0.053050361,800,506.69752528361744,12,4572,1,0.002531277,0.049186034,0.0,1
SVM,OSQP_polish_high,optimal,0.08324991699999999,1175,501.7299462080579,12,4572,1,0.003921367,0.077993048,0.0,1
SVM,OSQP_polish_high,optimal,0.050350567,625,502.443571769452,12,4572,1,0.003907169,0.045086702,0.0,2
SVM,OSQP_polish_high,optimal,0.042798275999999996,625,474.89558732259565,12,4572,1,0.002510411,0.039066024,0.0,3


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.066382713,775,537.7582333736252,13,5147,1,0.003603143,0.061204979,0.0,1
SVM,OSQP_polish_high,optimal,0.058893219,675,542.8935866194728,13,5147,-1,0.003675311,0.053500319,0.0,1
SVM,OSQP_polish_high,optimal,0.082956977,1025,523.291208156671,13,5147,1,0.003615304,0.077849395,0.0,1
SVM,OSQP_polish_high,optimal,0.049432780999999995,550,539.8449746370724,13,5147,1,0.00358757,0.044164071,0.0,1
SVM,OSQP_polish_high,optimal,0.038122786,400,549.2584134488493,13,5147,1,0.003611701,0.032697447,0.0,1
SVM,OSQP_polish_high,optimal,0.050929211999999995,650,550.2832139666326,13,5147,1,0.003035234,0.046324799,0.0,2
SVM,OSQP_polish_high,optimal,0.07335406099999998,875,537.2673511770467,13,5147,1,0.003597382,0.068186533,0.0,1
SVM,OSQP_polish_high,optimal,0.052213854,675,531.740308626137,13,5147,1,0.00312337,0.047611515,0.0,1
SVM,OSQP_polish_high,optimal,0.03893543,475,537.6142105750398,13,5147,1,0.003016729,0.034321865,0.0,2
SVM,OSQP_polish_high,optimal,0.053340235,600,541.0861118097115,13,5147,1,0.003480845,0.048130806,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,5.265820595,1425,5367.829359375728,132,287892,1,1.93626914,3.211887952,0.0,2
SVM,OSQP_polish_high,optimal,4.700433828,1200,5396.179290541173,132,287892,1,1.770033476,2.793093399,0.0,2
SVM,OSQP_polish_high,optimal,5.35421189,1325,5296.166695073454,132,287892,-1,1.85861473,3.046335232,0.0,1
SVM,OSQP_polish_high,optimal,6.872449825,2075,5262.810606718027,132,287892,-1,1.943172114,4.324538265,0.0,1
SVM,OSQP_polish_high,optimal,4.315362638,1025,5350.312298591071,132,287892,1,1.680239305,2.464890419,0.0,2
SVM,OSQP_polish_high,optimal,5.150536022000001,1450,5360.657244421601,132,287892,1,1.736682055,3.261290809,0.0,1
SVM,OSQP_polish_high,optimal,5.37515394,1400,5329.329657376015,132,287892,-1,1.84506299,3.15141308,0.0,1
SVM,OSQP_polish_high,optimal,4.489824354,975,5358.711330798675,132,287892,1,1.995623053,2.329865622,0.0,1
SVM,OSQP_polish_high,optimal,5.491469076,1300,5327.338775181794,132,287892,1,2.170625056,3.045672307,0.0,2
SVM,OSQP_polish_high,optimal,4.881443023,1150,5326.695624461768,132,287892,-1,1.837916013,2.680469157,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.060707558,650,574.4968571579029,14,5754,1,0.00389184,0.054821881,0.0,1
SVM,OSQP_polish_high,optimal,0.121877765,1425,572.8544761912034,14,5754,1,0.003770381,0.116233198,0.0,2
SVM,OSQP_polish_high,optimal,0.048561399000000005,500,585.184760948328,14,5754,1,0.003852778,0.042664971,0.0,2
SVM,OSQP_polish_high,optimal,0.089787688,1025,576.2368983157046,14,5754,1,0.003768987,0.084229568,0.0,1
SVM,OSQP_polish_high,optimal,0.065085923,700,578.0801417061006,14,5754,1,0.003770724,0.059362469,0.0,2
SVM,OSQP_polish_high,optimal,0.052943468,550,588.9613888675092,14,5754,1,0.003847981,0.047104155,0.0,1
SVM,OSQP_polish_high,optimal,0.10761857400000001,1250,581.3180065231286,14,5754,1,0.00387658,0.101945072,0.0,1
SVM,OSQP_polish_high,optimal,0.063653643,675,581.1318831343323,14,5754,1,0.003854518,0.057878003,0.0,2
SVM,OSQP_polish_high,optimal,0.093760777,1050,583.344238226636,14,5754,1,0.003833426,0.088084678,0.0,4
SVM,OSQP_polish_high,optimal,0.17728518799999998,2175,566.9885387828232,14,5754,1,0.003805084,0.171709858,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.08669327499999999,750,663.2506834000596,16,7056,1,0.005238761,0.078811868,0.0,2
SVM,OSQP_polish_high,optimal,0.06854067,575,651.5965603557057,16,7056,-1,0.005081892,0.060794822,0.0,2
SVM,OSQP_polish_high,optimal,0.065825152,550,651.9114122091828,16,7056,1,0.005749033,0.057487219,0.0,1
SVM,OSQP_polish_high,optimal,0.106666269,975,674.088114098391,16,7056,1,0.005087557,0.09918226,0.0,2
SVM,OSQP_polish_high,optimal,0.07885295399999999,675,667.7319395680258,16,7056,1,0.005398271,0.070695208,0.0,2
SVM,OSQP_polish_high,optimal,0.081157053,700,666.4982182825443,16,7056,1,0.005309324,0.073230528,0.0,1
SVM,OSQP_polish_high,optimal,0.083323662,725,676.8262814903461,16,7056,-1,0.005414205,0.07514141,0.0,1
SVM,OSQP_polish_high,optimal,0.106139574,925,661.4794550742746,16,7056,1,0.005469873,0.097542086,0.0,1
SVM,OSQP_polish_high,optimal,0.092973765,825,648.3942037483442,16,7056,-1,0.006132106,0.084368075,0.0,2
SVM,OSQP_polish_high,optimal,0.097818509,850,662.5105532025237,16,7056,1,0.005218247,0.089548214,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,6.231325099999999,950,6666.176551488027,166,446706,1,0.571624781,5.500878458,0.0,2
SVM,OSQP_polish_high,optimal,5.1318915899999995,775,6656.262673029607,166,446706,-1,0.645630955,4.314728876,0.0,2
SVM,OSQP_polish_high,optimal,6.561462697,1025,6719.163074808324,166,446706,-1,0.422095464,6.036905602,0.0,2
SVM,OSQP_polish_high,optimal,6.637530627,1075,6672.301577418342,166,446706,1,0.586780547,5.948862808,0.0,2
SVM,OSQP_polish_high,optimal,5.847313668999999,1025,6722.7541006600095,166,446706,-1,0.360677587,5.360950418,0.0,2
SVM,OSQP_polish_high,optimal,6.394445898000001,950,6694.076780233015,166,446706,-1,0.693810219,5.548866329,0.0,2
SVM,OSQP_polish_high,optimal,5.1290522549999995,775,6682.473870064712,166,446706,-1,0.273562014,4.652990779,0.0,2
SVM,OSQP_polish_high,optimal,5.262605766,850,6713.701631391869,166,446706,-1,0.454845977,4.63581076,0.0,2
SVM,OSQP_polish_high,optimal,7.844202884,1450,6770.323495621667,166,446706,-1,0.496061089,7.26408229,0.0,1
SVM,OSQP_polish_high,optimal,7.804479627,1500,6698.399597213878,166,446706,1,0.653192999,7.070336537,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.083634016,625,701.9288093835427,17,7751,1,0.006047145,0.0743249,0.0,2
SVM,OSQP_polish_high,optimal,0.08735641,650,682.1824736450084,17,7751,1,0.006275751,0.077954186,0.0,1
SVM,OSQP_polish_high,optimal,0.054181784,450,718.3939547570621,17,7751,1,0.005232182,0.046037708,0.0,1
SVM,OSQP_polish_high,optimal,0.09220951200000001,700,700.6556707248596,17,7751,1,0.006054629,0.082959115,0.0,1
SVM,OSQP_polish_high,optimal,0.17135334900000002,1475,700.2466374444979,17,7751,1,0.00602003,0.162583861,0.0,2
SVM,OSQP_polish_high,optimal,0.09891745400000002,750,687.2288513631871,17,7751,1,0.006037811,0.08982183,0.0,2
SVM,OSQP_polish_high,optimal,0.08183890700000002,600,718.7685887326385,17,7751,1,0.006001082,0.072552288,0.0,2
SVM,OSQP_polish_high,optimal,0.090410921,800,701.9391160227447,17,7751,-1,0.005665648,0.081986526,0.0,2
SVM,OSQP_polish_high,optimal,0.126856316,1025,694.9741083471347,17,7751,1,0.006020264,0.118015328,0.0,4
SVM,OSQP_polish_high,optimal,0.080622967,600,710.7338727265565,17,7751,1,0.006480835,0.071281634,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.10785519400000002,650,812.5080375484768,20,10020,1,0.00873806,0.094341583,0.0,2
SVM,OSQP_polish_high,optimal,0.105944264,650,812.5390758739405,20,10020,1,0.008453294,0.093034704,0.0,2
SVM,OSQP_polish_high,optimal,0.128446968,775,813.8956041578573,20,10020,1,0.008563021,0.113403236,0.0,2
SVM,OSQP_polish_high,optimal,0.27148585199999997,1500,802.811110055611,20,10020,1,0.008677831,0.256292508,0.0,4
SVM,OSQP_polish_high,optimal,0.100127788,600,825.1338175205317,20,10020,1,0.008692388,0.086955413,0.0,2
SVM,OSQP_polish_high,optimal,0.103766872,625,823.7543233958854,20,10020,1,0.009578592,0.089365471,0.0,2
SVM,OSQP_polish_high,optimal,0.10901432800000001,650,823.7220003816609,20,10020,1,0.009167618,0.095220966,0.0,2
SVM,OSQP_polish_high,optimal,0.205305166,1150,800.8925334816298,20,10020,1,0.009457205,0.189185977,0.0,2
SVM,OSQP_polish_high,optimal,0.082714204,475,814.957485546377,20,10020,1,0.008845529,0.069153419,0.0,1
SVM,OSQP_polish_high,optimal,0.118899475,725,847.707024807827,20,10020,1,0.008626098,0.105226462,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,7.591898358000001,775,8470.079809837242,209,697223,-1,0.383774637,6.85593605,0.0,2
SVM,OSQP_polish_high,optimal,8.865085568,875,8411.016847360794,209,697223,-1,0.851571426,7.709776602,0.0,2
SVM,OSQP_polish_high,optimal,10.252993473,1075,8420.253700252983,209,697223,1,0.949170517,9.112564999,0.0,2
SVM,OSQP_polish_high,optimal,10.774764967,1200,8433.818782250855,209,697223,1,0.813220931,9.819863606,0.0,2
SVM,OSQP_polish_high,optimal,7.595937085,725,8517.564119534321,209,697223,-1,0.734197557,6.495902612,0.0,2
SVM,OSQP_polish_high,optimal,8.948069582999999,925,8459.294626581022,209,697223,-1,0.73752844,7.958229401,0.0,2
SVM,OSQP_polish_high,optimal,10.009915407000001,1075,8356.209342215043,209,697223,-1,0.589447979,9.220273206,0.0,2
SVM,OSQP_polish_high,optimal,10.141799665,1125,8456.187635128505,209,697223,-1,0.864626368,9.136137327,0.0,2
SVM,OSQP_polish_high,optimal,9.579083827,1000,8525.463650294743,209,697223,-1,0.917704143,8.430870677,0.0,2
SVM,OSQP_polish_high,optimal,9.473574513,1000,8421.379010104338,209,697223,-1,0.541175502,8.634010975,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.199850001,1025,926.2065730294959,23,12557,1,0.012464478,0.180520489,0.0,1
SVM,OSQP_polish_high,optimal,0.19209416199999998,1000,935.8728624530897,23,12557,1,0.013100416,0.172117165,0.0,1
SVM,OSQP_polish_high,optimal,0.10120207199999999,450,950.4672994304583,23,12557,1,0.01279152,0.081069885,0.0,1
SVM,OSQP_polish_high,optimal,0.184037898,950,964.5205821567076,23,12557,-1,0.012293299,0.164940099,0.0,1
SVM,OSQP_polish_high,optimal,0.15522845899999999,775,943.8977688046764,23,12557,1,0.012408119,0.136321585,0.0,2
SVM,OSQP_polish_high,optimal,0.160024137,775,921.7302335412973,23,12557,-1,0.012659098,0.140531624,0.0,2
SVM,OSQP_polish_high,optimal,0.27544833100000005,1500,939.2944904320174,23,12557,1,0.012437721,0.256696548,0.0,1
SVM,OSQP_polish_high,optimal,0.16375694,800,953.098554430517,23,12557,1,0.012322966,0.144090724,0.0,1
SVM,OSQP_polish_high,optimal,0.143525542,675,950.5859269553418,23,12557,1,0.013295071,0.122437953,0.0,2
SVM,OSQP_polish_high,optimal,0.277887703,1525,944.4624717141253,23,12557,1,0.012377939,0.259072877,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.16912934200000002,650,1032.432545035969,26,15366,1,0.01841354,0.140864434,0.0,2
SVM,OSQP_polish_high,optimal,0.206947247,850,1040.9758759168838,26,15366,-1,0.018723547,0.178356719,0.0,2
SVM,OSQP_polish_high,optimal,0.133703384,525,1067.4784437846674,26,15366,-1,0.016277412,0.106953807,0.0,2
SVM,OSQP_polish_high,optimal,0.35082742799999994,1625,1069.2919113973421,26,15366,1,0.018520722,0.322376888,0.0,2
SVM,OSQP_polish_high,optimal,0.15532314000000003,575,1070.955618967873,26,15366,1,0.018508929,0.126214925,0.0,2
SVM,OSQP_polish_high,optimal,0.14298988,575,1076.4943532516543,26,15366,1,0.016387503,0.116267171,0.0,2
SVM,OSQP_polish_high,optimal,0.187490341,800,1061.8008501945935,26,15366,1,0.016638197,0.161019186,0.0,2
SVM,OSQP_polish_high,optimal,0.217735546,925,1073.6405704782296,26,15366,-1,0.018676195,0.189539333,0.0,1
SVM,OSQP_polish_high,optimal,0.243507774,1050,1047.250536137994,26,15366,-1,0.018461199,0.215707461,0.0,2
SVM,OSQP_polish_high,optimal,0.14249177500000001,525,1064.2591376044925,26,15366,1,0.018672468,0.11322892,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.41411981200000003,650,1297.4326384903309,31,20645,-1,0.030183251,0.343587675,0.0,2
SVM,OSQP_polish_high,optimal,0.6501766110000001,1375,1255.2822120458543,31,20645,1,0.030160512,0.595494009,0.0,1
SVM,OSQP_polish_high,optimal,0.396335012,1375,1256.025919215152,31,20645,1,0.03014937,0.349402632,0.0,1
SVM,OSQP_polish_high,optimal,0.284245371,900,1264.206991065227,31,20645,1,0.030172607,0.236778643,0.0,1
SVM,OSQP_polish_high,optimal,0.574937962,1025,1258.7280143380449,31,20645,1,0.03106673,0.526942873,0.0,1
SVM,OSQP_polish_high,optimal,0.5986779689999999,1125,1276.3304211005584,31,20645,-1,0.0308124,0.550678142,0.0,1
SVM,OSQP_polish_high,optimal,0.393258066,1350,1260.429852580587,31,20645,-1,0.030465405,0.345830523,0.0,2
SVM,OSQP_polish_high,optimal,0.516012635,850,1258.3022382922697,31,20645,1,0.030463753,0.447485102,0.0,1
SVM,OSQP_polish_high,optimal,0.259500928,800,1260.8863379819265,31,20645,1,0.030827284,0.209963756,0.0,2
SVM,OSQP_polish_high,optimal,0.201004995,575,1275.150971409631,31,20645,1,0.030063945,0.152111228,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.45707722799999995,1150,1485.4871554391184,37,27971,-1,0.052779019,0.373494157,0.0,2
SVM,OSQP_polish_high,optimal,0.471949548,1200,1534.8417292146257,37,27971,1,0.053240957,0.386687184,0.0,2
SVM,OSQP_polish_high,optimal,0.43179795499999996,1075,1473.1267736611137,37,27971,1,0.052870084,0.349139284,0.0,1
SVM,OSQP_polish_high,optimal,0.388797524,925,1489.0864317352687,37,27971,1,0.052647108,0.303770196,0.0,2
SVM,OSQP_polish_high,optimal,0.337852231,775,1514.4521428907794,37,27971,1,0.052807122,0.251795143,0.0,1
SVM,OSQP_polish_high,optimal,0.5514384299999999,1450,1492.5782600169312,37,27971,1,0.053344056,0.466432865,0.0,1
SVM,OSQP_polish_high,optimal,0.412593729,1000,1526.497253803715,37,27971,1,0.052738561,0.326339498,0.0,1
SVM,OSQP_polish_high,optimal,0.327106185,725,1516.105510307503,37,27971,1,0.053315119,0.23914849,0.0,2
SVM,OSQP_polish_high,optimal,0.38187201099999996,900,1501.1719465199415,37,27971,-1,0.052896715,0.295670167,0.0,2
SVM,OSQP_polish_high,optimal,0.5935805030000001,1600,1504.5631730949267,37,27971,1,0.053356315,0.508387201,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.464018986,725,1802.647466312243,45,39419,-1,0.099143874,0.302789759,0.0,2
SVM,OSQP_polish_high,optimal,0.742749408,875,1854.608322055712,45,39419,1,0.09841924,0.579205583,0.0,1
SVM,OSQP_polish_high,optimal,0.7091250119999999,1300,1837.837685998321,45,39419,-1,0.09861285,0.546437534,0.0,1
SVM,OSQP_polish_high,optimal,0.7019567800000001,725,1843.3175839514183,45,39419,1,0.098667584,0.499148325,0.0,2
SVM,OSQP_polish_high,optimal,0.791258057,1575,1819.3928288624327,45,39419,-1,0.09842188,0.636343199,0.0,1
SVM,OSQP_polish_high,optimal,0.750235251,850,1819.3005531838844,45,39419,1,0.097910091,0.594614232,0.0,2
SVM,OSQP_polish_high,optimal,0.706936613,725,1855.3505294324543,45,39419,1,0.100489618,0.500643679,0.0,1
SVM,OSQP_polish_high,optimal,0.701606397,725,1837.3861802333806,45,39419,-1,0.097735461,0.49676576,0.0,1
SVM,OSQP_polish_high,optimal,0.722103713,1375,1856.3846375924804,45,39419,-1,0.098390095,0.559502056,0.0,2
SVM,OSQP_polish_high,optimal,0.546102791,925,1841.4417099760242,45,39419,1,0.097704465,0.385243129,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,0.8628595960000001,1050,2237.9551551155864,55,56429,-1,0.184367348,0.562047253,0.0,2
SVM,OSQP_polish_high,optimal,0.809932557,950,2242.6731595974484,55,56429,-1,0.18529385,0.504117788,0.0,1
SVM,OSQP_polish_high,optimal,1.03065112,1425,2230.5250070353804,55,56429,-1,0.183224691,0.739925347,0.0,2
SVM,OSQP_polish_high,optimal,0.786109242,900,2264.3500889605375,55,56429,1,0.182449597,0.479783236,0.0,2
SVM,OSQP_polish_high,optimal,0.809294204,950,2245.547239263881,55,56429,-1,0.182817172,0.50639437,0.0,2
SVM,OSQP_polish_high,optimal,0.780023083,900,2173.429742969933,55,56429,-1,0.184071129,0.480229911,0.0,1
SVM,OSQP_polish_high,optimal,1.030710568,1425,2196.3198052801895,55,56429,-1,0.18312581,0.743437308,0.0,2
SVM,OSQP_polish_high,optimal,0.727483792,800,2229.5765182396995,55,56429,1,0.18314852,0.425140188,0.0,1
SVM,OSQP_polish_high,optimal,1.036133309,1425,2277.128229693116,55,56429,1,0.183164871,0.740744884,0.0,2
SVM,OSQP_polish_high,optimal,0.8671640810000001,1075,2212.3267810217585,55,56429,-1,0.183723944,0.568311607,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,1.540937909,1400,2714.64015374758,68,83028,1,0.345144161,0.983343827,0.0,2
SVM,OSQP_polish_high,optimal,1.501029785,1350,2735.288230884917,68,83028,-1,0.345238499,0.947990837,0.0,1
SVM,OSQP_polish_high,optimal,1.507290466,1325,2766.6425919787134,68,83028,1,0.347036514,0.93185789,0.0,1
SVM,OSQP_polish_high,optimal,1.34885838,1100,2754.1584497495824,68,83028,1,0.345824536,0.772816873,0.0,1
SVM,OSQP_polish_high,optimal,1.5845175560000002,1450,2788.357794464061,68,83028,1,0.351185381,1.015939238,0.0,1
SVM,OSQP_polish_high,optimal,1.283980286,1000,2719.5444761725685,68,83028,1,0.34704954,0.707299833,0.0,1
SVM,OSQP_polish_high,optimal,1.192630663,850,2783.8223718300537,68,83028,1,0.346143835,0.608716383,0.0,2
SVM,OSQP_polish_high,optimal,1.371843392,1125,2739.6525302997957,68,83028,1,0.348524553,0.79613024,0.0,1
SVM,OSQP_polish_high,optimal,1.335179617,1075,2748.9488043769084,68,83028,-1,0.344762305,0.760625459,0.0,1
SVM,OSQP_polish_high,optimal,1.4154660039999998,1175,2777.4699421097653,68,83028,1,0.34460277,0.834223176,0.0,2


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
SVM,OSQP_polish_high,optimal,2.958202037,2000,3393.3623344067164,84,122724,-1,0.678004033,1.883363865,0.0,2
SVM,OSQP_polish_high,optimal,2.538180804,1500,3418.749551883579,84,122724,-1,0.673076209,1.449161969,0.0,2
SVM,OSQP_polish_high,optimal,2.327472854,1275,3457.290202726031,84,122724,-1,0.639228383,1.24126268,0.0,1
SVM,OSQP_polish_high,optimal,2.419408826,1375,3401.180317224668,84,122724,-1,0.673710813,1.325735938,0.0,1
SVM,OSQP_polish_high,optimal,2.238661542,1150,3388.027990156854,84,122724,-1,0.67529211,1.132442268,0.0,2
SVM,OSQP_polish_high,optimal,2.289365251,1250,3421.0303428984134,84,122724,-1,0.634232808,1.218820785,0.0,1
SVM,OSQP_polish_high,optimal,2.0303475399999997,925,3419.1673459345197,84,122724,1,0.676471622,0.904805816,0.0,1
SVM,OSQP_polish_high,optimal,2.703813759,1750,3387.3952658057055,84,122724,-1,0.639680485,1.679756835,0.0,2
SVM,OSQP_polish_high,optimal,2.264090334,1225,3404.0970486495626,84,122724,-1,0.638113216,1.194953207,0.0,1
SVM,OSQP_polish_high,optimal,2.387831293,1350,3423.9673578782667,84,122724,1,0.635824732,1.324544402,0.0,1


==> data/results/benchmark_problems_high_accuracy/OSQP_polish_high/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N,status_polish,setup_time,solve_time,update_time,rho_updates
Random QP,OSQP_polish_high,optimal,0.001611205,625,-0.4067156248711993,10,178,1,0.000141093,0.0014291070000000002,0.0,2
Random QP,OSQP_polish_high,optimal,0.000961779,325,3.0662536848013318,10,186,1,0.000137157,0.000751492,0.0,2
Random QP,OSQP_polish_high,optimal,0.0006315450000000001,200,10.335676872087074,10,180,1,0.000137539,0.000461908,0.0,0
Random QP,OSQP_polish_high,optimal,0.000999442,350,8.044181247317644,10,178,1,0.00014034100000000002,0.000831942,0.0,2
Random QP,OSQP_polish_high,optimal,0.001408719,500,-3.7955019742843072,10,182,1,0.000150985,0.001225073,0.0,2
Random QP,OSQP_polish_high,optimal,0.0014487120000000002,550,2.8523924588141383,10,178,1,0.000137109,0.001275693,0.0,1
Random QP,OSQP_polish_high,optimal,0.000856199,300,-3.058394104610042,10,182,1,0.000141168,0.00068085,0.0,0
Random QP,OSQP_polish_high,optimal,0.0005358499999999999,150,7.469246254803691,10,176,1,0.000143707,0.000355856,0.0,0
Random QP,OSQP_polish_high,optimal,0.0008015089999999999,250,1.6373506506239248,10,172,1,0.000138263,0.0006134269999999999,0.0,2
Random QP,OSQP_polish_high,optimal,0.001305233,500,2.9973045672096643,10,180,1,0.000142636,0.001125045,0.0,0
Random QP,OSQP_polish_high,optimal,0.001067996,300,3.03298336376557,11,224,1,0.000174895,0.00085502,0.0,0
Random QP,OSQP_polish_high,optimal,0.001042844,300,6.402943692884263,11,218,1,0.00015409,0.000836597,0.0,0
Random QP,OSQP_polish_high,optimal,0.001130266,350,1.6043094117888268,11,214,1,0.00016454099999999998,0.000924026,0.0,2
Random QP,OSQP_polish_high,optimal,0.0031027470000000003,1050,14.485513665924714,11,216,1,0.000152044,0.0029006640000000003,0.0,3
Random QP,OSQP_polish_high,optimal,0.001094647,350,7.444894501067991,11,224,1,0.000150793,0.000906983,0.0,1
Random QP,OSQP_polish_high,optimal,0.001056812,300,66.72508471654369,11,212,1,0.000159059,0.000854843,0.0,1
Random QP,OSQP_polish_high,optimal,0.000845808,225,10.517339251042337,11,218,1,0.000153408,0.000635314,0.0,0
Random QP,OSQP_polish_high,optimal,0.001299167,425,3.925678960921532,11,216,1,0.000150226,0.001115063,0.0,3
Random QP,OSQP_polish_high,optimal,0.0010318379999999998,300,5.790988547607587,11,208,1,0.00016037200000000002,0.000835554,0.0,1
Random QP,OSQP_polish_high,optimal,0.001019353,325,6.110695384776612,11,216,1,0.00014693899999999998,0.0008327839999999999,0.0,0
Random QP,OSQP_polish_high,optimal,0.001166296,325,6.582097931704997,12,264,1,0.000166324,0.000946014,0.0,1
Random QP,OSQP_polish_high,optimal,0.000940207,250,0.13000754941359535,12,250,1,0.000181877,0.000718668,0.0,0
Random QP,OSQP_polish_high,optimal,0.001255593,350,29.311764344408274,12,254,1,0.00018736,0.001025338,0.0,1
Random QP,OSQP_polish_high,optimal,0.002311933,700,8.34871899738964,12,258,1,0.000160163,0.002111339,0.0,3
Random QP,OSQP_polish_high,optimal,0.00088847,225,7.0352288314021285,12,262,1,0.00017794900000000005,0.000674861,0.0,0
Random QP,OSQP_polish_high,optimal,0.000922224,225,5.970447838432027,12,254,1,0.000192604,0.000682416,0.0,1
Random QP,OSQP_polish_high,optimal,0.001023642,325,0.4509584341972525,12,250,1,0.000156582,0.00082423,0.0,0
Random QP,OSQP_polish_high,optimal,0.0008982170000000002,275,6.35618901068446,12,258,1,0.000152746,0.0007066339999999999,0.0,0
Random QP,OSQP_polish_high,optimal,0.002149828,675,18.491155896311678,12,258,1,0.000173143,0.001946537,0.0,3
Random QP,OSQP_polish_high,optimal,0.001001987,225,-2.6939234517298174,12,254,1,0.000192724,0.0007541080000000001,0.0,0
Random QP,OSQP_polish_high,optimal,0.003624408,650,5.065898343086098,13,306,1,0.000283513,0.003287347,0.0,0
Random QP,OSQP_polish_high,optimal,0.0022563080000000003,375,0.7757266649503487,13,308,1,0.000300358,0.001813841,0.0,0
Random QP,OSQP_polish_high,optimal,0.001153788,325,2.235542522095254,13,316,1,0.000173547,0.000926787,0.0,2
Random QP,OSQP_polish_high,optimal,0.004119083999999999,725,0.7074237079992878,13,302,1,0.000290333,0.003756103,0.0,1
Random QP,OSQP_polish_high,optimal,0.004815313,925,8.484040610037082,13,296,1,0.000277382,0.004467498,0.0,1
Random QP,OSQP_polish_high,optimal,0.0021893840000000004,325,20.834894143030038,13,302,1,0.000296708,0.001810383,0.0,1
Random QP,OSQP_polish_high,optimal,0.002002514,325,10.047973328882973,13,304,1,0.00027987,0.001669269,0.0,0
Random QP,OSQP_polish_high,optimal,0.001780423,275,1.417151115860004,13,306,1,0.000282433,0.001428042,0.0,0
Random QP,OSQP_polish_high,optimal,0.002233412,375,13.203321687243161,13,298,1,0.000272233,0.001847573,0.0,1
Random QP,OSQP_polish_high,optimal,0.0022201670000000003,325,35.911157633824395,13,304,1,0.00030959900000000003,0.00181841,0.0,1
Random QP,OSQP_polish_high,optimal,0.002433319,350,27.847041395634843,15,412,1,0.00032943400000000003,0.002021044,0.0,1
Random QP,OSQP_polish_high,optimal,0.002439941,350,9.814766171919267,15,422,1,0.000326645,0.002036003,0.0,1
Random QP,OSQP_polish_high,optimal,0.0022118010000000002,325,14.376194330521267,15,406,1,0.000327225,0.001806047,0.0,1
Random QP,OSQP_polish_high,optimal,0.001591588,375,25.27460956428909,15,418,1,0.000233214,0.001309198,0.0,1
Random QP,OSQP_polish_high,optimal,0.00135405,300,2.8127263750104974,15,412,1,0.000214725,0.001095017,0.0,0
Random QP,OSQP_polish_high,optimal,0.002145567,300,13.390197936816593,15,408,1,0.000351099,0.001725347,0.0,1
Random QP,OSQP_polish_high,optimal,0.0013365520000000002,300,9.887007988987726,15,416,1,0.000221925,0.001057724,0.0,0
Random QP,OSQP_polish_high,optimal,0.0024189129999999995,350,6.191696208647822,15,410,1,0.00034719,0.002001696,0.0,1
Random QP,OSQP_polish_high,optimal,0.001742764,425,6.533237821686012,15,406,1,0.000226006,0.0014655579999999998,0.0,0
Random QP,OSQP_polish_high,optimal,0.0015381149999999998,350,18.91869902386892,15,412,1,0.000220451,0.001259103,0.0,1
Random QP,OSQP_polish_high,optimal,0.005399686999999999,975,9.472959553789863,18,612,1,0.000342592,0.00499144,0.0,5
Random QP,OSQP_polish_high,optimal,0.00224024,350,2.565901899618658,18,594,1,0.00034223,0.001829443,0.0,2
Random QP,OSQP_polish_high,optimal,0.003608371,625,18.12468587965616,18,614,1,0.0003327580000000001,0.003205807,0.0,1
Random QP,OSQP_polish_high,optimal,0.002370603,400,6.469777737186061,18,604,1,0.000319331,0.001987935,0.0,0
Random QP,OSQP_polish_high,optimal,0.0017427749999999998,275,4.225816026269925,18,610,1,0.000330845,0.001343139,0.0,0
Random QP,OSQP_polish_high,optimal,0.001972054,325,11.135122540973821,18,612,1,0.000317343,0.001593719,0.0,0
Random QP,OSQP_polish_high,optimal,0.002397067,400,6.898337812791435,18,602,1,0.000320497,0.002011,0.0,1
Random QP,OSQP_polish_high,optimal,0.004648726,850,29.98559226027124,18,622,1,0.000353606,0.0042313870000000005,0.0,1
Random QP,OSQP_polish_high,optimal,0.00226705,375,-0.6267424298141504,18,594,1,0.000317677,0.001877917,0.0,0
Random QP,OSQP_polish_high,optimal,0.00771499,1375,11.915666661273846,18,598,1,0.000320608,0.007314843,0.0,1
Random QP,OSQP_polish_high,optimal,0.00319286,350,37.50461869547804,23,1002,1,0.000511655,0.002587529,0.0,1
Random QP,OSQP_polish_high,optimal,0.012801651,1475,24.39302119325261,23,1016,1,0.0006595110000000001,0.012053423999999998,0.0,0
Random QP,OSQP_polish_high,optimal,0.005277792999999999,475,31.58914998977737,23,1032,1,0.000647773,0.004494519000000001,0.0,1
Random QP,OSQP_polish_high,optimal,0.004701865,400,59.85608602371306,23,1020,1,0.000650017,0.003912875,0.0,2
Random QP,OSQP_polish_high,optimal,0.005473385,475,32.966969208578426,23,1022,1,0.000658275,0.004685959,0.0,1
Random QP,OSQP_polish_high,optimal,0.005235920000000001,450,17.03751976215133,23,1066,1,0.0006681860000000001,0.004414875,0.0,2
Random QP,OSQP_polish_high,optimal,0.003701588,425,12.391190207430858,23,1004,1,0.000508959,0.003075014,0.0,2
Random QP,OSQP_polish_high,optimal,0.008830811,900,42.54022512901877,23,1034,1,0.000671712,0.008063347,0.0,1
Random QP,OSQP_polish_high,optimal,0.011514915,1300,52.08499184772555,23,994,1,0.000660475,0.010755447,0.0,5
Random QP,OSQP_polish_high,optimal,0.00689226,625,37.77319014970979,23,1016,1,0.000667466,0.006050432,0.0,1
Random QP,OSQP_polish_high,optimal,0.011684746000000001,975,39.53319097229111,29,1694,1,0.000952756,0.01062766,0.0,1
Random QP,OSQP_polish_high,optimal,0.010002689,775,30.616681195607985,29,1694,-1,0.00091338,0.008977141999999999,0.0,3
Random QP,OSQP_polish_high,optimal,0.014156897,1150,85.9231743822332,29,1702,1,0.000819649,0.013208771,0.0,5
Random QP,OSQP_polish_high,optimal,0.01556608,1300,58.30224255403007,29,1670,1,0.0007938719999999999,0.014642851,0.0,1
Random QP,OSQP_polish_high,optimal,0.013950266,1175,22.921814635170456,29,1672,1,0.000809487,0.013016451000000002,0.0,1
Random QP,OSQP_polish_high,optimal,0.00701529,525,36.59074621564826,29,1680,1,0.00081274,0.006056818,0.0,1
Random QP,OSQP_polish_high,optimal,0.008575995000000001,650,46.78609044879306,29,1688,1,0.0008062319999999999,0.007623942,0.0,1
Random QP,OSQP_polish_high,optimal,0.011639466,925,18.587928796210367,29,1702,1,0.000818735,0.010688086,0.0,1
Random QP,OSQP_polish_high,optimal,0.012967925,1050,47.526672281666755,29,1664,1,0.000845768,0.011998445,0.0,0
Random QP,OSQP_polish_high,optimal,0.005838011999999999,425,48.97639614520589,29,1696,1,0.000911051,0.004794888,0.0,1
Random QP,OSQP_polish_high,optimal,0.025858697000000003,1550,86.10816139583899,39,3204,1,0.001619698,0.024042317,0.0,1
Random QP,OSQP_polish_high,optimal,0.015366043,825,91.1844963868125,39,3204,-1,0.0016764520000000002,0.013445846,0.0,1
Random QP,OSQP_polish_high,optimal,0.012092575,625,105.23463962569063,39,3200,1,0.001650314,0.010216527,0.0,1
Random QP,OSQP_polish_high,optimal,0.020666143,1150,56.15555189471363,39,3166,1,0.002007655,0.018470769,0.0,1
Random QP,OSQP_polish_high,optimal,0.008905779,425,49.21571594287232,39,3220,1,0.001641389,0.007036469,0.0,1
Random QP,OSQP_polish_high,optimal,0.009621922000000002,475,153.70869160913358,39,3160,1,0.001608852,0.007805664,0.0,1
Random QP,OSQP_polish_high,optimal,0.017958697,1000,83.00433046936905,39,3192,1,0.001626223,0.016119238,0.0,1
Random QP,OSQP_polish_high,optimal,0.028098071000000002,1675,68.40700430794158,39,3252,1,0.001634987,0.026245279,0.0,3
Random QP,OSQP_polish_high,optimal,0.016877811,875,124.2771147429332,39,3230,1,0.002091815,0.014585308,0.0,1
Random QP,OSQP_polish_high,optimal,0.015880987000000003,975,90.62408296172222,39,3226,1,0.001569798,0.014127047,0.0,1
Random QP,OSQP_polish_high,optimal,0.041292393999999996,1300,180.9233828130804,53,6268,-1,0.003398378,0.037522794,0.0,1
Random QP,OSQP_polish_high,optimal,0.032158718,975,267.76342565564187,53,6208,1,0.003355208,0.028377386,0.0,3
Random QP,OSQP_polish_high,optimal,0.043027080999999995,1375,232.63269791488563,53,6260,1,0.0034277170000000003,0.039198699,0.0,1
Random QP,OSQP_polish_high,optimal,0.042668972,1375,235.7709792219244,53,6246,1,0.003421545,0.038870551,0.0,1
Random QP,OSQP_polish_high,optimal,0.043841405,1400,189.2716618962952,53,6126,1,0.003375709,0.040084229,0.0,3
Random QP,OSQP_polish_high,optimal,0.043471447,1625,214.7312095766172,53,6152,-1,0.003243628,0.039892641,0.0,1
Random QP,OSQP_polish_high,optimal,0.043585045999999995,1625,140.22295784955318,53,6178,1,0.003210193,0.040045459,0.0,1
Random QP,OSQP_polish_high,optimal,0.035132859999999995,1100,226.20700346322425,53,6130,1,0.003403389,0.031340954,0.0,1
Random QP,OSQP_polish_high,optimal,0.038515657,1200,212.32221984356465,53,6166,1,0.003422219,0.034699699,0.0,1
Random QP,OSQP_polish_high,optimal,0.053306389,1775,169.6194332451609,53,6190,1,0.003423957,0.049542717,0.0,1
Random QP,OSQP_polish_high,optimal,0.216483812,3250,351.1107014943632,73,12284,-1,0.007366353000000002,0.207923837,0.0,1
Random QP,OSQP_polish_high,optimal,0.08743873199999999,1500,537.2644458493752,73,12384,1,0.007561201999999999,0.079198898,0.0,1
Random QP,OSQP_polish_high,optimal,0.104010833,1825,245.9941572201764,73,12288,1,0.007476285,0.095801079,0.0,1
Random QP,OSQP_polish_high,optimal,0.106261583,1875,233.50366632613944,73,12342,1,0.007330066999999998,0.098216218,0.0,1
Random QP,OSQP_polish_high,optimal,0.074415853,1250,226.1612023540192,73,12356,1,0.007385728,0.066360047,0.0,1
Random QP,OSQP_polish_high,optimal,0.06692512499999999,1100,420.6842839307295,73,12384,-1,0.007539715,0.058669834,0.0,1
Random QP,OSQP_polish_high,optimal,0.104924615,1850,317.9416110947028,73,12438,-1,0.007396681,0.096840133,0.0,1
Random QP,OSQP_polish_high,optimal,0.10921687,2150,364.4465457671173,73,12406,1,0.007548276,0.101026082,0.0,1
Random QP,OSQP_polish_high,optimal,0.131388459,2425,318.44498522247045,73,12370,1,0.007257409,0.122659116,0.0,1
Random QP,OSQP_polish_high,optimal,0.093210286,1700,516.5118762795058,73,12350,1,0.007399694,0.08512777099999999,0.0,1
Random QP,OSQP_polish_high,optimal,0.33870597399999997,3350,663.2419333437766,103,25576,1,0.017402692,0.319788425,0.0,1
Random QP,OSQP_polish_high,optimal,0.184329341,1925,567.2282302025358,103,25516,1,0.015555551,0.16742342300000002,0.0,1
Random QP,OSQP_polish_high,optimal,0.26272695999999995,2525,1009.5777558003384,103,25482,1,0.017604789,0.243668433,0.0,1
Random QP,OSQP_polish_high,optimal,0.472031981,5050,487.16180825635564,103,25448,-1,0.01562139,0.454715397,0.0,1
Random QP,OSQP_polish_high,optimal,0.386300325,3775,935.4334009415072,103,25508,-1,0.017522997,0.367112748,0.0,1
Random QP,OSQP_polish_high,optimal,0.16053415999999998,1450,532.7717056376773,103,25530,-1,0.01736432,0.141574382,0.0,1
Random QP,OSQP_polish_high,optimal,0.148869195,1325,720.4429309429316,103,25594,1,0.017613993,0.12970943599999998,0.0,1
Random QP,OSQP_polish_high,optimal,0.197431595,2075,725.1166458988525,103,25534,-1,0.015993443,0.18013353399999998,0.0,1
Random QP,OSQP_polish_high,optimal,0.17994806500000002,1650,757.5105212074969,103,25440,1,0.017508258999999998,0.160990765,0.0,1
Random QP,OSQP_polish_high,optimal,0.199878164,1875,732.7930673709618,103,25514,1,0.017360485,0.181050387,0.0,1
Random QP,OSQP_polish_high,optimal,0.62889485,3275,1311.1859724833182,146,52538,-1,0.041886246,0.58366469,0.0,1
Random QP,OSQP_polish_high,optimal,0.403192881,2025,1690.7848280894736,146,52524,1,0.042269289,0.357565961,0.0,1
Random QP,OSQP_polish_high,optimal,0.48576606,2525,1689.3493130637914,146,52582,1,0.042403617000000005,0.440135339,0.0,1
Random QP,OSQP_polish_high,optimal,0.5547508000000001,3125,1526.211157369717,146,52540,1,0.037324253,0.514629729,0.0,1
Random QP,OSQP_polish_high,optimal,0.44092004,2400,1374.328279640629,146,52570,-1,0.037091712,0.400712584,0.0,1
Random QP,OSQP_polish_high,optimal,0.36762358700000003,1825,1635.0558107827408,146,52498,1,0.042243665,0.322134116,0.0,1
Random QP,OSQP_polish_high,optimal,0.5874420779999999,3050,1162.9314956269804,146,52604,-1,0.04226414,0.5418607329999999,0.0,1
Random QP,OSQP_polish_high,optimal,0.510178817,2675,1681.9681591221527,146,52558,1,0.042211756,0.465144073,0.0,1
Random QP,OSQP_polish_high,optimal,0.5663009539999999,2950,1859.7216777259664,146,52482,1,0.042255625,0.520837143,0.0,1
Random QP,OSQP_polish_high,optimal,0.3893363070000001,2100,1255.7866477383764,146,52470,1,0.03776193,0.348478598,0.0,1
Random QP,OSQP_polish_high,optimal,1.164512736,2900,2708.875374842865,211,110960,-1,0.027197268,1.131955016,0.0,1
Random QP,OSQP_polish_high,optimal,0.997523974,2325,3175.673791251441,211,110986,-1,0.0275103,0.964676453,0.0,1
Random QP,OSQP_polish_high,optimal,2.3211183269999998,6850,3283.504738568485,211,110918,-1,0.027067836,2.2892513880000003,0.0,1
Random QP,OSQP_polish_high,optimal,1.08541736,2625,2736.955385070108,211,110914,-1,0.027604041,1.052665066,0.0,1
Random QP,OSQP_polish_high,optimal,1.229183589,3100,2396.6370056381093,211,110938,-1,0.027460069,1.196932991,0.0,1
Random QP,OSQP_polish_high,optimal,1.5340628840000001,4150,3297.0882483842747,211,110968,-1,0.027818392,1.5013795760000002,0.0,1
Random QP,OSQP_polish_high,optimal,0.901466652,2050,2549.855448521072,211,110924,-1,0.027261152,0.8687899509999999,0.0,1
Random QP,OSQP_polish_high,optimal,2.522406788,7325,2542.117848518456,211,110948,1,0.057496149,2.4599787330000003,0.0,1
Random QP,OSQP_polish_high,optimal,1.0365556210000002,2525,2581.487489970585,211,110992,-1,0.02716869,1.004019492,0.0,1
Random QP,OSQP_polish_high,optimal,1.210963604,2875,3237.453522783369,211,110932,-1,0.041546229,1.164368013,0.0,1
Random QP,OSQP_polish_high,optimal,2.431104094,3325,6967.96431222031,304,230956,-1,0.173508563,2.245108445,0.0,1
Random QP,OSQP_polish_high,optimal,2.174754318,3025,6907.058271591016,304,230924,-1,0.103999771,2.056931012,0.0,1
Random QP,OSQP_polish_high,optimal,2.592406176,3475,6634.481485783133,304,230968,1,0.174496934,2.405377263,0.0,1
Random QP,OSQP_polish_high,optimal,2.338290655,3200,6375.530207089456,304,230910,-1,0.154257952,2.1700607830000003,0.0,1
Random QP,OSQP_polish_high,optimal,3.837523071,5775,5316.924359445853,304,230986,-1,0.093537394,3.731731748,0.0,1
Random QP,OSQP_polish_high,optimal,4.052219462999998,6225,6420.786325324218,304,230934,-1,0.100693004,3.938931614,0.0,0
Random QP,OSQP_polish_high,optimal,2.065704359,2775,5924.929794551999,304,230940,-1,0.102977721,1.948868379,0.0,1
Random QP,OSQP_polish_high,optimal,4.860716106,7450,5180.7535192508785,304,230944,-1,0.143370374,4.704909636,0.0,0
Random QP,OSQP_polish_high,optimal,4.357931514,6525,6738.56334435809,304,230960,-1,0.120449613,4.225182232,0.0,0
Random QP,OSQP_polish_high,optimal,3.574293473,5350,7282.237248463512,304,230954,-1,0.079190673,3.48302416,0.0,1
Random QP,OSQP_polish_high,optimal,7.467348962000001,4800,16903.79727212151,442,488410,-1,0.335573733,7.0974744020000005,0.0,0
Random QP,OSQP_polish_high,optimal,10.087775192999999,6925,13286.473831051262,442,488400,-1,0.294855396,9.746500135,0.0,0
Random QP,OSQP_polish_high,optimal,5.276052094,2950,12647.584676445296,442,488398,-1,0.537000809,4.701042608,0.0,1
Random QP,OSQP_polish_high,optimal,9.618069177999999,6475,14487.190968687411,442,488406,-1,0.373998857,9.210517272,0.0,0
Random QP,OSQP_polish_high,optimal,6.8673409020000005,4275,13420.252393161385,442,488398,-1,0.364812061,6.465334114,0.0,0
Random QP,OSQP_polish_high,optimal,9.448830268,6450,15031.344634416755,442,488406,-1,0.307698114,9.108604745,0.0,0
Random QP,OSQP_polish_high,optimal,8.094627481,5400,13716.01100919635,442,488398,-1,0.231114486,7.830646004,0.0,0
Random QP,OSQP_polish_high,optimal,9.104894642,6000,14796.374271032928,442,488402,-1,0.349944181,8.721461377,0.0,0
Random QP,OSQP_polish_high,optimal,4.723432029,2675,14513.03519817596,442,488404,-1,0.35284991,4.332474757,0.0,1
Random QP,OSQP_polish_high,optimal,7.486635015,4725,15004.121270476555,442,488394,-1,0.255592946,7.193597745,0.0,1
Random QP,OSQP_polish_high,optimal,13.590489675,3275,30852.31773362963,644,1036840,-1,0.7499462790000001,12.729554891,0.0,0
Random QP,OSQP_polish_high,optimal,15.413335424000001,3700,30689.174116389386,644,1036840,-1,0.863344715,14.439611610999998,0.0,0
Random QP,OSQP_polish_high,optimal,23.825323809,7125,31130.425479453766,644,1036838,-1,0.6027403179999999,23.130244231,0.0,0
Random QP,OSQP_polish_high,optimal,14.368985017,3425,26461.446336709825,644,1036840,-1,0.817389171,13.443551665,0.0,0
Random QP,OSQP_polish_high,optimal,18.657256832,4900,31390.27475545871,644,1036840,-1,0.6949348479999999,17.869667403,0.0,0
Random QP,OSQP_polish_high,optimal,16.517896393,4100,30571.33001130061,644,1036838,-1,0.750966667,15.67021935,0.0,0
Random QP,OSQP_polish_high,optimal,16.551681311,4125,29012.04850866855,644,1036840,-1,0.7756095590000001,15.67732605,0.0,0
Random QP,OSQP_polish_high,optimal,15.52747881,3775,27069.998859100142,644,1036840,-1,0.786843893,14.631462542000001,0.0,0
Random QP,OSQP_polish_high,optimal,17.621810217,4525,25719.50508693192,644,1036836,-1,0.629763609,16.900048395,0.0,0
Random QP,OSQP_polish_high,optimal,18.864849658,5125,26966.096945276935,644,1036840,-1,0.500960348,18.274388129000002,0.0,0
Random QP,OSQP_polish_high,optimal,43.649249583999996,4925,62564.14044252629,940,2209000,-1,1.736404625,41.657933875,0.0,0
Random QP,OSQP_polish_high,optimal,42.83709746,4700,60048.685651690714,940,2209000,-1,1.951207838,40.617195123,0.0,0
Random QP,OSQP_polish_high,optimal,35.70961179600001,3725,72618.41438761842,940,2209000,-1,1.997327429,33.361095349,0.0,0
Random QP,OSQP_polish_high,optimal,42.497869625999996,4875,65050.690067046424,940,2209000,-1,1.651884034,40.58185461,0.0,0
Random QP,OSQP_polish_high,optimal,39.530650519,4100,68758.08116848457,940,2209000,-1,1.819735206,37.443766938,0.0,0
Random QP,OSQP_polish_high,optimal,36.248618988000004,3850,74167.57972986631,940,2209000,-1,1.628250278,34.300651332,0.0,0
Random QP,OSQP_polish_high,optimal,37.781111533,4125,67470.88927391455,940,2209000,-1,1.913949796,35.581506594000004,0.0,0
Random QP,OSQP_polish_high,optimal,36.12100205100001,3900,58346.486994921295,940,2209000,-1,1.841030695,33.963640124,0.0,0
Random QP,OSQP_polish_high,optimal,34.918575921,3850,63707.977443359065,940,2209000,-1,1.338320913,33.231106984,0.0,0
Random QP,OSQP_polish_high,optimal,47.561457433,5475,80039.39614810683,940,2209000,-1,1.888275891,45.404392883999996,0.0,0
Random QP,OSQP_polish_high,optimal,71.22077071000002,3600,132962.14590755774,1373,4712822,-1,3.893931839,66.50040257,0.0,0
Random QP,OSQP_polish_high,optimal,73.293467711,3725,136507.7931221468,1373,4712822,-1,4.415453431,68.076815244,0.0,0
Random QP,OSQP_polish_high,optimal,69.95549405999999,3525,131694.82832345294,1373,4712822,-1,4.314898699,64.826385698,0.0,0
Random QP,OSQP_polish_high,optimal,77.878847417,3975,141049.651709287,1373,4712822,-1,3.961211165,73.168978072,0.0,0
Random QP,OSQP_polish_high,optimal,55.648359578999994,2675,146591.37625175162,1373,4712822,-1,3.769690198,50.700203213,0.0,0
Random QP,OSQP_polish_high,optimal,68.00106177800001,3425,140703.2951268097,1373,4712822,-1,3.926175191000001,63.129647821000006,0.0,0
Random QP,OSQP_polish_high,optimal,65.412396092,3200,126818.88479673507,1373,4712822,-1,4.499495405,59.804255553999994,0.0,0
Random QP,OSQP_polish_high,optimal,59.622561358,2850,130567.44349490931,1373,4712822,-1,3.81220585,54.700090904,0.0,0
Random QP,OSQP_polish_high,optimal,78.29513931199999,4075,137123.84218332169,1373,4712822,-1,4.241238078,73.310290934,0.0,0
Random QP,OSQP_polish_high,optimal,50.58786044399999,2400,136638.09973853632,1373,4712822,-1,3.808617558,45.59539173899999,0.0,0
Random QP,OSQP_polish_high,optimal,112.861986819,2600,293607.62737703416,2009,10090202,-1,10.088094303,99.11351170100001,0.0,0
Random QP,OSQP_polish_high,optimal,127.90705666,3050,289415.49920501444,2009,10090202,-1,10.175202645,114.363817273,0.0,0
Random QP,OSQP_polish_high,optimal,127.758532049,3050,294864.7466830454,2009,10090202,-1,9.982417268999999,114.888622752,0.0,0
Random QP,OSQP_polish_high,optimal,118.557351324,2800,286481.7287276755,2009,10090202,-1,9.934074022,105.563608047,0.0,0
Random QP,OSQP_polish_high,optimal,124.82380441,2950,294050.83590999444,2009,10090202,-1,9.966938084,111.832014961,0.0,0
Random QP,OSQP_polish_high,optimal,132.14696242700003,3200,310412.9243448641,2009,10090202,-1,10.152916507,119.53091756,0.0,0
Random QP,OSQP_polish_high,optimal,107.81207314,2475,284570.1248917273,2009,10090202,-1,10.07594018,94.05914541799999,0.0,0
Random QP,OSQP_polish_high,optimal,111.80638588099998,2600,307912.91043801425,2009,10090202,-1,9.875405764,98.245272398,0.0,0
Random QP,OSQP_polish_high,optimal,117.50146075200001,2750,281167.5706418836,2009,10090202,-1,10.115041534,104.29790257100001,0.0,0
Random QP,OSQP_polish_high,optimal,133.148676064,3375,282459.8762032357,2009,10090202,-1,9.894623803,120.749435495,0.0,0
Eq QP,OSQP_polish_high,optimal,9.4737e-05,50,-106.24857077075724,10,35,1,4.8492e-05,2.8966e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,9.206900000000004e-05,50,-58.20666934807245,10,43,1,4.1922e-05,2.7893e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00010403,50,-21.901897660219337,10,37,1,5.2752e-05,2.937e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,9.5256e-05,50,-9.656449917457783,10,35,1,5.292e-05,2.6594e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000114621,50,-164.32963115864084,10,39,1,7.0904e-05,2.6562e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.2981e-05,50,-164.62870822159678,10,35,1,3.9826e-05,2.692e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.190600000000001e-05,50,-102.27011212231173,10,39,1,3.909e-05,2.6392e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.224799999999999e-05,50,-13.843978054169359,10,33,1,4.0373e-05,2.6567e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,7.9866e-05,50,-137.10561859956775,10,29,1,3.2264e-05,2.7277e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,8.446199999999999e-05,50,-20.424715043787828,10,37,1,4.2624e-05,2.6053000000000006e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000109764,50,-61.898966118040256,11,51,1,4.7846e-05,3.8034e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011840100000000001,50,-86.94731466171379,11,45,1,4.946e-05,3.8179e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000125226,50,-38.79269375423314,11,41,1,5.0321e-05,3.8318e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011258700000000001,50,-55.96000385075965,11,43,1,5.026e-05,3.7855e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000114065,50,2.051820427700526,11,51,1,4.8622e-05,4.0527e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011217100000000001,50,-21.787919440471672,11,39,1,4.8811e-05,3.821e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000118928,50,-87.64786813175972,11,45,1,5.6535e-05,3.8782e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00012582200000000002,50,-145.285890749821,11,43,1,6.0981e-05,3.9308e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000108955,50,-26.455419971974123,11,35,1,4.6193e-05,3.7564e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00013698600000000002,50,-16.9756874824698,11,43,1,7.5157e-05,3.8516e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00013741100000000002,50,-58.88806586983046,12,58,1,6.209399999999999e-05,4.3377e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00011461,50,-70.6040322728343,12,44,1,4.7909e-05,4.1238e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000123089,50,-16.584037850349098,12,48,1,5.623e-05,4.2001000000000013e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00012243899999999998,50,-25.47812088976003,12,52,1,5.104e-05,4.3341e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00014934600000000002,50,-32.529684075497734,12,56,1,5.8865e-05,4.3508e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000144979,50,-13.650502112655715,12,48,1,5.913e-05,5.1488e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000117343,50,-17.260520940337173,12,44,1,5.0763e-05,4.2184e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000192101,50,-30.13160767606302,12,52,1,6.234800000000001e-05,5.3238e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00013138899999999998,50,-21.740787409091343,12,52,1,5.3018e-05,4.3045e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000131288,50,-25.96802075796505,12,48,1,5.3317e-05,4.3402e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000148459,50,-222.1342017472461,13,64,1,6.3318e-05,5.210600000000001e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000147107,50,-8.447643295999013,13,66,1,6.2403e-05,5.1713e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000159994,50,-19.83077408607835,13,74,1,7.113e-05,5.3759e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00014858799999999998,50,-4.5881015526818345,13,60,1,6.7798e-05,4.974e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00014403000000000002,50,-37.543391940340534,13,54,1,6.800899999999999e-05,4.4184e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000131138,50,-20.044078771225667,13,60,1,5.827100000000001e-05,4.3031e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000158187,50,-35.525226152740565,13,62,1,5.9403e-05,5.240600000000001e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000157061,50,-2.511648893526424,13,64,1,7.4873e-05,5.0813e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000127397,50,-148.3971937384902,13,56,1,5.1407e-05,4.268e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00012544500000000002,50,-9.59457143464482,13,62,1,5.1872e-05,4.5867e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000213707,50,-63.505706141569746,15,90,1,0.000107351,6.3788e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000216795,50,-4.983428982034819,15,100,1,8.631100000000001e-05,7.7601e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000181534,50,-11.960328344875608,15,84,1,7.9788e-05,6.1073e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.002523658,50,0.9418700025328928,15,96,1,9.0478e-05,6.7025e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000200283,50,-28.282277384455213,15,90,1,8.9483e-05,6.062e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000203428,50,-0.8870640640129852,15,86,1,9.2729e-05,6.3831e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00025206400000000003,50,-4.399228998704287,15,94,1,0.000141064,6.023e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000218613,50,-23.36849698850807,15,88,1,0.000100231,6.3216e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00017473,50,-146.16930971936102,15,84,1,8.2443e-05,5.4677e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000192576,50,-130.43503721676254,15,90,1,9.4206e-05,3.6528e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00017056,50,1.593360945879377,18,150,1,7.567e-05,5.3029e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00016972099999999998,50,-1.876847749311917,18,132,1,7.8188e-05,5.151e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00016232199999999998,50,-163.38904891434166,18,152,1,8.0804e-05,4.5634e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000160123,50,-28.528603255677577,18,142,1,6.982e-05,5.2314e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00016108300000000002,50,-24.202514736933875,18,148,1,6.9652e-05,5.0844e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000168667,50,7.287283557213841,18,150,1,7.1328e-05,5.4178e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000146897,50,-2.6228305675378976,18,140,1,6.181100000000001e-05,5.055e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000176569,50,0.14774627226549644,18,160,1,7.4367e-05,5.5944e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000148186,50,-24.425130707375736,18,132,1,6.7166e-05,4.650600000000001e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000182246,50,8.806886112320267,18,136,1,9.2814e-05,5.1639e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000283183,50,0.7387233272287796,23,246,1,0.000114707,9.0759e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00029613700000000003,50,2.4534309893228023,23,260,1,0.000122985,9.1903e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000331475,50,-8.019167100779967,23,276,1,0.000134863,9.5285e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000304233,50,-5.5236965140236,23,264,1,0.00012715100000000002,9.3161e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000305187,50,-40.019981479083626,23,266,1,0.000123089,0.000100003,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000306839,50,4.656218983331546,23,310,1,0.000124737,9.7729e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000299517,50,10.080248125565227,23,248,1,0.00012518299999999998,9.7321e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000300363,50,-8.9740814999624,23,278,1,0.000124731,9.7519e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000301655,50,3.36594894816899,23,238,1,0.000122227,9.4281e-05,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000296917,50,-5.983192844957718,23,260,1,0.000113677,0.000101601,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00051925,50,5.833066279807317,29,493,1,0.000250464,0.000140299,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00066496,50,-7.4832850431385625,29,493,1,0.000274492,0.000204662,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000462419,50,13.116156064363587,29,501,1,0.000186356,0.000134326,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000489025,50,-24.342780558602144,29,469,1,0.00021422900000000005,0.000131301,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000465997,50,5.298510127401978,29,471,1,0.000187484,0.00013641,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000462477,50,-5.518453111963002,29,479,1,0.000202698,0.000136849,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000449731,50,5.5579700161598815,29,487,1,0.000178396,0.000140959,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000458975,50,-46.111340617569724,29,501,1,0.000193252,0.000143785,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0006040440000000001,50,11.178523865105904,29,463,1,0.000259125,0.000160237,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000472959,50,5.965643861163152,29,495,1,0.000193694,0.000148242,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007779719999999999,50,1.1533511563472534,39,1034,1,0.000320713,0.000245879,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0006966660000000001,50,4.156197764022839,39,1034,1,0.00028189,0.000229818,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007028669999999999,50,17.340254823241658,39,1030,1,0.000282621,0.000228178,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0006881109999999999,50,1.129987620473983,39,996,1,0.000284633,0.000214628,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007100110000000001,50,23.183453999003163,39,1050,1,0.000304387,0.000217296,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000695735,50,24.516474950201484,39,990,1,0.000282593,0.000226238,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007834179999999999,50,10.265224491098786,39,1022,1,0.000320481,0.000252987,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0007851690000000001,50,9.207632715765259,39,1082,1,0.000323897,0.000249246,0.0,0
Eq QP,OSQP_polish_high,optimal,0.000728919,50,17.190170522901074,39,1060,1,0.000296905,0.000236126,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0008005530000000001,50,15.752368481576276,39,1056,1,0.000323956,0.000260452,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001213529,50,27.066381366004528,53,2261,1,0.000517082,0.000371548,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001193906,50,89.0318973927267,53,2201,1,0.000508139,0.000362156,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001205839,50,44.156437567242776,53,2253,1,0.000509082,0.000379774,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001197616,50,43.18994004518626,53,2239,1,0.000502501,0.000376977,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001192159,50,24.897255884454502,53,2119,1,0.000503603,0.000371022,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001181258,50,23.81917851974341,53,2145,1,0.000495197,0.000368876,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0015731439999999998,50,23.565134865042964,53,2171,1,0.000661385,0.000493692,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001568726,50,14.9899858914461,53,2123,1,0.000662229,0.000491355,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001585795,50,62.064180421045045,53,2159,1,0.000668411,0.00049172,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0015944879999999998,50,64.89260391950579,53,2183,1,0.000672637,0.000487422,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001898524,50,37.3305906691007,73,4685,1,0.0008437010000000001,0.000543774,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001946117,50,83.41193406759291,73,4785,1,0.000858928,0.000562834,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001948936,50,120.26139520904282,73,4689,1,0.000859647,0.000554446,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001910302,50,80.82749378169203,73,4743,1,0.000842192,0.000550335,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001899209,50,128.27205926613027,73,4757,1,0.000828825,0.00055853,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001952074,50,68.00261627968456,73,4785,1,0.00084891,0.000562633,0.0,0
Eq QP,OSQP_polish_high,optimal,0.001991417,50,132.14332817951606,73,4839,1,0.000888782,0.000553175,0.0,0
Eq QP,OSQP_polish_high,optimal,0.002185003,50,140.7222802744885,73,4807,1,0.000934395,0.000614105,0.0,0
Eq QP,OSQP_polish_high,optimal,0.002220162,50,76.82390475104164,73,4771,1,0.000953323,0.000619041,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00217291,50,79.11949976155171,73,4751,1,0.000931123,0.000613797,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004278449,50,228.26045652907683,103,10450,1,0.002213865,0.001025151,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0042661240000000005,50,141.27656799094981,103,10390,1,0.002179329,0.001031243,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004203685,50,151.09380142843114,103,10356,1,0.002134756,0.001017199,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004173245000000001,50,131.38184845603269,103,10322,1,0.00209805,0.00100719,0.0,0
Eq QP,OSQP_polish_high,optimal,0.004118269,50,222.19560986070354,103,10382,1,0.002041448,0.001026923,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007537828000000002,50,58.95274863393745,103,10404,1,0.003558215,0.001940226,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00758431,50,218.80167068348047,103,10468,1,0.0035254170000000007,0.002006152,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007440518,50,230.5809080536884,103,10408,1,0.0034741620000000003,0.001979994,0.0,0
Eq QP,OSQP_polish_high,optimal,0.003890052,50,254.2032948759881,103,10314,1,0.001823245,0.001027317,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00751654,50,175.33775539705834,103,10388,1,0.003569445,0.001947919,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0073079539999999985,50,353.08786124616586,146,22162,1,0.003485419,0.00197875,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007270036,50,394.37307403587874,146,22148,1,0.003523033,0.00193585,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00727805,50,279.34851259678396,146,22206,1,0.00350545,0.001932952,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0076224280000000005,50,209.35986492936613,146,22164,1,0.003646556,0.002072977,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00764767,50,239.22390088094159,146,22194,1,0.003647253,0.002065799,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007832801,50,339.2063419450035,146,22122,1,0.003742459,0.002059668,0.0,0
Eq QP,OSQP_polish_high,optimal,0.00767249,50,396.8502342329042,146,22228,1,0.00359901,0.002064437,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007520203,50,290.11529801528917,146,22182,1,0.00354684,0.002011966,0.0,0
Eq QP,OSQP_polish_high,optimal,0.0073051,50,534.726140924451,146,22106,1,0.003499325,0.001932762,0.0,0
Eq QP,OSQP_polish_high,optimal,0.007381648000000002,50,329.39071272762817,146,22094,1,0.003515812,0.001944565,0.0,0
Eq QP,OSQP_polish_high,optimal,0.016988984,50,627.8072445663007,211,47502,1,0.008413816999999999,0.004117315,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017528690000000003,50,1019.0548552310803,211,47528,1,0.008538226999999999,0.004202885999999999,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017236833,50,915.9174207115863,211,47460,1,0.008497731,0.00420379,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017470803,50,873.0929305741322,211,47456,1,0.008744408,0.004180441,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017590894000000003,50,777.0661209462709,211,47480,1,0.009253347,0.003962088,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017353619,50,1146.0849027520226,211,47510,1,0.009108608,0.003967494,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017577536,50,731.0432515846933,211,47466,1,0.009123431,0.004034824,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017411038999999996,50,648.1550497583343,211,47490,1,0.009118544,0.0039632090000000005,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017116712,50,679.5709184139397,211,47534,1,0.008437657,0.004210849,0.0,0
Eq QP,OSQP_polish_high,optimal,0.017113523999999998,50,671.7969183364763,211,47474,1,0.008492776,0.00413051,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038274632,50,1665.6902339760543,304,99263,1,0.018941827,0.008054458,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038691715,50,1626.032507554246,304,99231,1,0.018990419,0.008237351,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038533272,50,1924.0047617551322,304,99275,1,0.018890933,0.008224720999999999,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038339059,50,1966.4768169087736,304,99217,1,0.018923211,0.008229748,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038138639,50,1518.4251933126916,304,99293,1,0.018824801,0.008080654,0.0,0
Eq QP,OSQP_polish_high,optimal,0.03838698,50,1630.1543350775887,304,99241,1,0.018834886,0.0081081,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038376071,50,2383.2588726572044,304,99247,1,0.019007839,0.00808139,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038567848,50,1313.508348450666,304,99251,1,0.019002378,0.008063371,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038111923,50,2266.18042806309,304,99267,1,0.018894272,0.008281163000000001,0.0,0
Eq QP,OSQP_polish_high,optimal,0.038438532000000004,50,1662.145350999897,304,99261,1,0.018885359,0.008101117,0.0,0
Eq QP,OSQP_polish_high,optimal,0.09647610400000001,50,3565.828837086547,442,210016,1,0.047923988,0.017139273,0.0,0
Eq QP,OSQP_polish_high,optimal,0.096148208,50,3041.176738827848,442,210006,1,0.047731407,0.016886563,0.0,0
Eq QP,OSQP_polish_high,optimal,0.096417894,50,3349.367054414731,442,210004,1,0.047967742,0.017138435,0.0,0
Eq QP,OSQP_polish_high,optimal,0.095863347,50,3570.827641869409,442,210012,1,0.047776588,0.017139500000000002,0.0,0
Eq QP,OSQP_polish_high,optimal,0.09789008500000004,50,3248.3088569711963,442,210004,1,0.048541801,0.017211406999999998,0.0,0
Eq QP,OSQP_polish_high,optimal,0.09683539599999999,50,3866.2652195028254,442,210012,1,0.047928779000000005,0.017120585,0.0,0
Eq QP,OSQP_polish_high,optimal,0.094975992,50,3127.0734400775245,442,210004,1,0.047223642,0.016771203000000002,0.0,0
Eq QP,OSQP_polish_high,optimal,0.09557083599999999,50,3834.968684481797,442,210008,1,0.04721763,0.016780457,0.0,0
Eq QP,OSQP_polish_high,optimal,0.096130547,50,3430.6394515429747,442,210010,1,0.047096975,0.017040846999999998,0.0,0
Eq QP,OSQP_polish_high,optimal,0.094583971,50,3208.436549504496,442,210000,1,0.046578169,0.016755088,0.0,0
Eq QP,OSQP_polish_high,optimal,0.24574304,50,6411.955171108731,644,445841,1,0.12389313,0.036538633,0.0,0
Eq QP,OSQP_polish_high,optimal,0.35890218,50,7801.860674688597,644,445841,1,0.236287814,0.035957072,0.0,0
Eq QP,OSQP_polish_high,optimal,0.34763933300000005,50,7338.988661662497,644,445839,1,0.223854726,0.036309937,0.0,0
Eq QP,OSQP_polish_high,optimal,0.283815658,50,6762.0332208818445,644,445841,1,0.163721557,0.036336214,0.0,0
Eq QP,OSQP_polish_high,optimal,0.3619237,50,6917.215087300552,644,445841,1,0.244093808,0.035999391,0.0,0
Eq QP,OSQP_polish_high,optimal,0.315051028,50,8289.651245404513,644,445839,1,0.190136646,0.036620341,0.0,0
Eq QP,OSQP_polish_high,optimal,0.23669988399999997,50,7127.585278801609,644,445841,1,0.120588479,0.034925457,0.0,0
Eq QP,OSQP_polish_high,optimal,0.385513249,50,6613.499446978788,644,445841,1,0.241672175,0.054151797,0.0,0
Eq QP,OSQP_polish_high,optimal,0.433266083,50,9016.470834550746,644,445837,1,0.163348044,0.147077763,0.0,0
Eq QP,OSQP_polish_high,optimal,0.28293354,50,7344.5928935224965,644,445841,1,0.172494395,0.03277212,0.0,0
Eq QP,OSQP_polish_high,optimal,1.5160305280000002,50,17491.15572623723,940,949870,1,1.115981203,0.097223592,0.0,0
Eq QP,OSQP_polish_high,optimal,1.247528348,50,16853.08031760147,940,949870,1,0.848703216,0.097275761,0.0,0
Eq QP,OSQP_polish_high,optimal,1.178628607,50,17104.79722602217,940,949870,1,0.779091408,0.09554156,0.0,0
Eq QP,OSQP_polish_high,optimal,1.287797293,50,21846.151686905527,940,949870,1,0.88749604,0.093946914,0.0,0
Eq QP,OSQP_polish_high,optimal,0.980070108,50,15774.376661935237,940,949870,1,0.60576701,0.085390979,0.0,0
Eq QP,OSQP_polish_high,optimal,0.858256586,50,19112.66128379225,940,949870,1,0.496994558,0.083372399,0.0,0
Eq QP,OSQP_polish_high,optimal,0.822822443,50,14504.248084074068,940,949870,1,0.477141399,0.08838423599999999,0.0,0
Eq QP,OSQP_polish_high,optimal,1.1452423409999999,50,18505.853552456534,940,949870,1,0.7587088120000001,0.099464584,0.0,0
Eq QP,OSQP_polish_high,optimal,0.8475616240000001,50,17174.095790027943,940,949870,1,0.49075919,0.086387775,0.0,0
Eq QP,OSQP_polish_high,optimal,1.085232926,50,18568.93092543496,940,949870,1,0.6951597620000001,0.094133711,0.0,0
Eq QP,OSQP_polish_high,optimal,2.6417510030000004,50,36614.983242775736,1373,2026410,1,1.402204838,0.221241443,0.0,0
Eq QP,OSQP_polish_high,optimal,2.8392922470000004,50,40212.747470073424,1373,2026410,1,1.519544969,0.247094853,0.0,0
Eq QP,OSQP_polish_high,optimal,2.794971888,50,32922.075226992114,1373,2026410,1,1.505674119,0.222212404,0.0,0
Eq QP,OSQP_polish_high,optimal,2.822589863,50,34304.05400610668,1373,2026410,1,1.5179923430000002,0.215078849,0.0,0
Eq QP,OSQP_polish_high,optimal,3.087238585,50,42325.18551397424,1373,2026410,1,1.779596321,0.219405299,0.0,0
Eq QP,OSQP_polish_high,optimal,3.1795273610000003,50,33739.43047046417,1373,2026410,1,1.805197217,0.234263329,0.0,0
Eq QP,OSQP_polish_high,optimal,2.501747539,50,35350.81854035352,1373,2026410,1,1.21816551,0.231028698,0.0,0
Eq QP,OSQP_polish_high,optimal,3.299496894,50,33981.969406246164,1373,2026410,1,1.9964565909999998,0.221229017,0.0,0
Eq QP,OSQP_polish_high,optimal,3.003447742,50,32976.16364288647,1373,2026410,1,1.684919012,0.225649427,0.0,0
Eq QP,OSQP_polish_high,optimal,3.170509642,50,35531.12025170688,1373,2026410,1,1.846914131,0.234787721,0.0,0
Eq QP,OSQP_polish_high,optimal,7.893277174,50,68527.42503285834,2009,4338636,1,4.016514042,0.469350681,0.0,0
Eq QP,OSQP_polish_high,optimal,8.053313636999999,50,73434.502136789,2009,4338636,1,4.142066427,0.489878528,0.0,0
Eq QP,OSQP_polish_high,optimal,7.948156105,50,78472.48052299088,2009,4338636,1,4.062883649,0.482980652,0.0,0
Eq QP,OSQP_polish_high,optimal,7.989637404,50,75575.51670280378,2009,4338636,1,4.024795569,0.461632299,0.0,0
Eq QP,OSQP_polish_high,optimal,8.072019556,50,68389.89735511743,2009,4338636,1,4.126122649,0.50680298,0.0,0
Eq QP,OSQP_polish_high,optimal,8.157327095,50,72592.04237413597,2009,4338636,1,4.285638122,0.488103102,0.0,0
Eq QP,OSQP_polish_high,optimal,8.227543392000001,50,72482.80367328202,2009,4338636,1,4.302595226,0.480706836,0.0,0
Eq QP,OSQP_polish_high,optimal,8.062033177,50,70494.93382356974,2009,4338636,1,4.178797553,0.461948864,0.0,0
Eq QP,OSQP_polish_high,optimal,8.02335488,50,78115.75461424941,2009,4338636,1,4.090627377,0.489381668,0.0,0
Eq QP,OSQP_polish_high,optimal,8.025163545,50,79907.57943793508,2009,4338636,1,4.092844741,0.486702618,0.0,0
Portfolio,OSQP_polish_high,optimal,0.013057025000000002,525,-3.1943749619162185,5,2760,1,0.0014259429999999998,0.010800528,0.0,1
Portfolio,OSQP_polish_high,optimal,0.01088371,400,-2.256884289504506,5,2760,1,0.001616038,0.008371847,0.0,1
Portfolio,OSQP_polish_high,optimal,0.007653240000000001,250,-2.25324200168196,5,2760,1,0.001602632,0.005163998,0.0,1
Portfolio,OSQP_polish_high,optimal,0.009781059000000002,350,-2.1594074700200503,5,2760,1,0.001534397,0.007353934,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010850259,400,-2.4344871608955665,5,2760,1,0.001527945,0.008427333,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010001141,375,-2.237937134738804,5,2760,1,0.00145676,0.007657221,0.0,1
Portfolio,OSQP_polish_high,optimal,0.014737904,575,-2.7000644335384307,5,2760,1,0.001521942,0.012317591,0.0,2
Portfolio,OSQP_polish_high,optimal,0.008327891,275,-2.107995393546449,5,2760,1,0.001554651,0.00584098,0.0,1
Portfolio,OSQP_polish_high,optimal,0.008457084,300,-1.9785838258014248,5,2760,1,0.001466769,0.006119971,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010365995,375,-2.43840239774064,5,2760,1,0.0015060129999999998,0.00796854,0.0,1
Portfolio,OSQP_polish_high,optimal,0.022312245,700,-2.9518930854614465,6,3612,1,0.002059956,0.018976002,0.0,1
Portfolio,OSQP_polish_high,optimal,0.014505675,400,-2.2164371850737807,6,3612,1,0.002077203,0.011068524,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015608433,450,-2.1433633604781344,6,3612,1,0.0020890970000000003,0.012182539,0.0,1
Portfolio,OSQP_polish_high,optimal,0.010177822,250,-1.9381014661515343,6,3612,1,0.002022214,0.006781264,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019725806000000002,650,-2.7252498761547788,6,3612,1,0.001955819,0.016443169,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015277671,425,-3.0379396937321492,6,3612,1,0.002022559,0.011905239,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015470787,450,-2.1578128509629058,6,3612,1,0.002021657,0.012106526,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019477053,625,-2.5884330866576266,6,3612,1,0.00193957,0.01624451,0.0,2
Portfolio,OSQP_polish_high,optimal,0.012878914000000002,350,-2.200945832467012,6,3612,1,0.002089893,0.009409848,0.0,1
Portfolio,OSQP_polish_high,optimal,0.01307892,375,-2.326822680219571,6,3612,1,0.001965393,0.009779604,0.0,1
Portfolio,OSQP_polish_high,optimal,0.018701786,425,-2.6422124500358892,7,4564,-1,0.002647861,0.014243934,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019385769,425,-2.366689950915412,7,4564,1,0.003108546,0.014330731,0.0,1
Portfolio,OSQP_polish_high,optimal,0.024491596,575,-2.7074676221235685,7,4564,1,0.003177332,0.019462464,0.0,1
Portfolio,OSQP_polish_high,optimal,0.015949644000000002,325,-2.4813758464899287,7,4564,1,0.003096113,0.010882117,0.0,1
Portfolio,OSQP_polish_high,optimal,0.013788608,275,-2.1917162861298665,7,4564,1,0.002809263,0.009224402,0.0,1
Portfolio,OSQP_polish_high,optimal,0.028476699,675,-2.176905252279298,7,4564,-1,0.002987243,0.023722907,0.0,1
Portfolio,OSQP_polish_high,optimal,0.023415326,525,-2.8728423767347264,7,4564,1,0.0030141720000000003,0.018502912,0.0,2
Portfolio,OSQP_polish_high,optimal,0.024729692999999997,625,-2.4732413543508045,7,4564,1,0.002664688,0.020335658,0.0,1
Portfolio,OSQP_polish_high,optimal,0.012963539,250,-2.3945913081064902,7,4564,1,0.002676927,0.008405596999999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.019201381000000003,400,-2.4200305786589817,7,4564,1,0.003001379,0.014217192,0.0,1
Portfolio,OSQP_polish_high,optimal,0.018113661,350,-2.1880367317875757,8,5616,1,0.002653807,0.013782652,0.0,1
Portfolio,OSQP_polish_high,optimal,0.031457266000000005,700,-2.5429360411307,8,5616,1,0.002636558,0.027275579,0.0,1
Portfolio,OSQP_polish_high,optimal,0.024245566,600,-2.4415555462851875,8,5616,1,0.0022204620000000003,0.020600046,0.0,2
Portfolio,OSQP_polish_high,optimal,0.024178112,500,-2.4919929536604952,8,5616,1,0.002645882,0.019878236,0.0,1
Portfolio,OSQP_polish_high,optimal,0.032562466,725,-2.9201411117522054,8,5616,1,0.00285279,0.028032998,0.0,1
Portfolio,OSQP_polish_high,optimal,0.018091913,350,-2.199117576905333,8,5616,1,0.002644868,0.01381016,0.0,1
Portfolio,OSQP_polish_high,optimal,0.020846167,475,-2.7187606090103267,8,5616,1,0.002608509,0.016656807,0.0,1
Portfolio,OSQP_polish_high,optimal,0.025981557,550,-2.2676930532900763,8,5616,1,0.0028471190000000004,0.021563021,0.0,1
Portfolio,OSQP_polish_high,optimal,0.023144017000000003,450,-2.0785511220318886,8,5616,1,0.003074481,0.017970326000000002,0.0,1
Portfolio,OSQP_polish_high,optimal,0.032209393,700,-2.5036647847073628,8,5616,1,0.0028353590000000004,0.027965928,0.0,1
Portfolio,OSQP_polish_high,optimal,0.02578582,325,-2.4048975197705618,9,6768,1,0.002394214,0.022093558,0.0,1
Portfolio,OSQP_polish_high,optimal,0.035363328,550,-2.330205560343184,9,6768,1,0.002614429,0.031304972,0.0,1
Portfolio,OSQP_polish_high,optimal,0.028766039,500,-2.235051422867566,9,6768,1,0.002196635,0.025235649,0.0,1
Portfolio,OSQP_polish_high,optimal,0.038135843,525,-2.09881842045837,9,6768,1,0.002423759,0.034254283,0.0,1
Portfolio,OSQP_polish_high,optimal,0.0481436,775,-2.434259904415744,9,6768,1,0.002606047,0.044226295,0.0,1
Portfolio,OSQP_polish_high,optimal,0.041857624,575,-2.7319165702449983,9,6768,1,0.002370855,0.038246579,0.0,1
Portfolio,OSQP_polish_high,optimal,0.023170763,325,-2.7299592796624506,9,6768,1,0.002599831,0.019029999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.041792680000000006,650,-2.3993345303018585,9,6768,1,0.002597593,0.037745989,0.0,1
Portfolio,OSQP_polish_high,optimal,0.044835976,625,-2.6601641880832783,9,6768,1,0.002360329,0.041207963,0.0,1
Portfolio,OSQP_polish_high,optimal,0.034791269,625,-2.387529105789074,9,6768,1,0.0022331720000000003,0.031511276,0.0,1
Portfolio,OSQP_polish_high,optimal,0.060259324,700,-2.524654485757816,10,8020,1,0.0028231790000000003,0.056049694,0.0,1
Portfolio,OSQP_polish_high,optimal,0.054350139000000006,625,-2.4903821952533804,10,8020,1,0.002763943,0.050025750999999986,0.0,1
Portfolio,OSQP_polish_high,optimal,0.051015616,650,-2.7462982769948305,10,8020,1,0.0032647540000000004,0.04639632,0.0,1
Portfolio,OSQP_polish_high,optimal,0.047514865,600,-2.963205526936091,10,8020,1,0.003265824,0.042975048,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06446882599999999,775,-2.7501325025742185,10,8020,1,0.002775475,0.060318887,0.0,1
Portfolio,OSQP_polish_high,optimal,0.059268948,700,-2.5229958435374806,10,8020,-1,0.002812832,0.055079002,0.0,1
Portfolio,OSQP_polish_high,optimal,0.042390719,475,-2.347578237518187,10,8020,1,0.002771841,0.038080005,0.0,1
Portfolio,OSQP_polish_high,optimal,0.052032163,600,-2.639873238933621,10,8020,1,0.002760472,0.0478076,0.0,2
Portfolio,OSQP_polish_high,optimal,0.034601139,375,-2.4705796199275767,10,8020,1,0.002791927,0.030272876,0.0,1
Portfolio,OSQP_polish_high,optimal,0.050038676,575,-2.658923467826352,10,8020,1,0.002773237,0.045781118,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06303713899999999,550,-2.585880624820599,12,10824,1,0.003801715,0.05728841,0.0,1
Portfolio,OSQP_polish_high,optimal,0.065569411,575,-2.678259063197621,12,10824,1,0.003781063,0.059809990999999986,0.0,1
Portfolio,OSQP_polish_high,optimal,0.07618247600000001,775,-2.7899601489547385,12,10824,1,0.003185407,0.071217918,0.0,1
Portfolio,OSQP_polish_high,optimal,0.080966496,725,-2.522575103256484,12,10824,1,0.00377268,0.07517691900000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.052631388,450,-2.3634026067326066,12,10824,1,0.003769931,0.046763349,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06233259,625,-2.602196550808978,12,10824,1,0.00314471,0.05738213900000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.091816957,850,-2.5028134894459284,12,10824,1,0.003776714,0.08617809,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06937826400000001,675,-2.4303357781544705,12,10824,1,0.003877346,0.063718687,0.0,1
Portfolio,OSQP_polish_high,optimal,0.101269586,950,-2.6626726895323904,12,10824,-1,0.003782013,0.095617497,0.0,1
Portfolio,OSQP_polish_high,optimal,0.08229218299999999,750,-2.589173738999698,12,10824,1,0.003779198,0.076524893,0.0,1
Portfolio,OSQP_polish_high,optimal,0.127046023,925,-3.2889297986941677,14,14028,1,0.004876362,0.119902689,0.0,1
Portfolio,OSQP_polish_high,optimal,0.06768824999999999,450,-2.463613667561121,14,14028,1,0.00482008,0.06021634,0.0,1
Portfolio,OSQP_polish_high,optimal,0.10276334900000003,800,-2.4213668699253,14,14028,1,0.005401441999999999,0.095075212,0.0,1
Portfolio,OSQP_polish_high,optimal,0.115386911,825,-2.4811577312453363,14,14028,1,0.004856082,0.108164928,0.0,1
Portfolio,OSQP_polish_high,optimal,0.097385138,750,-2.7521495804757645,14,14028,1,0.005383606,0.089746751,0.0,1
Portfolio,OSQP_polish_high,optimal,0.082787641,625,-2.4082514847461787,14,14028,1,0.005403521,0.07510912900000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.123776173,900,-2.3956878217025768,14,14028,1,0.004871332,0.116596102,0.0,1
Portfolio,OSQP_polish_high,optimal,0.08443386800000001,575,-2.6517577203868066,14,14028,-1,0.004831526,0.07707856099999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.099053572,700,-2.8119696559769047,14,14028,1,0.004801514000000001,0.091740519,0.0,1
Portfolio,OSQP_polish_high,optimal,0.106251867,750,-2.352166932051799,14,14028,1,0.004817629,0.09889963,0.0,1
Portfolio,OSQP_polish_high,optimal,0.107684775,600,-2.362856072742883,16,17632,1,0.006016255,0.098321797,0.0,1
Portfolio,OSQP_polish_high,optimal,0.15005691799999998,900,-2.7942272735988443,16,17632,1,0.005253036,0.138249655,0.0,2
Portfolio,OSQP_polish_high,optimal,0.164720915,925,-2.460684522514047,16,17632,1,0.006010857,0.154711609,0.0,1
Portfolio,OSQP_polish_high,optimal,0.132138776,850,-2.360610582371516,16,17632,1,0.005244692,0.12273194,0.0,1
Portfolio,OSQP_polish_high,optimal,0.145851644,825,-2.654048499525372,16,17632,1,0.005991018000000001,0.135931288,0.0,1
Portfolio,OSQP_polish_high,optimal,0.12015338,775,-2.2587784703120803,16,17632,1,0.005949131999999999,0.111284299,0.0,1
Portfolio,OSQP_polish_high,optimal,0.15618861399999998,875,-2.501857865884694,16,17632,1,0.005992478000000001,0.14624293,0.0,1
Portfolio,OSQP_polish_high,optimal,0.115855792,650,-2.602550301875084,16,17632,1,0.005955241,0.106703127,0.0,1
Portfolio,OSQP_polish_high,optimal,0.114781689,650,-2.466848727612667,16,17632,1,0.006020064,0.105531457,0.0,1
Portfolio,OSQP_polish_high,optimal,0.159394442,900,-2.5538623089822825,16,17632,-1,0.006041724,0.149370967,0.0,1
Portfolio,OSQP_polish_high,optimal,0.215786955,900,-2.5694174939604046,20,26040,1,0.008423875,0.202895782,0.0,1
Portfolio,OSQP_polish_high,optimal,0.120975848,475,-2.470879023945131,20,26040,1,0.008501357,0.107697787,0.0,1
Portfolio,OSQP_polish_high,optimal,0.194552748,800,-2.4661081502070843,20,26040,-1,0.008412000000000001,0.181367733,0.0,1
Portfolio,OSQP_polish_high,optimal,0.24224937800000002,1050,-2.5505153344416738,20,26040,1,0.008444273,0.22956417,0.0,1
Portfolio,OSQP_polish_high,optimal,0.232691378,1000,-2.3864598563326376,20,26040,1,0.008448225,0.219917217,0.0,1
Portfolio,OSQP_polish_high,optimal,0.16686034900000002,675,-2.361890690851125,20,26040,1,0.008383246,0.153709346,0.0,1
Portfolio,OSQP_polish_high,optimal,0.198796193,825,-2.6822272577475106,20,26040,1,0.008411413000000001,0.186059938,0.0,2
Portfolio,OSQP_polish_high,optimal,0.16090422699999998,650,-2.535212002088126,20,26040,1,0.008431981,0.14771083699999998,0.0,1
Portfolio,OSQP_polish_high,optimal,0.221384165,925,-2.5550241877994493,20,26040,-1,0.008422426,0.208620077,0.0,1
Portfolio,OSQP_polish_high,optimal,0.226946571,950,-2.6858919585479177,20,26040,-1,0.008391141999999999,0.214217436,0.0,1
Portfolio,OSQP_polish_high,optimal,0.363860371,1100,-2.618631852164534,24,36048,1,0.012188144,0.345438125,0.0,1
Portfolio,OSQP_polish_high,optimal,0.423547844,1350,-2.531526097474476,24,36048,1,0.010760244,0.406395885,0.0,1
Portfolio,OSQP_polish_high,optimal,0.341087176,1025,-2.396302325287225,24,36048,-1,0.012269734,0.322410974,0.0,1
Portfolio,OSQP_polish_high,optimal,0.3330803940000001,1000,-2.324392042894853,24,36048,1,0.012219081,0.314263718,0.0,1
Portfolio,OSQP_polish_high,optimal,0.308443077,950,-2.569431717471659,24,36048,1,0.010736098,0.291104283,0.0,2
Portfolio,OSQP_polish_high,optimal,0.332633348,1000,-2.639477266011999,24,36048,-1,0.012183648,0.313776547,0.0,1
Portfolio,OSQP_polish_high,optimal,0.27902226199999997,825,-2.445686747245439,24,36048,1,0.012158772,0.260119944,0.0,1
Portfolio,OSQP_polish_high,optimal,0.339963904,1025,-2.4646964089501857,24,36048,1,0.012118424,0.321373402,0.0,1
Portfolio,OSQP_polish_high,optimal,0.340801915,1025,-2.640962685691069,24,36048,1,0.012223833,0.321943311,0.0,1
Portfolio,OSQP_polish_high,optimal,0.3658934270000001,1150,-2.518951660769638,24,36048,1,0.01072169,0.349022692,0.0,1
Portfolio,OSQP_polish_high,optimal,0.473145569,1075,-2.792750298486528,28,47656,1,0.015440158999999997,0.448495932,0.0,2
Portfolio,OSQP_polish_high,optimal,0.62990783,1550,-2.7134755891869617,28,47656,-1,0.015470643,0.606490824,0.0,1
Portfolio,OSQP_polish_high,optimal,0.428467101,975,-2.9005551719875164,28,47656,1,0.015432827,0.403805315,0.0,1
Portfolio,OSQP_polish_high,optimal,0.530042652,1225,-2.6925179394830825,28,47656,1,0.015332788,0.5055104220000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.325058409,725,-2.4841575336448263,28,47656,1,0.015455927,0.3005125,0.0,1
Portfolio,OSQP_polish_high,optimal,0.355980148,800,-2.433750990469345,28,47656,1,0.015400282,0.33139424,0.0,1
Portfolio,OSQP_polish_high,optimal,0.42883835,1000,-2.6416164656156167,28,47656,1,0.015454406,0.404440678,0.0,1
Portfolio,OSQP_polish_high,optimal,0.496158643,1175,-2.739644230665974,28,47656,-1,0.015355589,0.472611146,0.0,1
Portfolio,OSQP_polish_high,optimal,0.524547607,1250,-2.4322467196742643,28,47656,-1,0.015459175,0.5010802120000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.449186365,1050,-2.5729918191591077,28,47656,1,0.015391368,0.424923885,0.0,1
Portfolio,OSQP_polish_high,optimal,0.812062673,1075,-2.6057563599767324,35,71820,-1,0.053767086,0.7411267570000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.8640643170000001,1275,-2.500458087374855,35,71820,-1,0.023926721,0.8229308000000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.767499918,1275,-2.6993282458669907,35,71820,-1,0.023052365,0.731286775,0.0,1
Portfolio,OSQP_polish_high,optimal,0.7482014379999999,1000,-2.580944158026147,35,71820,1,0.043712382,0.6871938190000001,0.0,1
Portfolio,OSQP_polish_high,optimal,0.748590144,1225,-2.5554130180976955,35,71820,-1,0.023934517,0.710897188,0.0,1
Portfolio,OSQP_polish_high,optimal,0.983868747,1375,-2.6398593880156653,35,71820,-1,0.03760263,0.933960652,0.0,1
Portfolio,OSQP_polish_high,optimal,0.872415005,1475,-2.6445104687503282,35,71820,-1,0.022978662,0.8373488659999999,0.0,1
Portfolio,OSQP_polish_high,optimal,0.6130923039999999,1000,-2.542817247270221,35,71820,-1,0.022921265,0.576387539,0.0,1
Portfolio,OSQP_polish_high,optimal,0.924419074,1250,-2.524399847787228,35,71820,-1,0.036265193,0.8758727890000001,0.0,2
Portfolio,OSQP_polish_high,optimal,0.782212802,1300,-2.513043227622826,35,71820,1,0.023004053,0.746877322,0.0,1
Portfolio,OSQP_polish_high,optimal,1.323281029,1425,-2.696532760406552,43,105436,-1,0.035398046,1.266843615,0.0,1
Portfolio,OSQP_polish_high,optimal,1.281331831,1300,-2.58777291001759,43,105436,-1,0.066330725,1.193967634,0.0,2
Portfolio,OSQP_polish_high,optimal,1.190780486,1175,-2.60929751441923,43,105436,1,0.065248666,1.104239839,0.0,1
Portfolio,OSQP_polish_high,optimal,1.319320318,1350,-2.556255006764333,43,105436,1,0.076058157,1.224671712,0.0,1
Portfolio,OSQP_polish_high,optimal,1.2665091309999998,1350,-2.609557977463884,43,105436,-1,0.035178699,1.209591749,0.0,1
Portfolio,OSQP_polish_high,optimal,1.267977051,1275,-2.545111608225357,43,105436,-1,0.065972784,1.181069153,0.0,2
Portfolio,OSQP_polish_high,optimal,1.538702021,1650,-2.5569478730390265,43,105436,1,0.065603519,1.4544860169999998,0.0,2
Portfolio,OSQP_polish_high,optimal,1.317354492,1425,-2.58648541031562,43,105436,1,0.035646828,1.262281733,0.0,1
Portfolio,OSQP_polish_high,optimal,1.27342402,1300,-2.603041464962308,43,105436,-1,0.073060758,1.179727802,0.0,1
Portfolio,OSQP_polish_high,optimal,1.36545623,1475,-2.5127745162111115,43,105436,1,0.035443535,1.310585063,0.0,1
Portfolio,OSQP_polish_high,optimal,1.908915742,1475,-2.6171488573246497,52,150904,-1,0.08256595,1.798630185,0.0,1
Portfolio,OSQP_polish_high,optimal,1.621361309,1100,-2.471613169461295,52,150904,-1,0.107980607,1.479074313,0.0,1
Portfolio,OSQP_polish_high,optimal,2.045275607,1475,-2.549378872333265,52,150904,-1,0.094375154,1.923099031,0.0,1
Portfolio,OSQP_polish_high,optimal,1.656785249,1225,-2.628095901146549,52,150904,-1,0.102023838,1.5206319380000002,0.0,1
Portfolio,OSQP_polish_high,optimal,1.6788175669999998,1350,-2.5555756792480047,52,150904,1,0.058270008,1.5912282919999998,0.0,1
Portfolio,OSQP_polish_high,optimal,2.5704610420000003,1775,-2.7259499131571663,52,150904,-1,0.09161406,2.45112699,0.0,1
Portfolio,OSQP_polish_high,optimal,1.5726222019999998,1225,-2.712722090271852,52,150904,1,0.072680177,1.467479485,0.0,1
Portfolio,OSQP_polish_high,optimal,1.672493521,1275,-2.661304938702401,52,150904,-1,0.092969875,1.548613573,0.0,1
Portfolio,OSQP_polish_high,optimal,1.939947964,1425,-2.622966780008082,52,150904,-1,0.07236095,1.839647574,0.0,1
Portfolio,OSQP_polish_high,optimal,1.994891389,1425,-2.5602869259568797,52,150904,1,0.101394163,1.864397699,0.0,1
Portfolio,OSQP_polish_high,optimal,3.441470128,1675,-2.75146248418459,65,230880,-1,0.10616913,3.276015032,0.0,1
Portfolio,OSQP_polish_high,optimal,3.432480883,1700,-2.5580985887433934,65,230880,1,0.08620847699999999,3.3011657810000004,0.0,1
Portfolio,OSQP_polish_high,optimal,3.278222126,1550,-2.5020491170246766,65,230880,-1,0.104376643,3.128117216,0.0,1
Portfolio,OSQP_polish_high,optimal,3.0615187580000005,1450,-2.734990218845315,65,230880,-1,0.079817782,2.924868625,0.0,1
Portfolio,OSQP_polish_high,optimal,3.0688668860000003,1425,-2.7014370437337614,65,230880,-1,0.087293099,2.93000065,0.0,2
Portfolio,OSQP_polish_high,optimal,2.8512814629999994,1325,-2.670872613447708,65,230880,-1,0.08675983699999999,2.693482143,0.0,1
Portfolio,OSQP_polish_high,optimal,3.251863985,1525,-2.478372600168817,65,230880,-1,0.104088759,3.097710877,0.0,1
Portfolio,OSQP_polish_high,optimal,2.529261202,1125,-2.6559452080932373,65,230880,1,0.099182173,2.362794444,0.0,1
Portfolio,OSQP_polish_high,optimal,3.007105054,1375,-2.6757666902059647,65,230880,1,0.108085639,2.841289024,0.0,2
Portfolio,OSQP_polish_high,optimal,3.282727556,1550,-2.4664223241247147,65,230880,-1,0.098336426,3.139148015,0.0,1
Portfolio,OSQP_polish_high,optimal,5.256452765,1525,-2.7234836974091166,80,344160,-1,0.35963833100000003,4.823307075,0.0,1
Portfolio,OSQP_polish_high,optimal,7.402481746,2175,-2.545033770773633,80,344160,-1,0.399276127,6.930410134,0.0,2
Portfolio,OSQP_polish_high,optimal,6.800871148,1825,-2.5718375548674266,80,344160,1,0.300349718,6.424452761,0.0,1
Portfolio,OSQP_polish_high,optimal,4.715121066,1375,-2.4453729134711675,80,344160,-1,0.24059514,4.338605211,0.0,1
Portfolio,OSQP_polish_high,optimal,6.043198452,1650,-2.670101027104681,80,344160,-1,0.543348746,5.380191864,0.0,1
Portfolio,OSQP_polish_high,optimal,5.111153634000001,1525,-2.497214832768186,80,344160,-1,0.294983011,4.740929535,0.0,1
Portfolio,OSQP_polish_high,optimal,5.443219981,1550,-2.6084026536794687,80,344160,-1,0.347549419,4.9950562960000005,0.0,2
Portfolio,OSQP_polish_high,optimal,5.659882272999999,1500,-2.5135346993327143,80,344160,-1,0.617736644,4.928448883,0.0,1
Portfolio,OSQP_polish_high,optimal,5.732523406,1675,-2.5500373924471518,80,344160,-1,0.309341648,5.351866334,0.0,1
Portfolio,OSQP_polish_high,optimal,6.838825244,2125,-2.6613437592460776,80,344160,-1,0.344200115,6.423669924,0.0,2
Portfolio,OSQP_polish_high,optimal,6.883085253,1325,-2.6408764298888845,99,519948,-1,0.391839199,6.257508016,0.0,1
Portfolio,OSQP_polish_high,optimal,10.109111493,2025,-2.69851935460376,99,519948,1,0.4646714420000001,9.465701407000001,0.0,2
Portfolio,OSQP_polish_high,optimal,9.785899158,1900,-2.6117593346221097,99,519948,1,0.521842253,9.073560202000001,0.0,2
Portfolio,OSQP_polish_high,optimal,9.699782853,1525,-2.731831252036512,99,519948,-1,0.483615482,8.993912863,0.0,1
Portfolio,OSQP_polish_high,optimal,11.439200332999999,2175,-2.725741000232854,99,519948,-1,0.389781976,10.929463032000001,0.0,2
Portfolio,OSQP_polish_high,optimal,8.538540037,1450,-2.608387172746542,99,519948,-1,0.666459189,7.611883793,0.0,1
Portfolio,OSQP_polish_high,optimal,10.888234524000001,1975,-2.600331480553048,99,519948,-1,0.619378388,10.123352143,0.0,2
Portfolio,OSQP_polish_high,optimal,10.55017558,1850,-2.6704890729039024,99,519948,-1,0.5262825210000001,9.877045021,0.0,2
Portfolio,OSQP_polish_high,optimal,10.053822436,1800,-2.612550235615793,99,519948,-1,0.556312936,9.28218495,0.0,1
Portfolio,OSQP_polish_high,optimal,10.768456892,2050,-2.6706245664631854,99,519948,-1,0.455384478,10.196768145,0.0,2
Portfolio,OSQP_polish_high,optimal,15.605908285999998,1800,-2.555603424633208,124,806248,-1,0.838267855,14.36353051,0.0,2
Portfolio,OSQP_polish_high,optimal,15.317991270999999,1775,-2.5759805252338865,124,806248,-1,0.922669935,13.979980727000001,0.0,1
Portfolio,OSQP_polish_high,optimal,16.241041405,1975,-2.6872425756285416,124,806248,-1,0.693279379,15.249240064,0.0,1
Portfolio,OSQP_polish_high,optimal,15.821292863,1875,-2.622310672581611,124,806248,-1,0.881220544,14.54639336,0.0,1
Portfolio,OSQP_polish_high,optimal,16.786337914,2025,-2.5978458039047183,124,806248,1,0.8442818259999999,15.710040357999999,0.0,2
Portfolio,OSQP_polish_high,optimal,12.490634630999999,1400,-2.65436130905054,124,806248,-1,0.883162065,11.158914845,0.0,1
Portfolio,OSQP_polish_high,optimal,16.154017353,1900,-2.7073449253376447,124,806248,-1,0.8144734229999999,15.035122980999999,0.0,2
Portfolio,OSQP_polish_high,optimal,13.648909565999999,1600,-2.594848423007181,124,806248,-1,0.699410249,12.49092523,0.0,1
Portfolio,OSQP_polish_high,optimal,16.876527874,2050,-2.581292533384845,124,806248,-1,0.803128877,15.823482425999998,0.0,2
Portfolio,OSQP_polish_high,optimal,15.817699456,1925,-2.6239498902518235,124,806248,-1,0.541356098,14.919103397,0.0,1
Portfolio,OSQP_polish_high,optimal,25.668237008000002,1950,-2.682773964470333,154,1232308,-1,1.2056354740000002,23.771989938,0.0,1
Portfolio,OSQP_polish_high,optimal,23.002707383,1625,-2.614025815627643,154,1232308,-1,1.596998456,20.597443046,0.0,1
Portfolio,OSQP_polish_high,optimal,28.81135905,2150,-2.6561270019701717,154,1232308,-1,1.301129214,26.921974534,0.0,2
Portfolio,OSQP_polish_high,optimal,29.890632971,2100,-2.6252263634199817,154,1232308,-1,1.225898832,28.182035446,0.0,1
Portfolio,OSQP_polish_high,optimal,18.470427559000004,1350,-2.5559179173823363,154,1232308,-1,1.11944855,16.595077277999998,0.0,1
Portfolio,OSQP_polish_high,optimal,28.516038496999997,2275,-2.7110553917491265,154,1232308,-1,1.024032309,26.949224199,0.0,1
Portfolio,OSQP_polish_high,optimal,29.262860061999998,2250,-2.680230337811025,154,1232308,-1,1.189216188,27.601025669000002,0.0,1
Portfolio,OSQP_polish_high,optimal,25.964822139000002,2000,-2.614519016075587,154,1232308,-1,1.17544591,24.190799793000004,0.0,1
Portfolio,OSQP_polish_high,optimal,25.458148478000002,1850,-2.6435149719396738,154,1232308,-1,1.177543056,23.538270876,0.0,1
Portfolio,OSQP_polish_high,optimal,25.317665685999998,1875,-2.5841974448725162,154,1232308,-1,1.03305335,23.556829322,0.0,1
Lasso,OSQP_polish_high,optimal,0.00656109,75,1022.1682354356267,10,3540,1,0.00210367,0.003171479,0.0,1
Lasso,OSQP_polish_high,optimal,0.008381445999999999,125,1025.975440981545,10,3540,1,0.002077955,0.005008253,0.0,2
Lasso,OSQP_polish_high,optimal,0.008153325,125,1082.5554242840249,10,3540,1,0.002019355,0.004853395999999999,0.0,2
Lasso,OSQP_polish_high,optimal,0.008181973,125,970.3824314350577,10,3540,1,0.002067495,0.004832648,0.0,1
Lasso,OSQP_polish_high,optimal,0.008642177000000001,125,1051.8783129197839,10,3540,1,0.002198589,0.005084797,0.0,1
Lasso,OSQP_polish_high,optimal,0.007257411999999999,100,929.4669219189,10,3540,1,0.002055633,0.003911842,0.0,1
Lasso,OSQP_polish_high,optimal,0.007369177999999999,100,1103.5194823002078,10,3540,1,0.00209766,0.00399658,0.0,1
Lasso,OSQP_polish_high,optimal,0.008431184,125,967.8677622663932,10,3540,1,0.00219117,0.0049439340000000005,0.0,2
Lasso,OSQP_polish_high,optimal,0.007561046999999999,100,1058.627747654857,10,3540,1,0.002392286,0.00389004,0.0,1
Lasso,OSQP_polish_high,optimal,0.008440959,125,983.0014012573663,10,3540,1,0.00209192,0.004977539,0.0,1
Lasso,OSQP_polish_high,optimal,0.008462947,100,1084.556633482051,11,4059,1,0.002745385,0.004268419,0.0,1
Lasso,OSQP_polish_high,optimal,0.009215476,125,1007.0347798800301,11,4059,1,0.002274337,0.0053149040000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.009208162,125,1125.824291036824,11,4059,1,0.002268913,0.005444493000000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.010182633,150,1138.700911789044,11,4059,1,0.002285862,0.006383955,0.0,1
Lasso,OSQP_polish_high,optimal,0.007069397,75,1098.8102601412593,11,4059,1,0.002271043,0.003290651,0.0,1
Lasso,OSQP_polish_high,optimal,0.009314888,125,1097.8560324288703,11,4059,1,0.002359629,0.005454356,0.0,2
Lasso,OSQP_polish_high,optimal,0.009261469,125,1110.7129178759585,11,4059,1,0.002310698,0.005408076,0.0,1
Lasso,OSQP_polish_high,optimal,0.00805398,100,1138.269954534501,11,4059,1,0.002242777,0.004296498,0.0,1
Lasso,OSQP_polish_high,optimal,0.008293296,100,1130.0865186943588,11,4059,1,0.002382117,0.004389553,0.0,1
Lasso,OSQP_polish_high,optimal,0.008372591,100,1121.6011181641713,11,4059,1,0.002385702,0.004285451,0.0,1
Lasso,OSQP_polish_high,optimal,0.009750167,100,1258.2954351283631,12,4608,1,0.002831426,0.005023585,0.0,1
Lasso,OSQP_polish_high,optimal,0.012408335,150,1278.936625445932,12,4608,1,0.002820786,0.007706231999999999,0.0,2
Lasso,OSQP_polish_high,optimal,0.012367618,150,1257.1634245080086,12,4608,1,0.002803412,0.007577341,0.0,1
Lasso,OSQP_polish_high,optimal,0.009667941,100,1267.2089194826276,12,4608,1,0.002789476,0.005026274,0.0,1
Lasso,OSQP_polish_high,optimal,0.011133167,125,1299.8475461201713,12,4608,1,0.002808009,0.006457433,0.0,2
Lasso,OSQP_polish_high,optimal,0.011013354,125,1220.3565362687864,12,4608,1,0.002828147,0.006337621,0.0,1
Lasso,OSQP_polish_high,optimal,0.008379569,100,1222.1608765878987,12,4608,1,0.00231505,0.004445037,0.0,2
Lasso,OSQP_polish_high,optimal,0.009423429,125,1212.1181061270074,12,4608,1,0.002321096,0.005364881,0.0,1
Lasso,OSQP_polish_high,optimal,0.011260353999999998,125,1251.7170089565793,12,4608,1,0.002956556,0.0063799040000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.011063102,125,1202.5754552881394,12,4608,1,0.0029099620000000003,0.006238441,0.0,1
Lasso,OSQP_polish_high,optimal,0.011164774,100,1352.4771832939846,13,5187,1,0.00324872,0.005677827,0.0,1
Lasso,OSQP_polish_high,optimal,0.010036783,100,1224.3627535634027,13,5187,1,0.002778836,0.0050673870000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.011247327,125,1372.8139175986632,13,5187,1,0.002810326,0.00637508,0.0,2
Lasso,OSQP_polish_high,optimal,0.013880574,150,1274.1837664060733,13,5187,1,0.003246783,0.008456922,0.0,1
Lasso,OSQP_polish_high,optimal,0.015146171999999998,175,1344.2103751120653,13,5187,1,0.0032759940000000004,0.009772531,0.0,1
Lasso,OSQP_polish_high,optimal,0.011284761,100,1343.3696604801164,13,5187,1,0.0031835540000000003,0.0057203440000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.010996891000000002,100,1246.9618085453376,13,5187,1,0.003160508,0.005636056,0.0,1
Lasso,OSQP_polish_high,optimal,0.010985376000000002,100,1311.6522419362345,13,5187,1,0.003148351,0.005608633000000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.013329945,125,1381.5584685034037,13,5187,1,0.003801549,0.007113518,0.0,2
Lasso,OSQP_polish_high,optimal,0.010798849,100,1311.2029107162934,13,5187,1,0.003372559,0.0050711440000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.016237997,150,1399.7944338078696,14,5796,1,0.004351975,0.009162311,0.0,2
Lasso,OSQP_polish_high,optimal,0.015184316000000003,150,1442.231943208344,14,5796,1,0.003500631,0.00914436,0.0,2
Lasso,OSQP_polish_high,optimal,0.013613377,125,1487.9428848470636,14,5796,1,0.0034650220000000003,0.007611081,0.0,1
Lasso,OSQP_polish_high,optimal,0.013676536,125,1465.0420514019174,14,5796,1,0.003501395,0.007649324,0.0,1
Lasso,OSQP_polish_high,optimal,0.012999195000000002,100,1367.0423964098518,14,5796,1,0.004213299,0.006184662,0.0,1
Lasso,OSQP_polish_high,optimal,0.015647358,150,1452.1310809401543,14,5796,1,0.004233665,0.008937859,0.0,1
Lasso,OSQP_polish_high,optimal,0.01297337,100,1506.5361780577332,14,5796,1,0.004214405,0.006003569,0.0,1
Lasso,OSQP_polish_high,optimal,0.01367849,125,1390.1807836469352,14,5796,1,0.003521929,0.007637418000000002,0.0,1
Lasso,OSQP_polish_high,optimal,0.013941142,125,1348.8856763964684,14,5796,1,0.003493503,0.0077587709999999985,0.0,2
Lasso,OSQP_polish_high,optimal,0.012237539,100,1442.934286358488,14,5796,1,0.003489442,0.006200318000000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.019412992,150,1609.7043574403715,16,7104,1,0.004623077,0.011307962,0.0,1
Lasso,OSQP_polish_high,optimal,0.017640233,125,1680.7086064802218,16,7104,1,0.0046134340000000005,0.009529808,0.0,1
Lasso,OSQP_polish_high,optimal,0.015670008,100,1688.7785060709198,16,7104,1,0.004605804,0.007581851999999998,0.0,1
Lasso,OSQP_polish_high,optimal,0.017582069,125,1582.9586690147464,16,7104,1,0.004631545999999999,0.009432437,0.0,1
Lasso,OSQP_polish_high,optimal,0.017711031999999998,125,1533.6360301210711,16,7104,1,0.004659169,0.009465895,0.0,2
Lasso,OSQP_polish_high,optimal,0.019301533,150,1578.455715283229,16,7104,1,0.004597382,0.011180599,0.0,2
Lasso,OSQP_polish_high,optimal,0.019515288999999998,150,1703.2208854162534,16,7104,1,0.004555137,0.011329738,0.0,1
Lasso,OSQP_polish_high,optimal,0.015704434,100,1626.8482063975775,16,7104,1,0.004593168,0.007637166,0.0,1
Lasso,OSQP_polish_high,optimal,0.01544587,100,1595.0934524477766,16,7104,1,0.004613487,0.007394119,0.0,1
Lasso,OSQP_polish_high,optimal,0.024293887000000004,225,1554.4048315319824,16,7104,1,0.004531014,0.016437267,0.0,1
Lasso,OSQP_polish_high,optimal,0.019896942,100,1793.5408194066956,17,7803,1,0.00732632,0.008427436,0.0,1
Lasso,OSQP_polish_high,optimal,0.0219612,150,1794.3663679631045,17,7803,1,0.005328668000000001,0.012499674,0.0,1
Lasso,OSQP_polish_high,optimal,0.020020996,100,1809.8355494458415,17,7803,1,0.0073666680000000016,0.008519778,0.0,1
Lasso,OSQP_polish_high,optimal,0.024499114,150,1843.7973342216605,17,7803,1,0.007413541999999999,0.012847043999999998,0.0,2
Lasso,OSQP_polish_high,optimal,0.015666292999999998,75,1907.1039267745805,17,7803,1,0.0053255690000000005,0.0062231330000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.019887371,125,1624.067366509862,17,7803,1,0.005332919,0.01039052,0.0,1
Lasso,OSQP_polish_high,optimal,0.024252961000000003,175,1747.8735875283642,17,7803,1,0.005335875,0.014796288,0.0,2
Lasso,OSQP_polish_high,optimal,0.020189577,125,1854.7525551812946,17,7803,1,0.005372206,0.010641268999999998,0.0,2
Lasso,OSQP_polish_high,optimal,0.022192083,150,1787.4882569611664,17,7803,1,0.005368228,0.012645749,0.0,2
Lasso,OSQP_polish_high,optimal,0.022211599999999998,125,1843.1967789860746,17,7803,1,0.007333174,0.010615185,0.0,2
Lasso,OSQP_polish_high,optimal,0.028426742,125,2063.335059250629,20,10080,1,0.008033308000000001,0.013920396000000002,0.0,1
Lasso,OSQP_polish_high,optimal,0.02834149,125,2063.471533302008,20,10080,1,0.008051319,0.013753942,0.0,1
Lasso,OSQP_polish_high,optimal,0.028312741000000002,125,2043.8555219834707,20,10080,1,0.008408812,0.013534431,0.0,1
Lasso,OSQP_polish_high,optimal,0.029078705,125,2022.5656435855249,20,10080,1,0.008528645,0.01406786,0.0,2
Lasso,OSQP_polish_high,optimal,0.031108342999999997,150,2012.0106965987668,20,10080,1,0.008068469,0.016535181,0.0,1
Lasso,OSQP_polish_high,optimal,0.028508162000000007,125,1935.7512556432928,20,10080,1,0.007946128,0.014161119,0.0,2
Lasso,OSQP_polish_high,optimal,0.028458577000000002,125,2066.7033477128593,20,10080,1,0.008129266999999999,0.013838888,0.0,1
Lasso,OSQP_polish_high,optimal,0.029057437999999998,125,2105.351527922414,20,10080,1,0.008491157,0.013814956,0.0,1
Lasso,OSQP_polish_high,optimal,0.028562841,125,2059.8122787011152,20,10080,1,0.008042318,0.013983188999999998,0.0,1
Lasso,OSQP_polish_high,optimal,0.031652245,150,1959.3380374315466,20,10080,1,0.008453305,0.016737503,0.0,2
Lasso,OSQP_polish_high,optimal,0.04274192,150,2355.205912844715,23,12627,1,0.011868895,0.020725367,0.0,1
Lasso,OSQP_polish_high,optimal,0.04789223,175,2282.438764030521,23,12627,1,0.011700025,0.026292321,0.0,2
Lasso,OSQP_polish_high,optimal,0.039257066,125,2306.316729274658,23,12627,1,0.011815883,0.017488429,0.0,1
Lasso,OSQP_polish_high,optimal,0.04303156,150,2338.6540381975337,23,12627,1,0.011953024,0.02081091,0.0,1
Lasso,OSQP_polish_high,optimal,0.036154411,100,2395.122346271737,23,12627,1,0.011947606,0.013899335,0.0,1
Lasso,OSQP_polish_high,optimal,0.045781481,175,2389.968049528085,23,12627,1,0.01185206,0.023891236,0.0,1
Lasso,OSQP_polish_high,optimal,0.042434898,150,2266.477036529981,23,12627,1,0.011705167,0.02069081,0.0,1
Lasso,OSQP_polish_high,optimal,0.042323204,150,2215.946966642596,23,12627,1,0.011873884,0.020560602,0.0,1
Lasso,OSQP_polish_high,optimal,0.039499493,125,2399.0729327945082,23,12627,1,0.011857836,0.017288943,0.0,1
Lasso,OSQP_polish_high,optimal,0.042668401,150,2234.256286881383,23,12627,1,0.011746522,0.021017702000000003,0.0,2
Lasso,OSQP_polish_high,optimal,0.06118974,175,2679.0328914277247,26,15444,1,0.017269924,0.028767977,0.0,1
Lasso,OSQP_polish_high,optimal,0.064756616,200,2596.816848968609,26,15444,1,0.017018133,0.032901011,0.0,1
Lasso,OSQP_polish_high,optimal,0.053163677,125,2695.0754603449923,26,15444,1,0.017095377,0.020928485,0.0,1
Lasso,OSQP_polish_high,optimal,0.064676142,200,2690.6356801258107,26,15444,1,0.017291531000000002,0.032573798,0.0,1
Lasso,OSQP_polish_high,optimal,0.061398660999999986,175,2508.5951916877702,26,15444,1,0.01737176,0.028697269,0.0,1
Lasso,OSQP_polish_high,optimal,0.076919084,275,2673.267917930813,26,15444,1,0.017154513,0.045055694,0.0,2
Lasso,OSQP_polish_high,optimal,0.060863067,175,2671.571885500602,26,15444,1,0.017063566999999998,0.02899591,0.0,1
Lasso,OSQP_polish_high,optimal,0.052580392,125,2704.462673378135,26,15444,1,0.016930073,0.020665653,0.0,1
Lasso,OSQP_polish_high,optimal,0.060516494000000004,175,2618.3091871254096,26,15444,1,0.01703527,0.028766873,0.0,1
Lasso,OSQP_polish_high,optimal,0.048912461,100,2629.1834364527413,26,15444,1,0.01723273,0.016744434,0.0,1
Lasso,OSQP_polish_high,optimal,0.082292999,125,3149.809788094406,31,20739,1,0.029493186,0.026279039,0.0,1
Lasso,OSQP_polish_high,optimal,0.094043298,175,3107.7876197252917,31,20739,1,0.030003124,0.037223601,0.0,2
Lasso,OSQP_polish_high,optimal,0.09415936800000001,175,3318.9603030059857,31,20739,1,0.029988302,0.037427695,0.0,2
Lasso,OSQP_polish_high,optimal,0.09334993300000001,175,3246.3149804384425,31,20739,1,0.029868796,0.036455814,0.0,1
Lasso,OSQP_polish_high,optimal,0.092978571,175,3193.9067089061164,31,20739,1,0.030083759,0.036340863,0.0,1
Lasso,OSQP_polish_high,optimal,0.092837294,175,3131.7717981766755,31,20739,1,0.029633466,0.036746181,0.0,1
Lasso,OSQP_polish_high,optimal,0.08523445299999999,125,3228.418178372344,31,20739,1,0.030133193,0.026413234,0.0,1
Lasso,OSQP_polish_high,optimal,0.092887645,175,3219.9389722086485,31,20739,1,0.029540412,0.036818057,0.0,1
Lasso,OSQP_polish_high,optimal,0.082375109,125,3253.703467758322,31,20739,1,0.029615469,0.026282866,0.0,1
Lasso,OSQP_polish_high,optimal,0.092843277,175,3071.064598113269,31,20739,1,0.029517928,0.036922427,0.0,1
Lasso,OSQP_polish_high,optimal,0.15975636199999999,225,3856.725227443344,37,28083,1,0.05188042,0.060018591,0.0,1
Lasso,OSQP_polish_high,optimal,0.14590118200000002,175,3700.793037559261,37,28083,1,0.052175744,0.045747734000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.146929159,175,3753.247695079506,37,28083,1,0.052934822,0.045580767,0.0,1
Lasso,OSQP_polish_high,optimal,0.146037838,175,3699.462576581968,37,28083,1,0.052045646,0.045946242000000005,0.0,1
Lasso,OSQP_polish_high,optimal,0.165051219,250,3818.877635731336,37,28083,1,0.051976017,0.065279068,0.0,1
Lasso,OSQP_polish_high,optimal,0.164267592,250,3829.2613334333305,37,28083,1,0.0519546,0.064594021,0.0,1
Lasso,OSQP_polish_high,optimal,0.15195462199999998,200,3973.525983876016,37,28083,1,0.052388872,0.051817065,0.0,1
Lasso,OSQP_polish_high,optimal,0.15306493699999998,200,3606.3659534995795,37,28083,1,0.052484525,0.052441498,0.0,1
Lasso,OSQP_polish_high,optimal,0.147058544,175,3709.020273068728,37,28083,1,0.052459817,0.046274122,0.0,1
Lasso,OSQP_polish_high,optimal,0.16516245899999998,250,3735.527213635255,37,28083,1,0.05234759,0.06517718900000001,0.0,1
Lasso,OSQP_polish_high,optimal,0.279568368,275,4595.2113839678395,45,39555,1,0.098219694,0.091568151,0.0,1
Lasso,OSQP_polish_high,optimal,0.264175765,225,4658.330715514839,45,39555,1,0.097222766,0.075297418,0.0,1
Lasso,OSQP_polish_high,optimal,0.23852693600000002,150,4543.6837680693625,45,39555,1,0.096960942,0.050611786,0.0,1
Lasso,OSQP_polish_high,optimal,0.241393519,150,4519.163913572656,45,39555,1,0.097859065,0.050502741,0.0,1
Lasso,OSQP_polish_high,optimal,0.281622485,275,4639.926902908367,45,39555,1,0.098337607,0.091328217,0.0,1
Lasso,OSQP_polish_high,optimal,0.280504518,275,4688.721451731608,45,39555,1,0.097424295,0.09133909,0.0,1
Lasso,OSQP_polish_high,optimal,0.278833315,275,4898.393566328859,45,39555,1,0.097166453,0.091590955,0.0,1
Lasso,OSQP_polish_high,optimal,0.278432034,275,4585.134682662414,45,39555,1,0.097045251,0.091647946,0.0,1
Lasso,OSQP_polish_high,optimal,0.25596075,200,4828.17261781286,45,39555,1,0.097205954,0.067013873,0.0,1
Lasso,OSQP_polish_high,optimal,0.31779252300000005,400,4672.545703873532,45,39555,1,0.096946102,0.132021771,0.0,1
Lasso,OSQP_polish_high,optimal,0.5896379700000001,550,5523.925051883829,55,56595,1,0.181459189,0.235008487,0.0,1
Lasso,OSQP_polish_high,optimal,0.44282663,200,5807.457395999568,55,56595,1,0.181524619,0.087405179,0.0,1
Lasso,OSQP_polish_high,optimal,0.465488555,250,5556.569370152771,55,56595,1,0.181329266,0.109165822,0.0,1
Lasso,OSQP_polish_high,optimal,0.515448947,375,5510.637685408329,55,56595,1,0.181284175,0.16127549300000002,0.0,1
Lasso,OSQP_polish_high,optimal,0.5164047420000001,375,5710.670707737904,55,56595,1,0.181409652,0.161597485,0.0,1
Lasso,OSQP_polish_high,optimal,0.44306521,200,5416.154841644999,55,56595,1,0.181957644,0.087442989,0.0,1
Lasso,OSQP_polish_high,optimal,0.4637540610000001,250,5563.767264792194,55,56595,1,0.181111196,0.109601943,0.0,1
Lasso,OSQP_polish_high,optimal,0.5848776090000001,550,5806.933244091419,55,56595,1,0.180551275,0.23542356600000006,0.0,1
Lasso,OSQP_polish_high,optimal,0.475268698,275,5683.71170006085,55,56595,1,0.181923668,0.119146113,0.0,1
Lasso,OSQP_polish_high,optimal,0.51756821,375,5762.0942288790975,55,56595,1,0.181192491,0.1625458,0.0,1
Lasso,OSQP_polish_high,optimal,1.053060017,475,7023.092458492674,68,83232,1,0.348155517,0.320714155,0.0,1
Lasso,OSQP_polish_high,optimal,1.153760215,525,6970.048001308122,68,83232,1,0.423032911,0.378306201,0.0,1
Lasso,OSQP_polish_high,optimal,0.976612235,325,6757.610539801869,68,83232,1,0.34961975700000003,0.216739039,0.0,1
Lasso,OSQP_polish_high,optimal,1.107005671,475,7073.067810485039,68,83232,1,0.4115452020000001,0.342063319,0.0,1
Lasso,OSQP_polish_high,optimal,1.060400022,475,6991.365621809467,68,83232,1,0.34933285299999994,0.322639448,0.0,1
Lasso,OSQP_polish_high,optimal,1.0558034509999998,475,6979.610903481114,68,83232,1,0.348534379,0.320540087,0.0,1
Lasso,OSQP_polish_high,optimal,1.056675245,475,6990.594347217338,68,83232,1,0.349311264,0.321079073,0.0,1
Lasso,OSQP_polish_high,optimal,0.931120066,250,6953.452914923934,68,83232,1,0.348834499,0.162644945,0.0,1
Lasso,OSQP_polish_high,optimal,1.0767866190000002,500,6924.414800653771,68,83232,1,0.34922105299999995,0.337880241,0.0,1
Lasso,OSQP_polish_high,optimal,1.102904609,475,7135.365278564071,68,83232,1,0.4072619320000001,0.340545172,0.0,1
Lasso,OSQP_polish_high,optimal,1.736390896,425,8638.44301739022,84,122976,1,0.7760584209999999,0.338271696,0.0,1
Lasso,OSQP_polish_high,optimal,1.994952243,800,8362.348204949854,84,122976,1,0.79936798,0.622822899,0.0,0
Lasso,OSQP_polish_high,optimal,1.522531709,375,8680.447836783778,84,122976,1,0.675434938,0.298640384,0.0,1
Lasso,OSQP_polish_high,optimal,1.844557755,725,8382.390479216605,84,122976,1,0.699116675,0.5665629010000001,0.0,1
Lasso,OSQP_polish_high,optimal,1.732108565,425,8759.625473877113,84,122976,1,0.772286316,0.339198966,0.0,1
Lasso,OSQP_polish_high,optimal,1.85727921,725,8329.718249216608,84,122976,1,0.703525057,0.5698060079999999,0.0,1
Lasso,OSQP_polish_high,optimal,2.001738252,825,8670.002369974924,84,122976,1,0.78907039,0.645539026,0.0,1
Lasso,OSQP_polish_high,optimal,1.856161338,725,8442.41477806624,84,122976,1,0.701837128,0.568318001,0.0,1
Lasso,OSQP_polish_high,optimal,1.615260642,400,8644.621744166547,84,122976,1,0.712119272,0.319290448,0.0,1
Lasso,OSQP_polish_high,optimal,1.884930664,625,8585.87870139665,84,122976,1,0.7979051909999999,0.487615923,0.0,0
Lasso,OSQP_polish_high,optimal,0.833968624,275,10770.035283871171,105,186795,1,0.17131477,0.606515848,0.0,1
Lasso,OSQP_polish_high,optimal,0.652311424,175,10764.348019530347,105,186795,1,0.162775047,0.414230256,0.0,2
Lasso,OSQP_polish_high,optimal,0.7334575659999999,250,10656.457177152091,105,186795,1,0.099054114,0.560663568,0.0,2
Lasso,OSQP_polish_high,optimal,0.7738348549999999,300,10602.324048575385,105,186795,1,0.06794119900000001,0.638672585,0.0,1
Lasso,OSQP_polish_high,optimal,0.697618113,225,10717.375838696078,105,186795,1,0.100841692,0.529612137,0.0,2
Lasso,OSQP_polish_high,optimal,0.847578895,325,10906.11854491122,105,186795,1,0.078801745,0.727455878,0.0,2
Lasso,OSQP_polish_high,optimal,0.672003473,225,10491.517366915059,105,186795,1,0.08674759,0.520442124,0.0,2
Lasso,OSQP_polish_high,optimal,0.6301203400000001,225,10966.880593794716,105,186795,1,0.081088334,0.476762127,0.0,1
Lasso,OSQP_polish_high,optimal,0.696059676,250,10543.172165672422,105,186795,1,0.074656384,0.553551821,0.0,1
Lasso,OSQP_polish_high,optimal,0.8340391509999999,325,10905.685050024085,105,186795,1,0.077282766,0.7160261040000001,0.0,1
Lasso,OSQP_polish_high,optimal,1.546312811,375,13353.76720946155,132,288288,1,0.26741152,1.209512336,0.0,1
Lasso,OSQP_polish_high,optimal,1.380655783,250,13477.56101003648,132,288288,1,0.363655743,0.8882810790000001,0.0,1
Lasso,OSQP_polish_high,optimal,1.4732822330000002,300,13121.71519600619,132,288288,1,0.292309363,1.050349514,0.0,1
Lasso,OSQP_polish_high,optimal,1.322816358,275,13458.876335610372,132,288288,1,0.275678733,0.958620804,0.0,1
Lasso,OSQP_polish_high,optimal,1.559619459,350,13201.323791018416,132,288288,1,0.352321953,1.121144553,0.0,1
Lasso,OSQP_polish_high,optimal,1.415476069,400,13421.014801012036,132,288288,1,0.198987854,1.152348464,0.0,1
Lasso,OSQP_polish_high,optimal,1.172188459,250,13209.754890354863,132,288288,1,0.25594720600000004,0.8068079859999999,0.0,1
Lasso,OSQP_polish_high,optimal,1.32670605,300,13405.921649579752,132,288288,1,0.286451368,0.972552532,0.0,1
Lasso,OSQP_polish_high,optimal,1.3955158280000002,225,13703.507179779243,132,288288,1,0.464515517,0.8101567679999999,0.0,1
Lasso,OSQP_polish_high,optimal,1.4482384380000002,300,13371.033772344299,132,288288,1,0.307903453,1.071891316,0.0,2
Lasso,OSQP_polish_high,optimal,2.353321785,325,16954.288085828623,166,447204,1,0.425017266,1.767667659,0.0,2
Lasso,OSQP_polish_high,optimal,1.692100732,200,17593.323625492503,166,447204,1,0.347281479,1.090598819,0.0,1
Lasso,OSQP_polish_high,optimal,2.441140432,325,17217.977176351204,166,447204,1,0.490061504,1.756882315,0.0,2
Lasso,OSQP_polish_high,optimal,2.364385201,350,17058.40313247277,166,447204,1,0.402677844,1.832603784,0.0,2
Lasso,OSQP_polish_high,optimal,2.1674471960000004,325,17091.807373145548,166,447204,1,0.355401534,1.635679993,0.0,1
Lasso,OSQP_polish_high,optimal,2.224522676,300,17236.074543638206,166,447204,1,0.238661001,1.729017087,0.0,2
Lasso,OSQP_polish_high,optimal,2.4304041579999995,325,16992.03867799848,166,447204,1,0.556712978,1.674878675,0.0,1
Lasso,OSQP_polish_high,optimal,2.4464456620000004,350,16722.50694130499,166,447204,1,0.572303445,1.74241137,0.0,1
Lasso,OSQP_polish_high,optimal,2.634591591,400,16646.25489023736,166,447204,1,0.570366038,1.947085392,0.0,1
Lasso,OSQP_polish_high,optimal,2.566691508,375,17016.434424984338,166,447204,1,0.4638345820000001,1.938064367,0.0,1
Lasso,OSQP_polish_high,optimal,4.064893597,400,21511.255874718143,209,697851,1,0.443015642,3.275925383,0.0,2
Lasso,OSQP_polish_high,optimal,4.394881052,450,21018.04497297804,209,697851,1,0.8065412009999999,3.346604544,0.0,1
Lasso,OSQP_polish_high,optimal,4.013789522,350,21634.213962631664,209,697851,1,0.6889948920000001,2.938403425,0.0,2
Lasso,OSQP_polish_high,optimal,4.0642964390000005,350,21983.791645320493,209,697851,1,0.7370605790000001,2.8532070430000003,0.0,1
Lasso,OSQP_polish_high,optimal,4.1025188980000005,350,21539.69637369156,209,697851,1,0.722392513,3.141685275,0.0,1
Lasso,OSQP_polish_high,optimal,3.2590556310000003,275,21481.915559897705,209,697851,1,0.661078216,2.157878999,0.0,1
Lasso,OSQP_polish_high,optimal,3.9423678769999997,350,21251.65534635628,209,697851,1,0.344529642,3.142518929,0.0,2
Lasso,OSQP_polish_high,optimal,4.3789536390000015,375,21394.748087561456,209,697851,1,0.874500982,3.076630997,0.0,1
Lasso,OSQP_polish_high,optimal,4.545300473999999,475,21285.39291591719,209,697851,1,0.817686783,3.539987131,0.0,1
Lasso,OSQP_polish_high,optimal,4.3325668460000015,425,20879.547507321186,209,697851,1,0.727265148,3.4205486210000005,0.0,2
SVM,OSQP_polish_high,optimal,0.067735272,1175,422.4889375758995,10,3510,1,0.002419996,0.06424786099999999,0.0,1
SVM,OSQP_polish_high,optimal,0.037587359,600,408.2953994171084,10,3510,1,0.002314791,0.034219994,0.0,2
SVM,OSQP_polish_high,optimal,0.030401834000000006,475,414.4000864895589,10,3510,-1,0.002352017,0.026977606,0.0,3
SVM,OSQP_polish_high,optimal,0.036364947,575,416.3674696485388,10,3510,1,0.002348864,0.032980014,0.0,1
SVM,OSQP_polish_high,optimal,0.045481744000000005,750,425.9185843186978,10,3510,-1,0.002246043,0.042181276,0.0,2
SVM,OSQP_polish_high,optimal,0.090795719,1600,402.92889158239655,10,3510,1,0.002314944,0.087490372,0.0,4
SVM,OSQP_polish_high,optimal,0.019212699000000003,275,426.3877468705398,10,3510,1,0.002411458,0.015725737,0.0,1
SVM,OSQP_polish_high,optimal,0.026643036,400,419.61728660287287,10,3510,1,0.002316785,0.023252007,0.0,3
SVM,OSQP_polish_high,optimal,0.01826185,300,428.6530108866141,10,3510,1,0.0021521,0.015123948,0.0,1
SVM,OSQP_polish_high,optimal,0.029266028000000006,525,417.0697439979755,10,3510,1,0.00210155,0.026240273,0.0,1
SVM,OSQP_polish_high,optimal,0.037071452000000005,575,460.697434256842,11,4025,1,0.002526892,0.033440227,0.0,3
SVM,OSQP_polish_high,optimal,0.039242891,550,462.50402928957845,11,4025,1,0.002755028,0.035213346,0.0,1
SVM,OSQP_polish_high,optimal,0.07119634700000001,1200,452.3248136072457,11,4025,1,0.002243244,0.06788380299999999,0.0,1
SVM,OSQP_polish_high,optimal,0.06859154399999999,1075,464.2686877126153,11,4025,1,0.002775818,0.064703846,0.0,1
SVM,OSQP_polish_high,optimal,0.040768029,575,452.0342216519193,11,4025,1,0.002705051,0.036803119,0.0,2
SVM,OSQP_polish_high,optimal,0.040971209,575,447.6982772583073,11,4025,1,0.00272658,0.036995702000000005,0.0,1
SVM,OSQP_polish_high,optimal,0.027017803,350,450.04777890153963,11,4025,1,0.002728655,0.023011549,0.0,1
SVM,OSQP_polish_high,optimal,0.03687396700000002,500,454.8319815212722,11,4025,1,0.002688066,0.033018282,0.0,4
SVM,OSQP_polish_high,optimal,0.034036582999999995,525,471.42702475370237,11,4025,1,0.002548888,0.030387027,0.0,3
SVM,OSQP_polish_high,optimal,0.060141556,950,454.08195083492325,11,4025,1,0.002627751,0.056436498,0.0,1
SVM,OSQP_polish_high,optimal,0.039373094,475,492.7753384266088,12,4572,1,0.003139173,0.034750344,0.0,5
SVM,OSQP_polish_high,optimal,0.04127585499999999,500,502.9854705159513,12,4572,1,0.003478862,0.036288178,0.0,2
SVM,OSQP_polish_high,optimal,0.043515665,525,494.1653252436226,12,4572,1,0.003969341,0.038056855,0.0,2
SVM,OSQP_polish_high,optimal,0.053530922,675,486.8759451849749,12,4572,1,0.003946013,0.048245541,0.0,2
SVM,OSQP_polish_high,optimal,0.039281518,475,496.23442631512137,12,4572,1,0.00301124,0.034773601,0.0,3
SVM,OSQP_polish_high,optimal,0.041673939,500,514.8733893230709,12,4572,1,0.003909373,0.036158772,0.0,2
SVM,OSQP_polish_high,optimal,0.053050361,800,506.6975252836174,12,4572,1,0.002531277,0.049186034,0.0,1
SVM,OSQP_polish_high,optimal,0.08324991699999999,1175,501.7299462080578,12,4572,1,0.003921367,0.077993048,0.0,1
SVM,OSQP_polish_high,optimal,0.050350567,625,502.443571769452,12,4572,1,0.003907169,0.045086702,0.0,2
SVM,OSQP_polish_high,optimal,0.042798275999999996,625,474.89558732259565,12,4572,1,0.002510411,0.039066024,0.0,3
SVM,OSQP_polish_high,optimal,0.066382713,775,537.7582333736252,13,5147,1,0.003603143,0.061204979000000014,0.0,1
SVM,OSQP_polish_high,optimal,0.058893219,675,542.8935866194728,13,5147,-1,0.003675311,0.053500319000000005,0.0,1
SVM,OSQP_polish_high,optimal,0.082956977,1025,523.291208156671,13,5147,1,0.003615304,0.077849395,0.0,1
SVM,OSQP_polish_high,optimal,0.049432780999999995,550,539.8449746370724,13,5147,1,0.00358757,0.044164071,0.0,1
SVM,OSQP_polish_high,optimal,0.038122786,400,549.2584134488493,13,5147,1,0.003611701,0.032697447000000004,0.0,1
SVM,OSQP_polish_high,optimal,0.050929212,650,550.2832139666326,13,5147,1,0.0030352340000000004,0.046324799000000014,0.0,2
SVM,OSQP_polish_high,optimal,0.07335406099999997,875,537.2673511770466,13,5147,1,0.003597382,0.068186533,0.0,1
SVM,OSQP_polish_high,optimal,0.052213854,675,531.740308626137,13,5147,1,0.00312337,0.047611515,0.0,1
SVM,OSQP_polish_high,optimal,0.03893543,475,537.6142105750398,13,5147,1,0.003016729,0.034321865,0.0,2
SVM,OSQP_polish_high,optimal,0.053340235,600,541.0861118097115,13,5147,1,0.003480845,0.048130806,0.0,2
SVM,OSQP_polish_high,optimal,0.060707558,650,574.4968571579029,14,5754,1,0.00389184,0.054821881,0.0,1
SVM,OSQP_polish_high,optimal,0.121877765,1425,572.8544761912034,14,5754,1,0.003770381,0.116233198,0.0,2
SVM,OSQP_polish_high,optimal,0.048561399000000005,500,585.1847609483281,14,5754,1,0.003852778,0.042664971,0.0,2
SVM,OSQP_polish_high,optimal,0.089787688,1025,576.2368983157047,14,5754,1,0.003768987,0.084229568,0.0,1
SVM,OSQP_polish_high,optimal,0.065085923,700,578.0801417061006,14,5754,1,0.003770724,0.059362469,0.0,2
SVM,OSQP_polish_high,optimal,0.052943468,550,588.9613888675092,14,5754,1,0.003847981,0.047104155,0.0,1
SVM,OSQP_polish_high,optimal,0.10761857400000001,1250,581.3180065231287,14,5754,1,0.00387658,0.101945072,0.0,1
SVM,OSQP_polish_high,optimal,0.063653643,675,581.1318831343323,14,5754,1,0.003854518,0.057878003,0.0,2
SVM,OSQP_polish_high,optimal,0.093760777,1050,583.344238226636,14,5754,1,0.003833426,0.08808467800000001,0.0,4
SVM,OSQP_polish_high,optimal,0.17728518799999998,2175,566.9885387828233,14,5754,1,0.003805084,0.17170985800000002,0.0,1
SVM,OSQP_polish_high,optimal,0.08669327499999999,750,663.2506834000596,16,7056,1,0.005238761,0.078811868,0.0,2
SVM,OSQP_polish_high,optimal,0.06854067,575,651.5965603557057,16,7056,-1,0.005081892,0.06079482200000001,0.0,2
SVM,OSQP_polish_high,optimal,0.065825152,550,651.9114122091827,16,7056,1,0.005749033000000001,0.05748721900000001,0.0,1
SVM,OSQP_polish_high,optimal,0.106666269,975,674.0881140983911,16,7056,1,0.005087557,0.09918226,0.0,2
SVM,OSQP_polish_high,optimal,0.07885295399999999,675,667.7319395680257,16,7056,1,0.005398271,0.070695208,0.0,2
SVM,OSQP_polish_high,optimal,0.08115705299999999,700,666.4982182825443,16,7056,1,0.005309324,0.073230528,0.0,1
SVM,OSQP_polish_high,optimal,0.083323662,725,676.8262814903461,16,7056,-1,0.005414205,0.07514141,0.0,1
SVM,OSQP_polish_high,optimal,0.106139574,925,661.4794550742746,16,7056,1,0.005469873,0.097542086,0.0,1
SVM,OSQP_polish_high,optimal,0.092973765,825,648.3942037483442,16,7056,-1,0.006132106,0.084368075,0.0,2
SVM,OSQP_polish_high,optimal,0.097818509,850,662.5105532025237,16,7056,1,0.0052182470000000005,0.089548214,0.0,2
SVM,OSQP_polish_high,optimal,0.08363401599999999,625,701.9288093835428,17,7751,1,0.006047145,0.07432489999999999,0.0,2
SVM,OSQP_polish_high,optimal,0.08735641,650,682.1824736450084,17,7751,1,0.006275751,0.077954186,0.0,1
SVM,OSQP_polish_high,optimal,0.054181784,450,718.393954757062,17,7751,1,0.005232182,0.046037708,0.0,1
SVM,OSQP_polish_high,optimal,0.092209512,700,700.6556707248596,17,7751,1,0.006054629000000001,0.082959115,0.0,1
SVM,OSQP_polish_high,optimal,0.17135334900000002,1475,700.2466374444979,17,7751,1,0.00602003,0.162583861,0.0,2
SVM,OSQP_polish_high,optimal,0.09891745400000004,750,687.2288513631871,17,7751,1,0.006037811,0.08982183,0.0,2
SVM,OSQP_polish_high,optimal,0.08183890700000003,600,718.7685887326386,17,7751,1,0.006001082,0.07255228799999999,0.0,2
SVM,OSQP_polish_high,optimal,0.090410921,800,701.9391160227448,17,7751,-1,0.0056656480000000006,0.08198652599999999,0.0,2
SVM,OSQP_polish_high,optimal,0.126856316,1025,694.9741083471347,17,7751,1,0.006020264,0.118015328,0.0,4
SVM,OSQP_polish_high,optimal,0.080622967,600,710.7338727265566,17,7751,1,0.006480835,0.07128163400000001,0.0,2
SVM,OSQP_polish_high,optimal,0.10785519400000004,650,812.5080375484768,20,10020,1,0.00873806,0.094341583,0.0,2
SVM,OSQP_polish_high,optimal,0.105944264,650,812.5390758739404,20,10020,1,0.008453294,0.093034704,0.0,2
SVM,OSQP_polish_high,optimal,0.128446968,775,813.8956041578572,20,10020,1,0.008563021,0.113403236,0.0,2
SVM,OSQP_polish_high,optimal,0.27148585199999997,1500,802.8111100556108,20,10020,1,0.008677831,0.25629250800000003,0.0,4
SVM,OSQP_polish_high,optimal,0.100127788,600,825.1338175205318,20,10020,1,0.008692388,0.08695541300000001,0.0,2
SVM,OSQP_polish_high,optimal,0.103766872,625,823.7543233958853,20,10020,1,0.009578592,0.089365471,0.0,2
SVM,OSQP_polish_high,optimal,0.10901432800000001,650,823.7220003816609,20,10020,1,0.009167618,0.095220966,0.0,2
SVM,OSQP_polish_high,optimal,0.205305166,1150,800.8925334816298,20,10020,1,0.009457205,0.189185977,0.0,2
SVM,OSQP_polish_high,optimal,0.082714204,475,814.9574855463768,20,10020,1,0.008845529,0.06915341900000001,0.0,1
SVM,OSQP_polish_high,optimal,0.118899475,725,847.707024807827,20,10020,1,0.008626098,0.105226462,0.0,1
SVM,OSQP_polish_high,optimal,0.19985000100000005,1025,926.206573029496,23,12557,1,0.012464478,0.180520489,0.0,1
SVM,OSQP_polish_high,optimal,0.19209416199999998,1000,935.8728624530896,23,12557,1,0.013100416,0.172117165,0.0,1
SVM,OSQP_polish_high,optimal,0.10120207199999999,450,950.4672994304584,23,12557,1,0.01279152,0.081069885,0.0,1
SVM,OSQP_polish_high,optimal,0.184037898,950,964.5205821567076,23,12557,-1,0.012293299,0.164940099,0.0,1
SVM,OSQP_polish_high,optimal,0.155228459,775,943.8977688046764,23,12557,1,0.012408119,0.136321585,0.0,2
SVM,OSQP_polish_high,optimal,0.16002413699999998,775,921.7302335412973,23,12557,-1,0.012659098,0.140531624,0.0,2
SVM,OSQP_polish_high,optimal,0.27544833100000005,1500,939.2944904320174,23,12557,1,0.012437721,0.256696548,0.0,1
SVM,OSQP_polish_high,optimal,0.16375694,800,953.098554430517,23,12557,1,0.012322966,0.144090724,0.0,1
SVM,OSQP_polish_high,optimal,0.143525542,675,950.5859269553418,23,12557,1,0.013295071,0.122437953,0.0,2
SVM,OSQP_polish_high,optimal,0.277887703,1525,944.4624717141252,23,12557,1,0.012377939,0.259072877,0.0,1
SVM,OSQP_polish_high,optimal,0.16912934200000002,650,1032.432545035969,26,15366,1,0.01841354,0.140864434,0.0,2
SVM,OSQP_polish_high,optimal,0.206947247,850,1040.9758759168838,26,15366,-1,0.018723547,0.178356719,0.0,2
SVM,OSQP_polish_high,optimal,0.133703384,525,1067.4784437846674,26,15366,-1,0.016277411999999998,0.106953807,0.0,2
SVM,OSQP_polish_high,optimal,0.35082742799999994,1625,1069.2919113973421,26,15366,1,0.018520722,0.32237688800000003,0.0,2
SVM,OSQP_polish_high,optimal,0.15532314000000005,575,1070.9556189678729,26,15366,1,0.018508929,0.126214925,0.0,2
SVM,OSQP_polish_high,optimal,0.14298988,575,1076.4943532516543,26,15366,1,0.016387503,0.116267171,0.0,2
SVM,OSQP_polish_high,optimal,0.187490341,800,1061.8008501945937,26,15366,1,0.016638197,0.161019186,0.0,2
SVM,OSQP_polish_high,optimal,0.217735546,925,1073.6405704782296,26,15366,-1,0.018676195,0.189539333,0.0,1
SVM,OSQP_polish_high,optimal,0.243507774,1050,1047.250536137994,26,15366,-1,0.018461199,0.215707461,0.0,2
SVM,OSQP_polish_high,optimal,0.142491775,525,1064.2591376044923,26,15366,1,0.018672468,0.11322892,0.0,2
SVM,OSQP_polish_high,optimal,0.41411981200000003,650,1297.4326384903309,31,20645,-1,0.030183251,0.343587675,0.0,2
SVM,OSQP_polish_high,optimal,0.6501766110000001,1375,1255.2822120458545,31,20645,1,0.030160512,0.5954940089999999,0.0,1
SVM,OSQP_polish_high,optimal,0.396335012,1375,1256.025919215152,31,20645,1,0.03014937,0.34940263200000005,0.0,1
SVM,OSQP_polish_high,optimal,0.284245371,900,1264.2069910652272,31,20645,1,0.030172607,0.236778643,0.0,1
SVM,OSQP_polish_high,optimal,0.574937962,1025,1258.7280143380447,31,20645,1,0.03106673,0.526942873,0.0,1
SVM,OSQP_polish_high,optimal,0.5986779689999999,1125,1276.3304211005584,31,20645,-1,0.030812400000000007,0.550678142,0.0,1
SVM,OSQP_polish_high,optimal,0.393258066,1350,1260.429852580587,31,20645,-1,0.030465405,0.34583052299999995,0.0,2
SVM,OSQP_polish_high,optimal,0.516012635,850,1258.3022382922695,31,20645,1,0.030463753,0.447485102,0.0,1
SVM,OSQP_polish_high,optimal,0.259500928,800,1260.8863379819265,31,20645,1,0.030827284,0.209963756,0.0,2
SVM,OSQP_polish_high,optimal,0.201004995,575,1275.150971409631,31,20645,1,0.030063945,0.152111228,0.0,1
SVM,OSQP_polish_high,optimal,0.45707722799999995,1150,1485.4871554391186,37,27971,-1,0.052779019,0.3734941570000001,0.0,2
SVM,OSQP_polish_high,optimal,0.471949548,1200,1534.8417292146255,37,27971,1,0.053240957,0.386687184,0.0,2
SVM,OSQP_polish_high,optimal,0.431797955,1075,1473.1267736611135,37,27971,1,0.052870084000000005,0.349139284,0.0,1
SVM,OSQP_polish_high,optimal,0.388797524,925,1489.086431735269,37,27971,1,0.052647108,0.303770196,0.0,2
SVM,OSQP_polish_high,optimal,0.337852231,775,1514.4521428907794,37,27971,1,0.052807122000000005,0.251795143,0.0,1
SVM,OSQP_polish_high,optimal,0.5514384299999999,1450,1492.5782600169312,37,27971,1,0.053344056,0.466432865,0.0,1
SVM,OSQP_polish_high,optimal,0.412593729,1000,1526.497253803715,37,27971,1,0.052738561,0.326339498,0.0,1
SVM,OSQP_polish_high,optimal,0.327106185,725,1516.105510307503,37,27971,1,0.053315119,0.23914849,0.0,2
SVM,OSQP_polish_high,optimal,0.381872011,900,1501.1719465199415,37,27971,-1,0.052896715,0.295670167,0.0,2
SVM,OSQP_polish_high,optimal,0.5935805030000001,1600,1504.5631730949267,37,27971,1,0.053356315,0.508387201,0.0,1
SVM,OSQP_polish_high,optimal,0.464018986,725,1802.647466312243,45,39419,-1,0.099143874,0.302789759,0.0,2
SVM,OSQP_polish_high,optimal,0.742749408,875,1854.608322055712,45,39419,1,0.09841924,0.579205583,0.0,1
SVM,OSQP_polish_high,optimal,0.7091250119999999,1300,1837.837685998321,45,39419,-1,0.09861285,0.546437534,0.0,1
SVM,OSQP_polish_high,optimal,0.7019567800000001,725,1843.3175839514186,45,39419,1,0.098667584,0.499148325,0.0,2
SVM,OSQP_polish_high,optimal,0.7912580570000001,1575,1819.392828862433,45,39419,-1,0.09842188,0.636343199,0.0,1
SVM,OSQP_polish_high,optimal,0.750235251,850,1819.3005531838849,45,39419,1,0.097910091,0.5946142320000001,0.0,2
SVM,OSQP_polish_high,optimal,0.706936613,725,1855.3505294324546,45,39419,1,0.100489618,0.500643679,0.0,1
SVM,OSQP_polish_high,optimal,0.701606397,725,1837.3861802333806,45,39419,-1,0.097735461,0.49676576,0.0,1
SVM,OSQP_polish_high,optimal,0.722103713,1375,1856.3846375924804,45,39419,-1,0.098390095,0.559502056,0.0,2
SVM,OSQP_polish_high,optimal,0.546102791,925,1841.441709976024,45,39419,1,0.097704465,0.385243129,0.0,2
SVM,OSQP_polish_high,optimal,0.8628595960000001,1050,2237.9551551155864,55,56429,-1,0.184367348,0.562047253,0.0,2
SVM,OSQP_polish_high,optimal,0.809932557,950,2242.6731595974484,55,56429,-1,0.18529385,0.504117788,0.0,1
SVM,OSQP_polish_high,optimal,1.03065112,1425,2230.5250070353804,55,56429,-1,0.183224691,0.739925347,0.0,2
SVM,OSQP_polish_high,optimal,0.786109242,900,2264.350088960537,55,56429,1,0.182449597,0.479783236,0.0,2
SVM,OSQP_polish_high,optimal,0.8092942040000001,950,2245.547239263881,55,56429,-1,0.182817172,0.50639437,0.0,2
SVM,OSQP_polish_high,optimal,0.780023083,900,2173.4297429699327,55,56429,-1,0.184071129,0.480229911,0.0,1
SVM,OSQP_polish_high,optimal,1.030710568,1425,2196.319805280189,55,56429,-1,0.18312581,0.743437308,0.0,2
SVM,OSQP_polish_high,optimal,0.727483792,800,2229.5765182396995,55,56429,1,0.18314852,0.425140188,0.0,1
SVM,OSQP_polish_high,optimal,1.036133309,1425,2277.1282296931163,55,56429,1,0.183164871,0.740744884,0.0,2
SVM,OSQP_polish_high,optimal,0.8671640810000001,1075,2212.3267810217585,55,56429,-1,0.183723944,0.568311607,0.0,1
SVM,OSQP_polish_high,optimal,1.5409379090000002,1400,2714.64015374758,68,83028,1,0.345144161,0.983343827,0.0,2
SVM,OSQP_polish_high,optimal,1.501029785,1350,2735.288230884917,68,83028,-1,0.345238499,0.947990837,0.0,1
SVM,OSQP_polish_high,optimal,1.507290466,1325,2766.642591978713,68,83028,1,0.347036514,0.93185789,0.0,1
SVM,OSQP_polish_high,optimal,1.34885838,1100,2754.1584497495824,68,83028,1,0.345824536,0.772816873,0.0,1
SVM,OSQP_polish_high,optimal,1.5845175560000002,1450,2788.3577944640615,68,83028,1,0.351185381,1.015939238,0.0,1
SVM,OSQP_polish_high,optimal,1.283980286,1000,2719.5444761725685,68,83028,1,0.34704954,0.707299833,0.0,1
SVM,OSQP_polish_high,optimal,1.192630663,850,2783.8223718300537,68,83028,1,0.346143835,0.608716383,0.0,2
SVM,OSQP_polish_high,optimal,1.371843392,1125,2739.652530299796,68,83028,1,0.348524553,0.79613024,0.0,1
SVM,OSQP_polish_high,optimal,1.335179617,1075,2748.9488043769084,68,83028,-1,0.344762305,0.7606254590000001,0.0,1
SVM,OSQP_polish_high,optimal,1.4154660039999998,1175,2777.469942109765,68,83028,1,0.34460277,0.834223176,0.0,2
SVM,OSQP_polish_high,optimal,2.958202037,2000,3393.3623344067164,84,122724,-1,0.678004033,1.883363865,0.0,2
SVM,OSQP_polish_high,optimal,2.538180804,1500,3418.749551883579,84,122724,-1,0.6730762090000001,1.4491619690000002,0.0,2
SVM,OSQP_polish_high,optimal,2.3274728540000003,1275,3457.2902027260307,84,122724,-1,0.639228383,1.24126268,0.0,1
SVM,OSQP_polish_high,optimal,2.419408826,1375,3401.1803172246678,84,122724,-1,0.673710813,1.325735938,0.0,1
SVM,OSQP_polish_high,optimal,2.238661542,1150,3388.0279901568542,84,122724,-1,0.67529211,1.132442268,0.0,2
SVM,OSQP_polish_high,optimal,2.289365251,1250,3421.030342898413,84,122724,-1,0.6342328079999999,1.218820785,0.0,1
SVM,OSQP_polish_high,optimal,2.03034754,925,3419.1673459345197,84,122724,1,0.676471622,0.904805816,0.0,1
SVM,OSQP_polish_high,optimal,2.703813759,1750,3387.395265805705,84,122724,-1,0.639680485,1.679756835,0.0,2
SVM,OSQP_polish_high,optimal,2.264090334,1225,3404.0970486495626,84,122724,-1,0.638113216,1.194953207,0.0,1
SVM,OSQP_polish_high,optimal,2.387831293,1350,3423.967357878267,84,122724,1,0.635824732,1.324544402,0.0,1
SVM,OSQP_polish_high,optimal,3.89311412,1200,4233.276556223218,105,186479,1,1.309315421,1.74586636,0.0,2
SVM,OSQP_polish_high,optimal,4.740125708,1950,4278.793596147714,105,186479,-1,1.294165492,2.685629966,0.0,2
SVM,OSQP_polish_high,optimal,4.448297767,1675,4254.4716979543455,105,186479,-1,1.291044728,2.378667853,0.0,1
SVM,OSQP_polish_high,optimal,3.97966613,1275,4135.029632301405,105,186479,-1,1.336166145,1.8600251490000002,0.0,1
SVM,OSQP_polish_high,optimal,4.237116628000002,1475,4255.763233153643,105,186479,1,1.292810381,2.129026376,0.0,2
SVM,OSQP_polish_high,optimal,3.943088124,1250,4276.60295389683,105,186479,-1,1.289450677,1.829241034,0.0,1
SVM,OSQP_polish_high,optimal,4.322386281,1450,4327.4580483094205,105,186479,-1,1.335306551,2.105034655,0.0,1
SVM,OSQP_polish_high,optimal,3.554786675,975,4250.717873795997,105,186479,-1,1.293905135,1.4281953230000002,0.0,2
SVM,OSQP_polish_high,optimal,3.940189245,1225,4299.013089952248,105,186479,-1,1.300975779,1.804545696,0.0,1
SVM,OSQP_polish_high,optimal,3.65054841,1025,4279.457257811216,105,186479,-1,1.295901725,1.4809844069999998,0.0,1
SVM,OSQP_polish_high,optimal,5.265820595,1425,5367.829359375728,132,287892,1,1.93626914,3.211887952,0.0,2
SVM,OSQP_polish_high,optimal,4.700433828,1200,5396.179290541173,132,287892,1,1.770033476,2.793093399,0.0,2
SVM,OSQP_polish_high,optimal,5.35421189,1325,5296.166695073454,132,287892,-1,1.85861473,3.046335232,0.0,1
SVM,OSQP_polish_high,optimal,6.872449825,2075,5262.810606718027,132,287892,-1,1.943172114,4.324538265,0.0,1
SVM,OSQP_polish_high,optimal,4.315362638,1025,5350.312298591071,132,287892,1,1.680239305,2.464890419,0.0,2
SVM,OSQP_polish_high,optimal,5.150536022000001,1450,5360.657244421601,132,287892,1,1.736682055,3.261290809,0.0,1
SVM,OSQP_polish_high,optimal,5.37515394,1400,5329.329657376015,132,287892,-1,1.84506299,3.15141308,0.0,1
SVM,OSQP_polish_high,optimal,4.489824354,975,5358.711330798675,132,287892,1,1.995623053,2.329865622,0.0,1
SVM,OSQP_polish_high,optimal,5.491469076,1300,5327.338775181794,132,287892,1,2.170625056,3.045672307,0.0,2
SVM,OSQP_polish_high,optimal,4.881443023,1150,5326.695624461769,132,287892,-1,1.837916013,2.680469157,0.0,1
SVM,OSQP_polish_high,optimal,6.231325099999999,950,6666.176551488027,166,446706,1,0.571624781,5.500878458,0.0,2
SVM,OSQP_polish_high,optimal,5.13189159,775,6656.262673029607,166,446706,-1,0.645630955,4.314728876,0.0,2
SVM,OSQP_polish_high,optimal,6.5614626970000005,1025,6719.163074808324,166,446706,-1,0.422095464,6.036905602,0.0,2
SVM,OSQP_polish_high,optimal,6.637530627,1075,6672.301577418342,166,446706,1,0.586780547,5.948862808,0.0,2
SVM,OSQP_polish_high,optimal,5.847313668999997,1025,6722.7541006600095,166,446706,-1,0.360677587,5.360950418,0.0,2
SVM,OSQP_polish_high,optimal,6.394445898000001,950,6694.076780233015,166,446706,-1,0.6938102190000001,5.548866329,0.0,2
SVM,OSQP_polish_high,optimal,5.129052255,775,6682.473870064712,166,446706,-1,0.273562014,4.652990779,0.0,2
SVM,OSQP_polish_high,optimal,5.262605766,850,6713.701631391869,166,446706,-1,0.454845977,4.63581076,0.0,2
SVM,OSQP_polish_high,optimal,7.844202883999999,1450,6770.3234956216675,166,446706,-1,0.496061089,7.26408229,0.0,1
SVM,OSQP_polish_high,optimal,7.804479627,1500,6698.399597213878,166,446706,1,0.6531929989999999,7.070336537,0.0,1
SVM,OSQP_polish_high,optimal,7.591898358000001,775,8470.079809837242,209,697223,-1,0.383774637,6.85593605,0.0,2
SVM,OSQP_polish_high,optimal,8.865085568,875,8411.016847360794,209,697223,-1,0.8515714259999999,7.709776602000001,0.0,2
SVM,OSQP_polish_high,optimal,10.252993473,1075,8420.253700252983,209,697223,1,0.949170517,9.112564999,0.0,2
SVM,OSQP_polish_high,optimal,10.774764967000001,1200,8433.818782250855,209,697223,1,0.8132209309999999,9.819863606,0.0,2
SVM,OSQP_polish_high,optimal,7.595937085,725,8517.564119534321,209,697223,-1,0.734197557,6.495902612,0.0,2
SVM,OSQP_polish_high,optimal,8.948069582999999,925,8459.294626581022,209,697223,-1,0.73752844,7.958229401,0.0,2
SVM,OSQP_polish_high,optimal,10.009915407000001,1075,8356.209342215043,209,697223,-1,0.589447979,9.220273206,0.0,2
SVM,OSQP_polish_high,optimal,10.141799665,1125,8456.187635128505,209,697223,-1,0.8646263679999999,9.136137327,0.0,2
SVM,OSQP_polish_high,optimal,9.579083827,1000,8525.463650294743,209,697223,-1,0.917704143,8.430870677,0.0,2
SVM,OSQP_polish_high,optimal,9.473574512999999,1000,8421.379010104338,209,697223,-1,0.541175502,8.634010975,0.0,2
Huber,OSQP_polish_high,optimal,0.021761386,125,314.3062346208804,10,7500,1,0.004668545,0.014419133999999997,0.0,1
Huber,OSQP_polish_high,optimal,0.021249734,125,286.7334729028138,10,7500,1,0.004174392,0.01451263,0.0,1
Huber,OSQP_polish_high,optimal,0.02133231,125,308.92815197869066,10,7500,1,0.004444138,0.014218185,0.0,0
Huber,OSQP_polish_high,optimal,0.021920402000000002,125,297.26719030226474,10,7500,1,0.004528866,0.014069895,0.0,0
Huber,OSQP_polish_high,optimal,0.021973002000000002,125,366.17745937101716,10,7500,1,0.004623891,0.01442959,0.0,1
Huber,OSQP_polish_high,optimal,0.022305555,125,305.91579539107084,10,7500,1,0.004762765,0.014470783,0.0,1
Huber,OSQP_polish_high,optimal,0.021622555,125,397.5515484004321,10,7500,1,0.004433648,0.014531334,0.0,1
Huber,OSQP_polish_high,optimal,0.019285822,100,311.18502946866494,10,7500,1,0.004825021,0.011707556,0.0,1
Huber,OSQP_polish_high,optimal,0.022755328,125,393.0794320174194,10,7500,1,0.004689333,0.014498992,0.0,1
Huber,OSQP_polish_high,optimal,0.021814836,125,314.3069786595747,10,7500,1,0.004452373,0.014544776,0.0,1
Huber,OSQP_polish_high,optimal,0.025066566000000002,125,397.9114227783118,11,8415,1,0.004831886,0.017148998999999998,0.0,1
Huber,OSQP_polish_high,optimal,0.025043122999999997,125,353.1244921466745,11,8415,1,0.004890152,0.016925659,0.0,1
Huber,OSQP_polish_high,optimal,0.03717563299999999,125,418.44377903014913,11,8415,1,0.015661548,0.01841511,0.0,1
Huber,OSQP_polish_high,optimal,0.025214,125,396.1898914252191,11,8415,1,0.004861217,0.017150639,0.0,1
Huber,OSQP_polish_high,optimal,0.025471437000000003,125,323.54853520354766,11,8415,1,0.004949884,0.017007543,0.0,1
Huber,OSQP_polish_high,optimal,0.024789485,125,384.77885927743085,11,8415,1,0.004858991,0.01671781,0.0,0
Huber,OSQP_polish_high,optimal,0.023677219000000003,125,337.15128143171864,11,8415,1,0.004890042,0.015979348,0.0,0
Huber,OSQP_polish_high,optimal,0.025511035,125,338.55729566639263,11,8415,1,0.006318921,0.016119883,0.0,0
Huber,OSQP_polish_high,optimal,0.025592847999999998,125,413.90916601087514,11,8415,1,0.006309227,0.016242127,0.0,1
Huber,OSQP_polish_high,optimal,0.025483088,125,336.7888600479679,11,8415,1,0.006376181999999999,0.016047011,0.0,0
Huber,OSQP_polish_high,optimal,0.026738768,125,305.4234125410467,12,9360,1,0.005235769,0.017987825,0.0,1
Huber,OSQP_polish_high,optimal,0.026724153,125,388.43083979495435,12,9360,1,0.005282035,0.017941411,0.0,1
Huber,OSQP_polish_high,optimal,0.026717954,125,387.44055727005525,12,9360,1,0.005235491,0.018074607,0.0,1
Huber,OSQP_polish_high,optimal,0.026890790000000005,125,454.0981428507023,12,9360,1,0.0052405,0.018168597,0.0,1
Huber,OSQP_polish_high,optimal,0.027543406,125,365.0414372180462,12,9360,1,0.005367495,0.018371876,0.0,1
Huber,OSQP_polish_high,optimal,0.026601808,125,393.2035339114538,12,9360,1,0.005231314,0.01779568,0.0,0
Huber,OSQP_polish_high,optimal,0.027325769000000003,125,410.9607267180751,12,9360,1,0.00560566,0.018230115,0.0,1
Huber,OSQP_polish_high,optimal,0.027287799999999997,125,450.87568625976166,12,9360,1,0.005599679000000001,0.018148768,0.0,1
Huber,OSQP_polish_high,optimal,0.026932599,125,446.25636891849024,12,9360,1,0.005591183,0.017854036,0.0,0
Huber,OSQP_polish_high,optimal,0.027328684,125,535.9474811503449,12,9360,1,0.005608148,0.01818784,0.0,1
Huber,OSQP_polish_high,optimal,0.030188021,125,503.9757854640525,13,10335,1,0.006049951,0.020054991,0.0,1
Huber,OSQP_polish_high,optimal,0.029756962,125,429.8404804225949,13,10335,1,0.005966756,0.019874334,0.0,0
Huber,OSQP_polish_high,optimal,0.029889374000000007,125,458.90337236384903,13,10335,1,0.006023289,0.019863584,0.0,0
Huber,OSQP_polish_high,optimal,0.02616854,100,434.5238664371952,13,10335,1,0.006005811999999999,0.016110801,0.0,1
Huber,OSQP_polish_high,optimal,0.029596725,125,432.1572027204448,13,10335,1,0.005859745,0.019761928,0.0,1
Huber,OSQP_polish_high,optimal,0.029814212000000007,125,440.005109063368,13,10335,1,0.005847436,0.019934819,0.0,1
Huber,OSQP_polish_high,optimal,0.029482948,125,402.0431497475177,13,10335,1,0.005823924,0.019620723,0.0,0
Huber,OSQP_polish_high,optimal,0.030689396,125,430.75916319944804,13,10335,1,0.006636052,0.019872866,0.0,0
Huber,OSQP_polish_high,optimal,0.029780317999999997,125,358.2097476707256,13,10335,1,0.00584305,0.019920557,0.0,1
Huber,OSQP_polish_high,optimal,0.030922316000000002,125,377.35390825631515,13,10335,1,0.006032483000000001,0.020490034,0.0,1
Huber,OSQP_polish_high,optimal,0.033245091000000004,125,532.0817469473059,14,11340,1,0.006872677,0.021783591,0.0,1
Huber,OSQP_polish_high,optimal,0.033045245,125,429.66461137481275,14,11340,1,0.006730885,0.021760705,0.0,1
Huber,OSQP_polish_high,optimal,0.033194162,125,412.4574602924176,14,11340,1,0.0067245130000000005,0.021882346,0.0,1
Huber,OSQP_polish_high,optimal,0.033236702,125,455.1235968989998,14,11340,1,0.006704689000000001,0.021863517,0.0,1
Huber,OSQP_polish_high,optimal,0.032892301,125,522.5515647759079,14,11340,1,0.006844841999999999,0.021434788,0.0,0
Huber,OSQP_polish_high,optimal,0.033899107000000005,125,520.6798442955736,14,11340,1,0.006749376,0.022258685,0.0,1
Huber,OSQP_polish_high,optimal,0.032661403,125,456.98137309522093,14,11340,1,0.006550596999999999,0.021572646,0.0,1
Huber,OSQP_polish_high,optimal,0.032863363,125,450.5599066626715,14,11340,1,0.006598446,0.021693523,0.0,1
Huber,OSQP_polish_high,optimal,0.033033797000000004,125,427.4759589754153,14,11340,1,0.0066552830000000006,0.021793327,0.0,1
Huber,OSQP_polish_high,optimal,0.032576614000000004,125,431.4590514834809,14,11340,1,0.006612496999999999,0.021370947,0.0,0
Huber,OSQP_polish_high,optimal,0.039905279,125,524.8474543410678,16,13440,1,0.008267594,0.025522367,0.0,0
Huber,OSQP_polish_high,optimal,0.040129545,125,527.0207646680171,16,13440,1,0.008261957,0.02593586,0.0,1
Huber,OSQP_polish_high,optimal,0.039338164000000016,125,572.0484879498541,16,13440,1,0.008251976999999999,0.025212897,0.0,0
Huber,OSQP_polish_high,optimal,0.039954805,125,518.3070117503107,16,13440,1,0.008278176,0.025718472000000003,0.0,1
Huber,OSQP_polish_high,optimal,0.039823417,125,560.8504484490841,16,13440,1,0.008280929,0.025553486,0.0,1
Huber,OSQP_polish_high,optimal,0.039919485000000005,125,576.0146811371466,16,13440,1,0.008368977,0.025738121,0.0,1
Huber,OSQP_polish_high,optimal,0.040221102,125,531.0808164732563,16,13440,1,0.008334399000000001,0.025880589,0.0,1
Huber,OSQP_polish_high,optimal,0.040377442,125,586.4527297390555,16,13440,1,0.008373123,0.025435215,0.0,0
Huber,OSQP_polish_high,optimal,0.03978259199999999,125,574.6109350936034,16,13440,1,0.008345954000000001,0.025346215,0.0,0
Huber,OSQP_polish_high,optimal,0.039802691,125,604.8436711154046,16,13440,1,0.008227841,0.025602423,0.0,1
Huber,OSQP_polish_high,optimal,0.045810972,125,557.5296340889715,17,14535,1,0.009891885,0.029243285,0.0,0
Huber,OSQP_polish_high,optimal,0.039825035,125,582.8009318999483,17,14535,1,0.008398644,0.025566057000000003,0.0,1
Huber,OSQP_polish_high,optimal,0.047049145,125,579.9085973759287,17,14535,1,0.010021304,0.029893905,0.0,1
Huber,OSQP_polish_high,optimal,0.047078164000000006,125,576.5934165470346,17,14535,1,0.009977003,0.029967913,0.0,1
Huber,OSQP_polish_high,optimal,0.046794308,125,546.769604269565,17,14535,1,0.009719787,0.029664532,0.0,1
Huber,OSQP_polish_high,optimal,0.084345325,125,646.1077781989002,17,14535,1,0.040082749,0.033915959,0.0,0
Huber,OSQP_polish_high,optimal,0.045692016,125,474.7062837492402,17,14535,1,0.009718476,0.029894487,0.0,1
Huber,OSQP_polish_high,optimal,0.045895385,125,540.5620037064109,17,14535,1,0.009742626,0.029272613,0.0,0
Huber,OSQP_polish_high,optimal,0.046315073,125,611.9742708326241,17,14535,1,0.009819754,0.029410777000000006,0.0,0
Huber,OSQP_polish_high,optimal,0.05462128,125,584.9912676021117,17,14535,1,0.009812666,0.034446939,0.0,1
Huber,OSQP_polish_high,optimal,0.059625145,125,684.5549576675064,20,18000,1,0.013440153,0.035653582,0.0,0
Huber,OSQP_polish_high,optimal,0.051644779,125,678.248966728791,20,18000,1,0.011658304,0.030960523,0.0,0
Huber,OSQP_polish_high,optimal,0.05188841000000001,125,702.5282165725504,20,18000,1,0.011772779,0.031291719,0.0,0
Huber,OSQP_polish_high,optimal,0.06022992100000001,125,578.7496771448158,20,18000,1,0.013319308,0.036211515,0.0,1
Huber,OSQP_polish_high,optimal,0.059684602,125,798.9967772391017,20,18000,1,0.013340454,0.036143553,0.0,1
Huber,OSQP_polish_high,optimal,0.058943504999999986,125,715.8608670060437,20,18000,1,0.013253392,0.035477352000000004,0.0,0
Huber,OSQP_polish_high,optimal,0.060703611,125,690.7240403481053,20,18000,1,0.013565676,0.036628256,0.0,1
Huber,OSQP_polish_high,optimal,0.051996432,125,719.4928691136514,20,18000,1,0.011772574,0.031210918,0.0,0
Huber,OSQP_polish_high,optimal,0.059876089999999986,125,628.4946981443035,20,18000,1,0.013427815,0.036272472,0.0,1
Huber,OSQP_polish_high,optimal,0.059879918,125,707.9529462362648,20,18000,1,0.013175686,0.03638794,0.0,1
Huber,OSQP_polish_high,optimal,0.07532513,125,763.316368596867,23,21735,1,0.018653,0.042183268,0.0,0
Huber,OSQP_polish_high,optimal,0.06757791599999999,125,823.0964525355548,23,21735,1,0.016647573,0.037402635,0.0,0
Huber,OSQP_polish_high,optimal,0.068531996,125,749.8442248897937,23,21735,1,0.016392534,0.038460888,0.0,1
Huber,OSQP_polish_high,optimal,0.068790461,125,789.7131592961401,23,21735,1,0.01675001,0.038332814,0.0,1
Huber,OSQP_polish_high,optimal,0.075687966,125,863.3484244035957,23,21735,1,0.018376287,0.043185989,0.0,1
Huber,OSQP_polish_high,optimal,0.075728709,125,729.8480793464073,23,21735,1,0.018410661,0.043280255,0.0,1
Huber,OSQP_polish_high,optimal,0.07521577900000001,125,694.4836348282953,23,21735,1,0.01822693,0.043103942,0.0,1
Huber,OSQP_polish_high,optimal,0.07702973,125,818.1303357399049,23,21735,1,0.01826863,0.044446081,0.0,0
Huber,OSQP_polish_high,optimal,0.07415854300000001,125,795.3075912273765,23,21735,1,0.018353244,0.041970645,0.0,0
Huber,OSQP_polish_high,optimal,0.074962736,125,737.0980710191161,23,21735,1,0.018175106,0.043198689000000005,0.0,1
Huber,OSQP_polish_high,optimal,0.092196796,125,927.0633235952124,26,25740,1,0.02442287,0.048720907,0.0,0
Huber,OSQP_polish_high,optimal,0.08369062099999999,125,872.3908440440894,26,25740,1,0.02146456,0.043401112,0.0,1
Huber,OSQP_polish_high,optimal,0.084874184,125,905.2760497426325,26,25740,1,0.021411757000000003,0.044589799000000006,0.0,1
Huber,OSQP_polish_high,optimal,0.09383212199999999,125,972.6894556487148,26,25740,1,0.024865874,0.049546964000000006,0.0,1
Huber,OSQP_polish_high,optimal,0.093881826,125,909.1932941581597,26,25740,1,0.024473922,0.049991644,0.0,1
Huber,OSQP_polish_high,optimal,0.093614373,125,854.8770555246683,26,25740,1,0.024293911,0.049937694000000005,0.0,1
Huber,OSQP_polish_high,optimal,0.09314576,125,780.842156443759,26,25740,1,0.024337128,0.049795487,0.0,1
Huber,OSQP_polish_high,optimal,0.08418522099999999,125,888.6962796269013,26,25740,1,0.021396656,0.043951133,0.0,1
Huber,OSQP_polish_high,optimal,0.093445525,125,1002.5738360335432,26,25740,1,0.024001608,0.050375573,0.0,1
Huber,OSQP_polish_high,optimal,0.092828089,125,1001.8060378963586,26,25740,1,0.024577631000000003,0.048867058,0.0,0
Huber,OSQP_polish_high,optimal,0.16390643800000002,125,1054.8709111483752,31,33015,1,0.040036611,0.081360337,0.0,1
Huber,OSQP_polish_high,optimal,0.12376379300000001,125,1194.807629298721,31,33015,1,0.032710261000000004,0.062661215,0.0,0
Huber,OSQP_polish_high,optimal,0.15721642300000002,125,1071.9734806821623,31,33015,1,0.039780448,0.081594814,0.0,0
Huber,OSQP_polish_high,optimal,0.161519316,125,1130.6011935823574,31,33015,1,0.039233252,0.080220964,0.0,1
Huber,OSQP_polish_high,optimal,0.163567455,125,1096.3224201659368,31,33015,1,0.039453161,0.081599706,0.0,1
Huber,OSQP_polish_high,optimal,0.161377271,125,1067.855201859532,31,33015,1,0.039592968,0.07930368900000001,0.0,0
Huber,OSQP_polish_high,optimal,0.159832049,125,1101.6964740465023,31,33015,1,0.039593796,0.077545511,0.0,0
Huber,OSQP_polish_high,optimal,0.124725994,125,1130.9122087319488,31,33015,1,0.045757822,0.050490807,0.0,0
Huber,OSQP_polish_high,optimal,0.163762715,125,981.5351486789496,31,33015,1,0.04004851,0.081197151,0.0,1
Huber,OSQP_polish_high,optimal,0.18888210800000002,125,984.3938815192488,31,33015,1,0.068942207,0.07796861599999999,0.0,0
Huber,OSQP_polish_high,optimal,0.189153905,125,1429.9680521397504,37,42735,1,0.06122262,0.073243506,0.0,0
Huber,OSQP_polish_high,optimal,0.18606549,125,1274.1544902118644,37,42735,1,0.0606452,0.070958407,0.0,1
Huber,OSQP_polish_high,optimal,0.185269503,125,1288.209628710656,37,42735,1,0.060985439,0.06941536400000001,0.0,0
Huber,OSQP_polish_high,optimal,0.19097118100000002,125,1330.7405342421227,37,42735,1,0.061519391,0.074785444,0.0,1
Huber,OSQP_polish_high,optimal,0.189559594,125,1129.9909906827231,37,42735,1,0.061290075,0.073742133,0.0,1
Huber,OSQP_polish_high,optimal,0.188913367,125,1260.7369121290833,37,42735,1,0.06128129,0.073039068,0.0,0
Huber,OSQP_polish_high,optimal,0.188569964,125,1239.7664437204241,37,42735,1,0.061413344,0.072513347,0.0,0
Huber,OSQP_polish_high,optimal,0.185420451,125,1207.5914930412475,37,42735,1,0.06118337400000001,0.069227413,0.0,0
Huber,OSQP_polish_high,optimal,0.184804362,125,1293.1604351592543,37,42735,-1,0.060643239,0.06979343,0.0,0
Huber,OSQP_polish_high,optimal,0.187970485,125,1314.1074061189347,37,42735,1,0.060968377,0.07271659,0.0,0
Huber,OSQP_polish_high,optimal,0.36589884899999997,125,1484.15728551143,45,57375,1,0.129150352,0.122627429,0.0,1
Huber,OSQP_polish_high,optimal,0.31933558100000003,125,1545.4040061485916,45,57375,1,0.114266332,0.097171679,0.0,1
Huber,OSQP_polish_high,optimal,0.321231388,125,1550.7968740762992,45,57375,1,0.114068857,0.098570197,0.0,0
Huber,OSQP_polish_high,optimal,0.315946049,125,1468.0661470509133,45,57375,1,0.114429528,0.093190557,0.0,0
Huber,OSQP_polish_high,optimal,0.31764527600000003,125,1642.1968117191775,45,57375,1,0.114905139,0.093792493,0.0,0
Huber,OSQP_polish_high,optimal,0.368558066,125,1521.9154484948147,45,57375,1,0.12936095,0.114176454,0.0,0
Huber,OSQP_polish_high,optimal,0.371373017,125,1589.8820964971699,45,57375,1,0.12904560199999998,0.117192076,0.0,0
Huber,OSQP_polish_high,optimal,0.374300115,125,1491.829190733497,45,57375,1,0.129545696,0.119943252,0.0,1
Huber,OSQP_polish_high,optimal,0.370279624,125,1559.5455594544733,45,57375,1,0.129931357,0.114941737,0.0,0
Huber,OSQP_polish_high,optimal,0.367061974,125,1534.0744613540357,45,57375,1,0.128845246,0.113659968,0.0,0
Huber,OSQP_polish_high,optimal,0.497480531,125,1800.7372959898655,55,78375,1,0.19660745,0.11649806,0.0,0
Huber,OSQP_polish_high,optimal,0.501183087,125,1928.684861473154,55,78375,1,0.198120046,0.118674146,0.0,0
Huber,OSQP_polish_high,optimal,0.49611752600000003,125,1793.2702057041145,55,78375,1,0.194212023,0.117091976,0.0,0
Huber,OSQP_polish_high,optimal,0.497367951,125,1836.867619095661,55,78375,-1,0.195922382,0.118394701,0.0,0
Huber,OSQP_polish_high,optimal,0.497921107,125,1847.7787944289319,55,78375,1,0.196082017,0.117412684,0.0,0
Huber,OSQP_polish_high,optimal,0.498731129,125,2081.9154340030414,55,78375,1,0.197198235,0.116472355,0.0,0
Huber,OSQP_polish_high,optimal,0.497843414,125,1910.4811726843984,55,78375,1,0.197412014,0.115741852,0.0,0
Huber,OSQP_polish_high,optimal,0.495085261,125,2019.6641199810806,55,78375,1,0.196645652,0.114411532,0.0,0
Huber,OSQP_polish_high,optimal,0.5007515330000001,125,1845.5670035386026,55,78375,1,0.197127138,0.118742943,0.0,0
Huber,OSQP_polish_high,optimal,0.5009688130000001,125,1855.256272298872,55,78375,1,0.197003634,0.119934979,0.0,0
Huber,OSQP_polish_high,optimal,1.001863695,125,2512.3697816644485,68,110160,1,0.423755407,0.17072494100000002,0.0,0
Huber,OSQP_polish_high,optimal,0.960017199,125,2288.7261667943358,68,110160,1,0.370811845,0.157966154,0.0,0
Huber,OSQP_polish_high,optimal,0.944498591,125,2245.411471378769,68,110160,1,0.365045719,0.14627523,0.0,0
Huber,OSQP_polish_high,optimal,0.963855256,125,2491.1863491990657,68,110160,1,0.371909183,0.15763248400000002,0.0,0
Huber,OSQP_polish_high,optimal,0.958870567,125,2288.5896015387343,68,110160,1,0.370874258,0.157475235,0.0,0
Huber,OSQP_polish_high,optimal,0.960427416,125,2389.8627887414277,68,110160,1,0.370453399,0.158181364,0.0,0
Huber,OSQP_polish_high,optimal,0.98571965,125,2286.150216271684,68,110160,1,0.422717933,0.16820904399999995,0.0,0
Huber,OSQP_polish_high,optimal,1.002347033,125,2188.4422965085887,68,110160,1,0.424002721,0.17047009100000002,0.0,0
Huber,OSQP_polish_high,optimal,0.9594956240000001,125,2407.688344462283,68,110160,1,0.371096501,0.157747837,0.0,0
Huber,OSQP_polish_high,optimal,0.962268215,125,2347.2943887623314,68,110160,1,0.371331812,0.15828070800000002,0.0,0
Huber,OSQP_polish_high,optimal,1.575160445,125,2748.9149572315837,84,156240,1,0.7613503229999999,0.184640174,0.0,0
Huber,OSQP_polish_high,optimal,1.605756565,125,2958.3526867085143,84,156240,1,0.7578166909999999,0.205113481,0.0,0
Huber,OSQP_polish_high,optimal,1.599339986,125,2914.8977439887403,84,156240,1,0.75641122,0.206301388,0.0,0
Huber,OSQP_polish_high,optimal,1.617040315,125,2737.7635016935283,84,156240,-1,0.79807694,0.196078255,0.0,0
Huber,OSQP_polish_high,optimal,1.631194099,125,2758.6328741282036,84,156240,1,0.806758491,0.193310329,0.0,0
Huber,OSQP_polish_high,optimal,1.5979361769999998,125,3072.200377425728,84,156240,1,0.756369835,0.205757129,0.0,0
Huber,OSQP_polish_high,optimal,1.6530294719999998,125,2897.893907180261,84,156240,-1,0.821347712,0.195738368,0.0,0
Huber,OSQP_polish_high,optimal,1.598738374,125,2857.031918638125,84,156240,1,0.754843512,0.196351958,0.0,0
Huber,OSQP_polish_high,optimal,1.5849640969999998,125,2831.430105843165,84,156240,1,0.755270232,0.196510017,0.0,0
Huber,OSQP_polish_high,optimal,1.613940045,125,2780.702682033124,84,156240,1,0.791990412,0.197697257,0.0,0
Huber,OSQP_polish_high,optimal,2.834025102,125,3640.3637423377204,105,228375,1,1.324178067,0.29182577,0.0,0
Huber,OSQP_polish_high,optimal,2.841425501,125,3523.1254983740887,105,228375,1,1.322661061,0.263085939,0.0,0
Huber,OSQP_polish_high,optimal,2.870627318,125,3690.751778559869,105,228375,1,1.3308761040000001,0.295398626,0.0,0
Huber,OSQP_polish_high,optimal,2.8542815010000004,125,3402.350984621657,105,228375,1,1.323892539,0.290718352,0.0,0
Huber,OSQP_polish_high,optimal,2.84318582,125,3717.165104047783,105,228375,1,1.320657355,0.268247513,0.0,0
Huber,OSQP_polish_high,optimal,2.843231658,125,3542.857526092719,105,228375,1,1.325168846,0.286718001,0.0,0
Huber,OSQP_polish_high,optimal,2.8599367100000004,125,3653.557219311428,105,228375,-1,1.322146826,0.29408326,0.0,0
Huber,OSQP_polish_high,optimal,2.853392,125,3784.81188472628,105,228375,1,1.319553164,0.289371303,0.0,0
Huber,OSQP_polish_high,optimal,2.813238007,125,3428.277607711881,105,228375,1,1.323539303,0.292431469,0.0,0
Huber,OSQP_polish_high,optimal,2.838056365,125,3644.6642979843928,105,228375,1,1.323020405,0.287338788,0.0,0
Huber,OSQP_polish_high,optimal,5.573707079,125,4573.956627288497,132,340560,1,2.695287249,0.396742982,0.0,0
Huber,OSQP_polish_high,optimal,5.647069993000001,125,4580.590552693376,132,340560,1,2.748524225,0.441418485,0.0,0
Huber,OSQP_polish_high,optimal,5.483750658,125,4596.857936794351,132,340560,-1,2.66051993,0.410307887,0.0,0
Huber,OSQP_polish_high,optimal,5.4795008460000005,125,4639.905774358676,132,340560,1,2.74272454,0.43201727,0.0,0
Huber,OSQP_polish_high,optimal,5.690892842,125,4451.0440206037265,132,340560,1,2.821292886,0.4267108570000001,0.0,0
Huber,OSQP_polish_high,optimal,5.4651225100000005,125,4607.975370537616,132,340560,1,2.559755296,0.437263326,0.0,0
Huber,OSQP_polish_high,optimal,5.343086096,125,4350.076497097492,132,340560,1,2.485595442,0.430062171,0.0,0
Huber,OSQP_polish_high,optimal,5.761640391,125,4739.644622578341,132,340560,1,2.9037658210000004,0.420764778,0.0,0
Huber,OSQP_polish_high,optimal,5.443054466,125,4630.988758398398,132,340560,1,2.559822494,0.422346455,0.0,0
Huber,OSQP_polish_high,optimal,5.619107060999999,125,4556.316592165438,132,340560,1,2.746496787,0.442468729,0.0,0
Huber,OSQP_polish_high,optimal,9.97784704,125,5899.890727005415,166,512940,1,4.5876383160000005,0.670266485,0.0,0
Huber,OSQP_polish_high,optimal,9.833720047,125,5674.872264840755,166,512940,1,4.340741254,0.682532521,0.0,0
Huber,OSQP_polish_high,optimal,10.362833209,125,5557.060473395455,166,512940,1,4.7702817930000005,0.686388852,0.0,0
Huber,OSQP_polish_high,optimal,10.055431407999999,125,5606.1005809278695,166,512940,1,4.438082103,0.6821761359999999,0.0,0
Huber,OSQP_polish_high,optimal,10.434549392000001,125,5527.470073306917,166,512940,1,4.813946409,0.6772365159999999,0.0,0
Huber,OSQP_polish_high,optimal,10.325017128999999,125,5638.814073407877,166,512940,1,4.683793432,0.676784415,0.0,0
Huber,OSQP_polish_high,optimal,10.210407327999999,125,5601.7588691174915,166,512940,-1,4.609815048,0.670536,0.0,0
Huber,OSQP_polish_high,optimal,9.690592302999999,125,5931.55242226378,166,512940,-1,4.736426188,0.668111493,0.0,0
Huber,OSQP_polish_high,optimal,10.207431479,125,5647.272721869916,166,512940,1,4.633341895,0.67631011,0.0,0
Huber,OSQP_polish_high,optimal,10.155246286,125,5698.3983556192725,166,512940,1,4.489027088,0.686717283,0.0,0
Huber,OSQP_polish_high,optimal,19.289527906000004,125,7313.628963123338,209,780615,1,8.575152656,0.946489058,0.0,0
Huber,OSQP_polish_high,optimal,18.722658639000002,125,7029.579873144438,209,780615,1,8.498051259,0.968036406,0.0,0
Huber,OSQP_polish_high,optimal,18.961035258,125,6876.660682945234,209,780615,1,8.601252423,1.03803076,0.0,0
Huber,OSQP_polish_high,optimal,19.408220407,125,7284.048354204825,209,780615,1,8.696582422,0.97499127,0.0,0
Huber,OSQP_polish_high,optimal,19.615657471,125,6954.614904333857,209,780615,1,8.800465672,0.997312608,0.0,0
Huber,OSQP_polish_high,optimal,19.286750617000003,125,7294.29731568418,209,780615,1,8.634686557,0.959448405,0.0,0
Huber,OSQP_polish_high,optimal,19.658694343,125,7190.195659315337,209,780615,1,8.694514217,1.012421823,0.0,0
Huber,OSQP_polish_high,optimal,19.457870998,125,7385.027151513173,209,780615,1,8.505247934,1.011044058,0.0,0
Huber,OSQP_polish_high,optimal,19.601779038,125,7121.36313099654,209,780615,-1,8.563015794,1.021544329,0.0,0
Huber,OSQP_polish_high,optimal,19.458679360999998,125,7108.423409470262,209,780615,1,8.741703064,0.979565125,0.0,0
Control,OSQP_polish_high,optimal,0.001678858,50,0.10608107542256734,10,1970,1,0.000564673,0.000725587,0.0,0
Control,OSQP_polish_high,optimal,0.00456882,100,1.0051307208318343,10,1980,1,0.001008011,0.002934768,0.0,2
Control,OSQP_polish_high,optimal,0.002982344,50,1.6229568646379042,10,1990,1,0.00102474,0.001329133,0.0,0
Control,OSQP_polish_high,optimal,0.002085836,75,4.117579317944949,10,2000,1,0.000640339,0.001092325,0.0,0
Control,OSQP_polish_high,optimal,0.002143731,75,4.3912113134042015,10,2000,1,0.000580259,0.00117178,0.0,1
Control,OSQP_polish_high,optimal,0.002876715,125,92.41545216771469,10,2010,1,0.000576209,0.001915817,0.0,1
Control,OSQP_polish_high,optimal,0.008535467,250,2.757280310517481,10,2000,1,0.001070248,0.006815003,0.0,2
Control,OSQP_polish_high,optimal,0.003587991,175,1.1904395850075835,10,1970,1,0.000597046,0.0026213,0.0,1
Control,OSQP_polish_high,optimal,0.003772503,75,1.049147427103304,10,1990,1,0.001025295,0.002106234,0.0,1
Control,OSQP_polish_high,optimal,0.0021761640000000004,75,1.865931575301608,10,2020,1,0.0006397309999999999,0.001169026,0.0,1
Control,OSQP_polish_high,optimal,0.003990945,175,11.88839754250628,11,2323,1,0.000632148,0.002951601,0.0,0
Control,OSQP_polish_high,optimal,0.002390586,75,0.6971939764722443,11,2263,1,0.0006287999999999999,0.00137978,0.0,1
Control,OSQP_polish_high,optimal,0.002345165,75,1.7340621607943052,11,2283,1,0.000627369,0.00130067,0.0,0
Control,OSQP_polish_high,optimal,0.016883451,1000,5.129730689431691,11,2283,1,0.000624263,0.015898268,0.0,1
Control,OSQP_polish_high,optimal,0.002919862,100,3.884583192945012,11,2303,1,0.000621875,0.001885909,0.0,2
Control,OSQP_polish_high,optimal,0.003133345,125,11.366224385349085,11,2283,1,0.000643688,0.00209926,0.0,0
Control,OSQP_polish_high,optimal,0.005406747000000001,250,2.496092764903703,11,2283,1,0.00062202,0.004356516,0.0,2
Control,OSQP_polish_high,optimal,0.014545067,850,58.7620339825975,11,2283,1,0.0006188119999999999,0.01355274,0.0,1
Control,OSQP_polish_high,optimal,0.003209275,125,1.943844028791615,11,2293,1,0.000625025,0.002174177,0.0,1
Control,OSQP_polish_high,optimal,0.00557845,275,23.483728840135733,11,2313,1,0.000624029,0.004577108,0.0,0
Control,OSQP_polish_high,optimal,0.004698479,150,1.8918283903497568,12,2778,1,0.000760912,0.003404533,0.0,3
Control,OSQP_polish_high,optimal,0.002339124,50,2.3904522487746096,12,2768,1,0.0007949710000000001,0.001016689,0.0,0
Control,OSQP_polish_high,optimal,0.008060541000000001,325,1.6543481629262344,12,2768,1,0.000763479,0.006790201,0.0,2
Control,OSQP_polish_high,optimal,0.002369422,50,2.189929518419097,12,2778,1,0.000782256,0.001032341,0.0,0
Control,OSQP_polish_high,optimal,0.005934261000000001,225,1.6132475799382286,12,2758,1,0.0007704669999999999,0.004630706,0.0,1
Control,OSQP_polish_high,optimal,0.005347912000000001,225,0.5036484123359231,12,2748,1,0.0006663289999999999,0.004196242,0.0,1
Control,OSQP_polish_high,optimal,0.0023352060000000003,50,1.4268053762242854,12,2768,1,0.000777998,0.0010204189999999998,0.0,0
Control,OSQP_polish_high,optimal,0.003051172,100,1.015546476427538,12,2758,1,0.000670795,0.00190073,0.0,1
Control,OSQP_polish_high,optimal,0.005113508,175,4.77945369669816,12,2778,1,0.000776344,0.003800351,0.0,2
Control,OSQP_polish_high,optimal,0.003128365,100,11.651651829227061,12,2788,1,0.0006677710000000001,0.001989436,0.0,2
Control,OSQP_polish_high,optimal,0.0067957469999999996,275,8.2508439873437,13,3145,1,0.000718177,0.0055755530000000005,0.0,1
Control,OSQP_polish_high,optimal,0.0046141920000000005,125,3.4278368389717966,13,3145,1,0.000867795,0.003157747,0.0,2
Control,OSQP_polish_high,optimal,0.006945290999999999,275,4.517185427231037,13,3145,1,0.000718738,0.0057113680000000005,0.0,3
Control,OSQP_polish_high,optimal,0.002591563,50,2.5464180044879923,13,3145,1,0.000867047,0.00115959,0.0,0
Control,OSQP_polish_high,optimal,0.016968852,725,7.946467119289037,13,3135,1,0.000855027,0.015595457,0.0,1
Control,OSQP_polish_high,optimal,0.008053076999999999,275,5.758689735952599,13,3145,1,0.000871303,0.006591364000000001,0.0,2
Control,OSQP_polish_high,optimal,0.004454244,125,3.4164939380654875,13,3125,1,0.000847593,0.00297434,0.0,1
Control,OSQP_polish_high,optimal,0.004579975,125,14.056065121052573,13,3135,1,0.0008504939999999999,0.003152496,0.0,2
Control,OSQP_polish_high,optimal,0.016350393,700,14.369154985616536,13,3165,1,0.0008715460000000001,0.014956172,0.0,1
Control,OSQP_polish_high,optimal,0.004479872,125,0.9689222160114216,13,3125,1,0.000856035,0.0030314340000000004,0.0,1
Control,OSQP_polish_high,optimal,0.032578503999999994,1275,7.413642589508186,14,3704,1,0.000986908,0.03095201,0.0,1
Control,OSQP_polish_high,optimal,0.003809214,100,2.5189078159547726,14,3684,1,0.000826629,0.002397525,0.0,1
Control,OSQP_polish_high,optimal,0.008620881,250,7.689860182895738,14,3674,1,0.001000276,0.006971572,0.0,2
Control,OSQP_polish_high,optimal,0.0063254669999999995,150,1.167368023878456,14,3674,1,0.001012322,0.004258961,0.0,2
Control,OSQP_polish_high,optimal,0.0070980129999999985,200,4.100684770444894,14,3674,1,0.000993182,0.005405908,0.0,1
Control,OSQP_polish_high,optimal,0.003844319,75,1.130890314685863,14,3644,1,0.000976655,0.002151773,0.0,1
Control,OSQP_polish_high,optimal,0.004431544,100,13.563305913445172,14,3684,1,0.000994038,0.002809177,0.0,1
Control,OSQP_polish_high,optimal,0.004048489000000001,100,2.169545312904538,14,3684,1,0.0008840089999999998,0.002550876,0.0,1
Control,OSQP_polish_high,optimal,0.011337799,350,4.458461337936336,14,3694,1,0.000996606,0.009677061,0.0,4
Control,OSQP_polish_high,optimal,0.003439127,75,0.7203118738026206,14,3664,1,0.000873595,0.00192837,0.0,1
Control,OSQP_polish_high,optimal,0.008298026,250,8.566837407425181,15,4115,1,0.00092113,0.006685279000000001,0.0,3
Control,OSQP_polish_high,optimal,0.006644393,150,4.810855812646182,15,4095,1,0.001093921,0.00476315,0.0,2
Control,OSQP_polish_high,optimal,0.00424886,75,3.9382672717247,15,4125,1,0.001109204,0.002385533,0.0,1
Control,OSQP_polish_high,optimal,0.004765399000000001,100,2.6559491220330704,15,4095,1,0.001094177,0.002926928,0.0,0
Control,OSQP_polish_high,optimal,0.014785882,450,4.2760149545560315,15,4105,1,0.001113209,0.01300558,0.0,2
Control,OSQP_polish_high,optimal,0.005028629000000001,125,1.685556233423771,15,4085,1,0.000931744,0.003428803,0.0,2
Control,OSQP_polish_high,optimal,0.039616768,1450,8.8428995805335,15,4105,1,0.001097601,0.037825095,0.0,1
Control,OSQP_polish_high,optimal,0.008075399,200,3.0436494718474405,15,4115,1,0.001097483,0.006219364000000001,0.0,2
Control,OSQP_polish_high,optimal,0.011186328999999998,325,3.2430979091182013,15,4125,1,0.001089595,0.009347651,0.0,0
Control,OSQP_polish_high,optimal,0.003339785,50,4.140288692894479,15,4115,1,0.001100277,0.001447236,0.0,0
Control,OSQP_polish_high,optimal,0.0036775329999999998,50,2.5021223210150407,16,4728,1,0.001178681,0.001617334,0.0,0
Control,OSQP_polish_high,optimal,0.011105538,100,1.7551105008055805,16,4698,1,0.002406034,0.007086215,0.0,1
Control,OSQP_polish_high,optimal,0.003852401,50,0.8324739949538624,16,4698,1,0.001257743,0.001660233,0.0,0
Control,OSQP_polish_high,optimal,0.007532329000000002,150,2.396311535395085,16,4698,1,0.001236782,0.005405264,0.0,2
Control,OSQP_polish_high,optimal,0.007293345999999998,150,5.240479692455521,16,4718,1,0.001236477,0.005147715,0.0,1
Control,OSQP_polish_high,optimal,0.006708731999999999,125,7.190986349481868,16,4708,1,0.001319568,0.00437847,0.0,1
Control,OSQP_polish_high,optimal,0.010544342,250,1.1285041282193369,16,4688,1,0.001232074,0.008406304,0.0,1
Control,OSQP_polish_high,optimal,0.003761584,50,3.465535651063598,16,4718,1,0.0012444860000000002,0.00165604,0.0,0
Control,OSQP_polish_high,optimal,0.007100668,150,4.788385804955904,16,4728,1,0.001282242,0.005008994,0.0,1
Control,OSQP_polish_high,optimal,0.003754448,50,0.6847750173654323,16,4688,1,0.001221416,0.001661957,0.0,0
Control,OSQP_polish_high,optimal,0.022257363,50,1.6219342635279663,18,5870,1,0.00181725,0.002437118,0.0,0
Control,OSQP_polish_high,optimal,0.091383612,550,3.8374246002565138,18,5880,1,0.051519718,0.03881191,0.0,1
Control,OSQP_polish_high,optimal,0.025993602,125,2.9642112083051284,18,5890,1,0.001808045,0.022784785,0.0,2
Control,OSQP_polish_high,optimal,0.014204431000000003,200,4.683277218889356,18,5920,1,0.001853295,0.01094953,0.0,3
Control,OSQP_polish_high,optimal,0.011021338,150,1.0576993192491695,18,5900,1,0.001874397,0.007651484,0.0,1
Control,OSQP_polish_high,optimal,0.008826262,100,5.3119721825500585,18,5890,1,0.001830492,0.005631962,0.0,2
Control,OSQP_polish_high,optimal,0.008195374,100,1.544795201965322,18,5840,1,0.001912594,0.004858100000000001,0.0,0
Control,OSQP_polish_high,optimal,0.008387218,100,3.5409803111069635,18,5900,1,0.001828955,0.005205238,0.0,1
Control,OSQP_polish_high,optimal,0.005793637,50,2.0294130575952067,18,5860,1,0.001913319,0.002452256,0.0,0
Control,OSQP_polish_high,optimal,0.013864607,200,1.6731789490765852,18,5860,1,0.001931836,0.010483278,0.0,2
Control,OSQP_polish_high,optimal,0.032827936,50,1.1311110760364658,20,7180,1,0.014091708,0.003141512,0.0,0
Control,OSQP_polish_high,optimal,0.016667397,200,5.1319815879749004,20,7180,1,0.001931967,0.013035687,0.0,1
Control,OSQP_polish_high,optimal,0.014243717,150,3.208840831600276,20,7170,1,0.0022036860000000003,0.010312188,0.0,2
Control,OSQP_polish_high,optimal,0.068967782,125,0.9501679131490236,20,7140,1,0.001859852,0.06545056099999999,0.0,1
Control,OSQP_polish_high,optimal,0.011175505,100,2.432114407614058,20,7180,1,0.00219341,0.007285185,0.0,2
Control,OSQP_polish_high,optimal,0.007903944,50,2.7105752347071532,20,7150,1,0.002185271,0.003117821,0.0,0
Control,OSQP_polish_high,optimal,0.012663327,125,2.7388912147208213,20,7180,1,0.002220736,0.008725464,0.0,2
Control,OSQP_polish_high,optimal,0.008577481999999999,75,2.4481387416986995,20,7190,1,0.001877884,0.004922712,0.0,1
Control,OSQP_polish_high,optimal,0.012019949,150,2.761149282849308,20,7180,1,0.001844181,0.008356028,0.0,0
Control,OSQP_polish_high,optimal,0.015749034000000002,75,3.0621101675377598,20,7180,1,0.00218408,0.011800298,0.0,1
Control,OSQP_polish_high,optimal,0.008846834,50,4.197150703718643,23,9245,1,0.00281959,0.003730744,0.0,0
Control,OSQP_polish_high,optimal,0.011460069,75,1.7555176134925663,23,9215,1,0.0028266090000000003,0.006308193,0.0,1
Control,OSQP_polish_high,optimal,0.06272612899999999,200,9.236102410673274,23,9265,1,0.002401003,0.05800126,0.0,2
Control,OSQP_polish_high,optimal,0.021978328999999998,200,3.4320456656304485,23,9255,1,0.002839477,0.016839015,0.0,3
Control,OSQP_polish_high,optimal,0.037712745,150,11.866377169510136,23,9275,1,0.002798378,0.032607406,0.0,2
Control,OSQP_polish_high,optimal,0.018833487,175,5.670199456401337,23,9215,1,0.002832393,0.013709975,0.0,1
Control,OSQP_polish_high,optimal,0.013320375,100,1.4127500941741753,23,9195,1,0.002789901,0.008214879,0.0,1
Control,OSQP_polish_high,optimal,0.030397395,300,3.6762241618623785,23,9235,1,0.002816941,0.025281775,0.0,4
Control,OSQP_polish_high,optimal,0.030413975000000006,175,4.9901045949033564,23,9265,1,0.002828922,0.025319382,0.0,2
Control,OSQP_polish_high,optimal,0.015947166000000002,125,2.199671188801313,23,9235,1,0.0029271440000000004,0.010746979,0.0,2
Control,OSQP_polish_high,optimal,0.047493229000000005,250,2.967580547442997,26,11848,1,0.019145872,0.025294648,0.0,2
Control,OSQP_polish_high,optimal,0.029085666,250,2.380612447594161,26,11818,1,0.003556851,0.022986145,0.0,3
Control,OSQP_polish_high,optimal,0.010913616999999999,50,1.8065329947504007,26,11818,1,0.0035771640000000007,0.004674573,0.0,0
Control,OSQP_polish_high,optimal,0.029482322,100,2.2232448258484374,26,11848,1,0.00359546,0.011230388,0.0,2
Control,OSQP_polish_high,optimal,0.032018283,250,10.794958429337118,26,11858,1,0.003568986,0.025404786,0.0,2
Control,OSQP_polish_high,optimal,0.055594511,500,12.064166423844604,26,11868,1,0.003617556,0.048913023,0.0,2
Control,OSQP_polish_high,optimal,0.023941721000000003,175,4.8209948883898575,26,11828,1,0.003642614,0.017242633,0.0,1
Control,OSQP_polish_high,optimal,0.017727853000000002,100,3.4969745083157657,26,11818,1,0.003541957,0.011168971,0.0,2
Control,OSQP_polish_high,optimal,0.024908598,175,6.268233493144112,26,11848,1,0.003611974,0.018278513,0.0,2
Control,OSQP_polish_high,optimal,0.013099291,50,5.494247215656445,26,11868,1,0.005359791,0.004712146,0.0,0
Control,OSQP_polish_high,optimal,0.021972302000000003,100,8.434114218342701,29,14439,1,0.004719582,0.013927637,0.0,2
Control,OSQP_polish_high,optimal,0.06239626,275,5.696672610781907,29,14419,1,0.025933864,0.03267031,0.0,1
Control,OSQP_polish_high,optimal,0.041994773,200,3.5422084458183023,29,14429,1,0.004431463,0.033786384,0.0,2
Control,OSQP_polish_high,optimal,0.025088275,125,9.924677105377038,29,14449,1,0.004547493,0.01680694,0.0,2
Control,OSQP_polish_high,optimal,0.013900976,50,4.461589847657106,29,14449,1,0.004370009,0.005764275,0.0,0
Control,OSQP_polish_high,optimal,0.035287427999999996,225,4.262047986226883,29,14429,1,0.004430841,0.027111299,0.0,1
Control,OSQP_polish_high,optimal,0.013937353999999999,50,1.5836852492503275,29,14389,1,0.004452747,0.005748629,0.0,0
Control,OSQP_polish_high,optimal,0.023419434,100,1.4612800856150996,29,14419,1,0.004481801,0.015176778,0.0,3
Control,OSQP_polish_high,optimal,0.05670407800000001,400,13.197880503762072,29,14439,1,0.00443766,0.048502338,0.0,2
Control,OSQP_polish_high,optimal,0.033751135,125,4.41566910524904,29,14459,1,0.013234399,0.016749788,0.0,2
Control,OSQP_polish_high,optimal,0.029417289,100,4.471173976059667,34,19764,1,0.006622215999999999,0.017960971000000003,0.0,1
Control,OSQP_polish_high,optimal,0.04609114300000002,200,4.558718536914238,34,19834,1,0.006584271,0.033940795,0.0,1
Control,OSQP_polish_high,optimal,0.051967252,225,5.162397464771461,34,19804,1,0.006626908000000001,0.039823539,0.0,2
Control,OSQP_polish_high,optimal,0.020025501,50,2.2480135265502557,34,19794,1,0.006524057,0.008000063,0.0,0
Control,OSQP_polish_high,optimal,0.042154142000000006,175,7.6179396629002305,34,19804,1,0.006620661999999999,0.029983329,0.0,1
Control,OSQP_polish_high,optimal,0.020383197,50,3.7344825629756992,34,19824,1,0.006685514,0.008037541,0.0,0
Control,OSQP_polish_high,optimal,0.02992696,100,3.158250808287496,34,19794,1,0.006437155,0.017941503,0.0,1
Control,OSQP_polish_high,optimal,0.020023144,50,6.096882832558959,34,19874,1,0.006530013,0.008001914,0.0,0
Control,OSQP_polish_high,optimal,0.047839198000000006,200,3.9272182277519874,34,19834,1,0.006528735999999999,0.035790684,0.0,2
Control,OSQP_polish_high,optimal,0.06198644,275,11.810028756569187,34,19874,1,0.006507951999999999,0.049922574,0.0,3
Control,OSQP_polish_high,optimal,0.08558048600000001,325,4.257817853237259,39,25639,1,0.008961296,0.069079788,0.0,1
Control,OSQP_polish_high,optimal,0.06402282599999999,225,5.198016017574287,39,25609,1,0.009146276,0.048267930999999986,0.0,1
Control,OSQP_polish_high,optimal,0.056281125,50,2.9499391054536597,39,25619,1,0.018549633,0.02056757,0.0,0
Control,OSQP_polish_high,optimal,0.12486866099999999,275,3.021500434915801,39,25629,1,0.008787903,0.109749606,0.0,1
Control,OSQP_polish_high,optimal,0.08989492399999999,175,8.601769675153168,39,25639,1,0.017577182,0.06573904900000001,0.0,2
Control,OSQP_polish_high,optimal,0.034334534,75,3.3208624646457516,39,25639,1,0.008822217,0.018037755,0.0,1
Control,OSQP_polish_high,optimal,0.051959702,50,5.6921472999367095,39,25659,1,0.028892923,0.015585915,0.0,0
Control,OSQP_polish_high,optimal,0.06259519,200,2.734564120075623,39,25629,1,0.008818496,0.046309313,0.0,2
Control,OSQP_polish_high,optimal,0.054801696,175,4.096236430948562,39,25609,1,0.008928351,0.038421898,0.0,1
Control,OSQP_polish_high,optimal,0.033935078,100,6.45275881925609,39,25669,1,0.007458239,0.019107656,0.0,1
Control,OSQP_polish_high,optimal,0.151669422,600,8.630895085706772,46,35688,1,0.011013469,0.13267989,0.0,1
Control,OSQP_polish_high,optimal,0.091574774,150,13.493143723713136,46,35668,1,0.021869126000000003,0.060413377,0.0,2
Control,OSQP_polish_high,optimal,0.084024932,200,9.990796728899376,46,35688,1,0.020307502,0.054772491,0.0,2
Control,OSQP_polish_high,optimal,0.09953752,325,4.766879780813787,46,35638,1,0.011149915,0.079891006,0.0,2
Control,OSQP_polish_high,optimal,0.116919163,425,8.488963268338491,46,35668,1,0.014288967,0.094544195,0.0,2
Control,OSQP_polish_high,optimal,0.030298807,50,4.9855243373044225,46,35588,1,0.011506313,0.011128465,0.0,0
Control,OSQP_polish_high,optimal,0.10829082300000001,375,9.911446976355037,46,35678,1,0.011152534,0.088871641,0.0,3
Control,OSQP_polish_high,optimal,0.103413745,325,9.110619612312146,46,35668,1,0.016298458000000002,0.078114267,0.0,1
Control,OSQP_polish_high,optimal,0.09451436699999999,250,12.975423552029207,46,35708,1,0.024375604,0.061967410999999986,0.0,2
Control,OSQP_polish_high,optimal,0.09032649699999999,300,5.3532721139668045,46,35638,1,0.011024566,0.071258195,0.0,2
Control,OSQP_polish_high,optimal,0.134037262,300,6.3869668193021605,54,48804,1,0.01660618,0.103760808,0.0,2
Control,OSQP_polish_high,optimal,0.196455083,250,6.2625571239376665,54,48794,1,0.08096178400000001,0.101915772,0.0,2
Control,OSQP_polish_high,optimal,0.180200893,475,6.321554009301092,54,48724,1,0.016252945,0.147793554,0.0,1
Control,OSQP_polish_high,optimal,0.212054911,275,9.791975189230419,54,48734,1,0.064939165,0.13402413,0.0,2
Control,OSQP_polish_high,optimal,0.187865435,400,7.339571002503318,54,48714,1,0.036324287,0.136500727,0.0,2
Control,OSQP_polish_high,optimal,0.14600613599999998,275,7.6043059947435525,54,48754,1,0.036260034,0.096806625,0.0,2
Control,OSQP_polish_high,optimal,0.162871529,300,5.464028232447095,54,48754,1,0.049499278,0.101600708,0.0,2
Control,OSQP_polish_high,optimal,0.134415122,325,6.115507373132192,54,48694,1,0.016329816,0.106347769,0.0,1
Control,OSQP_polish_high,optimal,0.117194799,250,11.148422172342247,54,48804,1,0.016228063,0.08788315199999999,0.0,2
Control,OSQP_polish_high,optimal,0.11288215900000001,175,10.226766669373813,54,48744,1,0.03653729,0.06320973,0.0,2
Control,OSQP_polish_high,optimal,0.158474717,225,10.441053564619033,64,68034,1,0.024783021,0.113439219,0.0,2
Control,OSQP_polish_high,optimal,0.225237625,150,10.244441016828699,64,68034,1,0.074050962,0.126867148,0.0,1
Control,OSQP_polish_high,optimal,0.12653618,150,12.087254085956069,64,68064,1,0.024718419,0.081259857,0.0,2
Control,OSQP_polish_high,optimal,0.08657121699999999,75,7.643123241373519,64,68064,1,0.025069293,0.040883563,0.0,1
Control,OSQP_polish_high,optimal,0.17475542300000002,175,11.690385370916585,64,68034,1,0.029687556,0.120516662,0.0,3
Control,OSQP_polish_high,optimal,0.212639336,75,8.064004013266842,64,67994,1,0.120041573,0.051627085,0.0,0
Control,OSQP_polish_high,optimal,0.21963394,200,8.83724761266053,64,68034,1,0.044816758,0.154258828,0.0,3
Control,OSQP_polish_high,optimal,0.156599285,225,5.238953682270262,64,67994,1,0.02481402,0.113241144,0.0,2
Control,OSQP_polish_high,optimal,0.19563397300000002,350,8.180935658616058,64,68054,1,0.024836277,0.15312795099999998,0.0,1
Control,OSQP_polish_high,optimal,0.068881912,50,5.5593030492107856,64,68034,1,0.026864324,0.02122581,0.0,0
Control,OSQP_polish_high,optimal,0.44846406299999997,400,10.546225566203372,76,95358,1,0.13264352,0.287874947,0.0,2
Control,OSQP_polish_high,optimal,0.45318575899999997,325,8.877245083557655,76,95408,1,0.167720908,0.247330362,0.0,2
Control,OSQP_polish_high,optimal,0.418036823,225,18.754394482501304,76,95398,1,0.13559398,0.250300092,0.0,2
Control,OSQP_polish_high,optimal,0.379886524,475,8.156367423947222,76,95288,1,0.037952325,0.310062624,0.0,2
Control,OSQP_polish_high,optimal,0.298882023,250,11.305433825407595,76,95378,1,0.077805825,0.188538466,0.0,2
Control,OSQP_polish_high,optimal,0.321707119,400,13.657511209095444,76,95338,1,0.038406924,0.256270334,0.0,2
Control,OSQP_polish_high,optimal,0.201556518,200,14.899862352472374,76,95428,1,0.037620795,0.137001031,0.0,2
Control,OSQP_polish_high,optimal,0.24366887199999998,250,10.789092859376959,76,95368,1,0.038187258,0.17621223800000002,0.0,2
Control,OSQP_polish_high,optimal,0.28023024,275,12.736321722049592,76,95338,1,0.057852854,0.191873719,0.0,2
Control,OSQP_polish_high,optimal,0.5719211040000001,450,16.130257950327298,76,95438,1,0.275605401,0.269446738,0.0,2
Control,OSQP_polish_high,optimal,0.557683371,250,13.131155370565825,91,135583,1,0.143770629,0.363720266,0.0,2
Control,OSQP_polish_high,optimal,0.553821208,250,11.317218803768759,91,135563,1,0.161769513,0.34536728200000005,0.0,2
Control,OSQP_polish_high,optimal,0.9431561909999999,325,10.301552442347843,91,135573,1,0.385646788,0.507062429,0.0,2
Control,OSQP_polish_high,optimal,0.34735400400000005,275,11.418181344056352,91,135573,1,0.059270627,0.245248236,0.0,2
Control,OSQP_polish_high,optimal,0.362339611,250,16.646210072006554,91,135583,1,0.058769992,0.253310114,0.0,2
Control,OSQP_polish_high,optimal,0.7428481809999999,350,14.030657780658471,91,135613,1,0.236673303,0.463374139,0.0,2
Control,OSQP_polish_high,optimal,0.654434526,400,13.58776386628246,91,135583,1,0.23744945,0.366918091,0.0,2
Control,OSQP_polish_high,optimal,0.515625752,325,11.46935976749739,91,135543,1,0.16739644,0.304822258,0.0,2
Control,OSQP_polish_high,optimal,0.524424592,350,12.570811022685929,91,135553,1,0.099119361,0.375213641,0.0,2
Control,OSQP_polish_high,optimal,0.611564721,450,18.398852296710924,91,135583,1,0.112637804,0.45610244,0.0,2
Control,OSQP_polish_high,optimal,1.038790587,350,19.37631242434455,109,193729,1,0.17131018,0.788353058,0.0,1
Control,OSQP_polish_high,optimal,0.429908099,175,15.55436677917794,109,193789,1,0.09328718,0.25739796600000003,0.0,1
Control,OSQP_polish_high,optimal,0.907869988,475,15.318742490230589,109,193799,1,0.200935122,0.634363304,0.0,2
Control,OSQP_polish_high,optimal,0.7125825140000001,300,15.905838954042409,109,193809,1,0.225098501,0.415944484,0.0,1
Control,OSQP_polish_high,optimal,0.492930707,200,13.104361465607948,109,193799,1,0.091895553,0.321460704,0.0,2
Control,OSQP_polish_high,optimal,1.035911757,400,12.968825618782068,109,193779,1,0.393173537,0.56482668,0.0,2
Control,OSQP_polish_high,optimal,1.0491798140000002,525,24.19390084549251,109,193749,1,0.300246836,0.679620088,0.0,2
Control,OSQP_polish_high,optimal,0.695927717,275,14.462290329435625,109,193739,1,0.194967439,0.427185177,0.0,2
Control,OSQP_polish_high,optimal,0.629614475,300,20.155736533001736,109,193759,1,0.124384686,0.429321787,0.0,2
Control,OSQP_polish_high,optimal,1.01007511,475,17.993771090471547,109,193759,1,0.312747681,0.626897157,0.0,2


==> data/results/benchmark_problems_high_accuracy/failure_rates.csv <==
OSQP_high,GUROBI_high,MOSEK_high,ECOS_high,qpOASES
0.0,1.4285714285714286,11.0,45.57142857142858,31.71428571428571


==> data/results/benchmark_problems_high_accuracy/geom_mean.csv <==
OSQP_high,GUROBI_high,MOSEK_high,ECOS_high,qpOASES
1.0,1.8858134781923732,6.234175042423676,52.717687015262776,66.25378184168227


==> data/results/benchmark_problems_high_accuracy/performance_profiles.csv <==
tau,OSQP_high,OSQP_polish_high,GUROBI_high,MOSEK_high,ECOS_high,qpOASES
1.0,0.37357142857142855,0.10571428571428572,0.3628571428571429,0.09928571428571428,0.024285714285714285,0.03428571428571429
1.0092621909870476,0.3842857142857143,0.11357142857142857,0.36357142857142855,0.10285714285714286,0.024285714285714285,0.035
1.0186101701559758,0.39357142857142857,0.11928571428571429,0.36857142857142855,0.10428571428571429,0.024285714285714285,0.03571428571428571
1.0280447320933093,0.4,0.12642857142857142,0.37142857142857144,0.10571428571428572,0.024285714285714285,0.03571428571428571
1.0375666787451858,0.40785714285714286,0.14,0.37642857142857145,0.10714285714285714,0.025,0.03642857142857143
1.0471768194855202,0.415,0.14714285714285713,0.38142857142857145,0.11,0.025714285714285714,0.03642857142857143
1.0568759711848041,0.42214285714285715,0.155,0.385,0.11428571428571428,0.02642857142857143,0.03642857142857143
1.0666649582795393,0.4307142857142857,0.16785714285714284,0.39071428571428574,0.11714285714285715,0.02642857142857143,0.03857142857142857
1.0765446128423155,0.43642857142857144,0.17142857142857143,0.3964285714285714,0.11857142857142858,0.027857142857142858,0.039285714285714285
1.0865157746525382,0.4442857142857143,0.18,0.40285714285714286,0.12071428571428572,0.027857142857142858,0.039285714285714285
1.0965792912678098,0.44857142857142857,0.19357142857142856,0.40714285714285714,0.12285714285714286,0.027857142857142858,0.039285714285714285
1.1067360180959736,0.4585714285714286,0.2007142857142857,0.4107142857142857,0.125,0.027857142857142858,0.04
1.116986818467823,0.46714285714285714,0.21,0.4142857142857143,0.125,0.029285714285714286,0.041428571428571426
1.1273325637104867,0.47714285714285715,0.22071428571428572,0.4185714285714286,0.12714285714285714,0.03,0.04285714285714286
1.1377741332214912,0.4835714285714286,0.2257142857142857,0.425,0.13071428571428573,0.030714285714285715,0.04357142857142857
1.148312414543511,0.4857142857142857,0.235,0.4328571428571429,0.13428571428571429,0.030714285714285715,0.04357142857142857
1.158948303439811,0.49142857142857144,0.24142857142857144,0.44,0.135,0.03428571428571429,0.04357142857142857
1.1696827039703852,0.49714285714285716,0.2542857142857143,0.44357142857142856,0.13642857142857143,0.03642857142857143,0.04357142857142857
1.180516528568805,0.5,0.26785714285714285,0.44857142857142857,0.13714285714285715,0.037142857142857144,0.045
1.1914506981197759,0.5035714285714286,0.28,0.45285714285714285,0.14,0.03785714285714286,0.045
1.2024861420374122,0.505,0.2907142857142857,0.45357142857142857,0.14142857142857143,0.039285714285714285,0.045
1.2136237983442408,0.5078571428571429,0.3007142857142857,0.45714285714285713,0.14285714285714285,0.041428571428571426,0.045714285714285714
1.2248646137509314,0.5128571428571429,0.31285714285714283,0.4592857142857143,0.145,0.041428571428571426,0.045714285714285714
1.2362095437367686,0.52,0.32,0.4642857142857143,0.14642857142857144,0.045,0.045714285714285714
1.2476595526308696,0.525,0.3292857142857143,0.4692857142857143,0.14642857142857144,0.047857142857142855,0.045714285714285714
1.259215613694151,0.5314285714285715,0.3335714285714286,0.4707142857142857,0.14714285714285713,0.04928571428571429,0.047142857142857146
1.2708787092020586,0.5407142857142857,0.33714285714285713,0.4742857142857143,0.1492857142857143,0.05,0.047142857142857146
1.2826498305280605,0.5471428571428572,0.34714285714285714,0.47714285714285715,0.15285714285714286,0.055,0.047142857142857146
1.2945299782279156,0.5521428571428572,0.3535714285714286,0.4785714285714286,0.15285714285714286,0.05785714285714286,0.047857142857142855
1.306520162124721,0.5585714285714286,0.36142857142857143,0.48428571428571426,0.15428571428571428,0.06,0.047857142857142855
1.3186214013947486,0.5642857142857143,0.365,0.4857142857142857,0.15571428571428572,0.062142857142857146,0.04928571428571429
1.330834724654075,0.5692857142857143,0.37142857142857144,0.48642857142857143,0.15571428571428572,0.065,0.05
1.343161170046016,0.5742857142857143,0.37857142857142856,0.49142857142857144,0.16071428571428573,0.07071428571428572,0.05071428571428571
1.3556017853293685,0.5785714285714286,0.38642857142857145,0.4957142857142857,0.16214285714285714,0.07357142857142857,0.05142857142857143
1.3681576279674716,0.5857142857142857,0.4014285714285714,0.5,0.16285714285714287,0.075,0.052142857142857144
1.3808297652180925,0.5928571428571429,0.41285714285714287,0.5071428571428571,0.16285714285714287,0.07928571428571428,0.05357142857142857
1.3936192742241424,0.5971428571428572,0.4228571428571429,0.5092857142857142,0.165,0.08142857142857143,0.05357142857142857
1.406527242105237,0.6014285714285714,0.43214285714285716,0.5107142857142857,0.16785714285714284,0.08428571428571428,0.05357142857142857
1.4195547660501011,0.6035714285714285,0.445,0.5142857142857142,0.17,0.08785714285714286,0.05357142857142857
1.4327029534098308,0.6092857142857143,0.45357142857142857,0.5178571428571429,0.17,0.09,0.054285714285714284
1.4459729217920199,0.615,0.4614285714285714,0.52,0.17214285714285715,0.09357142857142857,0.055
1.4593657991557567,0.62,0.4642857142857143,0.5242857142857142,0.17357142857142857,0.09428571428571429,0.056428571428571425
1.4728827239075026,0.6242857142857143,0.4707142857142857,0.5257142857142857,0.1792857142857143,0.09642857142857143,0.05714285714285714
1.4865248449978568,0.6285714285714286,0.4785714285714286,0.5257142857142857,0.18,0.09857142857142857,0.05785714285714286
1.5002933220192183,0.6328571428571429,0.4878571428571429,0.5285714285714286,0.18071428571428572,0.10214285714285715,0.05928571428571429
1.5141893253043521,0.635,0.49142857142857144,0.53,0.18214285714285713,0.10642857142857143,0.05928571428571429
1.5282140360258698,0.64,0.49714285714285716,0.5328571428571428,0.18285714285714286,0.11071428571428571,0.05928571428571429
1.5423686462966282,0.6457142857142857,0.5042857142857143,0.535,0.18357142857142858,0.11285714285714285,0.060714285714285714
1.5566543592710615,0.6471428571428571,0.51,0.5378571428571428,0.18571428571428572,0.115,0.060714285714285714
1.5710723892474503,0.6507142857142857,0.5128571428571429,0.5414285714285715,0.18714285714285714,0.11785714285714285,0.062142857142857146
1.5856239617711374,0.6528571428571428,0.5164285714285715,0.5428571428571428,0.18785714285714286,0.12,0.06285714285714286
1.6003103137387007,0.655,0.5271428571428571,0.5435714285714286,0.18857142857142858,0.12071428571428572,0.06357142857142857
1.6151326935030905,0.6578571428571428,0.5314285714285715,0.5457142857142857,0.18928571428571428,0.12214285714285714,0.06357142857142857
1.6300923609797406,0.6592857142857143,0.5378571428571428,0.5464285714285714,0.19142857142857142,0.125,0.06357142857142857
1.6451905877536626,0.6614285714285715,0.5421428571428571,0.5478571428571428,0.19285714285714287,0.12857142857142856,0.065
1.66042865718753,0.6642857142857143,0.5442857142857143,0.5542857142857143,0.19357142857142856,0.13071428571428573,0.065
1.6758078645307677,0.6642857142857143,0.5492857142857143,0.5557142857142857,0.19428571428571428,0.13214285714285715,0.065
1.691329517029648,0.6664285714285715,0.555,0.5592857142857143,0.1957142857142857,0.13285714285714287,0.06571428571428571
1.7069949340384074,0.6685714285714286,0.5592857142857143,0.5628571428571428,0.19714285714285715,0.13285714285714287,0.06785714285714285
1.722805447131394,0.6707142857142857,0.565,0.5628571428571428,0.19785714285714287,0.135,0.06785714285714285
1.7387624002162507,0.6728571428571428,0.57,0.5642857142857143,0.1992857142857143,0.135,0.06857142857142857
1.754867149648151,0.6764285714285714,0.5764285714285714,0.5664285714285714,0.20142857142857143,0.13714285714285715,0.07
1.7711210643450879,0.68,0.58,0.5707142857142857,0.20214285714285715,0.14214285714285715,0.07
1.787525525904235,0.6828571428571428,0.5835714285714285,0.575,0.20214285714285715,0.14285714285714285,0.07071428571428572
1.8040819287193828,0.6878571428571428,0.5892857142857143,0.5792857142857143,0.2042857142857143,0.1442857142857143,0.07071428571428572
1.820791680099463,0.6878571428571428,0.5921428571428572,0.5828571428571429,0.205,0.14857142857142858,0.07071428571428572
1.8376562003881711,0.6921428571428572,0.5971428571428572,0.5878571428571429,0.20642857142857143,0.15214285714285714,0.07071428571428572
1.8546769230846987,0.695,0.6007142857142858,0.59,0.20642857142857143,0.15285714285714286,0.07071428571428572
1.8718552949655787,0.6985714285714286,0.6071428571428571,0.5907142857142857,0.20642857142857143,0.155,0.07142857142857142
1.8891927762076663,0.7021428571428572,0.6121428571428571,0.5921428571428572,0.20785714285714285,0.16214285714285714,0.07142857142857142
1.9066908405122525,0.705,0.6171428571428571,0.5957142857142858,0.20857142857142857,0.16285714285714287,0.07357142857142857
1.924350975230331,0.7092857142857143,0.6207142857142857,0.5971428571428572,0.21357142857142858,0.16642857142857143,0.07428571428571429
1.9421746814890257,0.7121428571428572,0.6264285714285714,0.5992857142857143,0.21428571428571427,0.16857142857142857,0.07428571428571429
1.9601634743191854,0.7142857142857143,0.63,0.6021428571428571,0.21785714285714286,0.1692857142857143,0.07428571428571429
1.9783188827841642,0.7164285714285714,0.6328571428571429,0.6071428571428571,0.22071428571428572,0.1742857142857143,0.07428571428571429
1.996642450109794,0.72,0.6371428571428571,0.6107142857142858,0.22142857142857142,0.17714285714285713,0.075
2.0151357338155576,0.7228571428571429,0.6435714285714286,0.6142857142857143,0.225,0.17857142857142858,0.075
2.0338003058469813,0.7257142857142858,0.6507142857142857,0.6164285714285714,0.2257142857142857,0.18,0.07571428571428572
2.052637752709252,0.7278571428571429,0.6564285714285715,0.6185714285714285,0.22642857142857142,0.18285714285714286,0.07642857142857143
2.071649675602069,0.7307142857142858,0.6607142857142857,0.62,0.22857142857142856,0.18285714285714286,0.07714285714285714
2.0908376905557504,0.7342857142857143,0.6678571428571428,0.6214285714285714,0.23,0.18642857142857142,0.07785714285714286
2.1102034285685956,0.7378571428571429,0.6735714285714286,0.625,0.23285714285714285,0.18785714285714286,0.07857142857142857
2.12974853574552,0.7392857142857143,0.6778571428571428,0.6264285714285714,0.23642857142857143,0.19142857142857142,0.08142857142857143
2.14947467343798,0.7435714285714285,0.68,0.6292857142857143,0.23714285714285716,0.195,0.08214285714285714
2.1693835183851844,0.7464285714285714,0.6842857142857143,0.6307142857142857,0.23785714285714285,0.19785714285714287,0.08285714285714285
2.1894767628566214,0.7485714285714286,0.6892857142857143,0.6328571428571429,0.23857142857142857,0.2,0.08357142857142857
2.209756114795902,0.75,0.6928571428571428,0.6371428571428571,0.2392857142857143,0.20214285714285715,0.08428571428571428
2.2302232979659378,0.7514285714285714,0.6942857142857143,0.6378571428571429,0.24071428571428571,0.205,0.08571428571428572
2.2508800520954613,0.7564285714285715,0.6978571428571428,0.6392857142857142,0.24357142857142858,0.20857142857142857,0.08714285714285715
2.2717281330269055,0.76,0.7021428571428572,0.645,0.24714285714285714,0.21,0.08785714285714286
2.2927693128656492,0.7635714285714286,0.7071428571428572,0.6471428571428571,0.24928571428571428,0.21142857142857144,0.08928571428571429
2.314005380130653,0.7671428571428571,0.7114285714285714,0.6485714285714286,0.25142857142857145,0.21285714285714286,0.09142857142857143
2.3354381399064787,0.7678571428571429,0.7171428571428572,0.6521428571428571,0.25285714285714284,0.215,0.09285714285714286
2.3570694139967276,0.7714285714285715,0.7192857142857143,0.6528571428571428,0.25642857142857145,0.21714285714285714,0.09428571428571429
2.3789010410788936,0.7735714285714286,0.7278571428571429,0.6564285714285715,0.26071428571428573,0.21785714285714286,0.095
2.4009348768606524,0.7764285714285715,0.7314285714285714,0.6571428571428571,0.26357142857142857,0.22071428571428572,0.09642857142857143
2.4231727942375993,0.78,0.7342857142857143,0.6607142857142857,0.2671428571428571,0.22142857142857142,0.09642857142857143
2.445616683452446,0.7821428571428571,0.7385714285714285,0.6635714285714286,0.26785714285714285,0.22428571428571428,0.09785714285714285
2.468268452255692,0.7842857142857143,0.7414285714285714,0.6657142857142857,0.27071428571428574,0.2257142857142857,0.09928571428571428
2.491130026067789,0.7857142857142857,0.7442857142857143,0.6678571428571428,0.27071428571428574,0.22642857142857142,0.1
2.5142033481427974,0.7892857142857143,0.7478571428571429,0.67,0.2714285714285714,0.22857142857142856,0.10071428571428571
2.5374903797335704,0.7907142857142857,0.75,0.6707142857142857,0.2742857142857143,0.2307142857142857,0.10214285714285715
2.5609931002584587,0.7921428571428571,0.7542857142857143,0.6721428571428572,0.27714285714285714,0.23285714285714285,0.10285714285714286
2.5847135074695635,0.7935714285714286,0.7585714285714286,0.675,0.28,0.23642857142857143,0.10357142857142858
2.608653617622548,0.7957142857142857,0.7614285714285715,0.675,0.2807142857142857,0.23785714285714285,0.10357142857142858
2.632815465648021,0.7985714285714286,0.765,0.6785714285714286,0.2807142857142857,0.2392857142857143,0.10428571428571429
2.6572011053245053,0.8007142857142857,0.7714285714285715,0.68,0.2814285714285714,0.24142857142857144,0.105
2.681812609453015,0.8021428571428572,0.7757142857142857,0.6814285714285714,0.2835714285714286,0.24428571428571427,0.10571428571428572
2.7066520700332415,0.8028571428571428,0.7792857142857142,0.6821428571428572,0.2857142857142857,0.24642857142857144,0.10714285714285714
2.7317215984413767,0.8057142857142857,0.7807142857142857,0.685,0.29,0.24785714285714286,0.11
2.7570233256095835,0.8085714285714286,0.7814285714285715,0.6871428571428572,0.29285714285714287,0.25,0.11214285714285714
2.7825594022071245,0.81,0.7871428571428571,0.69,0.29428571428571426,0.25142857142857145,0.11285714285714285
2.808331998823172,0.8114285714285714,0.79,0.6914285714285714,0.2957142857142857,0.25285714285714284,0.11285714285714285
2.8343433061513092,0.8128571428571428,0.7928571428571428,0.6942857142857143,0.29928571428571427,0.2542857142857143,0.11285714285714285
2.8605955351757424,0.8142857142857143,0.7971428571428572,0.6964285714285714,0.30214285714285716,0.2592857142857143,0.11285714285714285
2.887090917359236,0.8157142857142857,0.7985714285714286,0.6978571428571428,0.30357142857142855,0.26357142857142857,0.11428571428571428
2.9138317048327873,0.8192857142857143,0.8,0.7,0.30428571428571427,0.26571428571428574,0.115
2.940820170587063,0.82,0.8042857142857143,0.7014285714285714,0.30714285714285716,0.26785714285714285,0.11571428571428571
2.9680586086656024,0.8214285714285714,0.805,0.7014285714285714,0.3078571428571429,0.27071428571428574,0.11714285714285715
2.9955493343598136,0.8228571428571428,0.8071428571428572,0.7028571428571428,0.3107142857142857,0.2714285714285714,0.11857142857142858
3.0232946844057773,0.825,0.81,0.7035714285714286,0.3157142857142857,0.27285714285714285,0.11857142857142858
3.0512970171828697,0.8278571428571428,0.8135714285714286,0.7057142857142857,0.31642857142857145,0.2764285714285714,0.12
3.079558712914226,0.8314285714285714,0.8157142857142857,0.7064285714285714,0.3192857142857143,0.28,0.12071428571428572
3.108082173869064,0.8335714285714285,0.8171428571428572,0.7078571428571429,0.32,0.28285714285714286,0.12285714285714286
3.1368698245668774,0.8364285714285714,0.8185714285714286,0.7092857142857143,0.32285714285714284,0.2842857142857143,0.12285714285714286
3.1659241119835224,0.8364285714285714,0.8214285714285714,0.7107142857142857,0.32357142857142857,0.2857142857142857,0.12285714285714286
3.195247505759212,0.8385714285714285,0.8235714285714286,0.7114285714285714,0.325,0.28714285714285714,0.12285714285714286
3.2248424984084414,0.84,0.8278571428571428,0.7114285714285714,0.3292857142857143,0.2885714285714286,0.125
3.254711605531848,0.8421428571428572,0.83,0.7114285714285714,0.3314285714285714,0.29214285714285715,0.12571428571428572
3.2848573660300446,0.8435714285714285,0.8335714285714285,0.7121428571428572,0.3335714285714286,0.2957142857142857,0.12571428571428572
3.315282342319425,0.8485714285714285,0.8342857142857143,0.7121428571428572,0.3385714285714286,0.3,0.12714285714285714
3.345989120549973,0.8514285714285714,0.8378571428571429,0.7128571428571429,0.3407142857142857,0.30142857142857143,0.12857142857142856
3.3769803108250906,0.8528571428571429,0.8407142857142857,0.7135714285714285,0.34285714285714286,0.30357142857142855,0.12857142857142856
3.408258547423452,0.8557142857142858,0.8421428571428572,0.7142857142857143,0.345,0.3057142857142857,0.12857142857142856
3.4398264890229253,0.8578571428571429,0.845,0.715,0.34785714285714286,0.30857142857142855,0.12928571428571428
3.4716868189265613,0.8635714285714285,0.8478571428571429,0.7171428571428572,0.35214285714285715,0.31,0.13428571428571429
3.503842245290674,0.8671428571428571,0.8492857142857143,0.7171428571428572,0.355,0.31142857142857144,0.135
3.536295501355042,0.8685714285714285,0.8514285714285714,0.7185714285714285,0.355,0.3142857142857143,0.1357142857142857
3.5690493456752295,0.8707142857142857,0.8535714285714285,0.72,0.36214285714285716,0.3171428571428571,0.13642857142857143
3.602106562357071,0.8742857142857143,0.8578571428571429,0.7214285714285714,0.36714285714285716,0.3192857142857143,0.13642857142857143
3.6354699612933197,0.8792857142857143,0.8592857142857143,0.7235714285714285,0.3707142857142857,0.32142857142857145,0.13642857142857143
3.6691423784024932,0.8792857142857143,0.8614285714285714,0.7235714285714285,0.375,0.32357142857142857,0.13714285714285715
3.703126675869926,0.8807142857142857,0.8635714285714285,0.7242857142857143,0.375,0.325,0.13857142857142857
3.737425742391064,0.8821428571428571,0.8664285714285714,0.7271428571428571,0.37857142857142856,0.32571428571428573,0.13857142857142857
3.7720424934169983,0.8857142857142857,0.8692857142857143,0.7278571428571429,0.3792857142857143,0.32785714285714285,0.13857142857142857
3.806979871402286,0.89,0.8721428571428571,0.7285714285714285,0.38,0.33071428571428574,0.1392857142857143
3.84224084605506,0.8907142857142857,0.875,0.7285714285714285,0.3842857142857143,0.33214285714285713,0.1392857142857143
3.877828414589456,0.8914285714285715,0.8785714285714286,0.7285714285714285,0.38571428571428573,0.3357142857142857,0.1407142857142857
3.913745601980384,0.895,0.8821428571428571,0.7292857142857143,0.38785714285714284,0.3392857142857143,0.14142857142857143
3.949995461220644,0.8957142857142857,0.8835714285714286,0.73,0.3892857142857143,0.34214285714285714,0.14142857142857143
3.9865810735804406,0.8964285714285715,0.8857142857142857,0.73,0.39071428571428574,0.3435714285714286,0.14142857142857143
4.023505548869292,0.8978571428571429,0.8885714285714286,0.73,0.3921428571428571,0.3435714285714286,0.14214285714285715
4.060772025700365,0.9021428571428571,0.8892857142857142,0.73,0.39571428571428574,0.34714285714285714,0.14285714285714285
4.0983836717572615,0.9035714285714286,0.8907142857142857,0.7328571428571429,0.39714285714285713,0.3485714285714286,0.145
4.136343684063275,0.905,0.8921428571428571,0.7342857142857143,0.3992857142857143,0.3492857142857143,0.145
4.174655289253137,0.9064285714285715,0.8957142857142857,0.7357142857142858,0.4007142857142857,0.3535714285714286,0.1457142857142857
4.213321743847288,0.9064285714285715,0.8964285714285715,0.7385714285714285,0.4042857142857143,0.35714285714285715,0.1457142857142857
4.252346334528682,0.9085714285714286,0.8971428571428571,0.74,0.4107142857142857,0.36,0.14714285714285713
4.291732378422157,0.9092857142857143,0.8992857142857142,0.7414285714285714,0.4142857142857143,0.36214285714285716,0.14857142857142858
4.3314832233764,0.9107142857142857,0.9007142857142857,0.7421428571428571,0.41785714285714287,0.3628571428571429,0.1492857142857143
4.371602248248505,0.9128571428571428,0.905,0.7435714285714285,0.42,0.365,0.1492857142857143
4.412092863191189,0.9135714285714286,0.9064285714285715,0.7457142857142857,0.425,0.36642857142857144,0.1492857142857143
4.452958509942655,0.9135714285714286,0.9078571428571428,0.7464285714285714,0.4257142857142857,0.3707142857142857,0.1492857142857143
4.494202662119142,0.915,0.9078571428571428,0.7492857142857143,0.43214285714285716,0.37357142857142855,0.1492857142857143
4.535828825510188,0.9171428571428571,0.9085714285714286,0.7521428571428571,0.4342857142857143,0.3757142857142857,0.1492857142857143
4.577840538376619,0.9185714285714286,0.9085714285714286,0.7528571428571429,0.44,0.37785714285714284,0.15
4.6202413717513116,0.9207142857142857,0.9107142857142857,0.7535714285714286,0.445,0.3807142857142857,0.15
4.663034929742731,0.9221428571428572,0.9135714285714286,0.7542857142857143,0.44785714285714284,0.38357142857142856,0.15142857142857144
4.7062248498412815,0.9221428571428572,0.915,0.755,0.45,0.38642857142857145,0.15214285714285714
4.749814803228501,0.9235714285714286,0.9171428571428571,0.7557142857142857,0.45571428571428574,0.3892857142857143,0.15285714285714286
4.79380849508911,0.9257142857142857,0.9192857142857143,0.7578571428571429,0.45714285714285713,0.39071428571428574,0.15285714285714286
4.838209664925956,0.9257142857142857,0.9207142857142857,0.7628571428571429,0.4585714285714286,0.3942857142857143,0.15285714285714286
4.8830220868778795,0.9264285714285714,0.9221428571428572,0.7642857142857142,0.4607142857142857,0.3964285714285714,0.15357142857142858
4.9282495700405144,0.9264285714285714,0.9228571428571428,0.765,0.4657142857142857,0.39785714285714285,0.15428571428571428
4.973895958790064,0.9271428571428572,0.925,0.765,0.46714285714285714,0.3992857142857143,0.15428571428571428
5.019965133110082,0.9278571428571428,0.9278571428571428,0.7657142857142857,0.47,0.4007142857142857,0.155
5.066461008921268,0.93,0.9285714285714286,0.7657142857142857,0.47214285714285714,0.40214285714285714,0.155
5.113387538414326,0.9307142857142857,0.9314285714285714,0.7664285714285715,0.475,0.4092857142857143,0.155
5.160748710385909,0.9314285714285714,0.9335714285714286,0.7671428571428571,0.4785714285714286,0.4114285714285714,0.155
5.208548550577661,0.9342857142857143,0.935,0.7692857142857142,0.4807142857142857,0.415,0.155
5.256791122018422,0.9364285714285714,0.9357142857142857,0.7692857142857142,0.48214285714285715,0.41714285714285715,0.155
5.305480525369573,0.9371428571428572,0.9414285714285714,0.77,0.48714285714285716,0.4185714285714286,0.15571428571428572
5.354620899273607,0.9392857142857143,0.9421428571428572,0.7707142857142857,0.4878571428571429,0.42,0.15642857142857142
5.404216420705916,0.94,0.9428571428571428,0.7721428571428571,0.48928571428571427,0.42142857142857143,0.15714285714285714
5.454271305329834,0.9407142857142857,0.9435714285714286,0.7728571428571429,0.49214285714285716,0.4235714285714286,0.15714285714285714
5.50478980785497,0.9414285714285714,0.9457142857142857,0.7735714285714286,0.495,0.42928571428571427,0.15714285714285714
5.555776222398876,0.9428571428571428,0.9457142857142857,0.7757142857142857,0.49642857142857144,0.43142857142857144,0.15714285714285714
5.607234882852032,0.9428571428571428,0.9471428571428572,0.7771428571428571,0.49714285714285716,0.4357142857142857,0.15714285714285714
5.659170163246244,0.9442857142857143,0.9485714285714286,0.7807142857142857,0.5014285714285714,0.4392857142857143,0.15785714285714286
5.711586478126432,0.9464285714285714,0.9485714285714286,0.7814285714285715,0.5057142857142857,0.4407142857142857,0.15785714285714286
5.764488282925877,0.9471428571428572,0.9485714285714286,0.7828571428571428,0.5121428571428571,0.44357142857142856,0.15857142857142856
5.8178800743449335,0.9478571428571428,0.95,0.7828571428571428,0.515,0.4471428571428571,0.15928571428571428
5.871766390733256,0.9485714285714286,0.9514285714285714,0.7828571428571428,0.5192857142857142,0.4492857142857143,0.16
5.926151812475554,0.9492857142857143,0.9514285714285714,0.7828571428571428,0.5207142857142857,0.455,0.16142857142857142
5.981040962380941,0.95,0.9528571428571428,0.7835714285714286,0.5257142857142857,0.4592857142857143,0.16214285714285714
6.036438506075867,0.9507142857142857,0.9528571428571428,0.7842857142857143,0.53,0.4635714285714286,0.16357142857142856
6.09234915240071,0.9507142857142857,0.9535714285714286,0.785,0.5328571428571428,0.4657142857142857,0.165
6.148777653810023,0.9514285714285714,0.9542857142857143,0.7857142857142857,0.5371428571428571,0.46714285714285714,0.1657142857142857
6.205728806776502,0.9514285714285714,0.955,0.7892857142857143,0.5407142857142857,0.4707142857142857,0.16785714285714284
6.26320745219869,0.9521428571428572,0.955,0.7907142857142857,0.5457142857142857,0.475,0.16785714285714284
6.321218475812452,0.955,0.9557142857142857,0.7921428571428571,0.5478571428571428,0.47785714285714287,0.16785714285714284
6.379766808606281,0.9557142857142857,0.9578571428571429,0.7935714285714286,0.55,0.4807142857142857,0.16857142857142857
6.4388574272404195,0.9571428571428572,0.9585714285714285,0.7942857142857143,0.55,0.48428571428571426,0.16857142857142857
6.49849535446989,0.9578571428571429,0.9628571428571429,0.795,0.5528571428571428,0.4857142857142857,0.16857142857142857
6.558685659571432,0.96,0.9642857142857143,0.7964285714285714,0.5542857142857143,0.48857142857142855,0.17
6.619433458774393,0.96,0.9657142857142857,0.7978571428571428,0.5557142857142857,0.4928571428571429,0.1707142857142857
6.680743915695613,0.9621428571428572,0.9657142857142857,0.7985714285714286,0.5592857142857143,0.4957142857142857,0.1707142857142857
6.742622241778342,0.9628571428571429,0.9664285714285714,0.7992857142857143,0.5607142857142857,0.49785714285714283,0.1707142857142857
6.805073696735208,0.965,0.9664285714285714,0.7992857142857143,0.565,0.4992857142857143,0.1707142857142857
6.868103588995304,0.9664285714285714,0.9685714285714285,0.8007142857142857,0.5678571428571428,0.5007142857142857,0.17142857142857143
6.931717276155406,0.9678571428571429,0.9685714285714285,0.8014285714285714,0.5714285714285714,0.5021428571428571,0.17357142857142857
6.995920165435373,0.9678571428571429,0.9707142857142858,0.8028571428571428,0.5721428571428572,0.505,0.1757142857142857
7.060717714137773,0.9678571428571429,0.9721428571428572,0.8042857142857143,0.5757142857142857,0.5057142857142857,0.1757142857142857
7.1261154301117475,0.9692857142857143,0.9757142857142858,0.8064285714285714,0.58,0.5078571428571429,0.1757142857142857
7.192118872221189,0.9714285714285714,0.9771428571428571,0.8085714285714286,0.5814285714285714,0.5107142857142857,0.17642857142857143
7.258733650817251,0.9714285714285714,0.9785714285714285,0.8107142857142857,0.5828571428571429,0.5128571428571429,0.17785714285714285
7.3259654282152304,0.9721428571428572,0.9792857142857143,0.8135714285714286,0.585,0.5142857142857142,0.17857142857142858
7.393819919175866,0.9735714285714285,0.9792857142857143,0.8178571428571428,0.5871428571428572,0.5164285714285715,0.1792857142857143
7.46230289139111,0.9742857142857143,0.98,0.82,0.5914285714285714,0.5171428571428571,0.18142857142857144
7.531420165974372,0.9742857142857143,0.9814285714285714,0.8207142857142857,0.5942857142857143,0.5178571428571429,0.18142857142857144
7.6011776179553285,0.9771428571428571,0.9842857142857143,0.8214285714285714,0.5957142857142858,0.5178571428571429,0.18285714285714286
7.671581176779302,0.9771428571428571,0.9864285714285714,0.8242857142857143,0.5964285714285714,0.5185714285714286,0.18285714285714286
7.742636826811269,0.9792857142857143,0.9878571428571429,0.825,0.6,0.5214285714285715,0.18285714285714286
7.814350607844544,0.9792857142857143,0.9878571428571429,0.8257142857142857,0.6042857142857143,0.5228571428571429,0.18285714285714286
7.886728615614152,0.9807142857142858,0.9892857142857143,0.8292857142857143,0.6078571428571429,0.5242857142857142,0.185
7.959777002314984,0.9807142857142858,0.99,0.8292857142857143,0.6092857142857143,0.525,0.185
8.033501977124734,0.9814285714285714,0.9907142857142858,0.8292857142857143,0.61,0.5257142857142857,0.18571428571428572
8.107909806731687,0.9814285714285714,0.9914285714285714,0.8307142857142857,0.6121428571428571,0.5271428571428571,0.18785714285714286
8.183006815867392,0.9821428571428571,0.9914285714285714,0.8328571428571429,0.615,0.5278571428571428,0.18857142857142858
8.258799387844268,0.9821428571428571,0.9914285714285714,0.8342857142857143,0.6171428571428571,0.5278571428571428,0.18857142857142858
8.335293965098193,0.985,0.9914285714285714,0.8364285714285714,0.6185714285714285,0.5292857142857142,0.19
8.412497049736118,0.985,0.9914285714285714,0.8371428571428572,0.6185714285714285,0.5314285714285715,0.19071428571428573
8.490415204088746,0.9857142857142858,0.9928571428571429,0.8378571428571429,0.62,0.5314285714285715,0.19142857142857142
8.56905505126835,0.9857142857142858,0.9928571428571429,0.8385714285714285,0.6214285714285714,0.5314285714285715,0.19142857142857142
8.648423275731723,0.9864285714285714,0.9928571428571429,0.8407142857142857,0.6228571428571429,0.5314285714285715,0.19214285714285714
8.728526623848378,0.9864285714285714,0.9935714285714285,0.8421428571428572,0.625,0.5321428571428571,0.19285714285714287
8.809371904473991,0.9864285714285714,0.9942857142857143,0.8435714285714285,0.6271428571428571,0.5335714285714286,0.19357142857142856
8.89096598952916,0.9885714285714285,0.9942857142857143,0.8442857142857143,0.63,0.5342857142857143,0.19428571428571428
8.973315814583522,0.9885714285714285,0.9942857142857143,0.8442857142857143,0.6314285714285715,0.5342857142857143,0.1957142857142857
9.05642837944529,0.9885714285714285,0.9942857142857143,0.845,0.6328571428571429,0.5342857142857143,0.1957142857142857
9.14031074875623,0.9892857142857143,0.9942857142857143,0.8457142857142858,0.6342857142857142,0.535,0.19642857142857142
9.224970052592175,0.99,0.9942857142857143,0.8478571428571429,0.6357142857142857,0.5364285714285715,0.19785714285714287
9.310413487069077,0.99,0.995,0.8492857142857143,0.6385714285714286,0.5385714285714286,0.1992857142857143
9.396648314954692,0.9907142857142858,0.995,0.85,0.64,0.54,0.1992857142857143
9.483681866285922,0.9907142857142858,0.995,0.8514285714285714,0.6414285714285715,0.54,0.2
9.571521538991863,0.9907142857142858,0.995,0.8521428571428571,0.6435714285714286,0.5407142857142857,0.2
9.660174799522645,0.9914285714285714,0.995,0.8535714285714285,0.6457142857142857,0.5428571428571428,0.2007142857142857
9.749649183484088,0.9914285714285714,0.9957142857142857,0.855,0.6514285714285715,0.5442857142857143,0.2007142857142857
9.83995229627823,0.9914285714285714,0.9957142857142857,0.8571428571428571,0.6521428571428571,0.5442857142857143,0.2007142857142857
9.931091813749795,0.9928571428571429,0.9957142857142857,0.8585714285714285,0.6542857142857142,0.5442857142857143,0.20142857142857143
10.023075482838655,0.9928571428571429,0.9957142857142857,0.8642857142857143,0.6557142857142857,0.5442857142857143,0.20214285714285715
10.115911122238298,0.995,0.9957142857142857,0.8685714285714285,0.6571428571428571,0.545,0.20214285714285715
10.209606623060465,0.995,0.9964285714285714,0.8685714285714285,0.6592857142857143,0.545,0.20214285714285715
10.30416994950588,0.995,0.9978571428571429,0.8692857142857143,0.6628571428571428,0.545,0.20214285714285715
10.399609139541198,0.995,0.9985714285714286,0.8692857142857143,0.6635714285714286,0.545,0.20214285714285715
10.495932305582278,0.9957142857142857,0.9985714285714286,0.8707142857142857,0.6692857142857143,0.545,0.20357142857142857
10.5931476351837,0.9957142857142857,0.9985714285714286,0.8707142857142857,0.6714285714285714,0.545,0.20357142857142857
10.691263391734761,0.9964285714285714,0.9985714285714286,0.8707142857142857,0.6714285714285714,0.545,0.2042857142857143
10.79028791516184,0.9964285714285714,0.9985714285714286,0.8714285714285714,0.6728571428571428,0.545,0.2042857142857143
10.8902296226373,0.9964285714285714,0.9985714285714286,0.8728571428571429,0.6742857142857143,0.545,0.2042857142857143
10.991097009294972,0.9964285714285714,0.9985714285714286,0.8742857142857143,0.6771428571428572,0.545,0.2042857142857143
11.092898648952227,0.9964285714285714,0.9985714285714286,0.875,0.6792857142857143,0.545,0.205
11.195643194838782,0.9964285714285714,0.9985714285714286,0.875,0.6807142857142857,0.545,0.2057142857142857
11.299339380332222,0.9964285714285714,0.9985714285714286,0.8771428571428571,0.6828571428571428,0.545,0.2057142857142857
11.403996019700324,0.9964285714285714,0.9985714285714286,0.8814285714285715,0.6835714285714286,0.545,0.20642857142857143
11.509622008850323,0.9964285714285714,0.9985714285714286,0.8821428571428571,0.6857142857142857,0.5457142857142857,0.20714285714285716
11.616226326085018,0.9964285714285714,0.9992857142857143,0.8821428571428571,0.6892857142857143,0.5457142857142857,0.20714285714285716
11.723818032865985,0.9964285714285714,0.9992857142857143,0.8821428571428571,0.6921428571428572,0.5457142857142857,0.20714285714285716
11.832406274583786,0.9964285714285714,0.9992857142857143,0.8821428571428571,0.6935714285714286,0.5457142857142857,0.20785714285714285
11.94200028133532,0.9971428571428571,0.9992857142857143,0.8842857142857142,0.695,0.5457142857142857,0.20857142857142857
12.052609368708426,0.9971428571428571,0.9992857142857143,0.8857142857142857,0.6964285714285714,0.5457142857142857,0.2092857142857143
12.164242938573679,0.9971428571428571,0.9992857142857143,0.8871428571428571,0.6964285714285714,0.5457142857142857,0.21142857142857144
12.276910479883592,0.9971428571428571,0.9992857142857143,0.8885714285714286,0.6964285714285714,0.5457142857142857,0.21142857142857144
12.390621569479162,0.9985714285714286,0.9992857142857143,0.89,0.6985714285714286,0.5457142857142857,0.21142857142857144
12.505385872903908,0.9985714285714286,0.9992857142857143,0.8921428571428571,0.6992857142857143,0.5457142857142857,0.21357142857142858
12.621213145225473,0.9985714285714286,0.9992857142857143,0.8921428571428571,0.7007142857142857,0.5457142857142857,0.215
12.738113231864785,0.9992857142857143,0.9992857142857143,0.8935714285714286,0.7042857142857143,0.5457142857142857,0.215
12.856096069432958,0.9992857142857143,0.9992857142857143,0.8942857142857142,0.7042857142857143,0.5457142857142857,0.21571428571428572
12.975171686575875,0.9992857142857143,0.9992857142857143,0.8964285714285715,0.7064285714285714,0.5457142857142857,0.21642857142857144
13.095350204826671,0.9992857142857143,0.9992857142857143,0.8978571428571429,0.7071428571428572,0.5457142857142857,0.21857142857142858
13.216641839466051,0.9992857142857143,0.9992857142857143,0.8985714285714286,0.7085714285714285,0.5471428571428572,0.21928571428571428
13.339056900390586,0.9992857142857143,0.9992857142857143,0.8992857142857142,0.7085714285714285,0.5471428571428572,0.22142857142857142
13.462605792989104,0.9992857142857143,0.9992857142857143,0.8992857142857142,0.7085714285714285,0.5471428571428572,0.22142857142857142
13.587299019027098,0.9992857142857143,0.9992857142857143,0.9,0.7092857142857143,0.5471428571428572,0.22214285714285714
13.71314717753945,1.0,0.9992857142857143,0.9014285714285715,0.71,0.5471428571428572,0.22357142857142856
13.840160965731316,1.0,0.9992857142857143,0.9028571428571428,0.7107142857142857,0.5471428571428572,0.22428571428571428
13.968351179887398,1.0,0.9992857142857143,0.9028571428571428,0.7135714285714285,0.5471428571428572,0.225
14.09772871628967,1.0,0.9992857142857143,0.9035714285714286,0.7178571428571429,0.5471428571428572,0.22642857142857142
14.228304572143527,1.0,0.9992857142857143,0.9042857142857142,0.7185714285714285,0.5471428571428572,0.22785714285714287
14.360089846512599,1.0,0.9992857142857143,0.905,0.7192857142857143,0.5471428571428572,0.22857142857142856
14.493095741262167,1.0,0.9992857142857143,0.905,0.7192857142857143,0.5471428571428572,0.2292857142857143
14.627333562011298,1.0,0.9992857142857143,0.9057142857142857,0.7207142857142858,0.5471428571428572,0.2292857142857143
14.762814719093903,1.0,0.9992857142857143,0.9071428571428571,0.7214285714285714,0.5471428571428572,0.23142857142857143
14.899550728528544,1.0,0.9992857142857143,0.9085714285714286,0.7221428571428572,0.5471428571428572,0.23142857142857143
15.037553212997377,1.0,0.9992857142857143,0.9085714285714286,0.7228571428571429,0.5471428571428572,0.23285714285714285
15.176833902834053,1.0,1.0,0.91,0.7228571428571429,0.5478571428571428,0.235
15.317404637020799,1.0,1.0,0.9107142857142857,0.7264285714285714,0.5478571428571428,0.2357142857142857
15.459277364194778,1.0,1.0,0.9128571428571428,0.7278571428571429,0.5485714285714286,0.23714285714285716
15.602464143663688,1.0,1.0,0.9135714285714286,0.7307142857142858,0.5485714285714286,0.23714285714285716
15.74697714643086,1.0,1.0,0.9142857142857143,0.7321428571428571,0.5485714285714286,0.23785714285714285
15.89282865622978,1.0,1.0,0.9164285714285715,0.7342857142857143,0.5485714285714286,0.23785714285714285
16.0400310705682,1.0,1.0,0.9164285714285715,0.735,0.5485714285714286,0.23785714285714285
16.188596901781985,1.0,1.0,0.9185714285714286,0.7378571428571429,0.5485714285714286,0.23785714285714285
16.338538778098613,1.0,1.0,0.9192857142857143,0.74,0.5485714285714286,0.23857142857142857
16.48986944471065,1.0,1.0,0.9221428571428572,0.7414285714285714,0.5492857142857143,0.2392857142857143
16.642601764859037,1.0,1.0,0.9235714285714286,0.7435714285714285,0.55,0.24
16.79674872092653,1.0,1.0,0.9242857142857143,0.7442857142857143,0.55,0.24
16.952323415541205,1.0,1.0,0.9242857142857143,0.7464285714285714,0.55,0.24214285714285713
17.109339072690144,1.0,1.0,0.925,0.7478571428571429,0.55,0.24214285714285713
17.26780903884356,1.0,1.0,0.9264285714285714,0.7492857142857143,0.55,0.24214285714285713
17.42774678408919,1.0,1.0,0.9292857142857143,0.7507142857142857,0.5507142857142857,0.24357142857142858
17.589165903277326,1.0,1.0,0.9314285714285714,0.7514285714285714,0.5507142857142857,0.24357142857142858
17.75208011717635,1.0,1.0,0.9321428571428572,0.7535714285714286,0.5507142857142857,0.24357142857142858
17.916503273639005,1.0,1.0,0.935,0.7557142857142857,0.5507142857142857,0.24428571428571427
18.082449348779516,1.0,1.0,0.9357142857142857,0.7557142857142857,0.5514285714285714,0.24714285714285714
18.249932448161523,1.0,1.0,0.9364285714285714,0.7585714285714286,0.5514285714285714,0.24714285714285714
18.41896680799711,1.0,1.0,0.9364285714285714,0.7592857142857142,0.5514285714285714,0.24714285714285714
18.589566796356873,1.0,1.0,0.9385714285714286,0.7621428571428571,0.5521428571428572,0.24785714285714286
18.761746914391203,1.0,1.0,0.94,0.7642857142857142,0.5521428571428572,0.24785714285714286
18.935521797562952,1.0,1.0,0.9407142857142857,0.7664285714285715,0.5521428571428572,0.24785714285714286
19.11090621689138,1.0,1.0,0.9421428571428572,0.7685714285714286,0.5521428571428572,0.24857142857142858
19.287915080207778,1.0,1.0,0.9421428571428572,0.77,0.5521428571428572,0.24857142857142858
19.46656343342262,1.0,1.0,0.9421428571428572,0.7707142857142857,0.5521428571428572,0.24928571428571428
19.646866461804457,1.0,1.0,0.9428571428571428,0.7721428571428571,0.5521428571428572,0.2507142857142857
19.828839491270713,1.0,1.0,0.9435714285714286,0.7742857142857142,0.5521428571428572,0.2507142857142857
20.01249798969037,1.0,1.0,0.9442857142857143,0.7771428571428571,0.5521428571428572,0.2507142857142857
20.197857568198785,1.0,1.0,0.9457142857142857,0.7785714285714286,0.5521428571428572,0.25142857142857145
20.384933982524633,1.0,1.0,0.9471428571428572,0.7792857142857142,0.5528571428571428,0.25357142857142856
20.573743134329128,1.0,1.0,0.9478571428571428,0.7807142857142857,0.5528571428571428,0.2542857142857143
20.764301072557746,1.0,1.0,0.95,0.7835714285714286,0.5528571428571428,0.2557142857142857
20.956623994804332,1.0,1.0,0.9521428571428572,0.7835714285714286,0.5528571428571428,0.2557142857142857
21.150728248687948,1.0,1.0,0.955,0.7842857142857143,0.5535714285714286,0.25642857142857145
21.346630333242445,1.0,1.0,0.9564285714285714,0.785,0.5535714285714286,0.25642857142857145
21.544346900318832,1.0,1.0,0.9585714285714285,0.7885714285714286,0.5535714285714286,0.25857142857142856
21.7438947560008,1.0,1.0,0.9592857142857143,0.7907142857142857,0.5535714285714286,0.25857142857142856
21.945290862033136,1.0,1.0,0.9592857142857143,0.7928571428571428,0.5535714285714286,0.26
22.14855233726359,1.0,1.0,0.9607142857142857,0.7928571428571428,0.5535714285714286,0.26071428571428573
22.353696459097954,1.0,1.0,0.9607142857142857,0.7942857142857143,0.5535714285714286,0.26071428571428573
22.560740664968602,1.0,1.0,0.9621428571428572,0.7942857142857143,0.5535714285714286,0.2621428571428571
22.7697025538168,1.0,1.0,0.9621428571428572,0.7957142857142857,0.5535714285714286,0.26285714285714284
22.98059988758851,1.0,1.0,0.9621428571428572,0.7964285714285714,0.5535714285714286,0.26357142857142857
23.193450592744288,1.0,1.0,0.9628571428571429,0.7971428571428572,0.5535714285714286,0.265
23.408272761782932,1.0,1.0,0.9628571428571429,0.7971428571428572,0.5535714285714286,0.26571428571428574
23.625084654779464,1.0,1.0,0.9628571428571429,0.7978571428571428,0.5542857142857143,0.26571428571428574
23.843904700937205,1.0,1.0,0.9628571428571429,0.7992857142857143,0.5542857142857143,0.26571428571428574
24.06475150015424,1.0,1.0,0.9628571428571429,0.8,0.5542857142857143,0.2671428571428571
24.287643824604515,1.0,1.0,0.9628571428571429,0.8014285714285714,0.5542857142857143,0.2671428571428571
24.512600620333387,1.0,1.0,0.9635714285714285,0.8028571428571428,0.5542857142857143,0.26785714285714285
24.73964100886813,1.0,1.0,0.9635714285714285,0.8028571428571428,0.5542857142857143,0.26857142857142857
24.968784288843267,1.0,1.0,0.9635714285714285,0.8028571428571428,0.5542857142857143,0.2692857142857143
25.200049937640923,1.0,1.0,0.9657142857142857,0.8042857142857143,0.555,0.27
25.433457613046496,1.0,1.0,0.9671428571428572,0.805,0.555,0.2714285714285714
25.669027154919505,1.0,1.0,0.9671428571428572,0.805,0.555,0.2714285714285714
25.906778586880076,1.0,1.0,0.9671428571428572,0.8057142857142857,0.555,0.2714285714285714
26.14673211801092,1.0,1.0,0.9671428571428572,0.8085714285714286,0.555,0.2714285714285714
26.388908144575105,1.0,1.0,0.9678571428571429,0.81,0.555,0.2714285714285714
26.633327251749822,1.0,1.0,0.9678571428571429,0.8107142857142857,0.555,0.27214285714285713
26.88001021537606,1.0,1.0,0.9685714285714285,0.8121428571428572,0.5557142857142857,0.27285714285714285
27.128978003724658,1.0,1.0,0.9685714285714285,0.8121428571428572,0.5557142857142857,0.2735714285714286
27.380251779278577,1.0,1.0,0.9685714285714285,0.8128571428571428,0.5571428571428572,0.2735714285714286
27.6338529005317,1.0,1.0,0.9685714285714285,0.8135714285714286,0.5571428571428572,0.2735714285714286
27.88980292380441,1.0,1.0,0.9685714285714285,0.8142857142857143,0.5585714285714286,0.2742857142857143
28.1481236050758,1.0,1.0,0.9685714285714285,0.8142857142857143,0.5592857142857143,0.2757142857142857
28.408836901833027,1.0,1.0,0.9692857142857143,0.815,0.56,0.2764285714285714
28.671964974937698,1.0,1.0,0.9692857142857143,0.8164285714285714,0.56,0.2764285714285714
28.937530190509502,1.0,1.0,0.9692857142857143,0.8164285714285714,0.56,0.2764285714285714
29.205555121827466,1.0,1.0,0.9692857142857143,0.8164285714285714,0.5607142857142857,0.2764285714285714
29.47606255124857,1.0,1.0,0.9692857142857143,0.8164285714285714,0.5607142857142857,0.27714285714285714
29.749075472144405,1.0,1.0,0.97,0.8185714285714286,0.5607142857142857,0.2785714285714286
30.024617090855493,1.0,1.0,0.97,0.82,0.5607142857142857,0.2785714285714286
30.30271082866396,1.0,1.0,0.97,0.82,0.5614285714285714,0.2792857142857143
30.583380323784333,1.0,1.0,0.97,0.82,0.5614285714285714,0.28
30.86664943337273,1.0,1.0,0.9707142857142858,0.8214285714285714,0.5614285714285714,0.2807142857142857
31.15254223555488,1.0,1.0,0.9714285714285714,0.8221428571428572,0.5614285714285714,0.2807142857142857
31.441083031472647,1.0,1.0,0.9714285714285714,0.8228571428571428,0.5614285714285714,0.2807142857142857
31.732296347349763,1.0,1.0,0.9714285714285714,0.8228571428571428,0.5621428571428572,0.2814285714285714
32.02620693657652,1.0,1.0,0.9714285714285714,0.8235714285714286,0.5635714285714286,0.28285714285714286
32.32283978181379,1.0,1.0,0.9721428571428572,0.8257142857142857,0.5635714285714286,0.28285714285714286
32.622220097116696,1.0,1.0,0.9721428571428572,0.8257142857142857,0.5635714285714286,0.2835714285714286
32.924373330077685,1.0,1.0,0.9721428571428572,0.8257142857142857,0.565,0.2835714285714286
33.229325163989714,1.0,1.0,0.9721428571428572,0.8257142857142857,0.565,0.2835714285714286
33.5371015200293,1.0,1.0,0.9721428571428572,0.8264285714285714,0.565,0.2842857142857143
33.84772855945981,1.0,1.0,0.9721428571428572,0.8264285714285714,0.5657142857142857,0.285
34.16123268585528,1.0,1.0,0.9721428571428572,0.8271428571428572,0.5657142857142857,0.2857142857142857
34.47764054734464,1.0,1.0,0.9728571428571429,0.83,0.5657142857142857,0.2857142857142857
34.79697903887691,1.0,1.0,0.9735714285714285,0.83,0.5657142857142857,0.2857142857142857
35.1192753045073,1.0,1.0,0.9742857142857143,0.83,0.5657142857142857,0.2857142857142857
35.44455673970434,1.0,1.0,0.9742857142857143,0.83,0.5657142857142857,0.2857142857142857
35.77285099367874,1.0,1.0,0.9742857142857143,0.8314285714285714,0.5657142857142857,0.2857142857142857
36.10418597173337,1.0,1.0,0.9742857142857143,0.8314285714285714,0.5657142857142857,0.2864285714285714
36.43858983763545,1.0,1.0,0.9742857142857143,0.8328571428571429,0.5657142857142857,0.2864285714285714
36.77609101601033,1.0,1.0,0.9742857142857143,0.8335714285714285,0.5657142857142857,0.28785714285714287
37.11671819475765,1.0,1.0,0.9742857142857143,0.8342857142857143,0.5657142857142857,0.28785714285714287
37.46050032748993,1.0,1.0,0.9742857142857143,0.835,0.5657142857142857,0.28785714285714287
37.80746663599349,1.0,1.0,0.975,0.8364285714285714,0.5657142857142857,0.28785714285714287
38.15764661271248,1.0,1.0,0.975,0.8364285714285714,0.5657142857142857,0.2885714285714286
38.511070023255705,1.0,1.0,0.975,0.8364285714285714,0.5657142857142857,0.2885714285714286
38.867766908926654,1.0,1.0,0.975,0.8371428571428572,0.5657142857142857,0.2892857142857143
39.22776758927719,1.0,1.0,0.975,0.8385714285714285,0.5657142857142857,0.2907142857142857
39.591102664684584,1.0,1.0,0.9757142857142858,0.8392857142857143,0.5657142857142857,0.2914285714285714
39.957803018952696,1.0,1.0,0.9757142857142858,0.8392857142857143,0.5657142857142857,0.29285714285714287
40.32789982193707,1.0,1.0,0.9757142857142858,0.8392857142857143,0.5657142857142857,0.29428571428571426
40.701424532194366,1.0,1.0,0.9757142857142858,0.8392857142857143,0.5657142857142857,0.29428571428571426
41.078408899656466,1.0,1.0,0.9764285714285714,0.84,0.5657142857142857,0.2957142857142857
41.45888496832911,1.0,1.0,0.9764285714285714,0.8421428571428572,0.5657142857142857,0.29642857142857143
41.84288507901582,1.0,1.0,0.9764285714285714,0.8428571428571429,0.5657142857142857,0.2978571428571429
42.23044187206674,1.0,1.0,0.9764285714285714,0.8428571428571429,0.5657142857142857,0.3007142857142857
42.62158829015323,1.0,1.0,0.9764285714285714,0.8435714285714285,0.5657142857142857,0.3007142857142857
43.01635758106795,1.0,1.0,0.9764285714285714,0.8435714285714285,0.5657142857142857,0.30214285714285716
43.41478330055092,1.0,1.0,0.9771428571428571,0.8435714285714285,0.5657142857142857,0.30214285714285716
43.816899315141924,1.0,1.0,0.9778571428571429,0.8435714285714285,0.5657142857142857,0.3028571428571429
44.22273980505899,1.0,1.0,0.9778571428571429,0.8435714285714285,0.5657142857142857,0.30357142857142855
44.63233926710395,1.0,1.0,0.9778571428571429,0.8435714285714285,0.5657142857142857,0.30357142857142855
45.04573251759459,1.0,1.0,0.9778571428571429,0.845,0.5657142857142857,0.30357142857142855
45.462954695323994,1.0,1.0,0.9778571428571429,0.8457142857142858,0.5657142857142857,0.30428571428571427
45.88404126454759,1.0,1.0,0.9778571428571429,0.8457142857142858,0.5657142857142857,0.3057142857142857
46.30902801799739,1.0,1.0,0.9778571428571429,0.8464285714285714,0.5657142857142857,0.3057142857142857
46.73795107992461,1.0,1.0,0.9778571428571429,0.8464285714285714,0.5657142857142857,0.3057142857142857
47.17084690917017,1.0,1.0,0.9778571428571429,0.8485714285714285,0.5657142857142857,0.3057142857142857
47.607752302263684,1.0,1.0,0.9785714285714285,0.8485714285714285,0.5657142857142857,0.30642857142857144
48.048704396551315,1.0,1.0,0.9785714285714285,0.8485714285714285,0.5657142857142857,0.3078571428571429
48.493740673352356,1.0,1.0,0.9785714285714285,0.8492857142857143,0.5657142857142857,0.30857142857142855
48.94289896114529,1.0,1.0,0.9785714285714285,0.8492857142857143,0.5657142857142857,0.3092857142857143
49.396217438783204,1.0,1.0,0.9785714285714285,0.85,0.5657142857142857,0.31
49.853734638738935,1.0,1.0,0.9792857142857143,0.85,0.5657142857142857,0.3107142857142857
50.31548945038054,1.0,1.0,0.9792857142857143,0.85,0.5657142857142857,0.3107142857142857
50.78152112327673,1.0,1.0,0.9807142857142858,0.8507142857142858,0.5657142857142857,0.31214285714285717
51.2518692705333,1.0,1.0,0.9814285714285714,0.8507142857142858,0.5657142857142857,0.31214285714285717
51.72657387216019,1.0,1.0,0.9814285714285714,0.8507142857142858,0.5657142857142857,0.31357142857142856
52.205675278469755,1.0,1.0,0.9814285714285714,0.8507142857142858,0.5657142857142857,0.31357142857142856
52.689214213506744,1.0,1.0,0.9814285714285714,0.8507142857142858,0.5657142857142857,0.315
53.17723177850969,1.0,1.0,0.9814285714285714,0.8521428571428571,0.5657142857142857,0.315
53.66976945540476,1.0,1.0,0.9814285714285714,0.8528571428571429,0.5657142857142857,0.31642857142857145
54.16686911033152,1.0,1.0,0.9821428571428571,0.8528571428571429,0.5657142857142857,0.31642857142857145
54.66857299720181,1.0,1.0,0.9821428571428571,0.8528571428571429,0.5657142857142857,0.3171428571428571
55.17492376129126,1.0,1.0,0.9821428571428571,0.8528571428571429,0.5657142857142857,0.31785714285714284
55.68596444286412,1.0,1.0,0.9821428571428571,0.8528571428571429,0.5657142857142857,0.31785714285714284
56.20173848083188,1.0,1.0,0.9821428571428571,0.8528571428571429,0.5657142857142857,0.3192857142857143
56.72228971644544,1.0,1.0,0.9821428571428571,0.8535714285714285,0.5664285714285714,0.3192857142857143
57.247662397021784,1.0,1.0,0.9821428571428571,0.8535714285714285,0.5671428571428572,0.32071428571428573
57.77790117970504,1.0,1.0,0.9821428571428571,0.8535714285714285,0.5671428571428572,0.32071428571428573
58.313051135262214,1.0,1.0,0.9821428571428571,0.8535714285714285,0.5671428571428572,0.32142857142857145
58.8531577519145,1.0,1.0,0.9828571428571429,0.8542857142857143,0.5671428571428572,0.32142857142857145
59.398266939203566,1.0,1.0,0.9835714285714285,0.8542857142857143,0.5671428571428572,0.32285714285714284
59.94842503189409,1.0,1.0,0.9835714285714285,0.8542857142857143,0.5671428571428572,0.32357142857142857
60.503678793912215,1.0,1.0,0.9835714285714285,0.8542857142857143,0.5671428571428572,0.3242857142857143
61.06407542232039,1.0,1.0,0.9842857142857143,0.8557142857142858,0.5671428571428572,0.325
61.629662551329425,1.0,1.0,0.9842857142857143,0.8557142857142858,0.5678571428571428,0.325
62.200488256347114,1.0,1.0,0.9842857142857143,0.8557142857142858,0.5678571428571428,0.32571428571428573
62.776601058065,1.0,1.0,0.9842857142857143,0.8557142857142858,0.5678571428571428,0.32571428571428573
63.35804992658251,1.0,1.0,0.9842857142857143,0.8564285714285714,0.5678571428571428,0.32571428571428573
63.9448842855694,1.0,1.0,0.9842857142857143,0.8571428571428571,0.5685714285714286,0.3264285714285714
64.53715401646701,1.0,1.0,0.985,0.8571428571428571,0.5685714285714286,0.3264285714285714
65.13490946272803,1.0,1.0,0.985,0.8571428571428571,0.5692857142857143,0.3271428571428571
65.73820143409586,1.0,1.0,0.985,0.8578571428571429,0.5692857142857143,0.32785714285714285
66.34708121092348,1.0,1.0,0.985,0.8578571428571429,0.5692857142857143,0.32785714285714285
66.96160054853219,1.0,1.0,0.9857142857142858,0.8578571428571429,0.5692857142857143,0.32785714285714285
67.5818116816111,1.0,1.0,0.9857142857142858,0.8585714285714285,0.57,0.32857142857142857
68.20776732865686,1.0,1.0,0.9857142857142858,0.8585714285714285,0.57,0.32857142857142857
68.83952069645497,1.0,1.0,0.9857142857142858,0.8585714285714285,0.57,0.32857142857142857
69.47712548460237,1.0,1.0,0.9857142857142858,0.8592857142857143,0.57,0.32857142857142857
70.12063589007181,1.0,1.0,0.9857142857142858,0.8592857142857143,0.57,0.33
70.77010661181889,1.0,1.0,0.9857142857142858,0.86,0.57,0.33
71.42559285543126,1.0,1.0,0.9857142857142858,0.86,0.57,0.33071428571428574
72.08715033782136,1.0,1.0,0.9857142857142858,0.86,0.5707142857142857,0.3314285714285714
72.7548352919623,1.0,1.0,0.9857142857142858,0.86,0.5714285714285714,0.33285714285714285
73.42870447166761,1.0,1.0,0.9871428571428571,0.86,0.5714285714285714,0.3335714285714286
74.1088151564157,1.0,1.0,0.9871428571428571,0.86,0.5721428571428572,0.335
74.79522515621821,1.0,1.0,0.9871428571428571,0.86,0.5721428571428572,0.33785714285714286
75.48799281653436,1.0,1.0,0.9871428571428571,0.86,0.5728571428571428,0.3407142857142857
76.18717702322995,1.0,1.0,0.9871428571428571,0.86,0.5728571428571428,0.3414285714285714
76.8928372075831,1.0,1.0,0.9878571428571429,0.86,0.5728571428571428,0.3442857142857143
77.6050333513357,1.0,1.0,0.9878571428571429,0.86,0.5728571428571428,0.3464285714285714
78.32382599179196,1.0,1.0,0.9878571428571429,0.86,0.5728571428571428,0.34714285714285714
79.04927622696424,1.0,1.0,0.9878571428571429,0.8607142857142858,0.5728571428571428,0.3485714285714286
79.78144572076624,1.0,1.0,0.9878571428571429,0.8607142857142858,0.5728571428571428,0.3507142857142857
80.52039670825474,1.0,1.0,0.9878571428571429,0.8607142857142858,0.5728571428571428,0.35285714285714287
81.26619200091946,1.0,1.0,0.9878571428571429,0.8614285714285714,0.5728571428571428,0.35285714285714287
82.01889499202203,1.0,1.0,0.9878571428571429,0.8614285714285714,0.5728571428571428,0.35428571428571426
82.77856966198476,1.0,1.0,0.9878571428571429,0.8621428571428571,0.5728571428571428,0.35428571428571426
83.54528058382867,1.0,1.0,0.9878571428571429,0.8621428571428571,0.5728571428571428,0.35428571428571426
84.31909292866256,1.0,1.0,0.9878571428571429,0.8621428571428571,0.5728571428571428,0.35428571428571426
85.10007247122246,1.0,1.0,0.9878571428571429,0.8621428571428571,0.5728571428571428,0.35428571428571426
85.88828559546249,1.0,1.0,0.9878571428571429,0.8628571428571429,0.5728571428571428,0.35428571428571426
86.68379930019779,1.0,1.0,0.9878571428571429,0.8635714285714285,0.5728571428571428,0.35428571428571426
87.4866812047991,1.0,1.0,0.9878571428571429,0.8642857142857143,0.5728571428571428,0.3557142857142857
88.29699955494087,1.0,1.0,0.9878571428571429,0.8642857142857143,0.5728571428571428,0.35642857142857143
89.11482322840202,1.0,1.0,0.9878571428571429,0.8642857142857143,0.5728571428571428,0.35642857142857143
89.94022174092044,1.0,1.0,0.9878571428571429,0.865,0.5728571428571428,0.35714285714285715
90.77326525210228,1.0,1.0,0.9878571428571429,0.8657142857142858,0.5728571428571428,0.3578571428571429
91.61402457138516,1.0,1.0,0.9885714285714285,0.8657142857142858,0.5728571428571428,0.36
92.46257116405738,1.0,1.0,0.9885714285714285,0.8657142857142858,0.5728571428571428,0.36357142857142855
93.31897715733238,1.0,1.0,0.9885714285714285,0.8664285714285714,0.5728571428571428,0.365
94.18331534647952,1.0,1.0,0.9885714285714285,0.8664285714285714,0.5728571428571428,0.365
95.05565920101196,1.0,1.0,0.9885714285714285,0.8678571428571429,0.5728571428571428,0.36714285714285716
95.93608287093141,1.0,1.0,0.9892857142857143,0.8678571428571429,0.5728571428571428,0.36714285714285716
96.82466119303123,1.0,1.0,0.9892857142857143,0.8678571428571429,0.5728571428571428,0.3678571428571429
97.72146969725725,1.0,1.0,0.99,0.8678571428571429,0.5728571428571428,0.36857142857142855
98.6265846131282,1.0,1.0,0.99,0.8678571428571429,0.5728571428571428,0.37
99.54008287621524,1.0,1.0,0.99,0.8678571428571429,0.5728571428571428,0.37214285714285716
100.46204213468131,1.0,1.0,0.99,0.8685714285714285,0.5728571428571428,0.375
101.39254075588153,1.0,1.0,0.99,0.87,0.5742857142857143,0.37785714285714284
102.3316578330245,1.0,1.0,0.99,0.8707142857142857,0.5742857142857143,0.38
103.27947319189515,1.0,1.0,0.99,0.8707142857142857,0.5742857142857143,0.38142857142857145
104.23606739764011,1.0,1.0,0.9907142857142858,0.8721428571428571,0.5757142857142857,0.38285714285714284
105.20152176161591,1.0,1.0,0.9907142857142858,0.8721428571428571,0.5757142857142857,0.385
106.17591834830002,1.0,1.0,0.9907142857142858,0.8735714285714286,0.5778571428571428,0.3871428571428571
107.15933998226711,1.0,1.0,0.9914285714285714,0.8742857142857143,0.5778571428571428,0.39
108.15187025522881,1.0,1.0,0.9914285714285714,0.875,0.5792857142857143,0.39357142857142857
109.1535935331391,1.0,1.0,0.9914285714285714,0.875,0.5792857142857143,0.3964285714285714
110.16459496336569,1.0,1.0,0.9914285714285714,0.875,0.5792857142857143,0.39714285714285713
111.1849604819271,1.0,1.0,0.9914285714285714,0.875,0.5792857142857143,0.3992857142857143
112.21477682079802,1.0,1.0,0.9914285714285714,0.8757142857142857,0.5792857142857143,0.4014285714285714
113.25413151528114,1.0,1.0,0.9921428571428571,0.8757142857142857,0.5792857142857143,0.4035714285714286
114.30311291144787,1.0,1.0,0.9921428571428571,0.8757142857142857,0.5792857142857143,0.4042857142857143
115.36181017364785,1.0,1.0,0.9921428571428571,0.8757142857142857,0.5792857142857143,0.4057142857142857
116.43031329208767,1.0,1.0,0.9921428571428571,0.8764285714285714,0.5792857142857143,0.4085714285714286
117.50871309048075,1.0,1.0,0.9921428571428571,0.8764285714285714,0.5792857142857143,0.4092857142857143
118.59710123376694,1.0,1.0,0.9921428571428571,0.8764285714285714,0.5792857142857143,0.4114285714285714
119.69557023590428,1.0,1.0,0.9921428571428571,0.8764285714285714,0.5792857142857143,0.4114285714285714
120.8042134677329,1.0,1.0,0.9921428571428571,0.8764285714285714,0.5792857142857143,0.4142857142857143
121.92312516491107,1.0,1.0,0.9921428571428571,0.8764285714285714,0.5792857142857143,0.415
123.05240043592616,1.0,1.0,0.9921428571428571,0.8764285714285714,0.58,0.415
124.19213527017834,1.0,1.0,0.9921428571428571,0.8764285714285714,0.58,0.41785714285714287
125.34242654613995,1.0,1.0,0.9921428571428571,0.8764285714285714,0.58,0.42
126.50337203959037,1.0,1.0,0.9921428571428571,0.8764285714285714,0.58,0.42
127.67507043192657,1.0,1.0,0.9921428571428571,0.8764285714285714,0.58,0.42
128.8576213185518,1.0,1.0,0.9921428571428571,0.8764285714285714,0.58,0.4207142857142857
130.05112521734085,1.0,1.0,0.9921428571428571,0.8764285714285714,0.58,0.42214285714285715
131.25568357718427,1.0,1.0,0.9921428571428571,0.8778571428571429,0.58,0.42428571428571427
132.47139878661176,1.0,1.0,0.9921428571428571,0.8778571428571429,0.5814285714285714,0.425
133.69837418249466,1.0,1.0,0.9921428571428571,0.8785714285714286,0.5821428571428572,0.42642857142857143
134.93671405883066,1.0,1.0,0.9921428571428571,0.8785714285714286,0.5821428571428572,0.42642857142857143
136.18652367560813,1.0,1.0,0.9921428571428571,0.8807142857142857,0.5842857142857143,0.43
137.44790926775366,1.0,1.0,0.9921428571428571,0.8821428571428571,0.585,0.4307142857142857
138.7209780541621,1.0,1.0,0.9921428571428571,0.8828571428571429,0.585,0.4307142857142857
140.00583824680976,1.0,1.0,0.9921428571428571,0.8828571428571429,0.5864285714285714,0.43142857142857144
141.30259905995337,1.0,1.0,0.9921428571428571,0.8842857142857142,0.5871428571428572,0.4328571428571429
142.61137071941283,1.0,1.0,0.9921428571428571,0.8842857142857142,0.5871428571428572,0.4342857142857143
143.93226447194064,1.0,1.0,0.9921428571428571,0.8842857142857142,0.5871428571428572,0.4342857142857143
145.26539259467813,1.0,1.0,0.9921428571428571,0.8842857142857142,0.5878571428571429,0.43642857142857144
146.61086840469844,1.0,1.0,0.9921428571428571,0.8842857142857142,0.5892857142857143,0.43714285714285717
147.96880626863964,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.44
149.33932161242518,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.44142857142857145
150.72253093107557,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.4421428571428571
152.1185517986105,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.44357142857142856
153.52750287804227,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.44357142857142856
154.94950393146317,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.44357142857142856
156.3846758302246,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.4442857142857143
157.8331405652118,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.4442857142857143
159.29502125721228,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.445
160.77044216738236,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.44571428571428573
162.25952870780873,1.0,1.0,0.9921428571428571,0.885,0.5892857142857143,0.44642857142857145
163.76240745216873,1.0,1.0,0.9921428571428571,0.885,0.59,0.44857142857142857
165.27920614648954,1.0,1.0,0.9921428571428571,0.8857142857142857,0.59,0.4492857142857143
166.81005372000593,1.0,1.0,0.9921428571428571,0.8857142857142857,0.5907142857142857,0.45071428571428573
168.35508029612024,1.0,1.0,0.9921428571428571,0.8857142857142857,0.5907142857142857,0.45285714285714285
169.9144172034626,1.0,1.0,0.9921428571428571,0.8857142857142857,0.5907142857142857,0.455
171.48819698705393,1.0,1.0,0.9921428571428571,0.8857142857142857,0.5907142857142857,0.4564285714285714
173.07655341957258,1.0,1.0,0.9921428571428571,0.8857142857142857,0.5907142857142857,0.45714285714285713
174.67962151272457,1.0,1.0,0.9921428571428571,0.8857142857142857,0.5907142857142857,0.45785714285714285
176.29753752872057,1.0,1.0,0.9921428571428571,0.8857142857142857,0.5907142857142857,0.4592857142857143
177.93043899185773,1.0,1.0,0.9921428571428571,0.8864285714285715,0.5907142857142857,0.4592857142857143
179.5784647002095,1.0,1.0,0.9921428571428571,0.8864285714285715,0.5907142857142857,0.46214285714285713
181.24175473742378,1.0,1.0,0.9928571428571429,0.8864285714285715,0.5907142857142857,0.4635714285714286
182.92045048462938,1.0,1.0,0.9928571428571429,0.8864285714285715,0.5907142857142857,0.4635714285714286
184.61469463245476,1.0,1.0,0.9928571428571429,0.8864285714285715,0.5907142857142857,0.4642857142857143
186.324631193156,1.0,1.0,0.9928571428571429,0.8864285714285715,0.5907142857142857,0.4642857142857143
188.05040551285816,1.0,1.0,0.9928571428571429,0.8864285714285715,0.5921428571428572,0.465
189.79216428391015,1.0,1.0,0.9928571428571429,0.8871428571428571,0.5935714285714285,0.4664285714285714
191.55005555735278,1.0,1.0,0.9928571428571429,0.8892857142857142,0.5957142857142858,0.4707142857142857
193.32422875550452,1.0,1.0,0.9928571428571429,0.8892857142857142,0.5971428571428572,0.47214285714285714
195.11483468466164,1.0,1.0,0.9928571428571429,0.8892857142857142,0.5992857142857143,0.4757142857142857
196.92202554791714,1.0,1.0,0.9928571428571429,0.8892857142857142,0.5992857142857143,0.4785714285714286
198.74595495809837,1.0,1.0,0.9928571428571429,0.89,0.6,0.4785714285714286
200.5867779508234,1.0,1.0,0.9928571428571429,0.8907142857142857,0.6007142857142858,0.4785714285714286
202.44465099768038,1.0,1.0,0.9928571428571429,0.8907142857142857,0.6007142857142858,0.4785714285714286
204.31973201952704,1.0,1.0,0.9928571428571429,0.8907142857142857,0.6007142857142858,0.48
206.21218039991425,1.0,1.0,0.9928571428571429,0.8914285714285715,0.6021428571428571,0.48214285714285715
208.12215699863393,1.0,1.0,0.9928571428571429,0.8914285714285715,0.6028571428571429,0.4835714285714286
210.04982416539153,1.0,1.0,0.9928571428571429,0.8921428571428571,0.605,0.48714285714285716
211.9953457536071,1.0,1.0,0.9928571428571429,0.8921428571428571,0.605,0.48857142857142855
213.95888713434215,1.0,1.0,0.9928571428571429,0.8921428571428571,0.605,0.48928571428571427
215.94061521035653,1.0,1.0,0.9928571428571429,0.8921428571428571,0.6057142857142858,0.49
217.94069843029558,1.0,1.0,0.9928571428571429,0.8921428571428571,0.6064285714285714,0.4907142857142857
219.95930680300748,1.0,1.0,0.9928571428571429,0.8921428571428571,0.6064285714285714,0.49142857142857144
221.99661191199547,1.0,1.0,0.9928571428571429,0.8921428571428571,0.6078571428571429,0.49357142857142855
224.05278693000182,1.0,1.0,0.9928571428571429,0.8921428571428571,0.61,0.4957142857142857
226.12800663372772,1.0,1.0,0.9928571428571429,0.8921428571428571,0.61,0.49642857142857144
228.22244741868985,1.0,1.0,0.9928571428571429,0.8921428571428571,0.6114285714285714,0.49785714285714283
230.33628731421314,1.0,1.0,0.9928571428571429,0.8921428571428571,0.6114285714285714,0.49857142857142855
232.4697059985648,1.0,1.0,0.9928571428571429,0.8921428571428571,0.6114285714285714,0.49857142857142855
234.62288481422624,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6114285714285714,0.4992857142857143
236.79600678330763,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6114285714285714,0.5
238.98925662310504,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6121428571428571,0.5
241.2028207618007,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6135714285714285,0.5028571428571429
243.43688735431104,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6142857142857143,0.5035714285714286
245.691646298279,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6142857142857143,0.5042857142857143
247.96728925021577,1.0,1.0,0.9928571428571429,0.8928571428571429,0.615,0.505
250.26400964179192,1.0,1.0,0.9928571428571429,0.8928571428571429,0.615,0.5057142857142857
252.58200269627847,1.0,1.0,0.9928571428571429,0.8928571428571429,0.615,0.5057142857142857
254.9214654451423,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6164285714285714,0.5078571428571429
257.28259674479324,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6171428571428571,0.51
259.665597293487,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6171428571428571,0.51
262.07066964838526,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6171428571428571,0.5107142857142857
264.498018242772,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6171428571428571,0.5121428571428571
266.9478494034321,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6171428571428571,0.5121428571428571
269.4203713681882,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6185714285714285,0.5121428571428571
271.9157943036019,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6185714285714285,0.5128571428571429
274.43433032283656,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6185714285714285,0.5142857142857142
276.9761935036891,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6185714285714285,0.515
279.5415999067856,1.0,1.0,0.9928571428571429,0.8928571428571429,0.6185714285714285,0.5157142857142857
282.1307675939471,1.0,1.0,0.9928571428571429,0.8935714285714286,0.6192857142857143,0.5157142857142857
284.74391664672476,1.0,1.0,0.9928571428571429,0.8935714285714286,0.6192857142857143,0.5164285714285715
287.38126918510665,1.0,1.0,0.9935714285714285,0.8935714285714286,0.6207142857142857,0.5185714285714286
290.04304938639916,1.0,1.0,0.9935714285714285,0.8935714285714286,0.6214285714285714,0.52
292.7294835042816,1.0,1.0,0.9935714285714285,0.8935714285714286,0.6214285714285714,0.5207142857142857
295.440799888038,1.0,1.0,0.9935714285714285,0.8935714285714286,0.6221428571428571,0.5207142857142857
298.17722900196736,1.0,1.0,0.9935714285714285,0.8942857142857142,0.6221428571428571,0.5214285714285715
300.9390034449721,1.0,1.0,0.9935714285714285,0.895,0.6228571428571429,0.5214285714285715
303.72635797033115,1.0,1.0,0.9935714285714285,0.895,0.6228571428571429,0.5214285714285715
306.5395295056527,1.0,1.0,0.9935714285714285,0.895,0.6235714285714286,0.5221428571428571
309.3787571730137,1.0,1.0,0.9935714285714285,0.895,0.6235714285714286,0.5221428571428571
312.2442823092858,1.0,1.0,0.9935714285714285,0.895,0.6235714285714286,0.5221428571428571
315.13634848664793,1.0,1.0,0.9935714285714285,0.895,0.6235714285714286,0.5228571428571429
318.05520153329195,1.0,1.0,0.9935714285714285,0.895,0.6242857142857143,0.525
321.00108955431716,1.0,1.0,0.9935714285714285,0.895,0.6242857142857143,0.525
323.9742629528196,1.0,1.0,0.9935714285714285,0.895,0.6257142857142857,0.525
326.9749744511768,1.0,1.0,0.9942857142857143,0.8957142857142857,0.6264285714285714,0.525
330.0034791125285,1.0,1.0,0.9942857142857143,0.8957142857142857,0.6271428571428571,0.5264285714285715
333.06003436245885,1.0,1.0,0.9942857142857143,0.8957142857142857,0.6285714285714286,0.5278571428571428
336.1449000108765,1.0,1.0,0.9942857142857143,0.8957142857142857,0.63,0.5292857142857142
339.2583382740992,1.0,1.0,0.9942857142857143,0.8957142857142857,0.6307142857142857,0.53
342.40061379714257,1.0,1.0,0.9942857142857143,0.8957142857142857,0.6307142857142857,0.5307142857142857
345.57199367621394,1.0,1.0,0.995,0.8957142857142857,0.6307142857142857,0.5307142857142857
348.77274748141775,1.0,1.0,0.9957142857142857,0.8957142857142857,0.6307142857142857,0.5307142857142857
352.00314727966787,1.0,1.0,0.9957142857142857,0.8957142857142857,0.6307142857142857,0.5328571428571428
355.2634676578139,1.0,1.0,0.9957142857142857,0.8957142857142857,0.6307142857142857,0.5335714285714286
358.5539857459817,1.0,1.0,0.9957142857142857,0.8957142857142857,0.6307142857142857,0.5335714285714286
361.874981241128,1.0,1.0,0.9957142857142857,0.8957142857142857,0.6307142857142857,0.5335714285714286
365.22673643081754,1.0,1.0,0.9964285714285714,0.8964285714285715,0.6307142857142857,0.5342857142857143
368.6095362172158,1.0,1.0,0.9964285714285714,0.8971428571428571,0.6307142857142857,0.535
372.0236681413066,1.0,1.0,0.9964285714285714,0.8978571428571429,0.6321428571428571,0.5371428571428571
375.4694224073337,1.0,1.0,0.9964285714285714,0.8985714285714286,0.6321428571428571,0.5378571428571428
378.94709190746676,1.0,1.0,0.9964285714285714,0.8985714285714286,0.6328571428571429,0.5414285714285715
382.45697224669993,1.0,1.0,0.9964285714285714,0.8985714285714286,0.6335714285714286,0.5435714285714286
385.9993617679767,1.0,1.0,0.9964285714285714,0.8985714285714286,0.6342857142857142,0.545
389.5745615775501,1.0,1.0,0.9971428571428571,0.8992857142857142,0.635,0.5457142857142857
393.18287557057704,1.0,1.0,0.9971428571428571,0.8992857142857142,0.6364285714285715,0.5485714285714286
396.82461045694816,1.0,1.0,0.9978571428571429,0.8992857142857142,0.6364285714285715,0.5485714285714286
400.5000757873611,1.0,1.0,0.9985714285714286,0.8992857142857142,0.6364285714285715,0.5507142857142857
404.20958397963057,1.0,1.0,0.9992857142857143,0.8992857142857142,0.6371428571428571,0.5514285714285714
407.9534503452449,1.0,1.0,0.9992857142857143,0.8992857142857142,0.6385714285714286,0.5514285714285714
411.7319931161679,1.0,1.0,0.9992857142857143,0.8992857142857142,0.6392857142857142,0.5521428571428572
415.54553347188755,1.0,1.0,1.0,0.8992857142857142,0.6392857142857142,0.5535714285714286
419.39439556671863,1.0,1.0,1.0,0.8992857142857142,0.6392857142857142,0.555
423.27890655735484,1.0,1.0,1.0,0.9,0.6407142857142857,0.5564285714285714
427.19939663067765,1.0,1.0,1.0,0.9,0.6407142857142857,0.5571428571428572
431.15619903182284,1.0,1.0,1.0,0.9,0.6414285714285715,0.5571428571428572
435.149650092505,1.0,1.0,1.0,0.9,0.6414285714285715,0.5578571428571428
439.1800892596086,1.0,1.0,1.0,0.9,0.6428571428571429,0.5578571428571428
443.2478591240396,1.0,1.0,1.0,0.9,0.6435714285714286,0.5585714285714286
447.3533054498463,1.0,1.0,1.0,0.9,0.6457142857142857,0.5592857142857143
451.4967772036102,1.0,1.0,1.0,0.9,0.6464285714285715,0.5592857142857143
455.6786265841064,1.0,1.0,1.0,0.9,0.6471428571428571,0.5607142857142857
459.8992090522438,1.0,1.0,1.0,0.9,0.6485714285714286,0.5614285714285714
464.15888336127773,1.0,1.0,1.0,0.9,0.6507142857142857,0.5635714285714286
468.4580115873045,1.0,1.0,1.0,0.9007142857142857,0.6514285714285715,0.5642857142857143
472.7969591600391,1.0,1.0,1.0,0.9007142857142857,0.6514285714285715,0.5642857142857143
477.17609489387456,1.0,1.0,1.0,0.9007142857142857,0.6514285714285715,0.565
481.5957910192351,1.0,1.0,1.0,0.9007142857142857,0.6521428571428571,0.565
486.0564232142134,1.0,1.0,1.0,0.9007142857142857,0.6528571428571428,0.5657142857142857
490.55837063650455,1.0,1.0,1.0,0.9007142857142857,0.6528571428571428,0.5664285714285714
495.1020159556351,1.0,1.0,1.0,0.9007142857142857,0.6528571428571428,0.5671428571428572
499.68774538548837,1.0,1.0,1.0,0.9007142857142857,0.6535714285714286,0.5671428571428572
504.3159487171359,1.0,1.0,1.0,0.9014285714285715,0.655,0.5671428571428572
508.98701935196794,1.0,1.0,1.0,0.9014285714285715,0.6557142857142857,0.5671428571428572
513.7013543351344,1.0,1.0,1.0,0.9021428571428571,0.6564285714285715,0.5685714285714286
518.4593543892913,1.0,1.0,1.0,0.9021428571428571,0.6564285714285715,0.5685714285714286
523.2614239486662,1.0,1.0,1.0,0.9021428571428571,0.6571428571428571,0.5692857142857143
528.1079711934331,1.0,1.0,1.0,0.9021428571428571,0.6578571428571428,0.5707142857142857
532.9994080844087,1.0,1.0,1.0,0.9021428571428571,0.6585714285714286,0.5728571428571428
537.9361503980704,1.0,1.0,1.0,0.9021428571428571,0.6585714285714286,0.575
542.9186177618943,1.0,1.0,1.0,0.9028571428571428,0.6592857142857143,0.5757142857142857
547.9472336900287,1.0,1.0,1.0,0.9028571428571428,0.6592857142857143,0.5757142857142857
553.0224256192901,1.0,1.0,1.0,0.9028571428571428,0.6592857142857143,0.5757142857142857
558.144624945496,1.0,1.0,1.0,0.9028571428571428,0.66,0.5764285714285714
563.3142670601358,1.0,1.0,1.0,0.9028571428571428,0.66,0.5778571428571428
568.5317913873754,1.0,1.0,1.0,0.9028571428571428,0.6607142857142857,0.5778571428571428
573.7976414214133,1.0,1.0,1.0,0.9028571428571428,0.6607142857142857,0.5778571428571428
579.1122647641758,1.0,1.0,1.0,0.9028571428571428,0.6607142857142857,0.5785714285714286
584.4761131633632,1.0,1.0,1.0,0.9028571428571428,0.6607142857142857,0.5792857142857143
589.8896425508499,1.0,1.0,1.0,0.9028571428571428,0.6607142857142857,0.58
595.353313081437,1.0,1.0,1.0,0.9042857142857142,0.6607142857142857,0.5821428571428572
600.8675891719687,1.0,1.0,1.0,0.9042857142857142,0.6607142857142857,0.5828571428571429
606.4329395408062,1.0,1.0,1.0,0.9042857142857142,0.6614285714285715,0.5835714285714285
612.0498372476696,1.0,1.0,1.0,0.9042857142857142,0.6614285714285715,0.5835714285714285
617.7187597338494,1.0,1.0,1.0,0.9057142857142857,0.6614285714285715,0.5871428571428572
623.4401888627864,1.0,1.0,1.0,0.9057142857142857,0.6614285714285715,0.5871428571428572
629.2146109610344,1.0,1.0,1.0,0.9057142857142857,0.6614285714285715,0.5871428571428572
635.0425168595962,1.0,1.0,1.0,0.9064285714285715,0.6614285714285715,0.5885714285714285
640.924401935645,1.0,1.0,1.0,0.9064285714285715,0.6628571428571428,0.5892857142857143
646.8607661546328,1.0,1.0,1.0,0.9071428571428571,0.6635714285714286,0.59
652.8521141127848,1.0,1.0,1.0,0.9085714285714286,0.6642857142857143,0.5928571428571429
658.898955079995,1.0,1.0,1.0,0.9092857142857143,0.665,0.595
665.0018030431119,1.0,1.0,1.0,0.9092857142857143,0.665,0.5964285714285714
671.161176749628,1.0,1.0,1.0,0.9092857142857143,0.6657142857142857,0.5971428571428572
677.3775997517752,1.0,1.0,1.0,0.9092857142857143,0.6657142857142857,0.5992857142857143
683.6516004510238,1.0,1.0,1.0,0.9092857142857143,0.6657142857142857,0.6
689.9837121430019,1.0,1.0,1.0,0.91,0.6664285714285715,0.6
696.3744730628222,1.0,1.0,1.0,0.91,0.6678571428571428,0.6007142857142858
702.8244264308346,1.0,1.0,1.0,0.91,0.67,0.6014285714285714
709.3341204987997,1.0,1.0,1.0,0.91,0.6707142857142857,0.6028571428571429
715.9041085964889,1.0,1.0,1.0,0.9107142857142857,0.6714285714285714,0.6042857142857143
722.5349491787214,1.0,1.0,1.0,0.9107142857142857,0.6728571428571428,0.6064285714285714
729.2272058728313,1.0,1.0,1.0,0.9107142857142857,0.6742857142857143,0.6071428571428571
735.9814475265764,1.0,1.0,1.0,0.9107142857142857,0.6742857142857143,0.6085714285714285
742.7982482564919,1.0,1.0,1.0,0.9107142857142857,0.6757142857142857,0.6092857142857143
749.6781874966877,1.0,1.0,1.0,0.9107142857142857,0.6764285714285714,0.6092857142857143
756.6218500481056,1.0,1.0,1.0,0.9114285714285715,0.6764285714285714,0.6107142857142858
763.6298261282242,1.0,1.0,1.0,0.9114285714285715,0.6764285714285714,0.6128571428571429
770.7027114212295,1.0,1.0,1.0,0.9121428571428571,0.6771428571428572,0.6142857142857143
777.841107128649,1.0,1.0,1.0,0.9121428571428571,0.6771428571428572,0.615
785.0456200204509,1.0,1.0,1.0,0.9121428571428571,0.6771428571428572,0.615
792.3168624866254,1.0,1.0,1.0,0.9135714285714286,0.6778571428571428,0.615
799.6554525892346,1.0,1.0,1.0,0.9135714285714286,0.6785714285714286,0.6164285714285714
807.0620141149499,1.0,1.0,1.0,0.9135714285714286,0.6785714285714286,0.6164285714285714
814.5371766280746,1.0,1.0,1.0,0.9135714285714286,0.6792857142857143,0.6164285714285714
822.0815755240541,1.0,1.0,1.0,0.9135714285714286,0.68,0.6164285714285714
829.6958520834906,1.0,1.0,1.0,0.9142857142857143,0.68,0.6178571428571429
837.380653526649,1.0,1.0,1.0,0.9142857142857143,0.6807142857142857,0.6192857142857143
845.1366330684713,1.0,1.0,1.0,0.915,0.6807142857142857,0.62
852.9644499741025,1.0,1.0,1.0,0.915,0.6807142857142857,0.6207142857142857
860.8647696149245,1.0,1.0,1.0,0.915,0.6807142857142857,0.6207142857142857
868.8382635251185,1.0,1.0,1.0,0.915,0.6807142857142857,0.6221428571428571
876.8856094587427,1.0,1.0,1.0,0.915,0.6807142857142857,0.6221428571428571
885.0074914473439,1.0,1.0,1.0,0.915,0.6807142857142857,0.6221428571428571
893.2045998580968,1.0,1.0,1.0,0.915,0.6807142857142857,0.6221428571428571
901.4776314524918,1.0,1.0,1.0,0.915,0.6807142857142857,0.6228571428571429
909.8272894455558,1.0,1.0,1.0,0.915,0.6814285714285714,0.6228571428571429
918.2542835656282,1.0,1.0,1.0,0.915,0.6814285714285714,0.6235714285714286
926.7593301146883,1.0,1.0,1.0,0.915,0.6835714285714286,0.6257142857142857
935.3431520292387,1.0,1.0,1.0,0.915,0.6842857142857143,0.6264285714285714
944.0064789417603,1.0,1.0,1.0,0.915,0.6842857142857143,0.6264285714285714
952.750047242729,1.0,1.0,1.0,0.915,0.6842857142857143,0.6271428571428571
961.5746001432095,1.0,1.0,1.0,0.915,0.6842857142857143,0.6278571428571429
970.4808877380307,1.0,1.0,1.0,0.9157142857142857,0.6842857142857143,0.6285714285714286
979.4696670695396,1.0,1.0,1.0,0.9157142857142857,0.6842857142857143,0.63
988.5417021919574,1.0,1.0,1.0,0.9164285714285715,0.6842857142857143,0.6321428571428571
997.6977642363202,1.0,1.0,1.0,0.9164285714285715,0.685,0.6342857142857142
1006.9386314760271,1.0,1.0,1.0,0.9164285714285715,0.6864285714285714,0.635
1016.2650893929952,1.0,1.0,1.0,0.9164285714285715,0.6871428571428572,0.6357142857142857
1025.677930744422,1.0,1.0,1.0,0.9164285714285715,0.6878571428571428,0.6364285714285715
1035.1779556301763,1.0,1.0,1.0,0.9178571428571428,0.6885714285714286,0.6392857142857142
1044.7659715608042,1.0,1.0,1.0,0.9178571428571428,0.6885714285714286,0.6392857142857142
1054.4427935261685,1.0,1.0,1.0,0.9185714285714286,0.6892857142857143,0.64
1064.2092440647245,1.0,1.0,1.0,0.9185714285714286,0.69,0.6407142857142857
1074.0661533334335,1.0,1.0,1.0,0.9185714285714286,0.69,0.6407142857142857
1084.014359178331,1.0,1.0,1.0,0.9185714285714286,0.69,0.6414285714285715
1094.0547072057425,1.0,1.0,1.0,0.9185714285714286,0.6907142857142857,0.6421428571428571
1104.18805085416,1.0,1.0,1.0,0.9185714285714286,0.6914285714285714,0.6435714285714286
1114.415251466788,1.0,1.0,1.0,0.9192857142857143,0.6914285714285714,0.6457142857142857
1124.737178364752,1.0,1.0,1.0,0.9192857142857143,0.6914285714285714,0.6471428571428571
1135.154708920999,1.0,1.0,1.0,0.9192857142857143,0.6921428571428572,0.6478571428571429
1145.6687286348715,1.0,1.0,1.0,0.92,0.6928571428571428,0.6492857142857142
1156.2801312073755,1.0,1.0,1.0,0.92,0.6928571428571428,0.6492857142857142
1166.9898186171474,1.0,1.0,1.0,0.92,0.6935714285714286,0.6492857142857142
1177.7987011971193,1.0,1.0,1.0,0.92,0.6935714285714286,0.65
1188.7076977119034,1.0,1.0,1.0,0.92,0.6942857142857143,0.6507142857142857
1199.7177354358844,1.0,1.0,1.0,0.92,0.6942857142857143,0.6514285714285715
1210.8297502320395,1.0,1.0,1.0,0.92,0.6942857142857143,0.6514285714285715
1222.0446866314887,1.0,1.0,1.0,0.92,0.6957142857142857,0.6521428571428571
1233.363497913776,1.0,1.0,1.0,0.92,0.6957142857142857,0.6528571428571428
1244.787146187906,1.0,1.0,1.0,0.92,0.6957142857142857,0.6528571428571428
1256.3166024741201,1.0,1.0,1.0,0.92,0.6971428571428572,0.6542857142857142
1267.9528467864338,1.0,1.0,1.0,0.92,0.6971428571428572,0.655
1279.6968682159415,1.0,1.0,1.0,0.92,0.6971428571428572,0.655
1291.549665014884,1.0,1.0,1.0,0.92,0.6978571428571428,0.6557142857142857
1303.512244681509,1.0,1.0,1.0,0.92,0.6978571428571428,0.6564285714285715
1315.5856240457038,1.0,1.0,1.0,0.92,0.6978571428571428,0.6564285714285715
1327.770829355429,1.0,1.0,1.0,0.92,0.6985714285714286,0.6564285714285715
1340.0688963639507,1.0,1.0,1.0,0.92,0.6985714285714286,0.6564285714285715
1352.4808704178754,1.0,1.0,1.0,0.9207142857142857,0.6992857142857143,0.6571428571428571
1365.0078065460139,1.0,1.0,1.0,0.9207142857142857,0.6992857142857143,0.6571428571428571
1377.6507695490536,1.0,1.0,1.0,0.9207142857142857,0.7,0.6585714285714286
1390.4108340900696,1.0,1.0,1.0,0.9207142857142857,0.7,0.6592857142857143
1403.2890847858732,1.0,1.0,1.0,0.9207142857142857,0.7,0.66
1416.2866162991988,1.0,1.0,1.0,0.9207142857142857,0.7,0.66
1429.4045334317611,1.0,1.0,1.0,0.9207142857142857,0.7,0.6607142857142857
1442.6439512181573,1.0,1.0,1.0,0.9207142857142857,0.7035714285714286,0.6642857142857143
1456.0059950206485,1.0,1.0,1.0,0.9207142857142857,0.705,0.6657142857142857
1469.4918006248172,1.0,1.0,1.0,0.9207142857142857,0.705,0.6671428571428571
1483.1025143361044,1.0,1.0,1.0,0.9207142857142857,0.705,0.6685714285714286
1496.8392930772557,1.0,1.0,1.0,0.9207142857142857,0.7057142857142857,0.6692857142857143
1510.7033044866541,1.0,1.0,1.0,0.9207142857142857,0.7057142857142857,0.67
1524.695727017573,1.0,1.0,1.0,0.9207142857142857,0.7064285714285714,0.6707142857142857
1538.8177500383463,1.0,1.0,1.0,0.9214285714285714,0.7071428571428572,0.6728571428571428
1553.07057393346,1.0,1.0,1.0,0.9221428571428572,0.7071428571428572,0.6735714285714286
1567.455410205595,1.0,1.0,1.0,0.9221428571428572,0.7078571428571429,0.675
1581.9734815785998,1.0,1.0,1.0,0.9221428571428572,0.7078571428571429,0.6771428571428572
1596.6260221014252,1.0,1.0,1.0,0.9221428571428572,0.71,0.6785714285714286
1611.41427725302,1.0,1.0,1.0,0.9221428571428572,0.71,0.6785714285714286
1626.3395040481923,1.0,1.0,1.0,0.9221428571428572,0.7107142857142857,0.68
1641.4029711444664,1.0,1.0,1.0,0.9221428571428572,0.7107142857142857,0.6807142857142857
1656.6059589499134,1.0,1.0,1.0,0.9221428571428572,0.7121428571428572,0.6814285714285714
1671.94975973199,1.0,1.0,1.0,0.9221428571428572,0.7121428571428572,0.6814285714285714
1687.4356777273756,1.0,1.0,1.0,0.9228571428571428,0.7121428571428572,0.6828571428571428
1703.0650292528444,1.0,1.0,1.0,0.9235714285714286,0.7142857142857143,0.6871428571428572
1718.8391428171456,1.0,1.0,1.0,0.9235714285714286,0.7142857142857143,0.6871428571428572
1734.7593592339308,1.0,1.0,1.0,0.9235714285714286,0.7142857142857143,0.6871428571428572
1750.827031735725,1.0,1.0,1.0,0.9235714285714286,0.7142857142857143,0.6871428571428572
1767.0435260889467,1.0,1.0,1.0,0.9235714285714286,0.715,0.6871428571428572
1783.4102207100082,1.0,1.0,1.0,0.9235714285714286,0.715,0.6871428571428572
1799.9285067824765,1.0,1.0,1.0,0.9235714285714286,0.715,0.6871428571428572
1816.5997883753266,1.0,1.0,1.0,0.9235714285714286,0.7157142857142857,0.6878571428571428
1833.4254825622907,1.0,1.0,1.0,0.9235714285714286,0.7157142857142857,0.6878571428571428
1850.4070195423021,1.0,1.0,1.0,0.9235714285714286,0.7164285714285714,0.6885714285714286
1867.545842761076,1.0,1.0,1.0,0.9235714285714286,0.7171428571428572,0.6885714285714286
1884.8434090337953,1.0,1.0,1.0,0.9242857142857143,0.7178571428571429,0.69
1902.301188668944,1.0,1.0,1.0,0.9242857142857143,0.7178571428571429,0.69
1919.9206655932849,1.0,1.0,1.0,0.9242857142857143,0.7185714285714285,0.6907142857142857
1937.703337477989,1.0,1.0,1.0,0.9242857142857143,0.7185714285714285,0.6907142857142857
1955.650715865949,1.0,1.0,1.0,0.9242857142857143,0.7185714285714285,0.6907142857142857
1973.7643263002553,1.0,1.0,1.0,0.9242857142857143,0.7192857142857143,0.6921428571428572
1992.0457084538693,1.0,1.0,1.0,0.9242857142857143,0.72,0.6928571428571428
2010.496416260499,1.0,1.0,1.0,0.9242857142857143,0.7207142857142858,0.6942857142857143
2029.1180180466781,1.0,1.0,1.0,0.9242857142857143,0.7207142857142858,0.695
2047.9120966650855,1.0,1.0,1.0,0.9242857142857143,0.7207142857142858,0.695
2066.880249629082,1.0,1.0,1.0,0.9242857142857143,0.7214285714285714,0.6971428571428572
2086.0240892485026,1.0,1.0,1.0,0.9242857142857143,0.7214285714285714,0.6971428571428572
2105.345242766706,1.0,1.0,1.0,0.9242857142857143,0.7214285714285714,0.6978571428571428
2124.8453524988827,1.0,1.0,1.0,0.9242857142857143,0.7214285714285714,0.6985714285714286
2144.5260759716675,1.0,1.0,1.0,0.9242857142857143,0.7228571428571429,0.6985714285714286
2164.3890860640204,1.0,1.0,1.0,0.9242857142857143,0.7228571428571429,0.7
2184.436071149426,1.0,1.0,1.0,0.9242857142857143,0.7228571428571429,0.7
2204.6687352394097,1.0,1.0,1.0,0.925,0.7228571428571429,0.7
2225.0887981283695,1.0,1.0,1.0,0.925,0.7228571428571429,0.7007142857142857
2245.697995539774,1.0,1.0,1.0,0.925,0.7228571428571429,0.7007142857142857
2266.498079273693,1.0,1.0,1.0,0.925,0.7228571428571429,0.7007142857142857
2287.490817355702,1.0,1.0,1.0,0.925,0.7235714285714285,0.7007142857142857
2308.6779941871696,1.0,1.0,1.0,0.925,0.7235714285714285,0.7007142857142857
2330.0614106969247,1.0,1.0,1.0,0.925,0.7235714285714285,0.7014285714285714
2351.6428844943484,1.0,1.0,1.0,0.925,0.7242857142857143,0.7014285714285714
2373.424250023866,1.0,1.0,1.0,0.9257142857142857,0.7242857142857143,0.7021428571428572
2395.407358720877,1.0,1.0,1.0,0.9257142857142857,0.7242857142857143,0.7021428571428572
2417.594079169131,1.0,1.0,1.0,0.9257142857142857,0.7242857142857143,0.7028571428571428
2439.98629725955,1.0,1.0,1.0,0.9257142857142857,0.7242857142857143,0.7028571428571428
2462.5859163505465,1.0,1.0,1.0,0.9257142857142857,0.7242857142857143,0.7028571428571428
2485.3948574297983,1.0,1.0,1.0,0.9257142857142857,0.725,0.7028571428571428
2508.4150592775386,1.0,1.0,1.0,0.9257142857142857,0.725,0.7035714285714286
2531.6484786313554,1.0,1.0,1.0,0.9257142857142857,0.725,0.7042857142857143
2555.097090352507,1.0,1.0,1.0,0.9257142857142857,0.725,0.7042857142857143
2578.7628875938008,1.0,1.0,1.0,0.9264285714285714,0.725,0.7042857142857143
2602.6478819690046,1.0,1.0,1.0,0.9264285714285714,0.7264285714285714,0.7042857142857143
2626.7541037238357,1.0,1.0,1.0,0.9264285714285714,0.7264285714285714,0.7042857142857143
2651.083601908539,1.0,1.0,1.0,0.9264285714285714,0.7264285714285714,0.7042857142857143
2675.6384445520453,1.0,1.0,1.0,0.9264285714285714,0.7271428571428571,0.7042857142857143
2700.4207188377727,1.0,1.0,1.0,0.9264285714285714,0.7271428571428571,0.7042857142857143
2725.432531281028,1.0,1.0,1.0,0.9271428571428572,0.7271428571428571,0.705
2750.6760079080645,1.0,1.0,1.0,0.9271428571428572,0.7278571428571429,0.7078571428571429
2776.153294436801,1.0,1.0,1.0,0.9271428571428572,0.7278571428571429,0.7085714285714285
2801.866556459195,1.0,1.0,1.0,0.9271428571428572,0.7278571428571429,0.7092857142857143
2827.817979625341,1.0,1.0,1.0,0.9271428571428572,0.7278571428571429,0.71
2854.0097698292375,1.0,1.0,1.0,0.9271428571428572,0.7278571428571429,0.7107142857142857
2880.4441533962977,1.0,1.0,1.0,0.9271428571428572,0.7285714285714285,0.7107142857142857
2907.123377272578,1.0,1.0,1.0,0.9271428571428572,0.7292857142857143,0.7121428571428572
2934.049709215787,1.0,1.0,1.0,0.9271428571428572,0.73,0.7121428571428572
2961.2254379880346,1.0,1.0,1.0,0.9271428571428572,0.7307142857142858,0.7128571428571429
2988.6528735503825,1.0,1.0,1.0,0.9278571428571428,0.7307142857142858,0.7128571428571429
3016.3343472591973,1.0,1.0,1.0,0.9285714285714286,0.7314285714285714,0.7142857142857143
3044.272212064303,1.0,1.0,1.0,0.9285714285714286,0.7314285714285714,0.7142857142857143
3072.4688427090036,1.0,1.0,1.0,0.9285714285714286,0.7314285714285714,0.715
3100.9266359319267,1.0,1.0,1.0,0.9285714285714286,0.7314285714285714,0.715
3129.6480106707504,1.0,1.0,1.0,0.9285714285714286,0.7314285714285714,0.715
3158.635408267819,1.0,1.0,1.0,0.9285714285714286,0.7314285714285714,0.715
3187.8912926776457,1.0,1.0,1.0,0.9292857142857143,0.7328571428571429,0.7157142857142857
3217.4181506763716,1.0,1.0,1.0,0.9292857142857143,0.7328571428571429,0.7164285714285714
3247.218492073129,1.0,1.0,1.0,0.9292857142857143,0.7328571428571429,0.7178571428571429
3277.294849923382,1.0,1.0,1.0,0.9292857142857143,0.7335714285714285,0.7185714285714285
3307.6497807442424,1.0,1.0,1.0,0.9292857142857143,0.7342857142857143,0.7207142857142858
3338.285864731761,1.0,1.0,1.0,0.9292857142857143,0.735,0.7214285714285714
3369.2057059802673,1.0,1.0,1.0,0.9292857142857143,0.735,0.7221428571428572
3400.411932703706,1.0,1.0,1.0,0.9292857142857143,0.735,0.7221428571428572
3431.9071974590424,1.0,1.0,1.0,0.9307142857142857,0.7357142857142858,0.7235714285714285
3463.6941773717344,1.0,1.0,1.0,0.9307142857142857,0.7357142857142858,0.7242857142857143
3495.775574363275,1.0,1.0,1.0,0.9314285714285714,0.7357142857142858,0.7242857142857143
3528.154115380883,1.0,1.0,1.0,0.9314285714285714,0.7357142857142858,0.7242857142857143
3560.832552629278,1.0,1.0,1.0,0.9314285714285714,0.7357142857142858,0.725
3593.813663804626,1.0,1.0,1.0,0.9314285714285714,0.7357142857142858,0.7257142857142858
3627.1002523306483,1.0,1.0,1.0,0.9314285714285714,0.7357142857142858,0.7264285714285714
3660.695147596902,1.0,1.0,1.0,0.9314285714285714,0.7357142857142858,0.7271428571428571
3694.6012051993025,1.0,1.0,1.0,0.9314285714285714,0.7357142857142858,0.7278571428571429
3728.8213071828336,1.0,1.0,1.0,0.9314285714285714,0.7357142857142858,0.7278571428571429
3763.3583622865326,1.0,1.0,1.0,0.9314285714285714,0.7357142857142858,0.7278571428571429
3798.215306190736,1.0,1.0,1.0,0.9314285714285714,0.7357142857142858,0.7285714285714285
3833.3951017666013,1.0,1.0,1.0,0.9314285714285714,0.7364285714285714,0.7285714285714285
3868.9007393279753,1.0,1.0,1.0,0.9314285714285714,0.7364285714285714,0.7285714285714285
3904.73523688556,1.0,1.0,1.0,0.9314285714285714,0.7364285714285714,0.7285714285714285
3940.901640403448,1.0,1.0,1.0,0.9314285714285714,0.7364285714285714,0.7285714285714285
3977.403024058037,1.0,1.0,1.0,0.9314285714285714,0.7364285714285714,0.7285714285714285
4014.242490499322,1.0,1.0,1.0,0.9314285714285714,0.7364285714285714,0.7292857142857143
4051.423171114647,1.0,1.0,1.0,0.9314285714285714,0.7371428571428571,0.73
4088.9482262948604,1.0,1.0,1.0,0.9314285714285714,0.7378571428571429,0.7307142857142858
4126.820845702951,1.0,1.0,1.0,0.9314285714285714,0.7378571428571429,0.7314285714285714
4165.044248545185,1.0,1.0,1.0,0.9314285714285714,0.7378571428571429,0.7328571428571429
4203.6216838447135,1.0,1.0,1.0,0.9314285714285714,0.7378571428571429,0.7335714285714285
4242.556430717777,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7335714285714285
4281.851798652411,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7342857142857143
4321.511127789762,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.735
4361.537789208006,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.735
4401.935185208875,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.735
4442.706749606883,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.735
4483.855948021186,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.735
4525.386278170166,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.735
4567.301270168747,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7364285714285714
4609.604486828433,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7364285714285714
4652.29952396019,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7364285714285714
4695.390010680058,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7364285714285714
4738.879609717651,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7371428571428571
4782.772017727485,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7371428571428571
4827.070965603183,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7371428571428571
4871.780218794631,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7385714285714285
4916.903577628026,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7385714285714285
4962.444877628914,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7385714285714285
5008.407989848212,1.0,1.0,1.0,0.9314285714285714,0.7385714285714285,0.7385714285714285
5054.79682119124,1.0,1.0,1.0,0.9314285714285714,0.74,0.7385714285714285
5101.6153147498335,1.0,1.0,1.0,0.9314285714285714,0.7407142857142858,0.7385714285714285
5148.867450137493,1.0,1.0,1.0,0.9321428571428572,0.7414285714285714,0.7385714285714285
5196.557243827658,1.0,1.0,1.0,0.9321428571428572,0.7414285714285714,0.7385714285714285
5244.688749495119,1.0,1.0,1.0,0.9321428571428572,0.7421428571428571,0.7385714285714285
5293.266058360561,1.0,1.0,1.0,0.9321428571428572,0.7421428571428571,0.7385714285714285
5342.293299538353,1.0,1.0,1.0,0.9321428571428572,0.7421428571428571,0.7392857142857143
5391.7746403875,1.0,1.0,1.0,0.9321428571428572,0.7421428571428571,0.7407142857142858
5441.714286865893,1.0,1.0,1.0,0.9321428571428572,0.7428571428571429,0.7414285714285714
5492.116483887789,1.0,1.0,1.0,0.9321428571428572,0.7428571428571429,0.7414285714285714
5542.985515684669,1.0,1.0,1.0,0.9321428571428572,0.7428571428571429,0.7414285714285714
5594.325706169378,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7414285714285714
5646.141419303667,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7414285714285714
5698.437059469142,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7414285714285714
5751.217071841614,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7421428571428571
5804.485942768978,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7421428571428571
5858.248200152536,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7421428571428571
5912.508413831875,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7428571428571429
5967.271195973317,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7428571428571429
6022.541201461928,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7428571428571429
6078.32312829723,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7428571428571429
6134.621717992506,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7435714285714285
6191.441755977841,1.0,1.0,1.0,0.9328571428571428,0.7435714285714285,0.7435714285714285
6248.788072006894,1.0,1.0,1.0,0.9328571428571428,0.7442857142857143,0.7435714285714285
6306.6655405674055,1.0,1.0,1.0,0.9328571428571428,0.7442857142857143,0.7435714285714285
6365.079081295571,1.0,1.0,1.0,0.9328571428571428,0.7442857142857143,0.7435714285714285
6424.033659394191,1.0,1.0,1.0,0.9328571428571428,0.7442857142857143,0.7435714285714285
6483.534286054721,1.0,1.0,1.0,0.9328571428571428,0.7442857142857143,0.7435714285714285
6543.586018883236,1.0,1.0,1.0,0.9328571428571428,0.7442857142857143,0.7435714285714285
6604.193962330305,1.0,1.0,1.0,0.9328571428571428,0.7442857142857143,0.7435714285714285
6665.363268124914,1.0,1.0,1.0,0.9328571428571428,0.7442857142857143,0.7435714285714285
6727.099135712337,1.0,1.0,1.0,0.9328571428571428,0.7442857142857143,0.7435714285714285
6789.406812696106,1.0,1.0,1.0,0.9328571428571428,0.745,0.7435714285714285
6852.291595284064,1.0,1.0,1.0,0.9328571428571428,0.745,0.7435714285714285
6915.758828738525,1.0,1.0,1.0,0.9328571428571428,0.745,0.7435714285714285
6979.81390783066,1.0,1.0,1.0,0.9328571428571428,0.745,0.7435714285714285
7044.462277299037,1.0,1.0,1.0,0.9328571428571428,0.745,0.7435714285714285
7109.709432312431,1.0,1.0,1.0,0.9328571428571428,0.745,0.7435714285714285
7175.560918936929,1.0,1.0,1.0,0.9328571428571428,0.745,0.7442857142857143
7242.022334607315,1.0,1.0,1.0,0.9328571428571428,0.745,0.7442857142857143
7309.099328602911,1.0,1.0,1.0,0.9328571428571428,0.745,0.745
7376.79760252773,1.0,1.0,1.0,0.9328571428571428,0.745,0.745
7445.122910795136,1.0,1.0,1.0,0.9328571428571428,0.745,0.745
7514.08106111697,1.0,1.0,1.0,0.9328571428571428,0.745,0.7464285714285714
7583.677914997191,1.0,1.0,1.0,0.935,0.7457142857142857,0.7492857142857143
7653.919388230148,1.0,1.0,1.0,0.935,0.7464285714285714,0.7492857142857143
7724.8114514034005,1.0,1.0,1.0,0.9364285714285714,0.7464285714285714,0.7521428571428571
7796.360130405229,1.0,1.0,1.0,0.9364285714285714,0.7464285714285714,0.7528571428571429
7868.571506936852,1.0,1.0,1.0,0.9364285714285714,0.7464285714285714,0.7528571428571429
7941.45171902934,1.0,1.0,1.0,0.9371428571428572,0.7464285714285714,0.7542857142857143
8015.006961565405,1.0,1.0,1.0,0.9371428571428572,0.7464285714285714,0.7542857142857143
8089.243486805938,1.0,1.0,1.0,0.9378571428571428,0.7464285714285714,0.7564285714285715
8164.167604921464,1.0,1.0,1.0,0.9378571428571428,0.7464285714285714,0.7564285714285715
8239.78568452852,1.0,1.0,1.0,0.9378571428571428,0.7464285714285714,0.7564285714285715
8316.104153230961,1.0,1.0,1.0,0.9378571428571428,0.7464285714285714,0.7564285714285715
8393.129498166365,1.0,1.0,1.0,0.9378571428571428,0.7464285714285714,0.7564285714285715
8470.868266557402,1.0,1.0,1.0,0.9378571428571428,0.7464285714285714,0.7564285714285715
8549.327066268375,1.0,1.0,1.0,0.9378571428571428,0.7464285714285714,0.7571428571428571
8628.512566366895,1.0,1.0,1.0,0.9378571428571428,0.7464285714285714,0.7571428571428571
8708.431497690724,1.0,1.0,1.0,0.9378571428571428,0.7464285714285714,0.7578571428571429
8789.090653419955,1.0,1.0,1.0,0.9378571428571428,0.7464285714285714,0.7585714285714286
8870.496889654403,1.0,1.0,1.0,0.9385714285714286,0.7464285714285714,0.7592857142857142
8952.657125996391,1.0,1.0,1.0,0.9385714285714286,0.7464285714285714,0.7607142857142857
9035.57834613893,1.0,1.0,1.0,0.9385714285714286,0.7464285714285714,0.7614285714285715
9119.267598459299,1.0,1.0,1.0,0.9385714285714286,0.7464285714285714,0.7628571428571429
9203.73199661822,1.0,1.0,1.0,0.9385714285714286,0.7471428571428571,0.765
9288.978720164498,1.0,1.0,1.0,0.9385714285714286,0.7471428571428571,0.7657142857142857
9375.015015145289,1.0,1.0,1.0,0.9385714285714286,0.7471428571428571,0.7685714285714286
9461.848194722003,1.0,1.0,1.0,0.9385714285714286,0.7478571428571429,0.7685714285714286
9549.485639791967,1.0,1.0,1.0,0.9385714285714286,0.7485714285714286,0.7692857142857142
9637.934799615785,1.0,1.0,1.0,0.9385714285714286,0.75,0.7721428571428571
9727.203192450537,1.0,1.0,1.0,0.9385714285714286,0.75,0.7728571428571429
9817.29840618884,1.0,1.0,1.0,0.9385714285714286,0.75,0.7728571428571429
9908.228099003798,1.0,1.0,1.0,0.9385714285714286,0.75,0.7728571428571429
10000.0,1.0,1.0,1.0,0.9385714285714286,0.75,0.7728571428571429


==> data/results/benchmark_problems_high_accuracy/polish_statistics.csv <==
mean_time_increase,median_time_increase,max_time_increase,std_time_increase,percentage_of_success
21.06923790988105,10.630729019383844,1408.8324096162237,57.12146452241887,83.21428571428572


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.3314208984375,591,0.10608107542256738,10,1970
Control,qpOASES,optimal,0.2753539085388184,533,1.005130720831834,10,1980
Control,qpOASES,optimal,0.2653689384460449,512,1.6229568646379051,10,1990
Control,qpOASES,optimal,0.2654261589050293,480,4.117579317945918,10,2000
Control,qpOASES,optimal,0.2186219692230225,440,4.3912113134042,10,2000
Control,qpOASES,optimal,0.35913991928100586,582,92.41545216914963,10,2010
Control,qpOASES,optimal,0.3306610584259033,557,2.7572803105176,10,2000
Control,qpOASES,optimal,0.1855769157409668,391,1.190439585007584,10,1970
Control,qpOASES,optimal,0.2799241542816162,545,1.0491474271033032,10,1990
Control,qpOASES,optimal,0.22017693519592285,427,1.865931575301608,10,2020
Control,qpOASES,optimal,0.4403800964355469,618,11.888397542514005,11,2323
Control,qpOASES,optimal,0.4113798141479492,678,0.697193976472244,11,2263
Control,qpOASES,optimal,0.3226931095123291,563,1.7340621607943103,11,2283
Control,qpOASES,optimal,0.3609099388122559,618,5.129730689432363,11,2283
Control,qpOASES,optimal,0.399777889251709,631,3.884583192945013,11,2303
Control,qpOASES,optimal,0.4726119041442871,586,11.366224385349204,11,2283
Control,qpOASES,optimal,0.3123340606689453,562,2.4960927649037052,11,2283
Control,qpOASES,optimal,0.3437960147857666,537,58.76203398337266,11,2283
Control,qpOASES,optimal,0.3232231140136719,551,1.9438440287916143,11,2293
Control,qpOASES,optimal,0.4374520778656006,554,23.483728840322556,11,2313
Control,qpOASES,optimal,0.42909598350524897,580,1.8918283903497588,12,2778
Control,qpOASES,optimal,0.4868369102478027,634,2.3904522487746087,12,2768
Control,qpOASES,optimal,0.6651308536529541,691,1.6543481629265475,12,2768
Control,qpOASES,optimal,0.4415857791900635,599,2.1899295184190963,12,2778
Control,qpOASES,optimal,0.4321730136871338,595,1.6132475799382284,12,2758
Control,qpOASES,optimal,0.5797040462493896,815,0.5036484123359233,12,2748
Control,qpOASES,optimal,0.4678750038146973,643,1.4268053762242867,12,2768
Control,qpOASES,optimal,0.4939000606536865,707,1.015546476427537,12,2758
Control,qpOASES,optimal,0.4922878742218018,706,4.779453696698159,12,2778
Control,qpOASES,optimal,0.5125188827514648,590,11.651651829227074,12,2788
Control,qpOASES,optimal,0.6345679759979248,634,8.250843987343716,13,3145
Control,qpOASES,optimal,0.4811220169067383,574,3.4278368389717997,13,3145
Control,qpOASES,optimal,0.5582520961761475,650,4.51718542723104,13,3145
Control,qpOASES,optimal,0.5382740497589111,628,2.546418004487997,13,3145
Control,qpOASES,optimal,0.5494439601898193,685,7.946467119289085,13,3135
Control,qpOASES,optimal,0.5855560302734375,740,5.7586897359526095,13,3145
Control,qpOASES,optimal,0.555229902267456,704,3.4164939380654915,13,3125
Control,qpOASES,optimal,0.6057889461517334,662,14.056065121052706,13,3135
Control,qpOASES,optimal,0.7357199192047119,676,14.369154985626425,13,3165
Control,qpOASES,optimal,0.5642988681793213,697,0.9689222160114216,13,3125
Control,qpOASES,optimal,0.9177870750427246,697,7.413642589508455,14,3704
Control,qpOASES,optimal,0.7183711528778076,697,2.518907815954782,14,3684
Control,qpOASES,optimal,0.9071710109710692,763,7.6898601828957664,14,3674
Control,qpOASES,optimal,0.7745151519775391,800,1.1673680238784547,14,3674
Control,qpOASES,optimal,0.7937939167022705,788,4.1006847704448965,14,3674
Control,qpOASES,optimal,0.7403540611267091,723,1.1308903146858635,14,3644
Control,qpOASES,optimal,0.8844881057739258,795,13.563305913445339,14,3684
Control,qpOASES,optimal,0.8005180358886719,769,2.16954531290454,14,3684
Control,qpOASES,optimal,0.8611161708831787,741,4.458461337936337,14,3694
Control,qpOASES,optimal,0.7469339370727539,712,0.7203118738026205,14,3664
Control,qpOASES,optimal,1.0316507816314695,829,8.566837407425268,15,4115
Control,qpOASES,optimal,0.994236946105957,870,4.810855812646179,15,4095
Control,qpOASES,optimal,0.9790589809417723,749,3.9382672717247056,15,4125
Control,qpOASES,optimal,0.9847471714019777,858,2.655949122033074,15,4095
Control,qpOASES,optimal,1.1800382137298584,791,4.276014954556064,15,4105
Control,qpOASES,optimal,0.9770791530609132,923,1.6855562334237717,15,4085
Control,qpOASES,optimal,1.3788721561431885,881,8.842899580535466,15,4105
Control,qpOASES,optimal,0.8081948757171631,778,3.043649471847444,15,4115
Control,qpOASES,optimal,0.9617860317230223,771,3.2430979091182137,15,4125
Control,qpOASES,optimal,0.9641959667205809,838,4.140288692894475,15,4115
Control,qpOASES,optimal,1.285773992538452,935,2.5021223210150416,16,4728
Control,qpOASES,optimal,1.1213459968566897,911,1.7551105008055836,16,4698
Control,qpOASES,optimal,1.2203640937805176,909,0.8324739949538639,16,4698
Control,qpOASES,optimal,1.0682911872863772,801,2.3963115353950863,16,4698
Control,qpOASES,optimal,1.0969209671020508,870,5.240479692455537,16,4718
Control,qpOASES,optimal,1.040086030960083,803,7.19098634948187,16,4708
Control,qpOASES,optimal,1.316159963607788,958,1.1285041282193358,16,4688
Control,qpOASES,optimal,1.253190994262695,948,3.4655356510635973,16,4718
Control,qpOASES,optimal,1.2728698253631592,947,4.788385804955904,16,4728
Control,qpOASES,optimal,1.2794768810272217,939,0.6847750173654322,16,4688
Control,qpOASES,optimal,1.6003079414367676,954,1.6219342635279697,18,5870
Control,qpOASES,optimal,1.5279319286346436,914,3.837424600256513,18,5880
Control,qpOASES,optimal,1.528773069381714,950,2.9642112083051293,18,5890
Control,qpOASES,optimal,1.3610830307006836,818,4.6832772188893514,18,5920
Control,qpOASES,optimal,1.774482011795044,1048,1.0576993192491682,18,5900
Control,qpOASES,optimal,1.6236841678619385,968,5.3119721825500585,18,5890
Control,qpOASES,optimal,1.8270578384399412,1235,1.5447952019653204,18,5840
Control,qpOASES,optimal,1.4429099559783936,889,3.5409803111069675,18,5900
Control,qpOASES,optimal,1.521078109741211,1003,2.0294130575952067,18,5860
Control,qpOASES,optimal,1.790726900100708,1026,1.6731789490765872,18,5860
Control,qpOASES,optimal,2.578500986099243,1250,1.1311110760364658,20,7180
Control,qpOASES,optimal,2.314882040023804,1116,5.131981587974904,20,7180
Control,qpOASES,optimal,2.6042439937591557,1132,3.20884083160028,20,7170
Control,qpOASES,optimal,2.6320950984954834,1343,0.9501679131490248,20,7140
Control,qpOASES,optimal,1.944324016571045,954,2.4321144076140566,20,7180
Control,qpOASES,optimal,2.22291898727417,1034,2.7105752347071537,20,7150
Control,qpOASES,optimal,2.174083948135376,1079,2.738891214720822,20,7180
Control,qpOASES,optimal,2.4109199047088623,1184,2.4481387416986955,20,7190
Control,qpOASES,optimal,2.579474925994873,1231,2.7611492828493063,20,7180
Control,qpOASES,optimal,2.3343710899353027,1112,3.06211016753776,20,7180
Control,qpOASES,optimal,3.4006340503692627,1139,4.197150703718643,23,9245
Control,qpOASES,optimal,3.637670993804932,1241,1.755517613492565,23,9215
Control,qpOASES,optimal,3.9100039005279537,1224,9.2361024106733,23,9265
Control,qpOASES,optimal,3.287175178527832,1300,3.432045665630449,23,9255
Control,qpOASES,optimal,4.700516939163208,1305,11.866377169510148,23,9275
Control,qpOASES,optimal,4.357764959335326,1401,5.670199456401347,23,9215
Control,qpOASES,optimal,4.157712936401366,1498,1.4127500941741744,23,9195
Control,qpOASES,optimal,3.2190868854522705,1138,3.676224161862376,23,9235
Control,qpOASES,optimal,3.543767213821411,1285,4.9901045949033564,23,9265
Control,qpOASES,optimal,3.7816221714019775,1459,2.199671188801315,23,9235
Control,qpOASES,optimal,5.140937089920044,1336,2.967580547442997,26,11848
Control,qpOASES,optimal,6.8487699031829825,1663,2.380612447594161,26,11818
Control,qpOASES,optimal,6.123648166656494,1643,1.806532994750398,26,11818
Control,qpOASES,optimal,6.093621015548706,1586,2.223244825848436,26,11848
Control,qpOASES,optimal,5.626704931259155,1454,10.794958429337141,26,11858
Control,qpOASES,optimal,7.133227109909058,1596,12.064166423844615,26,11868
Control,qpOASES,optimal,5.3548078536987305,1402,4.8209948883898495,26,11828
Control,qpOASES,optimal,5.556712865829468,1543,3.4969745083157653,26,11818
Control,qpOASES,optimal,5.612574100494385,1483,6.2682334931440975,26,11848
Control,qpOASES,optimal,5.4766671657562265,1418,5.494247215656444,26,11868
Control,qpOASES,optimal,8.167219161987305,1695,8.434114218342698,29,14439
Control,qpOASES,optimal,7.420344114303589,1667,5.6966726107819055,29,14419
Control,qpOASES,optimal,7.349127054214477,1552,3.542208445818302,29,14429
Control,qpOASES,optimal,9.133023977279665,1713,9.924677105377057,29,14449
Control,qpOASES,optimal,7.874590873718263,1680,4.461589847657102,29,14449
Control,qpOASES,optimal,8.420423984527588,1691,4.262047986226883,29,14429
Control,qpOASES,optimal,8.070244073867798,1684,1.5836852492503284,29,14389
Control,qpOASES,optimal,8.318252086639403,1839,1.4612800856151005,29,14419
Control,qpOASES,optimal,11.0019268989563,1947,13.197880503762331,29,14439
Control,qpOASES,optimal,9.3301420211792,1838,4.415669105249046,29,14459
Control,qpOASES,optimal,15.586230039596558,2278,4.471173976059667,34,19764
Control,qpOASES,optimal,15.977349042892456,2276,4.558718536914234,34,19834
Control,qpOASES,optimal,12.702111959457396,1789,5.162397464771461,34,19804
Control,qpOASES,optimal,12.628038167953491,1850,2.2480135265502543,34,19794
Control,qpOASES,optimal,14.975117921829224,2004,7.617939662900225,34,19804
Control,qpOASES,optimal,14.635114908218384,2110,3.7344825629756997,34,19824
Control,qpOASES,optimal,13.197561979293823,1977,3.1582508082874914,34,19794
Control,qpOASES,optimal,14.385159969329836,1966,6.096882832558955,34,19874
Control,qpOASES,optimal,13.585436820983887,2037,3.9272182277519896,34,19834
Control,qpOASES,optimal,14.405829906463625,1881,11.81002875656918,34,19874
Control,qpOASES,optimal,21.983210802078247,2359,4.257817853237271,39,25639
Control,qpOASES,optimal,25.28705096244812,2801,5.198016017574281,39,25609
Control,qpOASES,optimal,19.67839503288269,2226,2.949939105453659,39,25619
Control,qpOASES,optimal,22.31110501289368,2467,3.021500434915806,39,25629
Control,qpOASES,optimal,22.949878931045532,2421,8.601769675153163,39,25639
Control,qpOASES,optimal,23.132252931594852,2543,3.3208624646457463,39,25639
Control,qpOASES,optimal,22.23943901062012,2242,5.692147299936716,39,25659
Control,qpOASES,optimal,20.872347116470337,2396,2.7345641200756194,39,25629
Control,qpOASES,optimal,22.831753015518192,2470,4.096236430948555,39,25609
Control,qpOASES,optimal,20.13019299507141,2252,6.4527588192560925,39,25669
Control,qpOASES,optimal,44.026334047317505,2626,8.630895085706761,46,35688
Control,qpOASES,optimal,48.75437688827515,3027,13.493143723713144,46,35668
Control,qpOASES,optimal,44.734676122665405,2832,9.990796728899364,46,35688
Control,qpOASES,optimal,42.45350694656372,2951,4.766879780813789,46,35638
Control,qpOASES,optimal,47.72075891494751,2902,8.488963268338507,46,35668
Control,qpOASES,optimal,50.4180679321289,3168,4.985524337304414,46,35588
Control,qpOASES,optimal,46.86653804779053,2820,9.911446976355052,46,35678
Control,qpOASES,optimal,47.53679394721985,3014,9.110619612312162,46,35668
Control,qpOASES,optimal,45.809569120407104,2769,12.975423552029214,46,35708
Control,qpOASES,optimal,44.62589716911316,2989,5.353272113966797,46,35638
Control,qpOASES,optimal,71.59856200218199,3353,6.386966819302157,54,48804
Control,qpOASES,optimal,77.43548798561095,3442,6.262557123937674,54,48794
Control,qpOASES,optimal,81.48209500312804,3527,6.321554009301088,54,48724
Control,qpOASES,optimal,83.26137495040894,3570,9.791975189230529,54,48734
Control,qpOASES,optimal,80.53132200241089,3642,7.339571002503202,54,48714
Control,qpOASES,optimal,72.37098002433777,3333,7.604305994743518,54,48754
Control,qpOASES,optimal,74.6591820716858,3490,5.464028232447092,54,48754
Control,qpOASES,optimal,80.96218609809874,3685,6.115507373132192,54,48694
Control,qpOASES,optimal,77.14937496185303,3164,11.148422172342226,54,48804
Control,qpOASES,optimal,79.51226019859314,3549,10.226766669373713,54,48744
Control,qpOASES,optimal,199.08351707458496,3979,10.441053564619011,64,68034
Control,qpOASES,optimal,192.63790488243103,4008,10.244441016828652,64,68034
Control,qpOASES,optimal,190.48765897750854,3846,12.087254085956063,64,68064
Control,qpOASES,optimal,213.0734429359436,4436,7.643123241373532,64,68064
Control,qpOASES,optimal,194.97269201278687,4134,11.690385370916653,64,68034
Control,qpOASES,optimal,189.81784987449646,4210,8.064004013266867,64,67994
Control,qpOASES,optimal,199.19014096260068,4207,8.837247612660542,64,68034
Control,qpOASES,optimal,186.13991117477417,4376,5.238953682270252,64,67994
Control,qpOASES,optimal,188.254497051239,3898,8.180935658616056,64,68054
Control,qpOASES,optimal,207.0817220211029,4198,5.559303049210805,64,68034
Control,qpOASES,optimal,187.62468791007998,4744,10.54622556620346,76,95358
Control,qpOASES,optimal,187.4891459941864,4919,8.877245083557604,76,95408
Control,qpOASES,optimal,188.4130470752716,4875,18.75439448250101,76,95398
Control,qpOASES,optimal,189.326810836792,4936,8.156367423947222,76,95288
Control,qpOASES,optimal,188.6634979248047,4861,11.305433825407604,76,95378
Control,qpOASES,optimal,177.9496648311615,4673,13.657511209095428,76,95338
Control,qpOASES,optimal,180.5445659160614,4581,14.899862352472516,76,95428
Control,qpOASES,optimal,185.0984809398651,4882,10.789092859376948,76,95368
Control,qpOASES,optimal,186.2377860546112,4915,12.736321722049524,76,95338
Control,qpOASES,optimal,211.03572416305542,5203,16.130257950327362,76,95438
Control,qpOASES,optimal,374.0327742099762,5600,13.131155370565946,91,135583
Control,qpOASES,optimal,416.3298749923706,6291,11.317218803768704,91,135563
Control,qpOASES,optimal,345.83360886573786,5502,10.301552442347887,91,135573
Control,qpOASES,optimal,373.3854789733887,6110,11.41818134405628,91,135573
Control,qpOASES,optimal,372.2859649658203,5985,16.646210072006575,91,135583
Control,qpOASES,optimal,362.99067997932434,5809,14.03065778065855,91,135613
Control,qpOASES,optimal,402.6287159919739,6517,13.587763866282506,91,135583
Control,qpOASES,optimal,400.55172300338745,6516,11.4693597674975,91,135543
Control,qpOASES,optimal,398.2474400997162,5908,12.570811022685799,91,135553
Control,qpOASES,optimal,377.4037098884583,5934,18.39885229671085,91,135583
Control,qpOASES,optimal,836.6745929718018,7600,19.376312424344253,109,193729
Control,qpOASES,optimal,804.4714448451996,7622,15.5543667791782,109,193789
Control,qpOASES,optimal,903.706237077713,7978,15.318742490230743,109,193799
Control,qpOASES,optimal,760.0789520740509,7158,15.90583895404225,109,193809
Control,qpOASES,optimal,809.822760105133,7714,13.104361465607877,109,193799
Control,qpOASES,optimal,896.5895800590515,7891,12.968825618781974,109,193779
Control,qpOASES,max_iter_reached,1000.0951290130616,5775,,109,193749
Control,qpOASES,max_iter_reached,999.8287661075592,5390,,109,193739
Control,qpOASES,max_iter_reached,999.9702208042144,5577,,109,193759
Control,qpOASES,max_iter_reached,999.9148778915404,5848,,109,193759


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.3314208984375,591,0.10608107542256738,10,1970
Control,qpOASES,optimal,0.27535390853881836,533,1.0051307208318339,10,1980
Control,qpOASES,optimal,0.2653689384460449,512,1.6229568646379051,10,1990
Control,qpOASES,optimal,0.2654261589050293,480,4.117579317945918,10,2000
Control,qpOASES,optimal,0.21862196922302246,440,4.3912113134042,10,2000
Control,qpOASES,optimal,0.35913991928100586,582,92.41545216914962,10,2010
Control,qpOASES,optimal,0.3306610584259033,557,2.7572803105175994,10,2000
Control,qpOASES,optimal,0.1855769157409668,391,1.190439585007584,10,1970
Control,qpOASES,optimal,0.2799241542816162,545,1.0491474271033032,10,1990
Control,qpOASES,optimal,0.22017693519592285,427,1.8659315753016081,10,2020


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n109.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,836.6745929718018,7600,19.37631242434425,109,193729
Control,qpOASES,optimal,804.4714448451996,7622,15.5543667791782,109,193789
Control,qpOASES,optimal,903.706237077713,7978,15.318742490230743,109,193799
Control,qpOASES,optimal,760.0789520740509,7158,15.905838954042252,109,193809
Control,qpOASES,optimal,809.822760105133,7714,13.104361465607878,109,193799
Control,qpOASES,optimal,896.5895800590515,7891,12.968825618781976,109,193779
Control,qpOASES,max_iter_reached,1000.0951290130615,5775,,109,193749
Control,qpOASES,max_iter_reached,999.8287661075592,5390,,109,193739
Control,qpOASES,max_iter_reached,999.9702208042145,5577,,109,193759
Control,qpOASES,max_iter_reached,999.9148778915405,5848,,109,193759


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.4403800964355469,618,11.888397542514003,11,2323
Control,qpOASES,optimal,0.4113798141479492,678,0.697193976472244,11,2263
Control,qpOASES,optimal,0.3226931095123291,563,1.7340621607943105,11,2283
Control,qpOASES,optimal,0.36090993881225586,618,5.129730689432364,11,2283
Control,qpOASES,optimal,0.399777889251709,631,3.8845831929450134,11,2303
Control,qpOASES,optimal,0.4726119041442871,586,11.366224385349204,11,2283
Control,qpOASES,optimal,0.3123340606689453,562,2.496092764903705,11,2283
Control,qpOASES,optimal,0.3437960147857666,537,58.76203398337266,11,2283
Control,qpOASES,optimal,0.3232231140136719,551,1.9438440287916143,11,2293
Control,qpOASES,optimal,0.4374520778656006,554,23.48372884032256,11,2313


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.429095983505249,580,1.8918283903497588,12,2778
Control,qpOASES,optimal,0.48683691024780273,634,2.3904522487746087,12,2768
Control,qpOASES,optimal,0.6651308536529541,691,1.6543481629265475,12,2768
Control,qpOASES,optimal,0.4415857791900635,599,2.1899295184190963,12,2778
Control,qpOASES,optimal,0.4321730136871338,595,1.6132475799382284,12,2758
Control,qpOASES,optimal,0.5797040462493896,815,0.5036484123359233,12,2748
Control,qpOASES,optimal,0.46787500381469727,643,1.4268053762242867,12,2768
Control,qpOASES,optimal,0.4939000606536865,707,1.015546476427537,12,2758
Control,qpOASES,optimal,0.49228787422180176,706,4.779453696698159,12,2778
Control,qpOASES,optimal,0.5125188827514648,590,11.651651829227074,12,2788


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.6345679759979248,634,8.250843987343716,13,3145
Control,qpOASES,optimal,0.4811220169067383,574,3.4278368389718,13,3145
Control,qpOASES,optimal,0.5582520961761475,650,4.51718542723104,13,3145
Control,qpOASES,optimal,0.5382740497589111,628,2.546418004487997,13,3145
Control,qpOASES,optimal,0.5494439601898193,685,7.946467119289085,13,3135
Control,qpOASES,optimal,0.5855560302734375,740,5.7586897359526095,13,3145
Control,qpOASES,optimal,0.555229902267456,704,3.416493938065491,13,3125
Control,qpOASES,optimal,0.6057889461517334,662,14.056065121052706,13,3135
Control,qpOASES,optimal,0.7357199192047119,676,14.369154985626423,13,3165
Control,qpOASES,optimal,0.5642988681793213,697,0.9689222160114215,13,3125


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,0.9177870750427246,697,7.413642589508455,14,3704
Control,qpOASES,optimal,0.7183711528778076,697,2.518907815954782,14,3684
Control,qpOASES,optimal,0.9071710109710693,763,7.6898601828957664,14,3674
Control,qpOASES,optimal,0.7745151519775391,800,1.1673680238784547,14,3674
Control,qpOASES,optimal,0.7937939167022705,788,4.100684770444896,14,3674
Control,qpOASES,optimal,0.740354061126709,723,1.1308903146858635,14,3644
Control,qpOASES,optimal,0.8844881057739258,795,13.563305913445339,14,3684
Control,qpOASES,optimal,0.8005180358886719,769,2.16954531290454,14,3684
Control,qpOASES,optimal,0.8611161708831787,741,4.458461337936337,14,3694
Control,qpOASES,optimal,0.7469339370727539,712,0.7203118738026205,14,3664


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,1.0316507816314697,829,8.566837407425268,15,4115
Control,qpOASES,optimal,0.994236946105957,870,4.810855812646179,15,4095
Control,qpOASES,optimal,0.9790589809417725,749,3.9382672717247056,15,4125
Control,qpOASES,optimal,0.9847471714019775,858,2.655949122033074,15,4095
Control,qpOASES,optimal,1.1800382137298584,791,4.276014954556064,15,4105
Control,qpOASES,optimal,0.9770791530609131,923,1.6855562334237715,15,4085
Control,qpOASES,optimal,1.3788721561431885,881,8.842899580535468,15,4105
Control,qpOASES,optimal,0.8081948757171631,778,3.0436494718474436,15,4115
Control,qpOASES,optimal,0.9617860317230225,771,3.243097909118214,15,4125
Control,qpOASES,optimal,0.964195966720581,838,4.140288692894475,15,4115


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,1.2857739925384521,935,2.5021223210150416,16,4728
Control,qpOASES,optimal,1.1213459968566895,911,1.7551105008055836,16,4698
Control,qpOASES,optimal,1.2203640937805176,909,0.8324739949538639,16,4698
Control,qpOASES,optimal,1.068291187286377,801,2.3963115353950863,16,4698
Control,qpOASES,optimal,1.0969209671020508,870,5.240479692455537,16,4718
Control,qpOASES,optimal,1.040086030960083,803,7.19098634948187,16,4708
Control,qpOASES,optimal,1.316159963607788,958,1.1285041282193358,16,4688
Control,qpOASES,optimal,1.2531909942626953,948,3.4655356510635973,16,4718
Control,qpOASES,optimal,1.2728698253631592,947,4.788385804955903,16,4728
Control,qpOASES,optimal,1.2794768810272217,939,0.6847750173654322,16,4688


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,1.6003079414367676,954,1.6219342635279697,18,5870
Control,qpOASES,optimal,1.5279319286346436,914,3.8374246002565133,18,5880
Control,qpOASES,optimal,1.5287730693817139,950,2.9642112083051293,18,5890
Control,qpOASES,optimal,1.3610830307006836,818,4.683277218889352,18,5920
Control,qpOASES,optimal,1.774482011795044,1048,1.0576993192491682,18,5900
Control,qpOASES,optimal,1.6236841678619385,968,5.3119721825500585,18,5890
Control,qpOASES,optimal,1.8270578384399414,1235,1.5447952019653204,18,5840
Control,qpOASES,optimal,1.4429099559783936,889,3.5409803111069675,18,5900
Control,qpOASES,optimal,1.521078109741211,1003,2.029413057595207,18,5860
Control,qpOASES,optimal,1.790726900100708,1026,1.6731789490765872,18,5860


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,2.578500986099243,1250,1.1311110760364658,20,7180
Control,qpOASES,optimal,2.3148820400238037,1116,5.131981587974904,20,7180
Control,qpOASES,optimal,2.6042439937591553,1132,3.2088408316002797,20,7170
Control,qpOASES,optimal,2.6320950984954834,1343,0.9501679131490247,20,7140
Control,qpOASES,optimal,1.944324016571045,954,2.432114407614057,20,7180
Control,qpOASES,optimal,2.22291898727417,1034,2.7105752347071537,20,7150
Control,qpOASES,optimal,2.174083948135376,1079,2.738891214720822,20,7180
Control,qpOASES,optimal,2.4109199047088623,1184,2.448138741698696,20,7190
Control,qpOASES,optimal,2.579474925994873,1231,2.761149282849307,20,7180
Control,qpOASES,optimal,2.3343710899353027,1112,3.0621101675377598,20,7180


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,3.4006340503692627,1139,4.197150703718643,23,9245
Control,qpOASES,optimal,3.6376709938049316,1241,1.755517613492565,23,9215
Control,qpOASES,optimal,3.910003900527954,1224,9.236102410673299,23,9265
Control,qpOASES,optimal,3.287175178527832,1300,3.4320456656304494,23,9255
Control,qpOASES,optimal,4.700516939163208,1305,11.866377169510148,23,9275
Control,qpOASES,optimal,4.357764959335327,1401,5.670199456401346,23,9215
Control,qpOASES,optimal,4.157712936401367,1498,1.4127500941741744,23,9195
Control,qpOASES,optimal,3.2190868854522705,1138,3.6762241618623763,23,9235
Control,qpOASES,optimal,3.543767213821411,1285,4.9901045949033564,23,9265
Control,qpOASES,optimal,3.7816221714019775,1459,2.199671188801315,23,9235


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,5.140937089920044,1336,2.9675805474429975,26,11848
Control,qpOASES,optimal,6.848769903182983,1663,2.3806124475941606,26,11818
Control,qpOASES,optimal,6.123648166656494,1643,1.806532994750398,26,11818
Control,qpOASES,optimal,6.093621015548706,1586,2.223244825848436,26,11848
Control,qpOASES,optimal,5.626704931259155,1454,10.794958429337141,26,11858
Control,qpOASES,optimal,7.133227109909058,1596,12.064166423844613,26,11868
Control,qpOASES,optimal,5.3548078536987305,1402,4.8209948883898495,26,11828
Control,qpOASES,optimal,5.556712865829468,1543,3.4969745083157653,26,11818
Control,qpOASES,optimal,5.612574100494385,1483,6.268233493144098,26,11848
Control,qpOASES,optimal,5.476667165756226,1418,5.4942472156564435,26,11868


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,8.167219161987305,1695,8.434114218342698,29,14439
Control,qpOASES,optimal,7.420344114303589,1667,5.696672610781905,29,14419
Control,qpOASES,optimal,7.3491270542144775,1552,3.542208445818302,29,14429
Control,qpOASES,optimal,9.133023977279663,1713,9.924677105377055,29,14449
Control,qpOASES,optimal,7.874590873718262,1680,4.461589847657101,29,14449
Control,qpOASES,optimal,8.420423984527588,1691,4.262047986226883,29,14429
Control,qpOASES,optimal,8.070244073867798,1684,1.5836852492503284,29,14389
Control,qpOASES,optimal,8.318252086639404,1839,1.4612800856151005,29,14419
Control,qpOASES,optimal,11.001926898956299,1947,13.197880503762333,29,14439
Control,qpOASES,optimal,9.3301420211792,1838,4.415669105249046,29,14459


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n34.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,15.586230039596558,2278,4.471173976059667,34,19764
Control,qpOASES,optimal,15.977349042892456,2276,4.558718536914234,34,19834
Control,qpOASES,optimal,12.702111959457397,1789,5.162397464771461,34,19804
Control,qpOASES,optimal,12.628038167953491,1850,2.2480135265502543,34,19794
Control,qpOASES,optimal,14.975117921829224,2004,7.617939662900225,34,19804
Control,qpOASES,optimal,14.635114908218384,2110,3.7344825629757,34,19824
Control,qpOASES,optimal,13.197561979293823,1977,3.158250808287491,34,19794
Control,qpOASES,optimal,14.385159969329834,1966,6.096882832558955,34,19874
Control,qpOASES,optimal,13.585436820983887,2037,3.9272182277519896,34,19834
Control,qpOASES,optimal,14.405829906463623,1881,11.81002875656918,34,19874


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,21.983210802078247,2359,4.257817853237271,39,25639
Control,qpOASES,optimal,25.28705096244812,2801,5.19801601757428,39,25609
Control,qpOASES,optimal,19.67839503288269,2226,2.949939105453659,39,25619
Control,qpOASES,optimal,22.311105012893677,2467,3.021500434915806,39,25629
Control,qpOASES,optimal,22.949878931045532,2421,8.601769675153163,39,25639
Control,qpOASES,optimal,23.13225293159485,2543,3.320862464645746,39,25639
Control,qpOASES,optimal,22.239439010620117,2242,5.692147299936716,39,25659
Control,qpOASES,optimal,20.872347116470337,2396,2.7345641200756194,39,25629
Control,qpOASES,optimal,22.83175301551819,2470,4.096236430948555,39,25609
Control,qpOASES,optimal,20.13019299507141,2252,6.452758819256092,39,25669


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n46.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,44.026334047317505,2626,8.630895085706761,46,35688
Control,qpOASES,optimal,48.75437688827515,3027,13.493143723713143,46,35668
Control,qpOASES,optimal,44.734676122665405,2832,9.990796728899364,46,35688
Control,qpOASES,optimal,42.45350694656372,2951,4.766879780813789,46,35638
Control,qpOASES,optimal,47.72075891494751,2902,8.488963268338507,46,35668
Control,qpOASES,optimal,50.418067932128906,3168,4.985524337304413,46,35588
Control,qpOASES,optimal,46.86653804779053,2820,9.91144697635505,46,35678
Control,qpOASES,optimal,47.53679394721985,3014,9.110619612312162,46,35668
Control,qpOASES,optimal,45.809569120407104,2769,12.975423552029214,46,35708
Control,qpOASES,optimal,44.62589716911316,2989,5.353272113966798,46,35638


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n54.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,71.598562002182,3353,6.386966819302158,54,48804
Control,qpOASES,optimal,77.43548798561096,3442,6.262557123937674,54,48794
Control,qpOASES,optimal,81.48209500312805,3527,6.321554009301088,54,48724
Control,qpOASES,optimal,83.26137495040894,3570,9.79197518923053,54,48734
Control,qpOASES,optimal,80.53132200241089,3642,7.339571002503202,54,48714
Control,qpOASES,optimal,72.37098002433777,3333,7.604305994743517,54,48754
Control,qpOASES,optimal,74.65918207168579,3490,5.464028232447091,54,48754
Control,qpOASES,optimal,80.96218609809875,3685,6.115507373132193,54,48694
Control,qpOASES,optimal,77.14937496185303,3164,11.148422172342226,54,48804
Control,qpOASES,optimal,79.51226019859314,3549,10.226766669373713,54,48744


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n64.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,199.08351707458496,3979,10.441053564619013,64,68034
Control,qpOASES,optimal,192.63790488243103,4008,10.244441016828652,64,68034
Control,qpOASES,optimal,190.48765897750854,3846,12.087254085956062,64,68064
Control,qpOASES,optimal,213.0734429359436,4436,7.643123241373532,64,68064
Control,qpOASES,optimal,194.97269201278687,4134,11.690385370916651,64,68034
Control,qpOASES,optimal,189.81784987449646,4210,8.064004013266867,64,67994
Control,qpOASES,optimal,199.1901409626007,4207,8.837247612660544,64,68034
Control,qpOASES,optimal,186.13991117477417,4376,5.238953682270253,64,67994
Control,qpOASES,optimal,188.254497051239,3898,8.180935658616056,64,68054
Control,qpOASES,optimal,207.0817220211029,4198,5.559303049210805,64,68034


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n76.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,187.62468791007996,4744,10.54622556620346,76,95358
Control,qpOASES,optimal,187.4891459941864,4919,8.877245083557604,76,95408
Control,qpOASES,optimal,188.4130470752716,4875,18.754394482501013,76,95398
Control,qpOASES,optimal,189.326810836792,4936,8.156367423947222,76,95288
Control,qpOASES,optimal,188.6634979248047,4861,11.305433825407603,76,95378
Control,qpOASES,optimal,177.9496648311615,4673,13.657511209095428,76,95338
Control,qpOASES,optimal,180.5445659160614,4581,14.899862352472516,76,95428
Control,qpOASES,optimal,185.0984809398651,4882,10.789092859376948,76,95368
Control,qpOASES,optimal,186.2377860546112,4915,12.736321722049523,76,95338
Control,qpOASES,optimal,211.03572416305542,5203,16.130257950327362,76,95438


==> data/results/benchmark_problems_high_accuracy/qpOASES/Control/n91.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Control,qpOASES,optimal,374.0327742099762,5600,13.131155370565947,91,135583
Control,qpOASES,optimal,416.3298749923706,6291,11.317218803768702,91,135563
Control,qpOASES,optimal,345.8336088657379,5502,10.301552442347887,91,135573
Control,qpOASES,optimal,373.3854789733887,6110,11.418181344056281,91,135573
Control,qpOASES,optimal,372.2859649658203,5985,16.646210072006575,91,135583
Control,qpOASES,optimal,362.99067997932434,5809,14.03065778065855,91,135613
Control,qpOASES,optimal,402.6287159919739,6517,13.587763866282506,91,135583
Control,qpOASES,optimal,400.55172300338745,6516,11.4693597674975,91,135543
Control,qpOASES,optimal,398.2474400997162,5908,12.570811022685799,91,135553
Control,qpOASES,optimal,377.40370988845825,5934,18.398852296710846,91,135583


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.007142782211303711,18,-106.24857077075714,10,35
Eq QP,qpOASES,optimal,0.00055694580078125,20,-58.206669348072424,10,43
Eq QP,qpOASES,optimal,0.00021386146545410162,18,-21.901897660219337,10,37
Eq QP,qpOASES,optimal,0.000202178955078125,17,-9.656449917457786,10,35
Eq QP,qpOASES,optimal,0.0002000331878662109,17,-164.3296311586408,10,39
Eq QP,qpOASES,optimal,0.000225067138671875,19,-164.62870822159658,10,35
Eq QP,qpOASES,optimal,0.000225067138671875,20,-102.27011212231145,10,39
Eq QP,qpOASES,optimal,0.0001850128173828125,15,-13.84397805416937,10,33
Eq QP,qpOASES,optimal,0.00017786026000976562,14,-137.1056185995677,10,29
Eq QP,qpOASES,optimal,0.00020503997802734372,16,-20.424715043787838,10,37
Eq QP,qpOASES,optimal,0.00022912025451660162,16,-61.8989661180395,11,51
Eq QP,qpOASES,optimal,0.00019693374633789065,14,-86.94731466171369,11,45
Eq QP,qpOASES,optimal,0.0001900196075439453,13,-38.79269375423336,11,41
Eq QP,qpOASES,optimal,0.00025415420532226557,19,-55.96000385075947,11,43
Eq QP,qpOASES,optimal,0.0002889633178710937,22,2.0518204277005267,11,51
Eq QP,qpOASES,optimal,0.00023603439331054688,19,-21.787919440471672,11,39
Eq QP,qpOASES,optimal,0.0002110004425048828,17,-87.64786813175978,11,45
Eq QP,qpOASES,optimal,0.0002000331878662109,16,-145.28589074982102,11,43
Eq QP,qpOASES,optimal,0.0002748966217041016,24,-26.455419971974134,11,35
Eq QP,qpOASES,optimal,0.0002460479736328125,21,-16.975687482469795,11,43
Eq QP,qpOASES,optimal,0.00025987625122070307,17,-58.88806586983046,12,58
Eq QP,qpOASES,optimal,0.00026297569274902344,16,-70.60403227283426,12,44
Eq QP,qpOASES,optimal,0.0003790855407714844,27,-16.584037850349098,12,48
Eq QP,qpOASES,optimal,0.0003199577331542969,25,-25.47812088975953,12,52
Eq QP,qpOASES,optimal,0.0001959800720214844,14,-32.529684075497734,12,56
Eq QP,qpOASES,optimal,0.0003039836883544922,23,-13.650502112655714,12,48
Eq QP,qpOASES,optimal,0.00034809112548828125,29,-17.2605209403371,12,44
Eq QP,qpOASES,optimal,0.00032401084899902344,28,-30.131607676063066,12,52
Eq QP,qpOASES,optimal,0.00029397010803222656,24,-21.740787409091485,12,52
Eq QP,qpOASES,optimal,0.0003001689910888672,25,-25.968020757965064,12,48
Eq QP,qpOASES,optimal,0.00024700164794921875,19,-222.13420174724612,13,64
Eq QP,qpOASES,optimal,0.0002970695495605469,23,-8.447643295999143,13,66
Eq QP,qpOASES,optimal,0.00027894973754882807,22,-19.830774086078343,13,74
Eq QP,qpOASES,optimal,0.0002529621124267578,19,-4.5881015526818345,13,60
Eq QP,qpOASES,optimal,0.0003237724304199219,26,-37.5433919403405,13,54
Eq QP,qpOASES,optimal,0.00024890899658203125,19,-20.04407877122567,13,60
Eq QP,qpOASES,optimal,0.0002720355987548828,20,-35.52522615274058,13,62
Eq QP,qpOASES,optimal,0.0003161430358886719,25,-2.5116488935264005,13,64
Eq QP,qpOASES,optimal,0.0002160072326660156,17,-148.39719373849024,13,56
Eq QP,qpOASES,optimal,0.00025606155395507807,19,-9.594571434645012,13,62
Eq QP,qpOASES,optimal,0.0003499984741210937,24,-63.50570614157047,15,90
Eq QP,qpOASES,optimal,0.0003809928894042969,26,-4.98342898203499,15,100
Eq QP,qpOASES,optimal,0.0004129409790039063,28,-11.96032834487559,15,84
Eq QP,qpOASES,optimal,0.0003788471221923828,25,0.9418700025329008,15,96
Eq QP,qpOASES,optimal,0.0004971027374267578,34,-28.282277384455377,15,90
Eq QP,qpOASES,optimal,0.0003688335418701172,26,-0.8870640640129829,15,86
Eq QP,qpOASES,optimal,0.0004208087921142578,31,-4.399228998704278,15,94
Eq QP,qpOASES,optimal,0.00033402442932128906,23,-23.368496988508053,15,88
Eq QP,qpOASES,optimal,0.0004620552062988281,34,-146.16930971936102,15,84
Eq QP,qpOASES,optimal,0.0004291534423828125,32,-130.43503721676242,15,90
Eq QP,qpOASES,optimal,0.0005118846893310547,31,1.5933609458793754,18,150
Eq QP,qpOASES,optimal,0.0005421638488769531,34,-1.876847749311913,18,132
Eq QP,qpOASES,optimal,0.0007560253143310548,44,-163.38904891434174,18,152
Eq QP,qpOASES,optimal,0.0005240440368652344,33,-28.528603255677552,18,142
Eq QP,qpOASES,optimal,0.0006442070007324219,41,-24.20251473693397,18,148
Eq QP,qpOASES,optimal,0.0004119873046875,25,7.287283557213843,18,150
Eq QP,qpOASES,optimal,0.00048613548278808594,30,-2.6228305675378976,18,140
Eq QP,qpOASES,optimal,0.0005910396575927733,38,0.1477462722654963,18,160
Eq QP,qpOASES,optimal,0.0005128383636474608,31,-24.425130707374873,18,132
Eq QP,qpOASES,optimal,0.0005521774291992189,34,8.80688611232028,18,136
Eq QP,qpOASES,optimal,0.0008029937744140625,41,0.7387233272287715,23,246
Eq QP,qpOASES,optimal,0.0007920265197753906,41,2.453430989322805,23,260
Eq QP,qpOASES,optimal,0.0009789466857910156,48,-8.019167100779946,23,276
Eq QP,qpOASES,optimal,0.0010399818420410156,52,-5.523696514023617,23,264
Eq QP,qpOASES,optimal,0.0008029937744140625,40,-40.01998147908354,23,266
Eq QP,qpOASES,optimal,0.0009160041809082033,44,4.656218983331541,23,310
Eq QP,qpOASES,optimal,0.0009372234344482422,48,10.080248125565234,23,248
Eq QP,qpOASES,optimal,0.0009481906890869141,46,-8.974081499962333,23,278
Eq QP,qpOASES,optimal,0.0008449554443359375,42,3.365948948169002,23,238
Eq QP,qpOASES,optimal,0.0010499954223632812,52,-5.98319284495772,23,260
Eq QP,qpOASES,optimal,0.001497030258178711,59,5.833066279807311,29,493
Eq QP,qpOASES,optimal,0.001767873764038086,68,-7.48328504313853,29,493
Eq QP,qpOASES,optimal,0.0017311573028564453,65,13.116156064363608,29,501
Eq QP,qpOASES,optimal,0.0018310546875,68,-24.342780558602353,29,469
Eq QP,qpOASES,optimal,0.0015249252319335938,60,5.298510127401982,29,471
Eq QP,qpOASES,optimal,0.0017960071563720703,71,-5.518453111962902,29,479
Eq QP,qpOASES,optimal,0.0016028881072998047,64,5.557970016159865,29,487
Eq QP,qpOASES,optimal,0.0015439987182617188,60,-46.111340617569816,29,501
Eq QP,qpOASES,optimal,0.0015518665313720705,63,11.178523865105912,29,463
Eq QP,qpOASES,optimal,0.0016241073608398438,64,5.965643861163111,29,495
Eq QP,qpOASES,optimal,0.0035839080810546875,88,1.1533511563473045,39,1034
Eq QP,qpOASES,optimal,0.00324702262878418,85,4.1561977640229,39,1034
Eq QP,qpOASES,optimal,0.004062891006469727,106,17.340254823241658,39,1030
Eq QP,qpOASES,optimal,0.0037169456481933602,96,1.12998762047399,39,996
Eq QP,qpOASES,optimal,0.003220081329345703,84,23.183453999003266,39,1050
Eq QP,qpOASES,optimal,0.003217935562133789,83,24.51647495020145,39,990
Eq QP,qpOASES,optimal,0.0037229061126708976,96,10.26522449109875,39,1022
Eq QP,qpOASES,optimal,0.003022909164428711,77,9.207632715765227,39,1082
Eq QP,qpOASES,optimal,0.003907918930053711,96,17.190170522901056,39,1060
Eq QP,qpOASES,optimal,0.0033588409423828125,86,15.752368481576292,39,1056
Eq QP,qpOASES,optimal,0.0074689388275146484,109,27.06638136600441,53,2261
Eq QP,qpOASES,optimal,0.006842136383056641,101,89.03189739272663,53,2201
Eq QP,qpOASES,optimal,0.006940126419067383,111,44.15643756724286,53,2253
Eq QP,qpOASES,optimal,0.006810903549194336,107,43.189940045186326,53,2239
Eq QP,qpOASES,optimal,0.006839990615844727,106,24.8972558844546,53,2119
Eq QP,qpOASES,optimal,0.008026838302612305,121,23.819178519743446,53,2145
Eq QP,qpOASES,optimal,0.007197856903076172,115,23.565134865042978,53,2171
Eq QP,qpOASES,optimal,0.007516145706176758,122,14.989985891446096,53,2123
Eq QP,qpOASES,optimal,0.00859689712524414,127,62.0641804210451,53,2159
Eq QP,qpOASES,optimal,0.00882101058959961,126,64.89260391950583,53,2183
Eq QP,qpOASES,optimal,0.020215988159179688,163,37.33059066910036,73,4685
Eq QP,qpOASES,optimal,0.017943859100341797,157,83.41193406759308,73,4785
Eq QP,qpOASES,optimal,0.018124103546142575,155,120.26139520904293,73,4689
Eq QP,qpOASES,optimal,0.018687963485717773,161,80.82749378169207,73,4743
Eq QP,qpOASES,optimal,0.017236948013305664,147,128.27205926613044,73,4757
Eq QP,qpOASES,optimal,0.01769399642944336,149,68.00261627968446,73,4785
Eq QP,qpOASES,optimal,0.02109217643737793,171,132.14332817951558,73,4839
Eq QP,qpOASES,optimal,0.01951313018798828,159,140.72228027448892,73,4807
Eq QP,qpOASES,optimal,0.018762826919555664,164,76.82390475104198,73,4771
Eq QP,qpOASES,optimal,0.01497006416320801,137,79.11949976155191,73,4751
Eq QP,qpOASES,optimal,0.054461002349853516,232,228.26045652907482,103,10450
Eq QP,qpOASES,optimal,0.04475212097167969,200,141.27656799095018,103,10390
Eq QP,qpOASES,optimal,0.04797792434692383,212,151.09380142843196,103,10356
Eq QP,qpOASES,optimal,0.05196809768676758,224,131.38184845603308,103,10322
Eq QP,qpOASES,optimal,0.04526901245117188,204,222.19560986070223,103,10382
Eq QP,qpOASES,optimal,0.05192112922668457,230,58.952748633936466,103,10404
Eq QP,qpOASES,optimal,0.05046892166137695,224,218.80167068348038,103,10468
Eq QP,qpOASES,optimal,0.0527799129486084,228,230.58090805368744,103,10408
Eq QP,qpOASES,optimal,0.0550079345703125,236,254.20329487598735,103,10314
Eq QP,qpOASES,optimal,0.05102682113647461,226,175.33775539705863,103,10388
Eq QP,qpOASES,optimal,0.15628504753112793,311,353.08786124616546,146,22162
Eq QP,qpOASES,optimal,0.1481640338897705,313,394.37307403587806,146,22148
Eq QP,qpOASES,optimal,0.1721060276031494,317,279.3485125967873,146,22206
Eq QP,qpOASES,optimal,0.1602787971496582,291,209.35986492936584,146,22164
Eq QP,qpOASES,optimal,0.16506195068359375,299,239.22390088094215,146,22194
Eq QP,qpOASES,optimal,0.15044784545898438,301,339.2063419450052,146,22122
Eq QP,qpOASES,optimal,0.1411759853363037,301,396.85023423290465,146,22228
Eq QP,qpOASES,optimal,0.14979791641235352,311,290.11529801528735,146,22182
Eq QP,qpOASES,optimal,0.15065908432006836,313,534.7261409244527,146,22106
Eq QP,qpOASES,optimal,0.14433598518371582,299,329.39071272762817,146,22094
Eq QP,qpOASES,optimal,0.5290958881378174,412,627.8072445662988,211,47502
Eq QP,qpOASES,optimal,0.6044008731842041,438,1019.054855231077,211,47528
Eq QP,qpOASES,optimal,0.5370640754699707,454,915.9174207115905,211,47460
Eq QP,qpOASES,optimal,0.5275700092315674,458,873.0929305741366,211,47456
Eq QP,qpOASES,optimal,0.494420051574707,440,777.0661209462694,211,47480
Eq QP,qpOASES,optimal,0.4849789142608642,432,1146.0849027520235,211,47510
Eq QP,qpOASES,optimal,0.5065650939941406,442,731.0432515846895,211,47466
Eq QP,qpOASES,optimal,0.489542007446289,436,648.1550497583329,211,47490
Eq QP,qpOASES,optimal,0.48667788505554205,426,679.5709184139386,211,47534
Eq QP,qpOASES,optimal,0.4889299869537354,428,671.7969183364718,211,47474
Eq QP,qpOASES,optimal,1.6738600730895996,660,1665.6902339760688,304,99263
Eq QP,qpOASES,optimal,1.6477291584014893,672,1626.0325075542428,304,99231
Eq QP,qpOASES,optimal,1.6270179748535156,656,1924.0047617551647,304,99275
Eq QP,qpOASES,optimal,1.6032490730285645,650,1966.476816908775,304,99217
Eq QP,qpOASES,optimal,1.5630381107330322,634,1518.4251933126957,304,99293
Eq QP,qpOASES,optimal,1.51727294921875,620,1630.1543350775953,304,99241
Eq QP,qpOASES,optimal,1.4807941913604736,608,2383.2588726572017,304,99247
Eq QP,qpOASES,optimal,1.5570151805877686,634,1313.5083484506818,304,99251
Eq QP,qpOASES,optimal,1.5571980476379397,634,2266.1804280631272,304,99267
Eq QP,qpOASES,optimal,1.6081740856170654,652,1662.1453509998914,304,99261
Eq QP,qpOASES,optimal,4.932175159454347,935,3565.828837086472,442,210016
Eq QP,qpOASES,optimal,4.785313129425049,907,3041.176738827844,442,210006
Eq QP,qpOASES,optimal,4.891571998596191,925,3349.367054414757,442,210004
Eq QP,qpOASES,optimal,4.771941900253296,909,3570.827641869289,442,210012
Eq QP,qpOASES,optimal,4.9801199436187735,935,3248.308856971194,442,210004
Eq QP,qpOASES,optimal,4.892254114151001,921,3866.265219502872,442,210012
Eq QP,qpOASES,optimal,4.988196134567262,937,3127.0734400775773,442,210004
Eq QP,qpOASES,optimal,5.060975074768066,957,3834.9686844817934,442,210008
Eq QP,qpOASES,optimal,4.570746898651123,875,3430.6394515429606,442,210010
Eq QP,qpOASES,optimal,4.9900169372558585,937,3208.4365495045345,442,210000
Eq QP,qpOASES,optimal,17.97760009765625,1308,6411.955171108696,644,445841
Eq QP,qpOASES,optimal,18.22604489326477,1358,7801.860674688797,644,445841
Eq QP,qpOASES,optimal,18.295578002929688,1338,7338.988661662408,644,445839
Eq QP,qpOASES,optimal,17.66154193878174,1338,6762.033220881794,644,445841
Eq QP,qpOASES,optimal,17.474693059921265,1296,6917.215087300941,644,445841
Eq QP,qpOASES,optimal,17.67257308959961,1336,8289.651245404893,644,445839
Eq QP,qpOASES,optimal,17.60650897026062,1338,7127.585278801669,644,445841
Eq QP,qpOASES,optimal,18.120092868804928,1346,6613.499446978653,644,445841
Eq QP,qpOASES,optimal,18.179086923599247,1372,9016.470834550695,644,445837
Eq QP,qpOASES,optimal,17.261295080184937,1308,7344.592893522332,644,445841
Eq QP,qpOASES,optimal,95.08332800865172,1928,17491.155726237543,940,949870
Eq QP,qpOASES,optimal,93.55727195739746,1912,16853.080317601438,940,949870
Eq QP,qpOASES,optimal,96.4328248500824,1966,17104.7972260229,940,949870
Eq QP,qpOASES,optimal,92.95519018173219,1902,21846.151686905992,940,949870
Eq QP,qpOASES,optimal,94.94346404075623,1942,15774.376661935425,940,949870
Eq QP,qpOASES,optimal,95.51716899871826,1942,19112.661283791862,940,949870
Eq QP,qpOASES,optimal,95.27244901657104,1934,14504.248084074941,940,949870
Eq QP,qpOASES,optimal,95.5408260822296,1958,18505.853552455068,940,949870
Eq QP,qpOASES,optimal,94.63204097747804,1912,17174.095790028456,940,949870
Eq QP,qpOASES,optimal,96.85587000846864,1952,18568.930925436136,940,949870
Eq QP,qpOASES,optimal,363.3974709510803,2817,36614.983242777016,1373,2026410
Eq QP,qpOASES,optimal,367.9468069076538,2845,40212.74747007316,1373,2026410
Eq QP,qpOASES,optimal,370.2183179855346,2863,32922.07522699157,1373,2026410
Eq QP,qpOASES,optimal,377.016343832016,2819,34304.054006105034,1373,2026410
Eq QP,qpOASES,optimal,351.68166184425354,2751,42325.18551397215,1373,2026410
Eq QP,qpOASES,optimal,370.17821502685547,2807,33739.43047046503,1373,2026410
Eq QP,qpOASES,optimal,359.37118792533875,2793,35350.818540357184,1373,2026410
Eq QP,qpOASES,optimal,362.66979694366455,2773,33981.96940625072,1373,2026410
Eq QP,qpOASES,optimal,366.9885559082031,2831,32976.163642886975,1373,2026410
Eq QP,qpOASES,optimal,359.20362615585327,2783,35531.12025170397,1373,2026410
Eq QP,qpOASES,max_iter_reached,999.6326060295104,3024,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6343491077423,3010,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.0082049369812,3034,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6263451576233,3029,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6144530773164,2996,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.0290160179138,3036,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.7880589962006,3022,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.280620098114,2995,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.8827500343324,2994,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.0324602127076,2997,,2009,4338636


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.007142782211303711,18,-106.24857077075714,10,35
Eq QP,qpOASES,optimal,0.00055694580078125,20,-58.20666934807242,10,43
Eq QP,qpOASES,optimal,0.00021386146545410156,18,-21.901897660219337,10,37
Eq QP,qpOASES,optimal,0.000202178955078125,17,-9.656449917457786,10,35
Eq QP,qpOASES,optimal,0.00020003318786621094,17,-164.3296311586408,10,39
Eq QP,qpOASES,optimal,0.000225067138671875,19,-164.62870822159658,10,35
Eq QP,qpOASES,optimal,0.000225067138671875,20,-102.27011212231143,10,39
Eq QP,qpOASES,optimal,0.0001850128173828125,15,-13.84397805416937,10,33
Eq QP,qpOASES,optimal,0.00017786026000976562,14,-137.1056185995677,10,29
Eq QP,qpOASES,optimal,0.00020503997802734375,16,-20.424715043787835,10,37


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.054461002349853516,232,228.26045652907476,103,10450
Eq QP,qpOASES,optimal,0.04475212097167969,200,141.2765679909502,103,10390
Eq QP,qpOASES,optimal,0.04797792434692383,212,151.09380142843196,103,10356
Eq QP,qpOASES,optimal,0.05196809768676758,224,131.3818484560331,103,10322
Eq QP,qpOASES,optimal,0.045269012451171875,204,222.19560986070223,103,10382
Eq QP,qpOASES,optimal,0.05192112922668457,230,58.95274863393646,103,10404
Eq QP,qpOASES,optimal,0.05046892166137695,224,218.80167068348035,103,10468
Eq QP,qpOASES,optimal,0.0527799129486084,228,230.58090805368744,103,10408
Eq QP,qpOASES,optimal,0.0550079345703125,236,254.20329487598738,103,10314
Eq QP,qpOASES,optimal,0.05102682113647461,226,175.33775539705863,103,10388


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.00022912025451660156,16,-61.89896611803951,11,51
Eq QP,qpOASES,optimal,0.00019693374633789062,14,-86.9473146617137,11,45
Eq QP,qpOASES,optimal,0.0001900196075439453,13,-38.792693754233355,11,41
Eq QP,qpOASES,optimal,0.0002541542053222656,19,-55.96000385075947,11,43
Eq QP,qpOASES,optimal,0.00028896331787109375,22,2.0518204277005267,11,51
Eq QP,qpOASES,optimal,0.00023603439331054688,19,-21.78791944047167,11,39
Eq QP,qpOASES,optimal,0.0002110004425048828,17,-87.64786813175978,11,45
Eq QP,qpOASES,optimal,0.00020003318786621094,16,-145.28589074982102,11,43
Eq QP,qpOASES,optimal,0.00027489662170410156,24,-26.455419971974138,11,35
Eq QP,qpOASES,optimal,0.0002460479736328125,21,-16.975687482469795,11,43


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0002598762512207031,17,-58.88806586983046,12,58
Eq QP,qpOASES,optimal,0.00026297569274902344,16,-70.60403227283427,12,44
Eq QP,qpOASES,optimal,0.0003790855407714844,27,-16.584037850349098,12,48
Eq QP,qpOASES,optimal,0.0003199577331542969,25,-25.478120889759534,12,52
Eq QP,qpOASES,optimal,0.00019598007202148438,14,-32.52968407549773,12,56
Eq QP,qpOASES,optimal,0.0003039836883544922,23,-13.650502112655712,12,48
Eq QP,qpOASES,optimal,0.00034809112548828125,29,-17.2605209403371,12,44
Eq QP,qpOASES,optimal,0.00032401084899902344,28,-30.131607676063062,12,52
Eq QP,qpOASES,optimal,0.00029397010803222656,24,-21.74078740909149,12,52
Eq QP,qpOASES,optimal,0.0003001689910888672,25,-25.968020757965064,12,48


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.00024700164794921875,19,-222.13420174724615,13,64
Eq QP,qpOASES,optimal,0.0002970695495605469,23,-8.447643295999143,13,66
Eq QP,qpOASES,optimal,0.0002789497375488281,22,-19.83077408607834,13,74
Eq QP,qpOASES,optimal,0.0002529621124267578,19,-4.588101552681835,13,60
Eq QP,qpOASES,optimal,0.0003237724304199219,26,-37.5433919403405,13,54
Eq QP,qpOASES,optimal,0.00024890899658203125,19,-20.04407877122567,13,60
Eq QP,qpOASES,optimal,0.0002720355987548828,20,-35.52522615274058,13,62
Eq QP,qpOASES,optimal,0.0003161430358886719,25,-2.5116488935264005,13,64
Eq QP,qpOASES,optimal,0.00021600723266601562,17,-148.39719373849024,13,56
Eq QP,qpOASES,optimal,0.0002560615539550781,19,-9.594571434645013,13,62


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,363.3974709510803,2817,36614.983242777016,1373,2026410
Eq QP,qpOASES,optimal,367.9468069076538,2845,40212.747470073155,1373,2026410
Eq QP,qpOASES,optimal,370.21831798553467,2863,32922.07522699157,1373,2026410
Eq QP,qpOASES,optimal,377.016343832016,2819,34304.054006105034,1373,2026410
Eq QP,qpOASES,optimal,351.68166184425354,2751,42325.18551397215,1373,2026410
Eq QP,qpOASES,optimal,370.17821502685547,2807,33739.43047046503,1373,2026410
Eq QP,qpOASES,optimal,359.37118792533875,2793,35350.818540357184,1373,2026410
Eq QP,qpOASES,optimal,362.66979694366455,2773,33981.96940625072,1373,2026410
Eq QP,qpOASES,optimal,366.9885559082031,2831,32976.163642886975,1373,2026410
Eq QP,qpOASES,optimal,359.20362615585327,2783,35531.12025170397,1373,2026410


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.15628504753112793,311,353.0878612461655,146,22162
Eq QP,qpOASES,optimal,0.1481640338897705,313,394.37307403587806,146,22148
Eq QP,qpOASES,optimal,0.17210602760314941,317,279.34851259678726,146,22206
Eq QP,qpOASES,optimal,0.1602787971496582,291,209.35986492936584,146,22164
Eq QP,qpOASES,optimal,0.16506195068359375,299,239.22390088094218,146,22194
Eq QP,qpOASES,optimal,0.15044784545898438,301,339.20634194500514,146,22122
Eq QP,qpOASES,optimal,0.1411759853363037,301,396.8502342329047,146,22228
Eq QP,qpOASES,optimal,0.14979791641235352,311,290.1152980152874,146,22182
Eq QP,qpOASES,optimal,0.15065908432006836,313,534.7261409244527,146,22106
Eq QP,qpOASES,optimal,0.14433598518371582,299,329.3907127276282,146,22094


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.00034999847412109375,24,-63.50570614157047,15,90
Eq QP,qpOASES,optimal,0.0003809928894042969,26,-4.98342898203499,15,100
Eq QP,qpOASES,optimal,0.00041294097900390625,28,-11.960328344875592,15,84
Eq QP,qpOASES,optimal,0.0003788471221923828,25,0.9418700025329008,15,96
Eq QP,qpOASES,optimal,0.0004971027374267578,34,-28.282277384455377,15,90
Eq QP,qpOASES,optimal,0.0003688335418701172,26,-0.887064064012983,15,86
Eq QP,qpOASES,optimal,0.0004208087921142578,31,-4.399228998704278,15,94
Eq QP,qpOASES,optimal,0.00033402442932128906,23,-23.368496988508046,15,88
Eq QP,qpOASES,optimal,0.0004620552062988281,34,-146.16930971936105,15,84
Eq QP,qpOASES,optimal,0.0004291534423828125,32,-130.43503721676245,15,90


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0005118846893310547,31,1.5933609458793754,18,150
Eq QP,qpOASES,optimal,0.0005421638488769531,34,-1.876847749311913,18,132
Eq QP,qpOASES,optimal,0.0007560253143310547,44,-163.38904891434177,18,152
Eq QP,qpOASES,optimal,0.0005240440368652344,33,-28.52860325567755,18,142
Eq QP,qpOASES,optimal,0.0006442070007324219,41,-24.202514736933967,18,148
Eq QP,qpOASES,optimal,0.0004119873046875,25,7.287283557213842,18,150
Eq QP,qpOASES,optimal,0.00048613548278808594,30,-2.6228305675378976,18,140
Eq QP,qpOASES,optimal,0.0005910396575927734,38,0.1477462722654963,18,160
Eq QP,qpOASES,optimal,0.0005128383636474609,31,-24.42513070737487,18,132
Eq QP,qpOASES,optimal,0.0005521774291992188,34,8.80688611232028,18,136


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,max_iter_reached,999.6326060295105,3024,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6343491077423,3010,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.0082049369812,3034,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6263451576233,3029,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6144530773163,2996,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.0290160179138,3036,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.7880589962006,3022,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.280620098114,2995,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.8827500343323,2994,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.0324602127075,2997,,2009,4338636


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.5290958881378174,412,627.8072445662987,211,47502
Eq QP,qpOASES,optimal,0.6044008731842041,438,1019.054855231077,211,47528
Eq QP,qpOASES,optimal,0.5370640754699707,454,915.9174207115905,211,47460
Eq QP,qpOASES,optimal,0.5275700092315674,458,873.0929305741366,211,47456
Eq QP,qpOASES,optimal,0.49442005157470703,440,777.0661209462694,211,47480
Eq QP,qpOASES,optimal,0.48497891426086426,432,1146.0849027520237,211,47510
Eq QP,qpOASES,optimal,0.5065650939941406,442,731.0432515846895,211,47466
Eq QP,qpOASES,optimal,0.48954200744628906,436,648.1550497583329,211,47490
Eq QP,qpOASES,optimal,0.486677885055542,426,679.5709184139386,211,47534
Eq QP,qpOASES,optimal,0.48892998695373535,428,671.7969183364717,211,47474


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0008029937744140625,41,0.7387233272287715,23,246
Eq QP,qpOASES,optimal,0.0007920265197753906,41,2.4534309893228046,23,260
Eq QP,qpOASES,optimal,0.0009789466857910156,48,-8.019167100779946,23,276
Eq QP,qpOASES,optimal,0.0010399818420410156,52,-5.523696514023616,23,264
Eq QP,qpOASES,optimal,0.0008029937744140625,40,-40.01998147908354,23,266
Eq QP,qpOASES,optimal,0.0009160041809082031,44,4.656218983331541,23,310
Eq QP,qpOASES,optimal,0.0009372234344482422,48,10.080248125565234,23,248
Eq QP,qpOASES,optimal,0.0009481906890869141,46,-8.974081499962331,23,278
Eq QP,qpOASES,optimal,0.0008449554443359375,42,3.365948948169002,23,238
Eq QP,qpOASES,optimal,0.0010499954223632812,52,-5.98319284495772,23,260


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.001497030258178711,59,5.833066279807311,29,493
Eq QP,qpOASES,optimal,0.001767873764038086,68,-7.4832850431385305,29,493
Eq QP,qpOASES,optimal,0.0017311573028564453,65,13.11615606436361,29,501
Eq QP,qpOASES,optimal,0.0018310546875,68,-24.34278055860235,29,469
Eq QP,qpOASES,optimal,0.0015249252319335938,60,5.298510127401981,29,471
Eq QP,qpOASES,optimal,0.0017960071563720703,71,-5.518453111962902,29,479
Eq QP,qpOASES,optimal,0.0016028881072998047,64,5.557970016159865,29,487
Eq QP,qpOASES,optimal,0.0015439987182617188,60,-46.11134061756982,29,501
Eq QP,qpOASES,optimal,0.0015518665313720703,63,11.178523865105912,29,463
Eq QP,qpOASES,optimal,0.0016241073608398438,64,5.965643861163111,29,495


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,1.6738600730895996,660,1665.6902339760688,304,99263
Eq QP,qpOASES,optimal,1.6477291584014893,672,1626.0325075542428,304,99231
Eq QP,qpOASES,optimal,1.6270179748535156,656,1924.0047617551647,304,99275
Eq QP,qpOASES,optimal,1.6032490730285645,650,1966.476816908775,304,99217
Eq QP,qpOASES,optimal,1.5630381107330322,634,1518.4251933126955,304,99293
Eq QP,qpOASES,optimal,1.51727294921875,620,1630.1543350775953,304,99241
Eq QP,qpOASES,optimal,1.4807941913604736,608,2383.2588726572017,304,99247
Eq QP,qpOASES,optimal,1.5570151805877686,634,1313.5083484506818,304,99251
Eq QP,qpOASES,optimal,1.5571980476379395,634,2266.180428063127,304,99267
Eq QP,qpOASES,optimal,1.6081740856170654,652,1662.1453509998914,304,99261


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0035839080810546875,88,1.1533511563473045,39,1034
Eq QP,qpOASES,optimal,0.0032470226287841797,85,4.1561977640229,39,1034
Eq QP,qpOASES,optimal,0.0040628910064697266,106,17.340254823241658,39,1030
Eq QP,qpOASES,optimal,0.0037169456481933594,96,1.12998762047399,39,996
Eq QP,qpOASES,optimal,0.003220081329345703,84,23.183453999003266,39,1050
Eq QP,qpOASES,optimal,0.003217935562133789,83,24.51647495020145,39,990
Eq QP,qpOASES,optimal,0.0037229061126708984,96,10.265224491098747,39,1022
Eq QP,qpOASES,optimal,0.003022909164428711,77,9.207632715765229,39,1082
Eq QP,qpOASES,optimal,0.003907918930053711,96,17.190170522901056,39,1060
Eq QP,qpOASES,optimal,0.0033588409423828125,86,15.752368481576292,39,1056


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,4.932175159454346,935,3565.8288370864716,442,210016
Eq QP,qpOASES,optimal,4.785313129425049,907,3041.1767388278445,442,210006
Eq QP,qpOASES,optimal,4.891571998596191,925,3349.367054414757,442,210004
Eq QP,qpOASES,optimal,4.771941900253296,909,3570.827641869289,442,210012
Eq QP,qpOASES,optimal,4.980119943618774,935,3248.308856971194,442,210004
Eq QP,qpOASES,optimal,4.892254114151001,921,3866.265219502872,442,210012
Eq QP,qpOASES,optimal,4.988196134567261,937,3127.0734400775777,442,210004
Eq QP,qpOASES,optimal,5.060975074768066,957,3834.9686844817943,442,210008
Eq QP,qpOASES,optimal,4.570746898651123,875,3430.6394515429615,442,210010
Eq QP,qpOASES,optimal,4.990016937255859,937,3208.436549504534,442,210000


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.0074689388275146484,109,27.066381366004407,53,2261
Eq QP,qpOASES,optimal,0.006842136383056641,101,89.03189739272663,53,2201
Eq QP,qpOASES,optimal,0.006940126419067383,111,44.15643756724286,53,2253
Eq QP,qpOASES,optimal,0.006810903549194336,107,43.18994004518633,53,2239
Eq QP,qpOASES,optimal,0.0068399906158447266,106,24.8972558844546,53,2119
Eq QP,qpOASES,optimal,0.008026838302612305,121,23.819178519743446,53,2145
Eq QP,qpOASES,optimal,0.007197856903076172,115,23.565134865042978,53,2171
Eq QP,qpOASES,optimal,0.007516145706176758,122,14.989985891446098,53,2123
Eq QP,qpOASES,optimal,0.00859689712524414,127,62.0641804210451,53,2159
Eq QP,qpOASES,optimal,0.00882101058959961,126,64.89260391950582,53,2183


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,17.97760009765625,1308,6411.955171108696,644,445841
Eq QP,qpOASES,optimal,18.22604489326477,1358,7801.860674688798,644,445841
Eq QP,qpOASES,optimal,18.295578002929688,1338,7338.988661662409,644,445839
Eq QP,qpOASES,optimal,17.66154193878174,1338,6762.033220881793,644,445841
Eq QP,qpOASES,optimal,17.474693059921265,1296,6917.2150873009405,644,445841
Eq QP,qpOASES,optimal,17.67257308959961,1336,8289.651245404892,644,445839
Eq QP,qpOASES,optimal,17.60650897026062,1338,7127.585278801669,644,445841
Eq QP,qpOASES,optimal,18.12009286880493,1346,6613.4994469786525,644,445841
Eq QP,qpOASES,optimal,18.179086923599243,1372,9016.470834550695,644,445837
Eq QP,qpOASES,optimal,17.261295080184937,1308,7344.592893522331,644,445841


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,0.020215988159179688,163,37.33059066910036,73,4685
Eq QP,qpOASES,optimal,0.017943859100341797,157,83.41193406759308,73,4785
Eq QP,qpOASES,optimal,0.018124103546142578,155,120.26139520904292,73,4689
Eq QP,qpOASES,optimal,0.018687963485717773,161,80.82749378169208,73,4743
Eq QP,qpOASES,optimal,0.017236948013305664,147,128.27205926613044,73,4757
Eq QP,qpOASES,optimal,0.01769399642944336,149,68.00261627968445,73,4785
Eq QP,qpOASES,optimal,0.02109217643737793,171,132.14332817951555,73,4839
Eq QP,qpOASES,optimal,0.01951313018798828,159,140.72228027448892,73,4807
Eq QP,qpOASES,optimal,0.018762826919555664,164,76.82390475104198,73,4771
Eq QP,qpOASES,optimal,0.014970064163208008,137,79.11949976155191,73,4751


==> data/results/benchmark_problems_high_accuracy/qpOASES/Eq QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Eq QP,qpOASES,optimal,95.08332800865173,1928,17491.15572623754,940,949870
Eq QP,qpOASES,optimal,93.55727195739746,1912,16853.080317601438,940,949870
Eq QP,qpOASES,optimal,96.4328248500824,1966,17104.7972260229,940,949870
Eq QP,qpOASES,optimal,92.95519018173218,1902,21846.15168690599,940,949870
Eq QP,qpOASES,optimal,94.94346404075623,1942,15774.376661935426,940,949870
Eq QP,qpOASES,optimal,95.51716899871826,1942,19112.661283791866,940,949870
Eq QP,qpOASES,optimal,95.27244901657104,1934,14504.24808407494,940,949870
Eq QP,qpOASES,optimal,95.54082608222961,1958,18505.853552455068,940,949870
Eq QP,qpOASES,optimal,94.63204097747803,1912,17174.095790028456,940,949870
Eq QP,qpOASES,optimal,96.85587000846863,1952,18568.930925436136,940,949870


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,342.63648796081543,2840,314.30623462087965,10,7500
Huber,qpOASES,optimal,232.0224688053131,2413,286.7334729028136,10,7500
Huber,qpOASES,optimal,221.59310102462769,2452,308.9281519786905,10,7500
Huber,qpOASES,optimal,305.3374741077423,2711,297.2671903022653,10,7500
Huber,qpOASES,optimal,251.915687084198,2554,366.17745937101716,10,7500
Huber,qpOASES,optimal,286.77145195007324,2632,305.9157953910704,10,7500
Huber,qpOASES,optimal,331.6038019657135,2804,397.55154840043207,10,7500
Huber,qpOASES,optimal,254.84147715568542,2619,311.1850294686648,10,7500
Huber,qpOASES,optimal,351.4872350692749,2839,393.0794320174194,10,7500
Huber,qpOASES,optimal,314.27155399322515,2911,314.30697865957484,10,7500
Huber,qpOASES,optimal,341.6408190727234,2745,397.9114227783118,11,8415
Huber,qpOASES,optimal,316.68649911880493,2663,353.12449214667436,11,8415
Huber,qpOASES,optimal,356.44421911239624,2932,418.44377903014936,11,8415
Huber,qpOASES,optimal,423.86887288093567,3035,396.18989142521895,11,8415
Huber,qpOASES,optimal,328.840646982193,2694,323.54853520354715,11,8415
Huber,qpOASES,optimal,408.4541239738464,2965,384.77885927743057,11,8415
Huber,qpOASES,optimal,430.2387969493866,3026,337.1512814317176,11,8415
Huber,qpOASES,optimal,360.98256492614746,2921,338.55729566639275,11,8415
Huber,qpOASES,optimal,516.3584871292113,3325,413.9091660108757,11,8415
Huber,qpOASES,optimal,465.3502368927002,3164,336.78886004796806,11,8415
Huber,qpOASES,optimal,424.0864660739898,2988,305.42341254104764,12,9360
Huber,qpOASES,optimal,432.690477848053,2904,388.4308397949543,12,9360
Huber,qpOASES,optimal,512.2645618915558,3175,387.4405572700548,12,9360
Huber,qpOASES,optimal,467.92664217948914,3049,454.0981428507025,12,9360
Huber,qpOASES,optimal,444.68497681617737,2952,365.0414372180463,12,9360
Huber,qpOASES,optimal,481.01902294158936,3155,393.2035339114534,12,9360
Huber,qpOASES,optimal,448.0155720710754,3065,410.96072671807485,12,9360
Huber,qpOASES,optimal,448.34898686408997,3087,450.8756862597614,12,9360
Huber,qpOASES,optimal,446.2180960178375,3053,446.2563689184912,12,9360
Huber,qpOASES,optimal,482.0918869972229,2943,535.9474811503443,12,9360
Huber,qpOASES,optimal,737.8467538356781,3471,503.97578546405276,13,10335
Huber,qpOASES,optimal,605.6253869533539,3262,429.8404804225959,13,10335
Huber,qpOASES,optimal,788.1253020763397,3637,458.90337236384886,13,10335
Huber,qpOASES,optimal,663.125,3332,434.52386643719484,13,10335
Huber,qpOASES,optimal,603.2701969146729,3198,432.15720272044456,13,10335
Huber,qpOASES,optimal,637.9872901439668,3249,440.00510906336785,13,10335
Huber,qpOASES,optimal,599.2385330200195,3265,402.04314974751645,13,10335
Huber,qpOASES,optimal,611.9463980197906,3222,430.7591631994484,13,10335
Huber,qpOASES,optimal,721.2341179847717,3514,358.2097476707264,13,10335
Huber,qpOASES,optimal,549.9248881340027,3159,377.3539082563152,13,10335
Huber,qpOASES,optimal,879.4560110569,3604,532.0817469473063,14,11340
Huber,qpOASES,optimal,852.5605299472809,3560,429.6646113748122,14,11340
Huber,qpOASES,optimal,777.0881910324098,3419,412.45746029241684,14,11340
Huber,qpOASES,optimal,794.5227861404419,3585,455.12359689899927,14,11340
Huber,qpOASES,optimal,963.2296099662781,3807,522.5515647759083,14,11340
Huber,qpOASES,optimal,832.1315088272095,3427,520.6798442955734,14,11340
Huber,qpOASES,optimal,861.088620185852,3693,456.9813730952216,14,11340
Huber,qpOASES,optimal,763.1246750354767,3420,450.5599066626709,14,11340
Huber,qpOASES,optimal,758.1650750637054,3584,427.47595897541663,14,11340
Huber,qpOASES,optimal,902.7665078639984,3729,431.4590514834808,14,11340
Huber,qpOASES,max_iter_reached,1000.1665749549866,3339,,16,13440
Huber,qpOASES,max_iter_reached,999.7068219184875,3024,,16,13440
Huber,qpOASES,max_iter_reached,999.8925309181212,2937,,16,13440
Huber,qpOASES,max_iter_reached,999.62446808815,2975,,16,13440
Huber,qpOASES,max_iter_reached,999.852693080902,3170,,16,13440
Huber,qpOASES,max_iter_reached,1000.4325029850006,3052,,16,13440
Huber,qpOASES,max_iter_reached,999.8486399650574,2923,,16,13440
Huber,qpOASES,max_iter_reached,999.7477309703827,2843,,16,13440
Huber,qpOASES,max_iter_reached,999.6959431171416,3059,,16,13440
Huber,qpOASES,max_iter_reached,999.6709761619568,3237,,16,13440
Huber,qpOASES,max_iter_reached,999.9845201969148,2919,,17,14535
Huber,qpOASES,max_iter_reached,1000.0223259925842,2836,,17,14535
Huber,qpOASES,max_iter_reached,999.9247488975524,2606,,17,14535
Huber,qpOASES,max_iter_reached,999.6460158824921,2708,,17,14535
Huber,qpOASES,max_iter_reached,1000.0209670066832,3278,,17,14535
Huber,qpOASES,max_iter_reached,999.7479009628296,3034,,17,14535
Huber,qpOASES,max_iter_reached,999.7448601722716,2856,,17,14535
Huber,qpOASES,max_iter_reached,999.9780738353728,2778,,17,14535
Huber,qpOASES,max_iter_reached,999.7499299049376,3004,,17,14535
Huber,qpOASES,max_iter_reached,1000.0033020973206,2879,,17,14535
Huber,qpOASES,max_iter_reached,999.6466917991638,2126,,20,18000
Huber,qpOASES,max_iter_reached,1000.2049548625946,2516,,20,18000
Huber,qpOASES,max_iter_reached,999.8467309474944,2554,,20,18000
Huber,qpOASES,max_iter_reached,999.8939790725708,2738,,20,18000
Huber,qpOASES,max_iter_reached,999.5381472110747,2213,,20,18000
Huber,qpOASES,max_iter_reached,1000.318701028824,2924,,20,18000
Huber,qpOASES,max_iter_reached,1000.0578541755676,2486,,20,18000
Huber,qpOASES,max_iter_reached,1000.4537348747252,2675,,20,18000
Huber,qpOASES,max_iter_reached,1000.1446030139923,2611,,20,18000
Huber,qpOASES,max_iter_reached,1000.331645011902,2702,,20,18000
Huber,qpOASES,max_iter_reached,999.6881840229034,2830,,23,21735
Huber,qpOASES,max_iter_reached,999.522451877594,1974,,23,21735
Huber,qpOASES,max_iter_reached,999.7535610198976,2627,,23,21735
Huber,qpOASES,max_iter_reached,999.8495070934296,2241,,23,21735
Huber,qpOASES,max_iter_reached,1000.1775889396667,2200,,23,21735
Huber,qpOASES,max_iter_reached,999.9550459384918,2353,,23,21735
Huber,qpOASES,max_iter_reached,999.5752639770508,2178,,23,21735
Huber,qpOASES,max_iter_reached,999.808177947998,2453,,23,21735
Huber,qpOASES,max_iter_reached,999.4830710887908,2200,,23,21735
Huber,qpOASES,max_iter_reached,999.608659029007,2490,,23,21735
Huber,qpOASES,max_iter_reached,999.9521131515504,2465,,26,25740
Huber,qpOASES,max_iter_reached,999.8129069805144,2646,,26,25740
Huber,qpOASES,max_iter_reached,999.7160749435424,2475,,26,25740
Huber,qpOASES,max_iter_reached,1000.415205001831,2309,,26,25740
Huber,qpOASES,max_iter_reached,999.4465901851654,2008,,26,25740
Huber,qpOASES,max_iter_reached,999.7369930744172,2275,,26,25740
Huber,qpOASES,max_iter_reached,999.84494805336,2054,,26,25740
Huber,qpOASES,max_iter_reached,1000.3182411193848,2491,,26,25740
Huber,qpOASES,max_iter_reached,999.6227750778198,2018,,26,25740
Huber,qpOASES,max_iter_reached,1000.0138580799104,2342,,26,25740
Huber,qpOASES,max_iter_reached,1000.6639199256897,1773,,31,33015
Huber,qpOASES,max_iter_reached,999.7004129886627,1914,,31,33015
Huber,qpOASES,max_iter_reached,999.5384049415587,1924,,31,33015
Huber,qpOASES,max_iter_reached,1000.7159960269928,2227,,31,33015
Huber,qpOASES,max_iter_reached,999.8138790130616,2129,,31,33015
Huber,qpOASES,max_iter_reached,999.8603110313416,1681,,31,33015
Huber,qpOASES,max_iter_reached,999.5431079864502,2230,,31,33015
Huber,qpOASES,max_iter_reached,1000.3592491149902,1639,,31,33015
Huber,qpOASES,max_iter_reached,999.7189331054688,1702,,31,33015
Huber,qpOASES,max_iter_reached,999.6911671161653,2048,,31,33015
Huber,qpOASES,max_iter_reached,999.8588650226593,1629,,37,42735
Huber,qpOASES,max_iter_reached,999.893805027008,1558,,37,42735
Huber,qpOASES,max_iter_reached,999.551999092102,1381,,37,42735
Huber,qpOASES,max_iter_reached,1000.4368238449097,1688,,37,42735
Huber,qpOASES,max_iter_reached,999.4108369350432,1117,,37,42735
Huber,qpOASES,max_iter_reached,1000.4004180431366,1412,,37,42735
Huber,qpOASES,max_iter_reached,1000.104301929474,1695,,37,42735
Huber,qpOASES,max_iter_reached,999.474515914917,1715,,37,42735
Huber,qpOASES,max_iter_reached,999.696291923523,1626,,37,42735
Huber,qpOASES,max_iter_reached,999.932235956192,1519,,37,42735
Huber,qpOASES,max_iter_reached,999.2660830020903,1111,,45,57375
Huber,qpOASES,max_iter_reached,998.7936689853668,880,,45,57375
Huber,qpOASES,max_iter_reached,999.4196650981903,1155,,45,57375
Huber,qpOASES,max_iter_reached,999.2699911594392,1059,,45,57375
Huber,qpOASES,max_iter_reached,999.4439740180968,1119,,45,57375
Huber,qpOASES,max_iter_reached,1000.2408168315887,1140,,45,57375
Huber,qpOASES,max_iter_reached,999.8012959957124,1128,,45,57375
Huber,qpOASES,max_iter_reached,999.5202960968018,1117,,45,57375
Huber,qpOASES,max_iter_reached,999.6030509471892,1128,,45,57375
Huber,qpOASES,max_iter_reached,1000.4849710464478,910,,45,57375
Huber,qpOASES,max_iter_reached,1001.247239112854,740,,55,78375
Huber,qpOASES,max_iter_reached,999.0290548801422,735,,55,78375
Huber,qpOASES,max_iter_reached,999.2055180072784,694,,55,78375
Huber,qpOASES,max_iter_reached,998.5988388061523,693,,55,78375
Huber,qpOASES,max_iter_reached,999.1217749118804,659,,55,78375
Huber,qpOASES,max_iter_reached,999.2368531227112,740,,55,78375
Huber,qpOASES,max_iter_reached,1000.8530650138856,710,,55,78375
Huber,qpOASES,max_iter_reached,999.6836969852448,756,,55,78375
Huber,qpOASES,max_iter_reached,998.8670690059662,740,,55,78375
Huber,qpOASES,max_iter_reached,1001.7128689289093,757,,55,78375
Huber,qpOASES,max_iter_reached,999.611652135849,500,,68,110160
Huber,qpOASES,max_iter_reached,998.8203790187836,504,,68,110160
Huber,qpOASES,max_iter_reached,998.6659560203552,481,,68,110160
Huber,qpOASES,max_iter_reached,998.5004041194916,498,,68,110160
Huber,qpOASES,max_iter_reached,999.2538080215454,559,,68,110160
Huber,qpOASES,max_iter_reached,998.2412021160126,494,,68,110160
Huber,qpOASES,max_iter_reached,999.522269964218,539,,68,110160
Huber,qpOASES,max_iter_reached,998.3819198608397,507,,68,110160
Huber,qpOASES,max_iter_reached,999.0802290439606,518,,68,110160
Huber,qpOASES,max_iter_reached,1001.2863891124724,493,,68,110160
Huber,qpOASES,max_iter_reached,999.7727999687196,444,,84,156240
Huber,qpOASES,max_iter_reached,998.969006061554,451,,84,156240
Huber,qpOASES,max_iter_reached,999.5388460159302,428,,84,156240
Huber,qpOASES,max_iter_reached,1003.044464111328,416,,84,156240
Huber,qpOASES,max_iter_reached,1000.8030030727386,468,,84,156240
Huber,qpOASES,max_iter_reached,1002.7450189590454,414,,84,156240
Huber,qpOASES,max_iter_reached,999.4285321235657,443,,84,156240
Huber,qpOASES,max_iter_reached,999.388808965683,437,,84,156240
Huber,qpOASES,max_iter_reached,999.7973930835724,454,,84,156240
Huber,qpOASES,max_iter_reached,998.500500202179,388,,84,156240
Huber,qpOASES,max_iter_reached,999.3094260692596,327,,105,228375
Huber,qpOASES,max_iter_reached,999.4711611270903,328,,105,228375
Huber,qpOASES,max_iter_reached,998.7248930931092,324,,105,228375
Huber,qpOASES,max_iter_reached,999.1528708934784,329,,105,228375
Huber,qpOASES,max_iter_reached,999.3506798744203,326,,105,228375
Huber,qpOASES,max_iter_reached,997.879271030426,327,,105,228375
Huber,qpOASES,max_iter_reached,999.396369934082,328,,105,228375
Huber,qpOASES,max_iter_reached,997.8700699806212,326,,105,228375
Huber,qpOASES,max_iter_reached,999.6178090572356,329,,105,228375
Huber,qpOASES,max_iter_reached,997.4172990322113,328,,105,228375
Huber,qpOASES,max_iter_reached,997.0727920532228,210,,132,340560
Huber,qpOASES,max_iter_reached,1000.0147540569304,218,,132,340560
Huber,qpOASES,max_iter_reached,997.3291211128236,211,,132,340560
Huber,qpOASES,max_iter_reached,998.537202835083,214,,132,340560
Huber,qpOASES,max_iter_reached,999.346776008606,218,,132,340560
Huber,qpOASES,max_iter_reached,999.037796974182,219,,132,340560
Huber,qpOASES,max_iter_reached,997.2083778381348,217,,132,340560
Huber,qpOASES,max_iter_reached,998.9405658245088,217,,132,340560
Huber,qpOASES,max_iter_reached,1000.4092350006104,218,,132,340560
Huber,qpOASES,max_iter_reached,997.8385109901428,214,,132,340560
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,342.63648796081543,2840,314.30623462087965,10,7500
Huber,qpOASES,optimal,232.0224688053131,2413,286.73347290281356,10,7500
Huber,qpOASES,optimal,221.59310102462769,2452,308.92815197869055,10,7500
Huber,qpOASES,optimal,305.3374741077423,2711,297.2671903022653,10,7500
Huber,qpOASES,optimal,251.915687084198,2554,366.17745937101716,10,7500
Huber,qpOASES,optimal,286.77145195007324,2632,305.91579539107033,10,7500
Huber,qpOASES,optimal,331.6038019657135,2804,397.55154840043207,10,7500
Huber,qpOASES,optimal,254.84147715568542,2619,311.1850294686648,10,7500
Huber,qpOASES,optimal,351.4872350692749,2839,393.07943201741944,10,7500
Huber,qpOASES,optimal,314.2715539932251,2911,314.30697865957484,10,7500


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.3094260692596,327,,105,228375
Huber,qpOASES,max_iter_reached,999.4711611270905,328,,105,228375
Huber,qpOASES,max_iter_reached,998.7248930931091,324,,105,228375
Huber,qpOASES,max_iter_reached,999.1528708934784,329,,105,228375
Huber,qpOASES,max_iter_reached,999.3506798744202,326,,105,228375
Huber,qpOASES,max_iter_reached,997.879271030426,327,,105,228375
Huber,qpOASES,max_iter_reached,999.396369934082,328,,105,228375
Huber,qpOASES,max_iter_reached,997.8700699806213,326,,105,228375
Huber,qpOASES,max_iter_reached,999.6178090572357,329,,105,228375
Huber,qpOASES,max_iter_reached,997.4172990322113,328,,105,228375


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,341.6408190727234,2745,397.9114227783119,11,8415
Huber,qpOASES,optimal,316.68649911880493,2663,353.1244921466744,11,8415
Huber,qpOASES,optimal,356.44421911239624,2932,418.44377903014936,11,8415
Huber,qpOASES,optimal,423.86887288093567,3035,396.189891425219,11,8415
Huber,qpOASES,optimal,328.840646982193,2694,323.54853520354715,11,8415
Huber,qpOASES,optimal,408.45412397384644,2965,384.77885927743057,11,8415
Huber,qpOASES,optimal,430.2387969493866,3026,337.1512814317176,11,8415
Huber,qpOASES,optimal,360.98256492614746,2921,338.55729566639275,11,8415
Huber,qpOASES,optimal,516.3584871292114,3325,413.90916601087565,11,8415
Huber,qpOASES,optimal,465.3502368927002,3164,336.78886004796806,11,8415


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,424.08646607398987,2988,305.4234125410476,12,9360
Huber,qpOASES,optimal,432.690477848053,2904,388.4308397949543,12,9360
Huber,qpOASES,optimal,512.2645618915558,3175,387.4405572700548,12,9360
Huber,qpOASES,optimal,467.92664217948914,3049,454.0981428507025,12,9360
Huber,qpOASES,optimal,444.68497681617737,2952,365.04143721804627,12,9360
Huber,qpOASES,optimal,481.01902294158936,3155,393.20353391145335,12,9360
Huber,qpOASES,optimal,448.01557207107544,3065,410.96072671807485,12,9360
Huber,qpOASES,optimal,448.34898686408997,3087,450.8756862597614,12,9360
Huber,qpOASES,optimal,446.2180960178375,3053,446.25636891849115,12,9360
Huber,qpOASES,optimal,482.0918869972229,2943,535.9474811503443,12,9360


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,737.8467538356781,3471,503.97578546405265,13,10335
Huber,qpOASES,optimal,605.6253869533539,3262,429.8404804225959,13,10335
Huber,qpOASES,optimal,788.1253020763397,3637,458.9033723638489,13,10335
Huber,qpOASES,optimal,663.125,3332,434.5238664371948,13,10335
Huber,qpOASES,optimal,603.2701969146729,3198,432.15720272044456,13,10335
Huber,qpOASES,optimal,637.9872901439667,3249,440.0051090633679,13,10335
Huber,qpOASES,optimal,599.2385330200195,3265,402.0431497475165,13,10335
Huber,qpOASES,optimal,611.9463980197906,3222,430.7591631994484,13,10335
Huber,qpOASES,optimal,721.2341179847717,3514,358.20974767072636,13,10335
Huber,qpOASES,optimal,549.9248881340027,3159,377.35390825631526,13,10335


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,997.0727920532227,210,,132,340560
Huber,qpOASES,max_iter_reached,1000.0147540569305,218,,132,340560
Huber,qpOASES,max_iter_reached,997.3291211128235,211,,132,340560
Huber,qpOASES,max_iter_reached,998.537202835083,214,,132,340560
Huber,qpOASES,max_iter_reached,999.346776008606,218,,132,340560
Huber,qpOASES,max_iter_reached,999.0377969741821,219,,132,340560
Huber,qpOASES,max_iter_reached,997.2083778381348,217,,132,340560
Huber,qpOASES,max_iter_reached,998.9405658245087,217,,132,340560
Huber,qpOASES,max_iter_reached,1000.4092350006104,218,,132,340560
Huber,qpOASES,max_iter_reached,997.8385109901428,214,,132,340560


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,optimal,879.4560110569,3604,532.0817469473063,14,11340
Huber,qpOASES,optimal,852.5605299472809,3560,429.6646113748122,14,11340
Huber,qpOASES,optimal,777.0881910324097,3419,412.4574602924169,14,11340
Huber,qpOASES,optimal,794.5227861404419,3585,455.12359689899927,14,11340
Huber,qpOASES,optimal,963.2296099662781,3807,522.5515647759083,14,11340
Huber,qpOASES,optimal,832.1315088272095,3427,520.6798442955733,14,11340
Huber,qpOASES,optimal,861.088620185852,3693,456.9813730952216,14,11340
Huber,qpOASES,optimal,763.1246750354767,3420,450.55990666267087,14,11340
Huber,qpOASES,optimal,758.1650750637054,3584,427.47595897541663,14,11340
Huber,qpOASES,optimal,902.7665078639984,3729,431.45905148348066,14,11340


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.1665749549866,3339,,16,13440
Huber,qpOASES,max_iter_reached,999.7068219184875,3024,,16,13440
Huber,qpOASES,max_iter_reached,999.8925309181213,2937,,16,13440
Huber,qpOASES,max_iter_reached,999.62446808815,2975,,16,13440
Huber,qpOASES,max_iter_reached,999.8526930809021,3170,,16,13440
Huber,qpOASES,max_iter_reached,1000.4325029850006,3052,,16,13440
Huber,qpOASES,max_iter_reached,999.8486399650574,2923,,16,13440
Huber,qpOASES,max_iter_reached,999.7477309703827,2843,,16,13440
Huber,qpOASES,max_iter_reached,999.6959431171417,3059,,16,13440
Huber,qpOASES,max_iter_reached,999.6709761619568,3237,,16,13440


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.9845201969147,2919,,17,14535
Huber,qpOASES,max_iter_reached,1000.0223259925842,2836,,17,14535
Huber,qpOASES,max_iter_reached,999.9247488975525,2606,,17,14535
Huber,qpOASES,max_iter_reached,999.6460158824921,2708,,17,14535
Huber,qpOASES,max_iter_reached,1000.0209670066833,3278,,17,14535
Huber,qpOASES,max_iter_reached,999.7479009628296,3034,,17,14535
Huber,qpOASES,max_iter_reached,999.7448601722717,2856,,17,14535
Huber,qpOASES,max_iter_reached,999.9780738353729,2778,,17,14535
Huber,qpOASES,max_iter_reached,999.7499299049377,3004,,17,14535
Huber,qpOASES,max_iter_reached,1000.0033020973206,2879,,17,14535


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.6466917991638,2126,,20,18000
Huber,qpOASES,max_iter_reached,1000.2049548625946,2516,,20,18000
Huber,qpOASES,max_iter_reached,999.8467309474945,2554,,20,18000
Huber,qpOASES,max_iter_reached,999.8939790725708,2738,,20,18000
Huber,qpOASES,max_iter_reached,999.5381472110748,2213,,20,18000
Huber,qpOASES,max_iter_reached,1000.3187010288239,2924,,20,18000
Huber,qpOASES,max_iter_reached,1000.0578541755676,2486,,20,18000
Huber,qpOASES,max_iter_reached,1000.4537348747253,2675,,20,18000
Huber,qpOASES,max_iter_reached,1000.1446030139923,2611,,20,18000
Huber,qpOASES,max_iter_reached,1000.3316450119019,2702,,20,18000


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.6881840229034,2830,,23,21735
Huber,qpOASES,max_iter_reached,999.522451877594,1974,,23,21735
Huber,qpOASES,max_iter_reached,999.7535610198975,2627,,23,21735
Huber,qpOASES,max_iter_reached,999.8495070934296,2241,,23,21735
Huber,qpOASES,max_iter_reached,1000.1775889396667,2200,,23,21735
Huber,qpOASES,max_iter_reached,999.9550459384918,2353,,23,21735
Huber,qpOASES,max_iter_reached,999.5752639770508,2178,,23,21735
Huber,qpOASES,max_iter_reached,999.808177947998,2453,,23,21735
Huber,qpOASES,max_iter_reached,999.4830710887909,2200,,23,21735
Huber,qpOASES,max_iter_reached,999.608659029007,2490,,23,21735


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.9521131515503,2465,,26,25740
Huber,qpOASES,max_iter_reached,999.8129069805145,2646,,26,25740
Huber,qpOASES,max_iter_reached,999.7160749435425,2475,,26,25740
Huber,qpOASES,max_iter_reached,1000.415205001831,2309,,26,25740
Huber,qpOASES,max_iter_reached,999.4465901851654,2008,,26,25740
Huber,qpOASES,max_iter_reached,999.7369930744171,2275,,26,25740
Huber,qpOASES,max_iter_reached,999.84494805336,2054,,26,25740
Huber,qpOASES,max_iter_reached,1000.3182411193848,2491,,26,25740
Huber,qpOASES,max_iter_reached,999.6227750778198,2018,,26,25740
Huber,qpOASES,max_iter_reached,1000.0138580799103,2342,,26,25740


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1000.6639199256897,1773,,31,33015
Huber,qpOASES,max_iter_reached,999.7004129886627,1914,,31,33015
Huber,qpOASES,max_iter_reached,999.5384049415588,1924,,31,33015
Huber,qpOASES,max_iter_reached,1000.7159960269928,2227,,31,33015
Huber,qpOASES,max_iter_reached,999.8138790130615,2129,,31,33015
Huber,qpOASES,max_iter_reached,999.8603110313416,1681,,31,33015
Huber,qpOASES,max_iter_reached,999.5431079864502,2230,,31,33015
Huber,qpOASES,max_iter_reached,1000.3592491149902,1639,,31,33015
Huber,qpOASES,max_iter_reached,999.7189331054688,1702,,31,33015
Huber,qpOASES,max_iter_reached,999.6911671161652,2048,,31,33015


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.8588650226593,1629,,37,42735
Huber,qpOASES,max_iter_reached,999.893805027008,1558,,37,42735
Huber,qpOASES,max_iter_reached,999.551999092102,1381,,37,42735
Huber,qpOASES,max_iter_reached,1000.4368238449097,1688,,37,42735
Huber,qpOASES,max_iter_reached,999.4108369350433,1117,,37,42735
Huber,qpOASES,max_iter_reached,1000.4004180431366,1412,,37,42735
Huber,qpOASES,max_iter_reached,1000.1043019294739,1695,,37,42735
Huber,qpOASES,max_iter_reached,999.474515914917,1715,,37,42735
Huber,qpOASES,max_iter_reached,999.696291923523,1626,,37,42735
Huber,qpOASES,max_iter_reached,999.932235956192,1519,,37,42735


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.2660830020905,1111,,45,57375
Huber,qpOASES,max_iter_reached,998.7936689853668,880,,45,57375
Huber,qpOASES,max_iter_reached,999.4196650981903,1155,,45,57375
Huber,qpOASES,max_iter_reached,999.2699911594391,1059,,45,57375
Huber,qpOASES,max_iter_reached,999.4439740180969,1119,,45,57375
Huber,qpOASES,max_iter_reached,1000.2408168315887,1140,,45,57375
Huber,qpOASES,max_iter_reached,999.8012959957123,1128,,45,57375
Huber,qpOASES,max_iter_reached,999.5202960968018,1117,,45,57375
Huber,qpOASES,max_iter_reached,999.6030509471893,1128,,45,57375
Huber,qpOASES,max_iter_reached,1000.4849710464478,910,,45,57375


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,1001.247239112854,740,,55,78375
Huber,qpOASES,max_iter_reached,999.0290548801422,735,,55,78375
Huber,qpOASES,max_iter_reached,999.2055180072784,694,,55,78375
Huber,qpOASES,max_iter_reached,998.5988388061523,693,,55,78375
Huber,qpOASES,max_iter_reached,999.1217749118805,659,,55,78375
Huber,qpOASES,max_iter_reached,999.2368531227112,740,,55,78375
Huber,qpOASES,max_iter_reached,1000.8530650138855,710,,55,78375
Huber,qpOASES,max_iter_reached,999.6836969852448,756,,55,78375
Huber,qpOASES,max_iter_reached,998.8670690059662,740,,55,78375
Huber,qpOASES,max_iter_reached,1001.7128689289093,757,,55,78375


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.611652135849,500,,68,110160
Huber,qpOASES,max_iter_reached,998.8203790187836,504,,68,110160
Huber,qpOASES,max_iter_reached,998.6659560203552,481,,68,110160
Huber,qpOASES,max_iter_reached,998.5004041194916,498,,68,110160
Huber,qpOASES,max_iter_reached,999.2538080215454,559,,68,110160
Huber,qpOASES,max_iter_reached,998.2412021160126,494,,68,110160
Huber,qpOASES,max_iter_reached,999.5222699642181,539,,68,110160
Huber,qpOASES,max_iter_reached,998.3819198608398,507,,68,110160
Huber,qpOASES,max_iter_reached,999.0802290439606,518,,68,110160
Huber,qpOASES,max_iter_reached,1001.2863891124725,493,,68,110160


==> data/results/benchmark_problems_high_accuracy/qpOASES/Huber/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Huber,qpOASES,max_iter_reached,999.7727999687195,444,,84,156240
Huber,qpOASES,max_iter_reached,998.969006061554,451,,84,156240
Huber,qpOASES,max_iter_reached,999.5388460159302,428,,84,156240
Huber,qpOASES,max_iter_reached,1003.0444641113281,416,,84,156240
Huber,qpOASES,max_iter_reached,1000.8030030727386,468,,84,156240
Huber,qpOASES,max_iter_reached,1002.7450189590454,414,,84,156240
Huber,qpOASES,max_iter_reached,999.4285321235657,443,,84,156240
Huber,qpOASES,max_iter_reached,999.388808965683,437,,84,156240
Huber,qpOASES,max_iter_reached,999.7973930835724,454,,84,156240
Huber,qpOASES,max_iter_reached,998.500500202179,388,,84,156240


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,80.13876295089722,2104,1022.1682354356248,10,3540
Lasso,qpOASES,optimal,79.03607797622679,2098,1025.975440981542,10,3540
Lasso,qpOASES,optimal,78.43019199371338,2105,1082.5554242840244,10,3540
Lasso,qpOASES,optimal,77.95911502838135,2096,970.382431435056,10,3540
Lasso,qpOASES,optimal,80.42938995361328,2097,1051.8783129197839,10,3540
Lasso,qpOASES,optimal,80.56202507019044,2110,929.4669219188992,10,3540
Lasso,qpOASES,optimal,81.98601007461549,2123,1103.5194823002057,10,3540
Lasso,qpOASES,optimal,81.492919921875,2111,967.8677622663928,10,3540
Lasso,qpOASES,optimal,81.0037410259247,2088,1058.6277476548587,10,3540
Lasso,qpOASES,optimal,82.58531713485719,2144,983.0014012573663,10,3540
Lasso,qpOASES,optimal,114.13253092765808,2316,1084.5566334820517,11,4059
Lasso,qpOASES,optimal,113.56533622741699,2348,1007.034779880029,11,4059
Lasso,qpOASES,optimal,112.05269193649292,2324,1125.824291036823,11,4059
Lasso,qpOASES,optimal,114.55786490440369,2351,1138.700911789044,11,4059
Lasso,qpOASES,optimal,124.26827001571657,2314,1098.8102601412577,11,4059
Lasso,qpOASES,optimal,110.94572901725769,2307,1097.8560324288703,11,4059
Lasso,qpOASES,optimal,110.77894616127014,2293,1110.7129178759594,11,4059
Lasso,qpOASES,optimal,110.13369488716124,2310,1138.2699545345004,11,4059
Lasso,qpOASES,optimal,110.77372694015504,2310,1130.0865186943588,11,4059
Lasso,qpOASES,optimal,114.9364550113678,2322,1121.6011181641709,11,4059
Lasso,qpOASES,optimal,164.90390896797183,2541,1258.2954351283613,12,4608
Lasso,qpOASES,optimal,156.31991100311282,2524,1278.9366254459326,12,4608
Lasso,qpOASES,optimal,152.5753469467163,2513,1257.1634245080045,12,4608
Lasso,qpOASES,optimal,162.89772176742554,2553,1267.2089194826292,12,4608
Lasso,qpOASES,optimal,150.66170310974118,2548,1299.847546120168,12,4608
Lasso,qpOASES,optimal,152.89798998832703,2520,1220.356536268784,12,4608
Lasso,qpOASES,optimal,171.03623604774475,2516,1222.1608765878987,12,4608
Lasso,qpOASES,optimal,150.55577397346497,2531,1212.118106127007,12,4608
Lasso,qpOASES,optimal,150.88401699066162,2534,1251.7170089565802,12,4608
Lasso,qpOASES,optimal,156.12539601325992,2523,1202.5754552881413,12,4608
Lasso,qpOASES,optimal,202.00966000556943,2734,1352.4771832939862,13,5187
Lasso,qpOASES,optimal,198.4071729183197,2714,1224.3627535634039,13,5187
Lasso,qpOASES,optimal,210.06099486351013,2758,1372.8139175986646,13,5187
Lasso,qpOASES,optimal,193.78532195091248,2726,1274.1837664060722,13,5187
Lasso,qpOASES,optimal,198.21734189987183,2746,1344.210375112068,13,5187
Lasso,qpOASES,optimal,205.96933102607727,2741,1343.3696604801153,13,5187
Lasso,qpOASES,optimal,215.0872890949249,2765,1246.9618085453376,13,5187
Lasso,qpOASES,optimal,203.8177011013031,2725,1311.6522419362345,13,5187
Lasso,qpOASES,optimal,195.75882887840268,2735,1381.558468503402,13,5187
Lasso,qpOASES,optimal,201.39014506340027,2747,1311.202910716294,13,5187
Lasso,qpOASES,optimal,279.0898878574372,2959,1399.7944338078692,14,5796
Lasso,qpOASES,optimal,257.10168695449835,2966,1442.231943208342,14,5796
Lasso,qpOASES,optimal,267.15110111236567,2967,1487.9428848470666,14,5796
Lasso,qpOASES,optimal,283.3610911369324,2960,1465.0420514019165,14,5796
Lasso,qpOASES,optimal,257.33165884017944,2957,1367.04239640985,14,5796
Lasso,qpOASES,optimal,271.9976727962494,2961,1452.131080940153,14,5796
Lasso,qpOASES,optimal,294.24329686164856,2931,1506.5361780577325,14,5796
Lasso,qpOASES,optimal,257.95018100738525,2945,1390.1807836469382,14,5796
Lasso,qpOASES,optimal,256.08107805252075,2947,1348.8856763964661,14,5796
Lasso,qpOASES,optimal,270.77901196479803,2998,1442.9342863584916,14,5796
Lasso,qpOASES,optimal,431.4589309692383,3381,1609.7043574403754,16,7104
Lasso,qpOASES,optimal,489.5250079631805,3377,1680.708606480225,16,7104
Lasso,qpOASES,optimal,488.60900902748114,3362,1688.7785060709225,16,7104
Lasso,qpOASES,optimal,501.34947800636286,3361,1582.958669014744,16,7104
Lasso,qpOASES,optimal,425.66019892692566,3347,1533.6360301210739,16,7104
Lasso,qpOASES,optimal,476.8519840240479,3366,1578.4557152832285,16,7104
Lasso,qpOASES,optimal,463.70633697509766,3379,1703.2208854162525,16,7104
Lasso,qpOASES,optimal,420.8590769767761,3347,1626.8482063975766,16,7104
Lasso,qpOASES,optimal,447.12927198410034,3408,1595.0934524477816,16,7104
Lasso,qpOASES,optimal,427.168142080307,3375,1554.4048315319842,16,7104
Lasso,qpOASES,optimal,575.174106836319,3559,1793.5408194066958,17,7803
Lasso,qpOASES,optimal,569.9244868755342,3550,1794.3663679631077,17,7803
Lasso,qpOASES,optimal,574.4705331325531,3592,1809.8355494458456,17,7803
Lasso,qpOASES,optimal,503.67535996437067,3588,1843.7973342216635,17,7803
Lasso,qpOASES,optimal,590.9454598426819,3567,1907.103926774581,17,7803
Lasso,qpOASES,optimal,558.7569868564607,3605,1624.067366509859,17,7803
Lasso,qpOASES,optimal,577.8677940368652,3558,1747.8735875283642,17,7803
Lasso,qpOASES,optimal,598.1710770130157,3594,1854.7525551812985,17,7803
Lasso,qpOASES,optimal,522.6075210571289,3588,1787.4882569611634,17,7803
Lasso,qpOASES,optimal,587.2979149818419,3614,1843.196778986076,17,7803
Lasso,qpOASES,max_iter_reached,999.8584501743317,3664,,20,10080
Lasso,qpOASES,max_iter_reached,999.9480788707733,3779,,20,10080
Lasso,qpOASES,max_iter_reached,999.9590709209442,3588,,20,10080
Lasso,qpOASES,max_iter_reached,999.8435049057007,4184,,20,10080
Lasso,qpOASES,max_iter_reached,999.7783558368684,3898,,20,10080
Lasso,qpOASES,max_iter_reached,999.8335559368134,3717,,20,10080
Lasso,qpOASES,max_iter_reached,999.6839330196381,3663,,20,10080
Lasso,qpOASES,max_iter_reached,999.7284820079803,3658,,20,10080
Lasso,qpOASES,max_iter_reached,999.7496650218964,3603,,20,10080
Lasso,qpOASES,max_iter_reached,999.6786408424376,3648,,20,10080
Lasso,qpOASES,max_iter_reached,999.9199249744416,3006,,23,12627
Lasso,qpOASES,max_iter_reached,999.9501190185547,3120,,23,12627
Lasso,qpOASES,max_iter_reached,1000.0775661468506,2985,,23,12627
Lasso,qpOASES,max_iter_reached,999.8164310455322,3022,,23,12627
Lasso,qpOASES,max_iter_reached,1000.1549599170684,3034,,23,12627
Lasso,qpOASES,max_iter_reached,999.627671957016,3034,,23,12627
Lasso,qpOASES,max_iter_reached,1000.3531420230864,3009,,23,12627
Lasso,qpOASES,max_iter_reached,999.5979080200196,3020,,23,12627
Lasso,qpOASES,max_iter_reached,999.7111830711364,2991,,23,12627
Lasso,qpOASES,max_iter_reached,999.8818271160126,3039,,23,12627
Lasso,qpOASES,max_iter_reached,1000.3023648262024,2779,,26,15444
Lasso,qpOASES,max_iter_reached,999.8343400955199,2743,,26,15444
Lasso,qpOASES,max_iter_reached,999.7081580162047,2776,,26,15444
Lasso,qpOASES,max_iter_reached,999.644546031952,2793,,26,15444
Lasso,qpOASES,max_iter_reached,1000.0913798809053,2771,,26,15444
Lasso,qpOASES,max_iter_reached,999.8449831008912,2779,,26,15444
Lasso,qpOASES,max_iter_reached,1000.442440032959,2857,,26,15444
Lasso,qpOASES,max_iter_reached,1000.3876948356627,2739,,26,15444
Lasso,qpOASES,max_iter_reached,1000.1964480876924,2794,,26,15444
Lasso,qpOASES,max_iter_reached,1000.3632531166077,2723,,26,15444
Lasso,qpOASES,max_iter_reached,999.6035079956056,2472,,31,20739
Lasso,qpOASES,max_iter_reached,999.567950963974,2612,,31,20739
Lasso,qpOASES,max_iter_reached,999.9267139434814,2488,,31,20739
Lasso,qpOASES,max_iter_reached,1000.3591511249542,2604,,31,20739
Lasso,qpOASES,max_iter_reached,999.9644038677216,2539,,31,20739
Lasso,qpOASES,max_iter_reached,1000.0308969020844,2608,,31,20739
Lasso,qpOASES,max_iter_reached,999.6740679740906,2421,,31,20739
Lasso,qpOASES,max_iter_reached,999.7471010684967,2558,,31,20739
Lasso,qpOASES,max_iter_reached,999.8754649162292,2531,,31,20739
Lasso,qpOASES,max_iter_reached,999.5739750862123,2526,,31,20739
Lasso,qpOASES,max_iter_reached,1000.5032348632812,2417,,37,28083
Lasso,qpOASES,max_iter_reached,1000.3025920391084,2410,,37,28083
Lasso,qpOASES,max_iter_reached,999.7051749229432,2264,,37,28083
Lasso,qpOASES,max_iter_reached,1000.034157037735,2399,,37,28083
Lasso,qpOASES,max_iter_reached,999.8110189437866,2347,,37,28083
Lasso,qpOASES,max_iter_reached,1000.052328824997,2328,,37,28083
Lasso,qpOASES,max_iter_reached,1000.0586130619048,2260,,37,28083
Lasso,qpOASES,max_iter_reached,999.706272125244,2307,,37,28083
Lasso,qpOASES,max_iter_reached,1000.472778081894,2315,,37,28083
Lasso,qpOASES,max_iter_reached,1000.0199120044708,2375,,37,28083
Lasso,qpOASES,max_iter_reached,999.5763528347017,2045,,45,39555
Lasso,qpOASES,max_iter_reached,1000.0328679084778,2022,,45,39555
Lasso,qpOASES,max_iter_reached,999.5651049613953,2034,,45,39555
Lasso,qpOASES,max_iter_reached,999.8039858341216,2017,,45,39555
Lasso,qpOASES,max_iter_reached,1000.21128821373,2043,,45,39555
Lasso,qpOASES,max_iter_reached,999.757996082306,2099,,45,39555
Lasso,qpOASES,max_iter_reached,999.5660560131073,2134,,45,39555
Lasso,qpOASES,max_iter_reached,999.4489099979401,2087,,45,39555
Lasso,qpOASES,max_iter_reached,1000.2026579380037,2077,,45,39555
Lasso,qpOASES,max_iter_reached,999.8524270057678,2039,,45,39555
Lasso,qpOASES,max_iter_reached,999.6312379837036,1737,,55,56595
Lasso,qpOASES,max_iter_reached,999.8684248924257,1730,,55,56595
Lasso,qpOASES,max_iter_reached,1000.0090529918672,1780,,55,56595
Lasso,qpOASES,max_iter_reached,1000.0012950897217,1695,,55,56595
Lasso,qpOASES,max_iter_reached,999.35307598114,1723,,55,56595
Lasso,qpOASES,max_iter_reached,999.4982969760896,1718,,55,56595
Lasso,qpOASES,max_iter_reached,1000.2430138587953,1769,,55,56595
Lasso,qpOASES,max_iter_reached,999.8684329986572,1775,,55,56595
Lasso,qpOASES,max_iter_reached,999.5379951000214,1717,,55,56595
Lasso,qpOASES,max_iter_reached,999.784245967865,1744,,55,56595
Lasso,qpOASES,max_iter_reached,999.7734980583192,1417,,68,83232
Lasso,qpOASES,max_iter_reached,1000.2109470367433,1483,,68,83232
Lasso,qpOASES,max_iter_reached,999.2080459594728,1410,,68,83232
Lasso,qpOASES,max_iter_reached,999.2682220935823,1440,,68,83232
Lasso,qpOASES,max_iter_reached,999.2542338371277,1469,,68,83232
Lasso,qpOASES,max_iter_reached,999.3024790287018,1423,,68,83232
Lasso,qpOASES,max_iter_reached,999.8678851127625,1465,,68,83232
Lasso,qpOASES,max_iter_reached,999.5940418243408,1500,,68,83232
Lasso,qpOASES,max_iter_reached,999.8235070705414,1462,,68,83232
Lasso,qpOASES,max_iter_reached,999.7026410102844,1422,,68,83232
Lasso,qpOASES,max_iter_reached,1000.1027438640594,1194,,84,122976
Lasso,qpOASES,max_iter_reached,999.3424520492554,1224,,84,122976
Lasso,qpOASES,max_iter_reached,999.8890869617462,1224,,84,122976
Lasso,qpOASES,max_iter_reached,999.7280628681184,1188,,84,122976
Lasso,qpOASES,max_iter_reached,1000.0429239273072,1289,,84,122976
Lasso,qpOASES,max_iter_reached,999.0048780441284,1152,,84,122976
Lasso,qpOASES,max_iter_reached,999.6896359920503,1262,,84,122976
Lasso,qpOASES,max_iter_reached,1000.2211418151857,1233,,84,122976
Lasso,qpOASES,max_iter_reached,999.2997019290924,1242,,84,122976
Lasso,qpOASES,max_iter_reached,999.329745054245,1209,,84,122976
Lasso,qpOASES,max_iter_reached,1000.140406847,1113,,105,186795
Lasso,qpOASES,max_iter_reached,999.7553100585938,1069,,105,186795
Lasso,qpOASES,max_iter_reached,1000.36776304245,972,,105,186795
Lasso,qpOASES,max_iter_reached,999.1372580528259,1001,,105,186795
Lasso,qpOASES,max_iter_reached,1000.1213030815125,1045,,105,186795
Lasso,qpOASES,max_iter_reached,999.5246608257294,1074,,105,186795
Lasso,qpOASES,max_iter_reached,1000.0302200317384,1061,,105,186795
Lasso,qpOASES,max_iter_reached,1000.6940162181854,1012,,105,186795
Lasso,qpOASES,max_iter_reached,1000.5931341648102,1089,,105,186795
Lasso,qpOASES,max_iter_reached,999.0916209220886,992,,105,186795
Lasso,qpOASES,max_iter_reached,1000.0230679512024,983,,132,288288
Lasso,qpOASES,max_iter_reached,1000.4183480739594,1033,,132,288288
Lasso,qpOASES,max_iter_reached,999.8791780471802,1040,,132,288288
Lasso,qpOASES,max_iter_reached,1000.9607450962068,985,,132,288288
Lasso,qpOASES,max_iter_reached,1000.8482670783997,979,,132,288288
Lasso,qpOASES,max_iter_reached,999.594542980194,1061,,132,288288
Lasso,qpOASES,max_iter_reached,999.057226896286,902,,132,288288
Lasso,qpOASES,max_iter_reached,1000.3218050003052,1088,,132,288288
Lasso,qpOASES,max_iter_reached,999.5604901313782,984,,132,288288
Lasso,qpOASES,max_iter_reached,998.8724219799042,918,,132,288288
Lasso,qpOASES,max_iter_reached,999.0519499778748,768,,166,447204
Lasso,qpOASES,max_iter_reached,999.129737854004,774,,166,447204
Lasso,qpOASES,max_iter_reached,999.4468100070952,775,,166,447204
Lasso,qpOASES,max_iter_reached,999.4969799518584,774,,166,447204
Lasso,qpOASES,max_iter_reached,998.9657719135284,773,,166,447204
Lasso,qpOASES,max_iter_reached,999.2940170764923,767,,166,447204
Lasso,qpOASES,max_iter_reached,998.9824800491333,776,,166,447204
Lasso,qpOASES,max_iter_reached,1000.0577750205994,774,,166,447204
Lasso,qpOASES,max_iter_reached,998.8279252052307,779,,166,447204
Lasso,qpOASES,max_iter_reached,999.882416009903,773,,166,447204
Lasso,qpOASES,max_iter_reached,999.8657610416412,497,,209,697851
Lasso,qpOASES,max_iter_reached,999.505038022995,496,,209,697851
Lasso,qpOASES,max_iter_reached,999.8820669651033,501,,209,697851
Lasso,qpOASES,max_iter_reached,999.6263511180878,508,,209,697851
Lasso,qpOASES,max_iter_reached,998.3306400775908,498,,209,697851
Lasso,qpOASES,max_iter_reached,998.239368915558,496,,209,697851
Lasso,qpOASES,max_iter_reached,999.6579868793488,496,,209,697851
Lasso,qpOASES,max_iter_reached,998.0659239292144,500,,209,697851
Lasso,qpOASES,max_iter_reached,999.8503179550172,497,,209,697851
Lasso,qpOASES,max_iter_reached,998.8991689682007,497,,209,697851


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,80.13876295089722,2104,1022.1682354356248,10,3540
Lasso,qpOASES,optimal,79.0360779762268,2098,1025.9754409815419,10,3540
Lasso,qpOASES,optimal,78.43019199371338,2105,1082.5554242840244,10,3540
Lasso,qpOASES,optimal,77.95911502838135,2096,970.382431435056,10,3540
Lasso,qpOASES,optimal,80.42938995361328,2097,1051.878312919784,10,3540
Lasso,qpOASES,optimal,80.56202507019043,2110,929.4669219188993,10,3540
Lasso,qpOASES,optimal,81.98601007461548,2123,1103.5194823002057,10,3540
Lasso,qpOASES,optimal,81.492919921875,2111,967.8677622663929,10,3540
Lasso,qpOASES,optimal,81.00374102592468,2088,1058.6277476548587,10,3540
Lasso,qpOASES,optimal,82.58531713485718,2144,983.0014012573664,10,3540


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,1000.1404068470001,1113,,105,186795
Lasso,qpOASES,max_iter_reached,999.7553100585938,1069,,105,186795
Lasso,qpOASES,max_iter_reached,1000.36776304245,972,,105,186795
Lasso,qpOASES,max_iter_reached,999.1372580528259,1001,,105,186795
Lasso,qpOASES,max_iter_reached,1000.1213030815125,1045,,105,186795
Lasso,qpOASES,max_iter_reached,999.5246608257294,1074,,105,186795
Lasso,qpOASES,max_iter_reached,1000.0302200317383,1061,,105,186795
Lasso,qpOASES,max_iter_reached,1000.6940162181854,1012,,105,186795
Lasso,qpOASES,max_iter_reached,1000.5931341648102,1089,,105,186795
Lasso,qpOASES,max_iter_reached,999.0916209220886,992,,105,186795


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,114.13253092765808,2316,1084.5566334820517,11,4059
Lasso,qpOASES,optimal,113.56533622741699,2348,1007.034779880029,11,4059
Lasso,qpOASES,optimal,112.05269193649292,2324,1125.824291036823,11,4059
Lasso,qpOASES,optimal,114.55786490440369,2351,1138.7009117890439,11,4059
Lasso,qpOASES,optimal,124.26827001571655,2314,1098.8102601412577,11,4059
Lasso,qpOASES,optimal,110.94572901725769,2307,1097.8560324288705,11,4059
Lasso,qpOASES,optimal,110.77894616127014,2293,1110.7129178759594,11,4059
Lasso,qpOASES,optimal,110.13369488716125,2310,1138.2699545345004,11,4059
Lasso,qpOASES,optimal,110.77372694015503,2310,1130.0865186943588,11,4059
Lasso,qpOASES,optimal,114.9364550113678,2322,1121.601118164171,11,4059


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,164.9039089679718,2541,1258.2954351283613,12,4608
Lasso,qpOASES,optimal,156.3199110031128,2524,1278.9366254459323,12,4608
Lasso,qpOASES,optimal,152.5753469467163,2513,1257.1634245080045,12,4608
Lasso,qpOASES,optimal,162.89772176742554,2553,1267.2089194826292,12,4608
Lasso,qpOASES,optimal,150.6617031097412,2548,1299.8475461201679,12,4608
Lasso,qpOASES,optimal,152.89798998832703,2520,1220.3565362687839,12,4608
Lasso,qpOASES,optimal,171.03623604774475,2516,1222.1608765878989,12,4608
Lasso,qpOASES,optimal,150.55577397346497,2531,1212.118106127007,12,4608
Lasso,qpOASES,optimal,150.88401699066162,2534,1251.7170089565802,12,4608
Lasso,qpOASES,optimal,156.1253960132599,2523,1202.5754552881413,12,4608


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,202.00966000556946,2734,1352.4771832939862,13,5187
Lasso,qpOASES,optimal,198.4071729183197,2714,1224.362753563404,13,5187
Lasso,qpOASES,optimal,210.06099486351013,2758,1372.8139175986646,13,5187
Lasso,qpOASES,optimal,193.78532195091248,2726,1274.1837664060722,13,5187
Lasso,qpOASES,optimal,198.21734189987183,2746,1344.210375112068,13,5187
Lasso,qpOASES,optimal,205.96933102607727,2741,1343.3696604801153,13,5187
Lasso,qpOASES,optimal,215.08728909492493,2765,1246.9618085453374,13,5187
Lasso,qpOASES,optimal,203.8177011013031,2725,1311.6522419362345,13,5187
Lasso,qpOASES,optimal,195.7588288784027,2735,1381.5584685034019,13,5187
Lasso,qpOASES,optimal,201.39014506340027,2747,1311.202910716294,13,5187


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,1000.0230679512024,983,,132,288288
Lasso,qpOASES,max_iter_reached,1000.4183480739594,1033,,132,288288
Lasso,qpOASES,max_iter_reached,999.8791780471802,1040,,132,288288
Lasso,qpOASES,max_iter_reached,1000.9607450962067,985,,132,288288
Lasso,qpOASES,max_iter_reached,1000.8482670783997,979,,132,288288
Lasso,qpOASES,max_iter_reached,999.5945429801941,1061,,132,288288
Lasso,qpOASES,max_iter_reached,999.057226896286,902,,132,288288
Lasso,qpOASES,max_iter_reached,1000.3218050003052,1088,,132,288288
Lasso,qpOASES,max_iter_reached,999.5604901313782,984,,132,288288
Lasso,qpOASES,max_iter_reached,998.8724219799042,918,,132,288288


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,279.08988785743713,2959,1399.7944338078692,14,5796
Lasso,qpOASES,optimal,257.1016869544983,2966,1442.231943208342,14,5796
Lasso,qpOASES,optimal,267.1511011123657,2967,1487.9428848470668,14,5796
Lasso,qpOASES,optimal,283.3610911369324,2960,1465.0420514019165,14,5796
Lasso,qpOASES,optimal,257.33165884017944,2957,1367.04239640985,14,5796
Lasso,qpOASES,optimal,271.9976727962494,2961,1452.131080940153,14,5796
Lasso,qpOASES,optimal,294.24329686164856,2931,1506.5361780577323,14,5796
Lasso,qpOASES,optimal,257.95018100738525,2945,1390.1807836469382,14,5796
Lasso,qpOASES,optimal,256.08107805252075,2947,1348.885676396466,14,5796
Lasso,qpOASES,optimal,270.779011964798,2998,1442.9342863584914,14,5796


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,431.4589309692383,3381,1609.7043574403754,16,7104
Lasso,qpOASES,optimal,489.52500796318054,3377,1680.708606480225,16,7104
Lasso,qpOASES,optimal,488.6090090274811,3362,1688.7785060709225,16,7104
Lasso,qpOASES,optimal,501.3494780063629,3361,1582.958669014744,16,7104
Lasso,qpOASES,optimal,425.66019892692566,3347,1533.6360301210739,16,7104
Lasso,qpOASES,optimal,476.85198402404785,3366,1578.4557152832285,16,7104
Lasso,qpOASES,optimal,463.70633697509766,3379,1703.2208854162525,16,7104
Lasso,qpOASES,optimal,420.8590769767761,3347,1626.8482063975766,16,7104
Lasso,qpOASES,optimal,447.12927198410034,3408,1595.0934524477818,16,7104
Lasso,qpOASES,optimal,427.168142080307,3375,1554.4048315319842,16,7104


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.0519499778748,768,,166,447204
Lasso,qpOASES,max_iter_reached,999.1297378540039,774,,166,447204
Lasso,qpOASES,max_iter_reached,999.4468100070953,775,,166,447204
Lasso,qpOASES,max_iter_reached,999.4969799518585,774,,166,447204
Lasso,qpOASES,max_iter_reached,998.9657719135284,773,,166,447204
Lasso,qpOASES,max_iter_reached,999.2940170764923,767,,166,447204
Lasso,qpOASES,max_iter_reached,998.9824800491333,776,,166,447204
Lasso,qpOASES,max_iter_reached,1000.0577750205994,774,,166,447204
Lasso,qpOASES,max_iter_reached,998.8279252052307,779,,166,447204
Lasso,qpOASES,max_iter_reached,999.882416009903,773,,166,447204


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,optimal,575.174106836319,3559,1793.5408194066958,17,7803
Lasso,qpOASES,optimal,569.9244868755341,3550,1794.3663679631077,17,7803
Lasso,qpOASES,optimal,574.4705331325531,3592,1809.8355494458456,17,7803
Lasso,qpOASES,optimal,503.6753599643707,3588,1843.7973342216633,17,7803
Lasso,qpOASES,optimal,590.9454598426819,3567,1907.103926774581,17,7803
Lasso,qpOASES,optimal,558.7569868564606,3605,1624.067366509859,17,7803
Lasso,qpOASES,optimal,577.8677940368652,3558,1747.8735875283642,17,7803
Lasso,qpOASES,optimal,598.1710770130157,3594,1854.7525551812985,17,7803
Lasso,qpOASES,optimal,522.6075210571289,3588,1787.4882569611632,17,7803
Lasso,qpOASES,optimal,587.297914981842,3614,1843.1967789860762,17,7803


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.8584501743317,3664,,20,10080
Lasso,qpOASES,max_iter_reached,999.9480788707733,3779,,20,10080
Lasso,qpOASES,max_iter_reached,999.9590709209442,3588,,20,10080
Lasso,qpOASES,max_iter_reached,999.8435049057007,4184,,20,10080
Lasso,qpOASES,max_iter_reached,999.7783558368683,3898,,20,10080
Lasso,qpOASES,max_iter_reached,999.8335559368134,3717,,20,10080
Lasso,qpOASES,max_iter_reached,999.6839330196381,3663,,20,10080
Lasso,qpOASES,max_iter_reached,999.7284820079803,3658,,20,10080
Lasso,qpOASES,max_iter_reached,999.7496650218964,3603,,20,10080
Lasso,qpOASES,max_iter_reached,999.6786408424377,3648,,20,10080


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.8657610416412,497,,209,697851
Lasso,qpOASES,max_iter_reached,999.505038022995,496,,209,697851
Lasso,qpOASES,max_iter_reached,999.8820669651031,501,,209,697851
Lasso,qpOASES,max_iter_reached,999.6263511180878,508,,209,697851
Lasso,qpOASES,max_iter_reached,998.3306400775909,498,,209,697851
Lasso,qpOASES,max_iter_reached,998.2393689155579,496,,209,697851
Lasso,qpOASES,max_iter_reached,999.6579868793488,496,,209,697851
Lasso,qpOASES,max_iter_reached,998.0659239292145,500,,209,697851
Lasso,qpOASES,max_iter_reached,999.8503179550171,497,,209,697851
Lasso,qpOASES,max_iter_reached,998.8991689682007,497,,209,697851


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.9199249744415,3006,,23,12627
Lasso,qpOASES,max_iter_reached,999.9501190185547,3120,,23,12627
Lasso,qpOASES,max_iter_reached,1000.0775661468506,2985,,23,12627
Lasso,qpOASES,max_iter_reached,999.8164310455322,3022,,23,12627
Lasso,qpOASES,max_iter_reached,1000.1549599170685,3034,,23,12627
Lasso,qpOASES,max_iter_reached,999.627671957016,3034,,23,12627
Lasso,qpOASES,max_iter_reached,1000.3531420230865,3009,,23,12627
Lasso,qpOASES,max_iter_reached,999.5979080200195,3020,,23,12627
Lasso,qpOASES,max_iter_reached,999.7111830711365,2991,,23,12627
Lasso,qpOASES,max_iter_reached,999.8818271160126,3039,,23,12627


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,1000.3023648262024,2779,,26,15444
Lasso,qpOASES,max_iter_reached,999.83434009552,2743,,26,15444
Lasso,qpOASES,max_iter_reached,999.7081580162048,2776,,26,15444
Lasso,qpOASES,max_iter_reached,999.6445460319519,2793,,26,15444
Lasso,qpOASES,max_iter_reached,1000.0913798809052,2771,,26,15444
Lasso,qpOASES,max_iter_reached,999.8449831008911,2779,,26,15444
Lasso,qpOASES,max_iter_reached,1000.442440032959,2857,,26,15444
Lasso,qpOASES,max_iter_reached,1000.3876948356628,2739,,26,15444
Lasso,qpOASES,max_iter_reached,1000.1964480876923,2794,,26,15444
Lasso,qpOASES,max_iter_reached,1000.3632531166077,2723,,26,15444


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.6035079956055,2472,,31,20739
Lasso,qpOASES,max_iter_reached,999.567950963974,2612,,31,20739
Lasso,qpOASES,max_iter_reached,999.9267139434814,2488,,31,20739
Lasso,qpOASES,max_iter_reached,1000.3591511249542,2604,,31,20739
Lasso,qpOASES,max_iter_reached,999.9644038677216,2539,,31,20739
Lasso,qpOASES,max_iter_reached,1000.0308969020844,2608,,31,20739
Lasso,qpOASES,max_iter_reached,999.6740679740906,2421,,31,20739
Lasso,qpOASES,max_iter_reached,999.7471010684967,2558,,31,20739
Lasso,qpOASES,max_iter_reached,999.8754649162292,2531,,31,20739
Lasso,qpOASES,max_iter_reached,999.5739750862122,2526,,31,20739


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,1000.5032348632812,2417,,37,28083
Lasso,qpOASES,max_iter_reached,1000.3025920391083,2410,,37,28083
Lasso,qpOASES,max_iter_reached,999.7051749229431,2264,,37,28083
Lasso,qpOASES,max_iter_reached,1000.034157037735,2399,,37,28083
Lasso,qpOASES,max_iter_reached,999.8110189437866,2347,,37,28083
Lasso,qpOASES,max_iter_reached,1000.052328824997,2328,,37,28083
Lasso,qpOASES,max_iter_reached,1000.0586130619049,2260,,37,28083
Lasso,qpOASES,max_iter_reached,999.7062721252441,2307,,37,28083
Lasso,qpOASES,max_iter_reached,1000.4727780818939,2315,,37,28083
Lasso,qpOASES,max_iter_reached,1000.0199120044708,2375,,37,28083


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.5763528347015,2045,,45,39555
Lasso,qpOASES,max_iter_reached,1000.0328679084778,2022,,45,39555
Lasso,qpOASES,max_iter_reached,999.5651049613953,2034,,45,39555
Lasso,qpOASES,max_iter_reached,999.8039858341217,2017,,45,39555
Lasso,qpOASES,max_iter_reached,1000.2112882137299,2043,,45,39555
Lasso,qpOASES,max_iter_reached,999.7579960823059,2099,,45,39555
Lasso,qpOASES,max_iter_reached,999.5660560131073,2134,,45,39555
Lasso,qpOASES,max_iter_reached,999.4489099979401,2087,,45,39555
Lasso,qpOASES,max_iter_reached,1000.2026579380035,2077,,45,39555
Lasso,qpOASES,max_iter_reached,999.8524270057678,2039,,45,39555


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.6312379837036,1737,,55,56595
Lasso,qpOASES,max_iter_reached,999.8684248924255,1730,,55,56595
Lasso,qpOASES,max_iter_reached,1000.0090529918671,1780,,55,56595
Lasso,qpOASES,max_iter_reached,1000.0012950897217,1695,,55,56595
Lasso,qpOASES,max_iter_reached,999.3530759811401,1723,,55,56595
Lasso,qpOASES,max_iter_reached,999.4982969760895,1718,,55,56595
Lasso,qpOASES,max_iter_reached,1000.2430138587952,1769,,55,56595
Lasso,qpOASES,max_iter_reached,999.8684329986572,1775,,55,56595
Lasso,qpOASES,max_iter_reached,999.5379951000214,1717,,55,56595
Lasso,qpOASES,max_iter_reached,999.784245967865,1744,,55,56595


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,999.7734980583191,1417,,68,83232
Lasso,qpOASES,max_iter_reached,1000.2109470367432,1483,,68,83232
Lasso,qpOASES,max_iter_reached,999.2080459594727,1410,,68,83232
Lasso,qpOASES,max_iter_reached,999.2682220935822,1440,,68,83232
Lasso,qpOASES,max_iter_reached,999.2542338371277,1469,,68,83232
Lasso,qpOASES,max_iter_reached,999.3024790287018,1423,,68,83232
Lasso,qpOASES,max_iter_reached,999.8678851127625,1465,,68,83232
Lasso,qpOASES,max_iter_reached,999.5940418243408,1500,,68,83232
Lasso,qpOASES,max_iter_reached,999.8235070705414,1462,,68,83232
Lasso,qpOASES,max_iter_reached,999.7026410102844,1422,,68,83232


==> data/results/benchmark_problems_high_accuracy/qpOASES/Lasso/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Lasso,qpOASES,max_iter_reached,1000.1027438640594,1194,,84,122976
Lasso,qpOASES,max_iter_reached,999.3424520492554,1224,,84,122976
Lasso,qpOASES,max_iter_reached,999.8890869617462,1224,,84,122976
Lasso,qpOASES,max_iter_reached,999.7280628681183,1188,,84,122976
Lasso,qpOASES,max_iter_reached,1000.0429239273071,1289,,84,122976
Lasso,qpOASES,max_iter_reached,999.0048780441284,1152,,84,122976
Lasso,qpOASES,max_iter_reached,999.6896359920502,1262,,84,122976
Lasso,qpOASES,max_iter_reached,1000.2211418151855,1233,,84,122976
Lasso,qpOASES,max_iter_reached,999.2997019290924,1242,,84,122976
Lasso,qpOASES,max_iter_reached,999.329745054245,1209,,84,122976


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.03653383255004883,22,-3.1943749619162176,5,2760
Portfolio,qpOASES,optimal,0.04147815704345703,36,-2.256884289504506,5,2760
Portfolio,qpOASES,optimal,0.04940199851989746,44,-2.2532420016819623,5,2760
Portfolio,qpOASES,optimal,0.04538679122924805,40,-2.1594074700200485,5,2760
Portfolio,qpOASES,optimal,0.03391695022583008,28,-2.4344871608955683,5,2760
Portfolio,qpOASES,optimal,0.0572659969329834,34,-2.2379371347388033,5,2760
Portfolio,qpOASES,optimal,0.04392313957214356,29,-2.7000644335384325,5,2760
Portfolio,qpOASES,optimal,0.06801319122314453,41,-2.1079953935464504,5,2760
Portfolio,qpOASES,optimal,0.046597957611083984,27,-1.9785838258014252,5,2760
Portfolio,qpOASES,optimal,0.05672001838684083,37,-2.4384023977406413,5,2760
Portfolio,qpOASES,optimal,0.06311297416687013,28,-2.951893085461446,6,3612
Portfolio,qpOASES,optimal,0.09366202354431152,55,-2.2164371850737816,6,3612
Portfolio,qpOASES,optimal,0.04628300666809082,27,-2.143363360478132,6,3612
Portfolio,qpOASES,optimal,0.08635306358337402,51,-1.9381014661515332,6,3612
Portfolio,qpOASES,optimal,0.035050153732299805,21,-2.7252498761547757,6,3612
Portfolio,qpOASES,optimal,0.03802800178527832,23,-3.0379396937321514,6,3612
Portfolio,qpOASES,optimal,0.06738805770874022,40,-2.1578128509629075,6,3612
Portfolio,qpOASES,optimal,0.05308699607849121,34,-2.5884330866576253,6,3612
Portfolio,qpOASES,optimal,0.059076786041259766,35,-2.200945832467008,6,3612
Portfolio,qpOASES,optimal,0.05736088752746583,34,-2.326822680219572,6,3612
Portfolio,qpOASES,optimal,0.0980830192565918,36,-2.6408639292403158,7,4564
Portfolio,qpOASES,optimal,0.06434488296508789,26,-2.366689950915412,7,4564
Portfolio,qpOASES,optimal,0.06848788261413574,28,-2.7074676221235667,7,4564
Portfolio,qpOASES,optimal,0.08896613121032715,37,-2.4813758464899265,7,4564
Portfolio,qpOASES,optimal,0.12128114700317386,49,-2.19171628612987,7,4564
Portfolio,qpOASES,optimal,0.1281590461730957,49,-2.1749683313909554,7,4564
Portfolio,qpOASES,optimal,0.09074807167053224,39,-2.872842376734728,7,4564
Portfolio,qpOASES,optimal,0.11507201194763185,46,-2.4732413543508085,7,4564
Portfolio,qpOASES,optimal,0.07520699501037598,31,-2.3945913081064916,7,4564
Portfolio,qpOASES,optimal,0.10438299179077147,42,-2.420030578658982,7,4564
Portfolio,qpOASES,optimal,0.20995783805847168,59,-2.188036731787574,8,5616
Portfolio,qpOASES,optimal,0.20923805236816406,61,-2.5429360411306976,8,5616
Portfolio,qpOASES,optimal,0.1390819549560547,40,-2.4415555462851866,8,5616
Portfolio,qpOASES,optimal,0.13745403289794922,37,-2.491992953660496,8,5616
Portfolio,qpOASES,optimal,0.11540579795837402,35,-2.9201411117522036,8,5616
Portfolio,qpOASES,optimal,0.1619091033935547,43,-2.199117576905332,8,5616
Portfolio,qpOASES,optimal,0.14173102378845215,41,-2.7187606090103267,8,5616
Portfolio,qpOASES,optimal,0.19302892684936526,54,-2.2676930532900763,8,5616
Portfolio,qpOASES,optimal,0.19889307022094727,56,-2.07855112203189,8,5616
Portfolio,qpOASES,optimal,0.17972707748413086,52,-2.503664784707362,8,5616
Portfolio,qpOASES,optimal,0.2724459171295166,61,-2.404897519770558,9,6768
Portfolio,qpOASES,optimal,0.27018284797668457,59,-2.330205560343186,9,6768
Portfolio,qpOASES,optimal,0.2562661170959473,56,-2.235051422867558,9,6768
Portfolio,qpOASES,optimal,0.23183107376098636,49,-2.098818420458368,9,6768
Portfolio,qpOASES,optimal,0.16503190994262695,37,-2.4342599044157462,9,6768
Portfolio,qpOASES,optimal,0.17764782905578613,40,-2.7319165702449983,9,6768
Portfolio,qpOASES,optimal,0.19777297973632807,44,-2.7299592796624483,9,6768
Portfolio,qpOASES,optimal,0.2123420238494873,45,-2.399334530301858,9,6768
Portfolio,qpOASES,optimal,0.2535500526428223,58,-2.6601641880832796,9,6768
Portfolio,qpOASES,optimal,0.16035008430480954,35,-2.3875291057890733,9,6768
Portfolio,qpOASES,optimal,0.3221590518951416,50,-2.5246544857578157,10,8020
Portfolio,qpOASES,optimal,0.3685739040374756,55,-2.490382195253379,10,8020
Portfolio,qpOASES,optimal,0.3075141906738281,46,-2.746298276994829,10,8020
Portfolio,qpOASES,optimal,0.28587913513183594,46,-2.963205526936086,10,8020
Portfolio,qpOASES,optimal,0.3556070327758789,56,-2.7501325025742167,10,8020
Portfolio,qpOASES,optimal,0.3343439102172852,52,-2.5252880788507635,10,8020
Portfolio,qpOASES,optimal,0.35611796379089355,53,-2.3475782375181904,10,8020
Portfolio,qpOASES,optimal,0.300199031829834,50,-2.6398732389336192,10,8020
Portfolio,qpOASES,optimal,0.4059720039367676,59,-2.4705796199275767,10,8020
Portfolio,qpOASES,optimal,0.3159589767456055,50,-2.6589234678263503,10,8020
Portfolio,qpOASES,optimal,0.6181349754333496,62,-2.5858806248205983,12,10824
Portfolio,qpOASES,optimal,0.4938359260559082,48,-2.67825906319762,12,10824
Portfolio,qpOASES,optimal,0.539370059967041,55,-2.7899601489547368,12,10824
Portfolio,qpOASES,optimal,0.7203171253204346,73,-2.5225751032564823,12,10824
Portfolio,qpOASES,optimal,0.6840720176696777,70,-2.363402606732603,12,10824
Portfolio,qpOASES,optimal,0.6511111259460449,64,-2.6021965508089737,12,10824
Portfolio,qpOASES,optimal,0.6334989070892334,64,-2.5028134894459284,12,10824
Portfolio,qpOASES,optimal,0.569911003112793,57,-2.4303357781544714,12,10824
Portfolio,qpOASES,optimal,0.4810280799865722,49,-2.6624224832619454,12,10824
Portfolio,qpOASES,optimal,0.7585628032684326,80,-2.5891737389996967,12,10824
Portfolio,qpOASES,optimal,0.6458730697631836,48,-3.2889297986941637,14,14028
Portfolio,qpOASES,optimal,0.9933841228485109,70,-2.4636136675611247,14,14028
Portfolio,qpOASES,optimal,0.9370520114898682,68,-2.4213668699252984,14,14028
Portfolio,qpOASES,optimal,1.0870461463928225,78,-2.4811577312453337,14,14028
Portfolio,qpOASES,optimal,0.9504520893096924,68,-2.752149580475763,14,14028
Portfolio,qpOASES,optimal,1.1325438022613523,81,-2.4082514847461827,14,14028
Portfolio,qpOASES,optimal,1.1177029609680176,82,-2.3956878217025777,14,14028
Portfolio,qpOASES,optimal,1.0233399868011477,73,-2.6491250577848056,14,14028
Portfolio,qpOASES,optimal,0.8413009643554688,60,-2.8119696559769034,14,14028
Portfolio,qpOASES,optimal,0.9202950000762941,64,-2.3521669320518033,14,14028
Portfolio,qpOASES,optimal,1.488739013671875,81,-2.362856072742886,16,17632
Portfolio,qpOASES,optimal,1.1077289581298828,62,-2.7942272735988443,16,17632
Portfolio,qpOASES,optimal,1.2787539958953855,71,-2.4606845225140432,16,17632
Portfolio,qpOASES,optimal,1.597642183303833,87,-2.3606105823715127,16,17632
Portfolio,qpOASES,optimal,1.3177900314331057,75,-2.654048499525369,16,17632
Portfolio,qpOASES,optimal,1.5834431648254397,87,-2.2587784703120795,16,17632
Portfolio,qpOASES,optimal,1.6598138809204102,91,-2.501857865884691,16,17632
Portfolio,qpOASES,optimal,1.51965594291687,87,-2.6025503018750853,16,17632
Portfolio,qpOASES,optimal,1.4271888732910156,76,-2.466848727612664,16,17632
Portfolio,qpOASES,optimal,1.3221900463104248,73,-2.553351095734559,16,17632
Portfolio,qpOASES,optimal,2.738548994064331,95,-2.569417493960398,20,26040
Portfolio,qpOASES,optimal,2.824212074279785,102,-2.4708790239451277,20,26040
Portfolio,qpOASES,optimal,3.053086996078491,107,-2.4624538134812317,20,26040
Portfolio,qpOASES,optimal,2.265460968017578,80,-2.550515334441677,20,26040
Portfolio,qpOASES,optimal,3.189389944076538,113,-2.3864598563326394,20,26040
Portfolio,qpOASES,optimal,3.5203678607940674,124,-2.361890690851129,20,26040
Portfolio,qpOASES,optimal,2.4919300079345703,90,-2.6822272577475132,20,26040
Portfolio,qpOASES,optimal,2.818689107894897,96,-2.5352120020881252,20,26040
Portfolio,qpOASES,optimal,2.865257978439331,100,-2.5537476816534936,20,26040
Portfolio,qpOASES,optimal,2.705004930496216,93,-2.684648004323753,20,26040
Portfolio,qpOASES,optimal,4.728280067443848,117,-2.6186318521645258,24,36048
Portfolio,qpOASES,optimal,4.639585018157959,109,-2.5315260974744698,24,36048
Portfolio,qpOASES,optimal,5.39856219291687,133,-2.3934004979303665,24,36048
Portfolio,qpOASES,optimal,5.083279848098755,126,-2.324392042894852,24,36048
Portfolio,qpOASES,optimal,4.5585598945617685,112,-2.5694317174716583,24,36048
Portfolio,qpOASES,optimal,5.071587085723877,126,-2.6330028454917347,24,36048
Portfolio,qpOASES,optimal,4.9119861125946045,119,-2.445686747245435,24,36048
Portfolio,qpOASES,optimal,4.686753988265991,112,-2.464696408950187,24,36048
Portfolio,qpOASES,optimal,4.657174825668335,115,-2.640962685691066,24,36048
Portfolio,qpOASES,optimal,4.889114141464233,122,-2.5189516607696354,24,36048
Portfolio,qpOASES,optimal,7.22321605682373,113,-2.7927502984865296,28,47656
Portfolio,qpOASES,optimal,7.559077024459839,140,-2.7106865292013453,28,47656
Portfolio,qpOASES,optimal,7.107522010803223,129,-2.9005551719875102,28,47656
Portfolio,qpOASES,optimal,6.05541205406189,107,-2.692517939483073,28,47656
Portfolio,qpOASES,optimal,7.889446020126343,140,-2.484157533644813,28,47656
Portfolio,qpOASES,optimal,8.243736982345581,148,-2.433750990473977,28,47656
Portfolio,qpOASES,optimal,7.474871158599853,131,-2.641616465615612,28,47656
Portfolio,qpOASES,optimal,6.914401054382324,123,-2.7320536887805495,28,47656
Portfolio,qpOASES,optimal,6.957452058792113,127,-2.429334686528612,28,47656
Portfolio,qpOASES,optimal,8.460299015045166,153,-2.572991819159105,28,47656
Portfolio,qpOASES,optimal,20.451086044311523,196,-2.602286538883189,35,71820
Portfolio,qpOASES,optimal,13.89494514465332,161,-2.494188986381756,35,71820
Portfolio,qpOASES,optimal,13.467178106307983,157,-2.695045675822988,35,71820
Portfolio,qpOASES,optimal,13.721372842788696,163,-2.580944158026143,35,71820
Portfolio,qpOASES,optimal,14.363650798797607,164,-2.554459361443525,35,71820
Portfolio,qpOASES,optimal,12.703503131866455,146,-2.6356430662861814,35,71820
Portfolio,qpOASES,optimal,13.598778009414673,161,-2.6414508682813524,35,71820
Portfolio,qpOASES,optimal,14.648359060287476,169,-2.5412206996131967,35,71820
Portfolio,qpOASES,optimal,13.00457000732422,149,-2.5236003159559304,35,71820
Portfolio,qpOASES,optimal,13.052731037139893,151,-2.5130432276228136,35,71820
Portfolio,qpOASES,optimal,24.98157000541687,192,-2.6886153921760023,43,105436
Portfolio,qpOASES,optimal,23.445189952850342,183,-2.58596035580242,43,105436
Portfolio,qpOASES,optimal,25.61992311477661,196,-2.60929751441921,43,105436
Portfolio,qpOASES,optimal,27.10799789428711,211,-2.5562550067643306,43,105436
Portfolio,qpOASES,optimal,27.57246494293213,197,-2.6064392484461063,43,105436
Portfolio,qpOASES,optimal,27.566822052001953,213,-2.543527798526483,43,105436
Portfolio,qpOASES,optimal,22.685633897781372,176,-2.5569478730389985,43,105436
Portfolio,qpOASES,optimal,23.512691974639893,182,-2.5864854103156087,43,105436
Portfolio,qpOASES,optimal,27.520883083343506,214,-2.5967623074203443,43,105436
Portfolio,qpOASES,optimal,26.62882089614868,202,-2.512774516211104,43,105436
Portfolio,qpOASES,optimal,51.11049008369446,248,-2.611212680637883,52,150904
Portfolio,qpOASES,optimal,52.23110103607178,248,-2.4633387447808186,52,150904
Portfolio,qpOASES,optimal,52.55696105957031,252,-2.5409354682029117,52,150904
Portfolio,qpOASES,optimal,43.15352201461792,212,-2.6207044708711837,52,150904
Portfolio,qpOASES,optimal,50.163484811782844,247,-2.555575679247979,52,150904
Portfolio,qpOASES,optimal,42.02592897415161,212,-2.7176017507369665,52,150904
Portfolio,qpOASES,optimal,40.47570610046387,200,-2.7127220902718108,52,150904
Portfolio,qpOASES,optimal,43.30340099334717,219,-2.6559812092881967,52,150904
Portfolio,qpOASES,optimal,42.88809490203858,211,-2.620358353233,52,150904
Portfolio,qpOASES,optimal,50.79766893386841,250,-2.560286925956856,52,150904
Portfolio,qpOASES,optimal,108.01228618621826,291,-2.744066501045219,65,230880
Portfolio,qpOASES,optimal,100.08564496040344,279,-2.5580985887433387,65,230880
Portfolio,qpOASES,optimal,107.27526092529295,288,-2.4918564622659183,65,230880
Portfolio,qpOASES,optimal,103.75433397293092,290,-2.7288405014759523,65,230880
Portfolio,qpOASES,optimal,102.3982150554657,288,-2.7002111833558797,65,230880
Portfolio,qpOASES,optimal,101.3099479675293,288,-2.6632567015249635,65,230880
Portfolio,qpOASES,optimal,98.33903980255128,268,-2.4735083698871767,65,230880
Portfolio,qpOASES,optimal,105.49633002281188,292,-2.6559452080977826,65,230880
Portfolio,qpOASES,optimal,94.0130500793457,260,-2.6757666902059234,65,230880
Portfolio,qpOASES,optimal,103.34725499153136,274,-2.4628720431622675,65,230880
Portfolio,qpOASES,optimal,184.86919498443604,355,-2.7079909387435968,80,344160
Portfolio,qpOASES,optimal,196.60117602348328,370,-2.544199298793371,80,344160
Portfolio,qpOASES,optimal,184.71634697914124,348,-2.57183755486736,80,344160
Portfolio,qpOASES,optimal,191.1138210296631,369,-2.441171255720737,80,344160
Portfolio,qpOASES,optimal,188.67019295692444,369,-2.66460788286855,80,344160
Portfolio,qpOASES,optimal,177.90733909606934,351,-2.4913907094949264,80,344160
Portfolio,qpOASES,optimal,172.80305695533752,340,-2.6081117546528594,80,344160
Portfolio,qpOASES,optimal,180.4179949760437,348,-2.5079118610801157,80,344160
Portfolio,qpOASES,optimal,184.58290004730225,343,-2.5480557161830486,80,344160
Portfolio,qpOASES,optimal,156.87369394302368,306,-2.6616461656978787,80,344160
Portfolio,qpOASES,optimal,335.4130401611328,437,-2.6322188903239305,99,519948
Portfolio,qpOASES,optimal,297.6277151107788,383,-2.6985193546035915,99,519948
Portfolio,qpOASES,optimal,314.45271086692816,406,-2.611759334621936,99,519948
Portfolio,qpOASES,optimal,327.56173110008234,422,-2.723335014387526,99,519948
Portfolio,qpOASES,optimal,297.15896296501165,387,-2.7245158666171907,99,519948
Portfolio,qpOASES,optimal,345.65269112586975,450,-2.602414198019215,99,519948
Portfolio,qpOASES,optimal,334.14850807189936,425,-2.600007972727402,99,519948
Portfolio,qpOASES,optimal,329.937353849411,417,-2.667513960496636,99,519948
Portfolio,qpOASES,optimal,323.4093561172485,420,-2.607836563659466,99,519948
Portfolio,qpOASES,optimal,337.4564890861511,439,-2.6687245983725907,99,519948
Portfolio,qpOASES,optimal,635.6027669906616,539,-2.554923379138225,124,806248
Portfolio,qpOASES,optimal,646.0753061771393,530,-2.564927129560426,124,806248
Portfolio,qpOASES,optimal,614.6644389629364,511,-2.678694375668825,124,806248
Portfolio,qpOASES,optimal,614.4826600551605,527,-2.61498348866255,124,806248
Portfolio,qpOASES,optimal,639.0270891189575,544,-2.5978458039044927,124,806248
Portfolio,qpOASES,optimal,624.5869657993318,535,-2.638494875293357,124,806248
Portfolio,qpOASES,optimal,598.7011489868164,510,-2.706796770384069,124,806248
Portfolio,qpOASES,optimal,603.1116089820863,510,-2.5903589482501146,124,806248
Portfolio,qpOASES,optimal,670.0164840221405,559,-2.5793276390111486,124,806248
Portfolio,qpOASES,optimal,584.3162760734557,497,-2.618376695921873,124,806248
Portfolio,qpOASES,max_iter_reached,998.9315989017488,551,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.9035310745239,552,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.4421420097352,554,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.55970788002,552,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.8838698863983,543,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.9136400222777,541,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.3092238903046,556,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.5550940036774,543,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.0231020450592,546,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.5285580158234,544,,154,1232308


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.3221590518951416,50,-2.524654485757816,10,8020
Portfolio,qpOASES,optimal,0.3685739040374756,55,-2.490382195253379,10,8020
Portfolio,qpOASES,optimal,0.3075141906738281,46,-2.746298276994829,10,8020
Portfolio,qpOASES,optimal,0.28587913513183594,46,-2.9632055269360866,10,8020
Portfolio,qpOASES,optimal,0.3556070327758789,56,-2.7501325025742167,10,8020
Portfolio,qpOASES,optimal,0.33434391021728516,52,-2.5252880788507635,10,8020
Portfolio,qpOASES,optimal,0.35611796379089355,53,-2.3475782375181904,10,8020
Portfolio,qpOASES,optimal,0.300199031829834,50,-2.639873238933619,10,8020
Portfolio,qpOASES,optimal,0.4059720039367676,59,-2.4705796199275767,10,8020
Portfolio,qpOASES,optimal,0.31595897674560547,50,-2.65892346782635,10,8020


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.6181349754333496,62,-2.5858806248205983,12,10824
Portfolio,qpOASES,optimal,0.4938359260559082,48,-2.6782590631976197,12,10824
Portfolio,qpOASES,optimal,0.539370059967041,55,-2.789960148954737,12,10824
Portfolio,qpOASES,optimal,0.7203171253204346,73,-2.5225751032564823,12,10824
Portfolio,qpOASES,optimal,0.6840720176696777,70,-2.363402606732603,12,10824
Portfolio,qpOASES,optimal,0.6511111259460449,64,-2.6021965508089737,12,10824
Portfolio,qpOASES,optimal,0.6334989070892334,64,-2.5028134894459284,12,10824
Portfolio,qpOASES,optimal,0.569911003112793,57,-2.4303357781544714,12,10824
Portfolio,qpOASES,optimal,0.48102807998657227,49,-2.6624224832619454,12,10824
Portfolio,qpOASES,optimal,0.7585628032684326,80,-2.5891737389996967,12,10824


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n124.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,635.6027669906616,539,-2.554923379138225,124,806248
Portfolio,qpOASES,optimal,646.0753061771393,530,-2.564927129560426,124,806248
Portfolio,qpOASES,optimal,614.6644389629364,511,-2.678694375668825,124,806248
Portfolio,qpOASES,optimal,614.4826600551605,527,-2.61498348866255,124,806248
Portfolio,qpOASES,optimal,639.0270891189575,544,-2.5978458039044927,124,806248
Portfolio,qpOASES,optimal,624.5869657993317,535,-2.6384948752933575,124,806248
Portfolio,qpOASES,optimal,598.7011489868164,510,-2.706796770384069,124,806248
Portfolio,qpOASES,optimal,603.1116089820862,510,-2.5903589482501146,124,806248
Portfolio,qpOASES,optimal,670.0164840221405,559,-2.5793276390111486,124,806248
Portfolio,qpOASES,optimal,584.3162760734558,497,-2.618376695921873,124,806248


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.6458730697631836,48,-3.288929798694164,14,14028
Portfolio,qpOASES,optimal,0.9933841228485107,70,-2.463613667561125,14,14028
Portfolio,qpOASES,optimal,0.9370520114898682,68,-2.4213668699252984,14,14028
Portfolio,qpOASES,optimal,1.0870461463928223,78,-2.4811577312453337,14,14028
Portfolio,qpOASES,optimal,0.9504520893096924,68,-2.752149580475763,14,14028
Portfolio,qpOASES,optimal,1.1325438022613525,81,-2.4082514847461827,14,14028
Portfolio,qpOASES,optimal,1.1177029609680176,82,-2.3956878217025777,14,14028
Portfolio,qpOASES,optimal,1.0233399868011475,73,-2.6491250577848056,14,14028
Portfolio,qpOASES,optimal,0.8413009643554688,60,-2.8119696559769034,14,14028
Portfolio,qpOASES,optimal,0.920295000076294,64,-2.352166932051803,14,14028


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n154.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,max_iter_reached,998.9315989017487,551,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.9035310745239,552,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.4421420097351,554,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.5597078800201,552,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.8838698863983,543,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.9136400222778,541,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.3092238903046,556,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.5550940036774,543,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.0231020450592,546,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.5285580158234,544,,154,1232308


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,1.488739013671875,81,-2.362856072742886,16,17632
Portfolio,qpOASES,optimal,1.1077289581298828,62,-2.794227273598844,16,17632
Portfolio,qpOASES,optimal,1.2787539958953857,71,-2.4606845225140432,16,17632
Portfolio,qpOASES,optimal,1.597642183303833,87,-2.3606105823715127,16,17632
Portfolio,qpOASES,optimal,1.3177900314331055,75,-2.654048499525369,16,17632
Portfolio,qpOASES,optimal,1.5834431648254395,87,-2.2587784703120795,16,17632
Portfolio,qpOASES,optimal,1.6598138809204102,91,-2.501857865884691,16,17632
Portfolio,qpOASES,optimal,1.5196559429168701,87,-2.6025503018750853,16,17632
Portfolio,qpOASES,optimal,1.4271888732910156,76,-2.466848727612664,16,17632
Portfolio,qpOASES,optimal,1.3221900463104248,73,-2.553351095734559,16,17632


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,2.738548994064331,95,-2.569417493960398,20,26040
Portfolio,qpOASES,optimal,2.824212074279785,102,-2.4708790239451273,20,26040
Portfolio,qpOASES,optimal,3.053086996078491,107,-2.462453813481232,20,26040
Portfolio,qpOASES,optimal,2.265460968017578,80,-2.550515334441677,20,26040
Portfolio,qpOASES,optimal,3.189389944076538,113,-2.386459856332639,20,26040
Portfolio,qpOASES,optimal,3.5203678607940674,124,-2.3618906908511295,20,26040
Portfolio,qpOASES,optimal,2.4919300079345703,90,-2.682227257747513,20,26040
Portfolio,qpOASES,optimal,2.8186891078948975,96,-2.535212002088125,20,26040
Portfolio,qpOASES,optimal,2.865257978439331,100,-2.5537476816534936,20,26040
Portfolio,qpOASES,optimal,2.705004930496216,93,-2.6846480043237535,20,26040


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n24.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,4.728280067443848,117,-2.618631852164526,24,36048
Portfolio,qpOASES,optimal,4.639585018157959,109,-2.5315260974744698,24,36048
Portfolio,qpOASES,optimal,5.39856219291687,133,-2.3934004979303665,24,36048
Portfolio,qpOASES,optimal,5.083279848098755,126,-2.3243920428948517,24,36048
Portfolio,qpOASES,optimal,4.558559894561768,112,-2.569431717471658,24,36048
Portfolio,qpOASES,optimal,5.071587085723877,126,-2.6330028454917347,24,36048
Portfolio,qpOASES,optimal,4.9119861125946045,119,-2.445686747245435,24,36048
Portfolio,qpOASES,optimal,4.686753988265991,112,-2.464696408950187,24,36048
Portfolio,qpOASES,optimal,4.657174825668335,115,-2.6409626856910666,24,36048
Portfolio,qpOASES,optimal,4.889114141464233,122,-2.5189516607696354,24,36048


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n28.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,7.2232160568237305,113,-2.79275029848653,28,47656
Portfolio,qpOASES,optimal,7.559077024459839,140,-2.710686529201346,28,47656
Portfolio,qpOASES,optimal,7.107522010803223,129,-2.9005551719875102,28,47656
Portfolio,qpOASES,optimal,6.05541205406189,107,-2.692517939483073,28,47656
Portfolio,qpOASES,optimal,7.889446020126343,140,-2.484157533644813,28,47656
Portfolio,qpOASES,optimal,8.243736982345581,148,-2.433750990473977,28,47656
Portfolio,qpOASES,optimal,7.4748711585998535,131,-2.6416164656156114,28,47656
Portfolio,qpOASES,optimal,6.914401054382324,123,-2.73205368878055,28,47656
Portfolio,qpOASES,optimal,6.957452058792114,127,-2.4293346865286116,28,47656
Portfolio,qpOASES,optimal,8.460299015045166,153,-2.572991819159105,28,47656


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n35.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,20.451086044311523,196,-2.6022865388831895,35,71820
Portfolio,qpOASES,optimal,13.89494514465332,161,-2.4941889863817557,35,71820
Portfolio,qpOASES,optimal,13.467178106307983,157,-2.6950456758229877,35,71820
Portfolio,qpOASES,optimal,13.721372842788696,163,-2.580944158026143,35,71820
Portfolio,qpOASES,optimal,14.363650798797607,164,-2.554459361443525,35,71820
Portfolio,qpOASES,optimal,12.703503131866455,146,-2.6356430662861814,35,71820
Portfolio,qpOASES,optimal,13.598778009414673,161,-2.6414508682813524,35,71820
Portfolio,qpOASES,optimal,14.648359060287476,169,-2.541220699613197,35,71820
Portfolio,qpOASES,optimal,13.004570007324219,149,-2.5236003159559304,35,71820
Portfolio,qpOASES,optimal,13.052731037139893,151,-2.5130432276228136,35,71820


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n43.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,24.98157000541687,192,-2.6886153921760023,43,105436
Portfolio,qpOASES,optimal,23.445189952850342,183,-2.5859603558024196,43,105436
Portfolio,qpOASES,optimal,25.61992311477661,196,-2.60929751441921,43,105436
Portfolio,qpOASES,optimal,27.10799789428711,211,-2.5562550067643306,43,105436
Portfolio,qpOASES,optimal,27.57246494293213,197,-2.6064392484461063,43,105436
Portfolio,qpOASES,optimal,27.566822052001953,213,-2.543527798526483,43,105436
Portfolio,qpOASES,optimal,22.685633897781372,176,-2.5569478730389985,43,105436
Portfolio,qpOASES,optimal,23.512691974639893,182,-2.5864854103156087,43,105436
Portfolio,qpOASES,optimal,27.520883083343506,214,-2.596762307420344,43,105436
Portfolio,qpOASES,optimal,26.62882089614868,202,-2.512774516211104,43,105436


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n5.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.03653383255004883,22,-3.1943749619162176,5,2760
Portfolio,qpOASES,optimal,0.04147815704345703,36,-2.256884289504506,5,2760
Portfolio,qpOASES,optimal,0.04940199851989746,44,-2.2532420016819623,5,2760
Portfolio,qpOASES,optimal,0.04538679122924805,40,-2.1594074700200485,5,2760
Portfolio,qpOASES,optimal,0.03391695022583008,28,-2.434487160895568,5,2760
Portfolio,qpOASES,optimal,0.0572659969329834,34,-2.237937134738803,5,2760
Portfolio,qpOASES,optimal,0.043923139572143555,29,-2.7000644335384325,5,2760
Portfolio,qpOASES,optimal,0.06801319122314453,41,-2.1079953935464504,5,2760
Portfolio,qpOASES,optimal,0.046597957611083984,27,-1.9785838258014254,5,2760
Portfolio,qpOASES,optimal,0.05672001838684082,37,-2.438402397740641,5,2760


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n52.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,51.11049008369446,248,-2.611212680637883,52,150904
Portfolio,qpOASES,optimal,52.23110103607178,248,-2.463338744780819,52,150904
Portfolio,qpOASES,optimal,52.55696105957031,252,-2.5409354682029113,52,150904
Portfolio,qpOASES,optimal,43.15352201461792,212,-2.6207044708711833,52,150904
Portfolio,qpOASES,optimal,50.16348481178284,247,-2.555575679247979,52,150904
Portfolio,qpOASES,optimal,42.02592897415161,212,-2.7176017507369665,52,150904
Portfolio,qpOASES,optimal,40.47570610046387,200,-2.712722090271811,52,150904
Portfolio,qpOASES,optimal,43.30340099334717,219,-2.655981209288197,52,150904
Portfolio,qpOASES,optimal,42.888094902038574,211,-2.620358353233,52,150904
Portfolio,qpOASES,optimal,50.79766893386841,250,-2.560286925956856,52,150904


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n6.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.06311297416687012,28,-2.951893085461446,6,3612
Portfolio,qpOASES,optimal,0.09366202354431152,55,-2.2164371850737816,6,3612
Portfolio,qpOASES,optimal,0.04628300666809082,27,-2.1433633604781317,6,3612
Portfolio,qpOASES,optimal,0.08635306358337402,51,-1.938101466151533,6,3612
Portfolio,qpOASES,optimal,0.035050153732299805,21,-2.725249876154776,6,3612
Portfolio,qpOASES,optimal,0.03802800178527832,23,-3.0379396937321514,6,3612
Portfolio,qpOASES,optimal,0.06738805770874023,40,-2.1578128509629075,6,3612
Portfolio,qpOASES,optimal,0.05308699607849121,34,-2.588433086657625,6,3612
Portfolio,qpOASES,optimal,0.059076786041259766,35,-2.200945832467008,6,3612
Portfolio,qpOASES,optimal,0.05736088752746582,34,-2.3268226802195717,6,3612


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n65.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,108.01228618621826,291,-2.744066501045219,65,230880
Portfolio,qpOASES,optimal,100.08564496040344,279,-2.558098588743339,65,230880
Portfolio,qpOASES,optimal,107.27526092529297,288,-2.4918564622659183,65,230880
Portfolio,qpOASES,optimal,103.75433397293091,290,-2.7288405014759523,65,230880
Portfolio,qpOASES,optimal,102.3982150554657,288,-2.70021118335588,65,230880
Portfolio,qpOASES,optimal,101.3099479675293,288,-2.6632567015249635,65,230880
Portfolio,qpOASES,optimal,98.33903980255127,268,-2.4735083698871767,65,230880
Portfolio,qpOASES,optimal,105.49633002281189,292,-2.6559452080977826,65,230880
Portfolio,qpOASES,optimal,94.0130500793457,260,-2.675766690205923,65,230880
Portfolio,qpOASES,optimal,103.34725499153137,274,-2.4628720431622675,65,230880


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n7.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.0980830192565918,36,-2.640863929240316,7,4564
Portfolio,qpOASES,optimal,0.06434488296508789,26,-2.3666899509154122,7,4564
Portfolio,qpOASES,optimal,0.06848788261413574,28,-2.707467622123567,7,4564
Portfolio,qpOASES,optimal,0.08896613121032715,37,-2.4813758464899265,7,4564
Portfolio,qpOASES,optimal,0.12128114700317383,49,-2.19171628612987,7,4564
Portfolio,qpOASES,optimal,0.1281590461730957,49,-2.174968331390955,7,4564
Portfolio,qpOASES,optimal,0.09074807167053223,39,-2.872842376734728,7,4564
Portfolio,qpOASES,optimal,0.11507201194763184,46,-2.4732413543508085,7,4564
Portfolio,qpOASES,optimal,0.07520699501037598,31,-2.394591308106492,7,4564
Portfolio,qpOASES,optimal,0.10438299179077148,42,-2.4200305786589826,7,4564


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n8.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.20995783805847168,59,-2.188036731787574,8,5616
Portfolio,qpOASES,optimal,0.20923805236816406,61,-2.5429360411306976,8,5616
Portfolio,qpOASES,optimal,0.1390819549560547,40,-2.4415555462851866,8,5616
Portfolio,qpOASES,optimal,0.13745403289794922,37,-2.491992953660496,8,5616
Portfolio,qpOASES,optimal,0.11540579795837402,35,-2.920141111752204,8,5616
Portfolio,qpOASES,optimal,0.1619091033935547,43,-2.1991175769053317,8,5616
Portfolio,qpOASES,optimal,0.14173102378845215,41,-2.7187606090103267,8,5616
Portfolio,qpOASES,optimal,0.19302892684936523,54,-2.267693053290076,8,5616
Portfolio,qpOASES,optimal,0.19889307022094727,56,-2.07855112203189,8,5616
Portfolio,qpOASES,optimal,0.17972707748413086,52,-2.503664784707362,8,5616


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n80.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,184.86919498443604,355,-2.7079909387435968,80,344160
Portfolio,qpOASES,optimal,196.60117602348328,370,-2.544199298793371,80,344160
Portfolio,qpOASES,optimal,184.71634697914124,348,-2.57183755486736,80,344160
Portfolio,qpOASES,optimal,191.1138210296631,369,-2.441171255720737,80,344160
Portfolio,qpOASES,optimal,188.67019295692444,369,-2.66460788286855,80,344160
Portfolio,qpOASES,optimal,177.90733909606934,351,-2.4913907094949264,80,344160
Portfolio,qpOASES,optimal,172.80305695533752,340,-2.6081117546528594,80,344160
Portfolio,qpOASES,optimal,180.4179949760437,348,-2.507911861080116,80,344160
Portfolio,qpOASES,optimal,184.58290004730225,343,-2.548055716183049,80,344160
Portfolio,qpOASES,optimal,156.87369394302368,306,-2.661646165697879,80,344160


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n9.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,0.2724459171295166,61,-2.404897519770558,9,6768
Portfolio,qpOASES,optimal,0.27018284797668457,59,-2.330205560343186,9,6768
Portfolio,qpOASES,optimal,0.25626611709594727,56,-2.2350514228675586,9,6768
Portfolio,qpOASES,optimal,0.23183107376098633,49,-2.098818420458368,9,6768
Portfolio,qpOASES,optimal,0.16503190994262695,37,-2.4342599044157462,9,6768
Portfolio,qpOASES,optimal,0.17764782905578613,40,-2.7319165702449983,9,6768
Portfolio,qpOASES,optimal,0.19777297973632812,44,-2.7299592796624483,9,6768
Portfolio,qpOASES,optimal,0.2123420238494873,45,-2.399334530301858,9,6768
Portfolio,qpOASES,optimal,0.25355005264282227,58,-2.660164188083279,9,6768
Portfolio,qpOASES,optimal,0.16035008430480957,35,-2.3875291057890733,9,6768


==> data/results/benchmark_problems_high_accuracy/qpOASES/Portfolio/n99.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Portfolio,qpOASES,optimal,335.4130401611328,437,-2.6322188903239305,99,519948
Portfolio,qpOASES,optimal,297.6277151107788,383,-2.6985193546035915,99,519948
Portfolio,qpOASES,optimal,314.4527108669281,406,-2.611759334621936,99,519948
Portfolio,qpOASES,optimal,327.5617311000824,422,-2.723335014387526,99,519948
Portfolio,qpOASES,optimal,297.1589629650116,387,-2.724515866617191,99,519948
Portfolio,qpOASES,optimal,345.65269112586975,450,-2.602414198019215,99,519948
Portfolio,qpOASES,optimal,334.1485080718994,425,-2.600007972727402,99,519948
Portfolio,qpOASES,optimal,329.937353849411,417,-2.6675139604966356,99,519948
Portfolio,qpOASES,optimal,323.40935611724854,420,-2.607836563659466,99,519948
Portfolio,qpOASES,optimal,337.4564890861511,439,-2.668724598372591,99,519948


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.011961936950683594,40,-0.4067156248711994,10,178
Random QP,qpOASES,optimal,0.0009789466857910156,34,3.0662536848013344,10,186
Random QP,qpOASES,optimal,0.0009410381317138672,33,10.335676872087072,10,180
Random QP,qpOASES,optimal,0.00049591064453125,29,8.044181247317644,10,178
Random QP,qpOASES,optimal,0.0006039142608642577,35,-3.795501974284307,10,182
Random QP,qpOASES,optimal,0.0005960464477539062,35,2.8523924588141383,10,178
Random QP,qpOASES,optimal,0.0006330013275146483,37,-3.0583941046100422,10,182
Random QP,qpOASES,optimal,0.0006909370422363281,42,7.469246254803688,10,176
Random QP,qpOASES,optimal,0.0004179477691650391,23,1.6373506506239268,10,172
Random QP,qpOASES,optimal,0.000759124755859375,46,2.997304567209665,10,180
Random QP,qpOASES,optimal,0.0009019374847412107,38,3.032983363765571,11,224
Random QP,qpOASES,optimal,0.0006010532379150392,32,6.402943692884262,11,218
Random QP,qpOASES,optimal,0.0006940364837646483,38,1.6043094117888286,11,214
Random QP,qpOASES,optimal,0.0007278919219970702,40,14.485513665924712,11,216
Random QP,qpOASES,optimal,0.0007429122924804688,41,7.444894501067992,11,224
Random QP,qpOASES,optimal,0.0009989738464355467,56,66.72508471654372,11,212
Random QP,qpOASES,optimal,0.0006139278411865233,33,10.51733925104233,11,218
Random QP,qpOASES,optimal,0.0009648799896240234,51,3.925678960921532,11,216
Random QP,qpOASES,optimal,0.0007560253143310548,42,5.790988547607587,11,208
Random QP,qpOASES,optimal,0.0008180141448974608,46,6.110695384776622,11,216
Random QP,qpOASES,optimal,0.0008230209350585938,43,6.5820979317049995,12,264
Random QP,qpOASES,optimal,0.0009171962738037107,40,0.1300075494135954,12,250
Random QP,qpOASES,optimal,0.001080036163330078,57,29.311764344408274,12,254
Random QP,qpOASES,optimal,0.0009639263153076172,50,8.348718997389634,12,258
Random QP,qpOASES,optimal,0.0007200241088867188,37,7.035228831402127,12,262
Random QP,qpOASES,optimal,0.0007650852203369142,39,5.970447838432027,12,254
Random QP,qpOASES,optimal,0.0010998249053955078,59,0.4509584341972501,12,250
Random QP,qpOASES,optimal,0.001055002212524414,57,6.3561890106844565,12,258
Random QP,qpOASES,optimal,0.001071929931640625,57,18.491155896311678,12,258
Random QP,qpOASES,optimal,0.0009620189666748047,52,-2.69392345172982,12,254
Random QP,qpOASES,optimal,0.001377105712890625,66,5.0658983430861015,13,306
Random QP,qpOASES,optimal,0.001260995864868164,59,0.7757266649503494,13,308
Random QP,qpOASES,optimal,0.0012269020080566404,54,2.235542522095254,13,316
Random QP,qpOASES,optimal,0.0014719963073730467,70,0.7074237079992897,13,302
Random QP,qpOASES,optimal,0.0012481212615966795,59,8.484040610037084,13,296
Random QP,qpOASES,optimal,0.0011501312255859375,55,20.834894143030056,13,302
Random QP,qpOASES,optimal,0.0011420249938964846,53,10.047973328882971,13,304
Random QP,qpOASES,optimal,0.0011818408966064453,56,1.4171511158600059,13,306
Random QP,qpOASES,optimal,0.0014050006866455078,68,13.203321687243148,13,298
Random QP,qpOASES,optimal,0.0012068748474121096,58,35.91115763382439,13,304
Random QP,qpOASES,optimal,0.0019080638885498047,78,27.84704139563485,15,412
Random QP,qpOASES,optimal,0.0017578601837158205,70,9.814766171919267,15,422
Random QP,qpOASES,optimal,0.0022170543670654297,85,14.376194330521267,15,406
Random QP,qpOASES,optimal,0.0017790794372558594,75,25.274609564289094,15,418
Random QP,qpOASES,optimal,0.001987934112548828,83,2.812726375010497,15,412
Random QP,qpOASES,optimal,0.00125885009765625,52,13.390197936816595,15,408
Random QP,qpOASES,optimal,0.0014810562133789062,61,9.887007988987731,15,416
Random QP,qpOASES,optimal,0.0018570423126220703,79,6.191696208647818,15,410
Random QP,qpOASES,optimal,0.0018439292907714844,76,6.5332378216860105,15,406
Random QP,qpOASES,optimal,0.0016281604766845705,68,18.91869902386892,15,412
Random QP,qpOASES,optimal,0.00330805778503418,113,9.472959553789867,18,612
Random QP,qpOASES,optimal,0.0035619735717773438,106,2.565901899618656,18,594
Random QP,qpOASES,optimal,0.003210783004760742,111,18.12468587965615,18,614
Random QP,qpOASES,optimal,0.002974987030029297,105,6.469777737186061,18,604
Random QP,qpOASES,optimal,0.002299070358276367,81,4.2258160262699285,18,610
Random QP,qpOASES,optimal,0.002904891967773437,103,11.135122540973818,18,612
Random QP,qpOASES,optimal,0.003117084503173828,107,6.8983378127914365,18,602
Random QP,qpOASES,optimal,0.002646923065185547,93,29.98559226027123,18,622
Random QP,qpOASES,optimal,0.001775979995727539,62,-0.6267424298141494,18,594
Random QP,qpOASES,optimal,0.0022881031036376953,79,11.915666661273846,18,598
Random QP,qpOASES,optimal,0.006736993789672852,106,37.50461869547803,23,1002
Random QP,qpOASES,optimal,0.006880998611450195,145,24.393021193252608,23,1016
Random QP,qpOASES,optimal,0.005226850509643555,123,31.589149989777354,23,1032
Random QP,qpOASES,optimal,0.005618095397949219,133,59.85608602371306,23,1020
Random QP,qpOASES,optimal,0.007592916488647461,169,32.966969208578426,23,1022
Random QP,qpOASES,optimal,0.005016803741455078,112,17.037519762151323,23,1066
Random QP,qpOASES,optimal,0.004901885986328125,110,12.391190207430864,23,1004
Random QP,qpOASES,optimal,0.006479978561401367,146,42.54022512901877,23,1034
Random QP,qpOASES,optimal,0.006361007690429688,138,52.08499184772556,23,994
Random QP,qpOASES,optimal,0.00521087646484375,116,37.7731901497098,23,1016
Random QP,qpOASES,optimal,0.042680025100708015,199,39.533190972291045,29,1694
Random QP,qpOASES,optimal,0.013091087341308594,211,30.616408444678306,29,1694
Random QP,qpOASES,optimal,0.011024951934814451,169,85.92317438223324,29,1702
Random QP,qpOASES,optimal,0.01172494888305664,189,58.30224255403007,29,1670
Random QP,qpOASES,optimal,0.012125968933105469,192,22.921814635170463,29,1672
Random QP,qpOASES,optimal,0.011523962020874023,188,36.59074621564826,29,1680
Random QP,qpOASES,optimal,0.009565114974975586,151,46.78609044879304,29,1688
Random QP,qpOASES,optimal,0.00932002067565918,153,18.58792879621036,29,1702
Random QP,qpOASES,optimal,0.010921955108642578,178,47.52667228166678,29,1664
Random QP,qpOASES,optimal,0.01279616355895996,206,48.97639614520588,29,1696
Random QP,qpOASES,optimal,0.023166179656982425,215,86.10816139583899,39,3204
Random QP,qpOASES,optimal,0.02413201332092285,239,91.18452465943923,39,3204
Random QP,qpOASES,optimal,0.02946186065673828,282,105.23463962569063,39,3200
Random QP,qpOASES,optimal,0.028176069259643555,275,56.15555189471364,39,3166
Random QP,qpOASES,optimal,0.02962207794189453,289,49.21571594287246,39,3220
Random QP,qpOASES,optimal,0.02626514434814453,258,153.7086916091337,39,3160
Random QP,qpOASES,optimal,0.02759695053100586,258,83.00433046936908,39,3192
Random QP,qpOASES,optimal,0.029993057250976562,277,68.4070043079415,39,3252
Random QP,qpOASES,optimal,0.02595686912536621,240,124.27711474293328,39,3230
Random QP,qpOASES,optimal,0.02970719337463379,271,90.62408296172224,39,3226
Random QP,qpOASES,optimal,0.05825901031494141,341,180.92496462178426,53,6268
Random QP,qpOASES,optimal,0.06784796714782715,377,267.76342565564215,53,6208
Random QP,qpOASES,optimal,0.06131601333618164,355,232.63269791488545,53,6260
Random QP,qpOASES,optimal,0.06062912940979004,340,235.7709792219249,53,6246
Random QP,qpOASES,optimal,0.06032896041870117,362,189.271661896295,53,6126
Random QP,qpOASES,optimal,0.08314895629882812,437,214.73260092508386,53,6152
Random QP,qpOASES,optimal,0.060014009475708015,357,140.22295784955327,53,6178
Random QP,qpOASES,optimal,0.0666360855102539,380,226.2070034632241,53,6130
Random QP,qpOASES,optimal,0.06637907028198242,383,212.32221984356468,53,6166
Random QP,qpOASES,optimal,0.07101702690124513,412,169.6194332451611,53,6190
Random QP,qpOASES,optimal,0.19435906410217285,536,351.11347559839606,73,12284
Random QP,qpOASES,optimal,0.17877483367919922,537,537.264445849376,73,12384
Random QP,qpOASES,optimal,0.18482303619384768,599,245.99415722017585,73,12288
Random QP,qpOASES,optimal,0.1637399196624756,519,233.50366632613975,73,12342
Random QP,qpOASES,optimal,0.15444517135620114,498,226.1612023540196,73,12356
Random QP,qpOASES,optimal,0.14176702499389648,454,420.68593909161973,73,12384
Random QP,qpOASES,optimal,0.22474908828735352,677,317.94417945754935,73,12438
Random QP,qpOASES,optimal,0.17017006874084473,543,364.44654576711633,73,12406
Random QP,qpOASES,optimal,0.17183709144592285,533,318.44498522247056,73,12370
Random QP,qpOASES,optimal,0.1733851432800293,526,516.511876279505,73,12350
Random QP,qpOASES,optimal,0.4642908573150635,753,663.2419333437774,103,25576
Random QP,qpOASES,optimal,0.4405879974365233,726,567.2282302025362,103,25516
Random QP,qpOASES,optimal,0.5395720005035399,860,1009.577755800336,103,25482
Random QP,qpOASES,optimal,0.4677681922912598,742,487.16407145797257,103,25448
Random QP,qpOASES,optimal,0.5178909301757812,829,935.4365769646173,103,25508
Random QP,qpOASES,optimal,0.4638309478759766,768,532.7723830371892,103,25530
Random QP,qpOASES,optimal,0.4753069877624512,766,720.4429309429305,103,25594
Random QP,qpOASES,optimal,0.4853079319000244,777,725.1202920533343,103,25534
Random QP,qpOASES,optimal,0.4835062026977539,790,757.5105212074977,103,25440
Random QP,qpOASES,optimal,0.5409951210021973,874,732.7930673709633,103,25514
Random QP,qpOASES,optimal,1.2521347999572754,1050,1311.1870546973316,146,52538
Random QP,qpOASES,optimal,1.5611779689788818,1243,1690.7848280894684,146,52524
Random QP,qpOASES,optimal,1.4744410514831543,1198,1689.3493130637994,146,52582
Random QP,qpOASES,optimal,1.295093059539795,1046,1526.2111573697205,146,52540
Random QP,qpOASES,optimal,1.5064117908477783,1216,1374.3313715976926,146,52570
Random QP,qpOASES,optimal,1.3967499732971191,1141,1635.0558107827414,146,52498
Random QP,qpOASES,optimal,1.3706068992614746,1154,1162.9366661761014,146,52604
Random QP,qpOASES,optimal,1.40740704536438,1169,1681.968159122154,146,52558
Random QP,qpOASES,optimal,1.382944107055664,1141,1859.721677725976,146,52482
Random QP,qpOASES,optimal,1.1931600570678709,1006,1255.7866486458338,146,52470
Random QP,qpOASES,optimal,3.861546039581299,1585,2708.887043804388,211,110960
Random QP,qpOASES,optimal,4.549890995025635,1811,3175.696112345817,211,110986
Random QP,qpOASES,optimal,4.605820178985597,1887,3283.5231501343633,211,110918
Random QP,qpOASES,optimal,3.9898018836975098,1649,2736.9603056165024,211,110914
Random QP,qpOASES,optimal,3.636703968048096,1528,2396.6498028134,211,110938
Random QP,qpOASES,optimal,3.948093891143799,1631,3297.0991357871812,211,110968
Random QP,qpOASES,optimal,4.108362913131714,1706,2549.868564161596,211,110924
Random QP,qpOASES,optimal,4.121628999710083,1692,2542.1178485184782,211,110948
Random QP,qpOASES,optimal,4.048129081726073,1666,2581.4912101261043,211,110992
Random QP,qpOASES,optimal,4.200708866119385,1720,3237.4554971767197,211,110932
Random QP,qpOASES,optimal,13.043524980545044,2592,6967.992367237108,304,230956
Random QP,qpOASES,optimal,14.204180002212524,2759,6907.080394415774,304,230924
Random QP,qpOASES,optimal,14.131179809570312,2775,6634.4814857832,304,230968
Random QP,qpOASES,optimal,13.87031888961792,2703,6375.567198154653,304,230910
Random QP,qpOASES,optimal,11.884119987487793,2383,5316.973119544107,304,230986
Random QP,qpOASES,optimal,12.926120042800903,2573,6420.808566286451,304,230934
Random QP,qpOASES,optimal,13.02190399169922,2538,5924.9597311450525,304,230940
Random QP,qpOASES,optimal,12.924046993255615,2573,5180.796186742343,304,230944
Random QP,qpOASES,optimal,13.190229892730713,2571,6738.608072512697,304,230960
Random QP,qpOASES,optimal,13.189990043640135,2569,7282.278688064725,304,230954
Random QP,qpOASES,optimal,47.96305894851685,4175,16903.903080395998,442,488410
Random QP,qpOASES,optimal,45.86217308044434,4029,13286.533259701755,442,488400
Random QP,qpOASES,optimal,46.85487294197082,4104,12647.606129487263,442,488398
Random QP,qpOASES,optimal,44.419167041778564,3927,14487.285851077131,442,488406
Random QP,qpOASES,optimal,45.338202953338616,3984,13420.32719889741,442,488398
Random QP,qpOASES,optimal,46.76248812675476,4097,15031.441238152454,442,488406
Random QP,qpOASES,optimal,42.06969118118286,3715,13716.125374569929,442,488398
Random QP,qpOASES,optimal,46.02770614624024,4018,14796.40424894607,442,488402
Random QP,qpOASES,optimal,47.8525722026825,4138,14513.1047233162,442,488404
Random QP,qpOASES,optimal,46.705736875534065,4047,15004.14342732766,442,488394
Random QP,qpOASES,optimal,191.8611710071564,6087,30852.471690662005,644,1036840
Random QP,qpOASES,optimal,191.80298709869385,6057,30689.3187194986,644,1036840
Random QP,qpOASES,optimal,194.52400302886963,6179,31130.658939527413,644,1036838
Random QP,qpOASES,optimal,185.84775400161743,5892,26461.543282481507,644,1036840
Random QP,qpOASES,optimal,203.86928391456604,6353,31390.41516780717,644,1036840
Random QP,qpOASES,optimal,187.3065049648285,5945,30571.489510665044,644,1036838
Random QP,qpOASES,optimal,193.49901604652405,6134,29012.283429086205,644,1036840
Random QP,qpOASES,optimal,182.06650304794312,5851,27070.06432117794,644,1036840
Random QP,qpOASES,optimal,193.5326099395752,6144,25719.560096291632,644,1036836
Random QP,qpOASES,optimal,184.5452229976654,5903,26966.18290910424,644,1036840
Random QP,qpOASES,optimal,752.2381098270416,9084,62564.302695804276,940,2209000
Random QP,qpOASES,optimal,827.6011321544647,9858,60049.046742006874,940,2209000
Random QP,qpOASES,optimal,820.5350699424744,9737,72618.67984471624,940,2209000
Random QP,qpOASES,optimal,823.5816609859468,9696,65050.94928147254,940,2209000
Random QP,qpOASES,optimal,821.4497139453888,9776,68758.41601230728,940,2209000
Random QP,qpOASES,optimal,759.7315299510956,9140,74168.00429067362,940,2209000
Random QP,qpOASES,optimal,814.7732679843903,9727,67471.21470904295,940,2209000
Random QP,qpOASES,optimal,732.4766550064087,8812,58346.69196387435,940,2209000
Random QP,qpOASES,optimal,850.1841969490051,9972,63708.49602446281,940,2209000
Random QP,qpOASES,optimal,784.2527661323547,9426,80039.8068012282,940,2209000
Random QP,qpOASES,max_iter_reached,999.7785758972168,5507,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8375101089478,5479,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8877000808716,5495,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.7968831062317,5523,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8854157924652,5496,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.7886130809784,5455,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8036119937897,5455,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9718050956726,5483,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9033751487732,5539,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8239419460297,5411,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8265671730043,2677,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8883171081544,2676,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6537659168243,2637,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8027100563048,2699,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7135648727417,2675,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7575771808624,2708,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6755828857422,2730,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8325140476227,2679,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7643749713898,2682,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.283341884613,2709,,2009,10090202


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.011961936950683594,40,-0.4067156248711994,10,178
Random QP,qpOASES,optimal,0.0009789466857910156,34,3.0662536848013344,10,186
Random QP,qpOASES,optimal,0.0009410381317138672,33,10.335676872087072,10,180
Random QP,qpOASES,optimal,0.00049591064453125,29,8.044181247317644,10,178
Random QP,qpOASES,optimal,0.0006039142608642578,35,-3.795501974284307,10,182
Random QP,qpOASES,optimal,0.0005960464477539062,35,2.8523924588141383,10,178
Random QP,qpOASES,optimal,0.0006330013275146484,37,-3.0583941046100422,10,182
Random QP,qpOASES,optimal,0.0006909370422363281,42,7.469246254803689,10,176
Random QP,qpOASES,optimal,0.00041794776916503906,23,1.6373506506239268,10,172
Random QP,qpOASES,optimal,0.000759124755859375,46,2.997304567209665,10,180


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n103.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.4642908573150635,753,663.2419333437774,103,25576
Random QP,qpOASES,optimal,0.44058799743652344,726,567.2282302025363,103,25516
Random QP,qpOASES,optimal,0.53957200050354,860,1009.5777558003361,103,25482
Random QP,qpOASES,optimal,0.46776819229125977,742,487.16407145797257,103,25448
Random QP,qpOASES,optimal,0.5178909301757812,829,935.4365769646172,103,25508
Random QP,qpOASES,optimal,0.46383094787597656,768,532.7723830371892,103,25530
Random QP,qpOASES,optimal,0.47530698776245117,766,720.4429309429304,103,25594
Random QP,qpOASES,optimal,0.4853079319000244,777,725.1202920533344,103,25534
Random QP,qpOASES,optimal,0.4835062026977539,790,757.5105212074978,103,25440
Random QP,qpOASES,optimal,0.5409951210021973,874,732.7930673709633,103,25514


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0009019374847412109,38,3.032983363765571,11,224
Random QP,qpOASES,optimal,0.0006010532379150391,32,6.402943692884261,11,218
Random QP,qpOASES,optimal,0.0006940364837646484,38,1.6043094117888286,11,214
Random QP,qpOASES,optimal,0.0007278919219970703,40,14.48551366592471,11,216
Random QP,qpOASES,optimal,0.0007429122924804688,41,7.444894501067992,11,224
Random QP,qpOASES,optimal,0.0009989738464355469,56,66.72508471654372,11,212
Random QP,qpOASES,optimal,0.0006139278411865234,33,10.51733925104233,11,218
Random QP,qpOASES,optimal,0.0009648799896240234,51,3.925678960921532,11,216
Random QP,qpOASES,optimal,0.0007560253143310547,42,5.790988547607588,11,208
Random QP,qpOASES,optimal,0.0008180141448974609,46,6.110695384776622,11,216


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0008230209350585938,43,6.582097931704999,12,264
Random QP,qpOASES,optimal,0.0009171962738037109,40,0.1300075494135954,12,250
Random QP,qpOASES,optimal,0.0010800361633300781,57,29.311764344408274,12,254
Random QP,qpOASES,optimal,0.0009639263153076172,50,8.348718997389634,12,258
Random QP,qpOASES,optimal,0.0007200241088867188,37,7.035228831402126,12,262
Random QP,qpOASES,optimal,0.0007650852203369141,39,5.970447838432027,12,254
Random QP,qpOASES,optimal,0.0010998249053955078,59,0.4509584341972501,12,250
Random QP,qpOASES,optimal,0.001055002212524414,57,6.356189010684458,12,258
Random QP,qpOASES,optimal,0.001071929931640625,57,18.491155896311678,12,258
Random QP,qpOASES,optimal,0.0009620189666748047,52,-2.6939234517298196,12,254


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.001377105712890625,66,5.0658983430861015,13,306
Random QP,qpOASES,optimal,0.001260995864868164,59,0.7757266649503494,13,308
Random QP,qpOASES,optimal,0.0012269020080566406,54,2.235542522095254,13,316
Random QP,qpOASES,optimal,0.0014719963073730469,70,0.7074237079992897,13,302
Random QP,qpOASES,optimal,0.0012481212615966797,59,8.484040610037084,13,296
Random QP,qpOASES,optimal,0.0011501312255859375,55,20.834894143030056,13,302
Random QP,qpOASES,optimal,0.0011420249938964844,53,10.04797332888297,13,304
Random QP,qpOASES,optimal,0.0011818408966064453,56,1.417151115860006,13,306
Random QP,qpOASES,optimal,0.0014050006866455078,68,13.20332168724315,13,298
Random QP,qpOASES,optimal,0.0012068748474121094,58,35.91115763382439,13,304


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n1373.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,max_iter_reached,999.7785758972168,5507,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8375101089478,5479,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8877000808716,5495,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.7968831062317,5523,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8854157924652,5496,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.7886130809784,5455,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8036119937897,5455,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9718050956726,5483,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9033751487732,5539,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8239419460297,5411,,1373,4712822


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n146.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,1.2521347999572754,1050,1311.1870546973314,146,52538
Random QP,qpOASES,optimal,1.5611779689788818,1243,1690.7848280894684,146,52524
Random QP,qpOASES,optimal,1.4744410514831543,1198,1689.3493130637996,146,52582
Random QP,qpOASES,optimal,1.295093059539795,1046,1526.2111573697205,146,52540
Random QP,qpOASES,optimal,1.5064117908477783,1216,1374.3313715976926,146,52570
Random QP,qpOASES,optimal,1.3967499732971191,1141,1635.0558107827412,146,52498
Random QP,qpOASES,optimal,1.3706068992614746,1154,1162.9366661761017,146,52604
Random QP,qpOASES,optimal,1.4074070453643799,1169,1681.968159122154,146,52558
Random QP,qpOASES,optimal,1.382944107055664,1141,1859.7216777259762,146,52482
Random QP,qpOASES,optimal,1.193160057067871,1006,1255.7866486458338,146,52470


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n15.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0019080638885498047,78,27.84704139563485,15,412
Random QP,qpOASES,optimal,0.0017578601837158203,70,9.814766171919267,15,422
Random QP,qpOASES,optimal,0.0022170543670654297,85,14.376194330521265,15,406
Random QP,qpOASES,optimal,0.0017790794372558594,75,25.274609564289097,15,418
Random QP,qpOASES,optimal,0.001987934112548828,83,2.812726375010497,15,412
Random QP,qpOASES,optimal,0.00125885009765625,52,13.390197936816595,15,408
Random QP,qpOASES,optimal,0.0014810562133789062,61,9.887007988987733,15,416
Random QP,qpOASES,optimal,0.0018570423126220703,79,6.1916962086478184,15,410
Random QP,qpOASES,optimal,0.0018439292907714844,76,6.53323782168601,15,406
Random QP,qpOASES,optimal,0.0016281604766845703,68,18.918699023868918,15,412


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n18.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0033080577850341797,113,9.472959553789867,18,612
Random QP,qpOASES,optimal,0.0035619735717773438,106,2.565901899618656,18,594
Random QP,qpOASES,optimal,0.003210783004760742,111,18.12468587965615,18,614
Random QP,qpOASES,optimal,0.002974987030029297,105,6.469777737186061,18,604
Random QP,qpOASES,optimal,0.002299070358276367,81,4.225816026269929,18,610
Random QP,qpOASES,optimal,0.0029048919677734375,103,11.135122540973818,18,612
Random QP,qpOASES,optimal,0.003117084503173828,107,6.898337812791436,18,602
Random QP,qpOASES,optimal,0.002646923065185547,93,29.98559226027123,18,622
Random QP,qpOASES,optimal,0.001775979995727539,62,-0.6267424298141494,18,594
Random QP,qpOASES,optimal,0.0022881031036376953,79,11.915666661273848,18,598


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n2009.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,max_iter_reached,999.8265671730042,2677,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8883171081543,2676,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6537659168243,2637,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8027100563049,2699,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7135648727417,2675,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7575771808624,2708,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6755828857422,2730,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8325140476227,2679,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7643749713898,2682,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.283341884613,2709,,2009,10090202


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n211.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,3.861546039581299,1585,2708.887043804388,211,110960
Random QP,qpOASES,optimal,4.549890995025635,1811,3175.6961123458163,211,110986
Random QP,qpOASES,optimal,4.605820178985596,1887,3283.5231501343633,211,110918
Random QP,qpOASES,optimal,3.9898018836975098,1649,2736.9603056165024,211,110914
Random QP,qpOASES,optimal,3.6367039680480957,1528,2396.6498028134,211,110938
Random QP,qpOASES,optimal,3.948093891143799,1631,3297.0991357871817,211,110968
Random QP,qpOASES,optimal,4.108362913131714,1706,2549.8685641615957,211,110924
Random QP,qpOASES,optimal,4.121628999710083,1692,2542.117848518478,211,110948
Random QP,qpOASES,optimal,4.048129081726074,1666,2581.491210126104,211,110992
Random QP,qpOASES,optimal,4.200708866119385,1720,3237.4554971767197,211,110932


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.0067369937896728516,106,37.50461869547803,23,1002
Random QP,qpOASES,optimal,0.006880998611450195,145,24.393021193252604,23,1016
Random QP,qpOASES,optimal,0.005226850509643555,123,31.589149989777354,23,1032
Random QP,qpOASES,optimal,0.005618095397949219,133,59.856086023713054,23,1020
Random QP,qpOASES,optimal,0.007592916488647461,169,32.96696920857843,23,1022
Random QP,qpOASES,optimal,0.005016803741455078,112,17.037519762151323,23,1066
Random QP,qpOASES,optimal,0.004901885986328125,110,12.391190207430862,23,1004
Random QP,qpOASES,optimal,0.006479978561401367,146,42.54022512901877,23,1034
Random QP,qpOASES,optimal,0.0063610076904296875,138,52.08499184772556,23,994
Random QP,qpOASES,optimal,0.00521087646484375,116,37.7731901497098,23,1016


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n29.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.04268002510070801,199,39.533190972291045,29,1694
Random QP,qpOASES,optimal,0.013091087341308594,211,30.616408444678306,29,1694
Random QP,qpOASES,optimal,0.011024951934814453,169,85.92317438223324,29,1702
Random QP,qpOASES,optimal,0.01172494888305664,189,58.302242554030066,29,1670
Random QP,qpOASES,optimal,0.012125968933105469,192,22.921814635170463,29,1672
Random QP,qpOASES,optimal,0.011523962020874023,188,36.59074621564826,29,1680
Random QP,qpOASES,optimal,0.009565114974975586,151,46.78609044879304,29,1688
Random QP,qpOASES,optimal,0.00932002067565918,153,18.58792879621036,29,1702
Random QP,qpOASES,optimal,0.010921955108642578,178,47.52667228166677,29,1664
Random QP,qpOASES,optimal,0.012796163558959961,206,48.976396145205875,29,1696


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n304.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,13.043524980545044,2592,6967.992367237108,304,230956
Random QP,qpOASES,optimal,14.204180002212524,2759,6907.080394415774,304,230924
Random QP,qpOASES,optimal,14.131179809570312,2775,6634.4814857832,304,230968
Random QP,qpOASES,optimal,13.87031888961792,2703,6375.567198154653,304,230910
Random QP,qpOASES,optimal,11.884119987487793,2383,5316.973119544107,304,230986
Random QP,qpOASES,optimal,12.926120042800903,2573,6420.808566286452,304,230934
Random QP,qpOASES,optimal,13.021903991699219,2538,5924.959731145052,304,230940
Random QP,qpOASES,optimal,12.924046993255615,2573,5180.796186742343,304,230944
Random QP,qpOASES,optimal,13.190229892730713,2571,6738.608072512697,304,230960
Random QP,qpOASES,optimal,13.189990043640137,2569,7282.278688064725,304,230954


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n39.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.023166179656982422,215,86.10816139583898,39,3204
Random QP,qpOASES,optimal,0.02413201332092285,239,91.18452465943923,39,3204
Random QP,qpOASES,optimal,0.02946186065673828,282,105.23463962569062,39,3200
Random QP,qpOASES,optimal,0.028176069259643555,275,56.15555189471364,39,3166
Random QP,qpOASES,optimal,0.02962207794189453,289,49.21571594287246,39,3220
Random QP,qpOASES,optimal,0.02626514434814453,258,153.7086916091337,39,3160
Random QP,qpOASES,optimal,0.02759695053100586,258,83.00433046936908,39,3192
Random QP,qpOASES,optimal,0.029993057250976562,277,68.4070043079415,39,3252
Random QP,qpOASES,optimal,0.02595686912536621,240,124.27711474293326,39,3230
Random QP,qpOASES,optimal,0.02970719337463379,271,90.62408296172225,39,3226


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n442.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,47.963058948516846,4175,16903.903080395998,442,488410
Random QP,qpOASES,optimal,45.862173080444336,4029,13286.533259701757,442,488400
Random QP,qpOASES,optimal,46.854872941970825,4104,12647.606129487262,442,488398
Random QP,qpOASES,optimal,44.419167041778564,3927,14487.28585107713,442,488406
Random QP,qpOASES,optimal,45.33820295333862,3984,13420.32719889741,442,488398
Random QP,qpOASES,optimal,46.76248812675476,4097,15031.441238152454,442,488406
Random QP,qpOASES,optimal,42.06969118118286,3715,13716.12537456993,442,488398
Random QP,qpOASES,optimal,46.027706146240234,4018,14796.40424894607,442,488402
Random QP,qpOASES,optimal,47.852572202682495,4138,14513.104723316199,442,488404
Random QP,qpOASES,optimal,46.70573687553406,4047,15004.143427327659,442,488394


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n53.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.058259010314941406,341,180.92496462178423,53,6268
Random QP,qpOASES,optimal,0.06784796714782715,377,267.76342565564215,53,6208
Random QP,qpOASES,optimal,0.06131601333618164,355,232.63269791488543,53,6260
Random QP,qpOASES,optimal,0.06062912940979004,340,235.77097922192493,53,6246
Random QP,qpOASES,optimal,0.06032896041870117,362,189.271661896295,53,6126
Random QP,qpOASES,optimal,0.08314895629882812,437,214.73260092508386,53,6152
Random QP,qpOASES,optimal,0.06001400947570801,357,140.22295784955327,53,6178
Random QP,qpOASES,optimal,0.0666360855102539,380,226.20700346322408,53,6130
Random QP,qpOASES,optimal,0.06637907028198242,383,212.32221984356468,53,6166
Random QP,qpOASES,optimal,0.07101702690124512,412,169.61943324516108,53,6190


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n644.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,191.86117100715637,6087,30852.471690662012,644,1036840
Random QP,qpOASES,optimal,191.80298709869385,6057,30689.318719498602,644,1036840
Random QP,qpOASES,optimal,194.52400302886963,6179,31130.65893952741,644,1036838
Random QP,qpOASES,optimal,185.84775400161743,5892,26461.543282481507,644,1036840
Random QP,qpOASES,optimal,203.86928391456604,6353,31390.41516780717,644,1036840
Random QP,qpOASES,optimal,187.3065049648285,5945,30571.489510665044,644,1036838
Random QP,qpOASES,optimal,193.49901604652405,6134,29012.283429086205,644,1036840
Random QP,qpOASES,optimal,182.06650304794312,5851,27070.06432117794,644,1036840
Random QP,qpOASES,optimal,193.5326099395752,6144,25719.56009629163,644,1036836
Random QP,qpOASES,optimal,184.5452229976654,5903,26966.182909104242,644,1036840


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n73.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.19435906410217285,536,351.11347559839606,73,12284
Random QP,qpOASES,optimal,0.17877483367919922,537,537.264445849376,73,12384
Random QP,qpOASES,optimal,0.18482303619384766,599,245.99415722017582,73,12288
Random QP,qpOASES,optimal,0.16373991966247559,519,233.50366632613978,73,12342
Random QP,qpOASES,optimal,0.15444517135620117,498,226.16120235401957,73,12356
Random QP,qpOASES,optimal,0.14176702499389648,454,420.6859390916197,73,12384
Random QP,qpOASES,optimal,0.22474908828735352,677,317.9441794575494,73,12438
Random QP,qpOASES,optimal,0.17017006874084473,543,364.4465457671163,73,12406
Random QP,qpOASES,optimal,0.17183709144592285,533,318.44498522247056,73,12370
Random QP,qpOASES,optimal,0.1733851432800293,526,516.511876279505,73,12350


==> data/results/benchmark_problems_high_accuracy/qpOASES/Random QP/n940.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,752.2381098270416,9084,62564.302695804276,940,2209000
Random QP,qpOASES,optimal,827.6011321544647,9858,60049.04674200688,940,2209000
Random QP,qpOASES,optimal,820.5350699424744,9737,72618.67984471624,940,2209000
Random QP,qpOASES,optimal,823.5816609859467,9696,65050.94928147254,940,2209000
Random QP,qpOASES,optimal,821.4497139453888,9776,68758.41601230727,940,2209000
Random QP,qpOASES,optimal,759.7315299510956,9140,74168.00429067362,940,2209000
Random QP,qpOASES,optimal,814.7732679843903,9727,67471.21470904295,940,2209000
Random QP,qpOASES,optimal,732.4766550064087,8812,58346.69196387435,940,2209000
Random QP,qpOASES,optimal,850.1841969490051,9972,63708.496024462824,940,2209000
Random QP,qpOASES,optimal,784.2527661323547,9426,80039.8068012282,940,2209000


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/full.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,41.631509065628045,1577,422.4889375758995,10,3510
SVM,qpOASES,optimal,33.5089111328125,1505,408.2953994171083,10,3510
SVM,qpOASES,optimal,43.21029496192932,1648,414.4000960668308,10,3510
SVM,qpOASES,optimal,33.94888186454773,1518,416.3674696485388,10,3510
SVM,qpOASES,optimal,42.389243125915534,1626,425.9186194794161,10,3510
SVM,qpOASES,optimal,36.49659395217896,1566,402.9288915823965,10,3510
SVM,qpOASES,optimal,39.5517201423645,1566,426.38774687053984,10,3510
SVM,qpOASES,optimal,36.898377895355225,1524,419.61728660287287,10,3510
SVM,qpOASES,optimal,39.34496402740479,1563,428.653010886614,10,3510
SVM,qpOASES,optimal,36.47583603858948,1532,417.0697439979756,10,3510
SVM,qpOASES,optimal,60.936115026474,1837,460.69743425684237,11,4025
SVM,qpOASES,optimal,62.99335598945618,1902,462.50402928957857,11,4025
SVM,qpOASES,optimal,58.11240005493164,1814,452.3248136072458,11,4025
SVM,qpOASES,optimal,60.74187994003296,1813,464.2686877126153,11,4025
SVM,qpOASES,optimal,59.1107828617096,1842,452.0342216519194,11,4025
SVM,qpOASES,optimal,58.54543399810791,1823,447.6982772583073,11,4025
SVM,qpOASES,optimal,55.94469213485718,1765,450.0477789015397,11,4025
SVM,qpOASES,optimal,56.322880029678345,1759,454.8319815212722,11,4025
SVM,qpOASES,optimal,64.95427799224854,1867,471.4270247537023,11,4025
SVM,qpOASES,optimal,62.07250595092773,1784,454.0819508349231,11,4025
SVM,qpOASES,optimal,82.48084306716919,2053,492.77533842660864,12,4572
SVM,qpOASES,optimal,86.059152841568,2102,502.98547051595125,12,4572
SVM,qpOASES,optimal,86.81877303123474,2108,494.1653252436226,12,4572
SVM,qpOASES,optimal,82.84361791610719,2088,486.8759451849749,12,4572
SVM,qpOASES,optimal,88.12097311019897,2122,496.23442631512125,12,4572
SVM,qpOASES,optimal,87.59613990783691,2115,514.8733893230708,12,4572
SVM,qpOASES,optimal,89.78759002685547,2191,506.6975252836174,12,4572
SVM,qpOASES,optimal,92.41030192375185,2186,501.72994620805787,12,4572
SVM,qpOASES,optimal,85.6628839969635,2069,502.4435717694519,12,4572
SVM,qpOASES,optimal,77.88632917404175,2017,474.89558732259553,12,4572
SVM,qpOASES,optimal,124.09304404258728,2453,537.7582333736251,13,5147
SVM,qpOASES,optimal,123.03157114982605,2487,542.8935928056391,13,5147
SVM,qpOASES,optimal,110.05206203460692,2260,523.291208156671,13,5147
SVM,qpOASES,optimal,128.13329720497129,2412,539.8449746370723,13,5147
SVM,qpOASES,optimal,123.6209180355072,2436,549.2584134488493,13,5147
SVM,qpOASES,optimal,143.0535428524017,2609,550.2832139666326,13,5147
SVM,qpOASES,optimal,136.28580284118652,2507,537.2673511770469,13,5147
SVM,qpOASES,optimal,122.96335196495056,2474,531.7403086261371,13,5147
SVM,qpOASES,optimal,127.3273470401764,2508,537.6142105750397,13,5147
SVM,qpOASES,optimal,128.5695219039917,2466,541.0861118097114,13,5147
SVM,qpOASES,optimal,178.512855052948,2922,574.4968571579033,14,5754
SVM,qpOASES,optimal,162.9377639293671,2761,572.8544761912035,14,5754
SVM,qpOASES,optimal,169.16904997825625,2709,585.1847609483281,14,5754
SVM,qpOASES,optimal,168.9067840576172,2682,576.2368983157047,14,5754
SVM,qpOASES,optimal,178.9343459606171,2852,578.0801417061003,14,5754
SVM,qpOASES,optimal,177.8811719417572,2834,588.9613888675094,14,5754
SVM,qpOASES,optimal,163.62148904800415,2773,581.3180065231287,14,5754
SVM,qpOASES,optimal,167.74654698371887,2675,581.1318831343319,14,5754
SVM,qpOASES,optimal,175.20097398757937,2836,583.3442382266359,14,5754
SVM,qpOASES,optimal,168.1343719959259,2795,566.9885387828233,14,5754
SVM,qpOASES,optimal,329.2487299442291,3472,663.2506834000598,16,7056
SVM,qpOASES,optimal,322.10486817359924,3672,651.5965633603622,16,7056
SVM,qpOASES,optimal,330.01187705993647,3576,651.9114122091829,16,7056
SVM,qpOASES,optimal,342.89827513694763,3652,674.0881140983913,16,7056
SVM,qpOASES,optimal,314.24992895126337,3468,667.7319395680257,16,7056
SVM,qpOASES,optimal,325.3888170719147,3569,666.498218282544,16,7056
SVM,qpOASES,optimal,335.43575310707087,3604,676.8263432757514,16,7056
SVM,qpOASES,optimal,321.20227694511414,3552,661.4794550742744,16,7056
SVM,qpOASES,optimal,318.1948719024658,3573,648.3942253010914,16,7056
SVM,qpOASES,optimal,338.7005338668823,3634,662.5105532025241,16,7056
SVM,qpOASES,optimal,418.0702848434448,4033,701.9288093835428,17,7751
SVM,qpOASES,optimal,380.9355239868164,3947,682.1824736450083,17,7751
SVM,qpOASES,optimal,427.2393889427185,4067,718.393954757062,17,7751
SVM,qpOASES,optimal,393.0844991207123,3869,700.6556707248596,17,7751
SVM,qpOASES,optimal,409.06905913352966,4024,700.2466374444977,17,7751
SVM,qpOASES,optimal,394.1876180171967,4003,687.2288513631868,17,7751
SVM,qpOASES,optimal,441.2647578716278,4201,718.7685887326381,17,7751
SVM,qpOASES,optimal,413.8439481258392,4027,701.9391278782052,17,7751
SVM,qpOASES,optimal,386.9656949043274,3953,694.9741083471347,17,7751
SVM,qpOASES,optimal,386.3545989990234,3842,710.7338727265562,17,7751
SVM,qpOASES,optimal,853.0131249427795,5440,812.508037548477,20,10020
SVM,qpOASES,optimal,795.7128410339355,5378,812.5390758739412,20,10020
SVM,qpOASES,optimal,797.5294589996338,5286,813.8956041578574,20,10020
SVM,qpOASES,optimal,791.9376311302185,5332,802.8111100556109,20,10020
SVM,qpOASES,optimal,847.157329082489,5483,825.1338175205318,20,10020
SVM,qpOASES,optimal,860.148138999939,5437,823.7543233958854,20,10020
SVM,qpOASES,optimal,885.3461861610413,5515,823.7220003816608,20,10020
SVM,qpOASES,optimal,836.2612819671631,5419,800.8925334816303,20,10020
SVM,qpOASES,optimal,802.8909368515015,5313,814.9574855463769,20,10020
SVM,qpOASES,optimal,897.7147641181946,5593,847.7070248078273,20,10020
SVM,qpOASES,max_iter_reached,999.8234269618988,5583,,23,12557
SVM,qpOASES,max_iter_reached,999.939492225647,5902,,23,12557
SVM,qpOASES,max_iter_reached,999.8886778354644,5804,,23,12557
SVM,qpOASES,max_iter_reached,1000.2309670448303,6041,,23,12557
SVM,qpOASES,max_iter_reached,1000.0452301502228,5765,,23,12557
SVM,qpOASES,max_iter_reached,999.9394898414612,5885,,23,12557
SVM,qpOASES,max_iter_reached,999.8893620967864,6036,,23,12557
SVM,qpOASES,max_iter_reached,999.8543388843536,5754,,23,12557
SVM,qpOASES,max_iter_reached,1000.1023070812224,5867,,23,12557
SVM,qpOASES,max_iter_reached,999.895493030548,5861,,23,12557
SVM,qpOASES,max_iter_reached,999.8265450000764,5976,,26,15366
SVM,qpOASES,max_iter_reached,1000.1396679878236,5994,,26,15366
SVM,qpOASES,max_iter_reached,999.8352158069612,5889,,26,15366
SVM,qpOASES,max_iter_reached,1000.4946579933168,5861,,26,15366
SVM,qpOASES,max_iter_reached,1000.0251231193542,6046,,26,15366
SVM,qpOASES,max_iter_reached,999.834862947464,5869,,26,15366
SVM,qpOASES,max_iter_reached,999.9235861301422,5849,,26,15366
SVM,qpOASES,max_iter_reached,1000.4068069458008,5790,,26,15366
SVM,qpOASES,max_iter_reached,999.867147922516,5815,,26,15366
SVM,qpOASES,max_iter_reached,1000.177092075348,5935,,26,15366
SVM,qpOASES,max_iter_reached,999.9032111167908,5957,,31,20645
SVM,qpOASES,max_iter_reached,1000.0856621265413,5853,,31,20645
SVM,qpOASES,max_iter_reached,999.9867739677428,5939,,31,20645
SVM,qpOASES,max_iter_reached,1000.0623028278352,5792,,31,20645
SVM,qpOASES,max_iter_reached,1000.1611058712006,5890,,31,20645
SVM,qpOASES,max_iter_reached,1000.2736129760742,5728,,31,20645
SVM,qpOASES,max_iter_reached,1000.0159277915956,5877,,31,20645
SVM,qpOASES,max_iter_reached,999.8669219017028,6020,,31,20645
SVM,qpOASES,max_iter_reached,1000.2806510925293,5897,,31,20645
SVM,qpOASES,max_iter_reached,1000.2500939369203,5836,,31,20645
SVM,qpOASES,max_iter_reached,1000.0238089561462,5631,,37,27971
SVM,qpOASES,max_iter_reached,999.8225169181824,5671,,37,27971
SVM,qpOASES,max_iter_reached,999.985160112381,5512,,37,27971
SVM,qpOASES,max_iter_reached,1000.156511068344,5585,,37,27971
SVM,qpOASES,max_iter_reached,999.867506980896,5633,,37,27971
SVM,qpOASES,max_iter_reached,1000.0316450595856,5679,,37,27971
SVM,qpOASES,max_iter_reached,999.8234610557556,5710,,37,27971
SVM,qpOASES,max_iter_reached,999.9474489688872,5725,,37,27971
SVM,qpOASES,max_iter_reached,1000.0323209762573,5623,,37,27971
SVM,qpOASES,max_iter_reached,999.8158550262452,5715,,37,27971
SVM,qpOASES,max_iter_reached,1000.1053519248962,4859,,45,39419
SVM,qpOASES,max_iter_reached,999.8205790519714,4782,,45,39419
SVM,qpOASES,max_iter_reached,999.7758929729463,4896,,45,39419
SVM,qpOASES,max_iter_reached,1000.2951459884644,4814,,45,39419
SVM,qpOASES,max_iter_reached,1000.242712020874,4829,,45,39419
SVM,qpOASES,max_iter_reached,999.9553320407867,4798,,45,39419
SVM,qpOASES,max_iter_reached,1000.2450661659241,4787,,45,39419
SVM,qpOASES,max_iter_reached,1000.0349249839784,4913,,45,39419
SVM,qpOASES,max_iter_reached,1000.046711921692,4872,,45,39419
SVM,qpOASES,max_iter_reached,999.839607000351,4837,,45,39419
SVM,qpOASES,max_iter_reached,999.99272108078,3541,,55,56429
SVM,qpOASES,max_iter_reached,999.8714821338654,3437,,55,56429
SVM,qpOASES,max_iter_reached,999.98113489151,3405,,55,56429
SVM,qpOASES,max_iter_reached,999.7500760555267,3434,,55,56429
SVM,qpOASES,max_iter_reached,999.75359916687,3443,,55,56429
SVM,qpOASES,max_iter_reached,1000.2596209049224,3508,,55,56429
SVM,qpOASES,max_iter_reached,999.7534720897676,3533,,55,56429
SVM,qpOASES,max_iter_reached,999.9068460464478,3454,,55,56429
SVM,qpOASES,max_iter_reached,1000.298614025116,3580,,55,56429
SVM,qpOASES,max_iter_reached,1000.552502155304,3579,,55,56429
SVM,qpOASES,max_iter_reached,999.6950628757477,2211,,68,83028
SVM,qpOASES,max_iter_reached,999.5333080291748,2168,,68,83028
SVM,qpOASES,max_iter_reached,999.4764029979706,2160,,68,83028
SVM,qpOASES,max_iter_reached,999.5406630039216,2242,,68,83028
SVM,qpOASES,max_iter_reached,999.6080069541932,2231,,68,83028
SVM,qpOASES,max_iter_reached,999.5196089744568,2183,,68,83028
SVM,qpOASES,max_iter_reached,999.587653875351,2185,,68,83028
SVM,qpOASES,max_iter_reached,999.6777238845824,2291,,68,83028
SVM,qpOASES,max_iter_reached,1000.1840510368347,2218,,68,83028
SVM,qpOASES,max_iter_reached,999.495404958725,2188,,68,83028
SVM,qpOASES,max_iter_reached,1000.2072508335114,1384,,84,122724
SVM,qpOASES,max_iter_reached,999.670037984848,1368,,84,122724
SVM,qpOASES,max_iter_reached,1000.0634648799896,1365,,84,122724
SVM,qpOASES,max_iter_reached,999.2777950763702,1375,,84,122724
SVM,qpOASES,max_iter_reached,1000.0069961547853,1363,,84,122724
SVM,qpOASES,max_iter_reached,999.8955550193788,1347,,84,122724
SVM,qpOASES,max_iter_reached,999.7635598182678,1368,,84,122724
SVM,qpOASES,max_iter_reached,999.8953158855438,1366,,84,122724
SVM,qpOASES,max_iter_reached,999.3365378379822,1359,,84,122724
SVM,qpOASES,max_iter_reached,999.5247178077698,1360,,84,122724
SVM,qpOASES,max_iter_reached,1000.2366728782654,888,,105,186479
SVM,qpOASES,max_iter_reached,998.957709789276,886,,105,186479
SVM,qpOASES,max_iter_reached,998.9842607975006,881,,105,186479
SVM,qpOASES,max_iter_reached,999.0280160903932,882,,105,186479
SVM,qpOASES,max_iter_reached,999.581024169922,877,,105,186479
SVM,qpOASES,max_iter_reached,998.7125549316406,875,,105,186479
SVM,qpOASES,max_iter_reached,999.8978500366212,876,,105,186479
SVM,qpOASES,max_iter_reached,999.7094938755037,870,,105,186479
SVM,qpOASES,max_iter_reached,1000.2562210559844,891,,105,186479
SVM,qpOASES,max_iter_reached,999.9351389408113,883,,105,186479
SVM,qpOASES,max_iter_reached,1000.5239498615264,576,,132,287892
SVM,qpOASES,max_iter_reached,1000.0008370876312,582,,132,287892
SVM,qpOASES,max_iter_reached,998.7277140617372,582,,132,287892
SVM,qpOASES,max_iter_reached,998.1439988613128,583,,132,287892
SVM,qpOASES,max_iter_reached,998.4775960445404,588,,132,287892
SVM,qpOASES,max_iter_reached,999.9877438545227,583,,132,287892
SVM,qpOASES,max_iter_reached,1000.6936681270599,577,,132,287892
SVM,qpOASES,max_iter_reached,998.6674268245696,580,,132,287892
SVM,qpOASES,max_iter_reached,1000.4393739700316,586,,132,287892
SVM,qpOASES,max_iter_reached,998.5073759555817,585,,132,287892
SVM,qpOASES,max_iter_reached,1000.7214422225952,356,,166,446706
SVM,qpOASES,max_iter_reached,998.8699719905852,343,,166,446706
SVM,qpOASES,max_iter_reached,997.7970278263092,347,,166,446706
SVM,qpOASES,max_iter_reached,998.1712839603424,345,,166,446706
SVM,qpOASES,max_iter_reached,997.5830669403076,352,,166,446706
SVM,qpOASES,max_iter_reached,1000.092024087906,354,,166,446706
SVM,qpOASES,max_iter_reached,996.8232531547546,348,,166,446706
SVM,qpOASES,max_iter_reached,997.3576848506927,348,,166,446706
SVM,qpOASES,max_iter_reached,997.47913312912,348,,166,446706
SVM,qpOASES,max_iter_reached,999.3236961364746,349,,166,446706
SVM,qpOASES,max_iter_reached,997.2394440174104,192,,209,697223
SVM,qpOASES,max_iter_reached,996.5151929855348,195,,209,697223
SVM,qpOASES,max_iter_reached,999.4508550167084,193,,209,697223
SVM,qpOASES,max_iter_reached,996.320170879364,190,,209,697223
SVM,qpOASES,max_iter_reached,1000.6753211021423,192,,209,697223
SVM,qpOASES,max_iter_reached,996.0829889774324,192,,209,697223
SVM,qpOASES,max_iter_reached,1000.0169670581818,193,,209,697223
SVM,qpOASES,max_iter_reached,999.8379039764404,193,,209,697223
SVM,qpOASES,max_iter_reached,997.3803200721741,193,,209,697223
SVM,qpOASES,max_iter_reached,996.1260390281676,190,,209,697223


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n10.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,41.63150906562805,1577,422.4889375758995,10,3510
SVM,qpOASES,optimal,33.5089111328125,1505,408.29539941710834,10,3510
SVM,qpOASES,optimal,43.21029496192932,1648,414.4000960668308,10,3510
SVM,qpOASES,optimal,33.94888186454773,1518,416.3674696485388,10,3510
SVM,qpOASES,optimal,42.38924312591553,1626,425.9186194794161,10,3510
SVM,qpOASES,optimal,36.496593952178955,1566,402.9288915823965,10,3510
SVM,qpOASES,optimal,39.5517201423645,1566,426.3877468705399,10,3510
SVM,qpOASES,optimal,36.898377895355225,1524,419.6172866028729,10,3510
SVM,qpOASES,optimal,39.344964027404785,1563,428.65301088661397,10,3510
SVM,qpOASES,optimal,36.47583603858948,1532,417.0697439979756,10,3510


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n105.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,1000.2366728782654,888,,105,186479
SVM,qpOASES,max_iter_reached,998.9577097892761,886,,105,186479
SVM,qpOASES,max_iter_reached,998.9842607975006,881,,105,186479
SVM,qpOASES,max_iter_reached,999.0280160903931,882,,105,186479
SVM,qpOASES,max_iter_reached,999.5810241699219,877,,105,186479
SVM,qpOASES,max_iter_reached,998.7125549316406,875,,105,186479
SVM,qpOASES,max_iter_reached,999.8978500366211,876,,105,186479
SVM,qpOASES,max_iter_reached,999.7094938755035,870,,105,186479
SVM,qpOASES,max_iter_reached,1000.2562210559845,891,,105,186479
SVM,qpOASES,max_iter_reached,999.9351389408112,883,,105,186479


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n11.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,60.936115026474,1837,460.6974342568423,11,4025
SVM,qpOASES,optimal,62.99335598945618,1902,462.50402928957857,11,4025
SVM,qpOASES,optimal,58.11240005493164,1814,452.32481360724586,11,4025
SVM,qpOASES,optimal,60.74187994003296,1813,464.26868771261525,11,4025
SVM,qpOASES,optimal,59.110782861709595,1842,452.03422165191944,11,4025
SVM,qpOASES,optimal,58.54543399810791,1823,447.69827725830737,11,4025
SVM,qpOASES,optimal,55.94469213485718,1765,450.0477789015397,11,4025
SVM,qpOASES,optimal,56.322880029678345,1759,454.8319815212722,11,4025
SVM,qpOASES,optimal,64.95427799224854,1867,471.4270247537023,11,4025
SVM,qpOASES,optimal,62.072505950927734,1784,454.08195083492313,11,4025


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n12.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,82.48084306716919,2053,492.7753384266087,12,4572
SVM,qpOASES,optimal,86.059152841568,2102,502.98547051595125,12,4572
SVM,qpOASES,optimal,86.81877303123474,2108,494.1653252436226,12,4572
SVM,qpOASES,optimal,82.84361791610718,2088,486.87594518497485,12,4572
SVM,qpOASES,optimal,88.12097311019897,2122,496.23442631512125,12,4572
SVM,qpOASES,optimal,87.59613990783691,2115,514.8733893230708,12,4572
SVM,qpOASES,optimal,89.78759002685547,2191,506.6975252836174,12,4572
SVM,qpOASES,optimal,92.41030192375183,2186,501.7299462080579,12,4572
SVM,qpOASES,optimal,85.6628839969635,2069,502.4435717694519,12,4572
SVM,qpOASES,optimal,77.88632917404175,2017,474.8955873225955,12,4572


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n13.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,124.09304404258728,2453,537.7582333736251,13,5147
SVM,qpOASES,optimal,123.03157114982605,2487,542.8935928056391,13,5147
SVM,qpOASES,optimal,110.05206203460693,2260,523.291208156671,13,5147
SVM,qpOASES,optimal,128.1332972049713,2412,539.8449746370723,13,5147
SVM,qpOASES,optimal,123.6209180355072,2436,549.2584134488493,13,5147
SVM,qpOASES,optimal,143.05354285240173,2609,550.2832139666326,13,5147
SVM,qpOASES,optimal,136.28580284118652,2507,537.2673511770469,13,5147
SVM,qpOASES,optimal,122.96335196495056,2474,531.7403086261371,13,5147
SVM,qpOASES,optimal,127.32734704017639,2508,537.6142105750397,13,5147
SVM,qpOASES,optimal,128.5695219039917,2466,541.0861118097114,13,5147


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n132.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,1000.5239498615265,576,,132,287892
SVM,qpOASES,max_iter_reached,1000.0008370876312,582,,132,287892
SVM,qpOASES,max_iter_reached,998.7277140617371,582,,132,287892
SVM,qpOASES,max_iter_reached,998.1439988613129,583,,132,287892
SVM,qpOASES,max_iter_reached,998.4775960445404,588,,132,287892
SVM,qpOASES,max_iter_reached,999.9877438545227,583,,132,287892
SVM,qpOASES,max_iter_reached,1000.6936681270599,577,,132,287892
SVM,qpOASES,max_iter_reached,998.6674268245697,580,,132,287892
SVM,qpOASES,max_iter_reached,1000.4393739700317,586,,132,287892
SVM,qpOASES,max_iter_reached,998.5073759555817,585,,132,287892


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n14.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,178.512855052948,2922,574.4968571579032,14,5754
SVM,qpOASES,optimal,162.93776392936707,2761,572.8544761912035,14,5754
SVM,qpOASES,optimal,169.16904997825623,2709,585.184760948328,14,5754
SVM,qpOASES,optimal,168.9067840576172,2682,576.2368983157047,14,5754
SVM,qpOASES,optimal,178.93434596061707,2852,578.0801417061004,14,5754
SVM,qpOASES,optimal,177.8811719417572,2834,588.9613888675094,14,5754
SVM,qpOASES,optimal,163.62148904800415,2773,581.3180065231286,14,5754
SVM,qpOASES,optimal,167.74654698371887,2675,581.1318831343319,14,5754
SVM,qpOASES,optimal,175.20097398757935,2836,583.3442382266359,14,5754
SVM,qpOASES,optimal,168.1343719959259,2795,566.9885387828233,14,5754


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n16.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,329.2487299442291,3472,663.2506834000598,16,7056
SVM,qpOASES,optimal,322.10486817359924,3672,651.5965633603623,16,7056
SVM,qpOASES,optimal,330.0118770599365,3576,651.9114122091829,16,7056
SVM,qpOASES,optimal,342.89827513694763,3652,674.0881140983912,16,7056
SVM,qpOASES,optimal,314.2499289512634,3468,667.7319395680258,16,7056
SVM,qpOASES,optimal,325.3888170719147,3569,666.498218282544,16,7056
SVM,qpOASES,optimal,335.4357531070709,3604,676.8263432757514,16,7056
SVM,qpOASES,optimal,321.20227694511414,3552,661.4794550742744,16,7056
SVM,qpOASES,optimal,318.1948719024658,3573,648.3942253010914,16,7056
SVM,qpOASES,optimal,338.7005338668823,3634,662.510553202524,16,7056


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n166.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,1000.7214422225952,356,,166,446706
SVM,qpOASES,max_iter_reached,998.8699719905853,343,,166,446706
SVM,qpOASES,max_iter_reached,997.7970278263092,347,,166,446706
SVM,qpOASES,max_iter_reached,998.1712839603424,345,,166,446706
SVM,qpOASES,max_iter_reached,997.5830669403076,352,,166,446706
SVM,qpOASES,max_iter_reached,1000.0920240879059,354,,166,446706
SVM,qpOASES,max_iter_reached,996.8232531547546,348,,166,446706
SVM,qpOASES,max_iter_reached,997.3576848506927,348,,166,446706
SVM,qpOASES,max_iter_reached,997.4791331291199,348,,166,446706
SVM,qpOASES,max_iter_reached,999.3236961364746,349,,166,446706


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n17.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,418.0702848434448,4033,701.9288093835427,17,7751
SVM,qpOASES,optimal,380.9355239868164,3947,682.1824736450083,17,7751
SVM,qpOASES,optimal,427.2393889427185,4067,718.393954757062,17,7751
SVM,qpOASES,optimal,393.0844991207123,3869,700.6556707248596,17,7751
SVM,qpOASES,optimal,409.06905913352966,4024,700.2466374444977,17,7751
SVM,qpOASES,optimal,394.18761801719666,4003,687.2288513631868,17,7751
SVM,qpOASES,optimal,441.2647578716278,4201,718.7685887326381,17,7751
SVM,qpOASES,optimal,413.84394812583923,4027,701.9391278782052,17,7751
SVM,qpOASES,optimal,386.9656949043274,3953,694.9741083471348,17,7751
SVM,qpOASES,optimal,386.35459899902344,3842,710.7338727265563,17,7751


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n20.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,optimal,853.0131249427795,5440,812.508037548477,20,10020
SVM,qpOASES,optimal,795.7128410339355,5378,812.5390758739411,20,10020
SVM,qpOASES,optimal,797.5294589996338,5286,813.8956041578574,20,10020
SVM,qpOASES,optimal,791.9376311302185,5332,802.811110055611,20,10020
SVM,qpOASES,optimal,847.157329082489,5483,825.1338175205317,20,10020
SVM,qpOASES,optimal,860.148138999939,5437,823.7543233958855,20,10020
SVM,qpOASES,optimal,885.3461861610413,5515,823.7220003816608,20,10020
SVM,qpOASES,optimal,836.2612819671631,5419,800.8925334816302,20,10020
SVM,qpOASES,optimal,802.8909368515015,5313,814.957485546377,20,10020
SVM,qpOASES,optimal,897.7147641181946,5593,847.7070248078272,20,10020


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n209.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,997.2394440174103,192,,209,697223
SVM,qpOASES,max_iter_reached,996.5151929855347,195,,209,697223
SVM,qpOASES,max_iter_reached,999.4508550167084,193,,209,697223
SVM,qpOASES,max_iter_reached,996.320170879364,190,,209,697223
SVM,qpOASES,max_iter_reached,1000.6753211021423,192,,209,697223
SVM,qpOASES,max_iter_reached,996.0829889774323,192,,209,697223
SVM,qpOASES,max_iter_reached,1000.0169670581818,193,,209,697223
SVM,qpOASES,max_iter_reached,999.8379039764404,193,,209,697223
SVM,qpOASES,max_iter_reached,997.3803200721741,193,,209,697223
SVM,qpOASES,max_iter_reached,996.1260390281677,190,,209,697223


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n23.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.8234269618988,5583,,23,12557
SVM,qpOASES,max_iter_reached,999.939492225647,5902,,23,12557
SVM,qpOASES,max_iter_reached,999.8886778354645,5804,,23,12557
SVM,qpOASES,max_iter_reached,1000.2309670448303,6041,,23,12557
SVM,qpOASES,max_iter_reached,1000.0452301502228,5765,,23,12557
SVM,qpOASES,max_iter_reached,999.9394898414612,5885,,23,12557
SVM,qpOASES,max_iter_reached,999.8893620967865,6036,,23,12557
SVM,qpOASES,max_iter_reached,999.8543388843536,5754,,23,12557
SVM,qpOASES,max_iter_reached,1000.1023070812225,5867,,23,12557
SVM,qpOASES,max_iter_reached,999.8954930305481,5861,,23,12557


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n26.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.8265450000763,5976,,26,15366
SVM,qpOASES,max_iter_reached,1000.1396679878235,5994,,26,15366
SVM,qpOASES,max_iter_reached,999.8352158069611,5889,,26,15366
SVM,qpOASES,max_iter_reached,1000.4946579933167,5861,,26,15366
SVM,qpOASES,max_iter_reached,1000.0251231193542,6046,,26,15366
SVM,qpOASES,max_iter_reached,999.834862947464,5869,,26,15366
SVM,qpOASES,max_iter_reached,999.9235861301422,5849,,26,15366
SVM,qpOASES,max_iter_reached,1000.4068069458008,5790,,26,15366
SVM,qpOASES,max_iter_reached,999.8671479225159,5815,,26,15366
SVM,qpOASES,max_iter_reached,1000.1770920753479,5935,,26,15366


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n31.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.9032111167908,5957,,31,20645
SVM,qpOASES,max_iter_reached,1000.0856621265411,5853,,31,20645
SVM,qpOASES,max_iter_reached,999.9867739677429,5939,,31,20645
SVM,qpOASES,max_iter_reached,1000.0623028278351,5792,,31,20645
SVM,qpOASES,max_iter_reached,1000.1611058712006,5890,,31,20645
SVM,qpOASES,max_iter_reached,1000.2736129760742,5728,,31,20645
SVM,qpOASES,max_iter_reached,1000.0159277915955,5877,,31,20645
SVM,qpOASES,max_iter_reached,999.8669219017029,6020,,31,20645
SVM,qpOASES,max_iter_reached,1000.2806510925293,5897,,31,20645
SVM,qpOASES,max_iter_reached,1000.2500939369202,5836,,31,20645


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n37.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,1000.0238089561462,5631,,37,27971
SVM,qpOASES,max_iter_reached,999.8225169181824,5671,,37,27971
SVM,qpOASES,max_iter_reached,999.985160112381,5512,,37,27971
SVM,qpOASES,max_iter_reached,1000.1565110683441,5585,,37,27971
SVM,qpOASES,max_iter_reached,999.867506980896,5633,,37,27971
SVM,qpOASES,max_iter_reached,1000.0316450595856,5679,,37,27971
SVM,qpOASES,max_iter_reached,999.8234610557556,5710,,37,27971
SVM,qpOASES,max_iter_reached,999.9474489688873,5725,,37,27971
SVM,qpOASES,max_iter_reached,1000.0323209762573,5623,,37,27971
SVM,qpOASES,max_iter_reached,999.8158550262451,5715,,37,27971


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n45.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,1000.1053519248962,4859,,45,39419
SVM,qpOASES,max_iter_reached,999.8205790519714,4782,,45,39419
SVM,qpOASES,max_iter_reached,999.7758929729462,4896,,45,39419
SVM,qpOASES,max_iter_reached,1000.2951459884644,4814,,45,39419
SVM,qpOASES,max_iter_reached,1000.242712020874,4829,,45,39419
SVM,qpOASES,max_iter_reached,999.9553320407867,4798,,45,39419
SVM,qpOASES,max_iter_reached,1000.2450661659241,4787,,45,39419
SVM,qpOASES,max_iter_reached,1000.0349249839783,4913,,45,39419
SVM,qpOASES,max_iter_reached,1000.0467119216919,4872,,45,39419
SVM,qpOASES,max_iter_reached,999.839607000351,4837,,45,39419


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n55.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.99272108078,3541,,55,56429
SVM,qpOASES,max_iter_reached,999.8714821338654,3437,,55,56429
SVM,qpOASES,max_iter_reached,999.98113489151,3405,,55,56429
SVM,qpOASES,max_iter_reached,999.7500760555267,3434,,55,56429
SVM,qpOASES,max_iter_reached,999.7535991668701,3443,,55,56429
SVM,qpOASES,max_iter_reached,1000.2596209049225,3508,,55,56429
SVM,qpOASES,max_iter_reached,999.7534720897675,3533,,55,56429
SVM,qpOASES,max_iter_reached,999.9068460464478,3454,,55,56429
SVM,qpOASES,max_iter_reached,1000.298614025116,3580,,55,56429
SVM,qpOASES,max_iter_reached,1000.552502155304,3579,,55,56429


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n68.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,999.6950628757477,2211,,68,83028
SVM,qpOASES,max_iter_reached,999.5333080291748,2168,,68,83028
SVM,qpOASES,max_iter_reached,999.4764029979706,2160,,68,83028
SVM,qpOASES,max_iter_reached,999.5406630039215,2242,,68,83028
SVM,qpOASES,max_iter_reached,999.6080069541931,2231,,68,83028
SVM,qpOASES,max_iter_reached,999.5196089744568,2183,,68,83028
SVM,qpOASES,max_iter_reached,999.587653875351,2185,,68,83028
SVM,qpOASES,max_iter_reached,999.6777238845825,2291,,68,83028
SVM,qpOASES,max_iter_reached,1000.1840510368347,2218,,68,83028
SVM,qpOASES,max_iter_reached,999.495404958725,2188,,68,83028


==> data/results/benchmark_problems_high_accuracy/qpOASES/SVM/n84.csv <==
class,solver,status,run_time,iter,obj_val,n,N
SVM,qpOASES,max_iter_reached,1000.2072508335114,1384,,84,122724
SVM,qpOASES,max_iter_reached,999.670037984848,1368,,84,122724
SVM,qpOASES,max_iter_reached,1000.0634648799896,1365,,84,122724
SVM,qpOASES,max_iter_reached,999.2777950763702,1375,,84,122724
SVM,qpOASES,max_iter_reached,1000.0069961547852,1363,,84,122724
SVM,qpOASES,max_iter_reached,999.8955550193787,1347,,84,122724
SVM,qpOASES,max_iter_reached,999.7635598182678,1368,,84,122724
SVM,qpOASES,max_iter_reached,999.8953158855438,1366,,84,122724
SVM,qpOASES,max_iter_reached,999.3365378379822,1359,,84,122724
SVM,qpOASES,max_iter_reached,999.5247178077698,1360,,84,122724


==> data/results/benchmark_problems_high_accuracy/qpOASES/results.csv <==
class,solver,status,run_time,iter,obj_val,n,N
Random QP,qpOASES,optimal,0.011961936950683594,40,-0.4067156248711994,10,178
Random QP,qpOASES,optimal,0.0009789466857910156,34,3.0662536848013344,10,186
Random QP,qpOASES,optimal,0.0009410381317138672,33,10.335676872087072,10,180
Random QP,qpOASES,optimal,0.00049591064453125,29,8.044181247317644,10,178
Random QP,qpOASES,optimal,0.0006039142608642577,35,-3.795501974284307,10,182
Random QP,qpOASES,optimal,0.0005960464477539062,35,2.8523924588141383,10,178
Random QP,qpOASES,optimal,0.0006330013275146482,37,-3.0583941046100422,10,182
Random QP,qpOASES,optimal,0.0006909370422363281,42,7.4692462548036875,10,176
Random QP,qpOASES,optimal,0.0004179477691650391,23,1.6373506506239268,10,172
Random QP,qpOASES,optimal,0.000759124755859375,46,2.997304567209665,10,180
Random QP,qpOASES,optimal,0.0009019374847412107,38,3.032983363765571,11,224
Random QP,qpOASES,optimal,0.0006010532379150393,32,6.4029436928842625,11,218
Random QP,qpOASES,optimal,0.0006940364837646482,38,1.6043094117888286,11,214
Random QP,qpOASES,optimal,0.0007278919219970702,40,14.485513665924714,11,216
Random QP,qpOASES,optimal,0.0007429122924804688,41,7.444894501067992,11,224
Random QP,qpOASES,optimal,0.0009989738464355467,56,66.72508471654372,11,212
Random QP,qpOASES,optimal,0.0006139278411865232,33,10.51733925104233,11,218
Random QP,qpOASES,optimal,0.0009648799896240234,51,3.925678960921532,11,216
Random QP,qpOASES,optimal,0.0007560253143310548,42,5.790988547607587,11,208
Random QP,qpOASES,optimal,0.0008180141448974607,46,6.110695384776622,11,216
Random QP,qpOASES,optimal,0.0008230209350585938,43,6.582097931705,12,264
Random QP,qpOASES,optimal,0.0009171962738037107,40,0.1300075494135954,12,250
Random QP,qpOASES,optimal,0.001080036163330078,57,29.311764344408274,12,254
Random QP,qpOASES,optimal,0.0009639263153076172,50,8.348718997389634,12,258
Random QP,qpOASES,optimal,0.0007200241088867188,37,7.035228831402128,12,262
Random QP,qpOASES,optimal,0.0007650852203369143,39,5.970447838432027,12,254
Random QP,qpOASES,optimal,0.0010998249053955078,59,0.4509584341972501,12,250
Random QP,qpOASES,optimal,0.001055002212524414,57,6.3561890106844565,12,258
Random QP,qpOASES,optimal,0.001071929931640625,57,18.491155896311678,12,258
Random QP,qpOASES,optimal,0.0009620189666748047,52,-2.6939234517298196,12,254
Random QP,qpOASES,optimal,0.001377105712890625,66,5.0658983430861015,13,306
Random QP,qpOASES,optimal,0.001260995864868164,59,0.7757266649503494,13,308
Random QP,qpOASES,optimal,0.0012269020080566404,54,2.235542522095254,13,316
Random QP,qpOASES,optimal,0.0014719963073730467,70,0.7074237079992897,13,302
Random QP,qpOASES,optimal,0.0012481212615966795,59,8.484040610037084,13,296
Random QP,qpOASES,optimal,0.0011501312255859375,55,20.834894143030056,13,302
Random QP,qpOASES,optimal,0.0011420249938964846,53,10.047973328882973,13,304
Random QP,qpOASES,optimal,0.0011818408966064453,56,1.417151115860006,13,306
Random QP,qpOASES,optimal,0.0014050006866455078,68,13.203321687243148,13,298
Random QP,qpOASES,optimal,0.0012068748474121096,58,35.91115763382439,13,304
Random QP,qpOASES,optimal,0.0019080638885498047,78,27.84704139563485,15,412
Random QP,qpOASES,optimal,0.0017578601837158205,70,9.814766171919267,15,422
Random QP,qpOASES,optimal,0.0022170543670654297,85,14.376194330521267,15,406
Random QP,qpOASES,optimal,0.0017790794372558594,75,25.27460956428909,15,418
Random QP,qpOASES,optimal,0.001987934112548828,83,2.812726375010497,15,412
Random QP,qpOASES,optimal,0.00125885009765625,52,13.390197936816595,15,408
Random QP,qpOASES,optimal,0.0014810562133789062,61,9.887007988987731,15,416
Random QP,qpOASES,optimal,0.0018570423126220703,79,6.191696208647818,15,410
Random QP,qpOASES,optimal,0.0018439292907714844,76,6.5332378216860105,15,406
Random QP,qpOASES,optimal,0.0016281604766845705,68,18.91869902386892,15,412
Random QP,qpOASES,optimal,0.00330805778503418,113,9.472959553789867,18,612
Random QP,qpOASES,optimal,0.0035619735717773438,106,2.565901899618656,18,594
Random QP,qpOASES,optimal,0.003210783004760742,111,18.12468587965615,18,614
Random QP,qpOASES,optimal,0.002974987030029297,105,6.469777737186061,18,604
Random QP,qpOASES,optimal,0.002299070358276367,81,4.2258160262699285,18,610
Random QP,qpOASES,optimal,0.002904891967773437,103,11.135122540973818,18,612
Random QP,qpOASES,optimal,0.003117084503173828,107,6.8983378127914365,18,602
Random QP,qpOASES,optimal,0.002646923065185547,93,29.98559226027123,18,622
Random QP,qpOASES,optimal,0.001775979995727539,62,-0.6267424298141494,18,594
Random QP,qpOASES,optimal,0.0022881031036376953,79,11.915666661273846,18,598
Random QP,qpOASES,optimal,0.006736993789672852,106,37.50461869547803,23,1002
Random QP,qpOASES,optimal,0.006880998611450195,145,24.39302119325261,23,1016
Random QP,qpOASES,optimal,0.005226850509643555,123,31.589149989777354,23,1032
Random QP,qpOASES,optimal,0.005618095397949219,133,59.85608602371306,23,1020
Random QP,qpOASES,optimal,0.007592916488647461,169,32.966969208578426,23,1022
Random QP,qpOASES,optimal,0.005016803741455078,112,17.037519762151323,23,1066
Random QP,qpOASES,optimal,0.004901885986328125,110,12.391190207430865,23,1004
Random QP,qpOASES,optimal,0.006479978561401367,146,42.54022512901877,23,1034
Random QP,qpOASES,optimal,0.006361007690429688,138,52.08499184772556,23,994
Random QP,qpOASES,optimal,0.00521087646484375,116,37.7731901497098,23,1016
Random QP,qpOASES,optimal,0.04268002510070802,199,39.533190972291045,29,1694
Random QP,qpOASES,optimal,0.013091087341308594,211,30.616408444678306,29,1694
Random QP,qpOASES,optimal,0.011024951934814451,169,85.92317438223324,29,1702
Random QP,qpOASES,optimal,0.01172494888305664,189,58.30224255403007,29,1670
Random QP,qpOASES,optimal,0.012125968933105469,192,22.921814635170463,29,1672
Random QP,qpOASES,optimal,0.011523962020874023,188,36.59074621564826,29,1680
Random QP,qpOASES,optimal,0.009565114974975586,151,46.78609044879304,29,1688
Random QP,qpOASES,optimal,0.00932002067565918,153,18.58792879621036,29,1702
Random QP,qpOASES,optimal,0.010921955108642578,178,47.526672281666784,29,1664
Random QP,qpOASES,optimal,0.01279616355895996,206,48.97639614520588,29,1696
Random QP,qpOASES,optimal,0.023166179656982425,215,86.10816139583899,39,3204
Random QP,qpOASES,optimal,0.02413201332092285,239,91.18452465943923,39,3204
Random QP,qpOASES,optimal,0.02946186065673828,282,105.23463962569063,39,3200
Random QP,qpOASES,optimal,0.028176069259643555,275,56.15555189471364,39,3166
Random QP,qpOASES,optimal,0.02962207794189453,289,49.21571594287246,39,3220
Random QP,qpOASES,optimal,0.02626514434814453,258,153.7086916091337,39,3160
Random QP,qpOASES,optimal,0.02759695053100586,258,83.00433046936908,39,3192
Random QP,qpOASES,optimal,0.029993057250976562,277,68.4070043079415,39,3252
Random QP,qpOASES,optimal,0.02595686912536621,240,124.27711474293328,39,3230
Random QP,qpOASES,optimal,0.02970719337463379,271,90.62408296172224,39,3226
Random QP,qpOASES,optimal,0.05825901031494141,341,180.92496462178426,53,6268
Random QP,qpOASES,optimal,0.06784796714782715,377,267.76342565564215,53,6208
Random QP,qpOASES,optimal,0.06131601333618164,355,232.63269791488545,53,6260
Random QP,qpOASES,optimal,0.06062912940979004,340,235.7709792219249,53,6246
Random QP,qpOASES,optimal,0.06032896041870117,362,189.271661896295,53,6126
Random QP,qpOASES,optimal,0.08314895629882812,437,214.73260092508386,53,6152
Random QP,qpOASES,optimal,0.060014009475708015,357,140.22295784955327,53,6178
Random QP,qpOASES,optimal,0.0666360855102539,380,226.2070034632241,53,6130
Random QP,qpOASES,optimal,0.06637907028198242,383,212.32221984356468,53,6166
Random QP,qpOASES,optimal,0.07101702690124513,412,169.6194332451611,53,6190
Random QP,qpOASES,optimal,0.19435906410217285,536,351.11347559839606,73,12284
Random QP,qpOASES,optimal,0.17877483367919922,537,537.264445849376,73,12384
Random QP,qpOASES,optimal,0.18482303619384768,599,245.99415722017585,73,12288
Random QP,qpOASES,optimal,0.1637399196624756,519,233.50366632613972,73,12342
Random QP,qpOASES,optimal,0.15444517135620114,498,226.1612023540196,73,12356
Random QP,qpOASES,optimal,0.14176702499389648,454,420.68593909161973,73,12384
Random QP,qpOASES,optimal,0.22474908828735352,677,317.9441794575493,73,12438
Random QP,qpOASES,optimal,0.17017006874084473,543,364.44654576711633,73,12406
Random QP,qpOASES,optimal,0.17183709144592285,533,318.44498522247056,73,12370
Random QP,qpOASES,optimal,0.1733851432800293,526,516.511876279505,73,12350
Random QP,qpOASES,optimal,0.4642908573150635,753,663.2419333437774,103,25576
Random QP,qpOASES,optimal,0.4405879974365233,726,567.2282302025362,103,25516
Random QP,qpOASES,optimal,0.5395720005035399,860,1009.577755800336,103,25482
Random QP,qpOASES,optimal,0.4677681922912598,742,487.16407145797257,103,25448
Random QP,qpOASES,optimal,0.5178909301757812,829,935.4365769646173,103,25508
Random QP,qpOASES,optimal,0.4638309478759766,768,532.7723830371892,103,25530
Random QP,qpOASES,optimal,0.4753069877624512,766,720.4429309429305,103,25594
Random QP,qpOASES,optimal,0.4853079319000244,777,725.1202920533342,103,25534
Random QP,qpOASES,optimal,0.4835062026977539,790,757.5105212074977,103,25440
Random QP,qpOASES,optimal,0.5409951210021973,874,732.7930673709633,103,25514
Random QP,qpOASES,optimal,1.2521347999572754,1050,1311.1870546973316,146,52538
Random QP,qpOASES,optimal,1.5611779689788818,1243,1690.7848280894684,146,52524
Random QP,qpOASES,optimal,1.4744410514831543,1198,1689.3493130637994,146,52582
Random QP,qpOASES,optimal,1.295093059539795,1046,1526.2111573697205,146,52540
Random QP,qpOASES,optimal,1.5064117908477783,1216,1374.3313715976926,146,52570
Random QP,qpOASES,optimal,1.3967499732971191,1141,1635.0558107827414,146,52498
Random QP,qpOASES,optimal,1.3706068992614746,1154,1162.9366661761014,146,52604
Random QP,qpOASES,optimal,1.4074070453643799,1169,1681.968159122154,146,52558
Random QP,qpOASES,optimal,1.382944107055664,1141,1859.721677725976,146,52482
Random QP,qpOASES,optimal,1.1931600570678709,1006,1255.7866486458338,146,52470
Random QP,qpOASES,optimal,3.861546039581299,1585,2708.887043804388,211,110960
Random QP,qpOASES,optimal,4.549890995025635,1811,3175.6961123458173,211,110986
Random QP,qpOASES,optimal,4.605820178985597,1887,3283.5231501343633,211,110918
Random QP,qpOASES,optimal,3.9898018836975098,1649,2736.9603056165024,211,110914
Random QP,qpOASES,optimal,3.636703968048096,1528,2396.6498028134,211,110938
Random QP,qpOASES,optimal,3.948093891143799,1631,3297.099135787181,211,110968
Random QP,qpOASES,optimal,4.108362913131714,1706,2549.868564161596,211,110924
Random QP,qpOASES,optimal,4.121628999710083,1692,2542.1178485184782,211,110948
Random QP,qpOASES,optimal,4.048129081726073,1666,2581.4912101261043,211,110992
Random QP,qpOASES,optimal,4.200708866119385,1720,3237.4554971767197,211,110932
Random QP,qpOASES,optimal,13.043524980545044,2592,6967.992367237108,304,230956
Random QP,qpOASES,optimal,14.204180002212524,2759,6907.080394415774,304,230924
Random QP,qpOASES,optimal,14.131179809570312,2775,6634.4814857832,304,230968
Random QP,qpOASES,optimal,13.87031888961792,2703,6375.567198154653,304,230910
Random QP,qpOASES,optimal,11.884119987487793,2383,5316.973119544107,304,230986
Random QP,qpOASES,optimal,12.926120042800903,2573,6420.808566286451,304,230934
Random QP,qpOASES,optimal,13.02190399169922,2538,5924.9597311450525,304,230940
Random QP,qpOASES,optimal,12.924046993255615,2573,5180.796186742343,304,230944
Random QP,qpOASES,optimal,13.190229892730713,2571,6738.608072512697,304,230960
Random QP,qpOASES,optimal,13.189990043640135,2569,7282.278688064725,304,230954
Random QP,qpOASES,optimal,47.96305894851685,4175,16903.903080395998,442,488410
Random QP,qpOASES,optimal,45.86217308044434,4029,13286.533259701755,442,488400
Random QP,qpOASES,optimal,46.85487294197082,4104,12647.606129487263,442,488398
Random QP,qpOASES,optimal,44.419167041778564,3927,14487.285851077131,442,488406
Random QP,qpOASES,optimal,45.338202953338616,3984,13420.32719889741,442,488398
Random QP,qpOASES,optimal,46.76248812675476,4097,15031.441238152454,442,488406
Random QP,qpOASES,optimal,42.06969118118286,3715,13716.125374569929,442,488398
Random QP,qpOASES,optimal,46.02770614624024,4018,14796.40424894607,442,488402
Random QP,qpOASES,optimal,47.8525722026825,4138,14513.1047233162,442,488404
Random QP,qpOASES,optimal,46.705736875534065,4047,15004.143427327659,442,488394
Random QP,qpOASES,optimal,191.8611710071564,6087,30852.471690662,644,1036840
Random QP,qpOASES,optimal,191.80298709869385,6057,30689.3187194986,644,1036840
Random QP,qpOASES,optimal,194.52400302886963,6179,31130.658939527413,644,1036838
Random QP,qpOASES,optimal,185.84775400161743,5892,26461.543282481507,644,1036840
Random QP,qpOASES,optimal,203.86928391456604,6353,31390.41516780717,644,1036840
Random QP,qpOASES,optimal,187.3065049648285,5945,30571.489510665044,644,1036838
Random QP,qpOASES,optimal,193.49901604652405,6134,29012.283429086205,644,1036840
Random QP,qpOASES,optimal,182.06650304794312,5851,27070.06432117794,644,1036840
Random QP,qpOASES,optimal,193.5326099395752,6144,25719.560096291632,644,1036836
Random QP,qpOASES,optimal,184.5452229976654,5903,26966.18290910424,644,1036840
Random QP,qpOASES,optimal,752.2381098270416,9084,62564.302695804276,940,2209000
Random QP,qpOASES,optimal,827.6011321544647,9858,60049.04674200688,940,2209000
Random QP,qpOASES,optimal,820.5350699424744,9737,72618.67984471624,940,2209000
Random QP,qpOASES,optimal,823.5816609859468,9696,65050.94928147254,940,2209000
Random QP,qpOASES,optimal,821.4497139453888,9776,68758.41601230728,940,2209000
Random QP,qpOASES,optimal,759.7315299510956,9140,74168.00429067362,940,2209000
Random QP,qpOASES,optimal,814.7732679843903,9727,67471.21470904295,940,2209000
Random QP,qpOASES,optimal,732.4766550064087,8812,58346.69196387435,940,2209000
Random QP,qpOASES,optimal,850.1841969490051,9972,63708.49602446281,940,2209000
Random QP,qpOASES,optimal,784.2527661323547,9426,80039.8068012282,940,2209000
Random QP,qpOASES,max_iter_reached,999.7785758972168,5507,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8375101089478,5479,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8877000808716,5495,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.7968831062317,5523,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8854157924652,5496,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.7886130809784,5455,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8036119937897,5455,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9718050956726,5483,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.9033751487732,5539,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8239419460297,5411,,1373,4712822
Random QP,qpOASES,max_iter_reached,999.8265671730043,2677,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8883171081544,2676,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6537659168243,2637,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8027100563048,2699,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7135648727417,2675,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7575771808624,2708,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.6755828857422,2730,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.8325140476227,2679,,2009,10090202
Random QP,qpOASES,max_iter_reached,999.7643749713898,2682,,2009,10090202
Random QP,qpOASES,max_iter_reached,1000.283341884613,2709,,2009,10090202
Eq QP,qpOASES,optimal,0.007142782211303711,18,-106.24857077075714,10,35
Eq QP,qpOASES,optimal,0.00055694580078125,20,-58.206669348072424,10,43
Eq QP,qpOASES,optimal,0.00021386146545410162,18,-21.901897660219337,10,37
Eq QP,qpOASES,optimal,0.000202178955078125,17,-9.656449917457786,10,35
Eq QP,qpOASES,optimal,0.0002000331878662109,17,-164.3296311586408,10,39
Eq QP,qpOASES,optimal,0.000225067138671875,19,-164.62870822159658,10,35
Eq QP,qpOASES,optimal,0.000225067138671875,20,-102.27011212231145,10,39
Eq QP,qpOASES,optimal,0.0001850128173828125,15,-13.84397805416937,10,33
Eq QP,qpOASES,optimal,0.00017786026000976562,14,-137.1056185995677,10,29
Eq QP,qpOASES,optimal,0.00020503997802734367,16,-20.424715043787838,10,37
Eq QP,qpOASES,optimal,0.00022912025451660162,16,-61.8989661180395,11,51
Eq QP,qpOASES,optimal,0.00019693374633789065,14,-86.94731466171369,11,45
Eq QP,qpOASES,optimal,0.0001900196075439453,13,-38.79269375423336,11,41
Eq QP,qpOASES,optimal,0.00025415420532226557,19,-55.96000385075947,11,43
Eq QP,qpOASES,optimal,0.0002889633178710937,22,2.0518204277005267,11,51
Eq QP,qpOASES,optimal,0.00023603439331054688,19,-21.787919440471672,11,39
Eq QP,qpOASES,optimal,0.0002110004425048828,17,-87.64786813175978,11,45
Eq QP,qpOASES,optimal,0.0002000331878662109,16,-145.28589074982102,11,43
Eq QP,qpOASES,optimal,0.0002748966217041016,24,-26.45541997197413,11,35
Eq QP,qpOASES,optimal,0.0002460479736328125,21,-16.975687482469795,11,43
Eq QP,qpOASES,optimal,0.00025987625122070307,17,-58.88806586983046,12,58
Eq QP,qpOASES,optimal,0.00026297569274902344,16,-70.60403227283426,12,44
Eq QP,qpOASES,optimal,0.0003790855407714844,27,-16.584037850349098,12,48
Eq QP,qpOASES,optimal,0.0003199577331542969,25,-25.47812088975953,12,52
Eq QP,qpOASES,optimal,0.0001959800720214844,14,-32.529684075497734,12,56
Eq QP,qpOASES,optimal,0.0003039836883544922,23,-13.650502112655715,12,48
Eq QP,qpOASES,optimal,0.00034809112548828125,29,-17.2605209403371,12,44
Eq QP,qpOASES,optimal,0.00032401084899902344,28,-30.131607676063066,12,52
Eq QP,qpOASES,optimal,0.00029397010803222656,24,-21.74078740909148,12,52
Eq QP,qpOASES,optimal,0.0003001689910888672,25,-25.968020757965064,12,48
Eq QP,qpOASES,optimal,0.00024700164794921875,19,-222.1342017472461,13,64
Eq QP,qpOASES,optimal,0.0002970695495605469,23,-8.447643295999143,13,66
Eq QP,qpOASES,optimal,0.00027894973754882807,22,-19.830774086078343,13,74
Eq QP,qpOASES,optimal,0.0002529621124267578,19,-4.5881015526818345,13,60
Eq QP,qpOASES,optimal,0.0003237724304199219,26,-37.5433919403405,13,54
Eq QP,qpOASES,optimal,0.00024890899658203125,19,-20.04407877122567,13,60
Eq QP,qpOASES,optimal,0.0002720355987548828,20,-35.52522615274058,13,62
Eq QP,qpOASES,optimal,0.0003161430358886719,25,-2.5116488935264005,13,64
Eq QP,qpOASES,optimal,0.0002160072326660156,17,-148.39719373849024,13,56
Eq QP,qpOASES,optimal,0.00025606155395507807,19,-9.594571434645012,13,62
Eq QP,qpOASES,optimal,0.0003499984741210937,24,-63.50570614157047,15,90
Eq QP,qpOASES,optimal,0.0003809928894042969,26,-4.98342898203499,15,100
Eq QP,qpOASES,optimal,0.0004129409790039063,28,-11.96032834487559,15,84
Eq QP,qpOASES,optimal,0.0003788471221923828,25,0.9418700025329008,15,96
Eq QP,qpOASES,optimal,0.0004971027374267578,34,-28.282277384455377,15,90
Eq QP,qpOASES,optimal,0.0003688335418701172,26,-0.8870640640129829,15,86
Eq QP,qpOASES,optimal,0.0004208087921142578,31,-4.399228998704278,15,94
Eq QP,qpOASES,optimal,0.00033402442932128906,23,-23.368496988508053,15,88
Eq QP,qpOASES,optimal,0.0004620552062988281,34,-146.16930971936102,15,84
Eq QP,qpOASES,optimal,0.0004291534423828125,32,-130.43503721676242,15,90
Eq QP,qpOASES,optimal,0.0005118846893310547,31,1.5933609458793754,18,150
Eq QP,qpOASES,optimal,0.0005421638488769531,34,-1.876847749311913,18,132
Eq QP,qpOASES,optimal,0.0007560253143310548,44,-163.38904891434174,18,152
Eq QP,qpOASES,optimal,0.0005240440368652344,33,-28.528603255677552,18,142
Eq QP,qpOASES,optimal,0.0006442070007324219,41,-24.20251473693397,18,148
Eq QP,qpOASES,optimal,0.0004119873046875,25,7.287283557213843,18,150
Eq QP,qpOASES,optimal,0.00048613548278808594,30,-2.6228305675378976,18,140
Eq QP,qpOASES,optimal,0.0005910396575927732,38,0.1477462722654963,18,160
Eq QP,qpOASES,optimal,0.0005128383636474608,31,-24.425130707374873,18,132
Eq QP,qpOASES,optimal,0.0005521774291992189,34,8.80688611232028,18,136
Eq QP,qpOASES,optimal,0.0008029937744140625,41,0.7387233272287715,23,246
Eq QP,qpOASES,optimal,0.0007920265197753906,41,2.453430989322805,23,260
Eq QP,qpOASES,optimal,0.0009789466857910156,48,-8.019167100779946,23,276
Eq QP,qpOASES,optimal,0.0010399818420410156,52,-5.523696514023618,23,264
Eq QP,qpOASES,optimal,0.0008029937744140625,40,-40.01998147908354,23,266
Eq QP,qpOASES,optimal,0.0009160041809082033,44,4.656218983331541,23,310
Eq QP,qpOASES,optimal,0.0009372234344482422,48,10.080248125565234,23,248
Eq QP,qpOASES,optimal,0.0009481906890869141,46,-8.974081499962333,23,278
Eq QP,qpOASES,optimal,0.0008449554443359375,42,3.365948948169002,23,238
Eq QP,qpOASES,optimal,0.0010499954223632812,52,-5.98319284495772,23,260
Eq QP,qpOASES,optimal,0.001497030258178711,59,5.833066279807311,29,493
Eq QP,qpOASES,optimal,0.001767873764038086,68,-7.4832850431385305,29,493
Eq QP,qpOASES,optimal,0.0017311573028564453,65,13.116156064363608,29,501
Eq QP,qpOASES,optimal,0.0018310546875,68,-24.342780558602357,29,469
Eq QP,qpOASES,optimal,0.0015249252319335938,60,5.298510127401982,29,471
Eq QP,qpOASES,optimal,0.0017960071563720703,71,-5.518453111962902,29,479
Eq QP,qpOASES,optimal,0.0016028881072998047,64,5.557970016159865,29,487
Eq QP,qpOASES,optimal,0.0015439987182617188,60,-46.111340617569816,29,501
Eq QP,qpOASES,optimal,0.0015518665313720705,63,11.178523865105912,29,463
Eq QP,qpOASES,optimal,0.0016241073608398438,64,5.965643861163111,29,495
Eq QP,qpOASES,optimal,0.0035839080810546875,88,1.1533511563473045,39,1034
Eq QP,qpOASES,optimal,0.00324702262878418,85,4.1561977640229,39,1034
Eq QP,qpOASES,optimal,0.004062891006469727,106,17.340254823241658,39,1030
Eq QP,qpOASES,optimal,0.0037169456481933602,96,1.12998762047399,39,996
Eq QP,qpOASES,optimal,0.003220081329345703,84,23.183453999003266,39,1050
Eq QP,qpOASES,optimal,0.003217935562133789,83,24.51647495020145,39,990
Eq QP,qpOASES,optimal,0.0037229061126708976,96,10.26522449109875,39,1022
Eq QP,qpOASES,optimal,0.003022909164428711,77,9.207632715765227,39,1082
Eq QP,qpOASES,optimal,0.003907918930053711,96,17.190170522901056,39,1060
Eq QP,qpOASES,optimal,0.0033588409423828125,86,15.752368481576292,39,1056
Eq QP,qpOASES,optimal,0.0074689388275146484,109,27.06638136600441,53,2261
Eq QP,qpOASES,optimal,0.006842136383056641,101,89.03189739272663,53,2201
Eq QP,qpOASES,optimal,0.006940126419067383,111,44.15643756724286,53,2253
Eq QP,qpOASES,optimal,0.006810903549194336,107,43.189940045186326,53,2239
Eq QP,qpOASES,optimal,0.006839990615844727,106,24.8972558844546,53,2119
Eq QP,qpOASES,optimal,0.008026838302612305,121,23.819178519743446,53,2145
Eq QP,qpOASES,optimal,0.007197856903076172,115,23.565134865042978,53,2171
Eq QP,qpOASES,optimal,0.007516145706176758,122,14.989985891446095,53,2123
Eq QP,qpOASES,optimal,0.00859689712524414,127,62.0641804210451,53,2159
Eq QP,qpOASES,optimal,0.00882101058959961,126,64.89260391950583,53,2183
Eq QP,qpOASES,optimal,0.020215988159179688,163,37.33059066910036,73,4685
Eq QP,qpOASES,optimal,0.017943859100341797,157,83.41193406759308,73,4785
Eq QP,qpOASES,optimal,0.01812410354614257,155,120.26139520904293,73,4689
Eq QP,qpOASES,optimal,0.018687963485717773,161,80.82749378169207,73,4743
Eq QP,qpOASES,optimal,0.017236948013305664,147,128.27205926613044,73,4757
Eq QP,qpOASES,optimal,0.01769399642944336,149,68.00261627968446,73,4785
Eq QP,qpOASES,optimal,0.02109217643737793,171,132.14332817951558,73,4839
Eq QP,qpOASES,optimal,0.01951313018798828,159,140.72228027448892,73,4807
Eq QP,qpOASES,optimal,0.018762826919555664,164,76.82390475104198,73,4771
Eq QP,qpOASES,optimal,0.01497006416320801,137,79.11949976155191,73,4751
Eq QP,qpOASES,optimal,0.054461002349853516,232,228.26045652907482,103,10450
Eq QP,qpOASES,optimal,0.04475212097167969,200,141.27656799095018,103,10390
Eq QP,qpOASES,optimal,0.04797792434692383,212,151.09380142843196,103,10356
Eq QP,qpOASES,optimal,0.05196809768676758,224,131.38184845603308,103,10322
Eq QP,qpOASES,optimal,0.04526901245117188,204,222.19560986070223,103,10382
Eq QP,qpOASES,optimal,0.05192112922668457,230,58.95274863393647,103,10404
Eq QP,qpOASES,optimal,0.05046892166137695,224,218.8016706834804,103,10468
Eq QP,qpOASES,optimal,0.0527799129486084,228,230.58090805368744,103,10408
Eq QP,qpOASES,optimal,0.0550079345703125,236,254.20329487598732,103,10314
Eq QP,qpOASES,optimal,0.05102682113647461,226,175.33775539705863,103,10388
Eq QP,qpOASES,optimal,0.15628504753112793,311,353.08786124616546,146,22162
Eq QP,qpOASES,optimal,0.1481640338897705,313,394.37307403587806,146,22148
Eq QP,qpOASES,optimal,0.1721060276031494,317,279.3485125967873,146,22206
Eq QP,qpOASES,optimal,0.1602787971496582,291,209.35986492936584,146,22164
Eq QP,qpOASES,optimal,0.16506195068359375,299,239.22390088094213,146,22194
Eq QP,qpOASES,optimal,0.15044784545898438,301,339.2063419450052,146,22122
Eq QP,qpOASES,optimal,0.1411759853363037,301,396.8502342329047,146,22228
Eq QP,qpOASES,optimal,0.14979791641235352,311,290.11529801528735,146,22182
Eq QP,qpOASES,optimal,0.15065908432006836,313,534.7261409244527,146,22106
Eq QP,qpOASES,optimal,0.14433598518371582,299,329.39071272762817,146,22094
Eq QP,qpOASES,optimal,0.5290958881378174,412,627.8072445662988,211,47502
Eq QP,qpOASES,optimal,0.6044008731842041,438,1019.054855231077,211,47528
Eq QP,qpOASES,optimal,0.5370640754699707,454,915.9174207115905,211,47460
Eq QP,qpOASES,optimal,0.5275700092315674,458,873.0929305741366,211,47456
Eq QP,qpOASES,optimal,0.49442005157470703,440,777.0661209462694,211,47480
Eq QP,qpOASES,optimal,0.4849789142608642,432,1146.0849027520235,211,47510
Eq QP,qpOASES,optimal,0.5065650939941406,442,731.0432515846895,211,47466
Eq QP,qpOASES,optimal,0.489542007446289,436,648.1550497583329,211,47490
Eq QP,qpOASES,optimal,0.4866778850555421,426,679.5709184139386,211,47534
Eq QP,qpOASES,optimal,0.4889299869537354,428,671.7969183364718,211,47474
Eq QP,qpOASES,optimal,1.6738600730895996,660,1665.6902339760688,304,99263
Eq QP,qpOASES,optimal,1.6477291584014893,672,1626.0325075542428,304,99231
Eq QP,qpOASES,optimal,1.6270179748535156,656,1924.0047617551647,304,99275
Eq QP,qpOASES,optimal,1.6032490730285645,650,1966.476816908775,304,99217
Eq QP,qpOASES,optimal,1.5630381107330322,634,1518.4251933126957,304,99293
Eq QP,qpOASES,optimal,1.51727294921875,620,1630.1543350775953,304,99241
Eq QP,qpOASES,optimal,1.4807941913604736,608,2383.2588726572017,304,99247
Eq QP,qpOASES,optimal,1.5570151805877686,634,1313.5083484506818,304,99251
Eq QP,qpOASES,optimal,1.5571980476379397,634,2266.1804280631272,304,99267
Eq QP,qpOASES,optimal,1.6081740856170654,652,1662.1453509998914,304,99261
Eq QP,qpOASES,optimal,4.932175159454347,935,3565.828837086472,442,210016
Eq QP,qpOASES,optimal,4.785313129425049,907,3041.176738827844,442,210006
Eq QP,qpOASES,optimal,4.891571998596191,925,3349.367054414757,442,210004
Eq QP,qpOASES,optimal,4.771941900253296,909,3570.827641869289,442,210012
Eq QP,qpOASES,optimal,4.9801199436187735,935,3248.308856971194,442,210004
Eq QP,qpOASES,optimal,4.892254114151001,921,3866.265219502872,442,210012
Eq QP,qpOASES,optimal,4.988196134567262,937,3127.073440077577,442,210004
Eq QP,qpOASES,optimal,5.060975074768066,957,3834.9686844817934,442,210008
Eq QP,qpOASES,optimal,4.570746898651123,875,3430.6394515429606,442,210010
Eq QP,qpOASES,optimal,4.9900169372558585,937,3208.4365495045345,442,210000
Eq QP,qpOASES,optimal,17.97760009765625,1308,6411.955171108696,644,445841
Eq QP,qpOASES,optimal,18.22604489326477,1358,7801.860674688797,644,445841
Eq QP,qpOASES,optimal,18.295578002929688,1338,7338.988661662408,644,445839
Eq QP,qpOASES,optimal,17.66154193878174,1338,6762.0332208817945,644,445841
Eq QP,qpOASES,optimal,17.474693059921265,1296,6917.215087300941,644,445841
Eq QP,qpOASES,optimal,17.67257308959961,1336,8289.651245404893,644,445839
Eq QP,qpOASES,optimal,17.60650897026062,1338,7127.585278801669,644,445841
Eq QP,qpOASES,optimal,18.120092868804928,1346,6613.499446978653,644,445841
Eq QP,qpOASES,optimal,18.179086923599247,1372,9016.470834550695,644,445837
Eq QP,qpOASES,optimal,17.261295080184937,1308,7344.592893522332,644,445841
Eq QP,qpOASES,optimal,95.08332800865172,1928,17491.155726237543,940,949870
Eq QP,qpOASES,optimal,93.55727195739746,1912,16853.080317601438,940,949870
Eq QP,qpOASES,optimal,96.4328248500824,1966,17104.7972260229,940,949870
Eq QP,qpOASES,optimal,92.95519018173219,1902,21846.151686905992,940,949870
Eq QP,qpOASES,optimal,94.94346404075623,1942,15774.376661935425,940,949870
Eq QP,qpOASES,optimal,95.51716899871826,1942,19112.661283791862,940,949870
Eq QP,qpOASES,optimal,95.27244901657104,1934,14504.24808407494,940,949870
Eq QP,qpOASES,optimal,95.5408260822296,1958,18505.853552455068,940,949870
Eq QP,qpOASES,optimal,94.63204097747804,1912,17174.095790028456,940,949870
Eq QP,qpOASES,optimal,96.85587000846864,1952,18568.930925436136,940,949870
Eq QP,qpOASES,optimal,363.3974709510803,2817,36614.983242777016,1373,2026410
Eq QP,qpOASES,optimal,367.9468069076538,2845,40212.74747007316,1373,2026410
Eq QP,qpOASES,optimal,370.2183179855346,2863,32922.07522699157,1373,2026410
Eq QP,qpOASES,optimal,377.016343832016,2819,34304.054006105034,1373,2026410
Eq QP,qpOASES,optimal,351.68166184425354,2751,42325.18551397215,1373,2026410
Eq QP,qpOASES,optimal,370.17821502685547,2807,33739.43047046503,1373,2026410
Eq QP,qpOASES,optimal,359.37118792533875,2793,35350.818540357184,1373,2026410
Eq QP,qpOASES,optimal,362.66979694366455,2773,33981.96940625072,1373,2026410
Eq QP,qpOASES,optimal,366.9885559082031,2831,32976.163642886975,1373,2026410
Eq QP,qpOASES,optimal,359.20362615585327,2783,35531.12025170397,1373,2026410
Eq QP,qpOASES,max_iter_reached,999.6326060295104,3024,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6343491077423,3010,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.0082049369812,3034,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6263451576233,3029,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.6144530773164,2996,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.0290160179138,3036,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.7880589962006,3022,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.280620098114,2995,,2009,4338636
Eq QP,qpOASES,max_iter_reached,999.8827500343324,2994,,2009,4338636
Eq QP,qpOASES,max_iter_reached,1000.0324602127076,2997,,2009,4338636
Portfolio,qpOASES,optimal,0.03653383255004883,22,-3.1943749619162176,5,2760
Portfolio,qpOASES,optimal,0.04147815704345703,36,-2.256884289504506,5,2760
Portfolio,qpOASES,optimal,0.04940199851989746,44,-2.2532420016819623,5,2760
Portfolio,qpOASES,optimal,0.04538679122924805,40,-2.1594074700200485,5,2760
Portfolio,qpOASES,optimal,0.03391695022583008,28,-2.4344871608955683,5,2760
Portfolio,qpOASES,optimal,0.0572659969329834,34,-2.2379371347388037,5,2760
Portfolio,qpOASES,optimal,0.04392313957214356,29,-2.7000644335384325,5,2760
Portfolio,qpOASES,optimal,0.06801319122314453,41,-2.1079953935464504,5,2760
Portfolio,qpOASES,optimal,0.046597957611083984,27,-1.9785838258014248,5,2760
Portfolio,qpOASES,optimal,0.05672001838684083,37,-2.4384023977406413,5,2760
Portfolio,qpOASES,optimal,0.06311297416687013,28,-2.951893085461446,6,3612
Portfolio,qpOASES,optimal,0.09366202354431152,55,-2.2164371850737816,6,3612
Portfolio,qpOASES,optimal,0.04628300666809082,27,-2.1433633604781317,6,3612
Portfolio,qpOASES,optimal,0.08635306358337402,51,-1.9381014661515328,6,3612
Portfolio,qpOASES,optimal,0.035050153732299805,21,-2.725249876154776,6,3612
Portfolio,qpOASES,optimal,0.03802800178527832,23,-3.0379396937321514,6,3612
Portfolio,qpOASES,optimal,0.06738805770874022,40,-2.1578128509629075,6,3612
Portfolio,qpOASES,optimal,0.05308699607849121,34,-2.5884330866576253,6,3612
Portfolio,qpOASES,optimal,0.059076786041259766,35,-2.200945832467008,6,3612
Portfolio,qpOASES,optimal,0.05736088752746583,34,-2.3268226802195717,6,3612
Portfolio,qpOASES,optimal,0.0980830192565918,36,-2.640863929240316,7,4564
Portfolio,qpOASES,optimal,0.06434488296508789,26,-2.366689950915412,7,4564
Portfolio,qpOASES,optimal,0.06848788261413574,28,-2.7074676221235667,7,4564
Portfolio,qpOASES,optimal,0.08896613121032715,37,-2.4813758464899265,7,4564
Portfolio,qpOASES,optimal,0.12128114700317386,49,-2.19171628612987,7,4564
Portfolio,qpOASES,optimal,0.1281590461730957,49,-2.174968331390956,7,4564
Portfolio,qpOASES,optimal,0.09074807167053224,39,-2.872842376734728,7,4564
Portfolio,qpOASES,optimal,0.11507201194763185,46,-2.4732413543508085,7,4564
Portfolio,qpOASES,optimal,0.07520699501037598,31,-2.394591308106492,7,4564
Portfolio,qpOASES,optimal,0.10438299179077147,42,-2.4200305786589817,7,4564
Portfolio,qpOASES,optimal,0.20995783805847168,59,-2.188036731787574,8,5616
Portfolio,qpOASES,optimal,0.20923805236816406,61,-2.5429360411306976,8,5616
Portfolio,qpOASES,optimal,0.1390819549560547,40,-2.4415555462851866,8,5616
Portfolio,qpOASES,optimal,0.13745403289794922,37,-2.491992953660496,8,5616
Portfolio,qpOASES,optimal,0.11540579795837402,35,-2.920141111752204,8,5616
Portfolio,qpOASES,optimal,0.1619091033935547,43,-2.1991175769053317,8,5616
Portfolio,qpOASES,optimal,0.14173102378845215,41,-2.7187606090103267,8,5616
Portfolio,qpOASES,optimal,0.19302892684936526,54,-2.2676930532900763,8,5616
Portfolio,qpOASES,optimal,0.19889307022094727,56,-2.07855112203189,8,5616
Portfolio,qpOASES,optimal,0.17972707748413086,52,-2.503664784707362,8,5616
Portfolio,qpOASES,optimal,0.2724459171295166,61,-2.404897519770558,9,6768
Portfolio,qpOASES,optimal,0.27018284797668457,59,-2.330205560343186,9,6768
Portfolio,qpOASES,optimal,0.2562661170959473,56,-2.235051422867558,9,6768
Portfolio,qpOASES,optimal,0.2318310737609864,49,-2.098818420458368,9,6768
Portfolio,qpOASES,optimal,0.16503190994262695,37,-2.4342599044157462,9,6768
Portfolio,qpOASES,optimal,0.17764782905578613,40,-2.7319165702449983,9,6768
Portfolio,qpOASES,optimal,0.19777297973632807,44,-2.7299592796624483,9,6768
Portfolio,qpOASES,optimal,0.2123420238494873,45,-2.399334530301858,9,6768
Portfolio,qpOASES,optimal,0.2535500526428223,58,-2.66016418808328,9,6768
Portfolio,qpOASES,optimal,0.16035008430480954,35,-2.3875291057890733,9,6768
Portfolio,qpOASES,optimal,0.3221590518951416,50,-2.524654485757816,10,8020
Portfolio,qpOASES,optimal,0.3685739040374756,55,-2.490382195253379,10,8020
Portfolio,qpOASES,optimal,0.3075141906738281,46,-2.746298276994829,10,8020
Portfolio,qpOASES,optimal,0.28587913513183594,46,-2.9632055269360866,10,8020
Portfolio,qpOASES,optimal,0.3556070327758789,56,-2.7501325025742167,10,8020
Portfolio,qpOASES,optimal,0.3343439102172852,52,-2.5252880788507635,10,8020
Portfolio,qpOASES,optimal,0.35611796379089355,53,-2.3475782375181904,10,8020
Portfolio,qpOASES,optimal,0.300199031829834,50,-2.6398732389336192,10,8020
Portfolio,qpOASES,optimal,0.4059720039367676,59,-2.4705796199275767,10,8020
Portfolio,qpOASES,optimal,0.3159589767456055,50,-2.6589234678263503,10,8020
Portfolio,qpOASES,optimal,0.6181349754333496,62,-2.5858806248205983,12,10824
Portfolio,qpOASES,optimal,0.4938359260559082,48,-2.67825906319762,12,10824
Portfolio,qpOASES,optimal,0.539370059967041,55,-2.7899601489547368,12,10824
Portfolio,qpOASES,optimal,0.7203171253204346,73,-2.5225751032564823,12,10824
Portfolio,qpOASES,optimal,0.6840720176696777,70,-2.363402606732603,12,10824
Portfolio,qpOASES,optimal,0.6511111259460449,64,-2.6021965508089737,12,10824
Portfolio,qpOASES,optimal,0.6334989070892334,64,-2.5028134894459284,12,10824
Portfolio,qpOASES,optimal,0.569911003112793,57,-2.4303357781544714,12,10824
Portfolio,qpOASES,optimal,0.4810280799865722,49,-2.6624224832619454,12,10824
Portfolio,qpOASES,optimal,0.7585628032684326,80,-2.5891737389996967,12,10824
Portfolio,qpOASES,optimal,0.6458730697631836,48,-3.288929798694164,14,14028
Portfolio,qpOASES,optimal,0.9933841228485109,70,-2.4636136675611247,14,14028
Portfolio,qpOASES,optimal,0.9370520114898682,68,-2.4213668699252984,14,14028
Portfolio,qpOASES,optimal,1.0870461463928225,78,-2.4811577312453337,14,14028
Portfolio,qpOASES,optimal,0.9504520893096924,68,-2.752149580475763,14,14028
Portfolio,qpOASES,optimal,1.1325438022613523,81,-2.4082514847461827,14,14028
Portfolio,qpOASES,optimal,1.1177029609680176,82,-2.3956878217025777,14,14028
Portfolio,qpOASES,optimal,1.0233399868011477,73,-2.6491250577848056,14,14028
Portfolio,qpOASES,optimal,0.8413009643554688,60,-2.8119696559769034,14,14028
Portfolio,qpOASES,optimal,0.920295000076294,64,-2.3521669320518037,14,14028
Portfolio,qpOASES,optimal,1.488739013671875,81,-2.362856072742886,16,17632
Portfolio,qpOASES,optimal,1.1077289581298828,62,-2.7942272735988443,16,17632
Portfolio,qpOASES,optimal,1.2787539958953855,71,-2.4606845225140432,16,17632
Portfolio,qpOASES,optimal,1.597642183303833,87,-2.3606105823715127,16,17632
Portfolio,qpOASES,optimal,1.3177900314331057,75,-2.654048499525369,16,17632
Portfolio,qpOASES,optimal,1.5834431648254397,87,-2.2587784703120795,16,17632
Portfolio,qpOASES,optimal,1.6598138809204102,91,-2.501857865884691,16,17632
Portfolio,qpOASES,optimal,1.5196559429168701,87,-2.6025503018750853,16,17632
Portfolio,qpOASES,optimal,1.4271888732910156,76,-2.466848727612664,16,17632
Portfolio,qpOASES,optimal,1.3221900463104248,73,-2.553351095734559,16,17632
Portfolio,qpOASES,optimal,2.738548994064331,95,-2.569417493960398,20,26040
Portfolio,qpOASES,optimal,2.824212074279785,102,-2.470879023945128,20,26040
Portfolio,qpOASES,optimal,3.053086996078491,107,-2.462453813481232,20,26040
Portfolio,qpOASES,optimal,2.265460968017578,80,-2.550515334441677,20,26040
Portfolio,qpOASES,optimal,3.189389944076538,113,-2.38645985633264,20,26040
Portfolio,qpOASES,optimal,3.5203678607940674,124,-2.361890690851129,20,26040
Portfolio,qpOASES,optimal,2.4919300079345703,90,-2.682227257747513,20,26040
Portfolio,qpOASES,optimal,2.818689107894897,96,-2.535212002088125,20,26040
Portfolio,qpOASES,optimal,2.865257978439331,100,-2.5537476816534936,20,26040
Portfolio,qpOASES,optimal,2.705004930496216,93,-2.684648004323753,20,26040
Portfolio,qpOASES,optimal,4.728280067443848,117,-2.6186318521645258,24,36048
Portfolio,qpOASES,optimal,4.639585018157959,109,-2.5315260974744698,24,36048
Portfolio,qpOASES,optimal,5.39856219291687,133,-2.3934004979303665,24,36048
Portfolio,qpOASES,optimal,5.083279848098755,126,-2.324392042894852,24,36048
Portfolio,qpOASES,optimal,4.5585598945617685,112,-2.5694317174716583,24,36048
Portfolio,qpOASES,optimal,5.071587085723877,126,-2.6330028454917347,24,36048
Portfolio,qpOASES,optimal,4.9119861125946045,119,-2.445686747245435,24,36048
Portfolio,qpOASES,optimal,4.686753988265991,112,-2.464696408950187,24,36048
Portfolio,qpOASES,optimal,4.657174825668335,115,-2.6409626856910657,24,36048
Portfolio,qpOASES,optimal,4.889114141464233,122,-2.5189516607696354,24,36048
Portfolio,qpOASES,optimal,7.2232160568237305,113,-2.7927502984865296,28,47656
Portfolio,qpOASES,optimal,7.559077024459839,140,-2.7106865292013453,28,47656
Portfolio,qpOASES,optimal,7.107522010803223,129,-2.9005551719875102,28,47656
Portfolio,qpOASES,optimal,6.05541205406189,107,-2.692517939483073,28,47656
Portfolio,qpOASES,optimal,7.889446020126343,140,-2.484157533644813,28,47656
Portfolio,qpOASES,optimal,8.243736982345581,148,-2.433750990473977,28,47656
Portfolio,qpOASES,optimal,7.474871158599853,131,-2.641616465615612,28,47656
Portfolio,qpOASES,optimal,6.914401054382324,123,-2.732053688780549,28,47656
Portfolio,qpOASES,optimal,6.957452058792112,127,-2.4293346865286116,28,47656
Portfolio,qpOASES,optimal,8.460299015045166,153,-2.572991819159105,28,47656
Portfolio,qpOASES,optimal,20.451086044311523,196,-2.602286538883189,35,71820
Portfolio,qpOASES,optimal,13.89494514465332,161,-2.4941889863817557,35,71820
Portfolio,qpOASES,optimal,13.467178106307983,157,-2.695045675822988,35,71820
Portfolio,qpOASES,optimal,13.721372842788696,163,-2.580944158026143,35,71820
Portfolio,qpOASES,optimal,14.363650798797607,164,-2.554459361443525,35,71820
Portfolio,qpOASES,optimal,12.703503131866455,146,-2.6356430662861814,35,71820
Portfolio,qpOASES,optimal,13.598778009414673,161,-2.6414508682813524,35,71820
Portfolio,qpOASES,optimal,14.648359060287476,169,-2.5412206996131967,35,71820
Portfolio,qpOASES,optimal,13.00457000732422,149,-2.5236003159559304,35,71820
Portfolio,qpOASES,optimal,13.052731037139893,151,-2.5130432276228136,35,71820
Portfolio,qpOASES,optimal,24.98157000541687,192,-2.6886153921760023,43,105436
Portfolio,qpOASES,optimal,23.445189952850342,183,-2.5859603558024196,43,105436
Portfolio,qpOASES,optimal,25.61992311477661,196,-2.60929751441921,43,105436
Portfolio,qpOASES,optimal,27.10799789428711,211,-2.5562550067643306,43,105436
Portfolio,qpOASES,optimal,27.57246494293213,197,-2.6064392484461063,43,105436
Portfolio,qpOASES,optimal,27.566822052001953,213,-2.543527798526483,43,105436
Portfolio,qpOASES,optimal,22.685633897781372,176,-2.5569478730389985,43,105436
Portfolio,qpOASES,optimal,23.512691974639893,182,-2.5864854103156087,43,105436
Portfolio,qpOASES,optimal,27.520883083343506,214,-2.5967623074203443,43,105436
Portfolio,qpOASES,optimal,26.62882089614868,202,-2.512774516211104,43,105436
Portfolio,qpOASES,optimal,51.11049008369446,248,-2.611212680637883,52,150904
Portfolio,qpOASES,optimal,52.23110103607178,248,-2.4633387447808186,52,150904
Portfolio,qpOASES,optimal,52.55696105957031,252,-2.540935468202912,52,150904
Portfolio,qpOASES,optimal,43.15352201461792,212,-2.620704470871184,52,150904
Portfolio,qpOASES,optimal,50.16348481178286,247,-2.555575679247979,52,150904
Portfolio,qpOASES,optimal,42.02592897415161,212,-2.7176017507369665,52,150904
Portfolio,qpOASES,optimal,40.47570610046387,200,-2.7127220902718108,52,150904
Portfolio,qpOASES,optimal,43.30340099334717,219,-2.6559812092881967,52,150904
Portfolio,qpOASES,optimal,42.88809490203858,211,-2.620358353233,52,150904
Portfolio,qpOASES,optimal,50.79766893386841,250,-2.560286925956856,52,150904
Portfolio,qpOASES,optimal,108.01228618621826,291,-2.744066501045219,65,230880
Portfolio,qpOASES,optimal,100.08564496040344,279,-2.5580985887433387,65,230880
Portfolio,qpOASES,optimal,107.27526092529295,288,-2.4918564622659183,65,230880
Portfolio,qpOASES,optimal,103.75433397293092,290,-2.7288405014759523,65,230880
Portfolio,qpOASES,optimal,102.3982150554657,288,-2.70021118335588,65,230880
Portfolio,qpOASES,optimal,101.3099479675293,288,-2.6632567015249635,65,230880
Portfolio,qpOASES,optimal,98.33903980255128,268,-2.4735083698871767,65,230880
Portfolio,qpOASES,optimal,105.49633002281188,292,-2.6559452080977826,65,230880
Portfolio,qpOASES,optimal,94.0130500793457,260,-2.6757666902059234,65,230880
Portfolio,qpOASES,optimal,103.34725499153136,274,-2.4628720431622675,65,230880
Portfolio,qpOASES,optimal,184.86919498443604,355,-2.7079909387435968,80,344160
Portfolio,qpOASES,optimal,196.60117602348328,370,-2.544199298793371,80,344160
Portfolio,qpOASES,optimal,184.71634697914124,348,-2.57183755486736,80,344160
Portfolio,qpOASES,optimal,191.1138210296631,369,-2.441171255720737,80,344160
Portfolio,qpOASES,optimal,188.67019295692444,369,-2.66460788286855,80,344160
Portfolio,qpOASES,optimal,177.90733909606934,351,-2.4913907094949264,80,344160
Portfolio,qpOASES,optimal,172.80305695533752,340,-2.6081117546528594,80,344160
Portfolio,qpOASES,optimal,180.4179949760437,348,-2.507911861080116,80,344160
Portfolio,qpOASES,optimal,184.58290004730225,343,-2.5480557161830486,80,344160
Portfolio,qpOASES,optimal,156.87369394302368,306,-2.6616461656978787,80,344160
Portfolio,qpOASES,optimal,335.4130401611328,437,-2.6322188903239305,99,519948
Portfolio,qpOASES,optimal,297.6277151107788,383,-2.6985193546035915,99,519948
Portfolio,qpOASES,optimal,314.45271086692816,406,-2.611759334621936,99,519948
Portfolio,qpOASES,optimal,327.56173110008234,422,-2.723335014387526,99,519948
Portfolio,qpOASES,optimal,297.15896296501165,387,-2.7245158666171907,99,519948
Portfolio,qpOASES,optimal,345.65269112586975,450,-2.602414198019215,99,519948
Portfolio,qpOASES,optimal,334.14850807189936,425,-2.600007972727402,99,519948
Portfolio,qpOASES,optimal,329.937353849411,417,-2.6675139604966356,99,519948
Portfolio,qpOASES,optimal,323.4093561172485,420,-2.607836563659466,99,519948
Portfolio,qpOASES,optimal,337.4564890861511,439,-2.6687245983725907,99,519948
Portfolio,qpOASES,optimal,635.6027669906616,539,-2.554923379138225,124,806248
Portfolio,qpOASES,optimal,646.0753061771393,530,-2.564927129560426,124,806248
Portfolio,qpOASES,optimal,614.6644389629364,511,-2.678694375668825,124,806248
Portfolio,qpOASES,optimal,614.4826600551605,527,-2.61498348866255,124,806248
Portfolio,qpOASES,optimal,639.0270891189575,544,-2.5978458039044927,124,806248
Portfolio,qpOASES,optimal,624.5869657993318,535,-2.638494875293357,124,806248
Portfolio,qpOASES,optimal,598.7011489868164,510,-2.706796770384069,124,806248
Portfolio,qpOASES,optimal,603.1116089820863,510,-2.5903589482501146,124,806248
Portfolio,qpOASES,optimal,670.0164840221405,559,-2.5793276390111486,124,806248
Portfolio,qpOASES,optimal,584.3162760734557,497,-2.618376695921873,124,806248
Portfolio,qpOASES,max_iter_reached,998.9315989017488,551,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.9035310745239,552,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.4421420097352,554,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.55970788002,552,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.8838698863983,543,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.9136400222777,541,,154,1232308
Portfolio,qpOASES,max_iter_reached,999.3092238903046,556,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.5550940036774,543,,154,1232308
Portfolio,qpOASES,max_iter_reached,1000.0231020450592,546,,154,1232308
Portfolio,qpOASES,max_iter_reached,998.5285580158234,544,,154,1232308
Lasso,qpOASES,optimal,80.13876295089722,2104,1022.1682354356248,10,3540
Lasso,qpOASES,optimal,79.03607797622679,2098,1025.975440981542,10,3540
Lasso,qpOASES,optimal,78.43019199371338,2105,1082.5554242840244,10,3540
Lasso,qpOASES,optimal,77.95911502838135,2096,970.382431435056,10,3540
Lasso,qpOASES,optimal,80.42938995361328,2097,1051.8783129197839,10,3540
Lasso,qpOASES,optimal,80.56202507019044,2110,929.4669219188992,10,3540
Lasso,qpOASES,optimal,81.98601007461549,2123,1103.5194823002057,10,3540
Lasso,qpOASES,optimal,81.492919921875,2111,967.8677622663928,10,3540
Lasso,qpOASES,optimal,81.0037410259247,2088,1058.6277476548587,10,3540
Lasso,qpOASES,optimal,82.58531713485719,2144,983.0014012573663,10,3540
Lasso,qpOASES,optimal,114.13253092765808,2316,1084.5566334820517,11,4059
Lasso,qpOASES,optimal,113.56533622741699,2348,1007.034779880029,11,4059
Lasso,qpOASES,optimal,112.05269193649292,2324,1125.824291036823,11,4059
Lasso,qpOASES,optimal,114.55786490440369,2351,1138.700911789044,11,4059
Lasso,qpOASES,optimal,124.26827001571657,2314,1098.8102601412577,11,4059
Lasso,qpOASES,optimal,110.94572901725769,2307,1097.8560324288703,11,4059
Lasso,qpOASES,optimal,110.77894616127014,2293,1110.7129178759594,11,4059
Lasso,qpOASES,optimal,110.13369488716124,2310,1138.2699545345004,11,4059
Lasso,qpOASES,optimal,110.77372694015504,2310,1130.0865186943588,11,4059
Lasso,qpOASES,optimal,114.9364550113678,2322,1121.6011181641707,11,4059
Lasso,qpOASES,optimal,164.90390896797183,2541,1258.2954351283613,12,4608
Lasso,qpOASES,optimal,156.31991100311282,2524,1278.9366254459326,12,4608
Lasso,qpOASES,optimal,152.5753469467163,2513,1257.1634245080045,12,4608
Lasso,qpOASES,optimal,162.89772176742554,2553,1267.2089194826292,12,4608
Lasso,qpOASES,optimal,150.66170310974118,2548,1299.847546120168,12,4608
Lasso,qpOASES,optimal,152.89798998832703,2520,1220.356536268784,12,4608
Lasso,qpOASES,optimal,171.03623604774475,2516,1222.1608765878987,12,4608
Lasso,qpOASES,optimal,150.55577397346497,2531,1212.118106127007,12,4608
Lasso,qpOASES,optimal,150.88401699066162,2534,1251.7170089565802,12,4608
Lasso,qpOASES,optimal,156.12539601325992,2523,1202.5754552881413,12,4608
Lasso,qpOASES,optimal,202.00966000556943,2734,1352.4771832939862,13,5187
Lasso,qpOASES,optimal,198.4071729183197,2714,1224.3627535634039,13,5187
Lasso,qpOASES,optimal,210.06099486351013,2758,1372.8139175986646,13,5187
Lasso,qpOASES,optimal,193.78532195091248,2726,1274.1837664060722,13,5187
Lasso,qpOASES,optimal,198.21734189987183,2746,1344.210375112068,13,5187
Lasso,qpOASES,optimal,205.96933102607727,2741,1343.3696604801153,13,5187
Lasso,qpOASES,optimal,215.0872890949249,2765,1246.9618085453376,13,5187
Lasso,qpOASES,optimal,203.8177011013031,2725,1311.6522419362345,13,5187
Lasso,qpOASES,optimal,195.75882887840268,2735,1381.558468503402,13,5187
Lasso,qpOASES,optimal,201.39014506340027,2747,1311.202910716294,13,5187
Lasso,qpOASES,optimal,279.0898878574372,2959,1399.7944338078692,14,5796
Lasso,qpOASES,optimal,257.10168695449835,2966,1442.231943208342,14,5796
Lasso,qpOASES,optimal,267.15110111236567,2967,1487.9428848470666,14,5796
Lasso,qpOASES,optimal,283.3610911369324,2960,1465.0420514019165,14,5796
Lasso,qpOASES,optimal,257.33165884017944,2957,1367.04239640985,14,5796
Lasso,qpOASES,optimal,271.9976727962494,2961,1452.131080940153,14,5796
Lasso,qpOASES,optimal,294.24329686164856,2931,1506.5361780577325,14,5796
Lasso,qpOASES,optimal,257.95018100738525,2945,1390.1807836469382,14,5796
Lasso,qpOASES,optimal,256.08107805252075,2947,1348.8856763964661,14,5796
Lasso,qpOASES,optimal,270.77901196479803,2998,1442.9342863584916,14,5796
Lasso,qpOASES,optimal,431.4589309692383,3381,1609.7043574403754,16,7104
Lasso,qpOASES,optimal,489.5250079631805,3377,1680.708606480225,16,7104
Lasso,qpOASES,optimal,488.60900902748114,3362,1688.7785060709225,16,7104
Lasso,qpOASES,optimal,501.34947800636286,3361,1582.958669014744,16,7104
Lasso,qpOASES,optimal,425.66019892692566,3347,1533.6360301210739,16,7104
Lasso,qpOASES,optimal,476.85198402404785,3366,1578.4557152832285,16,7104
Lasso,qpOASES,optimal,463.70633697509766,3379,1703.2208854162525,16,7104
Lasso,qpOASES,optimal,420.8590769767761,3347,1626.8482063975766,16,7104
Lasso,qpOASES,optimal,447.12927198410034,3408,1595.0934524477814,16,7104
Lasso,qpOASES,optimal,427.168142080307,3375,1554.4048315319842,16,7104
Lasso,qpOASES,optimal,575.174106836319,3559,1793.5408194066958,17,7803
Lasso,qpOASES,optimal,569.9244868755343,3550,1794.3663679631077,17,7803
Lasso,qpOASES,optimal,574.4705331325531,3592,1809.8355494458456,17,7803
Lasso,qpOASES,optimal,503.67535996437067,3588,1843.7973342216635,17,7803
Lasso,qpOASES,optimal,590.9454598426819,3567,1907.103926774581,17,7803
Lasso,qpOASES,optimal,558.7569868564607,3605,1624.067366509859,17,7803
Lasso,qpOASES,optimal,577.8677940368652,3558,1747.8735875283642,17,7803
Lasso,qpOASES,optimal,598.1710770130157,3594,1854.7525551812985,17,7803
Lasso,qpOASES,optimal,522.6075210571289,3588,1787.4882569611636,17,7803
Lasso,qpOASES,optimal,587.2979149818419,3614,1843.196778986076,17,7803
Lasso,qpOASES,max_iter_reached,999.8584501743317,3664,,20,10080
Lasso,qpOASES,max_iter_reached,999.9480788707733,3779,,20,10080
Lasso,qpOASES,max_iter_reached,999.9590709209442,3588,,20,10080
Lasso,qpOASES,max_iter_reached,999.8435049057007,4184,,20,10080
Lasso,qpOASES,max_iter_reached,999.7783558368684,3898,,20,10080
Lasso,qpOASES,max_iter_reached,999.8335559368134,3717,,20,10080
Lasso,qpOASES,max_iter_reached,999.6839330196381,3663,,20,10080
Lasso,qpOASES,max_iter_reached,999.7284820079803,3658,,20,10080
Lasso,qpOASES,max_iter_reached,999.7496650218964,3603,,20,10080
Lasso,qpOASES,max_iter_reached,999.6786408424376,3648,,20,10080
Lasso,qpOASES,max_iter_reached,999.9199249744416,3006,,23,12627
Lasso,qpOASES,max_iter_reached,999.9501190185547,3120,,23,12627
Lasso,qpOASES,max_iter_reached,1000.0775661468506,2985,,23,12627
Lasso,qpOASES,max_iter_reached,999.8164310455322,3022,,23,12627
Lasso,qpOASES,max_iter_reached,1000.1549599170684,3034,,23,12627
Lasso,qpOASES,max_iter_reached,999.627671957016,3034,,23,12627
Lasso,qpOASES,max_iter_reached,1000.3531420230864,3009,,23,12627
Lasso,qpOASES,max_iter_reached,999.5979080200196,3020,,23,12627
Lasso,qpOASES,max_iter_reached,999.7111830711364,2991,,23,12627
Lasso,qpOASES,max_iter_reached,999.8818271160126,3039,,23,12627
Lasso,qpOASES,max_iter_reached,1000.3023648262024,2779,,26,15444
Lasso,qpOASES,max_iter_reached,999.83434009552,2743,,26,15444
Lasso,qpOASES,max_iter_reached,999.7081580162047,2776,,26,15444
Lasso,qpOASES,max_iter_reached,999.644546031952,2793,,26,15444
Lasso,qpOASES,max_iter_reached,1000.0913798809053,2771,,26,15444
Lasso,qpOASES,max_iter_reached,999.8449831008912,2779,,26,15444
Lasso,qpOASES,max_iter_reached,1000.442440032959,2857,,26,15444
Lasso,qpOASES,max_iter_reached,1000.3876948356627,2739,,26,15444
Lasso,qpOASES,max_iter_reached,1000.1964480876924,2794,,26,15444
Lasso,qpOASES,max_iter_reached,1000.3632531166077,2723,,26,15444
Lasso,qpOASES,max_iter_reached,999.6035079956056,2472,,31,20739
Lasso,qpOASES,max_iter_reached,999.567950963974,2612,,31,20739
Lasso,qpOASES,max_iter_reached,999.9267139434814,2488,,31,20739
Lasso,qpOASES,max_iter_reached,1000.3591511249542,2604,,31,20739
Lasso,qpOASES,max_iter_reached,999.9644038677216,2539,,31,20739
Lasso,qpOASES,max_iter_reached,1000.0308969020844,2608,,31,20739
Lasso,qpOASES,max_iter_reached,999.6740679740906,2421,,31,20739
Lasso,qpOASES,max_iter_reached,999.7471010684967,2558,,31,20739
Lasso,qpOASES,max_iter_reached,999.8754649162292,2531,,31,20739
Lasso,qpOASES,max_iter_reached,999.5739750862123,2526,,31,20739
Lasso,qpOASES,max_iter_reached,1000.5032348632812,2417,,37,28083
Lasso,qpOASES,max_iter_reached,1000.3025920391084,2410,,37,28083
Lasso,qpOASES,max_iter_reached,999.7051749229432,2264,,37,28083
Lasso,qpOASES,max_iter_reached,1000.034157037735,2399,,37,28083
Lasso,qpOASES,max_iter_reached,999.8110189437866,2347,,37,28083
Lasso,qpOASES,max_iter_reached,1000.052328824997,2328,,37,28083
Lasso,qpOASES,max_iter_reached,1000.0586130619048,2260,,37,28083
Lasso,qpOASES,max_iter_reached,999.706272125244,2307,,37,28083
Lasso,qpOASES,max_iter_reached,1000.472778081894,2315,,37,28083
Lasso,qpOASES,max_iter_reached,1000.0199120044708,2375,,37,28083
Lasso,qpOASES,max_iter_reached,999.5763528347017,2045,,45,39555
Lasso,qpOASES,max_iter_reached,1000.0328679084778,2022,,45,39555
Lasso,qpOASES,max_iter_reached,999.5651049613953,2034,,45,39555
Lasso,qpOASES,max_iter_reached,999.8039858341216,2017,,45,39555
Lasso,qpOASES,max_iter_reached,1000.21128821373,2043,,45,39555
Lasso,qpOASES,max_iter_reached,999.757996082306,2099,,45,39555
Lasso,qpOASES,max_iter_reached,999.5660560131073,2134,,45,39555
Lasso,qpOASES,max_iter_reached,999.4489099979401,2087,,45,39555
Lasso,qpOASES,max_iter_reached,1000.2026579380037,2077,,45,39555
Lasso,qpOASES,max_iter_reached,999.8524270057678,2039,,45,39555
Lasso,qpOASES,max_iter_reached,999.6312379837036,1737,,55,56595
Lasso,qpOASES,max_iter_reached,999.8684248924257,1730,,55,56595
Lasso,qpOASES,max_iter_reached,1000.0090529918672,1780,,55,56595
Lasso,qpOASES,max_iter_reached,1000.0012950897217,1695,,55,56595
Lasso,qpOASES,max_iter_reached,999.35307598114,1723,,55,56595
Lasso,qpOASES,max_iter_reached,999.4982969760896,1718,,55,56595
Lasso,qpOASES,max_iter_reached,1000.2430138587953,1769,,55,56595
Lasso,qpOASES,max_iter_reached,999.8684329986572,1775,,55,56595
Lasso,qpOASES,max_iter_reached,999.5379951000214,1717,,55,56595
Lasso,qpOASES,max_iter_reached,999.784245967865,1744,,55,56595
Lasso,qpOASES,max_iter_reached,999.7734980583192,1417,,68,83232
Lasso,qpOASES,max_iter_reached,1000.2109470367433,1483,,68,83232
Lasso,qpOASES,max_iter_reached,999.2080459594728,1410,,68,83232
Lasso,qpOASES,max_iter_reached,999.2682220935823,1440,,68,83232
Lasso,qpOASES,max_iter_reached,999.2542338371277,1469,,68,83232
Lasso,qpOASES,max_iter_reached,999.3024790287018,1423,,68,83232
Lasso,qpOASES,max_iter_reached,999.8678851127625,1465,,68,83232
Lasso,qpOASES,max_iter_reached,999.5940418243408,1500,,68,83232
Lasso,qpOASES,max_iter_reached,999.8235070705414,1462,,68,83232
Lasso,qpOASES,max_iter_reached,999.7026410102844,1422,,68,83232
Lasso,qpOASES,max_iter_reached,1000.1027438640594,1194,,84,122976
Lasso,qpOASES,max_iter_reached,999.3424520492554,1224,,84,122976
Lasso,qpOASES,max_iter_reached,999.8890869617462,1224,,84,122976
Lasso,qpOASES,max_iter_reached,999.7280628681184,1188,,84,122976
Lasso,qpOASES,max_iter_reached,1000.0429239273072,1289,,84,122976
Lasso,qpOASES,max_iter_reached,999.0048780441284,1152,,84,122976
Lasso,qpOASES,max_iter_reached,999.6896359920503,1262,,84,122976
Lasso,qpOASES,max_iter_reached,1000.2211418151857,1233,,84,122976
Lasso,qpOASES,max_iter_reached,999.2997019290924,1242,,84,122976
Lasso,qpOASES,max_iter_reached,999.329745054245,1209,,84,122976
Lasso,qpOASES,max_iter_reached,1000.140406847,1113,,105,186795
Lasso,qpOASES,max_iter_reached,999.7553100585938,1069,,105,186795
Lasso,qpOASES,max_iter_reached,1000.36776304245,972,,105,186795
Lasso,qpOASES,max_iter_reached,999.1372580528259,1001,,105,186795
Lasso,qpOASES,max_iter_reached,1000.1213030815125,1045,,105,186795
Lasso,qpOASES,max_iter_reached,999.5246608257294,1074,,105,186795
Lasso,qpOASES,max_iter_reached,1000.0302200317384,1061,,105,186795
Lasso,qpOASES,max_iter_reached,1000.6940162181854,1012,,105,186795
Lasso,qpOASES,max_iter_reached,1000.5931341648102,1089,,105,186795
Lasso,qpOASES,max_iter_reached,999.0916209220886,992,,105,186795
Lasso,qpOASES,max_iter_reached,1000.0230679512024,983,,132,288288
Lasso,qpOASES,max_iter_reached,1000.4183480739594,1033,,132,288288
Lasso,qpOASES,max_iter_reached,999.8791780471802,1040,,132,288288
Lasso,qpOASES,max_iter_reached,1000.9607450962068,985,,132,288288
Lasso,qpOASES,max_iter_reached,1000.8482670783997,979,,132,288288
Lasso,qpOASES,max_iter_reached,999.594542980194,1061,,132,288288
Lasso,qpOASES,max_iter_reached,999.057226896286,902,,132,288288
Lasso,qpOASES,max_iter_reached,1000.3218050003052,1088,,132,288288
Lasso,qpOASES,max_iter_reached,999.5604901313782,984,,132,288288
Lasso,qpOASES,max_iter_reached,998.8724219799042,918,,132,288288
Lasso,qpOASES,max_iter_reached,999.0519499778748,768,,166,447204
Lasso,qpOASES,max_iter_reached,999.129737854004,774,,166,447204
Lasso,qpOASES,max_iter_reached,999.4468100070952,775,,166,447204
Lasso,qpOASES,max_iter_reached,999.4969799518584,774,,166,447204
Lasso,qpOASES,max_iter_reached,998.9657719135284,773,,166,447204
Lasso,qpOASES,max_iter_reached,999.2940170764923,767,,166,447204
Lasso,qpOASES,max_iter_reached,998.9824800491333,776,,166,447204
Lasso,qpOASES,max_iter_reached,1000.0577750205994,774,,166,447204
Lasso,qpOASES,max_iter_reached,998.8279252052307,779,,166,447204
Lasso,qpOASES,max_iter_reached,999.882416009903,773,,166,447204
Lasso,qpOASES,max_iter_reached,999.8657610416412,497,,209,697851
Lasso,qpOASES,max_iter_reached,999.505038022995,496,,209,697851
Lasso,qpOASES,max_iter_reached,999.8820669651033,501,,209,697851
Lasso,qpOASES,max_iter_reached,999.6263511180878,508,,209,697851
Lasso,qpOASES,max_iter_reached,998.3306400775908,498,,209,697851
Lasso,qpOASES,max_iter_reached,998.239368915558,496,,209,697851
Lasso,qpOASES,max_iter_reached,999.6579868793488,496,,209,697851
Lasso,qpOASES,max_iter_reached,998.0659239292144,500,,209,697851
Lasso,qpOASES,max_iter_reached,999.8503179550172,497,,209,697851
Lasso,qpOASES,max_iter_reached,998.8991689682007,497,,209,697851
SVM,qpOASES,optimal,41.631509065628045,1577,422.4889375758995,10,3510
SVM,qpOASES,optimal,33.5089111328125,1505,408.2953994171083,10,3510
SVM,qpOASES,optimal,43.21029496192932,1648,414.4000960668308,10,3510
SVM,qpOASES,optimal,33.94888186454773,1518,416.3674696485388,10,3510
SVM,qpOASES,optimal,42.389243125915534,1626,425.9186194794161,10,3510
SVM,qpOASES,optimal,36.49659395217896,1566,402.9288915823965,10,3510
SVM,qpOASES,optimal,39.5517201423645,1566,426.3877468705398,10,3510
SVM,qpOASES,optimal,36.898377895355225,1524,419.61728660287287,10,3510
SVM,qpOASES,optimal,39.34496402740479,1563,428.653010886614,10,3510
SVM,qpOASES,optimal,36.47583603858948,1532,417.0697439979756,10,3510
SVM,qpOASES,optimal,60.936115026474,1837,460.69743425684237,11,4025
SVM,qpOASES,optimal,62.99335598945618,1902,462.50402928957857,11,4025
SVM,qpOASES,optimal,58.11240005493164,1814,452.3248136072458,11,4025
SVM,qpOASES,optimal,60.74187994003296,1813,464.2686877126153,11,4025
SVM,qpOASES,optimal,59.1107828617096,1842,452.0342216519194,11,4025
SVM,qpOASES,optimal,58.54543399810791,1823,447.6982772583073,11,4025
SVM,qpOASES,optimal,55.94469213485718,1765,450.0477789015397,11,4025
SVM,qpOASES,optimal,56.322880029678345,1759,454.8319815212722,11,4025
SVM,qpOASES,optimal,64.95427799224854,1867,471.4270247537023,11,4025
SVM,qpOASES,optimal,62.07250595092773,1784,454.0819508349231,11,4025
SVM,qpOASES,optimal,82.48084306716919,2053,492.77533842660864,12,4572
SVM,qpOASES,optimal,86.059152841568,2102,502.98547051595125,12,4572
SVM,qpOASES,optimal,86.81877303123474,2108,494.1653252436226,12,4572
SVM,qpOASES,optimal,82.84361791610719,2088,486.8759451849749,12,4572
SVM,qpOASES,optimal,88.12097311019897,2122,496.23442631512125,12,4572
SVM,qpOASES,optimal,87.59613990783691,2115,514.8733893230708,12,4572
SVM,qpOASES,optimal,89.78759002685547,2191,506.6975252836174,12,4572
SVM,qpOASES,optimal,92.41030192375185,2186,501.7299462080578,12,4572
SVM,qpOASES,optimal,85.6628839969635,2069,502.4435717694519,12,4572
SVM,qpOASES,optimal,77.88632917404175,2017,474.89558732259553,12,4572
SVM,qpOASES,optimal,124.09304404258728,2453,537.7582333736251,13,5147
SVM,qpOASES,optimal,123.03157114982605,2487,542.8935928056391,13,5147
SVM,qpOASES,optimal,110.05206203460692,2260,523.291208156671,13,5147
SVM,qpOASES,optimal,128.13329720497129,2412,539.8449746370723,13,5147
SVM,qpOASES,optimal,123.6209180355072,2436,549.2584134488493,13,5147
SVM,qpOASES,optimal,143.0535428524017,2609,550.2832139666326,13,5147
SVM,qpOASES,optimal,136.28580284118652,2507,537.2673511770469,13,5147
SVM,qpOASES,optimal,122.96335196495056,2474,531.7403086261371,13,5147
SVM,qpOASES,optimal,127.3273470401764,2508,537.6142105750397,13,5147
SVM,qpOASES,optimal,128.5695219039917,2466,541.0861118097114,13,5147
SVM,qpOASES,optimal,178.512855052948,2922,574.4968571579033,14,5754
SVM,qpOASES,optimal,162.9377639293671,2761,572.8544761912035,14,5754
SVM,qpOASES,optimal,169.16904997825625,2709,585.1847609483281,14,5754
SVM,qpOASES,optimal,168.9067840576172,2682,576.2368983157047,14,5754
SVM,qpOASES,optimal,178.9343459606171,2852,578.0801417061002,14,5754
SVM,qpOASES,optimal,177.8811719417572,2834,588.9613888675094,14,5754
SVM,qpOASES,optimal,163.62148904800415,2773,581.3180065231287,14,5754
SVM,qpOASES,optimal,167.74654698371887,2675,581.1318831343319,14,5754
SVM,qpOASES,optimal,175.20097398757937,2836,583.3442382266359,14,5754
SVM,qpOASES,optimal,168.1343719959259,2795,566.9885387828233,14,5754
SVM,qpOASES,optimal,329.2487299442291,3472,663.2506834000598,16,7056
SVM,qpOASES,optimal,322.10486817359924,3672,651.5965633603622,16,7056
SVM,qpOASES,optimal,330.01187705993647,3576,651.9114122091829,16,7056
SVM,qpOASES,optimal,342.89827513694763,3652,674.0881140983913,16,7056
SVM,qpOASES,optimal,314.24992895126337,3468,667.7319395680257,16,7056
SVM,qpOASES,optimal,325.3888170719147,3569,666.498218282544,16,7056
SVM,qpOASES,optimal,335.43575310707087,3604,676.8263432757514,16,7056
SVM,qpOASES,optimal,321.20227694511414,3552,661.4794550742744,16,7056
SVM,qpOASES,optimal,318.1948719024658,3573,648.3942253010914,16,7056
SVM,qpOASES,optimal,338.7005338668823,3634,662.5105532025241,16,7056
SVM,qpOASES,optimal,418.0702848434448,4033,701.9288093835428,17,7751
SVM,qpOASES,optimal,380.9355239868164,3947,682.1824736450083,17,7751
SVM,qpOASES,optimal,427.2393889427185,4067,718.393954757062,17,7751
SVM,qpOASES,optimal,393.0844991207123,3869,700.6556707248596,17,7751
SVM,qpOASES,optimal,409.06905913352966,4024,700.2466374444977,17,7751
SVM,qpOASES,optimal,394.18761801719666,4003,687.2288513631868,17,7751
SVM,qpOASES,optimal,441.2647578716278,4201,718.7685887326381,17,7751
SVM,qpOASES,optimal,413.8439481258392,4027,701.9391278782052,17,7751
SVM,qpOASES,optimal,386.9656949043274,3953,694.9741083471347,17,7751
SVM,qpOASES,optimal,386.3545989990234,3842,710.7338727265562,17,7751
SVM,qpOASES,optimal,853.0131249427795,5440,812.508037548477,20,10020
SVM,qpOASES,optimal,795.7128410339355,5378,812.5390758739412,20,10020
SVM,qpOASES,optimal,797.5294589996338,5286,813.8956041578574,20,10020
SVM,qpOASES,optimal,791.9376311302185,5332,802.8111100556108,20,10020
SVM,qpOASES,optimal,847.157329082489,5483,825.1338175205318,20,10020
SVM,qpOASES,optimal,860.148138999939,5437,823.7543233958853,20,10020
SVM,qpOASES,optimal,885.3461861610413,5515,823.7220003816608,20,10020
SVM,qpOASES,optimal,836.2612819671631,5419,800.8925334816303,20,10020
SVM,qpOASES,optimal,802.8909368515015,5313,814.9574855463768,20,10020
SVM,qpOASES,optimal,897.7147641181946,5593,847.7070248078273,20,10020
SVM,qpOASES,max_iter_reached,999.8234269618988,5583,,23,12557
SVM,qpOASES,max_iter_reached,999.939492225647,5902,,23,12557
SVM,qpOASES,max_iter_reached,999.8886778354644,5804,,23,12557
SVM,qpOASES,max_iter_reached,1000.2309670448303,6041,,23,12557
SVM,qpOASES,max_iter_reached,1000.0452301502228,5765,,23,12557
SVM,qpOASES,max_iter_reached,999.9394898414612,5885,,23,12557
SVM,qpOASES,max_iter_reached,999.8893620967864,6036,,23,12557
SVM,qpOASES,max_iter_reached,999.8543388843536,5754,,23,12557
SVM,qpOASES,max_iter_reached,1000.1023070812224,5867,,23,12557
SVM,qpOASES,max_iter_reached,999.895493030548,5861,,23,12557
SVM,qpOASES,max_iter_reached,999.8265450000764,5976,,26,15366
SVM,qpOASES,max_iter_reached,1000.1396679878236,5994,,26,15366
SVM,qpOASES,max_iter_reached,999.8352158069612,5889,,26,15366
SVM,qpOASES,max_iter_reached,1000.4946579933168,5861,,26,15366
SVM,qpOASES,max_iter_reached,1000.0251231193542,6046,,26,15366
SVM,qpOASES,max_iter_reached,999.834862947464,5869,,26,15366
SVM,qpOASES,max_iter_reached,999.9235861301422,5849,,26,15366
SVM,qpOASES,max_iter_reached,1000.4068069458008,5790,,26,15366
SVM,qpOASES,max_iter_reached,999.867147922516,5815,,26,15366
SVM,qpOASES,max_iter_reached,1000.177092075348,5935,,26,15366
SVM,qpOASES,max_iter_reached,999.9032111167908,5957,,31,20645
SVM,qpOASES,max_iter_reached,1000.0856621265413,5853,,31,20645
SVM,qpOASES,max_iter_reached,999.9867739677428,5939,,31,20645
SVM,qpOASES,max_iter_reached,1000.0623028278352,5792,,31,20645
SVM,qpOASES,max_iter_reached,1000.1611058712006,5890,,31,20645
SVM,qpOASES,max_iter_reached,1000.2736129760742,5728,,31,20645
SVM,qpOASES,max_iter_reached,1000.0159277915956,5877,,31,20645
SVM,qpOASES,max_iter_reached,999.8669219017028,6020,,31,20645
SVM,qpOASES,max_iter_reached,1000.2806510925293,5897,,31,20645
SVM,qpOASES,max_iter_reached,1000.2500939369203,5836,,31,20645
SVM,qpOASES,max_iter_reached,1000.0238089561462,5631,,37,27971
SVM,qpOASES,max_iter_reached,999.8225169181824,5671,,37,27971
SVM,qpOASES,max_iter_reached,999.985160112381,5512,,37,27971
SVM,qpOASES,max_iter_reached,1000.156511068344,5585,,37,27971
SVM,qpOASES,max_iter_reached,999.867506980896,5633,,37,27971
SVM,qpOASES,max_iter_reached,1000.0316450595856,5679,,37,27971
SVM,qpOASES,max_iter_reached,999.8234610557556,5710,,37,27971
SVM,qpOASES,max_iter_reached,999.9474489688872,5725,,37,27971
SVM,qpOASES,max_iter_reached,1000.0323209762573,5623,,37,27971
SVM,qpOASES,max_iter_reached,999.8158550262452,5715,,37,27971
SVM,qpOASES,max_iter_reached,1000.1053519248962,4859,,45,39419
SVM,qpOASES,max_iter_reached,999.8205790519714,4782,,45,39419
SVM,qpOASES,max_iter_reached,999.7758929729463,4896,,45,39419
SVM,qpOASES,max_iter_reached,1000.2951459884644,4814,,45,39419
SVM,qpOASES,max_iter_reached,1000.242712020874,4829,,45,39419
SVM,qpOASES,max_iter_reached,999.9553320407867,4798,,45,39419
SVM,qpOASES,max_iter_reached,1000.2450661659241,4787,,45,39419
SVM,qpOASES,max_iter_reached,1000.0349249839784,4913,,45,39419
SVM,qpOASES,max_iter_reached,1000.046711921692,4872,,45,39419
SVM,qpOASES,max_iter_reached,999.839607000351,4837,,45,39419
SVM,qpOASES,max_iter_reached,999.99272108078,3541,,55,56429
SVM,qpOASES,max_iter_reached,999.8714821338654,3437,,55,56429
SVM,qpOASES,max_iter_reached,999.98113489151,3405,,55,56429
SVM,qpOASES,max_iter_reached,999.7500760555267,3434,,55,56429
SVM,qpOASES,max_iter_reached,999.75359916687,3443,,55,56429
SVM,qpOASES,max_iter_reached,1000.2596209049224,3508,,55,56429
SVM,qpOASES,max_iter_reached,999.7534720897676,3533,,55,56429
SVM,qpOASES,max_iter_reached,999.9068460464478,3454,,55,56429
SVM,qpOASES,max_iter_reached,1000.298614025116,3580,,55,56429
SVM,qpOASES,max_iter_reached,1000.552502155304,3579,,55,56429
SVM,qpOASES,max_iter_reached,999.6950628757477,2211,,68,83028
SVM,qpOASES,max_iter_reached,999.5333080291748,2168,,68,83028
SVM,qpOASES,max_iter_reached,999.4764029979706,2160,,68,83028
SVM,qpOASES,max_iter_reached,999.5406630039216,2242,,68,83028
SVM,qpOASES,max_iter_reached,999.6080069541932,2231,,68,83028
SVM,qpOASES,max_iter_reached,999.5196089744568,2183,,68,83028
SVM,qpOASES,max_iter_reached,999.587653875351,2185,,68,83028
SVM,qpOASES,max_iter_reached,999.6777238845824,2291,,68,83028
SVM,qpOASES,max_iter_reached,1000.1840510368347,2218,,68,83028
SVM,qpOASES,max_iter_reached,999.495404958725,2188,,68,83028
SVM,qpOASES,max_iter_reached,1000.2072508335114,1384,,84,122724
SVM,qpOASES,max_iter_reached,999.670037984848,1368,,84,122724
SVM,qpOASES,max_iter_reached,1000.0634648799896,1365,,84,122724
SVM,qpOASES,max_iter_reached,999.2777950763702,1375,,84,122724
SVM,qpOASES,max_iter_reached,1000.0069961547853,1363,,84,122724
SVM,qpOASES,max_iter_reached,999.8955550193788,1347,,84,122724
SVM,qpOASES,max_iter_reached,999.7635598182678,1368,,84,122724
SVM,qpOASES,max_iter_reached,999.8953158855438,1366,,84,122724
SVM,qpOASES,max_iter_reached,999.3365378379822,1359,,84,122724
SVM,qpOASES,max_iter_reached,999.5247178077698,1360,,84,122724
SVM,qpOASES,max_iter_reached,1000.2366728782654,888,,105,186479
SVM,qpOASES,max_iter_reached,998.957709789276,886,,105,186479
SVM,qpOASES,max_iter_reached,998.9842607975006,881,,105,186479
SVM,qpOASES,max_iter_reached,999.0280160903932,882,,105,186479
SVM,qpOASES,max_iter_reached,999.581024169922,877,,105,186479
SVM,qpOASES,max_iter_reached,998.7125549316406,875,,105,186479
SVM,qpOASES,max_iter_reached,999.8978500366212,876,,105,186479
SVM,qpOASES,max_iter_reached,999.7094938755037,870,,105,186479
SVM,qpOASES,max_iter_reached,1000.2562210559844,891,,105,186479
SVM,qpOASES,max_iter_reached,999.9351389408113,883,,105,186479
SVM,qpOASES,max_iter_reached,1000.5239498615264,576,,132,287892
SVM,qpOASES,max_iter_reached,1000.0008370876312,582,,132,287892
SVM,qpOASES,max_iter_reached,998.7277140617372,582,,132,287892
SVM,qpOASES,max_iter_reached,998.1439988613128,583,,132,287892
SVM,qpOASES,max_iter_reached,998.4775960445404,588,,132,287892
SVM,qpOASES,max_iter_reached,999.9877438545227,583,,132,287892
SVM,qpOASES,max_iter_reached,1000.6936681270599,577,,132,287892
SVM,qpOASES,max_iter_reached,998.6674268245696,580,,132,287892
SVM,qpOASES,max_iter_reached,1000.4393739700316,586,,132,287892
SVM,qpOASES,max_iter_reached,998.5073759555817,585,,132,287892
SVM,qpOASES,max_iter_reached,1000.7214422225952,356,,166,446706
SVM,qpOASES,max_iter_reached,998.8699719905852,343,,166,446706
SVM,qpOASES,max_iter_reached,997.7970278263092,347,,166,446706
SVM,qpOASES,max_iter_reached,998.1712839603424,345,,166,446706
SVM,qpOASES,max_iter_reached,997.5830669403076,352,,166,446706
SVM,qpOASES,max_iter_reached,1000.092024087906,354,,166,446706
SVM,qpOASES,max_iter_reached,996.8232531547546,348,,166,446706
SVM,qpOASES,max_iter_reached,997.3576848506927,348,,166,446706
SVM,qpOASES,max_iter_reached,997.4791331291199,348,,166,446706
SVM,qpOASES,max_iter_reached,999.3236961364746,349,,166,446706
SVM,qpOASES,max_iter_reached,997.2394440174104,192,,209,697223
SVM,qpOASES,max_iter_reached,996.5151929855348,195,,209,697223
SVM,qpOASES,max_iter_reached,999.4508550167084,193,,209,697223
SVM,qpOASES,max_iter_reached,996.320170879364,190,,209,697223
SVM,qpOASES,max_iter_reached,1000.6753211021423,192,,209,697223
SVM,qpOASES,max_iter_reached,996.0829889774324,192,,209,697223
SVM,qpOASES,max_iter_reached,1000.0169670581818,193,,209,697223
SVM,qpOASES,max_iter_reached,999.8379039764404,193,,209,697223
SVM,qpOASES,max_iter_reached,997.3803200721741,193,,209,697223
SVM,qpOASES,max_iter_reached,996.1260390281676,190,,209,697223
Huber,qpOASES,optimal,342.63648796081543,2840,314.30623462087965,10,7500
Huber,qpOASES,optimal,232.0224688053131,2413,286.7334729028136,10,7500
Huber,qpOASES,optimal,221.59310102462769,2452,308.9281519786905,10,7500
Huber,qpOASES,optimal,305.3374741077423,2711,297.2671903022653,10,7500
Huber,qpOASES,optimal,251.915687084198,2554,366.17745937101716,10,7500
Huber,qpOASES,optimal,286.77145195007324,2632,305.9157953910704,10,7500
Huber,qpOASES,optimal,331.6038019657135,2804,397.55154840043207,10,7500
Huber,qpOASES,optimal,254.84147715568542,2619,311.1850294686648,10,7500
Huber,qpOASES,optimal,351.4872350692749,2839,393.0794320174194,10,7500
Huber,qpOASES,optimal,314.27155399322515,2911,314.30697865957484,10,7500
Huber,qpOASES,optimal,341.6408190727234,2745,397.9114227783118,11,8415
Huber,qpOASES,optimal,316.68649911880493,2663,353.12449214667436,11,8415
Huber,qpOASES,optimal,356.44421911239624,2932,418.44377903014936,11,8415
Huber,qpOASES,optimal,423.86887288093567,3035,396.18989142521895,11,8415
Huber,qpOASES,optimal,328.840646982193,2694,323.54853520354715,11,8415
Huber,qpOASES,optimal,408.4541239738464,2965,384.77885927743057,11,8415
Huber,qpOASES,optimal,430.2387969493866,3026,337.1512814317176,11,8415
Huber,qpOASES,optimal,360.98256492614746,2921,338.55729566639275,11,8415
Huber,qpOASES,optimal,516.3584871292113,3325,413.9091660108757,11,8415
Huber,qpOASES,optimal,465.3502368927002,3164,336.78886004796806,11,8415
Huber,qpOASES,optimal,424.0864660739898,2988,305.42341254104764,12,9360
Huber,qpOASES,optimal,432.690477848053,2904,388.4308397949543,12,9360
Huber,qpOASES,optimal,512.2645618915558,3175,387.4405572700548,12,9360
Huber,qpOASES,optimal,467.92664217948914,3049,454.0981428507025,12,9360
Huber,qpOASES,optimal,444.68497681617737,2952,365.0414372180463,12,9360
Huber,qpOASES,optimal,481.01902294158936,3155,393.2035339114534,12,9360
Huber,qpOASES,optimal,448.0155720710754,3065,410.96072671807485,12,9360
Huber,qpOASES,optimal,448.34898686408997,3087,450.8756862597614,12,9360
Huber,qpOASES,optimal,446.2180960178375,3053,446.2563689184912,12,9360
Huber,qpOASES,optimal,482.0918869972229,2943,535.9474811503443,12,9360
Huber,qpOASES,optimal,737.8467538356781,3471,503.9757854640528,13,10335
Huber,qpOASES,optimal,605.6253869533539,3262,429.8404804225959,13,10335
Huber,qpOASES,optimal,788.1253020763397,3637,458.90337236384886,13,10335
Huber,qpOASES,optimal,663.125,3332,434.5238664371949,13,10335
Huber,qpOASES,optimal,603.2701969146729,3198,432.15720272044456,13,10335
Huber,qpOASES,optimal,637.9872901439668,3249,440.0051090633679,13,10335
Huber,qpOASES,optimal,599.2385330200195,3265,402.04314974751645,13,10335
Huber,qpOASES,optimal,611.9463980197906,3222,430.7591631994484,13,10335
Huber,qpOASES,optimal,721.2341179847717,3514,358.2097476707264,13,10335
Huber,qpOASES,optimal,549.9248881340027,3159,377.35390825631515,13,10335
Huber,qpOASES,optimal,879.4560110569,3604,532.0817469473063,14,11340
Huber,qpOASES,optimal,852.5605299472809,3560,429.6646113748122,14,11340
Huber,qpOASES,optimal,777.0881910324098,3419,412.45746029241684,14,11340
Huber,qpOASES,optimal,794.5227861404419,3585,455.12359689899927,14,11340
Huber,qpOASES,optimal,963.2296099662781,3807,522.5515647759083,14,11340
Huber,qpOASES,optimal,832.1315088272095,3427,520.6798442955734,14,11340
Huber,qpOASES,optimal,861.088620185852,3693,456.9813730952216,14,11340
Huber,qpOASES,optimal,763.1246750354767,3420,450.5599066626709,14,11340
Huber,qpOASES,optimal,758.1650750637054,3584,427.47595897541663,14,11340
Huber,qpOASES,optimal,902.7665078639984,3729,431.45905148348083,14,11340
Huber,qpOASES,max_iter_reached,1000.1665749549866,3339,,16,13440
Huber,qpOASES,max_iter_reached,999.7068219184875,3024,,16,13440
Huber,qpOASES,max_iter_reached,999.8925309181212,2937,,16,13440
Huber,qpOASES,max_iter_reached,999.62446808815,2975,,16,13440
Huber,qpOASES,max_iter_reached,999.852693080902,3170,,16,13440
Huber,qpOASES,max_iter_reached,1000.4325029850006,3052,,16,13440
Huber,qpOASES,max_iter_reached,999.8486399650574,2923,,16,13440
Huber,qpOASES,max_iter_reached,999.7477309703827,2843,,16,13440
Huber,qpOASES,max_iter_reached,999.6959431171416,3059,,16,13440
Huber,qpOASES,max_iter_reached,999.6709761619568,3237,,16,13440
Huber,qpOASES,max_iter_reached,999.9845201969148,2919,,17,14535
Huber,qpOASES,max_iter_reached,1000.0223259925842,2836,,17,14535
Huber,qpOASES,max_iter_reached,999.9247488975524,2606,,17,14535
Huber,qpOASES,max_iter_reached,999.6460158824921,2708,,17,14535
Huber,qpOASES,max_iter_reached,1000.0209670066832,3278,,17,14535
Huber,qpOASES,max_iter_reached,999.7479009628296,3034,,17,14535
Huber,qpOASES,max_iter_reached,999.7448601722716,2856,,17,14535
Huber,qpOASES,max_iter_reached,999.9780738353728,2778,,17,14535
Huber,qpOASES,max_iter_reached,999.7499299049376,3004,,17,14535
Huber,qpOASES,max_iter_reached,1000.0033020973206,2879,,17,14535
Huber,qpOASES,max_iter_reached,999.6466917991638,2126,,20,18000
Huber,qpOASES,max_iter_reached,1000.2049548625946,2516,,20,18000
Huber,qpOASES,max_iter_reached,999.8467309474944,2554,,20,18000
Huber,qpOASES,max_iter_reached,999.8939790725708,2738,,20,18000
Huber,qpOASES,max_iter_reached,999.5381472110747,2213,,20,18000
Huber,qpOASES,max_iter_reached,1000.318701028824,2924,,20,18000
Huber,qpOASES,max_iter_reached,1000.0578541755676,2486,,20,18000
Huber,qpOASES,max_iter_reached,1000.4537348747252,2675,,20,18000
Huber,qpOASES,max_iter_reached,1000.1446030139923,2611,,20,18000
Huber,qpOASES,max_iter_reached,1000.331645011902,2702,,20,18000
Huber,qpOASES,max_iter_reached,999.6881840229034,2830,,23,21735
Huber,qpOASES,max_iter_reached,999.522451877594,1974,,23,21735
Huber,qpOASES,max_iter_reached,999.7535610198976,2627,,23,21735
Huber,qpOASES,max_iter_reached,999.8495070934296,2241,,23,21735
Huber,qpOASES,max_iter_reached,1000.1775889396667,2200,,23,21735
Huber,qpOASES,max_iter_reached,999.9550459384918,2353,,23,21735
Huber,qpOASES,max_iter_reached,999.5752639770508,2178,,23,21735
Huber,qpOASES,max_iter_reached,999.808177947998,2453,,23,21735
Huber,qpOASES,max_iter_reached,999.4830710887908,2200,,23,21735
Huber,qpOASES,max_iter_reached,999.608659029007,2490,,23,21735
Huber,qpOASES,max_iter_reached,999.9521131515504,2465,,26,25740
Huber,qpOASES,max_iter_reached,999.8129069805144,2646,,26,25740
Huber,qpOASES,max_iter_reached,999.7160749435424,2475,,26,25740
Huber,qpOASES,max_iter_reached,1000.415205001831,2309,,26,25740
Huber,qpOASES,max_iter_reached,999.4465901851654,2008,,26,25740
Huber,qpOASES,max_iter_reached,999.7369930744172,2275,,26,25740
Huber,qpOASES,max_iter_reached,999.84494805336,2054,,26,25740
Huber,qpOASES,max_iter_reached,1000.3182411193848,2491,,26,25740
Huber,qpOASES,max_iter_reached,999.6227750778198,2018,,26,25740
Huber,qpOASES,max_iter_reached,1000.0138580799104,2342,,26,25740
Huber,qpOASES,max_iter_reached,1000.6639199256897,1773,,31,33015
Huber,qpOASES,max_iter_reached,999.7004129886627,1914,,31,33015
Huber,qpOASES,max_iter_reached,999.5384049415587,1924,,31,33015
Huber,qpOASES,max_iter_reached,1000.7159960269928,2227,,31,33015
Huber,qpOASES,max_iter_reached,999.8138790130616,2129,,31,33015
Huber,qpOASES,max_iter_reached,999.8603110313416,1681,,31,33015
Huber,qpOASES,max_iter_reached,999.5431079864502,2230,,31,33015
Huber,qpOASES,max_iter_reached,1000.3592491149902,1639,,31,33015
Huber,qpOASES,max_iter_reached,999.7189331054688,1702,,31,33015
Huber,qpOASES,max_iter_reached,999.6911671161653,2048,,31,33015
Huber,qpOASES,max_iter_reached,999.8588650226593,1629,,37,42735
Huber,qpOASES,max_iter_reached,999.893805027008,1558,,37,42735
Huber,qpOASES,max_iter_reached,999.551999092102,1381,,37,42735
Huber,qpOASES,max_iter_reached,1000.4368238449097,1688,,37,42735
Huber,qpOASES,max_iter_reached,999.4108369350432,1117,,37,42735
Huber,qpOASES,max_iter_reached,1000.4004180431366,1412,,37,42735
Huber,qpOASES,max_iter_reached,1000.104301929474,1695,,37,42735
Huber,qpOASES,max_iter_reached,999.474515914917,1715,,37,42735
Huber,qpOASES,max_iter_reached,999.696291923523,1626,,37,42735
Huber,qpOASES,max_iter_reached,999.932235956192,1519,,37,42735
Huber,qpOASES,max_iter_reached,999.2660830020903,1111,,45,57375
Huber,qpOASES,max_iter_reached,998.7936689853668,880,,45,57375
Huber,qpOASES,max_iter_reached,999.4196650981903,1155,,45,57375
Huber,qpOASES,max_iter_reached,999.2699911594392,1059,,45,57375
Huber,qpOASES,max_iter_reached,999.4439740180968,1119,,45,57375
Huber,qpOASES,max_iter_reached,1000.2408168315887,1140,,45,57375
Huber,qpOASES,max_iter_reached,999.8012959957124,1128,,45,57375
Huber,qpOASES,max_iter_reached,999.5202960968018,1117,,45,57375
Huber,qpOASES,max_iter_reached,999.6030509471892,1128,,45,57375
Huber,qpOASES,max_iter_reached,1000.4849710464478,910,,45,57375
Huber,qpOASES,max_iter_reached,1001.247239112854,740,,55,78375
Huber,qpOASES,max_iter_reached,999.0290548801422,735,,55,78375
Huber,qpOASES,max_iter_reached,999.2055180072784,694,,55,78375
Huber,qpOASES,max_iter_reached,998.5988388061523,693,,55,78375
Huber,qpOASES,max_iter_reached,999.1217749118804,659,,55,78375
Huber,qpOASES,max_iter_reached,999.2368531227112,740,,55,78375
Huber,qpOASES,max_iter_reached,1000.8530650138856,710,,55,78375
Huber,qpOASES,max_iter_reached,999.6836969852448,756,,55,78375
Huber,qpOASES,max_iter_reached,998.8670690059662,740,,55,78375
Huber,qpOASES,max_iter_reached,1001.7128689289093,757,,55,78375
Huber,qpOASES,max_iter_reached,999.611652135849,500,,68,110160
Huber,qpOASES,max_iter_reached,998.8203790187836,504,,68,110160
Huber,qpOASES,max_iter_reached,998.6659560203552,481,,68,110160
Huber,qpOASES,max_iter_reached,998.5004041194916,498,,68,110160
Huber,qpOASES,max_iter_reached,999.2538080215454,559,,68,110160
Huber,qpOASES,max_iter_reached,998.2412021160126,494,,68,110160
Huber,qpOASES,max_iter_reached,999.522269964218,539,,68,110160
Huber,qpOASES,max_iter_reached,998.3819198608397,507,,68,110160
Huber,qpOASES,max_iter_reached,999.0802290439606,518,,68,110160
Huber,qpOASES,max_iter_reached,1001.2863891124724,493,,68,110160
Huber,qpOASES,max_iter_reached,999.7727999687196,444,,84,156240
Huber,qpOASES,max_iter_reached,998.969006061554,451,,84,156240
Huber,qpOASES,max_iter_reached,999.5388460159302,428,,84,156240
Huber,qpOASES,max_iter_reached,1003.044464111328,416,,84,156240
Huber,qpOASES,max_iter_reached,1000.8030030727386,468,,84,156240
Huber,qpOASES,max_iter_reached,1002.7450189590454,414,,84,156240
Huber,qpOASES,max_iter_reached,999.4285321235657,443,,84,156240
Huber,qpOASES,max_iter_reached,999.388808965683,437,,84,156240
Huber,qpOASES,max_iter_reached,999.7973930835724,454,,84,156240
Huber,qpOASES,max_iter_reached,998.500500202179,388,,84,156240
Huber,qpOASES,max_iter_reached,999.3094260692596,327,,105,228375
Huber,qpOASES,max_iter_reached,999.4711611270903,328,,105,228375
Huber,qpOASES,max_iter_reached,998.7248930931092,324,,105,228375
Huber,qpOASES,max_iter_reached,999.1528708934784,329,,105,228375
Huber,qpOASES,max_iter_reached,999.3506798744203,326,,105,228375
Huber,qpOASES,max_iter_reached,997.879271030426,327,,105,228375
Huber,qpOASES,max_iter_reached,999.396369934082,328,,105,228375
Huber,qpOASES,max_iter_reached,997.8700699806212,326,,105,228375
Huber,qpOASES,max_iter_reached,999.6178090572356,329,,105,228375
Huber,qpOASES,max_iter_reached,997.4172990322113,328,,105,228375
Huber,qpOASES,max_iter_reached,997.0727920532228,210,,132,340560
Huber,qpOASES,max_iter_reached,1000.0147540569304,218,,132,340560
Huber,qpOASES,max_iter_reached,997.3291211128236,211,,132,340560
Huber,qpOASES,max_iter_reached,998.537202835083,214,,132,340560
Huber,qpOASES,max_iter_reached,999.346776008606,218,,132,340560
Huber,qpOASES,max_iter_reached,999.037796974182,219,,132,340560
Huber,qpOASES,max_iter_reached,997.2083778381348,217,,132,340560
Huber,qpOASES,max_iter_reached,998.9405658245088,217,,132,340560
Huber,qpOASES,max_iter_reached,1000.4092350006104,218,,132,340560
Huber,qpOASES,max_iter_reached,997.8385109901428,214,,132,340560
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,166,512940
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Huber,qpOASES,max_iter_reached,1000.0,1000,,209,780615
Control,qpOASES,optimal,0.3314208984375,591,0.10608107542256738,10,1970
Control,qpOASES,optimal,0.2753539085388184,533,1.005130720831834,10,1980
Control,qpOASES,optimal,0.2653689384460449,512,1.6229568646379051,10,1990
Control,qpOASES,optimal,0.2654261589050293,480,4.117579317945918,10,2000
Control,qpOASES,optimal,0.2186219692230225,440,4.3912113134042,10,2000
Control,qpOASES,optimal,0.35913991928100586,582,92.41545216914965,10,2010
Control,qpOASES,optimal,0.3306610584259033,557,2.7572803105176003,10,2000
Control,qpOASES,optimal,0.1855769157409668,391,1.190439585007584,10,1970
Control,qpOASES,optimal,0.2799241542816162,545,1.0491474271033032,10,1990
Control,qpOASES,optimal,0.22017693519592285,427,1.8659315753016081,10,2020
Control,qpOASES,optimal,0.4403800964355469,618,11.888397542514005,11,2323
Control,qpOASES,optimal,0.4113798141479492,678,0.697193976472244,11,2263
Control,qpOASES,optimal,0.3226931095123291,563,1.7340621607943103,11,2283
Control,qpOASES,optimal,0.3609099388122559,618,5.129730689432363,11,2283
Control,qpOASES,optimal,0.399777889251709,631,3.884583192945013,11,2303
Control,qpOASES,optimal,0.4726119041442871,586,11.366224385349204,11,2283
Control,qpOASES,optimal,0.3123340606689453,562,2.496092764903705,11,2283
Control,qpOASES,optimal,0.3437960147857666,537,58.76203398337266,11,2283
Control,qpOASES,optimal,0.3232231140136719,551,1.9438440287916143,11,2293
Control,qpOASES,optimal,0.4374520778656006,554,23.483728840322556,11,2313
Control,qpOASES,optimal,0.42909598350524897,580,1.8918283903497588,12,2778
Control,qpOASES,optimal,0.4868369102478027,634,2.3904522487746087,12,2768
Control,qpOASES,optimal,0.6651308536529541,691,1.6543481629265475,12,2768
Control,qpOASES,optimal,0.4415857791900635,599,2.1899295184190963,12,2778
Control,qpOASES,optimal,0.4321730136871338,595,1.6132475799382284,12,2758
Control,qpOASES,optimal,0.5797040462493896,815,0.5036484123359233,12,2748
Control,qpOASES,optimal,0.4678750038146973,643,1.4268053762242867,12,2768
Control,qpOASES,optimal,0.4939000606536865,707,1.015546476427537,12,2758
Control,qpOASES,optimal,0.4922878742218018,706,4.779453696698159,12,2778
Control,qpOASES,optimal,0.5125188827514648,590,11.651651829227074,12,2788
Control,qpOASES,optimal,0.6345679759979248,634,8.250843987343716,13,3145
Control,qpOASES,optimal,0.4811220169067383,574,3.4278368389718,13,3145
Control,qpOASES,optimal,0.5582520961761475,650,4.51718542723104,13,3145
Control,qpOASES,optimal,0.5382740497589111,628,2.546418004487997,13,3145
Control,qpOASES,optimal,0.5494439601898193,685,7.946467119289085,13,3135
Control,qpOASES,optimal,0.5855560302734375,740,5.7586897359526095,13,3145
Control,qpOASES,optimal,0.555229902267456,704,3.4164939380654915,13,3125
Control,qpOASES,optimal,0.6057889461517334,662,14.056065121052706,13,3135
Control,qpOASES,optimal,0.7357199192047119,676,14.369154985626425,13,3165
Control,qpOASES,optimal,0.5642988681793213,697,0.9689222160114216,13,3125
Control,qpOASES,optimal,0.9177870750427246,697,7.413642589508455,14,3704
Control,qpOASES,optimal,0.7183711528778076,697,2.518907815954782,14,3684
Control,qpOASES,optimal,0.9071710109710692,763,7.6898601828957664,14,3674
Control,qpOASES,optimal,0.7745151519775391,800,1.1673680238784547,14,3674
Control,qpOASES,optimal,0.7937939167022705,788,4.1006847704448965,14,3674
Control,qpOASES,optimal,0.7403540611267091,723,1.1308903146858635,14,3644
Control,qpOASES,optimal,0.8844881057739258,795,13.563305913445339,14,3684
Control,qpOASES,optimal,0.8005180358886719,769,2.16954531290454,14,3684
Control,qpOASES,optimal,0.8611161708831787,741,4.458461337936337,14,3694
Control,qpOASES,optimal,0.7469339370727539,712,0.7203118738026205,14,3664
Control,qpOASES,optimal,1.0316507816314695,829,8.566837407425268,15,4115
Control,qpOASES,optimal,0.994236946105957,870,4.810855812646179,15,4095
Control,qpOASES,optimal,0.9790589809417723,749,3.9382672717247056,15,4125
Control,qpOASES,optimal,0.9847471714019777,858,2.655949122033074,15,4095
Control,qpOASES,optimal,1.1800382137298584,791,4.276014954556064,15,4105
Control,qpOASES,optimal,0.9770791530609132,923,1.6855562334237717,15,4085
Control,qpOASES,optimal,1.3788721561431885,881,8.842899580535466,15,4105
Control,qpOASES,optimal,0.8081948757171631,778,3.0436494718474436,15,4115
Control,qpOASES,optimal,0.9617860317230223,771,3.2430979091182137,15,4125
Control,qpOASES,optimal,0.9641959667205808,838,4.140288692894475,15,4115
Control,qpOASES,optimal,1.2857739925384521,935,2.5021223210150416,16,4728
Control,qpOASES,optimal,1.1213459968566897,911,1.7551105008055836,16,4698
Control,qpOASES,optimal,1.2203640937805176,909,0.8324739949538639,16,4698
Control,qpOASES,optimal,1.0682911872863772,801,2.3963115353950863,16,4698
Control,qpOASES,optimal,1.0969209671020508,870,5.240479692455537,16,4718
Control,qpOASES,optimal,1.040086030960083,803,7.19098634948187,16,4708
Control,qpOASES,optimal,1.316159963607788,958,1.1285041282193358,16,4688
Control,qpOASES,optimal,1.253190994262695,948,3.4655356510635973,16,4718
Control,qpOASES,optimal,1.2728698253631592,947,4.788385804955904,16,4728
Control,qpOASES,optimal,1.2794768810272217,939,0.6847750173654322,16,4688
Control,qpOASES,optimal,1.6003079414367676,954,1.6219342635279697,18,5870
Control,qpOASES,optimal,1.5279319286346436,914,3.8374246002565133,18,5880
Control,qpOASES,optimal,1.528773069381714,950,2.9642112083051293,18,5890
Control,qpOASES,optimal,1.3610830307006836,818,4.683277218889352,18,5920
Control,qpOASES,optimal,1.774482011795044,1048,1.0576993192491682,18,5900
Control,qpOASES,optimal,1.6236841678619385,968,5.3119721825500585,18,5890
Control,qpOASES,optimal,1.8270578384399407,1235,1.5447952019653204,18,5840
Control,qpOASES,optimal,1.4429099559783936,889,3.5409803111069675,18,5900
Control,qpOASES,optimal,1.521078109741211,1003,2.0294130575952067,18,5860
Control,qpOASES,optimal,1.790726900100708,1026,1.6731789490765872,18,5860
Control,qpOASES,optimal,2.578500986099243,1250,1.1311110760364658,20,7180
Control,qpOASES,optimal,2.314882040023804,1116,5.131981587974904,20,7180
Control,qpOASES,optimal,2.604243993759156,1132,3.2088408316002797,20,7170
Control,qpOASES,optimal,2.6320950984954834,1343,0.9501679131490248,20,7140
Control,qpOASES,optimal,1.944324016571045,954,2.4321144076140566,20,7180
Control,qpOASES,optimal,2.22291898727417,1034,2.7105752347071537,20,7150
Control,qpOASES,optimal,2.174083948135376,1079,2.738891214720822,20,7180
Control,qpOASES,optimal,2.4109199047088623,1184,2.4481387416986955,20,7190
Control,qpOASES,optimal,2.579474925994873,1231,2.7611492828493063,20,7180
Control,qpOASES,optimal,2.3343710899353027,1112,3.0621101675377593,20,7180
Control,qpOASES,optimal,3.4006340503692627,1139,4.197150703718643,23,9245
Control,qpOASES,optimal,3.6376709938049316,1241,1.755517613492565,23,9215
Control,qpOASES,optimal,3.9100039005279537,1224,9.2361024106733,23,9265
Control,qpOASES,optimal,3.287175178527832,1300,3.4320456656304485,23,9255
Control,qpOASES,optimal,4.700516939163208,1305,11.866377169510148,23,9275
Control,qpOASES,optimal,4.357764959335326,1401,5.670199456401348,23,9215
Control,qpOASES,optimal,4.157712936401366,1498,1.4127500941741744,23,9195
Control,qpOASES,optimal,3.2190868854522705,1138,3.6762241618623763,23,9235
Control,qpOASES,optimal,3.543767213821411,1285,4.9901045949033564,23,9265
Control,qpOASES,optimal,3.7816221714019775,1459,2.199671188801315,23,9235
Control,qpOASES,optimal,5.140937089920044,1336,2.967580547442997,26,11848
Control,qpOASES,optimal,6.848769903182983,1663,2.380612447594161,26,11818
Control,qpOASES,optimal,6.123648166656494,1643,1.806532994750398,26,11818
Control,qpOASES,optimal,6.093621015548706,1586,2.223244825848436,26,11848
Control,qpOASES,optimal,5.626704931259155,1454,10.794958429337141,26,11858
Control,qpOASES,optimal,7.133227109909058,1596,12.064166423844616,26,11868
Control,qpOASES,optimal,5.3548078536987305,1402,4.8209948883898495,26,11828
Control,qpOASES,optimal,5.556712865829468,1543,3.4969745083157653,26,11818
Control,qpOASES,optimal,5.612574100494385,1483,6.2682334931440975,26,11848
Control,qpOASES,optimal,5.4766671657562265,1418,5.4942472156564435,26,11868
Control,qpOASES,optimal,8.167219161987305,1695,8.434114218342698,29,14439
Control,qpOASES,optimal,7.420344114303589,1667,5.6966726107819055,29,14419
Control,qpOASES,optimal,7.3491270542144775,1552,3.542208445818302,29,14429
Control,qpOASES,optimal,9.133023977279665,1713,9.924677105377057,29,14449
Control,qpOASES,optimal,7.874590873718263,1680,4.461589847657102,29,14449
Control,qpOASES,optimal,8.420423984527588,1691,4.262047986226883,29,14429
Control,qpOASES,optimal,8.070244073867798,1684,1.5836852492503284,29,14389
Control,qpOASES,optimal,8.318252086639403,1839,1.4612800856151005,29,14419
Control,qpOASES,optimal,11.0019268989563,1947,13.197880503762331,29,14439
Control,qpOASES,optimal,9.3301420211792,1838,4.415669105249046,29,14459
Control,qpOASES,optimal,15.586230039596558,2278,4.471173976059667,34,19764
Control,qpOASES,optimal,15.977349042892456,2276,4.558718536914234,34,19834
Control,qpOASES,optimal,12.702111959457396,1789,5.162397464771461,34,19804
Control,qpOASES,optimal,12.628038167953491,1850,2.2480135265502543,34,19794
Control,qpOASES,optimal,14.975117921829224,2004,7.617939662900225,34,19804
Control,qpOASES,optimal,14.635114908218384,2110,3.7344825629757,34,19824
Control,qpOASES,optimal,13.197561979293823,1977,3.1582508082874914,34,19794
Control,qpOASES,optimal,14.385159969329836,1966,6.096882832558955,34,19874
Control,qpOASES,optimal,13.585436820983887,2037,3.9272182277519896,34,19834
Control,qpOASES,optimal,14.405829906463625,1881,11.81002875656918,34,19874
Control,qpOASES,optimal,21.983210802078247,2359,4.257817853237271,39,25639
Control,qpOASES,optimal,25.28705096244812,2801,5.198016017574281,39,25609
Control,qpOASES,optimal,19.67839503288269,2226,2.949939105453659,39,25619
Control,qpOASES,optimal,22.31110501289368,2467,3.021500434915806,39,25629
Control,qpOASES,optimal,22.949878931045532,2421,8.601769675153163,39,25639
Control,qpOASES,optimal,23.132252931594852,2543,3.3208624646457463,39,25639
Control,qpOASES,optimal,22.23943901062012,2242,5.692147299936716,39,25659
Control,qpOASES,optimal,20.872347116470337,2396,2.7345641200756194,39,25629
Control,qpOASES,optimal,22.831753015518192,2470,4.096236430948555,39,25609
Control,qpOASES,optimal,20.13019299507141,2252,6.4527588192560925,39,25669
Control,qpOASES,optimal,44.026334047317505,2626,8.630895085706761,46,35688
Control,qpOASES,optimal,48.75437688827515,3027,13.493143723713144,46,35668
Control,qpOASES,optimal,44.734676122665405,2832,9.990796728899364,46,35688
Control,qpOASES,optimal,42.45350694656372,2951,4.766879780813789,46,35638
Control,qpOASES,optimal,47.72075891494751,2902,8.488963268338507,46,35668
Control,qpOASES,optimal,50.4180679321289,3168,4.985524337304414,46,35588
Control,qpOASES,optimal,46.86653804779053,2820,9.911446976355053,46,35678
Control,qpOASES,optimal,47.53679394721985,3014,9.110619612312162,46,35668
Control,qpOASES,optimal,45.809569120407104,2769,12.975423552029214,46,35708
Control,qpOASES,optimal,44.62589716911316,2989,5.353272113966797,46,35638
Control,qpOASES,optimal,71.59856200218199,3353,6.386966819302157,54,48804
Control,qpOASES,optimal,77.43548798561095,3442,6.262557123937674,54,48794
Control,qpOASES,optimal,81.48209500312804,3527,6.321554009301088,54,48724
Control,qpOASES,optimal,83.26137495040894,3570,9.791975189230527,54,48734
Control,qpOASES,optimal,80.53132200241089,3642,7.339571002503202,54,48714
Control,qpOASES,optimal,72.37098002433777,3333,7.604305994743518,54,48754
Control,qpOASES,optimal,74.6591820716858,3490,5.464028232447092,54,48754
Control,qpOASES,optimal,80.96218609809874,3685,6.115507373132192,54,48694
Control,qpOASES,optimal,77.14937496185303,3164,11.148422172342226,54,48804
Control,qpOASES,optimal,79.51226019859314,3549,10.226766669373713,54,48744
Control,qpOASES,optimal,199.08351707458496,3979,10.441053564619011,64,68034
Control,qpOASES,optimal,192.63790488243103,4008,10.244441016828652,64,68034
Control,qpOASES,optimal,190.48765897750854,3846,12.087254085956063,64,68064
Control,qpOASES,optimal,213.0734429359436,4436,7.643123241373532,64,68064
Control,qpOASES,optimal,194.97269201278687,4134,11.690385370916653,64,68034
Control,qpOASES,optimal,189.81784987449646,4210,8.064004013266867,64,67994
Control,qpOASES,optimal,199.19014096260068,4207,8.837247612660542,64,68034
Control,qpOASES,optimal,186.13991117477417,4376,5.238953682270252,64,67994
Control,qpOASES,optimal,188.254497051239,3898,8.180935658616056,64,68054
Control,qpOASES,optimal,207.0817220211029,4198,5.559303049210805,64,68034
Control,qpOASES,optimal,187.62468791007998,4744,10.54622556620346,76,95358
Control,qpOASES,optimal,187.4891459941864,4919,8.877245083557604,76,95408
Control,qpOASES,optimal,188.4130470752716,4875,18.75439448250101,76,95398
Control,qpOASES,optimal,189.326810836792,4936,8.156367423947222,76,95288
Control,qpOASES,optimal,188.6634979248047,4861,11.305433825407604,76,95378
Control,qpOASES,optimal,177.9496648311615,4673,13.657511209095428,76,95338
Control,qpOASES,optimal,180.5445659160614,4581,14.899862352472516,76,95428
Control,qpOASES,optimal,185.0984809398651,4882,10.789092859376948,76,95368
Control,qpOASES,optimal,186.2377860546112,4915,12.736321722049524,76,95338
Control,qpOASES,optimal,211.03572416305542,5203,16.130257950327362,76,95438
Control,qpOASES,optimal,374.0327742099762,5600,13.131155370565946,91,135583
Control,qpOASES,optimal,416.3298749923706,6291,11.317218803768704,91,135563
Control,qpOASES,optimal,345.83360886573786,5502,10.301552442347887,91,135573
Control,qpOASES,optimal,373.3854789733887,6110,11.41818134405628,91,135573
Control,qpOASES,optimal,372.2859649658203,5985,16.646210072006575,91,135583
Control,qpOASES,optimal,362.99067997932434,5809,14.03065778065855,91,135613
Control,qpOASES,optimal,402.6287159919739,6517,13.587763866282506,91,135583
Control,qpOASES,optimal,400.55172300338745,6516,11.4693597674975,91,135543
Control,qpOASES,optimal,398.2474400997162,5908,12.570811022685799,91,135553
Control,qpOASES,optimal,377.4037098884583,5934,18.39885229671085,91,135583
Control,qpOASES,optimal,836.6745929718018,7600,19.376312424344253,109,193729
Control,qpOASES,optimal,804.4714448451996,7622,15.5543667791782,109,193789
Control,qpOASES,optimal,903.706237077713,7978,15.318742490230743,109,193799
Control,qpOASES,optimal,760.0789520740509,7158,15.90583895404225,109,193809
Control,qpOASES,optimal,809.822760105133,7714,13.104361465607875,109,193799
Control,qpOASES,optimal,896.5895800590515,7891,12.968825618781974,109,193779
Control,qpOASES,max_iter_reached,1000.0951290130616,5775,,109,193749
Control,qpOASES,max_iter_reached,999.8287661075592,5390,,109,193739
Control,qpOASES,max_iter_reached,999.9702208042144,5577,,109,193759
Control,qpOASES,max_iter_reached,999.9148778915404,5848,,109,193759


==> data/results/benchmark_problems_high_accuracy/ratio_setup_solve.csv <==
mean_ratio,median_ratio,std_ratio,max_ratio
93.31976499106015,29.65408515722127,177.92022532375967,1373.1824032424763


==> data/results/benchmark_problems_high_accuracy/rho_updates.csv <==
mean_rho_updates,median_rho_updates,max_rho_updates,std_rho_updates
0.9357142857142857,1.0,5.0,0.8124980376742394


==> data/results/maros_meszaros_problems/GUROBI/results.csv <==
name,solver,status,run_time,iter,obj_val,obj_opt,n,m,N
CVXQP3_M,GUROBI,optimal inaccurate,4.530104875564575,57,1362828.7432289806,1362828.7,1000,1750,10215
LISWET3,GUROBI,optimal,0.6587660312652588,17,25.00122477820139,25.00122,10002,20002,50004
STADAT1,GUROBI,optimal inaccurate,2.31026291847229,279,-28661558.38173238,-28526864.0,2001,6000,13998
PRIMALC8,GUROBI,optimal,0.09051299095153809,9,-18309.429788383026,-18309.43,520,528,5199
HS52,GUROBI,optimal,0.0005621910095214844,2,5.326647564469925,5.3266476,5,8,21
CVXQP2_S,GUROBI,optimal,0.003010988235473633,12,8120.940477241371,8120.9405,100,125,846
LISWET10,GUROBI,optimal,0.7302179336547852,51,49.48580270050843,49.485785,10002,20002,50004
LISWET2,GUROBI,optimal,0.5501580238342285,15,24.998085564489884,24.998076,10002,20002,50004
POWELL20,GUROBI,solver_error,0.15788793563842773,3,,52089583000.0,10000,20000,40000
STADAT2,GUROBI,optimal,0.06736016273498535,16,-32.62666486859322,-32.626665,2001,6000,13998
PRIMALC2,GUROBI,optimal,0.000988006591796875,10,-3551.3076926678054,-3551.3077,231,238,2078
HS76,GUROBI,optimal,0.0007879734039306641,9,-4.681818181242496,-4.6818182,4,7,22
HUES-MOD,GUROBI,optimal,0.04692792892456055,14,34824463.87335745,34824690.0,10000,10002,40000
QPCBOEI1,GUROBI,optimal,0.017294883728027344,22,11503914.009768328,11503914.0,384,735,4253
AUG3DC,GUROBI,optimal,0.03711581230163574,2,771.2624386889556,771.26244,3873,4873,14292
QSHIP12L,GUROBI,optimal,1.2517480850219727,18,3018876.5771939117,3018876.6,5427,6578,144030
HS35MOD,GUROBI,optimal,0.0006039142608642578,14,0.2500000040007073,0.25,3,4,13
QSCSD1,GUROBI,optimal,0.009064912796020508,12,8.666666684269403,8.6666667,760,837,4584
CONT-300,GUROBI,optimal,6.14237904548645,13,0.19151228592635983,0.19151232,90597,180895,562496
CONT-200,GUROBI,optimal,2.8064510822296143,13,-4.684875920367267,-4.6848759,40397,79998,278799
AUG3DCQP,GUROBI,optimal,0.06752586364746094,17,993.3621471901429,993.36215,3873,4873,14292
VALUES,GUROBI,solver_error,0.11238694190979004,,,-1.3966211,202,203,7846
DUALC2,GUROBI,optimal,0.001332998275756836,9,3551.307692670658,3551.3077,7,236,1659
QFORPLAN,GUROBI,optimal,0.022325992584228516,34,7456631460.807268,7456631500.0,421,582,6112
QBRANDY,GUROBI,optimal,0.10116696357727051,17,28375.11485668378,28375.115,249,469,2511
AUG2DCQP,GUROBI,optimal,0.7547390460968018,17,6498134.739526035,6498134.8,20200,30200,80400
QSCFXM3,GUROBI,optimal,0.17203807830810547,30,30816354.470871303,30816355.0,1371,2361,11501
STCQP2,GUROBI,optimal,0.21480417251586914,11,22327.313272769243,22327.313,4097,6149,66544
QPILOTNO,GUROBI,solver_error,0.20198702812194824,30,4727797.052568814,4728586.9,2172,3147,16105
LISWET4,GUROBI,optimal,0.45562291145324707,17,25.00011684936726,25.000112,10002,20002,50004
QSCTAP1,GUROBI,optimal,0.08822798728942871,16,1415.8611135075018,1415.8611,480,780,2442
UBH1,GUROBI,optimal,0.2503550052642822,7,1.116000815694406,1.1160008,18009,30009,72012
LISWET12,GUROBI,optimal inaccurate,3.017657995223999,98,27.797890665083287,1736.9274,10002,20002,50004
PRIMALC5,GUROBI,optimal,0.10372805595397949,11,-427.23232677596644,-427.23233,287,295,2869
QSHELL,GUROBI,optimal,0.06460690498352051,35,1572636842999.0303,1572636800000.0,1775,2311,74506
EXDATA,GUROBI,optimal,15.110433101654053,12,-141.8434321288005,-141.84343,3000,6001,2260500
LISWET8,GUROBI,optimal inaccurate,1.6447029113769531,70,25.48920658668567,7144.7006,10002,20002,50004
LISWET5,GUROBI,optimal,0.509404182434082,14,25.034275555048225,25.034253,10002,20002,50004
QBANDM,GUROBI,optimal,0.03675198554992676,21,16352.342037849336,16352.342,472,777,3023
QBEACONF,GUROBI,optimal,0.0027298927307128906,11,164712.06014996066,164712.06,262,435,3673
CVXQP2_L,GUROBI,optimal,4.638447999954224,12,81842458.24977866,81842458.0,10000,12500,87467
QSHIP08S,GUROBI,optimal,0.21506190299987793,17,2385728.8514044173,2385728.9,2387,3165,32317
LISWET6,GUROBI,optimal,0.2397291660308838,15,24.995753941528164,24.995748,10002,20002,50004
GOULDQP2,GUROBI,optimal,0.027791976928710938,13,0.00018427497070298441,0.00018427534,699,1048,2791
AUG2DQP,GUROBI,optimal,1.215149164199829,20,6237012.02561877,6237012.1,20200,30200,80000
QSCAGR7,GUROBI,optimal,0.023515939712524414,21,26865948.589023076,26865949.0,140,269,602
GENHS28,GUROBI,optimal,0.0005807876586914062,2,0.9271736937663915,0.92717369,10,18,62
PRIMAL1,GUROBI,optimal,0.013638019561767578,19,-0.035012965202448405,-0.035012965,325,410,6464
AUG3D,GUROBI,optimal,0.007231950759887695,2,554.0677257925263,554.06773,3873,4873,13092
QPCSTAIR,GUROBI,optimal,0.03472304344177246,24,6204387.476082914,6204387.5,467,823,4790
DUAL4,GUROBI,optimal,0.007060050964355469,14,0.7460908429449928,0.74609084,75,76,5673
QSHIP12S,GUROBI,optimal,0.11890602111816406,16,3056962.249296518,3056962.3,2763,3914,44705
STCQP1,GUROBI,optimal,0.05081796646118164,11,155143.55470398997,155143.56,4097,6149,66544
TAME,GUROBI,optimal,0.0006959438323974609,6,0.0,0.0,2,3,8
CVXQP3_L,GUROBI,optimal inaccurate,27.751188039779663,51,115711103.4290989,115711100.0,10000,17500,102465
CVXQP1_L,GUROBI,optimal inaccurate,14.629760980606079,51,108704800.63215888,108704800.0,10000,15000,94966
QETAMACR,GUROBI,optimal,0.03635597229003906,20,86760.36974286957,86760.37,688,1088,11613
QPCBLEND,GUROBI,optimal,0.003184080123901367,19,-0.007842540679611074,-0.0078425409,83,157,657
HS268,GUROBI,optimal,0.0008730888366699219,14,7.097696652635932e-09,5.7310705e-07,5,10,55
QSCAGR25,GUROBI,optimal,0.020017147064208984,17,201737938.3707126,201737940.0,500,971,2282
CONT-101,GUROBI,optimal,1.512120008468628,11,0.1955273246788154,0.19552733,10197,20295,62496
STADAT3,GUROBI,optimal,0.44317197799682617,18,-35.77945294879774,-35.779453,4001,12000,27998
QFFFFF80,GUROBI,optimal,0.18473386764526367,25,873147.4605185688,873147.47,854,1378,10635
PRIMAL2,GUROBI,optimal,0.03036189079284668,18,-0.033733676068722025,-0.033733676,649,745,9339
LISWET7,GUROBI,optimal inaccurate,1.8575949668884277,50,520.313576147757,498.84089,10002,20002,50004
QE226,GUROBI,optimal,0.044264793395996094,19,212.65343366825843,212.65343,282,505,4721
ZECEVIC2,GUROBI,optimal,0.00454401969909668,8,-4.124999999729198,-4.125,2,4,7
PRIMALC1,GUROBI,optimal,0.016575098037719727,11,-6155.250829452286,-6155.2508,230,239,2529
Q25FV47,GUROBI,optimal,2.1172308921813965,27,13744447.892321613,13744448.0,1571,2391,130523
QRECIPE,GUROBI,optimal,0.003668069839477539,20,-266.61599988008027,-266.616,180,271,923
QSCTAP2,GUROBI,optimal,0.06775903701782227,16,1735.0264989327552,1735.0265,1880,2970,10007
CVXQP3_S,GUROBI,optimal,0.018095016479492188,11,11943.432203168826,11943.432,100,175,994
DUALC5,GUROBI,optimal,0.0012810230255126953,10,427.2323267875327,427.23233,8,286,2296
KSIP,GUROBI,optimal,0.169050931930542,18,0.5757979412405402,0.57579794,20,1021,19938
QSCORPIO,GUROBI,optimal,0.003776073455810547,14,1880.5095530187023,1880.5096,358,746,1842
QSCRS8,GUROBI,optimal,0.026812076568603516,23,904.5600150497033,904.56001,1169,1659,4560
DUAL3,GUROBI,optimal,0.03956890106201172,16,0.13575583794677493,0.13575584,111,112,12327
QSHARE1B,GUROBI,optimal,0.0060880184173583984,22,720078.3181542637,720078.32,225,342,1436
CVXQP1_M,GUROBI,optimal,0.9418401718139648,14,1087511.5650929282,1087511.6,1000,1500,9466
QSEBA,GUROBI,optimal,0.027564048767089844,30,81481800.35682592,81481801.0,1028,1543,6576
HS51,GUROBI,optimal,0.0005300045013427734,2,2.6645352591003757e-15,8.8817842e-16,5,8,21
PRIMAL4,GUROBI,optimal,0.04890108108520508,17,-0.7460908327458808,-0.74609083,1489,1564,19008
AUG2DC,GUROBI,optimal,0.16994500160217285,2,1818368.065570203,1818368.1,20200,30200,80400
HS118,GUROBI,optimal,0.0009667873382568359,13,664.8204500026683,664.82045,15,32,69
DTOC3,GUROBI,optimal,0.15751099586486816,2,235.26248103522414,235.26248,14999,24997,64989
QGROW15,GUROBI,optimal,0.06374406814575195,16,-101693640.46826595,-101693640.0,645,945,7227
HUESTIS,GUROBI,optimal,0.16078996658325195,15,348244638733.4582,348246900000.0,10000,10002,40000
AUG2D,GUROBI,optimal,0.15454506874084473,2,1687411.752896738,1687411.8,20200,30200,80000
QAFIRO,GUROBI,optimal,0.0010819435119628906,13,-1.5907817937871647,-1.5907818,32,59,124
QBORE3D,GUROBI,optimal,0.0022208690643310547,11,3100.200801795292,3100.2008,315,548,1872
HS35,GUROBI,optimal,0.0004971027374267578,10,0.11111111111710414,0.11111111,3,4,13
DPKLO1,GUROBI,optimal,0.0033168792724609375,2,0.37009621711427493,0.37009622,133,210,1785
QSTANDAT,GUROBI,optimal,0.04445600509643555,15,6411.838389760309,6411.8384,1075,1434,5576
MOSARQP2,GUROBI,optimal,0.08945608139038086,16,-1597.482117382593,-1597.4821,900,1500,4820
QCAPRI,GUROBI,optimal,0.09123706817626953,38,66793293.26636753,66793293.0,353,624,3852
QSHIP04S,GUROBI,optimal,0.03141498565673828,17,2424993.6730051246,2424993.7,1458,1860,5908
QSC205,GUROBI,optimal,0.030148029327392578,18,-0.00581394980385267,-0.0058139518,203,408,785
QSIERRA,GUROBI,optimal,0.14786481857299805,19,23750458.178746223,23750458.0,2036,3263,9582
LISWET11,GUROBI,optimal,0.8588700294494629,29,49.52396418350099,49.523957,10002,20002,50004
CVXQP2_M,GUROBI,optimal,0.7861270904541016,11,820155.4310132575,820155.43,1000,1250,8717
DUALC8,GUROBI,optimal,0.0018811225891113281,8,18309.35883273608,18309.359,8,511,4096
CONT-201,GUROBI,optimal,2.359272003173828,11,0.1924833730554959,0.19248337,40397,80595,249996
MOSARQP1,GUROBI,optimal,0.09126996994018555,15,-952.8754425226571,-952.87544,2500,3200,8512
DUAL2,GUROBI,optimal,0.032753944396972656,14,0.03373367612285885,0.033733676,96,97,9112
QADLITTL,GUROBI,optimal,0.0026099681854248047,11,480318.8585452915,480318.86,97,153,637
GOULDQP3,GUROBI,optimal,0.0697929859161377,10,2.0627846407187462,2.062784,699,1048,3838
LOTSCHD,GUROBI,optimal,0.0005350112915039062,11,2398.4158914485715,2398.4159,12,19,72
QGFRDXPN,GUROBI,optimal,0.036015987396240234,23,100790584870.4399,100790590000.0,1092,1708,3739
S268,GUROBI,optimal,0.0008039474487304688,14,7.097696652635932e-09,5.7310705e-07,5,10,55
CONT-100,GUROBI,optimal,1.451603889465332,12,-4.644397868763339,-4.6443979,10197,19998,69399
QGROW22,GUROBI,optimal,0.10942196846008301,19,-149628953.47136506,-149628950.0,946,1386,10837
QSCSD6,GUROBI,optimal,0.07386493682861328,15,50.80821394459023,50.808214,1350,1497,8378
QISRAEL,GUROBI,optimal,0.05872201919555664,22,25347837.789121624,25347838.0,142,316,3765
CVXQP1_S,GUROBI,optimal,0.00430607795715332,9,11590.718119521824,11590.718,100,150,920
DUALC1,GUROBI,optimal,0.0015110969543457031,12,6155.250829463149,6155.2508,9,224,2025
LISWET9,GUROBI,optimal inaccurate,2.4260480403900146,100,28.788865536795583,1963.2513,10002,20002,50004
QSHARE2B,GUROBI,optimal,0.014505147933959961,18,11703.691721427742,11703.692,79,175,873
CONT-050,GUROBI,optimal,0.09989595413208008,11,-4.56385090432271,-4.5638509,2597,4998,17199
QPTEST,GUROBI,optimal,0.0006940364837646484,11,4.371875000009419,4.371875,2,4,10
DUAL1,GUROBI,optimal,0.021203994750976562,16,0.03501296855836926,0.035012966,85,86,7201
BOYD1,GUROBI,optimal,3.069403886795044,24,-61735219.640807875,-61735220.0,93261,93279,745507
LISWET1,GUROBI,optimal,0.23136615753173828,24,36.12240250899322,36.122402,10002,20002,50004
HS21,GUROBI,optimal,0.0004699230194091797,9,-99.95999999993091,-99.96,2,3,6
AUG3DQP,GUROBI,optimal,0.15553498268127441,19,675.2376720155776,675.23767,3873,4873,13092
QSHIP04L,GUROBI,optimal,0.06561708450317383,18,2420015.5341105363,2420015.5,2118,2520,8548
YAO,GUROBI,optimal,0.11979389190673828,22,197.70425594161142,197.70426,2002,4002,10004
LASER,GUROBI,optimal,0.15726590156555176,14,2409601.356790127,2409601.4,1002,2002,9462
PRIMAL3,GUROBI,optimal,0.16685795783996582,19,-0.13575583421959536,-0.13575584,745,856,23036
QSCTAP3,GUROBI,optimal,0.1871199607849121,18,1438.754681181528,1438.7547,2480,3960,13262
QGROW7,GUROBI,optimal,0.02104806900024414,15,-42798713.87254038,-42798714.0,301,441,3597
QSCFXM2,GUROBI,optimal,0.1414170265197754,29,27776161.578610823,27776162.0,914,1574,8285
QSCSD8,GUROBI,optimal,0.0630800724029541,13,940.7635743323927,940.76357,2750,3147,16214
QSTAIR,GUROBI,optimal,0.08853602409362793,18,7985452.7562732445,7985452.8,467,823,6293
QSCFXM1,GUROBI,optimal,0.07745599746704102,23,16882691.63931659,16882692.0,457,787,4456
BOYD2,GUROBI,optimal,5.831521034240723,71,21.256767004164463,21.256767,93263,279794,517049
QPCBOEI2,GUROBI,optimal,0.022800922393798828,26,8171962.244330349,8171962.3,143,309,1482
HS53,GUROBI,optimal,0.0007259845733642578,9,4.093023255813932,4.0930233,5,8,21
QSHIP08L,GUROBI,optimal inaccurate,3.251716136932373,51,2376040.617029519,2376040.6,4283,5061,86075


==> data/results/maros_meszaros_problems/MOSEK/results.csv <==
name,solver,status,run_time,iter,obj_val,obj_opt,n,m,N
CVXQP3_M,MOSEK,optimal,0.9688799381256104,26,1362827.1265106075,1362828.7,1000,1750,10215
LISWET3,MOSEK,optimal,3.2749459743499756,38,25.001232051225657,25.00122,10002,20002,50004
STADAT1,MOSEK,solver_error,0.51509690284729,,,-28526864.0,2001,6000,13998
PRIMALC8,MOSEK,optimal,0.0339350700378418,10,-18309.42978843437,-18309.43,520,528,5199
HS52,MOSEK,optimal,0.011666059494018555,0,5.326647564469914,5.3266476,5,8,21
CVXQP2_S,MOSEK,optimal,0.028228044509887695,16,8120.940501126388,8120.9405,100,125,846
LISWET10,MOSEK,optimal,4.059753894805908,40,49.4659850113394,49.485785,10002,20002,50004
LISWET2,MOSEK,optimal,2.0895259380340576,23,24.998088818605538,24.998076,10002,20002,50004
POWELL20,MOSEK,optimal,1.4156529903411865,8,52089582185.75065,52089583000.0,10000,20000,40000
STADAT2,MOSEK,optimal,0.1781301498413086,22,-32.62636439840705,-32.626665,2001,6000,13998
PRIMALC2,MOSEK,optimal,0.09479904174804688,10,-3551.307709638645,-3551.3077,231,238,2078
HS76,MOSEK,optimal,0.05670309066772461,6,-4.681818023547902,-4.6818182,4,7,22
HUES-MOD,MOSEK,optimal,0.27941107749938965,16,34824464.85696436,34824690.0,10000,10002,40000
QPCBOEI1,MOSEK,optimal,0.6922669410705566,32,11503913.555311318,11503914.0,384,735,4253
AUG3DC,MOSEK,optimal,0.19022488594055176,5,771.2624391679738,771.26244,3873,4873,14292
QSHIP12L,MOSEK,optimal,1.074376106262207,17,3018876.5630591093,3018876.6,5427,6578,144030
HS35MOD,MOSEK,optimal,0.06032419204711914,12,0.2500000473397819,0.25,3,4,13
QSCSD1,MOSEK,optimal,0.03197216987609863,9,8.666666673673182,8.6666667,760,837,4584
CONT-300,MOSEK,optimal,15.402094841003418,15,0.19151229592209518,0.19151232,90597,180895,562496
CONT-200,MOSEK,optimal,3.390821933746338,10,-4.684875920379628,-4.6848759,40397,79998,278799
AUG3DCQP,MOSEK,optimal,0.18637609481811523,22,993.3621250292967,993.36215,3873,4873,14292
VALUES,MOSEK,solver_error,,,,-1.3966211,202,203,7846
DUALC2,MOSEK,optimal,0.036897897720336914,11,3551.3077170606257,3551.3077,7,236,1659
QFORPLAN,MOSEK,primal infeasible,0.07590198516845703,,,7456631500.0,421,582,6112
QBRANDY,MOSEK,optimal,0.039335012435913086,16,28375.11469872849,28375.115,249,469,2511
AUG2DCQP,MOSEK,solver_error,3.9828779697418213,,,6498134.8,20200,30200,80400
QSCFXM3,MOSEK,solver_error,1.0385351181030273,,,30816355.0,1371,2361,11501
STCQP2,MOSEK,optimal,0.9415268898010254,13,22327.31376625861,22327.313,4097,6149,66544
QPILOTNO,MOSEK,optimal,0.6819119453430176,40,4728515.170360223,4728586.9,2172,3147,16105
LISWET4,MOSEK,optimal,2.7666749954223633,31,25.000123551485558,25.000112,10002,20002,50004
QSCTAP1,MOSEK,optimal,0.04858708381652832,19,1415.8611096549448,1415.8611,480,780,2442
UBH1,MOSEK,optimal,0.5064618587493896,5,1.1160008065283655,1.1160008,18009,30009,72012
LISWET12,MOSEK,optimal,3.1604158878326416,39,1736.9272267463657,1736.9274,10002,20002,50004
PRIMALC5,MOSEK,optimal,0.02597808837890625,11,-427.2323267771901,-427.23233,287,295,2869
QSHELL,MOSEK,primal infeasible,0.44823598861694336,,,1572636800000.0,1775,2311,74506
EXDATA,MOSEK,optimal,11.739557981491089,12,-141.843230793487,-141.84343,3000,6001,2260500
LISWET8,MOSEK,solver_error,2.448397159576416,37,714.4458484785237,7144.7006,10002,20002,50004
LISWET5,MOSEK,optimal,2.338778018951416,27,25.037391372199636,25.034253,10002,20002,50004
QBANDM,MOSEK,optimal,0.16904497146606445,16,16352.342068826,16352.342,472,777,3023
QBEACONF,MOSEK,optimal,0.14306402206420898,19,164712.06084678596,164712.06,262,435,3673
CVXQP2_L,MOSEK,solver_error,,,,81842458.0,10000,12500,87467
QSHIP08S,MOSEK,optimal,0.6873269081115723,23,2385728.7831514757,2385728.9,2387,3165,32317
LISWET6,MOSEK,optimal,3.3415050506591797,32,24.995755403319436,24.995748,10002,20002,50004
GOULDQP2,MOSEK,optimal,0.030025959014892578,11,0.0001842927058968158,0.00018427534,699,1048,2791
AUG2DQP,MOSEK,solver_error,6.475574016571045,,,6237012.1,20200,30200,80000
QSCAGR7,MOSEK,optimal,0.13370800018310547,39,26865948.310732443,26865949.0,140,269,602
GENHS28,MOSEK,optimal,0.009198188781738281,3,0.9271736937663909,0.92717369,10,18,62
PRIMAL1,MOSEK,optimal,0.259307861328125,10,-0.0350129602976238,-0.035012965,325,410,6464
AUG3D,MOSEK,optimal,0.12373876571655273,5,554.0677252384851,554.06773,3873,4873,13092
QPCSTAIR,MOSEK,solver_error,0.17254090309143066,,,6204387.5,467,823,4790
DUAL4,MOSEK,optimal,0.1196889877319336,10,0.7460908343384813,0.74609084,75,76,5673
QSHIP12S,MOSEK,optimal,1.0952389240264893,22,3056961.981603447,3056962.3,2763,3914,44705
STCQP1,MOSEK,optimal,0.6975009441375732,15,155143.5552883947,155143.56,4097,6149,66544
TAME,MOSEK,optimal,0.039034128189086914,3,0.0,0.0,2,3,8
CVXQP3_L,MOSEK,solver_error,,,,115711100.0,10000,17500,102465
CVXQP1_L,MOSEK,solver_error,,,,108704800.0,10000,15000,94966
QETAMACR,MOSEK,optimal,0.2328639030456543,18,86760.36930068127,86760.37,688,1088,11613
QPCBLEND,MOSEK,optimal,0.08834981918334961,14,-0.007842339062232485,-0.0078425409,83,157,657
HS268,MOSEK,optimal,0.09482693672180176,11,0.00031246185244526714,5.7310705e-07,5,10,55
QSCAGR25,MOSEK,optimal,0.49437904357910156,42,201735206.45549434,201737940.0,500,971,2282
CONT-101,MOSEK,optimal,1.915252923965454,11,0.1955273275865591,0.19552733,10197,20295,62496
STADAT3,MOSEK,optimal,1.5414049625396729,23,-35.77915682850764,-35.779453,4001,12000,27998
QFFFFF80,MOSEK,optimal,1.08085298538208,26,873157.6842264545,873147.47,854,1378,10635
PRIMAL2,MOSEK,optimal,0.024918079376220703,8,-0.03373366521370484,-0.033733676,649,745,9339
LISWET7,MOSEK,solver_error,3.7192888259887695,36,498.8383710868861,498.84089,10002,20002,50004
QE226,MOSEK,optimal,0.35808610916137695,17,212.65353513448102,212.65343,282,505,4721
ZECEVIC2,MOSEK,optimal,0.019876956939697266,5,-4.124999999962063,-4.125,2,4,7
PRIMALC1,MOSEK,optimal,0.08866405487060547,12,-6155.250838181347,-6155.2508,230,239,2529
Q25FV47,MOSEK,optimal,1.844193935394287,31,13744446.30758347,13744448.0,1571,2391,130523
QRECIPE,MOSEK,optimal,0.03516101837158203,18,-266.61599924721753,-266.616,180,271,923
QSCTAP2,MOSEK,optimal,0.46909213066101074,9,1735.026475415626,1735.0265,1880,2970,10007
CVXQP3_S,MOSEK,optimal,0.231003999710083,19,11943.432202277081,11943.432,100,175,994
DUALC5,MOSEK,optimal,0.041877031326293945,9,427.23232843626795,427.23233,8,286,2296
KSIP,MOSEK,optimal,0.18761205673217773,12,0.5757979402878683,0.57579794,20,1021,19938
QSCORPIO,MOSEK,optimal,0.2990858554840088,16,1880.50955121639,1880.5096,358,746,1842
QSCRS8,MOSEK,optimal,0.17780399322509766,29,904.5598309939338,904.56001,1169,1659,4560
DUAL3,MOSEK,optimal,0.21175789833068848,12,0.13575614664611727,0.13575584,111,112,12327
QSHARE1B,MOSEK,optimal,0.24256396293640137,29,720078.3217607844,720078.32,225,342,1436
CVXQP1_M,MOSEK,optimal,1.2145979404449463,25,1087511.8689804939,1087511.6,1000,1500,9466
QSEBA,MOSEK,optimal,0.4833829402923584,23,81480911.97482383,81481801.0,1028,1543,6576
HS51,MOSEK,optimal,0.10222697257995605,3,1.7763568394002505e-15,8.8817842e-16,5,8,21
PRIMAL4,MOSEK,optimal,0.2588510513305664,9,-0.7460908127349353,-0.74609083,1489,1564,19008
AUG2DC,MOSEK,optimal,2.4341020584106445,9,1818348.2534299428,1818368.1,20200,30200,80400
HS118,MOSEK,optimal,0.008352994918823242,11,664.8204500000734,664.82045,15,32,69
DTOC3,MOSEK,optimal,0.3096017837524414,4,235.26248096424746,235.26248,14999,24997,64989
QGROW15,MOSEK,optimal,0.6623938083648682,23,-101693638.93542477,-101693640.0,645,945,7227
HUESTIS,MOSEK,optimal,1.0622220039367676,16,348244657869.489,348246900000.0,10000,10002,40000
AUG2D,MOSEK,optimal,3.5532119274139404,12,1687406.6183736662,1687411.8,20200,30200,80000
QAFIRO,MOSEK,optimal,0.21726512908935547,12,-1.5907817261893353,-1.5907818,32,59,124
QBORE3D,MOSEK,optimal,0.3241548538208008,12,3100.2008021602514,3100.2008,315,548,1872
HS35,MOSEK,optimal,0.04467606544494629,6,0.11111111234257365,0.11111111,3,4,13
DPKLO1,MOSEK,optimal,0.0645911693572998,3,0.37009621711427537,0.37009622,133,210,1785
QSTANDAT,MOSEK,optimal,0.19603419303894043,18,6411.838187474245,6411.8384,1075,1434,5576
MOSARQP2,MOSEK,optimal,0.4501159191131592,13,-1597.4819536399948,-1597.4821,900,1500,4820
QCAPRI,MOSEK,solver_error,0.27258801460266113,,,66793293.0,353,624,3852
QSHIP04S,MOSEK,optimal,0.22838687896728516,19,2424993.6545952675,2424993.7,1458,1860,5908
QSC205,MOSEK,optimal,0.09711003303527832,22,-0.0058139529755899515,-0.0058139518,203,408,785
QSIERRA,MOSEK,optimal,0.7262160778045654,20,23750458.14741944,23750458.0,2036,3263,9582
LISWET11,MOSEK,optimal,4.384329080581665,32,49.501173315429696,49.523957,10002,20002,50004
CVXQP2_M,MOSEK,optimal,1.9248719215393066,20,820154.9421967971,820155.43,1000,1250,8717
DUALC8,MOSEK,optimal,0.08034014701843262,14,18309.35883351561,18309.359,8,511,4096
CONT-201,MOSEK,optimal,4.576054096221924,13,0.19248342776464922,0.19248337,40397,80595,249996
MOSARQP1,MOSEK,optimal,0.7888200283050537,13,-952.8754208041042,-952.87544,2500,3200,8512
DUAL2,MOSEK,optimal,0.10010004043579102,7,0.03373367614371177,0.033733676,96,97,9112
QADLITTL,MOSEK,optimal,0.17787384986877441,12,480318.8585565425,480318.86,97,153,637
GOULDQP3,MOSEK,optimal,0.5002350807189941,16,2.0627987223160744,2.062784,699,1048,3838
LOTSCHD,MOSEK,optimal,0.03280901908874512,12,2398.415891390993,2398.4159,12,19,72
QGFRDXPN,MOSEK,primal infeasible,0.42667102813720703,,,100790590000.0,1092,1708,3739
S268,MOSEK,optimal,0.08590102195739746,11,0.00031246185244526714,5.7310705e-07,5,10,55
CONT-100,MOSEK,optimal,2.633052110671997,8,-4.644397913159371,-4.6443979,10197,19998,69399
QGROW22,MOSEK,solver_error,0.49953484535217285,25,-149628951.72581214,-149628950.0,946,1386,10837
QSCSD6,MOSEK,optimal,0.08951520919799805,12,50.80821360162378,50.808214,1350,1497,8378
QISRAEL,MOSEK,optimal,0.07447099685668945,21,25347838.13292718,25347838.0,142,316,3765
CVXQP1_S,MOSEK,optimal,0.17479681968688965,13,11590.718144259397,11590.718,100,150,920
DUALC1,MOSEK,optimal,0.0351719856262207,15,6157.454437379205,6155.2508,9,224,2025
LISWET9,MOSEK,optimal,3.4276211261749268,39,1963.2505368489142,1963.2513,10002,20002,50004
QSHARE2B,MOSEK,optimal,0.04349493980407715,18,11703.691755678658,11703.692,79,175,873
CONT-050,MOSEK,optimal,0.7143740653991699,8,-4.563850902943974,-4.5638509,2597,4998,17199
QPTEST,MOSEK,optimal,0.1463301181793213,8,4.371875000146008,4.371875,2,4,10
DUAL1,MOSEK,optimal,0.38718199729919434,9,0.0350129684590252,0.035012966,85,86,7201
BOYD1,MOSEK,optimal,3.758697032928467,17,-61735220.37016538,-61735220.0,93261,93279,745507
LISWET1,MOSEK,solver_error,1.4240310192108154,37,36.11567378751806,36.122402,10002,20002,50004
HS21,MOSEK,optimal,0.023642778396606445,9,-99.95999999980666,-99.96,2,3,6
AUG3DQP,MOSEK,optimal,0.5853099822998047,13,675.2376655369408,675.23767,3873,4873,13092
QSHIP04L,MOSEK,optimal,0.23807096481323242,22,2420015.5169510683,2420015.5,2118,2520,8548
YAO,MOSEK,optimal,0.9055609703063965,34,197.70424314056297,197.70426,2002,4002,10004
LASER,MOSEK,optimal,0.47341299057006836,15,2409601.3552638534,2409601.4,1002,2002,9462
PRIMAL3,MOSEK,optimal,0.18613910675048828,10,-0.1357558332422519,-0.13575584,745,856,23036
QSCTAP3,MOSEK,optimal,0.578279972076416,12,1438.754679893388,1438.7547,2480,3960,13262
QGROW7,MOSEK,optimal,0.2495419979095459,23,-42798713.79160347,-42798714.0,301,441,3597
QSCFXM2,MOSEK,solver_error,0.8344390392303467,,,27776162.0,914,1574,8285
QSCSD8,MOSEK,optimal,0.38811707496643066,11,940.763592551657,940.76357,2750,3147,16214
QSTAIR,MOSEK,solver_error,0.555649995803833,,,7985452.8,467,823,6293
QSCFXM1,MOSEK,optimal,0.4210069179534912,28,16882669.014838524,16882692.0,457,787,4456
BOYD2,MOSEK,solver_error,6.463109970092773,,,21.256767,93263,279794,517049
QPCBOEI2,MOSEK,optimal,0.38251495361328125,33,8171958.234427579,8171962.3,143,309,1482
HS53,MOSEK,optimal,0.16116595268249512,4,4.093023255813954,4.0930233,5,8,21
QSHIP08L,MOSEK,optimal,1.0871989727020264,17,2376040.3112244206,2376040.6,4283,5061,86075


==> data/results/maros_meszaros_problems/OSQP/results.csv <==
name,solver,status,run_time,iter,obj_val,obj_opt,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
CVXQP3_M,OSQP,optimal,0.238675763,675,1362731.980957811,1362828.7,1000,1750,10215,0,0.018090614,0.220585149,0.0,2
LISWET3,OSQP,optimal,0.144664621,75,24.976965349232046,25.00122,10002,20002,50004,0,0.037214036,0.107450585,0.0,1
STADAT1,OSQP,optimal,6.732077583000001,37450,-28708542.707158286,-28526864.0,2001,6000,13998,0,0.005951105,6.726126478,0.0,6
PRIMALC8,OSQP,optimal,0.043335806,1100,-187551706.82747805,-18309.43,520,528,5199,0,0.001389362,0.041946444,0.0,3
HS52,OSQP,optimal,6.2061e-05,25,5.326652293149773,5.3266476,5,8,21,0,4.7787e-05,1.4274e-05,0.0,0
CVXQP2_S,OSQP,optimal,0.000755679,50,8120.8853081270245,8120.9405,100,125,846,0,0.000358631,0.000397048,0.0,1
LISWET10,OSQP,optimal,0.080164204,75,24.984525546394707,49.485785,10002,20002,50004,0,0.024120362,0.056043842,0.0,1
LISWET2,OSQP,optimal,0.222002684,75,24.97365878689834,24.998076,10002,20002,50004,0,0.061508213,0.160494471,0.0,1
POWELL20,OSQP,optimal,1.55167342,1900,42221554758.60127,52089583000.0,10000,20000,40000,0,0.017107366,1.534566054,0.0,2
STADAT2,OSQP,optimal,683.069591791,4443175,-32.96597504545434,-32.626665,2001,6000,13998,0,0.006129633,683.063462158,0.0,16
PRIMALC2,OSQP,optimal,0.055152169,3925,1137.65387739806,-3551.3077,231,238,2078,0,0.000473198,0.054678971,0.0,6
HS76,OSQP,optimal,3.773e-05,25,-4.681576047288712,-4.6818182,4,7,22,0,2.4807e-05,1.2923e-05,0.0,0
HUES-MOD,OSQP,optimal,0.42315832,850,35429158.49012346,34824690.0,10000,10002,40000,0,0.014466598,0.408691722,0.0,2
QPCBOEI1,OSQP,optimal,0.024550545,450,11345453.427209597,11503914.0,384,735,4253,0,0.002517943,0.022032602,0.0,1
AUG3DC,OSQP,optimal,0.017734308,25,771.3192898993334,771.26244,3873,4873,14292,0,0.010041813,0.007692495,0.0,0
QSHIP12L,OSQP,optimal,1.463800882,1025,3032041.976670297,3018876.6,5427,6578,144030,0,0.053166115,1.410634767,0.0,1
HS35MOD,OSQP,optimal,0.000106551,25,0.2501362528318545,0.25,3,4,13,0,9.2216e-05,1.4335e-05,0.0,0
QSCSD1,OSQP,optimal,0.034690924,825,8.491946051174859,8.6666667,760,837,4584,0,0.001969852,0.032721072,0.0,1
CONT-300,OSQP,time_limit,1000.010121209,20115,1.053059533338115,0.19151232,90597,180895,562496,0,5.048124699,994.96199651,0.0,8
CONT-200,OSQP,optimal,731.7030090630001,46000,-4.54416956696763,-4.6848759,40397,79998,278799,0,0.727837697,730.975171366,0.0,70
AUG3DCQP,OSQP,optimal,0.032965039,75,992.5602511303346,993.36215,3873,4873,14292,0,0.012089454,0.020875585,0.0,1
VALUES,OSQP,optimal,0.0025346780000000003,75,-1.396027573400325,-1.3966211,202,203,7846,0,0.001139657,0.001395021,0.0,1
DUALC2,OSQP,optimal,0.0014188480000000001,125,4669.01983694254,3551.3077,7,236,1659,0,0.000297617,0.001121231,0.0,2
QFORPLAN,OSQP,optimal,0.010258289,150,6633425438.095229,7456631500.0,421,582,6112,0,0.003360735,0.006897554,0.0,1
QBRANDY,OSQP,optimal,0.015064606000000001,500,28730.728231861372,28375.115,249,469,2511,0,0.001341826,0.01372278,0.0,0
AUG2DCQP,OSQP,optimal,1.925032732,775,6497853.061611351,6498134.8,20200,30200,80400,0,0.051312388,1.873720344,0.0,4
QSCFXM3,OSQP,optimal,0.078852581,525,1363755.8000142751,30816355.0,1371,2361,11501,0,0.005510149,0.073342432,0.0,1
STCQP2,OSQP,optimal,0.081634205,50,22327.140942655933,22327.313,4097,6149,66544,0,0.046197992,0.035436213,0.0,0
QPILOTNO,OSQP,optimal,0.12443922,350,4713305.866737172,4728586.9,2172,3147,16105,0,0.015434404,0.109004816,0.0,0
LISWET4,OSQP,optimal,0.157329777,75,24.97586884463351,25.000112,10002,20002,50004,0,0.042815221,0.114514556,0.0,1
QSCTAP1,OSQP,optimal,0.058085651,1850,1410.8929622523513,1415.8611,480,780,2442,0,0.00139694,0.056688711,0.0,0
UBH1,OSQP,optimal,2.330495802,1675,30.035490928363366,1.1160008,18009,30009,72012,0,0.041721978,2.288773824,0.0,2
LISWET12,OSQP,optimal,0.075670178,75,24.98169906973817,1736.9274,10002,20002,50004,0,0.020969309,0.054700869,0.0,1
PRIMALC5,OSQP,optimal,0.074784817,3375,-6136376.323193213,-427.23233,287,295,2869,0,0.000806018,0.073978799,0.0,3
QSHELL,OSQP,optimal,0.050133392,100,1572631270818.644,1572636800000.0,1775,2311,74506,0,0.017849647,0.032283745,0.0,1
EXDATA,OSQP,optimal,6.564372044000001,725,-141.7672798624133,-141.84343,3000,6001,2260500,0,1.633146971,4.931225073,0.0,1
LISWET8,OSQP,optimal,0.083794181,75,24.9744572311879,7144.7006,10002,20002,50004,0,0.024321719,0.059472462,0.0,1
LISWET5,OSQP,optimal,0.121369127,75,24.48613465195922,25.034253,10002,20002,50004,0,0.042470981,0.078898146,0.0,0
QBANDM,OSQP,optimal,0.01397225,300,16365.52697545675,16352.342,472,777,3023,0,0.001895812,0.012076438,0.0,1
QBEACONF,OSQP,optimal,0.027298794999999997,850,164719.8503354185,164712.06,262,435,3673,0,0.001563079,0.025735716,0.0,4
CVXQP2_L,OSQP,optimal,10.404686765000001,425,81842455.97230883,81842458.0,10000,12500,87467,0,3.045195186,7.359491579,0.0,1
QSHIP08S,OSQP,optimal,0.031760846999999995,100,2383128.3582204315,2385728.9,2387,3165,32317,0,0.008759033,0.023001814,0.0,1
LISWET6,OSQP,optimal,0.08469760600000001,75,24.978154045961674,24.995748,10002,20002,50004,0,0.023047244,0.061650362,0.0,1
GOULDQP2,OSQP,optimal,0.002132757,25,0.00023442507156687387,0.00018427534,699,1048,2791,0,0.001244481,0.000888276,0.0,0
AUG2DQP,OSQP,optimal,2.271473918,775,6236641.711034939,6237012.1,20200,30200,80000,0,0.131556104,2.139917814,0.0,4
QSCAGR7,OSQP,optimal,0.003617561,375,26852719.089365672,26865949.0,140,269,602,0,0.000414076,0.003203485,0.0,2
GENHS28,OSQP,optimal,9.738100000000001e-05,25,0.9267843019376869,0.92717369,10,18,62,0,7.5263e-05,2.2118e-05,0.0,0
PRIMAL1,OSQP,optimal,0.004509311,25,-0.03506717525043849,-0.035012965,325,410,6464,0,0.003412061,0.00109725,0.0,0
AUG3D,OSQP,optimal,0.016175022,25,554.1179422972482,554.06773,3873,4873,13092,0,0.009164207,0.007010815,0.0,0
QPCSTAIR,OSQP,optimal,0.095609853,1575,6192844.3937999895,6204387.5,467,823,4790,0,0.002390983,0.09321887,0.0,2
DUAL4,OSQP,optimal,0.001358395,50,0.7460908274281881,0.74609084,75,76,5673,0,0.000776299,0.000582096,0.0,0
QSHIP12S,OSQP,optimal,0.32173828099999996,1100,3071149.110050897,3056962.3,2763,3914,44705,0,0.011036285,0.310701996,0.0,1
STCQP1,OSQP,optimal,0.090157807,50,155129.76103745142,155143.56,4097,6149,66544,0,0.046931238,0.043226569,0.0,0
TAME,OSQP,optimal,4.3502e-05,25,0.0,0.0,2,3,8,0,3.1255e-05,1.2247e-05,0.0,0
CVXQP3_L,OSQP,optimal,17.050183596,450,114510265.47838095,115711100.0,10000,17500,102465,0,5.778138735,11.272044861,0.0,1
CVXQP1_L,OSQP,optimal,18.684275371,700,108663894.01216036,108704800.0,10000,15000,94966,0,3.567916788,15.116358583,0.0,2
QETAMACR,OSQP,optimal,1.293896964,7850,82774.2873290934,86760.37,688,1088,11613,0,0.008107863,1.285789101,0.0,2
QPCBLEND,OSQP,optimal,0.001170119,75,-0.00915529256490162,-0.0078425409,83,157,657,0,0.000451146,0.000718973,0.0,1
HS268,OSQP,optimal,0.000128608,75,0.06560718157015799,5.7310705e-07,5,10,55,0,6.5016e-05,6.3592e-05,0.0,1
QSCAGR25,OSQP,optimal,0.014360428,325,206133526.517714,201737940.0,500,971,2282,0,0.001517576,0.012842852,0.0,1
CONT-101,OSQP,optimal,30.66465439,9175,0.28166640103875185,0.19552733,10197,20295,62496,0,0.13042153,30.53423286,0.0,7
STADAT3,OSQP,time_limit,1000.000850341,3188909,-37.374870064564945,-35.779453,4001,12000,27998,0,0.011017573,999.989832768,0.0,16
QFFFFF80,OSQP,optimal,0.111305925,925,1489863.607151679,873147.47,854,1378,10635,0,0.006970462,0.104335463,0.0,2
PRIMAL2,OSQP,optimal,0.007836764999999999,25,-0.03373607504382313,-0.033733676,649,745,9339,0,0.005928737,0.001908028,0.0,0
LISWET7,OSQP,optimal,0.07954750099999999,75,24.97547321887032,498.84089,10002,20002,50004,0,0.023663795,0.055883706,0.0,1
QE226,OSQP,optimal,0.066947264,1825,213.34611260815413,212.65343,282,505,4721,0,0.001775144,0.06517212,0.0,0
ZECEVIC2,OSQP,optimal,7.272100000000001e-05,50,-4.123931023181326,-4.125,2,4,7,0,4.8968e-05,2.3753e-05,0.0,0
PRIMALC1,OSQP,optimal,0.062168586,3250,4433.138185164434,-6155.2508,230,239,2529,0,0.000613309,0.061555277,0.0,9
Q25FV47,OSQP,optimal,0.300783205,600,13650173.728466319,13744448.0,1571,2391,130523,0,0.035208446,0.265574759,0.0,0
QRECIPE,OSQP,optimal,0.00126922,75,-266.2888657544471,-266.616,180,271,923,0,0.000428055,0.000841165,0.0,0
QSCTAP2,OSQP,optimal,0.15978518800000002,1050,1734.9156565952267,1735.0265,1880,2970,10007,0,0.005056783,0.154728405,0.0,0
CVXQP3_S,OSQP,optimal,0.00129741,75,11943.364811883719,11943.432,100,175,994,0,0.000494068,0.000803342,0.0,1
DUALC5,OSQP,optimal,0.000968376,50,427.3277885559308,427.23233,8,286,2296,0,0.000388923,0.000579453,0.0,1
KSIP,OSQP,optimal,0.008541514,75,0.5751295334404067,0.57579794,20,1021,19938,0,0.00301568,0.005525834,0.0,0
QSCORPIO,OSQP,optimal,0.011787309,425,1874.918024480371,1880.5096,358,746,1842,0,0.000999176,0.010788133,0.0,0
QSCRS8,OSQP,optimal,0.08581467599999999,1175,919.4784300052048,904.56001,1169,1659,4560,0,0.002818821,0.082995855,0.0,2
DUAL3,OSQP,optimal,0.002820679,50,0.13575583620789983,0.13575584,111,112,12327,0,0.001728274,0.001092405,0.0,0
QSHARE1B,OSQP,optimal,0.308214048,20000,783001.2262794209,720078.32,225,342,1436,0,0.00070034,0.307513708,0.0,13
CVXQP1_M,OSQP,optimal,0.131762038,400,1087491.7792826784,1087511.6,1000,1500,9466,0,0.0137439,0.118018138,0.0,2
QSEBA,OSQP,optimal,0.230915562,3900,66102728.85839002,81481801.0,1028,1543,6576,0,0.00290488,0.228010682,0.0,7
HS51,OSQP,optimal,5.2368e-05,25,1.9704514464535805e-08,8.8817842e-16,5,8,21,0,3.4049e-05,1.8319e-05,0.0,0
PRIMAL4,OSQP,optimal,0.027076866,50,-0.7460926654611852,-0.74609083,1489,1564,19008,0,0.019902763,0.007174103,0.0,0
AUG2DC,OSQP,optimal,0.124367227,25,1816550.052778682,1818368.1,20200,30200,80400,0,0.061791024,0.062576203,0.0,0
HS118,OSQP,optimal,0.00030162799999999997,100,664.857862179661,664.82045,15,32,69,0,0.000144792,0.000156836,0.0,1
DTOC3,OSQP,optimal,0.147174303,125,800.3706346879497,235.26248,14999,24997,64989,0,0.025072756,0.122101547,0.0,2
QGROW15,OSQP,optimal,0.049986432,675,-102335320.70269094,-101693640.0,645,945,7227,0,0.002663709,0.047322723,0.0,3
HUESTIS,OSQP,optimal,2.163050188,4425,334480578824.23553,348246900000.0,10000,10002,40000,0,0.013864806,2.149185382,0.0,1
AUG2D,OSQP,optimal,0.099305927,25,1686182.636131647,1687411.8,20200,30200,80000,0,0.051336012,0.047969915,0.0,0
QAFIRO,OSQP,optimal,0.00045582299999999995,75,-1.6171222500829114,-1.5907818,32,59,124,0,0.000301092,0.000154731,0.0,0
QBORE3D,OSQP,optimal,0.014421954,550,80013435.98786171,3100.2008,315,548,1872,0,0.001097143,0.013324811,0.0,4
HS35,OSQP,optimal,7.289e-05,25,0.11110913786817456,0.11111111,3,4,13,0,5.4672e-05,1.8218e-05,0.0,0
DPKLO1,OSQP,optimal,0.002437364,50,0.3700962172861119,0.37009622,133,210,1785,0,0.000929556,0.001507808,0.0,1
QSTANDAT,OSQP,optimal,0.182167886,2750,7891.491863320529,6411.8384,1075,1434,5576,0,0.002984349,0.179183537,0.0,6
MOSARQP2,OSQP,optimal,0.010719551,75,-1597.5046781154608,-1597.4821,900,1500,4820,0,0.003116697,0.007602854,0.0,0
QCAPRI,OSQP,optimal,0.017568043000000002,450,38083841.390482165,66793293.0,353,624,3852,0,0.001605405,0.015962638,0.0,2
QSHIP04S,OSQP,optimal,0.013136248,125,2423398.2308838433,2424993.7,1458,1860,5908,0,0.003348036,0.009788212,0.0,1
QSC205,OSQP,optimal,0.0012993750000000002,50,-0.00861206094544199,-0.0058139518,203,408,785,0,0.000571139,0.000728236,0.0,0
QSIERRA,OSQP,optimal,0.19896898000000002,1275,24035772.00419633,23750458.0,2036,3263,9582,0,0.005179751,0.193789229,0.0,2
LISWET11,OSQP,optimal,0.07689652599999999,75,24.98199866169307,49.523957,10002,20002,50004,0,0.02145457,0.055441956,0.0,1
CVXQP2_M,OSQP,optimal,0.052471811,175,820154.0898209654,820155.43,1000,1250,8717,0,0.010375482,0.042096329,0.0,1
DUALC8,OSQP,optimal,0.001830159,50,18306.407304260083,18309.359,8,511,4096,0,0.000723201,0.001106958,0.0,1
CONT-201,OSQP,optimal,206.28212565,9175,1.8125621253630833,0.19248337,40397,80595,249996,0,1.48728137,204.79484428,0.0,14
MOSARQP1,OSQP,optimal,0.025228091,125,-952.9048574688909,-952.87544,2500,3200,8512,0,0.004848096,0.020379995,0.0,1
DUAL2,OSQP,optimal,0.002336289,50,0.033733676191847355,0.033733676,96,97,9112,0,0.001454995,0.000881294,0.0,0
QADLITTL,OSQP,optimal,0.009015726,1325,478243.91015312786,480318.86,97,153,637,0,0.000345285,0.008670441,0.0,2
GOULDQP3,OSQP,optimal,0.002427681,25,2.062149542322004,2.062784,699,1048,3838,0,0.001428918,0.000998763,0.0,0
LOTSCHD,OSQP,optimal,0.00018110400000000002,75,2396.5526780227883,2398.4159,12,19,72,0,0.000102656,7.8448e-05,0.0,1
QGFRDXPN,OSQP,optimal,0.273059384,4650,100733166254.1178,100790590000.0,1092,1708,3739,0,0.00213287,0.270926514,0.0,1
S268,OSQP,optimal,0.000104793,50,1.3913882983506483,5.7310705e-07,5,10,55,0,5.6857e-05,4.7936e-05,0.0,1
CONT-100,OSQP,optimal,0.213994671,25,-4.702148185880883,-4.6443979,10197,19998,69399,0,0.116824096,0.097170575,0.0,0
QGROW22,OSQP,optimal,0.107624944,950,-149553564.1540471,-149628950.0,946,1386,10837,0,0.003899901,0.103725043,0.0,4
QSCSD6,OSQP,optimal,0.058142963,750,50.587431279283216,50.808214,1350,1497,8378,0,0.003215899,0.054927064,0.0,0
QISRAEL,OSQP,optimal,0.029511657,1375,25325014.005558435,25347838.0,142,316,3765,0,0.001212139,0.028299518,0.0,4
CVXQP1_S,OSQP,optimal,0.005126394,575,11590.545268863421,11590.718,100,150,920,0,0.000427017,0.004699377,0.0,2
DUALC1,OSQP,optimal,0.001644674,125,6230.193412468366,6155.2508,9,224,2025,0,0.000380135,0.001264539,0.0,1
LISWET9,OSQP,optimal,0.088818825,75,24.974401048919844,1963.2513,10002,20002,50004,0,0.023442803,0.065376022,0.0,1
QSHARE2B,OSQP,optimal,0.12033806300000001,9100,11658.25233272053,11703.692,79,175,873,0,0.000416522,0.119921541,0.0,2
CONT-050,OSQP,optimal,0.030377408,25,-4.607649340129682,-4.5638509,2597,4998,17199,0,0.016305521,0.014071887,0.0,0
QPTEST,OSQP,optimal,4.3961e-05,50,4.371875001983032,4.371875,2,4,10,0,2.2072e-05,2.1889e-05,0.0,1
DUAL1,OSQP,optimal,0.001839799,50,0.035012966009598585,0.035012966,85,86,7201,0,0.001082899,0.0007569,0.0,0
BOYD1,OSQP,optimal,1.436724478,100,1042186076.7114316,-61735220.0,93261,93279,745507,0,0.416022145,1.020702333,0.0,3
LISWET1,OSQP,optimal,0.079093335,75,24.977569657634376,36.122402,10002,20002,50004,0,0.022243967,0.056849368,0.0,1
HS21,OSQP,optimal,4.5778999999999997e-05,50,-99.96000422157883,-99.96,2,3,6,0,2.5264e-05,2.0515e-05,0.0,1
AUG3DQP,OSQP,optimal,0.054056518,75,675.2347541301478,675.23767,3873,4873,13092,0,0.009930498,0.04412602,0.0,1
QSHIP04L,OSQP,optimal,0.033670893,100,2420161.067986752,2420015.5,2118,2520,8548,0,0.005754939,0.027915954,0.0,1
YAO,OSQP,optimal,0.5484565589999999,3625,2.7982374598461774,197.70426,2002,4002,10004,0,0.004437784,0.544018775,0.0,2
LASER,OSQP,optimal,0.006551885,50,2408905.054546533,2409601.4,1002,2002,9462,0,0.002781517,0.003770368,0.0,1
PRIMAL3,OSQP,optimal,0.028609157000000003,25,-0.13575671722972682,-0.13575584,745,856,23036,0,0.024294359,0.004314798,0.0,0
QSCTAP3,OSQP,optimal,0.073662582,325,1437.600140476687,1438.7547,2480,3960,13262,0,0.009022418,0.064640164,0.0,0
QGROW7,OSQP,optimal,0.070129335,2275,-43043244.73961861,-42798714.0,301,441,3597,0,0.0013522,0.068777135,0.0,3
QSCFXM2,OSQP,optimal,0.05268635,525,1298656.8546852223,27776162.0,914,1574,8285,0,0.003877637,0.048808713,0.0,1
QSCSD8,OSQP,optimal,0.038415264,200,931.7649830688807,940.76357,2750,3147,16214,0,0.007105146,0.031310118,0.0,0
QSTAIR,OSQP,optimal,1.84480852,30175,7980314.537781158,7985452.8,467,823,6293,0,0.002608177,1.842200343,0.0,5
QSCFXM1,OSQP,optimal,0.014675523,300,587794.8920348744,16882692.0,457,787,4456,0,0.001931436,0.012744087,0.0,1
BOYD2,OSQP,optimal,423.029805754,40250,6363.889033710919,21.256767,93263,279794,517049,0,0.430987115,422.598818639,0.0,3
QPCBOEI2,OSQP,optimal,0.017674677,975,7192076.23305416,8171962.3,143,309,1482,0,0.000971503,0.016703174,0.0,1
HS53,OSQP,optimal,7.1498e-05,25,4.093025861479699,4.0930233,5,8,21,0,4.8315e-05,2.3183e-05,0.0,0
QSHIP08L,OSQP,optimal,0.109026184,75,2375672.619799013,2376040.6,4283,5061,86075,0,0.037754817,0.071271367,0.0,1


==> data/results/maros_meszaros_problems/OSQP_polish/results.csv <==
name,solver,status,run_time,iter,obj_val,obj_opt,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
CVXQP3_M,OSQP_polish,optimal,0.256294878,675,1362731.980957811,1362828.7,1000,1750,10215,-1,0.018071461,0.221187007,0.0,2
LISWET3,OSQP_polish,optimal,0.100948183,75,24.976965349232046,25.00122,10002,20002,50004,-1,0.021830251,0.067968322,0.0,1
STADAT1,OSQP_polish,optimal,6.860343005,37450,-28708542.707158286,-28526864.0,2001,6000,13998,-1,0.015040666,6.842422336,0.0,6
PRIMALC8,OSQP_polish,optimal,0.047389605,1100,-187551706.82747805,-18309.43,520,528,5199,-1,0.001878466,0.044864608,0.0,3
HS52,OSQP_polish,optimal,5.8436999999999996e-05,25,5.326647564469914,5.3266476,5,8,21,1,2.8965e-05,1.6763e-05,0.0,0
CVXQP2_S,OSQP_polish,optimal,0.001052695,50,8120.94047725069,8120.9405,100,125,846,1,0.000367817,0.000424608,0.0,1
LISWET10,OSQP_polish,optimal,0.087370237,75,24.984525546394707,49.485785,10002,20002,50004,-1,0.022067108,0.055886611,0.0,1
LISWET2,OSQP_polish,optimal,0.08860949900000001,75,24.97365878689834,24.998076,10002,20002,50004,-1,0.02196301,0.057384543,0.0,1
POWELL20,OSQP_polish,optimal,1.911404833,1900,42221554758.60127,52089583000.0,10000,20000,40000,-1,0.018981768,1.886842633,0.0,2
STADAT2,OSQP_polish,optimal,682.371821459,4443175,-32.96597504545434,-32.626665,2001,6000,13998,-1,0.007144075,682.362332885,0.0,16
PRIMALC2,OSQP_polish,optimal,0.055098532,3925,-3551.3076926719,-3551.3077,231,238,2078,1,0.000437324,0.054489115,0.0,6
HS76,OSQP_polish,optimal,5.3268e-05,25,-4.6818181818181825,-4.6818182,4,7,22,1,3.18e-05,1.2512e-05,0.0,0
HUES-MOD,OSQP_polish,optimal,0.446352769,850,35429158.49012346,34824690.0,10000,10002,40000,-1,0.014021948,0.427829639,0.0,2
QPCBOEI1,OSQP_polish,optimal,0.040711867,450,11345453.427209597,11503914.0,384,735,4253,-1,0.002402943,0.037501155,0.0,1
AUG3DC,OSQP_polish,optimal,0.040354951,25,771.2624386889815,771.26244,3873,4873,14292,1,0.009607094,0.025030647,0.0,0
QSHIP12L,OSQP_polish,optimal,1.717020482,1025,3032041.976670297,3018876.6,5427,6578,144030,-1,0.055142981,1.608254687,0.0,1
HS35MOD,OSQP_polish,optimal,6.6412e-05,25,0.2500000000000018,0.25,3,4,13,1,4.3744e-05,1.4043e-05,0.0,0
QSCSD1,OSQP_polish,optimal,0.03612647,825,8.491946051174859,8.6666667,760,837,4584,-1,0.001979142,0.03268256,0.0,1
CONT-300,OSQP_polish,time_limit,1000.036991277,20633,1.043628027980445,0.19151232,90597,180895,562496,0,5.382538198,994.654453079,0.0,8
CONT-200,OSQP_polish,optimal,729.707721602,46000,-4.54416956696763,-4.6848759,40397,79998,278799,-1,0.722240845,728.062824081,0.0,70
AUG3DCQP,OSQP_polish,optimal,0.03613747,75,993.3621465251304,993.36215,3873,4873,14292,1,0.010303404,0.020691759,0.0,1
VALUES,OSQP_polish,optimal,0.003147507,75,-1.396027573400325,-1.3966211,202,203,7846,-1,0.0015412,0.001606307,0.0,1
DUALC2,OSQP_polish,optimal,0.0014407200000000002,125,3551.3076926706426,3551.3077,7,236,1659,1,0.000285414,0.001117016,0.0,2
QFORPLAN,OSQP_polish,optimal,0.012488259000000002,150,6633425438.095229,7456631500.0,421,582,6112,-1,0.003317583,0.007146239,0.0,1
QBRANDY,OSQP_polish,optimal,0.017569211,500,28730.728231861372,28375.115,249,469,2511,-1,0.001910628,0.014724813,0.0,0
AUG2DCQP,OSQP_polish,optimal,2.297627581,775,6498134.73924448,6498134.8,20200,30200,80400,1,0.051639421,2.206372088,0.0,4
QSCFXM3,OSQP_polish,optimal,0.08303453699999999,525,1363755.8000142751,30816355.0,1371,2361,11501,-1,0.005610413,0.074120272,0.0,1
STCQP2,OSQP_polish,optimal,0.118916822,50,22327.313272416784,22327.313,4097,6149,66544,1,0.045730222,0.035502363,0.0,0
QPILOTNO,OSQP_polish,optimal,0.135177075,350,4713305.866737172,4728586.9,2172,3147,16105,-1,0.014633918,0.111452274,0.0,0
LISWET4,OSQP_polish,optimal,0.105229697,75,24.97586884463351,25.000112,10002,20002,50004,-1,0.022853511,0.070389534,0.0,1
QSCTAP1,OSQP_polish,optimal,0.090144643,1850,1410.8929622523513,1415.8611,480,780,2442,-1,0.001699008,0.08768664,0.0,0
UBH1,OSQP_polish,optimal,2.300483304,1675,10.935601441075011,1.1160008,18009,30009,72012,1,0.107714339,2.175322044,0.0,2
LISWET12,OSQP_polish,optimal,0.095632605,75,24.98169906973817,1736.9274,10002,20002,50004,-1,0.024397667,0.060868689,0.0,1
PRIMALC5,OSQP_polish,optimal,0.075399632,3375,-6136376.323193213,-427.23233,287,295,2869,-1,0.000975052,0.074124663,0.0,3
QSHELL,OSQP_polish,optimal,0.063863195,100,1572631270818.644,1572636800000.0,1775,2311,74506,-1,0.01704145,0.033527952,0.0,1
EXDATA,OSQP_polish,optimal,8.30182905,950,-141.8322883792217,-141.84343,3000,6001,2260500,-1,1.6121541270000002,5.521433463,0.0,1
LISWET8,OSQP_polish,optimal,0.092474696,75,24.9744572311879,7144.7006,10002,20002,50004,-1,0.025807914,0.056813983,0.0,1
LISWET5,OSQP_polish,optimal,0.087091981,75,24.48613465195922,25.034253,10002,20002,50004,-1,0.022452076,0.056088299,0.0,0
QBANDM,OSQP_polish,optimal,0.016109822,300,16365.52697545675,16352.342,472,777,3023,-1,0.0019276,0.012817911,0.0,1
QBEACONF,OSQP_polish,optimal,0.048117109,850,164719.8503354185,164712.06,262,435,3673,-1,0.001504512,0.045376427,0.0,4
CVXQP2_L,OSQP_polish,optimal,15.216129432999999,375,81842456.16602695,81842458.0,10000,12500,87467,-1,3.330182089,9.383165211,0.0,2
QSHIP08S,OSQP_polish,optimal,0.040963662,100,2383128.3582204315,2385728.9,2387,3165,32317,-1,0.009277885,0.024452452,0.0,1
LISWET6,OSQP_polish,optimal,0.11569181199999999,75,24.978154045961674,24.995748,10002,20002,50004,-1,0.022936619,0.080406807,0.0,1
GOULDQP2,OSQP_polish,optimal,0.00268059,25,0.00023442507156687387,0.00018427534,699,1048,2791,-1,0.001250174,0.000904881,0.0,0
AUG2DQP,OSQP_polish,optimal,2.170229595,775,6237012.025364716,6237012.1,20200,30200,80000,1,0.052449301,2.081434004,0.0,4
QSCAGR7,OSQP_polish,optimal,0.004146125,375,26852719.089365672,26865949.0,140,269,602,-1,0.000417802,0.003442106,0.0,2
GENHS28,OSQP_polish,optimal,0.0001837,25,0.9271736937663908,0.92717369,10,18,62,1,0.000130393,2.4081e-05,0.0,0
PRIMAL1,OSQP_polish,optimal,0.007075259,25,-0.0350128717455621,-0.035012965,325,410,6464,1,0.003691699,0.001273886,0.0,0
AUG3D,OSQP_polish,optimal,0.028021034,25,554.0677257925288,554.06773,3873,4873,13092,1,0.009941839,0.007176903,0.0,0
QPCSTAIR,OSQP_polish,optimal,0.20008443299999998,1575,6192844.3937999895,6204387.5,467,823,4790,-1,0.002477705,0.196077805,0.0,2
DUAL4,OSQP_polish,optimal,0.002188838,50,0.7460908418021033,0.74609084,75,76,5673,1,0.000939334,0.00071216,0.0,0
QSHIP12S,OSQP_polish,optimal,0.513493694,1100,3071149.110050897,3056962.3,2763,3914,44705,-1,0.010796474,0.493099457,0.0,1
STCQP1,OSQP_polish,optimal,0.070095192,50,155143.5547039568,155143.56,4097,6149,66544,1,0.026704858,0.022783289,0.0,0
TAME,OSQP_polish,optimal,6.0765000000000005e-05,25,0.0,0.0,2,3,8,1,3.9065e-05,1.3481e-05,0.0,0
CVXQP3_L,OSQP_polish,optimal,21.956773418,500,114648328.52121292,115711100.0,10000,17500,102465,-1,5.208062022,11.922977404,0.0,1
CVXQP1_L,OSQP_polish,optimal,23.429935330000003,700,108663894.01216036,108704800.0,10000,15000,94966,-1,3.840402141,15.820746265,0.0,2
QETAMACR,OSQP_polish,optimal,1.314755198,7850,82774.2873290934,86760.37,688,1088,11613,-1,0.008244536,1.301841474,0.0,2
QPCBLEND,OSQP_polish,optimal,0.001244644,75,-0.00915529256490162,-0.0078425409,83,157,657,-1,0.000385395,0.000622726,0.0,1
HS268,OSQP_polish,optimal,0.000122155,75,0.06560718157015799,5.7310705e-07,5,10,55,-1,5.5682e-05,5.5411e-05,0.0,1
QSCAGR25,OSQP_polish,optimal,0.0123543,325,206133526.517714,201737940.0,500,971,2282,-1,0.00119676,0.010412118,0.0,1
CONT-101,OSQP_polish,optimal,32.809654253,9175,0.28166640103875185,0.19552733,10197,20295,62496,-1,0.123348249,32.588382827,0.0,7
STADAT3,OSQP_polish,time_limit,1000.0008466119999,3185748,-37.37696158018945,-35.779453,4001,12000,27998,0,0.010804402,999.99004221,0.0,16
QFFFFF80,OSQP_polish,optimal,0.11115037800000001,925,1489863.607151679,873147.47,854,1378,10635,-1,0.004774375,0.102427602,0.0,2
PRIMAL2,OSQP_polish,optimal,0.012024922,25,-0.033733676122718305,-0.033733676,649,745,9339,1,0.006008124,0.0018735,0.0,0
LISWET7,OSQP_polish,optimal,0.096672942,75,24.97547321887032,498.84089,10002,20002,50004,-1,0.024164682,0.063134027,0.0,1
QE226,OSQP_polish,optimal,0.067820416,1825,213.34611260815413,212.65343,282,505,4721,-1,0.001795754,0.064931295,0.0,0
ZECEVIC2,OSQP_polish,optimal,6.467e-05,50,-4.125,-4.125,2,4,7,1,3.5903e-05,2.1009e-05,0.0,0
PRIMALC1,OSQP_polish,optimal,0.060789777,3250,4433.138185164434,-6155.2508,230,239,2529,-1,0.000626421,0.059859505,0.0,9
Q25FV47,OSQP_polish,optimal,0.314572644,600,13650173.728466319,13744448.0,1571,2391,130523,-1,0.03498014,0.254691041,0.0,0
QRECIPE,OSQP_polish,optimal,0.001593209,75,-266.2888657544471,-266.616,180,271,923,-1,0.0004685,0.000878763,0.0,0
QSCTAP2,OSQP_polish,optimal,0.16623611100000002,1050,1734.9156565952267,1735.0265,1880,2970,10007,-1,0.005437562,0.15717295,0.0,0
CVXQP3_S,OSQP_polish,optimal,0.0016823080000000002,75,11943.364811883719,11943.432,100,175,994,-1,0.000492026,0.000822834,0.0,1
DUALC5,OSQP_polish,optimal,0.00104584,50,427.2323267763898,427.23233,8,286,2296,1,0.000415578,0.000588311,0.0,1
KSIP,OSQP_polish,optimal,0.009059154,75,0.5751295334404067,0.57579794,20,1021,19938,-1,0.002925523,0.005659665,0.0,0
QSCORPIO,OSQP_polish,optimal,0.012376811000000001,425,1874.918024480371,1880.5096,358,746,1842,-1,0.0010261,0.010642178,0.0,0
QSCRS8,OSQP_polish,optimal,0.08833035700000001,1175,919.4784300052048,904.56001,1169,1659,4560,-1,0.002645223,0.08389021,0.0,2
DUAL3,OSQP_polish,optimal,0.00385921,50,0.1357558368660216,0.13575584,111,112,12327,1,0.001845564,0.001107335,0.0,0
QSHARE1B,OSQP_polish,optimal,0.321795446,20000,783001.2262794209,720078.32,225,342,1436,-1,0.000746131,0.320612184,0.0,13
CVXQP1_M,OSQP_polish,optimal,0.146954263,400,1087511.5596287395,1087511.6,1000,1500,9466,1,0.014088898,0.119604121,0.0,2
QSEBA,OSQP_polish,optimal,0.23605769399999998,3900,66102728.85839002,81481801.0,1028,1543,6576,-1,0.002989696,0.230877151,0.0,7
HS51,OSQP_polish,optimal,6.4788e-05,25,8.881784197001252e-16,8.8817842e-16,5,8,21,1,3.5098e-05,1.6302e-05,0.0,0
PRIMAL4,OSQP_polish,optimal,0.037510252,50,-0.7460908418021002,-0.74609083,1489,1564,19008,1,0.018275544,0.007206718,0.0,0
AUG2DC,OSQP_polish,optimal,0.13976766000000002,25,1818368.06556994,1818368.1,20200,30200,80400,1,0.053837548,0.052067546,0.0,0
HS118,OSQP_polish,optimal,0.000307057,100,664.8204499999998,664.82045,15,32,69,1,0.000149495,0.000121726,0.0,1
DTOC3,OSQP_polish,optimal,0.17980146200000002,125,235.26248107837114,235.26248,14999,24997,64989,1,0.027264099,0.139491681,0.0,2
QGROW15,OSQP_polish,optimal,0.055553464999999996,675,-102335320.70269094,-101693640.0,645,945,7227,-1,0.002744867,0.050040636,0.0,3
HUESTIS,OSQP_polish,optimal,2.3055372280000004,4425,334480578824.23553,348246900000.0,10000,10002,40000,-1,0.015530033,2.285504474,0.0,1
AUG2D,OSQP_polish,optimal,0.152933037,25,1687411.752896549,1687411.8,20200,30200,80000,1,0.057437104,0.061739508,0.0,0
QAFIRO,OSQP_polish,optimal,0.000409163,75,-1.6171222500829114,-1.5907818,32,59,124,-1,0.000158349,0.000185023,0.0,0
QBORE3D,OSQP_polish,optimal,0.015550253,550,80013435.98786171,3100.2008,315,548,1872,-1,0.00113934,0.013581959,0.0,4
HS35,OSQP_polish,optimal,4.9605e-05,25,0.11111111111111249,0.11111111,3,4,13,1,2.6566e-05,1.4565e-05,0.0,0
DPKLO1,OSQP_polish,optimal,0.002417391,50,0.370096217114272,0.37009622,133,210,1785,1,0.000707203,0.001173927,0.0,1
QSTANDAT,OSQP_polish,optimal,0.174937083,2750,7891.491863320529,6411.8384,1075,1434,5576,-1,0.002270009,0.171244716,0.0,6
MOSARQP2,OSQP_polish,optimal,0.014362426,75,-1597.5046781154608,-1597.4821,900,1500,4820,-1,0.004029974,0.009658667,0.0,0
QCAPRI,OSQP_polish,optimal,0.019495591,450,38083841.390482165,66793293.0,353,624,3852,-1,0.001679817,0.016723698,0.0,2
QSHIP04S,OSQP_polish,optimal,0.01640927,125,2423398.2308838433,2424993.7,1458,1860,5908,-1,0.003675818,0.009913876,0.0,1
QSC205,OSQP_polish,optimal,0.00141489,50,-0.00861206094544199,-0.0058139518,203,408,785,-1,0.000553337,0.000713886,0.0,0
QSIERRA,OSQP_polish,optimal,0.20206413399999998,1275,24035772.00419633,23750458.0,2036,3263,9582,-1,0.005213746,0.193743542,0.0,2
LISWET11,OSQP_polish,optimal,0.089647342,75,24.98199866169307,49.523957,10002,20002,50004,-1,0.02239448,0.057714149,0.0,1
CVXQP2_M,OSQP_polish,optimal,0.061194418,175,820154.0898209654,820155.43,1000,1250,8717,-1,0.009874632,0.04209697,0.0,1
DUALC8,OSQP_polish,optimal,0.0018620860000000002,50,18309.35883273403,18309.359,8,511,4096,1,0.000716074,0.001087401,0.0,1
CONT-201,OSQP_polish,optimal,194.348125665,9175,1.8125621253630833,0.19248337,40397,80595,249996,-1,1.5392892599999999,192.015998713,0.0,14
MOSARQP1,OSQP_polish,optimal,0.027234071,125,-952.9048574688909,-952.87544,2500,3200,8512,-1,0.004899135,0.020679805,0.0,1
DUAL2,OSQP_polish,optimal,0.0029126860000000003,50,0.033733676122722434,0.033733676,96,97,9112,1,0.001301643,0.000908428,0.0,0
QADLITTL,OSQP_polish,optimal,0.008869993999999999,1325,478243.91015312786,480318.86,97,153,637,-1,0.000346596,0.008311566,0.0,2
GOULDQP3,OSQP_polish,optimal,0.003447599,25,2.062783971483441,2.062784,699,1048,3838,1,0.001560522,0.001071073,0.0,0
LOTSCHD,OSQP_polish,optimal,0.000294478,100,2398.415891448896,2398.4159,12,19,72,1,0.000156401,0.000100576,0.0,1
QGFRDXPN,OSQP_polish,optimal,0.284330243,4650,100733166254.1178,100790590000.0,1092,1708,3739,-1,0.002864496,0.280144673,0.0,1
S268,OSQP_polish,optimal,0.0001136,75,0.06560718157015799,5.7310705e-07,5,10,55,-1,5.1717e-05,5.1657e-05,0.0,1
CONT-100,OSQP_polish,optimal,0.315482416,25,-4.702148185880883,-4.6443979,10197,19998,69399,-1,0.108144137,0.088513086,0.0,0
QGROW22,OSQP_polish,optimal,0.108239224,950,-149553564.1540471,-149628950.0,946,1386,10837,-1,0.003943516,0.101158127,0.0,4
QSCSD6,OSQP_polish,optimal,0.06132151,750,50.587431279283216,50.808214,1350,1497,8378,-1,0.003142588,0.055569237,0.0,0
QISRAEL,OSQP_polish,optimal,0.03077603,1375,25325014.005558435,25347838.0,142,316,3765,-1,0.001316208,0.029102607,0.0,4
CVXQP1_S,OSQP_polish,optimal,0.005681888,575,11590.545268863421,11590.718,100,150,920,-1,0.000441961,0.004915514,0.0,2
DUALC1,OSQP_polish,optimal,0.001608457,125,6230.193412468366,6155.2508,9,224,2025,-1,0.000338262,0.001198641,0.0,1
LISWET9,OSQP_polish,optimal,0.096230249,75,24.974401048919844,1963.2513,10002,20002,50004,-1,0.022662471,0.063941649,0.0,1
QSHARE2B,OSQP_polish,optimal,0.076508823,9100,11658.25233272053,11703.692,79,175,873,-1,0.000414356,0.075901108,0.0,2
CONT-050,OSQP_polish,optimal,0.042599627,25,-4.607649340129682,-4.5638509,2597,4998,17199,-1,0.015362345,0.012686401,0.0,0
QPTEST,OSQP_polish,optimal,5.8141e-05,50,4.371875,4.371875,2,4,10,1,2.7819e-05,2.2464e-05,0.0,1
DUAL1,OSQP_polish,optimal,0.002268765,50,0.03501296573346948,0.035012966,85,86,7201,1,0.001018756,0.000732322,0.0,0
BOYD1,OSQP_polish,optimal,1.510596418,100,1042186076.7114316,-61735220.0,93261,93279,745507,-1,0.281603349,1.127979017,0.0,3
LISWET1,OSQP_polish,optimal,0.088246895,75,24.977569657634376,36.122402,10002,20002,50004,-1,0.021708898,0.057427516,0.0,1
HS21,OSQP_polish,optimal,5.2719e-05,50,-99.96,-99.96,2,3,6,1,2.559e-05,2.018e-05,0.0,1
AUG3DQP,OSQP_polish,optimal,0.11401420100000001,75,675.2376712749219,675.23767,3873,4873,13092,1,0.009270294,0.060752731,0.0,1
QSHIP04L,OSQP_polish,optimal,0.041859031000000005,100,2420161.067986752,2420015.5,2118,2520,8548,-1,0.005724669,0.031815357,0.0,1
YAO,OSQP_polish,optimal,0.562745931,3625,2.7982374598461774,197.70426,2002,4002,10004,-1,0.004514872,0.555760574,0.0,2
LASER,OSQP_polish,optimal,0.007814057,50,2408905.054546533,2409601.4,1002,2002,9462,-1,0.002719382,0.003670049,0.0,1
PRIMAL3,OSQP_polish,optimal,0.041538197,25,-0.13575583686602136,-0.13575584,745,856,23036,1,0.021666466,0.003972954,0.0,0
QSCTAP3,OSQP_polish,optimal,0.142393496,325,1437.600140476687,1438.7547,2480,3960,13262,-1,0.007514715,0.129560793,0.0,0
QGROW7,OSQP_polish,optimal,0.07254452299999999,2275,-43043244.73961861,-42798714.0,301,441,3597,-1,0.001507414,0.069822294,0.0,3
QSCFXM2,OSQP_polish,optimal,0.055248128,525,1298656.8546852223,27776162.0,914,1574,8285,-1,0.004034372,0.04878849,0.0,1
QSCSD8,OSQP_polish,optimal,0.048068216,200,931.7649830688807,940.76357,2750,3147,16214,-1,0.0059764,0.036581099,0.0,0
QSTAIR,OSQP_polish,optimal,1.967259426,30175,7980314.537781158,7985452.8,467,823,6293,-1,0.003335374,1.962393534,0.0,5
QSCFXM1,OSQP_polish,optimal,0.018065734,325,4330748.355011816,16882692.0,457,787,4456,-1,0.0031908,0.013702979,0.0,0
BOYD2,OSQP_polish,optimal,390.94645442,40250,6363.889033710919,21.256767,93263,279794,517049,-1,0.507002483,390.368760822,0.0,3
QPCBOEI2,OSQP_polish,optimal,0.018266329,975,7192076.23305416,8171962.3,143,309,1482,-1,0.000950623,0.0170312,0.0,1
HS53,OSQP_polish,optimal,6.7797e-05,25,4.093023255813954,4.0930233,5,8,21,1,3.5527e-05,1.8844e-05,0.0,0
QSHIP08L,OSQP_polish,optimal,0.13903986200000001,75,2375672.619799013,2376040.6,4283,5061,86075,-1,0.036588486,0.069487762,0.0,1


==> data/results/maros_meszaros_problems/failure_rates.csv <==
OSQP,GUROBI,MOSEK
1.4492753623188406,2.1739130434782608,14.492753623188406


==> data/results/maros_meszaros_problems/geom_mean.csv <==
OSQP,GUROBI,MOSEK
1.4644901303505107,1.0,6.121401985319734


==> data/results/maros_meszaros_problems/performance_profiles.csv <==
tau,OSQP,OSQP_polish,GUROBI,MOSEK
1.0,0.5507246376811594,0.10144927536231885,0.3115942028985507,0.036231884057971016
1.0092621909870476,0.5652173913043478,0.10869565217391304,0.3115942028985507,0.036231884057971016
1.0186101701559758,0.5652173913043478,0.12318840579710146,0.3188405797101449,0.036231884057971016
1.0280447320933093,0.5652173913043478,0.12318840579710146,0.32608695652173914,0.036231884057971016
1.0375666787451858,0.5652173913043478,0.13043478260869565,0.32608695652173914,0.036231884057971016
1.0471768194855202,0.5652173913043478,0.14492753623188406,0.32608695652173914,0.036231884057971016
1.0568759711848041,0.5797101449275363,0.17391304347826086,0.32608695652173914,0.036231884057971016
1.0666649582795393,0.5942028985507246,0.1956521739130435,0.32608695652173914,0.036231884057971016
1.0765446128423155,0.5942028985507246,0.2028985507246377,0.3333333333333333,0.036231884057971016
1.0865157746525382,0.5942028985507246,0.2463768115942029,0.3333333333333333,0.036231884057971016
1.0965792912678098,0.6086956521739131,0.26811594202898553,0.3333333333333333,0.036231884057971016
1.1067360180959736,0.6086956521739131,0.2753623188405797,0.3333333333333333,0.036231884057971016
1.116986818467823,0.6159420289855072,0.30434782608695654,0.3333333333333333,0.036231884057971016
1.1273325637104867,0.6231884057971014,0.3115942028985507,0.3333333333333333,0.036231884057971016
1.1377741332214912,0.6231884057971014,0.3115942028985507,0.3333333333333333,0.036231884057971016
1.148312414543511,0.6231884057971014,0.3188405797101449,0.3333333333333333,0.036231884057971016
1.158948303439811,0.6231884057971014,0.3333333333333333,0.3333333333333333,0.036231884057971016
1.1696827039703852,0.6304347826086957,0.35507246376811596,0.34057971014492755,0.036231884057971016
1.180516528568805,0.6304347826086957,0.35507246376811596,0.34057971014492755,0.036231884057971016
1.1914506981197759,0.6376811594202898,0.35507246376811596,0.34057971014492755,0.036231884057971016
1.2024861420374122,0.644927536231884,0.36231884057971014,0.34057971014492755,0.036231884057971016
1.2136237983442408,0.644927536231884,0.36231884057971014,0.34057971014492755,0.043478260869565216
1.2248646137509314,0.644927536231884,0.38405797101449274,0.34057971014492755,0.043478260869565216
1.2362095437367686,0.644927536231884,0.39855072463768115,0.34057971014492755,0.043478260869565216
1.2476595526308696,0.644927536231884,0.427536231884058,0.34057971014492755,0.043478260869565216
1.259215613694151,0.644927536231884,0.45652173913043476,0.34057971014492755,0.043478260869565216
1.2708787092020586,0.644927536231884,0.47101449275362317,0.34782608695652173,0.050724637681159424
1.2826498305280605,0.6594202898550725,0.4855072463768116,0.35507246376811596,0.050724637681159424
1.2945299782279156,0.6594202898550725,0.5,0.3695652173913043,0.050724637681159424
1.306520162124721,0.6594202898550725,0.5072463768115942,0.3695652173913043,0.050724637681159424
1.3186214013947486,0.6594202898550725,0.5072463768115942,0.3695652173913043,0.050724637681159424
1.330834724654075,0.6594202898550725,0.5217391304347826,0.37681159420289856,0.050724637681159424
1.343161170046016,0.6594202898550725,0.5289855072463768,0.37681159420289856,0.050724637681159424
1.3556017853293685,0.6666666666666666,0.5362318840579711,0.37681159420289856,0.050724637681159424
1.3681576279674716,0.6739130434782609,0.5507246376811594,0.38405797101449274,0.050724637681159424
1.3808297652180925,0.6739130434782609,0.5652173913043478,0.391304347826087,0.050724637681159424
1.3936192742241424,0.6811594202898551,0.5797101449275363,0.391304347826087,0.050724637681159424
1.406527242105237,0.6811594202898551,0.6014492753623188,0.391304347826087,0.050724637681159424
1.4195547660501011,0.6884057971014492,0.6086956521739131,0.391304347826087,0.050724637681159424
1.4327029534098308,0.6884057971014492,0.6159420289855072,0.391304347826087,0.050724637681159424
1.4459729217920199,0.6956521739130435,0.6159420289855072,0.391304347826087,0.050724637681159424
1.4593657991557567,0.6956521739130435,0.6304347826086957,0.391304347826087,0.050724637681159424
1.4728827239075026,0.7028985507246377,0.6304347826086957,0.391304347826087,0.050724637681159424
1.4865248449978568,0.7028985507246377,0.6376811594202898,0.391304347826087,0.050724637681159424
1.5002933220192183,0.7101449275362319,0.6376811594202898,0.391304347826087,0.050724637681159424
1.5141893253043521,0.717391304347826,0.6376811594202898,0.391304347826087,0.050724637681159424
1.5282140360258698,0.717391304347826,0.6376811594202898,0.391304347826087,0.050724637681159424
1.5423686462966282,0.717391304347826,0.6594202898550725,0.391304347826087,0.057971014492753624
1.5566543592710615,0.717391304347826,0.6594202898550725,0.39855072463768115,0.057971014492753624
1.5710723892474503,0.717391304347826,0.6666666666666666,0.39855072463768115,0.057971014492753624
1.5856239617711374,0.717391304347826,0.6666666666666666,0.39855072463768115,0.057971014492753624
1.6003103137387007,0.717391304347826,0.6739130434782609,0.39855072463768115,0.057971014492753624
1.6151326935030905,0.7246376811594203,0.6884057971014492,0.39855072463768115,0.057971014492753624
1.6300923609797406,0.7246376811594203,0.6956521739130435,0.41304347826086957,0.057971014492753624
1.6451905877536626,0.7246376811594203,0.6956521739130435,0.42028985507246375,0.057971014492753624
1.66042865718753,0.7246376811594203,0.6956521739130435,0.42028985507246375,0.057971014492753624
1.6758078645307677,0.7246376811594203,0.6956521739130435,0.427536231884058,0.057971014492753624
1.691329517029648,0.7246376811594203,0.6956521739130435,0.427536231884058,0.057971014492753624
1.7069949340384074,0.7246376811594203,0.6956521739130435,0.427536231884058,0.057971014492753624
1.722805447131394,0.7246376811594203,0.6956521739130435,0.427536231884058,0.057971014492753624
1.7387624002162507,0.7246376811594203,0.6956521739130435,0.427536231884058,0.057971014492753624
1.754867149648151,0.7246376811594203,0.6956521739130435,0.427536231884058,0.057971014492753624
1.7711210643450879,0.7246376811594203,0.6956521739130435,0.427536231884058,0.057971014492753624
1.787525525904235,0.7318840579710145,0.7028985507246377,0.427536231884058,0.057971014492753624
1.8040819287193828,0.7318840579710145,0.7028985507246377,0.427536231884058,0.06521739130434782
1.820791680099463,0.7318840579710145,0.7028985507246377,0.4420289855072464,0.06521739130434782
1.8376562003881711,0.7318840579710145,0.7028985507246377,0.4420289855072464,0.06521739130434782
1.8546769230846987,0.7318840579710145,0.7028985507246377,0.4420289855072464,0.06521739130434782
1.8718552949655787,0.7391304347826086,0.7101449275362319,0.4420289855072464,0.06521739130434782
1.8891927762076663,0.7391304347826086,0.717391304347826,0.4420289855072464,0.06521739130434782
1.9066908405122525,0.7391304347826086,0.717391304347826,0.4420289855072464,0.06521739130434782
1.924350975230331,0.7391304347826086,0.717391304347826,0.4420289855072464,0.06521739130434782
1.9421746814890257,0.7391304347826086,0.7246376811594203,0.4420289855072464,0.07246376811594203
1.9601634743191854,0.7391304347826086,0.7246376811594203,0.4492753623188406,0.07246376811594203
1.9783188827841642,0.7391304347826086,0.7246376811594203,0.4492753623188406,0.07246376811594203
1.996642450109794,0.7391304347826086,0.7246376811594203,0.45652173913043476,0.07246376811594203
2.0151357338155576,0.7391304347826086,0.7246376811594203,0.45652173913043476,0.07246376811594203
2.0338003058469813,0.7391304347826086,0.7246376811594203,0.45652173913043476,0.07971014492753623
2.052637752709252,0.7391304347826086,0.7246376811594203,0.463768115942029,0.07971014492753623
2.071649675602069,0.7391304347826086,0.7246376811594203,0.463768115942029,0.07971014492753623
2.0908376905557504,0.7391304347826086,0.7246376811594203,0.463768115942029,0.07971014492753623
2.1102034285685956,0.7391304347826086,0.7318840579710145,0.47101449275362317,0.08695652173913043
2.12974853574552,0.7391304347826086,0.7318840579710145,0.47101449275362317,0.08695652173913043
2.14947467343798,0.7391304347826086,0.7318840579710145,0.4782608695652174,0.08695652173913043
2.1693835183851844,0.7391304347826086,0.7318840579710145,0.4782608695652174,0.08695652173913043
2.1894767628566214,0.7391304347826086,0.7318840579710145,0.4927536231884058,0.08695652173913043
2.209756114795902,0.7391304347826086,0.7318840579710145,0.4927536231884058,0.08695652173913043
2.2302232979659378,0.7391304347826086,0.7318840579710145,0.4927536231884058,0.08695652173913043
2.2508800520954613,0.7536231884057971,0.7318840579710145,0.4927536231884058,0.08695652173913043
2.2717281330269055,0.7536231884057971,0.7318840579710145,0.4927536231884058,0.08695652173913043
2.2927693128656492,0.7536231884057971,0.7391304347826086,0.4927536231884058,0.08695652173913043
2.314005380130653,0.7536231884057971,0.7391304347826086,0.5,0.08695652173913043
2.3354381399064787,0.7536231884057971,0.7391304347826086,0.5,0.08695652173913043
2.3570694139967276,0.7536231884057971,0.7463768115942029,0.5,0.08695652173913043
2.3789010410788936,0.7608695652173914,0.7463768115942029,0.5,0.08695652173913043
2.4009348768606524,0.7608695652173914,0.7463768115942029,0.5072463768115942,0.08695652173913043
2.4231727942375993,0.7608695652173914,0.7463768115942029,0.5072463768115942,0.08695652173913043
2.445616683452446,0.7608695652173914,0.7463768115942029,0.5072463768115942,0.08695652173913043
2.468268452255692,0.7608695652173914,0.7536231884057971,0.5072463768115942,0.08695652173913043
2.491130026067789,0.7608695652173914,0.7536231884057971,0.5072463768115942,0.08695652173913043
2.5142033481427974,0.7681159420289855,0.7536231884057971,0.5072463768115942,0.09420289855072464
2.5374903797335704,0.7681159420289855,0.7536231884057971,0.5072463768115942,0.10144927536231885
2.5609931002584587,0.7753623188405797,0.7536231884057971,0.5144927536231884,0.10144927536231885
2.5847135074695635,0.7753623188405797,0.7536231884057971,0.5144927536231884,0.10144927536231885
2.608653617622548,0.7753623188405797,0.7536231884057971,0.5144927536231884,0.10144927536231885
2.632815465648021,0.7753623188405797,0.7536231884057971,0.5289855072463768,0.11594202898550725
2.6572011053245053,0.7753623188405797,0.7536231884057971,0.5362318840579711,0.12318840579710146
2.681812609453015,0.7753623188405797,0.7536231884057971,0.5434782608695652,0.12318840579710146
2.7066520700332415,0.782608695652174,0.7536231884057971,0.5507246376811594,0.12318840579710146
2.7317215984413767,0.782608695652174,0.7536231884057971,0.5579710144927537,0.12318840579710146
2.7570233256095835,0.7898550724637681,0.7536231884057971,0.5579710144927537,0.12318840579710146
2.7825594022071245,0.7898550724637681,0.7536231884057971,0.5579710144927537,0.12318840579710146
2.808331998823172,0.7898550724637681,0.7536231884057971,0.5579710144927537,0.12318840579710146
2.8343433061513092,0.7898550724637681,0.7536231884057971,0.5652173913043478,0.12318840579710146
2.8605955351757424,0.7898550724637681,0.7536231884057971,0.5652173913043478,0.12318840579710146
2.887090917359236,0.7971014492753623,0.7536231884057971,0.572463768115942,0.12318840579710146
2.9138317048327873,0.7971014492753623,0.7608695652173914,0.5797101449275363,0.12318840579710146
2.940820170587063,0.8043478260869565,0.7608695652173914,0.5869565217391305,0.12318840579710146
2.9680586086656024,0.8043478260869565,0.7608695652173914,0.5942028985507246,0.12318840579710146
2.9955493343598136,0.8043478260869565,0.7681159420289855,0.5942028985507246,0.12318840579710146
3.0232946844057773,0.8043478260869565,0.7681159420289855,0.5942028985507246,0.13043478260869565
3.0512970171828697,0.8043478260869565,0.7753623188405797,0.6014492753623188,0.13043478260869565
3.079558712914226,0.8043478260869565,0.7753623188405797,0.6014492753623188,0.13043478260869565
3.108082173869064,0.8043478260869565,0.7753623188405797,0.6014492753623188,0.13043478260869565
3.1368698245668774,0.8115942028985508,0.7753623188405797,0.6014492753623188,0.13043478260869565
3.1659241119835224,0.8115942028985508,0.7753623188405797,0.6014492753623188,0.13043478260869565
3.195247505759212,0.8115942028985508,0.7753623188405797,0.6014492753623188,0.13768115942028986
3.2248424984084414,0.8188405797101449,0.7753623188405797,0.6086956521739131,0.13768115942028986
3.254711605531848,0.8188405797101449,0.7753623188405797,0.6086956521739131,0.13768115942028986
3.2848573660300446,0.8188405797101449,0.7898550724637681,0.6086956521739131,0.13768115942028986
3.315282342319425,0.8188405797101449,0.7971014492753623,0.6159420289855072,0.13768115942028986
3.345989120549973,0.8260869565217391,0.7971014492753623,0.6159420289855072,0.13768115942028986
3.3769803108250906,0.8260869565217391,0.7971014492753623,0.6159420289855072,0.13768115942028986
3.408258547423452,0.8260869565217391,0.8043478260869565,0.6159420289855072,0.13768115942028986
3.4398264890229253,0.8260869565217391,0.8043478260869565,0.6159420289855072,0.13768115942028986
3.4716868189265613,0.8333333333333334,0.8115942028985508,0.6159420289855072,0.13768115942028986
3.503842245290674,0.8333333333333334,0.8115942028985508,0.6159420289855072,0.14492753623188406
3.536295501355042,0.8333333333333334,0.8115942028985508,0.6159420289855072,0.15217391304347827
3.5690493456752295,0.8333333333333334,0.8115942028985508,0.6159420289855072,0.15217391304347827
3.602106562357071,0.8333333333333334,0.8115942028985508,0.6159420289855072,0.15217391304347827
3.6354699612933197,0.8333333333333334,0.8115942028985508,0.6231884057971014,0.15217391304347827
3.6691423784024932,0.8333333333333334,0.8188405797101449,0.6231884057971014,0.15217391304347827
3.703126675869926,0.8333333333333334,0.8188405797101449,0.6231884057971014,0.15217391304347827
3.737425742391064,0.8333333333333334,0.8188405797101449,0.6231884057971014,0.15217391304347827
3.7720424934169983,0.8405797101449275,0.8188405797101449,0.6231884057971014,0.15217391304347827
3.806979871402286,0.8405797101449275,0.8188405797101449,0.6231884057971014,0.15217391304347827
3.84224084605506,0.8478260869565217,0.8188405797101449,0.6231884057971014,0.15217391304347827
3.877828414589456,0.8478260869565217,0.8260869565217391,0.6304347826086957,0.15217391304347827
3.913745601980384,0.8478260869565217,0.8260869565217391,0.6304347826086957,0.15217391304347827
3.949995461220644,0.8478260869565217,0.8333333333333334,0.6304347826086957,0.15217391304347827
3.9865810735804406,0.8478260869565217,0.8405797101449275,0.6376811594202898,0.15217391304347827
4.023505548869292,0.8478260869565217,0.8405797101449275,0.644927536231884,0.15217391304347827
4.060772025700365,0.8478260869565217,0.8405797101449275,0.644927536231884,0.15942028985507245
4.0983836717572615,0.855072463768116,0.8405797101449275,0.644927536231884,0.15942028985507245
4.136343684063275,0.855072463768116,0.8405797101449275,0.644927536231884,0.15942028985507245
4.174655289253137,0.855072463768116,0.8405797101449275,0.644927536231884,0.15942028985507245
4.213321743847288,0.855072463768116,0.8405797101449275,0.644927536231884,0.15942028985507245
4.252346334528682,0.855072463768116,0.8405797101449275,0.644927536231884,0.15942028985507245
4.291732378422157,0.855072463768116,0.8405797101449275,0.644927536231884,0.15942028985507245
4.3314832233764,0.855072463768116,0.8478260869565217,0.6521739130434783,0.15942028985507245
4.371602248248505,0.855072463768116,0.8478260869565217,0.6521739130434783,0.15942028985507245
4.412092863191189,0.855072463768116,0.8478260869565217,0.6521739130434783,0.16666666666666666
4.452958509942655,0.855072463768116,0.8478260869565217,0.6521739130434783,0.16666666666666666
4.494202662119142,0.855072463768116,0.8478260869565217,0.6521739130434783,0.16666666666666666
4.535828825510188,0.855072463768116,0.8478260869565217,0.6521739130434783,0.16666666666666666
4.577840538376619,0.855072463768116,0.8478260869565217,0.6521739130434783,0.16666666666666666
4.6202413717513116,0.8623188405797102,0.8478260869565217,0.6521739130434783,0.16666666666666666
4.663034929742731,0.8623188405797102,0.8478260869565217,0.6521739130434783,0.16666666666666666
4.7062248498412815,0.8623188405797102,0.855072463768116,0.6521739130434783,0.16666666666666666
4.749814803228501,0.8623188405797102,0.855072463768116,0.6521739130434783,0.16666666666666666
4.79380849508911,0.8623188405797102,0.855072463768116,0.6521739130434783,0.16666666666666666
4.838209664925956,0.8623188405797102,0.855072463768116,0.6521739130434783,0.16666666666666666
4.8830220868778795,0.8623188405797102,0.855072463768116,0.6521739130434783,0.16666666666666666
4.9282495700405144,0.8623188405797102,0.855072463768116,0.6521739130434783,0.17391304347826086
4.973895958790064,0.8623188405797102,0.855072463768116,0.6521739130434783,0.17391304347826086
5.019965133110082,0.8623188405797102,0.855072463768116,0.6521739130434783,0.17391304347826086
5.066461008921268,0.8623188405797102,0.855072463768116,0.6521739130434783,0.17391304347826086
5.113387538414326,0.8623188405797102,0.855072463768116,0.6521739130434783,0.17391304347826086
5.160748710385909,0.8623188405797102,0.855072463768116,0.6521739130434783,0.17391304347826086
5.208548550577661,0.8623188405797102,0.855072463768116,0.6666666666666666,0.17391304347826086
5.256791122018422,0.8623188405797102,0.855072463768116,0.6666666666666666,0.17391304347826086
5.305480525369573,0.8623188405797102,0.8623188405797102,0.6739130434782609,0.17391304347826086
5.354620899273607,0.8623188405797102,0.8623188405797102,0.6739130434782609,0.18115942028985507
5.404216420705916,0.8623188405797102,0.8623188405797102,0.6739130434782609,0.18115942028985507
5.454271305329834,0.8623188405797102,0.8623188405797102,0.6739130434782609,0.18115942028985507
5.50478980785497,0.8623188405797102,0.8623188405797102,0.6739130434782609,0.18840579710144928
5.555776222398876,0.8623188405797102,0.8623188405797102,0.6739130434782609,0.18840579710144928
5.607234882852032,0.8623188405797102,0.8623188405797102,0.6739130434782609,0.18840579710144928
5.659170163246244,0.8623188405797102,0.8623188405797102,0.6739130434782609,0.1956521739130435
5.711586478126432,0.8623188405797102,0.8623188405797102,0.6739130434782609,0.1956521739130435
5.764488282925877,0.8623188405797102,0.8695652173913043,0.6739130434782609,0.1956521739130435
5.8178800743449335,0.8623188405797102,0.8695652173913043,0.6739130434782609,0.1956521739130435
5.871766390733256,0.8623188405797102,0.8695652173913043,0.6884057971014492,0.1956521739130435
5.926151812475554,0.8623188405797102,0.8695652173913043,0.6884057971014492,0.1956521739130435
5.981040962380941,0.8623188405797102,0.8695652173913043,0.6956521739130435,0.2028985507246377
6.036438506075867,0.8623188405797102,0.8695652173913043,0.6956521739130435,0.2028985507246377
6.09234915240071,0.8623188405797102,0.8695652173913043,0.6956521739130435,0.2028985507246377
6.148777653810023,0.8623188405797102,0.8695652173913043,0.6956521739130435,0.21014492753623187
6.205728806776502,0.8623188405797102,0.8695652173913043,0.6956521739130435,0.21014492753623187
6.26320745219869,0.8623188405797102,0.8695652173913043,0.7028985507246377,0.21014492753623187
6.321218475812452,0.8623188405797102,0.8695652173913043,0.7028985507246377,0.21014492753623187
6.379766808606281,0.8623188405797102,0.8695652173913043,0.7028985507246377,0.21014492753623187
6.4388574272404195,0.8623188405797102,0.8695652173913043,0.7028985507246377,0.21739130434782608
6.49849535446989,0.8695652173913043,0.8695652173913043,0.7028985507246377,0.21739130434782608
6.558685659571432,0.8695652173913043,0.8695652173913043,0.717391304347826,0.2246376811594203
6.619433458774393,0.8695652173913043,0.8695652173913043,0.717391304347826,0.2318840579710145
6.680743915695613,0.8695652173913043,0.8695652173913043,0.717391304347826,0.2391304347826087
6.742622241778342,0.8695652173913043,0.8695652173913043,0.7246376811594203,0.2391304347826087
6.805073696735208,0.8695652173913043,0.8695652173913043,0.7391304347826086,0.2391304347826087
6.868103588995304,0.8695652173913043,0.8695652173913043,0.7391304347826086,0.2391304347826087
6.931717276155406,0.8695652173913043,0.8695652173913043,0.7391304347826086,0.2463768115942029
6.995920165435373,0.8695652173913043,0.8695652173913043,0.7391304347826086,0.2463768115942029
7.060717714137773,0.8695652173913043,0.8768115942028986,0.7463768115942029,0.2463768115942029
7.1261154301117475,0.8695652173913043,0.8768115942028986,0.7463768115942029,0.2536231884057971
7.192118872221189,0.8695652173913043,0.8768115942028986,0.7608695652173914,0.2536231884057971
7.258733650817251,0.8695652173913043,0.8768115942028986,0.7608695652173914,0.2536231884057971
7.3259654282152304,0.8695652173913043,0.8768115942028986,0.7608695652173914,0.2536231884057971
7.393819919175866,0.8695652173913043,0.8768115942028986,0.7608695652173914,0.2536231884057971
7.46230289139111,0.8695652173913043,0.8768115942028986,0.7608695652173914,0.2536231884057971
7.531420165974372,0.8695652173913043,0.8768115942028986,0.7608695652173914,0.2536231884057971
7.6011776179553285,0.8768115942028986,0.8768115942028986,0.7608695652173914,0.2608695652173913
7.671581176779302,0.8768115942028986,0.8768115942028986,0.7608695652173914,0.2608695652173913
7.742636826811269,0.8768115942028986,0.8768115942028986,0.7681159420289855,0.2608695652173913
7.814350607844544,0.8768115942028986,0.8768115942028986,0.7681159420289855,0.2608695652173913
7.886728615614152,0.8768115942028986,0.8768115942028986,0.7681159420289855,0.26811594202898553
7.959777002314984,0.8768115942028986,0.8840579710144928,0.7681159420289855,0.26811594202898553
8.033501977124734,0.8768115942028986,0.8840579710144928,0.7681159420289855,0.26811594202898553
8.107909806731687,0.8768115942028986,0.8840579710144928,0.7681159420289855,0.2753623188405797
8.183006815867392,0.8768115942028986,0.8840579710144928,0.7681159420289855,0.2753623188405797
8.258799387844268,0.8768115942028986,0.8840579710144928,0.7681159420289855,0.2753623188405797
8.335293965098193,0.8840579710144928,0.8840579710144928,0.7681159420289855,0.2753623188405797
8.412497049736118,0.8913043478260869,0.8840579710144928,0.7753623188405797,0.2753623188405797
8.490415204088746,0.8913043478260869,0.8840579710144928,0.7753623188405797,0.2753623188405797
8.56905505126835,0.8913043478260869,0.8913043478260869,0.7753623188405797,0.2753623188405797
8.648423275731723,0.8913043478260869,0.8913043478260869,0.7753623188405797,0.2753623188405797
8.728526623848378,0.8913043478260869,0.8913043478260869,0.7753623188405797,0.2753623188405797
8.809371904473991,0.8913043478260869,0.8913043478260869,0.7753623188405797,0.2753623188405797
8.89096598952916,0.8913043478260869,0.8913043478260869,0.7753623188405797,0.2753623188405797
8.973315814583522,0.8913043478260869,0.8913043478260869,0.7753623188405797,0.2753623188405797
9.05642837944529,0.8985507246376812,0.8913043478260869,0.7753623188405797,0.2753623188405797
9.14031074875623,0.8985507246376812,0.8913043478260869,0.7898550724637681,0.2753623188405797
9.224970052592175,0.8985507246376812,0.8985507246376812,0.7898550724637681,0.2898550724637681
9.310413487069077,0.9057971014492754,0.8985507246376812,0.7898550724637681,0.2898550724637681
9.396648314954692,0.9057971014492754,0.8985507246376812,0.7898550724637681,0.2898550724637681
9.483681866285922,0.9057971014492754,0.8985507246376812,0.7898550724637681,0.2898550724637681
9.571521538991863,0.9057971014492754,0.9057971014492754,0.7898550724637681,0.2971014492753623
9.660174799522645,0.9057971014492754,0.9057971014492754,0.7971014492753623,0.2971014492753623
9.749649183484088,0.9057971014492754,0.9057971014492754,0.7971014492753623,0.30434782608695654
9.83995229627823,0.9057971014492754,0.9057971014492754,0.7971014492753623,0.30434782608695654
9.931091813749795,0.9057971014492754,0.9057971014492754,0.7971014492753623,0.30434782608695654
10.023075482838655,0.9130434782608695,0.9057971014492754,0.8043478260869565,0.3115942028985507
10.115911122238298,0.9130434782608695,0.9057971014492754,0.8043478260869565,0.3188405797101449
10.209606623060465,0.9130434782608695,0.9057971014492754,0.8115942028985508,0.3188405797101449
10.30416994950588,0.9130434782608695,0.9057971014492754,0.8188405797101449,0.3188405797101449
10.399609139541198,0.9130434782608695,0.9057971014492754,0.8188405797101449,0.3188405797101449
10.495932305582278,0.9130434782608695,0.9057971014492754,0.8188405797101449,0.3188405797101449
10.5931476351837,0.9130434782608695,0.9057971014492754,0.8188405797101449,0.3188405797101449
10.691263391734761,0.9130434782608695,0.9057971014492754,0.8188405797101449,0.3188405797101449
10.79028791516184,0.9130434782608695,0.9057971014492754,0.8260869565217391,0.32608695652173914
10.8902296226373,0.9130434782608695,0.9057971014492754,0.8260869565217391,0.3333333333333333
10.991097009294972,0.9130434782608695,0.9057971014492754,0.8260869565217391,0.3333333333333333
11.092898648952227,0.9130434782608695,0.9057971014492754,0.8260869565217391,0.3333333333333333
11.195643194838782,0.9130434782608695,0.9057971014492754,0.8333333333333334,0.3333333333333333
11.299339380332222,0.9130434782608695,0.9057971014492754,0.8333333333333334,0.3333333333333333
11.403996019700324,0.9130434782608695,0.9057971014492754,0.8333333333333334,0.3333333333333333
11.509622008850323,0.9130434782608695,0.9057971014492754,0.8333333333333334,0.3333333333333333
11.616226326085018,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.34057971014492755
11.723818032865985,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.34057971014492755
11.832406274583786,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.34057971014492755
11.94200028133532,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.34782608695652173
12.052609368708426,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.34782608695652173
12.164242938573679,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.35507246376811596
12.276910479883592,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.35507246376811596
12.390621569479162,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.36231884057971014
12.505385872903908,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.36231884057971014
12.621213145225473,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.36231884057971014
12.738113231864785,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.36231884057971014
12.856096069432958,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.36231884057971014
12.975171686575875,0.9130434782608695,0.9057971014492754,0.8405797101449275,0.36231884057971014
13.095350204826671,0.9130434782608695,0.9057971014492754,0.8478260869565217,0.36231884057971014
13.216641839466051,0.9130434782608695,0.9057971014492754,0.8478260869565217,0.36231884057971014
13.339056900390586,0.9130434782608695,0.9057971014492754,0.8478260869565217,0.3695652173913043
13.462605792989104,0.9202898550724637,0.9057971014492754,0.8478260869565217,0.3695652173913043
13.587299019027098,0.9202898550724637,0.9057971014492754,0.8478260869565217,0.3695652173913043
13.71314717753945,0.9202898550724637,0.9057971014492754,0.8478260869565217,0.3695652173913043
13.840160965731316,0.9202898550724637,0.9057971014492754,0.8478260869565217,0.37681159420289856
13.968351179887398,0.9202898550724637,0.9057971014492754,0.855072463768116,0.37681159420289856
14.09772871628967,0.9202898550724637,0.9057971014492754,0.8695652173913043,0.38405797101449274
14.228304572143527,0.9202898550724637,0.9057971014492754,0.8695652173913043,0.38405797101449274
14.360089846512599,0.9202898550724637,0.9130434782608695,0.8695652173913043,0.38405797101449274
14.493095741262167,0.9202898550724637,0.9130434782608695,0.8695652173913043,0.38405797101449274
14.627333562011298,0.9202898550724637,0.9130434782608695,0.8695652173913043,0.38405797101449274
14.762814719093903,0.9202898550724637,0.9130434782608695,0.8695652173913043,0.38405797101449274
14.899550728528544,0.9202898550724637,0.9130434782608695,0.8695652173913043,0.38405797101449274
15.037553212997377,0.9202898550724637,0.9130434782608695,0.8768115942028986,0.38405797101449274
15.176833902834053,0.9202898550724637,0.9130434782608695,0.8768115942028986,0.38405797101449274
15.317404637020799,0.9202898550724637,0.9130434782608695,0.8768115942028986,0.38405797101449274
15.459277364194778,0.9202898550724637,0.9130434782608695,0.8768115942028986,0.38405797101449274
15.602464143663688,0.9202898550724637,0.9130434782608695,0.8768115942028986,0.38405797101449274
15.74697714643086,0.9202898550724637,0.9130434782608695,0.8768115942028986,0.38405797101449274
15.89282865622978,0.9202898550724637,0.9130434782608695,0.8840579710144928,0.38405797101449274
16.0400310705682,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.38405797101449274
16.188596901781985,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.38405797101449274
16.338538778098613,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.38405797101449274
16.48986944471065,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.38405797101449274
16.642601764859037,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.38405797101449274
16.79674872092653,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.38405797101449274
16.952323415541205,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.38405797101449274
17.109339072690144,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.38405797101449274
17.26780903884356,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.391304347826087
17.42774678408919,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.39855072463768115
17.589165903277326,0.9202898550724637,0.9130434782608695,0.8913043478260869,0.4057971014492754
17.75208011717635,0.9202898550724637,0.9202898550724637,0.8913043478260869,0.4057971014492754
17.916503273639005,0.9202898550724637,0.9202898550724637,0.8913043478260869,0.4057971014492754
18.082449348779516,0.9202898550724637,0.9202898550724637,0.8913043478260869,0.4057971014492754
18.249932448161523,0.9202898550724637,0.9202898550724637,0.8913043478260869,0.4057971014492754
18.41896680799711,0.9202898550724637,0.9202898550724637,0.8913043478260869,0.4057971014492754
18.589566796356873,0.9202898550724637,0.9202898550724637,0.8913043478260869,0.4057971014492754
18.761746914391203,0.9202898550724637,0.9202898550724637,0.8913043478260869,0.4057971014492754
18.935521797562952,0.9202898550724637,0.9202898550724637,0.8913043478260869,0.4057971014492754
19.11090621689138,0.9202898550724637,0.9202898550724637,0.8985507246376812,0.4057971014492754
19.287915080207778,0.9202898550724637,0.9202898550724637,0.8985507246376812,0.4057971014492754
19.46656343342262,0.9202898550724637,0.9202898550724637,0.8985507246376812,0.4057971014492754
19.646866461804457,0.9202898550724637,0.9202898550724637,0.9057971014492754,0.41304347826086957
19.828839491270713,0.9202898550724637,0.9202898550724637,0.9130434782608695,0.41304347826086957
20.01249798969037,0.9202898550724637,0.9202898550724637,0.9130434782608695,0.41304347826086957
20.197857568198785,0.9202898550724637,0.9202898550724637,0.9130434782608695,0.41304347826086957
20.384933982524633,0.927536231884058,0.9202898550724637,0.9130434782608695,0.41304347826086957
20.573743134329128,0.927536231884058,0.9202898550724637,0.9130434782608695,0.41304347826086957
20.764301072557746,0.927536231884058,0.9202898550724637,0.9130434782608695,0.41304347826086957
20.956623994804332,0.9347826086956522,0.9202898550724637,0.9202898550724637,0.41304347826086957
21.150728248687948,0.9347826086956522,0.9202898550724637,0.9202898550724637,0.41304347826086957
21.346630333242445,0.9347826086956522,0.9202898550724637,0.9202898550724637,0.41304347826086957
21.544346900318832,0.9347826086956522,0.9202898550724637,0.9202898550724637,0.41304347826086957
21.7438947560008,0.9347826086956522,0.927536231884058,0.9202898550724637,0.427536231884058
21.945290862033136,0.9347826086956522,0.927536231884058,0.9202898550724637,0.427536231884058
22.14855233726359,0.9347826086956522,0.927536231884058,0.9202898550724637,0.43478260869565216
22.353696459097954,0.9347826086956522,0.9347826086956522,0.9202898550724637,0.43478260869565216
22.560740664968602,0.9347826086956522,0.9347826086956522,0.9202898550724637,0.43478260869565216
22.7697025538168,0.9347826086956522,0.9347826086956522,0.9202898550724637,0.43478260869565216
22.98059988758851,0.9347826086956522,0.9347826086956522,0.9202898550724637,0.43478260869565216
23.193450592744288,0.9347826086956522,0.9347826086956522,0.9202898550724637,0.43478260869565216
23.408272761782932,0.9347826086956522,0.9347826086956522,0.9347826086956522,0.4420289855072464
23.625084654779464,0.9347826086956522,0.9347826086956522,0.9347826086956522,0.45652173913043476
23.843904700937205,0.9347826086956522,0.9347826086956522,0.9347826086956522,0.45652173913043476
24.06475150015424,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.45652173913043476
24.287643824604515,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.45652173913043476
24.512600620333387,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.45652173913043476
24.73964100886813,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.45652173913043476
24.968784288843267,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.45652173913043476
25.200049937640923,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.45652173913043476
25.433457613046496,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.45652173913043476
25.669027154919505,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.45652173913043476
25.906778586880076,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.45652173913043476
26.14673211801092,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.45652173913043476
26.388908144575105,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.463768115942029
26.633327251749822,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.463768115942029
26.88001021537606,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.4782608695652174
27.128978003724658,0.9347826086956522,0.9347826086956522,0.9420289855072463,0.4782608695652174
27.380251779278577,0.9347826086956522,0.9347826086956522,0.9492753623188406,0.4782608695652174
27.6338529005317,0.9347826086956522,0.9347826086956522,0.9492753623188406,0.4782608695652174
27.88980292380441,0.9347826086956522,0.9347826086956522,0.9492753623188406,0.5
28.1481236050758,0.9347826086956522,0.9347826086956522,0.9492753623188406,0.5
28.408836901833027,0.9347826086956522,0.9347826086956522,0.9492753623188406,0.5
28.671964974937698,0.9347826086956522,0.9347826086956522,0.9492753623188406,0.5
28.937530190509502,0.9347826086956522,0.9347826086956522,0.9565217391304348,0.5072463768115942
29.205555121827466,0.9347826086956522,0.9347826086956522,0.9565217391304348,0.5072463768115942
29.47606255124857,0.9347826086956522,0.9347826086956522,0.9565217391304348,0.5072463768115942
29.749075472144405,0.9347826086956522,0.9347826086956522,0.9565217391304348,0.5072463768115942
30.024617090855493,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5072463768115942
30.30271082866396,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5072463768115942
30.583380323784333,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5072463768115942
30.86664943337273,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5072463768115942
31.15254223555488,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5072463768115942
31.441083031472647,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5144927536231884
31.732296347349763,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5144927536231884
32.02620693657652,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5144927536231884
32.32283978181379,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5144927536231884
32.622220097116696,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5217391304347826
32.924373330077685,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5217391304347826
33.229325163989714,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5217391304347826
33.5371015200293,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5217391304347826
33.84772855945981,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5217391304347826
34.16123268585528,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5217391304347826
34.47764054734464,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5217391304347826
34.79697903887691,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5217391304347826
35.1192753045073,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5217391304347826
35.44455673970434,0.9347826086956522,0.9347826086956522,0.9637681159420289,0.5217391304347826
35.77285099367874,0.9420289855072463,0.9347826086956522,0.9637681159420289,0.5217391304347826
36.10418597173337,0.9420289855072463,0.9347826086956522,0.9637681159420289,0.5289855072463768
36.43858983763545,0.9420289855072463,0.9420289855072463,0.9637681159420289,0.5289855072463768
36.77609101601033,0.9420289855072463,0.9420289855072463,0.9637681159420289,0.5362318840579711
37.11671819475765,0.9420289855072463,0.9420289855072463,0.9637681159420289,0.5434782608695652
37.46050032748993,0.9420289855072463,0.9420289855072463,0.9637681159420289,0.5507246376811594
37.80746663599349,0.9420289855072463,0.9420289855072463,0.9637681159420289,0.5507246376811594
38.15764661271248,0.9420289855072463,0.9420289855072463,0.9637681159420289,0.5507246376811594
38.511070023255705,0.9420289855072463,0.9420289855072463,0.9637681159420289,0.5507246376811594
38.867766908926654,0.9420289855072463,0.9420289855072463,0.9637681159420289,0.5579710144927537
39.22776758927719,0.9420289855072463,0.9420289855072463,0.9637681159420289,0.5579710144927537
39.591102664684584,0.9420289855072463,0.9420289855072463,0.9637681159420289,0.5652173913043478
39.957803018952696,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.572463768115942
40.32789982193707,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.5869565217391305
40.701424532194366,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.5942028985507246
41.078408899656466,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.5942028985507246
41.45888496832911,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.5942028985507246
41.84288507901582,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6014492753623188
42.23044187206674,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6086956521739131
42.62158829015323,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6086956521739131
43.01635758106795,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6159420289855072
43.41478330055092,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6231884057971014
43.816899315141924,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6231884057971014
44.22273980505899,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
44.63233926710395,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
45.04573251759459,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
45.462954695323994,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
45.88404126454759,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
46.30902801799739,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
46.73795107992461,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
47.17084690917017,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
47.607752302263684,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
48.048704396551315,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
48.493740673352356,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
48.94289896114529,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
49.396217438783204,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
49.853734638738935,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
50.31548945038054,0.9420289855072463,0.9420289855072463,0.9710144927536232,0.6304347826086957
50.78152112327673,0.9492753623188406,0.9420289855072463,0.9710144927536232,0.6376811594202898
51.2518692705333,0.9492753623188406,0.9420289855072463,0.9710144927536232,0.6376811594202898
51.72657387216019,0.9492753623188406,0.9420289855072463,0.9710144927536232,0.6376811594202898
52.205675278469755,0.9492753623188406,0.9420289855072463,0.9710144927536232,0.6376811594202898
52.689214213506744,0.9492753623188406,0.9420289855072463,0.9710144927536232,0.644927536231884
53.17723177850969,0.9492753623188406,0.9492753623188406,0.9710144927536232,0.644927536231884
53.66976945540476,0.9492753623188406,0.9492753623188406,0.9710144927536232,0.644927536231884
54.16686911033152,0.9492753623188406,0.9492753623188406,0.9710144927536232,0.644927536231884
54.66857299720181,0.9492753623188406,0.9492753623188406,0.9710144927536232,0.644927536231884
55.17492376129126,0.9492753623188406,0.9492753623188406,0.9710144927536232,0.644927536231884
55.68596444286412,0.9492753623188406,0.9492753623188406,0.9710144927536232,0.644927536231884
56.20173848083188,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.644927536231884
56.72228971644544,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.644927536231884
57.247662397021784,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6521739130434783
57.77790117970504,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6594202898550725
58.313051135262214,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6594202898550725
58.8531577519145,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
59.398266939203566,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
59.94842503189409,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
60.503678793912215,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
61.06407542232039,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
61.629662551329425,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
62.200488256347114,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
62.776601058065,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
63.35804992658251,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
63.9448842855694,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
64.53715401646701,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
65.13490946272803,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
65.73820143409586,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
66.34708121092348,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
66.96160054853219,0.9565217391304348,0.9565217391304348,0.9710144927536232,0.6666666666666666
67.5818116816111,0.9565217391304348,0.9637681159420289,0.9710144927536232,0.6666666666666666
68.20776732865686,0.9565217391304348,0.9637681159420289,0.9710144927536232,0.6739130434782609
68.83952069645497,0.9565217391304348,0.9637681159420289,0.9710144927536232,0.6811594202898551
69.47712548460237,0.9565217391304348,0.9637681159420289,0.9710144927536232,0.6811594202898551
70.12063589007181,0.9565217391304348,0.9637681159420289,0.9710144927536232,0.6811594202898551
70.77010661181889,0.9565217391304348,0.9637681159420289,0.9782608695652174,0.6811594202898551
71.42559285543126,0.9565217391304348,0.9637681159420289,0.9782608695652174,0.6811594202898551
72.08715033782136,0.9565217391304348,0.9637681159420289,0.9782608695652174,0.6811594202898551
72.7548352919623,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.6884057971014492
73.42870447166761,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.6884057971014492
74.1088151564157,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.6884057971014492
74.79522515621821,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.6956521739130435
75.48799281653436,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.7028985507246377
76.18717702322995,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.7101449275362319
76.8928372075831,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.7101449275362319
77.6050333513357,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.7101449275362319
78.32382599179196,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.7101449275362319
79.04927622696424,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.7101449275362319
79.78144572076624,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.717391304347826
80.52039670825474,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.717391304347826
81.26619200091946,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.717391304347826
82.01889499202203,0.9637681159420289,0.9637681159420289,0.9782608695652174,0.717391304347826
82.77856966198476,0.9637681159420289,0.9710144927536232,0.9782608695652174,0.717391304347826
83.54528058382867,0.9637681159420289,0.9710144927536232,0.9782608695652174,0.717391304347826
84.31909292866256,0.9637681159420289,0.9710144927536232,0.9782608695652174,0.717391304347826
85.10007247122246,0.9637681159420289,0.9710144927536232,0.9782608695652174,0.717391304347826
85.88828559546249,0.9637681159420289,0.9710144927536232,0.9782608695652174,0.717391304347826
86.68379930019779,0.9637681159420289,0.9710144927536232,0.9782608695652174,0.717391304347826
87.4866812047991,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.717391304347826
88.29699955494087,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7246376811594203
89.11482322840202,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7246376811594203
89.94022174092044,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7246376811594203
90.77326525210228,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7246376811594203
91.61402457138516,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7246376811594203
92.46257116405738,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7246376811594203
93.31897715733238,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7246376811594203
94.18331534647952,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7246376811594203
95.05565920101196,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7318840579710145
95.93608287093141,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7318840579710145
96.82466119303123,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
97.72146969725725,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
98.6265846131282,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
99.54008287621524,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
100.46204213468131,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
101.39254075588153,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
102.3316578330245,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
103.27947319189515,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
104.23606739764011,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
105.20152176161591,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
106.17591834830002,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
107.15933998226711,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
108.15187025522881,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
109.1535935331391,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
110.16459496336569,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
111.1849604819271,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
112.21477682079802,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
113.25413151528114,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
114.30311291144787,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
115.36181017364785,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
116.43031329208767,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
117.50871309048075,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
118.59710123376694,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
119.69557023590428,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
120.8042134677329,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
121.92312516491107,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
123.05240043592616,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
124.19213527017834,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
125.34242654613995,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
126.50337203959037,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
127.67507043192657,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
128.8576213185518,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
130.05112521734085,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
131.25568357718427,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
132.47139878661176,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
133.69837418249466,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
134.93671405883066,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
136.18652367560813,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
137.44790926775366,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
138.7209780541621,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
140.00583824680976,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
141.30259905995337,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
142.61137071941283,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
143.93226447194064,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
145.26539259467813,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7391304347826086
146.61086840469844,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
147.96880626863964,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
149.33932161242518,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
150.72253093107557,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
152.1185517986105,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
153.52750287804227,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
154.94950393146317,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
156.3846758302246,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
157.8331405652118,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
159.29502125721228,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
160.77044216738236,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
162.25952870780873,0.9710144927536232,0.9710144927536232,0.9782608695652174,0.7463768115942029
163.76240745216873,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7463768115942029
165.27920614648954,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7463768115942029
166.81005372000593,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7463768115942029
168.35508029612024,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7463768115942029
169.9144172034626,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7463768115942029
171.48819698705393,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7536231884057971
173.07655341957258,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7536231884057971
174.67962151272457,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7536231884057971
176.29753752872057,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7536231884057971
177.93043899185773,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7536231884057971
179.5784647002095,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7608695652173914
181.24175473742378,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
182.92045048462938,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
184.61469463245476,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
186.324631193156,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
188.05040551285816,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
189.79216428391015,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
191.55005555735278,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
193.32422875550452,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
195.11483468466164,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
196.92202554791714,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
198.74595495809837,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7681159420289855
200.5867779508234,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7753623188405797
202.44465099768038,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7753623188405797
204.31973201952704,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7753623188405797
206.21218039991425,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.782608695652174
208.12215699863393,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.782608695652174
210.04982416539153,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.782608695652174
211.9953457536071,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7898550724637681
213.95888713434215,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7898550724637681
215.94061521035653,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
217.94069843029558,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
219.95930680300748,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
221.99661191199547,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
224.05278693000182,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
226.12800663372772,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
228.22244741868985,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
230.33628731421314,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
232.4697059985648,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
234.62288481422624,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
236.79600678330763,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
238.98925662310504,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
241.2028207618007,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
243.43688735431104,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
245.691646298279,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
247.96728925021577,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
250.26400964179192,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
252.58200269627847,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
254.9214654451423,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
257.28259674479324,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
259.665597293487,0.9782608695652174,0.9782608695652174,0.9782608695652174,0.7971014492753623
262.07066964838526,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
264.498018242772,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
266.9478494034321,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
269.4203713681882,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
271.9157943036019,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
274.43433032283656,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
276.9761935036891,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
279.5415999067856,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
282.1307675939471,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
284.74391664672476,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
287.38126918510665,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
290.04304938639916,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
292.7294835042816,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
295.440799888038,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
298.17722900196736,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
300.9390034449721,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
303.72635797033115,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
306.5395295056527,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.7971014492753623
309.3787571730137,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
312.2442823092858,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
315.13634848664793,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
318.05520153329195,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
321.00108955431716,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
323.9742629528196,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
326.9749744511768,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
330.0034791125285,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
333.06003436245885,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
336.1449000108765,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
339.2583382740992,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
342.40061379714257,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
345.57199367621394,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
348.77274748141775,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
352.00314727966787,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
355.2634676578139,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
358.5539857459817,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
361.874981241128,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
365.22673643081754,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
368.6095362172158,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
372.0236681413066,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
375.4694224073337,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
378.94709190746676,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
382.45697224669993,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
385.9993617679767,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
389.5745615775501,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
393.18287557057704,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
396.82461045694816,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
400.5000757873611,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
404.20958397963057,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
407.9534503452449,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
411.7319931161679,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
415.54553347188755,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
419.39439556671863,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
423.27890655735484,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
427.19939663067765,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
431.15619903182284,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8043478260869565
435.149650092505,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
439.1800892596086,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
443.2478591240396,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
447.3533054498463,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
451.4967772036102,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
455.6786265841064,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
459.8992090522438,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
464.15888336127773,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
468.4580115873045,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
472.7969591600391,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
477.17609489387456,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
481.5957910192351,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
486.0564232142134,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
490.55837063650455,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
495.1020159556351,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
499.68774538548837,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
504.3159487171359,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
508.98701935196794,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
513.7013543351344,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8115942028985508
518.4593543892913,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8188405797101449
523.2614239486662,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8188405797101449
528.1079711934331,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8188405797101449
532.9994080844087,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
537.9361503980704,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
542.9186177618943,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
547.9472336900287,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
553.0224256192901,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
558.144624945496,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
563.3142670601358,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
568.5317913873754,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
573.7976414214133,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
579.1122647641758,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
584.4761131633632,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
589.8896425508499,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
595.353313081437,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
600.8675891719687,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
606.4329395408062,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
612.0498372476696,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
617.7187597338494,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
623.4401888627864,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
629.2146109610344,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
635.0425168595962,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
640.924401935645,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
646.8607661546328,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
652.8521141127848,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
658.898955079995,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
665.0018030431119,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
671.161176749628,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
677.3775997517752,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
683.6516004510238,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
689.9837121430019,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
696.3744730628222,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
702.8244264308346,0.9855072463768116,0.9855072463768116,0.9782608695652174,0.8260869565217391
709.3341204987997,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8260869565217391
715.9041085964889,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8260869565217391
722.5349491787214,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8260869565217391
729.2272058728313,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8260869565217391
735.9814475265764,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8260869565217391
742.7982482564919,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8260869565217391
749.6781874966877,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8260869565217391
756.6218500481056,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8260869565217391
763.6298261282242,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8260869565217391
770.7027114212295,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8260869565217391
777.841107128649,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8333333333333334
785.0456200204509,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8333333333333334
792.3168624866254,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8333333333333334
799.6554525892346,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8333333333333334
807.0620141149499,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8333333333333334
814.5371766280746,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8333333333333334
822.0815755240541,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8405797101449275
829.6958520834906,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8478260869565217
837.380653526649,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8478260869565217
845.1366330684713,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8478260869565217
852.9644499741025,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8478260869565217
860.8647696149245,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8478260869565217
868.8382635251185,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8478260869565217
876.8856094587427,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8478260869565217
885.0074914473439,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8478260869565217
893.2045998580968,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8478260869565217
901.4776314524918,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8623188405797102
909.8272894455558,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
918.2542835656282,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
926.7593301146883,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
935.3431520292387,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
944.0064789417603,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
952.750047242729,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
961.5746001432095,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
970.4808877380307,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
979.4696670695396,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
988.5417021919574,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
997.6977642363202,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1006.9386314760271,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1016.2650893929952,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1025.677930744422,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1035.1779556301763,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1044.7659715608042,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1054.4427935261685,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1064.2092440647245,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1074.0661533334335,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1084.014359178331,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1094.0547072057425,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1104.18805085416,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1114.415251466788,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1124.737178364752,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1135.154708920999,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1145.6687286348715,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1156.2801312073755,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1166.9898186171474,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1177.7987011971193,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1188.7076977119034,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1199.7177354358844,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1210.8297502320395,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1222.0446866314887,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1233.363497913776,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1244.787146187906,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1256.3166024741201,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1267.9528467864338,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1279.6968682159415,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1291.549665014884,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1303.512244681509,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1315.5856240457038,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8695652173913043
1327.770829355429,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1340.0688963639507,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1352.4808704178754,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1365.0078065460139,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1377.6507695490536,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1390.4108340900696,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1403.2890847858732,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1416.2866162991988,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1429.4045334317611,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1442.6439512181573,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1456.0059950206485,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1469.4918006248172,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1483.1025143361044,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1496.8392930772557,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8768115942028986
1510.7033044866541,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1524.695727017573,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1538.8177500383463,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1553.07057393346,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1567.455410205595,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1581.9734815785998,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1596.6260221014252,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1611.41427725302,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1626.3395040481923,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1641.4029711444664,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1656.6059589499134,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1671.94975973199,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1687.4356777273756,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1703.0650292528444,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1718.8391428171456,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1734.7593592339308,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1750.827031735725,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1767.0435260889467,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1783.4102207100082,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1799.9285067824765,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1816.5997883753266,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1833.4254825622907,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1850.4070195423021,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1867.545842761076,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1884.8434090337953,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1902.301188668944,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1919.9206655932849,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1937.703337477989,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8840579710144928
1955.650715865949,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
1973.7643263002553,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
1992.0457084538693,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2010.496416260499,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2029.1180180466781,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2047.9120966650855,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2066.880249629082,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2086.0240892485026,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2105.345242766706,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2124.8453524988827,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2144.5260759716675,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2164.3890860640204,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2184.436071149426,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2204.6687352394097,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2225.0887981283695,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2245.697995539774,0.9855072463768116,0.9855072463768116,0.9855072463768116,0.8913043478260869
2266.498079273693,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8913043478260869
2287.490817355702,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8913043478260869
2308.6779941871696,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8913043478260869
2330.0614106969247,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8913043478260869
2351.6428844943484,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8913043478260869
2373.424250023866,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8913043478260869
2395.407358720877,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2417.594079169131,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2439.98629725955,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2462.5859163505465,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2485.3948574297983,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2508.4150592775386,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2531.6484786313554,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2555.097090352507,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2578.7628875938008,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2602.6478819690046,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2626.7541037238357,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2651.083601908539,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2675.6384445520453,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2700.4207188377727,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2725.432531281028,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2750.6760079080645,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2776.153294436801,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2801.866556459195,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2827.817979625341,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2854.0097698292375,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2880.4441533962977,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2907.123377272578,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2934.049709215787,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2961.2254379880346,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
2988.6528735503825,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3016.3343472591973,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3044.272212064303,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3072.4688427090036,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3100.9266359319267,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3129.6480106707504,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3158.635408267819,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3187.8912926776457,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3217.4181506763716,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3247.218492073129,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3277.294849923382,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3307.6497807442424,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.8985507246376812
3338.285864731761,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3369.2057059802673,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3400.411932703706,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3431.9071974590424,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3463.6941773717344,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3495.775574363275,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3528.154115380883,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3560.832552629278,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3593.813663804626,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3627.1002523306483,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3660.695147596902,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3694.6012051993025,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3728.8213071828336,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3763.3583622865326,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3798.215306190736,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3833.3951017666013,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3868.9007393279753,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3904.73523688556,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3940.901640403448,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
3977.403024058037,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4014.242490499322,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4051.423171114647,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4088.9482262948604,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4126.820845702951,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4165.044248545185,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4203.6216838447135,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4242.556430717777,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4281.851798652411,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4321.511127789762,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4361.537789208006,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4401.935185208875,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4442.706749606883,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4483.855948021186,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4525.386278170166,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4567.301270168747,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4609.604486828433,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4652.29952396019,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4695.390010680058,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4738.879609717651,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4782.772017727485,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4827.070965603183,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4871.780218794631,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4916.903577628026,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
4962.444877628914,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5008.407989848212,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5054.79682119124,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5101.6153147498335,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5148.867450137493,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5196.557243827658,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5244.688749495119,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5293.266058360561,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5342.293299538353,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5391.7746403875,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5441.714286865893,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5492.116483887789,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5542.985515684669,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5594.325706169378,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5646.141419303667,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5698.437059469142,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5751.217071841614,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5804.485942768978,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5858.248200152536,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5912.508413831875,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
5967.271195973317,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6022.541201461928,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6078.32312829723,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6134.621717992506,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6191.441755977841,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6248.788072006894,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6306.6655405674055,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6365.079081295571,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6424.033659394191,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6483.534286054721,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6543.586018883236,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6604.193962330305,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6665.363268124914,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6727.099135712337,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6789.406812696106,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6852.291595284064,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6915.758828738525,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
6979.81390783066,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7044.462277299037,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7109.709432312431,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7175.560918936929,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7242.022334607315,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7309.099328602911,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7376.79760252773,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7445.122910795136,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7514.08106111697,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7583.677914997191,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7653.919388230148,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7724.8114514034005,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7796.360130405229,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7868.571506936852,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
7941.45171902934,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
8015.006961565405,0.9927536231884058,0.9927536231884058,0.9855072463768116,0.9057971014492754
8089.243486805938,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8164.167604921464,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8239.78568452852,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8316.104153230961,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8393.129498166365,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8470.868266557402,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8549.327066268375,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8628.512566366895,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8708.431497690724,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8789.090653419955,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8870.496889654403,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
8952.657125996391,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
9035.57834613893,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
9119.267598459299,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
9203.73199661822,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
9288.978720164498,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9057971014492754
9375.015015145289,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9130434782608695
9461.848194722003,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9130434782608695
9549.485639791967,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9130434782608695
9637.934799615785,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9130434782608695
9727.203192450537,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9130434782608695
9817.29840618884,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9130434782608695
9908.228099003798,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9130434782608695
10000.0,0.9927536231884058,0.9927536231884058,0.9927536231884058,0.9130434782608695


==> data/results/maros_meszaros_problems/polish_statistics.csv <==
mean_time_increase,median_time_increase,max_time_increase,std_time_increase,percentage_of_success
17.24162038016219,9.489004882754704,127.55300629717267,28.268657834469593,30.14705882352941


==> data/results/maros_meszaros_problems/ratio_setup_solve.csv <==
mean_ratio,median_ratio,std_ratio,max_ratio
66.52617673854941,31.589818199979494,101.39352099868155,643.2926403906522


==> data/results/maros_meszaros_problems/rho_updates.csv <==
mean_rho_updates,median_rho_updates,max_rho_updates,std_rho_updates
2.1323529411764706,1.0,70.0,6.354489871145548


==> data/results/maros_meszaros_problems_high_accuracy/GUROBI_high/results.csv <==
name,solver,status,run_time,iter,obj_val,obj_opt,n,m,N
CVXQP3_M,GUROBI_high,optimal inaccurate,5.323271989822388,57,1362828.7432289806,1362828.7,1000,1750,10215
LISWET3,GUROBI_high,optimal,0.4242410659790039,17,25.00122477820139,25.00122,10002,20002,50004
STADAT1,GUROBI_high,solver_error,2.1786558628082275,279,-28661558.38173238,-28526864.0,2001,6000,13998
PRIMALC8,GUROBI_high,optimal,0.7570211887359619,9,-18309.429788383026,-18309.43,520,528,5199
HS52,GUROBI_high,optimal,0.0005929470062255859,2,5.326647564469925,5.3266476,5,8,21
CVXQP2_S,GUROBI_high,optimal,0.0030410289764404297,12,8120.940477241371,8120.9405,100,125,846
LISWET10,GUROBI_high,optimal,0.8153700828552246,51,49.48580270050843,49.485785,10002,20002,50004
LISWET2,GUROBI_high,optimal,0.6282830238342285,15,24.998085564489884,24.998076,10002,20002,50004
POWELL20,GUROBI_high,solver_error,0.2018568515777588,3,,52089583000.0,10000,20000,40000
STADAT2,GUROBI_high,optimal,0.8075628280639648,16,-32.62666486859322,-32.626665,2001,6000,13998
PRIMALC2,GUROBI_high,optimal,0.0008828639984130859,10,-3551.3076926678054,-3551.3077,231,238,2078
HS76,GUROBI_high,optimal,0.0006291866302490234,9,-4.681818181242496,-4.6818182,4,7,22
HUES-MOD,GUROBI_high,optimal,0.7822370529174805,14,34824463.87335745,34824690.0,10000,10002,40000
QPCBOEI1,GUROBI_high,optimal,0.05380702018737793,22,11503914.009768328,11503914.0,384,735,4253
AUG3DC,GUROBI_high,optimal,0.023118019104003906,2,771.2624386889556,771.26244,3873,4873,14292
QSHIP12L,GUROBI_high,optimal,1.268394947052002,18,3018876.5771939117,3018876.6,5427,6578,144030
HS35MOD,GUROBI_high,optimal,0.0006270408630371094,14,0.2500000040007073,0.25,3,4,13
QSCSD1,GUROBI_high,optimal,0.009361982345581055,12,8.666666684269403,8.6666667,760,837,4584
CONT-300,GUROBI_high,optimal,6.5915539264678955,13,0.19151228592635983,0.19151232,90597,180895,562496
CONT-200,GUROBI_high,optimal,2.858361005783081,13,-4.684875920367267,-4.6848759,40397,79998,278799
AUG3DCQP,GUROBI_high,optimal,0.06742310523986816,17,993.3621471901429,993.36215,3873,4873,14292
VALUES,GUROBI_high,solver_error,0.7479398250579834,,,-1.3966211,202,203,7846
DUALC2,GUROBI_high,optimal,0.0014159679412841797,9,3551.307692670658,3551.3077,7,236,1659
QFORPLAN,GUROBI_high,optimal,0.022338151931762695,34,7456631460.807268,7456631500.0,421,582,6112
QBRANDY,GUROBI_high,optimal,0.7611429691314697,17,28375.11485668378,28375.115,249,469,2511
AUG2DCQP,GUROBI_high,optimal,0.8949699401855469,17,6498134.739526035,6498134.8,20200,30200,80400
QSCFXM3,GUROBI_high,optimal,0.1532299518585205,29,30816354.470868543,30816355.0,1371,2361,11501
STCQP2,GUROBI_high,optimal,0.8082618713378906,11,22327.313272769243,22327.313,4097,6149,66544
QPILOTNO,GUROBI_high,solver_error,0.32180190086364746,29,4727797.052569135,4728586.9,2172,3147,16105
LISWET4,GUROBI_high,optimal,0.48306798934936523,17,25.00011684936726,25.000112,10002,20002,50004
QSCTAP1,GUROBI_high,optimal,0.7632429599761963,16,1415.8611135075018,1415.8611,480,780,2442
UBH1,GUROBI_high,optimal,0.11992478370666504,7,1.116000815694406,1.1160008,18009,30009,72012
LISWET12,GUROBI_high,optimal inaccurate,4.267280101776123,98,27.797890665083287,1736.9274,10002,20002,50004
PRIMALC5,GUROBI_high,optimal,0.7570250034332275,11,-427.23232677596644,-427.23233,287,295,2869
QSHELL,GUROBI_high,optimal,0.12902092933654785,35,1572636842999.0303,1572636800000.0,1775,2311,74506
EXDATA,GUROBI_high,optimal,16.694956064224243,12,-141.8434321288005,-141.84343,3000,6001,2260500
LISWET8,GUROBI_high,optimal inaccurate,0.7965929508209229,70,25.48920658668567,7144.7006,10002,20002,50004
LISWET5,GUROBI_high,optimal,0.5728719234466553,14,25.034275555048225,25.034253,10002,20002,50004
QBANDM,GUROBI_high,optimal,0.06873679161071777,21,16352.342037849336,16352.342,472,777,3023
QBEACONF,GUROBI_high,optimal,0.005131959915161133,11,164712.06014996066,164712.06,262,435,3673
CVXQP2_L,GUROBI_high,optimal,5.901699066162109,12,81842458.24977866,81842458.0,10000,12500,87467
QSHIP08S,GUROBI_high,optimal,0.0680241584777832,17,2385728.8514044173,2385728.9,2387,3165,32317
LISWET6,GUROBI_high,optimal,0.2313399314880371,15,24.995753941528164,24.995748,10002,20002,50004
GOULDQP2,GUROBI_high,optimal,0.013644933700561523,13,0.00018427497070298441,0.00018427534,699,1048,2791
AUG2DQP,GUROBI_high,optimal,0.6583001613616943,20,6237012.02561877,6237012.1,20200,30200,80000
QSCAGR7,GUROBI_high,optimal,0.003531932830810547,21,26865948.589023076,26865949.0,140,269,602
GENHS28,GUROBI_high,optimal,0.0005710124969482422,2,0.9271736937663915,0.92717369,10,18,62
PRIMAL1,GUROBI_high,optimal,0.06393980979919434,19,-0.035012965202448405,-0.035012965,325,410,6464
AUG3D,GUROBI_high,optimal,0.007458925247192383,2,554.0677257925263,554.06773,3873,4873,13092
QPCSTAIR,GUROBI_high,optimal,0.034789085388183594,24,6204387.476082914,6204387.5,467,823,4790
DUAL4,GUROBI_high,optimal,0.01742100715637207,14,0.7460908429449928,0.74609084,75,76,5673
QSHIP12S,GUROBI_high,optimal,0.13564586639404297,16,3056962.249296518,3056962.3,2763,3914,44705
STCQP1,GUROBI_high,optimal,0.021532058715820312,11,155143.55470398997,155143.56,4097,6149,66544
TAME,GUROBI_high,optimal,0.0005898475646972656,6,0.0,0.0,2,3,8
CVXQP3_L,GUROBI_high,optimal inaccurate,30.06865906715393,51,115711103.4290989,115711100.0,10000,17500,102465
CVXQP1_L,GUROBI_high,optimal inaccurate,14.404681921005249,51,108704800.63215888,108704800.0,10000,15000,94966
QETAMACR,GUROBI_high,optimal,0.036279916763305664,20,86760.36974286957,86760.37,688,1088,11613
QPCBLEND,GUROBI_high,optimal,0.003008127212524414,19,-0.007842540679611074,-0.0078425409,83,157,657
HS268,GUROBI_high,optimal,0.0007259845733642578,14,7.097696652635932e-09,5.7310705e-07,5,10,55
QSCAGR25,GUROBI_high,optimal,0.029721975326538086,17,201737938.3707126,201737940.0,500,971,2282
CONT-101,GUROBI_high,optimal,1.823544979095459,11,0.1955273246788154,0.19552733,10197,20295,62496
STADAT3,GUROBI_high,optimal,0.42232298851013184,18,-35.77945294879774,-35.779453,4001,12000,27998
QFFFFF80,GUROBI_high,optimal,0.12509584426879883,25,873147.4605185688,873147.47,854,1378,10635
PRIMAL2,GUROBI_high,optimal,0.041194915771484375,18,-0.033733676068722025,-0.033733676,649,745,9339
LISWET7,GUROBI_high,optimal inaccurate,1.5051372051239014,50,520.313576147757,498.84089,10002,20002,50004
QE226,GUROBI_high,optimal,0.025892019271850586,19,212.65343366825843,212.65343,282,505,4721
ZECEVIC2,GUROBI_high,optimal,0.0005178451538085938,8,-4.124999999729198,-4.125,2,4,7
PRIMALC1,GUROBI_high,optimal,0.02118206024169922,11,-6155.250829452286,-6155.2508,230,239,2529
Q25FV47,GUROBI_high,optimal,2.633193016052246,27,13744447.892321613,13744448.0,1571,2391,130523
QRECIPE,GUROBI_high,optimal,0.0035080909729003906,20,-266.61599988008027,-266.616,180,271,923
QSCTAP2,GUROBI_high,optimal,0.1613168716430664,16,1735.0264989327552,1735.0265,1880,2970,10007
CVXQP3_S,GUROBI_high,optimal,0.018254995346069336,11,11943.432203168826,11943.432,100,175,994
DUALC5,GUROBI_high,optimal,0.0013158321380615234,10,427.2323267875327,427.23233,8,286,2296
KSIP,GUROBI_high,optimal,0.04488396644592285,18,0.5757979412405402,0.57579794,20,1021,19938
QSCORPIO,GUROBI_high,optimal,0.0036940574645996094,14,1880.5095530187023,1880.5096,358,746,1842
QSCRS8,GUROBI_high,optimal,0.016444921493530273,22,904.5600153102238,904.56001,1169,1659,4560
DUAL3,GUROBI_high,optimal,0.019013166427612305,16,0.13575583794677493,0.13575584,111,112,12327
QSHARE1B,GUROBI_high,optimal,0.006554841995239258,22,720078.318153826,720078.32,225,342,1436
CVXQP1_M,GUROBI_high,optimal,1.165071964263916,14,1087511.5650929282,1087511.6,1000,1500,9466
QSEBA,GUROBI_high,optimal,0.011014938354492188,30,81481800.35682592,81481801.0,1028,1543,6576
HS51,GUROBI_high,optimal,0.0006108283996582031,2,2.6645352591003757e-15,8.8817842e-16,5,8,21
PRIMAL4,GUROBI_high,optimal,0.09768104553222656,17,-0.7460908327458808,-0.74609083,1489,1564,19008
AUG2DC,GUROBI_high,optimal,0.2177588939666748,2,1818368.065570203,1818368.1,20200,30200,80400
HS118,GUROBI_high,optimal,0.0009331703186035156,13,664.8204500026683,664.82045,15,32,69
DTOC3,GUROBI_high,optimal,0.22984600067138672,2,235.26248103522414,235.26248,14999,24997,64989
QGROW15,GUROBI_high,optimal,0.022984981536865234,16,-101693640.46826595,-101693640.0,645,945,7227
HUESTIS,GUROBI_high,optimal,0.15348100662231445,15,348244638733.4582,348246900000.0,10000,10002,40000
AUG2D,GUROBI_high,optimal,0.2766869068145752,2,1687411.752896738,1687411.8,20200,30200,80000
QAFIRO,GUROBI_high,optimal,0.0012819766998291016,13,-1.5907817937871647,-1.5907818,32,59,124
QBORE3D,GUROBI_high,optimal,0.002173900604248047,11,3100.200801795292,3100.2008,315,548,1872
HS35,GUROBI_high,optimal,0.0006630420684814453,10,0.11111111111710414,0.11111111,3,4,13
DPKLO1,GUROBI_high,optimal,0.0024890899658203125,2,0.37009621711427493,0.37009622,133,210,1785
QSTANDAT,GUROBI_high,optimal,0.046427011489868164,15,6411.838389760309,6411.8384,1075,1434,5576
MOSARQP2,GUROBI_high,optimal,0.06915783882141113,16,-1597.482117382593,-1597.4821,900,1500,4820
QCAPRI,GUROBI_high,optimal,0.0486299991607666,38,66793293.26636753,66793293.0,353,624,3852
QSHIP04S,GUROBI_high,optimal,0.02280902862548828,17,2424993.6730051246,2424993.7,1458,1860,5908
QSC205,GUROBI_high,optimal,0.003568887710571289,18,-0.00581394980385267,-0.0058139518,203,408,785
QSIERRA,GUROBI_high,optimal,0.11193609237670898,19,23750458.178746223,23750458.0,2036,3263,9582
LISWET11,GUROBI_high,optimal,0.28453898429870605,29,49.52396418350099,49.523957,10002,20002,50004
CVXQP2_M,GUROBI_high,optimal,0.5448119640350342,11,820155.4310132575,820155.43,1000,1250,8717
DUALC8,GUROBI_high,optimal,0.0020051002502441406,8,18309.35883273608,18309.359,8,511,4096
CONT-201,GUROBI_high,optimal,2.069840908050537,11,0.1924833730554959,0.19248337,40397,80595,249996
MOSARQP1,GUROBI_high,optimal,0.08522915840148926,15,-952.8754425226571,-952.87544,2500,3200,8512
DUAL2,GUROBI_high,optimal,0.049707889556884766,14,0.03373367612285885,0.033733676,96,97,9112
QADLITTL,GUROBI_high,optimal,0.033982038497924805,11,480318.8585452915,480318.86,97,153,637
GOULDQP3,GUROBI_high,optimal,0.07235288619995117,10,2.0627846407187462,2.062784,699,1048,3838
LOTSCHD,GUROBI_high,optimal,0.0005791187286376953,11,2398.4158914485715,2398.4159,12,19,72
QGFRDXPN,GUROBI_high,optimal,0.037217140197753906,23,100790584870.4399,100790590000.0,1092,1708,3739
S268,GUROBI_high,optimal,0.0007867813110351562,14,7.097696652635932e-09,5.7310705e-07,5,10,55
CONT-100,GUROBI_high,optimal,1.9107041358947754,12,-4.644397868763339,-4.6443979,10197,19998,69399
QGROW22,GUROBI_high,optimal,0.05696415901184082,19,-149628953.47136506,-149628950.0,946,1386,10837
QSCSD6,GUROBI_high,optimal,0.039344072341918945,15,50.80821394459023,50.808214,1350,1497,8378
QISRAEL,GUROBI_high,optimal,0.04775500297546387,22,25347837.789121624,25347838.0,142,316,3765
CVXQP1_S,GUROBI_high,optimal,0.004170894622802734,9,11590.718119521824,11590.718,100,150,920
DUALC1,GUROBI_high,optimal,0.0015780925750732422,12,6155.250829463149,6155.2508,9,224,2025
LISWET9,GUROBI_high,optimal inaccurate,2.285299062728882,100,28.788865536795583,1963.2513,10002,20002,50004
QSHARE2B,GUROBI_high,optimal,0.004357099533081055,18,11703.691721427742,11703.692,79,175,873
CONT-050,GUROBI_high,optimal,0.1783151626586914,11,-4.56385090432271,-4.5638509,2597,4998,17199
QPTEST,GUROBI_high,optimal,0.0007050037384033203,11,4.371875000009419,4.371875,2,4,10
DUAL1,GUROBI_high,optimal,0.02741217613220215,16,0.03501296855836926,0.035012966,85,86,7201
BOYD1,GUROBI_high,optimal,2.4156908988952637,24,-61735219.640807875,-61735220.0,93261,93279,745507
LISWET1,GUROBI_high,optimal,0.22975802421569824,24,36.12240250899322,36.122402,10002,20002,50004
HS21,GUROBI_high,optimal,0.0004699230194091797,9,-99.95999999993091,-99.96,2,3,6
AUG3DQP,GUROBI_high,optimal,0.18574190139770508,19,675.2376720155776,675.23767,3873,4873,13092
QSHIP04L,GUROBI_high,optimal,0.04048585891723633,18,2420015.5341105363,2420015.5,2118,2520,8548
YAO,GUROBI_high,optimal,0.08252787590026855,22,197.70425594161142,197.70426,2002,4002,10004
LASER,GUROBI_high,optimal,0.08637309074401855,14,2409601.356790127,2409601.4,1002,2002,9462
PRIMAL3,GUROBI_high,optimal,0.14104008674621582,19,-0.13575583421959536,-0.13575584,745,856,23036
QSCTAP3,GUROBI_high,optimal,0.12440896034240723,18,1438.754681181528,1438.7547,2480,3960,13262
QGROW7,GUROBI_high,optimal,0.030907869338989258,15,-42798713.87254038,-42798714.0,301,441,3597
QSCFXM2,GUROBI_high,optimal,0.09232687950134277,31,27776161.578610525,27776162.0,914,1574,8285
QSCSD8,GUROBI_high,optimal,0.12685585021972656,13,940.7635743323927,940.76357,2750,3147,16214
QSTAIR,GUROBI_high,optimal,0.11706399917602539,18,7985452.7562732445,7985452.8,467,823,6293
QSCFXM1,GUROBI_high,optimal,0.06320381164550781,23,16882691.639287792,16882692.0,457,787,4456
BOYD2,GUROBI_high,optimal,6.514642000198364,71,21.256767004164463,21.256767,93263,279794,517049
QPCBOEI2,GUROBI_high,optimal,0.03537797927856445,26,8171962.244330349,8171962.3,143,309,1482
HS53,GUROBI_high,optimal,0.0007290840148925781,9,4.093023255813932,4.0930233,5,8,21
QSHIP08L,GUROBI_high,optimal inaccurate,3.157454013824463,51,2376040.617029519,2376040.6,4283,5061,86075


==> data/results/maros_meszaros_problems_high_accuracy/MOSEK_high/results.csv <==
name,solver,status,run_time,iter,obj_val,obj_opt,n,m,N
CVXQP3_M,MOSEK_high,optimal,1.1387147903442383,26,1362827.1265106075,1362828.7,1000,1750,10215
LISWET3,MOSEK_high,optimal,4.152950048446655,38,25.001232051225657,25.00122,10002,20002,50004
STADAT1,MOSEK_high,solver_error,0.8684070110321045,,,-28526864.0,2001,6000,13998
PRIMALC8,MOSEK_high,optimal,0.15062594413757324,10,-18309.42978843437,-18309.43,520,528,5199
HS52,MOSEK_high,optimal,0.03694295883178711,0,5.326647564469914,5.3266476,5,8,21
CVXQP2_S,MOSEK_high,optimal,0.05823397636413574,16,8120.940501126388,8120.9405,100,125,846
LISWET10,MOSEK_high,solver_error,3.8328139781951904,40,49.4659850113394,49.485785,10002,20002,50004
LISWET2,MOSEK_high,solver_error,1.9139931201934814,23,24.998088818605538,24.998076,10002,20002,50004
POWELL20,MOSEK_high,optimal,1.1972649097442627,8,52089582185.75065,52089583000.0,10000,20000,40000
STADAT2,MOSEK_high,optimal,0.33595991134643555,22,-32.62636439840705,-32.626665,2001,6000,13998
PRIMALC2,MOSEK_high,optimal,0.046713829040527344,10,-3551.307709638645,-3551.3077,231,238,2078
HS76,MOSEK_high,optimal,0.05528998374938965,6,-4.681818023547902,-4.6818182,4,7,22
HUES-MOD,MOSEK_high,solver_error,0.3685939311981201,16,34824464.85696436,34824690.0,10000,10002,40000
QPCBOEI1,MOSEK_high,optimal,0.7268710136413574,32,11503913.555311318,11503914.0,384,735,4253
AUG3DC,MOSEK_high,optimal,0.206589937210083,5,771.2624391679738,771.26244,3873,4873,14292
QSHIP12L,MOSEK_high,optimal,1.2626519203186035,17,3018876.5630591093,3018876.6,5427,6578,144030
HS35MOD,MOSEK_high,optimal,0.03496694564819336,12,0.2500000473397819,0.25,3,4,13
QSCSD1,MOSEK_high,optimal,0.06913614273071289,9,8.666666673673182,8.6666667,760,837,4584
CONT-300,MOSEK_high,optimal,17.817727088928223,15,0.19151229592209518,0.19151232,90597,180895,562496
CONT-200,MOSEK_high,optimal,3.4718048572540283,10,-4.684875920379628,-4.6848759,40397,79998,278799
AUG3DCQP,MOSEK_high,optimal,0.18179607391357422,22,993.3621250292967,993.36215,3873,4873,14292
VALUES,MOSEK_high,solver_error,,,,-1.3966211,202,203,7846
DUALC2,MOSEK_high,optimal,0.028670072555541992,11,3551.3077170606257,3551.3077,7,236,1659
QFORPLAN,MOSEK_high,primal infeasible,0.07670712471008301,,,7456631500.0,421,582,6112
QBRANDY,MOSEK_high,optimal,0.19420194625854492,16,28375.11469872849,28375.115,249,469,2511
AUG2DCQP,MOSEK_high,solver_error,3.7695858478546143,,,6498134.8,20200,30200,80400
QSCFXM3,MOSEK_high,solver_error,0.6330900192260742,,,30816355.0,1371,2361,11501
STCQP2,MOSEK_high,optimal,1.2167060375213623,13,22327.31376625861,22327.313,4097,6149,66544
QPILOTNO,MOSEK_high,solver_error,1.4753360748291016,40,4728515.170360223,4728586.9,2172,3147,16105
LISWET4,MOSEK_high,optimal,2.474039077758789,31,25.000123551485558,25.000112,10002,20002,50004
QSCTAP1,MOSEK_high,optimal,0.22550606727600098,19,1415.8611096549448,1415.8611,480,780,2442
UBH1,MOSEK_high,solver_error,0.34648585319519043,5,1.1160008065283655,1.1160008,18009,30009,72012
LISWET12,MOSEK_high,solver_error,3.0641090869903564,39,1736.9272267463657,1736.9274,10002,20002,50004
PRIMALC5,MOSEK_high,optimal,0.14973711967468262,11,-427.2323267771901,-427.23233,287,295,2869
QSHELL,MOSEK_high,primal infeasible,0.5212421417236328,,,1572636800000.0,1775,2311,74506
EXDATA,MOSEK_high,optimal,13.521236181259155,12,-141.843230793487,-141.84343,3000,6001,2260500
LISWET8,MOSEK_high,solver_error,2.9686779975891113,37,714.4458484785237,7144.7006,10002,20002,50004
LISWET5,MOSEK_high,solver_error,2.68896484375,27,25.037391372199636,25.034253,10002,20002,50004
QBANDM,MOSEK_high,optimal,0.09550905227661133,16,16352.342068826,16352.342,472,777,3023
QBEACONF,MOSEK_high,optimal,0.12644004821777344,19,164712.06084678596,164712.06,262,435,3673
CVXQP2_L,MOSEK_high,solver_error,,,,81842458.0,10000,12500,87467
QSHIP08S,MOSEK_high,optimal,0.8534669876098633,23,2385728.7831514757,2385728.9,2387,3165,32317
LISWET6,MOSEK_high,optimal,2.8567471504211426,32,24.995755403319436,24.995748,10002,20002,50004
GOULDQP2,MOSEK_high,optimal,0.0787818431854248,11,0.0001842927058968158,0.00018427534,699,1048,2791
AUG2DQP,MOSEK_high,solver_error,5.856292009353638,,,6237012.1,20200,30200,80000
QSCAGR7,MOSEK_high,optimal,0.07519698143005371,39,26865948.310732443,26865949.0,140,269,602
GENHS28,MOSEK_high,optimal,0.07911109924316406,3,0.9271736937663909,0.92717369,10,18,62
PRIMAL1,MOSEK_high,optimal,0.2848680019378662,10,-0.0350129602976238,-0.035012965,325,410,6464
AUG3D,MOSEK_high,optimal,0.35135602951049805,5,554.0677252384851,554.06773,3873,4873,13092
QPCSTAIR,MOSEK_high,solver_error,0.4437069892883301,,,6204387.5,467,823,4790
DUAL4,MOSEK_high,solver_error,0.10436606407165527,10,0.7460908343384813,0.74609084,75,76,5673
QSHIP12S,MOSEK_high,optimal,0.9107201099395752,22,3056961.981603447,3056962.3,2763,3914,44705
STCQP1,MOSEK_high,optimal,0.47864603996276855,15,155143.5552883947,155143.56,4097,6149,66544
TAME,MOSEK_high,optimal,0.030495882034301758,3,0.0,0.0,2,3,8
CVXQP3_L,MOSEK_high,solver_error,,,,115711100.0,10000,17500,102465
CVXQP1_L,MOSEK_high,solver_error,,,,108704800.0,10000,15000,94966
QETAMACR,MOSEK_high,optimal,0.33046817779541016,18,86760.36930068127,86760.37,688,1088,11613
QPCBLEND,MOSEK_high,optimal,0.09546804428100586,14,-0.007842339062232485,-0.0078425409,83,157,657
HS268,MOSEK_high,optimal,0.05663299560546875,11,0.00031246185244526714,5.7310705e-07,5,10,55
QSCAGR25,MOSEK_high,solver_error,0.4422791004180908,42,201735206.45549434,201737940.0,500,971,2282
CONT-101,MOSEK_high,optimal,2.180276870727539,11,0.1955273275865591,0.19552733,10197,20295,62496
STADAT3,MOSEK_high,optimal,1.3772938251495361,23,-35.77915682850764,-35.779453,4001,12000,27998
QFFFFF80,MOSEK_high,solver_error,1.3197622299194336,26,873157.6842264545,873147.47,854,1378,10635
PRIMAL2,MOSEK_high,optimal,0.052011966705322266,8,-0.03373366521370484,-0.033733676,649,745,9339
LISWET7,MOSEK_high,solver_error,4.200942039489746,36,498.8383710868861,498.84089,10002,20002,50004
QE226,MOSEK_high,optimal,0.4473001956939697,17,212.65353513448102,212.65343,282,505,4721
ZECEVIC2,MOSEK_high,optimal,0.026096820831298828,5,-4.124999999962063,-4.125,2,4,7
PRIMALC1,MOSEK_high,solver_error,0.16817903518676758,12,-6155.250838181347,-6155.2508,230,239,2529
Q25FV47,MOSEK_high,optimal,2.7863869667053223,31,13744446.30758347,13744448.0,1571,2391,130523
QRECIPE,MOSEK_high,solver_error,0.06628179550170898,18,-266.61599924721753,-266.616,180,271,923
QSCTAP2,MOSEK_high,optimal,0.14761090278625488,9,1735.026475415626,1735.0265,1880,2970,10007
CVXQP3_S,MOSEK_high,optimal,0.31996798515319824,19,11943.432202277081,11943.432,100,175,994
DUALC5,MOSEK_high,optimal,0.09047889709472656,9,427.23232843626795,427.23233,8,286,2296
KSIP,MOSEK_high,optimal,0.15550613403320312,12,0.5757979402878683,0.57579794,20,1021,19938
QSCORPIO,MOSEK_high,optimal,0.4707038402557373,16,1880.50955121639,1880.5096,358,746,1842
QSCRS8,MOSEK_high,optimal,0.15775513648986816,29,904.5598309939338,904.56001,1169,1659,4560
DUAL3,MOSEK_high,solver_error,0.2525489330291748,12,0.13575614664611727,0.13575584,111,112,12327
QSHARE1B,MOSEK_high,optimal,0.2824869155883789,29,720078.3217607844,720078.32,225,342,1436
CVXQP1_M,MOSEK_high,solver_error,1.7812011241912842,25,1087511.8689804939,1087511.6,1000,1500,9466
QSEBA,MOSEK_high,optimal,0.5905370712280273,23,81480911.97482383,81481801.0,1028,1543,6576
HS51,MOSEK_high,optimal,0.09850096702575684,3,1.7763568394002505e-15,8.8817842e-16,5,8,21
PRIMAL4,MOSEK_high,optimal,0.19745206832885742,9,-0.7460908127349353,-0.74609083,1489,1564,19008
AUG2DC,MOSEK_high,optimal,3.6519110202789307,9,1818348.2534299428,1818368.1,20200,30200,80400
HS118,MOSEK_high,optimal,0.0708777904510498,11,664.8204500000734,664.82045,15,32,69
DTOC3,MOSEK_high,optimal,0.9176218509674072,4,235.26248096424746,235.26248,14999,24997,64989
QGROW15,MOSEK_high,solver_error,0.59403395652771,23,-101693638.93542477,-101693640.0,645,945,7227
HUESTIS,MOSEK_high,solver_error,1.4486150741577148,16,348244657869.489,348246900000.0,10000,10002,40000
AUG2D,MOSEK_high,optimal,3.896697998046875,12,1687406.6183736662,1687411.8,20200,30200,80000
QAFIRO,MOSEK_high,optimal,0.29826784133911133,12,-1.5907817261893353,-1.5907818,32,59,124
QBORE3D,MOSEK_high,optimal,0.12562203407287598,12,3100.2008021602514,3100.2008,315,548,1872
HS35,MOSEK_high,optimal,0.01326894760131836,6,0.11111111234257365,0.11111111,3,4,13
DPKLO1,MOSEK_high,optimal,0.1025691032409668,3,0.37009621711427537,0.37009622,133,210,1785
QSTANDAT,MOSEK_high,optimal,0.2586839199066162,18,6411.838187474245,6411.8384,1075,1434,5576
MOSARQP2,MOSEK_high,optimal,0.36817312240600586,13,-1597.4819536399948,-1597.4821,900,1500,4820
QCAPRI,MOSEK_high,solver_error,0.2887599468231201,,,66793293.0,353,624,3852
QSHIP04S,MOSEK_high,optimal,0.4742710590362549,19,2424993.6545952675,2424993.7,1458,1860,5908
QSC205,MOSEK_high,solver_error,0.22916507720947266,22,-0.0058139529755899515,-0.0058139518,203,408,785
QSIERRA,MOSEK_high,optimal,0.3025789260864258,20,23750458.14741944,23750458.0,2036,3263,9582
LISWET11,MOSEK_high,solver_error,3.2224929332733154,32,49.501173315429696,49.523957,10002,20002,50004
CVXQP2_M,MOSEK_high,optimal,1.855484962463379,20,820154.9421967971,820155.43,1000,1250,8717
DUALC8,MOSEK_high,optimal,0.03224802017211914,14,18309.35883351561,18309.359,8,511,4096
CONT-201,MOSEK_high,optimal,5.612281084060669,13,0.19248342776464922,0.19248337,40397,80595,249996
MOSARQP1,MOSEK_high,optimal,0.9170169830322266,13,-952.8754208041042,-952.87544,2500,3200,8512
DUAL2,MOSEK_high,optimal,0.12137007713317871,7,0.03373367614371177,0.033733676,96,97,9112
QADLITTL,MOSEK_high,optimal,0.16778087615966797,12,480318.8585565425,480318.86,97,153,637
GOULDQP3,MOSEK_high,optimal,0.46149206161499023,16,2.0627987223160744,2.062784,699,1048,3838
LOTSCHD,MOSEK_high,optimal,0.17312407493591309,12,2398.415891390993,2398.4159,12,19,72
QGFRDXPN,MOSEK_high,primal infeasible,0.3221449851989746,,,100790590000.0,1092,1708,3739
S268,MOSEK_high,optimal,0.10989189147949219,11,0.00031246185244526714,5.7310705e-07,5,10,55
CONT-100,MOSEK_high,optimal,2.598651170730591,8,-4.644397913159371,-4.6443979,10197,19998,69399
QGROW22,MOSEK_high,solver_error,0.6421670913696289,25,-149628951.72581214,-149628950.0,946,1386,10837
QSCSD6,MOSEK_high,optimal,0.2538270950317383,12,50.80821360162378,50.808214,1350,1497,8378
QISRAEL,MOSEK_high,optimal,0.26049304008483887,21,25347838.13292718,25347838.0,142,316,3765
CVXQP1_S,MOSEK_high,optimal,0.12980985641479492,13,11590.718144259397,11590.718,100,150,920
DUALC1,MOSEK_high,solver_error,0.21389102935791016,15,6157.454437379205,6155.2508,9,224,2025
LISWET9,MOSEK_high,solver_error,2.6798269748687744,39,1963.2505368489142,1963.2513,10002,20002,50004
QSHARE2B,MOSEK_high,optimal,0.10355997085571289,18,11703.691755678658,11703.692,79,175,873
CONT-050,MOSEK_high,optimal,0.9987831115722656,8,-4.563850902943974,-4.5638509,2597,4998,17199
QPTEST,MOSEK_high,optimal,0.3139829635620117,8,4.371875000146008,4.371875,2,4,10
DUAL1,MOSEK_high,optimal,0.06963109970092773,9,0.0350129684590252,0.035012966,85,86,7201
BOYD1,MOSEK_high,optimal,3.58889102935791,17,-61735220.37016538,-61735220.0,93261,93279,745507
LISWET1,MOSEK_high,solver_error,1.3440141677856445,37,36.11567378751806,36.122402,10002,20002,50004
HS21,MOSEK_high,solver_error,0.015688180923461914,9,-99.95999999980666,-99.96,2,3,6
AUG3DQP,MOSEK_high,optimal,0.8008830547332764,13,675.2376655369408,675.23767,3873,4873,13092
QSHIP04L,MOSEK_high,optimal,0.42850613594055176,22,2420015.5169510683,2420015.5,2118,2520,8548
YAO,MOSEK_high,solver_error,0.9579010009765625,34,197.70424314056297,197.70426,2002,4002,10004
LASER,MOSEK_high,optimal,0.6677229404449463,15,2409601.3552638534,2409601.4,1002,2002,9462
PRIMAL3,MOSEK_high,optimal,0.2331840991973877,10,-0.1357558332422519,-0.13575584,745,856,23036
QSCTAP3,MOSEK_high,optimal,0.3508920669555664,12,1438.754679893388,1438.7547,2480,3960,13262
QGROW7,MOSEK_high,optimal,0.23755502700805664,23,-42798713.79160347,-42798714.0,301,441,3597
QSCFXM2,MOSEK_high,solver_error,0.605963945388794,,,27776162.0,914,1574,8285
QSCSD8,MOSEK_high,optimal,0.33688998222351074,11,940.763592551657,940.76357,2750,3147,16214
QSTAIR,MOSEK_high,solver_error,0.4043278694152832,,,7985452.8,467,823,6293
QSCFXM1,MOSEK_high,optimal,0.41290998458862305,28,16882669.014838524,16882692.0,457,787,4456
BOYD2,MOSEK_high,solver_error,6.117664098739624,,,21.256767,93263,279794,517049
QPCBOEI2,MOSEK_high,optimal,0.47810983657836914,33,8171958.234427579,8171962.3,143,309,1482
HS53,MOSEK_high,optimal,0.08053302764892578,4,4.093023255813954,4.0930233,5,8,21
QSHIP08L,MOSEK_high,optimal,1.198348045349121,17,2376040.3112244206,2376040.6,4283,5061,86075


==> data/results/maros_meszaros_problems_high_accuracy/OSQP_high/results.csv <==
name,solver,status,run_time,iter,obj_val,obj_opt,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
CVXQP3_M,OSQP_high,optimal,0.973841435,3000,1362828.6657736632,1362828.7,1000,1750,10215,0,0.017277416,0.956564019,0.0,5
LISWET3,OSQP_high,optimal,3.544955251,4800,25.000091530331815,25.00122,10002,20002,50004,0,0.024332684,3.520622567,0.0,2
STADAT1,OSQP_high,time_limit,1000.0003800730001,5940403,-28702218.381823573,-28526864.0,2001,6000,13998,0,0.005631361,999.994748712,0.0,34
PRIMALC8,OSQP_high,time_limit,1000.000077806,26387001,-133170.4994453484,-18309.43,520,528,5199,0,0.001343256,999.99873455,0.0,39342
HS52,OSQP_high,optimal,5.3376e-05,25,5.326652293149773,5.3266476,5,8,21,0,3.6229e-05,1.7147e-05,0.0,0
CVXQP2_S,OSQP_high,optimal,0.0008616979999999999,50,8120.8853081270245,8120.9405,100,125,846,0,0.000439793,0.000421905,0.0,1
LISWET10,OSQP_high,optimal,3.3214964040000003,4500,25.001244292206138,49.485785,10002,20002,50004,0,0.024153661,3.297342743,0.0,2
LISWET2,OSQP_high,optimal,3.511273439,4800,24.99680471614124,24.998076,10002,20002,50004,0,0.022334961,3.488938478,0.0,2
POWELL20,OSQP_high,optimal,224.684389565,306500,50638348311.830894,52089583000.0,10000,20000,40000,0,0.019488179,224.664901386,0.0,3
STADAT2,OSQP_high,time_limit,1000.000418156,5890641,-32.864344014571,-32.626665,2001,6000,13998,0,0.006113445,999.994304711,0.0,16
PRIMALC2,OSQP_high,time_limit,1000.000037085,69275361,-477.2766607527542,-3551.3077,231,238,2078,0,0.000658988,999.999378097,0.0,226955
HS76,OSQP_high,optimal,6.3649e-05,50,-4.681817614451218,-4.6818182,4,7,22,0,3.8207e-05,2.5442e-05,0.0,0
HUES-MOD,OSQP_high,optimal,0.700938424,1425,34830790.062471956,34824690.0,10000,10002,40000,0,0.014403646,0.686534778,0.0,2
QPCBOEI1,OSQP_high,optimal,0.32353605500000004,6850,11501603.222883157,11503914.0,384,735,4253,0,0.002433887,0.321102168,0.0,1
AUG3DC,OSQP_high,optimal,0.03129524,50,771.2624386456741,771.26244,3873,4873,14292,0,0.01399358,0.01730166,0.0,0
QSHIP12L,OSQP_high,optimal,2.173568484,2050,3018882.551354847,3018876.6,5427,6578,144030,0,0.054893031,2.118675453,0.0,1
HS35MOD,OSQP_high,optimal,5.2111e-05,50,0.24999999930601646,0.25,3,4,13,0,3.0854e-05,2.1257e-05,0.0,0
QSCSD1,OSQP_high,optimal,0.046317416,1150,8.666701994664665,8.6666667,760,837,4584,0,0.001912049,0.044405367,0.0,1
CONT-300,OSQP_high,time_limit,1000.025534468,17757,1.0967445367760087,0.19151232,90597,180895,562496,0,4.864916138,995.16061833,0.0,8
CONT-200,OSQP_high,time_limit,1000.016028905,62393,-4.684767081548793,-4.6848759,40397,79998,278799,0,0.968875141,999.047153764,0.0,71
AUG3DCQP,OSQP_high,optimal,0.047183693,125,993.3584555190378,993.36215,3873,4873,14292,0,0.01440352,0.032780173,0.0,1
VALUES,OSQP_high,optimal,0.021103659,1175,-1.3966123717148118,-1.3966211,202,203,7846,0,0.001077373,0.020026286,0.0,2
DUALC2,OSQP_high,optimal,0.001977416,200,3546.469451200171,3551.3077,7,236,1659,0,0.000282348,0.001695068,0.0,2
QFORPLAN,OSQP_high,optimal,0.016400158,300,6633399048.924926,7456631500.0,421,582,6112,0,0.003247248,0.01315291,0.0,1
QBRANDY,OSQP_high,optimal,0.37078961099999996,13125,28375.155249559568,28375.115,249,469,2511,0,0.001424457,0.369365154,0.0,1
AUG2DCQP,OSQP_high,optimal,1.64454511,825,6498113.236058642,6498134.8,20200,30200,80400,0,0.053457273,1.591087837,0.0,4
QSCFXM3,OSQP_high,optimal,3.746439973,27275,30817689.908979535,30816355.0,1371,2361,11501,0,0.005907101,3.740532872,0.0,5
STCQP2,OSQP_high,optimal,0.126452729,75,22327.31327241759,22327.313,4097,6149,66544,0,0.045845872,0.080606857,0.0,1
QPILOTNO,OSQP_high,optimal,108.701515329,359375,4728645.9669909505,4728586.9,2172,3147,16105,0,0.017398901,108.684116428,0.0,3
LISWET4,OSQP_high,optimal,3.6999631290000004,4800,24.998978419067157,25.000112,10002,20002,50004,0,0.023216456,3.6767466730000002,0.0,2
QSCTAP1,OSQP_high,time_limit,1000.0000795249999,31813372,1413.8635253365683,1415.8611,480,780,2442,0,0.001475803,999.998603722,0.0,20253
UBH1,OSQP_high,optimal,3.286343553,2325,4.302729454189622,1.1160008,18009,30009,72012,0,0.037814523,3.24852903,0.0,4
LISWET12,OSQP_high,optimal,3.649699037,4775,24.998001280403514,1736.9274,10002,20002,50004,0,0.022054667,3.62764437,0.0,2
PRIMALC5,OSQP_high,time_limit,1000.000047628,47633401,-1179297.849541183,-427.23233,287,295,2869,0,0.000778289,999.999269339,0.0,47735
QSHELL,OSQP_high,optimal,0.9833092029999999,3825,1572639379030.1296,1572636800000.0,1775,2311,74506,0,0.017212744,0.966096459,0.0,3
EXDATA,OSQP_high,optimal,6.300847699999999,1125,-141.8433996839377,-141.84343,3000,6001,2260500,0,1.283402484,5.017445216,0.0,1
LISWET8,OSQP_high,optimal,3.7652705180000003,5225,25.00158831183353,7144.7006,10002,20002,50004,0,0.023021357,3.742249161,0.0,2
LISWET5,OSQP_high,optimal,3.333327708,4575,25.03277040665307,25.034253,10002,20002,50004,0,0.022555165,3.310772543,0.0,1
QBANDM,OSQP_high,optimal,0.40872389400000003,10525,16352.387153760856,16352.342,472,777,3023,0,0.001911205,0.406812689,0.0,1
QBEACONF,OSQP_high,optimal,0.044548377,1425,164714.52602458172,164712.06,262,435,3673,0,0.001846765,0.042701612,0.0,6
CVXQP2_L,OSQP_high,optimal,12.585902484,675,81842458.24041623,81842458.0,10000,12500,87467,0,2.725630192,9.860272292,0.0,1
QSHIP08S,OSQP_high,optimal,0.631619653,2800,2385712.463010505,2385728.9,2387,3165,32317,0,0.009651858,0.621967795,0.0,2
LISWET6,OSQP_high,optimal,3.202865601,4550,24.99454945785419,24.995748,10002,20002,50004,0,0.023207339,3.1796582620000002,0.0,2
GOULDQP2,OSQP_high,optimal,0.019732707,525,0.00018424867289885266,0.00018427534,699,1048,2791,0,0.001191127,0.01854158,0.0,2
AUG2DQP,OSQP_high,optimal,1.492984119,850,6237017.554487712,6237012.1,20200,30200,80000,0,0.050662314,1.442321805,0.0,4
QSCAGR7,OSQP_high,optimal,0.093076786,11075,26868301.738687787,26865949.0,140,269,602,0,0.000459952,0.092616834,0.0,3
GENHS28,OSQP_high,optimal,0.00014012899999999999,50,0.9271736946246534,0.92717369,10,18,62,0,9.5453e-05,4.4676e-05,0.0,0
PRIMAL1,OSQP_high,optimal,0.006261233,50,-0.03501313098179502,-0.035012965,325,410,6464,0,0.003634951,0.002626282,0.0,0
AUG3D,OSQP_high,optimal,0.023820931,50,554.0677257804641,554.06773,3873,4873,13092,0,0.00958725,0.014233681,0.0,0
QPCSTAIR,OSQP_high,optimal,0.131707519,2200,6204118.626301412,6204387.5,467,823,4790,0,0.002459578,0.129247941,0.0,4
DUAL4,OSQP_high,optimal,0.001315474,50,0.7460908274281881,0.74609084,75,76,5673,0,0.000752683,0.000562791,0.0,0
QSHIP12S,OSQP_high,optimal,0.623196506,2250,3056965.9096359815,3056962.3,2763,3914,44705,0,0.012613562,0.610582944,0.0,1
STCQP1,OSQP_high,optimal,0.072387597,75,155143.55470415656,155143.56,4097,6149,66544,0,0.027092957,0.04529464,0.0,1
TAME,OSQP_high,optimal,5.0369e-05,50,0.0,0.0,2,3,8,0,2.94e-05,2.0969e-05,0.0,1
CVXQP3_L,OSQP_high,optimal,284.198593974,18175,115710395.77583349,115711100.0,10000,17500,102465,0,5.350881376,278.847712598,0.0,1
CVXQP1_L,OSQP_high,optimal,78.870776557,4875,108704574.40276307,108704800.0,10000,15000,94966,0,4.181987321,74.688789236,0.0,2
QETAMACR,OSQP_high,optimal,3.899464198,21450,85609.12333557106,86760.37,688,1088,11613,0,0.009192046,3.890272152,0.0,8
QPCBLEND,OSQP_high,optimal,0.004225363,525,-0.007843350773397326,-0.0078425409,83,157,657,0,0.000358954,0.003866409,0.0,2
HS268,OSQP_high,optimal,8.901800000000001e-05,75,0.015767356888318318,5.7310705e-07,5,10,55,0,3.8005e-05,5.1013e-05,0.0,2
QSCAGR25,OSQP_high,optimal,0.233623404,7475,201743446.94085473,201737940.0,500,971,2282,0,0.001213727,0.232409677,0.0,2
CONT-101,OSQP_high,optimal,75.877139295,19850,0.19533850973791989,0.19552733,10197,20295,62496,0,0.127031259,75.750108036,0.0,14
STADAT3,OSQP_high,time_limit,1000.000895371,2798598,-37.52420372601028,-35.779453,4001,12000,27998,0,0.012774888,999.988120483,0.0,16
QFFFFF80,OSQP_high,optimal,2.708824829,22275,868793.6231891692,873147.47,854,1378,10635,0,0.005518336,2.703306493,0.0,3
PRIMAL2,OSQP_high,optimal,0.007395258,25,-0.03373607504382313,-0.033733676,649,745,9339,0,0.005599688,0.00179557,0.0,0
LISWET7,OSQP_high,optimal,3.825289294,5500,25.001631767557228,498.84089,10002,20002,50004,0,0.021345358,3.803943936,0.0,2
QE226,OSQP_high,optimal,2.0262694000000003,58625,212.65651533668725,212.65343,282,505,4721,0,0.001632336,2.024637064,0.0,3
ZECEVIC2,OSQP_high,optimal,4.2104e-05,75,-4.124986098095285,-4.125,2,4,7,0,1.8059e-05,2.4045e-05,0.0,0
PRIMALC1,OSQP_high,time_limit,1000.000034704,54734456,-5735465.787449798,-6155.2508,230,239,2529,0,0.000553653,999.999481051,0.0,167340
Q25FV47,OSQP_high,optimal,11.621692046,27600,13744135.09316762,13744448.0,1571,2391,130523,0,0.034794516,11.58689753,0.0,0
QRECIPE,OSQP_high,optimal,0.003293972,250,-266.61606624775504,-266.616,180,271,923,0,0.000434933,0.002859039,0.0,2
QSCTAP2,OSQP_high,optimal,7.417720458000001,49500,1735.0426021816231,1735.0265,1880,2970,10007,0,0.005265256,7.412455202,0.0,40
CVXQP3_S,OSQP_high,optimal,0.0015550540000000002,100,11943.431057780783,11943.432,100,175,994,0,0.000489332,0.001065722,0.0,1
DUALC5,OSQP_high,optimal,0.0012482629999999999,75,427.28530637590694,427.23233,8,286,2296,0,0.00040693,0.000841333,0.0,1
KSIP,OSQP_high,optimal,0.10649320599999999,1350,0.5757860032135518,0.57579794,20,1021,19938,0,0.003071038,0.103422168,0.0,2
QSCORPIO,OSQP_high,time_limit,1000.000080495,38772070,1882.0120122903336,1880.5096,358,746,1842,0,0.001020239,999.999060256,0.0,58342
QSCRS8,OSQP_high,optimal,0.929843107,13350,905.6028222498214,904.56001,1169,1659,4560,0,0.002850807,0.9269923,0.0,2
DUAL3,OSQP_high,optimal,0.00308423,50,0.13575583620789983,0.13575584,111,112,12327,0,0.001962308,0.001121922,0.0,0
QSHARE1B,OSQP_high,optimal,0.5466711350000001,35250,721918.6750071137,720078.32,225,342,1436,0,0.000748649,0.545922486,0.0,17
CVXQP1_M,OSQP_high,optimal,0.201523057,675,1087511.3890627187,1087511.6,1000,1500,9466,0,0.015218274,0.186304783,0.0,2
QSEBA,OSQP_high,optimal,0.892417141,14975,81194595.84787032,81481801.0,1028,1543,6576,0,0.002968508,0.889448633,0.0,8
HS51,OSQP_high,optimal,6.9393e-05,50,0.0,8.8817842e-16,5,8,21,0,3.8373e-05,3.102e-05,0.0,0
PRIMAL4,OSQP_high,optimal,0.032407754999999996,100,-0.7460908669475789,-0.74609083,1489,1564,19008,0,0.018275404,0.014132351,0.0,0
AUG2DC,OSQP_high,optimal,0.163896449,50,1818367.2039653664,1818368.1,20200,30200,80400,0,0.05757016,0.106326289,0.0,0
HS118,OSQP_high,optimal,0.00114853,725,664.8228304395967,664.82045,15,32,69,0,0.000358058,0.000790472,0.0,1
DTOC3,OSQP_high,optimal,7.477480204,7350,238.50137041484209,235.26248,14999,24997,64989,0,0.028756571,7.448723633,0.0,2
QGROW15,OSQP_high,time_limit,1000.000077473,14705604,-101688031.82724784,-101693640.0,645,945,7227,0,0.002749438,999.997328035,0.0,2120
HUESTIS,OSQP_high,optimal,5.230303249,11950,348101500637.4214,348246900000.0,10000,10002,40000,0,0.013987268,5.216315981,0.0,1
AUG2D,OSQP_high,optimal,0.156401549,50,1687411.3290552085,1687411.8,20200,30200,80000,0,0.055106639,0.10129491,0.0,0
QAFIRO,OSQP_high,optimal,0.0005090790000000001,150,-1.5906923666735362,-1.5907818,32,59,124,0,0.000212109,0.00029697,0.0,0
QBORE3D,OSQP_high,optimal,1.59928655,63450,3116.5236002307242,3100.2008,315,548,1872,0,0.001110162,1.598176388,0.0,35
HS35,OSQP_high,optimal,5.741e-05,25,0.11110913786817456,0.11111111,3,4,13,0,4.3937e-05,1.3473e-05,0.0,0
DPKLO1,OSQP_high,optimal,0.001962404,50,0.3700962172861119,0.37009622,133,210,1785,0,0.000725403,0.001237001,0.0,1
QSTANDAT,OSQP_high,optimal,0.392640021,6375,6424.498963958273,6411.8384,1075,1434,5576,0,0.002312904,0.390327117,0.0,6
MOSARQP2,OSQP_high,optimal,0.018213141,150,-1597.4822239848781,-1597.4821,900,1500,4820,0,0.003184478,0.015028663,0.0,0
QCAPRI,OSQP_high,optimal,3.656093931,109075,66246418.71961538,66793293.0,353,624,3852,0,0.001565796,3.654528135,0.0,13
QSHIP04S,OSQP_high,optimal,0.096633528,1250,2424991.7493065465,2424993.7,1458,1860,5908,0,0.003466099,0.093167429,0.0,1
QSC205,OSQP_high,optimal,0.003044909,175,-0.005816412687278142,-0.0058139518,203,408,785,0,0.000555114,0.002489795,0.0,1
QSIERRA,OSQP_high,optimal,0.9036104239999999,6050,23788496.47907816,23750458.0,2036,3263,9582,0,0.005107542,0.898502882,0.0,2
LISWET11,OSQP_high,optimal,3.310296455,4575,24.998635369368003,49.523957,10002,20002,50004,0,0.023008731,3.287287724,0.0,2
CVXQP2_M,OSQP_high,optimal,0.08008555,325,820155.4239583104,820155.43,1000,1250,8717,0,0.0098387,0.07024685,0.0,1
DUALC8,OSQP_high,optimal,0.002317088,75,18308.335428861767,18309.359,8,511,4096,0,0.000708085,0.001609003,0.0,1
CONT-201,OSQP_high,time_limit,1000.020154272,48604,0.25937838396232427,0.19248337,40397,80595,249996,0,1.250433899,998.769720373,0.0,12
MOSARQP1,OSQP_high,optimal,0.063377284,375,-952.8754535530621,-952.87544,2500,3200,8512,0,0.004860785,0.058516499,0.0,1
DUAL2,OSQP_high,optimal,0.002225851,50,0.033733676191847355,0.033733676,96,97,9112,0,0.001357127,0.000868724,0.0,0
QADLITTL,OSQP_high,optimal,0.022448278000000002,3475,480340.8554930565,480318.86,97,153,637,0,0.000338595,0.022109683,0.0,12
GOULDQP3,OSQP_high,optimal,0.0034146790000000003,50,2.0627839729277184,2.062784,699,1048,3838,0,0.001394183,0.002020496,0.0,0
LOTSCHD,OSQP_high,optimal,0.000364581,150,2398.368844531366,2398.4159,12,19,72,0,0.000176084,0.000188497,0.0,1
QGFRDXPN,OSQP_high,optimal,0.667573792,11475,100788056136.92542,100790590000.0,1092,1708,3739,0,0.002163157,0.665410635,0.0,1
S268,OSQP_high,optimal,0.000116458,75,0.06560718157015799,5.7310705e-07,5,10,55,0,6.5343e-05,5.1115e-05,0.0,1
CONT-100,OSQP_high,optimal,25.911746278,7450,-4.644306182169148,-4.6443979,10197,19998,69399,0,0.105332709,25.806413569,0.0,10
QGROW22,OSQP_high,optimal,337.729939612,3327100,-149628740.12272692,-149628950.0,946,1386,10837,0,0.00381602,337.726123592,0.0,834
QSCSD6,OSQP_high,optimal,0.9244753419999999,12575,50.808201666637395,50.808214,1350,1497,8378,0,0.003151065,0.921324277,0.0,2
QISRAEL,OSQP_high,optimal,0.11483290500000001,5575,25347759.85027804,25347838.0,142,316,3765,0,0.001229082,0.113603823,0.0,5
CVXQP1_S,OSQP_high,optimal,0.005404966000000001,600,11590.733247324886,11590.718,100,150,920,0,0.000476965,0.004928001,0.0,2
DUALC1,OSQP_high,optimal,0.005602955,575,6160.518800905919,6155.2508,9,224,2025,0,0.00034108,0.005261875,0.0,1
LISWET9,OSQP_high,optimal,3.695847792,5200,25.001137507641488,1963.2513,10002,20002,50004,0,0.021365909,3.674481883,0.0,2
QSHARE2B,OSQP_high,optimal,47.024222101,5884650,11703.646714551953,11703.692,79,175,873,0,0.000408239,47.023813862,0.0,2498
CONT-050,OSQP_high,optimal,1.082363752,2000,-4.563841188747455,-4.5638509,2597,4998,17199,0,0.016033472,1.06633028,0.0,10
QPTEST,OSQP_high,optimal,5.3323e-05,50,4.371875001983032,4.371875,2,4,10,0,3.0197e-05,2.3126e-05,0.0,1
DUAL1,OSQP_high,optimal,0.001703985,50,0.035012966009598585,0.035012966,85,86,7201,0,0.001003729,0.000700256,0.0,0
BOYD1,OSQP_high,optimal,290.71164181499995,31525,820676601.521204,-61735220.0,93261,93279,745507,0,0.384265435,290.32737638,0.0,3
LISWET1,OSQP_high,optimal,8.529765417,12125,25.001693549133506,36.122402,10002,20002,50004,0,0.021067504,8.508697913,0.0,2
HS21,OSQP_high,optimal,4.7131e-05,50,-99.96000422157883,-99.96,2,3,6,0,2.7475e-05,1.9656e-05,0.0,1
AUG3DQP,OSQP_high,optimal,0.040107457,100,675.2376716125286,675.23767,3873,4873,13092,0,0.009811497,0.03029596,0.0,1
QSHIP04L,OSQP_high,optimal,0.18808742199999998,1775,2419920.1105398885,2420015.5,2118,2520,8548,0,0.005133337,0.182954085,0.0,1
YAO,OSQP_high,optimal,812.3066823889999,6865000,23.852623786096785,197.70426,2002,4002,10004,0,0.004095135,812.302587254,0.0,3
LASER,OSQP_high,optimal,0.007829961,75,2409599.956382647,2409601.4,1002,2002,9462,0,0.002825545,0.005004416,0.0,1
PRIMAL3,OSQP_high,optimal,0.027591266,50,-0.13575591437260615,-0.13575584,745,856,23036,0,0.020063898,0.007527368,0.0,0
QSCTAP3,OSQP_high,optimal,3.6757993399999997,18550,1438.7617376450112,1438.7547,2480,3960,13262,0,0.007102227,3.668697113,0.0,30
QGROW7,OSQP_high,optimal,71.635953636,2408400,-42798574.206762694,-42798714.0,301,441,3597,0,0.001391818,71.634561818,0.0,445
QSCFXM2,OSQP_high,optimal,2.517250368,27825,27453301.57335145,27776162.0,914,1574,8285,0,0.004109155,2.513141213,0.0,4
QSCSD8,OSQP_high,optimal,0.18102195100000001,1150,940.7627413575507,940.76357,2750,3147,16214,0,0.005572285,0.175449666,0.0,0
QSTAIR,OSQP_high,optimal,2.650296892,43925,7985401.508389706,7985452.8,467,823,6293,0,0.002554233,2.647742659,0.0,5
QSCFXM1,OSQP_high,optimal,0.404635649,9725,16756060.148305232,16882692.0,457,787,4456,0,0.001915872,0.402719777,0.0,3
BOYD2,OSQP_high,time_limit,1000.010523712,108063,40.914146043132085,21.256767,93263,279794,517049,0,0.462943014,999.547580698,0.0,3
QPCBOEI2,OSQP_high,optimal,1.513523596,103550,7566122.00045463,8171962.3,143,309,1482,0,0.000718094,1.512805502,0.0,3
HS53,OSQP_high,optimal,4.4226e-05,25,4.093025861479699,4.0930233,5,8,21,0,3.0041e-05,1.4185e-05,0.0,0
QSHIP08L,OSQP_high,optimal,1.80320502,2675,2375932.181706415,2376040.6,4283,5061,86075,0,0.037179254,1.766025766,0.0,1


==> data/results/maros_meszaros_problems_high_accuracy/OSQP_polish_high/results.csv <==
name,solver,status,run_time,iter,obj_val,obj_opt,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
CVXQP3_M,OSQP_polish_high,optimal,1.195959094,3000,1362828.6657736632,1362828.7,1000,1750,10215,-1,0.017449936,1.162082253,0.0,5
LISWET3,OSQP_polish_high,optimal,3.3442475490000003,4800,25.000091530331815,25.00122,10002,20002,50004,-1,0.023643336,3.310756719,0.0,2
STADAT1,OSQP_polish_high,time_limit,1000.000379271,5890017,-28702210.073237877,-28526864.0,2001,6000,13998,0,0.005341345,999.995037926,0.0,33
PRIMALC8,OSQP_polish_high,time_limit,1000.000061191,26130706,-17347136.190738652,-18309.43,520,528,5199,0,0.0013159,999.998745291,0.0,38959
HS52,OSQP_polish_high,optimal,6.9371e-05,25,5.326647564469914,5.3266476,5,8,21,1,3.6611e-05,1.6759e-05,0.0,0
CVXQP2_S,OSQP_polish_high,optimal,0.001094451,50,8120.94047725069,8120.9405,100,125,846,1,0.000409666,0.000410131,0.0,1
LISWET10,OSQP_polish_high,optimal,3.424295794,4500,25.001244292206138,49.485785,10002,20002,50004,-1,0.023339993,3.390921787,0.0,2
LISWET2,OSQP_polish_high,optimal,3.360565768,4800,24.99680471614124,24.998076,10002,20002,50004,-1,0.0222077,3.328425878,0.0,2
POWELL20,OSQP_polish_high,optimal,213.29911190500002,306500,50638348311.830894,52089583000.0,10000,20000,40000,-1,0.019336587,213.27209601,0.0,3
STADAT2,OSQP_polish_high,time_limit,1000.0004448709999,5897729,-32.86410897436654,-32.626665,2001,6000,13998,0,0.006584884,999.993859987,0.0,16
PRIMALC2,OSQP_polish_high,time_limit,1000.000009052,69754975,-6897549.316653068,-3551.3077,231,238,2078,0,0.000640794,999.999368258,0.0,228535
HS76,OSQP_polish_high,optimal,0.000112254,50,-4.6818181818181825,-4.6818182,4,7,22,1,7.3909e-05,2.7888e-05,0.0,0
HUES-MOD,OSQP_polish_high,optimal,0.839202221,1425,34824463.87320119,34824690.0,10000,10002,40000,1,0.013176734,0.821290476,0.0,2
QPCBOEI1,OSQP_polish_high,optimal,0.32212781,6850,11501603.222883157,11503914.0,384,735,4253,-1,0.002388448,0.318948104,0.0,1
AUG3DC,OSQP_polish_high,optimal,0.028999241999999998,50,771.2624386889815,771.26244,3873,4873,14292,1,0.009386962,0.013954227,0.0,0
QSHIP12L,OSQP_polish_high,optimal,2.449696264,2050,3018882.551354847,3018876.6,5427,6578,144030,-1,0.064540178,2.3355147929999998,0.0,1
HS35MOD,OSQP_polish_high,optimal,7.2048e-05,50,0.24999999999999822,0.25,3,4,13,1,3.7977e-05,2.3764e-05,0.0,0
QSCSD1,OSQP_polish_high,optimal,0.048210436,1150,8.666701994664665,8.6666667,760,837,4584,-1,0.001875533,0.044940221,0.0,1
CONT-300,OSQP_polish_high,time_limit,1000.0407713980001,18551,1.081951129392173,0.19151232,90597,180895,562496,0,5.035396243,995.005375155,0.0,8
CONT-200,OSQP_polish_high,time_limit,1000.004309978,63303,-4.684853678981831,-4.6848759,40397,79998,278799,0,0.905094004,999.099215974,0.0,72
AUG3DCQP,OSQP_polish_high,optimal,0.058622081,125,993.3621465251304,993.36215,3873,4873,14292,1,0.016854482,0.036458383,0.0,1
VALUES,OSQP_polish_high,optimal,0.022955667,1175,-1.3966211447140575,-1.3966211,202,203,7846,1,0.001059641,0.021083847,0.0,2
DUALC2,OSQP_polish_high,optimal,0.001990247,200,3551.3076926706426,3551.3077,7,236,1659,1,0.000277808,0.001677975,0.0,2
QFORPLAN,OSQP_polish_high,optimal,0.018626050999999998,300,6633399048.924926,7456631500.0,421,582,6112,-1,0.003273234,0.013325168,0.0,1
QBRANDY,OSQP_polish_high,optimal,0.5684233500000001,13125,28375.155249559568,28375.115,249,469,2511,-1,0.002028617,0.564530194,0.0,1
AUG2DCQP,OSQP_polish_high,optimal,2.002779011,825,6498134.73924448,6498134.8,20200,30200,80400,1,0.091439029,1.874934728,0.0,4
QSCFXM3,OSQP_polish_high,optimal,3.8041774090000002,27275,30817689.908979535,30816355.0,1371,2361,11501,-1,0.006365177,3.793772317,0.0,5
STCQP2,OSQP_polish_high,optimal,0.165977439,75,22327.31327241672,22327.313,4097,6149,66544,1,0.045161373,0.083134762,0.0,1
QPILOTNO,OSQP_polish_high,optimal,109.01918268700001,359375,4728645.9669909505,4728586.9,2172,3147,16105,-1,0.028920471,108.97978476,0.0,3
LISWET4,OSQP_polish_high,optimal,3.3841216519999997,4800,24.998978419067157,25.000112,10002,20002,50004,-1,0.021458649,3.35282715,0.0,2
QSCTAP1,OSQP_polish_high,time_limit,1000.000113014,32398415,1413.5558189671603,1415.8611,480,780,2442,0,0.00233584,999.997777174,0.0,20617
UBH1,OSQP_polish_high,optimal,2.976347654,2325,4.302729454189622,1.1160008,18009,30009,72012,-1,0.035457351,2.925244477,0.0,4
LISWET12,OSQP_polish_high,optimal,3.4659788469999997,4775,24.998001280403514,1736.9274,10002,20002,50004,-1,0.021472605,3.435017435,0.0,2
PRIMALC5,OSQP_polish_high,time_limit,1000.000039883,47741117,-2511.164178773666,-427.23233,287,295,2869,0,0.000773603,999.99926628,0.0,47851
QSHELL,OSQP_polish_high,optimal,0.998661957,3825,1572639379030.1296,1572636800000.0,1775,2311,74506,-1,0.017495127,0.968242001,0.0,3
EXDATA,OSQP_polish_high,optimal,8.164747122,1125,-141.8433996839377,-141.84343,3000,6001,2260500,-1,1.453989452,5.643117161,0.0,1
LISWET8,OSQP_polish_high,optimal,4.126038616,5225,25.00158831183353,7144.7006,10002,20002,50004,-1,0.045490076,4.069581362,0.0,2
LISWET5,OSQP_polish_high,optimal,3.435638673,4575,25.03277040665307,25.034253,10002,20002,50004,-1,0.022446163,3.4035661680000002,0.0,1
QBANDM,OSQP_polish_high,optimal,0.40915289200000005,10525,16352.387153760856,16352.342,472,777,3023,-1,0.001884482,0.405963573,0.0,1
QBEACONF,OSQP_polish_high,optimal,0.043464934999999996,1425,164714.52602458172,164712.06,262,435,3673,-1,0.001447632,0.040766487,0.0,6
CVXQP2_L,OSQP_polish_high,optimal,16.487268876999998,525,81842458.24219619,81842458.0,10000,12500,87467,-1,2.812884982,11.14776775,0.0,2
QSHIP08S,OSQP_polish_high,optimal,0.6351752799999999,2800,2385712.463010505,2385728.9,2387,3165,32317,-1,0.009421273,0.618492167,0.0,2
LISWET6,OSQP_polish_high,optimal,3.424731059,4550,24.99454945785419,24.995748,10002,20002,50004,-1,0.022052528,3.392291341,0.0,2
GOULDQP2,OSQP_polish_high,optimal,0.020236055000000003,525,0.00018424867289885266,0.00018427534,699,1048,2791,-1,0.001203638,0.018467539,0.0,2
AUG2DQP,OSQP_polish_high,optimal,1.939537162,850,6237012.025364714,6237012.1,20200,30200,80000,1,0.055077622,1.850927027,0.0,4
QSCAGR7,OSQP_polish_high,optimal,0.09355308999999999,11075,26868301.738687787,26865949.0,140,269,602,-1,0.000404225,0.09283742,0.0,3
GENHS28,OSQP_polish_high,optimal,0.000205436,50,0.9271736937663908,0.92717369,10,18,62,1,0.000130743,4.3074e-05,0.0,0
PRIMAL1,OSQP_polish_high,optimal,0.008183612,50,-0.03501296573347741,-0.035012965,325,410,6464,1,0.003674976,0.002451818,0.0,0
AUG3D,OSQP_polish_high,optimal,0.030671419,50,554.0677257925288,554.06773,3873,4873,13092,1,0.010075464,0.014236278,0.0,0
QPCSTAIR,OSQP_polish_high,optimal,0.131437884,2200,6204387.475512219,6204387.5,467,823,4790,1,0.002523402,0.127605304,0.0,4
DUAL4,OSQP_polish_high,optimal,0.001960992,50,0.7460908418021033,0.74609084,75,76,5673,1,0.000776057,0.000773571,0.0,1
QSHIP12S,OSQP_polish_high,optimal,0.6353281249999999,2250,3056965.9096359815,3056962.3,2763,3914,44705,-1,0.011019535,0.615342101,0.0,1
STCQP1,OSQP_polish_high,optimal,0.09313134399999999,75,155143.5547039568,155143.56,4097,6149,66544,1,0.026836408,0.04557419,0.0,1
TAME,OSQP_polish_high,optimal,5.7232e-05,50,0.0,0.0,2,3,8,1,2.9107e-05,1.9713e-05,0.0,1
CVXQP3_L,OSQP_polish_high,optimal,283.02315627,18175,115710395.77583349,115711100.0,10000,17500,102465,-1,5.231135697,272.064020587,0.0,1
CVXQP1_L,OSQP_polish_high,optimal,84.58141191300001,4875,108704574.40276307,108704800.0,10000,15000,94966,-1,3.909764472,76.602859935,0.0,2
QETAMACR,OSQP_polish_high,optimal,3.8711730699999998,21450,85609.12333557106,86760.37,688,1088,11613,-1,0.00884089,3.857365388,0.0,8
QPCBLEND,OSQP_polish_high,optimal,0.004425099,525,-0.007843350773397326,-0.0078425409,83,157,657,-1,0.000363159,0.003840497,0.0,2
HS268,OSQP_polish_high,optimal,0.00010788300000000001,75,0.015767356888318318,5.7310705e-07,5,10,55,-1,4.4162e-05,5.3613e-05,0.0,2
QSCAGR25,OSQP_polish_high,optimal,0.232253771,7475,201743446.94085473,201737940.0,500,971,2282,-1,0.001174069,0.230274185,0.0,2
CONT-101,OSQP_polish_high,optimal,73.52665636399999,19850,0.19552761035174748,0.19552733,10197,20295,62496,1,0.122105173,73.299966109,0.0,14
STADAT3,OSQP_polish_high,time_limit,1000.000879125,2816137,-37.52068352707593,-35.779453,4001,12000,27998,0,0.011565002,999.989314123,0.0,16
QFFFFF80,OSQP_polish_high,optimal,2.724495104,22275,868793.6231891692,873147.47,854,1378,10635,-1,0.005815904,2.715045499,0.0,3
PRIMAL2,OSQP_polish_high,optimal,0.011808989,25,-0.033733676122718305,-0.033733676,649,745,9339,1,0.005795472,0.001891791,0.0,0
LISWET7,OSQP_polish_high,optimal,4.381697458,5500,25.001631767557228,498.84089,10002,20002,50004,-1,0.021909007,4.350018056,0.0,2
QE226,OSQP_polish_high,optimal,2.078179019,58625,212.65651533668725,212.65343,282,505,4721,-1,0.001762833,2.07537842,0.0,3
ZECEVIC2,OSQP_polish_high,optimal,6.1975e-05,75,-4.125,-4.125,2,4,7,1,2.7612e-05,2.7087e-05,0.0,0
PRIMALC1,OSQP_polish_high,time_limit,1000.00003398,54338046,4208.134141091946,-6155.2508,230,239,2529,0,0.000605937,999.999428043,0.0,166150
Q25FV47,OSQP_polish_high,optimal,11.781094474,27600,13744135.09316762,13744448.0,1571,2391,130523,-1,0.034191989,11.723299403,0.0,0
QRECIPE,OSQP_polish_high,optimal,0.0035833230000000002,250,-266.61606624775504,-266.616,180,271,923,-1,0.000470462,0.002885472,0.0,2
QSCTAP2,OSQP_polish_high,optimal,7.3543703869999995,49500,1735.0426021816231,1735.0265,1880,2970,10007,-1,0.005321497,7.345460815,0.0,40
CVXQP3_S,OSQP_polish_high,optimal,0.001987566,100,11943.431057780783,11943.432,100,175,994,-1,0.000493501,0.00107095,0.0,1
DUALC5,OSQP_polish_high,optimal,0.001360703,75,427.2323267763898,427.23233,8,286,2296,1,0.000416655,0.000894642,0.0,1
KSIP,OSQP_polish_high,optimal,0.107329866,1350,0.5757860032135518,0.57579794,20,1021,19938,-1,0.003044691,0.104011571,0.0,2
QSCORPIO,OSQP_polish_high,time_limit,1000.0000570990001,39632861,1880.2634984045355,1880.5096,358,746,1842,0,0.001033591,999.999023508,0.0,59635
QSCRS8,OSQP_polish_high,optimal,0.935543453,13350,905.6028222498214,904.56001,1169,1659,4560,-1,0.002775863,0.931004582,0.0,2
DUAL3,OSQP_polish_high,optimal,0.003697209,50,0.1357558368660216,0.13575584,111,112,12327,1,0.001740277,0.001092297,0.0,0
QSHARE1B,OSQP_polish_high,optimal,0.538021422,35250,721918.6750071137,720078.32,225,342,1436,-1,0.000680543,0.536936293,0.0,17
CVXQP1_M,OSQP_polish_high,optimal,0.210192231,675,1087511.5596287395,1087511.6,1000,1500,9466,1,0.013844294,0.183370399,0.0,2
QSEBA,OSQP_polish_high,optimal,0.888007009,14975,81194595.84787032,81481801.0,1028,1543,6576,-1,0.002878459,0.883107713,0.0,8
HS51,OSQP_polish_high,optimal,6.2579e-05,50,8.881784197001252e-16,8.8817842e-16,5,8,21,1,2.6009e-05,2.4799e-05,0.0,0
PRIMAL4,OSQP_polish_high,optimal,0.043511082,100,-0.7460908418021002,-0.74609083,1489,1564,19008,1,0.017903223,0.01409128,0.0,0
AUG2DC,OSQP_polish_high,optimal,0.163950795,50,1818368.06556994,1818368.1,20200,30200,80400,1,0.050748,0.082142123,0.0,0
HS118,OSQP_polish_high,optimal,0.000738625,525,664.8204499999998,664.82045,15,32,69,1,9.9361e-05,0.000574336,0.0,1
DTOC3,OSQP_polish_high,optimal,6.56778055,7350,235.26248107837114,235.26248,14999,24997,64989,1,0.027884672,6.528327625,0.0,2
QGROW15,OSQP_polish_high,time_limit,1000.000119897,15032613,-101695124.78191382,-101693640.0,645,945,7227,0,0.0026087,999.997511197,0.0,2176
HUESTIS,OSQP_polish_high,optimal,5.201738747,11950,348101500637.4214,348246900000.0,10000,10002,40000,-1,0.014534935,5.183102545,0.0,1
AUG2D,OSQP_polish_high,optimal,0.161853177,50,1687411.752896549,1687411.8,20200,30200,80000,1,0.050094395,0.080935838,0.0,0
QAFIRO,OSQP_polish_high,optimal,0.000552152,150,-1.5906923666735362,-1.5907818,32,59,124,-1,0.000176885,0.000309151,0.0,0
QBORE3D,OSQP_polish_high,optimal,1.57133612,63450,3116.5236002307242,3100.2008,315,548,1872,-1,0.001071365,1.569502785,0.0,35
HS35,OSQP_polish_high,optimal,4.8395e-05,25,0.11111111111111249,0.11111111,3,4,13,1,2.8318e-05,1.1568e-05,0.0,0
DPKLO1,OSQP_polish_high,optimal,0.00247947,50,0.370096217114272,0.37009622,133,210,1785,1,0.000705332,0.001216326,0.0,1
QSTANDAT,OSQP_polish_high,optimal,0.386855908,6375,6424.498963958273,6411.8384,1075,1434,5576,-1,0.002286754,0.383268424,0.0,6
MOSARQP2,OSQP_polish_high,optimal,0.018293969,150,-1597.4821175234272,-1597.4821,900,1500,4820,1,0.003020123,0.014769693,0.0,0
QCAPRI,OSQP_polish_high,optimal,3.6196639889999997,109075,66246418.71961538,66793293.0,353,624,3852,-1,0.001528064,3.617193842,0.0,13
QSHIP04S,OSQP_polish_high,optimal,0.097617541,1250,2424991.7493065465,2424993.7,1458,1860,5908,-1,0.00323821,0.092078041,0.0,1
QSC205,OSQP_polish_high,optimal,0.003134649,175,-0.005816412687278142,-0.0058139518,203,408,785,-1,0.000539285,0.002466736,0.0,1
QSIERRA,OSQP_polish_high,optimal,0.894103438,6050,23788496.47907816,23750458.0,2036,3263,9582,-1,0.004830248,0.886371313,0.0,2
LISWET11,OSQP_polish_high,optimal,3.1958366639999998,4575,24.998635369368003,49.523957,10002,20002,50004,-1,0.022211381,3.163782563,0.0,2
CVXQP2_M,OSQP_polish_high,optimal,0.0874,325,820155.4239583104,820155.43,1000,1250,8717,-1,0.009608805,0.06916779,0.0,1
DUALC8,OSQP_polish_high,optimal,0.002185752,75,18309.35883273403,18309.359,8,511,4096,1,0.000633444,0.001501504,0.0,1
CONT-201,OSQP_polish_high,time_limit,1000.0110198980001,51386,0.2447633109513313,0.19248337,40397,80595,249996,0,1.07438088,998.936639018,0.0,12
MOSARQP1,OSQP_polish_high,optimal,0.065083893,375,-952.8754430312606,-952.87544,2500,3200,8512,1,0.004881379,0.058489936,0.0,1
DUAL2,OSQP_polish_high,optimal,0.0027517659999999997,50,0.033733676122722434,0.033733676,96,97,9112,1,0.001282721,0.00085496,0.0,0
QADLITTL,OSQP_polish_high,optimal,0.023006907,3475,480340.8554930565,480318.86,97,153,637,-1,0.000344999,0.022448875,0.0,12
GOULDQP3,OSQP_polish_high,optimal,0.004047412,50,2.062783971483441,2.062784,699,1048,3838,1,0.001382856,0.001917352,0.0,0
LOTSCHD,OSQP_polish_high,optimal,0.000333272,175,2398.415891448896,2398.4159,12,19,72,1,0.000142957,0.000154426,0.0,1
QGFRDXPN,OSQP_polish_high,optimal,0.6667697829999999,11475,100788056136.92542,100790590000.0,1092,1708,3739,-1,0.002172628,0.663276129,0.0,1
S268,OSQP_polish_high,optimal,0.000106663,75,0.015767356888318318,5.7310705e-07,5,10,55,-1,4.4788e-05,5.134e-05,0.0,2
CONT-100,OSQP_polish_high,optimal,23.138343771000002,7450,-4.644306182169148,-4.6443979,10197,19998,69399,-1,0.10868354,22.92092179,0.0,10
QGROW22,OSQP_polish_high,optimal,335.042257791,3327100,-149628740.12272692,-149628950.0,946,1386,10837,-1,0.00392007,335.035086849,0.0,834
QSCSD6,OSQP_polish_high,optimal,0.926063006,12575,50.808201666637395,50.808214,1350,1497,8378,-1,0.003166234,0.920554603,0.0,2
QISRAEL,OSQP_polish_high,optimal,0.115049672,5575,25347759.85027804,25347838.0,142,316,3765,-1,0.001204193,0.11349831,0.0,5
CVXQP1_S,OSQP_polish_high,optimal,0.005649788000000001,600,11590.733247324886,11590.718,100,150,920,-1,0.000428689,0.004901665,0.0,2
DUALC1,OSQP_polish_high,optimal,0.005687703999999999,575,6160.518800905919,6155.2508,9,224,2025,-1,0.000336888,0.005242142,0.0,1
LISWET9,OSQP_polish_high,optimal,3.6720237510000002,5200,25.001137507641488,1963.2513,10002,20002,50004,-1,0.026854943,3.633776714,0.0,2
QSHARE2B,OSQP_polish_high,optimal,46.801082859,5884650,11703.646714551953,11703.692,79,175,873,-1,0.000382134,46.800431175,0.0,2498
CONT-050,OSQP_polish_high,optimal,1.086297838,2000,-4.563852638230068,-4.5638509,2597,4998,17199,1,0.015796429,1.056992615,0.0,10
QPTEST,OSQP_polish_high,optimal,5.8929000000000004e-05,50,4.371875,4.371875,2,4,10,1,2.8404e-05,2.23e-05,0.0,1
DUAL1,OSQP_polish_high,optimal,0.002201659,50,0.03501296573346948,0.035012966,85,86,7201,1,0.00101309,0.000697507,0.0,0
BOYD1,OSQP_polish_high,optimal,276.73889789799995,31525,820676601.521204,-61735220.0,93261,93279,745507,-1,0.407928677,276.235503978,0.0,3
LISWET1,OSQP_polish_high,optimal,8.467178134,12125,25.001693549133506,36.122402,10002,20002,50004,-1,0.022125415,8.435713899,0.0,2
HS21,OSQP_polish_high,optimal,6.0956e-05,75,-99.96,-99.96,2,3,6,1,2.8158e-05,2.4488e-05,0.0,1
AUG3DQP,OSQP_polish_high,optimal,0.0475954,100,675.2376712749215,675.23767,3873,4873,13092,1,0.010174228,0.031131153,0.0,1
QSHIP04L,OSQP_polish_high,optimal,0.19657585500000002,1775,2419920.1105398885,2420015.5,2118,2520,8548,-1,0.005339336,0.187339829,0.0,1
YAO,OSQP_polish_high,optimal,814.1869399469999,6865000,23.852623786096785,197.70426,2002,4002,10004,-1,0.004299391,814.180783919,0.0,3
LASER,OSQP_polish_high,optimal,0.0093331,75,2409601.356787562,2409601.4,1002,2002,9462,1,0.002673752,0.0052982,0.0,1
PRIMAL3,OSQP_polish_high,optimal,0.044464999,50,-0.13575583686602136,-0.13575584,745,856,23036,1,0.021155084,0.0077363,0.0,0
QSCTAP3,OSQP_polish_high,optimal,3.696339687,18550,1438.7617376450112,1438.7547,2480,3960,13262,-1,0.007308477,3.683910581,0.0,30
QGROW7,OSQP_polish_high,optimal,73.402143862,2408400,-42798574.206762694,-42798714.0,301,441,3597,-1,0.001445977,73.399430389,0.0,445
QSCFXM2,OSQP_polish_high,optimal,2.494277619,27825,27453301.57335145,27776162.0,914,1574,8285,-1,0.003925153,2.487891507,0.0,4
QSCSD8,OSQP_polish_high,optimal,0.18289917099999997,1150,940.7627413575507,940.76357,2750,3147,16214,-1,0.005717603,0.17311526,0.0,0
QSTAIR,OSQP_polish_high,optimal,2.6877467810000004,43925,7985401.508389706,7985452.8,467,823,6293,-1,0.002790177,2.6834448650000002,0.0,5
QSCFXM1,OSQP_polish_high,optimal,0.400585899,9725,16756060.148305232,16882692.0,457,787,4456,-1,0.00191469,0.39750528,0.0,3
BOYD2,OSQP_polish_high,time_limit,1000.015739818,105990,45.35415321201355,21.256767,93263,279794,517049,0,0.500528993,999.515210825,0.0,3
QPCBOEI2,OSQP_polish_high,optimal,1.5288574869999998,103550,7566122.00045463,8171962.3,143,309,1482,-1,0.000777472,1.5277427989999999,0.0,3
HS53,OSQP_polish_high,optimal,5.6565e-05,25,4.093023255813954,4.0930233,5,8,21,1,2.7713e-05,1.6495e-05,0.0,0
QSHIP08L,OSQP_polish_high,optimal,1.5609326710000002,2325,2375926.5199764627,2376040.6,4283,5061,86075,-1,0.035523835,1.4942081950000001,0.0,1


==> data/results/maros_meszaros_problems_high_accuracy/failure_rates.csv <==
OSQP_high,GUROBI_high,MOSEK_high
10.144927536231885,2.898550724637681,30.434782608695656


==> data/results/maros_meszaros_problems_high_accuracy/geom_mean.csv <==
OSQP_high,GUROBI_high,MOSEK_high
5.246905870797423,1.0,14.897374834118041


==> data/results/maros_meszaros_problems_high_accuracy/performance_profiles.csv <==
tau,OSQP_high,OSQP_polish_high,GUROBI_high,MOSEK_high
1.0,0.3188405797101449,0.050724637681159424,0.5797101449275363,0.07246376811594203
1.0092621909870476,0.3188405797101449,0.07246376811594203,0.5869565217391305,0.07246376811594203
1.0186101701559758,0.3188405797101449,0.07246376811594203,0.5869565217391305,0.07246376811594203
1.0280447320933093,0.3188405797101449,0.08695652173913043,0.5869565217391305,0.07246376811594203
1.0375666787451858,0.3188405797101449,0.10144927536231885,0.5869565217391305,0.07246376811594203
1.0471768194855202,0.3188405797101449,0.10869565217391304,0.5869565217391305,0.07246376811594203
1.0568759711848041,0.32608695652173914,0.10869565217391304,0.5942028985507246,0.07246376811594203
1.0666649582795393,0.32608695652173914,0.10869565217391304,0.6014492753623188,0.07971014492753623
1.0765446128423155,0.32608695652173914,0.10869565217391304,0.6014492753623188,0.07971014492753623
1.0865157746525382,0.32608695652173914,0.11594202898550725,0.6014492753623188,0.07971014492753623
1.0965792912678098,0.34057971014492755,0.15217391304347827,0.6086956521739131,0.07971014492753623
1.1067360180959736,0.34057971014492755,0.15942028985507245,0.6086956521739131,0.07971014492753623
1.116986818467823,0.34782608695652173,0.15942028985507245,0.6159420289855072,0.07971014492753623
1.1273325637104867,0.34782608695652173,0.15942028985507245,0.6159420289855072,0.07971014492753623
1.1377741332214912,0.34782608695652173,0.17391304347826086,0.6159420289855072,0.07971014492753623
1.148312414543511,0.34782608695652173,0.17391304347826086,0.6159420289855072,0.07971014492753623
1.158948303439811,0.35507246376811596,0.17391304347826086,0.6159420289855072,0.07971014492753623
1.1696827039703852,0.35507246376811596,0.17391304347826086,0.6159420289855072,0.08695652173913043
1.180516528568805,0.35507246376811596,0.17391304347826086,0.6231884057971014,0.08695652173913043
1.1914506981197759,0.36231884057971014,0.18840579710144928,0.6231884057971014,0.08695652173913043
1.2024861420374122,0.36231884057971014,0.21014492753623187,0.6231884057971014,0.09420289855072464
1.2136237983442408,0.36231884057971014,0.21739130434782608,0.6231884057971014,0.09420289855072464
1.2248646137509314,0.36231884057971014,0.21739130434782608,0.6231884057971014,0.10144927536231885
1.2362095437367686,0.36231884057971014,0.2246376811594203,0.6304347826086957,0.10144927536231885
1.2476595526308696,0.36231884057971014,0.2391304347826087,0.6304347826086957,0.10144927536231885
1.259215613694151,0.36231884057971014,0.2463768115942029,0.6304347826086957,0.10144927536231885
1.2708787092020586,0.36231884057971014,0.2608695652173913,0.644927536231884,0.10144927536231885
1.2826498305280605,0.36231884057971014,0.2753623188405797,0.644927536231884,0.10144927536231885
1.2945299782279156,0.36231884057971014,0.2898550724637681,0.644927536231884,0.10144927536231885
1.306520162124721,0.3695652173913043,0.3115942028985507,0.644927536231884,0.10144927536231885
1.3186214013947486,0.3695652173913043,0.32608695652173914,0.644927536231884,0.10144927536231885
1.330834724654075,0.3695652173913043,0.32608695652173914,0.6521739130434783,0.10144927536231885
1.343161170046016,0.3695652173913043,0.3333333333333333,0.6521739130434783,0.10144927536231885
1.3556017853293685,0.37681159420289856,0.34057971014492755,0.6594202898550725,0.10144927536231885
1.3681576279674716,0.37681159420289856,0.34057971014492755,0.6666666666666666,0.10869565217391304
1.3808297652180925,0.37681159420289856,0.34057971014492755,0.6666666666666666,0.10869565217391304
1.3936192742241424,0.37681159420289856,0.34782608695652173,0.6666666666666666,0.11594202898550725
1.406527242105237,0.391304347826087,0.35507246376811596,0.6666666666666666,0.11594202898550725
1.4195547660501011,0.391304347826087,0.35507246376811596,0.6666666666666666,0.11594202898550725
1.4327029534098308,0.39855072463768115,0.35507246376811596,0.6739130434782609,0.11594202898550725
1.4459729217920199,0.39855072463768115,0.36231884057971014,0.6739130434782609,0.11594202898550725
1.4593657991557567,0.4057971014492754,0.36231884057971014,0.6739130434782609,0.11594202898550725
1.4728827239075026,0.4057971014492754,0.38405797101449274,0.6739130434782609,0.11594202898550725
1.4865248449978568,0.4057971014492754,0.391304347826087,0.6739130434782609,0.12318840579710146
1.5002933220192183,0.4057971014492754,0.39855072463768115,0.6739130434782609,0.12318840579710146
1.5141893253043521,0.41304347826086957,0.39855072463768115,0.6811594202898551,0.12318840579710146
1.5282140360258698,0.41304347826086957,0.39855072463768115,0.6811594202898551,0.12318840579710146
1.5423686462966282,0.41304347826086957,0.39855072463768115,0.6811594202898551,0.12318840579710146
1.5566543592710615,0.42028985507246375,0.39855072463768115,0.6811594202898551,0.12318840579710146
1.5710723892474503,0.42028985507246375,0.39855072463768115,0.6811594202898551,0.12318840579710146
1.5856239617711374,0.42028985507246375,0.39855072463768115,0.6811594202898551,0.12318840579710146
1.6003103137387007,0.42028985507246375,0.4057971014492754,0.6811594202898551,0.12318840579710146
1.6151326935030905,0.42028985507246375,0.42028985507246375,0.6811594202898551,0.12318840579710146
1.6300923609797406,0.427536231884058,0.42028985507246375,0.6811594202898551,0.12318840579710146
1.6451905877536626,0.427536231884058,0.42028985507246375,0.6811594202898551,0.12318840579710146
1.66042865718753,0.427536231884058,0.42028985507246375,0.6811594202898551,0.12318840579710146
1.6758078645307677,0.427536231884058,0.42028985507246375,0.6811594202898551,0.12318840579710146
1.691329517029648,0.427536231884058,0.42028985507246375,0.6811594202898551,0.12318840579710146
1.7069949340384074,0.427536231884058,0.42028985507246375,0.6811594202898551,0.12318840579710146
1.722805447131394,0.43478260869565216,0.42028985507246375,0.6811594202898551,0.12318840579710146
1.7387624002162507,0.43478260869565216,0.42028985507246375,0.6884057971014492,0.12318840579710146
1.754867149648151,0.43478260869565216,0.42028985507246375,0.6884057971014492,0.12318840579710146
1.7711210643450879,0.43478260869565216,0.427536231884058,0.6956521739130435,0.12318840579710146
1.787525525904235,0.43478260869565216,0.427536231884058,0.6956521739130435,0.12318840579710146
1.8040819287193828,0.43478260869565216,0.427536231884058,0.6956521739130435,0.12318840579710146
1.820791680099463,0.43478260869565216,0.427536231884058,0.6956521739130435,0.12318840579710146
1.8376562003881711,0.4420289855072464,0.427536231884058,0.6956521739130435,0.12318840579710146
1.8546769230846987,0.4420289855072464,0.427536231884058,0.6956521739130435,0.12318840579710146
1.8718552949655787,0.4420289855072464,0.427536231884058,0.6956521739130435,0.12318840579710146
1.8891927762076663,0.4420289855072464,0.427536231884058,0.6956521739130435,0.12318840579710146
1.9066908405122525,0.4420289855072464,0.427536231884058,0.6956521739130435,0.12318840579710146
1.924350975230331,0.4492753623188406,0.427536231884058,0.6956521739130435,0.12318840579710146
1.9421746814890257,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
1.9601634743191854,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
1.9783188827841642,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
1.996642450109794,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
2.0151357338155576,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
2.0338003058469813,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
2.052637752709252,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
2.071649675602069,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
2.0908376905557504,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
2.1102034285685956,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
2.12974853574552,0.4492753623188406,0.43478260869565216,0.6956521739130435,0.12318840579710146
2.14947467343798,0.45652173913043476,0.43478260869565216,0.6956521739130435,0.13043478260869565
2.1693835183851844,0.45652173913043476,0.43478260869565216,0.6956521739130435,0.13043478260869565
2.1894767628566214,0.45652173913043476,0.43478260869565216,0.6956521739130435,0.13043478260869565
2.209756114795902,0.45652173913043476,0.43478260869565216,0.6956521739130435,0.13043478260869565
2.2302232979659378,0.45652173913043476,0.43478260869565216,0.6956521739130435,0.13043478260869565
2.2508800520954613,0.45652173913043476,0.4420289855072464,0.6956521739130435,0.13043478260869565
2.2717281330269055,0.463768115942029,0.4420289855072464,0.6956521739130435,0.13043478260869565
2.2927693128656492,0.463768115942029,0.4420289855072464,0.6956521739130435,0.13043478260869565
2.314005380130653,0.463768115942029,0.4420289855072464,0.6956521739130435,0.13043478260869565
2.3354381399064787,0.463768115942029,0.4420289855072464,0.6956521739130435,0.13043478260869565
2.3570694139967276,0.463768115942029,0.4420289855072464,0.6956521739130435,0.13043478260869565
2.3789010410788936,0.47101449275362317,0.4420289855072464,0.6956521739130435,0.13043478260869565
2.4009348768606524,0.47101449275362317,0.4492753623188406,0.6956521739130435,0.13043478260869565
2.4231727942375993,0.4782608695652174,0.45652173913043476,0.7028985507246377,0.13043478260869565
2.445616683452446,0.4782608695652174,0.45652173913043476,0.7028985507246377,0.13043478260869565
2.468268452255692,0.4782608695652174,0.45652173913043476,0.7028985507246377,0.13043478260869565
2.491130026067789,0.4782608695652174,0.45652173913043476,0.7028985507246377,0.13043478260869565
2.5142033481427974,0.4782608695652174,0.45652173913043476,0.7028985507246377,0.13043478260869565
2.5374903797335704,0.4782608695652174,0.45652173913043476,0.7101449275362319,0.13043478260869565
2.5609931002584587,0.4855072463768116,0.45652173913043476,0.7101449275362319,0.13043478260869565
2.5847135074695635,0.4855072463768116,0.45652173913043476,0.7101449275362319,0.13043478260869565
2.608653617622548,0.4855072463768116,0.45652173913043476,0.7101449275362319,0.13043478260869565
2.632815465648021,0.4855072463768116,0.45652173913043476,0.7101449275362319,0.13043478260869565
2.6572011053245053,0.4855072463768116,0.45652173913043476,0.7246376811594203,0.13768115942028986
2.681812609453015,0.4855072463768116,0.45652173913043476,0.7246376811594203,0.13768115942028986
2.7066520700332415,0.4855072463768116,0.45652173913043476,0.7246376811594203,0.15217391304347827
2.7317215984413767,0.4855072463768116,0.45652173913043476,0.7246376811594203,0.15942028985507245
2.7570233256095835,0.4855072463768116,0.45652173913043476,0.7246376811594203,0.15942028985507245
2.7825594022071245,0.4855072463768116,0.45652173913043476,0.7246376811594203,0.15942028985507245
2.808331998823172,0.4855072463768116,0.463768115942029,0.7246376811594203,0.15942028985507245
2.8343433061513092,0.4855072463768116,0.463768115942029,0.7246376811594203,0.16666666666666666
2.8605955351757424,0.4855072463768116,0.463768115942029,0.7246376811594203,0.16666666666666666
2.887090917359236,0.4855072463768116,0.463768115942029,0.7246376811594203,0.16666666666666666
2.9138317048327873,0.4855072463768116,0.47101449275362317,0.7246376811594203,0.16666666666666666
2.940820170587063,0.4855072463768116,0.4782608695652174,0.7246376811594203,0.16666666666666666
2.9680586086656024,0.4855072463768116,0.4855072463768116,0.7246376811594203,0.16666666666666666
2.9955493343598136,0.4855072463768116,0.4855072463768116,0.7246376811594203,0.16666666666666666
3.0232946844057773,0.4855072463768116,0.4855072463768116,0.7318840579710145,0.16666666666666666
3.0512970171828697,0.4855072463768116,0.4855072463768116,0.7318840579710145,0.16666666666666666
3.079558712914226,0.4855072463768116,0.4855072463768116,0.7318840579710145,0.16666666666666666
3.108082173869064,0.4855072463768116,0.4855072463768116,0.7318840579710145,0.16666666666666666
3.1368698245668774,0.4855072463768116,0.4855072463768116,0.7318840579710145,0.16666666666666666
3.1659241119835224,0.4855072463768116,0.4855072463768116,0.7318840579710145,0.16666666666666666
3.195247505759212,0.4927536231884058,0.4855072463768116,0.7318840579710145,0.16666666666666666
3.2248424984084414,0.4927536231884058,0.4855072463768116,0.7318840579710145,0.16666666666666666
3.254711605531848,0.4927536231884058,0.4855072463768116,0.7318840579710145,0.16666666666666666
3.2848573660300446,0.4927536231884058,0.4855072463768116,0.7318840579710145,0.17391304347826086
3.315282342319425,0.4927536231884058,0.4855072463768116,0.7318840579710145,0.17391304347826086
3.345989120549973,0.4927536231884058,0.4855072463768116,0.7318840579710145,0.17391304347826086
3.3769803108250906,0.5,0.4855072463768116,0.7318840579710145,0.17391304347826086
3.408258547423452,0.5,0.4855072463768116,0.7391304347826086,0.17391304347826086
3.4398264890229253,0.5,0.4855072463768116,0.7391304347826086,0.17391304347826086
3.4716868189265613,0.5,0.4855072463768116,0.7391304347826086,0.18115942028985507
3.503842245290674,0.5,0.4855072463768116,0.7391304347826086,0.18115942028985507
3.536295501355042,0.5,0.4855072463768116,0.7463768115942029,0.18115942028985507
3.5690493456752295,0.5072463768115942,0.4855072463768116,0.7463768115942029,0.18115942028985507
3.602106562357071,0.5072463768115942,0.4855072463768116,0.7463768115942029,0.18115942028985507
3.6354699612933197,0.5072463768115942,0.4927536231884058,0.7463768115942029,0.18115942028985507
3.6691423784024932,0.5072463768115942,0.4927536231884058,0.7463768115942029,0.18115942028985507
3.703126675869926,0.5072463768115942,0.4927536231884058,0.7463768115942029,0.18115942028985507
3.737425742391064,0.5072463768115942,0.4927536231884058,0.7463768115942029,0.18115942028985507
3.7720424934169983,0.5072463768115942,0.4927536231884058,0.7463768115942029,0.18115942028985507
3.806979871402286,0.5144927536231884,0.5,0.7536231884057971,0.18115942028985507
3.84224084605506,0.5144927536231884,0.5,0.7536231884057971,0.18115942028985507
3.877828414589456,0.5144927536231884,0.5,0.7536231884057971,0.18840579710144928
3.913745601980384,0.5144927536231884,0.5,0.7536231884057971,0.18840579710144928
3.949995461220644,0.5144927536231884,0.5,0.7608695652173914,0.18840579710144928
3.9865810735804406,0.5144927536231884,0.5,0.7608695652173914,0.18840579710144928
4.023505548869292,0.5144927536231884,0.5,0.7608695652173914,0.1956521739130435
4.060772025700365,0.5144927536231884,0.5,0.7608695652173914,0.1956521739130435
4.0983836717572615,0.5217391304347826,0.5,0.7681159420289855,0.1956521739130435
4.136343684063275,0.5217391304347826,0.5072463768115942,0.7681159420289855,0.1956521739130435
4.174655289253137,0.5217391304347826,0.5072463768115942,0.7681159420289855,0.1956521739130435
4.213321743847288,0.5217391304347826,0.5144927536231884,0.7681159420289855,0.1956521739130435
4.252346334528682,0.5289855072463768,0.5144927536231884,0.7681159420289855,0.1956521739130435
4.291732378422157,0.5289855072463768,0.5217391304347826,0.7681159420289855,0.1956521739130435
4.3314832233764,0.5289855072463768,0.5289855072463768,0.7681159420289855,0.1956521739130435
4.371602248248505,0.5289855072463768,0.5289855072463768,0.7681159420289855,0.1956521739130435
4.412092863191189,0.5289855072463768,0.5289855072463768,0.7681159420289855,0.1956521739130435
4.452958509942655,0.5362318840579711,0.5289855072463768,0.7681159420289855,0.1956521739130435
4.494202662119142,0.5362318840579711,0.5362318840579711,0.7681159420289855,0.1956521739130435
4.535828825510188,0.5362318840579711,0.5362318840579711,0.7681159420289855,0.1956521739130435
4.577840538376619,0.5362318840579711,0.5362318840579711,0.7681159420289855,0.1956521739130435
4.6202413717513116,0.5434782608695652,0.5362318840579711,0.7681159420289855,0.1956521739130435
4.663034929742731,0.5507246376811594,0.5362318840579711,0.7753623188405797,0.1956521739130435
4.7062248498412815,0.5507246376811594,0.5434782608695652,0.7753623188405797,0.1956521739130435
4.749814803228501,0.5579710144927537,0.5434782608695652,0.7753623188405797,0.1956521739130435
4.79380849508911,0.5579710144927537,0.5434782608695652,0.7753623188405797,0.1956521739130435
4.838209664925956,0.5579710144927537,0.5434782608695652,0.7753623188405797,0.1956521739130435
4.8830220868778795,0.5579710144927537,0.5507246376811594,0.7753623188405797,0.1956521739130435
4.9282495700405144,0.5579710144927537,0.5507246376811594,0.7753623188405797,0.1956521739130435
4.973895958790064,0.5652173913043478,0.5507246376811594,0.7753623188405797,0.1956521739130435
5.019965133110082,0.5652173913043478,0.5507246376811594,0.7753623188405797,0.1956521739130435
5.066461008921268,0.5652173913043478,0.5507246376811594,0.7898550724637681,0.1956521739130435
5.113387538414326,0.5652173913043478,0.5507246376811594,0.7971014492753623,0.1956521739130435
5.160748710385909,0.5652173913043478,0.5579710144927537,0.7971014492753623,0.2028985507246377
5.208548550577661,0.5652173913043478,0.5652173913043478,0.7971014492753623,0.2028985507246377
5.256791122018422,0.5652173913043478,0.5652173913043478,0.7971014492753623,0.2028985507246377
5.305480525369573,0.5652173913043478,0.5652173913043478,0.7971014492753623,0.2028985507246377
5.354620899273607,0.5652173913043478,0.572463768115942,0.7971014492753623,0.2028985507246377
5.404216420705916,0.5652173913043478,0.572463768115942,0.7971014492753623,0.2028985507246377
5.454271305329834,0.5652173913043478,0.572463768115942,0.7971014492753623,0.2028985507246377
5.50478980785497,0.572463768115942,0.572463768115942,0.8043478260869565,0.21014492753623187
5.555776222398876,0.572463768115942,0.572463768115942,0.8043478260869565,0.21014492753623187
5.607234882852032,0.5797101449275363,0.572463768115942,0.8115942028985508,0.2246376811594203
5.659170163246244,0.5797101449275363,0.572463768115942,0.8115942028985508,0.2246376811594203
5.711586478126432,0.5797101449275363,0.572463768115942,0.8115942028985508,0.2246376811594203
5.764488282925877,0.5797101449275363,0.572463768115942,0.8115942028985508,0.2246376811594203
5.8178800743449335,0.5797101449275363,0.572463768115942,0.8188405797101449,0.2318840579710145
5.871766390733256,0.5869565217391305,0.572463768115942,0.8188405797101449,0.2318840579710145
5.926151812475554,0.5869565217391305,0.5797101449275363,0.8188405797101449,0.2318840579710145
5.981040962380941,0.5942028985507246,0.5869565217391305,0.8188405797101449,0.2318840579710145
6.036438506075867,0.6014492753623188,0.6014492753623188,0.8188405797101449,0.2318840579710145
6.09234915240071,0.6086956521739131,0.6086956521739131,0.8188405797101449,0.2318840579710145
6.148777653810023,0.6086956521739131,0.6086956521739131,0.8188405797101449,0.2391304347826087
6.205728806776502,0.6086956521739131,0.6086956521739131,0.8260869565217391,0.2391304347826087
6.26320745219869,0.6086956521739131,0.6086956521739131,0.8260869565217391,0.2391304347826087
6.321218475812452,0.6086956521739131,0.6086956521739131,0.8260869565217391,0.2391304347826087
6.379766808606281,0.6086956521739131,0.6159420289855072,0.8260869565217391,0.2391304347826087
6.4388574272404195,0.6159420289855072,0.6159420289855072,0.8333333333333334,0.2391304347826087
6.49849535446989,0.6159420289855072,0.6159420289855072,0.8333333333333334,0.2463768115942029
6.558685659571432,0.6159420289855072,0.6159420289855072,0.8333333333333334,0.2536231884057971
6.619433458774393,0.6159420289855072,0.6159420289855072,0.8333333333333334,0.2536231884057971
6.680743915695613,0.6159420289855072,0.6159420289855072,0.8333333333333334,0.2536231884057971
6.742622241778342,0.6159420289855072,0.6159420289855072,0.8333333333333334,0.2608695652173913
6.805073696735208,0.6159420289855072,0.6159420289855072,0.8405797101449275,0.2608695652173913
6.868103588995304,0.6159420289855072,0.6159420289855072,0.8405797101449275,0.2608695652173913
6.931717276155406,0.6159420289855072,0.6159420289855072,0.8405797101449275,0.2608695652173913
6.995920165435373,0.6159420289855072,0.6159420289855072,0.8405797101449275,0.2608695652173913
7.060717714137773,0.6159420289855072,0.6231884057971014,0.8405797101449275,0.26811594202898553
7.1261154301117475,0.6159420289855072,0.6231884057971014,0.8405797101449275,0.26811594202898553
7.192118872221189,0.6159420289855072,0.6231884057971014,0.8405797101449275,0.26811594202898553
7.258733650817251,0.6159420289855072,0.6231884057971014,0.8405797101449275,0.26811594202898553
7.3259654282152304,0.6159420289855072,0.6231884057971014,0.8405797101449275,0.26811594202898553
7.393819919175866,0.6159420289855072,0.6231884057971014,0.8478260869565217,0.2753623188405797
7.46230289139111,0.6159420289855072,0.6231884057971014,0.8478260869565217,0.2753623188405797
7.531420165974372,0.6159420289855072,0.6231884057971014,0.8478260869565217,0.2826086956521739
7.6011776179553285,0.6159420289855072,0.6231884057971014,0.8478260869565217,0.2826086956521739
7.671581176779302,0.6304347826086957,0.6231884057971014,0.8478260869565217,0.2826086956521739
7.742636826811269,0.6304347826086957,0.6304347826086957,0.8478260869565217,0.2898550724637681
7.814350607844544,0.6304347826086957,0.6376811594202898,0.8478260869565217,0.2898550724637681
7.886728615614152,0.6376811594202898,0.644927536231884,0.8478260869565217,0.2898550724637681
7.959777002314984,0.6376811594202898,0.644927536231884,0.8478260869565217,0.2898550724637681
8.033501977124734,0.6376811594202898,0.6521739130434783,0.8478260869565217,0.2898550724637681
8.107909806731687,0.644927536231884,0.6521739130434783,0.8478260869565217,0.2898550724637681
8.183006815867392,0.644927536231884,0.6521739130434783,0.855072463768116,0.2898550724637681
8.258799387844268,0.644927536231884,0.6521739130434783,0.855072463768116,0.2898550724637681
8.335293965098193,0.644927536231884,0.6594202898550725,0.855072463768116,0.2898550724637681
8.412497049736118,0.6521739130434783,0.6594202898550725,0.855072463768116,0.2898550724637681
8.490415204088746,0.6594202898550725,0.6666666666666666,0.855072463768116,0.2971014492753623
8.56905505126835,0.6594202898550725,0.6666666666666666,0.855072463768116,0.2971014492753623
8.648423275731723,0.6594202898550725,0.6666666666666666,0.855072463768116,0.2971014492753623
8.728526623848378,0.6666666666666666,0.6666666666666666,0.855072463768116,0.2971014492753623
8.809371904473991,0.6666666666666666,0.6666666666666666,0.855072463768116,0.2971014492753623
8.89096598952916,0.6666666666666666,0.6666666666666666,0.855072463768116,0.2971014492753623
8.973315814583522,0.6666666666666666,0.6666666666666666,0.855072463768116,0.30434782608695654
9.05642837944529,0.6666666666666666,0.6666666666666666,0.855072463768116,0.30434782608695654
9.14031074875623,0.6666666666666666,0.6666666666666666,0.855072463768116,0.3115942028985507
9.224970052592175,0.6666666666666666,0.6666666666666666,0.8623188405797102,0.3188405797101449
9.310413487069077,0.6739130434782609,0.6666666666666666,0.8623188405797102,0.3188405797101449
9.396648314954692,0.6739130434782609,0.6739130434782609,0.8623188405797102,0.3188405797101449
9.483681866285922,0.6811594202898551,0.6811594202898551,0.8623188405797102,0.3188405797101449
9.571521538991863,0.6811594202898551,0.6811594202898551,0.8623188405797102,0.3188405797101449
9.660174799522645,0.6811594202898551,0.6811594202898551,0.8623188405797102,0.3333333333333333
9.749649183484088,0.6811594202898551,0.6811594202898551,0.8623188405797102,0.3333333333333333
9.83995229627823,0.6811594202898551,0.6811594202898551,0.8695652173913043,0.34057971014492755
9.931091813749795,0.6811594202898551,0.6811594202898551,0.8768115942028986,0.34057971014492755
10.023075482838655,0.6811594202898551,0.6811594202898551,0.8840579710144928,0.34057971014492755
10.115911122238298,0.6811594202898551,0.6811594202898551,0.8840579710144928,0.34057971014492755
10.209606623060465,0.6811594202898551,0.6811594202898551,0.8840579710144928,0.34057971014492755
10.30416994950588,0.6811594202898551,0.6811594202898551,0.8913043478260869,0.34057971014492755
10.399609139541198,0.6811594202898551,0.6811594202898551,0.8913043478260869,0.34057971014492755
10.495932305582278,0.6811594202898551,0.6811594202898551,0.8913043478260869,0.34057971014492755
10.5931476351837,0.6811594202898551,0.6811594202898551,0.8913043478260869,0.34782608695652173
10.691263391734761,0.6811594202898551,0.6811594202898551,0.8913043478260869,0.34782608695652173
10.79028791516184,0.6811594202898551,0.6811594202898551,0.8913043478260869,0.34782608695652173
10.8902296226373,0.6811594202898551,0.6811594202898551,0.8913043478260869,0.34782608695652173
10.991097009294972,0.6811594202898551,0.6811594202898551,0.8913043478260869,0.34782608695652173
11.092898648952227,0.6811594202898551,0.6811594202898551,0.8985507246376812,0.34782608695652173
11.195643194838782,0.6811594202898551,0.6811594202898551,0.9057971014492754,0.34782608695652173
11.299339380332222,0.6811594202898551,0.6884057971014492,0.9057971014492754,0.34782608695652173
11.403996019700324,0.6811594202898551,0.6884057971014492,0.9057971014492754,0.34782608695652173
11.509622008850323,0.6811594202898551,0.6884057971014492,0.9057971014492754,0.34782608695652173
11.616226326085018,0.6811594202898551,0.6884057971014492,0.9057971014492754,0.34782608695652173
11.723818032865985,0.6884057971014492,0.6884057971014492,0.9130434782608695,0.34782608695652173
11.832406274583786,0.6884057971014492,0.6884057971014492,0.9202898550724637,0.34782608695652173
11.94200028133532,0.6884057971014492,0.6884057971014492,0.9202898550724637,0.34782608695652173
12.052609368708426,0.6884057971014492,0.6884057971014492,0.927536231884058,0.34782608695652173
12.164242938573679,0.6884057971014492,0.6956521739130435,0.927536231884058,0.34782608695652173
12.276910479883592,0.6884057971014492,0.6956521739130435,0.927536231884058,0.34782608695652173
12.390621569479162,0.6884057971014492,0.6956521739130435,0.9347826086956522,0.35507246376811596
12.505385872903908,0.6884057971014492,0.6956521739130435,0.9347826086956522,0.35507246376811596
12.621213145225473,0.6884057971014492,0.6956521739130435,0.9347826086956522,0.36231884057971014
12.738113231864785,0.6884057971014492,0.6956521739130435,0.9347826086956522,0.36231884057971014
12.856096069432958,0.6884057971014492,0.6956521739130435,0.9347826086956522,0.36231884057971014
12.975171686575875,0.6884057971014492,0.6956521739130435,0.9347826086956522,0.36231884057971014
13.095350204826671,0.6884057971014492,0.6956521739130435,0.9347826086956522,0.36231884057971014
13.216641839466051,0.6884057971014492,0.6956521739130435,0.9347826086956522,0.36231884057971014
13.339056900390586,0.6884057971014492,0.6956521739130435,0.9492753623188406,0.36231884057971014
13.462605792989104,0.6884057971014492,0.6956521739130435,0.9492753623188406,0.36231884057971014
13.587299019027098,0.6956521739130435,0.6956521739130435,0.9492753623188406,0.37681159420289856
13.71314717753945,0.6956521739130435,0.6956521739130435,0.9565217391304348,0.37681159420289856
13.840160965731316,0.6956521739130435,0.6956521739130435,0.9565217391304348,0.37681159420289856
13.968351179887398,0.7028985507246377,0.6956521739130435,0.9565217391304348,0.37681159420289856
14.09772871628967,0.7028985507246377,0.6956521739130435,0.9565217391304348,0.37681159420289856
14.228304572143527,0.7028985507246377,0.6956521739130435,0.9565217391304348,0.37681159420289856
14.360089846512599,0.7028985507246377,0.6956521739130435,0.9565217391304348,0.37681159420289856
14.493095741262167,0.7028985507246377,0.6956521739130435,0.9565217391304348,0.38405797101449274
14.627333562011298,0.7028985507246377,0.6956521739130435,0.9565217391304348,0.38405797101449274
14.762814719093903,0.7028985507246377,0.6956521739130435,0.9565217391304348,0.38405797101449274
14.899550728528544,0.7028985507246377,0.7028985507246377,0.9565217391304348,0.38405797101449274
15.037553212997377,0.7028985507246377,0.7028985507246377,0.9565217391304348,0.38405797101449274
15.176833902834053,0.7028985507246377,0.7028985507246377,0.9565217391304348,0.38405797101449274
15.317404637020799,0.7028985507246377,0.7028985507246377,0.9565217391304348,0.38405797101449274
15.459277364194778,0.7028985507246377,0.7028985507246377,0.9565217391304348,0.38405797101449274
15.602464143663688,0.7028985507246377,0.7028985507246377,0.9565217391304348,0.38405797101449274
15.74697714643086,0.7028985507246377,0.7028985507246377,0.9565217391304348,0.38405797101449274
15.89282865622978,0.7028985507246377,0.7028985507246377,0.9565217391304348,0.38405797101449274
16.0400310705682,0.7028985507246377,0.7028985507246377,0.9565217391304348,0.38405797101449274
16.188596901781985,0.7028985507246377,0.7028985507246377,0.9637681159420289,0.391304347826087
16.338538778098613,0.7028985507246377,0.7028985507246377,0.9637681159420289,0.391304347826087
16.48986944471065,0.7028985507246377,0.7028985507246377,0.9710144927536232,0.391304347826087
16.642601764859037,0.7028985507246377,0.7028985507246377,0.9710144927536232,0.391304347826087
16.79674872092653,0.7028985507246377,0.7028985507246377,0.9710144927536232,0.391304347826087
16.952323415541205,0.7028985507246377,0.7028985507246377,0.9710144927536232,0.391304347826087
17.109339072690144,0.7028985507246377,0.7028985507246377,0.9710144927536232,0.391304347826087
17.26780903884356,0.7028985507246377,0.7028985507246377,0.9710144927536232,0.391304347826087
17.42774678408919,0.7028985507246377,0.7028985507246377,0.9710144927536232,0.39855072463768115
17.589165903277326,0.7028985507246377,0.7028985507246377,0.9710144927536232,0.39855072463768115
17.75208011717635,0.7028985507246377,0.7028985507246377,0.9710144927536232,0.39855072463768115
17.916503273639005,0.7028985507246377,0.7101449275362319,0.9710144927536232,0.39855072463768115
18.082449348779516,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
18.249932448161523,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
18.41896680799711,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
18.589566796356873,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
18.761746914391203,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
18.935521797562952,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
19.11090621689138,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
19.287915080207778,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
19.46656343342262,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
19.646866461804457,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
19.828839491270713,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.39855072463768115
20.01249798969037,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.4057971014492754
20.197857568198785,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.4057971014492754
20.384933982524633,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.42028985507246375
20.573743134329128,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.42028985507246375
20.764301072557746,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.42028985507246375
20.956623994804332,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.427536231884058
21.150728248687948,0.7101449275362319,0.7101449275362319,0.9710144927536232,0.427536231884058
21.346630333242445,0.7101449275362319,0.7101449275362319,0.9782608695652174,0.43478260869565216
21.544346900318832,0.7101449275362319,0.7101449275362319,0.9782608695652174,0.43478260869565216
21.7438947560008,0.717391304347826,0.7101449275362319,0.9782608695652174,0.43478260869565216
21.945290862033136,0.717391304347826,0.717391304347826,0.9782608695652174,0.43478260869565216
22.14855233726359,0.717391304347826,0.717391304347826,0.9782608695652174,0.43478260869565216
22.353696459097954,0.717391304347826,0.717391304347826,0.9855072463768116,0.4492753623188406
22.560740664968602,0.717391304347826,0.717391304347826,0.9855072463768116,0.4492753623188406
22.7697025538168,0.7246376811594203,0.717391304347826,0.9855072463768116,0.4492753623188406
22.98059988758851,0.7246376811594203,0.7246376811594203,0.9855072463768116,0.4492753623188406
23.193450592744288,0.7246376811594203,0.7246376811594203,0.9855072463768116,0.45652173913043476
23.408272761782932,0.7246376811594203,0.7246376811594203,0.9855072463768116,0.45652173913043476
23.625084654779464,0.7318840579710145,0.7318840579710145,0.9855072463768116,0.45652173913043476
23.843904700937205,0.7318840579710145,0.7318840579710145,0.9855072463768116,0.463768115942029
24.06475150015424,0.7318840579710145,0.7318840579710145,0.9855072463768116,0.463768115942029
24.287643824604515,0.7318840579710145,0.7318840579710145,0.9855072463768116,0.463768115942029
24.512600620333387,0.7391304347826086,0.7318840579710145,0.9855072463768116,0.463768115942029
24.73964100886813,0.7391304347826086,0.7318840579710145,0.9855072463768116,0.47101449275362317
24.968784288843267,0.7391304347826086,0.7463768115942029,0.9855072463768116,0.4782608695652174
25.200049937640923,0.7391304347826086,0.7463768115942029,0.9855072463768116,0.4782608695652174
25.433457613046496,0.7391304347826086,0.7463768115942029,0.9855072463768116,0.4782608695652174
25.669027154919505,0.7391304347826086,0.7463768115942029,0.9855072463768116,0.4782608695652174
25.906778586880076,0.7391304347826086,0.7463768115942029,0.9855072463768116,0.4782608695652174
26.14673211801092,0.7391304347826086,0.7463768115942029,0.9855072463768116,0.4782608695652174
26.388908144575105,0.7463768115942029,0.7463768115942029,0.9855072463768116,0.4782608695652174
26.633327251749822,0.7463768115942029,0.7536231884057971,0.9855072463768116,0.4782608695652174
26.88001021537606,0.7463768115942029,0.7536231884057971,0.9855072463768116,0.4782608695652174
27.128978003724658,0.7463768115942029,0.7608695652173914,0.9855072463768116,0.4782608695652174
27.380251779278577,0.7536231884057971,0.7608695652173914,0.9855072463768116,0.4782608695652174
27.6338529005317,0.7608695652173914,0.7608695652173914,0.9855072463768116,0.4782608695652174
27.88980292380441,0.7608695652173914,0.7608695652173914,0.9855072463768116,0.4782608695652174
28.1481236050758,0.7608695652173914,0.7608695652173914,0.9855072463768116,0.4782608695652174
28.408836901833027,0.7608695652173914,0.7608695652173914,0.9855072463768116,0.4782608695652174
28.671964974937698,0.7608695652173914,0.7681159420289855,0.9855072463768116,0.4782608695652174
28.937530190509502,0.7608695652173914,0.7681159420289855,0.9855072463768116,0.4782608695652174
29.205555121827466,0.7608695652173914,0.7681159420289855,0.9855072463768116,0.4782608695652174
29.47606255124857,0.7608695652173914,0.7681159420289855,0.9855072463768116,0.4782608695652174
29.749075472144405,0.7681159420289855,0.7753623188405797,0.9855072463768116,0.4782608695652174
30.024617090855493,0.7681159420289855,0.7753623188405797,0.9855072463768116,0.4782608695652174
30.30271082866396,0.7681159420289855,0.7753623188405797,0.9855072463768116,0.4782608695652174
30.583380323784333,0.7681159420289855,0.7753623188405797,0.9855072463768116,0.4782608695652174
30.86664943337273,0.7681159420289855,0.7753623188405797,0.9855072463768116,0.4782608695652174
31.15254223555488,0.7681159420289855,0.7753623188405797,0.9855072463768116,0.4855072463768116
31.441083031472647,0.7681159420289855,0.7753623188405797,0.9855072463768116,0.4855072463768116
31.732296347349763,0.7681159420289855,0.7753623188405797,0.9855072463768116,0.4855072463768116
32.02620693657652,0.7681159420289855,0.7753623188405797,0.9855072463768116,0.4927536231884058
32.32283978181379,0.7681159420289855,0.7753623188405797,0.9855072463768116,0.4927536231884058
32.622220097116696,0.7753623188405797,0.7753623188405797,0.9855072463768116,0.4927536231884058
32.924373330077685,0.7753623188405797,0.7753623188405797,0.9855072463768116,0.4927536231884058
33.229325163989714,0.7753623188405797,0.7753623188405797,0.9855072463768116,0.4927536231884058
33.5371015200293,0.7753623188405797,0.7753623188405797,0.9855072463768116,0.5
33.84772855945981,0.7753623188405797,0.7753623188405797,0.9855072463768116,0.5
34.16123268585528,0.782608695652174,0.782608695652174,0.9855072463768116,0.5
34.47764054734464,0.782608695652174,0.782608695652174,0.9855072463768116,0.5
34.79697903887691,0.782608695652174,0.782608695652174,0.9855072463768116,0.5
35.1192753045073,0.782608695652174,0.782608695652174,0.9855072463768116,0.5
35.44455673970434,0.782608695652174,0.782608695652174,0.9855072463768116,0.5
35.77285099367874,0.782608695652174,0.782608695652174,0.9855072463768116,0.5
36.10418597173337,0.782608695652174,0.782608695652174,0.9855072463768116,0.5
36.43858983763545,0.782608695652174,0.782608695652174,0.9855072463768116,0.5
36.77609101601033,0.782608695652174,0.782608695652174,0.9855072463768116,0.5
37.11671819475765,0.782608695652174,0.7898550724637681,0.9855072463768116,0.5
37.46050032748993,0.7898550724637681,0.7898550724637681,0.9855072463768116,0.5
37.80746663599349,0.7898550724637681,0.7898550724637681,0.9855072463768116,0.5
38.15764661271248,0.7898550724637681,0.7898550724637681,0.9855072463768116,0.5
38.511070023255705,0.7898550724637681,0.7898550724637681,0.9855072463768116,0.5
38.867766908926654,0.7898550724637681,0.7898550724637681,0.9855072463768116,0.5
39.22776758927719,0.7898550724637681,0.7898550724637681,0.9855072463768116,0.5
39.591102664684584,0.7898550724637681,0.7898550724637681,0.9855072463768116,0.5
39.957803018952696,0.7898550724637681,0.7898550724637681,0.9855072463768116,0.5
40.32789982193707,0.7898550724637681,0.7971014492753623,0.9855072463768116,0.5
40.701424532194366,0.7898550724637681,0.7971014492753623,0.9855072463768116,0.5
41.078408899656466,0.7898550724637681,0.7971014492753623,0.9855072463768116,0.5072463768115942
41.45888496832911,0.7898550724637681,0.7971014492753623,0.9855072463768116,0.5072463768115942
41.84288507901582,0.7971014492753623,0.7971014492753623,0.9855072463768116,0.5072463768115942
42.23044187206674,0.7971014492753623,0.7971014492753623,0.9855072463768116,0.5072463768115942
42.62158829015323,0.7971014492753623,0.7971014492753623,0.9855072463768116,0.5072463768115942
43.01635758106795,0.8043478260869565,0.7971014492753623,0.9855072463768116,0.5072463768115942
43.41478330055092,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5144927536231884
43.816899315141924,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5144927536231884
44.22273980505899,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5144927536231884
44.63233926710395,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5144927536231884
45.04573251759459,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5144927536231884
45.462954695323994,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5144927536231884
45.88404126454759,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5217391304347826
46.30902801799739,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5217391304347826
46.73795107992461,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5217391304347826
47.17084690917017,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5289855072463768
47.607752302263684,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5289855072463768
48.048704396551315,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5289855072463768
48.493740673352356,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5289855072463768
48.94289896114529,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5289855072463768
49.396217438783204,0.8043478260869565,0.8043478260869565,0.9855072463768116,0.5289855072463768
49.853734638738935,0.8043478260869565,0.8115942028985508,0.9855072463768116,0.5289855072463768
50.31548945038054,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5289855072463768
50.78152112327673,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5289855072463768
51.2518692705333,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5289855072463768
51.72657387216019,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5289855072463768
52.205675278469755,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5289855072463768
52.689214213506744,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5362318840579711
53.17723177850969,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5434782608695652
53.66976945540476,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5507246376811594
54.16686911033152,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5507246376811594
54.66857299720181,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5579710144927537
55.17492376129126,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5579710144927537
55.68596444286412,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5579710144927537
56.20173848083188,0.8115942028985508,0.8115942028985508,0.9855072463768116,0.5579710144927537
56.72228971644544,0.8188405797101449,0.8115942028985508,0.9855072463768116,0.5579710144927537
57.247662397021784,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5579710144927537
57.77790117970504,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5579710144927537
58.313051135262214,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
58.8531577519145,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
59.398266939203566,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
59.94842503189409,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
60.503678793912215,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
61.06407542232039,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
61.629662551329425,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
62.200488256347114,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
62.776601058065,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
63.35804992658251,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
63.9448842855694,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
64.53715401646701,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
65.13490946272803,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
65.73820143409586,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
66.34708121092348,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
66.96160054853219,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5652173913043478
67.5818116816111,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.572463768115942
68.20776732865686,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.572463768115942
68.83952069645497,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.572463768115942
69.47712548460237,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5797101449275363
70.12063589007181,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5797101449275363
70.77010661181889,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5797101449275363
71.42559285543126,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5797101449275363
72.08715033782136,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5797101449275363
72.7548352919623,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5869565217391305
73.42870447166761,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5869565217391305
74.1088151564157,0.8188405797101449,0.8188405797101449,0.9855072463768116,0.5869565217391305
74.79522515621821,0.8188405797101449,0.8260869565217391,0.9855072463768116,0.5869565217391305
75.48799281653436,0.8260869565217391,0.8260869565217391,0.9855072463768116,0.5869565217391305
76.18717702322995,0.8260869565217391,0.8260869565217391,0.9855072463768116,0.5869565217391305
76.8928372075831,0.8260869565217391,0.8260869565217391,0.9855072463768116,0.5869565217391305
77.6050333513357,0.8260869565217391,0.8260869565217391,0.9855072463768116,0.5869565217391305
78.32382599179196,0.8333333333333334,0.8260869565217391,0.9855072463768116,0.5869565217391305
79.04927622696424,0.8333333333333334,0.8260869565217391,0.9855072463768116,0.5869565217391305
79.78144572076624,0.8333333333333334,0.8260869565217391,0.9855072463768116,0.5869565217391305
80.52039670825474,0.8333333333333334,0.8333333333333334,0.9855072463768116,0.5869565217391305
81.26619200091946,0.8405797101449275,0.8405797101449275,0.9855072463768116,0.5869565217391305
82.01889499202203,0.8405797101449275,0.8405797101449275,0.9855072463768116,0.5869565217391305
82.77856966198476,0.8405797101449275,0.8478260869565217,0.9855072463768116,0.5869565217391305
83.54528058382867,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5869565217391305
84.31909292866256,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5869565217391305
85.10007247122246,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5869565217391305
85.88828559546249,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
86.68379930019779,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
87.4866812047991,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
88.29699955494087,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
89.11482322840202,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
89.94022174092044,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
90.77326525210228,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
91.61402457138516,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
92.46257116405738,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
93.31897715733238,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
94.18331534647952,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
95.05565920101196,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
95.93608287093141,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.5942028985507246
96.82466119303123,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
97.72146969725725,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
98.6265846131282,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
99.54008287621524,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
100.46204213468131,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
101.39254075588153,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
102.3316578330245,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
103.27947319189515,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
104.23606739764011,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
105.20152176161591,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
106.17591834830002,0.8478260869565217,0.8478260869565217,0.9855072463768116,0.6014492753623188
107.15933998226711,0.8478260869565217,0.855072463768116,0.9855072463768116,0.6014492753623188
108.15187025522881,0.855072463768116,0.855072463768116,0.9855072463768116,0.6014492753623188
109.1535935331391,0.855072463768116,0.855072463768116,0.9855072463768116,0.6014492753623188
110.16459496336569,0.855072463768116,0.855072463768116,0.9855072463768116,0.6014492753623188
111.1849604819271,0.855072463768116,0.855072463768116,0.9855072463768116,0.6014492753623188
112.21477682079802,0.855072463768116,0.855072463768116,0.9855072463768116,0.6014492753623188
113.25413151528114,0.855072463768116,0.855072463768116,0.9855072463768116,0.6014492753623188
114.30311291144787,0.855072463768116,0.855072463768116,0.9855072463768116,0.6014492753623188
115.36181017364785,0.855072463768116,0.8623188405797102,0.9855072463768116,0.6014492753623188
116.43031329208767,0.855072463768116,0.8623188405797102,0.9855072463768116,0.6014492753623188
117.50871309048075,0.855072463768116,0.8623188405797102,0.9855072463768116,0.6014492753623188
118.59710123376694,0.855072463768116,0.8623188405797102,0.9855072463768116,0.6014492753623188
119.69557023590428,0.855072463768116,0.8623188405797102,0.9855072463768116,0.6014492753623188
120.8042134677329,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6014492753623188
121.92312516491107,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6014492753623188
123.05240043592616,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6014492753623188
124.19213527017834,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6014492753623188
125.34242654613995,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6014492753623188
126.50337203959037,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6014492753623188
127.67507043192657,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6086956521739131
128.8576213185518,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6086956521739131
130.05112521734085,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6086956521739131
131.25568357718427,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6086956521739131
132.47139878661176,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6086956521739131
133.69837418249466,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6086956521739131
134.93671405883066,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6086956521739131
136.18652367560813,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
137.44790926775366,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
138.7209780541621,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
140.00583824680976,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
141.30259905995337,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
142.61137071941283,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
143.93226447194064,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
145.26539259467813,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
146.61086840469844,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
147.96880626863964,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
149.33932161242518,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
150.72253093107557,0.8623188405797102,0.8623188405797102,0.9855072463768116,0.6159420289855072
152.1185517986105,0.8695652173913043,0.8695652173913043,0.9855072463768116,0.6159420289855072
153.52750287804227,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
154.94950393146317,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
156.3846758302246,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
157.8331405652118,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
159.29502125721228,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
160.77044216738236,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
162.25952870780873,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
163.76240745216873,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
165.27920614648954,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
166.81005372000593,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
168.35508029612024,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6231884057971014
169.9144172034626,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6304347826086957
171.48819698705393,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6304347826086957
173.07655341957258,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6304347826086957
174.67962151272457,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6304347826086957
176.29753752872057,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6304347826086957
177.93043899185773,0.8768115942028986,0.8768115942028986,0.9855072463768116,0.6304347826086957
179.5784647002095,0.8768115942028986,0.8840579710144928,0.9855072463768116,0.6304347826086957
181.24175473742378,0.8768115942028986,0.8840579710144928,0.9855072463768116,0.6304347826086957
182.92045048462938,0.8768115942028986,0.8840579710144928,0.9855072463768116,0.6304347826086957
184.61469463245476,0.8768115942028986,0.8840579710144928,0.9855072463768116,0.6304347826086957
186.324631193156,0.8768115942028986,0.8840579710144928,0.9855072463768116,0.6304347826086957
188.05040551285816,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6304347826086957
189.79216428391015,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6304347826086957
191.55005555735278,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6304347826086957
193.32422875550452,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6304347826086957
195.11483468466164,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6304347826086957
196.92202554791714,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6304347826086957
198.74595495809837,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6304347826086957
200.5867779508234,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6304347826086957
202.44465099768038,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6304347826086957
204.31973201952704,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6304347826086957
206.21218039991425,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
208.12215699863393,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
210.04982416539153,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
211.9953457536071,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
213.95888713434215,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
215.94061521035653,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
217.94069843029558,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
219.95930680300748,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
221.99661191199547,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
224.05278693000182,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
226.12800663372772,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
228.22244741868985,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
230.33628731421314,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
232.4697059985648,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
234.62288481422624,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
236.79600678330763,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
238.98925662310504,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
241.2028207618007,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
243.43688735431104,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
245.691646298279,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
247.96728925021577,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
250.26400964179192,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
252.58200269627847,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
254.9214654451423,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
257.28259674479324,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
259.665597293487,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
262.07066964838526,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
264.498018242772,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
266.9478494034321,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
269.4203713681882,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
271.9157943036019,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6376811594202898
274.43433032283656,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.644927536231884
276.9761935036891,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.644927536231884
279.5415999067856,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.644927536231884
282.1307675939471,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.644927536231884
284.74391664672476,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.644927536231884
287.38126918510665,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.644927536231884
290.04304938639916,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
292.7294835042816,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
295.440799888038,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
298.17722900196736,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
300.9390034449721,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
303.72635797033115,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
306.5395295056527,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
309.3787571730137,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
312.2442823092858,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
315.13634848664793,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
318.05520153329195,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
321.00108955431716,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
323.9742629528196,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
326.9749744511768,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
330.0034791125285,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
333.06003436245885,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
336.1449000108765,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
339.2583382740992,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
342.40061379714257,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
345.57199367621394,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
348.77274748141775,0.8840579710144928,0.8840579710144928,0.9855072463768116,0.6521739130434783
352.00314727966787,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
355.2634676578139,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
358.5539857459817,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
361.874981241128,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
365.22673643081754,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
368.6095362172158,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
372.0236681413066,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
375.4694224073337,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
378.94709190746676,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
382.45697224669993,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
385.9993617679767,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
389.5745615775501,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
393.18287557057704,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
396.82461045694816,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
400.5000757873611,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
404.20958397963057,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
407.9534503452449,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
411.7319931161679,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
415.54553347188755,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
419.39439556671863,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
423.27890655735484,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
427.19939663067765,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
431.15619903182284,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
435.149650092505,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6521739130434783
439.1800892596086,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
443.2478591240396,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
447.3533054498463,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
451.4967772036102,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
455.6786265841064,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
459.8992090522438,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
464.15888336127773,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
468.4580115873045,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
472.7969591600391,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
477.17609489387456,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
481.5957910192351,0.8913043478260869,0.8913043478260869,0.9855072463768116,0.6594202898550725
486.0564232142134,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6594202898550725
490.55837063650455,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6594202898550725
495.1020159556351,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6594202898550725
499.68774538548837,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6594202898550725
504.3159487171359,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6594202898550725
508.98701935196794,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6594202898550725
513.7013543351344,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6594202898550725
518.4593543892913,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6594202898550725
523.2614239486662,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6666666666666666
528.1079711934331,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6666666666666666
532.9994080844087,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6666666666666666
537.9361503980704,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6666666666666666
542.9186177618943,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6666666666666666
547.9472336900287,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6666666666666666
553.0224256192901,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6666666666666666
558.144624945496,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6666666666666666
563.3142670601358,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6666666666666666
568.5317913873754,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6739130434782609
573.7976414214133,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6739130434782609
579.1122647641758,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6739130434782609
584.4761131633632,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6739130434782609
589.8896425508499,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6811594202898551
595.353313081437,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6811594202898551
600.8675891719687,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6811594202898551
606.4329395408062,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6884057971014492
612.0498372476696,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6884057971014492
617.7187597338494,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6884057971014492
623.4401888627864,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6956521739130435
629.2146109610344,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6956521739130435
635.0425168595962,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.6956521739130435
640.924401935645,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.7028985507246377
646.8607661546328,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.7028985507246377
652.8521141127848,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.7028985507246377
658.898955079995,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.7028985507246377
665.0018030431119,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.7101449275362319
671.161176749628,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.717391304347826
677.3775997517752,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.717391304347826
683.6516004510238,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.717391304347826
689.9837121430019,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.717391304347826
696.3744730628222,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.7246376811594203
702.8244264308346,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.7246376811594203
709.3341204987997,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.7246376811594203
715.9041085964889,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.7246376811594203
722.5349491787214,0.8985507246376812,0.8985507246376812,0.9855072463768116,0.7246376811594203
729.2272058728313,0.8985507246376812,0.9057971014492754,0.9855072463768116,0.7246376811594203
735.9814475265764,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
742.7982482564919,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
749.6781874966877,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
756.6218500481056,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
763.6298261282242,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
770.7027114212295,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
777.841107128649,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
785.0456200204509,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
792.3168624866254,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
799.6554525892346,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
807.0620141149499,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
814.5371766280746,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
822.0815755240541,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
829.6958520834906,0.9057971014492754,0.9057971014492754,0.9855072463768116,0.7246376811594203
837.380653526649,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7246376811594203
845.1366330684713,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7246376811594203
852.9644499741025,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7246376811594203
860.8647696149245,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7246376811594203
868.8382635251185,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
876.8856094587427,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
885.0074914473439,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
893.2045998580968,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
901.4776314524918,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
909.8272894455558,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
918.2542835656282,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
926.7593301146883,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
935.3431520292387,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
944.0064789417603,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
952.750047242729,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
961.5746001432095,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
970.4808877380307,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
979.4696670695396,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
988.5417021919574,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
997.6977642363202,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
1006.9386314760271,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
1016.2650893929952,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
1025.677930744422,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7318840579710145
1035.1779556301763,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7391304347826086
1044.7659715608042,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7391304347826086
1054.4427935261685,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7391304347826086
1064.2092440647245,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7391304347826086
1074.0661533334335,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7391304347826086
1084.014359178331,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7391304347826086
1094.0547072057425,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7391304347826086
1104.18805085416,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7391304347826086
1114.415251466788,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7391304347826086
1124.737178364752,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7463768115942029
1135.154708920999,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7463768115942029
1145.6687286348715,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7463768115942029
1156.2801312073755,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7463768115942029
1166.9898186171474,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7463768115942029
1177.7987011971193,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7463768115942029
1188.7076977119034,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7463768115942029
1199.7177354358844,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7463768115942029
1210.8297502320395,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7463768115942029
1222.0446866314887,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7463768115942029
1233.363497913776,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7536231884057971
1244.787146187906,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7536231884057971
1256.3166024741201,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1267.9528467864338,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1279.6968682159415,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1291.549665014884,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1303.512244681509,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1315.5856240457038,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1327.770829355429,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1340.0688963639507,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1352.4808704178754,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1365.0078065460139,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1377.6507695490536,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1390.4108340900696,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1403.2890847858732,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1416.2866162991988,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7608695652173914
1429.4045334317611,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7681159420289855
1442.6439512181573,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7681159420289855
1456.0059950206485,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7681159420289855
1469.4918006248172,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7681159420289855
1483.1025143361044,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7681159420289855
1496.8392930772557,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7681159420289855
1510.7033044866541,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7681159420289855
1524.695727017573,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7753623188405797
1538.8177500383463,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7753623188405797
1553.07057393346,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7753623188405797
1567.455410205595,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7753623188405797
1581.9734815785998,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.782608695652174
1596.6260221014252,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7898550724637681
1611.41427725302,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7898550724637681
1626.3395040481923,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7898550724637681
1641.4029711444664,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7898550724637681
1656.6059589499134,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7898550724637681
1671.94975973199,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7898550724637681
1687.4356777273756,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7898550724637681
1703.0650292528444,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7898550724637681
1718.8391428171456,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7898550724637681
1734.7593592339308,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7898550724637681
1750.827031735725,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7971014492753623
1767.0435260889467,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7971014492753623
1783.4102207100082,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7971014492753623
1799.9285067824765,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7971014492753623
1816.5997883753266,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.7971014492753623
1833.4254825622907,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
1850.4070195423021,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
1867.545842761076,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
1884.8434090337953,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
1902.301188668944,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
1919.9206655932849,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
1937.703337477989,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
1955.650715865949,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
1973.7643263002553,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
1992.0457084538693,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2010.496416260499,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2029.1180180466781,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2047.9120966650855,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2066.880249629082,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2086.0240892485026,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2105.345242766706,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2124.8453524988827,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2144.5260759716675,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2164.3890860640204,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2184.436071149426,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2204.6687352394097,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2225.0887981283695,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2245.697995539774,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2266.498079273693,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2287.490817355702,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2308.6779941871696,0.9057971014492754,0.9057971014492754,0.9927536231884058,0.8043478260869565
2330.0614106969247,0.9130434782608695,0.9057971014492754,0.9927536231884058,0.8043478260869565
2351.6428844943484,0.9130434782608695,0.9057971014492754,0.9927536231884058,0.8043478260869565
2373.424250023866,0.9202898550724637,0.9130434782608695,0.9927536231884058,0.8043478260869565
2395.407358720877,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2417.594079169131,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2439.98629725955,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2462.5859163505465,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2485.3948574297983,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2508.4150592775386,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2531.6484786313554,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2555.097090352507,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2578.7628875938008,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2602.6478819690046,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2626.7541037238357,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2651.083601908539,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2675.6384445520453,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2700.4207188377727,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2725.432531281028,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2750.6760079080645,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2776.153294436801,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2801.866556459195,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2827.817979625341,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2854.0097698292375,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2880.4441533962977,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2907.123377272578,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2934.049709215787,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2961.2254379880346,0.9202898550724637,0.9202898550724637,0.9927536231884058,0.8043478260869565
2988.6528735503825,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3016.3343472591973,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3044.272212064303,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3072.4688427090036,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3100.9266359319267,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3129.6480106707504,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3158.635408267819,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3187.8912926776457,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3217.4181506763716,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3247.218492073129,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3277.294849923382,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3307.6497807442424,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3338.285864731761,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3369.2057059802673,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3400.411932703706,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3431.9071974590424,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3463.6941773717344,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3495.775574363275,0.927536231884058,0.927536231884058,0.9927536231884058,0.8043478260869565
3528.154115380883,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3560.832552629278,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3593.813663804626,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3627.1002523306483,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3660.695147596902,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3694.6012051993025,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3728.8213071828336,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3763.3583622865326,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3798.215306190736,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3833.3951017666013,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3868.9007393279753,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3904.73523688556,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3940.901640403448,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
3977.403024058037,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
4014.242490499322,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
4051.423171114647,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
4088.9482262948604,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
4126.820845702951,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
4165.044248545185,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
4203.6216838447135,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
4242.556430717777,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
4281.851798652411,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
4321.511127789762,0.927536231884058,0.927536231884058,0.9927536231884058,0.8115942028985508
4361.537789208006,0.927536231884058,0.927536231884058,0.9927536231884058,0.8188405797101449
4401.935185208875,0.927536231884058,0.927536231884058,0.9927536231884058,0.8188405797101449
4442.706749606883,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4483.855948021186,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4525.386278170166,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4567.301270168747,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4609.604486828433,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4652.29952396019,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4695.390010680058,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4738.879609717651,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4782.772017727485,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4827.070965603183,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4871.780218794631,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4916.903577628026,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8188405797101449
4962.444877628914,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5008.407989848212,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5054.79682119124,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5101.6153147498335,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5148.867450137493,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5196.557243827658,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5244.688749495119,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5293.266058360561,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5342.293299538353,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5391.7746403875,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5441.714286865893,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5492.116483887789,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5542.985515684669,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5594.325706169378,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5646.141419303667,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5698.437059469142,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5751.217071841614,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5804.485942768978,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5858.248200152536,0.9347826086956522,0.9347826086956522,0.9927536231884058,0.8260869565217391
5912.508413831875,0.9347826086956522,0.9420289855072463,0.9927536231884058,0.8333333333333334
5967.271195973317,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8333333333333334
6022.541201461928,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8333333333333334
6078.32312829723,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8333333333333334
6134.621717992506,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8333333333333334
6191.441755977841,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8333333333333334
6248.788072006894,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8333333333333334
6306.6655405674055,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8333333333333334
6365.079081295571,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8333333333333334
6424.033659394191,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8333333333333334
6483.534286054721,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8333333333333334
6543.586018883236,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8478260869565217
6604.193962330305,0.9420289855072463,0.9420289855072463,0.9927536231884058,0.8478260869565217
6665.363268124914,0.9492753623188406,0.9492753623188406,0.9927536231884058,0.8478260869565217
6727.099135712337,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
6789.406812696106,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
6852.291595284064,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
6915.758828738525,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
6979.81390783066,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7044.462277299037,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7109.709432312431,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7175.560918936929,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7242.022334607315,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7309.099328602911,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7376.79760252773,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7445.122910795136,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7514.08106111697,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7583.677914997191,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7653.919388230148,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7724.8114514034005,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8478260869565217
7796.360130405229,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.855072463768116
7868.571506936852,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.855072463768116
7941.45171902934,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.855072463768116
8015.006961565405,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8623188405797102
8089.243486805938,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8623188405797102
8164.167604921464,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8623188405797102
8239.78568452852,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8623188405797102
8316.104153230961,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8623188405797102
8393.129498166365,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8695652173913043
8470.868266557402,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8695652173913043
8549.327066268375,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
8628.512566366895,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
8708.431497690724,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
8789.090653419955,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
8870.496889654403,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
8952.657125996391,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9035.57834613893,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9119.267598459299,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9203.73199661822,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9288.978720164498,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9375.015015145289,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9461.848194722003,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9549.485639791967,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9637.934799615785,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9727.203192450537,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9817.29840618884,0.9565217391304348,0.9565217391304348,0.9927536231884058,0.8768115942028986
9908.228099003798,0.9637681159420289,0.9637681159420289,0.9927536231884058,0.8768115942028986
10000.0,0.9637681159420289,0.9637681159420289,0.9927536231884058,0.8768115942028986


==> data/results/maros_meszaros_problems_high_accuracy/polish_statistics.csv <==
mean_time_increase,median_time_increase,max_time_increase,std_time_increase,percentage_of_success
8.764096543131462,1.5512316731758014,76.36412198149225,17.148141129176732,37.903225806451616


==> data/results/maros_meszaros_problems_high_accuracy/ratio_setup_solve.csv <==
mean_ratio,median_ratio,std_ratio,max_ratio
39.5550440062361,2.8876128220179673,67.40370591384817,326.1114822237067


==> data/results/maros_meszaros_problems_high_accuracy/rho_updates.csv <==
mean_rho_updates,median_rho_updates,max_rho_updates,std_rho_updates
33.45161290322581,2.0,2498.0,237.59834482828467


==> data/results/parametric_problems/OSQP no warmstart/Lasso/n100.csv <==
status,run_time,iter
solved,0.24318367200000002,100
solved,0.204959947,75
solved,0.222275432,100
solved,0.260152541,125
solved,0.260566982,125
solved,0.27253021,125
solved,0.261429844,125
solved,0.27024310100000004,125
solved,0.271445775,125
solved,0.273757418,125
solved,0.260084066,125
solved,0.23786094,100
solved,0.23792137400000002,100
solved,0.297252062,150
solved,0.278017858,125
solved,0.30857979999999996,150
solved,0.293813432,150
solved,0.32355565399999997,175
solved,0.228957514,100
solved,0.299957874,125
solved,0.338097544,175
solved,0.26989553899999996,125
solved,0.364360428,175
solved,0.403650701,200
solved,0.375273455,200
solved,0.43841198,200
solved,0.41312805,175
solved,0.336286195,150
solved,0.343601347,175
solved,0.410839513,225
solved,0.410633625,225
solved,0.45659386599999996,250
solved,0.42047140000000005,225
solved,0.304928431,150
solved,0.40910219400000003,225
solved,0.380754279,200
solved,0.418065262,225
solved,0.37979807000000004,200
solved,0.394931882,200
solved,0.42746342299999995,225
solved,0.38842617700000004,200
solved,0.388043653,200
solved,0.309496921,150
solved,0.386084247,200
solved,0.382761285,200
solved,0.548655412,300
solved,0.536367731,300
solved,0.39259831599999995,200
solved,0.39519583199999997,200
solved,0.38509127800000004,200
solved,0.538916506,300
solved,0.5505369290000001,300
solved,0.536931737,300
solved,0.499905794,275
solved,0.536943555,300
solved,0.574759057,325
solved,0.461938885,250
solved,0.496933829,275
solved,0.462182584,250
solved,0.493181376,275
solved,0.456690025,250
solved,0.458885666,250
solved,0.583097628,325
solved,0.53260429,300
solved,0.53390782,300
solved,0.5705622300000001,325
solved,0.588342075,325
solved,0.432692729,225
solved,0.536416465,300
solved,0.538333814,300
solved,0.461936883,250
solved,0.502303602,275
solved,0.6183656710000001,350
solved,0.573089839,325
solved,0.643159512,375
solved,0.6068803859999999,350
solved,0.569745881,325
solved,0.49342800200000003,275
solved,0.496174799,275
solved,0.49438589,275
solved,0.536552835,300
solved,0.45770643499999997,250
solved,0.499528696,275
solved,0.386249181,200
solved,0.384782394,200
solved,0.464958832,250
solved,0.458982297,250
solved,0.428109744,225
solved,0.520698785,275
solved,0.509162473,275
solved,0.510321318,275
solved,0.47594782999999996,250
solved,0.428438912,225
solved,0.578818982,325
solved,0.428987271,225
solved,0.352212484,175
solved,0.42570181300000004,225
solved,0.461456013,250
solved,0.541910265,300
solved,0.540543445,300


==> data/results/parametric_problems/OSQP no warmstart/Lasso/n150.csv <==
status,run_time,iter
solved,0.647094459,100
solved,0.5812582740000001,100
solved,0.547314512,100
solved,0.6086195,100
solved,0.533615769,100
solved,0.499679409,100
solved,0.520790219,100
solved,0.7980048609999999,125
solved,0.660381746,125
solved,0.825993781,125
solved,0.722556514,125
solved,0.653483516,100
solved,0.740123758,125
solved,0.68604189,125
solved,0.5577434370000001,125
solved,0.718346359,150
solved,0.741352453,150
solved,0.5601542239999999,100
solved,0.630787279,125
solved,0.608575189,125
solved,0.642940651,150
solved,0.732601246,175
solved,0.601782005,125
solved,0.736619946,175
solved,0.750880682,175
solved,0.785594023,175
solved,0.835305635,175
solved,0.8318900889999999,200
solved,0.774953849,175
solved,0.8291082759999999,200
solved,1.080333587,175
solved,0.995595975,225
solved,0.922577348,225
solved,0.9944029080000001,225
solved,0.923373718,200
solved,0.797873955,175
solved,0.983399183,225
solved,1.034410834,250
solved,1.0804808879999999,250
solved,1.0317686419999998,250
solved,1.092046405,275
solved,1.100652443,275
solved,1.074743298,250
solved,1.114708682,275
solved,1.1952420970000002,275
solved,1.073453859,275
solved,1.183543941,300
solved,1.1478591059999999,300
solved,1.266532424,325
solved,1.099110426,275
solved,0.975330023,225
solved,1.111928315,275
solved,1.15041762,300
solved,1.216886107,300
solved,1.11259967,275
solved,1.324349502,325
solved,1.5007776800000001,350
solved,1.12809426,275
solved,1.190256025,300
solved,1.106872,275
solved,1.420417784,350
solved,1.364279472,325
solved,1.468011972,350
solved,1.459746938,350
solved,1.222575622,275
solved,1.236516137,250
solved,1.2583368240000001,250
solved,1.413570256,325
solved,1.277126244,275
solved,1.33166491,300
solved,1.219307586,300
solved,1.1956814,300
solved,1.204092034,300
solved,1.269843975,300
solved,1.212499942,300
solved,1.131136438,275
solved,1.2228395760000002,300
solved,1.133813899,275
solved,1.202617402,300
solved,1.1973354980000002,300
solved,0.986711724,225
solved,1.149359548,275
solved,1.238243827,300
solved,1.466524412,350
solved,0.970948031,225
solved,1.058016589,250
solved,1.15501267,275
solved,1.131700232,275
solved,1.257165995,300
solved,1.041084219,250
solved,1.243365563,300
solved,1.194698555,275
solved,1.216150808,275
solved,1.164556604,275
solved,1.113114147,275
solved,1.239240938,300
solved,1.313083655,300
solved,1.175513496,300
solved,1.1715631659999999,275
solved,1.096833982,275


==> data/results/parametric_problems/OSQP no warmstart/Lasso/n200.csv <==
status,run_time,iter
solved,1.159290555,125
solved,1.1286742920000001,125
solved,1.123867724,125
solved,1.35253519,125
solved,1.338844566,150
solved,1.196798583,125
solved,1.168500379,150
solved,1.163780036,150
solved,1.232508199,150
solved,1.163102076,150
solved,1.288797709,175
solved,1.3686555560000002,175
solved,1.2978168069999998,175
solved,1.2922196320000001,175
solved,1.412018128,175
solved,1.438103989,175
solved,1.572386739,200
solved,1.259990824,150
solved,1.2595873690000001,150
solved,1.551390315,200
solved,1.443521708,200
solved,1.433640218,200
solved,1.682202157,225
solved,1.730075686,225
solved,1.5136611629999999,150
solved,1.71683353,200
solved,1.871057667,250
solved,1.773211967,250
solved,1.69461321,200
solved,2.037397172,250
solved,1.8365932590000003,250
solved,1.854282124,275
solved,1.9725460049999999,275
solved,1.946367416,275
solved,2.122279412,300
solved,2.175633545,300
solved,2.0525034690000004,275
solved,2.176776292,325
solved,2.1513278430000002,300
solved,2.4054456340000003,350
solved,2.233402033,325
solved,2.267654888,300
solved,2.278070575,325
solved,2.249044669,300
solved,2.7133467540000002,375
solved,2.627650862,350
solved,2.6045914669999997,375
solved,2.592570532,350
solved,2.03849469,275
solved,1.8053104830000002,250
solved,1.8656418989999999,275
solved,2.445284223,375
solved,2.365978531,350
solved,1.961450985,275
solved,2.099478629,300
solved,2.631064464,400
solved,2.174879176,300
solved,1.860340655,250
solved,2.197654795,275
solved,2.2248430260000003,275
solved,2.154969257,300
solved,2.3569227030000004,350
solved,2.573644445,375
solved,2.549652305,375
solved,2.4326363399999997,350
solved,2.5491234179999998,375
solved,2.776200626,350
solved,2.825257948,375
solved,2.479585415,350
solved,2.4424902260000003,350
solved,2.214571454,300
solved,2.5259445620000003,350
solved,2.595312976,350
solved,2.170710884,300
solved,2.420192954,350
solved,2.340139004,350
solved,2.970423565,400
solved,2.517111758,325
solved,3.479971712,450
solved,3.6724684709999997,500
solved,2.1987190429999997,275
solved,3.100880819,425
solved,2.9744095550000003,425
solved,2.26323498,300
solved,2.825912556,400
solved,1.981534449,250
solved,1.8696420420000002,250
solved,1.9694784969999999,250
solved,2.292674284,300
solved,2.1815255860000002,275
solved,2.3788929750000003,300
solved,2.390136513,300
solved,2.664997261,375
solved,2.652289156,350
solved,2.221371231,300
solved,2.383810394,325
solved,2.269923827,300
solved,2.556513399,350
solved,2.617287079,350
solved,2.445643536,350


==> data/results/parametric_problems/OSQP no warmstart/Lasso/n50.csv <==
status,run_time,iter
solved,0.179517221,100
solved,0.17213195199999998,100
solved,0.173543162,100
solved,0.177831023,100
solved,0.17990396800000003,100
solved,0.181728999,100
solved,0.17976167699999998,100
solved,0.189792665,125
solved,0.18947379199999997,125
solved,0.189336214,125
solved,0.188686148,125
solved,0.190119657,125
solved,0.19127787400000001,125
solved,0.182221476,100
solved,0.189618281,125
solved,0.19123922000000002,125
solved,0.190865783,125
solved,0.190355383,125
solved,0.19028867100000002,125
solved,0.199588519,150
solved,0.199566187,150
solved,0.199538294,150
solved,0.19984976999999998,150
solved,0.2114744,175
solved,0.209434425,175
solved,0.21178094199999997,175
solved,0.21076639200000002,175
solved,0.211033838,175
solved,0.21231107999999999,175
solved,0.211814059,175
solved,0.219291016,200
solved,0.21197148700000001,175
solved,0.211840646,175
solved,0.219643613,200
solved,0.229872067,225
solved,0.212476693,175
solved,0.230206213,225
solved,0.2300415,225
solved,0.229711609,225
solved,0.230063387,225
solved,0.22998984900000002,225
solved,0.229886139,225
solved,0.23903266499999998,250
solved,0.238936591,250
solved,0.239451188,250
solved,0.229465784,225
solved,0.21224669499999999,175
solved,0.238817155,250
solved,0.24988474500000002,275
solved,0.248775914,275
solved,0.258381457,300
solved,0.257779457,300
solved,0.249145818,275
solved,0.25746650800000004,300
solved,0.258080406,300
solved,0.271283349,325
solved,0.268558761,325
solved,0.27174451899999996,325
solved,0.27064577,325
solved,0.270881772,325
solved,0.27039951100000004,325
solved,0.22308356,200
solved,0.28388015099999997,225
solved,0.271134973,325
solved,0.27061231399999996,325
solved,0.27009490199999997,325
solved,0.270769843,325
solved,0.271908986,325
solved,0.27154631100000004,325
solved,0.271305464,325
solved,0.22209806,200
solved,0.270443392,325
solved,0.270895782,325
solved,0.222128787,200
solved,0.288892702,375
solved,0.287564447,375
solved,0.221990545,200
solved,0.22206268,200
solved,0.23184400100000002,225
solved,0.221003743,200
solved,0.221584216,200
solved,0.22092206200000003,200
solved,0.220790061,200
solved,0.220710442,200
solved,0.22140747,200
solved,0.221031941,200
solved,0.21284272199999998,175
solved,0.220869742,200
solved,0.221591439,200
solved,0.211534781,175
solved,0.22114537099999998,200
solved,0.22095209300000002,200
solved,0.22107579600000002,200
solved,0.221470876,200
solved,0.211734209,175
solved,0.211249197,175
solved,0.21133805100000003,175
solved,0.21141899000000003,175
solved,0.21199456500000002,175
solved,0.220749366,200


==> data/results/parametric_problems/OSQP no warmstart/MPC/n20.csv <==
status,run_time,iter
solved,0.008166798,100
solved,0.00761827,100
solved,0.018411806000000003,100
solved,0.007541335,100
solved,0.007538135,100
solved,0.007553534000000001,100
solved,0.007552657999999999,100
solved,0.007536091,100
solved,0.007508197,100
solved,0.007599341000000001,100
solved,0.007577779,100
solved,0.007512889,100
solved,0.0075642669999999995,100
solved,0.007605329,100
solved,0.007518792,100
solved,0.0074653340000000006,100
solved,0.00757336,100
solved,0.007606711,100
solved,0.007515097,100
solved,0.007501031,100
solved,0.0075079050000000005,100
solved,0.007547086000000001,100
solved,0.007534658999999999,100
solved,0.007516401,100
solved,0.007589243000000001,100
solved,0.0075960839999999995,100
solved,0.00751308,100
solved,0.007909331,100
solved,0.007883498,100
solved,0.008098497999999999,100
solved,0.007517272,100
solved,0.007445229,100
solved,0.007493738999999999,100
solved,0.007561725,100
solved,0.007532375000000001,100
solved,0.007498368,100
solved,0.007591723999999999,100
solved,0.007465385000000001,100
solved,0.007540884,100
solved,0.00755085,100
solved,0.007556154,100
solved,0.007629401,100
solved,0.007474306,100
solved,0.007492158,100
solved,0.0074733609999999995,100
solved,0.007481389000000001,100
solved,0.007533140000000001,100
solved,0.007527639,100
solved,0.00746536,100
solved,0.007518996,100
solved,0.007524561000000001,100
solved,0.007595832,100
solved,0.007492551,100
solved,0.007555318,100
solved,0.007508869,100
solved,0.007482727,100
solved,0.007625455,100
solved,0.007609886,100
solved,0.007582608,100
solved,0.007482596,100
solved,0.007434935,100
solved,0.007435016000000001,100
solved,0.007494735,100
solved,0.007631758000000001,100
solved,0.007517101,100
solved,0.007551049000000001,100
solved,0.007480015,100
solved,0.006205963,75
solved,0.006232423999999999,75
solved,0.006164286,75
solved,0.006182656999999999,75
solved,0.006265208,75
solved,0.0061815130000000005,75
solved,0.006174099000000001,75
solved,0.006203380999999999,75
solved,0.006174061999999999,75
solved,0.006214694,75
solved,0.006194919,75
solved,0.006211079,75
solved,0.006234961000000001,75
solved,0.0061876529999999996,75
solved,0.006195315,75
solved,0.0062293109999999995,75
solved,0.0062717400000000005,75
solved,0.006205072,75
solved,0.006175853,75
solved,0.006171114,75
solved,0.006236238,75
solved,0.006194145999999999,75
solved,0.006190701,75
solved,0.006136445999999999,75
solved,0.00486744,50
solved,0.004861239,50
solved,0.004872891,50
solved,0.004885944,50
solved,0.0048378380000000006,50
solved,0.004818268,50
solved,0.004935922000000001,50
solved,0.004893041,50
solved,0.004901609,50


==> data/results/parametric_problems/OSQP no warmstart/MPC/n40.csv <==
status,run_time,iter
solved,0.054374076,75
solved,0.028406261,100
solved,0.028588306,100
solved,0.024222646,75
solved,0.024272037,75
solved,0.024297131,75
solved,0.021612978,75
solved,0.012515815,25
solved,0.012553561999999999,25
solved,0.012579954,25
solved,0.012502898000000002,25
solved,0.012588700000000001,25
solved,0.012580602,25
solved,0.012475329,25
solved,0.012533446,25
solved,0.012514056,25
solved,0.012634937999999998,25
solved,0.012543078999999999,25
solved,0.012583734,25
solved,0.012487644999999999,25
solved,0.012732074,25
solved,0.012615208,25
solved,0.012553197999999998,25
solved,0.012648906,25
solved,0.012611061,25
solved,0.012620909,25
solved,0.012740075,25
solved,0.012620100999999998,25
solved,0.012494815,25
solved,0.012519248,25
solved,0.012447597,25
solved,0.012559032999999999,25
solved,0.012504338,25
solved,0.01255619,25
solved,0.012430891999999999,25
solved,0.012529137,25
solved,0.012266213000000002,25
solved,0.012378341000000001,25
solved,0.012489242000000001,25
solved,0.012425017,25
solved,0.012428336000000002,25
solved,0.012467831000000002,25
solved,0.012289206,25
solved,0.012543277999999998,25
solved,0.012449176,25
solved,0.012568258,25
solved,0.012380601,25
solved,0.012403456,25
solved,0.012568325000000002,25
solved,0.012365415000000001,25
solved,0.012393307999999999,25
solved,0.012372378,25
solved,0.012518204,25
solved,0.012422171,25
solved,0.012311716,25
solved,0.012379723,25
solved,0.012383822999999999,25
solved,0.012466444,25
solved,0.012518483,25
solved,0.012341458999999999,25
solved,0.012421545999999999,25
solved,0.012450669000000001,25
solved,0.01227606,25
solved,0.012327881,25
solved,0.012314249999999999,25
solved,0.012541809000000001,25
solved,0.012488052,25
solved,0.012592557,25
solved,0.012516629000000001,25
solved,0.012489201,25
solved,0.01248015,25
solved,0.012395765,25
solved,0.012548513,25
solved,0.012397561999999999,25
solved,0.012480213,25
solved,0.012376360999999999,25
solved,0.012466419,25
solved,0.012464932000000001,25
solved,0.012492878999999998,25
solved,0.012509789,25
solved,0.012310544,25
solved,0.012457823,25
solved,0.012362928999999998,25
solved,0.012462177,25
solved,0.012409394,25
solved,0.012541556999999998,25
solved,0.012524434000000001,25
solved,0.012392705,25
solved,0.012498584,25
solved,0.012458288,25
solved,0.012304637,25
solved,0.012411690999999999,25
solved,0.012618523999999999,25
solved,0.012563227,25
solved,0.012637464,25
solved,0.012350904,25
solved,0.012302912999999999,25
solved,0.012383208,25
solved,0.012443077,25
solved,0.012572184,25


==> data/results/parametric_problems/OSQP no warmstart/MPC/n60.csv <==
status,run_time,iter
solved,0.097493626,175
solved,0.08546177299999999,150
solved,0.066660016,100
solved,0.075883121,125
solved,0.07531532299999999,125
solved,0.075636516,125
solved,0.076519195,100
solved,0.056832043,75
solved,0.057220666,75
solved,0.057012063,75
solved,0.030539314,25
solved,0.030500019000000003,25
solved,0.030673323,25
solved,0.030572139,25
solved,0.030917003000000002,25
solved,0.030722066,25
solved,0.030532112,25
solved,0.030417556999999998,25
solved,0.030446042,25
solved,0.030458394,25
solved,0.030256950999999997,25
solved,0.030384027,25
solved,0.03031983,25
solved,0.030196991,25
solved,0.030515811000000004,25
solved,0.030615006,25
solved,0.030345431,25
solved,0.030460741,25
solved,0.03041982,25
solved,0.030415486,25
solved,0.030160594,25
solved,0.030825230000000002,25
solved,0.030902227999999997,25
solved,0.030648796,25
solved,0.030270740999999997,25
solved,0.030399781,25
solved,0.030448181999999997,25
solved,0.030374667,25
solved,0.030434799,25
solved,0.03052316,25
solved,0.030325998,25
solved,0.030301769,25
solved,0.030531595,25
solved,0.030813195,25
solved,0.030801326,25
solved,0.030452925999999998,25
solved,0.030603646999999998,25
solved,0.030757024,25
solved,0.030649692,25
solved,0.030355227999999998,25
solved,0.03040578,25
solved,0.030628103000000004,25
solved,0.030378294,25
solved,0.03049707,25
solved,0.030295395000000003,25
solved,0.030374859,25
solved,0.030414443,25
solved,0.03041836,25
solved,0.030303667,25
solved,0.030486605,25
solved,0.030232955,25
solved,0.030839322,25
solved,0.030314471,25
solved,0.03050207,25
solved,0.030285607,25
solved,0.030388935,25
solved,0.030353338,25
solved,0.030328486,25
solved,0.030275094000000002,25
solved,0.030395111000000002,25
solved,0.030476462000000003,25
solved,0.030540062,25
solved,0.030265327,25
solved,0.030301438,25
solved,0.030312645,25
solved,0.030493331000000002,25
solved,0.030319464999999997,25
solved,0.030287193000000004,25
solved,0.030260884000000002,25
solved,0.03031484,25
solved,0.030502991,25
solved,0.030466418,25
solved,0.030390627000000003,25
solved,0.030199952,25
solved,0.030382655,25
solved,0.030284839,25
solved,0.030426185,25
solved,0.030387123000000002,25
solved,0.030232494999999998,25
solved,0.030224647,25
solved,0.030038130000000003,25
solved,0.029980032,25
solved,0.029782267,25
solved,0.030096193,25
solved,0.030199385,25
solved,0.030397067,25
solved,0.030488001,25
solved,0.030502346,25
solved,0.030287818,25
solved,0.030364225,25


==> data/results/parametric_problems/OSQP no warmstart/MPC/n80.csv <==
status,run_time,iter
solved,0.197312196,150
solved,0.139833486,125
solved,0.12396549800000001,100
solved,0.10752614199999999,75
solved,0.108443349,75
solved,0.109260718,75
solved,0.109323076,75
solved,0.109304028,75
solved,0.109358987,75
solved,0.10978680400000002,75
solved,0.10947098999999999,75
solved,0.060263812,25
solved,0.060089006,25
solved,0.059910714000000004,25
solved,0.059701147,25
solved,0.059972238,25
solved,0.060880378,25
solved,0.059815701,25
solved,0.059801278,25
solved,0.059859109,25
solved,0.059945468,25
solved,0.059756162,25
solved,0.060167653,25
solved,0.059931999,25
solved,0.059594242,25
solved,0.059848612,25
solved,0.05949149,25
solved,0.05957651,25
solved,0.059673001,25
solved,0.059977562,25
solved,0.059178373,25
solved,0.059525935,25
solved,0.059369006,25
solved,0.059330967,25
solved,0.06008782,25
solved,0.059866792,25
solved,0.059956534,25
solved,0.060047004,25
solved,0.059913675,25
solved,0.060154779,25
solved,0.061491687,25
solved,0.059644358,25
solved,0.059659573,25
solved,0.059493294,25
solved,0.059250721000000006,25
solved,0.059643618999999995,25
solved,0.059615862,25
solved,0.059310476,25
solved,0.059420139000000004,25
solved,0.059940862,25
solved,0.059463514,25
solved,0.059771122999999995,25
solved,0.060253544,25
solved,0.060283514999999996,25
solved,0.060615459999999996,25
solved,0.060437717,25
solved,0.060486058,25
solved,0.060531098000000005,25
solved,0.060869864,25
solved,0.060579011,25
solved,0.060490497000000004,25
solved,0.06085034,25
solved,0.060936951,25
solved,0.06099575,25
solved,0.060751376999999995,25
solved,0.060372814000000004,25
solved,0.060306696,25
solved,0.059989943000000004,25
solved,0.060806663999999996,25
solved,0.06009561,25
solved,0.059864853999999995,25
solved,0.060399895,25
solved,0.060200222,25
solved,0.060097132,25
solved,0.060246392999999995,25
solved,0.060293196,25
solved,0.060181678,25
solved,0.059715752999999996,25
solved,0.060132396000000005,25
solved,0.059708755,25
solved,0.059534628000000006,25
solved,0.060456198,25
solved,0.060131620999999996,25
solved,0.060122889,25
solved,0.059989323,25
solved,0.060022933,25
solved,0.060185851,25
solved,0.060109866,25
solved,0.060141867,25
solved,0.060169485,25
solved,0.059808028,25
solved,0.060238537999999994,25
solved,0.059715776,25
solved,0.059813124,25
solved,0.059864983999999996,25
solved,0.059079277,25
solved,0.059929985,25
solved,0.059932493999999996,25
solved,0.059980003,25
solved,0.060438718,25


==> data/results/parametric_problems/OSQP no warmstart/Portfolio/n100.csv <==
status,run_time,iter,obj_val
solved,0.229253977,125,-3.8360884827628268
solved,0.228049649,125,-3.1966364177638185
solved,0.230419776,125,-2.8889846330180706
solved,0.225982835,125,-2.5713144420873157
solved,0.224129124,125,-2.0647916921176397
solved,0.197766292,100,-1.912228036013032
solved,0.167790598,75,-1.8880905757451514
solved,0.19550458399999998,100,-1.41727589058185
solved,0.196053756,100,-1.229239818669445
solved,0.167411125,75,-1.4109112200447915
solved,0.16784216799999999,75,-1.125716384511442
solved,0.167737619,75,-1.0429111694781772
solved,0.169016148,75,-0.9793614449048138
solved,0.168695397,75,-0.8279495665489923
solved,0.167529292,75,-0.7661927207598082
solved,0.168032303,75,-0.7785764715470156
solved,0.168395863,75,-0.7919839456530011
solved,0.1963998,100,-0.6609396958973779
solved,0.168084392,75,-0.7153756045108582
solved,0.168056449,75,-0.6983025390651164
solved,0.168438386,75,-0.6718157110485953
solved,0.173394685,75,-0.6585884463663754
solved,0.204463838,75,-0.6521765835138177
solved,0.167416738,75,-0.6448169009813111
solved,0.16689706199999998,75,-0.6248744789436851
solved,0.167529041,75,-0.6115774559189119
solved,0.195486606,100,-0.5506995532627678
solved,0.167172177,75,-0.5374590516538253
solved,0.167871141,75,-0.5718041086561465
solved,0.167980548,75,-0.5835606828922691
solved,0.16840022,75,-0.6575199330195914
solved,0.16744904900000002,75,-0.5972285877142657
solved,0.167106709,75,-0.5708103983751346
solved,0.170419612,75,-0.5758886299138395
solved,0.169333227,75,-0.5974366884330988
solved,0.169499515,75,-0.6481265220937026
solved,0.168006217,75,-0.6029347142316759
solved,0.170330562,75,-0.6090510082329313
solved,0.171257791,75,-0.585087076915596
solved,0.169088023,75,-0.5644468177283408
solved,0.167839929,75,-0.6108963732439069
solved,0.167494989,75,-0.613702591751431
solved,0.166815919,75,-0.5948554204353842
solved,0.166794581,75,-0.5720364184023629
solved,0.165892172,75,-0.5696230378371699
solved,0.166273099,75,-0.5538913425819142
solved,0.167120853,75,-0.5491804359663243
solved,0.166252112,75,-0.5693332578153248
solved,0.195207644,100,-0.522724705557101
solved,0.19521518300000001,100,-0.5485809070065727
solved,0.195243318,100,-0.5337106798802529
solved,0.19532681500000001,100,-0.5581543841964427
solved,0.167201985,75,-0.6143892994079763
solved,0.168961732,75,-0.5776137961786516
solved,0.169192206,75,-0.6091426849724731
solved,0.168882775,75,-0.5422276812357176
solved,0.168997976,75,-0.5926243257496172
solved,0.169457535,75,-0.5799818549917649
solved,0.169708519,75,-0.5650164276524898
solved,0.169848383,75,-0.5709968215529739
solved,0.16839642100000002,75,-0.6158410380460141
solved,0.2363507,100,-0.47634967570718756
solved,0.16962987200000001,75,-0.5279164018503418
solved,0.168160746,75,-0.5806209981382391
solved,0.16857897,75,-0.5581240049264425
solved,0.17048371,75,-0.5450941270312958
solved,0.169760762,75,-0.5526592217177181
solved,0.169644771,75,-0.561365515185386
solved,0.169538421,75,-0.5588458070818115
solved,0.171592038,75,-0.5580184305860376
solved,0.16936679100000002,75,-0.5852106480980035
solved,0.169704351,75,-0.574325032257991
solved,0.168483733,75,-0.5455639102142363
solved,0.16808142199999998,75,-0.5653552980885345
solved,0.16921233,75,-0.5922794896555773
solved,0.168495437,75,-0.5866420208336129
solved,0.167894079,75,-0.5564892663385517
solved,0.16686259,75,-0.5744972791295695
solved,0.16675849399999998,75,-0.5819248383328962
solved,0.166812806,75,-0.6150153899447223
solved,0.166348603,75,-0.6343206418573015
solved,0.166111708,75,-0.6206671078205048
solved,0.165816831,75,-0.6491150890702753
solved,0.166204126,75,-0.6178786471261355
solved,0.166495106,75,-0.5780066748700958
solved,0.166645136,75,-0.551981818436654
solved,0.167213116,75,-0.596278735029595
solved,0.193258914,100,-0.5100732092989045
solved,0.166829794,75,-0.5706998295494174
solved,0.16831065,75,-0.5435675713893735
solved,0.167836405,75,-0.5765957350244622
solved,0.167195238,75,-0.6109895047924035
solved,0.167683681,75,-0.5896107294624198
solved,0.16730962,75,-0.6136519876776648
solved,0.16811230700000002,75,-0.5449387396391324
solved,0.168536665,75,-0.5294182899191305
solved,0.168668951,75,-0.5580950097113427
solved,0.167507097,75,-0.5562359635900072
solved,0.166868779,75,-0.5580295108222165
solved,0.167549549,75,-0.5969744548144905
solved,0.166714235,75,-0.5925144255775918
solved,0.16642793,75,-0.5823350543095113
solved,0.166574727,75,-0.6003379828607983
solved,0.166146177,75,-0.5716022326266492
solved,0.166228308,75,-0.5380116388659599
solved,0.166132245,75,-0.5427892799593796
solved,0.16565889,75,-0.5521677292204984
solved,0.166122155,75,-0.5558118099819872
solved,0.165992393,75,-0.5503412335973694
solved,0.167639451,75,-0.563740224253933
solved,0.16588577300000001,75,-0.5067815430696344
solved,0.16808352199999999,75,-0.5606165145273083
solved,0.167823843,75,-0.6191237388225497
solved,0.167551059,75,-0.5951302729191361
solved,0.167605872,75,-0.5677582519964431
solved,0.167557311,75,-0.5843567707415224
solved,0.16644618,75,-0.5405627888394489
solved,0.164981646,75,-0.5874822955113791
solved,0.164875778,75,-0.5853227074213276
solved,0.165709716,75,-0.5679373504325596
solved,0.165676025,75,-0.5718629284754536
solved,0.230044737,75,-0.6221830093681886
solved,0.17164612299999998,75,-0.6413561873168931
solved,0.168649727,75,-0.6231779741910949
solved,0.19701027699999998,100,-0.4972938824122378
solved,0.196934662,100,-0.5259414342089425
solved,0.196434736,100,-0.5484341584322093
solved,0.19603673600000002,100,-0.5245474598851474
solved,0.167390455,75,-0.65823477942573
solved,0.167344344,75,-0.6293930936682903
solved,0.168498145,75,-0.6416304139997384
solved,0.168232907,75,-0.6611558022006204
solved,0.166184053,75,-0.5785632668912546
solved,0.16614088999999999,75,-0.5036815441084581
solved,0.16848711300000002,75,-0.5840403438999093
solved,0.16631426,75,-0.5289535756723589
solved,0.16615715,75,-0.5792810128462812
solved,0.16706657600000002,75,-0.592594976372267
solved,0.166927016,75,-0.582754565353512
solved,0.169711353,75,-0.5576910927575259
solved,0.17078408,75,-0.556054364634291
solved,0.169058499,75,-0.5685341172722485
solved,0.170045911,75,-0.5628918107540011
solved,0.169722421,75,-0.5670227916957519
solved,0.169384365,75,-0.5467708992391189
solved,0.16928126,75,-0.5331873001178987
solved,0.172351454,75,-0.5106346334195506
solved,0.171782239,75,-0.4725058403681742
solved,0.170340439,75,-0.5061730610852446
solved,0.14255215100000002,50,-0.689665395599614
solved,0.140193684,50,-0.7498134386084583
solved,0.16888407,75,-0.5186983213941568
solved,0.169734342,75,-0.5405334150808394
solved,0.167431698,75,-0.6019922703028131
solved,0.165797743,75,-0.5638143527909238
solved,0.168856767,75,-0.660767826542417
solved,0.168434482,75,-0.6134638273955818
solved,0.19513492600000001,100,-0.5344896339168416
solved,0.19978040400000002,100,-0.5225526783950801
solved,0.196999898,100,-0.5482303710343396
solved,0.167241709,75,-0.5918073911992976
solved,0.167793855,75,-0.5712771127497556
solved,0.16702621,75,-0.6587555116498588
solved,0.166567648,75,-0.5735081883572704
solved,0.167308733,75,-0.5898378790562419
solved,0.168335687,75,-0.5748515729702176
solved,0.167706262,75,-0.6020678694961714
solved,0.169413873,75,-0.602102942898675
solved,0.175018289,75,-0.5984235228310751
solved,0.171756827,75,-0.5621450683513942
solved,0.16999462099999998,75,-0.582105710645081
solved,0.140168238,50,-0.7596521028244274
solved,0.169991169,75,-0.5594072398995771
solved,0.168977549,75,-0.5684833133565182
solved,0.168684837,75,-0.5512600145943947
solved,0.171438683,75,-0.504965348519904
solved,0.169312244,75,-0.49501425937223226
solved,0.168693989,75,-0.5384527987526665
solved,0.16821930000000002,75,-0.5806869127570448
solved,0.168601104,75,-0.5943429596229493
solved,0.168354761,75,-0.6060238714505768
solved,0.197795497,100,-0.538900131414512
solved,0.168145797,75,-0.71363324528066
solved,0.196260997,100,-0.518589627522117
solved,0.167577738,75,-0.7361248227009631
solved,0.16956105,75,-0.6969012205875904
solved,0.19884512,100,-0.5441228287609693
solved,0.170315661,75,-0.7116041860291529
solved,0.17215663,75,-0.6964067084963004
solved,0.171097918,75,-0.7130740585183716
solved,0.169034062,75,-0.675366466213133
solved,0.169033443,75,-0.6585698785610489
solved,0.17215949,75,-0.689386791956382
solved,0.169065369,75,-0.6666315610083919
solved,0.169940865,75,-0.6825911162988829
solved,0.169270171,75,-0.7022421305501528
solved,0.168803838,75,-0.7156616965382906
solved,0.169212897,75,-0.75494685402238
solved,0.169408027,75,-0.7516448250293287
solved,0.169210312,75,-0.743333851040839
solved,0.169242969,75,-0.7670648763316572
solved,0.16915978,75,-0.7403287474145622
solved,0.170452727,75,-0.7193979984476474
solved,0.17016653199999998,75,-0.6774164330099023
solved,0.16992177,75,-0.7084803740980511
solved,0.169077484,75,-0.7280872398941395
solved,0.196950927,100,-0.5564743512838903
solved,0.168558312,75,-0.7329226194823817
solved,0.197743825,100,-0.5488895676644876
solved,0.17108493400000002,75,-0.7036929047410798
solved,0.169190117,75,-0.7115355622058135
solved,0.169065412,75,-0.7322392661407696
solved,0.16840565700000001,75,-0.6926910389771472
solved,0.166870616,75,-0.6901949525658602
solved,0.166706829,75,-0.649204172042189
solved,0.168022917,75,-0.672887507274268
solved,0.166573273,75,-0.6745430018703986
solved,0.165690173,75,-0.6605317733967165
solved,0.199648566,75,-0.7231403000916552
solved,0.19114398900000001,75,-0.6799293896380183
solved,0.195421138,100,-0.5492347078903261
solved,0.166192656,75,-0.720961651097808
solved,0.166358748,75,-0.6882586179652033
solved,0.166201445,75,-0.7120214150650304
solved,0.16633693300000002,75,-0.6963554936175443
solved,0.166374987,75,-0.7263421467638355
solved,0.166441917,75,-0.6707689931677957
solved,0.167476826,75,-0.6542168905036183
solved,0.166593509,75,-0.6495035133874688
solved,0.166238932,75,-0.6012620688243594
solved,0.166385598,75,-0.6150204393285382
solved,0.166472656,75,-0.6222429826865373
solved,0.165126214,75,-0.6274194609875491
solved,0.194406991,100,-0.4864174409392167
solved,0.193516758,100,-0.49665718673844567
solved,0.166650554,75,-0.6735939280086705
solved,0.166614797,75,-0.6717508293784284
solved,0.16698554999999998,75,-0.6971831897252434
solved,0.166489418,75,-0.630666336594012
solved,0.166655513,75,-0.6418284353575187
solved,0.166481826,75,-0.6039911017370281
solved,0.18738189700000002,75,-0.6766915825592608
solved,0.16934648,75,-0.6902762092624573
solved,0.165111764,75,-0.6738143406083966
solved,0.164188943,75,-0.7134903503107074
solved,0.16426080599999998,75,-0.6952376309487306
solved,0.163845263,75,-0.6868099294314792
solved,0.164349945,75,-0.677022184320394
solved,0.16459105699999999,75,-0.6460263729417363
solved,0.16402135299999998,75,-0.6899972876288007
solved,0.163905184,75,-0.7041903659693983
solved,0.165201339,75,-0.7114530187181953
solved,0.164266423,75,-0.6796270946038465
solved,0.16379899,75,-0.6501514469336382
solved,0.164489571,75,-0.6670620040071925
solved,0.164019891,75,-0.6770803781292842
solved,0.162599827,75,-0.6366744959704593
solved,0.162435712,75,-0.6919206691968207
solved,0.163363939,75,-0.6894056237675962
solved,0.164638609,75,-0.6836659701367691
solved,0.1741803,75,-0.7406213894742544
solved,0.165710722,75,-0.6743370693014566
solved,0.163596934,75,-0.6873932004333616
solved,0.19174421800000002,100,-0.5236151040874317
solved,0.255693475,175,-0.7580956902964219
solved,0.166158657,75,-0.7019259498489439
solved,0.174133366,75,-0.7450317223686241
solved,0.16880485,75,-0.7602225397059187
solved,0.168877879,75,-0.7197678247718272
solved,0.165913928,75,-0.7377663896052797
solved,0.165764307,75,-0.7019760163500559
solved,0.17293330299999998,75,-0.7259443444537415
solved,0.16836984100000002,75,-0.7448403952907489
solved,0.167103749,75,-0.7893996486447465
solved,0.16756289400000002,75,-0.7412786328666605
solved,0.166955049,75,-0.6917813935437448
solved,0.165632385,75,-0.689803463872701
solved,0.16611389,75,-0.7057542878868639
solved,0.165894155,75,-0.7308705181781626
solved,0.165273551,75,-0.7035388762033873
solved,0.165260217,75,-0.6891246942719434
solved,0.165876909,75,-0.7222388448032517
solved,0.165161792,75,-0.6670575939680609
solved,0.16687528000000001,75,-0.7828049330976138
solved,0.194994165,100,-0.5641091555248006
solved,0.16588336,75,-0.723785594808531
solved,0.16553169299999998,75,-0.7313341866944847
solved,0.165131981,75,-0.6906522992478065
solved,0.165797581,75,-0.7023581206783752
solved,0.166590055,75,-0.725648261993027
solved,0.165796744,75,-0.7727962731702875
solved,0.165027132,75,-0.8049181930474222
solved,0.165310986,75,-0.7760268790180157
solved,0.166490631,75,-0.7951084450147876
solved,0.164959577,75,-0.7823099675323505
solved,0.165109609,75,-0.7657599898590552
solved,0.165784582,75,-0.7476184087987673
solved,0.165296699,75,-0.6993662836722492
solved,0.165201161,75,-0.6943700422281848
solved,0.165205772,75,-0.7135150216117876
solved,0.165761582,75,-0.7651881784839627
solved,0.336118562,125,-0.632143070492084
solved,0.166547821,75,-0.7614513103666841
solved,0.166006712,75,-0.7778113392902076
solved,0.166357808,75,-0.6761756939075813
solved,0.16553247399999999,75,-0.7979161681754434
solved,0.165358765,75,-0.7501658914191195
solved,0.166019545,75,-0.7894949956487911
solved,0.165599025,75,-0.7675618281089347
solved,0.165843091,75,-0.7413745424240633
solved,0.166205657,75,-0.7700556380976594
solved,0.165714418,75,-0.7932987858363323
solved,0.166172693,75,-0.8043224835303519
solved,0.16638303399999999,75,-0.7918698556733845
solved,0.16719263099999998,75,-0.8156727884173726
solved,0.165414684,75,-0.8094074742713643
solved,0.16557919100000001,75,-0.7564158940283464
solved,0.164945792,75,-0.752376281450023
solved,0.165734097,75,-0.7801805011086121
solved,0.16608731599999998,75,-0.7583769939514083
solved,0.16630157099999998,75,-0.7403237162395241
solved,0.166417914,75,-0.7523051798413491
solved,0.168379177,75,-0.6915446208865771
solved,0.169110378,75,-0.6880391850465304
solved,0.16729444,75,-0.6742790034242188
solved,0.167153559,75,-0.6251044454074554
solved,0.16623321400000002,75,-0.7330454936091361
solved,0.167361036,75,-0.7062968987690448
solved,0.16705078099999998,75,-0.7511681359491522
solved,0.16756673900000002,75,-0.7000223948062757
solved,0.166690787,75,-0.7269032561326123
solved,0.167540141,75,-0.7193302077204363
solved,0.167612144,75,-0.7133669310578019
solved,0.167402483,75,-0.7796345799445292
solved,0.167923864,75,-0.7832129000608368
solved,0.171356697,75,-0.7588797205759362
solved,0.169465414,75,-0.7654641729945176
solved,0.167684855,75,-0.6885715654408671
solved,0.168448872,75,-0.7115468578960428
solved,0.16778801,75,-0.7325036261562727
solved,0.168017048,75,-0.7580649570142516
solved,0.167045332,75,-0.7590542887926878
solved,0.167044435,75,-0.8204673500146289
solved,0.167548878,75,-0.7301337776644004
solved,0.166585178,75,-0.7308831929412365
solved,0.167595987,75,-0.7373129110222235
solved,0.252651795,150,-0.5713236988706429
solved,0.229936827,150,-0.7864222413604484
solved,0.225095344,125,-0.6041845440623574
solved,0.167891712,75,-0.7349644087088927
solved,0.166892301,75,-0.7514871540923993
solved,0.16720891499999999,75,-0.740656508301349
solved,0.166404417,75,-0.6809939823950049
solved,0.201567449,125,-0.9255019959777631
solved,0.241474874,125,-0.5918078205974638
solved,0.201424392,125,-0.8913169878969466
solved,0.20126656399999998,125,-0.9594125627794726
solved,0.229505389,150,-0.8556197888532822
solved,0.195117948,100,-0.7090365220812533
solved,0.201242798,125,-0.9602793748797359
solved,0.165309767,75,-0.746001776280277
solved,0.16518070499999998,75,-0.7387182482194581
solved,0.22750336799999998,150,-0.8380420693913763
solved,0.200877864,125,-0.9615916178419021
solved,0.192900909,100,-0.6810029179605338
solved,0.164885454,75,-0.7783756707915883
solved,0.166366177,75,-0.7522286934459979
solved,0.19338450899999998,100,-0.6924191571888176
solved,0.165509827,75,-0.7368068763803653
solved,0.165071662,75,-0.6835832789866833
solved,0.165305819,75,-0.6809794299116119
solved,0.165564993,75,-0.719185736271834
solved,0.165113483,75,-0.7080264084644259
solved,0.165690221,75,-0.6930734919726196
solved,0.165763441,75,-0.7316173393262801
solved,0.167074044,75,-0.681679053828744
solved,0.167318613,75,-0.6942922158597774
solved,0.166997032,75,-0.7415684752350828
solved,0.193742956,100,-0.7045594508011689
solved,0.22143632,125,-0.689516823332266
solved,0.200892454,125,-1.0127486445659095
solved,0.221549009,125,-0.6572906755438247
solved,0.16530270600000002,75,-0.7481746838026518
solved,0.199706901,125,-0.9407059693853594
solved,0.199848499,125,-0.9040773816032712
solved,0.192743278,100,-0.6381646908442724
solved,0.16503179099999998,75,-0.7290522483333058
solved,0.22813603600000001,150,-0.8289831659522544
solved,0.165233209,75,-0.710591374011501
solved,0.164468574,75,-0.7065190114823905
solved,0.201141808,125,-0.9316859675660938
solved,0.200487367,125,-0.9227499856821382
solved,0.165870082,75,-0.7001752742876755
solved,0.164619089,75,-0.7146734184109407
solved,0.16531969999999999,75,-0.7147915098921573
solved,0.166231091,75,-0.739465985114718
solved,0.16508735,75,-0.7360887855524351
solved,0.16501812,75,-0.6826249362359381
solved,0.16469799499999999,75,-0.7533556936087483
solved,0.221478171,125,-0.6418152105711915
solved,0.193794064,100,-0.6551550544224454
solved,0.20406494,125,-0.9338115834233953
solved,0.201230025,125,-0.954685944442025
solved,0.28694590200000003,175,-0.6022590781066794
solved,0.20081280899999998,125,-0.9277857327533984
solved,0.199162865,125,-0.9060051671613002
solved,0.200273845,125,-0.9593276849637141
solved,0.205773192,125,-1.0251035529888881
solved,0.238523166,125,-1.0201992482399265
solved,0.19727646599999998,75,-0.8147094976342157
solved,0.238554245,125,-0.9727990521102999
solved,0.23997844899999998,125,-0.9411289947883367
solved,0.170312392,75,-0.7361402097449449
solved,0.165869649,75,-0.722192573503618
solved,0.20058685399999998,125,-0.9308338911388665
solved,0.167528407,75,-0.7422803136286694
solved,0.16488175700000002,75,-0.7433100688981435
solved,0.22253834,125,-0.6278316222040933
solved,0.166034484,75,-0.6956224361504295
solved,0.165531943,75,-0.6447756296146452
solved,0.16552071699999998,75,-0.6932719564252698
solved,0.204562311,75,-0.6306152926315531
solved,0.202237247,100,-1.0103252844708588
solved,0.201376065,125,-0.8880710525422432
solved,0.17277652100000002,100,-1.0608039322957588
solved,0.166103308,75,-0.6833749248010499
solved,0.200598373,125,-0.8507044451886732
solved,0.20052954499999998,125,-0.8597338429699657
solved,0.173087554,75,-0.6755397812498313
solved,0.22351252200000002,125,-0.6360819322030751
solved,0.166639365,75,-0.7353819594784687
solved,0.200941931,125,-0.9895174670651818
solved,0.166579181,75,-0.768952890257679
solved,0.200930864,125,-1.0094596731424907
solved,0.16702620099999999,75,-0.7727506015814083
solved,0.166413592,75,-0.7792627846136609
solved,0.19553808,100,-0.6267092237414384
solved,0.166392394,75,-0.8075612292992357
solved,0.166541431,75,-0.7695716108144998
solved,0.166256817,75,-0.7182352947310601
solved,0.167449312,75,-0.756569083126223
solved,0.166482782,75,-0.7930334021087463
solved,0.167251987,75,-0.7962830988581104
solved,0.229129265,150,-0.8499618244815876
solved,0.167086526,75,-0.671235911751008
solved,0.16666488699999998,75,-0.7072504330047205
solved,0.16638203699999998,75,-0.7474441335913276
solved,0.201123856,125,-0.9730772204230841
solved,0.200882762,125,-0.9303911764973141
solved,0.223758854,125,-0.6361162627802219
solved,0.203892729,125,-0.8805262029008631
solved,0.19512349299999998,100,-0.6371640022737322
solved,0.19552848,100,-0.625135102725553
solved,0.20171530499999998,125,-0.8648610767928079
solved,0.200571334,125,-0.9471045876181533
solved,0.195238486,100,-0.6753612981539252
solved,0.166035866,75,-0.7233554792556071
solved,0.166406725,75,-0.7155294345692906
solved,0.201634484,125,-0.8846676034811838
solved,0.19448570199999998,100,-0.6280317008634978
solved,0.166119173,75,-0.7340165401608101
solved,0.165673547,75,-0.724698639939254
solved,0.200394284,125,-0.9135608363290161
solved,0.20063688,125,-0.9173256282121313
solved,0.20073189800000002,125,-0.9343561286025728
solved,0.21232563799999998,125,-0.878520723676099
solved,0.202144551,125,-0.9195097382023238
solved,0.203823366,125,-0.9597642568403272
solved,0.201677789,125,-0.9165486434212468
solved,0.201943591,125,-0.8940821297052003
solved,0.23227817,150,-0.8235765161584424
solved,0.203568684,125,-0.9115734702137062
solved,0.20072922999999998,125,-0.9045298394788777
solved,0.223438483,125,-0.6518464183115042
solved,0.168501377,75,-0.717837307551514
solved,0.170183632,75,-0.7221717119394909
solved,0.169026256,75,-0.6665535724768299
solved,0.169290476,75,-0.6652959061115453
solved,0.201766637,125,-0.9116339959159406
solved,0.226024988,125,-0.6309515622616945
solved,0.203559883,125,-0.8883176505069461
solved,0.195694712,100,-0.6532890092489391
solved,0.195887159,100,-0.6384272797485465
solved,0.16714853200000002,75,-0.6999789683909351
solved,0.172802164,100,-1.06533970535786
solved,0.202541415,125,-0.9338207253422318
solved,0.175082951,100,-1.0540509409860743
solved,0.202694802,125,-0.9067176009683997
solved,0.202220452,125,-0.9124324040762654
solved,0.200407716,125,-0.8634430524213889
solved,0.165417129,75,-0.7515889652519784
solved,0.172373857,100,-1.1273386230501174
solved,0.172014764,100,-1.0927093523696747
solved,0.19940004,125,-0.9353011443221715
solved,0.198591218,125,-0.9067036567262059
solved,0.171087746,100,-1.0732840553737155
solved,0.171820244,100,-1.0674643781957858
solved,0.200341045,125,-0.8576884591163554
solved,0.171831144,100,-1.0376608307522943
solved,0.199681319,125,-0.9103127378638207
solved,0.163643704,75,-0.6844811902956307
solved,0.165041463,75,-0.6801092326222091
solved,0.199310274,125,-0.8953160688802873
solved,0.170880804,100,-1.0385875827045177
solved,0.19862756,125,-0.9141194482848951
solved,0.172226923,100,-1.017495587533571
solved,0.171207857,100,-1.0457925050730699
solved,0.19889273899999999,125,-0.9529664611924804
solved,0.171474754,100,-1.0327620805657678
solved,0.170827185,100,-1.044001494059802
solved,0.170464581,100,-1.0443790682437082
solved,0.171981816,100,-1.058788463795787
solved,0.198769389,125,-0.9432855319759103
solved,0.17061226499999999,100,-1.1197085488137715
solved,0.170559534,100,-1.1147078626052465
solved,0.199349777,125,-0.9208971157413544
solved,0.171138303,100,-1.118855137675843
solved,0.172017029,100,-1.1204952922153986
solved,0.169066257,100,-1.078987212255936
solved,0.168782865,100,-1.0958057513639508
solved,0.201960372,125,-0.9052163246574652
solved,0.172925321,100,-1.0693080106821344
solved,0.18142250399999998,75,-0.6975223670547674
solved,0.226760476,125,-0.9326742407501607
solved,0.201748924,125,-0.935507725595958
solved,0.203260787,125,-0.9575700951450838
solved,0.202323123,125,-0.9367214632537805
solved,0.2020728,125,-0.9897534655017183
solved,0.202703723,125,-0.9639220228659977
solved,0.203188341,125,-0.9853929950943985
solved,0.212126884,125,-0.9782999787366914
solved,0.17454693300000002,100,-1.131967449592214
solved,0.16910814600000001,75,-0.7122379743942466
solved,0.19702371899999999,100,-0.685198645193681
solved,0.17378622700000002,100,-1.1055469193971286
solved,0.173249807,100,-1.068859783936675
solved,0.173636319,100,-1.0692633569512617
solved,0.173542927,100,-1.0313210698693849
solved,0.203050648,125,-0.8817459179735994
solved,0.19464648299999998,100,-0.5830527480377083
solved,0.172668534,100,-1.0065685074450852
solved,0.23068019099999998,100,-0.9721975946971099
solved,0.184841814,100,-0.9596325325987237
solved,0.173858897,100,-1.0264035311513406
solved,0.173306527,100,-1.0801641737960261
solved,0.20205521399999998,125,-0.977818210723635
solved,0.19678912799999998,100,-0.6716042762781558
solved,0.173893022,100,-1.0439608008840835
solved,0.20218027800000002,125,-0.9068605180489442
solved,0.17768704000000002,100,-1.0944019571707473
solved,0.20533395399999999,125,-0.9097296357041627
solved,0.169121828,75,-0.7330037885087788
solved,0.203251876,125,-0.9010810916230139
solved,0.204007577,125,-0.9365987237028176
solved,0.202739375,125,-0.8707031571704622
solved,0.203597389,125,-0.872642443926766
solved,0.175049902,100,-1.0570140978316485
solved,0.20449151799999998,125,-0.8497000300387564
solved,0.17494980000000002,100,-1.0417734823465084
solved,0.203349909,125,-0.8792324081635248
solved,0.175514262,100,-1.0335426910410757
solved,0.175224425,100,-1.0448310393021665
solved,0.175986769,100,-1.042417085478132
solved,0.203642626,125,-0.9609858033047838
solved,0.17570799599999998,100,-1.0886202898679684
solved,0.17568261400000001,100,-1.0747641780006394
solved,0.203893783,125,-0.9608869322748241
solved,0.20470520399999997,125,-0.9329117059840335
solved,0.17588842999999998,100,-1.060014759890298
solved,0.174995553,100,-1.0722046705358943
solved,0.175026126,100,-1.0865755113254338
solved,0.175533084,100,-1.0862491140715123
solved,0.20397157400000002,125,-0.9099840736439802
solved,0.174839876,100,-1.0626268110384052
solved,0.17613269799999998,100,-1.0205970897202687
solved,0.174692772,100,-1.050213194524787
solved,0.176303031,100,-1.0256331685596543
solved,0.176133779,100,-1.0037554555420283
solved,0.175812334,100,-0.9971836887199832
solved,0.176553481,100,-1.047253503168657
solved,0.169964614,75,-0.6996007184827914
solved,0.169014338,75,-0.7213908205128282
solved,0.175137084,100,-1.072674393723008
solved,0.204785051,125,-0.9233989056558212
solved,0.176152987,100,-1.1017347937090538
solved,0.202744335,125,-0.9296937529935032
solved,0.203579919,125,-0.9328193523413008
solved,0.175156451,100,-1.0783488876891065
solved,0.175151474,100,-1.0199511880709369
solved,0.175702085,100,-1.0351849871401475
solved,0.203241561,125,-0.9127420464164747
solved,0.204603532,125,-0.9477228103632421
solved,0.175469024,100,-1.1617940186990674
solved,0.202933399,125,-1.0338232550990913
solved,0.200040415,125,-1.0510779187228798
solved,0.198373067,100,-1.205592107465955
solved,0.24114121900000002,125,-1.0260210122062636
solved,0.24221683100000002,125,-0.9564098397754659
solved,0.243814631,125,-0.9450803874336804
solved,0.189878138,100,-1.1316715152273513
solved,0.172440989,100,-1.1242528139078778
solved,0.20072046500000001,125,-0.8904437492820139
solved,0.199916974,125,-0.8852747961629304
solved,0.19972790899999998,125,-0.9165665847665903
solved,0.199846314,125,-0.952170215217448
solved,0.171623316,100,-1.1516556039150703
solved,0.171449047,100,-1.1126929301052424
solved,0.171839477,100,-1.1269972094268002
solved,0.172207385,100,-1.1150605567678014
solved,0.1714676,100,-1.0685258819211234
solved,0.17100590100000002,100,-1.0662579778796522
solved,0.171212087,100,-1.057245461061513
solved,0.170800263,100,-1.0916075556972509
solved,0.17061538399999998,100,-1.1402136878920326
solved,0.170590518,100,-1.1297708217081202
solved,0.172187602,100,-1.1261224035629118
solved,0.171936776,100,-1.1184169151235492
solved,0.172012802,100,-1.142672617752062
solved,0.171633989,100,-1.1557558938410581
solved,0.17208905800000002,100,-1.1874076051967504
solved,0.17234402799999998,100,-1.1356227239141543
solved,0.200788605,125,-0.9824837028603081
solved,0.172526122,100,-1.1166138979778057
solved,0.170683666,100,-1.0711061909780988
solved,0.171070711,100,-1.0980080306221325
solved,0.198731484,125,-0.9506432843776909
solved,0.17155600399999998,100,-1.052011731386321
solved,0.171933501,100,-1.0476146640281507
solved,0.17170386199999998,100,-1.0697748136412013
solved,0.171806963,100,-1.0756778076060431
solved,0.171069823,100,-1.0378672137562421
solved,0.17137402899999998,100,-1.0638057396006733
solved,0.199114317,125,-0.9128951452938117
solved,0.193466754,125,-0.8831037428330353
solved,0.159120268,75,-0.6728732469012839
solved,0.192458175,125,-0.9281883715725662
solved,0.19711859399999998,125,-0.9408510989283518
solved,0.170012039,100,-1.064290306032573
solved,0.175487357,100,-1.1122793701120242
solved,0.174836197,100,-1.1486628251070217
solved,0.17283521,100,-1.11366874255755
solved,0.172710354,100,-1.1201175616113535
solved,0.16817911,75,-0.7023548920865361
solved,0.19207070799999998,100,-1.1181372930615936
solved,0.21965991099999999,100,-0.6793383031379843
solved,0.17358583500000002,100,-1.0862141879613438
solved,0.174637557,100,-1.1054497568495893
solved,0.172942397,100,-1.127302217205624
solved,0.172214209,100,-1.1302279513531661
solved,0.172818071,100,-1.1135408873237191
solved,0.172870209,100,-1.1631606155939547
solved,0.174889234,100,-1.0418241570744944
solved,0.17638377700000002,100,-1.081164999332633
solved,0.17455953400000002,100,-1.0643341029262774
solved,0.174922879,100,-1.0812858261527032
solved,0.1734804,100,-1.0927192718613044
solved,0.173248768,100,-1.0630667197182115
solved,0.172827935,100,-1.1242160568888886
solved,0.17235729900000002,100,-1.0853262025977752
solved,0.172539899,100,-1.1146981272648082
solved,0.172742089,100,-1.11295664104937
solved,0.172848198,100,-1.172897960811492
solved,0.173417473,100,-1.1695764065876024
solved,0.173754236,100,-1.1192105448888061
solved,0.173114599,100,-1.0564920859287168
solved,0.172941332,100,-1.0862932736593665
solved,0.172683536,100,-1.039085572870056
solved,0.17262508399999998,100,-1.075448928594259
solved,0.172475083,100,-1.055378749132686
solved,0.17260267,100,-1.0151952681501908
solved,0.172941353,100,-1.0160113550209646
solved,0.173190015,100,-1.0266273055416764
solved,0.173278757,100,-1.0473082249214916
solved,0.172602753,100,-1.03777875067642
solved,0.173684721,100,-0.9915461558880962
solved,0.173106339,100,-1.0069837949815774
solved,0.17281723599999999,100,-1.0491868189756488
solved,0.172953679,100,-1.0327327951912104
solved,0.172772593,100,-1.073741374544356
solved,0.173047886,100,-1.0898498824921012
solved,0.172539392,100,-1.1242835961266018
solved,0.173000959,100,-1.0681234783961675
solved,0.173424038,100,-1.0566606241388168
solved,0.20184602899999998,125,-0.8812176193611322
solved,0.173099432,100,-1.0997162206717053
solved,0.17244732000000002,100,-1.068223408182138
solved,0.201080967,125,-0.8907872261347354
solved,0.17256602199999999,100,-1.1661072290027796
solved,0.200866635,125,-1.0100130820242523
solved,0.173522477,100,-1.0694377632195107
solved,0.172800871,100,-1.0282999513577251
solved,0.172978893,100,-1.0020173864602107
solved,0.172701816,100,-1.0473211134631368
solved,0.173361958,100,-1.0803776348547705
solved,0.17334337500000002,100,-1.0886812316173253
solved,0.173322324,100,-1.0338982003899868
solved,0.17244744,100,-1.083517841287159
solved,0.172981983,100,-1.0858508732765362
solved,0.17278660099999998,100,-1.1246017265058703
solved,0.175676931,100,-1.1102118202552282
solved,0.175817231,100,-1.168134227058973
solved,0.175446829,100,-1.0945713546770117
solved,0.17457550900000002,100,-1.1071939784262574
solved,0.174566911,100,-1.0931724056669214
solved,0.1745458,100,-1.145459034344182
solved,0.174076655,100,-1.0824121585584767
solved,0.17413011,100,-1.1001392225378916
solved,0.175521538,100,-1.0967816596237667
solved,0.174441186,100,-1.079551129802477
solved,0.174241125,100,-1.0124673588312416
solved,0.175645584,100,-1.0424144119493943
solved,0.172908553,100,-1.0432709355941805
solved,0.17382653,100,-1.0146412577973076
solved,0.17428927900000002,100,-1.0816965264908096
solved,0.173790459,100,-1.0840848745630502
solved,0.173669676,100,-1.0423549047742775
solved,0.17421605299999998,100,-1.0328201010131144
solved,0.174518583,100,-1.0617049785527441
solved,0.176048557,100,-1.0736311805720589
solved,0.203346381,125,-0.9137788161841969
solved,0.174347973,100,-1.0448399337689924
solved,0.17362843,100,-1.053635312385832
solved,0.172742698,100,-1.0630093514077983
solved,0.202855923,125,-0.9472020554452465
solved,0.175296689,100,-1.0758191060041138
solved,0.17303453900000001,100,-1.0432791833123165
solved,0.172876853,100,-0.9868662497325316
solved,0.172333008,100,-1.0436749343963574
solved,0.17218042,100,-1.0716637818219512
solved,0.172902541,100,-1.1005032863620279
solved,0.172136964,100,-1.1014422998831235
solved,0.171415319,100,-1.0183031141115437
solved,0.171780565,100,-1.0666157330592996
solved,0.201330365,125,-0.9517674445127234
solved,0.17214705800000002,100,-1.0710143204251419
solved,0.172842576,100,-1.1046427499620781
solved,0.174995179,100,-1.1005263259000726
solved,0.174340359,100,-1.0335735572326796
solved,0.173047007,100,-1.029235539695615
solved,0.17363657,100,-1.019347732390583
solved,0.144134103,75,-1.3289427187392708
solved,0.172103752,100,-1.0889838146443815
solved,0.172564325,100,-1.1168221745096494
solved,0.174692886,100,-1.0616731179899586
solved,0.17325481,100,-1.077583757332288
solved,0.175913489,100,-1.026905713700959
solved,0.173779987,100,-1.039798509535757
solved,0.173591509,100,-1.0765661544921987
solved,0.173444594,100,-1.1059155935132834
solved,0.174948904,100,-1.0666803569032413
solved,0.17352647599999999,100,-1.0568893632075285
solved,0.174071854,100,-1.0817936087297784
solved,0.176994823,100,-1.0535615773713476
solved,0.14994875000000002,75,-1.2814335628258542
solved,0.175646254,100,-0.9907168589593887
solved,0.173488022,100,-0.9980828545216225
solved,0.172522127,100,-0.9820322947832437
solved,0.17375785300000002,100,-1.0703880936637908
solved,0.176354025,100,-1.0400511523953684
solved,0.174296069,100,-1.0750919149535685
solved,0.17554772600000002,100,-1.0421830603579458
solved,0.172763934,100,-1.0946043526135183
solved,0.173360968,100,-1.0988842556308789
solved,0.173580863,100,-1.0644397251611142
solved,0.175053468,100,-0.9838970647032843
solved,0.17266436,100,-1.0361437164667893
solved,0.172573196,100,-1.0191041755273371
solved,0.17311062,100,-1.0309810003021718
solved,0.172144342,100,-1.092040970394679
solved,0.172484431,100,-1.0796366969792919
solved,0.17253195600000001,100,-1.0315049038155815
solved,0.173260518,100,-1.0494751925396644
solved,0.172053952,100,-1.0376893068347233
solved,0.145154109,75,-1.2742061280121977
solved,0.173534438,100,-1.0287868260193185
solved,0.172840651,100,-1.0428052990871934
solved,0.172753162,100,-1.0815028885084024
solved,0.17226101900000002,100,-1.105846334716254
solved,0.172337349,100,-1.140431806909873
solved,0.175071218,100,-1.0998377262143317
solved,0.176565355,100,-1.070992361393496
solved,0.233826545,100,-1.0497753018845903
solved,0.20264141800000002,100,-1.0649500983023983
solved,0.185029196,100,-1.046659471978783
solved,0.177187623,100,-1.07149357318765
solved,0.17675212,100,-1.0199119066105051
solved,0.174536602,100,-1.0451301793275583
solved,0.17435309799999998,100,-1.0620035332279616
solved,0.173965698,100,-1.0597210690169516
solved,0.146010227,75,-1.3494968541497192
solved,0.174681287,100,-1.0502569397887935
solved,0.17513183599999999,100,-1.0880817764697364
solved,0.175154335,100,-1.1042649557984776
solved,0.174354664,100,-1.0184424533046585
solved,0.174697995,100,-1.0654418794463518
solved,0.17518097100000002,100,-1.1043094883691458
solved,0.173715178,100,-1.083467500245229
solved,0.174036456,100,-1.033551104219395
solved,0.174641767,100,-1.0495324229799183
solved,0.174607943,100,-1.1216161362333326
solved,0.173624758,100,-1.1159259440141056
solved,0.172804906,100,-1.1097767260597626
solved,0.172889061,100,-1.0993860066105594
solved,0.17312769,100,-1.1614813170695646
solved,0.17283833999999998,100,-1.1477092769417359
solved,0.173157363,100,-1.1771684819096622
solved,0.173766523,100,-1.1218489692730764
solved,0.173741318,100,-1.1617328207554662
solved,0.173621796,100,-1.1743177220799783
solved,0.173386561,100,-1.1355380724288706
solved,0.173350627,100,-1.1338056965262815
solved,0.173495958,100,-1.087251498087055
solved,0.174676033,100,-1.0951825030750364
solved,0.174341456,100,-1.1006519558653731
solved,0.17374292,100,-1.0255637032094955
solved,0.17471671,100,-1.0420971694666057
solved,0.174340648,100,-1.1238715946386442
solved,0.174788053,100,-1.1000153812009041
solved,0.174516661,100,-1.0722759450352168
solved,0.173751451,100,-1.0586148006966396
solved,0.17333842500000002,100,-1.0620833711134683
solved,0.173507284,100,-1.1541270148755034
solved,0.17360435200000002,100,-1.1291732875556741
solved,0.17374149,100,-1.1022911655692522
solved,0.174466256,100,-1.1331105987433039
solved,0.17323887699999999,100,-1.107974568367843
solved,0.1744595,100,-1.0961493534154279
solved,0.175369041,100,-1.1010912410881863
solved,0.176152195,100,-1.073413171120009
solved,0.17486808,100,-1.0417929764631915
solved,0.174246926,100,-1.0272525954333953
solved,0.174394569,100,-1.0564446902026507
solved,0.17335548,100,-1.0530749368278336
solved,0.17331685000000002,100,-1.0647061435725462
solved,0.173238706,100,-1.1102148043351838
solved,0.174676002,100,-1.140050939273467
solved,0.175356921,100,-1.0439301135434846
solved,0.174024185,100,-1.0521796306039217
solved,0.17464129,100,-1.0639509804576108
solved,0.175074777,100,-1.094009188789368
solved,0.173657129,100,-1.0904745028273122
solved,0.173475365,100,-1.132297538552
solved,0.17370086,100,-1.0986931336175325
solved,0.172415337,100,-1.093133345727148
solved,0.173605352,100,-1.0983432226944212
solved,0.172792836,100,-1.08421137995409
solved,0.17333169399999998,100,-1.0994324507644047
solved,0.172442906,100,-1.0906755555456646
solved,0.17293619899999998,100,-1.0562400979167377
solved,0.172662446,100,-1.032841311573813
solved,0.17224900099999998,100,-1.0163292838892788
solved,0.172415143,100,-1.0648511209411011
solved,0.144546794,75,-1.2687226009533799
solved,0.172906479,100,-1.0109248620735671
solved,0.174310011,100,-0.9896820879852669
solved,0.173707775,100,-0.9673485753159825
solved,0.173607108,100,-1.0192876290654356
solved,0.174066621,100,-1.0165660187927692
solved,0.17528029,100,-1.0022821750557225
solved,0.174138008,100,-0.9391355674830903
solved,0.174431058,100,-0.9780105974766862
solved,0.174071385,100,-1.0506238495804783
solved,0.17319478,100,-1.0452623837364332
solved,0.17381829399999998,100,-1.0711339278245389
solved,0.17412671200000002,100,-1.0866041876446118
solved,0.17445728700000002,100,-1.0887350238966478
solved,0.173422305,100,-1.0701074814451954
solved,0.173681374,100,-1.1197039720943676
solved,0.17357055799999999,100,-1.0673128293602616
solved,0.173906428,100,-1.0165206216061222
solved,0.173073298,100,-1.0665096457582541
solved,0.173862172,100,-1.0756386008753858
solved,0.17425486,100,-1.0627968808689399
solved,0.17453348899999999,100,-1.0715326711081943
solved,0.175101852,100,-1.0836456516848678
solved,0.17411863900000002,100,-1.0861988720009794
solved,0.17328891400000002,100,-1.1210574088456422
solved,0.17313799400000002,100,-1.1299079563847478
solved,0.173446812,100,-1.124821189666475
solved,0.17326740799999998,100,-1.1218431471272197
solved,0.172913007,100,-1.1451079157056285
solved,0.173396375,100,-1.113384216879296
solved,0.173049795,100,-1.1353622738823055
solved,0.175284894,100,-1.0924706312095558
solved,0.17324109399999998,100,-1.0906473189138095
solved,0.173084695,100,-1.1398134117536787
solved,0.173335525,100,-1.1060131006475136
solved,0.172456051,100,-1.0826175433097744
solved,0.17294868600000002,100,-1.0166464024660924
solved,0.173216447,100,-1.0293100757431237
solved,0.173074617,100,-1.062049650420623
solved,0.173561865,100,-1.0141468984923705
solved,0.14531697999999998,75,-1.275016067775082
solved,0.173783389,100,-1.0126893154025383
solved,0.173047336,100,-1.064097524185485
solved,0.174025809,100,-1.0529493211168472
solved,0.173412818,100,-1.0623822877311502
solved,0.173265907,100,-1.0499770686077023
solved,0.174222753,100,-1.073427960498079
solved,0.174823184,100,-1.0708076935691757
solved,0.174003571,100,-1.091154555960713
solved,0.172697791,100,-1.0633488676346987
solved,0.17620715,100,-1.1294574038786047
solved,0.175605266,100,-1.1509348832381734
solved,0.17545186000000002,100,-1.1304102996773016
solved,0.174893597,100,-1.124912694939797
solved,0.17391863400000002,100,-1.124515269201852
solved,0.173579707,100,-1.104376971468607
solved,0.17362054700000001,100,-1.0830224423996446
solved,0.173115169,100,-1.0859629472196553
solved,0.172685831,100,-1.0560882921180843
solved,0.172512608,100,-1.0113657845211343
solved,0.172823741,100,-1.0551405112550625
solved,0.173633846,100,-1.0308280104751402
solved,0.17361918599999998,100,-1.0881413816044057
solved,0.173807472,100,-1.1330645836663378
solved,0.174248532,100,-1.0877003401746708
solved,0.174043832,100,-1.0125715130927078
solved,0.176458354,100,-1.0196822923129436
solved,0.17396087100000002,100,-1.0186874883494705
solved,0.176203371,100,-1.0359322009198617
solved,0.177286266,100,-1.0494083526573617
solved,0.174370884,100,-1.0544809256323766
solved,0.175016159,100,-1.0758084002634578
solved,0.17363634,100,-1.1502698809981062
solved,0.173825358,100,-1.0523145365171507
solved,0.173848581,100,-1.0851390036770547
solved,0.174056315,100,-1.061616643818854
solved,0.17390187099999999,100,-1.0597978589009311
solved,0.174699857,100,-1.089237983411649
solved,0.1736222,100,-1.0962719380659414
solved,0.174180172,100,-1.1211545346056646
solved,0.17420564100000002,100,-1.0979866165028715
solved,0.17397295499999998,100,-1.0609097333403263
solved,0.174047657,100,-1.079600660657619
solved,0.174296165,100,-1.0985183914626044
solved,0.175210844,100,-1.1030906804205047
solved,0.14687747099999998,75,-1.288783586126656
solved,0.17464653800000002,100,-1.0313715869247408
solved,0.173827651,100,-1.0214256839644589
solved,0.17548359,100,-1.040029293234352
solved,0.17608244,100,-1.0282011876115025
solved,0.17608691599999998,100,-1.0214099894737783
solved,0.175354684,100,-1.1073788265040274
solved,0.179324621,100,-1.0951427862419227
solved,0.175520176,100,-1.0817327180148717
solved,0.145865621,75,-1.3036338995195789
solved,0.175493646,100,-1.0429724830094609
solved,0.146316875,75,-1.2643365356334584
solved,0.147455156,75,-1.2402348364103237
solved,0.150175741,75,-1.2329421308740025
solved,0.177095676,100,-1.0393295695719595
solved,0.175935032,100,-1.020623934871281
solved,0.178101083,100,-1.0320894434239158
solved,0.175725164,100,-1.0516206253622231
solved,0.17503357,100,-1.1197382803215739
solved,0.17554848,100,-1.067774952101286
solved,0.176335688,100,-1.1432293223900245
solved,0.175690755,100,-1.0690570029582958
solved,0.176971253,100,-1.0450692468539715


==> data/results/parametric_problems/OSQP no warmstart/Portfolio/n200.csv <==
status,run_time,iter,obj_val
solved,0.638269779,125,-2.4792501744998523
solved,0.667409348,100,-2.5604638701830353
solved,0.448118798,100,-2.27021462773431
solved,0.563083713,100,-1.8987076665255427
solved,0.431542217,100,-1.6289984217396205
solved,0.439514422,100,-1.3894378900056126
solved,0.47578597499999997,125,-1.0922234204238324
solved,0.421291646,100,-1.0846255708692838
solved,0.421512083,100,-0.9569482307379991
solved,0.428763973,100,-0.8799360316105702
solved,0.42349028,100,-0.8427150333345459
solved,0.451360749,100,-0.7567777413829888
solved,0.467523271,100,-0.7394267011646287
solved,0.464059632,100,-0.6782948484835664
solved,0.458545757,100,-0.6675623950444849
solved,0.473511963,100,-0.6014292365298326
solved,0.46198812499999997,100,-0.6038713630297221
solved,0.451367399,100,-0.5520425890872097
solved,0.5658371849999999,100,-0.5320132844518869
solved,0.42536357199999997,100,-0.5301149435723745
solved,0.46425725100000004,100,-0.49803449544177
solved,0.411967872,75,-0.5440831123358189
solved,0.42208723000000004,100,-0.4348760478909474
solved,0.421937901,100,-0.436622479827282
solved,0.432377075,100,-0.4524282781784709
solved,0.421843276,100,-0.4371803063894071
solved,0.41323234,75,-0.4956477769382524
solved,0.431109972,100,-0.4700774550765884
solved,0.612994719,125,-0.44350189912221705
solved,0.53071664,100,-0.4166064140168079
solved,0.527263087,100,-0.4316531908884763
solved,0.503694803,100,-0.42453489415571505
solved,0.5275626600000001,100,-0.44275700333980067
solved,0.499533212,100,-0.4474147400987606
solved,0.450930623,75,-0.5399942260521797
solved,0.44102687799999996,75,-0.5549520374858833
solved,0.37449144700000003,75,-0.5046669872031418
solved,0.431227771,100,-0.42407152973033574
solved,0.42637118900000004,100,-0.4229287660207335
solved,0.482362305,100,-0.4223908607022915
solved,0.615074401,100,-0.4450700246412043
solved,0.586659373,100,-0.43551014241399044
solved,0.521230669,100,-0.4059577063850906
solved,0.451248509,100,-0.4669432275017916
solved,0.444657404,100,-0.44231722724884126
solved,0.43054627,75,-0.5021732529090358
solved,0.46013742700000004,100,-0.436505556003167
solved,0.48428691,100,-0.43458488162164777
solved,0.49513711000000005,100,-0.4582054033120136
solved,0.49079683799999996,100,-0.4719450327052439
solved,0.443569774,100,-0.43889880362235095
solved,0.562842589,100,-0.4279565012157268
solved,0.535079469,100,-0.42830299678945966
solved,0.534380822,100,-0.45730387252257637
solved,0.540792256,100,-0.44948844200720683
solved,0.489219544,75,-0.5616774771733087
solved,0.537637977,100,-0.4429401032558479
solved,0.562516052,100,-0.4428454371625596
solved,0.564577702,100,-0.42727960829733674
solved,0.55648936,100,-0.40525483906768545
solved,0.49061907699999996,75,-0.49712416025590545
solved,0.528508411,75,-0.5129321732041693
solved,0.555093118,75,-0.5137789158945442
solved,0.523211281,75,-0.49995100137580745
solved,0.5130977219999999,75,-0.5111115042736105
solved,0.562740037,100,-0.4338529096906164
solved,0.570348403,100,-0.4314983346403435
solved,0.508518161,75,-0.5131153481098741
solved,0.577036989,100,-0.4099232719262579
solved,0.395923327,75,-0.47104180586420863
solved,0.41673097000000003,75,-0.45408448332773765
solved,0.490794999,75,-0.45667761839530907
solved,0.5118828440000001,75,-0.4430106704696263
solved,0.519034405,75,-0.4622646378437714
solved,0.503162173,75,-0.46251158647570817
solved,0.537795908,100,-0.3973323924572224
solved,0.546014598,100,-0.4328102978233752
solved,0.46035899999999996,75,-0.5168159974049673
solved,0.511655441,75,-0.4871390666258844
solved,0.491346259,75,-0.4914030855030674
solved,0.438664901,100,-0.42258372201845196
solved,0.409604337,100,-0.4185385477105394
solved,0.36668913599999997,75,-0.4885669327017315
solved,0.432248219,100,-0.4178057897535349
solved,0.374184997,75,-0.47395824685646826
solved,0.395708736,75,-0.4672222938036456
solved,0.37264662299999995,75,-0.47257000500697516
solved,0.391206084,75,-0.4577836355281982
solved,0.435990063,100,-0.41871265770505045
solved,0.43287397800000005,100,-0.41742917854764683
solved,0.397260673,75,-0.4835868032914573
solved,0.458789047,100,-0.4153082583427115
solved,0.418315136,100,-0.4324790409699761
solved,0.41238774899999997,75,-0.4959734970725592
solved,0.39318880300000003,75,-0.47791223424110607
solved,0.373553303,75,-0.5005662976303984
solved,0.43512608900000005,100,-0.4099742809837983
solved,0.441868736,100,-0.42319952895629254
solved,0.44461744400000003,100,-0.4234571729958462
solved,0.38894346599999996,75,-0.5223515951094106
solved,0.466352954,100,-0.43716298943967835
solved,0.393299145,75,-0.4835091256161824
solved,0.48492766,100,-0.4418081548844543
solved,0.418468528,75,-0.5123088248872965
solved,0.484337201,100,-0.403726673064741
solved,0.452467997,100,-0.4184784164686648
solved,0.476364229,100,-0.4105407421805588
solved,0.397110443,75,-0.4957775359414885
solved,0.602416535,75,-0.4718585493543377
solved,0.384535605,75,-0.4816446536374186
solved,0.445532013,100,-0.4055164113127948
solved,0.391074623,75,-0.48826524264836474
solved,0.42270620000000003,75,-0.5180218749000141
solved,0.392488505,75,-0.5060426376401863
solved,0.644365547,100,-0.44061501802178055
solved,0.443083699,100,-0.4182497087517257
solved,0.644767529,125,-0.4489244506856169
solved,0.500947126,75,-0.5210240217647364
solved,0.490149136,75,-0.523222294297636
solved,0.387303661,75,-0.509608118252843
solved,0.378505124,75,-0.5019273065076773
solved,0.38499668099999995,75,-0.5168393014584016
solved,0.446387798,100,-0.4340817976701007
solved,0.480632098,100,-0.44000334465266683
solved,0.39850781,75,-0.5178177453347297
solved,0.386592468,75,-0.49461324683046226
solved,0.434656245,100,-0.4200035541923764
solved,0.442770463,100,-0.41918978777031113
solved,0.391021077,75,-0.5340865198102006
solved,0.403186052,75,-0.5131333079323805
solved,0.516163794,100,-0.40980895781113064
solved,0.412486633,75,-0.48728828614041797
solved,0.376035616,75,-0.4656769408851861
solved,0.486690895,75,-0.5066325868971864
solved,0.488487558,75,-0.5340327168423294
solved,0.444328451,100,-0.4436546402192406
solved,0.430434094,100,-0.45164721663845747
solved,0.371206151,75,-0.515287950703113
solved,0.451246632,100,-0.43005277173433926
solved,0.46363592600000003,100,-0.4462868903287951
solved,0.473579951,100,-0.4226354040783148
solved,0.439761372,100,-0.43858915779305097
solved,0.429269361,100,-0.43926695197524446
solved,0.501357232,100,-0.419690219181477
solved,0.49636062599999997,100,-0.4227713759336974
solved,0.389614114,75,-0.5149816193616816
solved,0.405485208,75,-0.5352236713847612
solved,0.480816472,100,-0.41035679168718153
solved,0.41506330700000005,75,-0.5107984775786808
solved,0.441530914,75,-0.5343678366589931
solved,0.415683417,75,-0.5168570204153363
solved,0.42377862299999997,75,-0.5036856679091414
solved,0.399580046,75,-0.5020677181787645
solved,0.426677064,100,-0.40500432823862514
solved,0.385893122,75,-0.5059995413540193
solved,0.38862620699999995,75,-0.48440926529291856
solved,0.426389212,75,-0.491540507113726
solved,0.423241066,75,-0.5016767964005878
solved,0.403951052,75,-0.4830274261936984
solved,0.43050706400000005,75,-0.4735134998846617
solved,0.605483142,100,-0.40980130250573277
solved,0.459344353,75,-0.4972830288700575
solved,0.906000663,125,-0.45671969160649273
solved,0.441905194,100,-0.42230306120364636
solved,0.41455854699999994,75,-0.5570115946750184
solved,0.553678007,75,-0.5344360893512966
solved,0.524106568,75,-0.5510185278382773
solved,0.5298160590000001,75,-0.5533395342024585
solved,0.545710224,75,-0.5088147826059104
solved,0.6576536660000001,125,-0.46996174626119186
solved,0.616624458,100,-0.42639337412232436
solved,0.6047042760000001,100,-0.4146110959266212
solved,0.527884862,75,-0.48414279155618717
solved,0.472659347,75,-0.5318347330864851
solved,0.701215771,125,-0.4803646284017838
solved,0.477253459,100,-0.420123078092408
solved,0.539691471,100,-0.4079522461314515
solved,0.53162479,100,-0.4024374470636372
solved,0.563115727,75,-0.47003746572772187
solved,0.439916141,100,-0.40142835203677385
solved,0.43632376700000003,100,-0.4134165694086152
solved,0.37609063,75,-0.48538096970258504
solved,0.373042418,75,-0.49327950841000195
solved,0.496120789,75,-0.5193789174458813
solved,0.66187126,125,-0.4682712395666102
solved,0.483708418,75,-0.5010610858449767
solved,0.536930396,100,-0.4066741388545134
solved,0.366628741,75,-0.4461508252534651
solved,0.424254438,100,-0.436503745415008
solved,0.405400765,75,-0.48405937919951775
solved,0.38599194000000003,75,-0.48489304628618723
solved,0.400221752,75,-0.4651386038523822
solved,0.381709192,75,-0.4342864572783083
solved,0.397097064,75,-0.45177336698417964
solved,0.391434612,75,-0.46853847947486105
solved,0.403303544,75,-0.46900334064742255
solved,0.39296513999999994,75,-0.4990867321852471
solved,0.40282623,75,-0.4979833809322345
solved,0.381336948,75,-0.5069768344569492
solved,0.386552079,75,-0.5256578132506008
solved,0.434013085,100,-0.4323694673973088
solved,0.439214071,100,-0.41798167517601487
solved,0.563660512,100,-0.43638216374662764
solved,0.573709798,75,-0.5349920910587241
solved,0.566425167,75,-0.5281815608462835
solved,0.509212072,75,-0.500373866637277
solved,0.454244824,75,-0.5106353721291911
solved,0.404726377,75,-0.4675722002287177
solved,0.409932314,75,-0.4645030247703185
solved,0.414423043,75,-0.482502514144269
solved,0.4101878,75,-0.49199761133793274
solved,0.39607472899999996,75,-0.44842463142542205
solved,0.48092482599999997,100,-0.38985474337724874
solved,0.436626191,75,-0.46313928951646677
solved,0.41047378300000004,75,-0.4990668348264098
solved,0.44213778,75,-0.5104361520231564
solved,0.44113898,75,-0.5089847568445434
solved,0.45881045600000003,75,-0.49761514167262644
solved,0.431926099,75,-0.5135587146390326
solved,0.412951189,75,-0.4972430544800004
solved,0.418182296,75,-0.4916161891805245
solved,0.423428104,75,-0.5070292104283872
solved,0.472052543,75,-0.4835214304883173
solved,0.43670025,75,-0.5110786481897565
solved,0.431256895,75,-0.4951816805336509
solved,0.44404041299999997,75,-0.5152894949015918
solved,0.4320627,75,-0.48641060008991277
solved,0.433270007,75,-0.485782153152869
solved,0.412137084,75,-0.47009614858556653
solved,0.402104609,75,-0.4401721515760143
solved,0.41866260699999996,75,-0.440054209770445
solved,0.41990365100000004,75,-0.49250015754728904
solved,0.39942401699999996,75,-0.4632583896412601
solved,0.420291188,75,-0.4630137362671994
solved,0.398601114,75,-0.4528835043992218
solved,0.40214853100000003,75,-0.48481438940053895
solved,0.40104117699999997,75,-0.4732309844183994
solved,0.420655983,75,-0.44925976254913264
solved,0.41125695500000004,75,-0.4361220344146868
solved,0.40484423199999997,50,-0.5118837850801606
solved,0.384542123,50,-0.5408313000257505
solved,0.422251724,75,-0.5534631461208277
solved,0.425361008,75,-0.5436952975618616
solved,0.377609364,75,-0.5026265915138561
solved,0.399524596,75,-0.5144095994212186
solved,0.502691345,75,-0.5027099509003181
solved,0.5272822159999999,75,-0.5016701041066144
solved,0.479433468,75,-0.516398407739945
solved,0.406668574,75,-0.4764428333811258
solved,0.399853886,75,-0.5060804225446174
solved,0.392467319,75,-0.507924408032334
solved,0.407517017,75,-0.5134860830969115
solved,0.453473511,75,-0.5066516313235288
solved,0.371201408,75,-0.485258345513549
solved,0.406198754,75,-0.47608143726118857
solved,0.40197569499999997,75,-0.5333791916041266
solved,0.374826553,75,-0.5189357195232445
solved,0.368064755,75,-0.48302625916518094
solved,0.42031694499999994,75,-0.4838565204413718
solved,0.428744841,75,-0.5193445545752141
solved,0.40745894,75,-0.5222625326320368
solved,0.428253117,75,-0.5307704429899792
solved,0.419914487,75,-0.5052072531952224
solved,0.530080617,75,-0.5354857836387965
solved,0.514445772,125,-0.48328623384544617
solved,0.386046139,75,-0.5400734087417445
solved,0.393412534,75,-0.5397962101446279
solved,0.520517847,75,-0.5147979768309207
solved,0.427413375,75,-0.5383621094717531
solved,0.44601768899999994,75,-0.5771144030527956
solved,0.504894014,75,-0.5309461952604033
solved,0.398612074,75,-0.49634466772846697
solved,0.408164449,75,-0.5179879050806357
solved,0.600220059,75,-0.513346223977742
solved,0.391211236,75,-0.5103359736370227
solved,0.49199020400000004,75,-0.5277787432240912
solved,0.502908007,75,-0.5274643629540067
solved,0.483666934,75,-0.538025851647572
solved,0.501217748,75,-0.5230431452856316
solved,0.501096038,75,-0.5300651944422271
solved,0.625958385,125,-0.49096475216165675
solved,0.510178024,75,-0.5277630117672343
solved,0.485335536,75,-0.5349528794150604
solved,0.634093692,75,-0.5509467860634161
solved,0.723500384,100,-0.5136412181447678
solved,0.420867434,75,-0.5406825751266362
solved,0.6341294529999999,125,-0.47421958389549546
solved,0.406354757,75,-0.514679888253198
solved,0.378833281,75,-0.5207448724462657
solved,0.46550589499999995,100,-0.4488678363540359
solved,0.553184428,75,-0.5457300339725161
solved,0.508022897,75,-0.5451543070252701
solved,0.407586059,75,-0.5418403583142223
solved,0.540928663,75,-0.555236722760121
solved,0.652009006,100,-0.45472355587147006
solved,0.393257756,75,-0.5436525447181427
solved,0.37892905,75,-0.5917573250861834
solved,0.38312979,75,-0.5868907298480956
solved,0.397062757,75,-0.5700710177152465
solved,0.429586785,75,-0.5795229774142712
solved,0.546162183,75,-0.5344485017743142
solved,0.420652184,75,-0.5632449100155744
solved,0.601546308,125,-0.48983959175163927
solved,0.592577284,125,-0.4623740942036965
solved,0.389740282,75,-0.5264974450979656
solved,0.384017254,75,-0.5190621350251543
solved,0.42979213800000005,75,-0.5146363270933206
solved,0.551585953,125,-0.682678126199734
solved,0.538172716,125,-0.6523044010077037
solved,0.46316208999999997,75,-0.5016387590576025
solved,0.567416472,125,-0.4610249556612367
solved,0.5671075729999999,125,-0.46492369776992526
solved,0.448483063,75,-0.5543658388349236
solved,0.407632702,75,-0.5296409869094755
solved,0.463012453,75,-0.5042274147196922
solved,0.422555662,75,-0.4934977796251967
solved,0.465339784,75,-0.504562122811666
solved,0.506038138,125,-0.661327016027455
solved,0.561412695,75,-0.5409225554437966
solved,0.538458156,125,-0.7067926172143552
solved,0.52257286,125,-0.6767730956681975
solved,0.542322038,125,-0.6572895619749178
solved,0.465689676,75,-0.5322204412118829
solved,0.490679839,75,-0.5462550954548274
solved,0.43850205099999995,75,-0.5666254269522584
solved,0.391278601,75,-0.5444705073890601
solved,0.498701607,125,-0.49466319488171107
solved,0.400347645,75,-0.5420669491763592
solved,0.40490146299999996,75,-0.5480136144825721
solved,0.391149227,75,-0.5618574502546153
solved,0.38849843900000003,75,-0.5652385649597755
solved,0.507748132,125,-0.5085687239944894
solved,0.5877932770000001,150,-0.48580753116514575
solved,0.449733628,125,-0.6535196652072078
solved,0.408459739,75,-0.5167130681047019
solved,0.389470983,75,-0.48524396618143617
solved,0.39789028300000007,75,-0.5037235960520342
solved,0.5101581719999999,125,-0.466918090287703
solved,0.394100778,100,-0.765711662409873
solved,0.436080477,125,-0.6683607329525487
solved,0.5291956609999999,125,-0.5142543848507797
solved,0.463169497,125,-0.7108082671252773
solved,0.42417107600000004,75,-0.5820733008682512
solved,0.439066324,75,-0.5676541478871344
solved,0.38218085199999996,75,-0.5589448879501668
solved,0.394467922,75,-0.5453965213737908
solved,0.396877435,75,-0.5195097382507038
solved,0.421342931,75,-0.5604632823993732
solved,0.413916477,75,-0.5615415075103193
solved,0.39611936799999997,75,-0.5450655928701941
solved,0.37402544,75,-0.4978182778849413
solved,0.44235747200000003,100,-0.4918478599805477
solved,0.380338533,75,-0.5302490400479493
solved,0.56038269,125,-0.4412279080505074
solved,0.397661329,75,-0.5150348107879239
solved,0.605804622,125,-0.47234748336915644
solved,0.5024497539999999,75,-0.49883674228728914
solved,0.463450058,75,-0.5020662836537988
solved,0.464358362,75,-0.5135060758493027
solved,0.462785893,75,-0.5383167275288661
solved,0.467891088,75,-0.5143423690967999
solved,0.461585978,100,-0.7753007250672485
solved,0.356487575,100,-0.7818473922478887
solved,0.360383868,100,-0.7669634203109212
solved,0.442673863,100,-0.7989090518651351
solved,0.641791857,125,-0.5188656848538239
solved,0.483499559,100,-0.5360167667958391
solved,0.424467272,125,-0.7438745304388736
solved,0.426697797,75,-0.5777340592536886
solved,0.464591792,125,-0.6912457006648639
solved,0.561003983,125,-0.5357711740765876
solved,0.409475006,75,-0.6014390827945567
solved,0.396444367,75,-0.5797446640105492
solved,0.463623224,125,-0.6992926984293534
solved,0.41993688500000004,75,-0.5686093844156075
solved,0.37208212900000004,100,-0.8073877028634505
solved,0.368873189,100,-0.7820330702422159
solved,0.393141706,75,-0.5284996743117866
solved,0.373523775,100,-0.7627357386208712
solved,0.43217802699999996,100,-0.4924983168248246
solved,0.376269482,75,-0.48689256847045836
solved,0.417979432,125,-0.6725460267314999
solved,0.38239110899999995,75,-0.5411991734091032
solved,0.373594057,75,-0.5456164707601416
solved,0.43558264,100,-0.5017393021850918
solved,0.364895969,100,-0.7656094728921664
solved,0.37989404,75,-0.5576364593791703
solved,0.48742091,125,-0.6855832864610948
solved,0.455811753,75,-0.5258744248525665
solved,0.560592729,75,-0.5336712898045121
solved,0.816665403,75,-0.5496549244912531
solved,0.537269794,75,-0.5310195665548808
solved,0.389412349,75,-0.5275949195744207
solved,0.569921684,75,-0.5473742329422051
solved,0.489761282,75,-0.5256498197763904
solved,0.528628989,125,-0.7262579229827478
solved,0.72219488,125,-0.5041803748877242
solved,0.555337791,125,-0.6752421654861747
solved,0.48930716,100,-0.7726625292085825
solved,0.570793743,125,-0.6596916236883469
solved,0.513474295,100,-0.7559334674400109
solved,0.44103624199999997,125,-0.666798520640069
solved,0.423335558,100,-0.7807854538343431
solved,0.359822175,100,-0.8121191958895202
solved,0.38137634499999995,100,-0.7955507810279187
solved,0.507453382,125,-0.687585896487128
solved,0.356914079,100,-0.7998793417014949
solved,0.483192462,125,-0.7259148076800006
solved,0.509786282,125,-0.7282929980982689
solved,0.428903413,125,-0.7032407128569595
solved,0.41139392900000005,125,-0.7083253994184547
solved,0.376106423,75,-0.5675124100897033
solved,0.43753579600000003,100,-0.5436773657499588
solved,0.40733342000000006,75,-0.5537456015214802
solved,0.553468378,125,-0.6848332502080312
solved,0.487679625,100,-0.7802530241481169
solved,0.536953676,125,-0.6761265145876173
solved,0.52915792,125,-0.6851304281766497
solved,0.565643148,125,-0.66711824433411
solved,0.46963522199999996,75,-0.564107429475374
solved,0.42934780100000003,125,-0.6820514208728943
solved,0.352865733,100,-0.7950493307397204
solved,0.4026836,100,-0.7398514100156933
solved,0.402424646,100,-0.7412413867505872
solved,0.386319074,100,-0.7671759053123989
solved,0.40672569599999997,125,-0.6718471688635685
solved,0.364591447,100,-0.7780884217549785
solved,0.35286575,100,-0.7979155315503645
solved,0.351468462,100,-0.775306699115056
solved,0.366498294,100,-0.7804839089752945
solved,0.38563865799999997,100,-0.755649097793146
solved,0.35529589500000003,100,-0.7642600803698819
solved,0.363371099,100,-0.7531669626740319
solved,0.363929423,100,-0.732049718438122
solved,0.371901235,100,-0.7539593638825223
solved,0.369675748,100,-0.737254806826984
solved,0.352145129,100,-0.7392385775180187
solved,0.359700513,100,-0.6984269954815722
solved,0.352795387,100,-0.7059241782066665
solved,0.356236649,100,-0.728088606134961
solved,0.399544659,100,-0.7583628588391882
solved,0.366675596,100,-0.7701016854780537
solved,0.366663195,100,-0.7352445376943921
solved,0.370247719,100,-0.72124470313081
solved,0.392421123,100,-0.7546233532636323
solved,0.40931197399999997,100,-0.7763489708416896
solved,0.38425648,100,-0.8016765098763512
solved,0.36364165299999995,100,-0.7889517052844034
solved,0.406725803,100,-0.7757271614639486
solved,0.42749471,100,-0.7798719844065694
solved,0.362245563,100,-0.7825718577654845
solved,0.379841765,100,-0.7956738502663063
solved,0.482218419,100,-0.7732639181627442
solved,0.36406842,100,-0.7945170149729237
solved,0.453285458,100,-0.7590999670010612
solved,0.471219232,100,-0.7331344996252223
solved,0.47278009899999995,100,-0.719930461313291
solved,0.50167166,125,-0.6331607750260776
solved,0.44102897,100,-0.7332577243921834
solved,0.435493007,100,-0.7623544777559911
solved,0.46517585699999997,100,-0.7809413768505985
solved,0.493285874,100,-0.7920243717443561
solved,0.386729334,100,-0.7577349237888403
solved,0.40991332,100,-0.7583845802093626
solved,0.37327291900000004,100,-0.7350298252720863
solved,0.362070719,100,-0.7570032230796955
solved,0.366695222,100,-0.7939904404960627
solved,0.36923864500000003,100,-0.7762220887307547
solved,0.369627646,100,-0.8320569765961444
solved,0.372214493,100,-0.8221153607270613
solved,0.384903059,100,-0.8023515682401443
solved,0.383739309,100,-0.8062492158805867
solved,0.376576102,100,-0.8133524536972943
solved,0.384350007,100,-0.8136025769005177
solved,0.376588969,100,-0.7969550772738434
solved,0.373477567,100,-0.7886758998293645
solved,0.378228585,100,-0.795015506998086
solved,0.45270194399999997,125,-0.6770174782810728
solved,0.385120282,100,-0.7418704553856874
solved,0.508300685,100,-0.7931317095412267
solved,0.5165086249999999,100,-0.7696922805096087
solved,0.48423197100000004,100,-0.775176865697581
solved,0.46746838999999996,100,-0.7483763867094425
solved,0.502741047,100,-0.7940398800618692
solved,0.606047109,100,-0.7854836701375626
solved,0.49063571100000003,100,-0.7770062941459048
solved,0.48018024400000003,100,-0.7777313028944864
solved,0.487616638,100,-0.7675925873907994
solved,0.437275551,75,-0.9377788824267981
solved,0.42958462099999994,75,-0.9545796677567829
solved,0.525599813,100,-0.7487877289656745
solved,0.498878069,75,-0.9545264353392956
solved,0.425190812,75,-0.9569191751166063
solved,0.4979781,100,-0.7897198800641707
solved,0.459238052,100,-0.773105509902538
solved,0.416435256,100,-0.7793306073592897
solved,0.40564675699999997,100,-0.8091174438989311
solved,0.514753003,125,-0.5078631315012215
solved,0.379359279,100,-0.7974775910186263
solved,0.39052855200000003,100,-0.789806793396997
solved,0.385603543,100,-0.7998392250246494
solved,0.409759377,100,-0.8200614619026038
solved,0.393663616,100,-0.8264693356820594
solved,0.371471805,100,-0.8201089370210585
solved,0.37439193400000004,100,-0.816761418304732
solved,0.378379327,100,-0.8181588055632368
solved,0.387726543,100,-0.7852212253028625
solved,0.382773786,100,-0.7887358820806276
solved,0.38376291399999996,100,-0.7501390070786378
solved,0.378396842,100,-0.7501830878662603
solved,0.56024642,125,-0.6698745526310302
solved,0.457685429,100,-0.7429163619884748
solved,0.40576174499999995,100,-0.7462326951047702
solved,0.357441624,100,-0.7971798625356463
solved,0.358033565,100,-0.7759386311285218
solved,0.36498427099999997,100,-0.7871794134908989
solved,0.354785825,100,-0.780729100169905
solved,0.366415712,100,-0.7984733264048235
solved,0.36491911099999996,100,-0.8111998706614971
solved,0.43806994,100,-0.8247694127740327
solved,0.370038289,100,-0.8179478829107598
solved,0.38689570100000004,100,-0.8332111671228046
solved,0.325589809,75,-1.0226127747673774
solved,0.445662899,100,-0.8081735321700805
solved,0.333537913,75,-0.9836992282393915
solved,0.46609600100000004,100,-0.803302916252935
solved,0.508654408,75,-0.9943012967619855
solved,0.40650417899999997,100,-0.7642286798280543
solved,0.651321994,100,-0.7867523589720815
solved,0.543872058,100,-0.7589456884354886
solved,0.6675096599999999,100,-0.7698697186301492
solved,0.512776979,100,-0.7778849616768745
solved,0.374384386,100,-0.7973080088595804
solved,0.529774154,100,-0.7439771333003811
solved,0.632782938,100,-0.7323952373353281
solved,0.559862904,100,-0.7584385772641319
solved,0.5502153000000001,100,-0.7849194080078612
solved,0.394164358,100,-0.7717218369622606
solved,0.38607696,100,-0.7993569679634857
solved,0.375759456,100,-0.774167019764945
solved,0.360259369,100,-0.7755576149770744
solved,0.360193826,100,-0.7851363322314612
solved,0.487546133,100,-0.7751472113978686
solved,0.355946703,75,-0.9427216607784019
solved,0.377354289,100,-0.783018469951202
solved,0.31249010200000005,75,-0.967643786653368
solved,0.304452139,75,-0.9103256348162828
solved,0.30883768300000003,75,-0.9077051758502982
solved,0.336287405,75,-0.870420961203544
solved,0.46441591299999996,75,-0.9153352419654122
solved,0.36126456799999995,100,-0.7523345639213515
solved,0.36372196,100,-0.78850828631689
solved,0.358831617,100,-0.772141791290457
solved,0.367875514,100,-0.7923026407349311
solved,0.364824429,100,-0.8123973354406816
solved,0.353508193,100,-0.8226988761468955
solved,0.354345245,100,-0.83411601054919
solved,0.35963505900000003,100,-0.8093709534846537
solved,0.383342783,100,-0.768399422300079
solved,0.43684378,100,-0.7740996384453367
solved,0.322835632,75,-0.935766753052977
solved,0.451887917,75,-0.937522189556447
solved,0.38260231899999997,100,-0.7484365104588058
solved,0.362943801,100,-0.7618097286667359
solved,0.42109762,100,-0.7953836537720158
solved,0.427203384,100,-0.7797743555621099
solved,0.386926405,100,-0.7757554996141136
solved,0.350607858,100,-0.7970484235862857
solved,0.365937843,100,-0.7479306689233982
solved,0.381545779,100,-0.7380133583272963
solved,0.301022604,75,-0.9248930847311425
solved,0.388409222,75,-0.9410726493511241
solved,0.424069841,75,-0.9573983836837615
solved,0.305537524,75,-1.0177455645378055
solved,0.309579902,75,-1.0062876503153724
solved,0.38255707,100,-0.8130574531419955
solved,0.360894495,100,-0.8088893232490764
solved,0.402297238,100,-0.8530198070086492
solved,0.36722006900000004,100,-0.9123613144427059
solved,0.359894662,100,-0.8286313601646289
solved,0.357386548,100,-0.8615221555570027
solved,0.35642961500000003,100,-0.805607700819744
solved,0.355868311,100,-0.8097067861260714
solved,0.358603544,100,-0.8510797237204382
solved,0.372661266,100,-0.8230623041913511
solved,0.361558023,100,-0.825389812718619
solved,0.38251504599999997,100,-0.8050765922565932
solved,0.373656285,100,-0.8115065955504531
solved,0.37561490200000003,100,-0.7595848428850251
solved,0.319700959,75,-0.9148269089653802
solved,0.404263162,100,-0.7918753058330574
solved,0.409114958,100,-0.7867137059051722
solved,0.40067689799999995,100,-0.8070976843473414
solved,0.389256281,100,-0.8188538078614138
solved,0.390907682,100,-0.8486195765528439
solved,0.39772466,100,-0.8107472447510335
solved,0.539955669,100,-0.8041840497061922
solved,0.523442118,100,-0.7977965566014542
solved,0.415730599,75,-0.9507197058062673
solved,0.46366584899999996,100,-0.7808180870018804
solved,0.434622572,75,-0.9668273035705994
solved,0.42155772,75,-0.9914690665096262
solved,0.303031995,75,-1.014355587200051
solved,0.363882753,100,-0.8177660844679313
solved,0.306899801,75,-1.0126214047069315
solved,0.303616435,75,-0.9879942773336842
solved,0.322784599,75,-1.0124249644600976
solved,0.35989335,100,-0.8474620551985463
solved,0.30126131,75,-1.0680893600288983
solved,0.404877197,100,-0.8271613305697544
solved,0.441387637,100,-0.8107011218644452
solved,0.43861439599999996,100,-0.7893957080782188
solved,0.326175149,75,-1.002434411879896
solved,0.334749859,75,-0.9343449971954935
solved,0.355508969,75,-0.939505171761317
solved,0.381498487,100,-0.7481843692447327
solved,0.32779188000000004,75,-0.9740197678668953
solved,0.41053557900000004,75,-0.946115388691019
solved,0.477409372,75,-0.9531177095222706
solved,0.32195474300000004,75,-0.9484227676476654
solved,0.322422322,75,-0.9654657773450717
solved,0.439187977,75,-0.9752722255620773
solved,0.39105690400000004,100,-0.7666455138394269
solved,0.32005522,75,-0.9486686067004061
solved,0.37521936300000003,100,-0.7631111309542986
solved,0.497070295,75,-0.9434224740812086
solved,0.48257374799999997,75,-0.9547481341858306
solved,0.432443699,75,-0.9495430056389205
solved,0.529871372,100,-0.7645393370627136
solved,0.628148335,100,-0.7913432255048827
solved,0.390002817,100,-0.8168956219671601
solved,0.432623968,100,-0.8152256957306346
solved,0.4498424,75,-0.9965546338188719
solved,0.31448223,75,-1.0033063406559728
solved,0.327429231,75,-0.9845776585200559
solved,0.308567272,75,-0.9228430911686789
solved,0.311569986,75,-0.9398703314884973
solved,0.301925497,75,-0.9016989088188335
solved,0.302713641,75,-0.9320530637673907
solved,0.354612656,100,-0.7883146331399339
solved,0.359820516,100,-0.7492753463455357
solved,0.353091049,100,-0.7136020085003881
solved,0.299794187,75,-0.8913888921914376
solved,0.302369224,75,-0.9036719520400162
solved,0.29738165299999997,75,-0.8938860616778083
solved,0.35073329200000003,100,-0.7774284284913924
solved,0.297734047,75,-0.962620653855248
solved,0.296926884,75,-0.9629117715829654
solved,0.300011967,75,-0.9754340065754463
solved,0.35033654599999997,100,-0.7418430622706479
solved,0.297938137,75,-0.9554108548636422
solved,0.36121767,75,-0.9825689242365406
solved,0.303321756,75,-0.9769265414508358
solved,0.371978269,75,-0.9773814871649747
solved,0.34932593700000003,75,-0.9657619679585652
solved,0.307406884,75,-0.9323191835896604
solved,0.311737659,75,-0.9394157994589777
solved,0.36775986699999996,100,-0.7759501247349967
solved,0.314662795,75,-0.9637539616382912
solved,0.33599186999999997,75,-0.9584479391995652
solved,0.368677215,100,-0.8084507761950666
solved,0.35965260899999996,100,-0.7765470031718001
solved,0.36174522099999995,100,-0.7606317716185229
solved,0.305541614,75,-0.9205480758518167
solved,0.302341178,75,-0.9087020185556574
solved,0.40879038700000003,100,-0.7641938580125075
solved,0.33048243099999997,75,-0.917488320319978
solved,0.506107232,75,-0.8759480520263992
solved,0.300589269,75,-0.9191157372932467
solved,0.317446903,75,-0.9052504591321198
solved,0.32673409,75,-0.9176534705642848
solved,0.504883498,75,-0.9277190237957273
solved,0.46788962300000003,100,-0.7349101266385542
solved,0.387682553,75,-0.930181668339366
solved,0.48318716799999994,100,-0.7447119271247371
solved,0.417818734,75,-0.9657697388810422
solved,0.43523748,75,-0.9209495559584933
solved,0.442096714,75,-0.9438821581839356
solved,0.428831786,75,-0.9500459796711229
solved,0.422060222,75,-0.9335730701341126
solved,0.41215780300000004,75,-0.9150513826942063
solved,0.40216665399999996,75,-0.9230230537486634
solved,0.378100172,75,-0.9169483776003576
solved,0.30020768600000003,75,-0.9133360329154089
solved,0.30484763800000003,75,-0.9216125898069079
solved,0.298162973,75,-0.9357804726999259
solved,0.292782275,75,-0.9400891499768399
solved,0.34004216200000004,75,-0.9561816967237071
solved,0.459426851,100,-0.7575770443662966
solved,0.496093952,100,-0.7696188321124044
solved,0.37666757100000003,75,-0.9445861189706046
solved,0.447127306,100,-0.7497983989999274
solved,0.433959904,100,-0.8025706548034592
solved,0.442675866,100,-0.7987318223528322
solved,0.392696604,75,-0.9363720276660796
solved,0.296184709,75,-0.9627006249854883
solved,0.30789712599999997,75,-0.9356986833571647
solved,0.295233758,75,-0.9069203435519758
solved,0.297220849,75,-0.9306371530838897
solved,0.303162179,75,-0.9503975467061598
solved,0.33303117800000004,75,-0.9231764980728541
solved,0.29592356900000005,75,-0.9105039819643107
solved,0.295136693,75,-0.9547758315119811
solved,0.337502443,75,-0.9421761174733903
solved,0.393399596,75,-0.9482893126489153
solved,0.496317813,75,-0.9404183917900426
solved,0.38718474199999997,75,-0.9108458023855702
solved,0.392272697,75,-0.9006421803724403
solved,0.40581672199999996,75,-0.9155234127014639
solved,0.431107408,75,-0.9175276448341056
solved,0.336808307,75,-0.9220454081688512
solved,0.313804386,75,-0.9406407605182536
solved,0.299994472,75,-0.9562158757389305
solved,0.300783129,75,-0.9682921678082768
solved,0.309040657,75,-0.9651932874397993
solved,0.305460053,75,-0.9630290810800511
solved,0.35417422600000004,100,-0.7870274267598029
solved,0.298131707,75,-0.9606492113511783
solved,0.35050049699999997,100,-0.7764818884965237
solved,0.303717099,75,-0.9769595718209321
solved,0.353028767,100,-0.7816835460415019
solved,0.36009547,100,-0.7535693835669506
solved,0.44055627900000005,100,-0.7982762418643611
solved,0.35958963499999996,100,-0.7950351872065773
solved,0.359286942,100,-0.7732950666589502
solved,0.362525376,100,-0.7631841013472115
solved,0.351310721,100,-0.779940379312311
solved,0.35868554799999997,100,-0.7885797528944144
solved,0.387036955,100,-0.7697185003513409
solved,0.44151712,75,-0.9284104631908351
solved,0.448141041,75,-0.9142035030180706
solved,0.46038311,75,-0.9321600270763547
solved,0.427331845,75,-0.8969804647424722
solved,0.4358675,75,-0.9275038715357619
solved,0.379026529,75,-0.898866603798976
solved,0.373802889,75,-0.9296511199802535
solved,0.481020454,75,-0.9495052622239325
solved,0.395535268,75,-0.9736226475088936
solved,0.453372502,75,-0.9437394330387081
solved,0.41699173,75,-0.9109309926293402
solved,0.407586752,75,-0.9474220107346101
solved,0.328988457,75,-1.0285344168460462
solved,0.318611635,75,-1.0226916161030404
solved,0.31219251800000003,75,-1.0053193950840424
solved,0.323862224,75,-0.9946481114507669
solved,0.314319677,75,-0.9386346426705989
solved,0.321490715,75,-0.9369883510769246
solved,0.319228638,75,-0.9146297823584411
solved,0.36831528,100,-0.767562921597019
solved,0.310133406,75,-0.9219967140387129
solved,0.327343302,75,-0.9156327777191525
solved,0.32275014,75,-0.9364570448422365
solved,0.31789746100000005,75,-0.9513698659562251
solved,0.318828208,75,-0.9717858766444117
solved,0.390186245,100,-0.7986411580253217
solved,0.383195149,100,-0.8081013773102387
solved,0.339742716,75,-0.9760318956137516
solved,0.313548919,75,-0.9545662000821201
solved,0.396225964,100,-0.7790286369506831
solved,0.340312467,75,-0.9142764854403673
solved,0.339644309,75,-0.9008401293640684
solved,0.32257734299999996,75,-0.9611565613104933
solved,0.348120662,75,-0.9618900476804539
solved,0.37733599900000003,75,-0.9301695126357032
solved,0.459266065,75,-0.9658734486206031
solved,0.333371891,75,-0.9486990939121986
solved,0.5884854580000001,75,-0.9675116974482504
solved,0.442429389,75,-0.9667673173009979
solved,0.423527792,75,-0.9302640040805413
solved,0.493949327,75,-0.9431196594614676
solved,0.479565116,75,-0.943239136260066
solved,0.5209237010000001,100,-0.7778664369803701
solved,0.6477949860000001,75,-0.9551676918312231
solved,0.46789185899999997,75,-0.9305608298608803
solved,0.447110499,75,-0.9312894571352748
solved,0.565343175,100,-0.7509768170623357
solved,0.348200763,75,-0.9219810111550514
solved,0.461455314,75,-0.92543426109475
solved,0.44277209900000003,75,-0.9292486244566842
solved,0.430150123,75,-0.9836659589863116
solved,0.414544583,75,-0.997481995230761
solved,0.318467497,75,-1.0177893271054808
solved,0.329511888,75,-0.9805857772033143
solved,0.37429247600000004,100,-0.7988028539700445
solved,0.308714772,75,-0.9473919744886367
solved,0.304656555,75,-0.948289840181431
solved,0.304826997,75,-0.9859594333866675
solved,0.306605514,75,-0.9837545417377136
solved,0.300792265,75,-0.941330048257704
solved,0.29636685399999996,75,-0.9079628394019994
solved,0.30593732399999995,75,-0.9268721590062261
solved,0.297604454,75,-0.9505941908616466
solved,0.295748014,75,-0.978665701600416
solved,0.299241873,75,-1.01176090825588
solved,0.313175461,75,-0.9798839688664179
solved,0.32789011,75,-0.9849859942660748
solved,0.32019247900000003,75,-0.984001382307755
solved,0.319583476,75,-0.9750513183549363
solved,0.328909669,75,-0.998208483643219
solved,0.33555195699999996,75,-1.0031857764481893
solved,0.317854726,75,-0.9422687043811524
solved,0.326867204,75,-0.9216104082720822
solved,0.40710530300000003,100,-0.7798170804772367
solved,0.30958697,75,-0.9709583663409659
solved,0.38686373799999996,100,-0.8054410413315483
solved,0.323330845,75,-1.0122894218292595
solved,0.30716485699999996,75,-0.9686082673153438
solved,0.310741116,75,-0.9678240073674936
solved,0.321934597,75,-0.9659383292032623
solved,0.404009112,75,-0.980634328699257
solved,0.5206515869999999,100,-0.8236029035961038
solved,0.409757874,75,-1.000076693200025
solved,0.397318696,75,-1.0076163156964295
solved,0.37454831499999997,75,-0.9383412899335953
solved,0.32776101,75,-0.974543934531286
solved,0.402593004,75,-0.9681391024927266
solved,0.41837021,75,-0.9834058588301114
solved,0.35342792700000003,75,-0.9712116470464605
solved,0.441539493,100,-0.7988478147141691
solved,0.330355379,75,-0.9920094184568562
solved,0.41612413800000003,75,-0.9992047584650806
solved,0.300766041,75,-0.9467604467243148
solved,0.39840113,100,-0.7975423195348206
solved,0.305329973,75,-0.9728889369563025
solved,0.464952151,75,-1.0221351256479985
solved,0.30953831,75,-0.9830179761384668
solved,0.37386029,100,-0.7750679984681158
solved,0.296790651,75,-0.9347473561423971
solved,0.304980476,75,-0.9510828425571713
solved,0.298516888,75,-0.9434839875831189
solved,0.38080584,75,-0.97297276560504
solved,0.386523405,75,-0.951778352442923
solved,0.40210711099999996,75,-0.901164228500226
solved,0.400351501,75,-0.8910528298358904
solved,0.348469479,75,-0.8959702154049584
solved,0.31481675600000003,75,-0.8875946242335355
solved,0.394978937,75,-0.918280186865946
solved,0.32980528200000003,75,-0.9368626727550745
solved,0.304932992,75,-0.9185879131740657
solved,0.30912372099999996,75,-0.9114412819712503
solved,0.30415189,75,-0.912309604668667
solved,0.306350319,75,-0.9033906007010536
solved,0.300218071,75,-0.9053457564218317
solved,0.302098356,75,-0.9047636712338731
solved,0.301890466,75,-0.8988715948639681
solved,0.30778749000000005,75,-0.9122833586214423
solved,0.299969673,75,-0.9248907743371036
solved,0.30483408700000003,75,-0.9162840650269976
solved,0.418123005,75,-0.9598065138467584
solved,0.415967949,75,-1.0051070030241254
solved,0.30820762199999996,75,-1.0260827698725645
solved,0.301830052,75,-0.9952057373047191
solved,0.300548261,75,-0.9705145624855704
solved,0.297491755,75,-0.9793535142594335
solved,0.305002406,75,-0.9864734709068119
solved,0.306000272,75,-1.0296506389323
solved,0.31649304300000003,75,-1.0271822096511374
solved,0.356198745,100,-0.8751726625496367
solved,0.385203282,100,-0.8162257545771472
solved,0.295484101,75,-0.9744970940609454
solved,0.319296611,75,-0.9211603602590639
solved,0.35334255000000003,75,-0.9062822837103154
solved,0.359592319,100,-0.7817597396954117
solved,0.39299561400000005,100,-0.761653781257056
solved,0.301288448,75,-0.9316010549188677
solved,0.296118381,75,-0.9277745688337631
solved,0.296432759,75,-0.9131581433531786
solved,0.295980105,75,-0.9184468349416794
solved,0.295008184,75,-0.9120976622442879
solved,0.412817465,75,-0.9093775086482125
solved,0.42965541900000004,75,-0.9225225522681764
solved,0.324233944,75,-0.9302879700730873
solved,0.306686768,75,-0.9531896265150875
solved,0.297429932,75,-0.9705959941064595
solved,0.365344707,75,-0.9484349145953137
solved,0.45087263,75,-0.9337562235153042
solved,0.496656867,100,-0.8372588529243183
solved,0.44095745799999997,75,-1.0125290849211568
solved,0.42277084899999995,75,-0.9676300765786252
solved,0.305877461,75,-0.9458138814711187
solved,0.30002101000000003,75,-0.9286068419693745
solved,0.304667346,75,-0.9252692667263129
solved,0.35950963199999997,75,-0.9733327100049577
solved,0.40091214,75,-0.9894171671507328
solved,0.406857453,75,-0.9578624664176094
solved,0.42763393000000005,75,-0.9460856086235875
solved,0.4192334,75,-0.908220315922871
solved,0.422620125,75,-0.9185076578291124
solved,0.40722523499999996,75,-0.9015848363564261
solved,0.39356973500000003,75,-0.9378287770416951
solved,0.38645237600000004,75,-0.9684203149131269
solved,0.340559491,75,-0.9776689808810721
solved,0.352602066,75,-0.9310839758127138
solved,0.305512824,75,-0.9456407405074405
solved,0.322520433,75,-0.884825127990317
solved,0.374388548,75,-0.9327409670211867
solved,0.396122029,100,-0.7946036140293145
solved,0.48188844499999994,100,-0.7769664197019803
solved,0.464924586,100,-0.7523980623749835
solved,0.404960522,75,-0.9998167189567055
solved,0.399142677,75,-0.9923894435800927
solved,0.417250047,75,-0.9439022067822709
solved,0.302235855,75,-0.9601907851306922
solved,0.301438613,75,-0.9656785098692752
solved,0.314203185,75,-0.921977932805705
solved,0.41657589500000003,75,-0.9288094455650112
solved,0.437026458,75,-0.9369393245927471
solved,0.396206901,75,-0.9795894173948931
solved,0.410046481,75,-0.9921994957421088
solved,0.413003837,75,-1.0069245114205696
solved,0.429198057,75,-1.055166533471889
solved,0.31599881500000004,75,-1.029450199620946
solved,0.48761278,75,-0.9931593897526061
solved,0.398393113,75,-0.998687545291812
solved,0.30694046399999997,75,-1.0151454394743757
solved,0.30157717,75,-1.0154300250428754
solved,0.30701486,75,-0.9597446453891381
solved,0.314227199,75,-0.9567748300655106
solved,0.44008877300000004,75,-0.9456019188362688
solved,0.449031734,75,-0.9395266364585693
solved,0.444980041,75,-1.0175015961110532
solved,0.425878007,75,-0.9668442950479852
solved,0.310838767,75,-0.9546772073600303
solved,0.33059668099999995,75,-0.9352511631630768
solved,0.31991688100000004,75,-0.9354996251534041
solved,0.31865173700000005,75,-0.933154827125324
solved,0.356491862,75,-0.9748497327575103
solved,0.37030652399999997,75,-0.9459109076181029
solved,0.446393262,75,-0.9306405075780954
solved,0.39874044399999997,75,-0.9408938103185636
solved,0.436832303,75,-0.9514268883045225
solved,0.43761075800000004,75,-0.9253152824371429
solved,0.41548192100000003,75,-0.9299931088178878
solved,0.43315474,75,-0.937630864300045
solved,0.305970536,75,-0.9703873573843205
solved,0.32196304,75,-0.9863869961525403
solved,0.31348982599999997,75,-0.9927358344670261
solved,0.30993594199999996,75,-0.960512818591688
solved,0.424329243,75,-0.9400058419719176
solved,0.31002891499999996,75,-0.9716525814645797
solved,0.302134605,75,-0.9590747866391307
solved,0.31098532300000004,75,-0.9547881044478607
solved,0.301897849,75,-0.9524634459037742
solved,0.303125161,75,-0.9643488265153399
solved,0.30779648699999995,75,-0.9711838856234045
solved,0.321896488,75,-0.940414081963568
solved,0.302747369,75,-0.9494390026654064
solved,0.30682258900000003,75,-0.9189125131854553
solved,0.303332611,75,-0.8908747519241381
solved,0.388512835,75,-0.8797980872493361
solved,0.403510571,75,-0.9060604938663992
solved,0.40634220600000004,75,-0.9353223172926944
solved,0.435514025,75,-0.9369629442264296
solved,0.385737333,75,-0.9690138307252604
solved,0.46386125199999995,75,-0.9369038877053528
solved,0.42331257499999997,75,-0.9277892973548307
solved,0.42395567,75,-0.8957385831984856
solved,0.431421112,75,-0.8793767551102639
solved,0.42616719999999997,75,-0.8972895365637445
solved,0.394180105,75,-0.8906794893825639


==> data/results/parametric_problems/OSQP no warmstart/Portfolio/n300.csv <==
status,run_time,iter,obj_val
solved,0.844678753,100,-2.150400903781693
solved,0.8465485349999999,100,-1.7448870271314245
solved,0.827700603,100,-1.5556928595149
solved,0.862040005,100,-1.3976257629155058
solved,0.849454704,100,-1.2581148555588302
solved,0.810633141,100,-1.1575768807244333
solved,0.7992677770000001,100,-1.030975780313874
solved,0.733028312,100,-0.925771506392452
solved,0.739160776,100,-0.845467088568741
solved,0.722673356,100,-0.7754413797865357
solved,0.720540133,100,-0.7435389110513269
solved,0.7667692079999999,100,-0.6782399683104258
solved,0.722589328,100,-0.6527091096076623
solved,0.728248216,100,-0.602669195771519
solved,0.749690978,100,-0.548193001565805
solved,0.743052915,100,-0.5199051883293313
solved,0.719353087,100,-0.4863303076272282
solved,0.7214536709999999,100,-0.45186441251003984
solved,0.665809308,75,-0.5113675774813177
solved,0.667527886,75,-0.4917636401499008
solved,0.767838324,100,-0.4242356681118288
solved,0.794127582,100,-0.41508514168650906
solved,0.7745304909999999,75,-0.4710031663306577
solved,0.680241549,75,-0.46185554965256026
solved,0.770989473,100,-0.3882651315100606
solved,0.672871515,75,-0.43588472957288066
solved,0.679514414,75,-0.4097977883650961
solved,0.7595406840000001,100,-0.3636440952460593
solved,0.702741502,75,-0.4291362584827661
solved,0.749044167,100,-0.3856481471239494
solved,0.74609101,100,-0.37484538835528847
solved,0.747531037,100,-0.38544151394366516
solved,0.797720823,100,-0.3896381759937331
solved,0.715827624,75,-0.4380188922668691
solved,0.766132139,100,-0.3650450838738837
solved,0.8091726770000001,100,-0.37572843615320706
solved,0.822991412,75,-0.4284063280904716
solved,0.865411311,75,-0.4210072666497566
solved,0.7043045830000001,75,-0.4352838694361805
solved,0.769844929,75,-0.4277337700451199
solved,1.045109558,125,-0.3807495089787958
solved,0.785255489,75,-0.3997321272802936
solved,0.7956601409999999,75,-0.41479748681618045
solved,0.735526328,75,-0.42911031128372257
solved,0.9502214529999999,100,-0.36894268355881804
solved,0.8327595059999999,100,-0.37140335952809317
solved,0.8924159819999999,100,-0.36872749385105985
solved,0.767271513,100,-0.35495578615660006
solved,0.7473882329999999,75,-0.4230842112761922
solved,0.808005592,75,-0.405256400112212
solved,0.895024975,75,-0.41283502119545157
solved,0.963776161,100,-0.39508919945706783
solved,0.8566194359999999,100,-0.38889791585076366
solved,0.880336837,100,-0.3826822633690776
solved,0.90144728,100,-0.36436190168705834
solved,0.7408338130000001,75,-0.4046299173961205
solved,0.931606457,100,-0.38136397581249243
solved,0.781671453,75,-0.40197713314553507
solved,1.015460837,100,-0.37289922895394234
solved,0.862894488,100,-0.3750160198735016
solved,0.799852702,75,-0.419539220882278
solved,0.823913001,75,-0.4333490170845015
solved,0.826163742,75,-0.4105581212591286
solved,0.892939707,100,-0.36705704994481003
solved,0.858145603,75,-0.414602979257689
solved,0.744273453,75,-0.45434512780675596
solved,0.846498957,75,-0.4330186847065364
solved,0.7567226,75,-0.41299583055076244
solved,0.7897297169999999,75,-0.42102981194858674
solved,0.7278299239999999,75,-0.4406414920476016
solved,0.730042136,75,-0.44840024675439694
solved,0.716987055,75,-0.45586604036729794
solved,0.836917316,100,-0.3744323398839155
solved,0.7365446259999999,75,-0.423880755832654
solved,0.823367745,100,-0.38924474417785393
solved,0.8485782,75,-0.4366725655114353
solved,0.712884342,75,-0.4193640107781498
solved,0.706002883,75,-0.42905378072185407
solved,0.736685178,75,-0.4400406216432556
solved,0.7150027489999999,75,-0.4282860692678975
solved,0.816632343,100,-0.3772276324107496
solved,0.7941089349999999,100,-0.38120178953793243
solved,0.714266724,75,-0.4325334706523654
solved,0.705582722,75,-0.42464227839455704
solved,0.679128223,75,-0.42341005433078005
solved,0.674732434,75,-0.41609048777784796
solved,0.675969068,75,-0.43066933549550684
solved,0.75160413,100,-0.3866052409776238
solved,0.7803391199999999,100,-0.3940740364781741
solved,0.754548936,75,-0.45092703656541927
solved,0.7411201629999999,100,-0.41595132434548937
solved,0.724935086,100,-0.39868095833495826
solved,0.634724367,75,-0.46957607623410125
solved,0.6753344800000001,75,-0.45786138234363677
solved,0.6963304880000001,75,-0.42824671994503544
solved,0.663169372,75,-0.42034308213589133
solved,0.652988789,75,-0.42759731504865545
solved,0.676966094,75,-0.42006444176006436
solved,0.697532593,75,-0.41911200780318014
solved,0.742898337,75,-0.42436797655355524
solved,0.880143144,100,-0.37245875877667567
solved,0.811951706,75,-0.4293140584402807
solved,1.026749563,100,-0.381211699122216
solved,0.849910343,75,-0.4270476296660986
solved,1.0876896,125,-0.3800468755264467
solved,0.880839331,100,-0.37230650469668697
solved,1.098110133,125,-0.3934639804176558
solved,0.691049026,75,-0.3941443256481387
solved,0.857364109,100,-0.3608301031652541
solved,0.8552647959999999,75,-0.40409127399574163
solved,0.917987557,100,-0.359715614638001
solved,0.7361680429999999,75,-0.4046085973479918
solved,0.714406141,75,-0.41700234925422197
solved,0.625539055,75,-0.42057962537124993
solved,0.676371484,75,-0.421502707644975
solved,0.6091250779999999,75,-0.437525805568472
solved,0.6513351430000001,75,-0.4370634330261438
solved,0.677500875,75,-0.4225290012779722
solved,0.63297046,75,-0.41111288034815685
solved,0.780747902,100,-0.36812220171606036
solved,0.649420488,75,-0.4088177847387429
solved,0.6288128,75,-0.4132943395183849
solved,0.647447355,75,-0.4090263031410143
solved,0.672905572,75,-0.4010141707616252
solved,0.7517963320000001,75,-0.38855047670275183
solved,0.689596691,75,-0.4029113635035914
solved,0.7571973949999999,100,-0.3524874752743504
solved,0.8797743060000001,75,-0.4088368716926989
solved,0.769956794,75,-0.39757264933756153
solved,0.83281005,75,-0.4224508638721357
solved,0.942399286,75,-0.40876424013605256
solved,0.905087423,75,-0.43286637653423077
solved,0.8374347440000001,75,-0.4068346278440922
solved,0.775439894,75,-0.4354107541273578
solved,0.891427208,75,-0.4419934565475769
solved,0.7071567990000001,75,-0.4571362361702528
solved,0.694599782,75,-0.4455785639096357
solved,0.693986488,75,-0.44928555198627623
solved,0.724326156,75,-0.46470727053777605
solved,0.872237253,100,-0.3996821442911868
solved,0.8026250850000001,100,-0.41248144063669856
solved,0.660944116,75,-0.4558853664715783
solved,0.6602368110000001,75,-0.4273715084733233
solved,0.855943886,100,-0.3820709967018989
solved,0.8119974169999999,100,-0.39243258234212314
solved,0.657295239,75,-0.452724341570269
solved,0.673759758,75,-0.41942425743641026
solved,0.7675411489999999,100,-0.3839382091587705
solved,0.7213144920000001,75,-0.4277830533072659
solved,0.7540319980000001,75,-0.40247613044739855
solved,0.7585930830000001,75,-0.40490561159457805
solved,0.796832502,75,-0.4062051073679996
solved,0.681168568,75,-0.40873914798989824
solved,0.738374737,75,-0.3978211466474676
solved,0.7502351309999999,100,-0.3552705270067779
solved,0.786459969,100,-0.36481933009243916
solved,0.681408668,75,-0.41053638038955576
solved,0.678131118,75,-0.40378228576891995
solved,0.7106034450000001,75,-0.4239420486142774
solved,0.715030619,75,-0.421187737379231
solved,0.7311130189999999,75,-0.4472121985823799
solved,0.815583445,75,-0.43971912941608565
solved,0.732451422,75,-0.4301570943164952
solved,0.744848184,75,-0.43371965512762783
solved,0.708564344,75,-0.4879287081269544
solved,0.686504243,75,-0.45927020397887125
solved,0.672602728,75,-0.44849273125210554
solved,0.711293576,75,-0.4520004470109294
solved,0.874976784,100,-0.4215041487396465
solved,0.7014622930000001,75,-0.4041696283264037
solved,0.6885949,75,-0.42086473176128564
solved,0.76436414,75,-0.42610813397530917
solved,0.721264974,75,-0.4347476648726019
solved,0.7122159400000001,75,-0.4017555885800158
solved,0.730036589,75,-0.4344576401791657
solved,0.75808526,75,-0.4206217874644168
solved,0.833636371,100,-0.36642457293923486
solved,0.729358104,75,-0.4135565399218726
solved,0.809506289,75,-0.4194000155447298
solved,0.727688798,75,-0.42780131780426084
solved,0.7359991269999999,75,-0.4011502501485546
solved,0.750665917,75,-0.4334099068590164
solved,0.8804114160000001,100,-0.3756063453232543
solved,0.803828881,75,-0.41773077714693907
solved,0.716750172,75,-0.40738165451785113
solved,0.713602809,75,-0.4152336967275306
solved,0.6725844670000001,75,-0.4069694174506208
solved,0.7915894109999999,75,-0.4017974429137203
solved,0.816515638,75,-0.41022837216841396
solved,0.7501423979999999,75,-0.41491533821619936
solved,0.744383276,100,-0.37390723966884737
solved,0.6931799,75,-0.4530925710564851
solved,0.679618319,75,-0.4317007139020204
solved,0.653182028,75,-0.40789049448414655
solved,0.664079922,75,-0.3975345327006935
solved,0.767876791,75,-0.3855294633514369
solved,0.728021842,75,-0.4075645979890815
solved,0.663052491,75,-0.42269088766731217
solved,0.662313324,75,-0.4093502041218097
solved,0.7062018400000001,75,-0.429435018982232
solved,0.728090264,75,-0.4297196999979593
solved,0.7151130059999999,75,-0.46480715937944583
solved,0.709920423,75,-0.42401230725748185
solved,0.7620685700000001,75,-0.45407477976350075
solved,0.8770301920000001,75,-0.4376079852947285
solved,0.9181737050000001,75,-0.4487769487125926
solved,0.762329754,75,-0.4205580229764078
solved,0.739075654,75,-0.4361807362026699
solved,0.8398498050000001,75,-0.4379284436432904
solved,0.894761814,75,-0.41154139874226003
solved,0.772920783,75,-0.40082336541190255
solved,0.76200879,75,-0.4163656150439151
solved,0.744710956,75,-0.4132216207490207
solved,0.722274809,75,-0.4171199813239679
solved,0.770179313,75,-0.40593641088655713
solved,0.757175806,75,-0.41589597064144346
solved,0.7252201460000001,75,-0.41073290086047964
solved,0.746717164,75,-0.44801039753042526
solved,0.708162021,75,-0.44368767137032966
solved,0.7911958880000001,75,-0.4642135523259933
solved,0.8111257430000001,75,-0.46071026711804863
solved,0.762379267,75,-0.4663109324519671
solved,0.820457244,75,-0.46536046467307096
solved,0.730368353,75,-0.41636247823509714
solved,0.646207972,75,-0.4069426152616471
solved,0.6748940379999999,75,-0.40004063902456416
solved,0.642349987,75,-0.41271831038699586
solved,0.8001523349999999,75,-0.4231398020792324
solved,0.693598688,75,-0.44127314534785983
solved,0.805573476,75,-0.429388276544234
solved,0.793374164,75,-0.41311175721175264
solved,0.755420641,75,-0.4121067247559675
solved,0.755676618,75,-0.43859637870358903
solved,0.8314922980000001,100,-0.37471547881602996
solved,0.8450944170000001,75,-0.43293980417198147
solved,0.77858653,75,-0.4349632055761864
solved,0.7379246989999999,75,-0.44379837435810754
solved,0.72972843,75,-0.4320103718654241
solved,0.759177845,75,-0.45625891784249994
solved,0.8218635969999999,75,-0.4446538217223546
solved,0.87111852,75,-0.4311856603656342
solved,0.806629654,75,-0.43698850391163013
solved,0.827314047,75,-0.44206668818781597
solved,0.780061313,75,-0.42675985981581355
solved,0.8207822490000001,75,-0.4042237335548281
solved,0.8246874310000001,75,-0.41949139394439583
solved,0.9215214949999999,75,-0.4338147251008851
solved,0.8723919680000001,75,-0.4114640288699527
solved,0.897225405,75,-0.4136562415491467
solved,0.780825273,75,-0.41688141697962444
solved,0.835342809,75,-0.4245086547393787
solved,0.843781177,75,-0.4393693531636262
solved,0.876963843,75,-0.4194617462661462
solved,0.7818012999999999,75,-0.41637370808888224
solved,0.787768733,75,-0.41313148934005356
solved,0.80802353,75,-0.39781811112370646
solved,0.8039883800000001,75,-0.4260680068693723
solved,0.7607204160000001,75,-0.4364918925487088
solved,0.77119958,75,-0.4543623535611391
solved,0.7189609100000001,75,-0.4402161999285361
solved,0.828521536,75,-0.4437775238978736
solved,0.905402923,75,-0.43776208482613077
solved,0.864928391,75,-0.4508914127849898
solved,0.815393142,75,-0.44751317324330353
solved,0.834169276,75,-0.43163601416374775
solved,0.774653607,75,-0.4489235777789807
solved,0.7368932539999999,100,-0.4207566309782562
solved,0.6525182380000001,75,-0.42820175426789925
solved,0.644247934,75,-0.43842864512083346
solved,0.6402266240000001,75,-0.4353962327352404
solved,0.6428725310000001,75,-0.42500985820339165
solved,0.6432313350000001,75,-0.4376180809590439
solved,0.684265798,75,-0.45726105538348555
solved,0.722448692,75,-0.4495392423488957
solved,0.731838228,75,-0.44126531949300724
solved,0.872537177,75,-0.43728997968924066
solved,0.788254507,125,-0.5505697598764804
solved,0.790710171,75,-0.45796898427177823
solved,1.1981671189999998,125,-0.40436656187511705
solved,0.692730006,75,-0.4646195187396669
solved,0.7873756519999999,75,-0.46724532337102553
solved,0.778242478,75,-0.4613093212289342
solved,0.7309053160000001,75,-0.45833551164533415
solved,0.7991977180000001,75,-0.4549149844399462
solved,0.764196275,75,-0.4629240690052851
solved,0.773925002,100,-0.4424509107139976
solved,0.8062088199999999,75,-0.46208960976675467
solved,0.8788178600000001,100,-0.43438147562923823
solved,0.739331703,75,-0.45280200880120763
solved,0.792059141,100,-0.43037843921823343
solved,0.6919125610000001,75,-0.43848502519968524
solved,0.707350579,75,-0.4366000920515443
solved,0.741475848,75,-0.4254592462693979
solved,0.7883706589999999,75,-0.423530872791571
solved,0.763073192,75,-0.4196547102564695
solved,0.762009782,75,-0.43569017697004186
solved,0.7821776490000001,125,-0.5570160151974068
solved,0.7159252979999999,75,-0.4208442310125731
solved,0.700673087,75,-0.4201476412543851
solved,0.690568035,75,-0.41040798286396124
solved,0.736308553,75,-0.4254424852669794
solved,0.58440496,100,-0.6145520133467547
solved,0.5836804449999999,100,-0.5972675284103
solved,0.597387069,100,-0.6018499309724332
solved,0.611342829,100,-0.592905345393781
solved,0.5967245569999999,100,-0.6058193708924552
solved,0.622210728,100,-0.5791043242177056
solved,0.622070891,100,-0.6087701516763274
solved,0.612344883,100,-0.6117568463303905
solved,0.8394786599999999,100,-0.4252163607506989
solved,0.7465261009999999,100,-0.6340759096551579
solved,0.7885279119999999,100,-0.4244172529294
solved,0.7381207519999999,75,-0.440186834328565
solved,0.6207843749999999,100,-0.6149125610494915
solved,0.791117681,100,-0.41867429230760933
solved,0.623371122,100,-0.5965192603602231
solved,0.8394187230000001,125,-0.3962397234680625
solved,0.838804842,125,-0.3956375337430994
solved,0.591877924,100,-0.6148727286467972
solved,0.608391517,100,-0.6465289624339084
solved,0.603431595,100,-0.6271159744732177
solved,0.6044839200000001,100,-0.616947194429109
solved,0.607678127,100,-0.6334164414446636
solved,0.619836226,100,-0.61659765798656
solved,0.6181176820000001,100,-0.6398266388599657
solved,0.658529205,75,-0.4615791278160532
solved,0.659470915,100,-0.6307415697083008
solved,0.789260468,100,-0.41619502267764397
solved,0.845215284,100,-0.6079409721016338
solved,0.699413309,100,-0.5945636203510917
solved,0.647546049,100,-0.5792677985052529
solved,0.647340697,100,-0.6330017942781576
solved,0.7068179880000001,125,-0.5578454016767385
solved,0.7563925650000001,100,-0.4566132886881825
solved,0.858062909,125,-0.43741109806586614
solved,0.755488948,75,-0.4762130651542173
solved,0.574037997,100,-0.6531280599115312
solved,0.5956520759999999,100,-0.6472108585931909
solved,0.606733516,100,-0.6339765439107361
solved,0.71503424,125,-0.5884247026177911
solved,0.656484558,100,-0.662214534658673
solved,0.6206050439999999,100,-0.6742922084142167
solved,0.612244794,100,-0.6641699116810817
solved,0.621359511,100,-0.6413775772882561
solved,0.602614773,100,-0.6397077417670342
solved,0.611136771,100,-0.6335770579277838
solved,0.652263979,100,-0.6100908225239708
solved,0.6082746779999999,100,-0.6261185538736075
solved,0.63045955,100,-0.6137671399115933
solved,0.666724988,100,-0.6095307468263778
solved,0.662145961,100,-0.6200705570468589
solved,0.6627261339999999,100,-0.606794433996908
solved,0.859389375,100,-0.4321271707129113
solved,0.716634988,100,-0.6074588657255755
solved,0.706618242,100,-0.6150738995613945
solved,0.720075775,100,-0.5858820749898639
solved,0.721019471,100,-0.6104882960622416
solved,0.947676708,100,-0.6054430141470506
solved,0.8356680700000001,100,-0.6010419815298896
solved,0.722534483,100,-0.5889314144725468
solved,0.747006367,75,-0.4151743129276868
solved,0.797079554,100,-0.5765355397468633
solved,0.687460366,100,-0.5998351086804308
solved,0.6373774,100,-0.579782863278583
solved,0.722744265,100,-0.5728855627857948
solved,0.62535891,100,-0.5920867202623679
solved,0.601497917,100,-0.6066805281179973
solved,0.656798202,100,-0.6146786495312924
solved,0.642341201,100,-0.5942518511681996
solved,0.611423048,100,-0.6004157639047707
solved,0.611142004,100,-0.612822729449486
solved,0.633699268,100,-0.6052133443419094
solved,0.5872832800000001,100,-0.6054349498339251
solved,0.5967197399999999,100,-0.6204117791433621
solved,0.611483978,100,-0.6239004976588203
solved,0.645654027,100,-0.6086172906894655
solved,0.63517029,100,-0.5879538938158444
solved,0.61764474,100,-0.576585604921972
solved,0.601990203,100,-0.588224106359883
solved,0.597229309,100,-0.6138573915238814
solved,0.703683681,75,-0.4608498013003878
solved,0.623594818,100,-0.6198524699576607
solved,0.608052382,100,-0.6269354637126117
solved,0.614034262,100,-0.6346544093801637
solved,0.63326797,100,-0.6380096308873797
solved,0.7234579860000001,100,-0.6205169576725507
solved,0.6576344670000001,100,-0.6144828573099658
solved,0.605711626,100,-0.5970925873951289
solved,0.638669878,100,-0.6038970244792558
solved,0.652766016,100,-0.6173115854314309
solved,0.7228681610000001,100,-0.6054277545369643
solved,0.5722905890000001,75,-0.7164563753865775
solved,0.630582899,100,-0.6211384098295746
solved,0.6201040520000001,100,-0.6300713814420924
solved,0.6317700310000001,100,-0.6495165122942701
solved,0.627549351,100,-0.647060782225769
solved,0.6668022650000001,100,-0.654299723275379
solved,0.543675406,75,-0.7684665139392017
solved,0.5714080589999999,75,-0.7729103121667423
solved,0.686988538,100,-0.6032705357383906
solved,0.8324384309999999,100,-0.6177798811862831
solved,0.543075659,75,-0.734398087497932
solved,0.750308855,100,-0.6115242508886355
solved,0.685819027,100,-0.6211091361372906
solved,0.62866056,100,-0.6189978628755533
solved,0.53423223,75,-0.7925610471325313
solved,0.541890226,75,-0.7486137403764208
solved,0.622761998,100,-0.5862503360481592
solved,0.620095957,100,-0.6143585518515953
solved,0.6335736000000001,100,-0.5993559103842133
solved,0.589853578,100,-0.6048389311220698
solved,0.581630138,100,-0.5970138266592216
solved,0.604685979,100,-0.5709171693370488
solved,0.522724526,75,-0.7362202065340586
solved,0.6429931,100,-0.6235195474045712
solved,0.674827939,100,-0.6340108102286894
solved,0.6561140480000001,100,-0.6720807367120643
solved,0.729366255,100,-0.6662714457766286
solved,0.724130862,100,-0.6328799221383922
solved,0.69154032,100,-0.6416504587545462
solved,0.642267677,100,-0.597144030307835
solved,0.5589165,75,-0.7118310650934897
solved,0.6356955950000001,100,-0.609142410685062
solved,0.552358122,75,-0.7578753106035563
solved,0.65575766,100,-0.610072248017278
solved,0.581246857,75,-0.7287106898960776
solved,0.5527894470000001,75,-0.7458181217402216
solved,0.545405382,75,-0.7286646292330036
solved,0.603723839,100,-0.6020465509317786
solved,0.604652108,100,-0.587631201803357
solved,0.577404575,100,-0.597156418830503
solved,0.5959644470000001,100,-0.5938519086508764
solved,0.590212231,100,-0.5922853342080071
solved,0.511750675,75,-0.7004519145989199
solved,0.532047951,75,-0.7137283800982024
solved,0.507574135,75,-0.7267070683956248
solved,0.497078675,75,-0.7553341443872741
solved,0.51993304,75,-0.7732978901424665
solved,0.5155673119999999,75,-0.7653395170184696
solved,0.608712844,100,-0.6530942796219268
solved,0.526332939,75,-0.7649398648050189
solved,0.532752471,75,-0.7695063457369327
solved,0.6224805250000001,100,-0.6122658483496464
solved,0.568930615,75,-0.7499746244372691
solved,0.5462235200000001,75,-0.7743208600958424
solved,0.6366079250000001,100,-0.6110890477654677
solved,0.679107138,100,-0.6057111674686839
solved,0.731911483,100,-0.618918902906873
solved,0.7647953169999999,100,-0.6362367087567576
solved,0.825013306,100,-0.6664447670260146
solved,0.711862435,75,-0.7737551632192549
solved,0.74972062,75,-0.8044503922029388
solved,0.771302346,100,-0.6210487636166621
solved,0.598829214,75,-0.7796618988444958
solved,0.6540402750000001,100,-0.6197019915533094
solved,0.653862568,100,-0.61002482754914
solved,0.544787526,75,-0.7668069315384964
solved,0.5514113789999999,75,-0.754842794698674
solved,0.5445090180000001,75,-0.7258319988154414
solved,0.539269693,75,-0.7246221637983494
solved,0.500337229,75,-0.7463671417361588
solved,0.605805072,100,-0.5825011638763004
solved,0.519275095,75,-0.7101628283436042
solved,0.5131178089999999,75,-0.7468964675496753
solved,0.51557418,75,-0.7334601493880105
solved,0.601647955,100,-0.5977712441486094
solved,0.61518151,100,-0.6237792881517116
solved,0.624137688,100,-0.6144465038275255
solved,0.6180698,100,-0.6343902433181168
solved,0.5889028860000001,100,-0.6152669052327634
solved,0.604768081,100,-0.6163143705197834
solved,0.6086170470000001,100,-0.5685584603659611
solved,0.673333162,100,-0.6057239549368199
solved,0.634911154,100,-0.5897751655258584
solved,0.630008355,100,-0.5766259982831365
solved,0.6362102190000001,100,-0.5987996112367365
solved,0.673764215,100,-0.5983921363618718
solved,0.5719414700000001,75,-0.7128320505987038
solved,0.527388,75,-0.7163652616901333
solved,0.554760862,75,-0.7428711430231347
solved,0.547093791,75,-0.7621460328517583
solved,0.744768195,75,-0.7891981656795228
solved,0.578477826,75,-0.7401726446038788
solved,0.6214307139999999,75,-0.7671032654766488
solved,0.538541875,75,-0.77248866257229
solved,0.570783446,75,-0.7799025574621073
solved,0.550152569,75,-0.7807396060290537
solved,0.571701084,75,-0.787969724027091
solved,0.535247842,75,-0.7873759780878726
solved,0.520818363,75,-0.7581993546765262
solved,0.596543051,100,-0.6319424774031367
solved,0.566058043,75,-0.7850327417129288
solved,0.5154859060000001,75,-0.7526744113640068
solved,0.513390918,75,-0.7378130264209073
solved,0.496889063,75,-0.7569658577730519
solved,0.543127917,75,-0.7332410634465061
solved,0.497834168,75,-0.7340595109350571
solved,0.521432004,75,-0.7520640102644617
solved,0.5573945010000001,75,-0.7512447670663545
solved,0.559044348,75,-0.7350162289795458
solved,0.5121099840000001,75,-0.7389146857793875
solved,0.518925057,75,-0.7607441462405251
solved,0.50706783,75,-0.7660239663020636
solved,0.518350798,75,-0.7491149787330095
solved,0.595434595,100,-0.5960177622512313
solved,0.608086723,100,-0.6170601817886078
solved,0.682017967,100,-0.6024080611405008
solved,0.703032541,100,-0.6409145934277064
solved,0.808060707,100,-0.6336307187627421
solved,0.591239831,75,-0.7759124356520843
solved,0.6181605530000001,75,-0.7763388425383304
solved,0.575086592,75,-0.7358778785606755
solved,0.7357617999999999,75,-0.7568002777420935
solved,0.790024921,75,-0.7192382768588986
solved,0.675998266,75,-0.7034507337374614
solved,0.686022589,75,-0.7728640024767814
solved,0.749307021,75,-0.7590706083528512
solved,0.7558524689999999,100,-0.6652073249875582
solved,0.6142440849999999,75,-0.7895495214450906
solved,0.749075379,100,-0.6206574222919151
solved,0.772150734,100,-0.6223675427336705
solved,0.83028883,100,-0.6243993959350747
solved,0.53841692,75,-0.7692370066567943
solved,0.523582231,75,-0.7316313000891063
solved,0.725098817,75,-0.7153956847732281
solved,0.756463391,75,-0.7178950415766825
solved,0.784803005,75,-0.7180456084814746
solved,0.625848366,100,-0.571278688901557
solved,0.527841494,75,-0.6876351343152657
solved,0.671062693,100,-0.570046797182892
solved,0.536386229,75,-0.6734338373770958
solved,0.745001682,75,-0.698686937071548
solved,0.587173539,75,-0.6808921696535849
solved,0.640523497,75,-0.6823637473521136
solved,0.809017904,100,-0.5470823846053655
solved,0.495241288,75,-0.6947814608936912
solved,0.51223894,75,-0.7207584064769355
solved,0.514807533,75,-0.719566471047529
solved,0.516350615,75,-0.714793029860386
solved,0.499407435,75,-0.7221971302388729
solved,0.525848222,75,-0.7249197097725404
solved,0.548289079,75,-0.706520096436261
solved,0.5517707789999999,75,-0.6915983035237288
solved,0.598107619,75,-0.7034231287526185
solved,0.540190408,75,-0.7165718361294753
solved,0.600713209,75,-0.7112910052230258
solved,0.536577871,75,-0.7380424065233807
solved,0.54212981,75,-0.739905028265917
solved,0.5060641610000001,75,-0.7570226482734459
solved,0.510303388,75,-0.7650369046795557
solved,0.518798131,75,-0.7725108342217408
solved,0.557348195,75,-0.7815201588902498
solved,0.5260626909999999,75,-0.8106039203686055
solved,0.529159295,75,-0.7826761762080807
solved,0.515310359,75,-0.8038039527168082
solved,0.515098567,75,-0.7826554487505337
solved,0.516606673,75,-0.8013332883776894
solved,0.628369367,75,-0.7806681786724209
solved,0.692616072,75,-0.7778957008483544
solved,0.635540927,75,-0.7696374498389437
solved,0.620448252,75,-0.8171911597323155
solved,0.7183511840000001,75,-0.7800778952742818
solved,0.736120609,75,-0.7594493657837459
solved,0.610579517,75,-0.7523981011466774
solved,0.5515971390000001,75,-0.7755286111190642
solved,0.562191615,75,-0.767155349921091
solved,0.5219686720000001,75,-0.7481872928587814
solved,0.49774223100000003,75,-0.7386103855578605
solved,0.506287506,75,-0.7269786495816739
solved,0.592202854,100,-0.6070472261955132
solved,0.557024416,75,-0.7605520040287005
solved,0.516186605,75,-0.7798107922017439
solved,0.530904002,75,-0.7716247482417868
solved,0.602954078,75,-0.8073905100140246
solved,0.5312947210000001,75,-0.7656493098929591
solved,0.598057594,75,-0.7175629951752212
solved,0.552557578,75,-0.7387006020602286
solved,0.563541487,75,-0.7320178141072425
solved,0.5183827889999999,75,-0.7556058669776489
solved,0.50330314,75,-0.7457696296632046
solved,0.5131611620000001,75,-0.7391280654863659
solved,0.519827592,75,-0.7431926853700747
solved,0.529581958,75,-0.7552736057893434
solved,0.5073053300000001,75,-0.7441335168712848
solved,0.527365383,75,-0.7417517304889134
solved,0.512074202,75,-0.7362958059300063
solved,0.5690365420000001,75,-0.7089354453863815
solved,0.5378064300000001,75,-0.7417342803949706
solved,0.522438098,75,-0.695555662264529
solved,0.532865449,75,-0.7102387248381768
solved,0.519207176,75,-0.7544863263327881
solved,0.879699843,75,-0.7489028639818899
solved,0.556367291,75,-0.7216903429999761
solved,0.513075994,75,-0.7371668385807442
solved,0.490482421,75,-0.7409737700647995
solved,0.492721436,75,-0.7790119089670013
solved,0.488789342,75,-0.8130325833073043
solved,0.5435599170000001,75,-0.7805663330724806
solved,0.5160595960000001,75,-0.7658135285382236
solved,0.5190188410000001,75,-0.7410561958279396
solved,0.518240686,75,-0.7875875655687758
solved,0.500450974,75,-0.7651309218441621
solved,0.496748886,75,-0.7697625630875837
solved,0.5082018960000001,75,-0.7657039199504735
solved,0.49856882,75,-0.7645231742940367
solved,0.51039515,75,-0.7457658539275557
solved,0.522095926,75,-0.7667384376373927
solved,0.523930062,75,-0.7771352012657204
solved,0.527841048,75,-0.7747706435883976
solved,0.515303083,75,-0.7536089127446643
solved,0.617494657,75,-0.7486693621578757
solved,0.531564455,75,-0.7476488581133498
solved,0.545814665,75,-0.7256095257647805
solved,0.566372001,75,-0.7484783163113992
solved,0.5601658220000001,75,-0.7258768100372578
solved,0.565122238,75,-0.7201270021354069
solved,0.6471861560000001,75,-0.7319128183591638
solved,0.719960333,75,-0.7381261861558299
solved,0.690462363,75,-0.7037756020763816
solved,0.839289678,75,-0.701569733796088
solved,0.721081749,75,-0.7140532625150802
solved,0.5946864709999999,75,-0.7332167506448599
solved,0.615359016,75,-0.7256896317330418
solved,0.60322729,75,-0.7240337712612033
solved,0.5882658569999999,75,-0.7188591648565786
solved,0.6038029039999999,75,-0.6969726395603
solved,0.5611388930000001,75,-0.7065574041062328
solved,0.531586243,75,-0.7370059188960574
solved,0.61845029,75,-0.7356166537643509
solved,0.6908125979999999,75,-0.7355408476275413
solved,0.674805954,75,-0.7459105269210575
solved,0.604514263,75,-0.7407006591309466
solved,0.466048009,50,-0.9691175800980552
solved,0.536887518,75,-0.7043570051953849
solved,0.5447690089999999,75,-0.7201290749347725
solved,0.5873491909999999,75,-0.7311256659589777
solved,0.533019736,75,-0.7239180108358304
solved,0.566563095,75,-0.737896772408546
solved,0.581188614,75,-0.723378543447889
solved,0.56024289,75,-0.7344678246609437
solved,0.6074671709999999,75,-0.7340245400081999
solved,0.594857996,75,-0.7408410742729632
solved,0.566777528,75,-0.7647155818732803
solved,0.5771059519999999,75,-0.7571674044153901
solved,0.608476263,75,-0.7546529075623571
solved,0.7196614459999999,75,-0.7450706616740213
solved,0.765206528,75,-0.7480709973273156
solved,0.6290976939999999,75,-0.7409241921201707
solved,0.587821147,75,-0.7598022614253194
solved,0.64011866,75,-0.8028838492835193
solved,0.694745755,75,-0.7702641609247809
solved,0.8073880739999999,75,-0.7923232444869981
solved,0.763352128,75,-0.7855105369463875
solved,0.6963305,75,-0.7552587332626217
solved,0.7848040789999999,75,-0.7807212410548586
solved,0.6545080919999999,75,-0.7689292117881514
solved,0.6305935069999999,75,-0.7580786008039399
solved,0.6039215689999999,75,-0.7681011962709386
solved,0.6354636220000001,75,-0.7570567034547993
solved,0.532477495,75,-0.7560166829592079
solved,0.659936576,75,-0.7540070228709311
solved,0.649447136,75,-0.7388214825832891
solved,0.5351337270000001,75,-0.7702366322503814
solved,0.5263867019999999,75,-0.7557505312238826
solved,0.533361046,75,-0.7622278162079988
solved,0.543060844,75,-0.734438162740152
solved,0.582545058,75,-0.7914340419027437
solved,0.549306925,75,-0.7483582840000811
solved,0.5468430989999999,75,-0.7566352371977733
solved,0.5294911040000001,75,-0.752285690724471
solved,0.5140438,75,-0.7215915794972545
solved,0.5186739060000001,75,-0.7357555937056905
solved,0.5252683410000001,75,-0.7085514465636715
solved,0.539810398,75,-0.731282939703985
solved,0.5472330240000001,75,-0.7279717960655548
solved,0.522380539,75,-0.7447096653988223
solved,0.5918111269999999,75,-0.7431606236007023
solved,0.793507036,75,-0.747390002488228
solved,0.638682188,75,-0.7280523701642989
solved,0.624898755,75,-0.7054100030129854
solved,0.717720506,75,-0.7289599145833092
solved,0.64303603,75,-0.7316569202831378
solved,0.73399963,75,-0.7427870580114606
solved,0.708244385,75,-0.761995577224157
solved,0.646248224,75,-0.7742880231046816
solved,0.6024082740000001,75,-0.7727496127211976
solved,0.583608321,75,-0.7925811211821481
solved,0.558046349,75,-0.8135083550399349
solved,0.690618823,75,-0.8203939399454631
solved,0.675237664,75,-0.8068913024775218
solved,0.636178598,75,-0.8382098086824918
solved,0.534798773,75,-0.7639551975410874
solved,0.499256609,75,-0.7449838683321733
solved,0.5313270800000001,75,-0.781152738217318
solved,0.5408179870000001,75,-0.800959157561196
solved,0.524696756,75,-0.7688968788834786
solved,0.496048468,75,-0.7630654272757247
solved,0.5180092110000001,75,-0.7812380320408099
solved,0.583977499,75,-0.7721227870912868
solved,0.558364149,75,-0.788616208378369
solved,0.502410436,75,-0.7617149194393686
solved,0.5459312519999999,75,-0.7256299748743091
solved,0.644463845,75,-0.7220742923340518
solved,0.675686581,75,-0.7286415870816516
solved,0.533819278,75,-0.7032941204029953
solved,0.666506509,75,-0.7140807267778326
solved,0.577426574,75,-0.7128936566879609
solved,0.6486664440000001,75,-0.7285839161331665
solved,0.546612938,75,-0.7521391739386489
solved,0.561042235,75,-0.740740150138963
solved,0.5393498050000001,75,-0.7367813653377357
solved,0.5494157980000001,75,-0.7445867576036294
solved,0.519315551,75,-0.7522100493647023
solved,0.519692314,75,-0.7618932535576733
solved,0.519059482,75,-0.7378216582524421
solved,0.52226903,75,-0.7482849027517371
solved,0.545235962,75,-0.7370277814199775
solved,0.553142945,75,-0.7655421689067621
solved,0.593084111,75,-0.7341039658198482
solved,0.5590274,75,-0.7410030297843735
solved,0.531174053,75,-0.7452122447714958
solved,0.541130128,75,-0.7353147176104289
solved,0.532138367,75,-0.7715497608486578
solved,0.527420365,75,-0.7542781062375135
solved,0.52050384,75,-0.7293705411707868
solved,0.520322876,75,-0.7391762201767362
solved,0.556236258,75,-0.7131170805086549
solved,0.5257102760000001,75,-0.7228377072547124
solved,0.535193736,75,-0.7233745536610102
solved,0.510572048,75,-0.7172983923839991
solved,0.520848647,75,-0.7272922425919135
solved,0.5219615989999999,75,-0.6949035353432877
solved,0.565176762,75,-0.7381703815904064
solved,0.5187487799999999,75,-0.7329474561646068
solved,0.530647739,75,-0.7308370950427493
solved,0.530899895,75,-0.73714937966897
solved,0.467669411,50,-1.0143352867421969
solved,0.639736903,75,-0.7757318272878703
solved,0.667858319,75,-0.7778788260175067
solved,0.710690056,75,-0.7551860393777527
solved,0.52441637,75,-0.7838450704452793
solved,0.5458076119999999,75,-0.7688624472943613
solved,0.523270438,75,-0.7908685176989192
solved,0.526739987,75,-0.7807403329052491
solved,0.5255240640000001,75,-0.7544247149405179
solved,0.6374765849999999,75,-0.754403411556158
solved,0.601920047,75,-0.7860198077302667
solved,0.511526416,75,-0.7711845269152675
solved,0.5349349880000001,75,-0.7932944136905171
solved,0.494615382,75,-0.7864866726671007
solved,0.520439513,75,-0.7667595978800584
solved,0.495308921,75,-0.7683960302005173
solved,0.4967744,75,-0.7763457360045586
solved,0.499778238,75,-0.7818835186627704
solved,0.5541360449999999,75,-0.7762819188312159
solved,0.514275393,75,-0.7829737281748806
solved,0.530499603,75,-0.7910098683296729
solved,0.5446630290000001,75,-0.7914121549904916
solved,0.6253039220000001,75,-0.7797247543461139
solved,0.541705329,75,-0.7942728533555907
solved,0.562041641,75,-0.7904459762921803
solved,0.560709714,75,-0.7762116478989487
solved,0.544673135,75,-0.7798454543047967
solved,0.5505547559999999,75,-0.7511523721300956
solved,0.547619885,75,-0.7804369075524313
solved,0.562101843,75,-0.7670921609401588
solved,0.590941814,75,-0.7601997721752368
solved,0.576572114,75,-0.7486053346015535
solved,0.572482386,75,-0.7172754014694643
solved,0.569143915,75,-0.693879922133182
solved,0.58209489,75,-0.6770847212139328
solved,0.564924373,75,-0.7221991911573491
solved,0.6048024759999999,75,-0.735166218923219
solved,0.552882076,75,-0.7503312467921366
solved,0.461544047,50,-1.0283569067987317
solved,0.591985577,75,-0.7752019373051705
solved,0.579011449,75,-0.7662878348079646
solved,0.566585911,75,-0.778863632817028
solved,0.581005713,75,-0.7654821085009793
solved,0.5449625339999999,75,-0.7425622157510736
solved,0.5732702359999999,75,-0.7280665021348318
solved,0.510239036,50,-0.9972908934593931
solved,0.6627070580000001,75,-0.7006945818353861
solved,0.541808992,75,-0.7173960133557529
solved,0.55381372,75,-0.7246614998907697
solved,0.5680042510000001,75,-0.7198022159136237
solved,0.5820585810000001,75,-0.7109559511406695
solved,0.5537228030000001,75,-0.70711565600703
solved,0.522284375,75,-0.7644582741051511
solved,0.5474649149999999,75,-0.7795455182785416
solved,0.554691276,75,-0.757517056735758
solved,0.555264472,75,-0.7949310919369608
solved,0.5683935229999999,75,-0.8271541852884401
solved,0.518610341,75,-0.8267309905923452
solved,0.5217555140000001,75,-0.8115997564337367
solved,0.527363053,75,-0.7905597713159611
solved,0.509039866,75,-0.7579577387877717
solved,0.43350503799999995,50,-1.0518921160164438
solved,0.5073421490000001,75,-0.7595311023975453
solved,0.523640917,75,-0.7473153255564198
solved,0.5066130900000001,75,-0.7509753190985391
solved,0.507292131,75,-0.7523013577628495
solved,0.493447954,75,-0.74657710958563
solved,0.49274299600000004,75,-0.7400066039175194
solved,0.502071859,75,-0.7409879423125751
solved,0.498341852,75,-0.773355316736359
solved,0.497733738,75,-0.7551351417068386
solved,0.504929006,75,-0.7798318750510375
solved,0.49630682,75,-0.7579706452506394
solved,0.515326239,75,-0.7357557355865625
solved,0.499587847,75,-0.713003264843127
solved,0.490241369,75,-0.7012264316528941
solved,0.5066029439999999,75,-0.6864879916050013
solved,0.41310858799999994,50,-0.9252023395185256
solved,0.558166376,75,-0.7333056079417332
solved,0.6419251269999999,75,-0.7588918294229567
solved,0.5395338839999999,75,-0.7670164408140091
solved,0.5466746659999999,75,-0.7846883582983628
solved,0.655240364,75,-0.8033827089035482
solved,0.648122844,75,-0.757919366043392
solved,0.5625122309999999,50,-1.0075687369802993
solved,0.646350998,75,-0.7575230374730719
solved,0.662776417,75,-0.8074095449010761
solved,0.745436647,75,-0.808379543063075
solved,0.765320637,75,-0.8022908656451058
solved,0.6817842279999999,75,-0.7917055257462213
solved,0.5581098950000001,75,-0.7533244196875607
solved,0.564050571,75,-0.7495902915909005
solved,0.5630950459999999,75,-0.763340195655002
solved,0.541239468,75,-0.7514517183654829
solved,0.585187712,75,-0.7656145551899085
solved,0.52805736,75,-0.7511907928485257
solved,0.51336485,75,-0.7518855583070574
solved,0.56371112,75,-0.7550801868444638
solved,0.527210208,75,-0.7657944760015728
solved,0.511891665,75,-0.7493399701024197
solved,0.516282373,75,-0.7657095966507748
solved,0.514752716,75,-0.7592652166143861
solved,0.5121921899999999,75,-0.7606035522537966
solved,0.514208051,75,-0.7670695275991009
solved,0.533498681,75,-0.757927795666527
solved,0.6888346160000001,75,-0.7310785542885886
solved,0.653420301,75,-0.7732552350421642
solved,0.667985592,75,-0.7659746163214833
solved,0.647148949,75,-0.7636654260256138
solved,0.606076794,75,-0.762850746368961
solved,0.6587700750000001,75,-0.7583218854830778
solved,0.676083869,75,-0.7369429102971969
solved,0.6550714440000001,75,-0.7510125314656257
solved,0.564147658,75,-0.759856147861089
solved,0.5352322519999999,75,-0.7280931704268834
solved,0.5651712470000001,75,-0.7544339261939218
solved,0.556592057,75,-0.7614378946275077
solved,0.57046942,75,-0.7550069813246569
solved,0.481314895,50,-0.9975445070325644
solved,0.5747408860000001,75,-0.7430966680157522
solved,0.609807266,75,-0.7645140607345078
solved,0.621618364,75,-0.7362598766522254
solved,0.604963664,75,-0.7755818757288984
solved,0.575232043,75,-0.7807999019123462
solved,0.704408046,50,-1.024477146252119
solved,0.644884615,75,-0.7882285809253124
solved,0.525081468,75,-0.7535487225108588
solved,0.5490493869999999,75,-0.748894516520333
solved,0.5619199779999999,75,-0.7460748000578618
solved,0.47039244799999996,50,-1.0241222024804135
solved,0.5408507339999999,75,-0.7346678462841649
solved,0.534271428,75,-0.7265852706685614
solved,0.541286599,75,-0.7315095578084787
solved,0.526589096,75,-0.7525841400219305
solved,0.5339951679999999,75,-0.7608447153700248
solved,0.5548360800000001,75,-0.7580964377659514
solved,0.565064015,75,-0.7441603090984309
solved,0.5657789360000001,75,-0.7629733239482221
solved,0.5607525170000001,75,-0.7557068880750774
solved,0.58318985,75,-0.7407167235967828
solved,0.5799500289999999,75,-0.7823037641951638
solved,0.613812402,75,-0.8026640808652216
solved,0.5834664009999999,75,-0.7966615539570343
solved,0.575455797,75,-0.7925192533449639
solved,0.556026915,75,-0.77713513538008
solved,0.573771051,75,-0.7518340706149536
solved,0.56291298,75,-0.7682111973404413
solved,0.569808597,75,-0.7781322195491756
solved,0.566153726,75,-0.7604433375710205
solved,0.5331572179999999,75,-0.7504908206858298
solved,0.5383231580000001,75,-0.7312280024473693
solved,0.5480034460000001,75,-0.7504149027772107
solved,0.5495011999999999,75,-0.7472882838262246
solved,0.7212637639999999,75,-0.7748657977349713
solved,0.699754466,75,-0.7680538723137278
solved,0.561142971,75,-0.7743799697868364
solved,0.516670764,75,-0.7482838191855888
solved,0.5103972059999999,75,-0.7826553804414557
solved,0.553735633,75,-0.747470672138713
solved,0.517875257,75,-0.786418902509809
solved,0.526156752,75,-0.7514213991406791
solved,0.514019359,75,-0.7317842988336929
solved,0.49284848000000003,50,-0.9922986635121449
solved,0.5418962629999999,75,-0.7338125690090622
solved,0.527380893,75,-0.7156185703631006
solved,0.422001908,50,-1.0065735063987469
solved,0.414527685,50,-0.9719090624060962
solved,0.5413220489999999,75,-0.7485673396033553
solved,0.5681989089999999,75,-0.7369487661988208
solved,0.469237625,50,-1.0142212782649895
solved,0.481755222,50,-1.0177029895448386
solved,0.5676133990000001,75,-0.7393570392784272
solved,0.463764246,50,-1.0283231815339409
solved,0.588941665,75,-0.7700606533661873
solved,0.5883719089999999,75,-0.7738882163614763
solved,0.479575332,50,-1.0813858580619038
solved,0.447670809,50,-1.0471091482550212
solved,0.548365442,75,-0.7469292039757632
solved,0.5774451060000001,75,-0.7702630136811022
solved,0.5486539960000001,75,-0.754917512391649
solved,0.547550768,75,-0.7745669582333312
solved,0.546154383,75,-0.7772640967547205
solved,0.486305318,50,-1.0543355152643425
solved,0.56648488,75,-0.7584796397696804
solved,0.561432222,75,-0.784939476004729
solved,0.5729130170000001,75,-0.7845178694257391
solved,0.592448357,75,-0.7827204355331049
solved,0.558271662,75,-0.7565133862215178
solved,0.560646693,75,-0.7612245403609762
solved,0.574276183,75,-0.7570021966869689
solved,0.55997723,75,-0.7519123046818865
solved,0.6050417969999999,75,-0.7681483478145573
solved,0.565984193,75,-0.7445300049040611
solved,0.601884343,75,-0.737771883818017
solved,0.443616656,50,-1.0320076260685103
solved,0.637332064,75,-0.7501467449490035
solved,0.559936464,50,-0.9989026507906823
solved,0.5646445010000001,75,-0.7349682561110811
solved,0.576542756,75,-0.7795089328173679
solved,0.55887637,75,-0.7660777307006054
solved,0.553849669,75,-0.7534091649259724
solved,0.56074364,75,-0.7452648071307868
solved,0.533944231,75,-0.7565550659934701
solved,0.451626131,50,-1.0079383688094823
solved,0.478303602,50,-0.9821329419260382
solved,0.5886028,75,-0.726994544162183
solved,0.579994142,75,-0.7438884173518303
solved,0.5682574309999999,75,-0.7685150610529732
solved,0.467637365,50,-1.0074829756261061
solved,0.577834992,75,-0.7458663623251307
solved,0.500527975,50,-1.0081833358983687
solved,0.604709474,75,-0.7380475023481696
solved,0.674982626,75,-0.7566125817088376
solved,0.568130466,75,-0.7723972610256514
solved,0.5829533689999999,75,-0.7476138343322606
solved,0.609368292,75,-0.7421040370282853
solved,0.582841501,75,-0.7469176726752298
solved,0.495649837,50,-1.04746088918839
solved,0.608330635,75,-0.8131764272749333
solved,0.573252423,75,-0.767188573753388
solved,0.5789557169999999,75,-0.7312265206284868
solved,0.508680705,50,-0.9860764273135991
solved,0.630564241,50,-1.0035222894930116
solved,0.561879096,75,-0.7553753541655158


==> data/results/parametric_problems/OSQP no warmstart/Portfolio/n400.csv <==
status,run_time,iter,obj_val
solved,1.76398113,150,-1.8558502742258112
solved,1.400903604,100,-1.70419723627842
solved,1.219000715,100,-1.496362386680139
solved,1.146340886,100,-1.3358472969861492
solved,1.270181432,100,-1.2007943445568243
solved,1.4695926830000001,100,-1.0749893558283583
solved,1.307778662,100,-0.9778446152628179
solved,1.383382087,100,-0.8737664972382342
solved,1.3726696299999999,100,-0.8017659087083859
solved,1.374817044,100,-0.7325939275350071
solved,1.262906868,100,-0.6700943622562312
solved,1.21429082,100,-0.6308700680826221
solved,1.142992292,100,-0.5767905947901584
solved,1.192216494,100,-0.5271202479310313
solved,1.1775954690000001,100,-0.4841471890599141
solved,1.193840697,100,-0.475660534238819
solved,1.276377539,100,-0.4555149399358229
solved,1.218107741,100,-0.42630741449366605
solved,1.068984209,75,-0.4573710373149269
solved,1.113751988,100,-0.3968381936436123
solved,1.1222972530000002,100,-0.3863521882835818
solved,1.293994507,100,-0.3756149862435661
solved,1.26648206,100,-0.36951502021403465
solved,1.325818936,100,-0.37765333662574196
solved,1.188347132,100,-0.37900316987658633
solved,1.170851946,100,-0.37118570688205665
solved,1.307702415,100,-0.3918762340513872
solved,1.1153082859999999,75,-0.393221565988188
solved,1.148817505,75,-0.3786995209995702
solved,1.268435458,100,-0.3409751778276864
solved,1.322008946,100,-0.34728948634490936
solved,1.345405091,100,-0.33645500652222043
solved,1.247544742,75,-0.38642086313678686
solved,1.2463680080000001,75,-0.3783756779489006
solved,1.230752169,75,-0.35927698529946445
solved,1.5449775190000001,125,-0.36942873811845967
solved,1.14902666,100,-0.3497983041459445
solved,1.025582036,75,-0.37769460666324206
solved,1.0333801440000001,75,-0.36008874042986067
solved,1.048440574,75,-0.38570486770968715
solved,1.127493925,100,-0.3522296446488484
solved,1.051456558,75,-0.3604483476987065
solved,1.0304500079999999,75,-0.3628173473602012
solved,1.2782922170000002,100,-0.34027565623783074
solved,1.154431419,75,-0.3722654524944158
solved,1.274973931,100,-0.33012518596246304
solved,1.167489274,75,-0.3727036697261104
solved,1.330495131,75,-0.3724995589532237
solved,1.177404178,75,-0.3895688902961808
solved,1.20710075,75,-0.3736225859175276
solved,1.311033694,75,-0.36720436242930626
solved,1.350415316,100,-0.3370511011132296
solved,1.1003633609999999,75,-0.4043234735745711
solved,1.286569657,75,-0.38574662116967584
solved,1.5745624980000001,125,-0.35364730845806014
solved,1.3586197580000001,100,-0.3419931444130019
solved,1.3266563969999998,100,-0.34021274165474147
solved,1.097740116,75,-0.37098412018459226
solved,1.285399295,100,-0.33489986345449496
solved,1.204308781,75,-0.3752727400994287
solved,1.453865883,100,-0.3371472382385286
solved,1.247909231,75,-0.367991161011696
solved,1.727982273,150,-0.3353960308002785
solved,1.241801289,75,-0.3680823700183894
solved,1.212291031,75,-0.37408063255770135
solved,1.1969128759999998,75,-0.39757767270449773
solved,1.233762025,75,-0.40324995830794313
solved,1.2517924589999998,75,-0.374280029942698
solved,1.207285001,75,-0.39164492324153916
solved,1.1352487660000001,75,-0.38763609021063355
solved,1.057472598,75,-0.38055832105308474
solved,0.987340914,75,-0.3831923404519741
solved,1.0398261149999999,75,-0.37802812374602973
solved,1.127711846,75,-0.37604126056030746
solved,1.196310057,75,-0.379627520567593
solved,1.26812996,100,-0.3554083624085893
solved,1.260942017,75,-0.3819159886970976
solved,1.228123819,75,-0.35929286385475795
solved,1.132559406,75,-0.34247092386694783
solved,1.145636164,75,-0.35319079259254865
solved,1.219429963,75,-0.35984577196560924
solved,1.177655594,75,-0.3609235344226647
solved,1.324352437,100,-0.34545333716845056
solved,1.292123128,100,-0.34295579957591205
solved,1.218974025,75,-0.3672652002426814
solved,1.389898933,75,-0.35871544008145645
solved,1.756437459,125,-0.3614695853970712
solved,1.3493422769999999,75,-0.38655837675275606
solved,1.286566788,75,-0.39156441647900003
solved,1.3477004209999999,75,-0.367190681461694
solved,1.2517078609999999,75,-0.372395262060717
solved,1.256123323,75,-0.378339721415949
solved,1.405325922,100,-0.336539360297107
solved,1.397613999,100,-0.3283655736243956
solved,1.264889412,75,-0.3637339918980727
solved,1.261910406,75,-0.3946607597220124
solved,1.353518245,100,-0.3386956235192291
solved,1.365368294,100,-0.3395885102393107
solved,1.261392774,75,-0.38690438481118133
solved,1.213855729,75,-0.40180893567619347
solved,1.1444376699999999,75,-0.3847789249608179
solved,1.076693955,75,-0.39276370312509995
solved,1.07002089,75,-0.3757948614793664
solved,1.472808421,100,-0.32877242340833795
solved,1.3651067860000001,75,-0.37289136617279356
solved,1.404097604,75,-0.3621595071814501
solved,1.545799718,100,-0.33948596255684454
solved,1.10177054,75,-0.3624253927077198
solved,1.1349717030000002,75,-0.376310977485567
solved,1.160954811,75,-0.39857865911325585
solved,1.138082804,75,-0.3787347690492304
solved,1.106328515,75,-0.36862876973700104
solved,1.141988643,75,-0.3848274716284104
solved,1.2483318410000002,100,-0.3537416449292804
solved,1.089366804,75,-0.3810582951673797
solved,1.096146378,75,-0.3907112294454739
solved,1.045297193,75,-0.39342289423414006
solved,1.045693511,75,-0.4183031271224531
solved,1.042454461,75,-0.40929331338731323
solved,1.048817417,75,-0.40411238009207845
solved,1.254452589,75,-0.4026445874884678
solved,0.996256153,75,-0.4167076411969829
solved,1.060810169,75,-0.42398693395444326
solved,1.261116288,75,-0.41976831547671506
solved,1.205832718,75,-0.42233272315532705
solved,1.259951855,75,-0.40374548581597636
solved,1.1299119,75,-0.39007318870640656
solved,1.187159797,75,-0.38402201497451294
solved,1.144005751,75,-0.39683974920825926
solved,1.205608261,75,-0.39834639162248947
solved,1.5517173569999998,125,-0.38236161114786366
solved,1.7180656669999999,125,-0.37654647657661106
solved,1.3019373189999999,75,-0.398353899467953
solved,1.539694288,125,-0.3934936332382833
solved,1.273694634,75,-0.3903157984515663
solved,1.2514298410000002,75,-0.38854612136392097
solved,1.230092618,75,-0.39259679062960534
solved,1.187657741,75,-0.3962239316938651
solved,1.105663279,75,-0.38361363780828467
solved,1.181930671,75,-0.3880092003309903
solved,1.390071008,75,-0.37585638021375906
solved,1.203808892,75,-0.3723086371211268
solved,1.264197338,100,-0.3357928466910998
solved,1.151243441,75,-0.3662462921692352
solved,1.155213175,75,-0.3698795952044421
solved,1.2109625689999999,75,-0.37765586167729664
solved,1.149858172,75,-0.38603167068026384
solved,1.187064288,75,-0.3663372642498589
solved,1.1476384530000001,75,-0.39839042585416234
solved,1.377437811,125,-0.35331527569036386
solved,1.151594028,75,-0.3801430176906031
solved,1.131461515,75,-0.40513666443162566
solved,1.085217509,75,-0.3893539720301901
solved,1.153792554,100,-0.33545670660648985
solved,1.107012752,75,-0.3682800295231909
solved,1.178693246,75,-0.36747592821195363
solved,1.179252542,75,-0.3705122740655655
solved,1.158923797,75,-0.3766983047150047
solved,1.225220501,75,-0.37187038284731155
solved,1.2430513189999999,100,-0.3433538821559528
solved,1.14999868,75,-0.38248123453082533
solved,1.205201725,75,-0.37352668865836103
solved,1.100989669,75,-0.3802779903460213
solved,1.166189584,75,-0.3561022375485667
solved,1.196251081,75,-0.3771676170269007
solved,1.159642042,75,-0.3794259558789164
solved,1.1571512880000001,75,-0.3770115141537806
solved,1.103535239,75,-0.360767515308613
solved,1.144846422,75,-0.3718168897410925
solved,1.306463949,100,-0.3274583741303437
solved,1.11317717,75,-0.34871574139874034
solved,1.104338484,75,-0.36971566101049796
solved,1.09897511,75,-0.3552006336055236
solved,1.3085454730000001,100,-0.3143411362643881
solved,1.125443397,75,-0.35503785192051
solved,1.181185719,75,-0.3626114224126835
solved,1.212550193,75,-0.391886270204574
solved,1.108928536,75,-0.3717558914118175
solved,1.1429608949999999,75,-0.3929355662870098
solved,1.081416934,75,-0.3908346333573345
solved,1.069339001,75,-0.38245590395977885
solved,1.1552735140000001,75,-0.3956751904843215
solved,1.3729180090000002,75,-0.39845765430378244
solved,1.375275952,100,-0.3443282250889797
solved,1.199288844,75,-0.3938998761847209
solved,1.116031635,125,-0.48678105846466085
solved,1.284423753,100,-0.3915462758051324
solved,1.134033492,75,-0.3976468468377592
solved,1.056765852,75,-0.3953537374915576
solved,1.022530208,125,-0.4775767266500284
solved,1.2211915439999999,75,-0.38598399667357197
solved,1.156707549,75,-0.3660482901992909
solved,1.159162361,75,-0.369911842675554
solved,1.199290397,75,-0.3775658491066504
solved,1.142728535,75,-0.37870406889602964
solved,1.1834771800000001,75,-0.38154035909286804
solved,1.1548229060000001,75,-0.3719126619800899
solved,1.204780462,75,-0.38273967514367657
solved,1.199410992,75,-0.3728334856278435
solved,1.371763994,100,-0.3607161818286713
solved,1.2428133049999999,75,-0.38092874548267724
solved,1.2219092679999999,75,-0.3631811470325502
solved,1.251417076,75,-0.3622706696024338
solved,1.221178664,75,-0.3811476246724236
solved,1.2274887159999999,75,-0.37358465183083167
solved,1.244991904,75,-0.38943959358538016
solved,1.2069456779999999,75,-0.38507222440823546
solved,1.158800787,100,-0.5336103503332164
solved,1.197929774,125,-0.4745086287919874
solved,1.2209115389999998,75,-0.38784307556139186
solved,1.160002495,75,-0.3880161924058973
solved,1.260358447,100,-0.38613729529161495
solved,1.145282702,75,-0.4084222753053628
solved,1.495474412,125,-0.3849404286428529
solved,1.223644293,75,-0.4326795061030521
solved,1.2973248050000001,75,-0.4270186471616867
solved,1.5322791420000001,125,-0.3860625664244218
solved,1.275449968,75,-0.4287973444676124
solved,1.313257475,75,-0.39998441962704223
solved,1.188694707,100,-0.3434362455562847
solved,1.232686914,100,-0.3685602161574051
solved,1.121003936,75,-0.38844374457663344
solved,1.104146118,75,-0.39626544068455266
solved,1.0790344200000002,75,-0.39397520911333284
solved,1.1295159240000001,75,-0.3941229412264169
solved,1.273030364,100,-0.3418772276717595
solved,1.462028617,150,-0.3594772999384522
solved,1.113236428,75,-0.3824642366782883
solved,1.089277514,75,-0.37079152030494145
solved,1.392241101,125,-0.3541662162598911
solved,1.386358252,125,-0.35893923026709207
solved,1.1789499589999999,75,-0.40187458661385833
solved,1.20167088,75,-0.3825197283562145
solved,1.04785566,75,-0.38668955225188084
solved,1.06979919,75,-0.3886895650712834
solved,1.2415914319999999,125,-0.3649463124947694
solved,0.877404807,100,-0.5499739726516434
solved,0.9861534459999999,125,-0.47478384479768104
solved,1.238908932,75,-0.40429167963899587
solved,1.275002392,75,-0.39042621807579714
solved,1.259572057,75,-0.3806958047718159
solved,1.335848761,75,-0.3943342806915673
solved,1.2743286010000001,75,-0.41557780013559703
solved,1.3235648260000001,75,-0.41895756977682685
solved,1.173515283,100,-0.5482918231164889
solved,1.298973928,75,-0.39048519037788476
solved,1.538828132,125,-0.3703856833895478
solved,1.23584307,75,-0.3783503957449852
solved,1.2724682440000001,75,-0.3857026397211411
solved,1.266765065,75,-0.3823950416508579
solved,1.52146329,125,-0.36231773940557016
solved,1.5047323659999998,125,-0.3521878385696181
solved,1.118003344,75,-0.3957811224236377
solved,1.115815049,75,-0.39109897331247306
solved,1.164108777,75,-0.375941677586259
solved,1.217179785,75,-0.37234853499193116
solved,1.254682726,75,-0.3780020216605147
solved,0.893613841,75,-0.6267934795195966
solved,1.1705305030000002,75,-0.4045337398629245
solved,0.988655556,100,-0.5318940657164003
solved,0.9519432720000001,100,-0.5508147203122072
solved,1.038641812,100,-0.5602344655070488
solved,1.317514488,75,-0.40774590807765443
solved,1.012906191,100,-0.5347801377375362
solved,1.337025648,100,-0.3783774558959685
solved,1.209289367,75,-0.3890508778693289
solved,1.202090111,75,-0.3955120405458793
solved,1.215855876,75,-0.3977904581593685
solved,1.235602394,75,-0.3861517597531914
solved,1.227203894,75,-0.37401574930017645
solved,1.256958617,75,-0.3975287063594807
solved,1.194322774,75,-0.38442003611302766
solved,0.9838084359999999,100,-0.5242802782314198
solved,1.2397363129999999,100,-0.3687930909686895
solved,1.140524097,75,-0.39218205682957313
solved,1.140625357,75,-0.38681601385208886
solved,1.219693607,75,-0.3919813930834042
solved,1.2059631450000001,75,-0.3945767453735932
solved,1.183407269,75,-0.39244125177440525
solved,1.197497544,75,-0.3883043446472153
solved,1.204453274,75,-0.3991116524683914
solved,1.169081325,75,-0.3971089583453651
solved,1.260370892,100,-0.37603980022855105
solved,1.4732563799999998,125,-0.35694776906374276
solved,1.088250693,125,-0.47243551365982556
solved,1.25902714,75,-0.40604140873352357
solved,1.2365053540000002,100,-0.536311500302358
solved,1.127515216,75,-0.39986811333499805
solved,1.2652819819999999,100,-0.3834217181331022
solved,1.190967462,75,-0.38709407945256374
solved,1.195286059,75,-0.373408432213514
solved,1.137631599,75,-0.3657465456990694
solved,1.152203862,75,-0.36421259198490313
solved,1.0912319400000001,75,-0.3717483722819982
solved,1.432957679,100,-0.360756488677687
solved,0.875385031,75,-0.5867698266945994
solved,0.9858249179999999,100,-0.47819604582361247
solved,0.913355311,100,-0.46554246262833693
solved,1.341416757,125,-0.34120565084152116
solved,1.102660942,75,-0.3600221082503122
solved,0.899628336,100,-0.507317503273145
solved,0.878916181,100,-0.5065872987995944
solved,0.8830148019999999,100,-0.5100410844962011
solved,0.920891208,100,-0.5169609871091803
solved,0.996812389,100,-0.508265490959921
solved,0.8740694339999999,75,-0.6266341540348215
solved,0.98767994,100,-0.5165159146610764
solved,0.879619222,75,-0.6073370469445825
solved,1.288144424,75,-0.373608413389096
solved,1.077463647,100,-0.5389141000564885
solved,1.269307691,100,-0.37945795074967964
solved,1.21127622,75,-0.38516854646246873
solved,1.244310669,100,-0.3834009946182338
solved,1.158111774,75,-0.39671063483422003
solved,0.970777247,100,-0.5461954392283479
solved,1.398768105,125,-0.37132799857126497
solved,0.869970318,100,-0.5433000625536305
solved,0.899566575,100,-0.5426588419659251
solved,1.072717142,125,-0.46011708241611543
solved,1.096683562,75,-0.39678401544138175
solved,0.963867472,100,-0.5475488274614304
solved,1.258329102,100,-0.3886831247502852
solved,1.243962765,100,-0.39145244170525595
solved,0.947311503,100,-0.5221775123614111
solved,1.268743138,100,-0.37783223565786916
solved,1.27628969,100,-0.37370654929887553
solved,1.0673564500000001,100,-0.5043199484895347
solved,1.145481175,100,-0.4982660249356909
solved,1.065003128,75,-0.6019572854767984
solved,1.084920014,100,-0.5308267120994195
solved,1.009855243,100,-0.5004923288724882
solved,0.882471742,75,-0.6157232068405093
solved,1.0829351150000002,75,-0.377868297888172
solved,1.042906028,75,-0.3722285747761228
solved,1.135213427,75,-0.3560516001864513
solved,1.173810325,100,-0.4980748334968217
solved,0.998772088,100,-0.5318073236489875
solved,0.938767365,100,-0.5467995497509073
solved,1.127940446,75,-0.41530756810604247
solved,1.3035996779999999,100,-0.39138844647144067
solved,1.19525693,75,-0.4105438255478677
solved,1.222125679,75,-0.4110231662123896
solved,1.672396894,125,-0.390237104200691
solved,1.665598385,125,-0.37614756322133513
solved,1.181087255,100,-0.5405901801814444
solved,1.1016452929999998,100,-0.5424068944005995
solved,1.0768282249999999,100,-0.546425460744105
solved,1.3478598960000001,75,-0.3936351030908181
solved,0.9902868119999999,100,-0.5289201895424929
solved,1.03278677,100,-0.5253528896820355
solved,1.207995224,100,-0.38368971829198034
solved,1.169864677,75,-0.4013856191309405
solved,1.3921799460000002,100,-0.3895577516784799
solved,1.1876088249999999,75,-0.4065978193852515
solved,0.991730722,100,-0.5588256223662816
solved,0.990030924,100,-0.5540342933631598
solved,1.043164223,100,-0.5576927263621343
solved,0.951803315,100,-0.548188078061741
solved,0.933533888,100,-0.5449215137788901
solved,0.9610282139999999,100,-0.5432941444269254
solved,1.232903221,100,-0.3817216256431985
solved,1.0613305400000002,100,-0.5044345893549368
solved,1.143741066,100,-0.5101521840054484
solved,1.413477618,125,-0.35808634378455206
solved,0.9656412619999999,100,-0.515988631727621
solved,0.825007131,75,-0.6091413261154045
solved,1.016550663,100,-0.5211100238556131
solved,0.872485638,75,-0.629888878350315
solved,1.022598922,100,-0.506311962586586
solved,0.9259393380000001,100,-0.515104696106672
solved,0.824439362,75,-0.6266460280328958
solved,0.8447071340000001,75,-0.633263479133654
solved,1.039344005,100,-0.5377638313822923
solved,1.069199952,100,-0.5355253498362338
solved,1.29711446,125,-0.3823281297552308
solved,0.9514481100000001,100,-0.5326654953794805
solved,1.062387765,125,-0.4603746774099425
solved,1.315835217,125,-0.3644209346945208
solved,1.038892753,125,-0.46264902325477947
solved,0.9651968790000001,100,-0.5350724941476112
solved,0.957501272,100,-0.5298547193194552
solved,0.984293165,100,-0.5380881268904778
solved,1.107029771,75,-0.38824016954881563
solved,0.832552721,75,-0.6201104290738503
solved,0.790932215,75,-0.603003266467328
solved,0.835589158,75,-0.6173074782513801
solved,0.797522286,75,-0.642135431219009
solved,0.8745123690000001,75,-0.6437442640804028
solved,1.058336026,100,-0.5346142483038668
solved,0.998168398,75,-0.6321778994731868
solved,0.9795721079999999,75,-0.6545917901071195
solved,1.0781580210000001,75,-0.6737234785266655
solved,1.1730313840000002,100,-0.5377293310989304
solved,1.0439354829999998,100,-0.5443391998489899
solved,0.994833426,100,-0.5251111127386211
solved,0.900007133,75,-0.6615990619156039
solved,0.961563637,75,-0.6468571402634358
solved,0.9045977650000001,75,-0.6470547265635948
solved,0.8700514129999999,75,-0.6397871668863232
solved,0.977708212,100,-0.5056979633580831
solved,0.8573355579999999,75,-0.628735786510759
solved,0.790567713,75,-0.6335760502369214
solved,0.7821203459999999,75,-0.671561867680012
solved,0.8132935080000001,75,-0.6698285061277938
solved,1.2521081619999999,75,-0.4006779623465472
solved,1.188379822,100,-0.5270552387521882
solved,0.7892083729999999,75,-0.6408942243588777
solved,0.7836470090000001,75,-0.6271255366145128
solved,0.776626504,75,-0.6117975217471964
solved,0.771643788,75,-0.6238169161515543
solved,0.8964792079999999,100,-0.5170172914547846
solved,0.915441984,100,-0.49789772743490657
solved,1.009566166,100,-0.47602640804319535
solved,0.992141951,100,-0.49911683161172027
solved,0.899343286,75,-0.6245354182864378
solved,0.9933956560000001,100,-0.5373285027982561
solved,0.999961816,100,-0.5300919432047709
solved,0.8760688590000001,100,-0.5228186024659837
solved,0.8457808520000001,100,-0.5163784819093178
solved,1.0639958200000001,75,-0.379700371587653
solved,1.07411208,75,-0.3841239860397445
solved,0.8277405,75,-0.6339678934195656
solved,0.9452682139999999,75,-0.6180671792094748
solved,1.076104779,100,-0.5245216307089431
solved,0.939148262,75,-0.622505016481591
solved,0.9298293440000001,75,-0.6096872417957437
solved,1.098182172,100,-0.48927238851568733
solved,0.9704465529999999,75,-0.6049354114933034
solved,0.855074578,75,-0.5963601050524949
solved,0.961339069,75,-0.5888780269464778
solved,0.9655766069999999,100,-0.48326317745932057
solved,1.023127089,100,-0.5203319278129325
solved,0.853638173,75,-0.6166728038882123
solved,0.879982544,75,-0.6261253701112346
solved,0.862304924,75,-0.6229638384380465
solved,0.830638726,75,-0.6173324933066626
solved,0.814659296,75,-0.619968799262313
solved,0.791950995,75,-0.6636289713475265
solved,0.815158754,75,-0.6691870465708358
solved,0.796175395,75,-0.6694885060661728
solved,1.1067247089999999,75,-0.7007865510881005
solved,0.893580993,75,-0.667206568719822
solved,0.923929317,75,-0.6654271148698748
solved,0.86237366,75,-0.6867331821314109
solved,0.904885387,75,-0.6592735879532693
solved,0.916860832,75,-0.6573839766614185
solved,0.877596229,75,-0.6409674588550709
solved,0.965389492,100,-0.5286232051483059
solved,0.808657458,75,-0.6343043147597014
solved,0.979187726,100,-0.531032906429384
solved,0.812702818,75,-0.6419209559321412
solved,0.882068814,75,-0.6012668924669413
solved,0.839123885,75,-0.626929022231983
solved,0.891265094,75,-0.6239376220375856
solved,1.0102975980000002,75,-0.6269364985468743
solved,1.195340313,100,-0.5452389044160667
solved,0.848397925,75,-0.5935031145601155
solved,0.8483747610000001,75,-0.5925486960982427
solved,0.931360494,75,-0.6168737906388089
solved,0.938900066,100,-0.4938970246251779
solved,0.969100457,100,-0.49744561121781716
solved,0.78631418,75,-0.6196780490103857
solved,0.7698062219999999,75,-0.6246112656232867
solved,0.756705981,75,-0.6188357036864045
solved,0.773646107,75,-0.6403324167050496
solved,0.915920974,100,-0.5301562516104191
solved,0.877943591,100,-0.5379139897231968
solved,0.783436221,75,-0.674341372857436
solved,0.817588964,75,-0.6937726965341318
solved,0.935138673,100,-0.579185906194092
solved,0.942202296,100,-0.5664709608230769
solved,0.8183379470000001,75,-0.68087432818299
solved,0.794949716,75,-0.6833853068499092
solved,0.8377868850000001,75,-0.6325664760820389
solved,0.843447668,75,-0.6418569771571998
solved,0.892868054,75,-0.6404034164519592
solved,0.8337011409999999,75,-0.6360047233032491
solved,0.799361734,75,-0.5943716958020402
solved,0.8407572569999999,75,-0.620358516448184
solved,1.110602108,75,-0.6098840769084406
solved,1.039987021,100,-0.5334129968063137
solved,0.898241253,75,-0.6433679408984813
solved,0.8632187790000001,75,-0.6537131424394039
solved,0.895475977,75,-0.6627056816163449
solved,0.7505060910000001,75,-0.6443709236440115
solved,0.876993189,75,-0.6605365930177222
solved,0.843840905,75,-0.6423714565225913
solved,0.817415058,75,-0.6449234871206557
solved,0.8498288,75,-0.629208671854439
solved,0.832443979,75,-0.636841138764478
solved,0.81874891,75,-0.6236358583531028
solved,0.842732765,75,-0.6364989173221752
solved,0.828462143,75,-0.615857360583211
solved,0.8710783559999999,75,-0.6170932615713067
solved,0.799862816,75,-0.6236007210456184
solved,0.799206024,75,-0.6260035422737905
solved,0.801374591,75,-0.6580573849847045
solved,0.791541512,75,-0.6732010330523039
solved,0.826241181,75,-0.6825544919104551
solved,0.8424199219999999,75,-0.6955594567387391
solved,0.7767660599999999,75,-0.671719561293563
solved,0.764923963,75,-0.6808278370861083
solved,0.763547272,75,-0.7066036844910717
solved,0.771332648,75,-0.6982653975653013
solved,0.817745842,75,-0.6751132238752355
solved,0.8792769309999999,100,-0.5554888767972568
solved,0.776296163,75,-0.6918565184672918
solved,0.794448464,75,-0.6602556021440265
solved,0.878305237,75,-0.6429045900337551
solved,0.8577463139999999,75,-0.63236502070923
solved,0.854119033,75,-0.6395147738408714
solved,0.758175474,75,-0.6453701480963766
solved,0.887796113,100,-0.5589847556315943
solved,0.7802131370000001,75,-0.6822550571252972
solved,0.836926386,75,-0.6655998248251881
solved,0.88356525,75,-0.6553138821691067
solved,0.7930497599999999,75,-0.6555958462315342
solved,0.814480612,75,-0.6401364496270807
solved,0.795006019,75,-0.6374671999916336
solved,0.79414622,75,-0.6360259713285956
solved,0.8648648830000001,75,-0.6165618078405285
solved,0.750634499,75,-0.627381215056513
solved,0.816592652,75,-0.6262521725635258
solved,0.845691778,75,-0.614429498899788
solved,0.7588459590000001,75,-0.6308473800561206
solved,0.789947029,75,-0.6503867392137606
solved,0.767115056,75,-0.6684084344247191
solved,0.783189719,75,-0.6719341369529157
solved,0.8192606920000001,75,-0.6925752889901315
solved,0.889304334,75,-0.6584780868219143
solved,0.900538053,75,-0.6408754841693483
solved,1.007699317,75,-0.6465233760723057
solved,0.795346171,75,-0.636826366873396
solved,0.7639447829999999,75,-0.6457849293221987
solved,0.783681913,75,-0.6537886198874848
solved,0.754334405,75,-0.6732321351704955
solved,0.7519645079999999,75,-0.6636894390421813
solved,0.768122916,75,-0.6565945509752081
solved,0.754810958,75,-0.642652093817764
solved,0.766086303,75,-0.6213110988830086
solved,0.785654106,75,-0.6061045552817437
solved,0.825720786,75,-0.607274167423334
solved,0.8585966389999999,75,-0.6103827309387309
solved,0.82235625,75,-0.6432043587650955
solved,0.850139718,75,-0.6171328797483514
solved,0.8116913729999999,75,-0.6315456115781833
solved,0.9060410299999999,75,-0.626784496913186
solved,0.852811216,75,-0.650395406095637
solved,0.860796406,75,-0.6125650707583805
solved,0.818818319,75,-0.5983292393731228
solved,0.85693926,75,-0.620073093612798
solved,0.9861430579999999,75,-0.6241122184872205
solved,0.94910775,75,-0.6268352291099484
solved,0.966983315,75,-0.630428045000668
solved,0.8186587350000001,75,-0.6253146225112651
solved,0.767620814,75,-0.6298275541902495
solved,0.729618658,75,-0.6496230021969099
solved,0.787582497,75,-0.6391079576835225
solved,0.8977666360000001,75,-0.6708424970515092
solved,0.876301904,75,-0.6689421953591217
solved,0.8110936120000001,75,-0.6567116101073639
solved,0.725891635,75,-0.6511634516553058
solved,0.691161654,75,-0.6595483009791033
solved,0.796538089,75,-0.6385240406373003
solved,0.812185081,75,-0.6342529706071042
solved,0.848340366,75,-0.6497597449520358
solved,0.877281344,75,-0.6218801789773245
solved,0.8659877359999999,75,-0.6407175949053752
solved,0.816062336,75,-0.6364019138093027
solved,0.9420102619999999,75,-0.6282740516231429
solved,0.8701159599999999,75,-0.6094147938178442
solved,0.898231076,75,-0.6181133412473023
solved,0.849995308,75,-0.6086137321725779
solved,0.854745388,75,-0.6204454123683214
solved,0.829725775,75,-0.6144514800934815
solved,0.810542391,75,-0.6333457063906096
solved,0.809668296,75,-0.6483185067206325
solved,0.790960732,75,-0.6598014611409045
solved,0.896325821,75,-0.6019731992225245
solved,0.854033035,75,-0.5951591840389827
solved,0.824785109,75,-0.6242497989834072
solved,0.818508938,75,-0.6337232551539841
solved,0.823481489,75,-0.6196814456114006
solved,0.829071329,75,-0.5994758472022444
solved,0.893750608,75,-0.6019218837504008
solved,0.713603863,50,-0.8164578303776635
solved,0.822150935,75,-0.6150002375555572
solved,0.7912078739999999,75,-0.6237617257056034
solved,0.798172324,75,-0.64053075422326
solved,0.8059535090000001,75,-0.6335647213388658
solved,0.844389424,75,-0.6181215163574104
solved,0.863682179,75,-0.6262798918427884
solved,0.8476158039999999,75,-0.6497860871013321
solved,0.8676415150000001,75,-0.6172729944149967
solved,0.8354690149999999,75,-0.6006562528021044
solved,0.850486895,75,-0.6141195502440798
solved,0.821236018,75,-0.6423687551739434
solved,0.8839353990000001,75,-0.667367915307232
solved,0.858656125,75,-0.6636584442590807
solved,0.8525721989999999,75,-0.6575053781762802
solved,0.90291192,75,-0.6613987458292616
solved,0.8668607829999999,75,-0.6712523994355559
solved,0.873718054,75,-0.6635135902026037
solved,0.84002917,75,-0.6657272319230008
solved,0.8249779159999999,75,-0.6341997656740632
solved,0.694921004,50,-0.869189384100391
solved,0.653866623,50,-0.878701829454283
solved,0.740203315,75,-0.664196507541762
solved,0.7714533459999999,75,-0.6373173386730786
solved,0.793120692,75,-0.6302695823026674
solved,0.781696406,75,-0.6795992490430851
solved,0.804364156,75,-0.6458728401832754
solved,0.656973483,50,-0.859539532541828
solved,0.670587657,50,-0.8105416564952999
solved,0.7937813520000001,75,-0.6115078108370231
solved,0.781310477,75,-0.6351613186534327
solved,0.691588058,50,-0.8698970692730911
solved,0.803011817,75,-0.6571114743344612
solved,0.8071447519999999,75,-0.6637002774827808
solved,0.803103986,75,-0.6548849893298347
solved,0.797271058,75,-0.6826266094856537
solved,0.7649279259999999,75,-0.6743597886798083
solved,0.802472261,75,-0.6466791182663065
solved,0.7773103219999999,75,-0.6389143592481024
solved,0.835911756,75,-0.618094493110377
solved,0.867040799,75,-0.6128377540542866
solved,0.7569322380000001,75,-0.5947811769983837
solved,0.757371499,75,-0.6027542690901788
solved,0.819109996,75,-0.6037269748570543
solved,0.837119213,75,-0.6178371846725035
solved,0.763958433,75,-0.6040183800955752
solved,0.806652377,75,-0.6388124396854087
solved,0.73347053,75,-0.6651114702314787
solved,0.8415659209999999,75,-0.6579203623297745
solved,0.8531322109999999,75,-0.629224079057056
solved,0.916453185,75,-0.6215199554010808
solved,0.874846914,75,-0.6242856937844072
solved,0.831245434,75,-0.6320995547580922
solved,0.835512435,75,-0.6281146590161055
solved,0.791029695,75,-0.644427074819875
solved,0.8181094879999999,75,-0.6814092271037504
solved,0.766125209,75,-0.6652020152054623
solved,0.7911160180000001,75,-0.6682564446427864
solved,0.81525673,75,-0.6425808018160457
solved,0.669154993,50,-0.8566651433943403
solved,0.708606987,50,-0.8761966458481678
solved,0.768538419,75,-0.6665034151247786
solved,0.87617876,75,-0.6519459442155049
solved,1.012505059,75,-0.6488027633145481
solved,0.8859444830000001,75,-0.6504086821224763
solved,0.8377291069999999,75,-0.6436386231528693
solved,0.954064765,100,-0.5782061516549131
solved,0.7951788390000001,75,-0.7064924429206842
solved,0.863204191,75,-0.6896742973472778
solved,0.838891122,75,-0.654534724985841
solved,0.840008416,75,-0.6608793463952083
solved,0.8426195320000001,75,-0.65397975281128
solved,0.842316244,75,-0.6962222355313952
solved,0.832798414,75,-0.6603892489863894
solved,0.8987013500000001,75,-0.6734509793331116
solved,0.8950657909999999,75,-0.6732589781682569
solved,0.7603978220000001,50,-0.8768713441414705
solved,0.7900257740000001,50,-0.8732232663515401
solved,0.936102685,75,-0.6435542787200093
solved,0.964130427,75,-0.6241892688977753
solved,0.882707211,75,-0.6158436402911418
solved,1.0110316670000001,75,-0.6351739969413825
solved,0.9609862339999999,75,-0.6266037836064556
solved,0.989629042,75,-0.634077120134236
solved,0.831192198,50,-0.8636802504121601
solved,0.954197557,75,-0.6486055086451085
solved,0.672469436,50,-0.8893361615077894
solved,0.7033758480000001,50,-0.8579936853831919
solved,0.669680675,50,-0.8277917480132279
solved,0.784584697,75,-0.6465965959424975
solved,0.857308204,75,-0.6395630571662596
solved,0.8943484589999999,75,-0.6571955919436648
solved,0.83526559,75,-0.6511124732567812
solved,0.7466041219999999,50,-0.8875494706764433
solved,0.862383052,75,-0.6607952976419913
solved,0.838070357,75,-0.6470111186388208
solved,0.885970793,75,-0.6324123916387545
solved,0.863303251,50,-0.8455717345510074
solved,1.021150897,75,-0.5993411177934711
solved,0.888638241,75,-0.6170105387278694
solved,0.842641099,75,-0.6091097441321167
solved,0.818937082,75,-0.6529881877090669
solved,0.822620369,75,-0.6365786617895012
solved,1.06495954,75,-0.6332670988482464
solved,0.8764738919999999,75,-0.6273095937989894
solved,0.853518199,75,-0.6163979445941711
solved,0.849304823,75,-0.6018936387746179
solved,0.765350285,50,-0.8402719623614902
solved,0.842216598,75,-0.6878277387314089
solved,0.9083415850000001,75,-0.7102170156618005
solved,0.962997632,75,-0.6994684593311521
solved,0.9952798709999999,75,-0.6722843611746073
solved,0.8205670860000001,75,-0.6679882976772603
solved,0.749505141,50,-0.8881798745962031
solved,0.861248437,75,-0.6325255469780188
solved,0.894705597,75,-0.6381482757676591
solved,1.072771855,75,-0.6052091264297497
solved,0.972210342,75,-0.6204716824568444
solved,0.939814943,75,-0.6320766636534476
solved,0.760550434,50,-0.8895383001650792
solved,0.920799208,75,-0.6684057910670281
solved,0.917539973,75,-0.6750015698699792
solved,0.9428421889999999,75,-0.7001612375091003
solved,0.8847332,75,-0.6658987597980135
solved,1.0044230619999999,75,-0.6515049540442518
solved,0.923918021,50,-0.9146482882147657
solved,0.9015235720000001,50,-0.8897524111160493
solved,1.004601731,75,-0.6315857560654758
solved,0.9257869910000001,50,-0.8416907454846698
solved,1.014369761,75,-0.6474752787252707
solved,0.93818645,75,-0.6520300657602405
solved,0.95456041,75,-0.655010221153816
solved,1.024899013,75,-0.6691286921651797
solved,1.047694706,75,-0.6161095459187649
solved,0.8653226869999999,50,-0.8345726147103034
solved,1.005094133,75,-0.6071601104006263
solved,0.92433206,75,-0.6321230283335212
solved,0.9817428349999999,75,-0.6410286801949509
solved,0.815342084,75,-0.6235772488166236
solved,0.8224770290000001,75,-0.6411443124021793
solved,0.744035501,50,-0.8319815293238456
solved,0.7711109030000001,50,-0.8674579147174828
solved,0.7578412320000001,50,-0.8842436206095337
solved,0.735529127,50,-0.8319397130774789
solved,0.737134248,50,-0.8202673935452965
solved,0.7650329339999999,50,-0.8514631103627011
solved,0.9284141269999999,75,-0.6529758391363215
solved,0.857316377,75,-0.6548333493363563
solved,0.7604856280000001,50,-0.8729522861065887
solved,0.8394970580000001,75,-0.6369373219257147
solved,1.0111464,75,-0.6519661191716136
solved,0.872510227,50,-0.8894569209230567
solved,1.0925910939999999,75,-0.694508031199438
solved,0.948081087,50,-0.8691267267113929
solved,0.775903735,50,-0.9048975107753803
solved,0.821090588,75,-0.6804138814167298
solved,0.829362627,75,-0.6851176086557964
solved,0.7276619879999999,50,-0.8940024853654719
solved,0.706608247,50,-0.8818429932113012
solved,0.9102582530000001,50,-0.8808613944473319
solved,0.6902576659999999,50,-0.8523315562470822
solved,0.683207106,50,-0.8513009475229071
solved,0.677412822,50,-0.8659780974928245
solved,0.816704332,75,-0.6363998668557531
solved,0.8447511409999999,75,-0.6239354247176219
solved,0.880612487,75,-0.6453121438866154
solved,0.868700925,75,-0.6494229201233638
solved,0.842178354,50,-0.8805627987366204
solved,0.949470808,75,-0.7020409794487201
solved,0.8398073079999999,75,-0.6838749148831432
solved,0.7280925389999999,50,-0.9136146833131693
solved,0.895190586,75,-0.6896303053924843
solved,0.916437117,75,-0.7131863634816656
solved,0.749749641,50,-0.9371428764559214
solved,0.866961839,75,-0.7124974787314216
solved,0.824815386,75,-0.6876005427902034
solved,0.8180396459999999,75,-0.6738457957986939
solved,0.860792692,75,-0.6809345476324716
solved,0.844284791,75,-0.6769206680687325
solved,0.841843105,75,-0.6605782459108089
solved,0.8170063780000001,75,-0.6516822457808283
solved,0.813721115,75,-0.6694967345939435
solved,0.777082772,75,-0.7072148432115563
solved,0.67182941,50,-0.8963326746430772
solved,0.709549617,50,-0.8801489747242417
solved,0.669442171,50,-0.8571883906559834
solved,0.844963214,75,-0.6513345682141245
solved,0.976984616,75,-0.6740453815567832
solved,0.850355548,50,-0.8664399891619257
solved,0.872282174,50,-0.8517683786805981
solved,0.8745075019999999,50,-0.861104063089862
solved,0.870964887,75,-0.6366188398565436
solved,0.730236502,50,-0.8592301838887261
solved,0.756984527,50,-0.8254131550700529
solved,0.909381312,75,-0.6243376952582318
solved,0.8379459419999999,75,-0.6232271289265574
solved,0.700853453,50,-0.84146366994259
solved,0.7129955809999999,50,-0.8664218311618355
solved,0.73008976,50,-0.8623051856789975
solved,0.851737332,75,-0.6781034173365634
solved,0.851499928,75,-0.6806958546929348
solved,0.736630957,50,-0.898480784777397
solved,0.7543452079999999,50,-0.8902790433792099
solved,0.709758486,50,-0.8828539571217219
solved,0.713773929,50,-0.8783970765306024
solved,0.8690540849999999,75,-0.6411966013014055
solved,0.973543235,75,-0.6901411417788501
solved,0.640243846,50,-0.9254484675089334
solved,0.656799541,50,-0.9243099657583936
solved,0.7965602469999999,75,-0.6561027408976983
solved,0.837953714,75,-0.6801907777261832
solved,0.847814394,75,-0.6683289348402698
solved,0.7023585539999999,50,-0.880592534555816
solved,0.69628998,50,-0.8628140273534627
solved,0.8523806899999999,75,-0.6324883661507221
solved,0.64171368,50,-0.8380160056099338
solved,0.718920102,50,-0.8760072778882311
solved,0.687134794,50,-0.8846163447520294
solved,0.86419478,75,-0.6754983817907811
solved,0.71634125,50,-0.8939431283124917
solved,0.711932556,50,-0.900910774559684
solved,0.933766848,75,-0.6753519918135585
solved,0.8570408700000001,75,-0.6493275164409302
solved,0.79732819,75,-0.6354779231203989
solved,0.8575336650000001,75,-0.6533132269691238
solved,0.7118500969999999,50,-0.8331105542013939
solved,0.799515891,75,-0.6127312122023266
solved,0.701029006,50,-0.8325002935105011
solved,0.709926894,50,-0.8423370873337633
solved,0.932581059,50,-0.8521238506840849
solved,0.833685268,50,-0.8655250675513996
solved,0.9297050549999999,75,-0.6283916312349882
solved,0.9802862099999999,75,-0.6327908271205379
solved,0.921268828,75,-0.6256854446860018
solved,0.909581414,75,-0.6253961563464101
solved,0.9584572690000001,75,-0.6490537098482825
solved,0.682368244,50,-0.8907118341278267
solved,0.843792077,75,-0.6560635437599108
solved,0.686246884,50,-0.9283178551554288
solved,0.808004751,75,-0.6680765375946467
solved,0.790890358,75,-0.6675730108604085
solved,0.789314082,75,-0.6607754671972663
solved,1.004948497,75,-0.6410791749683089
solved,0.9499637299999999,75,-0.6411881449328963
solved,0.834707844,75,-0.6390943868894005
solved,0.648262136,50,-0.8342016252281435
solved,0.6702468770000001,50,-0.8495109010543949
solved,0.813274926,75,-0.6770927298773639
solved,0.773528268,50,-0.8949054504361105
solved,0.927761514,50,-0.878111914275911
solved,0.729591721,50,-0.8792527346186775
solved,0.744130647,50,-0.8721153191098057
solved,0.876407256,50,-0.8512049901850186
solved,0.947942084,50,-0.8615002926769586
solved,0.758789562,50,-0.8555659677212181
solved,1.027369977,75,-0.6438579562088447
solved,0.908759675,50,-0.872854387895974
solved,0.9455531540000001,50,-0.858365104837095
solved,0.923604253,50,-0.8567686420852242
solved,0.886523225,50,-0.8560161987100804
solved,0.849876238,50,-0.8701341086629654
solved,0.8695091039999999,50,-0.839081531769317
solved,0.827887544,50,-0.8369023286191115
solved,1.048885738,75,-0.6515438295622276
solved,0.9458523539999999,50,-0.8620865397565286
solved,0.9955904250000001,50,-0.8280132302308602
solved,0.929490092,50,-0.8279694118749046
solved,0.7274522729999999,50,-0.8636638282527531
solved,0.773656262,50,-0.8552580953835998
solved,0.7581343309999999,50,-0.8604512263032942
solved,0.882971897,50,-0.8421126733516714
solved,0.887167016,75,-0.6255091113694875
solved,0.71171612,50,-0.8463050412232129
solved,0.6999091319999999,50,-0.8506205887993736
solved,1.019660301,75,-0.6407844916214105
solved,1.044978495,75,-0.6557784532589844
solved,0.8153647549999999,50,-0.8700572199600634
solved,0.9453074160000001,75,-0.6438295419994153
solved,0.7673863,50,-0.8501387269088995
solved,0.901382928,75,-0.6283725177208839
solved,0.7160703399999999,50,-0.8214622991354391
solved,0.6852355059999999,50,-0.8166607337383591
solved,0.678303564,50,-0.797312030874888
solved,0.678407676,50,-0.8327038518263898
solved,0.691775619,50,-0.808574196176937
solved,0.7014716940000001,50,-0.8218986743897514
solved,0.698865765,50,-0.8596176494469394
solved,0.7596570490000001,50,-0.8605607711507531
solved,0.773296797,50,-0.8258847968525496
solved,0.799646241,50,-0.8464185365404322
solved,0.826766305,50,-0.8240113410650332
solved,0.817410355,50,-0.8202108633144437
solved,0.833142606,50,-0.8213974399551733
solved,0.915468696,75,-0.6453546042694752
solved,0.910518002,75,-0.6413772361398415
solved,0.9113542689999999,50,-0.8449716812729183
solved,0.7768894500000001,50,-0.8854325922056484
solved,0.83350426,50,-0.8685231991581457
solved,0.8028799259999999,50,-0.8235155062789798
solved,0.78878388,75,-0.6077031340280445
solved,0.702189855,50,-0.8559429551910815
solved,0.780191541,75,-0.6407951639112592
solved,0.818549939,75,-0.6271966990175776
solved,0.677346451,50,-0.8068662675683325
solved,0.65403301,50,-0.8114670725447177
solved,0.714458454,50,-0.849398852675858
solved,0.689120458,50,-0.8215976170788444
solved,0.724219725,50,-0.8532842728711119
solved,0.7048478340000001,50,-0.8867685429817965
solved,0.694567514,75,-0.6109087050051278
solved,0.585775237,50,-0.8180369548012224
solved,0.627102376,50,-0.7949529420765791
solved,0.652636031,50,-0.8295213650295123
solved,0.8076451069999999,75,-0.6736580078249667
solved,0.7706879609999999,50,-0.8919733438777004
solved,0.896072054,75,-0.6578535696611991
solved,0.76690607,50,-0.8547671044170098
solved,0.710184642,50,-0.8713581103564836
solved,0.7771168180000001,50,-0.8758165973100407
solved,0.7029346940000001,50,-0.8789304197154142
solved,0.724801504,50,-0.8625367027070208
solved,0.6988107299999999,50,-0.8750494038487318
solved,0.727666982,50,-0.8797729566285332
solved,0.753080159,50,-0.8816977219110932
solved,0.795343258,50,-0.8515565448458775
solved,0.732641336,50,-0.8954648103171444
solved,0.725108509,50,-0.8725431740316024
solved,0.7308834740000001,50,-0.8691933131031243
solved,0.712215525,50,-0.8443120973935898
solved,0.670053825,50,-0.8485806609134632
solved,0.66523617,50,-0.835433111516192
solved,0.798130358,75,-0.6469713714207072
solved,0.815577396,75,-0.6617409617132479
solved,0.823749998,75,-0.671187289527224
solved,0.829947459,75,-0.6755054915710405
solved,0.8653616770000001,75,-0.6813591044632918
solved,0.829946861,75,-0.7075659354115612
solved,0.952762175,75,-0.6945114025996866
solved,0.940964355,75,-0.6940472333559041
solved,0.979858975,75,-0.6597125977541609
solved,0.927212905,75,-0.6798202768539194
solved,0.733409604,50,-0.863586358861711
solved,0.7629833690000001,50,-0.8657947252156037
solved,0.793705552,50,-0.8829170554359755
solved,0.8495147439999999,75,-0.6609262707469898
solved,0.921425576,50,-0.8701672238389485
solved,0.796963356,50,-0.8992852579439321
solved,0.775525805,50,-0.8716609225758198
solved,0.776103263,50,-0.8895792390890827
solved,0.768311288,50,-0.8955491222633538
solved,0.7575969960000001,50,-0.9152278713688589
solved,0.769275528,50,-0.8994928621894336
solved,0.7990862280000001,50,-0.8635256386762478
solved,0.736620634,50,-0.8227719680082743
solved,0.693827848,50,-0.8198565683192558
solved,0.640619739,50,-0.8245403585594839
solved,0.679774474,50,-0.8360664605721875
solved,0.83473106,75,-0.6288881233374998
solved,0.6828186890000001,50,-0.8402644515729621
solved,0.687604769,50,-0.8751097080564219
solved,0.815429092,75,-0.6560683198003731
solved,0.714989957,50,-0.8746899116874427
solved,0.818224904,75,-0.6860514837167935
solved,0.7332011780000001,50,-0.8946970084399672
solved,0.7806432680000001,50,-0.8828571078752825
solved,0.7787106659999999,50,-0.8906259839172135
solved,0.682457543,50,-0.8766465060065132
solved,0.778358377,50,-0.8420829759383133
solved,0.704775868,50,-0.8615168629348731
solved,0.691544878,50,-0.8753640003521561
solved,0.668420378,50,-0.8709331199429307
solved,0.67804061,50,-0.8754042714210266
solved,0.655710291,50,-0.8808154534699894
solved,0.72405305,50,-0.9016890175080559
solved,0.657530221,50,-0.8656170731164948


==> data/results/parametric_problems/OSQP warmstart/Lasso/n100.csv <==
status,run_time,iter
solved,0.221348181,100
solved,0.038301192,25
solved,0.037991106999999996,25
solved,0.038319981,25
solved,0.038376550999999995,25
solved,0.038424968,25
solved,0.038551182999999996,25
solved,0.037977449,25
solved,0.038287673,25
solved,0.03877364,25
solved,0.038824856000000005,25
solved,0.038224413,25
solved,0.039137927,25
solved,0.038668772,25
solved,0.038699748,25
solved,0.03847183,25
solved,0.038719007,25
solved,0.038352661999999996,25
solved,0.03843451,25
solved,0.038678263,25
solved,0.038747202,25
solved,0.039104542,25
solved,0.038515932999999995,25
solved,0.038890907999999995,25
solved,0.038290779,25
solved,0.038371203,25
solved,0.038180228999999996,25
solved,0.038355363999999996,25
solved,0.037773392,25
solved,0.037709148,25
solved,0.037791247,25
solved,0.038176924,25
solved,0.038209829,25
solved,0.038025743,25
solved,0.038959587,25
solved,0.038513065,25
solved,0.038420968,25
solved,0.038697315,25
solved,0.038997049,25
solved,0.038397491,25
solved,0.038470314,25
solved,0.038197209999999995,25
solved,0.038237886,25
solved,0.038417897,25
solved,0.039169109,25
solved,0.038073903,25
solved,0.038395672,25
solved,0.039030289,25
solved,0.037822756,25
solved,0.038547211,25
solved,0.039032146999999996,25
solved,0.038087986,25
solved,0.037707298,25
solved,0.038130611,25
solved,0.038364102000000004,25
solved,0.038081718,25
solved,0.038084398,25
solved,0.037603204,25
solved,0.039648192000000006,25
solved,0.038252654,25
solved,0.03862346,25
solved,0.03784911,25
solved,0.037703392999999995,25
solved,0.038019319999999995,25
solved,0.037876818,25
solved,0.038047226999999996,25
solved,0.038862864999999996,25
solved,0.038323659,25
solved,0.038068306999999996,25
solved,0.038131648,25
solved,0.038065943,25
solved,0.03779957,25
solved,0.038329702,25
solved,0.037757224,25
solved,0.037674202999999996,25
solved,0.037594003,25
solved,0.038042215000000004,25
solved,0.039130536,25
solved,0.038090049,25
solved,0.037814712,25
solved,0.037930086,25
solved,0.038093822,25
solved,0.038017161,25
solved,0.038022041,25
solved,0.038473403999999996,25
solved,0.037693509,25
solved,0.0379159,25
solved,0.038277405,25
solved,0.037991075,25
solved,0.038142766,25
solved,0.037943005,25
solved,0.038063204999999996,25
solved,0.038266262,25
solved,0.037892668,25
solved,0.038217534,25
solved,0.038324965,25
solved,0.038053522,25
solved,0.038080412,25
solved,0.038603513,25
solved,0.038127247999999996,25


==> data/results/parametric_problems/OSQP warmstart/Lasso/n150.csv <==
status,run_time,iter
solved,0.48096585599999997,100
solved,0.08243108499999999,25
solved,0.079725037,25
solved,0.079914425,25
solved,0.084255706,25
solved,0.08311864399999999,25
solved,0.08292160999999999,25
solved,0.08739556700000001,25
solved,0.089998463,25
solved,0.089354587,25
solved,0.09319106299999999,25
solved,0.084938367,25
solved,0.080320147,25
solved,0.081264814,25
solved,0.08259997899999999,25
solved,0.08296890300000001,25
solved,0.083458769,25
solved,0.083244631,25
solved,0.08464015899999999,25
solved,0.08317414000000001,25
solved,0.084828457,25
solved,0.08473927299999999,25
solved,0.083361089,25
solved,0.08363108799999999,25
solved,0.083986372,25
solved,0.083236637,25
solved,0.082615802,25
solved,0.083413903,25
solved,0.081638094,25
solved,0.081627817,25
solved,0.081798375,25
solved,0.083022034,25
solved,0.084354313,25
solved,0.082300212,25
solved,0.08185313699999999,25
solved,0.085076035,25
solved,0.081971598,25
solved,0.083964342,25
solved,0.083018817,25
solved,0.081555558,25
solved,0.080576678,25
solved,0.080748659,25
solved,0.080849855,25
solved,0.080977242,25
solved,0.082348287,25
solved,0.081270634,25
solved,0.081143744,25
solved,0.08150025,25
solved,0.08233283500000001,25
solved,0.08090109,25
solved,0.08221043400000001,25
solved,0.081426392,25
solved,0.081270302,25
solved,0.082442607,25
solved,0.080733927,25
solved,0.08245166899999999,25
solved,0.08146332599999999,25
solved,0.083199079,25
solved,0.08300349800000001,25
solved,0.08101305399999999,25
solved,0.081366995,25
solved,0.08029085300000001,25
solved,0.08279309900000001,25
solved,0.081075224,25
solved,0.08087680700000001,25
solved,0.081001403,25
solved,0.080180635,25
solved,0.079861009,25
solved,0.079190694,25
solved,0.080455987,25
solved,0.07961425899999999,25
solved,0.08035877699999999,25
solved,0.080244918,25
solved,0.08001411400000001,25
solved,0.080942242,25
solved,0.081057725,25
solved,0.079951463,25
solved,0.080824046,25
solved,0.080991252,25
solved,0.080536252,25
solved,0.080038558,25
solved,0.07990921299999999,25
solved,0.079619002,25
solved,0.08096365999999999,25
solved,0.08012889000000001,25
solved,0.080603867,25
solved,0.07980775600000001,25
solved,0.079305869,25
solved,0.07974469,25
solved,0.081134596,25
solved,0.079494263,25
solved,0.08099653600000001,25
solved,0.080738824,25
solved,0.081375002,25
solved,0.081832429,25
solved,0.080380529,25
solved,0.08020903,25
solved,0.07950995100000001,25
solved,0.082747665,25
solved,0.084058966,25


==> data/results/parametric_problems/OSQP warmstart/Lasso/n200.csv <==
status,run_time,iter
solved,1.082407476,125
solved,0.13722155700000002,25
solved,0.13572858200000001,25
solved,0.140287537,25
solved,0.138083111,25
solved,0.137799332,25
solved,0.143605422,25
solved,0.139634847,25
solved,0.13734558200000002,25
solved,0.136896685,25
solved,0.140497602,25
solved,0.139047106,25
solved,0.138558015,25
solved,0.140338077,25
solved,0.13955862700000002,25
solved,0.13988666300000002,25
solved,0.14107661,25
solved,0.143283653,25
solved,0.13668958399999998,25
solved,0.13735336799999998,25
solved,0.13961067,25
solved,0.139507057,25
solved,0.13454497499999998,25
solved,0.133610014,25
solved,0.134106572,25
solved,0.134090587,25
solved,0.13358559,25
solved,0.133836692,25
solved,0.13487618599999998,25
solved,0.135430281,25
solved,0.13488740999999999,25
solved,0.134826168,25
solved,0.133866625,25
solved,0.133670608,25
solved,0.134116337,25
solved,0.134022099,25
solved,0.13405139,25
solved,0.134300639,25
solved,0.134162871,25
solved,0.133602092,25
solved,0.13412481199999998,25
solved,0.13540804099999998,25
solved,0.139028335,25
solved,0.145512239,25
solved,0.148556888,25
solved,0.150150145,25
solved,0.144802122,25
solved,0.144076016,25
solved,0.14299678400000002,25
solved,0.141585509,25
solved,0.144275272,25
solved,0.14623984699999998,25
solved,0.14599117599999997,25
solved,0.146561038,25
solved,0.14447576899999998,25
solved,0.14184786400000002,25
solved,0.140279059,25
solved,0.140100651,25
solved,0.141217327,25
solved,0.141226579,25
solved,0.142900135,25
solved,0.140348114,25
solved,0.140712269,25
solved,0.14022235600000002,25
solved,0.142042115,25
solved,0.141425107,25
solved,0.14131247400000002,25
solved,0.141604169,25
solved,0.142491537,25
solved,0.140751899,25
solved,0.142994091,25
solved,0.141857614,25
solved,0.140618877,25
solved,0.139947975,25
solved,0.140077901,25
solved,0.14025620500000002,25
solved,0.140167332,25
solved,0.141351587,25
solved,0.13937240099999998,25
solved,0.14146424600000002,25
solved,0.140411914,25
solved,0.140016369,25
solved,0.141418383,25
solved,0.139621496,25
solved,0.139746648,25
solved,0.141321121,25
solved,0.13766245700000002,25
solved,0.144475778,25
solved,0.144947487,25
solved,0.144667838,25
solved,0.147758169,25
solved,0.142928277,25
solved,0.141888216,25
solved,0.140620165,25
solved,0.14009354,25
solved,0.140975162,25
solved,0.14023190300000002,25
solved,0.139364972,25
solved,0.13973651299999998,25
solved,0.146785581,25


==> data/results/parametric_problems/OSQP warmstart/Lasso/n50.csv <==
status,run_time,iter
solved,0.190733605,100
solved,0.009812018,25
solved,0.009804206,25
solved,0.00986272,25
solved,0.009794498,25
solved,0.009786300000000001,25
solved,0.009789459,25
solved,0.009826017,25
solved,0.00980504,25
solved,0.009886922,25
solved,0.009808602,25
solved,0.009828916,25
solved,0.009850913000000001,25
solved,0.009805164,25
solved,0.00987849,25
solved,0.009721756,25
solved,0.009723832,25
solved,0.009762426999999999,25
solved,0.00988919,25
solved,0.009769286,25
solved,0.009777464999999999,25
solved,0.00989047,25
solved,0.009912435,25
solved,0.009949528000000001,25
solved,0.009879091000000001,25
solved,0.009952656999999998,25
solved,0.009848688999999999,25
solved,0.009783990000000001,25
solved,0.009784224000000001,25
solved,0.009796922,25
solved,0.009863222,25
solved,0.009764215,25
solved,0.009833889,25
solved,0.009749408,25
solved,0.009785615999999999,25
solved,0.009888028,25
solved,0.009811170000000001,25
solved,0.009834906999999999,25
solved,0.009779247,25
solved,0.009892815,25
solved,0.009839377,25
solved,0.009799845,25
solved,0.009829872,25
solved,0.009793937999999999,25
solved,0.009889554,25
solved,0.009827424,25
solved,0.009751997,25
solved,0.009825163,25
solved,0.009871438,25
solved,0.009798349,25
solved,0.009742903,25
solved,0.009899933000000001,25
solved,0.009855815,25
solved,0.009829331,25
solved,0.009829541,25
solved,0.009786962,25
solved,0.009862365,25
solved,0.009860564,25
solved,0.009899113,25
solved,0.009824492,25
solved,0.009911010000000001,25
solved,0.009754385,25
solved,0.009757468,25
solved,0.009872437999999999,25
solved,0.009783934,25
solved,0.009783474,25
solved,0.009796979,25
solved,0.009795953999999999,25
solved,0.009751395999999999,25
solved,0.009834045999999999,25
solved,0.009797398,25
solved,0.009824447,25
solved,0.009764758,25
solved,0.009815934,25
solved,0.009840223,25
solved,0.009774102,25
solved,0.009842922,25
solved,0.009795592,25
solved,0.00985243,25
solved,0.009776899,25
solved,0.009865124,25
solved,0.009756962,25
solved,0.009817622,25
solved,0.009784329,25
solved,0.009823057,25
solved,0.009791613000000001,25
solved,0.009814003,25
solved,0.009832536999999999,25
solved,0.009826509,25
solved,0.009776117,25
solved,0.009807814000000002,25
solved,0.009807080999999999,25
solved,0.009816040000000002,25
solved,0.009802287000000002,25
solved,0.009726591,25
solved,0.00981802,25
solved,0.009776060999999999,25
solved,0.009764245,25
solved,0.009788981,25
solved,0.009765954,25


==> data/results/parametric_problems/OSQP warmstart/MPC/n20.csv <==
status,run_time,iter
solved,0.00780025,100
solved,0.002684737,50
solved,0.002641246,50
solved,0.0026282989999999997,50
solved,0.0026348079999999998,50
solved,0.002682861,50
solved,0.002638858,50
solved,0.002644495,50
solved,0.001321591,25
solved,0.0026356839999999997,50
solved,0.002631588,50
solved,0.002643018,50
solved,0.002632605,50
solved,0.002638304,50
solved,0.002624552,50
solved,0.002638625,50
solved,0.002625253,50
solved,0.001324548,25
solved,0.001323984,25
solved,0.001320096,25
solved,0.0013221659999999998,25
solved,0.001318008,25
solved,0.001329412,25
solved,0.001322946,25
solved,0.001323539,25
solved,0.001319022,25
solved,0.001377629,25
solved,0.0026356839999999997,50
solved,0.0013205320000000001,25
solved,0.0026364820000000003,50
solved,0.002626639,50
solved,0.002637002,50
solved,0.00263746,50
solved,0.002639269,50
solved,0.001386312,25
solved,0.003028254,50
solved,0.001321621,25
solved,0.001338947,25
solved,0.00263955,50
solved,0.001325383,25
solved,0.002641224,50
solved,0.001321174,25
solved,0.002693626,50
solved,0.0013350509999999999,25
solved,0.0026285569999999997,50
solved,0.001322857,25
solved,0.002654483,50
solved,0.001334127,25
solved,0.001323051,25
solved,0.0026884540000000003,50
solved,0.0013235299999999998,25
solved,0.001323477,25
solved,0.001325292,25
solved,0.0013329219999999998,25
solved,0.001329565,25
solved,0.001325598,25
solved,0.001345295,25
solved,0.001319434,25
solved,0.001377025,25
solved,0.00132446,25
solved,0.001319331,25
solved,0.001317145,25
solved,0.001321654,25
solved,0.001319793,25
solved,0.0013280859999999998,25
solved,0.001329184,25
solved,0.0013246199999999999,25
solved,0.001348213,25
solved,0.001330061,25
solved,0.0013234260000000002,25
solved,0.001325701,25
solved,0.0013255489999999999,25
solved,0.001324763,25
solved,0.001316439,25
solved,0.0013188590000000001,25
solved,0.001332233,25
solved,0.001329047,25
solved,0.001319651,25
solved,0.001337067,25
solved,0.0013225779999999998,25
solved,0.001316521,25
solved,0.0013231089999999998,25
solved,0.001317762,25
solved,0.0013198580000000001,25
solved,0.001325269,25
solved,0.001320417,25
solved,0.0013698480000000001,25
solved,0.001325433,25
solved,0.001333473,25
solved,0.001339901,25
solved,0.001322864,25
solved,0.001323217,25
solved,0.001322059,25
solved,0.001335787,25
solved,0.001326013,25
solved,0.001385732,25
solved,0.001326546,25
solved,0.001323062,25
solved,0.001347079,25
solved,0.001330828,25


==> data/results/parametric_problems/OSQP warmstart/MPC/n40.csv <==
status,run_time,iter
solved,0.023840369,75
solved,0.011428449,50
solved,0.011345233,50
solved,0.008978232,50
solved,0.008917984,50
solved,0.008910795999999999,50
solved,0.008896562,50
solved,0.011359257,50
solved,0.0045170589999999995,25
solved,0.004457307,25
solved,0.004474124,25
solved,0.004458482000000001,25
solved,0.004525269,25
solved,0.0044884389999999994,25
solved,0.004453319999999999,25
solved,0.004486683,25
solved,0.004507179,25
solved,0.004478533000000001,25
solved,0.004520768,25
solved,0.004475075,25
solved,0.0044954290000000004,25
solved,0.004506029,25
solved,0.004469746,25
solved,0.004504349,25
solved,0.004469471,25
solved,0.0044953400000000004,25
solved,0.004498934,25
solved,0.004463895999999999,25
solved,0.004482594,25
solved,0.004459115,25
solved,0.004474019,25
solved,0.0044555509999999994,25
solved,0.004502563,25
solved,0.004495172,25
solved,0.004456492,25
solved,0.004503274,25
solved,0.004457583,25
solved,0.004473991,25
solved,0.004469337,25
solved,0.004463418,25
solved,0.0044799689999999994,25
solved,0.004501448,25
solved,0.004499901,25
solved,0.004511175,25
solved,0.004494957999999999,25
solved,0.004468682999999999,25
solved,0.004468349999999999,25
solved,0.004504467,25
solved,0.004459657,25
solved,0.004481062,25
solved,0.004552998000000001,25
solved,0.004502746,25
solved,0.004522903,25
solved,0.004519161999999999,25
solved,0.004501094,25
solved,0.004504836,25
solved,0.0044802589999999995,25
solved,0.004478881,25
solved,0.004545897,25
solved,0.0044931599999999995,25
solved,0.004517361,25
solved,0.0044997069999999995,25
solved,0.00448041,25
solved,0.004534046999999999,25
solved,0.004616404,25
solved,0.004521416,25
solved,0.004562213,25
solved,0.004535147000000001,25
solved,0.004508529,25
solved,0.004514119,25
solved,0.004540393,25
solved,0.004549011,25
solved,0.004524347,25
solved,0.0044883399999999995,25
solved,0.004569585,25
solved,0.0045684459999999994,25
solved,0.0045057629999999994,25
solved,0.004579729,25
solved,0.004506994,25
solved,0.004530203,25
solved,0.0045311810000000004,25
solved,0.0044930740000000005,25
solved,0.0045115699999999995,25
solved,0.004546145,25
solved,0.004533172,25
solved,0.004501453,25
solved,0.004494542000000001,25
solved,0.004500555,25
solved,0.004516697,25
solved,0.004473309,25
solved,0.004502398,25
solved,0.004466578999999999,25
solved,0.004461177,25
solved,0.004469874,25
solved,0.0044834689999999995,25
solved,0.004482839,25
solved,0.0044970949999999996,25
solved,0.004466202,25
solved,0.004472615,25
solved,0.004474426,25


==> data/results/parametric_problems/OSQP warmstart/MPC/n60.csv <==
status,run_time,iter
solved,0.094193484,175
solved,0.037453775,100
solved,0.054236590999999994,125
solved,0.044860189,100
solved,0.037297898,100
solved,0.018711949999999998,50
solved,0.028224706,75
solved,0.03755952,100
solved,0.037326344000000004,100
solved,0.045046302999999996,100
solved,0.026424006,50
solved,0.009377612,25
solved,0.009312761,25
solved,0.009317589,25
solved,0.009336559000000001,25
solved,0.009318198,25
solved,0.009315302,25
solved,0.009315656,25
solved,0.009381075,25
solved,0.009346588,25
solved,0.009380344,25
solved,0.009364454,25
solved,0.009355358000000001,25
solved,0.009390038,25
solved,0.009351621000000001,25
solved,0.009343894,25
solved,0.009321262,25
solved,0.009352001,25
solved,0.009389982,25
solved,0.009399458000000001,25
solved,0.009372915,25
solved,0.009463233,25
solved,0.009441558000000001,25
solved,0.009450432,25
solved,0.009405192,25
solved,0.009349729999999999,25
solved,0.00960998,25
solved,0.009310994,25
solved,0.009367529,25
solved,0.009357261,25
solved,0.009355618000000001,25
solved,0.00933811,25
solved,0.009554401,25
solved,0.009376101999999999,25
solved,0.009332578999999999,25
solved,0.009382447,25
solved,0.009319068,25
solved,0.009375926,25
solved,0.009426301,25
solved,0.009346436,25
solved,0.009304469000000001,25
solved,0.009350088,25
solved,0.009355393,25
solved,0.009429803,25
solved,0.009417676,25
solved,0.009393628999999999,25
solved,0.009413056000000001,25
solved,0.009377825,25
solved,0.009408482,25
solved,0.009417632,25
solved,0.009430934,25
solved,0.009433219,25
solved,0.009371369999999999,25
solved,0.009372723000000001,25
solved,0.009369403,25
solved,0.009404596,25
solved,0.009409905999999999,25
solved,0.009372077,25
solved,0.00936555,25
solved,0.009368352,25
solved,0.009425967,25
solved,0.009351746000000001,25
solved,0.009363040999999999,25
solved,0.009407058000000001,25
solved,0.009330998,25
solved,0.009369238,25
solved,0.009318665,25
solved,0.009326805,25
solved,0.009351112,25
solved,0.009328524000000001,25
solved,0.009319533000000001,25
solved,0.009330742,25
solved,0.009347476,25
solved,0.009311034000000001,25
solved,0.009376324,25
solved,0.00935105,25
solved,0.009372888,25
solved,0.009302741,25
solved,0.009323621,25
solved,0.009331530000000001,25
solved,0.009321836,25
solved,0.009352197000000001,25
solved,0.009357161,25
solved,0.009387318,25
solved,0.009330831,25
solved,0.009367721999999998,25
solved,0.009313715,25
solved,0.009354724,25
solved,0.009354266,25
solved,0.009310775,25


==> data/results/parametric_problems/OSQP warmstart/MPC/n80.csv <==
status,run_time,iter
solved,0.15875809,150
solved,0.048406757,75
solved,0.064525664,100
solved,0.081855418,100
solved,0.065879569,75
solved,0.048350931,75
solved,0.048515831,75
solved,0.048605352,75
solved,0.048248283,75
solved,0.032350312,50
solved,0.032319105,50
solved,0.032429294,50
solved,0.049568484,50
solved,0.016134544,25
solved,0.016199132,25
solved,0.016204212,25
solved,0.016228028000000002,25
solved,0.016173157,25
solved,0.016138047,25
solved,0.016254312,25
solved,0.016083436,25
solved,0.016201231,25
solved,0.016103949,25
solved,0.016122627,25
solved,0.016235062,25
solved,0.016242163,25
solved,0.016203264000000002,25
solved,0.016146143999999998,25
solved,0.016299796999999998,25
solved,0.01620893,25
solved,0.016182516,25
solved,0.016287016,25
solved,0.016226239,25
solved,0.016193262,25
solved,0.016256603,25
solved,0.016205273,25
solved,0.016157537,25
solved,0.016155596,25
solved,0.016209656,25
solved,0.016085639000000002,25
solved,0.016313864,25
solved,0.016216638000000002,25
solved,0.016115795,25
solved,0.016131565,25
solved,0.016180516000000002,25
solved,0.016164159,25
solved,0.016217199999999998,25
solved,0.016270925,25
solved,0.016311325999999998,25
solved,0.016138028999999998,25
solved,0.016090373999999998,25
solved,0.016123873,25
solved,0.016149194000000002,25
solved,0.016189768,25
solved,0.016109988,25
solved,0.01617869,25
solved,0.016175358,25
solved,0.016056851,25
solved,0.016164392,25
solved,0.016170654000000003,25
solved,0.016154553999999998,25
solved,0.016152448,25
solved,0.016285018,25
solved,0.016087145,25
solved,0.016125199,25
solved,0.016210157,25
solved,0.016170286000000002,25
solved,0.016095924999999997,25
solved,0.016181159,25
solved,0.016325644,25
solved,0.016210806999999997,25
solved,0.016153962999999997,25
solved,0.01616224,25
solved,0.016194599,25
solved,0.016189962000000002,25
solved,0.016254871,25
solved,0.016133812,25
solved,0.016106916000000002,25
solved,0.016147344,25
solved,0.01623246,25
solved,0.016215179,25
solved,0.016077876,25
solved,0.016144812,25
solved,0.016057836,25
solved,0.016097289999999997,25
solved,0.016116289000000002,25
solved,0.016304885,25
solved,0.016228189,25
solved,0.016247107,25
solved,0.016118884,25
solved,0.016151845,25
solved,0.016298274,25
solved,0.016169302,25
solved,0.016255757,25
solved,0.016088761,25
solved,0.016085922,25
solved,0.016469688,25
solved,0.016361805,25
solved,0.016122362,25
solved,0.016401905,25


==> data/results/parametric_problems/OSQP warmstart/Portfolio/n100.csv <==
status,run_time,iter,obj_val
solved,0.184704962,100,-1.0419485559389576
solved,0.07843075499999999,25,-0.8699371088387905
solved,0.028209913,25,-0.7592043437400742
solved,0.028328098,25,-0.6440241679865133
solved,0.028434115,25,-0.667963448422981
solved,0.028786362,25,-0.7463206556241923
solved,0.028953308,25,-0.6329736403443971
solved,0.028872874,25,-0.6063637641473365
solved,0.028408656,25,-0.6837267487548804
solved,0.057237055,50,-0.5412491214934254
solved,0.028844408999999998,25,-0.5197716995243062
solved,0.028825069,25,-0.661533764265597
solved,0.028897539,25,-0.6438204189776584
solved,0.029182034000000003,25,-0.5923272395383119
solved,0.029226026999999998,25,-0.5789479806193839
solved,0.029138235000000002,25,-0.5487224756284509
solved,0.029006840000000002,25,-0.5779287581264674
solved,0.030119898,25,-0.6138360107854678
solved,0.029525731000000003,25,-0.5994804837027307
solved,0.028942494,25,-0.5886000271519479
solved,0.058257617000000005,50,-0.48466953120816497
solved,0.029314488,25,-0.5382986109731619
solved,0.057712352,50,-0.5128122422309309
solved,0.029035644000000003,25,-0.5175380954085752
solved,0.028746521,25,-0.5944755392432014
solved,0.029010167,25,-0.5035746049875431
solved,0.028814036999999997,25,-0.5453669184879232
solved,0.02886929,25,-0.4406373598144818
solved,0.028810124,25,-0.460757368810058
solved,0.028498561,25,-0.42396969237304644
solved,0.028822486999999997,25,-0.46787502161644867
solved,0.028556579,25,-0.5097591725751806
solved,0.028695242,25,-0.4540532858481623
solved,0.028692397,25,-0.44169017861520327
solved,0.028539165000000002,25,-0.4692572271027479
solved,0.028482942,25,-0.47190433205539173
solved,0.028651575000000002,25,-0.4700971250049917
solved,0.028593247999999998,25,-0.543106003533405
solved,0.028377684,25,-0.5912382466301421
solved,0.028413186,25,-0.6063628816217471
solved,0.028453635,25,-0.6174012972039118
solved,0.028286042,25,-0.4684879786728061
solved,0.056930637,50,-0.4898453392909489
solved,0.028357056,25,-0.5670248610105401
solved,0.028425844,25,-0.5839211081412664
solved,0.028572566,25,-0.5721448286257937
solved,0.028493965,25,-0.5263225771826482
solved,0.028347114,25,-0.5708816213274417
solved,0.028379232,25,-0.5607007597707213
solved,0.028445156,25,-0.5256421356554781
solved,0.028586221000000002,25,-0.49644613608158034
solved,0.028499913,25,-0.4850586139029991
solved,0.028527759,25,-0.49310710578122774
solved,0.028533672,25,-0.5244967679702135
solved,0.028556059,25,-0.5281237479289154
solved,0.02856629,25,-0.6035835900878198
solved,0.028810576999999997,25,-0.610724927998644
solved,0.028287398,25,-0.6035823184791315
solved,0.028340858,25,-0.5768379926786407
solved,0.028281494,25,-0.5391939891644925
solved,0.028467948,25,-0.5344119854652611
solved,0.077998858,25,-0.5884706749188676
solved,0.028249338,25,-0.4480993016205596
solved,0.028397019000000003,25,-0.4322479979656042
solved,0.028375467,25,-0.4682337965014641
solved,0.028876874,25,-0.3927918245154185
solved,0.028853799,25,-0.5066111800415779
solved,0.02873886,25,-0.5705710265422826
solved,0.0288783,25,-0.5933572281424201
solved,0.028953483,25,-0.5231570635925529
solved,0.029372588,25,-0.48558877174198917
solved,0.030110794,25,-0.5286596581478683
solved,0.029474333,25,-0.4455623518551468
solved,0.028698714,25,-0.44090020485893855
solved,0.0287433,25,-0.42756236828780064
solved,0.029005717,25,-0.4519510013411254
solved,0.028935338999999997,25,-0.4931207857094359
solved,0.029057438,25,-0.5244389088110729
solved,0.028856269,25,-0.5171294149770649
solved,0.029068566,25,-0.5219714119420262
solved,0.028483955,25,-0.5257349716923891
solved,0.028920119,25,-0.5315845713079344
solved,0.028575637,25,-0.5491259004290809
solved,0.02868517,25,-0.5731477394826359
solved,0.028635367,25,-0.6481808158124124
solved,0.028585153000000002,25,-0.5560076905127463
solved,0.028411132000000002,25,-0.5817710330708218
solved,0.028433167000000002,25,-0.5458673705823511
solved,0.028685567999999998,25,-0.513459780178409
solved,0.028687213,25,-0.5082484869856405
solved,0.028550526000000003,25,-0.47805316479286825
solved,0.028548522,25,-0.47121703915587543
solved,0.028710674000000002,25,-0.4474241760813853
solved,0.028568039,25,-0.4384967734805756
solved,0.028614576,25,-0.4642033436473062
solved,0.028341821,25,-0.48350756720290866
solved,0.056768758,50,-0.47592794711744973
solved,0.028482607,25,-0.5013277885059247
solved,0.028383804000000002,25,-0.48785286130822086
solved,0.028461119,25,-0.5286802529097432
solved,0.028520397,25,-0.521137813934484
solved,0.028280156,25,-0.4988754455940845
solved,0.028486438,25,-0.5070423542403616
solved,0.02834648,25,-0.45869573604034697
solved,0.028394388,25,-0.45597345820472823
solved,0.028413109000000002,25,-0.45287254615682165
solved,0.028465967999999998,25,-0.4390313339686732
solved,0.028796466,25,-0.482410379442082
solved,0.028703268,25,-0.5254959080139394
solved,0.028618187,25,-0.5305354980037534
solved,0.028563631,25,-0.6093504288738398
solved,0.028463797,25,-0.5813590023866501
solved,0.028547382,25,-0.6134103212597339
solved,0.02848878,25,-0.47750672722787135
solved,0.028685212999999998,25,-0.5220919781988319
solved,0.028480609,25,-0.4824481684702302
solved,0.028482866,25,-0.4597167940381903
solved,0.028618616,25,-0.4820667581581362
solved,0.02866792,25,-0.42995022138154076
solved,0.028468278,25,-0.46986771245343595
solved,0.028643047999999997,25,-0.5247396398735379
solved,0.08874043200000001,25,-0.5747791806528035
solved,0.028199504,25,-0.5338650764140412
solved,0.028137916000000002,25,-0.5420874100648426
solved,0.028403658999999998,25,-0.5581537194847529
solved,0.028516507,25,-0.5958877095310037
solved,0.028404751,25,-0.4854237337909767
solved,0.028648947,25,-0.49526736853388936
solved,0.028330213,25,-0.5056772136031521
solved,0.028413142,25,-0.46765197166610184
solved,0.028600946999999998,25,-0.48033665589280006
solved,0.056813611,50,-0.5313980113493203
solved,0.028455462,25,-0.4985999858718255
solved,0.028613299,25,-0.4865374890819835
solved,0.028511618,25,-0.5165301045552158
solved,0.028769781,25,-0.49304158143036114
solved,0.028449322,25,-0.41336071637180694
solved,0.028588620999999998,25,-0.4669387137311354
solved,0.028412427,25,-0.45231644876387656
solved,0.028968279,25,-0.4845593794631426
solved,0.028503287000000002,25,-0.4951752355397943
solved,0.028328662,25,-0.5216702091997778
solved,0.028570466000000003,25,-0.5715263746584256
solved,0.028914094,25,-0.6353002122968219
solved,0.028424966,25,-0.574652353632664
solved,0.02842209,25,-0.5620677222253189
solved,0.02844567,25,-0.5645652876321468
solved,0.056864214,50,-0.45114200355377987
solved,0.028373407000000003,25,-0.5778937603250621
solved,0.028887165,25,-0.5117740196593551
solved,0.028434339,25,-0.5113344989113009
solved,0.028587892,25,-0.5028999818561243
solved,0.028685921000000003,25,-0.5620960622082092
solved,0.028860972999999998,25,-0.5706400689535376
solved,0.028654677,25,-0.5503678882374144
solved,0.029018883,25,-0.5254955095627055
solved,0.029475984,25,-0.5024520732612963
solved,0.029240117,25,-0.4995286771716494
solved,0.028527324,25,-0.509833233492132
solved,0.028354007,25,-0.5232323542976427
solved,0.028338237,25,-0.5150988422560219
solved,0.028451701,25,-0.47654761022500175
solved,0.028324265,25,-0.4769567475931819
solved,0.028477385,25,-0.5391047773019113
solved,0.028310454999999998,25,-0.44359855344822374
solved,0.028597132,25,-0.4000326034175456
solved,0.028320843000000002,25,-0.47028236201762696
solved,0.028262354,25,-0.4562437630169241
solved,0.028232227999999998,25,-0.5212511776489507
solved,0.028245179000000002,25,-0.482004308353991
solved,0.028185898,25,-0.5715546816523622
solved,0.028338816,25,-0.5202458664685318
solved,0.028302018,25,-0.5157534848985057
solved,0.028318971000000002,25,-0.5510108561133076
solved,0.028284069000000002,25,-0.4428802702053812
solved,0.028180789,25,-0.47737748245693423
solved,0.028310000000000002,25,-0.46316880669502625
solved,0.028199186,25,-0.42826214559052067
solved,0.028428216000000003,25,-0.4677652989562793
solved,0.028315827,25,-0.5161026018273379
solved,0.028235006,25,-0.5910926606744091
solved,0.07798028700000001,25,-0.5292415941463678
solved,0.028147186,25,-0.5105665734068668
solved,0.028237404,25,-0.534487992917824
solved,0.028177849,25,-0.5637711399546012
solved,0.028315958000000002,25,-0.5284176354925817
solved,0.029775104,25,-0.5268376312688683
solved,0.029803791,25,-0.48399501742889794
solved,0.029703215999999998,25,-0.489246987620364
solved,0.03471068,25,-0.5767288134464746
solved,0.028288159,25,-0.5427913551350269
solved,0.028459420000000003,25,-0.5005215206355584
solved,0.028215121000000003,25,-0.49243559305987644
solved,0.028363109999999997,25,-0.5302965668264579
solved,0.028291202999999997,25,-0.5825431398611094
solved,0.028406767,25,-0.6202950541150505
solved,0.028315838,25,-0.6120384066929541
solved,0.028388174000000002,25,-0.5633270230228868
solved,0.028331167,25,-0.5109148782792596
solved,0.028288347000000002,25,-0.48775168101474187
solved,0.028237041999999997,25,-0.41696775309323486
solved,0.02824052,25,-0.4325781601611552
solved,0.028348982999999998,25,-0.4737965190881313
solved,0.028302446,25,-0.5644390473872044
solved,0.028231509999999998,25,-0.5477703832740816
solved,0.028447518,25,-0.5397397508936312
solved,0.028355889000000002,25,-0.5192836035376307
solved,0.028344844,25,-0.5157394440053495
solved,0.028644071,25,-0.5603585018523307
solved,0.028402045999999997,25,-0.4742151173218902
solved,0.028255255,25,-0.5575764660208157
solved,0.028258007,25,-0.5236817574116394
solved,0.02831148,25,-0.5567973681895311
solved,0.028324173999999997,25,-0.47761049527632776
solved,0.028437133,25,-0.4910935999700794
solved,0.028336787,25,-0.43642608333995225
solved,0.028760984,25,-0.45103332266622204
solved,0.029295665,25,-0.4930578518704844
solved,0.028342875,25,-0.4738671553159918
solved,0.028928194,25,-0.4807151204876694
solved,0.028540328,25,-0.6166518725562039
solved,0.028908974,25,-0.5938055850610887
solved,0.029048980000000002,25,-0.5648801666939105
solved,0.028526822,25,-0.5876344510339956
solved,0.029012719000000003,25,-0.5763365417507528
solved,0.028545264,25,-0.5568266365857282
solved,0.028757838,25,-0.5815418002602031
solved,0.028609441000000003,25,-0.518922973428774
solved,0.028958479000000002,25,-0.5033800613313942
solved,0.029213827,25,-0.5404240940160467
solved,0.029152295,25,-0.4911497401112775
solved,0.029120273000000002,25,-0.5058929501910907
solved,0.029297087,25,-0.44201049402449466
solved,0.029125798999999997,25,-0.46619736140833745
solved,0.029195196,25,-0.5232177912539112
solved,0.028859728,25,-0.577592765131701
solved,0.029045837,25,-0.5708350897562383
solved,0.029092602,25,-0.4827382113515587
solved,0.029471845,25,-0.43259721928568734
solved,0.029073045,25,-0.5219202541891178
solved,0.029192385,25,-0.5480484059931727
solved,0.078729465,25,-0.559885665421864
solved,0.028442933,25,-0.5354820731069716
solved,0.028346546,25,-0.5361443934573187
solved,0.029102403,25,-0.45945082673208354
solved,0.030688556000000002,25,-0.5302133250117183
solved,0.030637964,25,-0.5736318162459859
solved,0.030198056,25,-0.6109644945798691
solved,0.030337556,25,-0.5283763577322178
solved,0.029871984,25,-0.5445777805207048
solved,0.030569152,25,-0.45668708724738305
solved,0.030655737,25,-0.506380347373991
solved,0.029903058,25,-0.4863791574638429
solved,0.03049264,25,-0.4705572172557525
solved,0.030402926,25,-0.44107531153740975
solved,0.030965449000000003,25,-0.44325553556099184
solved,0.030093410999999997,25,-0.454713490767419
solved,0.029670242,25,-0.5123142951830492
solved,0.030694514,25,-0.5532922781386271
solved,0.030454286,25,-0.5754672358451671
solved,0.030614561999999998,25,-0.4914085409668068
solved,0.029646205,25,-0.5086806108861675
solved,0.030007330000000002,25,-0.48861472255131505
solved,0.029957101,25,-0.5575545573912986
solved,0.02840857,25,-0.5252340288646402
solved,0.028390359,25,-0.5837011405266118
solved,0.02873802,25,-0.5933701611326906
solved,0.028936925000000002,25,-0.5595611615660561
solved,0.02917154,25,-0.5413852275609994
solved,0.030759021,25,-0.5383751310853128
solved,0.02930235,25,-0.45903419178312466
solved,0.029137581,25,-0.4766170312016038
solved,0.02889512,25,-0.5635442307812246
solved,0.029337250000000002,25,-0.57052173016183
solved,0.029497585,25,-0.6797274957869393
solved,0.028837912,25,-0.6452399424558892
solved,0.029731013,25,-0.5747032384313797
solved,0.028712458,25,-0.5666537621234631
solved,0.028970177000000003,25,-0.4917798131031451
solved,0.057558711,50,-0.43259536504191254
solved,0.029171588,25,-0.41720776912641244
solved,0.028626356000000002,25,-0.5282876259612407
solved,0.029147973,25,-0.49912643103911764
solved,0.029347771,25,-0.4774799943855282
solved,0.028959814,25,-0.5212726829327285
solved,0.028852109,25,-0.4977846001539856
solved,0.02894876,25,-0.49028321864659397
solved,0.057501369999999996,50,-0.5001535450773452
solved,0.028727093000000002,25,-0.578250762585596
solved,0.028980712,25,-0.5589669203162042
solved,0.028424386,25,-0.5508871680645144
solved,0.029086158,25,-0.49607998382962776
solved,0.028872222,25,-0.4769853786237096
solved,0.028425656,25,-0.48093684350206184
solved,0.028810955,25,-0.577318853364338
solved,0.02856741,25,-0.5408385804307191
solved,0.029277786,25,-0.5689738655400745
solved,0.028827342,25,-0.5888267277649789
solved,0.028534485000000002,25,-0.5688886311404823
solved,0.028843301,25,-0.48215963763047875
solved,0.028513792,25,-0.5208203095089549
solved,0.07915694,25,-0.5333167568192005
solved,0.028468088000000003,25,-0.4967866664766321
solved,0.028385402,25,-0.48389613234053824
solved,0.028469465,25,-0.41598849017204675
solved,0.029203357,25,-0.46226315673507495
solved,0.028910372,25,-0.4716943183508965
solved,0.028792582,25,-0.49884746185431295
solved,0.029741422,25,-0.449274513560608
solved,0.029332647,25,-0.44780862563672885
solved,0.029618739,25,-0.4545225514302253
solved,0.029046537,25,-0.3796138334362003
solved,0.028962578,25,-0.4718425538403136
solved,0.029151705,25,-0.5070791601265406
solved,0.028529626,25,-0.644323963524513
solved,0.029396136000000003,25,-0.6244763421612457
solved,0.029279704,25,-0.6331883943940301
solved,0.029167876000000002,25,-0.5518122754825351
solved,0.029563312,25,-0.6077741391938782
solved,0.029116134,25,-0.5561679415505474
solved,0.028892408,25,-0.526780044243273
solved,0.028961985000000003,25,-0.5287510507388479
solved,0.028769084,25,-0.49708793994345296
solved,0.028719795,25,-0.5032639208956247
solved,0.028946362,25,-0.4840680227844776
solved,0.028465137,25,-0.48907528922747356
solved,0.028905716,25,-0.5118278981392281
solved,0.028907176,25,-0.41853961278225044
solved,0.028805951,25,-0.5127418981899775
solved,0.028522775,25,-0.527990839139195
solved,0.028973832,25,-0.5795766700801102
solved,0.028978926999999998,25,-0.5589314683882749
solved,0.028809854,25,-0.540018533815354
solved,0.029067532,25,-0.4637992714941712
solved,0.028483292,25,-0.46009086461896703
solved,0.029043029999999997,25,-0.4761744337871751
solved,0.029217218,25,-0.4681426741212086
solved,0.028690972999999998,25,-0.499448523401456
solved,0.028674044,25,-0.571332485616217
solved,0.029084377,25,-0.5176044385033705
solved,0.028363761,25,-0.54018207742836
solved,0.02890025,25,-0.598052103907633
solved,0.028801807,25,-0.5351372218983109
solved,0.028739452,25,-0.5149385457386898
solved,0.028719473000000002,25,-0.49694257953072873
solved,0.028615944,25,-0.5718901207741756
solved,0.029087850000000002,25,-0.552209882673614
solved,0.029223709,25,-0.5175372717697255
solved,0.029262447,25,-0.520280841539058
solved,0.028841172,25,-0.4703043347900867
solved,0.028598256,25,-0.5155245428720433
solved,0.028773121999999998,25,-0.5818355766007939
solved,0.028604372,25,-0.5975381024101163
solved,0.028697072,25,-0.590292638531709
solved,0.028790472,25,-0.5705343500535732
solved,0.028523791000000003,25,-0.5776140436796342
solved,0.028989862999999998,25,-0.5115112206964268
solved,0.028658037,25,-0.5471244661444866
solved,0.028708795,25,-0.5215600721431719
solved,0.028686063,25,-0.5068538537992012
solved,0.028567337,25,-0.58397766805098
solved,0.078629581,25,-0.6017449364516243
solved,0.028417371,25,-0.5434173674340109
solved,0.028406377,25,-0.5150444593367871
solved,0.028484741,25,-0.4436708028748875
solved,0.029008407,25,-0.4884271127974248
solved,0.029101837000000002,25,-0.4776100041530988
solved,0.028601391,25,-0.5446162352871265
solved,0.028693875,25,-0.5159725560714262
solved,0.029006135000000002,25,-0.4582222666215871
solved,0.028898133,25,-0.45455750743488677
solved,0.02909869,25,-0.4626473132429192
solved,0.02905274,25,-0.5590944354492139
solved,0.029256079,25,-0.6135317254897182
solved,0.029396725000000002,25,-0.5676468065243281
solved,0.028626919,25,-0.543851478332918
solved,0.02872265,25,-0.439657674212494
solved,0.028867401,25,-0.43745760393452765
solved,0.028572701000000002,25,-0.4634747443190601
solved,0.02904048,25,-0.4841180184556757
solved,0.028932854,25,-0.5359826685575888
solved,0.029345369000000003,25,-0.5588219814109266
solved,0.028897663,25,-0.5184029155131156
solved,0.02918158,25,-0.4565967854930944
solved,0.028837947,25,-0.44038878904528744
solved,0.028932036,25,-0.4350653639993289
solved,0.028681774,25,-0.5228418514143242
solved,0.029035878,25,-0.5864818451069904
solved,0.028668937000000002,25,-0.5922713178558681
solved,0.028667941,25,-0.5656468224316531
solved,0.028750629000000003,25,-0.6048372123646513
solved,0.028894477,25,-0.5563562638798856
solved,0.029369063,25,-0.539324291336428
solved,0.028999985,25,-0.5842247295580512
solved,0.028495160000000002,25,-0.6164646599221018
solved,0.028729041,25,-0.578294746924712
solved,0.028850234000000002,25,-0.4673036597417401
solved,0.028887714,25,-0.479126980887295
solved,0.029338766999999998,25,-0.4891858064546927
solved,0.028788111,25,-0.504521225646057
solved,0.029165089999999998,25,-0.4783803436573414
solved,0.029226425,25,-0.46149246931136917
solved,0.028887465999999997,25,-0.42479121688566346
solved,0.029020467,25,-0.5028581385549727
solved,0.029472532000000003,25,-0.5250531581885074
solved,0.028721772,25,-0.5004887978717005
solved,0.029136932,25,-0.5190169164448998
solved,0.058757694,50,-0.5178459842602079
solved,0.028951412,25,-0.5616293285259831
solved,0.028538881000000002,25,-0.6070375697719075
solved,0.028514414999999998,25,-0.6314827231986405
solved,0.028960301,25,-0.5875117485111472
solved,0.028808693,25,-0.5698955271482722
solved,0.029156453000000002,25,-0.5228952127637145
solved,0.028946148999999997,25,-0.5280682967126951
solved,0.029032166,25,-0.5474754643679258
solved,0.028779446,25,-0.479712712662722
solved,0.028558781000000002,25,-0.4586900818774473
solved,0.028427814000000003,25,-0.4444350668908572
solved,0.029422922,25,-0.4817070020785827
solved,0.029270635,25,-0.4547205371520947
solved,0.07850003800000001,25,-0.4360125744949963
solved,0.028346386,25,-0.470128722244277
solved,0.028586042000000002,25,-0.5815339195046814
solved,0.02858669,25,-0.657175281729593
solved,0.029179133,25,-0.5993997761342543
solved,0.029433258,25,-0.6075586496773338
solved,0.02937726,25,-0.5611582465174687
solved,0.030596874000000003,25,-0.5022111810537332
solved,0.029848315,25,-0.4456553419592059
solved,0.030133181000000002,25,-0.45357170157920756
solved,0.029638065,25,-0.5451576613612933
solved,0.029298566999999998,25,-0.4722150307447427
solved,0.029664247,25,-0.551781812288409
solved,0.029621893,25,-0.5145156334629071
solved,0.029541622,25,-0.5341518053554071
solved,0.02914686,25,-0.5316852191410437
solved,0.028952657,25,-0.5238271503167065
solved,0.029028405,25,-0.5051904678880538
solved,0.028603991,25,-0.5058955685815846
solved,0.028845905999999998,25,-0.4988311118130039
solved,0.028962083,25,-0.48993990180685726
solved,0.029073247,25,-0.5231707386833133
solved,0.029020484000000003,25,-0.49338925962183594
solved,0.029521111,25,-0.47434080828029523
solved,0.029940147,25,-0.49699573897965404
solved,0.029242019,25,-0.5642370101273976
solved,0.028925595000000002,25,-0.5852135632975847
solved,0.028973452,25,-0.6475977904632222
solved,0.028980142,25,-0.5810736617484342
solved,0.029022344999999998,25,-0.5718834248688784
solved,0.02906717,25,-0.6005328390709501
solved,0.028795814,25,-0.5926212102192849
solved,0.029223519,25,-0.5041855114451052
solved,0.028590132,25,-0.529686274902809
solved,0.029419891,25,-0.5636604122700927
solved,0.029284057,25,-0.5579592673501161
solved,0.029093662,25,-0.4838860171134382
solved,0.028620342,25,-0.444125957940387
solved,0.028447853000000002,25,-0.4508714974298711
solved,0.028703355,25,-0.5023460068347131
solved,0.028739763,25,-0.4832121208106541
solved,0.028769265,25,-0.526806391856042
solved,0.028700125,25,-0.4530934691520544
solved,0.028898599,25,-0.4824208583837018
solved,0.028719971,25,-0.4454839595374437
solved,0.028813781,25,-0.5276135873420195
solved,0.028481859,25,-0.4678382448088147
solved,0.028555083,25,-0.4606525622678568
solved,0.028808658,25,-0.5070155741142438
solved,0.02838914,25,-0.5015900125605656
solved,0.029166912,25,-0.4920749128414127
solved,0.029054104,25,-0.4996814524428071
solved,0.029319250999999998,25,-0.515777126071485
solved,0.028851615,25,-0.5861320228979714
solved,0.02880068,25,-0.5751076763573585
solved,0.028549369,25,-0.5936480801099104
solved,0.028625352,25,-0.5187770569595439
solved,0.028630164,25,-0.5157648204826932
solved,0.028497467999999998,25,-0.5432233804770629
solved,0.028694545,25,-0.534661169526964
solved,0.114487122,25,-0.5311942430392768
solved,0.028504427000000002,25,-0.5729935619111794
solved,0.028618486999999998,25,-0.5901826436217451
solved,0.029134235,25,-0.5234272804451716
solved,0.030777029,25,-0.5183922073032569
solved,0.028617516000000003,25,-0.4832437306612112
solved,0.028836671999999997,25,-0.5147637855191806
solved,0.02872948,25,-0.528441090530367
solved,0.028961583,25,-0.5468421802870911
solved,0.028898755,25,-0.5197924311656974
solved,0.028892953000000002,25,-0.5237164453502424
solved,0.028530623,25,-0.5204517127147549
solved,0.028712694,25,-0.5284488082033945
solved,0.028781328000000002,25,-0.5288909441643622
solved,0.028759989000000003,25,-0.4719712160607688
solved,0.02871621,25,-0.48398405694082347
solved,0.028504896000000002,25,-0.4481219333809716
solved,0.028388633,25,-0.4882832892619994
solved,0.028545974999999998,25,-0.5612548296437794
solved,0.028384105,25,-0.5576989034856098
solved,0.028338066,25,-0.49610372431625616
solved,0.028601286,25,-0.5310840265675039
solved,0.028546841,25,-0.5787898840164111
solved,0.028874972999999998,25,-0.521932389141347
solved,0.029450122000000002,25,-0.4929429253107194
solved,0.029499406000000002,25,-0.5173661774490343
solved,0.028405217,25,-0.5802550462505991
solved,0.02887276,25,-0.49936289061829997
solved,0.028393313,25,-0.510693414619482
solved,0.028586649,25,-0.5498703652498945
solved,0.028424986,25,-0.5584033836393315
solved,0.028511848000000003,25,-0.5406424063636766
solved,0.028314669,25,-0.4504046645892841
solved,0.028237351,25,-0.5587855358001598
solved,0.028471891,25,-0.5849372472048782
solved,0.028610232,25,-0.5157624106079275
solved,0.028649361,25,-0.5470225792553769
solved,0.028433011,25,-0.6060407602665017
solved,0.028322689999999998,25,-0.5381585815276568
solved,0.029051876,25,-0.5712819605562482
solved,0.028476416,25,-0.53162499912682
solved,0.028490366,25,-0.5135986804301826
solved,0.028415614999999998,25,-0.4779962503750078
solved,0.028534409,25,-0.5075520954932276
solved,0.028349746999999998,25,-0.5756583276475102
solved,0.02865094,25,-0.5193623276161741
solved,0.028303085999999998,25,-0.4608270950996209
solved,0.028613896,25,-0.5589475789658424
solved,0.028920123,25,-0.5870986312465891
solved,0.029865387,25,-0.558418991314801
solved,0.029497946,25,-0.5400071074858047
solved,0.030272087000000003,25,-0.4525873104174492
solved,0.029660581,25,-0.5096091712902272
solved,0.028990752999999998,25,-0.4863450997981865
solved,0.029346801,25,-0.4850636931208483
solved,0.02893571,25,-0.46930689764911415
solved,0.02824935,25,-0.46786075483500433
solved,0.028240255,25,-0.4699686182742515
solved,0.028556057,25,-0.4856455500203912
solved,0.028364077,25,-0.5596867598323775
solved,0.089517745,25,-0.528843682307453
solved,0.028117343,25,-0.48900731953613835
solved,0.028247831,25,-0.5548810169303648
solved,0.031245734,25,-0.48969495738141244
solved,0.031084311,25,-0.4057913550525342
solved,0.030896124,25,-0.5201061285502213
solved,0.031379565,25,-0.5110243973465401
solved,0.029400929,25,-0.5306647400728564
solved,0.028593966,25,-0.5286724815633186
solved,0.028632993,25,-0.5560651874629241
solved,0.029042307,25,-0.5582560603714691
solved,0.028710924,25,-0.5765149277597211
solved,0.028369579000000002,25,-0.519431870270789
solved,0.028493394000000002,25,-0.4892588600015877
solved,0.028739830999999997,25,-0.4944996459479404
solved,0.028452296000000002,25,-0.47413225159754013
solved,0.028638622,25,-0.5204238699328303
solved,0.028456589,25,-0.5298667132814787
solved,0.028471129,25,-0.5410224822310967
solved,0.02873404,25,-0.5586127404920044
solved,0.028672035000000002,25,-0.49564758945556864
solved,0.028784503,25,-0.4727189036781603
solved,0.02911637,25,-0.5198320063208849
solved,0.028369139999999998,25,-0.6173336640161295
solved,0.02830762,25,-0.6326827427960726
solved,0.028420988999999997,25,-0.6100763061900042
solved,0.02879325,25,-0.5172769140115909
solved,0.028652802999999998,25,-0.5742883285128079
solved,0.029130258000000003,25,-0.5114297542443011
solved,0.028613364,25,-0.5287601633693055
solved,0.028483291,25,-0.501040210463502
solved,0.028625439,25,-0.559928700353711
solved,0.028637243,25,-0.5422942131474296
solved,0.028707698,25,-0.6323612794138698
solved,0.028378311,25,-0.6085290828028452
solved,0.02839104,25,-0.5348033270512964
solved,0.028398795,25,-0.5128655475992622
solved,0.02827651,25,-0.43390152540593374
solved,0.028423159,25,-0.4235472916325984
solved,0.028692043,25,-0.4468517849669435
solved,0.028389357,25,-0.4133206989512562
solved,0.028476047,25,-0.4100457272908804
solved,0.028516378999999998,25,-0.3998278961271037
solved,0.028415989000000003,25,-0.44500353270824533
solved,0.028545957,25,-0.4482654460441763
solved,0.028546815,25,-0.5280893901018658
solved,0.02860539,25,-0.47835545995393747
solved,0.028944706,25,-0.5100126004561439
solved,0.029078436,25,-0.5112451161334722
solved,0.028361543,25,-0.5551620384285807
solved,0.02858438,25,-0.5252741167671655
solved,0.028567775,25,-0.4952990447663477
solved,0.028904209,25,-0.5769663742379684
solved,0.028751406,25,-0.5316309621324365
solved,0.028760598999999998,25,-0.5842064282103876
solved,0.028638603999999998,25,-0.548092815700681
solved,0.028749463,25,-0.4787556508396447
solved,0.028789451,25,-0.5126214328006498
solved,0.028823382999999998,25,-0.5603918206622692
solved,0.028740226,25,-0.5538709002897331
solved,0.078488931,25,-0.5120825803274902
solved,0.028240322,25,-0.5120286731158036
solved,0.028183963,25,-0.5384724724041202
solved,0.028687178,25,-0.5368023077490932
solved,0.029110564999999998,25,-0.5598422987171848
solved,0.029489606999999998,25,-0.470835281798859
solved,0.029234204,25,-0.5001483673988405
solved,0.029659575,25,-0.5319922421157921
solved,0.028965577000000003,25,-0.5897750767553003
solved,0.028951493,25,-0.5674075775337685
solved,0.028950083999999997,25,-0.5140372912162645
solved,0.029041088,25,-0.4706994911277287
solved,0.029064767,25,-0.49557908834679054
solved,0.028684724,25,-0.49969109271506246
solved,0.02870011,25,-0.44503893111146503
solved,0.028558331,25,-0.46257701119406003
solved,0.028498062,25,-0.4443307822664239
solved,0.028676137,25,-0.4363209784482603
solved,0.028786279,25,-0.46971761996674594
solved,0.029491412,25,-0.5206114678678286
solved,0.029559431,25,-0.5301695175364434
solved,0.029242111,25,-0.5132199043510077
solved,0.028725955,25,-0.4809029424516241
solved,0.029059964,25,-0.5421285686959031
solved,0.028785744999999998,25,-0.47747508664708893
solved,0.028585134,25,-0.4359610104663837
solved,0.028915959999999997,25,-0.4368910840204472
solved,0.028959969,25,-0.4644854491539748
solved,0.028726659999999998,25,-0.4809506958154461
solved,0.028764208,25,-0.563143435364884
solved,0.028698359,25,-0.5363217932806821
solved,0.029084516,25,-0.4865602899009764
solved,0.028839296,25,-0.49705730085256355
solved,0.028528808000000003,25,-0.5000221368210845
solved,0.028706246,25,-0.5022580902877103
solved,0.028583579,25,-0.503201011073807
solved,0.028803968,25,-0.4816754193201639
solved,0.028875895,25,-0.5069703642186645
solved,0.028971976,25,-0.4859800437912995
solved,0.02881573,25,-0.5414781621043724
solved,0.028785035,25,-0.5450460465658431
solved,0.02873531,25,-0.5951560559006562
solved,0.028706504,25,-0.6183282697550824
solved,0.028975808,25,-0.6612186687879316
solved,0.028941741,25,-0.6678554941530119
solved,0.028668925999999997,25,-0.5668853221093637
solved,0.028711164,25,-0.4971039359471843
solved,0.028855138,25,-0.549018106475497
solved,0.028900984,25,-0.5361781989061376
solved,0.028764933,25,-0.5265135582577681
solved,0.028655386,25,-0.6054691544455573
solved,0.028991711,25,-0.5338454852546223
solved,0.02857727,25,-0.4813712275069635
solved,0.028746072,25,-0.4640274404617452
solved,0.028369708,25,-0.43122629832336495
solved,0.02853844,25,-0.5156478819035234
solved,0.028546329,25,-0.478121377641056
solved,0.028571222,25,-0.5365196293536598
solved,0.028632071000000002,25,-0.525475165590409
solved,0.028639794,25,-0.5493236800568961
solved,0.084605049,25,-0.5444577053112556
solved,0.032795959,25,-0.5931312937322949
solved,0.036211561999999996,25,-0.6156964900373498
solved,0.037214536,25,-0.5661315139684798
solved,0.041768292,25,-0.5027979526048246
solved,0.040028958999999996,25,-0.4826290802864082
solved,0.034213146,25,-0.5482758971831456
solved,0.035408568999999994,25,-0.4614153608107397
solved,0.03457189,25,-0.47372081813714606
solved,0.034118721,25,-0.5095906208283865
solved,0.033840139000000005,25,-0.48586104428860966
solved,0.035520762,25,-0.470183215537316
solved,0.031295604,25,-0.44427324284422
solved,0.029189871000000003,25,-0.4984394945597179
solved,0.028752493,25,-0.4659597642840779
solved,0.029531710000000003,25,-0.46697943061400954
solved,0.029111704,25,-0.5304935210171798
solved,0.028723004,25,-0.47602229359639925
solved,0.028580014,25,-0.5034402868842862
solved,0.028847022,25,-0.5414159310589854
solved,0.056901833,50,-0.49402928270655017
solved,0.028789922,25,-0.5777687310813308
solved,0.028575552,25,-0.5845985268045303
solved,0.028376531,25,-0.5273311030395992
solved,0.028715694,25,-0.48536438389851283
solved,0.02873769,25,-0.4307080237047651
solved,0.028502128999999998,25,-0.46490953994313766
solved,0.028500057999999998,25,-0.43511380269854694
solved,0.028712542,25,-0.48335133396305957
solved,0.028731545,25,-0.5324103263255191
solved,0.02863878,25,-0.543153841074082
solved,0.028392024,25,-0.5362704379143887
solved,0.028425672,25,-0.5113442870588374
solved,0.028798705,25,-0.5632459522085101
solved,0.02850333,25,-0.5409442470029051
solved,0.028488942,25,-0.5554577926067283
solved,0.028528096000000003,25,-0.5332771912040712
solved,0.02869508,25,-0.5133818652494498
solved,0.028415649,25,-0.549622992171937
solved,0.028326101,25,-0.5855669848616624
solved,0.028940263999999997,25,-0.589618427199786
solved,0.029508039,25,-0.5418670310482953
solved,0.029147107999999998,25,-0.5311300342039659
solved,0.028827341000000003,25,-0.506484700084308
solved,0.028649547,25,-0.5038437415167158
solved,0.028878238,25,-0.49324393244229914
solved,0.028873332,25,-0.48148992448040784
solved,0.028989384,25,-0.5206100237008322
solved,0.029071976,25,-0.46503442838821624
solved,0.029157519,25,-0.5216260788000922
solved,0.028823280000000003,25,-0.6093174958481119
solved,0.028997346,25,-0.5934426747437551
solved,0.029052945,25,-0.5664036749865426
solved,0.029483381,25,-0.5104452263316352
solved,0.029519253000000002,25,-0.498511051537162
solved,0.029398943,25,-0.47440270761627756
solved,0.028794573,25,-0.5009216956137751
solved,0.028879039000000002,25,-0.4501343609895031
solved,0.029947272,25,-0.472574169071673
solved,0.030423055,25,-0.47682565094112395
solved,0.078104669,25,-0.6042868133554945
solved,0.02808761,25,-0.6139379072217733
solved,0.028076638999999997,25,-0.6339823398221512
solved,0.028597776999999998,25,-0.5490379320467668
solved,0.029131811,25,-0.5350567546069194
solved,0.029507678000000002,25,-0.5186912253083811
solved,0.029553618,25,-0.48935520801526633
solved,0.029303129,25,-0.5634870564418221
solved,0.029569159,25,-0.5090730417625547
solved,0.029954553,25,-0.47419056734109866
solved,0.033686623000000006,25,-0.4615700749604944
solved,0.03498574,25,-0.48007504966739856
solved,0.035262717,25,-0.5355691980236081
solved,0.034411870000000004,25,-0.5370678822403312
solved,0.034946609000000003,25,-0.5305497966847106
solved,0.035603655,25,-0.5213430090665997
solved,0.034656315,25,-0.5744078556362653
solved,0.034266027000000004,25,-0.6047200759641
solved,0.034806751,25,-0.5821322646658531
solved,0.034251623,25,-0.5491202948639238
solved,0.034348384,25,-0.5594033156557146
solved,0.034629361,25,-0.5606823615374601
solved,0.034261274,25,-0.5952052403677917
solved,0.034341306,25,-0.5174693182664384
solved,0.034319037999999996,25,-0.5677651691788209
solved,0.034122968,25,-0.5818950472967495
solved,0.033968148000000004,25,-0.6260509663861022
solved,0.033852239,25,-0.603955114204118
solved,0.033869353,25,-0.6071636193918626
solved,0.034097891000000005,25,-0.5286711886030371
solved,0.034049439,25,-0.5501817224893695
solved,0.034242325000000004,25,-0.564108497755444
solved,0.034088611,25,-0.5851377509118676
solved,0.034013365999999996,25,-0.5156825329736539
solved,0.033989692,25,-0.5538973171070639
solved,0.033980048,25,-0.5208790028133435
solved,0.033981224,25,-0.5276883335454174
solved,0.030544052000000002,25,-0.4836381876133661
solved,0.028374135,25,-0.5273260981885581
solved,0.028402366000000002,25,-0.5648391015291977
solved,0.028356943000000003,25,-0.4959106608011707
solved,0.028441709000000003,25,-0.45100604561768415
solved,0.028503110999999998,25,-0.47766244318876067
solved,0.028334318,25,-0.57539749102579
solved,0.028276132000000002,25,-0.5402747131344592
solved,0.028279079999999998,25,-0.5064779359489527
solved,0.028431921,25,-0.47710322442785835
solved,0.028308556,25,-0.4980502805612922
solved,0.028189723,25,-0.5337342242391045
solved,0.028570872,25,-0.4382316856684524
solved,0.028359284000000002,25,-0.46577843423583337
solved,0.028293198999999998,25,-0.5106156475410326
solved,0.028412067000000003,25,-0.5125976632897201
solved,0.028220031,25,-0.4757727226026796
solved,0.028339197,25,-0.5302917291621949
solved,0.028560225999999998,25,-0.5513872107699651
solved,0.028236574,25,-0.542609136031343
solved,0.028345335,25,-0.573152700585726
solved,0.028441227,25,-0.5480512349287427
solved,0.028430253000000003,25,-0.5344045268413385
solved,0.078052055,25,-0.5818837769324338
solved,0.028184966000000002,25,-0.585884707649721
solved,0.028314987,25,-0.576102141174287
solved,0.028257253,25,-0.5122260044458218
solved,0.028479716999999998,25,-0.5708288637701042
solved,0.028934094,25,-0.4688890763887211
solved,0.028845072,25,-0.5307901114194018
solved,0.029090229999999998,25,-0.536910076226953
solved,0.029282608999999998,25,-0.5406421205576091
solved,0.029107441,25,-0.4810622429262282
solved,0.029039004,25,-0.41647570405478973
solved,0.057392932,50,-0.3996239296474208
solved,0.028799263,25,-0.3919720697859728
solved,0.028992135,25,-0.45296620432310236
solved,0.028949165,25,-0.46944887644109184
solved,0.029231452,25,-0.5234132083801355
solved,0.028909340999999998,25,-0.4968584169485831
solved,0.028812349,25,-0.5164764594344322
solved,0.028743268,25,-0.5478916674660652
solved,0.028721693,25,-0.5182484617416008
solved,0.028850423,25,-0.5441064350547321
solved,0.028805742,25,-0.5366283903454496
solved,0.02860537,25,-0.484138638084677
solved,0.028542249999999998,25,-0.414515217293193
solved,0.028562245,25,-0.4579895537694379
solved,0.028748465,25,-0.5075377805958631
solved,0.029879419,25,-0.6269444795415806
solved,0.029298965,25,-0.6271975527326528
solved,0.028718182999999998,25,-0.6449554755307618
solved,0.028425413,25,-0.5932607280460519
solved,0.028319622,25,-0.6371489548427708
solved,0.028282607,25,-0.5725509435091272
solved,0.028253933,25,-0.5276015137855011
solved,0.028271502,25,-0.49945438922473306
solved,0.028332465,25,-0.5786919122705287
solved,0.028255756,25,-0.6175870722193457
solved,0.028437082,25,-0.5787702448029958
solved,0.028178016,25,-0.5525571850030958
solved,0.028902607,25,-0.5284545334182611
solved,0.029303001999999998,25,-0.4682636940883096
solved,0.029157853,25,-0.434792659894671
solved,0.029262848,25,-0.4563933381357086
solved,0.029004535,25,-0.46779181752214877
solved,0.029645455,25,-0.5062256987384857
solved,0.029206767999999998,25,-0.5056950793251631
solved,0.029590918,25,-0.5711966286833177
solved,0.02886397,25,-0.5261625796854286
solved,0.029167256,25,-0.4627008895087192
solved,0.029446592,25,-0.48418252894761793
solved,0.029033450000000002,25,-0.5392275739516637
solved,0.029297550999999998,25,-0.4938664838229697
solved,0.029189307999999997,25,-0.4999362498971498
solved,0.029005445,25,-0.5537902452683895
solved,0.029201422,25,-0.5121269960814057
solved,0.029217688999999998,25,-0.4496943295713772
solved,0.057906177,50,-0.5129144431466465
solved,0.02888428,25,-0.5778567073035413
solved,0.028701615,25,-0.5761709884264794
solved,0.028720591,25,-0.5214736234545438
solved,0.028886648,25,-0.5473806272401514
solved,0.078630784,25,-0.5685135677406582
solved,0.028226676,25,-0.6092969743177317
solved,0.028362500000000002,25,-0.5937381452238594
solved,0.028425015,25,-0.5774705095160824
solved,0.029197236999999997,25,-0.5134684023261211
solved,0.02890187,25,-0.497001028345777
solved,0.02915681,25,-0.4803133270134551
solved,0.028916423,25,-0.4700109190383726
solved,0.029087302000000002,25,-0.5206933413459454
solved,0.029213173,25,-0.5209037559078624
solved,0.028718382,25,-0.5147623865728239
solved,0.028716616,25,-0.5168876450264147
solved,0.028954451000000003,25,-0.4892100348854773
solved,0.029097878,25,-0.4549967928899316
solved,0.02894406,25,-0.46254581426859975
solved,0.028947788999999998,25,-0.5030713572592747
solved,0.028780009999999998,25,-0.4759419536835443
solved,0.028531134,25,-0.45660187354023984
solved,0.029041719,25,-0.4368922857969266
solved,0.029000933,25,-0.4375895865817065
solved,0.028934447,25,-0.4739409306017125
solved,0.028834943999999998,25,-0.547785469525631
solved,0.028955844999999997,25,-0.5627854765688958
solved,0.028525208,25,-0.5918027377975856
solved,0.028828689999999997,25,-0.6073169345731221
solved,0.02890069,25,-0.6303430838007156
solved,0.02853338,25,-0.5557430123747538
solved,0.02835476,25,-0.5260031422371169
solved,0.028533457999999998,25,-0.4765895193636526
solved,0.028932061,25,-0.4988948760070459
solved,0.028584381,25,-0.49625474846851564
solved,0.028557027999999998,25,-0.5468081655615705
solved,0.028463205999999998,25,-0.5403895730583776
solved,0.028777917,25,-0.6295463371452833
solved,0.028529238,25,-0.6054418535943872
solved,0.028540184000000003,25,-0.5184447773362807
solved,0.028644481000000003,25,-0.43769431683573967
solved,0.02859598,25,-0.4909082914733428
solved,0.028431375,25,-0.41101681886398744
solved,0.0284877,25,-0.4918622993593503
solved,0.028725358,25,-0.4760193135590654
solved,0.028717403,25,-0.5423826988898589
solved,0.028421898,25,-0.5358910873107974
solved,0.028325573,25,-0.4478705244147107
solved,0.028405632,25,-0.46934214999240703
solved,0.028373886,25,-0.41528171903936884
solved,0.028625466,25,-0.46711994419605124
solved,0.028325882,25,-0.5451864668066875
solved,0.028401273,25,-0.6518685164106645
solved,0.028344488999999997,25,-0.6317008751347877
solved,0.028569106,25,-0.5824227833733108
solved,0.02852724,25,-0.5253981760690676
solved,0.028350221999999998,25,-0.55493571183932
solved,0.028412886000000002,25,-0.45924512925903044
solved,0.028534559,25,-0.4715866115892652
solved,0.028494246999999997,25,-0.48056877095678363
solved,0.028481229,25,-0.49903574304330545
solved,0.028468074,25,-0.46000067065148037
solved,0.028500365,25,-0.517520112815299
solved,0.028543218000000002,25,-0.489659639911679
solved,0.078606796,25,-0.5646710888393903
solved,0.028368932,25,-0.4948132389069388
solved,0.028291684,25,-0.46385425015581594
solved,0.028480262,25,-0.4933419438231984
solved,0.028506608,25,-0.5375087917940247
solved,0.028845999,25,-0.548961483364088
solved,0.028704592,25,-0.5541029500840383
solved,0.028700905999999998,25,-0.566070081103133
solved,0.028516281,25,-0.5100447657949366
solved,0.028731318999999998,25,-0.5230041374137456
solved,0.028911867999999997,25,-0.46416249067078424
solved,0.028744777,25,-0.5403748643934478
solved,0.028829024999999998,25,-0.5337316134359356
solved,0.028587421,25,-0.5929482916814318
solved,0.028537644,25,-0.6424486031611073
solved,0.028463854,25,-0.587776519435212
solved,0.028522058,25,-0.5605631083072107
solved,0.028530962,25,-0.47445547790797804
solved,0.028612287,25,-0.4940934669013027
solved,0.028585988,25,-0.5561502824534915
solved,0.028671855,25,-0.48492396945589183
solved,0.028728641,25,-0.48520040449624247
solved,0.028560022,25,-0.4396611259870471
solved,0.028514108,25,-0.5273408447557861
solved,0.028685453,25,-0.4384794932235164
solved,0.028608018,25,-0.5268956515979913
solved,0.028574586,25,-0.5423983067378222
solved,0.0284688,25,-0.46664489095651485
solved,0.028571525,25,-0.527030962906211
solved,0.028589410000000003,25,-0.4774244415138372
solved,0.028450858,25,-0.5188164325051388
solved,0.028576977,25,-0.5303010596625853
solved,0.028547619,25,-0.6018837274672949
solved,0.028416010000000002,25,-0.5589020151916756
solved,0.028647673999999998,25,-0.5527565856580127
solved,0.028449002,25,-0.5711172331018572
solved,0.028570764000000002,25,-0.5378673852046894
solved,0.028476256,25,-0.5151941483539714
solved,0.028431611,25,-0.4714232584777973
solved,0.02844685,25,-0.5436219518740923
solved,0.028377143,25,-0.5021225343356276
solved,0.028759656999999998,25,-0.4900619660081853
solved,0.028527178,25,-0.47195208062538313
solved,0.028509780999999998,25,-0.5535411592631287
solved,0.028410265,25,-0.48828022772284796
solved,0.028389469,25,-0.4785996438843675
solved,0.028440194,25,-0.4629918093559492
solved,0.028498874,25,-0.47681565368736734
solved,0.02838823,25,-0.5038002612940922
solved,0.028369343,25,-0.5557059767734321
solved,0.028534213,25,-0.5590180838830621
solved,0.028494891999999997,25,-0.5731615408390895
solved,0.028258062,25,-0.6134009730540769
solved,0.028539993000000003,25,-0.5705478094701321
solved,0.028437236,25,-0.4613712453473606
solved,0.02880461,25,-0.47297091643380623
solved,0.028672915,25,-0.4653557818802857
solved,0.028736351,25,-0.5134537630602791
solved,0.02835469,25,-0.45387414757819794


==> data/results/parametric_problems/OSQP warmstart/Portfolio/n200.csv <==
status,run_time,iter,obj_val
solved,0.3890403,75,-0.8984403599692974
solved,0.268225568,25,-0.7959720416051604
solved,0.053523313999999995,25,-0.6842730804055221
solved,0.054051338,25,-0.6731900403840523
solved,0.054075671,25,-0.6237358864587765
solved,0.054181508,25,-0.5563222605851229
solved,0.054123109,25,-0.5285283698301403
solved,0.053941027,25,-0.5044658428386926
solved,0.053942431,25,-0.5184469724868829
solved,0.053960555,25,-0.5159496419932953
solved,0.054539714999999996,25,-0.5062612138155071
solved,0.054336745,25,-0.48978770712225694
solved,0.054427972000000005,25,-0.4679568643640505
solved,0.054615381,25,-0.5658203710424531
solved,0.054180276,25,-0.4692882129635353
solved,0.0552896,25,-0.5080219329681619
solved,0.054352724,25,-0.4764281748452604
solved,0.053543045,25,-0.4437113279443159
solved,0.054839763,25,-0.4632624578130241
solved,0.054088797,25,-0.4574778836843232
solved,0.053910849000000004,25,-0.48938209269070254
solved,0.053917925,25,-0.5382963028948733
solved,0.054844804000000004,25,-0.4965577504730768
solved,0.054243923,25,-0.5059509243218566
solved,0.054176203,25,-0.48184274715821085
solved,0.056549319,25,-0.4822068529796926
solved,0.054691245,25,-0.45941650771591425
solved,0.053992446,25,-0.46828363743142776
solved,0.055243859,25,-0.5351159797977807
solved,0.056032364,25,-0.563271089005261
solved,0.053937065,25,-0.5077961478964572
solved,0.054475231,25,-0.5301922469831061
solved,0.054582314,25,-0.4921272888778289
solved,0.053992897,25,-0.44460798902387566
solved,0.055102365,25,-0.4011524932347676
solved,0.055147057,25,-0.4293645516755417
solved,0.055392147,25,-0.41542915730080776
solved,0.055328590999999996,25,-0.4347239168179595
solved,0.05367128,25,-0.4572675443582331
solved,0.054463095,25,-0.4634235379294598
solved,0.054399289,25,-0.4750300788137655
solved,0.053707659,25,-0.46605096439420696
solved,0.055788427,25,-0.46228912784495946
solved,0.053678101000000006,25,-0.4844333990302507
solved,0.054262394,25,-0.47592666314545273
solved,0.054403265,25,-0.43968802397561474
solved,0.054744683,25,-0.40462147565270223
solved,0.055152675,25,-0.38962014301069137
solved,0.054932627,25,-0.43821575146768904
solved,0.054130142,25,-0.38966026439394646
solved,0.054177917,25,-0.4188624838328119
solved,0.054670904,25,-0.46143015958983935
solved,0.055340068,25,-0.49581271407932526
solved,0.055581924000000005,25,-0.44585168676798503
solved,0.05427751,25,-0.4521155915177887
solved,0.054262859,25,-0.43338656374465745
solved,0.053649938,25,-0.45737289931409664
solved,0.054398458000000004,25,-0.4996364560591129
solved,0.053957467,25,-0.4857154313000026
solved,0.055535752,25,-0.4788846663399115
solved,0.053901362,25,-0.4889418767897932
solved,0.175618288,25,-0.42959284421010446
solved,0.064595275,25,-0.4177920435136819
solved,0.053414928,25,-0.42499757880412564
solved,0.053487731999999996,25,-0.4038118564321049
solved,0.054166114999999994,25,-0.4552320574716599
solved,0.055878024,25,-0.4327158771364189
solved,0.054555768,25,-0.4461626035495395
solved,0.054713612,25,-0.4583324809409115
solved,0.054297257,25,-0.4426212920187955
solved,0.054568982,25,-0.4820873770980284
solved,0.053797049,25,-0.46394464449122785
solved,0.054835564,25,-0.45895140185365474
solved,0.054240632,25,-0.4367584731616726
solved,0.054073895999999996,25,-0.44125390247125196
solved,0.054367377,25,-0.4334619750517643
solved,0.054652242000000004,25,-0.4218054194688533
solved,0.053454863,25,-0.4062220209725559
solved,0.106737065,50,-0.3790025231390273
solved,0.054318075,25,-0.426501490486385
solved,0.054206181,25,-0.4607470453063151
solved,0.054282989,25,-0.48798278542922213
solved,0.05437049,25,-0.4437335267444851
solved,0.053862861000000005,25,-0.4684074053629007
solved,0.054463916999999994,25,-0.47218357299787517
solved,0.056195864,25,-0.4592646541157746
solved,0.054917266,25,-0.4745624524248119
solved,0.055928673,25,-0.450202118495536
solved,0.05532294,25,-0.43968355589914376
solved,0.054830158999999996,25,-0.43824426218517565
solved,0.056541361,25,-0.4745603680278118
solved,0.056663450000000004,25,-0.49219422110640954
solved,0.11007847600000001,50,-0.4733216552017974
solved,0.058174872999999995,25,-0.5161531709576926
solved,0.057530107000000004,25,-0.5583580399092822
solved,0.05588669,25,-0.580942505065239
solved,0.057430212,25,-0.49147054124364187
solved,0.056616776,25,-0.43585898657397465
solved,0.057271738999999995,25,-0.42494758861439197
solved,0.10983345,50,-0.4414013726559625
solved,0.054461683,25,-0.4743813053651071
solved,0.055574098999999995,25,-0.5327914557820024
solved,0.054790068,25,-0.4687830410593932
solved,0.053934602,25,-0.4233074303881012
solved,0.055070219000000004,25,-0.4072441900420319
solved,0.056382466,25,-0.4099960739552861
solved,0.053625161,25,-0.42337066806179285
solved,0.055988254,25,-0.4148285831156037
solved,0.054874885,25,-0.4721401059933361
solved,0.054145609000000004,25,-0.45037968047668153
solved,0.107537765,50,-0.46135679991779444
solved,0.055091913,25,-0.4268396101873594
solved,0.053965588999999994,25,-0.4447808954792657
solved,0.054202287,25,-0.44374266544343155
solved,0.053108072000000006,25,-0.4966306360533989
solved,0.053241088,25,-0.4788234709183347
solved,0.053464769999999995,25,-0.4737594467180419
solved,0.054160488,25,-0.4639699274924261
solved,0.057485803,25,-0.4341451231524057
solved,0.057007767,25,-0.42318728916436676
solved,0.059656469999999996,25,-0.4287440887276001
solved,0.17652310000000002,25,-0.46935877011639304
solved,0.054187783999999996,25,-0.4372840944322345
solved,0.052917270999999995,25,-0.5008016709330263
solved,0.055744987,25,-0.47146593411951476
solved,0.055200109,25,-0.4967133855697613
solved,0.054101399,25,-0.4567573827680937
solved,0.054680617,25,-0.4591219889843571
solved,0.055642726999999996,25,-0.5511861679472956
solved,0.054963002,25,-0.46067103744300447
solved,0.055389142,25,-0.4888812130512244
solved,0.054671585,25,-0.4482078906702021
solved,0.053330158,25,-0.4893449065397527
solved,0.054675971999999996,25,-0.4777236121063032
solved,0.054033484,25,-0.44322406144788773
solved,0.053261216,25,-0.43081463048289
solved,0.054328022,25,-0.488655895097301
solved,0.054375881,25,-0.48761374052451717
solved,0.055058657000000004,25,-0.43489858889898253
solved,0.054031666,25,-0.4387062675762877
solved,0.053749020999999994,25,-0.44227323092956117
solved,0.053995869,25,-0.42180145672037633
solved,0.057004331,25,-0.4424251591950302
solved,0.055356642,25,-0.47751175209008506
solved,0.054738448,25,-0.4627217457121888
solved,0.054461948999999996,25,-0.5272492409951118
solved,0.054245193,25,-0.5077092022397468
solved,0.053954725,25,-0.4895974893349736
solved,0.054477373,25,-0.45530200772628016
solved,0.054373240999999996,25,-0.4507950229193848
solved,0.054118544000000005,25,-0.4662268646902127
solved,0.054435896000000004,25,-0.4836266082353382
solved,0.054667504,25,-0.47226656738696576
solved,0.054517393,25,-0.4980558466957306
solved,0.054324396,25,-0.45749719683320256
solved,0.053708481,25,-0.4764375128854465
solved,0.053968966,25,-0.4586212672779796
solved,0.054311039,25,-0.5034323532648881
solved,0.054691592000000004,25,-0.4870267232196148
solved,0.055428973,25,-0.5016337939120155
solved,0.055279276999999995,25,-0.4343884862826317
solved,0.055843696,25,-0.441187946572284
solved,0.053316625,25,-0.47751761611025567
solved,0.054171019,25,-0.5269691713256842
solved,0.054148574,25,-0.49563035675836453
solved,0.053281774999999997,25,-0.4701952044871158
solved,0.054126267,25,-0.5119801590468424
solved,0.053381898,25,-0.49963807008020367
solved,0.053551718000000005,25,-0.5350663359685688
solved,0.053165978,25,-0.48569162890739304
solved,0.053495726,25,-0.47428240548048084
solved,0.053670988,25,-0.42345612768063146
solved,0.052938321,25,-0.43150254010774924
solved,0.054277916,25,-0.3866804956455112
solved,0.054066858,25,-0.39814845507738206
solved,0.054141507,25,-0.4073333357504729
solved,0.057033096,25,-0.432669947149606
solved,0.054164628,25,-0.42691404271058114
solved,0.053933336,25,-0.47390435324223157
solved,0.05318035300000001,25,-0.5147969448595505
solved,0.054180901,25,-0.4886358776417617
solved,0.17518693800000001,25,-0.49414977000229565
solved,0.054822396,25,-0.5150999465641659
solved,0.055658571000000004,25,-0.5439952878383818
solved,0.055086374,25,-0.5378052836304278
solved,0.056038881,25,-0.49986177296354056
solved,0.054863972000000004,25,-0.4825006954053513
solved,0.054118599999999996,25,-0.46998760975798914
solved,0.054154358,25,-0.48314187938378894
solved,0.053321641999999995,25,-0.47643653330467645
solved,0.053628572,25,-0.4716761429006296
solved,0.054382517000000005,25,-0.4285077341361344
solved,0.053270621,25,-0.39498987673114616
solved,0.053798216999999995,25,-0.45925127460366777
solved,0.053829175,25,-0.4062320019834105
solved,0.053572784000000005,25,-0.47463575475783853
solved,0.053504376,25,-0.4709107409416412
solved,0.053343968,25,-0.48028114977576836
solved,0.053799208,25,-0.43497612620839865
solved,0.054035022999999995,25,-0.4595307211888139
solved,0.053587678,25,-0.4549078744278725
solved,0.053424901999999996,25,-0.4460364269005066
solved,0.053760895,25,-0.4648424059371167
solved,0.053463015,25,-0.47809303394945724
solved,0.053741994,25,-0.47350404271034635
solved,0.053496149,25,-0.4254713426133796
solved,0.054207135999999996,25,-0.41656473424842677
solved,0.054171231,25,-0.4417946656581264
solved,0.054015431,25,-0.5248260029851807
solved,0.054548636,25,-0.5462255172910262
solved,0.054896481,25,-0.5564302965541686
solved,0.05555269,25,-0.5472171201526244
solved,0.056349093,25,-0.5230779927875365
solved,0.058813956,25,-0.47685294168619985
solved,0.060955681,25,-0.42790288458095094
solved,0.060864146,25,-0.4378603069223958
solved,0.054631991,25,-0.5045920441026577
solved,0.054654509000000004,25,-0.5117468928648946
solved,0.053529087,25,-0.5178224688100016
solved,0.054971641,25,-0.49404772206891945
solved,0.054972442,25,-0.47726268553727885
solved,0.055096337999999995,25,-0.42339043963980244
solved,0.055356799,25,-0.38997917958742934
solved,0.055920858,25,-0.4021843351331416
solved,0.055630808000000004,25,-0.41733186802378475
solved,0.054740315000000005,25,-0.4580532204469393
solved,0.054771519,25,-0.4583313928317417
solved,0.055104478,25,-0.5019575453138203
solved,0.055101311,25,-0.4841698749144751
solved,0.055007241,25,-0.44068643187175216
solved,0.054901182,25,-0.45578133417137756
solved,0.053963158000000004,25,-0.4897779902798965
solved,0.053551488,25,-0.44984248089332113
solved,0.053610651,25,-0.46627652056823415
solved,0.05372583,25,-0.48370106684319575
solved,0.053264350999999995,25,-0.47863911277582527
solved,0.05356613,25,-0.42737870524134086
solved,0.053279257,25,-0.5047685383335052
solved,0.053519549,25,-0.47286345315742906
solved,0.053779205,25,-0.5019432831775649
solved,0.054129872999999995,25,-0.4921301015102152
solved,0.173805072,25,-0.501475132260656
solved,0.052825599,25,-0.46964077365520407
solved,0.052678028999999994,25,-0.4719654765727245
solved,0.053199414,25,-0.4686127224826295
solved,0.054094435,25,-0.4239363882809991
solved,0.053660289,25,-0.4743202820890691
solved,0.053212958000000005,25,-0.44580694303251156
solved,0.053440467000000005,25,-0.4333298975436427
solved,0.053472029000000004,25,-0.3768766510789908
solved,0.05402227,25,-0.4199363301424692
solved,0.054053358,25,-0.4072045094023037
solved,0.054235511,25,-0.44304008153835756
solved,0.054439252,25,-0.49410438641820514
solved,0.053449607,25,-0.5200211604182383
solved,0.054195095,25,-0.47410361420923464
solved,0.056833972999999996,25,-0.5160987699289242
solved,0.058583013999999996,25,-0.4898361041214161
solved,0.057682326,25,-0.4587046993060627
solved,0.05912682,25,-0.4260880774728577
solved,0.056919787,25,-0.4441537646815938
solved,0.056902437,25,-0.5032963013216143
solved,0.056168936,25,-0.4671830675267446
solved,0.059462548000000004,25,-0.49468746212062564
solved,0.057781466,25,-0.43303130995032973
solved,0.0579364,25,-0.4128724126175273
solved,0.058734307,25,-0.4262986018633488
solved,0.060699172999999995,25,-0.44239196454883467
solved,0.067828345,25,-0.43101190692376967
solved,0.061701288,25,-0.46506606551943896
solved,0.059884059999999996,25,-0.4599029250804344
solved,0.056941905,25,-0.4870479792587706
solved,0.057195160999999994,25,-0.46600110952263174
solved,0.05868494,25,-0.4918280204305253
solved,0.057055333,25,-0.5016894637613108
solved,0.059019553,25,-0.47521354323825027
solved,0.057814245,25,-0.49382626915633454
solved,0.058751145,25,-0.4355250215647384
solved,0.056231011,25,-0.40903526625925757
solved,0.056189003999999994,25,-0.41280653955815977
solved,0.056691727,25,-0.37272773633089473
solved,0.056024896000000005,25,-0.36173571689788947
solved,0.056566421,25,-0.39610624441726416
solved,0.056675686999999995,25,-0.4276080008642153
solved,0.057751974,25,-0.4364491004294711
solved,0.059155367,25,-0.45262588197275366
solved,0.058139910999999996,25,-0.4459201274044561
solved,0.062864095,25,-0.43964053753491894
solved,0.064418648,25,-0.4240709770573315
solved,0.060137288,25,-0.4538062097936222
solved,0.060395153,25,-0.49117714498729326
solved,0.058054486,25,-0.5130863462541189
solved,0.058188871,25,-0.4836210942715259
solved,0.05944042,25,-0.5053862403395963
solved,0.057803205999999996,25,-0.49951360759649205
solved,0.059496339,25,-0.47970483503877287
solved,0.056614147000000004,25,-0.45840850369308817
solved,0.08877235600000001,25,-0.43387619003121475
solved,0.09740339099999999,25,-0.44298131224290965
solved,0.056822673000000004,25,-0.4626932923841329
solved,0.058941415,25,-0.44100591861747934
solved,0.280969687,25,-0.4600079410988306
solved,0.057765765,25,-0.47689272346638845
solved,0.054815576,25,-0.49843910343409603
solved,0.054919354000000004,25,-0.4646504565674229
solved,0.054701591,25,-0.442939177688998
solved,0.055154136,25,-0.4300269398318922
solved,0.05470551,25,-0.4808529876279972
solved,0.054754108,25,-0.4755862934811901
solved,0.053927051,25,-0.47468607036486177
solved,0.053529997,25,-0.5471848780829558
solved,0.055038402,25,-0.5109081053364176
solved,0.053974535000000004,25,-0.46937305762535986
solved,0.053919994,25,-0.4404913855544946
solved,0.054091731000000004,25,-0.4311381049896857
solved,0.054210203,25,-0.46570093200069507
solved,0.054863828999999996,25,-0.4469305225494089
solved,0.053940608,25,-0.4527427377437873
solved,0.077145384,25,-0.426762404715364
solved,0.15767942100000001,25,-0.46407588957197315
solved,0.14613516299999998,25,-0.4567589353029612
solved,0.073938584,25,-0.43822405746581417
solved,0.058413869,25,-0.426880153332187
solved,0.056142238000000004,25,-0.475391558037657
solved,0.055776194,25,-0.44470660774663656
solved,0.056711397000000004,25,-0.423537794295872
solved,0.055494584,25,-0.4462090526741696
solved,0.055775095,25,-0.5071631831553268
solved,0.054316507,25,-0.4743326455077114
solved,0.055079246000000005,25,-0.46381419497512294
solved,0.054145004,25,-0.44189271709218364
solved,0.054057673,25,-0.4877150517892826
solved,0.055625770000000005,25,-0.4793558843848188
solved,0.054219484,25,-0.46011727671661723
solved,0.053828607,25,-0.5642763974576622
solved,0.053422312,25,-0.5170306553805992
solved,0.054394528,25,-0.4882662310372638
solved,0.053501456999999995,25,-0.46908458244928825
solved,0.054517917000000006,25,-0.4292260597230048
solved,0.054283533,25,-0.4207107765008981
solved,0.054364583,25,-0.43919513804201893
solved,0.055369734000000004,25,-0.48301861526467416
solved,0.055822204,25,-0.48480566979332784
solved,0.054841667,25,-0.50750709764962
solved,0.055439296,25,-0.4619125539052594
solved,0.056063571,25,-0.4664690900777504
solved,0.054560015,25,-0.44889366104412076
solved,0.055338769999999995,25,-0.43797472032714757
solved,0.055453536,25,-0.42798864454961244
solved,0.055019941,25,-0.458893891805633
solved,0.0559963,25,-0.45126686520489206
solved,0.056125993,25,-0.45938547834424603
solved,0.055783027,25,-0.43432565364373527
solved,0.055486434,25,-0.4308846323122386
solved,0.055310423000000004,25,-0.4740486854572732
solved,0.056112853,25,-0.4678028641779648
solved,0.054973357,25,-0.5565675815241833
solved,0.055462036000000006,25,-0.5339778150928005
solved,0.055177949,25,-0.4543884816225947
solved,0.054435002,25,-0.46488821599567376
solved,0.055732313000000006,25,-0.4593398070385974
solved,0.176317275,25,-0.4834706330227634
solved,0.053573429,25,-0.5401801140175579
solved,0.054738026999999995,25,-0.5201980319695044
solved,0.054722917999999995,25,-0.47151398898291597
solved,0.054124072,25,-0.49561964680449777
solved,0.055135319,25,-0.48232295263704467
solved,0.055940999,25,-0.49556130730912995
solved,0.055286916,25,-0.4795444051005535
solved,0.055559025,25,-0.4612518372210002
solved,0.054663159,25,-0.4152675185619247
solved,0.054633333,25,-0.43647116669760877
solved,0.054042478000000005,25,-0.44807215935736433
solved,0.054292997999999995,25,-0.4490942289194955
solved,0.055249493,25,-0.44548551034638695
solved,0.053777511,25,-0.46543430751936404
solved,0.055006488,25,-0.48304217935539595
solved,0.05408872,25,-0.4939509788231204
solved,0.055342727,25,-0.4497960237513187
solved,0.055511528,25,-0.4401256416241677
solved,0.053940186,25,-0.4621077675126692
solved,0.055478647,25,-0.4786180261619136
solved,0.054557662,25,-0.4726211960966928
solved,0.055206618,25,-0.48420236773726893
solved,0.10957683400000001,50,-0.4167196243951884
solved,0.055051305,25,-0.4685974577097629
solved,0.055290285999999994,25,-0.49016753885241265
solved,0.055213958,25,-0.43031446471104934
solved,0.054811315,25,-0.4633636885651013
solved,0.055284842,25,-0.45419364745899626
solved,0.054568168,25,-0.4452303124349959
solved,0.055021645,25,-0.47874541150275773
solved,0.054858863,25,-0.5330416177379084
solved,0.05491775,25,-0.5171975836702972
solved,0.054423629,25,-0.482784325707022
solved,0.054843401,25,-0.4711851513459207
solved,0.054369394999999994,25,-0.49863492276663796
solved,0.055112516,25,-0.5014016238155226
solved,0.055516822,25,-0.44210637456609225
solved,0.055785282,25,-0.4479191164544045
solved,0.055187677,25,-0.45396333060506666
solved,0.054757715,25,-0.4536418494589641
solved,0.055691162999999995,25,-0.4533212198669163
solved,0.055281297,25,-0.4844330318391272
solved,0.056559771,25,-0.5145655082411158
solved,0.054738266,25,-0.5368305743613444
solved,0.054394737,25,-0.46901989151921786
solved,0.055532174,25,-0.4406897624331658
solved,0.056317551,25,-0.41619259182350726
solved,0.05479574,25,-0.44534624288121627
solved,0.054193713000000004,25,-0.4390194755696929
solved,0.054770352,25,-0.4784615274082221
solved,0.054710761000000004,25,-0.5174783302838767
solved,0.054082426999999995,25,-0.5008219713674363
solved,0.054645267,25,-0.5196672892397667
solved,0.055422707999999994,25,-0.52549211865017
solved,0.054459004000000005,25,-0.4563875776276267
solved,0.055069672,25,-0.4529179750205603
solved,0.054813189,25,-0.44488154570746324
solved,0.054900331000000004,25,-0.46773866126121993
solved,0.054174424000000006,25,-0.4237386458408824
solved,0.177403204,25,-0.447189502114578
solved,0.053270789,25,-0.45902509381799894
solved,0.053857597,25,-0.4512007999151239
solved,0.053547359,25,-0.4689505194508519
solved,0.054017927,25,-0.47276430568594413
solved,0.055194093,25,-0.43192525500982615
solved,0.055998951,25,-0.44119579890492655
solved,0.055448992,25,-0.45381074862281645
solved,0.056482452,25,-0.5386500609902714
solved,0.054182392,25,-0.5395387399728975
solved,0.054529163,25,-0.5242446444918301
solved,0.054400607000000004,25,-0.49990947467975133
solved,0.053886516999999995,25,-0.5172785632520029
solved,0.054457135,25,-0.47164320285389155
solved,0.054525147999999996,25,-0.48266945923831894
solved,0.054575672000000006,25,-0.4892452675361782
solved,0.054491252999999996,25,-0.531633229502464
solved,0.054442856,25,-0.5015711931636239
solved,0.108140658,50,-0.48598806852022036
solved,0.055344707,25,-0.46346051593752735
solved,0.053397775,25,-0.47849597183111015
solved,0.053741126,25,-0.5037765579728732
solved,0.054058155,25,-0.456598350633023
solved,0.053280854,25,-0.42279224036622043
solved,0.054361951,25,-0.44657301358247786
solved,0.053928513000000004,25,-0.4272142739258884
solved,0.054109385999999995,25,-0.44473349566595577
solved,0.054599364,25,-0.4320084448180292
solved,0.109431527,50,-0.3860941321656576
solved,0.054499165999999995,25,-0.44437124080081847
solved,0.054924335000000005,25,-0.4835690978003259
solved,0.0547712,25,-0.4319846282357198
solved,0.055647837,25,-0.3779935945904633
solved,0.055371399,25,-0.3880175189980199
solved,0.056236606,25,-0.42653749079461867
solved,0.055139607,25,-0.4226120400573468
solved,0.054268092000000004,25,-0.427126338472203
solved,0.055251856,25,-0.47749476135745395
solved,0.054518272,25,-0.4338687629927937
solved,0.055424707000000004,25,-0.4991930105522079
solved,0.055400113,25,-0.5094384139178036
solved,0.054403924,25,-0.4572088211830103
solved,0.055566392,25,-0.42609336077804066
solved,0.054443873,25,-0.4206869049761254
solved,0.05486167,25,-0.4402623380728795
solved,0.054427341,25,-0.5411798909160416
solved,0.053276672,25,-0.5113915421772843
solved,0.05949299,25,-0.4876354294793708
solved,0.061613225,25,-0.4615505164584429
solved,0.062930291,25,-0.47088194583121423
solved,0.060163707,25,-0.4863843738662237
solved,0.060764570000000004,25,-0.49178301544222947
solved,0.061478821999999995,25,-0.4506536743481341
solved,0.061579112,25,-0.43620125575285806
solved,0.062547811,25,-0.4497499635888005
solved,0.059886353999999996,25,-0.4388514054401579
solved,0.058115403999999996,25,-0.460104699011506
solved,0.056933145,25,-0.5026771748008159
solved,0.054693029,25,-0.5037279288365374
solved,0.055475719,25,-0.5031570443303297
solved,0.179375783,25,-0.4874818449643209
solved,0.057317327,25,-0.5150376006358243
solved,0.057380608,25,-0.4960347886581487
solved,0.057006621,25,-0.49294784627825694
solved,0.056771726,25,-0.5116013361523442
solved,0.05765456,25,-0.4412356296434352
solved,0.057862665,25,-0.42738618887242397
solved,0.057930292,25,-0.43506645928182897
solved,0.057307282,25,-0.4479456256548357
solved,0.057550668,25,-0.43604749322429837
solved,0.055746684,25,-0.424438900713073
solved,0.057157151,25,-0.4296567929489538
solved,0.055481578000000004,25,-0.42774552172696045
solved,0.057122759,25,-0.42142753223587304
solved,0.056629333000000004,25,-0.4665275736753835
solved,0.057506294,25,-0.4676028094770503
solved,0.057738761,25,-0.48214618879820115
solved,0.059254448999999994,25,-0.49310570795691383
solved,0.057962541,25,-0.48058558221084074
solved,0.059771884,25,-0.4777077269758174
solved,0.057740766,25,-0.49578776029047256
solved,0.058523714000000004,25,-0.5055724102675163
solved,0.061085606,25,-0.4355852791375728
solved,0.061645524,25,-0.5104511207528087
solved,0.058652166,25,-0.5239501752050523
solved,0.057606798,25,-0.5241081656893514
solved,0.057710701,25,-0.47952978835919086
solved,0.058508899,25,-0.38957704501756507
solved,0.11399740300000001,50,-0.3960064895611207
solved,0.056215413,25,-0.4441734606476396
solved,0.056221315,25,-0.48871691820366986
solved,0.056597748,25,-0.4562000554183274
solved,0.057648091000000005,25,-0.45917223592812006
solved,0.057729086,25,-0.49677682260833667
solved,0.057490439000000004,25,-0.47204731797737465
solved,0.057047156,25,-0.4799481074273711
solved,0.058103554,25,-0.4644449149153123
solved,0.057227411,25,-0.46760380373282506
solved,0.06260948100000001,25,-0.46671746736149156
solved,0.058226094,25,-0.4390013960243232
solved,0.055985164,25,-0.4525025144979821
solved,0.056177707,25,-0.4896651189188297
solved,0.055320514,25,-0.4991564614365126
solved,0.056457687,25,-0.5004388205162921
solved,0.055906393,25,-0.48297102193422636
solved,0.05528145,25,-0.4640320108291064
solved,0.056171683,25,-0.4893878598689032
solved,0.057155551,25,-0.5387198258651417
solved,0.058809841,25,-0.538319178500565
solved,0.058537188000000004,25,-0.48741047114878566
solved,0.058564999,25,-0.5138072794116422
solved,0.057379601,25,-0.4988653087655499
solved,0.057889794,25,-0.4172294164882259
solved,0.05820406,25,-0.39616244875893025
solved,0.058832717,25,-0.4358294814071891
solved,0.058316894,25,-0.4162099114154083
solved,0.057177211,25,-0.4756357099157431
solved,0.057736002,25,-0.46973580808093884
solved,0.058909223,25,-0.49525095225341736
solved,0.057457136,25,-0.4706654525755378
solved,0.224099159,25,-0.4761734586991955
solved,0.07897112099999999,25,-0.45899060547411374
solved,0.064429629,25,-0.4866812932341135
solved,0.06440910500000001,25,-0.5149760691837082
solved,0.065720232,25,-0.496663661643594
solved,0.060014873,25,-0.5160492317140623
solved,0.06035386,25,-0.47858191108982084
solved,0.060669537,25,-0.4637155829116269
solved,0.0597651,25,-0.4633646437001535
solved,0.057971755,25,-0.426481802806375
solved,0.055871042999999995,25,-0.40339265922098355
solved,0.110987179,50,-0.3976827520363336
solved,0.056004942,25,-0.43746575427633144
solved,0.05503705699999999,25,-0.4505289986167166
solved,0.055393608000000004,25,-0.47367283484324685
solved,0.056755481,25,-0.5069061443380853
solved,0.058292719,25,-0.4889830383021546
solved,0.055038428,25,-0.45022591619575747
solved,0.085149241,25,-0.41045911865523854
solved,0.09804544200000001,25,-0.45540220539553417
solved,0.054517087,25,-0.426363111053992
solved,0.054547198,25,-0.4320335648787556
solved,0.055348426,25,-0.46440684052397463
solved,0.054426482,25,-0.47404336750141746
solved,0.055924333,25,-0.5324576289403015
solved,0.055975877,25,-0.490948200144172
solved,0.05704591,25,-0.47995023633855144
solved,0.055204859,25,-0.5355452000543618
solved,0.054370242,25,-0.4856612229240446
solved,0.053238661,25,-0.5117661554005515
solved,0.054330756,25,-0.4747382596990463
solved,0.054158113,25,-0.47736332630867573
solved,0.053308133,25,-0.4888773932482653
solved,0.053291139,25,-0.4387012618381435
solved,0.054229201,25,-0.4630844776379363
solved,0.053657496,25,-0.4677752608731881
solved,0.052896299,25,-0.41964530076799234
solved,0.053504329,25,-0.4176249840799727
solved,0.05306537,25,-0.4696301679554029
solved,0.052963380000000004,25,-0.4807808090095692
solved,0.053093510999999996,25,-0.48716410911455255
solved,0.053403706,25,-0.48951886185883353
solved,0.052954111000000005,25,-0.4448733503131935
solved,0.053141025,25,-0.42875699657957417
solved,0.082364232,25,-0.4203169394022417
solved,0.09679546000000001,25,-0.44377566960366305
solved,0.066051261,25,-0.45779219098787216
solved,0.05342567,25,-0.4949022582249484
solved,0.054914503999999996,25,-0.44374197388485337
solved,0.059781067,25,-0.4491217865683609
solved,0.052168367,25,-0.4457275603659214
solved,0.050959886,25,-0.43659259172413045
solved,0.051043167,25,-0.44093465390254016
solved,0.054377563999999996,25,-0.4885005275522998
solved,0.050498147,25,-0.4746113681078254
solved,0.052376363,25,-0.43563055779534127
solved,0.051341794,25,-0.4456702510266457
solved,0.051791141000000006,25,-0.43142220544198506
solved,0.053980975,25,-0.4327921731480392
solved,0.051213961,25,-0.4708426964838648
solved,0.19600940500000003,25,-0.45960187329841273
solved,0.061761816000000004,25,-0.4761173020178796
solved,0.058911823,25,-0.48700058776848854
solved,0.060837124,25,-0.44460000716734877
solved,0.054509895999999995,25,-0.4169046521345843
solved,0.053862177,25,-0.40482182762348784
solved,0.056245661999999995,25,-0.47436958790060135
solved,0.06856026800000001,25,-0.49200650633096826
solved,0.066816713,25,-0.5480780065578307
solved,0.07134215099999999,25,-0.559031232700711
solved,0.058558693999999994,25,-0.4490555609137331
solved,0.053887181,25,-0.5225296989432077
solved,0.054567442,25,-0.5031120105608149
solved,0.059625461,25,-0.467527140102127
solved,0.061790358999999996,25,-0.45923794928129685
solved,0.06634474600000001,25,-0.4278620914713347
solved,0.06565636500000001,25,-0.4579265395934047
solved,0.064735027,25,-0.5190724276264894
solved,0.062224438,25,-0.5170865154649832
solved,0.062338471000000006,25,-0.4981072862577022
solved,0.06612475100000001,25,-0.510918709673128
solved,0.06639370400000001,25,-0.49106514403835333
solved,0.065686904,25,-0.4872571815208992
solved,0.06416170700000001,25,-0.5095313988056472
solved,0.063482159,25,-0.46171305803732365
solved,0.061841598,25,-0.418268272452399
solved,0.060689093,25,-0.40630962789511577
solved,0.063135873,25,-0.36845406011568727
solved,0.058167462999999996,25,-0.3965752370795626
solved,0.062524279,25,-0.4540678883760929
solved,0.061081803999999996,25,-0.45331225535088815
solved,0.062441892,25,-0.504933490850829
solved,0.06413364499999999,25,-0.49270042115279933
solved,0.064397152,25,-0.4778632026568235
solved,0.066239704,25,-0.5273260746231319
solved,0.069616497,25,-0.5120492527904595
solved,0.07266734600000001,25,-0.5222855693087435
solved,0.072830647,25,-0.4791065541275451
solved,0.068954348,25,-0.44258612901086275
solved,0.07014785100000001,25,-0.4800781419564474
solved,0.067170265,25,-0.4811964035182924
solved,0.061465401,25,-0.4852965619386696
solved,0.064340793,25,-0.4850328377908475
solved,0.069317709,25,-0.4710735987526162
solved,0.068378734,25,-0.4488359657608206
solved,0.064221999,25,-0.4838112426698298
solved,0.06320048299999999,25,-0.4564551321854369
solved,0.06189072,25,-0.4652909040182107
solved,0.061785612000000004,25,-0.45977430954347037
solved,0.059267674,25,-0.42302063910610954
solved,0.060890867,25,-0.42280526221650805
solved,0.060149836,25,-0.444194443662294
solved,0.059361250000000004,25,-0.46421627961803225
solved,0.061879351,25,-0.4405688037708074
solved,0.061796083,25,-0.43094540752368193
solved,0.06204624,25,-0.456176119563482
solved,0.062183034000000005,25,-0.44366371508510183
solved,0.064638696,25,-0.4439272827420846
solved,0.066041386,25,-0.44376231012239115
solved,0.064648523,25,-0.46941175248128597
solved,0.196463446,25,-0.4599689748317337
solved,0.059426461,25,-0.48772361332929914
solved,0.060637116,25,-0.5011872533517553
solved,0.061087551999999996,25,-0.5078219825562649
solved,0.062665434,25,-0.5133147032894094
solved,0.061513605,25,-0.5197881829717734
solved,0.064560074,25,-0.49319715548719917
solved,0.061728218,25,-0.48591152227043477
solved,0.063766158,25,-0.503182144001961
solved,0.06408792999999999,25,-0.4674993265632341
solved,0.063694534,25,-0.476062476964417
solved,0.06332446900000001,25,-0.48563202567576413
solved,0.065727203,25,-0.42310526398756126
solved,0.06543321099999999,25,-0.42817506468526634
solved,0.064571064,25,-0.4566953140297536
solved,0.066250177,25,-0.4755851888328968
solved,0.06159234,25,-0.42938018396736466
solved,0.06586481,25,-0.4303173052075169
solved,0.064645572,25,-0.4286429613177996
solved,0.0672337,25,-0.4142265103720272
solved,0.065029214,25,-0.4706819979108013
solved,0.064762769,25,-0.47835849150091014
solved,0.064988143,25,-0.4550094119637262
solved,0.064135208,25,-0.4736021673389693
solved,0.062496014999999995,25,-0.48654905683452254
solved,0.063220383,25,-0.447069656108504
solved,0.057830029,25,-0.4357464032269958
solved,0.0596485,25,-0.405540694203529
solved,0.062835816,25,-0.39769438817573555
solved,0.059078227,25,-0.4269710167588163
solved,0.06472196999999999,25,-0.430804213167255
solved,0.063851436,25,-0.4772155904830935
solved,0.061666095000000004,25,-0.4287554496124728
solved,0.062914381,25,-0.466364276381901
solved,0.064191359,25,-0.5008788861163441
solved,0.062834514,25,-0.4591117524944058
solved,0.058059348000000004,25,-0.4164580797309587
solved,0.059509707,25,-0.4429822700817146
solved,0.061510263,25,-0.5192767336952125
solved,0.060297114000000006,25,-0.5023448338009655
solved,0.060042793000000004,25,-0.48141086224005636
solved,0.063101066,25,-0.4304490940588124
solved,0.063534761,25,-0.4147394419949147
solved,0.067039176,25,-0.4223680326253006
solved,0.064356003,25,-0.41674197772620347
solved,0.06613065400000001,25,-0.4383103322164838
solved,0.064413124,25,-0.4560054714666746
solved,0.066459359,25,-0.4736457118771315
solved,0.06900637,25,-0.42859720500731435
solved,0.06685947199999999,25,-0.39539124066316067
solved,0.063092107,25,-0.46570096407692974
solved,0.10277262599999999,25,-0.4169287344522429
solved,0.108126844,25,-0.3889159772199891
solved,0.085781129,25,-0.40549018226706396
solved,0.06556712099999999,25,-0.4432994585461019
solved,0.065163495,25,-0.444071235983648
solved,0.065720977,25,-0.4783711722599949
solved,0.067115281,25,-0.47930599345709435
solved,0.068950081,25,-0.4828405169522337
solved,0.070204617,25,-0.49524669599772103
solved,0.22595509600000002,25,-0.41203349701294456
solved,0.062325971,25,-0.42584794580004864
solved,0.07090508400000001,25,-0.4506277062481886
solved,0.053945185,25,-0.46444155553513666
solved,0.053719161,25,-0.4380293753192079
solved,0.054800272,25,-0.4891944625511079
solved,0.054457488000000005,25,-0.5315465202410197
solved,0.053315088999999996,25,-0.5642944913077315
solved,0.053720797,25,-0.5091841937944058
solved,0.108353117,50,-0.4751054171072945
solved,0.054154981,25,-0.43584541236539903
solved,0.058061249,25,-0.43971117982332264
solved,0.053771517,25,-0.4426047001105624
solved,0.054747391,25,-0.5033900975962085
solved,0.054653472,25,-0.4805850935378382
solved,0.054312384000000005,25,-0.45304878177975455
solved,0.053804422,25,-0.4730684725432475
solved,0.053410255999999996,25,-0.4799824903806854
solved,0.056818774999999995,25,-0.48726625968955306
solved,0.053542848,25,-0.4612387245918789
solved,0.054151735,25,-0.5140469967585345
solved,0.055946726,25,-0.4686428160148118
solved,0.053992841,25,-0.4276883543887613
solved,0.054039185999999996,25,-0.4651600271241789
solved,0.054192123,25,-0.4225229146730643
solved,0.054444246,25,-0.46698741603537025
solved,0.055633002,25,-0.4626641982257006
solved,0.053964853,25,-0.4210351270891939
solved,0.054992307,25,-0.46304901413789457
solved,0.053216326999999994,25,-0.4669467834088734
solved,0.053776078000000005,25,-0.45600470926265313
solved,0.054365012,25,-0.4654826882705536
solved,0.054151383,25,-0.47150678120523276
solved,0.053949852,25,-0.4870577202520744
solved,0.053614025,25,-0.5136513232607458
solved,0.054575812,25,-0.45212978959180583
solved,0.053937706,25,-0.45912150212428493
solved,0.0544042,25,-0.4562423284805227
solved,0.054001554,25,-0.5003612508411057
solved,0.054479431,25,-0.4769080310327068
solved,0.053646962000000006,25,-0.40759466970644265
solved,0.054493133,25,-0.40425591085360124
solved,0.054051102000000004,25,-0.4423230146630539
solved,0.054452327,25,-0.461843891062662
solved,0.053944197,25,-0.4483264628406657
solved,0.055508419,25,-0.457881651396516
solved,0.053608915,25,-0.479122470861007
solved,0.053881847,25,-0.49843065823769195
solved,0.053819252,25,-0.5222334239266195
solved,0.053414625,25,-0.4467925913722212
solved,0.053655349,25,-0.44547346977739044
solved,0.054110740000000004,25,-0.4115828609811757
solved,0.053889062,25,-0.4050477934783747
solved,0.053874383,25,-0.37249644370807555
solved,0.053941315999999996,25,-0.4080287260498205
solved,0.054484693,25,-0.4193861728780181
solved,0.053458945,25,-0.4531314968850716
solved,0.055168621,25,-0.49958065784037237
solved,0.053886024,25,-0.4815471268535843
solved,0.055526965,25,-0.49232997983806426
solved,0.294978747,25,-0.5413245043703062
solved,0.054891346,25,-0.4854081481978582
solved,0.05481058,25,-0.5286352299688442
solved,0.055351954,25,-0.4335149631128692
solved,0.054357816,25,-0.42047077248083004
solved,0.056559549,25,-0.4823937664905919
solved,0.056501346,25,-0.5069663336987981
solved,0.055897338,25,-0.48074910031621604
solved,0.055115919,25,-0.4590617044021179
solved,0.054699656,25,-0.45799060473452613
solved,0.055205069,25,-0.4729441163377454
solved,0.055352635,25,-0.4727413055154538
solved,0.05441864,25,-0.45142362134386316
solved,0.054148502,25,-0.46420126263023315
solved,0.054571153000000004,25,-0.43717577422281284
solved,0.053497289,25,-0.4240277562630306
solved,0.054863843,25,-0.45322491010916527
solved,0.053567708,25,-0.4322977077809665
solved,0.054681718,25,-0.48558967626742977
solved,0.055271168999999995,25,-0.4960099428726139
solved,0.054500901,25,-0.5279166412470656
solved,0.054265270000000004,25,-0.5647219300111261
solved,0.055058783,25,-0.5123363877475592
solved,0.056624162,25,-0.5018143328448113
solved,0.059537795,25,-0.4685468182863845
solved,0.056798925,25,-0.4282919599168457
solved,0.057512695,25,-0.4630091578552371
solved,0.058463299,25,-0.4647407058965472
solved,0.056580560999999994,25,-0.41796374370313377
solved,0.053538045000000006,25,-0.4571372552315521
solved,0.053782152,25,-0.4117282564476823
solved,0.053196509,25,-0.4650854635694769
solved,0.053712316,25,-0.4539478935188423
solved,0.05294611,25,-0.47449017369650026
solved,0.053330576000000005,25,-0.4682685182600496
solved,0.053442407,25,-0.440949267900627
solved,0.053545366,25,-0.4682628941937102
solved,0.053186737,25,-0.4616524738039967
solved,0.052927854,25,-0.5011376708239551
solved,0.053432778,25,-0.530984654810355
solved,0.053488099,25,-0.5412266432136665
solved,0.055307165,25,-0.49973555261383684
solved,0.055181793,25,-0.4916073287464096
solved,0.054519701999999996,25,-0.4542935381690907
solved,0.053920454,25,-0.4571604841614676
solved,0.053770896,25,-0.38295496975133597
solved,0.053192422999999996,25,-0.40979092762148195
solved,0.054785006,25,-0.46608019046888344
solved,0.053746062000000004,25,-0.4757341397163686
solved,0.053316420999999996,25,-0.48486702745257837
solved,0.053834252000000006,25,-0.4542364144461135
solved,0.053703195,25,-0.47429054094772066
solved,0.053149361,25,-0.46318350853132495
solved,0.053874081000000004,25,-0.5099775288069592
solved,0.054170691,25,-0.5175040816777488
solved,0.053500547,25,-0.49298950973291567
solved,0.053244297,25,-0.5083190855132171
solved,0.053791179,25,-0.4641627659600973
solved,0.05378926,25,-0.44842519236369766
solved,0.053265298,25,-0.47310792434032856
solved,0.271117767,25,-0.4766847598517472
solved,0.054115466,25,-0.453832104870581
solved,0.054577253,25,-0.4820392193664053
solved,0.053677472000000004,25,-0.45318758513141416
solved,0.09513261699999999,25,-0.4551252838197427
solved,0.08571856300000001,25,-0.47509891828889816
solved,0.053443873999999995,25,-0.49498001611773496
solved,0.054615128,25,-0.4707690222725263
solved,0.055419555,25,-0.4685785598090333
solved,0.055231575,25,-0.4560972216726479
solved,0.054974146,25,-0.4546401730341174
solved,0.053881801,25,-0.44864963352473386
solved,0.053467533000000005,25,-0.4992717513597898
solved,0.054188682,25,-0.4831462830184211
solved,0.053804766999999996,25,-0.5100945973772582
solved,0.053908768999999995,25,-0.4652803576468922
solved,0.053691466,25,-0.46559140916023706
solved,0.053747077,25,-0.48217613189112496
solved,0.054065920999999996,25,-0.45526827075335563
solved,0.10730571,50,-0.42646171240752884
solved,0.10770109,50,-0.4478481066768713
solved,0.053584983999999995,25,-0.4548477473723341
solved,0.053937655,25,-0.4383497851369218
solved,0.053942085,25,-0.425633284764243
solved,0.053651681,25,-0.4978910801796908
solved,0.053899218,25,-0.5106246827676716
solved,0.053805706,25,-0.5383947110303001
solved,0.054713432000000006,25,-0.5016356968227118
solved,0.053946045,25,-0.4744786349905157
solved,0.053616484,25,-0.44401465885069225
solved,0.053660286,25,-0.4163674507992057
solved,0.106997615,50,-0.4292792541077278
solved,0.053750525,25,-0.4314615508910992
solved,0.053405529,25,-0.43769653170735684
solved,0.053866569,25,-0.46278709953670033
solved,0.053261073,25,-0.4763668583864299
solved,0.053610592,25,-0.424189206199467
solved,0.053179480999999994,25,-0.4410468953468025
solved,0.053428861,25,-0.4876920318880194
solved,0.053975833,25,-0.4820128724646118
solved,0.053037717,25,-0.4237645613682293
solved,0.053856603,25,-0.47078566489221096
solved,0.053582474,25,-0.43797604251827815
solved,0.054389421,25,-0.5242447148427728
solved,0.054041371,25,-0.46178693416480276
solved,0.054564642999999996,25,-0.45790009299030887
solved,0.053996404000000005,25,-0.5036167419525049
solved,0.054179712000000005,25,-0.5012852366069421
solved,0.05627321,25,-0.47651410073085076
solved,0.059323835,25,-0.4718393606136643
solved,0.054219799,25,-0.5192475335558662
solved,0.054150623999999994,25,-0.45444545618248844
solved,0.053952286,25,-0.446619218069372
solved,0.054105061,25,-0.5360229631186859
solved,0.054188516,25,-0.5002433467154429
solved,0.054486203999999996,25,-0.48319164435445794
solved,0.054555042000000005,25,-0.5080907775770419
solved,0.053641175000000006,25,-0.4771753684169464
solved,0.054582272,25,-0.5292674437806635
solved,0.053854619,25,-0.5181227890313608
solved,0.17528221800000002,25,-0.5132195716871337
solved,0.053623197,25,-0.49228230931317346
solved,0.053689094,25,-0.4023456249560825
solved,0.053934234,25,-0.43259589959802086
solved,0.053971415999999994,25,-0.4451960245269184
solved,0.054115171000000004,25,-0.4346675587423127
solved,0.054198788,25,-0.4402092138978709
solved,0.054156621999999995,25,-0.4224366089257144
solved,0.053919956,25,-0.4209387576696474
solved,0.055419719,25,-0.43106128354733414
solved,0.056752109,25,-0.45722633647550603
solved,0.056548904000000004,25,-0.48906493251162525
solved,0.054847537,25,-0.4736964745948358
solved,0.053928253,25,-0.44225807599003814
solved,0.054477326,25,-0.4419017956832255
solved,0.053706485000000005,25,-0.5133491461511998
solved,0.053468587000000005,25,-0.484715886034317
solved,0.053462086,25,-0.4326305503924187
solved,0.054088545,25,-0.42716955684299796
solved,0.053770616,25,-0.45706698467574636
solved,0.053814051,25,-0.4498761465107374
solved,0.053896139,25,-0.4842514635518478
solved,0.053928041,25,-0.5347250267892939
solved,0.053619139999999996,25,-0.48896423205893724
solved,0.053717454,25,-0.4748058449438326
solved,0.05349695,25,-0.4816711417735564
solved,0.053390770000000004,25,-0.43994671210987407
solved,0.053656746000000005,25,-0.433891302083074
solved,0.053489329,25,-0.4067507743154698
solved,0.054518782,25,-0.4348642559612855
solved,0.054282554999999996,25,-0.4402510261370216
solved,0.0540693,25,-0.4627492609722512
solved,0.054123436,25,-0.42641036910171104
solved,0.053960484,25,-0.4585725910875932
solved,0.053723912,25,-0.5110173840309937
solved,0.053634451,25,-0.487901771803597
solved,0.059731409,25,-0.49948252928974207
solved,0.056135708,25,-0.5323426735009854
solved,0.053503435999999994,25,-0.4830806550350497
solved,0.053894155,25,-0.5085715015679348
solved,0.053820443999999995,25,-0.5149322572647242
solved,0.053496787999999997,25,-0.5354661256742472
solved,0.053778918,25,-0.5311740329452717
solved,0.053385565,25,-0.4987114874600719
solved,0.054173558000000004,25,-0.4631497603111552
solved,0.05459784,25,-0.4625441761588088
solved,0.056509359999999995,25,-0.42492732630237917
solved,0.056844419,25,-0.42917321163408306
solved,0.057390011,25,-0.4320600100254428
solved,0.058477627,25,-0.44717174853744684
solved,0.056974865,25,-0.47461994363491217
solved,0.056682973000000005,25,-0.49451012184694376
solved,0.056116374999999996,25,-0.4839020183227602
solved,0.055872084,25,-0.4694946630355147
solved,0.057184699,25,-0.5201590841036519
solved,0.057573785,25,-0.5111149426316125
solved,0.054996313,25,-0.4883887244594305
solved,0.055570493,25,-0.46026242502937703
solved,0.054032552,25,-0.44177543453212875


==> data/results/parametric_problems/OSQP warmstart/Portfolio/n300.csv <==
status,run_time,iter,obj_val
solved,0.578613583,50,-1.0255739514341702
solved,0.307798996,25,-0.7910650765815574
solved,0.080832099,25,-0.634885522007566
solved,0.090290064,25,-0.575363423702559
solved,0.090716376,25,-0.5351084001741364
solved,0.089352204,25,-0.5406621810704105
solved,0.089224282,25,-0.4806773211593757
solved,0.08970418899999999,25,-0.49763427299750124
solved,0.08909337499999999,25,-0.5302129011226796
solved,0.090942275,25,-0.5378624280856804
solved,0.09884840099999999,25,-0.5127067476465318
solved,0.098286397,25,-0.46312541783634525
solved,0.10316344,25,-0.4615455403041846
solved,0.10130749,25,-0.49786054770632504
solved,0.10089730899999999,25,-0.4829763035912261
solved,0.09569259000000001,25,-0.4576005855374434
solved,0.09565072000000001,25,-0.4394236913236937
solved,0.09693066,25,-0.3986408071090717
solved,0.09495465,25,-0.39528187209973475
solved,0.096274653,25,-0.4084657574781057
solved,0.089942978,25,-0.47349158301533667
solved,0.089622353,25,-0.47486158518835647
solved,0.09627904699999999,25,-0.4736988292592134
solved,0.09545427399999999,25,-0.48353883942706416
solved,0.092758147,25,-0.45377785494675044
solved,0.096177796,25,-0.40920456286467416
solved,0.097093632,25,-0.435418029538261
solved,0.098491224,25,-0.4549383649221259
solved,0.088469128,25,-0.43641990679691656
solved,0.08632348100000001,25,-0.41152573008164295
solved,0.087642771,25,-0.39789329274315544
solved,0.087181537,25,-0.40192268538080983
solved,0.089896518,25,-0.41252019215196317
solved,0.088456745,25,-0.41161827536086
solved,0.092333903,25,-0.38454597128775064
solved,0.08794798,25,-0.38464486571988415
solved,0.085015981,25,-0.34276705057855106
solved,0.082974377,25,-0.3726770383500559
solved,0.084661093,25,-0.4321103607966118
solved,0.085461005,25,-0.44097198973682405
solved,0.084098956,25,-0.4222323492189886
solved,0.08322822099999999,25,-0.42334806245957374
solved,0.08679561200000001,25,-0.43984691370382223
solved,0.085542485,25,-0.4756039935205573
solved,0.08543925,25,-0.4384516993935601
solved,0.086081234,25,-0.41171777186769354
solved,0.085430084,25,-0.4100287776528745
solved,0.08579302100000001,25,-0.379480916544343
solved,0.095005701,25,-0.3999896035183968
solved,0.088897267,25,-0.4062149141365657
solved,0.090505795,25,-0.4179051233753454
solved,0.087795344,25,-0.4161679744785941
solved,0.086255097,25,-0.42543463368291007
solved,0.085753968,25,-0.37968323549219096
solved,0.084751907,25,-0.37320607742603706
solved,0.083959023,25,-0.38628502852053886
solved,0.08326167000000001,25,-0.39708782147375243
solved,0.08886445899999999,25,-0.37916383117230357
solved,0.08939464600000001,25,-0.41878537786192294
solved,0.089187448,25,-0.4095051141649576
solved,0.08841169500000001,25,-0.42003603040824783
solved,0.47264401899999997,25,-0.45172147538690033
solved,0.09810221799999999,25,-0.4840722685965569
solved,0.097503615,25,-0.4288114873110032
solved,0.097852558,25,-0.4418884345906533
solved,0.095835981,25,-0.4534291751306267
solved,0.095395174,25,-0.45646119454236045
solved,0.089027526,25,-0.4168725259152735
solved,0.091569728,25,-0.4475449292313458
solved,0.091409109,25,-0.4548725445165994
solved,0.103055588,25,-0.44731802505812124
solved,0.09233319,25,-0.41859582523834715
solved,0.094163451,25,-0.3984837472662173
solved,0.094403587,25,-0.45761545715782276
solved,0.09528540499999999,25,-0.4397792666492769
solved,0.093725672,25,-0.42013520138936233
solved,0.094711007,25,-0.4070449049012298
solved,0.089080191,25,-0.4346493300587271
solved,0.089293313,25,-0.4414902892601124
solved,0.09227747,25,-0.42934614532809434
solved,0.093114555,25,-0.4623870755976386
solved,0.092626573,25,-0.4754859515741633
solved,0.092845415,25,-0.43817183021450623
solved,0.09178484399999999,25,-0.42492412017470427
solved,0.091437992,25,-0.4474746149991799
solved,0.09307251700000001,25,-0.4635752369577705
solved,0.089045861,25,-0.4271099958836371
solved,0.08670815,25,-0.4695665653012671
solved,0.085828882,25,-0.45342896581493775
solved,0.09062083400000001,25,-0.4536404122961202
solved,0.08544104599999999,25,-0.4375308469747646
solved,0.08778960799999999,25,-0.41910598753264133
solved,0.08680863999999999,25,-0.39693278526581055
solved,0.08680856399999999,25,-0.39771959678707147
solved,0.084664004,25,-0.43285792560414776
solved,0.08619478,25,-0.45286331410534936
solved,0.086095328,25,-0.4477173785534518
solved,0.08499085299999999,25,-0.4446615302642382
solved,0.08413458700000001,25,-0.41354255113569793
solved,0.087768103,25,-0.39729291899403196
solved,0.088715757,25,-0.41558728236025433
solved,0.090595545,25,-0.4089112488999251
solved,0.09070963700000001,25,-0.4792021459178392
solved,0.10195104099999999,25,-0.4109165137837669
solved,0.09639144899999999,25,-0.44611695819981784
solved,0.09904278600000001,25,-0.46920623337235373
solved,0.099953754,25,-0.4600296232063785
solved,0.09862214400000001,25,-0.4229578302049428
solved,0.09848135000000001,25,-0.4222101913382221
solved,0.096086132,25,-0.42686898765418013
solved,0.09571831800000001,25,-0.4188041525602637
solved,0.096667483,25,-0.4218030581547686
solved,0.09267176699999999,25,-0.43646631775312705
solved,0.093151119,25,-0.416604339636481
solved,0.094802789,25,-0.44593427701817406
solved,0.09255363900000001,25,-0.4191908931523763
solved,0.092392891,25,-0.427963845361748
solved,0.092299295,25,-0.40564473595280015
solved,0.092017719,25,-0.4273692150320098
solved,0.084312763,25,-0.40476009080523523
solved,0.08629700900000001,25,-0.35922577297188435
solved,0.4340806,25,-0.3938707494133826
solved,0.09238570900000001,25,-0.4207132269772875
solved,0.084389492,25,-0.4362475578171013
solved,0.083485288,25,-0.46351352175224825
solved,0.081060219,25,-0.45820777945925517
solved,0.084459269,25,-0.45469229988139004
solved,0.08269873700000001,25,-0.4974227906409029
solved,0.083862959,25,-0.44430276024605114
solved,0.08605194399999999,25,-0.4424666685081567
solved,0.083773092,25,-0.40556953558529807
solved,0.082882832,25,-0.4302429111968876
solved,0.081367044,25,-0.4168358227317536
solved,0.08223818299999999,25,-0.37585161015622126
solved,0.084045099,25,-0.39226991736331207
solved,0.082867867,25,-0.3820594742316482
solved,0.08195987599999999,25,-0.4142066285554221
solved,0.083588448,25,-0.45379079642718856
solved,0.085952512,25,-0.4438922190199665
solved,0.085761084,25,-0.48420026614022244
solved,0.08441465699999999,25,-0.49114521970954633
solved,0.086649998,25,-0.4783234844645545
solved,0.088336047,25,-0.4838553573348825
solved,0.087615481,25,-0.4409438776733071
solved,0.088776544,25,-0.4424908677605978
solved,0.08875344099999999,25,-0.4692024443966424
solved,0.08675231300000001,25,-0.4701717370454418
solved,0.087108345,25,-0.44158260707507574
solved,0.085350806,25,-0.4586592359462112
solved,0.178691804,50,-0.4100522771263019
solved,0.091460496,25,-0.42261049345150653
solved,0.08965203299999999,25,-0.4200257870186974
solved,0.09126087,25,-0.38474503118587144
solved,0.089294389,25,-0.4202244821109464
solved,0.090459414,25,-0.4318736294227148
solved,0.091699705,25,-0.41456655850275165
solved,0.088339548,25,-0.4267002184439485
solved,0.091772856,25,-0.4054312951023195
solved,0.094653991,25,-0.4102072123001024
solved,0.093093093,25,-0.42470404406165396
solved,0.091862068,25,-0.4205625656830946
solved,0.089454166,25,-0.45619116589201647
solved,0.090167217,25,-0.4338001173846664
solved,0.09519943,25,-0.4210255071946439
solved,0.09343674199999999,25,-0.4133759108479313
solved,0.09225610499999999,25,-0.3778174546058367
solved,0.090222142,25,-0.41030907365916836
solved,0.08895787100000001,25,-0.38552673873551135
solved,0.087647526,25,-0.39096266393758383
solved,0.087106999,25,-0.4185355579845841
solved,0.08573502100000001,25,-0.414746148853476
solved,0.09132214899999999,25,-0.4228731286133187
solved,0.092672986,25,-0.4277029964187078
solved,0.092785171,25,-0.47819175467244496
solved,0.091574009,25,-0.5218825179390625
solved,0.17862516399999998,50,-0.45274493843204683
solved,0.092649494,25,-0.48145018090121006
solved,0.092652127,25,-0.431116254989506
solved,0.08647463400000001,25,-0.4481048196784322
solved,0.086805286,25,-0.42515365509878333
solved,0.09110665800000001,25,-0.4315270435395814
solved,0.5088994569999999,25,-0.4027445233220736
solved,0.1035843,25,-0.3802368219276285
solved,0.101078642,25,-0.37929459351319395
solved,0.09357394000000001,25,-0.4182626778990236
solved,0.088230071,25,-0.44405727116040944
solved,0.086305299,25,-0.49301423719145177
solved,0.087424793,25,-0.45663814736590547
solved,0.086188709,25,-0.44680232050083823
solved,0.088108127,25,-0.4408897619313177
solved,0.155255269,25,-0.40093001587760374
solved,0.149043487,25,-0.40712647573822647
solved,0.193548958,50,-0.3858043853475686
solved,0.100831403,25,-0.39905861158109524
solved,0.09626090100000001,25,-0.42384624343134353
solved,0.093021297,25,-0.4160085738113269
solved,0.09010425300000001,25,-0.4943343333591208
solved,0.09043063,25,-0.48553010025444915
solved,0.08914759,25,-0.4386571823972021
solved,0.094597188,25,-0.4357655277078943
solved,0.09144390699999999,25,-0.4355036901709018
solved,0.092420122,25,-0.46374658933887647
solved,0.09512169599999999,25,-0.4211959360262398
solved,0.094665268,25,-0.42258355953233845
solved,0.094199165,25,-0.4143471558987567
solved,0.09352281400000001,25,-0.39317650205834054
solved,0.095526372,25,-0.4566878616752062
solved,0.094589065,25,-0.429646071349579
solved,0.093497172,25,-0.4396796849161496
solved,0.093759789,25,-0.4453527263562754
solved,0.096468704,25,-0.4588279233138509
solved,0.08992748399999999,25,-0.45000968485515186
solved,0.094729111,25,-0.4122705722386839
solved,0.092647882,25,-0.44353906229332885
solved,0.093097923,25,-0.4100944447470466
solved,0.094760146,25,-0.3875807986155576
solved,0.09445992,25,-0.39616293037220396
solved,0.09507787100000001,25,-0.3757444493203183
solved,0.092891937,25,-0.4157933804704709
solved,0.088448481,25,-0.3978769559498024
solved,0.091960791,25,-0.42737043009628206
solved,0.09523517699999999,25,-0.44620784576691425
solved,0.091351892,25,-0.3914867110779058
solved,0.08959039499999999,25,-0.3881279017206829
solved,0.090092712,25,-0.44308554332924793
solved,0.091279939,25,-0.41725853229844434
solved,0.08960715899999999,25,-0.41499492695759765
solved,0.090021743,25,-0.43114872767741724
solved,0.09324777,25,-0.46215629896875676
solved,0.092943028,25,-0.41966104930005194
solved,0.094743841,25,-0.43814572220305104
solved,0.094261208,25,-0.40825945526609275
solved,0.09806437,25,-0.41514407634574624
solved,0.102713654,25,-0.4267347864896792
solved,0.09577442,25,-0.45634604995394273
solved,0.09587809300000001,25,-0.4483627673629937
solved,0.097386684,25,-0.3902854409537096
solved,0.094763892,25,-0.40589429430087975
solved,0.09257310399999999,25,-0.4601236456044182
solved,0.09071668299999999,25,-0.464199080370941
solved,0.092548031,25,-0.4441946217563968
solved,0.468311971,25,-0.41027652625651184
solved,0.093799254,25,-0.40202548276679495
solved,0.092712876,25,-0.39709532010438986
solved,0.093741083,25,-0.4025746717775095
solved,0.09352001900000001,25,-0.40526128509621906
solved,0.09820348100000001,25,-0.46490249195673705
solved,0.101958256,25,-0.43024903671961867
solved,0.104409109,25,-0.40338460093606193
solved,0.211927749,50,-0.3979313424682869
solved,0.09177772099999999,25,-0.43613012901632936
solved,0.09139458900000001,25,-0.42795954167673544
solved,0.101748044,25,-0.43414511854983384
solved,0.09795327,25,-0.3916741216734689
solved,0.097110057,25,-0.3912536878853287
solved,0.10123270499999999,25,-0.4074684083613913
solved,0.110329157,25,-0.3913219178275737
solved,0.113402567,25,-0.3925441959756148
solved,0.10408553999999999,25,-0.43286413673159374
solved,0.11694544000000001,25,-0.44186758421715855
solved,0.215724224,50,-0.37428032163678926
solved,0.105318941,25,-0.4146976423045179
solved,0.106790678,25,-0.41785202217454187
solved,0.10718755399999999,25,-0.48904233828734706
solved,0.10443799,25,-0.4764303237820746
solved,0.10292410099999999,25,-0.42265864335698716
solved,0.102922938,25,-0.49687747446161973
solved,0.101888991,25,-0.4407107405164122
solved,0.10457385400000001,25,-0.42081536922477386
solved,0.10106021999999999,25,-0.38002473461917635
solved,0.102439257,25,-0.43826181272337716
solved,0.105117756,25,-0.4497474995715032
solved,0.099659847,25,-0.4485709739752888
solved,0.120908213,25,-0.49887655338596204
solved,0.111770395,25,-0.42279582448417946
solved,0.1094947,25,-0.423590614612413
solved,0.099294735,25,-0.42727218008283546
solved,0.102573601,25,-0.4236019420105561
solved,0.10242443500000001,25,-0.3941313814925859
solved,0.105358368,25,-0.3977069327819014
solved,0.10361633,25,-0.4434399237763834
solved,0.108482912,25,-0.4404197961878129
solved,0.106589272,25,-0.4366481063214811
solved,0.10843453800000001,25,-0.41884808407236096
solved,0.106435092,25,-0.4360615794103026
solved,0.10742686,25,-0.45253528697712336
solved,0.107763266,25,-0.42487278555643576
solved,0.109921222,25,-0.4084160852142978
solved,0.111904965,25,-0.3665389320291442
solved,0.112613284,25,-0.3921902159133197
solved,0.11329610400000001,25,-0.412705289244005
solved,0.111428785,25,-0.4532998653585485
solved,0.107620299,25,-0.48329925302093824
solved,0.108841152,25,-0.45947806452342055
solved,0.099836536,25,-0.40589836223581893
solved,0.105662879,25,-0.429542024340372
solved,0.101531382,25,-0.4234287395197359
solved,0.102253981,25,-0.44099366715925814
solved,0.104383212,25,-0.40984734262648137
solved,0.10100355,25,-0.44903935141239015
solved,0.103017661,25,-0.4855258267750842
solved,0.376575524,25,-0.4734917802841013
solved,0.105334305,25,-0.4202937170959506
solved,0.111424332,25,-0.42763575285139704
solved,0.104254421,25,-0.45931847034901613
solved,0.10468027099999999,25,-0.40208295530050414
solved,0.10392362100000001,25,-0.4073142123361048
solved,0.10777417,25,-0.4169964537141455
solved,0.104146163,25,-0.41809427843290703
solved,0.10421132,25,-0.4372642130047365
solved,0.105521327,25,-0.44597964539367796
solved,0.102739105,25,-0.43713974723246757
solved,0.102291141,25,-0.41661928662689685
solved,0.100792466,25,-0.40719750567895313
solved,0.166770282,25,-0.39685368837358587
solved,0.141004053,25,-0.45703804701878076
solved,0.109615842,25,-0.41866181882441855
solved,0.109546824,25,-0.4539201631673018
solved,0.110803677,25,-0.4167432850420722
solved,0.10691307800000001,25,-0.4275588468171406
solved,0.085885931,25,-0.43903640529469634
solved,0.084159122,25,-0.45929364013444984
solved,0.085437213,25,-0.45088350401644134
solved,0.08591659,25,-0.4559335332702289
solved,0.085083147,25,-0.43133306504345037
solved,0.083720169,25,-0.4481908403924874
solved,0.085834152,25,-0.47162119612345077
solved,0.084444573,25,-0.46214604978395113
solved,0.084926692,25,-0.4673844812220363
solved,0.08429339000000001,25,-0.42938739165721235
solved,0.168080117,50,-0.40784205848981614
solved,0.086831191,25,-0.4197970430819178
solved,0.08598662,25,-0.4164847746372175
solved,0.085270186,25,-0.44177724041582583
solved,0.086200848,25,-0.47364522233009965
solved,0.084976629,25,-0.47352344156928317
solved,0.08429732799999999,25,-0.5139594000022403
solved,0.08351745099999999,25,-0.4681050945063541
solved,0.084639588,25,-0.43521399977128233
solved,0.08461563999999999,25,-0.45041956589663845
solved,0.085379945,25,-0.44413463675311843
solved,0.086480939,25,-0.4176789783439277
solved,0.085339684,25,-0.43052186072138565
solved,0.173155109,50,-0.40223862058621923
solved,0.08483066800000001,25,-0.4501579715075869
solved,0.085124783,25,-0.4681708472955488
solved,0.08328878999999999,25,-0.5067404492024414
solved,0.08615647900000001,25,-0.43446114026450483
solved,0.08619012,25,-0.419793217212479
solved,0.086012088,25,-0.40054855480269513
solved,0.087696601,25,-0.4278747805629936
solved,0.085366374,25,-0.4709271793167564
solved,0.08521091500000001,25,-0.4359506455485166
solved,0.088058908,25,-0.45761176887156857
solved,0.085068118,25,-0.4220156767065286
solved,0.08579316199999999,25,-0.45554272703709797
solved,0.083182988,25,-0.46026166965623383
solved,0.084735673,25,-0.47434329960638333
solved,0.085187803,25,-0.47065366401344627
solved,0.08424397,25,-0.46519682989003314
solved,0.087827629,25,-0.41109076927558874
solved,0.525477233,25,-0.41656802176215857
solved,0.087544153,25,-0.4313669441072737
solved,0.091211281,25,-0.43760794305831086
solved,0.08897482699999999,25,-0.42553398573185747
solved,0.087901805,25,-0.4335680244902881
solved,0.086112986,25,-0.44660723639598926
solved,0.081042301,25,-0.48009898249872074
solved,0.083944882,25,-0.46045334195489807
solved,0.08787218999999999,25,-0.4250154327571966
solved,0.08608932,25,-0.43224664586371697
solved,0.087931189,25,-0.46852055122895936
solved,0.086763561,25,-0.47383552145150426
solved,0.083453469,25,-0.4523111104839273
solved,0.08266440700000001,25,-0.4760930099106683
solved,0.081048217,25,-0.47978359679206195
solved,0.08390926500000001,25,-0.4577330195504126
solved,0.083948135,25,-0.3891085467538066
solved,0.08352538600000001,25,-0.3815751560369941
solved,0.08193365000000001,25,-0.4170658911651529
solved,0.081675572,25,-0.3956870242188646
solved,0.082654855,25,-0.4542175642041715
solved,0.086206805,25,-0.447651500015221
solved,0.08285930600000001,25,-0.44201573953894596
solved,0.077943755,25,-0.41928664263927595
solved,0.079108782,25,-0.45205445083300716
solved,0.092763943,25,-0.4244331817427035
solved,0.094727913,25,-0.41196867727960534
solved,0.16598969400000002,50,-0.3897936725441492
solved,0.08493840300000001,25,-0.4412096235613443
solved,0.075418154,25,-0.4187086255219297
solved,0.078116947,25,-0.41896923451076384
solved,0.078809005,25,-0.41564335725378915
solved,0.078903103,25,-0.4167773043644374
solved,0.098633699,25,-0.3917677291600242
solved,0.095485905,25,-0.43999224029812617
solved,0.09101762699999999,25,-0.42539561802495146
solved,0.086334856,25,-0.4776210208166848
solved,0.08547827599999999,25,-0.4340817438532032
solved,0.09588812199999999,25,-0.43368989310028283
solved,0.101652487,25,-0.4529682941676061
solved,0.173118951,25,-0.4092848623899623
solved,0.112004671,25,-0.4211002247532435
solved,0.10008354900000001,25,-0.423591439348679
solved,0.092160571,25,-0.41633514013905776
solved,0.090839647,25,-0.4304227919538971
solved,0.084669545,25,-0.45257326987378527
solved,0.081690712,25,-0.4706015620261761
solved,0.081430002,25,-0.4326141192288346
solved,0.081445845,25,-0.39258377122588733
solved,0.08235136800000001,25,-0.42303947624769767
solved,0.082171117,25,-0.41437497465774115
solved,0.089099399,25,-0.4275436584221157
solved,0.09491364699999999,25,-0.43591325908668066
solved,0.092310867,25,-0.4370748081187567
solved,0.095438136,25,-0.37981495721838987
solved,0.09502471000000001,25,-0.3996951440583007
solved,0.101720478,25,-0.4279178578067904
solved,0.097007713,25,-0.4126998382670693
solved,0.092454096,25,-0.44903429223109775
solved,0.090720774,25,-0.4349196530592352
solved,0.32865544999999996,25,-0.4403455772831776
solved,0.10060224000000001,25,-0.49909969449644587
solved,0.099880018,25,-0.47074120919196194
solved,0.09694802799999999,25,-0.4480377182029482
solved,0.09481731900000001,25,-0.3946020680161107
solved,0.09599076000000001,25,-0.4003073675237109
solved,0.092172798,25,-0.40591949707543307
solved,0.089389203,25,-0.4153120901130622
solved,0.08680486999999999,25,-0.4723965682793574
solved,0.087971001,25,-0.45742781013771533
solved,0.086163873,25,-0.4368053188948417
solved,0.090114818,25,-0.4524214986105053
solved,0.08897405,25,-0.447375956435236
solved,0.089504102,25,-0.4535411123813549
solved,0.08589791999999999,25,-0.4394154521042768
solved,0.084906838,25,-0.45816829664053305
solved,0.086301238,25,-0.46563416307298605
solved,0.090197144,25,-0.43416057422370335
solved,0.090577828,25,-0.424698907155243
solved,0.090949916,25,-0.3944158954164133
solved,0.08742169500000001,25,-0.39941577533145395
solved,0.17091646200000002,50,-0.39272496831476084
solved,0.08254454600000001,25,-0.4445515338948521
solved,0.085749581,25,-0.4116874495292655
solved,0.085229319,25,-0.40473787744003903
solved,0.085913872,25,-0.39882782714613374
solved,0.08516368,25,-0.4019999469218107
solved,0.08296766200000001,25,-0.40064554070892094
solved,0.083900093,25,-0.42332899346305075
solved,0.08411972200000001,25,-0.405337228443557
solved,0.081814898,25,-0.4554148540391964
solved,0.082225325,25,-0.4297553100951905
solved,0.083983637,25,-0.43725781637134886
solved,0.08422031499999999,25,-0.41834765803553586
solved,0.084093295,25,-0.4198255680214096
solved,0.085027235,25,-0.44370676872191556
solved,0.082887531,25,-0.48245921667012215
solved,0.085857086,25,-0.43562346786331596
solved,0.08190921999999999,25,-0.4785424811897136
solved,0.08145172099999999,25,-0.46527229289008426
solved,0.081482338,25,-0.46010839202227216
solved,0.095070878,25,-0.45067853765465254
solved,0.083079347,25,-0.43047646512018595
solved,0.082554883,25,-0.448915724468987
solved,0.083573106,25,-0.43679469735238186
solved,0.08362907900000001,25,-0.4835516846624397
solved,0.085899296,25,-0.4714277621608164
solved,0.08417991100000001,25,-0.45348610589328614
solved,0.08573391699999999,25,-0.43686629834334534
solved,0.08603590600000001,25,-0.4410145597114804
solved,0.081593913,25,-0.4383752297631736
solved,0.08360382999999999,25,-0.4556767710465229
solved,0.084833063,25,-0.5594306664772071
solved,0.085241601,25,-0.4821971015019717
solved,0.083518675,25,-0.47884714496352015
solved,0.084331504,25,-0.48133036729686035
solved,0.085937496,25,-0.49378555592410145
solved,0.079622905,25,-0.4229651978540358
solved,0.16524164,50,-0.3783916270158842
solved,0.086138896,25,-0.4429662762728733
solved,0.300504522,25,-0.43933998679121694
solved,0.082083561,25,-0.4304252190112743
solved,0.08774077599999999,25,-0.4148622858299952
solved,0.17227767300000002,50,-0.4016024774097934
solved,0.085651479,25,-0.41050117112922135
solved,0.087341607,25,-0.4039389654892159
solved,0.084666344,25,-0.40958299790905306
solved,0.084892405,25,-0.44401013918083126
solved,0.084034169,25,-0.4488545561450797
solved,0.092039285,25,-0.46209887190899734
solved,0.083142495,25,-0.42751621165031245
solved,0.080240579,25,-0.4236270635068422
solved,0.082738142,25,-0.46069490474647384
solved,0.078909819,25,-0.4510510233695619
solved,0.089605879,25,-0.4510955213248192
solved,0.09327058099999999,25,-0.4146953242264455
solved,0.093589206,25,-0.4342374121970247
solved,0.09339249,25,-0.4662812923793163
solved,0.086410524,25,-0.48506037625784726
solved,0.080101736,25,-0.4683807986236222
solved,0.080996253,25,-0.45209265908834506
solved,0.08084925800000001,25,-0.4454351995229265
solved,0.08213971199999999,25,-0.45956919482953884
solved,0.081435561,25,-0.48224100086033816
solved,0.081231373,25,-0.4964846119884338
solved,0.08339751399999999,25,-0.4339011882248854
solved,0.081355185,25,-0.40311728273864206
solved,0.08016242999999999,25,-0.4167111337937721
solved,0.07926619900000001,25,-0.4051885646981016
solved,0.080255455,25,-0.4386703815748376
solved,0.079783652,25,-0.44709857663194963
solved,0.080678888,25,-0.43624199348724046
solved,0.164166426,50,-0.40791752567677697
solved,0.086382843,25,-0.4208386047745141
solved,0.086842968,25,-0.4469125337089268
solved,0.08863065,25,-0.41842236077458506
solved,0.082668786,25,-0.44623497848019283
solved,0.08546484,25,-0.4527404596883685
solved,0.08517641399999999,25,-0.5016857870585922
solved,0.087548554,25,-0.47900663134590316
solved,0.08805430299999999,25,-0.5126819480402018
solved,0.08704454199999999,25,-0.44423409016216464
solved,0.08290473200000001,25,-0.45055557375203753
solved,0.084670078,25,-0.4311136891856452
solved,0.082724008,25,-0.4511483732689451
solved,0.084236767,25,-0.4018585302400263
solved,0.08445868000000001,25,-0.434921276734824
solved,0.083392937,25,-0.4507851507855941
solved,0.085079196,25,-0.4515197150597395
solved,0.082987136,25,-0.4532338769788746
solved,0.084099083,25,-0.4494660319981776
solved,0.080956242,25,-0.4295772961403602
solved,0.079054046,25,-0.4197786043251359
solved,0.081968423,25,-0.4299340988538265
solved,0.081592708,25,-0.42526809242060215
solved,0.08385727,25,-0.42300053923842507
solved,0.082442351,25,-0.44462600992769113
solved,0.084122158,25,-0.41875738899797
solved,0.084672036,25,-0.42556297361896156
solved,0.087174905,25,-0.42815863030458917
solved,0.308412977,25,-0.4371049351991094
solved,0.080136521,25,-0.451402655321558
solved,0.166195245,50,-0.4136569967808605
solved,0.089127091,25,-0.45585725449851494
solved,0.082485035,25,-0.405168114553368
solved,0.08156205700000001,25,-0.3783228386677272
solved,0.085141732,25,-0.41897720742198985
solved,0.083637008,25,-0.4184341467777036
solved,0.083903784,25,-0.43622855746672684
solved,0.084976448,25,-0.42850051563286734
solved,0.083713006,25,-0.45886304362807184
solved,0.08511332,25,-0.461656497909252
solved,0.084228734,25,-0.433211511862041
solved,0.08454982700000001,25,-0.44447979136514143
solved,0.08716296300000001,25,-0.4179644656561861
solved,0.084872082,25,-0.4210479007654585
solved,0.084670254,25,-0.4699033181524858
solved,0.084210481,25,-0.46667113920264724
solved,0.08669319299999999,25,-0.4636712771595196
solved,0.084043137,25,-0.4629031674326456
solved,0.08260725000000001,25,-0.493915291165654
solved,0.08531755199999999,25,-0.4638467145939797
solved,0.08395680600000001,25,-0.4547437302141167
solved,0.083151575,25,-0.41973599312817006
solved,0.084594958,25,-0.4077584240704997
solved,0.164577497,50,-0.3783413464627722
solved,0.08286447400000001,25,-0.41649826155098574
solved,0.08133001100000001,25,-0.38768300545398726
solved,0.082959485,25,-0.4345757382953537
solved,0.082650551,25,-0.4316052016181423
solved,0.082103687,25,-0.39588898172195347
solved,0.08286167300000001,25,-0.40493275637574877
solved,0.08756628,25,-0.42979204837685114
solved,0.08843350800000001,25,-0.4160731886002787
solved,0.087962072,25,-0.4348079307975297
solved,0.086331202,25,-0.4780655059122045
solved,0.082889434,25,-0.4649830584711176
solved,0.080235366,25,-0.4748702755939811
solved,0.08190638700000001,25,-0.4741051418810817
solved,0.082018935,25,-0.45055679149583766
solved,0.082226519,25,-0.44932622983136095
solved,0.082632916,25,-0.4185944216921351
solved,0.08385335099999999,25,-0.3976985769162421
solved,0.081836495,25,-0.40401750581402945
solved,0.082233795,25,-0.40123494418060485
solved,0.08337159499999999,25,-0.42045450893451775
solved,0.083173337,25,-0.40378325562247297
solved,0.086861252,25,-0.4199668233683002
solved,0.08216650299999999,25,-0.43355641582856996
solved,0.085047948,25,-0.46537807973984846
solved,0.083168,25,-0.4555987466701393
solved,0.081826857,25,-0.42053818323874864
solved,0.082169642,25,-0.4734838528097056
solved,0.08287723300000001,25,-0.4003130121656883
solved,0.082427793,25,-0.4004332185395213
solved,0.083508222,25,-0.4100976227323737
solved,0.082791374,25,-0.384279458871194
solved,0.083632589,25,-0.38324854771787775
solved,0.084432348,25,-0.40943583419255314
solved,0.083507796,25,-0.47395091834589165
solved,0.443003529,25,-0.5056900198404624
solved,0.096468762,25,-0.46900334451233855
solved,0.095912497,25,-0.4598284039170709
solved,0.094830333,25,-0.406365378840025
solved,0.093921304,25,-0.41849620965120266
solved,0.09455195699999999,25,-0.39989132086495055
solved,0.087635936,25,-0.44658978306507807
solved,0.08462775800000001,25,-0.479845889590602
solved,0.084716945,25,-0.4883960885397618
solved,0.082340149,25,-0.4640928692104058
solved,0.082290688,25,-0.43159382649212075
solved,0.083672749,25,-0.4404621966216319
solved,0.082387525,25,-0.46433180329357315
solved,0.083902878,25,-0.42710707145420546
solved,0.083929509,25,-0.4198387530611741
solved,0.08309580600000001,25,-0.4276947544680595
solved,0.083456206,25,-0.41940096172235714
solved,0.083493399,25,-0.4186752305297815
solved,0.086076125,25,-0.42062220117049465
solved,0.085200951,25,-0.45904537574779763
solved,0.08453933,25,-0.4956373988044635
solved,0.08382911800000001,25,-0.44987981047563613
solved,0.0835395,25,-0.4233437694867847
solved,0.08441272500000001,25,-0.43533599670619194
solved,0.082751542,25,-0.43045131591639646
solved,0.083911245,25,-0.4231612939312658
solved,0.081993181,25,-0.41339535010915274
solved,0.082575861,25,-0.4223992354392222
solved,0.082521901,25,-0.42057220454228783
solved,0.08641670700000001,25,-0.41227379642312106
solved,0.084164083,25,-0.4299384293065617
solved,0.082899966,25,-0.41778429729007105
solved,0.085687474,25,-0.4505050924678681
solved,0.085064739,25,-0.45127045162915874
solved,0.08330666299999999,25,-0.43336857713022847
solved,0.083590078,25,-0.44971898644892966
solved,0.084002418,25,-0.4447264053833908
solved,0.086697069,25,-0.43320715738419013
solved,0.087635397,25,-0.4186900499706914
solved,0.081374508,25,-0.4299618777833946
solved,0.083865475,25,-0.3956846891316528
solved,0.083383218,25,-0.40563877242369184
solved,0.08052958299999999,25,-0.4477226771323387
solved,0.082487354,25,-0.4057233606834759
solved,0.083314628,25,-0.41647119817595796
solved,0.08329341300000001,25,-0.40897048807450226
solved,0.087296526,25,-0.387539746089232
solved,0.083602409,25,-0.39839937827382166
solved,0.08414029499999999,25,-0.43860264894233797
solved,0.08198105700000001,25,-0.4755752512113887
solved,0.082287994,25,-0.46922721341440665
solved,0.084569058,25,-0.5475848925730726
solved,0.08632141,25,-0.4792744085317255
solved,0.087225823,25,-0.5027015645530993
solved,0.08530671000000001,25,-0.5243396314056392
solved,0.086840026,25,-0.4447553192909542
solved,0.087098312,25,-0.4613441813659184
solved,0.08699425,25,-0.4424315166672107
solved,0.087655043,25,-0.40984150137424064
solved,0.086258104,25,-0.4612563356946114
solved,0.42924746399999997,25,-0.472998152976523
solved,0.081114838,25,-0.45677153009777
solved,0.084325081,25,-0.45979991734322745
solved,0.08574324600000001,25,-0.47176662330623226
solved,0.08373633500000001,25,-0.47420763845208846
solved,0.084352876,25,-0.4503895344336785
solved,0.08407260600000001,25,-0.452732707094428
solved,0.08833663,25,-0.4777398305741512
solved,0.090516364,25,-0.4531684430312829
solved,0.091521376,25,-0.4638339952797685
solved,0.09572312399999999,25,-0.3921615546504769
solved,0.098361957,25,-0.4233537709917284
solved,0.099782667,25,-0.4469183282353369
solved,0.094440487,25,-0.42118951892288437
solved,0.10120657999999999,25,-0.4579372422413094
solved,0.098915578,25,-0.409627974851561
solved,0.092898766,25,-0.42545504260121414
solved,0.090367462,25,-0.39769123838716103
solved,0.092080287,25,-0.4569009453952366
solved,0.090755417,25,-0.460654910508303
solved,0.088472473,25,-0.48115114541759196
solved,0.09142795699999999,25,-0.4461822121587388
solved,0.139499491,25,-0.44897544861805455
solved,0.08955170700000001,25,-0.45375528608253446
solved,0.090970906,25,-0.4276699305752396
solved,0.08853529900000001,25,-0.4000203825427963
solved,0.090441986,25,-0.4013256550761243
solved,0.089499785,25,-0.42002861262886837
solved,0.087834948,25,-0.450069381353601
solved,0.088636826,25,-0.44578239005853704
solved,0.08768305100000001,25,-0.44902906568297585
solved,0.085848561,25,-0.44953353595798573
solved,0.08659074800000001,25,-0.4804020514799599
solved,0.08666631100000001,25,-0.4875127901374196
solved,0.086030601,25,-0.4586873751279983
solved,0.086319624,25,-0.40727511749711964
solved,0.089201804,25,-0.44573446529809063
solved,0.09021339399999999,25,-0.424441800810657
solved,0.09147851700000001,25,-0.47393025426067126
solved,0.091094338,25,-0.40398555295917765
solved,0.094531481,25,-0.42114929213060237
solved,0.093108092,25,-0.4371635603568843
solved,0.091740483,25,-0.453403571490095
solved,0.091141039,25,-0.4312570138241698
solved,0.088600485,25,-0.4133927325550974
solved,0.094351488,25,-0.44418452155155197
solved,0.089318101,25,-0.42403349100725185
solved,0.09199299100000001,25,-0.4523159500464172
solved,0.090901757,25,-0.4502325441110486
solved,0.09231457800000001,25,-0.46794831011825594
solved,0.08836925100000001,25,-0.45911861051451175
solved,0.088793073,25,-0.46727443947234204
solved,0.08928623699999999,25,-0.47462340325364905
solved,0.086461417,25,-0.4764840827951989
solved,0.085597782,25,-0.43548688218012727
solved,0.09191961600000001,25,-0.4199934646711355
solved,0.092041386,25,-0.4003660504056158
solved,0.091569446,25,-0.4099935147972218
solved,0.092460516,25,-0.43250599063932826
solved,0.094431119,25,-0.43371598018573376
solved,0.496949875,25,-0.42553477942963835
solved,0.09194720399999999,25,-0.4329009246844528
solved,0.088949308,25,-0.46492034919605274
solved,0.090365432,25,-0.469857532316462
solved,0.09165664,25,-0.4564526912753337
solved,0.088951482,25,-0.4131322629424578
solved,0.087658128,25,-0.41834641771066083
solved,0.08625917200000001,25,-0.42172136443087854
solved,0.088490101,25,-0.42102354714214646
solved,0.090381964,25,-0.4299882916175302
solved,0.122795767,25,-0.43461487600976173
solved,0.090395046,25,-0.4129208198045262
solved,0.093160166,25,-0.4321966360923816
solved,0.098770488,25,-0.3988345136406106
solved,0.09914028500000001,25,-0.459038944674062
solved,0.099289305,25,-0.4362314917697717
solved,0.092658675,25,-0.4422050842667621
solved,0.092034909,25,-0.43718181855146354
solved,0.08883848800000001,25,-0.4093789891402935
solved,0.09023653699999999,25,-0.42292334986187347
solved,0.087714474,25,-0.41698596714674885
solved,0.087274697,25,-0.3798789330921748
solved,0.08914594299999999,25,-0.4225048605883829
solved,0.09227124499999999,25,-0.4522873481226935
solved,0.179875022,50,-0.41224213983450547
solved,0.089715265,25,-0.4666104296505433
solved,0.085895867,25,-0.4740986429285289
solved,0.085475043,25,-0.4556623699788122
solved,0.083315488,25,-0.4373720896399917
solved,0.08826806300000001,25,-0.4201606117058882
solved,0.083181745,25,-0.440029939663094
solved,0.084800706,25,-0.4768043725323197
solved,0.08508082,25,-0.5016644802090273
solved,0.083571986,25,-0.4997252598202697
solved,0.08583726600000001,25,-0.44386507510219
solved,0.082720086,25,-0.4814691843194754
solved,0.086190624,25,-0.46185467215875226
solved,0.086713053,25,-0.44597921969853926
solved,0.081974786,25,-0.4288803715444601
solved,0.08312048,25,-0.409386492662977
solved,0.084408308,25,-0.4295660631670103
solved,0.08496239700000001,25,-0.4131632012140105
solved,0.0860572,25,-0.41615223465296736
solved,0.085264644,25,-0.4082734930667926
solved,0.08609971,25,-0.44496396552178824
solved,0.08500792,25,-0.38993288892574685
solved,0.082324253,25,-0.41339720385199435
solved,0.085143329,25,-0.43533059820192666
solved,0.087253197,25,-0.42804143290345126
solved,0.085502392,25,-0.4106510207942717
solved,0.17513532099999998,50,-0.39975772552865346
solved,0.086696535,25,-0.4159720060518572
solved,0.088019648,25,-0.4006778234229706
solved,0.088487017,25,-0.3982999328249147
solved,0.08739285,25,-0.4534214380554412
solved,0.087295097,25,-0.4052420823167927
solved,0.086450206,25,-0.41792420902590516
solved,0.088359673,25,-0.4350043575941397
solved,0.083504373,25,-0.4319295618833469
solved,0.172091538,50,-0.3952662680476922
solved,0.527866409,25,-0.3884682901877891
solved,0.086165225,25,-0.446725384306749
solved,0.086982898,25,-0.48645188086030333
solved,0.17298697700000001,50,-0.4448721822414351
solved,0.084076103,25,-0.39079110968260483
solved,0.08461487,25,-0.45229343357205637
solved,0.083886121,25,-0.4071689939799806
solved,0.08514492300000001,25,-0.48500060194864497
solved,0.087062409,25,-0.4803122862229086
solved,0.085324274,25,-0.4748095214555942
solved,0.08702842699999999,25,-0.4614290309537914
solved,0.086839113,25,-0.4495757630188769
solved,0.086216967,25,-0.4450939623853389
solved,0.086538304,25,-0.4584080691024257
solved,0.087145574,25,-0.39530751706888256
solved,0.08521751300000001,25,-0.40120042685988566
solved,0.08794378700000001,25,-0.39852539403672466
solved,0.083521233,25,-0.41944179977649065
solved,0.085798844,25,-0.3980059712654546
solved,0.08374621900000001,25,-0.42421158000069903
solved,0.163973692,50,-0.3972804136647413
solved,0.08209459799999999,25,-0.4463412758690696
solved,0.08340391,25,-0.4211970535454699
solved,0.084248083,25,-0.4178591923682704
solved,0.081911979,25,-0.4608574090290683
solved,0.082456579,25,-0.476188071749418
solved,0.084522284,25,-0.43788684852545934
solved,0.079513261,25,-0.42769266451892207
solved,0.079136708,25,-0.4298843668296144
solved,0.087910433,25,-0.45631257121756846
solved,0.08626429699999999,25,-0.4584734109644196
solved,0.087917722,25,-0.5101793064683775
solved,0.08831001699999999,25,-0.44721186532171325
solved,0.086378757,25,-0.3987545751166713
solved,0.088868243,25,-0.4448799869849542
solved,0.08796056599999999,25,-0.4191331364424644
solved,0.084259999,25,-0.4119019532884442
solved,0.08586680000000001,25,-0.39893239664175345
solved,0.08344560699999999,25,-0.380305666218736
solved,0.084519752,25,-0.39421105120199273
solved,0.087839558,25,-0.40070316426651514
solved,0.087306236,25,-0.4014792985123895
solved,0.08618027,25,-0.41918737900200254
solved,0.08655663100000001,25,-0.42320809731486025
solved,0.089211363,25,-0.4519338351145994
solved,0.08380064599999999,25,-0.4729522891553343
solved,0.08747207400000001,25,-0.4334048537551428
solved,0.082983194,25,-0.42746967954196724
solved,0.08527253,25,-0.4492745635635972
solved,0.08645143,25,-0.4654131792048633
solved,0.08654615800000001,25,-0.44829294688250226
solved,0.08739617200000001,25,-0.4533568756230962
solved,0.085470695,25,-0.47580572300306595
solved,0.085042183,25,-0.502188396946741
solved,0.08962112,25,-0.49831265532365737
solved,0.08665692800000001,25,-0.45789510583152226
solved,0.084545844,25,-0.3991831702708496
solved,0.082409284,25,-0.38545645625267255
solved,0.08107967199999999,25,-0.44082844856829395
solved,0.081997656,25,-0.46631029840880633
solved,0.423371229,25,-0.4718069066118933
solved,0.094809665,25,-0.48062061805577605
solved,0.095176862,25,-0.44304912672558666
solved,0.09419140000000001,25,-0.4478868449373564
solved,0.09358721,25,-0.47824840864925594
solved,0.093101042,25,-0.44204124156718827
solved,0.094591325,25,-0.4300155079416775
solved,0.088032198,25,-0.44093324172878795
solved,0.08674728400000001,25,-0.4502738903559532
solved,0.08590628600000001,25,-0.47968086989058023
solved,0.086261102,25,-0.4578995097513741
solved,0.085304288,25,-0.41930442884001884
solved,0.08742362599999999,25,-0.40488027148886935
solved,0.086388011,25,-0.4023581252055469
solved,0.085020969,25,-0.43066901394829554
solved,0.086329485,25,-0.4152271169484357
solved,0.08655767,25,-0.4637148968688425
solved,0.08682810899999999,25,-0.4688248312231418
solved,0.084258313,25,-0.41242200680083413
solved,0.086557293,25,-0.43065429317221326
solved,0.08769622499999999,25,-0.3996026776937197
solved,0.085654594,25,-0.4336713116342509
solved,0.086814545,25,-0.4205548383203361
solved,0.09188663799999999,25,-0.42392300289982954
solved,0.085089346,25,-0.43693722683256775
solved,0.08437930299999999,25,-0.4202239281155282
solved,0.085652535,25,-0.4295854693343828
solved,0.087130078,25,-0.40961344643054787
solved,0.084791375,25,-0.46571450977295153
solved,0.08431923799999999,25,-0.44955425333763355
solved,0.08509293,25,-0.4151258134728182
solved,0.085472241,25,-0.45391381533721686
solved,0.088304693,25,-0.41284692108781285
solved,0.086517853,25,-0.42365998382294434
solved,0.08885981,25,-0.41401966357899017
solved,0.089569318,25,-0.4480395607651874
solved,0.08789445300000001,25,-0.43892221786677904
solved,0.088637534,25,-0.4237424929643176
solved,0.087681379,25,-0.4224958168016107
solved,0.087133756,25,-0.44598335295862807
solved,0.08863737499999999,25,-0.43154653011783917
solved,0.08881438900000001,25,-0.4417108986378508
solved,0.08950047700000001,25,-0.43607137251785855
solved,0.09139739399999999,25,-0.4011138998762011
solved,0.090423309,25,-0.39957157614634936
solved,0.087312356,25,-0.47065363023965245
solved,0.08470520799999999,25,-0.45096136828686006
solved,0.084721416,25,-0.44415244688300753
solved,0.090232025,25,-0.4529336519847336
solved,0.08920927099999999,25,-0.45181924011800884
solved,0.08552227400000001,25,-0.47286547671276175
solved,0.088114948,25,-0.40929639945541363
solved,0.087089565,25,-0.4433361050813612
solved,0.085768004,25,-0.4435627916790097
solved,0.08911106999999999,25,-0.46350723447480047
solved,0.08781344799999999,25,-0.42079219860676875
solved,0.09004107600000001,25,-0.4095664781899618
solved,0.087797742,25,-0.4113969940759009
solved,0.089040497,25,-0.44407807042762193
solved,0.091881341,25,-0.4330482484294329
solved,0.40373885299999995,25,-0.45122171431926267
solved,0.083476814,25,-0.4464367031579333
solved,0.11334451699999999,25,-0.44642886309194135
solved,0.08764361899999999,25,-0.44793294654276716
solved,0.085113152,25,-0.4493111451729368
solved,0.08769746099999999,25,-0.5017438991858886
solved,0.094608619,25,-0.4777854057656215
solved,0.089611667,25,-0.43483324124123657
solved,0.089540402,25,-0.44151788474654785
solved,0.085560053,25,-0.45639126892783793
solved,0.086031732,25,-0.44617331812936
solved,0.08740619399999999,25,-0.4266927496640689
solved,0.089322631,25,-0.38218614205252527
solved,0.08547985,25,-0.38204745692806674
solved,0.085652725,25,-0.36672537573075964
solved,0.085626943,25,-0.39827755258857056
solved,0.090300834,25,-0.4546638668189271
solved,0.08783569999999999,25,-0.457841549466908
solved,0.089305559,25,-0.48778931256068425
solved,0.08748623800000001,25,-0.4827073851123454
solved,0.086335167,25,-0.5085071245750541
solved,0.086192847,25,-0.4708650950956935
solved,0.087192856,25,-0.434335093163995
solved,0.08838922199999999,25,-0.4469479142049365
solved,0.088366548,25,-0.4329437093232906
solved,0.08793203399999999,25,-0.45601497317275735
solved,0.08825013899999999,25,-0.47644893358739127
solved,0.08910698,25,-0.43062368885353397
solved,0.087841345,25,-0.42856915159871956
solved,0.087549562,25,-0.4759403978640199
solved,0.088191008,25,-0.48806052261732447
solved,0.08685664,25,-0.46947894980740695
solved,0.08596171999999999,25,-0.46453394009582866
solved,0.088629811,25,-0.48014754685785777
solved,0.09001877600000001,25,-0.475212151384174
solved,0.088027805,25,-0.44428167981255556
solved,0.08662898,25,-0.46777774450232884
solved,0.088907271,25,-0.4337172532000305
solved,0.087792142,25,-0.38688104820631253
solved,0.09020068099999999,25,-0.4028554382080764
solved,0.087370725,25,-0.4313790802159482
solved,0.08904735500000001,25,-0.4109358625214091
solved,0.08902610300000001,25,-0.43010387243294246
solved,0.087352994,25,-0.4074293747686382
solved,0.087380905,25,-0.414822053182857
solved,0.08876144799999999,25,-0.4105577346920774
solved,0.088529501,25,-0.4629681915133739
solved,0.087566322,25,-0.3905958147790173
solved,0.089380946,25,-0.39010660690353693
solved,0.090165009,25,-0.4064102362611325
solved,0.089750031,25,-0.398539043288512
solved,0.091203599,25,-0.3953182861121477
solved,0.08875490500000001,25,-0.40585103862213817
solved,0.08763675900000001,25,-0.43655149809026766
solved,0.090643386,25,-0.44583317525738
solved,0.090103369,25,-0.4655567333493751
solved,0.088309256,25,-0.4829632458178694
solved,0.093657381,25,-0.4858451214313384
solved,0.089722319,25,-0.4346900503644817


==> data/results/parametric_problems/OSQP warmstart/Portfolio/n400.csv <==
status,run_time,iter,obj_val
solved,0.682219093,50,-0.8734761542544355
solved,0.5133590640000001,25,-0.6702932970245572
solved,0.260735816,50,-0.4895596052946127
solved,0.134085426,25,-0.467750733778661
solved,0.137612687,25,-0.4727755293593015
solved,0.137090442,25,-0.4184608382652956
solved,0.135635268,25,-0.4078793546488933
solved,0.134590133,25,-0.43778604280709976
solved,0.131198222,25,-0.4003180956176543
solved,0.126660711,25,-0.40145217281938217
solved,0.125835415,25,-0.4276504851126177
solved,0.12707395200000002,25,-0.3915496292567077
solved,0.125756791,25,-0.3920211483833933
solved,0.128589777,25,-0.41755255064036245
solved,0.127265505,25,-0.436901284165188
solved,0.127989611,25,-0.37526904697053176
solved,0.130700783,25,-0.3971591320525444
solved,0.13022620299999998,25,-0.3787251540510615
solved,0.128421411,25,-0.37136740196954005
solved,0.13323651,25,-0.3957851101921913
solved,0.130755614,25,-0.3978578220691274
solved,0.137438854,25,-0.3829188642999194
solved,0.127753811,25,-0.40614786611584475
solved,0.266429102,50,-0.3801288520652092
solved,0.12506261300000002,25,-0.40072270944305177
solved,0.124399295,25,-0.398859857622617
solved,0.126047567,25,-0.44119386371356134
solved,0.127138369,25,-0.40425961139918515
solved,0.12569091000000002,25,-0.37062008303717836
solved,0.129844973,25,-0.41573611720066495
solved,0.127064612,25,-0.45850710340637063
solved,0.12542662799999998,25,-0.42655244711905366
solved,0.124406982,25,-0.388662762016259
solved,0.12331289299999999,25,-0.4218454220206617
solved,0.12083100199999999,25,-0.4434464743392669
solved,0.25386365,50,-0.36145095814033684
solved,0.128172111,25,-0.4084830660202815
solved,0.12610142,25,-0.44676015327847907
solved,0.124927624,25,-0.4155743133827886
solved,0.123660484,25,-0.3726011000957561
solved,0.120542314,25,-0.4022566423588007
solved,0.121517733,25,-0.37259815008132235
solved,0.122475712,25,-0.42197427182638775
solved,0.12318156200000001,25,-0.4004797804997119
solved,0.12695176600000002,25,-0.3661551872577068
solved,0.125927366,25,-0.39874606691574566
solved,0.12645297500000002,25,-0.39721904799419766
solved,0.126910165,25,-0.3734954504467996
solved,0.126690094,25,-0.39586952153102817
solved,0.12321215499999999,25,-0.4151279305556547
solved,0.130281236,25,-0.44772131948007454
solved,0.130552027,25,-0.423645759902543
solved,0.126445945,25,-0.4017555442099644
solved,0.127587709,25,-0.37678912682753884
solved,0.13521709299999998,25,-0.40453738419726076
solved,0.135198972,25,-0.43543291075343166
solved,0.130739105,25,-0.4091544777440022
solved,0.12657180499999998,25,-0.3666150357783925
solved,0.124886216,25,-0.37686136192907765
solved,0.126862378,25,-0.39549822719230643
solved,0.25047745499999996,50,-0.3858951335435158
solved,0.542500124,25,-0.38884731290456886
solved,0.129626458,25,-0.3824362524100987
solved,0.128730397,25,-0.430369156233143
solved,0.12785749999999999,25,-0.41296257727891883
solved,0.128028251,25,-0.40140801868205755
solved,0.125539803,25,-0.41609654823522646
solved,0.126050435,25,-0.39434022107241945
solved,0.126424319,25,-0.42521207764603397
solved,0.125858852,25,-0.423530817723284
solved,0.128130973,25,-0.4543947839008839
solved,0.131049658,25,-0.4206327968950724
solved,0.130930653,25,-0.39859035729775516
solved,0.13047546,25,-0.3883663280750201
solved,0.125674272,25,-0.4002690453615426
solved,0.255765218,50,-0.36787114394797155
solved,0.12833383699999998,25,-0.41259744226976847
solved,0.13299612200000002,25,-0.3919349506468884
solved,0.127475493,25,-0.38474449441091835
solved,0.12480455900000001,25,-0.3898910631864062
solved,0.12783982400000002,25,-0.3985776965673492
solved,0.128055647,25,-0.4179486037054347
solved,0.12726004700000002,25,-0.43246178430297827
solved,0.125134489,25,-0.40193422901443826
solved,0.12507131999999999,25,-0.4142854463168038
solved,0.125454377,25,-0.40095126679488186
solved,0.124771104,25,-0.34799853931764135
solved,0.12031647300000001,25,-0.37305996514711587
solved,0.122254551,25,-0.38173096731343187
solved,0.12263605200000001,25,-0.376380424459526
solved,0.123795375,25,-0.4056841019988011
solved,0.123250106,25,-0.4028788195494812
solved,0.124713373,25,-0.41914893275002885
solved,0.124442239,25,-0.4107013543224873
solved,0.12492738099999999,25,-0.43640743152410155
solved,0.120755737,25,-0.4262717674179308
solved,0.121983987,25,-0.41132585879630884
solved,0.123925127,25,-0.420754614329129
solved,0.123720141,25,-0.3799864230868688
solved,0.121590723,25,-0.36890409567602594
solved,0.120858616,25,-0.3550119434284169
solved,0.12369174200000001,25,-0.3732458243345605
solved,0.12242059,25,-0.3849154250049179
solved,0.12371996,25,-0.4174703195527463
solved,0.119458173,25,-0.4008127395882187
solved,0.121867786,25,-0.43760383306910233
solved,0.123424486,25,-0.4496283741010918
solved,0.123833453,25,-0.43741505165984135
solved,0.162625501,25,-0.4465950800653509
solved,0.17000143499999998,25,-0.4216338995596592
solved,0.115596231,25,-0.40892323601884895
solved,0.120976397,25,-0.393458896108152
solved,0.122031848,25,-0.4076101832545741
solved,0.11846577900000001,25,-0.4280994320894777
solved,0.118963581,25,-0.42520965526747884
solved,0.118560864,25,-0.3780228819714719
solved,0.116149546,25,-0.4084184089884894
solved,0.12348949199999999,25,-0.3779492293634478
solved,0.119911231,25,-0.39600345952898475
solved,0.126043918,25,-0.3889180687022108
solved,0.11876840999999999,25,-0.39625854278838224
solved,0.7357181559999999,50,-0.3624257416014447
solved,0.142711329,25,-0.409880999824632
solved,0.137112881,25,-0.39566897439513593
solved,0.127098847,25,-0.3988810508275722
solved,0.125791547,25,-0.40895233008651566
solved,0.11927441,25,-0.3937908531264273
solved,0.123008436,25,-0.3877510015012593
solved,0.122636884,25,-0.403133311039905
solved,0.120283135,25,-0.3808960568354284
solved,0.122560178,25,-0.42704210004701953
solved,0.121400455,25,-0.4179807202189206
solved,0.126435467,25,-0.40651180288517635
solved,0.127479025,25,-0.37566810855776195
solved,0.122224527,25,-0.40325340073104043
solved,0.121054434,25,-0.4299113049442964
solved,0.120911127,25,-0.4522641773927188
solved,0.122992244,25,-0.41524916459214034
solved,0.122309845,25,-0.4393197170158746
solved,0.11002598599999999,25,-0.45653998805457574
solved,0.113911388,25,-0.4191931344443807
solved,0.116059942,25,-0.4231188208112107
solved,0.12714622499999997,25,-0.39968430049271336
solved,0.125555002,25,-0.403348565026077
solved,0.12806558499999998,25,-0.3456804422244398
solved,0.12668849499999998,25,-0.36762152104539947
solved,0.128344701,25,-0.3936498206119776
solved,0.124088855,25,-0.393028090670612
solved,0.236948144,50,-0.39189157172789135
solved,0.119829602,25,-0.4419016867093819
solved,0.105882572,25,-0.4346080441749022
solved,0.108704129,25,-0.4455214724441816
solved,0.10997747399999999,25,-0.45532891374175694
solved,0.11156598399999999,25,-0.40368707329488634
solved,0.115020106,25,-0.4075668185295389
solved,0.12422294,25,-0.39963773810291325
solved,0.13173881199999998,25,-0.37644253976639297
solved,0.214338689,50,-0.3792061649885672
solved,0.10623465,25,-0.3590196423937061
solved,0.117444438,25,-0.40905952905418846
solved,0.104456749,25,-0.421921381506964
solved,0.10397374,25,-0.4540895453915358
solved,0.10653298400000001,25,-0.38925436975746414
solved,0.107604887,25,-0.37288021725868087
solved,0.107358791,25,-0.40931018629870825
solved,0.109540263,25,-0.4389465095711863
solved,0.123019198,25,-0.41550559665058723
solved,0.121412641,25,-0.42573491193878016
solved,0.11938278699999999,25,-0.43996335553317945
solved,0.126740843,25,-0.42780567619707255
solved,0.136328423,25,-0.43304951338461123
solved,0.13454560299999999,25,-0.4306710252456879
solved,0.146713689,25,-0.41790190596481397
solved,0.12695952200000002,25,-0.44012640956763377
solved,0.11991336000000001,25,-0.39132613108240366
solved,0.122042782,25,-0.37862996199100063
solved,0.122503113,25,-0.4091205921196664
solved,0.127624889,25,-0.4156815197649081
solved,0.130244983,25,-0.38206177615147
solved,0.13527117900000002,25,-0.3988296175332365
solved,0.126610847,25,-0.3873753864438994
solved,0.499543013,25,-0.4065702988754151
solved,0.11755884,25,-0.4292362945336462
solved,0.117696417,25,-0.4135421387635219
solved,0.119340995,25,-0.4368157128541825
solved,0.119754766,25,-0.4239795136973238
solved,0.125467162,25,-0.41129061854563875
solved,0.128961823,25,-0.4262378575081699
solved,0.122965186,25,-0.3915049526025911
solved,0.124352863,25,-0.39717992617499775
solved,0.12486551100000001,25,-0.34913095776318276
solved,0.12826916,25,-0.39606326205785636
solved,0.27794895999999997,50,-0.3720418651371112
solved,0.132955133,25,-0.41707876371581776
solved,0.13204177,25,-0.42423321924750956
solved,0.12878421299999998,25,-0.4421901770076855
solved,0.126111455,25,-0.40004351538937744
solved,0.129608644,25,-0.38667202884111196
solved,0.128407232,25,-0.41604170781301664
solved,0.127309279,25,-0.4335923670278947
solved,0.128372609,25,-0.3938531745874471
solved,0.12611274,25,-0.37984532321799813
solved,0.119975801,25,-0.3613611131644693
solved,0.121049532,25,-0.36350771306704277
solved,0.120461473,25,-0.3832145670761252
solved,0.121779911,25,-0.4151832685208307
solved,0.122059553,25,-0.41279301777026073
solved,0.123291188,25,-0.4079703572793386
solved,0.11963852,25,-0.3739217030467522
solved,0.11840803,25,-0.37990759877390123
solved,0.11830768500000001,25,-0.3761178423012548
solved,0.122452432,25,-0.4138041806157761
solved,0.11995366,25,-0.4431569802334562
solved,0.120550986,25,-0.44407715637831396
solved,0.121334427,25,-0.4357004815445054
solved,0.122187318,25,-0.42427485435620066
solved,0.121559326,25,-0.43588319633176803
solved,0.123049882,25,-0.42935432235215226
solved,0.12295983099999999,25,-0.39472282469466463
solved,0.122337284,25,-0.41073451171134545
solved,0.121283376,25,-0.3991825593016569
solved,0.123411587,25,-0.3669219140111401
solved,0.124736002,25,-0.3964066620875003
solved,0.122570311,25,-0.40211262316244967
solved,0.12248342,25,-0.3784578489310737
solved,0.123973989,25,-0.38754004912049117
solved,0.122513545,25,-0.43637678714832767
solved,0.120885582,25,-0.43894230888803415
solved,0.118750106,25,-0.41957754533709557
solved,0.118672273,25,-0.3681290645784353
solved,0.11806029100000001,25,-0.391857540618419
solved,0.119273466,25,-0.39743886857865685
solved,0.120296975,25,-0.41631042150152137
solved,0.121468177,25,-0.4150985255579328
solved,0.124340795,25,-0.4505367134371999
solved,0.12139187,25,-0.41727070697971375
solved,0.12559197600000002,25,-0.3868933655956259
solved,0.12424663899999999,25,-0.3858331097370722
solved,0.123022501,25,-0.42466246605593827
solved,0.12183925799999999,25,-0.44475961711501244
solved,0.12350285,25,-0.43732743107247773
solved,0.640732699,50,-0.3876218551603238
solved,0.12175762999999999,25,-0.3949223417965741
solved,0.12477268899999999,25,-0.4411745190145273
solved,0.120982425,25,-0.42843237277500984
solved,0.12255967599999999,25,-0.42797033378559723
solved,0.117106763,25,-0.42807319679240435
solved,0.117863942,25,-0.38142402321780927
solved,0.234854463,50,-0.3675638219656344
solved,0.23069875199999998,50,-0.3823997522985016
solved,0.120819359,25,-0.43936223816275083
solved,0.121326692,25,-0.46207853636921936
solved,0.119787113,25,-0.470374417155136
solved,0.121026299,25,-0.44448028526192174
solved,0.122331071,25,-0.45750103117090524
solved,0.125282426,25,-0.40908209643830173
solved,0.123739212,25,-0.4263446085006813
solved,0.12338106800000001,25,-0.43250107488091266
solved,0.122988022,25,-0.3964204073242801
solved,0.123393341,25,-0.3935944317752642
solved,0.125233441,25,-0.37495591588720656
solved,0.122591489,25,-0.41170638431605866
solved,0.125521281,25,-0.40944720790477535
solved,0.12415636299999999,25,-0.4085286704316504
solved,0.12492876,25,-0.3941025383729854
solved,0.246399546,50,-0.3610766636552845
solved,0.12372382,25,-0.38672042674198126
solved,0.125476814,25,-0.39709153777063355
solved,0.123102955,25,-0.4089974499128731
solved,0.11752797200000001,25,-0.4371511069555255
solved,0.116596065,25,-0.3732690358315874
solved,0.117172023,25,-0.4215763821343608
solved,0.117207865,25,-0.3913202166179097
solved,0.117809943,25,-0.4183908616750813
solved,0.12376493499999999,25,-0.3936751676456185
solved,0.121534399,25,-0.3974773614832965
solved,0.121559571,25,-0.3994023530911472
solved,0.123527444,25,-0.39003406910534877
solved,0.11851297100000001,25,-0.4006065951732102
solved,0.120632246,25,-0.39807384977357096
solved,0.115180194,25,-0.3794786519976701
solved,0.120486795,25,-0.37903422622002264
solved,0.126481345,25,-0.407268693157438
solved,0.11851363,25,-0.41936956966491856
solved,0.12257554200000001,25,-0.4480489650939794
solved,0.123082641,25,-0.43967961617512624
solved,0.12340193899999999,25,-0.4007524313029572
solved,0.12263523,25,-0.4562192397677839
solved,0.125467277,25,-0.40350482389684567
solved,0.123302655,25,-0.3609160989873159
solved,0.121772658,25,-0.3913178293913927
solved,0.12732448999999998,25,-0.3831113436964566
solved,0.120828765,25,-0.41646892080085857
solved,0.119951749,25,-0.43875739925276735
solved,0.113912453,25,-0.40507085832735995
solved,0.117773089,25,-0.40042913586029216
solved,0.11605619,25,-0.40177773458080157
solved,0.111890398,25,-0.38234193263840277
solved,0.116941407,25,-0.3982256007118349
solved,0.124476378,25,-0.3880280601311115
solved,0.11335013,25,-0.4266812409173517
solved,0.492515583,25,-0.4422886895804769
solved,0.10875544,25,-0.41328719976634853
solved,0.112926702,25,-0.42917813168318053
solved,0.111946332,25,-0.4329821214588628
solved,0.113076523,25,-0.4175734906167795
solved,0.116508097,25,-0.43312672616650943
solved,0.11645201799999999,25,-0.40212490073389123
solved,0.12446908999999999,25,-0.4129440374298182
solved,0.12616411,25,-0.3968203574834707
solved,0.126925074,25,-0.4104047779733454
solved,0.116257388,25,-0.4395950655521831
solved,0.118860586,25,-0.4495801899686369
solved,0.117670366,25,-0.42308853443393313
solved,0.11949837,25,-0.4421707068363375
solved,0.123110007,25,-0.43728758439428467
solved,0.11885523299999999,25,-0.446020113437188
solved,0.113474354,25,-0.390110029954934
solved,0.126192288,25,-0.3822778203760485
solved,0.125161434,25,-0.42097736494895827
solved,0.129383392,25,-0.3881459951558407
solved,0.120484514,25,-0.40956226312638766
solved,0.11637144499999999,25,-0.3912676487691151
solved,0.117989802,25,-0.37343148011894645
solved,0.121588724,25,-0.4162932156423221
solved,0.120436791,25,-0.39262238807068045
solved,0.116386483,25,-0.37397574378467396
solved,0.112287587,25,-0.3799645540569374
solved,0.10749206400000001,25,-0.38506072862247936
solved,0.23655294899999998,50,-0.3851489213305728
solved,0.122520852,25,-0.42053176536044246
solved,0.12620284,25,-0.3939273204988271
solved,0.128401322,25,-0.3876178137757469
solved,0.129219475,25,-0.3927877257018757
solved,0.130188567,25,-0.42461196194124745
solved,0.131307671,25,-0.40101573314539324
solved,0.15053806,25,-0.4014841268801257
solved,0.137921565,25,-0.4541743952015549
solved,0.121337256,25,-0.4603492972834944
solved,0.123014866,25,-0.40328424899070453
solved,0.11595125699999999,25,-0.3937329338744333
solved,0.11252712200000001,25,-0.4027124000700493
solved,0.110518507,25,-0.4004191899315711
solved,0.1097799,25,-0.41992241530154306
solved,0.11091061,25,-0.4257818100828004
solved,0.108978361,25,-0.44134103615741027
solved,0.11053631500000001,25,-0.44019660856677545
solved,0.108823158,25,-0.4424907752573475
solved,0.111282199,25,-0.40734480351692914
solved,0.112941446,25,-0.39906531326626504
solved,0.11141969,25,-0.4041650387853808
solved,0.121580448,25,-0.43076177293031154
solved,0.12183571,25,-0.4264380723225861
solved,0.11695136499999999,25,-0.4090965767960535
solved,0.11999832,25,-0.40420652457621276
solved,0.125130554,25,-0.43146432444731236
solved,0.126725569,25,-0.4555324955242144
solved,0.1302749,25,-0.39346992371058886
solved,0.134622141,25,-0.409982674252228
solved,0.139404472,25,-0.4273752024647228
solved,0.144485862,25,-0.4242231097171799
solved,0.647664929,25,-0.41478895233888746
solved,0.135152916,25,-0.39601760851208334
solved,0.151048092,25,-0.4154869399089355
solved,0.143394934,25,-0.40365572177969794
solved,0.144341045,25,-0.4462046185877061
solved,0.156421761,25,-0.4657520655987644
solved,0.13940280600000002,25,-0.43691181042422744
solved,0.282362506,50,-0.3933603129918351
solved,0.128194438,25,-0.3945314090013039
solved,0.131271629,25,-0.373153397548386
solved,0.27179656599999996,50,-0.34674293087948455
solved,0.133256146,25,-0.38065213696005284
solved,0.14559751899999998,25,-0.4045384847300776
solved,0.14125802899999998,25,-0.4061389741389164
solved,0.138058347,25,-0.4118221786630736
solved,0.15294718200000001,25,-0.4234933966439868
solved,0.13400426699999998,25,-0.4417801865997305
solved,0.131373163,25,-0.4499108659608777
solved,0.13152040599999998,25,-0.4113930957071095
solved,0.12621292399999998,25,-0.41191275681084744
solved,0.12924358200000002,25,-0.4235702754206614
solved,0.136271967,25,-0.4332535431802919
solved,0.12909317599999998,25,-0.4152951563416397
solved,0.122350765,25,-0.43028155647611915
solved,0.12140793,25,-0.42049093035838975
solved,0.12747724700000002,25,-0.44056035360188356
solved,0.126162521,25,-0.4276768900769352
solved,0.120738151,25,-0.4280902297862871
solved,0.135798638,25,-0.39042656832536926
solved,0.133796406,25,-0.4111901834331289
solved,0.136660732,25,-0.39718629044891507
solved,0.13655151499999998,25,-0.3739573398375704
solved,0.139721001,25,-0.3574880006146314
solved,0.1505418,25,-0.3717227248905552
solved,0.14270722700000002,25,-0.39467077668444184
solved,0.13084515100000002,25,-0.4335974713313887
solved,0.13146180500000001,25,-0.41577760731628494
solved,0.133100369,25,-0.4226419363533864
solved,0.128668029,25,-0.43566742819850884
solved,0.132839393,25,-0.46361974494067004
solved,0.12531661100000002,25,-0.41564487363608366
solved,0.12620005,25,-0.36377862096195585
solved,0.13019202100000002,25,-0.3700718803304579
solved,0.133850999,25,-0.33232315943287627
solved,0.132654182,25,-0.3775120616918309
solved,0.12866301300000002,25,-0.3897448043882483
solved,0.26203307,50,-0.38036108499324806
solved,0.133925861,25,-0.4235214732965291
solved,0.12539809500000001,25,-0.3847848273574669
solved,0.265579485,50,-0.38948377611691476
solved,0.136713616,25,-0.4226581258914496
solved,0.132794322,25,-0.418188104249425
solved,0.130973913,25,-0.4551940088186802
solved,0.132993207,25,-0.42295293371646403
solved,0.13694989300000002,25,-0.40966363630773944
solved,0.133303065,25,-0.3859984160731032
solved,0.131781283,25,-0.44398270564811304
solved,0.13590632600000002,25,-0.44289773728225196
solved,0.130226611,25,-0.4281108685455257
solved,0.132192025,25,-0.417641935762257
solved,0.598592947,25,-0.42698414730355666
solved,0.134335674,25,-0.4209005754150261
solved,0.182737629,25,-0.4006679062313806
solved,0.175996851,25,-0.3960557572783071
solved,0.141749175,25,-0.39069721320410006
solved,0.155593346,25,-0.40021732709257285
solved,0.152437502,25,-0.42134479676862674
solved,0.140178533,25,-0.381013918665033
solved,0.28696925700000003,50,-0.3734705630370183
solved,0.146058821,25,-0.39281255034713924
solved,0.145511636,25,-0.4044500722064882
solved,0.14046029599999998,25,-0.41740979706165793
solved,0.145288207,25,-0.4365795375766116
solved,0.138204373,25,-0.4309968571494244
solved,0.146181719,25,-0.4281177114975681
solved,0.140914152,25,-0.4346268517983026
solved,0.138644328,25,-0.43765740484353044
solved,0.136885006,25,-0.4118853217849142
solved,0.14058793700000002,25,-0.3897558551275424
solved,0.13913788100000002,25,-0.392114004200066
solved,0.137776669,25,-0.3874488437435146
solved,0.138283472,25,-0.3630376182101831
solved,0.140176611,25,-0.39872557708319223
solved,0.138713734,25,-0.411200786792268
solved,0.137592489,25,-0.3835160066183527
solved,0.135810968,25,-0.367815761717936
solved,0.272428591,50,-0.405834258598203
solved,0.139384771,25,-0.4197163825662509
solved,0.138843299,25,-0.39455194494644197
solved,0.13503517799999998,25,-0.3669651647777069
solved,0.138001551,25,-0.38017314978201944
solved,0.13596407000000002,25,-0.43204438776054316
solved,0.133895669,25,-0.4274806507588759
solved,0.136217765,25,-0.38757255425567205
solved,0.133519666,25,-0.39022865722309874
solved,0.274346943,50,-0.3630436561736181
solved,0.141159848,25,-0.3772897301986192
solved,0.145569416,25,-0.39571213286344975
solved,0.14120559000000002,25,-0.400070795950787
solved,0.13695749799999998,25,-0.4064200496125242
solved,0.137030531,25,-0.4252231552781266
solved,0.131128348,25,-0.4249627230571431
solved,0.130953437,25,-0.41294499144796915
solved,0.13487795900000002,25,-0.42614858623177987
solved,0.13885298,25,-0.428010063171133
solved,0.262430705,50,-0.3866471736837518
solved,0.132390491,25,-0.34879381641445273
solved,0.12928457,25,-0.39209135557294894
solved,0.133138058,25,-0.43585208804921766
solved,0.26683563299999996,50,-0.4226692321518236
solved,0.134916792,25,-0.4323522008463324
solved,0.132706492,25,-0.4371316261385538
solved,0.12488084599999999,25,-0.43100122875677166
solved,0.121293479,25,-0.46701245285227927
solved,0.125311073,25,-0.4358003435145009
solved,0.123656059,25,-0.43118731350761486
solved,0.127773381,25,-0.4040510190972754
solved,0.12715492,25,-0.428102575191903
solved,0.12852857199999998,25,-0.4082603095986057
solved,0.12790442200000002,25,-0.4213688756153201
solved,0.6418609100000001,25,-0.41130877220014145
solved,0.139754887,25,-0.4060960924517558
solved,0.13652822399999998,25,-0.3834091767736135
solved,0.13431119,25,-0.4198132613979715
solved,0.131414917,25,-0.39238031581528554
solved,0.13046041,25,-0.4131866439528032
solved,0.133465831,25,-0.4039855185668731
solved,0.13580985,25,-0.39234353768367314
solved,0.133158093,25,-0.37638574456029217
solved,0.133798136,25,-0.3906746027119187
solved,0.12806467400000002,25,-0.4170110010882324
solved,0.125342661,25,-0.4160549529027444
solved,0.12912657300000002,25,-0.45190446424160224
solved,0.126026842,25,-0.43772320403170273
solved,0.25568334800000003,50,-0.4023869130311689
solved,0.127549265,25,-0.3979182242020886
solved,0.128402401,25,-0.4041470863826104
solved,0.12725689199999998,25,-0.4402928831319647
solved,0.125331969,25,-0.4274044081119417
solved,0.125589734,25,-0.44541661661984183
solved,0.128662577,25,-0.4248209279841377
solved,0.130351939,25,-0.41969759841505616
solved,0.1301561,25,-0.3742548630255904
solved,0.129921956,25,-0.4061519186500522
solved,0.131191266,25,-0.4296079238034627
solved,0.130889151,25,-0.394594823276721
solved,0.13307210300000002,25,-0.42786417557272494
solved,0.132843103,25,-0.3970309033906198
solved,0.128797886,25,-0.4054876271883462
solved,0.13130123,25,-0.43440182767581176
solved,0.128739348,25,-0.40289330444578886
solved,0.133380257,25,-0.4368299779220723
solved,0.260184932,50,-0.38380874476976495
solved,0.13380542199999998,25,-0.385328563366871
solved,0.136725183,25,-0.41112055282874055
solved,0.133970638,25,-0.42325371630309105
solved,0.135447691,25,-0.37638457623386506
solved,0.137434819,25,-0.3702872969408638
solved,0.13883779899999998,25,-0.37848079890390973
solved,0.134081226,25,-0.3939003395658577
solved,0.12717073299999998,25,-0.4079799077052384
solved,0.127633259,25,-0.4422278611177313
solved,0.129839943,25,-0.4344979200925837
solved,0.129907165,25,-0.42398392040800337
solved,0.127887796,25,-0.41492756395256825
solved,0.127519934,25,-0.38734708555629827
solved,0.129569837,25,-0.3779701957658965
solved,0.12803869599999998,25,-0.39693948942841506
solved,0.12752777,25,-0.404906520195718
solved,0.127969025,25,-0.4514872627954187
solved,0.127950854,25,-0.43052752533335403
solved,0.13101912999999998,25,-0.40523375900861225
solved,0.12977712600000002,25,-0.40800504763103373
solved,0.133490828,25,-0.4103507430235932
solved,0.13248786099999998,25,-0.41027028257513265
solved,0.130347107,25,-0.36335961513639164
solved,0.12965165299999998,25,-0.4083097881531079
solved,0.126239134,25,-0.3955599811581525
solved,0.127490261,25,-0.4241401477901002
solved,0.125246638,25,-0.4427637914248809
solved,0.862019633,25,-0.4149739092028258
solved,0.120668165,25,-0.41478019883884176
solved,0.121748572,25,-0.4375076750694492
solved,0.11708033999999999,25,-0.4342705972480765
solved,0.12199940000000001,25,-0.43391944694200213
solved,0.11449166300000001,25,-0.4080865019365288
solved,0.11852171600000001,25,-0.4114128587867225
solved,0.248512677,50,-0.3868386622439838
solved,0.127683303,25,-0.43088414018604704
solved,0.119062143,25,-0.43829232717004774
solved,0.119622748,25,-0.44004359422002226
solved,0.119430511,25,-0.4138133605705842
solved,0.122243321,25,-0.40190609951344225
solved,0.121127331,25,-0.37236062210498116
solved,0.11886818,25,-0.38364058926643435
solved,0.115623265,25,-0.3938645259340373
solved,0.11904793300000001,25,-0.4124966472364965
solved,0.115004675,25,-0.42387577848639
solved,0.123293552,25,-0.40878277780806344
solved,0.12528498400000002,25,-0.397770952521532
solved,0.121537701,25,-0.412094643205059
solved,0.11695775800000001,25,-0.4237280263138271
solved,0.11662713499999999,25,-0.4288813339647304
solved,0.112831807,25,-0.4227107906510542
solved,0.118387728,25,-0.44365713088960707
solved,0.117051736,25,-0.45780342280331315
solved,0.117795721,25,-0.43932308829018596
solved,0.117755326,25,-0.43459619404971755
solved,0.11873809099999999,25,-0.40158716462564625
solved,0.119526563,25,-0.41321773638634474
solved,0.122985616,25,-0.404739994628382
solved,0.123749424,25,-0.42990644222414176
solved,0.118133975,25,-0.45540007625841766
solved,0.11853322100000001,25,-0.4095071736901318
solved,0.118804406,25,-0.40147297632924367
solved,0.23968245400000002,50,-0.40426811084535297
solved,0.122097103,25,-0.4114558561978693
solved,0.12721046300000002,25,-0.3789228676027841
solved,0.124527076,25,-0.4043262868532871
solved,0.13371543700000002,25,-0.40623581513807366
solved,0.126602304,25,-0.4139218871778486
solved,0.126467934,25,-0.39943112498351374
solved,0.1243789,25,-0.3767503162997491
solved,0.131574583,25,-0.4468607913293762
solved,0.132890134,25,-0.43666534652678496
solved,0.131495902,25,-0.44507298081534363
solved,0.12766844,25,-0.44490957522218716
solved,0.12880807600000002,25,-0.440003291225238
solved,0.12952582499999998,25,-0.4473070227711964
solved,0.12981246200000002,25,-0.4487871856151684
solved,0.126316335,25,-0.4199997116436157
solved,0.123442916,25,-0.4050561617463177
solved,0.11957528899999999,25,-0.4266257760479162
solved,0.12375173199999999,25,-0.4331449291125245
solved,0.120155642,25,-0.3795541581970893
solved,0.121051385,25,-0.4015668548605841
solved,0.12209787000000001,25,-0.41830207090936
solved,0.122393819,25,-0.3840276520015381
solved,0.12616099600000003,25,-0.39417312406819066
solved,0.251989713,50,-0.37935263319315576
solved,0.5420185869999999,25,-0.4422424911856145
solved,0.24000546,50,-0.3901531442270218
solved,0.12367610899999999,25,-0.42002021892777197
solved,0.122074129,25,-0.3692393294272244
solved,0.121681254,25,-0.3836309460829267
solved,0.12125332600000001,25,-0.38809434250892183
solved,0.12137279399999999,25,-0.4003653067300913
solved,0.12489551800000001,25,-0.4286404674076064
solved,0.124532109,25,-0.4003245691500318
solved,0.12270167400000001,25,-0.3806411941076805
solved,0.12162281400000001,25,-0.36428010359019275
solved,0.118547013,25,-0.3614629896580273
solved,0.115128002,25,-0.3858218959551415
solved,0.11714578,25,-0.40974806311657685
solved,0.123849157,25,-0.41903293151377086
solved,0.131158785,25,-0.4326586804036696
solved,0.12536937399999998,25,-0.389545497263879
solved,0.127899045,25,-0.3957037104550502
solved,0.137998472,25,-0.4419152853082233
solved,0.12825034500000002,25,-0.4223018997589048
solved,0.12526078400000001,25,-0.43235018691457333
solved,0.150732541,25,-0.3830409509703767
solved,0.13999157099999998,25,-0.4351995870559724
solved,0.143168613,25,-0.4136115009513296
solved,0.13886937400000002,25,-0.4487053375621659
solved,0.14047302,25,-0.4247201606570517
solved,0.137868608,25,-0.4183349699723118
solved,0.137682408,25,-0.42846091592262103
solved,0.13415197,25,-0.41355854467062136
solved,0.135862323,25,-0.4157508359948594
solved,0.135605464,25,-0.4105016326409602
solved,0.135403577,25,-0.39894865708955873
solved,0.132119085,25,-0.3938097569281674
solved,0.132297411,25,-0.4098079365558153
solved,0.13068811500000002,25,-0.42302530258432436
solved,0.127065563,25,-0.4348188247222701
solved,0.13098158999999998,25,-0.4299755417535298
solved,0.133623379,25,-0.44453092634003855
solved,0.133884024,25,-0.4058948462167211
solved,0.13399946899999998,25,-0.40658207543033636
solved,0.133396371,25,-0.4014670308666909
solved,0.12652834999999998,25,-0.3720478196348149
solved,0.12639470300000002,25,-0.35693683380057994
solved,0.131779214,25,-0.3704386410879622
solved,0.27905564099999997,50,-0.34570886348890084
solved,0.131370748,25,-0.38222004436057333
solved,0.132260788,25,-0.40173829061844335
solved,0.148685091,25,-0.4139721719799174
solved,0.137987074,25,-0.4283556037326326
solved,0.138681542,25,-0.3908618905012158
solved,0.13457528000000002,25,-0.36615028108075226
solved,0.13207242800000002,25,-0.4059001426454371
solved,0.13322895199999998,25,-0.44218362527268407
solved,0.133023931,25,-0.4154577448429173
solved,0.130309539,25,-0.37577463831107505
solved,0.13264347999999998,25,-0.37050227376079004
solved,0.132992756,25,-0.39051785778347203
solved,0.134669816,25,-0.4029643868547964
solved,0.131713097,25,-0.4557656474604763
solved,0.133019514,25,-0.43399232294471923
solved,0.7109786109999999,25,-0.42669177601025216
solved,0.12523124900000002,25,-0.44572181815427636
solved,0.124663892,25,-0.40791354329306956
solved,0.127322424,25,-0.3904420238003374
solved,0.12684204200000002,25,-0.4242879368111297
solved,0.138728088,25,-0.45484982273650865
solved,0.126249327,25,-0.41914867737939954
solved,0.122145855,25,-0.37905017148724457
solved,0.118132105,25,-0.3975611540490649
solved,0.119074269,25,-0.4042898256477932
solved,0.12734129800000002,25,-0.41235638769766564
solved,0.127181395,25,-0.41118214537638637
solved,0.121559413,25,-0.4159125070259683
solved,0.126417893,25,-0.4212937817478402
solved,0.127350131,25,-0.37783250853770867
solved,0.12860264600000001,25,-0.4092158918184216
solved,0.117468714,25,-0.40110607852953867
solved,0.12200855000000001,25,-0.38507971016768183
solved,0.112680447,25,-0.42727974951891085
solved,0.11309832800000001,25,-0.4160162869135958
solved,0.117876732,25,-0.3932211425230496
solved,0.116136787,25,-0.4221102384281951
solved,0.113664514,25,-0.40874556221222735
solved,0.117807523,25,-0.3702652820836382
solved,0.114784937,25,-0.3821215901776626
solved,0.11869120899999999,25,-0.39133781406872825
solved,0.11587027,25,-0.38688875033309955
solved,0.109282077,25,-0.39734479325938943
solved,0.113229755,25,-0.41537055733268935
solved,0.112878662,25,-0.4424818357247186
solved,0.110432372,25,-0.4460512262506969
solved,0.110704165,25,-0.4236195418623504
solved,0.11158855000000001,25,-0.47348875630831416
solved,0.11064320100000001,25,-0.4528970508985571
solved,0.112113604,25,-0.41759024712986553
solved,0.114387604,25,-0.46255567502617956
solved,0.11761588499999999,25,-0.39879102088063867
solved,0.11933382499999999,25,-0.3985291605272002
solved,0.11265973800000001,25,-0.4208892346159938
solved,0.115577778,25,-0.40008513643706634
solved,0.120736498,25,-0.44911097072517353
solved,0.18916023899999998,25,-0.43396731553959883
solved,0.131930083,25,-0.4282462390362526
solved,0.113569236,25,-0.41557482185654254
solved,0.112593187,25,-0.4080578643326623
solved,0.113397902,25,-0.40465344675228315
solved,0.112129835,25,-0.400894280460812
solved,0.11424925200000001,25,-0.4297464984085972
solved,0.111219194,25,-0.42925389612688025
solved,0.111221118,25,-0.4367119291303912
solved,0.109173671,25,-0.39195239401708526
solved,0.111572148,25,-0.4166319489487257
solved,0.111666296,25,-0.43725043926432594
solved,0.113019211,25,-0.4486210496678071
solved,0.109547904,25,-0.427973243221879
solved,0.105845966,25,-0.43837674205079846
solved,0.109170647,25,-0.44182522151063225
solved,0.108368569,25,-0.4395565131064594
solved,0.10752523800000001,25,-0.38041114335391324
solved,0.106934557,25,-0.4037301020568463
solved,0.5855018439999999,25,-0.4265565130689096
solved,0.109344547,25,-0.4424135005015204
solved,0.107241693,25,-0.44209759950792393
solved,0.10826074399999999,25,-0.43567322165324257
solved,0.10895481800000001,25,-0.42274738712506144
solved,0.109743809,25,-0.43719003521415534
solved,0.107620987,25,-0.4023603126046791
solved,0.116192182,25,-0.40017752277240576
solved,0.10714221700000001,25,-0.38263972682354597
solved,0.107642639,25,-0.4159364088068919
solved,0.11102162,25,-0.40210866338082774
solved,0.109471817,25,-0.46282743575907753
solved,0.110463877,25,-0.4496014003713087
solved,0.10824386800000001,25,-0.44288414114156205
solved,0.10865826199999999,25,-0.42158808523208785
solved,0.109650166,25,-0.44857389688928456
solved,0.108132946,25,-0.420788793778764
solved,0.107887359,25,-0.4203042895845385
solved,0.107982352,25,-0.4268216370319527
solved,0.109600648,25,-0.39994988143212523
solved,0.21391997799999998,50,-0.35330158817843504
solved,0.106581258,25,-0.38511725466497165
solved,0.107846782,25,-0.3818545022686634
solved,0.109023305,25,-0.3894225767925621
solved,0.112937996,25,-0.4395266878475391
solved,0.12216822,25,-0.39826647217977035
solved,0.111273659,25,-0.39298073218777685
solved,0.114535866,25,-0.3933776367291582
solved,0.114186912,25,-0.3858059529663856
solved,0.12025119100000001,25,-0.4104852274161143
solved,0.110361454,25,-0.3946864363277415
solved,0.111280686,25,-0.4297829386023063
solved,0.114567297,25,-0.41878447760100873
solved,0.124942033,25,-0.4067272833572624
solved,0.127939155,25,-0.40785976088905257
solved,0.126268879,25,-0.4104221669528242
solved,0.257131868,50,-0.40463526423180485
solved,0.120624888,25,-0.3978696815540969
solved,0.132008884,25,-0.42194568461339965
solved,0.13077398599999998,25,-0.41813112208025865
solved,0.12218011699999999,25,-0.44599898939951504
solved,0.12664883899999999,25,-0.4167732667959601
solved,0.127269188,25,-0.3772556469301723
solved,0.128668313,25,-0.3838369754506492
solved,0.129415802,25,-0.39299314646484595
solved,0.253318315,50,-0.4026902228205578
solved,0.127107033,25,-0.41378697217972826
solved,0.253488586,50,-0.3911788062441131
solved,0.12625918,25,-0.41061392266050406
solved,0.130497604,25,-0.39202805115244127
solved,0.131984248,25,-0.37589095684501356
solved,0.132794287,25,-0.4226575415171584
solved,0.1302333,25,-0.4012340766608282
solved,0.125982682,25,-0.3843881753474463
solved,0.125456133,25,-0.42513455217696744
solved,0.125003944,25,-0.42764086484633984
solved,0.128786087,25,-0.4176823593494744
solved,0.1227906,25,-0.4129023484506606
solved,0.238673726,50,-0.38613535264419185
solved,0.122481855,25,-0.4399405360501952
solved,0.628349168,25,-0.4226311193604464
solved,0.11431393,25,-0.36603997611892447
solved,0.240867804,50,-0.36760963486648013
solved,0.123176961,25,-0.3562603119761778
solved,0.124274399,25,-0.3383646096734038
solved,0.12467990699999999,25,-0.3847026236867317
solved,0.24517634900000002,50,-0.3795698952191597
solved,0.121183382,25,-0.4185797187886209
solved,0.12298627999999999,25,-0.4006882529604624
solved,0.11918005400000001,25,-0.430740150978129
solved,0.12093358300000001,25,-0.4260547927739768
solved,0.120157469,25,-0.41172361587780065
solved,0.124642796,25,-0.44647939689172367
solved,0.125597288,25,-0.40084260076333866
solved,0.12507772,25,-0.3978037350873189
solved,0.12717483699999999,25,-0.3964309847264847
solved,0.125192266,25,-0.3821292794628211
solved,0.123133252,25,-0.39189933087253687
solved,0.125115798,25,-0.37336563960584934
solved,0.123487544,25,-0.3882917999559235
solved,0.125507677,25,-0.38231892242743226
solved,0.123303404,25,-0.3972963168386058
solved,0.121892717,25,-0.37903209311734115
solved,0.12148109400000001,25,-0.373560176851355
solved,0.120636742,25,-0.36670247953027835
solved,0.122970071,25,-0.3501428608652877
solved,0.121453823,25,-0.35213069860227936
solved,0.12339325500000001,25,-0.3748784004147674
solved,0.12242145,25,-0.4129478005674468
solved,0.123471189,25,-0.4117028797117579
solved,0.122773169,25,-0.3792062316202428
solved,0.125025624,25,-0.4419261667935353
solved,0.12209887300000001,25,-0.42540272011695257
solved,0.125120334,25,-0.43320980376725027
solved,0.12412273400000001,25,-0.40472959777697015
solved,0.12342267,25,-0.42869784299375086
solved,0.124308789,25,-0.4111867238345851
solved,0.123538714,25,-0.4057514269580677
solved,0.12263115599999999,25,-0.4240197150109811
solved,0.121635086,25,-0.4381232763034668
solved,0.122637218,25,-0.4243701388326987
solved,0.125806796,25,-0.40602380243326824
solved,0.122784827,25,-0.4116267063371962
solved,0.122941229,25,-0.39833285954003145
solved,0.122908352,25,-0.3789396485787648
solved,0.121262407,25,-0.3739351615998244
solved,0.121065589,25,-0.4022911952279034
solved,0.121879114,25,-0.3938173230274567
solved,0.120805938,25,-0.42142693944421356
solved,0.121088097,25,-0.417510092279177
solved,0.1169255,25,-0.41215298440422915
solved,0.11846783100000001,25,-0.4243941253395118
solved,0.12361628300000001,25,-0.37843783805124787
solved,0.12361868999999999,25,-0.42441427868550874
solved,0.12506329600000002,25,-0.44669360181983486
solved,0.12199077000000001,25,-0.4321792978324701
solved,0.12223962399999999,25,-0.3829148707726838
solved,0.120614085,25,-0.3546708003248102
solved,0.123139921,25,-0.38894159731246475
solved,0.118196506,25,-0.40060058619775263
solved,0.57108,25,-0.3751568280105381
solved,0.130789643,25,-0.40383893560206074
solved,0.116768131,25,-0.39398113485830666
solved,0.11757024599999999,25,-0.45883613074523166
solved,0.247778367,50,-0.405940432982512
solved,0.12288338800000001,25,-0.415246282144616
solved,0.117581903,25,-0.40587941186502563
solved,0.116809221,25,-0.4090616308495987
solved,0.12032404399999999,25,-0.3864206521847867
solved,0.11902526199999999,25,-0.40886331621977606
solved,0.119397319,25,-0.45849148738466156
solved,0.126808253,25,-0.43734900374395996
solved,0.254154717,50,-0.4028160556606282
solved,0.117510496,25,-0.423644222025392
solved,0.1107486,25,-0.42214774198864313
solved,0.11286639799999999,25,-0.4374323071292754
solved,0.11312639199999999,25,-0.4245937131772992
solved,0.114409766,25,-0.4206859070504727
solved,0.115422534,25,-0.42771090173595183
solved,0.11767240500000001,25,-0.4354531531706572
solved,0.121754113,25,-0.4048643831049294
solved,0.124325726,25,-0.36280311977537066
solved,0.11990989099999999,25,-0.424911636726254
solved,0.116907072,25,-0.39051608970425344
solved,0.11944620800000001,25,-0.3727679568504326
solved,0.122747075,25,-0.39013309697084225
solved,0.121272003,25,-0.40180545647438204
solved,0.117534021,25,-0.41710086396388446
solved,0.11467638399999999,25,-0.4117301063325848
solved,0.115546005,25,-0.44400301477940424
solved,0.12805807,25,-0.4314557114891858
solved,0.123481912,25,-0.4515484486177806
solved,0.123193547,25,-0.45180518383001733
solved,0.126669131,25,-0.3979209725592467
solved,0.12468758,25,-0.37387191447233903
solved,0.123228457,25,-0.39505345588474006
solved,0.126180261,25,-0.41973071076970925
solved,0.128258395,25,-0.4425741570903573
solved,0.12687118600000002,25,-0.44524702896445606
solved,0.12709644099999998,25,-0.3992185432942084
solved,0.12966372199999998,25,-0.43466573230246686
solved,0.128960222,25,-0.47220855471580137
solved,0.11764872400000001,25,-0.4774051890652572
solved,0.12388917099999999,25,-0.45687737053752303
solved,0.117650059,25,-0.44785265511619715
solved,0.125518411,25,-0.4292709557841917
solved,0.13274214,25,-0.4606665121118354
solved,0.131119571,25,-0.44482446875009296
solved,0.12772919,25,-0.4742310952213068
solved,0.131549937,25,-0.4542796904276646
solved,0.242370418,50,-0.3850943926048372
solved,0.11607050000000001,25,-0.400227727359154
solved,0.122716493,25,-0.411762248591124
solved,0.11663147700000001,25,-0.42633090345408564
solved,0.115150911,25,-0.3873956263617284
solved,0.11488686099999999,25,-0.4101601858985383
solved,0.234832352,50,-0.3913996314280118
solved,0.119397121,25,-0.42514976082585276
solved,0.11620873200000001,25,-0.38969796738147044
solved,0.12042101499999999,25,-0.3864229799578479
solved,0.511162269,25,-0.4126384483073668
solved,0.13768285500000002,25,-0.386695821125749
solved,0.134395595,25,-0.40836368147775354
solved,0.136378525,25,-0.40582431463484514
solved,0.148097012,25,-0.4306874431701248
solved,0.145753577,25,-0.4426912179095899
solved,0.14944095500000001,25,-0.4262727135707221
solved,0.155955577,25,-0.42089343720356986
solved,0.142696546,25,-0.40447245518763786
solved,0.140303169,25,-0.41423433914467656
solved,0.13315080299999998,25,-0.4105814708356299
solved,0.13649855300000002,25,-0.39664482162367043
solved,0.13601645599999998,25,-0.4120494488172131
solved,0.134335181,25,-0.437654579045227
solved,0.13613267,25,-0.4406842437264167
solved,0.135982192,25,-0.39903317421758144
solved,0.13657175800000002,25,-0.38744146282327163
solved,0.13776117400000001,25,-0.34819853148722757
solved,0.13628381099999998,25,-0.3950691353396604
solved,0.138573365,25,-0.4174541140202813
solved,0.140373259,25,-0.4418241208301069
solved,0.13597546200000002,25,-0.4176149615192053
solved,0.131970708,25,-0.4125192601734602
solved,0.133074958,25,-0.39279357285890404
solved,0.132363891,25,-0.3734277891523786
solved,0.13208705499999998,25,-0.4024487124985359
solved,0.12610797899999998,25,-0.41613044141606825
solved,0.135251446,25,-0.4192826167681968
solved,0.135744328,25,-0.45252944299052816
solved,0.134531867,25,-0.3943772238038579
solved,0.132482411,25,-0.40101972865933844
solved,0.132668782,25,-0.40815122996216524
solved,0.13038569900000002,25,-0.40524126699298135
solved,0.13106327299999998,25,-0.42888551580653256
solved,0.134439259,25,-0.4373250906783372
solved,0.132459378,25,-0.4325675125947596
solved,0.13516166699999999,25,-0.4211105776358939
solved,0.132597066,25,-0.4537232567266729
solved,0.13143586599999998,25,-0.4090744671087466
solved,0.132500477,25,-0.4199040508480137
solved,0.129200223,25,-0.4248256672158457
solved,0.129300464,25,-0.4320776577386059
solved,0.128800888,25,-0.4132594934326065
solved,0.13121651,25,-0.39602082041240017
solved,0.129735724,25,-0.3894109175170821
solved,0.127967427,25,-0.40499671858724623
solved,0.130924743,25,-0.4152959376031925
solved,0.130033105,25,-0.4016802223081807
solved,0.127550791,25,-0.40062079497071595
solved,0.128527493,25,-0.40648969051906386
solved,0.130048368,25,-0.4114292906254809
solved,0.128628107,25,-0.43526342794259715
solved,0.127590806,25,-0.41974042377574505
solved,0.12701515300000002,25,-0.40085059700339826
solved,0.12716738,25,-0.42180382124150734
solved,0.129417743,25,-0.4231584549952353
solved,0.12782089,25,-0.42726330877203444
solved,0.127076009,25,-0.3956418361478562
solved,0.12839479099999998,25,-0.42658530654889404


==> data/results/parametric_problems/statistics.csv <==
,problem,dimension,OSQP_ws_mean_time,OSQP_ws_median_time,OSQP_ws_mean_iter,OSQP_ws_median_iter,OSQP_nows_mean_time,OSQP_nows_median_time,OSQP_nows_mean_iter,OSQP_nows_median_iter,time_speedup_mean,time_speedup_median,iter_reduction_mean,iter_reduction_median
0,Lasso,50,0.011626220609999998,0.009811594,25.75,25.0,0.22500497389,0.22101784200000002,210.25,200.0,19.35323450653153,22.526191157114738,8.16504854368932,8.0
1,Lasso,100,0.04011979855,0.03824527,25.75,25.0,0.42349856996,0.4277865835,224.0,225.0,10.555849861314918,11.185346148687145,8.699029126213592,9.0
2,Lasso,150,0.08597965517000002,0.081400697,25.75,25.0,1.02197516542,1.0998814344999999,235.5,275.0,11.886244058543133,13.511941236817664,9.145631067961165,11.0
3,Lasso,200,0.14935050164999997,0.140244054,26.0,25.0,2.08881798686,2.1762049185,281.75,300.0,13.986012526125322,15.517270475509784,10.836538461538462,12.0
4,MPC,20,0.0017661863900000003,0.001329298,32.75,25.0,0.0071022403300000005,0.0074996995,89.5,100.0,4.021229225982202,5.641849683065798,2.732824427480916,4.0
5,MPC,40,0.00507617565,0.0045008245,27.25,25.0,0.013662178799999997,0.012491060499999998,29.0,25.0,2.6914314519435507,2.7752827287533646,1.0642201834862386,1.0
6,MPC,60,0.01295097151,0.009368037,33.0,25.0,0.03461645991,0.0304179585,33.75,25.0,2.6728851872827573,3.246993847270245,1.0227272727272727,1.0
7,MPC,80,0.021680080979999995,0.016191612,31.75,25.0,0.0667613624,0.06008841299999999,32.0,25.0,3.079387132436809,3.7110828125081055,1.0078740157480315,1.0
8,Portfolio,100,0.030487230036458333,0.028728840999999998,25.416666666666668,25.0,0.17735215724479167,0.172825838,93.33333333333333,100.0,5.817260440935567,6.015760886420724,3.6721311475409832,4.0
9,Portfolio,200,0.06056596586041667,0.054893913499999995,25.390625,25.0,0.41614651463541663,0.406007738,86.875,75.0,6.870963068507626,7.396225047791502,3.4215384615384616,3.0
10,Portfolio,300,0.09739454775833334,0.0877059675,25.520833333333332,25.0,0.6462597646145833,0.6226212615,80.52083333333333,75.0,6.635481959607822,7.09896121378514,3.1551020408163266,3.0
11,Portfolio,400,0.13937640847083335,0.125572368,26.09375,25.0,0.976060201328125,0.91235479,76.45833333333333,75.0,7.003051750557775,7.265569683292108,2.930139720558882,3.0


==> data/results/suitesparse_problems/GUROBI/Huber/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Huber,GUROBI,optimal,0.05571913719177246,9,66.92882155902902,742,657,1752
ANSYS_Delor338K,Huber,GUROBI,optimal,1.0089788436889648,0,0.0,1916766,1029708,6271015
NYPA_Maragal_3,Huber,GUROBI,optimal,0.10825896263122559,6,1.4292244542590127e-08,5930,5070,28531
ANSYS_Delor64K,Huber,GUROBI,optimal,0.46851301193237305,0,0.0,1979502,194157,1040454
HB_illc1850,Huber,GUROBI,optimal,0.05164504051208496,9,0.8168200940881395,6262,5550,19858
NYPA_Maragal_2,Huber,GUROBI,optimal,0.01694202423095703,6,5.054506421598348e-09,2015,1665,7687
Pereyra_landmark,Huber,GUROBI,optimal,6.6179468631744385,10,29419.50634941204,218560,215856,1582944
NYPA_Maragal_1,Huber,GUROBI,optimal,0.00096893310546875,6,6.412794853466351e-11,110,96,426
Andrianov_fxm4_6,Huber,GUROBI,optimal,1.3391220569610596,10,1901.4797002166724,75568,56676,611196
HB_ash331,Huber,GUROBI,optimal,0.008297920227050781,10,110.78043136065541,1097,993,2648
NYPA_Maragal_5,Huber,GUROBI,solver_error,0.45178794860839844,10,0.003117907181207591,17282,13962,121015
HB_ash85,Huber,GUROBI,optimal,0.002115964889526367,6,1.667556571003635e-10,340,255,1033
NYPA_Maragal_6,Huber,GUROBI,solver_error,4.229974985122681,8,8.770716264416271e-05,73917,63765,665224
HB_abb313,Huber,GUROBI,optimal,0.007534027099609375,10,86.68621086855404,1115,939,3435
HB_ash958,Huber,GUROBI,optimal,0.025263071060180664,10,301.996122410432,3166,2874,7664
Springer_ESOC,Huber,GUROBI,time_limit,1100.8949029445648,-1,,1019016,981186,7982311
NYPA_Maragal_4,Huber,GUROBI,optimal,0.1258530616760254,6,1.1536130949643597e-08,6926,5892,38503
Andrianov_ex3sta1,Huber,GUROBI,optimal,25.929829120635986,10,2221.650341896944,67128,50346,779690
NYPA_Maragal_8,Huber,GUROBI,optimal,2.7448909282684326,7,0.014138730973995732,174713,99636,1507687
Andrianov_fxm3_6,Huber,GUROBI,optimal,0.21742582321166992,10,416.4704763887954,20104,15078,124182
HB_well1033,Huber,GUROBI,optimal,0.04591488838195801,7,0.2828707300951551,3419,3099,10930
HB_well1850,Huber,GUROBI,optimal,0.04955315589904785,9,0.8168200948053125,6262,5550,19858
HB_ash292,Huber,GUROBI,optimal,0.008391857147216797,8,1.4228805489077487,1168,876,3960
ANSYS_Delor295K,Huber,GUROBI,solver_error,1.148508071899414,0,0.0,2711130,887202,4175727
NYPA_Maragal_7,Huber,GUROBI,solver_error,8.992875814437866,7,0.0012117621421459132,167099,140535,1481607
Bates_sls,Huber,GUROBI,time_limit,1001.6658260822296,-1,,5307095,5244366,17293036
HB_illc1033,Huber,GUROBI,optimal,0.023123979568481445,7,0.2828707297635252,3419,3099,10930
HB_ash608,Huber,GUROBI,optimal,0.016187191009521484,10,187.25011565126601,2012,1824,4864


==> data/results/suitesparse_problems/GUROBI/Lasso/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Lasso,GUROBI,optimal,0.0064699649810791016,9,392.4684854028159,389,389,1216
ANSYS_Delor338K,Lasso,GUROBI,optimal,23.293992042541504,7,683662.019570142,2117352,2117352,8446303
NYPA_Maragal_3,Lasso,GUROBI,optimal,0.10095095634460449,8,19.62918090420058,3410,3410,25211
ANSYS_Delor64K,Lasso,GUROBI,optimal,10.769726037979126,15,102767.02218362766,3635409,3635409,7922958
HB_illc1850,Lasso,GUROBI,optimal,0.05533909797668457,11,22147966.65328411,3274,3274,15306
NYPA_Maragal_2,Lasso,GUROBI,optimal,0.02182912826538086,8,19.952043896078127,1255,1255,6867
Pereyra_landmark,Lasso,GUROBI,optimal,6.59016489982605,11,77714.27283211226,77360,77360,1305952
NYPA_Maragal_1,Lasso,GUROBI,optimal,0.001383066177368164,9,1.874530304504476,60,60,354
Andrianov_fxm4_6,Lasso,GUROBI,optimal,1.4182322025299072,12,482259.75990021904,56676,56676,611196
HB_ash331,Lasso,GUROBI,optimal,0.008477926254272461,10,577.3086076824167,539,539,1740
NYPA_Maragal_5,Lasso,GUROBI,optimal,0.5316319465637207,8,87.60766457073503,11294,11294,115679
HB_ash85,Lasso,GUROBI,optimal,0.007523059844970703,11,223.2081984757479,255,255,1033
NYPA_Maragal_6,Lasso,GUROBI,optimal,3.103848934173584,9,119.3517226507066,41559,41559,620812
HB_abb313,Lasso,GUROBI,optimal,0.011428117752075195,9,1100.3360096477313,665,665,2887
HB_ash958,Lasso,GUROBI,optimal,0.0316159725189209,10,2078.9524585085846,1542,1542,5000
Springer_ESOC,Lasso,GUROBI,time_limit,1155.0320200920105,-1,,402722,402722,6825383
NYPA_Maragal_4,Lasso,GUROBI,optimal,0.18212103843688965,10,37.29099889115044,4032,4032,34783
Andrianov_ex3sta1,Lasso,GUROBI,optimal,25.134323120117188,14,508503.67912240815,50346,50346,779690
NYPA_Maragal_8,Lasso,GUROBI,optimal,12.692945957183838,12,407.3741391256164,183366,183366,1675147
Andrianov_fxm3_6,Lasso,GUROBI,optimal,0.26885318756103516,12,60706.43398867848,15078,15078,124182
HB_well1033,Lasso,GUROBI,optimal,0.024072885513305664,10,13626699.389044909,1673,1673,8078
HB_well1850,Lasso,GUROBI,optimal,0.05211901664733887,10,16029660.140328616,3274,3274,15306
HB_ash292,Lasso,GUROBI,optimal,0.014714956283569336,10,1334.0012063383092,876,876,3960
ANSYS_Delor295K,Lasso,GUROBI,optimal,29.5231831073761,11,574943.3009147522,3943590,3943590,10288503
NYPA_Maragal_7,Lasso,GUROBI,optimal,10.77571702003479,8,282.739894242335,99973,99973,1400483
Bates_sls,Lasso,GUROBI,time_limit,1001.5626530647278,-1,,1873580,1873580,10551464
HB_illc1033,Lasso,GUROBI,optimal,0.02932000160217285,13,20684784.144637484,1673,1673,8078
HB_ash608,Lasso,GUROBI,optimal,0.01651906967163086,10,937.6076870026425,984,984,3184


==> data/results/suitesparse_problems/GUROBI/results.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Lasso,GUROBI,optimal,0.006469964981079102,9,392.4684854028159,389,389,1216
ANSYS_Delor338K,Lasso,GUROBI,optimal,23.293992042541504,7,683662.019570142,2117352,2117352,8446303
NYPA_Maragal_3,Lasso,GUROBI,optimal,0.10095095634460448,8,19.629180904200577,3410,3410,25211
ANSYS_Delor64K,Lasso,GUROBI,optimal,10.769726037979126,15,102767.02218362766,3635409,3635409,7922958
HB_illc1850,Lasso,GUROBI,optimal,0.05533909797668457,11,22147966.65328411,3274,3274,15306
NYPA_Maragal_2,Lasso,GUROBI,optimal,0.02182912826538086,8,19.95204389607813,1255,1255,6867
Pereyra_landmark,Lasso,GUROBI,optimal,6.59016489982605,11,77714.27283211227,77360,77360,1305952
NYPA_Maragal_1,Lasso,GUROBI,optimal,0.001383066177368164,9,1.8745303045044759,60,60,354
Andrianov_fxm4_6,Lasso,GUROBI,optimal,1.4182322025299072,12,482259.759900219,56676,56676,611196
HB_ash331,Lasso,GUROBI,optimal,0.008477926254272461,10,577.3086076824168,539,539,1740
NYPA_Maragal_5,Lasso,GUROBI,optimal,0.5316319465637207,8,87.60766457073504,11294,11294,115679
HB_ash85,Lasso,GUROBI,optimal,0.007523059844970703,11,223.2081984757479,255,255,1033
NYPA_Maragal_6,Lasso,GUROBI,optimal,3.103848934173584,9,119.35172265070659,41559,41559,620812
HB_abb313,Lasso,GUROBI,optimal,0.011428117752075195,9,1100.3360096477313,665,665,2887
HB_ash958,Lasso,GUROBI,optimal,0.0316159725189209,10,2078.952458508585,1542,1542,5000
Springer_ESOC,Lasso,GUROBI,time_limit,1155.0320200920105,-1,,402722,402722,6825383
NYPA_Maragal_4,Lasso,GUROBI,optimal,0.18212103843688965,10,37.29099889115044,4032,4032,34783
Andrianov_ex3sta1,Lasso,GUROBI,optimal,25.13432312011719,14,508503.6791224082,50346,50346,779690
NYPA_Maragal_8,Lasso,GUROBI,optimal,12.692945957183838,12,407.37413912561635,183366,183366,1675147
Andrianov_fxm3_6,Lasso,GUROBI,optimal,0.2688531875610352,12,60706.43398867848,15078,15078,124182
HB_well1033,Lasso,GUROBI,optimal,0.024072885513305664,10,13626699.389044907,1673,1673,8078
HB_well1850,Lasso,GUROBI,optimal,0.05211901664733887,10,16029660.140328616,3274,3274,15306
HB_ash292,Lasso,GUROBI,optimal,0.014714956283569338,10,1334.0012063383094,876,876,3960
ANSYS_Delor295K,Lasso,GUROBI,optimal,29.523183107376102,11,574943.3009147522,3943590,3943590,10288503
NYPA_Maragal_7,Lasso,GUROBI,optimal,10.77571702003479,8,282.739894242335,99973,99973,1400483
Bates_sls,Lasso,GUROBI,time_limit,1001.5626530647278,-1,,1873580,1873580,10551464
HB_illc1033,Lasso,GUROBI,optimal,0.02932000160217285,13,20684784.144637484,1673,1673,8078
HB_ash608,Lasso,GUROBI,optimal,0.01651906967163086,10,937.6076870026424,984,984,3184
HB_ash219,Huber,GUROBI,optimal,0.05571913719177246,9,66.92882155902903,742,657,1752
ANSYS_Delor338K,Huber,GUROBI,optimal,1.0089788436889648,0,0.0,1916766,1029708,6271015
NYPA_Maragal_3,Huber,GUROBI,optimal,0.1082589626312256,6,1.429224454259013e-08,5930,5070,28531
ANSYS_Delor64K,Huber,GUROBI,optimal,0.468513011932373,0,0.0,1979502,194157,1040454
HB_illc1850,Huber,GUROBI,optimal,0.05164504051208496,9,0.8168200940881395,6262,5550,19858
NYPA_Maragal_2,Huber,GUROBI,optimal,0.01694202423095703,6,5.054506421598348e-09,2015,1665,7687
Pereyra_landmark,Huber,GUROBI,optimal,6.617946863174439,10,29419.506349412037,218560,215856,1582944
NYPA_Maragal_1,Huber,GUROBI,optimal,0.00096893310546875,6,6.412794853466351e-11,110,96,426
Andrianov_fxm4_6,Huber,GUROBI,optimal,1.3391220569610596,10,1901.4797002166724,75568,56676,611196
HB_ash331,Huber,GUROBI,optimal,0.008297920227050781,10,110.7804313606554,1097,993,2648
NYPA_Maragal_5,Huber,GUROBI,solver_error,0.4517879486083984,10,0.003117907181207591,17282,13962,121015
HB_ash85,Huber,GUROBI,optimal,0.002115964889526367,6,1.667556571003635e-10,340,255,1033
NYPA_Maragal_6,Huber,GUROBI,solver_error,4.2299749851226816,8,8.770716264416271e-05,73917,63765,665224
HB_abb313,Huber,GUROBI,optimal,0.007534027099609375,10,86.68621086855404,1115,939,3435
HB_ash958,Huber,GUROBI,optimal,0.025263071060180664,10,301.996122410432,3166,2874,7664
Springer_ESOC,Huber,GUROBI,time_limit,1100.8949029445648,-1,,1019016,981186,7982311
NYPA_Maragal_4,Huber,GUROBI,optimal,0.1258530616760254,6,1.1536130949643595e-08,6926,5892,38503
Andrianov_ex3sta1,Huber,GUROBI,optimal,25.929829120635986,10,2221.650341896944,67128,50346,779690
NYPA_Maragal_8,Huber,GUROBI,optimal,2.7448909282684326,7,0.014138730973995732,174713,99636,1507687
Andrianov_fxm3_6,Huber,GUROBI,optimal,0.21742582321166992,10,416.4704763887954,20104,15078,124182
HB_well1033,Huber,GUROBI,optimal,0.045914888381958015,7,0.2828707300951551,3419,3099,10930
HB_well1850,Huber,GUROBI,optimal,0.04955315589904785,9,0.8168200948053125,6262,5550,19858
HB_ash292,Huber,GUROBI,optimal,0.008391857147216797,8,1.4228805489077487,1168,876,3960
ANSYS_Delor295K,Huber,GUROBI,solver_error,1.148508071899414,0,0.0,2711130,887202,4175727
NYPA_Maragal_7,Huber,GUROBI,solver_error,8.992875814437868,7,0.0012117621421459132,167099,140535,1481607
Bates_sls,Huber,GUROBI,time_limit,1001.6658260822296,-1,,5307095,5244366,17293036
HB_illc1033,Huber,GUROBI,optimal,0.023123979568481445,7,0.2828707297635252,3419,3099,10930
HB_ash608,Huber,GUROBI,optimal,0.016187191009521484,10,187.250115651266,2012,1824,4864


==> data/results/suitesparse_problems/MOSEK/Huber/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Huber,MOSEK,optimal,1.4709689617156982,10,66.92882087649559,742,657,1752
ANSYS_Delor338K,Huber,MOSEK,optimal,3.8701069355010986,0,0.0,1916766,1029708,6271015
NYPA_Maragal_3,Huber,MOSEK,optimal,0.32105112075805664,5,8.617620072560769e-09,5930,5070,28531
ANSYS_Delor64K,Huber,MOSEK,optimal,2.0441110134124756,0,0.0,1979502,194157,1040454
HB_illc1850,Huber,MOSEK,optimal,0.06855511665344238,4,0.8168200939449481,6262,5550,19858
NYPA_Maragal_2,Huber,MOSEK,optimal,0.03638315200805664,6,3.618395632928568e-09,2015,1665,7687
Pereyra_landmark,Huber,MOSEK,solver_error,23.39675498008728,35,29419.643000762822,218560,215856,1582944
NYPA_Maragal_1,Huber,MOSEK,optimal,0.003108978271484375,3,4.141314779498955e-09,110,96,426
Andrianov_fxm4_6,Huber,MOSEK,optimal,2.6450071334838867,14,1901.4796848293727,75568,56676,611196
HB_ash331,Huber,MOSEK,optimal,0.02389979362487793,14,110.78043117379639,1097,993,2648
NYPA_Maragal_5,Huber,MOSEK,optimal,0.8068320751190186,6,2.3779792467808576e-08,17282,13962,121015
HB_ash85,Huber,MOSEK,optimal,0.010532855987548828,11,1.831317661496447e-09,340,255,1033
NYPA_Maragal_6,Huber,MOSEK,optimal,8.35067892074585,8,1.0222303155399889e-07,73917,63765,665224
HB_abb313,Huber,MOSEK,optimal,0.023216962814331055,14,86.68621080380188,1115,939,3435
HB_ash958,Huber,MOSEK,optimal,0.05955100059509277,14,301.99612044276796,3166,2874,7664
Springer_ESOC,Huber,MOSEK,solver_error,399.19345903396606,23,63266.97963743513,1019016,981186,7982311
NYPA_Maragal_4,Huber,MOSEK,optimal,0.10480713844299316,3,4.4222753862958125e-09,6926,5892,38503
Andrianov_ex3sta1,Huber,MOSEK,optimal,121.16158819198608,59,2221.650286064867,67128,50346,779690
NYPA_Maragal_8,Huber,MOSEK,solver_error,6.021466970443726,11,0.014138803889167554,174713,99636,1507687
Andrianov_fxm3_6,Huber,MOSEK,optimal,0.2901918888092041,13,416.4704731938168,20104,15078,124182
HB_well1033,Huber,MOSEK,optimal,0.024209976196289062,4,0.28287072921941675,3419,3099,10930
HB_well1850,Huber,MOSEK,optimal,0.09188199043273926,4,0.8168200941953767,6262,5550,19858
HB_ash292,Huber,MOSEK,optimal,0.020602941513061523,10,1.4228805553788046,1168,876,3960
ANSYS_Delor295K,Huber,MOSEK,optimal,3.8767030239105225,0,0.0,2711130,887202,4175727
NYPA_Maragal_7,Huber,MOSEK,optimal,14.068000078201294,3,3.2193078479420137e-06,167099,140535,1481607
Bates_sls,Huber,MOSEK,solver_error,138.75702285766602,,,5307095,5244366,17293036
HB_illc1033,Huber,MOSEK,optimal,0.06113100051879883,4,0.2828707302313563,3419,3099,10930
HB_ash608,Huber,MOSEK,optimal,0.04726600646972656,13,187.2501151853364,2012,1824,4864


==> data/results/suitesparse_problems/MOSEK/Lasso/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Lasso,MOSEK,optimal,0.523237943649292,10,392.4684853769099,389,389,1216
ANSYS_Delor338K,Lasso,MOSEK,optimal,66.97640895843506,27,683662.784766586,2117352,2117352,8446303
NYPA_Maragal_3,Lasso,MOSEK,optimal,0.17205500602722168,9,19.629179205892306,3410,3410,25211
ANSYS_Delor64K,Lasso,MOSEK,optimal,63.55015516281128,39,102767.02148360109,3635409,3635409,7922958
HB_illc1850,Lasso,MOSEK,optimal,0.12651705741882324,23,22148034.085586656,3274,3274,15306
NYPA_Maragal_2,Lasso,MOSEK,optimal,0.07973098754882812,10,19.9520438420981,1255,1255,6867
Pereyra_landmark,Lasso,MOSEK,solver_error,5.905488967895508,,,77360,77360,1305952
NYPA_Maragal_1,Lasso,MOSEK,optimal,0.005166053771972656,8,1.8745303044714812,60,60,354
Andrianov_fxm4_6,Lasso,MOSEK,optimal,2.566760778427124,17,482261.1444907809,56676,56676,611196
HB_ash331,Lasso,MOSEK,optimal,0.009540796279907227,13,577.3086077729697,539,539,1740
NYPA_Maragal_5,Lasso,MOSEK,optimal,1.2195250988006592,8,87.60766436449124,11294,11294,115679
HB_ash85,Lasso,MOSEK,optimal,0.01273202896118164,12,223.2081983275657,255,255,1033
NYPA_Maragal_6,Lasso,MOSEK,optimal,8.506608009338379,10,119.35172117837098,41559,41559,620812
HB_abb313,Lasso,MOSEK,optimal,0.023712873458862305,10,1100.336009633069,665,665,2887
HB_ash958,Lasso,MOSEK,optimal,0.02381587028503418,14,2078.952458433004,1542,1542,5000
Springer_ESOC,Lasso,MOSEK,dual infeasible,50.77291202545166,,,402722,402722,6825383
NYPA_Maragal_4,Lasso,MOSEK,optimal,0.2456371784210205,10,37.29099862993905,4032,4032,34783
Andrianov_ex3sta1,Lasso,MOSEK,optimal,31.94362783432007,24,508503.686197054,50346,50346,779690
NYPA_Maragal_8,Lasso,MOSEK,optimal,19.053117990493774,16,407.3735989119026,183366,183366,1675147
Andrianov_fxm3_6,Lasso,MOSEK,optimal,0.5186080932617188,18,60706.43691304974,15078,15078,124182
HB_well1033,Lasso,MOSEK,optimal,0.12391114234924316,40,13626700.085443929,1673,1673,8078
HB_well1850,Lasso,MOSEK,optimal,0.2867431640625,32,16029661.903167188,3274,3274,15306
HB_ash292,Lasso,MOSEK,optimal,0.030185937881469727,15,1334.0012033945234,876,876,3960
ANSYS_Delor295K,Lasso,MOSEK,optimal,74.80168795585632,25,574943.4665557441,3943590,3943590,10288503
NYPA_Maragal_7,Lasso,MOSEK,optimal,17.49369502067566,9,282.73982648435293,99973,99973,1400483
Bates_sls,Lasso,MOSEK,solver_error,91.34213495254517,,,1873580,1873580,10551464
HB_illc1033,Lasso,MOSEK,optimal,0.12351107597351074,38,20684823.302963644,1673,1673,8078
HB_ash608,Lasso,MOSEK,optimal,0.01727294921875,12,937.6076871941394,984,984,3184


==> data/results/suitesparse_problems/MOSEK/results.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Lasso,MOSEK,optimal,0.5232379436492921,10.0,392.4684853769099,389,389,1216
ANSYS_Delor338K,Lasso,MOSEK,optimal,66.97640895843506,27.0,683662.784766586,2117352,2117352,8446303
NYPA_Maragal_3,Lasso,MOSEK,optimal,0.17205500602722168,9.0,19.629179205892306,3410,3410,25211
ANSYS_Delor64K,Lasso,MOSEK,optimal,63.55015516281128,39.0,102767.02148360107,3635409,3635409,7922958
HB_illc1850,Lasso,MOSEK,optimal,0.12651705741882324,23.0,22148034.085586656,3274,3274,15306
NYPA_Maragal_2,Lasso,MOSEK,optimal,0.07973098754882812,10.0,19.952043842098103,1255,1255,6867
Pereyra_landmark,Lasso,MOSEK,solver_error,5.905488967895508,,,77360,77360,1305952
NYPA_Maragal_1,Lasso,MOSEK,optimal,0.005166053771972656,8.0,1.8745303044714807,60,60,354
Andrianov_fxm4_6,Lasso,MOSEK,optimal,2.566760778427124,17.0,482261.14449078095,56676,56676,611196
HB_ash331,Lasso,MOSEK,optimal,0.009540796279907228,13.0,577.3086077729697,539,539,1740
NYPA_Maragal_5,Lasso,MOSEK,optimal,1.2195250988006592,8.0,87.60766436449123,11294,11294,115679
HB_ash85,Lasso,MOSEK,optimal,0.01273202896118164,12.0,223.2081983275657,255,255,1033
NYPA_Maragal_6,Lasso,MOSEK,optimal,8.506608009338379,10.0,119.351721178371,41559,41559,620812
HB_abb313,Lasso,MOSEK,optimal,0.023712873458862305,10.0,1100.336009633069,665,665,2887
HB_ash958,Lasso,MOSEK,optimal,0.02381587028503418,14.0,2078.9524584330043,1542,1542,5000
Springer_ESOC,Lasso,MOSEK,dual infeasible,50.77291202545166,,,402722,402722,6825383
NYPA_Maragal_4,Lasso,MOSEK,optimal,0.2456371784210205,10.0,37.29099862993905,4032,4032,34783
Andrianov_ex3sta1,Lasso,MOSEK,optimal,31.94362783432007,24.0,508503.686197054,50346,50346,779690
NYPA_Maragal_8,Lasso,MOSEK,optimal,19.053117990493774,16.0,407.3735989119026,183366,183366,1675147
Andrianov_fxm3_6,Lasso,MOSEK,optimal,0.5186080932617188,18.0,60706.436913049736,15078,15078,124182
HB_well1033,Lasso,MOSEK,optimal,0.12391114234924315,40.0,13626700.085443927,1673,1673,8078
HB_well1850,Lasso,MOSEK,optimal,0.2867431640625,32.0,16029661.903167188,3274,3274,15306
HB_ash292,Lasso,MOSEK,optimal,0.030185937881469727,15.0,1334.0012033945234,876,876,3960
ANSYS_Delor295K,Lasso,MOSEK,optimal,74.80168795585631,25.0,574943.4665557441,3943590,3943590,10288503
NYPA_Maragal_7,Lasso,MOSEK,optimal,17.49369502067566,9.0,282.73982648435293,99973,99973,1400483
Bates_sls,Lasso,MOSEK,solver_error,91.34213495254515,,,1873580,1873580,10551464
HB_illc1033,Lasso,MOSEK,optimal,0.12351107597351076,38.0,20684823.302963644,1673,1673,8078
HB_ash608,Lasso,MOSEK,optimal,0.01727294921875,12.0,937.6076871941394,984,984,3184
HB_ash219,Huber,MOSEK,optimal,1.4709689617156982,10.0,66.92882087649559,742,657,1752
ANSYS_Delor338K,Huber,MOSEK,optimal,3.870106935501098,0.0,0.0,1916766,1029708,6271015
NYPA_Maragal_3,Huber,MOSEK,optimal,0.32105112075805664,5.0,8.617620072560769e-09,5930,5070,28531
ANSYS_Delor64K,Huber,MOSEK,optimal,2.044111013412476,0.0,0.0,1979502,194157,1040454
HB_illc1850,Huber,MOSEK,optimal,0.06855511665344237,4.0,0.8168200939449481,6262,5550,19858
NYPA_Maragal_2,Huber,MOSEK,optimal,0.03638315200805664,6.0,3.618395632928568e-09,2015,1665,7687
Pereyra_landmark,Huber,MOSEK,solver_error,23.39675498008728,35.0,29419.643000762822,218560,215856,1582944
NYPA_Maragal_1,Huber,MOSEK,optimal,0.003108978271484375,3.0,4.141314779498955e-09,110,96,426
Andrianov_fxm4_6,Huber,MOSEK,optimal,2.6450071334838867,14.0,1901.479684829373,75568,56676,611196
HB_ash331,Huber,MOSEK,optimal,0.02389979362487793,14.0,110.7804311737964,1097,993,2648
NYPA_Maragal_5,Huber,MOSEK,optimal,0.8068320751190186,6.0,2.3779792467808576e-08,17282,13962,121015
HB_ash85,Huber,MOSEK,optimal,0.010532855987548828,11.0,1.831317661496447e-09,340,255,1033
NYPA_Maragal_6,Huber,MOSEK,optimal,8.35067892074585,8.0,1.0222303155399886e-07,73917,63765,665224
HB_abb313,Huber,MOSEK,optimal,0.023216962814331055,14.0,86.68621080380188,1115,939,3435
HB_ash958,Huber,MOSEK,optimal,0.05955100059509277,14.0,301.99612044276796,3166,2874,7664
Springer_ESOC,Huber,MOSEK,solver_error,399.19345903396606,23.0,63266.97963743513,1019016,981186,7982311
NYPA_Maragal_4,Huber,MOSEK,optimal,0.10480713844299316,3.0,4.422275386295813e-09,6926,5892,38503
Andrianov_ex3sta1,Huber,MOSEK,optimal,121.16158819198608,59.0,2221.650286064867,67128,50346,779690
NYPA_Maragal_8,Huber,MOSEK,solver_error,6.0214669704437265,11.0,0.014138803889167554,174713,99636,1507687
Andrianov_fxm3_6,Huber,MOSEK,optimal,0.2901918888092041,13.0,416.4704731938168,20104,15078,124182
HB_well1033,Huber,MOSEK,optimal,0.024209976196289062,4.0,0.28287072921941675,3419,3099,10930
HB_well1850,Huber,MOSEK,optimal,0.09188199043273926,4.0,0.8168200941953767,6262,5550,19858
HB_ash292,Huber,MOSEK,optimal,0.020602941513061523,10.0,1.4228805553788046,1168,876,3960
ANSYS_Delor295K,Huber,MOSEK,optimal,3.8767030239105225,0.0,0.0,2711130,887202,4175727
NYPA_Maragal_7,Huber,MOSEK,optimal,14.068000078201294,3.0,3.2193078479420137e-06,167099,140535,1481607
Bates_sls,Huber,MOSEK,solver_error,138.75702285766602,,,5307095,5244366,17293036
HB_illc1033,Huber,MOSEK,optimal,0.06113100051879883,4.0,0.2828707302313563,3419,3099,10930
HB_ash608,Huber,MOSEK,optimal,0.04726600646972656,13.0,187.25011518533643,2012,1824,4864


==> data/results/suitesparse_problems/OSQP/Huber/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Huber,OSQP,optimal,0.002560705,75,66.81790744305441,742,657,1752,0,0.000914323,0.001646382,0.0,0
ANSYS_Delor338K,Huber,OSQP,optimal,9.982192915999999,50,0.13109457502301133,1916766,1029708,6271015,0,3.919879752,6.062313164,0.0,1
NYPA_Maragal_3,Huber,OSQP,optimal,0.045832697,50,3.538054843085178e-05,5930,5070,28531,0,0.025177513,0.020655184,0.0,0
ANSYS_Delor64K,Huber,OSQP,optimal,4.094389708,50,0.005656521405944839,1979502,194157,1040454,0,1.573334665,2.521055043,0.0,1
HB_illc1850,Huber,OSQP,optimal,0.022646028,50,0.6089738138607195,6262,5550,19858,0,0.009721212,0.012924816,0.0,1
NYPA_Maragal_2,Huber,OSQP,optimal,0.007639631,50,1.1619816444916795e-05,2015,1665,7687,0,0.003600908,0.004038723,0.0,0
Pereyra_landmark,Huber,OSQP,optimal,2.2767724190000003,75,29385.380214019842,218560,215856,1582944,0,1.174657893,1.102114526,0.0,0
NYPA_Maragal_1,Huber,OSQP,optimal,0.000328083,25,-0.1204319438770331,110,96,426,0,0.000222709,0.000105374,0.0,0
Andrianov_fxm4_6,Huber,OSQP,optimal,2.051323111,250,1846.8903514671158,75568,56676,611196,0,0.267362751,1.78396036,0.0,1
HB_ash331,Huber,OSQP,optimal,0.003698301,75,110.64125211498964,1097,993,2648,0,0.001211456,0.002486845,0.0,0
NYPA_Maragal_5,Huber,OSQP,optimal,0.39460768300000004,50,9.743531267161246e-05,17282,13962,121015,0,0.288003412,0.106604271,0.0,0
HB_ash85,Huber,OSQP,optimal,0.001218602,50,6.131696864474695e-06,340,255,1033,0,0.000558474,0.000660128,0.0,1
NYPA_Maragal_6,Huber,OSQP,optimal,8.341686697,50,0.0004449748121648642,73917,63765,665224,0,7.3311153860000005,1.010571311,0.0,0
HB_abb313,Huber,OSQP,optimal,0.00427338,75,86.5513336376543,1115,939,3435,0,0.001460231,0.002813149,0.0,0
HB_ash958,Huber,OSQP,optimal,0.011389117,75,301.55856574809843,3166,2874,7664,0,0.003592615,0.007796502,0.0,0
Springer_ESOC,Huber,OSQP,optimal,415.405817639,350,73023.67307059954,1019016,981186,7982311,0,201.759195817,213.646621822,0.0,1
NYPA_Maragal_4,Huber,OSQP,optimal,0.07886183699999999,50,4.1114374245088146e-05,6926,5892,38503,0,0.048776125,0.030085712,0.0,0
Andrianov_ex3sta1,Huber,OSQP,optimal,345.20958459400003,50,2181.5597423583035,67128,50346,779690,0,333.742240872,11.467343722,0.0,0
NYPA_Maragal_8,Huber,OSQP,optimal,13.561537417,50,0.014285544998953828,174713,99636,1507687,0,11.946901207,1.61463621,0.0,0
Andrianov_fxm3_6,Huber,OSQP,optimal,0.280922983,150,400.8334222736463,20104,15078,124182,0,0.051751772,0.229171211,0.0,1
HB_well1033,Huber,OSQP,optimal,0.010933432,50,0.21104189708175455,3419,3099,10930,0,0.004477872,0.00645556,0.0,1
HB_well1850,Huber,OSQP,optimal,0.021711642,50,0.6089738124542515,6262,5550,19858,0,0.008815911,0.012895731,0.0,1
HB_ash292,Huber,OSQP,optimal,0.004659454,50,1.4177389874387036,1168,876,3960,0,0.002087376,0.002572078,0.0,0
ANSYS_Delor295K,Huber,OSQP,optimal,9.102939778,50,0.04155865503068679,2711130,887202,4175727,0,3.592954957,5.509984821,0.0,1
NYPA_Maragal_7,Huber,OSQP,optimal,18.129553872000002,50,0.0009804755704098023,167099,140535,1481607,0,16.166991495,1.962562377,0.0,0
Bates_sls,Huber,OSQP,optimal,208.756015184,75,717696.8416384556,5307095,5244366,17293036,0,158.78018442,49.975830764,0.0,0
HB_illc1033,Huber,OSQP,optimal,0.010921457,50,0.211287601896521,3419,3099,10930,0,0.004475144,0.006446313,0.0,1
HB_ash608,Huber,OSQP,optimal,0.006978442,75,186.96677470886465,2012,1824,4864,0,0.00219894,0.004779502,0.0,0


==> data/results/suitesparse_problems/OSQP/Lasso/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Lasso,OSQP,optimal,0.001265609,50,392.4457515485462,389,389,1216,0,0.000588547,0.000677062,0.0,0
ANSYS_Delor338K,Lasso,OSQP,optimal,13.833879202999999,50,683711.4648163143,2117352,2117352,8446303,0,5.028518978,8.805360225,0.0,1
NYPA_Maragal_3,Lasso,OSQP,optimal,0.058158391000000004,75,19.623359767823835,3410,3410,25211,0,0.022838863,0.035319528,0.0,1
ANSYS_Delor64K,Lasso,OSQP,optimal,25.026534487,100,102767.07706440032,3635409,3635409,7922958,0,5.215754983,19.810779504,0.0,0
HB_illc1850,Lasso,OSQP,optimal,0.025350154,100,22148279.90451667,3274,3274,15306,0,0.006853355,0.018496799,0.0,2
NYPA_Maragal_2,Lasso,OSQP,optimal,0.009150268,75,19.94446032711882,1255,1255,6867,0,0.003437302,0.005712966,0.0,1
Pereyra_landmark,Lasso,OSQP,optimal,1.463632206,50,77712.74409199724,77360,77360,1305952,0,1.088375702,0.375256504,0.0,0
NYPA_Maragal_1,Lasso,OSQP,optimal,0.000455729,100,1.8720648478111175,60,60,354,0,0.000160141,0.000295588,0.0,0
Andrianov_fxm4_6,Lasso,OSQP,optimal,1.210688837,100,481287.4270514187,56676,56676,611196,0,0.288063266,0.922625571,0.0,1
HB_ash331,Lasso,OSQP,optimal,0.0022903389999999997,75,577.3086065888341,539,539,1740,0,0.00080783,0.001482509,0.0,1
NYPA_Maragal_5,Lasso,OSQP,optimal,0.517071601,100,87.48359828016994,11294,11294,115679,0,0.295609217,0.221462384,0.0,0
HB_ash85,Lasso,OSQP,optimal,0.0011502930000000001,50,223.18110845280637,255,255,1033,0,0.000547078,0.000603215,0.0,0
NYPA_Maragal_6,Lasso,OSQP,optimal,9.229108395999999,125,119.24461835896722,41559,41559,620812,0,6.93165026,2.297458136,0.0,0
HB_abb313,Lasso,OSQP,optimal,0.003101924,50,1099.8012330046172,665,665,2887,0,0.001359901,0.001742023,0.0,0
HB_ash958,Lasso,OSQP,optimal,0.0065718140000000005,50,2078.9074920611592,1542,1542,5000,0,0.003571174,0.00300064,0.0,0
Springer_ESOC,Lasso,OSQP,optimal,948.42637703,4725,7.243035285012602e+16,402722,402722,6825383,0,104.449630498,843.976746532,0.0,1
NYPA_Maragal_4,Lasso,OSQP,optimal,0.108071851,75,37.29098658130243,4032,4032,34783,0,0.044085355,0.063986496,0.0,1
Andrianov_ex3sta1,Lasso,OSQP,optimal,314.87494305,100,507878.4847435959,50346,50346,779690,0,293.088390592,21.786552458,0.0,0
NYPA_Maragal_8,Lasso,OSQP,optimal,32.493729544,325,407.3741139170281,183366,183366,1675147,0,12.658324142,19.835405402,0.0,1
Andrianov_fxm3_6,Lasso,OSQP,optimal,0.358097155,200,60641.647613303816,15078,15078,124182,0,0.050109446,0.307987709,0.0,2
HB_well1033,Lasso,OSQP,optimal,0.007575761,50,13626777.736108279,1673,1673,8078,0,0.003539892,0.004035869,0.0,1
HB_well1850,Lasso,OSQP,optimal,0.015475638,50,16029730.24641051,3274,3274,15306,0,0.006335262,0.009140376,0.0,1
HB_ash292,Lasso,OSQP,optimal,0.004503212,50,1333.925128252112,876,876,3960,0,0.001915766,0.002587446,0.0,0
ANSYS_Delor295K,Lasso,OSQP,optimal,19.078043288,50,574941.587531612,3943590,3943590,10288503,0,6.776206717,12.301836571,0.0,0
NYPA_Maragal_7,Lasso,OSQP,optimal,21.677116095000002,175,282.71419870184474,99973,99973,1400483,0,15.255392734,6.421723361,0.0,0
Bates_sls,Lasso,OSQP,optimal,150.490115586,75,3955658.43481189,1873580,1873580,10551464,0,129.324944162,21.165171424,0.0,0
HB_illc1033,Lasso,OSQP,optimal,0.013164543,125,20685170.94107042,1673,1673,8078,0,0.003036072,0.010128471,0.0,2
HB_ash608,Lasso,OSQP,optimal,0.0033153080000000003,50,937.5143500692731,984,984,3184,0,0.001402473,0.001912835,0.0,0


==> data/results/suitesparse_problems/OSQP/results.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Lasso,OSQP,optimal,0.001265609,50,392.44575154854624,389,389,1216,0,0.0005885469999999999,0.000677062,0.0,0
ANSYS_Delor338K,Lasso,OSQP,optimal,13.833879203,50,683711.4648163143,2117352,2117352,8446303,0,5.028518978,8.805360225,0.0,1
NYPA_Maragal_3,Lasso,OSQP,optimal,0.058158391,75,19.623359767823835,3410,3410,25211,0,0.022838862999999997,0.035319527999999996,0.0,1
ANSYS_Delor64K,Lasso,OSQP,optimal,25.026534487,100,102767.07706440034,3635409,3635409,7922958,0,5.215754983,19.810779504,0.0,0
HB_illc1850,Lasso,OSQP,optimal,0.025350154,100,22148279.90451667,3274,3274,15306,0,0.006853355,0.018496798999999998,0.0,2
NYPA_Maragal_2,Lasso,OSQP,optimal,0.009150268000000001,75,19.944460327118822,1255,1255,6867,0,0.003437302,0.005712966,0.0,1
Pereyra_landmark,Lasso,OSQP,optimal,1.463632206,50,77712.74409199724,77360,77360,1305952,0,1.088375702,0.375256504,0.0,0
NYPA_Maragal_1,Lasso,OSQP,optimal,0.00045572900000000004,100,1.8720648478111173,60,60,354,0,0.000160141,0.000295588,0.0,0
Andrianov_fxm4_6,Lasso,OSQP,optimal,1.210688837,100,481287.4270514187,56676,56676,611196,0,0.28806326600000004,0.922625571,0.0,1
HB_ash331,Lasso,OSQP,optimal,0.002290339,75,577.3086065888341,539,539,1740,0,0.00080783,0.001482509,0.0,1
NYPA_Maragal_5,Lasso,OSQP,optimal,0.517071601,100,87.48359828016994,11294,11294,115679,0,0.295609217,0.22146238399999998,0.0,0
HB_ash85,Lasso,OSQP,optimal,0.001150293,50,223.1811084528064,255,255,1033,0,0.000547078,0.000603215,0.0,0
NYPA_Maragal_6,Lasso,OSQP,optimal,9.229108396,125,119.24461835896723,41559,41559,620812,0,6.93165026,2.297458136,0.0,0
HB_abb313,Lasso,OSQP,optimal,0.0031019240000000003,50,1099.8012330046174,665,665,2887,0,0.0013599010000000002,0.0017420229999999999,0.0,0
HB_ash958,Lasso,OSQP,optimal,0.0065718140000000005,50,2078.9074920611592,1542,1542,5000,0,0.0035711740000000003,0.00300064,0.0,0
Springer_ESOC,Lasso,OSQP,optimal,948.42637703,4725,7.243035285012602e+16,402722,402722,6825383,0,104.44963049799999,843.976746532,0.0,1
NYPA_Maragal_4,Lasso,OSQP,optimal,0.108071851,75,37.29098658130243,4032,4032,34783,0,0.044085355,0.06398649599999999,0.0,1
Andrianov_ex3sta1,Lasso,OSQP,optimal,314.87494305,100,507878.48474359594,50346,50346,779690,0,293.088390592,21.786552458000003,0.0,0
NYPA_Maragal_8,Lasso,OSQP,optimal,32.493729544000004,325,407.3741139170281,183366,183366,1675147,0,12.658324142,19.835405402,0.0,1
Andrianov_fxm3_6,Lasso,OSQP,optimal,0.358097155,200,60641.647613303816,15078,15078,124182,0,0.050109445999999995,0.307987709,0.0,2
HB_well1033,Lasso,OSQP,optimal,0.007575760999999999,50,13626777.73610828,1673,1673,8078,0,0.003539892,0.004035869,0.0,1
HB_well1850,Lasso,OSQP,optimal,0.015475638,50,16029730.24641051,3274,3274,15306,0,0.0063352619999999995,0.009140376,0.0,1
HB_ash292,Lasso,OSQP,optimal,0.004503212,50,1333.925128252112,876,876,3960,0,0.001915766,0.002587446,0.0,0
ANSYS_Delor295K,Lasso,OSQP,optimal,19.078043288,50,574941.587531612,3943590,3943590,10288503,0,6.776206717000001,12.301836570999999,0.0,0
NYPA_Maragal_7,Lasso,OSQP,optimal,21.677116095,175,282.71419870184474,99973,99973,1400483,0,15.255392734,6.421723361000001,0.0,0
Bates_sls,Lasso,OSQP,optimal,150.490115586,75,3955658.43481189,1873580,1873580,10551464,0,129.324944162,21.165171424,0.0,0
HB_illc1033,Lasso,OSQP,optimal,0.013164543,125,20685170.94107042,1673,1673,8078,0,0.003036072,0.010128471,0.0,2
HB_ash608,Lasso,OSQP,optimal,0.0033153080000000003,50,937.5143500692732,984,984,3184,0,0.0014024729999999998,0.001912835,0.0,0
HB_ash219,Huber,OSQP,optimal,0.002560705,75,66.81790744305441,742,657,1752,0,0.000914323,0.001646382,0.0,0
ANSYS_Delor338K,Huber,OSQP,optimal,9.982192916,50,0.13109457502301133,1916766,1029708,6271015,0,3.919879752,6.062313164,0.0,1
NYPA_Maragal_3,Huber,OSQP,optimal,0.045832697,50,3.538054843085178e-05,5930,5070,28531,0,0.025177513,0.020655184,0.0,0
ANSYS_Delor64K,Huber,OSQP,optimal,4.0943897080000005,50,0.005656521405944839,1979502,194157,1040454,0,1.573334665,2.521055043,0.0,1
HB_illc1850,Huber,OSQP,optimal,0.022646028,50,0.6089738138607195,6262,5550,19858,0,0.009721212,0.012924816,0.0,1
NYPA_Maragal_2,Huber,OSQP,optimal,0.007639631,50,1.1619816444916795e-05,2015,1665,7687,0,0.003600908,0.004038723,0.0,0
Pereyra_landmark,Huber,OSQP,optimal,2.2767724190000003,75,29385.38021401984,218560,215856,1582944,0,1.174657893,1.102114526,0.0,0
NYPA_Maragal_1,Huber,OSQP,optimal,0.000328083,25,-0.1204319438770331,110,96,426,0,0.00022270900000000003,0.000105374,0.0,0
Andrianov_fxm4_6,Huber,OSQP,optimal,2.051323111,250,1846.890351467116,75568,56676,611196,0,0.267362751,1.78396036,0.0,1
HB_ash331,Huber,OSQP,optimal,0.0036983009999999998,75,110.64125211498964,1097,993,2648,0,0.001211456,0.002486845,0.0,0
NYPA_Maragal_5,Huber,OSQP,optimal,0.394607683,50,9.743531267161247e-05,17282,13962,121015,0,0.288003412,0.106604271,0.0,0
HB_ash85,Huber,OSQP,optimal,0.001218602,50,6.131696864474695e-06,340,255,1033,0,0.000558474,0.0006601280000000001,0.0,1
NYPA_Maragal_6,Huber,OSQP,optimal,8.341686697,50,0.00044497481216486417,73917,63765,665224,0,7.331115386,1.0105713109999999,0.0,0
HB_abb313,Huber,OSQP,optimal,0.00427338,75,86.55133363765431,1115,939,3435,0,0.001460231,0.002813149,0.0,0
HB_ash958,Huber,OSQP,optimal,0.011389116999999999,75,301.55856574809843,3166,2874,7664,0,0.003592615,0.007796501999999999,0.0,0
Springer_ESOC,Huber,OSQP,optimal,415.405817639,350,73023.67307059954,1019016,981186,7982311,0,201.759195817,213.64662182200001,0.0,1
NYPA_Maragal_4,Huber,OSQP,optimal,0.07886183699999999,50,4.1114374245088146e-05,6926,5892,38503,0,0.048776125,0.030085712,0.0,0
Andrianov_ex3sta1,Huber,OSQP,optimal,345.2095845940001,50,2181.5597423583035,67128,50346,779690,0,333.742240872,11.467343722,0.0,0
NYPA_Maragal_8,Huber,OSQP,optimal,13.561537417,50,0.014285544998953828,174713,99636,1507687,0,11.946901207,1.61463621,0.0,0
Andrianov_fxm3_6,Huber,OSQP,optimal,0.280922983,150,400.8334222736463,20104,15078,124182,0,0.051751772,0.229171211,0.0,1
HB_well1033,Huber,OSQP,optimal,0.010933432,50,0.21104189708175453,3419,3099,10930,0,0.004477872,0.00645556,0.0,1
HB_well1850,Huber,OSQP,optimal,0.021711642000000003,50,0.6089738124542515,6262,5550,19858,0,0.008815911,0.012895731,0.0,1
HB_ash292,Huber,OSQP,optimal,0.004659454,50,1.4177389874387036,1168,876,3960,0,0.002087376,0.0025720779999999998,0.0,0
ANSYS_Delor295K,Huber,OSQP,optimal,9.102939778,50,0.041558655030686786,2711130,887202,4175727,0,3.592954957,5.509984821000001,0.0,1
NYPA_Maragal_7,Huber,OSQP,optimal,18.129553872,50,0.0009804755704098023,167099,140535,1481607,0,16.166991495,1.9625623769999998,0.0,0
Bates_sls,Huber,OSQP,optimal,208.756015184,75,717696.8416384556,5307095,5244366,17293036,0,158.78018442,49.975830763999994,0.0,0
HB_illc1033,Huber,OSQP,optimal,0.010921456999999999,50,0.21128760189652104,3419,3099,10930,0,0.004475144,0.006446313,0.0,1
HB_ash608,Huber,OSQP,optimal,0.006978442,75,186.96677470886462,2012,1824,4864,0,0.00219894,0.004779502,0.0,0


==> data/results/suitesparse_problems/OSQP_polish/Huber/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Huber,OSQP_polish,optimal,0.007124564,75,66.92882092518249,742,657,1752,1,0.001991794,0.00379442,0.0,0
ANSYS_Delor338K,Huber,OSQP_polish,optimal,13.321927388999999,50,-9.799049773509753e-18,1916766,1029708,6271015,1,4.098068817,6.071260329,0.0,1
NYPA_Maragal_3,Huber,OSQP_polish,optimal,0.06754002,50,8.609450181585124e-09,5930,5070,28531,1,0.025336078,0.020709872,0.0,0
ANSYS_Delor64K,Huber,OSQP_polish,optimal,5.022188834,50,-1.834088307249388e-18,1979502,194157,1040454,1,1.661988767,2.537650454,0.0,1
HB_illc1850,Huber,OSQP_polish,optimal,0.02975374,50,0.8168200938168466,6262,5550,19858,1,0.009766159,0.013095087,0.0,1
NYPA_Maragal_2,Huber,OSQP_polish,optimal,0.010196248,50,3.618396812067976e-09,2015,1665,7687,1,0.003575951,0.004102958,0.0,0
Pereyra_landmark,Huber,OSQP_polish,optimal,3.194817663,75,29385.380214019842,218560,215856,1582944,-1,1.190305374,1.104834728,0.0,0
NYPA_Maragal_1,Huber,OSQP_polish,optimal,0.00042342300000000003,25,3.8159088225450425e-23,110,96,426,1,0.000199726,0.000105093,0.0,0
Andrianov_fxm4_6,Huber,OSQP_polish,optimal,2.466317602,250,1846.8903514671158,75568,56676,611196,-1,0.270756761,1.973642482,0.0,1
HB_ash331,Huber,OSQP_polish,optimal,0.004538945,75,110.64125211498964,1097,993,2648,-1,0.001214081,0.002481219,0.0,0
NYPA_Maragal_5,Huber,OSQP_polish,optimal,0.6688693139999999,50,2.6544686531282566e-08,17282,13962,121015,1,0.285732211,0.106808187,0.0,0
HB_ash85,Huber,OSQP_polish,optimal,0.0016225410000000001,50,3.887262306381667e-21,340,255,1033,1,0.000557568,0.000654177,0.0,1
NYPA_Maragal_6,Huber,OSQP_polish,optimal,15.189283968,50,1.0993771552007779e-07,73917,63765,665224,1,7.104954959,0.997482098,0.0,0
HB_abb313,Huber,OSQP_polish,optimal,0.005396718,75,86.68621086750179,1115,939,3435,1,0.001454715,0.002802975,0.0,0
HB_ash958,Huber,OSQP_polish,optimal,0.01435047,75,301.55856574809843,3166,2874,7664,-1,0.003901298,0.007933183,0.0,0
Springer_ESOC,Huber,OSQP_polish,optimal,637.74172133,350,73023.67307059954,1019016,981186,7982311,-1,201.976589307,212.787552375,0.0,1
NYPA_Maragal_4,Huber,OSQP_polish,optimal,0.11871991700000001,50,7.476874163288442e-09,6926,5892,38503,1,0.046400133,0.030383549,0.0,0
Andrianov_ex3sta1,Huber,OSQP_polish,optimal,680.402768101,50,2181.5597423583035,67128,50346,779690,-1,334.525140208,11.455510274,0.0,0
NYPA_Maragal_8,Huber,OSQP_polish,optimal,25.338694062000002,50,0.014285544998953828,174713,99636,1507687,-1,11.83097843,1.602042068,0.0,0
Andrianov_fxm3_6,Huber,OSQP_polish,optimal,0.32778646899999997,150,400.8334222736463,20104,15078,124182,-1,0.0523212,0.230053724,0.0,1
HB_well1033,Huber,OSQP_polish,optimal,0.013944707,50,0.2828707300669342,3419,3099,10930,1,0.004465692,0.006491939,0.0,1
HB_well1850,Huber,OSQP_polish,optimal,0.028092173999999998,50,0.8168200944301851,6262,5550,19858,1,0.008829923,0.012962307,0.0,1
HB_ash292,Huber,OSQP_polish,optimal,0.006284092,50,1.4177389874387036,1168,876,3960,-1,0.002079146,0.002584874,0.0,0
ANSYS_Delor295K,Huber,OSQP_polish,optimal,11.69845733,50,-8.473332554803882e-18,2711130,887202,4175727,1,3.6449877219999998,5.539206189,0.0,1
NYPA_Maragal_7,Huber,OSQP_polish,optimal,33.449263859,50,1.512634116532277e-10,167099,140535,1481607,1,16.144154057,1.963965828,0.0,0
Bates_sls,Huber,OSQP_polish,optimal,369.14985337,75,717696.8416384556,5307095,5244366,17293036,-1,159.325139643,50.65368709,0.0,0
HB_illc1033,Huber,OSQP_polish,optimal,0.014876494,50,0.211287601896521,3419,3099,10930,-1,0.004996383,0.006536374,0.0,1
HB_ash608,Huber,OSQP_polish,optimal,0.008426475,75,187.25011564624978,2012,1824,4864,1,0.002179333,0.004773505,0.0,0


==> data/results/suitesparse_problems/OSQP_polish/Lasso/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Lasso,OSQP_polish,optimal,0.0019567029999999997,50,392.4684853768745,389,389,1216,1,0.000673976,0.000843173,0.0,0
ANSYS_Delor338K,Lasso,OSQP_polish,optimal,17.693211848,50,683662.0168438164,2117352,2117352,8446303,1,4.949946892,8.791713442,0.0,1
NYPA_Maragal_3,Lasso,OSQP_polish,optimal,0.077780353,75,19.629180892507097,3410,3410,25211,1,0.022556984,0.03547484,0.0,1
ANSYS_Delor64K,Lasso,OSQP_polish,optimal,28.310241701999995,100,102767.07706440032,3635409,3635409,7922958,-1,5.301558833,19.626080182,0.0,0
HB_illc1850,Lasso,OSQP_polish,optimal,0.029619503,100,22148279.90451667,3274,3274,15306,-1,0.006493486,0.018470773,0.0,2
NYPA_Maragal_2,Lasso,OSQP_polish,optimal,0.010810097000000001,75,19.952043889868648,1255,1255,6867,1,0.003070829,0.005509484,0.0,1
Pereyra_landmark,Lasso,OSQP_polish,optimal,2.228972646,50,77712.74409199724,77360,77360,1305952,-1,1.092422059,0.376776468,0.0,0
NYPA_Maragal_1,Lasso,OSQP_polish,optimal,0.000521938,100,1.8745303044714883,60,60,354,1,0.000147572,0.00028062,0.0,0
Andrianov_fxm4_6,Lasso,OSQP_polish,optimal,1.4351217250000001,100,482259.7597216175,56676,56676,611196,1,0.338252363,0.889186131,0.0,1
HB_ash331,Lasso,OSQP_polish,optimal,0.002790997,75,577.3086065925411,539,539,1740,1,0.000808429,0.001473876,0.0,1
NYPA_Maragal_5,Lasso,OSQP_polish,optimal,0.753129621,100,87.60766456736815,11294,11294,115679,1,0.280531588,0.199223233,0.0,0
HB_ash85,Lasso,OSQP_polish,optimal,0.0015625219999999998,50,223.20819836602746,255,255,1033,1,0.000535824,0.000621367,0.0,0
NYPA_Maragal_6,Lasso,OSQP_polish,optimal,15.829265017,125,119.3517222125541,41559,41559,620812,1,6.878185369,2.273724944,0.0,0
HB_abb313,Lasso,OSQP_polish,optimal,0.003913467,50,1100.3360096316012,665,665,2887,1,0.001251011,0.001780954,0.0,0
HB_ash958,Lasso,OSQP_polish,optimal,0.006806497,50,2078.9524567784033,1542,1542,5000,1,0.00222945,0.003044932,0.0,0
Springer_ESOC,Lasso,OSQP_polish,time_limit,1053.135515643,4725,7.243035285012602e+16,402722,402722,6825383,-1,104.441221808,844.119074486,0.0,1
NYPA_Maragal_4,Lasso,OSQP_polish,optimal,0.148104728,75,37.290998812491075,4032,4032,34783,1,0.043780428,0.064014219,0.0,1
Andrianov_ex3sta1,Lasso,OSQP_polish,optimal,629.922628516,100,508503.67912176374,50346,50346,779690,1,294.152708606,21.822575504,0.0,0
NYPA_Maragal_8,Lasso,OSQP_polish,optimal,45.085046686999995,325,407.37413908187983,183366,183366,1675147,1,12.624547549,19.915208969,0.0,1
Andrianov_fxm3_6,Lasso,OSQP_polish,optimal,0.400040406,200,60641.647613303816,15078,15078,124182,-1,0.048466291,0.307108192,0.0,2
HB_well1033,Lasso,OSQP_polish,optimal,0.009062265,50,13626699.389044896,1673,1673,8078,1,0.002934084,0.004047553,0.0,1
HB_well1850,Lasso,OSQP_polish,optimal,0.019984181,50,16029660.140328612,3274,3274,15306,1,0.006290716,0.009109757,0.0,1
HB_ash292,Lasso,OSQP_polish,optimal,0.00603328,50,1334.0012055689324,876,876,3960,1,0.001911169,0.002550977,0.0,0
ANSYS_Delor295K,Lasso,OSQP_polish,optimal,23.976261561999998,50,574941.587531612,3943590,3943590,10288503,-1,6.717594741,12.308929102,0.0,0
NYPA_Maragal_7,Lasso,OSQP_polish,optimal,35.522676153999996,175,282.73989423523756,99973,99973,1400483,1,14.936064267999999,6.436893138,0.0,0
Bates_sls,Lasso,OSQP_polish,optimal,282.82293655,75,3955658.3682199386,1873580,1873580,10551464,1,129.139818108,21.06150052,0.0,0
HB_illc1033,Lasso,OSQP_polish,optimal,0.015088368,125,20685170.94107042,1673,1673,8078,-1,0.00293308,0.010049736,0.0,2
HB_ash608,Lasso,OSQP_polish,optimal,0.004194392999999999,50,937.6076869794645,984,984,3184,1,0.001410392,0.001842002,0.0,0


==> data/results/suitesparse_problems/OSQP_polish/results.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Lasso,OSQP_polish,optimal,0.001956703,50,392.46848537687447,389,389,1216,1,0.0006739760000000001,0.000843173,0.0,0
ANSYS_Delor338K,Lasso,OSQP_polish,optimal,17.693211848,50,683662.0168438164,2117352,2117352,8446303,1,4.949946892,8.791713442,0.0,1
NYPA_Maragal_3,Lasso,OSQP_polish,optimal,0.077780353,75,19.629180892507094,3410,3410,25211,1,0.022556984,0.03547484,0.0,1
ANSYS_Delor64K,Lasso,OSQP_polish,optimal,28.310241702,100,102767.07706440034,3635409,3635409,7922958,-1,5.3015588330000005,19.626080182,0.0,0
HB_illc1850,Lasso,OSQP_polish,optimal,0.029619503,100,22148279.90451667,3274,3274,15306,-1,0.006493486,0.018470773,0.0,2
NYPA_Maragal_2,Lasso,OSQP_polish,optimal,0.010810097,75,19.952043889868648,1255,1255,6867,1,0.003070829,0.005509484,0.0,1
Pereyra_landmark,Lasso,OSQP_polish,optimal,2.228972646,50,77712.74409199724,77360,77360,1305952,-1,1.092422059,0.376776468,0.0,0
NYPA_Maragal_1,Lasso,OSQP_polish,optimal,0.000521938,100,1.8745303044714885,60,60,354,1,0.000147572,0.00028062,0.0,0
Andrianov_fxm4_6,Lasso,OSQP_polish,optimal,1.435121725,100,482259.7597216175,56676,56676,611196,1,0.33825236299999994,0.889186131,0.0,1
HB_ash331,Lasso,OSQP_polish,optimal,0.002790997,75,577.3086065925411,539,539,1740,1,0.0008084289999999999,0.001473876,0.0,1
NYPA_Maragal_5,Lasso,OSQP_polish,optimal,0.7531296209999999,100,87.60766456736816,11294,11294,115679,1,0.280531588,0.199223233,0.0,0
HB_ash85,Lasso,OSQP_polish,optimal,0.0015625219999999998,50,223.20819836602746,255,255,1033,1,0.0005358240000000001,0.000621367,0.0,0
NYPA_Maragal_6,Lasso,OSQP_polish,optimal,15.829265017,125,119.3517222125541,41559,41559,620812,1,6.878185369,2.273724944,0.0,0
HB_abb313,Lasso,OSQP_polish,optimal,0.003913467,50,1100.3360096316012,665,665,2887,1,0.001251011,0.001780954,0.0,0
HB_ash958,Lasso,OSQP_polish,optimal,0.006806497,50,2078.9524567784038,1542,1542,5000,1,0.00222945,0.003044932,0.0,0
Springer_ESOC,Lasso,OSQP_polish,time_limit,1053.135515643,4725,7.243035285012602e+16,402722,402722,6825383,-1,104.441221808,844.119074486,0.0,1
NYPA_Maragal_4,Lasso,OSQP_polish,optimal,0.14810472800000002,75,37.290998812491075,4032,4032,34783,1,0.043780427999999996,0.064014219,0.0,1
Andrianov_ex3sta1,Lasso,OSQP_polish,optimal,629.922628516,100,508503.6791217637,50346,50346,779690,1,294.152708606,21.822575504,0.0,0
NYPA_Maragal_8,Lasso,OSQP_polish,optimal,45.085046686999995,325,407.37413908187983,183366,183366,1675147,1,12.624547549,19.915208969000002,0.0,1
Andrianov_fxm3_6,Lasso,OSQP_polish,optimal,0.400040406,200,60641.647613303816,15078,15078,124182,-1,0.048466290999999995,0.307108192,0.0,2
HB_well1033,Lasso,OSQP_polish,optimal,0.009062265,50,13626699.389044896,1673,1673,8078,1,0.0029340840000000004,0.004047553,0.0,1
HB_well1850,Lasso,OSQP_polish,optimal,0.019984181,50,16029660.140328612,3274,3274,15306,1,0.006290716,0.009109757,0.0,1
HB_ash292,Lasso,OSQP_polish,optimal,0.00603328,50,1334.0012055689324,876,876,3960,1,0.0019111689999999999,0.0025509770000000003,0.0,0
ANSYS_Delor295K,Lasso,OSQP_polish,optimal,23.976261561999998,50,574941.587531612,3943590,3943590,10288503,-1,6.717594741,12.308929102,0.0,0
NYPA_Maragal_7,Lasso,OSQP_polish,optimal,35.522676154,175,282.7398942352376,99973,99973,1400483,1,14.936064267999999,6.436893137999999,0.0,0
Bates_sls,Lasso,OSQP_polish,optimal,282.82293655,75,3955658.368219938,1873580,1873580,10551464,1,129.139818108,21.06150052,0.0,0
HB_illc1033,Lasso,OSQP_polish,optimal,0.015088368000000001,125,20685170.94107042,1673,1673,8078,-1,0.00293308,0.010049736,0.0,2
HB_ash608,Lasso,OSQP_polish,optimal,0.004194392999999999,50,937.6076869794645,984,984,3184,1,0.0014103920000000001,0.0018420020000000001,0.0,0
HB_ash219,Huber,OSQP_polish,optimal,0.007124564,75,66.92882092518249,742,657,1752,1,0.001991794,0.00379442,0.0,0
ANSYS_Delor338K,Huber,OSQP_polish,optimal,13.321927389,50,-9.799049773509751e-18,1916766,1029708,6271015,1,4.098068817,6.071260328999999,0.0,1
NYPA_Maragal_3,Huber,OSQP_polish,optimal,0.06754002,50,8.609450181585124e-09,5930,5070,28531,1,0.025336077999999998,0.020709872,0.0,0
ANSYS_Delor64K,Huber,OSQP_polish,optimal,5.022188834,50,-1.834088307249388e-18,1979502,194157,1040454,1,1.661988767,2.537650454,0.0,1
HB_illc1850,Huber,OSQP_polish,optimal,0.02975374,50,0.8168200938168466,6262,5550,19858,1,0.009766159,0.013095087,0.0,1
NYPA_Maragal_2,Huber,OSQP_polish,optimal,0.010196248,50,3.618396812067976e-09,2015,1665,7687,1,0.003575951,0.004102958,0.0,0
Pereyra_landmark,Huber,OSQP_polish,optimal,3.1948176630000003,75,29385.38021401984,218560,215856,1582944,-1,1.190305374,1.104834728,0.0,0
NYPA_Maragal_1,Huber,OSQP_polish,optimal,0.000423423,25,3.815908822545042e-23,110,96,426,1,0.00019972599999999998,0.00010509299999999999,0.0,0
Andrianov_fxm4_6,Huber,OSQP_polish,optimal,2.4663176019999997,250,1846.890351467116,75568,56676,611196,-1,0.270756761,1.9736424819999998,0.0,1
HB_ash331,Huber,OSQP_polish,optimal,0.004538945,75,110.64125211498964,1097,993,2648,-1,0.001214081,0.002481219,0.0,0
NYPA_Maragal_5,Huber,OSQP_polish,optimal,0.6688693139999999,50,2.654468653128257e-08,17282,13962,121015,1,0.285732211,0.106808187,0.0,0
HB_ash85,Huber,OSQP_polish,optimal,0.001622541,50,3.8872623063816664e-21,340,255,1033,1,0.000557568,0.0006541769999999999,0.0,1
NYPA_Maragal_6,Huber,OSQP_polish,optimal,15.189283968,50,1.099377155200778e-07,73917,63765,665224,1,7.104954959,0.997482098,0.0,0
HB_abb313,Huber,OSQP_polish,optimal,0.005396718000000001,75,86.6862108675018,1115,939,3435,1,0.001454715,0.002802975,0.0,0
HB_ash958,Huber,OSQP_polish,optimal,0.01435047,75,301.55856574809843,3166,2874,7664,-1,0.003901298,0.007933183,0.0,0
Springer_ESOC,Huber,OSQP_polish,optimal,637.74172133,350,73023.67307059954,1019016,981186,7982311,-1,201.976589307,212.787552375,0.0,1
NYPA_Maragal_4,Huber,OSQP_polish,optimal,0.118719917,50,7.476874163288442e-09,6926,5892,38503,1,0.046400132999999996,0.030383549,0.0,0
Andrianov_ex3sta1,Huber,OSQP_polish,optimal,680.402768101,50,2181.5597423583035,67128,50346,779690,-1,334.525140208,11.455510274000002,0.0,0
NYPA_Maragal_8,Huber,OSQP_polish,optimal,25.338694062,50,0.014285544998953828,174713,99636,1507687,-1,11.83097843,1.602042068,0.0,0
Andrianov_fxm3_6,Huber,OSQP_polish,optimal,0.327786469,150,400.8334222736463,20104,15078,124182,-1,0.0523212,0.230053724,0.0,1
HB_well1033,Huber,OSQP_polish,optimal,0.013944706999999999,50,0.2828707300669342,3419,3099,10930,1,0.004465692,0.006491939,0.0,1
HB_well1850,Huber,OSQP_polish,optimal,0.028092174,50,0.8168200944301851,6262,5550,19858,1,0.008829923,0.012962307,0.0,1
HB_ash292,Huber,OSQP_polish,optimal,0.006284092,50,1.4177389874387036,1168,876,3960,-1,0.002079146,0.002584874,0.0,0
ANSYS_Delor295K,Huber,OSQP_polish,optimal,11.69845733,50,-8.473332554803882e-18,2711130,887202,4175727,1,3.644987722,5.539206189,0.0,1
NYPA_Maragal_7,Huber,OSQP_polish,optimal,33.449263859,50,1.512634116532277e-10,167099,140535,1481607,1,16.144154057,1.963965828,0.0,0
Bates_sls,Huber,OSQP_polish,optimal,369.14985337,75,717696.8416384556,5307095,5244366,17293036,-1,159.325139643,50.65368709,0.0,0
HB_illc1033,Huber,OSQP_polish,optimal,0.014876493999999999,50,0.21128760189652104,3419,3099,10930,-1,0.004996383,0.006536374,0.0,1
HB_ash608,Huber,OSQP_polish,optimal,0.008426475,75,187.25011564624972,2012,1824,4864,1,0.002179333,0.004773505,0.0,0


==> data/results/suitesparse_problems/failure_rates.csv <==
OSQP,GUROBI,MOSEK
0.0,14.285714285714285,12.5


==> data/results/suitesparse_problems/geom_mean.csv <==
OSQP,GUROBI,MOSEK
1.0,1.6298594688779335,1.7453455598793246


==> data/results/suitesparse_problems/performance_profiles.csv <==
tau,OSQP,OSQP_polish,GUROBI,MOSEK
1.0,0.75,0.0,0.21428571428571427,0.03571428571428571
1.0092621909870476,0.75,0.0,0.21428571428571427,0.05357142857142857
1.0186101701559758,0.75,0.0,0.21428571428571427,0.05357142857142857
1.0280447320933093,0.75,0.0,0.21428571428571427,0.05357142857142857
1.0375666787451858,0.75,0.017857142857142856,0.23214285714285715,0.05357142857142857
1.0471768194855202,0.75,0.017857142857142856,0.23214285714285715,0.05357142857142857
1.0568759711848041,0.75,0.03571428571428571,0.25,0.07142857142857142
1.0666649582795393,0.75,0.03571428571428571,0.25,0.07142857142857142
1.0765446128423155,0.75,0.03571428571428571,0.25,0.07142857142857142
1.0865157746525382,0.75,0.03571428571428571,0.25,0.07142857142857142
1.0965792912678098,0.75,0.03571428571428571,0.25,0.07142857142857142
1.1067360180959736,0.75,0.03571428571428571,0.25,0.07142857142857142
1.116986818467823,0.75,0.03571428571428571,0.25,0.07142857142857142
1.1273325637104867,0.75,0.03571428571428571,0.25,0.07142857142857142
1.1377741332214912,0.75,0.03571428571428571,0.25,0.07142857142857142
1.148312414543511,0.75,0.07142857142857142,0.25,0.07142857142857142
1.158948303439811,0.75,0.07142857142857142,0.25,0.07142857142857142
1.1696827039703852,0.75,0.08928571428571429,0.25,0.07142857142857142
1.180516528568805,0.75,0.08928571428571429,0.26785714285714285,0.07142857142857142
1.1914506981197759,0.75,0.125,0.26785714285714285,0.07142857142857142
1.2024861420374122,0.75,0.14285714285714285,0.26785714285714285,0.07142857142857142
1.2136237983442408,0.75,0.16071428571428573,0.26785714285714285,0.07142857142857142
1.2248646137509314,0.75,0.17857142857142858,0.26785714285714285,0.07142857142857142
1.2362095437367686,0.75,0.19642857142857142,0.26785714285714285,0.07142857142857142
1.2476595526308696,0.75,0.19642857142857142,0.26785714285714285,0.07142857142857142
1.259215613694151,0.75,0.21428571428571427,0.26785714285714285,0.07142857142857142
1.2708787092020586,0.75,0.2857142857142857,0.26785714285714285,0.07142857142857142
1.2826498305280605,0.75,0.32142857142857145,0.26785714285714285,0.08928571428571429
1.2945299782279156,0.7857142857142857,0.375,0.26785714285714285,0.08928571428571429
1.306520162124721,0.7857142857142857,0.375,0.26785714285714285,0.08928571428571429
1.3186214013947486,0.7857142857142857,0.39285714285714285,0.26785714285714285,0.08928571428571429
1.330834724654075,0.7857142857142857,0.39285714285714285,0.26785714285714285,0.10714285714285714
1.343161170046016,0.8035714285714286,0.4642857142857143,0.26785714285714285,0.125
1.3556017853293685,0.8035714285714286,0.48214285714285715,0.26785714285714285,0.125
1.3681576279674716,0.8035714285714286,0.5178571428571429,0.26785714285714285,0.125
1.3808297652180925,0.8035714285714286,0.5357142857142857,0.26785714285714285,0.125
1.3936192742241424,0.8035714285714286,0.5357142857142857,0.26785714285714285,0.125
1.406527242105237,0.8035714285714286,0.5535714285714286,0.26785714285714285,0.125
1.4195547660501011,0.8035714285714286,0.5535714285714286,0.26785714285714285,0.125
1.4327029534098308,0.8035714285714286,0.5535714285714286,0.26785714285714285,0.125
1.4459729217920199,0.8035714285714286,0.5535714285714286,0.26785714285714285,0.125
1.4593657991557567,0.8035714285714286,0.5714285714285714,0.26785714285714285,0.125
1.4728827239075026,0.8035714285714286,0.5714285714285714,0.26785714285714285,0.125
1.4865248449978568,0.8035714285714286,0.5892857142857143,0.26785714285714285,0.125
1.5002933220192183,0.8035714285714286,0.6071428571428571,0.26785714285714285,0.125
1.5141893253043521,0.8035714285714286,0.6428571428571429,0.26785714285714285,0.14285714285714285
1.5282140360258698,0.8035714285714286,0.6607142857142857,0.26785714285714285,0.14285714285714285
1.5423686462966282,0.8214285714285714,0.6785714285714286,0.26785714285714285,0.14285714285714285
1.5566543592710615,0.8214285714285714,0.6964285714285714,0.2857142857142857,0.14285714285714285
1.5710723892474503,0.8214285714285714,0.6964285714285714,0.2857142857142857,0.14285714285714285
1.5856239617711374,0.8214285714285714,0.6964285714285714,0.2857142857142857,0.14285714285714285
1.6003103137387007,0.8214285714285714,0.6964285714285714,0.30357142857142855,0.14285714285714285
1.6151326935030905,0.8214285714285714,0.6964285714285714,0.30357142857142855,0.14285714285714285
1.6300923609797406,0.8214285714285714,0.6964285714285714,0.30357142857142855,0.16071428571428573
1.6451905877536626,0.8214285714285714,0.6964285714285714,0.30357142857142855,0.16071428571428573
1.66042865718753,0.8214285714285714,0.6964285714285714,0.30357142857142855,0.16071428571428573
1.6758078645307677,0.8214285714285714,0.6964285714285714,0.30357142857142855,0.16071428571428573
1.691329517029648,0.8214285714285714,0.6964285714285714,0.3392857142857143,0.16071428571428573
1.7069949340384074,0.8214285714285714,0.7142857142857143,0.3392857142857143,0.16071428571428573
1.722805447131394,0.8214285714285714,0.7142857142857143,0.3392857142857143,0.16071428571428573
1.7387624002162507,0.8214285714285714,0.7142857142857143,0.375,0.16071428571428573
1.754867149648151,0.8214285714285714,0.7142857142857143,0.375,0.16071428571428573
1.7711210643450879,0.8214285714285714,0.7321428571428571,0.39285714285714285,0.16071428571428573
1.787525525904235,0.8214285714285714,0.7321428571428571,0.39285714285714285,0.16071428571428573
1.8040819287193828,0.8214285714285714,0.7321428571428571,0.4107142857142857,0.16071428571428573
1.820791680099463,0.8214285714285714,0.7321428571428571,0.4107142857142857,0.16071428571428573
1.8376562003881711,0.8214285714285714,0.75,0.4107142857142857,0.16071428571428573
1.8546769230846987,0.8214285714285714,0.7678571428571429,0.4107142857142857,0.16071428571428573
1.8718552949655787,0.8214285714285714,0.7678571428571429,0.4107142857142857,0.16071428571428573
1.8891927762076663,0.8214285714285714,0.7857142857142857,0.4107142857142857,0.16071428571428573
1.9066908405122525,0.8214285714285714,0.7857142857142857,0.4107142857142857,0.16071428571428573
1.924350975230331,0.8214285714285714,0.7857142857142857,0.4107142857142857,0.16071428571428573
1.9421746814890257,0.8214285714285714,0.7857142857142857,0.4107142857142857,0.17857142857142858
1.9601634743191854,0.8214285714285714,0.7857142857142857,0.4107142857142857,0.17857142857142858
1.9783188827841642,0.8214285714285714,0.7857142857142857,0.4107142857142857,0.19642857142857142
1.996642450109794,0.8214285714285714,0.7857142857142857,0.4107142857142857,0.19642857142857142
2.0151357338155576,0.8392857142857143,0.7857142857142857,0.4107142857142857,0.19642857142857142
2.0338003058469813,0.8392857142857143,0.7857142857142857,0.4107142857142857,0.19642857142857142
2.052637752709252,0.8392857142857143,0.7857142857142857,0.4107142857142857,0.21428571428571427
2.071649675602069,0.8392857142857143,0.7857142857142857,0.4107142857142857,0.21428571428571427
2.0908376905557504,0.8392857142857143,0.7857142857142857,0.4107142857142857,0.21428571428571427
2.1102034285685956,0.8392857142857143,0.7857142857142857,0.4107142857142857,0.21428571428571427
2.12974853574552,0.8392857142857143,0.7857142857142857,0.42857142857142855,0.23214285714285715
2.14947467343798,0.8392857142857143,0.7857142857142857,0.42857142857142855,0.23214285714285715
2.1693835183851844,0.8392857142857143,0.7857142857142857,0.42857142857142855,0.23214285714285715
2.1894767628566214,0.8392857142857143,0.7857142857142857,0.44642857142857145,0.23214285714285715
2.209756114795902,0.8392857142857143,0.7857142857142857,0.44642857142857145,0.23214285714285715
2.2302232979659378,0.8392857142857143,0.7857142857142857,0.5,0.25
2.2508800520954613,0.8392857142857143,0.7857142857142857,0.5178571428571429,0.25
2.2717281330269055,0.8392857142857143,0.7857142857142857,0.5178571428571429,0.25
2.2927693128656492,0.8392857142857143,0.7857142857142857,0.5535714285714286,0.26785714285714285
2.314005380130653,0.8392857142857143,0.7857142857142857,0.5535714285714286,0.26785714285714285
2.3354381399064787,0.8571428571428571,0.7857142857142857,0.5714285714285714,0.26785714285714285
2.3570694139967276,0.875,0.7857142857142857,0.5714285714285714,0.26785714285714285
2.3789010410788936,0.875,0.8035714285714286,0.5892857142857143,0.2857142857142857
2.4009348768606524,0.875,0.8035714285714286,0.6071428571428571,0.2857142857142857
2.4231727942375993,0.875,0.8035714285714286,0.625,0.30357142857142855
2.445616683452446,0.875,0.8035714285714286,0.625,0.30357142857142855
2.468268452255692,0.875,0.8035714285714286,0.625,0.30357142857142855
2.491130026067789,0.875,0.8035714285714286,0.625,0.30357142857142855
2.5142033481427974,0.875,0.8035714285714286,0.625,0.30357142857142855
2.5374903797335704,0.875,0.8035714285714286,0.625,0.30357142857142855
2.5609931002584587,0.8928571428571429,0.8035714285714286,0.625,0.30357142857142855
2.5847135074695635,0.8928571428571429,0.8035714285714286,0.625,0.30357142857142855
2.608653617622548,0.8928571428571429,0.8035714285714286,0.625,0.30357142857142855
2.632815465648021,0.8928571428571429,0.8214285714285714,0.625,0.30357142857142855
2.6572011053245053,0.8928571428571429,0.8214285714285714,0.625,0.30357142857142855
2.681812609453015,0.8928571428571429,0.8214285714285714,0.625,0.30357142857142855
2.7066520700332415,0.8928571428571429,0.8214285714285714,0.625,0.30357142857142855
2.7317215984413767,0.8928571428571429,0.8214285714285714,0.625,0.30357142857142855
2.7570233256095835,0.8928571428571429,0.8214285714285714,0.625,0.32142857142857145
2.7825594022071245,0.8928571428571429,0.8392857142857143,0.625,0.32142857142857145
2.808331998823172,0.8928571428571429,0.8392857142857143,0.625,0.32142857142857145
2.8343433061513092,0.8928571428571429,0.8392857142857143,0.625,0.32142857142857145
2.8605955351757424,0.8928571428571429,0.8392857142857143,0.625,0.32142857142857145
2.887090917359236,0.8928571428571429,0.8392857142857143,0.625,0.32142857142857145
2.9138317048327873,0.8928571428571429,0.8392857142857143,0.6428571428571429,0.32142857142857145
2.940820170587063,0.8928571428571429,0.8392857142857143,0.6428571428571429,0.32142857142857145
2.9680586086656024,0.8928571428571429,0.8392857142857143,0.6607142857142857,0.3392857142857143
2.9955493343598136,0.9107142857142857,0.8392857142857143,0.6607142857142857,0.3392857142857143
3.0232946844057773,0.9107142857142857,0.8571428571428571,0.6607142857142857,0.3392857142857143
3.0512970171828697,0.9107142857142857,0.8571428571428571,0.6785714285714286,0.35714285714285715
3.079558712914226,0.9107142857142857,0.8571428571428571,0.6785714285714286,0.35714285714285715
3.108082173869064,0.9107142857142857,0.8571428571428571,0.6785714285714286,0.35714285714285715
3.1368698245668774,0.9107142857142857,0.8571428571428571,0.6785714285714286,0.35714285714285715
3.1659241119835224,0.9107142857142857,0.8571428571428571,0.6785714285714286,0.35714285714285715
3.195247505759212,0.9107142857142857,0.8571428571428571,0.6964285714285714,0.35714285714285715
3.2248424984084414,0.9107142857142857,0.8571428571428571,0.6964285714285714,0.35714285714285715
3.254711605531848,0.9107142857142857,0.8571428571428571,0.6964285714285714,0.35714285714285715
3.2848573660300446,0.9107142857142857,0.8571428571428571,0.7142857142857143,0.35714285714285715
3.315282342319425,0.9107142857142857,0.875,0.7142857142857143,0.35714285714285715
3.345989120549973,0.9107142857142857,0.875,0.7142857142857143,0.35714285714285715
3.3769803108250906,0.9107142857142857,0.875,0.7321428571428571,0.35714285714285715
3.408258547423452,0.9107142857142857,0.875,0.7321428571428571,0.35714285714285715
3.4398264890229253,0.9107142857142857,0.875,0.7321428571428571,0.35714285714285715
3.4716868189265613,0.9107142857142857,0.875,0.7321428571428571,0.35714285714285715
3.503842245290674,0.9107142857142857,0.875,0.7321428571428571,0.35714285714285715
3.536295501355042,0.9107142857142857,0.875,0.7321428571428571,0.35714285714285715
3.5690493456752295,0.9107142857142857,0.8928571428571429,0.7321428571428571,0.35714285714285715
3.602106562357071,0.9107142857142857,0.8928571428571429,0.7321428571428571,0.35714285714285715
3.6354699612933197,0.9107142857142857,0.8928571428571429,0.7321428571428571,0.375
3.6691423784024932,0.9107142857142857,0.8928571428571429,0.7321428571428571,0.375
3.703126675869926,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.375
3.737425742391064,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.375
3.7720424934169983,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.375
3.806979871402286,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.375
3.84224084605506,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.39285714285714285
3.877828414589456,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.39285714285714285
3.913745601980384,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.39285714285714285
3.949995461220644,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.4107142857142857
3.9865810735804406,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.4107142857142857
4.023505548869292,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.4107142857142857
4.060772025700365,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.4107142857142857
4.0983836717572615,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.4107142857142857
4.136343684063275,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.4107142857142857
4.174655289253137,0.9107142857142857,0.8928571428571429,0.7678571428571429,0.42857142857142855
4.213321743847288,0.9107142857142857,0.8928571428571429,0.7857142857142857,0.42857142857142855
4.252346334528682,0.9107142857142857,0.8928571428571429,0.7857142857142857,0.44642857142857145
4.291732378422157,0.9107142857142857,0.8928571428571429,0.7857142857142857,0.44642857142857145
4.3314832233764,0.9107142857142857,0.8928571428571429,0.7857142857142857,0.44642857142857145
4.371602248248505,0.9107142857142857,0.8928571428571429,0.7857142857142857,0.4642857142857143
4.412092863191189,0.9107142857142857,0.8928571428571429,0.7857142857142857,0.4642857142857143
4.452958509942655,0.9107142857142857,0.8928571428571429,0.7857142857142857,0.48214285714285715
4.494202662119142,0.9107142857142857,0.8928571428571429,0.7857142857142857,0.48214285714285715
4.535828825510188,0.9107142857142857,0.8928571428571429,0.8035714285714286,0.48214285714285715
4.577840538376619,0.9107142857142857,0.8928571428571429,0.8035714285714286,0.48214285714285715
4.6202413717513116,0.9107142857142857,0.8928571428571429,0.8035714285714286,0.48214285714285715
4.663034929742731,0.9107142857142857,0.8928571428571429,0.8035714285714286,0.48214285714285715
4.7062248498412815,0.9107142857142857,0.8928571428571429,0.8035714285714286,0.5
4.749814803228501,0.9107142857142857,0.8928571428571429,0.8035714285714286,0.5
4.79380849508911,0.9107142857142857,0.8928571428571429,0.8214285714285714,0.5357142857142857
4.838209664925956,0.9107142857142857,0.8928571428571429,0.8392857142857143,0.5357142857142857
4.8830220868778795,0.9107142857142857,0.8928571428571429,0.8392857142857143,0.5535714285714286
4.9282495700405144,0.9107142857142857,0.8928571428571429,0.8392857142857143,0.5535714285714286
4.973895958790064,0.9285714285714286,0.8928571428571429,0.8392857142857143,0.5535714285714286
5.019965133110082,0.9285714285714286,0.8928571428571429,0.8571428571428571,0.5714285714285714
5.066461008921268,0.9285714285714286,0.8928571428571429,0.8571428571428571,0.5714285714285714
5.113387538414326,0.9285714285714286,0.9107142857142857,0.875,0.5714285714285714
5.160748710385909,0.9285714285714286,0.9107142857142857,0.875,0.5714285714285714
5.208548550577661,0.9285714285714286,0.9107142857142857,0.875,0.5714285714285714
5.256791122018422,0.9285714285714286,0.9107142857142857,0.875,0.6071428571428571
5.305480525369573,0.9285714285714286,0.9107142857142857,0.875,0.6071428571428571
5.354620899273607,0.9285714285714286,0.9107142857142857,0.875,0.6071428571428571
5.404216420705916,0.9285714285714286,0.9107142857142857,0.875,0.6071428571428571
5.454271305329834,0.9285714285714286,0.9107142857142857,0.875,0.625
5.50478980785497,0.9285714285714286,0.9107142857142857,0.875,0.625
5.555776222398876,0.9285714285714286,0.9107142857142857,0.875,0.625
5.607234882852032,0.9285714285714286,0.9107142857142857,0.875,0.6428571428571429
5.659170163246244,0.9285714285714286,0.9107142857142857,0.875,0.6428571428571429
5.711586478126432,0.9285714285714286,0.9107142857142857,0.875,0.6428571428571429
5.764488282925877,0.9285714285714286,0.9107142857142857,0.875,0.6428571428571429
5.8178800743449335,0.9285714285714286,0.9107142857142857,0.875,0.6428571428571429
5.871766390733256,0.9285714285714286,0.9107142857142857,0.875,0.6428571428571429
5.926151812475554,0.9285714285714286,0.9107142857142857,0.875,0.6607142857142857
5.981040962380941,0.9285714285714286,0.9107142857142857,0.875,0.6607142857142857
6.036438506075867,0.9285714285714286,0.9107142857142857,0.875,0.6607142857142857
6.09234915240071,0.9285714285714286,0.9107142857142857,0.875,0.6607142857142857
6.148777653810023,0.9285714285714286,0.9107142857142857,0.875,0.6607142857142857
6.205728806776502,0.9285714285714286,0.9107142857142857,0.875,0.6607142857142857
6.26320745219869,0.9285714285714286,0.9107142857142857,0.875,0.6607142857142857
6.321218475812452,0.9285714285714286,0.9107142857142857,0.875,0.6607142857142857
6.379766808606281,0.9285714285714286,0.9107142857142857,0.875,0.6607142857142857
6.4388574272404195,0.9285714285714286,0.9107142857142857,0.875,0.6607142857142857
6.49849535446989,0.9285714285714286,0.9107142857142857,0.875,0.6785714285714286
6.558685659571432,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
6.619433458774393,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
6.680743915695613,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.6964285714285714
6.742622241778342,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7142857142857143
6.805073696735208,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7321428571428571
6.868103588995304,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7321428571428571
6.931717276155406,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7321428571428571
6.995920165435373,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7321428571428571
7.060717714137773,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.75
7.1261154301117475,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.75
7.192118872221189,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.75
7.258733650817251,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.75
7.3259654282152304,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.75
7.393819919175866,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.75
7.46230289139111,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.75
7.531420165974372,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.75
7.6011776179553285,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.75
7.671581176779302,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
7.742636826811269,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
7.814350607844544,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
7.886728615614152,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
7.959777002314984,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
8.033501977124734,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
8.107909806731687,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
8.183006815867392,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
8.258799387844268,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
8.335293965098193,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
8.412497049736118,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
8.490415204088746,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
8.56905505126835,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7678571428571429
8.648423275731723,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.7857142857142857
8.728526623848378,0.9285714285714286,0.9107142857142857,0.9107142857142857,0.8035714285714286
8.809371904473991,0.9464285714285714,0.9107142857142857,0.9107142857142857,0.8035714285714286
8.89096598952916,0.9464285714285714,0.9107142857142857,0.9107142857142857,0.8035714285714286
8.973315814583522,0.9464285714285714,0.9107142857142857,0.9107142857142857,0.8035714285714286
9.05642837944529,0.9464285714285714,0.9107142857142857,0.9107142857142857,0.8035714285714286
9.14031074875623,0.9464285714285714,0.9107142857142857,0.9107142857142857,0.8035714285714286
9.224970052592175,0.9464285714285714,0.9107142857142857,0.9107142857142857,0.8035714285714286
9.310413487069077,0.9464285714285714,0.9285714285714286,0.9107142857142857,0.8035714285714286
9.396648314954692,0.9464285714285714,0.9285714285714286,0.9107142857142857,0.8214285714285714
9.483681866285922,0.9464285714285714,0.9285714285714286,0.9107142857142857,0.8392857142857143
9.571521538991863,0.9464285714285714,0.9285714285714286,0.9107142857142857,0.8392857142857143
9.660174799522645,0.9464285714285714,0.9285714285714286,0.9107142857142857,0.8392857142857143
9.749649183484088,0.9464285714285714,0.9285714285714286,0.9107142857142857,0.8392857142857143
9.83995229627823,0.9464285714285714,0.9285714285714286,0.9107142857142857,0.8392857142857143
9.931091813749795,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.8392857142857143
10.023075482838655,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.8392857142857143
10.115911122238298,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.8392857142857143
10.209606623060465,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.8392857142857143
10.30416994950588,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.8392857142857143
10.399609139541198,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.8392857142857143
10.495932305582278,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.8392857142857143
10.5931476351837,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.8392857142857143
10.691263391734761,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.8392857142857143
10.79028791516184,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.8392857142857143
10.8902296226373,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.8392857142857143
10.991097009294972,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.8392857142857143
11.092898648952227,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.8571428571428571
11.195643194838782,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.8571428571428571
11.299339380332222,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.8571428571428571
11.403996019700324,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
11.509622008850323,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
11.616226326085018,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
11.723818032865985,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
11.832406274583786,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
11.94200028133532,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
12.052609368708426,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
12.164242938573679,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
12.276910479883592,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
12.390621569479162,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
12.505385872903908,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.875
12.621213145225473,0.9821428571428571,0.9464285714285714,0.9107142857142857,0.875
12.738113231864785,0.9821428571428571,0.9464285714285714,0.9107142857142857,0.875
12.856096069432958,0.9821428571428571,0.9464285714285714,0.9107142857142857,0.875
12.975171686575875,0.9821428571428571,0.9464285714285714,0.9107142857142857,0.875
13.095350204826671,0.9821428571428571,0.9464285714285714,0.9107142857142857,0.875
13.216641839466051,0.9821428571428571,0.9642857142857143,0.9107142857142857,0.875
13.339056900390586,1.0,0.9642857142857143,0.9107142857142857,0.875
13.462605792989104,1.0,0.9642857142857143,0.9107142857142857,0.875
13.587299019027098,1.0,0.9642857142857143,0.9107142857142857,0.875
13.71314717753945,1.0,0.9642857142857143,0.9107142857142857,0.875
13.840160965731316,1.0,0.9642857142857143,0.9107142857142857,0.875
13.968351179887398,1.0,0.9642857142857143,0.9107142857142857,0.875
14.09772871628967,1.0,0.9642857142857143,0.9107142857142857,0.875
14.228304572143527,1.0,0.9642857142857143,0.9107142857142857,0.875
14.360089846512599,1.0,0.9642857142857143,0.9107142857142857,0.875
14.493095741262167,1.0,0.9642857142857143,0.9107142857142857,0.875
14.627333562011298,1.0,0.9642857142857143,0.9107142857142857,0.875
14.762814719093903,1.0,0.9642857142857143,0.9107142857142857,0.875
14.899550728528544,1.0,0.9642857142857143,0.9107142857142857,0.875
15.037553212997377,1.0,0.9642857142857143,0.9107142857142857,0.875
15.176833902834053,1.0,0.9642857142857143,0.9107142857142857,0.875
15.317404637020799,1.0,0.9642857142857143,0.9107142857142857,0.875
15.459277364194778,1.0,0.9642857142857143,0.9107142857142857,0.875
15.602464143663688,1.0,0.9642857142857143,0.9107142857142857,0.875
15.74697714643086,1.0,0.9642857142857143,0.9107142857142857,0.875
15.89282865622978,1.0,0.9642857142857143,0.9107142857142857,0.875
16.0400310705682,1.0,0.9642857142857143,0.9107142857142857,0.875
16.188596901781985,1.0,0.9642857142857143,0.9107142857142857,0.875
16.338538778098613,1.0,0.9642857142857143,0.9107142857142857,0.875
16.48986944471065,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
16.642601764859037,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
16.79674872092653,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
16.952323415541205,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
17.109339072690144,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
17.26780903884356,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
17.42774678408919,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
17.589165903277326,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
17.75208011717635,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
17.916503273639005,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
18.082449348779516,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
18.249932448161523,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
18.41896680799711,1.0,0.9642857142857143,0.9107142857142857,0.8928571428571429
18.589566796356873,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
18.761746914391203,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
18.935521797562952,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
19.11090621689138,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
19.287915080207778,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
19.46656343342262,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
19.646866461804457,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
19.828839491270713,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
20.01249798969037,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
20.197857568198785,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
20.384933982524633,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
20.573743134329128,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
20.764301072557746,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
20.956623994804332,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
21.150728248687948,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
21.346630333242445,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
21.544346900318832,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
21.7438947560008,1.0,0.9642857142857143,0.9107142857142857,0.9107142857142857
21.945290862033136,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
22.14855233726359,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
22.353696459097954,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
22.560740664968602,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
22.7697025538168,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
22.98059988758851,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
23.193450592744288,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
23.408272761782932,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
23.625084654779464,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
23.843904700937205,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
24.06475150015424,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
24.287643824604515,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
24.512600620333387,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
24.73964100886813,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
24.968784288843267,1.0,0.9642857142857143,0.9285714285714286,0.9107142857142857
25.200049937640923,1.0,0.9821428571428571,0.9285714285714286,0.9107142857142857
25.433457613046496,1.0,0.9821428571428571,0.9285714285714286,0.9107142857142857
25.669027154919505,1.0,0.9821428571428571,0.9285714285714286,0.9107142857142857
25.906778586880076,1.0,0.9821428571428571,0.9285714285714286,0.9107142857142857
26.14673211801092,1.0,0.9821428571428571,0.9285714285714286,0.9107142857142857
26.388908144575105,1.0,1.0,0.9285714285714286,0.9107142857142857
26.633327251749822,1.0,1.0,0.9285714285714286,0.9107142857142857
26.88001021537606,1.0,1.0,0.9285714285714286,0.9107142857142857
27.128978003724658,1.0,1.0,0.9285714285714286,0.9107142857142857
27.380251779278577,1.0,1.0,0.9285714285714286,0.9107142857142857
27.6338529005317,1.0,1.0,0.9285714285714286,0.9107142857142857
27.88980292380441,1.0,1.0,0.9285714285714286,0.9107142857142857
28.1481236050758,1.0,1.0,0.9285714285714286,0.9107142857142857
28.408836901833027,1.0,1.0,0.9285714285714286,0.9107142857142857
28.671964974937698,1.0,1.0,0.9285714285714286,0.9107142857142857
28.937530190509502,1.0,1.0,0.9285714285714286,0.9107142857142857
29.205555121827466,1.0,1.0,0.9285714285714286,0.9107142857142857
29.47606255124857,1.0,1.0,0.9285714285714286,0.9107142857142857
29.749075472144405,1.0,1.0,0.9285714285714286,0.9107142857142857
30.024617090855493,1.0,1.0,0.9285714285714286,0.9107142857142857
30.30271082866396,1.0,1.0,0.9285714285714286,0.9107142857142857
30.583380323784333,1.0,1.0,0.9285714285714286,0.9107142857142857
30.86664943337273,1.0,1.0,0.9285714285714286,0.9107142857142857
31.15254223555488,1.0,1.0,0.9285714285714286,0.9107142857142857
31.441083031472647,1.0,1.0,0.9285714285714286,0.9107142857142857
31.732296347349763,1.0,1.0,0.9285714285714286,0.9107142857142857
32.02620693657652,1.0,1.0,0.9285714285714286,0.9107142857142857
32.32283978181379,1.0,1.0,0.9285714285714286,0.9107142857142857
32.622220097116696,1.0,1.0,0.9285714285714286,0.9107142857142857
32.924373330077685,1.0,1.0,0.9285714285714286,0.9107142857142857
33.229325163989714,1.0,1.0,0.9285714285714286,0.9107142857142857
33.5371015200293,1.0,1.0,0.9285714285714286,0.9107142857142857
33.84772855945981,1.0,1.0,0.9285714285714286,0.9107142857142857
34.16123268585528,1.0,1.0,0.9285714285714286,0.9107142857142857
34.47764054734464,1.0,1.0,0.9285714285714286,0.9107142857142857
34.79697903887691,1.0,1.0,0.9285714285714286,0.9107142857142857
35.1192753045073,1.0,1.0,0.9285714285714286,0.9107142857142857
35.44455673970434,1.0,1.0,0.9285714285714286,0.9107142857142857
35.77285099367874,1.0,1.0,0.9285714285714286,0.9107142857142857
36.10418597173337,1.0,1.0,0.9285714285714286,0.9107142857142857
36.43858983763545,1.0,1.0,0.9285714285714286,0.9107142857142857
36.77609101601033,1.0,1.0,0.9285714285714286,0.9107142857142857
37.11671819475765,1.0,1.0,0.9285714285714286,0.9107142857142857
37.46050032748993,1.0,1.0,0.9285714285714286,0.9107142857142857
37.80746663599349,1.0,1.0,0.9285714285714286,0.9107142857142857
38.15764661271248,1.0,1.0,0.9285714285714286,0.9107142857142857
38.511070023255705,1.0,1.0,0.9285714285714286,0.9107142857142857
38.867766908926654,1.0,1.0,0.9285714285714286,0.9107142857142857
39.22776758927719,1.0,1.0,0.9285714285714286,0.9107142857142857
39.591102664684584,1.0,1.0,0.9285714285714286,0.9107142857142857
39.957803018952696,1.0,1.0,0.9285714285714286,0.9107142857142857
40.32789982193707,1.0,1.0,0.9285714285714286,0.9107142857142857
40.701424532194366,1.0,1.0,0.9285714285714286,0.9107142857142857
41.078408899656466,1.0,1.0,0.9285714285714286,0.9107142857142857
41.45888496832911,1.0,1.0,0.9285714285714286,0.9107142857142857
41.84288507901582,1.0,1.0,0.9285714285714286,0.9107142857142857
42.23044187206674,1.0,1.0,0.9285714285714286,0.9107142857142857
42.62158829015323,1.0,1.0,0.9285714285714286,0.9107142857142857
43.01635758106795,1.0,1.0,0.9285714285714286,0.9107142857142857
43.41478330055092,1.0,1.0,0.9285714285714286,0.9107142857142857
43.816899315141924,1.0,1.0,0.9285714285714286,0.9107142857142857
44.22273980505899,1.0,1.0,0.9285714285714286,0.9107142857142857
44.63233926710395,1.0,1.0,0.9285714285714286,0.9107142857142857
45.04573251759459,1.0,1.0,0.9285714285714286,0.9107142857142857
45.462954695323994,1.0,1.0,0.9285714285714286,0.9107142857142857
45.88404126454759,1.0,1.0,0.9285714285714286,0.9107142857142857
46.30902801799739,1.0,1.0,0.9285714285714286,0.9107142857142857
46.73795107992461,1.0,1.0,0.9285714285714286,0.9107142857142857
47.17084690917017,1.0,1.0,0.9285714285714286,0.9107142857142857
47.607752302263684,1.0,1.0,0.9285714285714286,0.9107142857142857
48.048704396551315,1.0,1.0,0.9285714285714286,0.9107142857142857
48.493740673352356,1.0,1.0,0.9285714285714286,0.9107142857142857
48.94289896114529,1.0,1.0,0.9285714285714286,0.9107142857142857
49.396217438783204,1.0,1.0,0.9285714285714286,0.9107142857142857
49.853734638738935,1.0,1.0,0.9285714285714286,0.9107142857142857
50.31548945038054,1.0,1.0,0.9285714285714286,0.9107142857142857
50.78152112327673,1.0,1.0,0.9285714285714286,0.9107142857142857
51.2518692705333,1.0,1.0,0.9285714285714286,0.9107142857142857
51.72657387216019,1.0,1.0,0.9285714285714286,0.9107142857142857
52.205675278469755,1.0,1.0,0.9285714285714286,0.9107142857142857
52.689214213506744,1.0,1.0,0.9285714285714286,0.9107142857142857
53.17723177850969,1.0,1.0,0.9285714285714286,0.9107142857142857
53.66976945540476,1.0,1.0,0.9285714285714286,0.9107142857142857
54.16686911033152,1.0,1.0,0.9285714285714286,0.9107142857142857
54.66857299720181,1.0,1.0,0.9285714285714286,0.9107142857142857
55.17492376129126,1.0,1.0,0.9285714285714286,0.9107142857142857
55.68596444286412,1.0,1.0,0.9285714285714286,0.9107142857142857
56.20173848083188,1.0,1.0,0.9285714285714286,0.9107142857142857
56.72228971644544,1.0,1.0,0.9285714285714286,0.9107142857142857
57.247662397021784,1.0,1.0,0.9285714285714286,0.9107142857142857
57.77790117970504,1.0,1.0,0.9285714285714286,0.9107142857142857
58.313051135262214,1.0,1.0,0.9285714285714286,0.9107142857142857
58.8531577519145,1.0,1.0,0.9285714285714286,0.9107142857142857
59.398266939203566,1.0,1.0,0.9285714285714286,0.9107142857142857
59.94842503189409,1.0,1.0,0.9285714285714286,0.9107142857142857
60.503678793912215,1.0,1.0,0.9285714285714286,0.9107142857142857
61.06407542232039,1.0,1.0,0.9285714285714286,0.9107142857142857
61.629662551329425,1.0,1.0,0.9285714285714286,0.9107142857142857
62.200488256347114,1.0,1.0,0.9285714285714286,0.9107142857142857
62.776601058065,1.0,1.0,0.9285714285714286,0.9107142857142857
63.35804992658251,1.0,1.0,0.9285714285714286,0.9107142857142857
63.9448842855694,1.0,1.0,0.9285714285714286,0.9107142857142857
64.53715401646701,1.0,1.0,0.9285714285714286,0.9107142857142857
65.13490946272803,1.0,1.0,0.9285714285714286,0.9107142857142857
65.73820143409586,1.0,1.0,0.9285714285714286,0.9107142857142857
66.34708121092348,1.0,1.0,0.9285714285714286,0.9107142857142857
66.96160054853219,1.0,1.0,0.9285714285714286,0.9107142857142857
67.5818116816111,1.0,1.0,0.9285714285714286,0.9107142857142857
68.20776732865686,1.0,1.0,0.9285714285714286,0.9107142857142857
68.83952069645497,1.0,1.0,0.9285714285714286,0.9107142857142857
69.47712548460237,1.0,1.0,0.9285714285714286,0.9107142857142857
70.12063589007181,1.0,1.0,0.9285714285714286,0.9107142857142857
70.77010661181889,1.0,1.0,0.9285714285714286,0.9107142857142857
71.42559285543126,1.0,1.0,0.9464285714285714,0.9107142857142857
72.08715033782136,1.0,1.0,0.9464285714285714,0.9107142857142857
72.7548352919623,1.0,1.0,0.9464285714285714,0.9107142857142857
73.42870447166761,1.0,1.0,0.9464285714285714,0.9107142857142857
74.1088151564157,1.0,1.0,0.9464285714285714,0.9107142857142857
74.79522515621821,1.0,1.0,0.9464285714285714,0.9107142857142857
75.48799281653436,1.0,1.0,0.9464285714285714,0.9107142857142857
76.18717702322995,1.0,1.0,0.9464285714285714,0.9107142857142857
76.8928372075831,1.0,1.0,0.9464285714285714,0.9107142857142857
77.6050333513357,1.0,1.0,0.9464285714285714,0.9107142857142857
78.32382599179196,1.0,1.0,0.9464285714285714,0.9107142857142857
79.04927622696424,1.0,1.0,0.9464285714285714,0.9107142857142857
79.78144572076624,1.0,1.0,0.9464285714285714,0.9107142857142857
80.52039670825474,1.0,1.0,0.9464285714285714,0.9107142857142857
81.26619200091946,1.0,1.0,0.9464285714285714,0.9107142857142857
82.01889499202203,1.0,1.0,0.9464285714285714,0.9107142857142857
82.77856966198476,1.0,1.0,0.9464285714285714,0.9107142857142857
83.54528058382867,1.0,1.0,0.9464285714285714,0.9107142857142857
84.31909292866256,1.0,1.0,0.9464285714285714,0.9107142857142857
85.10007247122246,1.0,1.0,0.9464285714285714,0.9107142857142857
85.88828559546249,1.0,1.0,0.9464285714285714,0.9107142857142857
86.68379930019779,1.0,1.0,0.9464285714285714,0.9107142857142857
87.4866812047991,1.0,1.0,0.9464285714285714,0.9107142857142857
88.29699955494087,1.0,1.0,0.9464285714285714,0.9107142857142857
89.11482322840202,1.0,1.0,0.9464285714285714,0.9107142857142857
89.94022174092044,1.0,1.0,0.9464285714285714,0.9107142857142857
90.77326525210228,1.0,1.0,0.9464285714285714,0.9107142857142857
91.61402457138516,1.0,1.0,0.9464285714285714,0.9107142857142857
92.46257116405738,1.0,1.0,0.9464285714285714,0.9107142857142857
93.31897715733238,1.0,1.0,0.9464285714285714,0.9107142857142857
94.18331534647952,1.0,1.0,0.9464285714285714,0.9107142857142857
95.05565920101196,1.0,1.0,0.9464285714285714,0.9107142857142857
95.93608287093141,1.0,1.0,0.9464285714285714,0.9107142857142857
96.82466119303123,1.0,1.0,0.9464285714285714,0.9107142857142857
97.72146969725725,1.0,1.0,0.9464285714285714,0.9107142857142857
98.6265846131282,1.0,1.0,0.9464285714285714,0.9107142857142857
99.54008287621524,1.0,1.0,0.9464285714285714,0.9107142857142857
100.46204213468131,1.0,1.0,0.9464285714285714,0.9107142857142857
101.39254075588153,1.0,1.0,0.9464285714285714,0.9107142857142857
102.3316578330245,1.0,1.0,0.9464285714285714,0.9107142857142857
103.27947319189515,1.0,1.0,0.9464285714285714,0.9107142857142857
104.23606739764011,1.0,1.0,0.9464285714285714,0.9107142857142857
105.20152176161591,1.0,1.0,0.9464285714285714,0.9107142857142857
106.17591834830002,1.0,1.0,0.9464285714285714,0.9107142857142857
107.15933998226711,1.0,1.0,0.9464285714285714,0.9107142857142857
108.15187025522881,1.0,1.0,0.9464285714285714,0.9107142857142857
109.1535935331391,1.0,1.0,0.9464285714285714,0.9107142857142857
110.16459496336569,1.0,1.0,0.9464285714285714,0.9107142857142857
111.1849604819271,1.0,1.0,0.9464285714285714,0.9107142857142857
112.21477682079802,1.0,1.0,0.9464285714285714,0.9107142857142857
113.25413151528114,1.0,1.0,0.9464285714285714,0.9107142857142857
114.30311291144787,1.0,1.0,0.9464285714285714,0.9107142857142857
115.36181017364785,1.0,1.0,0.9464285714285714,0.9107142857142857
116.43031329208767,1.0,1.0,0.9464285714285714,0.9107142857142857
117.50871309048075,1.0,1.0,0.9464285714285714,0.9107142857142857
118.59710123376694,1.0,1.0,0.9464285714285714,0.9107142857142857
119.69557023590428,1.0,1.0,0.9464285714285714,0.9107142857142857
120.8042134677329,1.0,1.0,0.9642857142857143,0.9107142857142857
121.92312516491107,1.0,1.0,0.9642857142857143,0.9107142857142857
123.05240043592616,1.0,1.0,0.9642857142857143,0.9107142857142857
124.19213527017834,1.0,1.0,0.9642857142857143,0.9107142857142857
125.34242654613995,1.0,1.0,0.9642857142857143,0.9107142857142857
126.50337203959037,1.0,1.0,0.9642857142857143,0.9107142857142857
127.67507043192657,1.0,1.0,0.9642857142857143,0.9107142857142857
128.8576213185518,1.0,1.0,0.9642857142857143,0.9107142857142857
130.05112521734085,1.0,1.0,0.9642857142857143,0.9107142857142857
131.25568357718427,1.0,1.0,0.9642857142857143,0.9107142857142857
132.47139878661176,1.0,1.0,0.9642857142857143,0.9107142857142857
133.69837418249466,1.0,1.0,0.9642857142857143,0.9107142857142857
134.93671405883066,1.0,1.0,0.9642857142857143,0.9107142857142857
136.18652367560813,1.0,1.0,0.9642857142857143,0.9107142857142857
137.44790926775366,1.0,1.0,0.9642857142857143,0.9107142857142857
138.7209780541621,1.0,1.0,0.9642857142857143,0.9107142857142857
140.00583824680976,1.0,1.0,0.9642857142857143,0.9107142857142857
141.30259905995337,1.0,1.0,0.9642857142857143,0.9107142857142857
142.61137071941283,1.0,1.0,0.9642857142857143,0.9107142857142857
143.93226447194064,1.0,1.0,0.9642857142857143,0.9107142857142857
145.26539259467813,1.0,1.0,0.9642857142857143,0.9107142857142857
146.61086840469844,1.0,1.0,0.9642857142857143,0.9107142857142857
147.96880626863964,1.0,1.0,0.9642857142857143,0.9107142857142857
149.33932161242518,1.0,1.0,0.9642857142857143,0.9107142857142857
150.72253093107557,1.0,1.0,0.9642857142857143,0.9107142857142857
152.1185517986105,1.0,1.0,0.9642857142857143,0.9107142857142857
153.52750287804227,1.0,1.0,0.9642857142857143,0.9107142857142857
154.94950393146317,1.0,1.0,0.9642857142857143,0.9107142857142857
156.3846758302246,1.0,1.0,0.9642857142857143,0.9107142857142857
157.8331405652118,1.0,1.0,0.9642857142857143,0.9107142857142857
159.29502125721228,1.0,1.0,0.9642857142857143,0.9107142857142857
160.77044216738236,1.0,1.0,0.9642857142857143,0.9107142857142857
162.25952870780873,1.0,1.0,0.9642857142857143,0.9107142857142857
163.76240745216873,1.0,1.0,0.9642857142857143,0.9107142857142857
165.27920614648954,1.0,1.0,0.9642857142857143,0.9107142857142857
166.81005372000593,1.0,1.0,0.9642857142857143,0.9107142857142857
168.35508029612024,1.0,1.0,0.9642857142857143,0.9107142857142857
169.9144172034626,1.0,1.0,0.9642857142857143,0.9107142857142857
171.48819698705393,1.0,1.0,0.9642857142857143,0.9107142857142857
173.07655341957258,1.0,1.0,0.9642857142857143,0.9107142857142857
174.67962151272457,1.0,1.0,0.9642857142857143,0.9107142857142857
176.29753752872057,1.0,1.0,0.9642857142857143,0.9107142857142857
177.93043899185773,1.0,1.0,0.9642857142857143,0.9107142857142857
179.5784647002095,1.0,1.0,0.9642857142857143,0.9107142857142857
181.24175473742378,1.0,1.0,0.9642857142857143,0.9107142857142857
182.92045048462938,1.0,1.0,0.9642857142857143,0.9107142857142857
184.61469463245476,1.0,1.0,0.9642857142857143,0.9107142857142857
186.324631193156,1.0,1.0,0.9642857142857143,0.9107142857142857
188.05040551285816,1.0,1.0,0.9642857142857143,0.9107142857142857
189.79216428391015,1.0,1.0,0.9642857142857143,0.9107142857142857
191.55005555735278,1.0,1.0,0.9642857142857143,0.9107142857142857
193.32422875550452,1.0,1.0,0.9642857142857143,0.9107142857142857
195.11483468466164,1.0,1.0,0.9642857142857143,0.9107142857142857
196.92202554791714,1.0,1.0,0.9642857142857143,0.9107142857142857
198.74595495809837,1.0,1.0,0.9642857142857143,0.9107142857142857
200.5867779508234,1.0,1.0,0.9642857142857143,0.9107142857142857
202.44465099768038,1.0,1.0,0.9642857142857143,0.9107142857142857
204.31973201952704,1.0,1.0,0.9642857142857143,0.9107142857142857
206.21218039991425,1.0,1.0,0.9642857142857143,0.9107142857142857
208.12215699863393,1.0,1.0,0.9642857142857143,0.9107142857142857
210.04982416539153,1.0,1.0,0.9642857142857143,0.9107142857142857
211.9953457536071,1.0,1.0,0.9642857142857143,0.9107142857142857
213.95888713434215,1.0,1.0,0.9642857142857143,0.9107142857142857
215.94061521035653,1.0,1.0,0.9642857142857143,0.9107142857142857
217.94069843029558,1.0,1.0,0.9642857142857143,0.9107142857142857
219.95930680300748,1.0,1.0,0.9642857142857143,0.9107142857142857
221.99661191199547,1.0,1.0,0.9642857142857143,0.9107142857142857
224.05278693000182,1.0,1.0,0.9642857142857143,0.9107142857142857
226.12800663372772,1.0,1.0,0.9642857142857143,0.9107142857142857
228.22244741868985,1.0,1.0,0.9642857142857143,0.9107142857142857
230.33628731421314,1.0,1.0,0.9642857142857143,0.9107142857142857
232.4697059985648,1.0,1.0,0.9642857142857143,0.9107142857142857
234.62288481422624,1.0,1.0,0.9642857142857143,0.9107142857142857
236.79600678330763,1.0,1.0,0.9642857142857143,0.9107142857142857
238.98925662310504,1.0,1.0,0.9642857142857143,0.9107142857142857
241.2028207618007,1.0,1.0,0.9642857142857143,0.9107142857142857
243.43688735431104,1.0,1.0,0.9642857142857143,0.9107142857142857
245.691646298279,1.0,1.0,0.9642857142857143,0.9107142857142857
247.96728925021577,1.0,1.0,0.9642857142857143,0.9107142857142857
250.26400964179192,1.0,1.0,0.9642857142857143,0.9107142857142857
252.58200269627847,1.0,1.0,0.9642857142857143,0.9107142857142857
254.9214654451423,1.0,1.0,0.9642857142857143,0.9107142857142857
257.28259674479324,1.0,1.0,0.9642857142857143,0.9107142857142857
259.665597293487,1.0,1.0,0.9821428571428571,0.9107142857142857
262.07066964838526,1.0,1.0,0.9821428571428571,0.9107142857142857
264.498018242772,1.0,1.0,0.9821428571428571,0.9107142857142857
266.9478494034321,1.0,1.0,0.9821428571428571,0.9107142857142857
269.4203713681882,1.0,1.0,0.9821428571428571,0.9107142857142857
271.9157943036019,1.0,1.0,0.9821428571428571,0.9107142857142857
274.43433032283656,1.0,1.0,0.9821428571428571,0.9107142857142857
276.9761935036891,1.0,1.0,0.9821428571428571,0.9107142857142857
279.5415999067856,1.0,1.0,0.9821428571428571,0.9107142857142857
282.1307675939471,1.0,1.0,0.9821428571428571,0.9107142857142857
284.74391664672476,1.0,1.0,0.9821428571428571,0.9107142857142857
287.38126918510665,1.0,1.0,0.9821428571428571,0.9107142857142857
290.04304938639916,1.0,1.0,0.9821428571428571,0.9107142857142857
292.7294835042816,1.0,1.0,0.9821428571428571,0.9107142857142857
295.440799888038,1.0,1.0,0.9821428571428571,0.9107142857142857
298.17722900196736,1.0,1.0,0.9821428571428571,0.9107142857142857
300.9390034449721,1.0,1.0,0.9821428571428571,0.9107142857142857
303.72635797033115,1.0,1.0,0.9821428571428571,0.9107142857142857
306.5395295056527,1.0,1.0,0.9821428571428571,0.9107142857142857
309.3787571730137,1.0,1.0,0.9821428571428571,0.9107142857142857
312.2442823092858,1.0,1.0,0.9821428571428571,0.9107142857142857
315.13634848664793,1.0,1.0,0.9821428571428571,0.9107142857142857
318.05520153329195,1.0,1.0,0.9821428571428571,0.9107142857142857
321.00108955431716,1.0,1.0,0.9821428571428571,0.9107142857142857
323.9742629528196,1.0,1.0,0.9821428571428571,0.9107142857142857
326.9749744511768,1.0,1.0,0.9821428571428571,0.9107142857142857
330.0034791125285,1.0,1.0,0.9821428571428571,0.9107142857142857
333.06003436245885,1.0,1.0,0.9821428571428571,0.9107142857142857
336.1449000108765,1.0,1.0,0.9821428571428571,0.9107142857142857
339.2583382740992,1.0,1.0,0.9821428571428571,0.9107142857142857
342.40061379714257,1.0,1.0,0.9821428571428571,0.9107142857142857
345.57199367621394,1.0,1.0,0.9821428571428571,0.9107142857142857
348.77274748141775,1.0,1.0,0.9821428571428571,0.9107142857142857
352.00314727966787,1.0,1.0,0.9821428571428571,0.9107142857142857
355.2634676578139,1.0,1.0,0.9821428571428571,0.9107142857142857
358.5539857459817,1.0,1.0,0.9821428571428571,0.9107142857142857
361.874981241128,1.0,1.0,0.9821428571428571,0.9107142857142857
365.22673643081754,1.0,1.0,0.9821428571428571,0.9285714285714286
368.6095362172158,1.0,1.0,0.9821428571428571,0.9285714285714286
372.0236681413066,1.0,1.0,0.9821428571428571,0.9285714285714286
375.4694224073337,1.0,1.0,0.9821428571428571,0.9285714285714286
378.94709190746676,1.0,1.0,0.9821428571428571,0.9285714285714286
382.45697224669993,1.0,1.0,0.9821428571428571,0.9285714285714286
385.9993617679767,1.0,1.0,0.9821428571428571,0.9285714285714286
389.5745615775501,1.0,1.0,0.9821428571428571,0.9285714285714286
393.18287557057704,1.0,1.0,0.9821428571428571,0.9285714285714286
396.82461045694816,1.0,1.0,0.9821428571428571,0.9285714285714286
400.5000757873611,1.0,1.0,0.9821428571428571,0.9285714285714286
404.20958397963057,1.0,1.0,0.9821428571428571,0.9285714285714286
407.9534503452449,1.0,1.0,0.9821428571428571,0.9285714285714286
411.7319931161679,1.0,1.0,0.9821428571428571,0.9285714285714286
415.54553347188755,1.0,1.0,0.9821428571428571,0.9464285714285714
419.39439556671863,1.0,1.0,0.9821428571428571,0.9464285714285714
423.27890655735484,1.0,1.0,0.9821428571428571,0.9464285714285714
427.19939663067765,1.0,1.0,0.9821428571428571,0.9464285714285714
431.15619903182284,1.0,1.0,0.9821428571428571,0.9464285714285714
435.149650092505,1.0,1.0,0.9821428571428571,0.9464285714285714
439.1800892596086,1.0,1.0,0.9821428571428571,0.9464285714285714
443.2478591240396,1.0,1.0,0.9821428571428571,0.9642857142857143
447.3533054498463,1.0,1.0,0.9821428571428571,0.9642857142857143
451.4967772036102,1.0,1.0,0.9821428571428571,0.9642857142857143
455.6786265841064,1.0,1.0,0.9821428571428571,0.9642857142857143
459.8992090522438,1.0,1.0,0.9821428571428571,0.9642857142857143
464.15888336127773,1.0,1.0,0.9821428571428571,0.9642857142857143
468.4580115873045,1.0,1.0,0.9821428571428571,0.9642857142857143
472.7969591600391,1.0,1.0,0.9821428571428571,0.9642857142857143
477.17609489387456,1.0,1.0,0.9821428571428571,0.9642857142857143
481.5957910192351,1.0,1.0,0.9821428571428571,0.9642857142857143
486.0564232142134,1.0,1.0,0.9821428571428571,0.9642857142857143
490.55837063650455,1.0,1.0,0.9821428571428571,0.9642857142857143
495.1020159556351,1.0,1.0,0.9821428571428571,0.9642857142857143
499.68774538548837,1.0,1.0,0.9821428571428571,0.9642857142857143
504.3159487171359,1.0,1.0,0.9821428571428571,0.9642857142857143
508.98701935196794,1.0,1.0,0.9821428571428571,0.9642857142857143
513.7013543351344,1.0,1.0,0.9821428571428571,0.9642857142857143
518.4593543892913,1.0,1.0,0.9821428571428571,0.9642857142857143
523.2614239486662,1.0,1.0,0.9821428571428571,0.9642857142857143
528.1079711934331,1.0,1.0,0.9821428571428571,0.9642857142857143
532.9994080844087,1.0,1.0,0.9821428571428571,0.9642857142857143
537.9361503980704,1.0,1.0,0.9821428571428571,0.9642857142857143
542.9186177618943,1.0,1.0,0.9821428571428571,0.9642857142857143
547.9472336900287,1.0,1.0,0.9821428571428571,0.9642857142857143
553.0224256192901,1.0,1.0,0.9821428571428571,0.9642857142857143
558.144624945496,1.0,1.0,0.9821428571428571,0.9642857142857143
563.3142670601358,1.0,1.0,0.9821428571428571,0.9642857142857143
568.5317913873754,1.0,1.0,0.9821428571428571,0.9642857142857143
573.7976414214133,1.0,1.0,0.9821428571428571,0.9642857142857143
579.1122647641758,1.0,1.0,0.9821428571428571,0.9821428571428571
584.4761131633632,1.0,1.0,0.9821428571428571,0.9821428571428571
589.8896425508499,1.0,1.0,0.9821428571428571,0.9821428571428571
595.353313081437,1.0,1.0,0.9821428571428571,0.9821428571428571
600.8675891719687,1.0,1.0,0.9821428571428571,0.9821428571428571
606.4329395408062,1.0,1.0,0.9821428571428571,0.9821428571428571
612.0498372476696,1.0,1.0,0.9821428571428571,0.9821428571428571
617.7187597338494,1.0,1.0,0.9821428571428571,0.9821428571428571
623.4401888627864,1.0,1.0,0.9821428571428571,0.9821428571428571
629.2146109610344,1.0,1.0,0.9821428571428571,0.9821428571428571
635.0425168595962,1.0,1.0,0.9821428571428571,0.9821428571428571
640.924401935645,1.0,1.0,0.9821428571428571,0.9821428571428571
646.8607661546328,1.0,1.0,0.9821428571428571,0.9821428571428571
652.8521141127848,1.0,1.0,0.9821428571428571,0.9821428571428571
658.898955079995,1.0,1.0,0.9821428571428571,0.9821428571428571
665.0018030431119,1.0,1.0,0.9821428571428571,0.9821428571428571
671.161176749628,1.0,1.0,0.9821428571428571,0.9821428571428571
677.3775997517752,1.0,1.0,0.9821428571428571,0.9821428571428571
683.6516004510238,1.0,1.0,0.9821428571428571,1.0
689.9837121430019,1.0,1.0,0.9821428571428571,1.0
696.3744730628222,1.0,1.0,0.9821428571428571,1.0
702.8244264308346,1.0,1.0,0.9821428571428571,1.0
709.3341204987997,1.0,1.0,0.9821428571428571,1.0
715.9041085964889,1.0,1.0,0.9821428571428571,1.0
722.5349491787214,1.0,1.0,0.9821428571428571,1.0
729.2272058728313,1.0,1.0,0.9821428571428571,1.0
735.9814475265764,1.0,1.0,0.9821428571428571,1.0
742.7982482564919,1.0,1.0,0.9821428571428571,1.0
749.6781874966877,1.0,1.0,0.9821428571428571,1.0
756.6218500481056,1.0,1.0,0.9821428571428571,1.0
763.6298261282242,1.0,1.0,0.9821428571428571,1.0
770.7027114212295,1.0,1.0,0.9821428571428571,1.0
777.841107128649,1.0,1.0,0.9821428571428571,1.0
785.0456200204509,1.0,1.0,0.9821428571428571,1.0
792.3168624866254,1.0,1.0,0.9821428571428571,1.0
799.6554525892346,1.0,1.0,0.9821428571428571,1.0
807.0620141149499,1.0,1.0,0.9821428571428571,1.0
814.5371766280746,1.0,1.0,0.9821428571428571,1.0
822.0815755240541,1.0,1.0,0.9821428571428571,1.0
829.6958520834906,1.0,1.0,0.9821428571428571,1.0
837.380653526649,1.0,1.0,0.9821428571428571,1.0
845.1366330684713,1.0,1.0,0.9821428571428571,1.0
852.9644499741025,1.0,1.0,0.9821428571428571,1.0
860.8647696149245,1.0,1.0,0.9821428571428571,1.0
868.8382635251185,1.0,1.0,0.9821428571428571,1.0
876.8856094587427,1.0,1.0,0.9821428571428571,1.0
885.0074914473439,1.0,1.0,0.9821428571428571,1.0
893.2045998580968,1.0,1.0,0.9821428571428571,1.0
901.4776314524918,1.0,1.0,0.9821428571428571,1.0
909.8272894455558,1.0,1.0,0.9821428571428571,1.0
918.2542835656282,1.0,1.0,0.9821428571428571,1.0
926.7593301146883,1.0,1.0,0.9821428571428571,1.0
935.3431520292387,1.0,1.0,0.9821428571428571,1.0
944.0064789417603,1.0,1.0,0.9821428571428571,1.0
952.750047242729,1.0,1.0,0.9821428571428571,1.0
961.5746001432095,1.0,1.0,0.9821428571428571,1.0
970.4808877380307,1.0,1.0,0.9821428571428571,1.0
979.4696670695396,1.0,1.0,0.9821428571428571,1.0
988.5417021919574,1.0,1.0,0.9821428571428571,1.0
997.6977642363202,1.0,1.0,0.9821428571428571,1.0
1006.9386314760271,1.0,1.0,0.9821428571428571,1.0
1016.2650893929952,1.0,1.0,0.9821428571428571,1.0
1025.677930744422,1.0,1.0,0.9821428571428571,1.0
1035.1779556301763,1.0,1.0,0.9821428571428571,1.0
1044.7659715608042,1.0,1.0,0.9821428571428571,1.0
1054.4427935261685,1.0,1.0,0.9821428571428571,1.0
1064.2092440647245,1.0,1.0,0.9821428571428571,1.0
1074.0661533334335,1.0,1.0,0.9821428571428571,1.0
1084.014359178331,1.0,1.0,0.9821428571428571,1.0
1094.0547072057425,1.0,1.0,0.9821428571428571,1.0
1104.18805085416,1.0,1.0,0.9821428571428571,1.0
1114.415251466788,1.0,1.0,0.9821428571428571,1.0
1124.737178364752,1.0,1.0,0.9821428571428571,1.0
1135.154708920999,1.0,1.0,0.9821428571428571,1.0
1145.6687286348715,1.0,1.0,0.9821428571428571,1.0
1156.2801312073755,1.0,1.0,0.9821428571428571,1.0
1166.9898186171474,1.0,1.0,0.9821428571428571,1.0
1177.7987011971193,1.0,1.0,0.9821428571428571,1.0
1188.7076977119034,1.0,1.0,0.9821428571428571,1.0
1199.7177354358844,1.0,1.0,0.9821428571428571,1.0
1210.8297502320395,1.0,1.0,0.9821428571428571,1.0
1222.0446866314887,1.0,1.0,0.9821428571428571,1.0
1233.363497913776,1.0,1.0,0.9821428571428571,1.0
1244.787146187906,1.0,1.0,0.9821428571428571,1.0
1256.3166024741201,1.0,1.0,0.9821428571428571,1.0
1267.9528467864338,1.0,1.0,0.9821428571428571,1.0
1279.6968682159415,1.0,1.0,0.9821428571428571,1.0
1291.549665014884,1.0,1.0,0.9821428571428571,1.0
1303.512244681509,1.0,1.0,0.9821428571428571,1.0
1315.5856240457038,1.0,1.0,0.9821428571428571,1.0
1327.770829355429,1.0,1.0,0.9821428571428571,1.0
1340.0688963639507,1.0,1.0,0.9821428571428571,1.0
1352.4808704178754,1.0,1.0,0.9821428571428571,1.0
1365.0078065460139,1.0,1.0,0.9821428571428571,1.0
1377.6507695490536,1.0,1.0,0.9821428571428571,1.0
1390.4108340900696,1.0,1.0,0.9821428571428571,1.0
1403.2890847858732,1.0,1.0,0.9821428571428571,1.0
1416.2866162991988,1.0,1.0,0.9821428571428571,1.0
1429.4045334317611,1.0,1.0,0.9821428571428571,1.0
1442.6439512181573,1.0,1.0,0.9821428571428571,1.0
1456.0059950206485,1.0,1.0,0.9821428571428571,1.0
1469.4918006248172,1.0,1.0,0.9821428571428571,1.0
1483.1025143361044,1.0,1.0,0.9821428571428571,1.0
1496.8392930772557,1.0,1.0,0.9821428571428571,1.0
1510.7033044866541,1.0,1.0,0.9821428571428571,1.0
1524.695727017573,1.0,1.0,0.9821428571428571,1.0
1538.8177500383463,1.0,1.0,0.9821428571428571,1.0
1553.07057393346,1.0,1.0,0.9821428571428571,1.0
1567.455410205595,1.0,1.0,0.9821428571428571,1.0
1581.9734815785998,1.0,1.0,0.9821428571428571,1.0
1596.6260221014252,1.0,1.0,0.9821428571428571,1.0
1611.41427725302,1.0,1.0,0.9821428571428571,1.0
1626.3395040481923,1.0,1.0,0.9821428571428571,1.0
1641.4029711444664,1.0,1.0,0.9821428571428571,1.0
1656.6059589499134,1.0,1.0,0.9821428571428571,1.0
1671.94975973199,1.0,1.0,0.9821428571428571,1.0
1687.4356777273756,1.0,1.0,0.9821428571428571,1.0
1703.0650292528444,1.0,1.0,0.9821428571428571,1.0
1718.8391428171456,1.0,1.0,0.9821428571428571,1.0
1734.7593592339308,1.0,1.0,0.9821428571428571,1.0
1750.827031735725,1.0,1.0,0.9821428571428571,1.0
1767.0435260889467,1.0,1.0,0.9821428571428571,1.0
1783.4102207100082,1.0,1.0,0.9821428571428571,1.0
1799.9285067824765,1.0,1.0,0.9821428571428571,1.0
1816.5997883753266,1.0,1.0,0.9821428571428571,1.0
1833.4254825622907,1.0,1.0,0.9821428571428571,1.0
1850.4070195423021,1.0,1.0,0.9821428571428571,1.0
1867.545842761076,1.0,1.0,0.9821428571428571,1.0
1884.8434090337953,1.0,1.0,0.9821428571428571,1.0
1902.301188668944,1.0,1.0,0.9821428571428571,1.0
1919.9206655932849,1.0,1.0,0.9821428571428571,1.0
1937.703337477989,1.0,1.0,0.9821428571428571,1.0
1955.650715865949,1.0,1.0,0.9821428571428571,1.0
1973.7643263002553,1.0,1.0,0.9821428571428571,1.0
1992.0457084538693,1.0,1.0,0.9821428571428571,1.0
2010.496416260499,1.0,1.0,0.9821428571428571,1.0
2029.1180180466781,1.0,1.0,0.9821428571428571,1.0
2047.9120966650855,1.0,1.0,0.9821428571428571,1.0
2066.880249629082,1.0,1.0,0.9821428571428571,1.0
2086.0240892485026,1.0,1.0,0.9821428571428571,1.0
2105.345242766706,1.0,1.0,0.9821428571428571,1.0
2124.8453524988827,1.0,1.0,0.9821428571428571,1.0
2144.5260759716675,1.0,1.0,0.9821428571428571,1.0
2164.3890860640204,1.0,1.0,0.9821428571428571,1.0
2184.436071149426,1.0,1.0,0.9821428571428571,1.0
2204.6687352394097,1.0,1.0,0.9821428571428571,1.0
2225.0887981283695,1.0,1.0,0.9821428571428571,1.0
2245.697995539774,1.0,1.0,0.9821428571428571,1.0
2266.498079273693,1.0,1.0,0.9821428571428571,1.0
2287.490817355702,1.0,1.0,0.9821428571428571,1.0
2308.6779941871696,1.0,1.0,0.9821428571428571,1.0
2330.0614106969247,1.0,1.0,0.9821428571428571,1.0
2351.6428844943484,1.0,1.0,0.9821428571428571,1.0
2373.424250023866,1.0,1.0,0.9821428571428571,1.0
2395.407358720877,1.0,1.0,0.9821428571428571,1.0
2417.594079169131,1.0,1.0,0.9821428571428571,1.0
2439.98629725955,1.0,1.0,0.9821428571428571,1.0
2462.5859163505465,1.0,1.0,0.9821428571428571,1.0
2485.3948574297983,1.0,1.0,0.9821428571428571,1.0
2508.4150592775386,1.0,1.0,0.9821428571428571,1.0
2531.6484786313554,1.0,1.0,0.9821428571428571,1.0
2555.097090352507,1.0,1.0,1.0,1.0
2578.7628875938008,1.0,1.0,1.0,1.0
2602.6478819690046,1.0,1.0,1.0,1.0
2626.7541037238357,1.0,1.0,1.0,1.0
2651.083601908539,1.0,1.0,1.0,1.0
2675.6384445520453,1.0,1.0,1.0,1.0
2700.4207188377727,1.0,1.0,1.0,1.0
2725.432531281028,1.0,1.0,1.0,1.0
2750.6760079080645,1.0,1.0,1.0,1.0
2776.153294436801,1.0,1.0,1.0,1.0
2801.866556459195,1.0,1.0,1.0,1.0
2827.817979625341,1.0,1.0,1.0,1.0
2854.0097698292375,1.0,1.0,1.0,1.0
2880.4441533962977,1.0,1.0,1.0,1.0
2907.123377272578,1.0,1.0,1.0,1.0
2934.049709215787,1.0,1.0,1.0,1.0
2961.2254379880346,1.0,1.0,1.0,1.0
2988.6528735503825,1.0,1.0,1.0,1.0
3016.3343472591973,1.0,1.0,1.0,1.0
3044.272212064303,1.0,1.0,1.0,1.0
3072.4688427090036,1.0,1.0,1.0,1.0
3100.9266359319267,1.0,1.0,1.0,1.0
3129.6480106707504,1.0,1.0,1.0,1.0
3158.635408267819,1.0,1.0,1.0,1.0
3187.8912926776457,1.0,1.0,1.0,1.0
3217.4181506763716,1.0,1.0,1.0,1.0
3247.218492073129,1.0,1.0,1.0,1.0
3277.294849923382,1.0,1.0,1.0,1.0
3307.6497807442424,1.0,1.0,1.0,1.0
3338.285864731761,1.0,1.0,1.0,1.0
3369.2057059802673,1.0,1.0,1.0,1.0
3400.411932703706,1.0,1.0,1.0,1.0
3431.9071974590424,1.0,1.0,1.0,1.0
3463.6941773717344,1.0,1.0,1.0,1.0
3495.775574363275,1.0,1.0,1.0,1.0
3528.154115380883,1.0,1.0,1.0,1.0
3560.832552629278,1.0,1.0,1.0,1.0
3593.813663804626,1.0,1.0,1.0,1.0
3627.1002523306483,1.0,1.0,1.0,1.0
3660.695147596902,1.0,1.0,1.0,1.0
3694.6012051993025,1.0,1.0,1.0,1.0
3728.8213071828336,1.0,1.0,1.0,1.0
3763.3583622865326,1.0,1.0,1.0,1.0
3798.215306190736,1.0,1.0,1.0,1.0
3833.3951017666013,1.0,1.0,1.0,1.0
3868.9007393279753,1.0,1.0,1.0,1.0
3904.73523688556,1.0,1.0,1.0,1.0
3940.901640403448,1.0,1.0,1.0,1.0
3977.403024058037,1.0,1.0,1.0,1.0
4014.242490499322,1.0,1.0,1.0,1.0
4051.423171114647,1.0,1.0,1.0,1.0
4088.9482262948604,1.0,1.0,1.0,1.0
4126.820845702951,1.0,1.0,1.0,1.0
4165.044248545185,1.0,1.0,1.0,1.0
4203.6216838447135,1.0,1.0,1.0,1.0
4242.556430717777,1.0,1.0,1.0,1.0
4281.851798652411,1.0,1.0,1.0,1.0
4321.511127789762,1.0,1.0,1.0,1.0
4361.537789208006,1.0,1.0,1.0,1.0
4401.935185208875,1.0,1.0,1.0,1.0
4442.706749606883,1.0,1.0,1.0,1.0
4483.855948021186,1.0,1.0,1.0,1.0
4525.386278170166,1.0,1.0,1.0,1.0
4567.301270168747,1.0,1.0,1.0,1.0
4609.604486828433,1.0,1.0,1.0,1.0
4652.29952396019,1.0,1.0,1.0,1.0
4695.390010680058,1.0,1.0,1.0,1.0
4738.879609717651,1.0,1.0,1.0,1.0
4782.772017727485,1.0,1.0,1.0,1.0
4827.070965603183,1.0,1.0,1.0,1.0
4871.780218794631,1.0,1.0,1.0,1.0
4916.903577628026,1.0,1.0,1.0,1.0
4962.444877628914,1.0,1.0,1.0,1.0
5008.407989848212,1.0,1.0,1.0,1.0
5054.79682119124,1.0,1.0,1.0,1.0
5101.6153147498335,1.0,1.0,1.0,1.0
5148.867450137493,1.0,1.0,1.0,1.0
5196.557243827658,1.0,1.0,1.0,1.0
5244.688749495119,1.0,1.0,1.0,1.0
5293.266058360561,1.0,1.0,1.0,1.0
5342.293299538353,1.0,1.0,1.0,1.0
5391.7746403875,1.0,1.0,1.0,1.0
5441.714286865893,1.0,1.0,1.0,1.0
5492.116483887789,1.0,1.0,1.0,1.0
5542.985515684669,1.0,1.0,1.0,1.0
5594.325706169378,1.0,1.0,1.0,1.0
5646.141419303667,1.0,1.0,1.0,1.0
5698.437059469142,1.0,1.0,1.0,1.0
5751.217071841614,1.0,1.0,1.0,1.0
5804.485942768978,1.0,1.0,1.0,1.0
5858.248200152536,1.0,1.0,1.0,1.0
5912.508413831875,1.0,1.0,1.0,1.0
5967.271195973317,1.0,1.0,1.0,1.0
6022.541201461928,1.0,1.0,1.0,1.0
6078.32312829723,1.0,1.0,1.0,1.0
6134.621717992506,1.0,1.0,1.0,1.0
6191.441755977841,1.0,1.0,1.0,1.0
6248.788072006894,1.0,1.0,1.0,1.0
6306.6655405674055,1.0,1.0,1.0,1.0
6365.079081295571,1.0,1.0,1.0,1.0
6424.033659394191,1.0,1.0,1.0,1.0
6483.534286054721,1.0,1.0,1.0,1.0
6543.586018883236,1.0,1.0,1.0,1.0
6604.193962330305,1.0,1.0,1.0,1.0
6665.363268124914,1.0,1.0,1.0,1.0
6727.099135712337,1.0,1.0,1.0,1.0
6789.406812696106,1.0,1.0,1.0,1.0
6852.291595284064,1.0,1.0,1.0,1.0
6915.758828738525,1.0,1.0,1.0,1.0
6979.81390783066,1.0,1.0,1.0,1.0
7044.462277299037,1.0,1.0,1.0,1.0
7109.709432312431,1.0,1.0,1.0,1.0
7175.560918936929,1.0,1.0,1.0,1.0
7242.022334607315,1.0,1.0,1.0,1.0
7309.099328602911,1.0,1.0,1.0,1.0
7376.79760252773,1.0,1.0,1.0,1.0
7445.122910795136,1.0,1.0,1.0,1.0
7514.08106111697,1.0,1.0,1.0,1.0
7583.677914997191,1.0,1.0,1.0,1.0
7653.919388230148,1.0,1.0,1.0,1.0
7724.8114514034005,1.0,1.0,1.0,1.0
7796.360130405229,1.0,1.0,1.0,1.0
7868.571506936852,1.0,1.0,1.0,1.0
7941.45171902934,1.0,1.0,1.0,1.0
8015.006961565405,1.0,1.0,1.0,1.0
8089.243486805938,1.0,1.0,1.0,1.0
8164.167604921464,1.0,1.0,1.0,1.0
8239.78568452852,1.0,1.0,1.0,1.0
8316.104153230961,1.0,1.0,1.0,1.0
8393.129498166365,1.0,1.0,1.0,1.0
8470.868266557402,1.0,1.0,1.0,1.0
8549.327066268375,1.0,1.0,1.0,1.0
8628.512566366895,1.0,1.0,1.0,1.0
8708.431497690724,1.0,1.0,1.0,1.0
8789.090653419955,1.0,1.0,1.0,1.0
8870.496889654403,1.0,1.0,1.0,1.0
8952.657125996391,1.0,1.0,1.0,1.0
9035.57834613893,1.0,1.0,1.0,1.0
9119.267598459299,1.0,1.0,1.0,1.0
9203.73199661822,1.0,1.0,1.0,1.0
9288.978720164498,1.0,1.0,1.0,1.0
9375.015015145289,1.0,1.0,1.0,1.0
9461.848194722003,1.0,1.0,1.0,1.0
9549.485639791967,1.0,1.0,1.0,1.0
9637.934799615785,1.0,1.0,1.0,1.0
9727.203192450537,1.0,1.0,1.0,1.0
9817.29840618884,1.0,1.0,1.0,1.0
9908.228099003798,1.0,1.0,1.0,1.0
10000.0,1.0,1.0,1.0,1.0


==> data/results/suitesparse_problems/polish_statistics.csv <==
mean_time_increase,median_time_increase,max_time_increase,std_time_increase,percentage_of_success
40.954722841196826,32.266934541179104,178.22666023614593,29.851636871695195,67.85714285714286


==> data/results/suitesparse_problems/ratio_setup_solve.csv <==
mean_ratio,median_ratio,std_ratio,max_ratio
209.4449368320977,71.37041984244328,435.8538934227942,2910.3709539264823


==> data/results/suitesparse_problems/rho_updates.csv <==
mean_rho_updates,median_rho_updates,max_rho_updates,std_rho_updates
0.48214285714285715,0.0,2.0,0.5973474529884903


==> data/results/suitesparse_problems_high_accuracy/GUROBI_high/Huber/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Huber,GUROBI_high,optimal,0.04541015625,9,66.92882155902902,742,657,1752
ANSYS_Delor338K,Huber,GUROBI_high,optimal,0.9862761497497559,0,0.0,1916766,1029708,6271015
NYPA_Maragal_3,Huber,GUROBI_high,optimal,0.10765385627746582,6,1.3852525742327395e-08,5930,5070,28531
ANSYS_Delor64K,Huber,GUROBI_high,optimal,0.46916699409484863,0,0.0,1979502,194157,1040454
HB_illc1850,Huber,GUROBI_high,optimal,0.04209709167480469,7,0.816820093992795,6262,5550,19858
NYPA_Maragal_2,Huber,GUROBI_high,optimal,0.017036914825439453,6,5.00726183432296e-09,2015,1665,7687
Pereyra_landmark,Huber,GUROBI_high,optimal,6.517784833908081,10,29419.506347827417,218560,215856,1582944
NYPA_Maragal_1,Huber,GUROBI_high,optimal,0.0009889602661132812,6,6.412794853466351e-11,110,96,426
Andrianov_fxm4_6,Huber,GUROBI_high,optimal,1.3301260471343994,10,1901.4797002166724,75568,56676,611196
HB_ash331,Huber,GUROBI_high,optimal,0.008262872695922852,10,110.78043136065541,1097,993,2648
NYPA_Maragal_5,Huber,GUROBI_high,solver_error,0.36318087577819824,7,0.002378067214062929,17282,13962,121015
HB_ash85,Huber,GUROBI_high,optimal,0.0021991729736328125,6,1.667556571003635e-10,340,255,1033
NYPA_Maragal_6,Huber,GUROBI_high,solver_error,4.479758024215698,10,0.00022451968254570695,73917,63765,665224
HB_abb313,Huber,GUROBI_high,optimal,0.0075571537017822266,10,86.68621086855404,1115,939,3435
HB_ash958,Huber,GUROBI_high,optimal,0.025187015533447266,10,301.996122410432,3166,2874,7664
Springer_ESOC,Huber,GUROBI_high,time_limit,1106.8246829509735,-1,,1019016,981186,7982311
NYPA_Maragal_4,Huber,GUROBI_high,optimal,0.11355996131896973,6,1.1368929440919564e-08,6926,5892,38503
Andrianov_ex3sta1,Huber,GUROBI_high,optimal,26.27914309501648,10,2221.650341896944,67128,50346,779690
NYPA_Maragal_8,Huber,GUROBI_high,solver_error,3.0672600269317627,7,0.014139184525300181,174713,99636,1507687
Andrianov_fxm3_6,Huber,GUROBI_high,optimal,0.20623397827148438,10,416.4704763887954,20104,15078,124182
HB_well1033,Huber,GUROBI_high,optimal,0.019676923751831055,7,0.2828707300951206,3419,3099,10930
HB_well1850,Huber,GUROBI_high,optimal,0.04087400436401367,7,0.8168200945207127,6262,5550,19858
HB_ash292,Huber,GUROBI_high,optimal,0.008448123931884766,8,1.4228805489077487,1168,876,3960
ANSYS_Delor295K,Huber,GUROBI_high,solver_error,1.1478850841522217,0,0.0,2711130,887202,4175727
NYPA_Maragal_7,Huber,GUROBI_high,solver_error,9.692384958267212,9,0.002478272012083271,167099,140535,1481607
Bates_sls,Huber,GUROBI_high,time_limit,1001.6230251789093,-1,,5307095,5244366,17293036
HB_illc1033,Huber,GUROBI_high,optimal,0.02536296844482422,7,0.2828707297637251,3419,3099,10930
HB_ash608,Huber,GUROBI_high,optimal,0.01941704750061035,10,187.25011565126601,2012,1824,4864


==> data/results/suitesparse_problems_high_accuracy/GUROBI_high/Lasso/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Lasso,GUROBI_high,optimal,0.01164102554321289,9,392.4684854028159,389,389,1216
ANSYS_Delor338K,Lasso,GUROBI_high,optimal,23.161112070083618,7,683662.0195700675,2117352,2117352,8446303
NYPA_Maragal_3,Lasso,GUROBI_high,optimal,0.10435104370117188,8,19.62918090420058,3410,3410,25211
ANSYS_Delor64K,Lasso,GUROBI_high,optimal,10.121417045593262,13,102767.02205693189,3635409,3635409,7922958
HB_illc1850,Lasso,GUROBI_high,optimal,0.05602908134460449,11,22147966.65328411,3274,3274,15306
NYPA_Maragal_2,Lasso,GUROBI_high,optimal,0.021709918975830078,8,19.95204389607729,1255,1255,6867
Pereyra_landmark,Lasso,GUROBI_high,optimal,6.542018890380859,11,77714.27283211226,77360,77360,1305952
NYPA_Maragal_1,Lasso,GUROBI_high,optimal,0.001283884048461914,9,1.874530304504476,60,60,354
Andrianov_fxm4_6,Lasso,GUROBI_high,optimal,1.3746919631958008,12,482259.75990021904,56676,56676,611196
HB_ash331,Lasso,GUROBI_high,optimal,0.008569002151489258,10,577.3086076824167,539,539,1740
NYPA_Maragal_5,Lasso,GUROBI_high,optimal,0.5350430011749268,8,87.60766457073503,11294,11294,115679
HB_ash85,Lasso,GUROBI_high,optimal,0.0039789676666259766,11,223.2081984757479,255,255,1033
NYPA_Maragal_6,Lasso,GUROBI_high,optimal,3.1880288124084473,9,119.3517226507066,41559,41559,620812
HB_abb313,Lasso,GUROBI_high,optimal,0.011377811431884766,9,1100.3360096477313,665,665,2887
HB_ash958,Lasso,GUROBI_high,optimal,0.026253938674926758,10,2078.9524585085846,1542,1542,5000
Springer_ESOC,Lasso,GUROBI_high,time_limit,1152.8346688747406,-1,,402722,402722,6825383
NYPA_Maragal_4,Lasso,GUROBI_high,optimal,0.1418590545654297,10,37.29099889115044,4032,4032,34783
Andrianov_ex3sta1,Lasso,GUROBI_high,optimal,24.79976201057434,14,508503.67912240815,50346,50346,779690
NYPA_Maragal_8,Lasso,GUROBI_high,optimal,11.756227970123291,10,407.3741393934119,183366,183366,1675147
Andrianov_fxm3_6,Lasso,GUROBI_high,optimal,0.26645493507385254,12,60706.43398867848,15078,15078,124182
HB_well1033,Lasso,GUROBI_high,optimal,0.023908138275146484,10,13626699.389044909,1673,1673,8078
HB_well1850,Lasso,GUROBI_high,optimal,0.052047014236450195,10,16029660.140328616,3274,3274,15306
HB_ash292,Lasso,GUROBI_high,optimal,0.01472783088684082,10,1334.0012063383092,876,876,3960
ANSYS_Delor295K,Lasso,GUROBI_high,optimal,30.38521409034729,12,574943.2985971434,3943590,3943590,10288503
NYPA_Maragal_7,Lasso,GUROBI_high,optimal,10.657291889190674,8,282.739894242335,99973,99973,1400483
Bates_sls,Lasso,GUROBI_high,time_limit,1001.70268201828,-1,,1873580,1873580,10551464
HB_illc1033,Lasso,GUROBI_high,optimal,0.029319047927856445,13,20684784.144637484,1673,1673,8078
HB_ash608,Lasso,GUROBI_high,optimal,0.016538143157958984,10,937.6076870026425,984,984,3184


==> data/results/suitesparse_problems_high_accuracy/GUROBI_high/results.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Lasso,GUROBI_high,optimal,0.01164102554321289,9,392.4684854028159,389,389,1216
ANSYS_Delor338K,Lasso,GUROBI_high,optimal,23.161112070083615,7,683662.0195700675,2117352,2117352,8446303
NYPA_Maragal_3,Lasso,GUROBI_high,optimal,0.10435104370117188,8,19.629180904200577,3410,3410,25211
ANSYS_Delor64K,Lasso,GUROBI_high,optimal,10.121417045593262,13,102767.02205693188,3635409,3635409,7922958
HB_illc1850,Lasso,GUROBI_high,optimal,0.056029081344604485,11,22147966.65328411,3274,3274,15306
NYPA_Maragal_2,Lasso,GUROBI_high,optimal,0.02170991897583008,8,19.95204389607729,1255,1255,6867
Pereyra_landmark,Lasso,GUROBI_high,optimal,6.5420188903808585,11,77714.27283211227,77360,77360,1305952
NYPA_Maragal_1,Lasso,GUROBI_high,optimal,0.001283884048461914,9,1.8745303045044759,60,60,354
Andrianov_fxm4_6,Lasso,GUROBI_high,optimal,1.3746919631958008,12,482259.759900219,56676,56676,611196
HB_ash331,Lasso,GUROBI_high,optimal,0.008569002151489258,10,577.3086076824168,539,539,1740
NYPA_Maragal_5,Lasso,GUROBI_high,optimal,0.5350430011749268,8,87.60766457073504,11294,11294,115679
HB_ash85,Lasso,GUROBI_high,optimal,0.003978967666625977,11,223.2081984757479,255,255,1033
NYPA_Maragal_6,Lasso,GUROBI_high,optimal,3.1880288124084477,9,119.35172265070659,41559,41559,620812
HB_abb313,Lasso,GUROBI_high,optimal,0.011377811431884766,9,1100.3360096477313,665,665,2887
HB_ash958,Lasso,GUROBI_high,optimal,0.026253938674926758,10,2078.952458508585,1542,1542,5000
Springer_ESOC,Lasso,GUROBI_high,time_limit,1152.8346688747404,-1,,402722,402722,6825383
NYPA_Maragal_4,Lasso,GUROBI_high,optimal,0.1418590545654297,10,37.29099889115044,4032,4032,34783
Andrianov_ex3sta1,Lasso,GUROBI_high,optimal,24.79976201057434,14,508503.6791224082,50346,50346,779690
NYPA_Maragal_8,Lasso,GUROBI_high,optimal,11.756227970123293,10,407.37413939341184,183366,183366,1675147
Andrianov_fxm3_6,Lasso,GUROBI_high,optimal,0.2664549350738525,12,60706.43398867848,15078,15078,124182
HB_well1033,Lasso,GUROBI_high,optimal,0.023908138275146484,10,13626699.389044907,1673,1673,8078
HB_well1850,Lasso,GUROBI_high,optimal,0.0520470142364502,10,16029660.140328616,3274,3274,15306
HB_ash292,Lasso,GUROBI_high,optimal,0.014727830886840819,10,1334.0012063383094,876,876,3960
ANSYS_Delor295K,Lasso,GUROBI_high,optimal,30.38521409034729,12,574943.2985971434,3943590,3943590,10288503
NYPA_Maragal_7,Lasso,GUROBI_high,optimal,10.657291889190674,8,282.739894242335,99973,99973,1400483
Bates_sls,Lasso,GUROBI_high,time_limit,1001.70268201828,-1,,1873580,1873580,10551464
HB_illc1033,Lasso,GUROBI_high,optimal,0.029319047927856445,13,20684784.144637484,1673,1673,8078
HB_ash608,Lasso,GUROBI_high,optimal,0.016538143157958984,10,937.6076870026424,984,984,3184
HB_ash219,Huber,GUROBI_high,optimal,0.04541015625,9,66.92882155902903,742,657,1752
ANSYS_Delor338K,Huber,GUROBI_high,optimal,0.986276149749756,0,0.0,1916766,1029708,6271015
NYPA_Maragal_3,Huber,GUROBI_high,optimal,0.10765385627746582,6,1.3852525742327395e-08,5930,5070,28531
ANSYS_Delor64K,Huber,GUROBI_high,optimal,0.4691669940948486,0,0.0,1979502,194157,1040454
HB_illc1850,Huber,GUROBI_high,optimal,0.04209709167480469,7,0.8168200939927951,6262,5550,19858
NYPA_Maragal_2,Huber,GUROBI_high,optimal,0.017036914825439453,6,5.00726183432296e-09,2015,1665,7687
Pereyra_landmark,Huber,GUROBI_high,optimal,6.517784833908081,10,29419.506347827417,218560,215856,1582944
NYPA_Maragal_1,Huber,GUROBI_high,optimal,0.0009889602661132812,6,6.412794853466351e-11,110,96,426
Andrianov_fxm4_6,Huber,GUROBI_high,optimal,1.3301260471343994,10,1901.4797002166724,75568,56676,611196
HB_ash331,Huber,GUROBI_high,optimal,0.008262872695922852,10,110.7804313606554,1097,993,2648
NYPA_Maragal_5,Huber,GUROBI_high,solver_error,0.36318087577819824,7,0.002378067214062929,17282,13962,121015
HB_ash85,Huber,GUROBI_high,optimal,0.0021991729736328125,6,1.667556571003635e-10,340,255,1033
NYPA_Maragal_6,Huber,GUROBI_high,solver_error,4.479758024215698,10,0.00022451968254570692,73917,63765,665224
HB_abb313,Huber,GUROBI_high,optimal,0.0075571537017822266,10,86.68621086855404,1115,939,3435
HB_ash958,Huber,GUROBI_high,optimal,0.025187015533447262,10,301.996122410432,3166,2874,7664
Springer_ESOC,Huber,GUROBI_high,time_limit,1106.8246829509737,-1,,1019016,981186,7982311
NYPA_Maragal_4,Huber,GUROBI_high,optimal,0.11355996131896973,6,1.1368929440919564e-08,6926,5892,38503
Andrianov_ex3sta1,Huber,GUROBI_high,optimal,26.27914309501648,10,2221.650341896944,67128,50346,779690
NYPA_Maragal_8,Huber,GUROBI_high,solver_error,3.0672600269317627,7,0.014139184525300181,174713,99636,1507687
Andrianov_fxm3_6,Huber,GUROBI_high,optimal,0.2062339782714844,10,416.4704763887954,20104,15078,124182
HB_well1033,Huber,GUROBI_high,optimal,0.019676923751831055,7,0.2828707300951206,3419,3099,10930
HB_well1850,Huber,GUROBI_high,optimal,0.04087400436401367,7,0.8168200945207127,6262,5550,19858
HB_ash292,Huber,GUROBI_high,optimal,0.008448123931884766,8,1.4228805489077487,1168,876,3960
ANSYS_Delor295K,Huber,GUROBI_high,solver_error,1.1478850841522217,0,0.0,2711130,887202,4175727
NYPA_Maragal_7,Huber,GUROBI_high,solver_error,9.692384958267214,9,0.002478272012083271,167099,140535,1481607
Bates_sls,Huber,GUROBI_high,time_limit,1001.6230251789093,-1,,5307095,5244366,17293036
HB_illc1033,Huber,GUROBI_high,optimal,0.02536296844482422,7,0.2828707297637251,3419,3099,10930
HB_ash608,Huber,GUROBI_high,optimal,0.01941704750061035,10,187.250115651266,2012,1824,4864


==> data/results/suitesparse_problems_high_accuracy/MOSEK_high/Huber/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Huber,MOSEK_high,optimal,1.3705241680145264,10,66.92882087649559,742,657,1752
ANSYS_Delor338K,Huber,MOSEK_high,optimal,3.944614887237549,0,0.0,1916766,1029708,6271015
NYPA_Maragal_3,Huber,MOSEK_high,optimal,0.26696205139160156,5,8.617620072560769e-09,5930,5070,28531
ANSYS_Delor64K,Huber,MOSEK_high,solver_error,1.7124881744384766,0,0.0,1979502,194157,1040454
HB_illc1850,Huber,MOSEK_high,optimal,0.07933807373046875,4,0.8168200939449481,6262,5550,19858
NYPA_Maragal_2,Huber,MOSEK_high,optimal,0.04497718811035156,6,3.618395632928568e-09,2015,1665,7687
Pereyra_landmark,Huber,MOSEK_high,solver_error,23.127445936203003,35,29419.643000762822,218560,215856,1582944
NYPA_Maragal_1,Huber,MOSEK_high,optimal,0.003515005111694336,3,4.141314779498955e-09,110,96,426
Andrianov_fxm4_6,Huber,MOSEK_high,optimal,2.7530322074890137,14,1901.4796848293727,75568,56676,611196
HB_ash331,Huber,MOSEK_high,optimal,0.03283095359802246,14,110.78043117379639,1097,993,2648
NYPA_Maragal_5,Huber,MOSEK_high,optimal,1.0534031391143799,6,2.3779792467808576e-08,17282,13962,121015
HB_ash85,Huber,MOSEK_high,optimal,0.007127046585083008,11,1.831317661496447e-09,340,255,1033
NYPA_Maragal_6,Huber,MOSEK_high,optimal,8.409610033035278,8,1.0222303155399889e-07,73917,63765,665224
HB_abb313,Huber,MOSEK_high,solver_error,0.02295994758605957,14,86.68621080380188,1115,939,3435
HB_ash958,Huber,MOSEK_high,optimal,0.06473994255065918,14,301.99612044276796,3166,2874,7664
Springer_ESOC,Huber,MOSEK_high,solver_error,397.33819913864136,23,63266.97963743513,1019016,981186,7982311
NYPA_Maragal_4,Huber,MOSEK_high,optimal,0.10413599014282227,3,4.4222753862958125e-09,6926,5892,38503
Andrianov_ex3sta1,Huber,MOSEK_high,solver_error,122.49151110649109,59,2221.650286064867,67128,50346,779690
NYPA_Maragal_8,Huber,MOSEK_high,solver_error,6.61768102645874,11,0.014138803889167554,174713,99636,1507687
Andrianov_fxm3_6,Huber,MOSEK_high,solver_error,0.32175302505493164,13,416.4704731938168,20104,15078,124182
HB_well1033,Huber,MOSEK_high,optimal,0.03013896942138672,4,0.28287072921941675,3419,3099,10930
HB_well1850,Huber,MOSEK_high,optimal,0.05949687957763672,4,0.8168200941953767,6262,5550,19858
HB_ash292,Huber,MOSEK_high,optimal,0.03268313407897949,10,1.4228805553788046,1168,876,3960
ANSYS_Delor295K,Huber,MOSEK_high,optimal,4.04700779914856,0,0.0,2711130,887202,4175727
NYPA_Maragal_7,Huber,MOSEK_high,solver_error,14.30080795288086,3,3.2193078479420137e-06,167099,140535,1481607
Bates_sls,Huber,MOSEK_high,solver_error,136.34171104431152,,,5307095,5244366,17293036
HB_illc1033,Huber,MOSEK_high,optimal,0.04595494270324707,4,0.2828707302313563,3419,3099,10930
HB_ash608,Huber,MOSEK_high,optimal,0.040405988693237305,13,187.2501151853364,2012,1824,4864


==> data/results/suitesparse_problems_high_accuracy/MOSEK_high/Lasso/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Lasso,MOSEK_high,optimal,0.01930403709411621,10,392.4684853769099,389,389,1216
ANSYS_Delor338K,Lasso,MOSEK_high,solver_error,66.69953298568726,27,683662.784766586,2117352,2117352,8446303
NYPA_Maragal_3,Lasso,MOSEK_high,optimal,0.1727612018585205,9,19.629179205892306,3410,3410,25211
ANSYS_Delor64K,Lasso,MOSEK_high,optimal,63.08688282966614,39,102767.02148360109,3635409,3635409,7922958
HB_illc1850,Lasso,MOSEK_high,solver_error,0.1265568733215332,23,22148034.085586656,3274,3274,15306
NYPA_Maragal_2,Lasso,MOSEK_high,optimal,0.08751606941223145,10,19.9520438420981,1255,1255,6867
Pereyra_landmark,Lasso,MOSEK_high,solver_error,6.138669967651367,,,77360,77360,1305952
NYPA_Maragal_1,Lasso,MOSEK_high,optimal,0.006107807159423828,8,1.8745303044714812,60,60,354
Andrianov_fxm4_6,Lasso,MOSEK_high,optimal,2.3048410415649414,17,482261.1444907809,56676,56676,611196
HB_ash331,Lasso,MOSEK_high,optimal,0.009979963302612305,13,577.3086077729697,539,539,1740
NYPA_Maragal_5,Lasso,MOSEK_high,optimal,1.062371015548706,8,87.60766436449124,11294,11294,115679
HB_ash85,Lasso,MOSEK_high,optimal,0.012809991836547852,12,223.2081983275657,255,255,1033
NYPA_Maragal_6,Lasso,MOSEK_high,optimal,8.414590120315552,10,119.35172117837098,41559,41559,620812
HB_abb313,Lasso,MOSEK_high,optimal,0.020125150680541992,10,1100.336009633069,665,665,2887
HB_ash958,Lasso,MOSEK_high,optimal,0.032881975173950195,14,2078.952458433004,1542,1542,5000
Springer_ESOC,Lasso,MOSEK_high,dual infeasible,50.65549397468567,,,402722,402722,6825383
NYPA_Maragal_4,Lasso,MOSEK_high,optimal,0.29590296745300293,10,37.29099862993905,4032,4032,34783
Andrianov_ex3sta1,Lasso,MOSEK_high,optimal,32.60705494880676,24,508503.686197054,50346,50346,779690
NYPA_Maragal_8,Lasso,MOSEK_high,solver_error,19.62325406074524,16,407.3735989119026,183366,183366,1675147
Andrianov_fxm3_6,Lasso,MOSEK_high,optimal,0.5415558815002441,18,60706.43691304974,15078,15078,124182
HB_well1033,Lasso,MOSEK_high,solver_error,0.2148590087890625,40,13626700.085443929,1673,1673,8078
HB_well1850,Lasso,MOSEK_high,solver_error,0.19744086265563965,32,16029661.903167188,3274,3274,15306
HB_ash292,Lasso,MOSEK_high,optimal,0.038333892822265625,15,1334.0012033945234,876,876,3960
ANSYS_Delor295K,Lasso,MOSEK_high,solver_error,76.84085392951965,25,574943.4665557441,3943590,3943590,10288503
NYPA_Maragal_7,Lasso,MOSEK_high,optimal,17.595081090927124,9,282.73982648435293,99973,99973,1400483
Bates_sls,Lasso,MOSEK_high,solver_error,90.64076399803162,,,1873580,1873580,10551464
HB_illc1033,Lasso,MOSEK_high,solver_error,0.10581398010253906,38,20684823.302963644,1673,1673,8078
HB_ash608,Lasso,MOSEK_high,optimal,0.014637947082519531,12,937.6076871941394,984,984,3184


==> data/results/suitesparse_problems_high_accuracy/MOSEK_high/results.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N
HB_ash219,Lasso,MOSEK_high,optimal,0.01930403709411621,10.0,392.4684853769099,389,389,1216
ANSYS_Delor338K,Lasso,MOSEK_high,solver_error,66.69953298568726,27.0,683662.784766586,2117352,2117352,8446303
NYPA_Maragal_3,Lasso,MOSEK_high,optimal,0.1727612018585205,9.0,19.629179205892306,3410,3410,25211
ANSYS_Delor64K,Lasso,MOSEK_high,optimal,63.08688282966614,39.0,102767.02148360107,3635409,3635409,7922958
HB_illc1850,Lasso,MOSEK_high,solver_error,0.1265568733215332,23.0,22148034.085586656,3274,3274,15306
NYPA_Maragal_2,Lasso,MOSEK_high,optimal,0.08751606941223145,10.0,19.952043842098103,1255,1255,6867
Pereyra_landmark,Lasso,MOSEK_high,solver_error,6.138669967651367,,,77360,77360,1305952
NYPA_Maragal_1,Lasso,MOSEK_high,optimal,0.006107807159423828,8.0,1.8745303044714807,60,60,354
Andrianov_fxm4_6,Lasso,MOSEK_high,optimal,2.3048410415649414,17.0,482261.14449078095,56676,56676,611196
HB_ash331,Lasso,MOSEK_high,optimal,0.009979963302612305,13.0,577.3086077729697,539,539,1740
NYPA_Maragal_5,Lasso,MOSEK_high,optimal,1.0623710155487058,8.0,87.60766436449123,11294,11294,115679
HB_ash85,Lasso,MOSEK_high,optimal,0.012809991836547852,12.0,223.2081983275657,255,255,1033
NYPA_Maragal_6,Lasso,MOSEK_high,optimal,8.414590120315554,10.0,119.351721178371,41559,41559,620812
HB_abb313,Lasso,MOSEK_high,optimal,0.020125150680541992,10.0,1100.336009633069,665,665,2887
HB_ash958,Lasso,MOSEK_high,optimal,0.032881975173950195,14.0,2078.9524584330043,1542,1542,5000
Springer_ESOC,Lasso,MOSEK_high,dual infeasible,50.65549397468567,,,402722,402722,6825383
NYPA_Maragal_4,Lasso,MOSEK_high,optimal,0.2959029674530029,10.0,37.29099862993905,4032,4032,34783
Andrianov_ex3sta1,Lasso,MOSEK_high,optimal,32.60705494880676,24.0,508503.686197054,50346,50346,779690
NYPA_Maragal_8,Lasso,MOSEK_high,solver_error,19.62325406074524,16.0,407.3735989119026,183366,183366,1675147
Andrianov_fxm3_6,Lasso,MOSEK_high,optimal,0.5415558815002441,18.0,60706.436913049736,15078,15078,124182
HB_well1033,Lasso,MOSEK_high,solver_error,0.2148590087890625,40.0,13626700.085443927,1673,1673,8078
HB_well1850,Lasso,MOSEK_high,solver_error,0.19744086265563965,32.0,16029661.903167188,3274,3274,15306
HB_ash292,Lasso,MOSEK_high,optimal,0.038333892822265625,15.0,1334.0012033945234,876,876,3960
ANSYS_Delor295K,Lasso,MOSEK_high,solver_error,76.84085392951965,25.0,574943.4665557441,3943590,3943590,10288503
NYPA_Maragal_7,Lasso,MOSEK_high,optimal,17.595081090927124,9.0,282.73982648435293,99973,99973,1400483
Bates_sls,Lasso,MOSEK_high,solver_error,90.64076399803162,,,1873580,1873580,10551464
HB_illc1033,Lasso,MOSEK_high,solver_error,0.10581398010253906,38.0,20684823.302963644,1673,1673,8078
HB_ash608,Lasso,MOSEK_high,optimal,0.014637947082519531,12.0,937.6076871941394,984,984,3184
HB_ash219,Huber,MOSEK_high,optimal,1.3705241680145264,10.0,66.92882087649559,742,657,1752
ANSYS_Delor338K,Huber,MOSEK_high,optimal,3.944614887237549,0.0,0.0,1916766,1029708,6271015
NYPA_Maragal_3,Huber,MOSEK_high,optimal,0.2669620513916016,5.0,8.617620072560769e-09,5930,5070,28531
ANSYS_Delor64K,Huber,MOSEK_high,solver_error,1.7124881744384766,0.0,0.0,1979502,194157,1040454
HB_illc1850,Huber,MOSEK_high,optimal,0.07933807373046875,4.0,0.8168200939449481,6262,5550,19858
NYPA_Maragal_2,Huber,MOSEK_high,optimal,0.04497718811035156,6.0,3.618395632928568e-09,2015,1665,7687
Pereyra_landmark,Huber,MOSEK_high,solver_error,23.127445936203003,35.0,29419.643000762822,218560,215856,1582944
NYPA_Maragal_1,Huber,MOSEK_high,optimal,0.003515005111694336,3.0,4.141314779498955e-09,110,96,426
Andrianov_fxm4_6,Huber,MOSEK_high,optimal,2.7530322074890137,14.0,1901.479684829373,75568,56676,611196
HB_ash331,Huber,MOSEK_high,optimal,0.03283095359802246,14.0,110.7804311737964,1097,993,2648
NYPA_Maragal_5,Huber,MOSEK_high,optimal,1.05340313911438,6.0,2.3779792467808576e-08,17282,13962,121015
HB_ash85,Huber,MOSEK_high,optimal,0.007127046585083008,11.0,1.831317661496447e-09,340,255,1033
NYPA_Maragal_6,Huber,MOSEK_high,optimal,8.409610033035277,8.0,1.0222303155399886e-07,73917,63765,665224
HB_abb313,Huber,MOSEK_high,solver_error,0.02295994758605957,14.0,86.68621080380188,1115,939,3435
HB_ash958,Huber,MOSEK_high,optimal,0.06473994255065918,14.0,301.99612044276796,3166,2874,7664
Springer_ESOC,Huber,MOSEK_high,solver_error,397.33819913864136,23.0,63266.97963743513,1019016,981186,7982311
NYPA_Maragal_4,Huber,MOSEK_high,optimal,0.10413599014282228,3.0,4.422275386295813e-09,6926,5892,38503
Andrianov_ex3sta1,Huber,MOSEK_high,solver_error,122.49151110649107,59.0,2221.650286064867,67128,50346,779690
NYPA_Maragal_8,Huber,MOSEK_high,solver_error,6.61768102645874,11.0,0.014138803889167554,174713,99636,1507687
Andrianov_fxm3_6,Huber,MOSEK_high,solver_error,0.32175302505493164,13.0,416.4704731938168,20104,15078,124182
HB_well1033,Huber,MOSEK_high,optimal,0.03013896942138672,4.0,0.28287072921941675,3419,3099,10930
HB_well1850,Huber,MOSEK_high,optimal,0.059496879577636726,4.0,0.8168200941953767,6262,5550,19858
HB_ash292,Huber,MOSEK_high,optimal,0.032683134078979485,10.0,1.4228805553788046,1168,876,3960
ANSYS_Delor295K,Huber,MOSEK_high,optimal,4.0470077991485605,0.0,0.0,2711130,887202,4175727
NYPA_Maragal_7,Huber,MOSEK_high,solver_error,14.30080795288086,3.0,3.2193078479420137e-06,167099,140535,1481607
Bates_sls,Huber,MOSEK_high,solver_error,136.34171104431152,,,5307095,5244366,17293036
HB_illc1033,Huber,MOSEK_high,optimal,0.04595494270324707,4.0,0.2828707302313563,3419,3099,10930
HB_ash608,Huber,MOSEK_high,optimal,0.040405988693237305,13.0,187.25011518533643,2012,1824,4864


==> data/results/suitesparse_problems_high_accuracy/OSQP_high/Huber/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Huber,OSQP_high,optimal,0.005142072,125,66.92670615819696,742,657,1752,0,0.001216316,0.003925756,0.0,0
ANSYS_Delor338K,Huber,OSQP_high,optimal,10.021405447,50,0.13109457502301133,1916766,1029708,6271015,0,3.930590632,6.090814815,0.0,1
NYPA_Maragal_3,Huber,OSQP_high,optimal,0.046149643000000004,50,3.538054843085178e-05,5930,5070,28531,0,0.025313555,0.020836088,0.0,0
ANSYS_Delor64K,Huber,OSQP_high,optimal,4.079919419,50,0.005656521405944839,1979502,194157,1040454,0,1.538918853,2.541000566,0.0,1
HB_illc1850,Huber,OSQP_high,optimal,0.043660198000000004,125,0.8168167507149836,6262,5550,19858,0,0.009809388,0.03385081,0.0,3
NYPA_Maragal_2,Huber,OSQP_high,optimal,0.007716255,50,1.1619816444916795e-05,2015,1665,7687,0,0.003617779,0.004098476,0.0,0
Pereyra_landmark,Huber,OSQP_high,optimal,67.72479906,4525,29422.491184386192,218560,215856,1582944,0,1.18212342,66.54267564,0.0,1
NYPA_Maragal_1,Huber,OSQP_high,optimal,0.000417547,50,6.697708456967794e-07,110,96,426,0,0.000218704,0.000198843,0.0,0
Andrianov_fxm4_6,Huber,OSQP_high,optimal,5.082344272,650,1901.1979279152174,75568,56676,611196,0,0.268364423,4.813979849,0.0,2
HB_ash331,Huber,OSQP_high,optimal,0.005528501999999999,125,110.77780330206699,1097,993,2648,0,0.001226422,0.00430208,0.0,0
NYPA_Maragal_5,Huber,OSQP_high,optimal,0.39600327399999996,50,9.743531267161246e-05,17282,13962,121015,0,0.289034545,0.106968729,0.0,0
HB_ash85,Huber,OSQP_high,optimal,0.001223784,50,6.131696864474695e-06,340,255,1033,0,0.00056144,0.000662344,0.0,1
NYPA_Maragal_6,Huber,OSQP_high,optimal,8.331818324,50,0.0004449748121648642,73917,63765,665224,0,7.330038617,1.001779707,0.0,0
HB_abb313,Huber,OSQP_high,optimal,0.006170247,125,86.68362037244718,1115,939,3435,0,0.001464595,0.004705652,0.0,0
HB_ash958,Huber,OSQP_high,optimal,0.016568199,125,301.9877053224691,3166,2874,7664,0,0.003512898,0.013055301,0.0,0
Springer_ESOC,Huber,OSQP_high,optimal,873.494323274,1575,73206.35619332903,1019016,981186,7982311,0,202.26466374,671.229659534,0.0,2
NYPA_Maragal_4,Huber,OSQP_high,optimal,0.07665662300000001,50,4.1114374245088146e-05,6926,5892,38503,0,0.046351426,0.030305197,0.0,0
Andrianov_ex3sta1,Huber,OSQP_high,optimal,356.672320704,100,2220.9076919989675,67128,50346,779690,0,333.684334824,22.98798588,0.0,0
NYPA_Maragal_8,Huber,OSQP_high,optimal,16.664359838,125,0.014137267135843349,174713,99636,1507687,0,12.453415692,4.210944146,0.0,0
Andrianov_fxm3_6,Huber,OSQP_high,optimal,0.62016003,375,416.411208578965,20104,15078,124182,0,0.0520413,0.56811873,0.0,2
HB_well1033,Huber,OSQP_high,optimal,0.017606508,100,0.28286128076778805,3419,3099,10930,0,0.004490456,0.013116052,0.0,2
HB_well1850,Huber,OSQP_high,optimal,0.034901574000000005,100,0.816814123110363,6262,5550,19858,0,0.008818553,0.026083021,0.0,2
HB_ash292,Huber,OSQP_high,optimal,0.007463275,100,1.4228805488941139,1168,876,3960,0,0.002054032,0.005409243,0.0,1
ANSYS_Delor295K,Huber,OSQP_high,optimal,9.048364072,50,0.04155865503068679,2711130,887202,4175727,0,3.401269089,5.647094983,0.0,1
NYPA_Maragal_7,Huber,OSQP_high,optimal,18.198702932,50,0.0009804755704098023,167099,140535,1481607,0,16.224222742,1.97448019,0.0,0
Bates_sls,Huber,OSQP_high,optimal,243.395691013,125,718606.5251130143,5307095,5244366,17293036,0,159.275247024,84.120443989,0.0,0
HB_illc1033,Huber,OSQP_high,optimal,0.037124485,250,0.282546542151518,3419,3099,10930,0,0.004721244,0.032403241,0.0,3
HB_ash608,Huber,OSQP_high,optimal,0.010140965000000002,125,187.24471122138718,2012,1824,4864,0,0.002202003,0.007938962,0.0,0


==> data/results/suitesparse_problems_high_accuracy/OSQP_high/Lasso/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Lasso,OSQP_high,optimal,0.001631601,75,392.4684853754233,389,389,1216,0,0.000588732,0.001042869,0.0,1
ANSYS_Delor338K,Lasso,OSQP_high,optimal,23.044277334,100,683662.0168530248,2117352,2117352,8446303,0,5.074124035,17.970153299,0.0,3
NYPA_Maragal_3,Lasso,OSQP_high,optimal,0.076568253,100,19.62918010074351,3410,3410,25211,0,0.023485088,0.053083165,0.0,2
ANSYS_Delor64K,Lasso,OSQP_high,optimal,84.015700684,400,102767.02196670693,3635409,3635409,7922958,0,5.240756221,78.774944463,0.0,1
HB_illc1850,Lasso,OSQP_high,optimal,0.04308289,200,22147945.26056119,3274,3274,15306,0,0.006864277,0.036218613,0.0,3
NYPA_Maragal_2,Lasso,OSQP_high,optimal,0.014627498,150,19.952001284047512,1255,1255,6867,0,0.003175816,0.011451682,0.0,1
Pereyra_landmark,Lasso,OSQP_high,optimal,1.9975878169999999,125,77714.26951166954,77360,77360,1305952,0,1.068256565,0.929331252,0.0,0
NYPA_Maragal_1,Lasso,OSQP_high,optimal,0.000605841,150,1.8745306022579526,60,60,354,0,0.000180251,0.00042559,0.0,1
Andrianov_fxm4_6,Lasso,OSQP_high,optimal,1.893856413,225,482261.48523391224,56676,56676,611196,0,0.253502809,1.640353604,0.0,2
HB_ash331,Lasso,OSQP_high,optimal,0.002306334,75,577.3086065888341,539,539,1740,0,0.000787882,0.001518452,0.0,1
NYPA_Maragal_5,Lasso,OSQP_high,optimal,0.776188103,150,87.60763211098211,11294,11294,115679,0,0.28420761,0.491980493,0.0,1
HB_ash85,Lasso,OSQP_high,optimal,0.002299103,150,223.20805824312595,255,255,1033,0,0.000539988,0.001759115,0.0,0
NYPA_Maragal_6,Lasso,OSQP_high,optimal,18.922165081,325,119.35172221127004,41559,41559,620812,0,6.937800022,11.984365059,0.0,1
HB_abb313,Lasso,OSQP_high,optimal,0.005113225,100,1100.3359953034087,665,665,2887,0,0.001717059,0.003396166,0.0,1
HB_ash958,Lasso,OSQP_high,optimal,0.007283993000000001,75,2078.95069734721,1542,1542,5000,0,0.002478838,0.004805155,0.0,0
Springer_ESOC,Lasso,OSQP_high,time_limit,1000.211776074,5049,7.20202569585396e+16,402722,402722,6825383,0,104.401966478,895.809809596,0.0,1
NYPA_Maragal_4,Lasso,OSQP_high,optimal,0.107311362,75,37.29098658130243,4032,4032,34783,0,0.043449227,0.063862135,0.0,1
Andrianov_ex3sta1,Lasso,OSQP_high,optimal,329.883868036,175,508480.7232147812,50346,50346,779690,0,291.750688292,38.133179744,0.0,0
NYPA_Maragal_8,Lasso,OSQP_high,optimal,32.56800923,325,407.3741139170281,183366,183366,1675147,0,12.653589991,19.914419239,0.0,1
Andrianov_fxm3_6,Lasso,OSQP_high,optimal,0.666644914,425,60705.4980004794,15078,15078,124182,0,0.049857637,0.616787277,0.0,2
HB_well1033,Lasso,OSQP_high,optimal,0.009745274,75,13626700.167654635,1673,1673,8078,0,0.003813681,0.005931593,0.0,1
HB_well1850,Lasso,OSQP_high,optimal,0.021871494999999998,75,16029660.157787362,3274,3274,15306,0,0.007096105,0.01477539,0.0,1
HB_ash292,Lasso,OSQP_high,optimal,0.007801848,100,1334.0007735321683,876,876,3960,0,0.002144494,0.005657354,0.0,0
ANSYS_Delor295K,Lasso,OSQP_high,optimal,31.738084455,100,574943.2984204451,3943590,3943590,10288503,0,6.87277334,24.865311115,0.0,1
NYPA_Maragal_7,Lasso,OSQP_high,optimal,35.830420376999996,200,282.7398942481634,99973,99973,1400483,0,14.937265217,20.89315516,0.0,1
Bates_sls,Lasso,OSQP_high,optimal,150.516295612,75,3955658.43481189,1873580,1873580,10551464,0,129.298124337,21.218171275,0.0,0
HB_illc1033,Lasso,OSQP_high,optimal,0.021261122,225,20684822.746502243,1673,1673,8078,0,0.003229068,0.018032054,0.0,3
HB_ash608,Lasso,OSQP_high,optimal,0.005416708,100,937.6076869805391,984,984,3184,0,0.001465864,0.003950844,0.0,1


==> data/results/suitesparse_problems_high_accuracy/OSQP_high/results.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Lasso,OSQP_high,optimal,0.001631601,75,392.46848537542326,389,389,1216,0,0.000588732,0.0010428689999999999,0.0,1
ANSYS_Delor338K,Lasso,OSQP_high,optimal,23.044277334,100,683662.0168530247,2117352,2117352,8446303,0,5.074124035,17.970153299,0.0,3
NYPA_Maragal_3,Lasso,OSQP_high,optimal,0.076568253,100,19.62918010074351,3410,3410,25211,0,0.023485087999999998,0.053083165,0.0,2
ANSYS_Delor64K,Lasso,OSQP_high,optimal,84.015700684,400,102767.02196670693,3635409,3635409,7922958,0,5.240756221,78.774944463,0.0,1
HB_illc1850,Lasso,OSQP_high,optimal,0.04308289,200,22147945.26056119,3274,3274,15306,0,0.006864276999999999,0.036218613,0.0,3
NYPA_Maragal_2,Lasso,OSQP_high,optimal,0.014627498000000001,150,19.952001284047512,1255,1255,6867,0,0.0031758159999999997,0.011451682,0.0,1
Pereyra_landmark,Lasso,OSQP_high,optimal,1.997587817,125,77714.26951166954,77360,77360,1305952,0,1.068256565,0.929331252,0.0,0
NYPA_Maragal_1,Lasso,OSQP_high,optimal,0.000605841,150,1.8745306022579529,60,60,354,0,0.00018025099999999998,0.00042559,0.0,1
Andrianov_fxm4_6,Lasso,OSQP_high,optimal,1.8938564130000002,225,482261.4852339122,56676,56676,611196,0,0.253502809,1.640353604,0.0,2
HB_ash331,Lasso,OSQP_high,optimal,0.0023063339999999997,75,577.3086065888341,539,539,1740,0,0.000787882,0.0015184520000000002,0.0,1
NYPA_Maragal_5,Lasso,OSQP_high,optimal,0.776188103,150,87.60763211098211,11294,11294,115679,0,0.28420761,0.49198049299999996,0.0,1
HB_ash85,Lasso,OSQP_high,optimal,0.002299103,150,223.20805824312595,255,255,1033,0,0.000539988,0.001759115,0.0,0
NYPA_Maragal_6,Lasso,OSQP_high,optimal,18.922165081,325,119.35172221127004,41559,41559,620812,0,6.937800022,11.984365059000002,0.0,1
HB_abb313,Lasso,OSQP_high,optimal,0.005113225,100,1100.3359953034087,665,665,2887,0,0.001717059,0.003396166,0.0,1
HB_ash958,Lasso,OSQP_high,optimal,0.007283993000000002,75,2078.9506973472103,1542,1542,5000,0,0.0024788379999999997,0.004805155,0.0,0
Springer_ESOC,Lasso,OSQP_high,time_limit,1000.2117760739999,5049,7.20202569585396e+16,402722,402722,6825383,0,104.40196647799999,895.809809596,0.0,1
NYPA_Maragal_4,Lasso,OSQP_high,optimal,0.107311362,75,37.29098658130243,4032,4032,34783,0,0.043449227,0.063862135,0.0,1
Andrianov_ex3sta1,Lasso,OSQP_high,optimal,329.88386803599997,175,508480.72321478114,50346,50346,779690,0,291.750688292,38.133179744,0.0,0
NYPA_Maragal_8,Lasso,OSQP_high,optimal,32.56800923,325,407.3741139170281,183366,183366,1675147,0,12.653589990999999,19.914419239,0.0,1
Andrianov_fxm3_6,Lasso,OSQP_high,optimal,0.666644914,425,60705.498000479405,15078,15078,124182,0,0.049857637,0.616787277,0.0,2
HB_well1033,Lasso,OSQP_high,optimal,0.009745274,75,13626700.167654635,1673,1673,8078,0,0.0038136809999999998,0.005931593000000001,0.0,1
HB_well1850,Lasso,OSQP_high,optimal,0.021871495,75,16029660.157787362,3274,3274,15306,0,0.007096105,0.01477539,0.0,1
HB_ash292,Lasso,OSQP_high,optimal,0.007801848,100,1334.0007735321685,876,876,3960,0,0.002144494,0.005657354,0.0,0
ANSYS_Delor295K,Lasso,OSQP_high,optimal,31.738084455,100,574943.2984204451,3943590,3943590,10288503,0,6.87277334,24.865311115,0.0,1
NYPA_Maragal_7,Lasso,OSQP_high,optimal,35.830420376999996,200,282.73989424816335,99973,99973,1400483,0,14.937265217,20.89315516,0.0,1
Bates_sls,Lasso,OSQP_high,optimal,150.51629561200002,75,3955658.43481189,1873580,1873580,10551464,0,129.29812433700002,21.218171275,0.0,0
HB_illc1033,Lasso,OSQP_high,optimal,0.021261122,225,20684822.746502247,1673,1673,8078,0,0.003229068,0.018032054,0.0,3
HB_ash608,Lasso,OSQP_high,optimal,0.005416708,100,937.6076869805393,984,984,3184,0,0.0014658639999999999,0.003950844,0.0,1
HB_ash219,Huber,OSQP_high,optimal,0.005142072,125,66.92670615819696,742,657,1752,0,0.001216316,0.003925756,0.0,0
ANSYS_Delor338K,Huber,OSQP_high,optimal,10.021405447000001,50,0.13109457502301133,1916766,1029708,6271015,0,3.930590632,6.090814815,0.0,1
NYPA_Maragal_3,Huber,OSQP_high,optimal,0.046149643,50,3.538054843085178e-05,5930,5070,28531,0,0.025313555,0.020836088,0.0,0
ANSYS_Delor64K,Huber,OSQP_high,optimal,4.079919418999999,50,0.005656521405944839,1979502,194157,1040454,0,1.5389188530000002,2.541000566,0.0,1
HB_illc1850,Huber,OSQP_high,optimal,0.043660198,125,0.8168167507149836,6262,5550,19858,0,0.009809388,0.03385081,0.0,3
NYPA_Maragal_2,Huber,OSQP_high,optimal,0.007716255,50,1.1619816444916795e-05,2015,1665,7687,0,0.0036177790000000002,0.004098475999999999,0.0,0
Pereyra_landmark,Huber,OSQP_high,optimal,67.72479906,4525,29422.491184386192,218560,215856,1582944,0,1.18212342,66.54267564,0.0,1
NYPA_Maragal_1,Huber,OSQP_high,optimal,0.000417547,50,6.697708456967793e-07,110,96,426,0,0.000218704,0.00019884299999999998,0.0,0
Andrianov_fxm4_6,Huber,OSQP_high,optimal,5.082344272,650,1901.1979279152172,75568,56676,611196,0,0.268364423,4.813979849,0.0,2
HB_ash331,Huber,OSQP_high,optimal,0.005528501999999999,125,110.777803302067,1097,993,2648,0,0.001226422,0.00430208,0.0,0
NYPA_Maragal_5,Huber,OSQP_high,optimal,0.396003274,50,9.743531267161247e-05,17282,13962,121015,0,0.289034545,0.106968729,0.0,0
HB_ash85,Huber,OSQP_high,optimal,0.001223784,50,6.131696864474695e-06,340,255,1033,0,0.00056144,0.0006623439999999999,0.0,1
NYPA_Maragal_6,Huber,OSQP_high,optimal,8.331818324,50,0.00044497481216486417,73917,63765,665224,0,7.3300386170000005,1.001779707,0.0,0
HB_abb313,Huber,OSQP_high,optimal,0.006170246999999999,125,86.68362037244718,1115,939,3435,0,0.001464595,0.004705652,0.0,0
HB_ash958,Huber,OSQP_high,optimal,0.016568199,125,301.98770532246914,3166,2874,7664,0,0.003512898,0.013055301000000002,0.0,0
Springer_ESOC,Huber,OSQP_high,optimal,873.494323274,1575,73206.35619332902,1019016,981186,7982311,0,202.26466374,671.229659534,0.0,2
NYPA_Maragal_4,Huber,OSQP_high,optimal,0.07665662300000001,50,4.1114374245088146e-05,6926,5892,38503,0,0.046351425999999994,0.030305197000000002,0.0,0
Andrianov_ex3sta1,Huber,OSQP_high,optimal,356.672320704,100,2220.9076919989675,67128,50346,779690,0,333.684334824,22.98798588,0.0,0
NYPA_Maragal_8,Huber,OSQP_high,optimal,16.664359838,125,0.014137267135843347,174713,99636,1507687,0,12.453415692,4.210944146,0.0,0
Andrianov_fxm3_6,Huber,OSQP_high,optimal,0.62016003,375,416.411208578965,20104,15078,124182,0,0.0520413,0.56811873,0.0,2
HB_well1033,Huber,OSQP_high,optimal,0.017606508,100,0.28286128076778805,3419,3099,10930,0,0.0044904559999999994,0.013116052,0.0,2
HB_well1850,Huber,OSQP_high,optimal,0.034901574000000005,100,0.8168141231103628,6262,5550,19858,0,0.008818553,0.026083021,0.0,2
HB_ash292,Huber,OSQP_high,optimal,0.007463275,100,1.422880548894114,1168,876,3960,0,0.002054032,0.005409243,0.0,1
ANSYS_Delor295K,Huber,OSQP_high,optimal,9.048364072,50,0.041558655030686786,2711130,887202,4175727,0,3.401269089,5.647094983,0.0,1
NYPA_Maragal_7,Huber,OSQP_high,optimal,18.198702932,50,0.0009804755704098023,167099,140535,1481607,0,16.224222742000002,1.97448019,0.0,0
Bates_sls,Huber,OSQP_high,optimal,243.395691013,125,718606.5251130144,5307095,5244366,17293036,0,159.275247024,84.120443989,0.0,0
HB_illc1033,Huber,OSQP_high,optimal,0.037124485,250,0.28254654215151803,3419,3099,10930,0,0.004721244,0.032403241,0.0,3
HB_ash608,Huber,OSQP_high,optimal,0.010140965000000002,125,187.24471122138718,2012,1824,4864,0,0.0022020029999999997,0.007938961999999999,0.0,0


==> data/results/suitesparse_problems_high_accuracy/OSQP_polish_high/Huber/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Huber,OSQP_polish_high,optimal,0.0042301150000000004,125,66.92882092518249,742,657,1752,1,0.000812284,0.002880683,0.0,0
ANSYS_Delor338K,Huber,OSQP_polish_high,optimal,13.404070749999999,50,-9.799049773509753e-18,1916766,1029708,6271015,1,4.083928885,6.125651828,0.0,1
NYPA_Maragal_3,Huber,OSQP_polish_high,optimal,0.06745746999999999,50,8.609450181585124e-09,5930,5070,28531,1,0.025191776,0.020812818,0.0,0
ANSYS_Delor64K,Huber,OSQP_polish_high,optimal,5.239931844,50,-1.834088307249388e-18,1979502,194157,1040454,1,1.8763732800000001,2.541491637,0.0,1
HB_illc1850,Huber,OSQP_polish_high,optimal,0.050181504,125,0.8168200938168657,6262,5550,19858,1,0.009757494,0.033530416,0.0,3
NYPA_Maragal_2,Huber,OSQP_polish_high,optimal,0.01024991,50,3.618396812067976e-09,2015,1665,7687,1,0.003661691,0.004092442,0.0,0
Pereyra_landmark,Huber,OSQP_polish_high,optimal,68.58527025699999,4525,29422.491184386192,218560,215856,1582944,-1,1.242888403,66.427768178,0.0,1
NYPA_Maragal_1,Huber,OSQP_polish_high,optimal,0.000521372,50,-7.389970089684575e-22,110,96,426,1,0.000196696,0.00020063,0.0,0
Andrianov_fxm4_6,Huber,OSQP_polish_high,optimal,5.276201606,650,1901.1979279152174,75568,56676,611196,-1,0.293583558,4.755702586,0.0,2
HB_ash331,Huber,OSQP_polish_high,optimal,0.00622685,125,110.78043134008556,1097,993,2648,1,0.001243268,0.004162441,0.0,0
NYPA_Maragal_5,Huber,OSQP_polish_high,optimal,0.6667003810000001,50,2.6544686531282566e-08,17282,13962,121015,1,0.284365203,0.105839562,0.0,0
HB_ash85,Huber,OSQP_polish_high,optimal,0.001617237,50,3.887262306381667e-21,340,255,1033,1,0.000557377,0.000661799,0.0,1
NYPA_Maragal_6,Huber,OSQP_polish_high,optimal,15.477766366,50,1.0993771552007779e-07,73917,63765,665224,1,7.381729274,1.004272048,0.0,0
HB_abb313,Huber,OSQP_polish_high,optimal,0.007294558,125,86.68621086750179,1115,939,3435,1,0.001507116,0.004687006,0.0,0
HB_ash958,Huber,OSQP_polish_high,optimal,0.019367452,125,301.9877053224691,3166,2874,7664,-1,0.003844882,0.012978601,0.0,0
Springer_ESOC,Huber,OSQP_polish_high,time_limit,1095.091768986,1575,73206.35619332903,1019016,981186,7982311,-1,201.772075309,671.475639215,0.0,2
NYPA_Maragal_4,Huber,OSQP_polish_high,optimal,0.11790729200000001,50,7.476874163288442e-09,6926,5892,38503,1,0.046026097,0.030130413,0.0,0
Andrianov_ex3sta1,Huber,OSQP_polish_high,optimal,769.5901720229999,100,2220.9076919989675,67128,50346,779690,-1,334.065861508,23.019143155,0.0,0
NYPA_Maragal_8,Huber,OSQP_polish_high,optimal,27.986334069999998,125,0.014137267135843349,174713,99636,1507687,-1,12.089380792,3.993055238,0.0,0
Andrianov_fxm3_6,Huber,OSQP_polish_high,optimal,0.6652036819999999,375,416.411208578965,20104,15078,124182,-1,0.052101738,0.567936417,0.0,2
HB_well1033,Huber,OSQP_polish_high,optimal,0.020629113,100,0.2828707300669308,3419,3099,10930,1,0.004474764,0.013176485,0.0,2
HB_well1850,Huber,OSQP_polish_high,optimal,0.041316109000000004,100,0.816820094430182,6262,5550,19858,1,0.0087851,0.026267736,0.0,2
HB_ash292,Huber,OSQP_polish_high,optimal,0.009037425,100,1.4228805488941139,1168,876,3960,-1,0.002066198,0.005364356,0.0,1
ANSYS_Delor295K,Huber,OSQP_polish_high,optimal,11.688866866000001,50,-8.473332554803882e-18,2711130,887202,4175727,1,3.615170768,5.561645359,0.0,1
NYPA_Maragal_7,Huber,OSQP_polish_high,optimal,33.454871785,50,1.512634116532277e-10,167099,140535,1481607,1,16.095244059,1.972718479,0.0,0
Bates_sls,Huber,OSQP_polish_high,optimal,401.885639181,125,718606.5251130143,5307095,5244366,17293036,-1,159.065663162,83.915667915,0.0,0
HB_illc1033,Huber,OSQP_polish_high,optimal,0.055520105,250,0.282546542151518,3419,3099,10930,-1,0.011232734,0.040975717,0.0,3
HB_ash608,Huber,OSQP_polish_high,optimal,0.011793313,125,187.25011564624978,2012,1824,4864,1,0.002184362,0.008159685,0.0,0


==> data/results/suitesparse_problems_high_accuracy/OSQP_polish_high/Lasso/full.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Lasso,OSQP_polish_high,optimal,0.003316261,75,392.4684853768745,389,389,1216,1,0.000953669,0.001717887,0.0,1
ANSYS_Delor338K,Lasso,OSQP_polish_high,optimal,27.263115083000002,100,683662.0168438164,2117352,2117352,8446303,1,5.33321485,17.924782523,0.0,3
NYPA_Maragal_3,Lasso,OSQP_polish_high,optimal,0.09602453799999999,100,19.6291808925071,3410,3410,25211,1,0.022588417,0.053407155,0.0,2
ANSYS_Delor64K,Lasso,OSQP_polish_high,optimal,88.128036593,400,102767.02196670693,3635409,3635409,7922958,-1,5.149759853,79.517675187,0.0,1
HB_illc1850,Lasso,OSQP_polish_high,optimal,0.048457518,200,22147966.653298095,3274,3274,15306,1,0.006957551,0.036516163,0.0,3
NYPA_Maragal_2,Lasso,OSQP_polish_high,optimal,0.015869362999999997,150,19.952043889868648,1255,1255,6867,1,0.00308753,0.010584076,0.0,1
Pereyra_landmark,Lasso,OSQP_polish_high,optimal,2.7361284,125,77714.27282880995,77360,77360,1305952,1,1.038178218,0.927269885,0.0,0
NYPA_Maragal_1,Lasso,OSQP_polish_high,optimal,0.000719094,150,1.8745303044714883,60,60,354,1,0.000191512,0.000432886,0.0,1
Andrianov_fxm4_6,Lasso,OSQP_polish_high,optimal,2.115979426,225,482259.7597216175,56676,56676,611196,1,0.255956798,1.652022325,0.0,2
HB_ash331,Lasso,OSQP_polish_high,optimal,0.002829347,75,577.3086065925411,539,539,1740,1,0.000808391,0.001504811,0.0,1
NYPA_Maragal_5,Lasso,OSQP_polish_high,optimal,1.0469880059999999,150,87.60766456736815,11294,11294,115679,1,0.281106442,0.488914549,0.0,1
HB_ash85,Lasso,OSQP_polish_high,optimal,0.0027555699999999997,150,223.20819836602746,255,255,1033,1,0.000533476,0.001822862,0.0,0
NYPA_Maragal_6,Lasso,OSQP_polish_high,optimal,25.517988231000004,325,119.3517222125541,41559,41559,620812,1,6.902732664,11.963497995,0.0,1
HB_abb313,Lasso,OSQP_polish_high,optimal,0.005579692,100,1100.3360096316012,665,665,2887,1,0.001220212,0.003459431,0.0,1
HB_ash958,Lasso,OSQP_polish_high,optimal,0.008256796,75,2078.9524567784033,1542,1542,5000,1,0.002208147,0.004521866,0.0,0
Springer_ESOC,Lasso,OSQP_polish_high,time_limit,1000.123542002,5050,7.201237708544659e+16,402722,402722,6825383,0,104.27970098,895.843841022,0.0,1
NYPA_Maragal_4,Lasso,OSQP_polish_high,optimal,0.14795829700000002,75,37.290998812491075,4032,4032,34783,1,0.04355255,0.064128578,0.0,1
Andrianov_ex3sta1,Lasso,OSQP_polish_high,optimal,659.128277789,175,508503.67912176385,50346,50346,779690,1,293.476705208,38.104915802,0.0,0
NYPA_Maragal_8,Lasso,OSQP_polish_high,optimal,45.178612392,325,407.37413908187983,183366,183366,1675147,1,12.723835146,19.904699885,0.0,1
Andrianov_fxm3_6,Lasso,OSQP_polish_high,optimal,0.728478905,425,60706.43397113709,15078,15078,124182,1,0.050051134,0.631880088,0.0,2
HB_well1033,Lasso,OSQP_polish_high,optimal,0.011415481,75,13626699.389044896,1673,1673,8078,1,0.003044345,0.006192116,0.0,1
HB_well1850,Lasso,OSQP_polish_high,optimal,0.024330567,75,16029660.140328612,3274,3274,15306,1,0.006376344,0.013328879,0.0,1
HB_ash292,Lasso,OSQP_polish_high,optimal,0.008549043,100,1334.0012055689324,876,876,3960,1,0.001941894,0.005044237,0.0,0
ANSYS_Delor295K,Lasso,OSQP_polish_high,optimal,36.583680748,100,574943.2984208146,3943590,3943590,10288503,1,6.78008278,24.859139333999998,0.0,1
NYPA_Maragal_7,Lasso,OSQP_polish_high,optimal,49.827849579,200,282.7398942352376,99973,99973,1400483,1,14.838315264,20.830279434,0.0,1
Bates_sls,Lasso,OSQP_polish_high,optimal,282.963327207,75,3955658.3682199386,1873580,1873580,10551464,1,129.083405508,21.117348698,0.0,0
HB_illc1033,Lasso,OSQP_polish_high,optimal,0.032674141000000004,225,20684822.746502243,1673,1673,8078,-1,0.007223249,0.023266261,0.0,3
HB_ash608,Lasso,OSQP_polish_high,optimal,0.006102536,100,937.6076869794645,984,984,3184,1,0.001396543,0.003752754,0.0,1


==> data/results/suitesparse_problems_high_accuracy/OSQP_polish_high/results.csv <==
name,type,solver,status,run_time,iter,obj_val,n,m,N,status_polish,setup_time,solve_time,update_time,rho_updates
HB_ash219,Lasso,OSQP_polish_high,optimal,0.0033162609999999996,75,392.46848537687447,389,389,1216,1,0.000953669,0.0017178870000000002,0.0,1
ANSYS_Delor338K,Lasso,OSQP_polish_high,optimal,27.263115083000002,100,683662.0168438164,2117352,2117352,8446303,1,5.33321485,17.924782523,0.0,3
NYPA_Maragal_3,Lasso,OSQP_polish_high,optimal,0.096024538,100,19.6291808925071,3410,3410,25211,1,0.022588417000000003,0.053407155,0.0,2
ANSYS_Delor64K,Lasso,OSQP_polish_high,optimal,88.12803659299999,400,102767.02196670693,3635409,3635409,7922958,-1,5.149759853,79.517675187,0.0,1
HB_illc1850,Lasso,OSQP_polish_high,optimal,0.048457518,200,22147966.65329809,3274,3274,15306,1,0.006957551,0.036516163,0.0,3
NYPA_Maragal_2,Lasso,OSQP_polish_high,optimal,0.015869362999999997,150,19.952043889868648,1255,1255,6867,1,0.00308753,0.010584076000000001,0.0,1
Pereyra_landmark,Lasso,OSQP_polish_high,optimal,2.7361284,125,77714.27282880995,77360,77360,1305952,1,1.0381782179999999,0.927269885,0.0,0
NYPA_Maragal_1,Lasso,OSQP_polish_high,optimal,0.000719094,150,1.8745303044714885,60,60,354,1,0.00019151200000000002,0.000432886,0.0,1
Andrianov_fxm4_6,Lasso,OSQP_polish_high,optimal,2.115979426,225,482259.7597216175,56676,56676,611196,1,0.255956798,1.652022325,0.0,2
HB_ash331,Lasso,OSQP_polish_high,optimal,0.0028293470000000003,75,577.3086065925411,539,539,1740,1,0.0008083910000000001,0.001504811,0.0,1
NYPA_Maragal_5,Lasso,OSQP_polish_high,optimal,1.046988006,150,87.60766456736816,11294,11294,115679,1,0.281106442,0.488914549,0.0,1
HB_ash85,Lasso,OSQP_polish_high,optimal,0.00275557,150,223.20819836602746,255,255,1033,1,0.000533476,0.0018228620000000002,0.0,0
NYPA_Maragal_6,Lasso,OSQP_polish_high,optimal,25.517988231000004,325,119.3517222125541,41559,41559,620812,1,6.902732664,11.963497995,0.0,1
HB_abb313,Lasso,OSQP_polish_high,optimal,0.005579692,100,1100.3360096316012,665,665,2887,1,0.001220212,0.003459431,0.0,1
HB_ash958,Lasso,OSQP_polish_high,optimal,0.008256796,75,2078.9524567784038,1542,1542,5000,1,0.002208147,0.004521865999999999,0.0,0
Springer_ESOC,Lasso,OSQP_polish_high,time_limit,1000.123542002,5050,7.201237708544659e+16,402722,402722,6825383,0,104.27970098,895.843841022,0.0,1
NYPA_Maragal_4,Lasso,OSQP_polish_high,optimal,0.14795829700000002,75,37.290998812491075,4032,4032,34783,1,0.04355255,0.06412857799999999,0.0,1
Andrianov_ex3sta1,Lasso,OSQP_polish_high,optimal,659.128277789,175,508503.6791217639,50346,50346,779690,1,293.476705208,38.104915802,0.0,0
NYPA_Maragal_8,Lasso,OSQP_polish_high,optimal,45.178612392,325,407.37413908187983,183366,183366,1675147,1,12.723835145999999,19.904699885,0.0,1
Andrianov_fxm3_6,Lasso,OSQP_polish_high,optimal,0.728478905,425,60706.43397113709,15078,15078,124182,1,0.050051134000000004,0.631880088,0.0,2
HB_well1033,Lasso,OSQP_polish_high,optimal,0.011415481000000002,75,13626699.389044896,1673,1673,8078,1,0.003044345,0.006192116,0.0,1
HB_well1850,Lasso,OSQP_polish_high,optimal,0.024330567,75,16029660.140328612,3274,3274,15306,1,0.006376344,0.013328878999999998,0.0,1
HB_ash292,Lasso,OSQP_polish_high,optimal,0.008549043000000001,100,1334.0012055689324,876,876,3960,1,0.001941894,0.005044237,0.0,0
ANSYS_Delor295K,Lasso,OSQP_polish_high,optimal,36.583680748,100,574943.2984208146,3943590,3943590,10288503,1,6.78008278,24.859139334,0.0,1
NYPA_Maragal_7,Lasso,OSQP_polish_high,optimal,49.827849578999995,200,282.7398942352376,99973,99973,1400483,1,14.838315264,20.830279434,0.0,1
Bates_sls,Lasso,OSQP_polish_high,optimal,282.963327207,75,3955658.368219938,1873580,1873580,10551464,1,129.083405508,21.117348698,0.0,0
HB_illc1033,Lasso,OSQP_polish_high,optimal,0.032674141000000004,225,20684822.746502247,1673,1673,8078,-1,0.007223249,0.023266261,0.0,3
HB_ash608,Lasso,OSQP_polish_high,optimal,0.0061025359999999996,100,937.6076869794645,984,984,3184,1,0.0013965429999999999,0.003752754,0.0,1
HB_ash219,Huber,OSQP_polish_high,optimal,0.004230115,125,66.92882092518249,742,657,1752,1,0.0008122839999999999,0.0028806829999999998,0.0,0
ANSYS_Delor338K,Huber,OSQP_polish_high,optimal,13.40407075,50,-9.799049773509751e-18,1916766,1029708,6271015,1,4.083928885,6.125651828,0.0,1
NYPA_Maragal_3,Huber,OSQP_polish_high,optimal,0.06745746999999999,50,8.609450181585124e-09,5930,5070,28531,1,0.025191776000000003,0.020812818,0.0,0
ANSYS_Delor64K,Huber,OSQP_polish_high,optimal,5.239931844,50,-1.834088307249388e-18,1979502,194157,1040454,1,1.87637328,2.541491637,0.0,1
HB_illc1850,Huber,OSQP_polish_high,optimal,0.050181504,125,0.8168200938168657,6262,5550,19858,1,0.009757494,0.033530416,0.0,3
NYPA_Maragal_2,Huber,OSQP_polish_high,optimal,0.01024991,50,3.618396812067976e-09,2015,1665,7687,1,0.003661691,0.004092442,0.0,0
Pereyra_landmark,Huber,OSQP_polish_high,optimal,68.58527025699999,4525,29422.491184386192,218560,215856,1582944,-1,1.242888403,66.42776817800001,0.0,1
NYPA_Maragal_1,Huber,OSQP_polish_high,optimal,0.000521372,50,-7.389970089684575e-22,110,96,426,1,0.00019669599999999997,0.00020063,0.0,0
Andrianov_fxm4_6,Huber,OSQP_polish_high,optimal,5.276201606,650,1901.1979279152172,75568,56676,611196,-1,0.293583558,4.755702586,0.0,2
HB_ash331,Huber,OSQP_polish_high,optimal,0.00622685,125,110.78043134008557,1097,993,2648,1,0.001243268,0.004162440999999999,0.0,0
NYPA_Maragal_5,Huber,OSQP_polish_high,optimal,0.6667003810000001,50,2.654468653128257e-08,17282,13962,121015,1,0.284365203,0.105839562,0.0,0
HB_ash85,Huber,OSQP_polish_high,optimal,0.001617237,50,3.8872623063816664e-21,340,255,1033,1,0.000557377,0.0006617989999999999,0.0,1
NYPA_Maragal_6,Huber,OSQP_polish_high,optimal,15.477766365999999,50,1.099377155200778e-07,73917,63765,665224,1,7.381729274,1.004272048,0.0,0
HB_abb313,Huber,OSQP_polish_high,optimal,0.0072945580000000005,125,86.6862108675018,1115,939,3435,1,0.001507116,0.004687006,0.0,0
HB_ash958,Huber,OSQP_polish_high,optimal,0.019367452,125,301.98770532246914,3166,2874,7664,-1,0.003844882,0.012978601000000001,0.0,0
Springer_ESOC,Huber,OSQP_polish_high,time_limit,1095.091768986,1575,73206.35619332902,1019016,981186,7982311,-1,201.772075309,671.475639215,0.0,2
NYPA_Maragal_4,Huber,OSQP_polish_high,optimal,0.117907292,50,7.476874163288442e-09,6926,5892,38503,1,0.046026097,0.030130412999999998,0.0,0
Andrianov_ex3sta1,Huber,OSQP_polish_high,optimal,769.5901720229999,100,2220.9076919989675,67128,50346,779690,-1,334.065861508,23.019143155,0.0,0
NYPA_Maragal_8,Huber,OSQP_polish_high,optimal,27.98633407,125,0.014137267135843347,174713,99636,1507687,-1,12.089380792,3.993055238,0.0,0
Andrianov_fxm3_6,Huber,OSQP_polish_high,optimal,0.6652036819999999,375,416.411208578965,20104,15078,124182,-1,0.052101738,0.5679364170000001,0.0,2
HB_well1033,Huber,OSQP_polish_high,optimal,0.020629113,100,0.2828707300669308,3419,3099,10930,1,0.004474764,0.013176485,0.0,2
HB_well1850,Huber,OSQP_polish_high,optimal,0.041316109,100,0.816820094430182,6262,5550,19858,1,0.0087851,0.026267736,0.0,2
HB_ash292,Huber,OSQP_polish_high,optimal,0.009037425,100,1.422880548894114,1168,876,3960,-1,0.002066198,0.005364356,0.0,1
ANSYS_Delor295K,Huber,OSQP_polish_high,optimal,11.688866866,50,-8.473332554803882e-18,2711130,887202,4175727,1,3.615170768,5.561645359,0.0,1
NYPA_Maragal_7,Huber,OSQP_polish_high,optimal,33.454871785,50,1.512634116532277e-10,167099,140535,1481607,1,16.095244059000002,1.972718479,0.0,0
Bates_sls,Huber,OSQP_polish_high,optimal,401.885639181,125,718606.5251130144,5307095,5244366,17293036,-1,159.06566316200002,83.915667915,0.0,0
HB_illc1033,Huber,OSQP_polish_high,optimal,0.055520105,250,0.28254654215151803,3419,3099,10930,-1,0.011232734,0.040975717,0.0,3
HB_ash608,Huber,OSQP_polish_high,optimal,0.011793313,125,187.25011564624972,2012,1824,4864,1,0.002184362,0.008159685,0.0,0


==> data/results/suitesparse_problems_high_accuracy/failure_rates.csv <==
OSQP_high,GUROBI_high,MOSEK_high
1.7857142857142856,16.071428571428573,33.92857142857143


==> data/results/suitesparse_problems_high_accuracy/geom_mean.csv <==
OSQP_high,GUROBI_high,MOSEK_high
1.0,1.4886197675383377,4.49818838013768


==> data/results/suitesparse_problems_high_accuracy/performance_profiles.csv <==
tau,OSQP_high,OSQP_polish_high,GUROBI_high,MOSEK_high
1.0,0.6607142857142857,0.03571428571428571,0.32142857142857145,0.03571428571428571
1.0092621909870476,0.6607142857142857,0.03571428571428571,0.3392857142857143,0.03571428571428571
1.0186101701559758,0.6607142857142857,0.03571428571428571,0.3392857142857143,0.05357142857142857
1.0280447320933093,0.6607142857142857,0.03571428571428571,0.3392857142857143,0.05357142857142857
1.0375666787451858,0.6785714285714286,0.03571428571428571,0.3392857142857143,0.05357142857142857
1.0471768194855202,0.6964285714285714,0.03571428571428571,0.3392857142857143,0.05357142857142857
1.0568759711848041,0.6964285714285714,0.03571428571428571,0.3392857142857143,0.05357142857142857
1.0666649582795393,0.6964285714285714,0.03571428571428571,0.3392857142857143,0.05357142857142857
1.0765446128423155,0.6964285714285714,0.03571428571428571,0.3392857142857143,0.05357142857142857
1.0865157746525382,0.6964285714285714,0.05357142857142857,0.3392857142857143,0.05357142857142857
1.0965792912678098,0.6964285714285714,0.08928571428571429,0.3392857142857143,0.05357142857142857
1.1067360180959736,0.6964285714285714,0.08928571428571429,0.3392857142857143,0.05357142857142857
1.116986818467823,0.6964285714285714,0.10714285714285714,0.3392857142857143,0.05357142857142857
1.1273325637104867,0.6964285714285714,0.16071428571428573,0.35714285714285715,0.05357142857142857
1.1377741332214912,0.6964285714285714,0.17857142857142858,0.375,0.05357142857142857
1.148312414543511,0.6964285714285714,0.19642857142857142,0.39285714285714285,0.07142857142857142
1.158948303439811,0.6964285714285714,0.19642857142857142,0.39285714285714285,0.07142857142857142
1.1696827039703852,0.6964285714285714,0.23214285714285715,0.39285714285714285,0.07142857142857142
1.180516528568805,0.6964285714285714,0.26785714285714285,0.4107142857142857,0.07142857142857142
1.1914506981197759,0.6964285714285714,0.3392857142857143,0.4107142857142857,0.07142857142857142
1.2024861420374122,0.6964285714285714,0.375,0.4107142857142857,0.07142857142857142
1.2136237983442408,0.6964285714285714,0.4107142857142857,0.4107142857142857,0.07142857142857142
1.2248646137509314,0.7142857142857143,0.4107142857142857,0.42857142857142855,0.07142857142857142
1.2362095437367686,0.7142857142857143,0.42857142857142855,0.42857142857142855,0.07142857142857142
1.2476595526308696,0.7142857142857143,0.42857142857142855,0.42857142857142855,0.07142857142857142
1.259215613694151,0.7142857142857143,0.4642857142857143,0.42857142857142855,0.07142857142857142
1.2708787092020586,0.7142857142857143,0.4642857142857143,0.42857142857142855,0.07142857142857142
1.2826498305280605,0.7142857142857143,0.4642857142857143,0.42857142857142855,0.07142857142857142
1.2945299782279156,0.7142857142857143,0.4642857142857143,0.42857142857142855,0.07142857142857142
1.306520162124721,0.7142857142857143,0.4642857142857143,0.44642857142857145,0.07142857142857142
1.3186214013947486,0.7142857142857143,0.4642857142857143,0.44642857142857145,0.08928571428571429
1.330834724654075,0.7142857142857143,0.5,0.4642857142857143,0.08928571428571429
1.343161170046016,0.7142857142857143,0.5,0.4642857142857143,0.08928571428571429
1.3556017853293685,0.7142857142857143,0.5,0.4642857142857143,0.08928571428571429
1.3681576279674716,0.7142857142857143,0.5,0.48214285714285715,0.10714285714285714
1.3808297652180925,0.7321428571428571,0.5357142857142857,0.5,0.10714285714285714
1.3936192742241424,0.7321428571428571,0.5357142857142857,0.5,0.10714285714285714
1.406527242105237,0.7321428571428571,0.5357142857142857,0.5,0.10714285714285714
1.4195547660501011,0.7321428571428571,0.5357142857142857,0.5,0.10714285714285714
1.4327029534098308,0.7321428571428571,0.5357142857142857,0.5,0.10714285714285714
1.4459729217920199,0.7321428571428571,0.5357142857142857,0.5,0.10714285714285714
1.4593657991557567,0.75,0.5357142857142857,0.5,0.10714285714285714
1.4728827239075026,0.7678571428571429,0.5535714285714286,0.5,0.10714285714285714
1.4865248449978568,0.7678571428571429,0.5535714285714286,0.5357142857142857,0.10714285714285714
1.5002933220192183,0.7678571428571429,0.5535714285714286,0.5535714285714286,0.10714285714285714
1.5141893253043521,0.7678571428571429,0.5535714285714286,0.5535714285714286,0.10714285714285714
1.5282140360258698,0.7678571428571429,0.5535714285714286,0.5714285714285714,0.10714285714285714
1.5423686462966282,0.7678571428571429,0.6071428571428571,0.5714285714285714,0.10714285714285714
1.5566543592710615,0.7678571428571429,0.6071428571428571,0.5714285714285714,0.10714285714285714
1.5710723892474503,0.7678571428571429,0.6071428571428571,0.5714285714285714,0.10714285714285714
1.5856239617711374,0.7678571428571429,0.6071428571428571,0.5714285714285714,0.10714285714285714
1.6003103137387007,0.7678571428571429,0.6071428571428571,0.5714285714285714,0.10714285714285714
1.6151326935030905,0.7678571428571429,0.6071428571428571,0.5714285714285714,0.10714285714285714
1.6300923609797406,0.7678571428571429,0.6071428571428571,0.5714285714285714,0.10714285714285714
1.6451905877536626,0.7678571428571429,0.6071428571428571,0.5714285714285714,0.10714285714285714
1.66042865718753,0.7678571428571429,0.625,0.5714285714285714,0.125
1.6758078645307677,0.7678571428571429,0.625,0.5714285714285714,0.125
1.691329517029648,0.7678571428571429,0.6607142857142857,0.5714285714285714,0.14285714285714285
1.7069949340384074,0.7678571428571429,0.6607142857142857,0.5714285714285714,0.16071428571428573
1.722805447131394,0.7678571428571429,0.6607142857142857,0.5714285714285714,0.17857142857142858
1.7387624002162507,0.7678571428571429,0.6607142857142857,0.5892857142857143,0.17857142857142858
1.754867149648151,0.7678571428571429,0.6607142857142857,0.5892857142857143,0.17857142857142858
1.7711210643450879,0.7678571428571429,0.6607142857142857,0.5892857142857143,0.17857142857142858
1.787525525904235,0.7678571428571429,0.6607142857142857,0.5892857142857143,0.17857142857142858
1.8040819287193828,0.7678571428571429,0.6607142857142857,0.6071428571428571,0.17857142857142858
1.820791680099463,0.7678571428571429,0.6607142857142857,0.6071428571428571,0.19642857142857142
1.8376562003881711,0.7678571428571429,0.6607142857142857,0.6071428571428571,0.19642857142857142
1.8546769230846987,0.7678571428571429,0.6785714285714286,0.6071428571428571,0.19642857142857142
1.8718552949655787,0.7678571428571429,0.6964285714285714,0.6071428571428571,0.19642857142857142
1.8891927762076663,0.7678571428571429,0.7142857142857143,0.625,0.21428571428571427
1.9066908405122525,0.7678571428571429,0.7142857142857143,0.625,0.21428571428571427
1.924350975230331,0.7678571428571429,0.7142857142857143,0.6428571428571429,0.21428571428571427
1.9421746814890257,0.7678571428571429,0.7142857142857143,0.6428571428571429,0.21428571428571427
1.9601634743191854,0.7678571428571429,0.7321428571428571,0.6428571428571429,0.21428571428571427
1.9783188827841642,0.7678571428571429,0.7321428571428571,0.6428571428571429,0.21428571428571427
1.996642450109794,0.7678571428571429,0.7321428571428571,0.6428571428571429,0.23214285714285715
2.0151357338155576,0.7678571428571429,0.7321428571428571,0.6428571428571429,0.23214285714285715
2.0338003058469813,0.7678571428571429,0.75,0.6428571428571429,0.25
2.052637752709252,0.7678571428571429,0.75,0.6428571428571429,0.25
2.071649675602069,0.7678571428571429,0.75,0.6428571428571429,0.26785714285714285
2.0908376905557504,0.7678571428571429,0.75,0.6428571428571429,0.26785714285714285
2.1102034285685956,0.7678571428571429,0.75,0.6428571428571429,0.26785714285714285
2.12974853574552,0.7678571428571429,0.75,0.6607142857142857,0.26785714285714285
2.14947467343798,0.7678571428571429,0.75,0.6607142857142857,0.26785714285714285
2.1693835183851844,0.7678571428571429,0.75,0.6607142857142857,0.26785714285714285
2.1894767628566214,0.7678571428571429,0.7678571428571429,0.6607142857142857,0.26785714285714285
2.209756114795902,0.7678571428571429,0.7678571428571429,0.6785714285714286,0.26785714285714285
2.2302232979659378,0.7678571428571429,0.7678571428571429,0.6964285714285714,0.26785714285714285
2.2508800520954613,0.7857142857142857,0.7678571428571429,0.6964285714285714,0.26785714285714285
2.2717281330269055,0.7857142857142857,0.7678571428571429,0.6964285714285714,0.2857142857142857
2.2927693128656492,0.7857142857142857,0.7678571428571429,0.6964285714285714,0.2857142857142857
2.314005380130653,0.7857142857142857,0.7678571428571429,0.6964285714285714,0.2857142857142857
2.3354381399064787,0.7857142857142857,0.7678571428571429,0.7142857142857143,0.2857142857142857
2.3570694139967276,0.7857142857142857,0.7678571428571429,0.7142857142857143,0.2857142857142857
2.3789010410788936,0.7857142857142857,0.7678571428571429,0.7321428571428571,0.2857142857142857
2.4009348768606524,0.7857142857142857,0.7678571428571429,0.75,0.2857142857142857
2.4231727942375993,0.7857142857142857,0.7678571428571429,0.75,0.2857142857142857
2.445616683452446,0.7857142857142857,0.7678571428571429,0.75,0.2857142857142857
2.468268452255692,0.7857142857142857,0.7678571428571429,0.7678571428571429,0.2857142857142857
2.491130026067789,0.7857142857142857,0.7678571428571429,0.7678571428571429,0.2857142857142857
2.5142033481427974,0.8035714285714286,0.7678571428571429,0.7678571428571429,0.2857142857142857
2.5374903797335704,0.8035714285714286,0.7678571428571429,0.7678571428571429,0.2857142857142857
2.5609931002584587,0.8035714285714286,0.7678571428571429,0.7678571428571429,0.2857142857142857
2.5847135074695635,0.8035714285714286,0.7678571428571429,0.7678571428571429,0.2857142857142857
2.608653617622548,0.8035714285714286,0.7678571428571429,0.7678571428571429,0.2857142857142857
2.632815465648021,0.8035714285714286,0.7678571428571429,0.7678571428571429,0.2857142857142857
2.6572011053245053,0.8035714285714286,0.7678571428571429,0.7678571428571429,0.30357142857142855
2.681812609453015,0.8035714285714286,0.7678571428571429,0.7678571428571429,0.32142857142857145
2.7066520700332415,0.8035714285714286,0.7678571428571429,0.7678571428571429,0.3392857142857143
2.7317215984413767,0.8035714285714286,0.7678571428571429,0.7678571428571429,0.3392857142857143
2.7570233256095835,0.8035714285714286,0.7857142857142857,0.7678571428571429,0.3392857142857143
2.7825594022071245,0.8214285714285714,0.7857142857142857,0.7678571428571429,0.35714285714285715
2.808331998823172,0.8214285714285714,0.7857142857142857,0.7678571428571429,0.35714285714285715
2.8343433061513092,0.8214285714285714,0.7857142857142857,0.7678571428571429,0.35714285714285715
2.8605955351757424,0.8214285714285714,0.7857142857142857,0.7678571428571429,0.35714285714285715
2.887090917359236,0.8214285714285714,0.7857142857142857,0.7678571428571429,0.35714285714285715
2.9138317048327873,0.8214285714285714,0.8035714285714286,0.7678571428571429,0.35714285714285715
2.940820170587063,0.8214285714285714,0.8035714285714286,0.7678571428571429,0.35714285714285715
2.9680586086656024,0.8214285714285714,0.8035714285714286,0.7678571428571429,0.35714285714285715
2.9955493343598136,0.8214285714285714,0.8035714285714286,0.7678571428571429,0.35714285714285715
3.0232946844057773,0.8392857142857143,0.8035714285714286,0.7678571428571429,0.35714285714285715
3.0512970171828697,0.8392857142857143,0.8035714285714286,0.7678571428571429,0.35714285714285715
3.079558712914226,0.8392857142857143,0.8035714285714286,0.7857142857142857,0.35714285714285715
3.108082173869064,0.8392857142857143,0.8035714285714286,0.7857142857142857,0.35714285714285715
3.1368698245668774,0.8392857142857143,0.8035714285714286,0.7857142857142857,0.35714285714285715
3.1659241119835224,0.8392857142857143,0.8035714285714286,0.7857142857142857,0.35714285714285715
3.195247505759212,0.8392857142857143,0.8035714285714286,0.7857142857142857,0.35714285714285715
3.2248424984084414,0.8392857142857143,0.8035714285714286,0.7857142857142857,0.35714285714285715
3.254711605531848,0.8392857142857143,0.8214285714285714,0.7857142857142857,0.35714285714285715
3.2848573660300446,0.8392857142857143,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.315282342319425,0.8392857142857143,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.345989120549973,0.8392857142857143,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.3769803108250906,0.8571428571428571,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.408258547423452,0.8571428571428571,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.4398264890229253,0.8571428571428571,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.4716868189265613,0.8571428571428571,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.503842245290674,0.8571428571428571,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.536295501355042,0.8571428571428571,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.5690493456752295,0.8571428571428571,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.602106562357071,0.8571428571428571,0.8214285714285714,0.8035714285714286,0.35714285714285715
3.6354699612933197,0.8571428571428571,0.8214285714285714,0.8214285714285714,0.35714285714285715
3.6691423784024932,0.8571428571428571,0.8214285714285714,0.8214285714285714,0.35714285714285715
3.703126675869926,0.8571428571428571,0.8214285714285714,0.8214285714285714,0.35714285714285715
3.737425742391064,0.8571428571428571,0.8214285714285714,0.8392857142857143,0.35714285714285715
3.7720424934169983,0.8571428571428571,0.8214285714285714,0.8392857142857143,0.35714285714285715
3.806979871402286,0.8571428571428571,0.8214285714285714,0.8392857142857143,0.35714285714285715
3.84224084605506,0.875,0.8214285714285714,0.8392857142857143,0.35714285714285715
3.877828414589456,0.875,0.8392857142857143,0.8392857142857143,0.35714285714285715
3.913745601980384,0.875,0.8392857142857143,0.8392857142857143,0.375
3.949995461220644,0.875,0.8392857142857143,0.8392857142857143,0.39285714285714285
3.9865810735804406,0.875,0.8571428571428571,0.8392857142857143,0.4107142857142857
4.023505548869292,0.875,0.8571428571428571,0.8392857142857143,0.42857142857142855
4.060772025700365,0.875,0.8571428571428571,0.8392857142857143,0.42857142857142855
4.0983836717572615,0.875,0.8571428571428571,0.8392857142857143,0.42857142857142855
4.136343684063275,0.875,0.8571428571428571,0.8571428571428571,0.44642857142857145
4.174655289253137,0.875,0.8571428571428571,0.8571428571428571,0.44642857142857145
4.213321743847288,0.875,0.8571428571428571,0.8571428571428571,0.44642857142857145
4.252346334528682,0.875,0.8571428571428571,0.8571428571428571,0.44642857142857145
4.291732378422157,0.875,0.8571428571428571,0.8571428571428571,0.44642857142857145
4.3314832233764,0.875,0.8571428571428571,0.8571428571428571,0.4642857142857143
4.371602248248505,0.875,0.8571428571428571,0.8571428571428571,0.4642857142857143
4.412092863191189,0.875,0.8571428571428571,0.8571428571428571,0.48214285714285715
4.452958509942655,0.875,0.8571428571428571,0.8571428571428571,0.48214285714285715
4.494202662119142,0.875,0.8571428571428571,0.8571428571428571,0.48214285714285715
4.535828825510188,0.875,0.8571428571428571,0.8571428571428571,0.5
4.577840538376619,0.875,0.8571428571428571,0.8571428571428571,0.5
4.6202413717513116,0.875,0.8571428571428571,0.8571428571428571,0.5
4.663034929742731,0.875,0.8571428571428571,0.8571428571428571,0.5
4.7062248498412815,0.875,0.875,0.8571428571428571,0.5
4.749814803228501,0.875,0.875,0.8571428571428571,0.5
4.79380849508911,0.875,0.875,0.8571428571428571,0.5
4.838209664925956,0.875,0.875,0.8571428571428571,0.5
4.8830220868778795,0.875,0.875,0.8571428571428571,0.5
4.9282495700405144,0.875,0.875,0.8571428571428571,0.5178571428571429
4.973895958790064,0.875,0.875,0.8571428571428571,0.5178571428571429
5.019965133110082,0.875,0.875,0.8571428571428571,0.5178571428571429
5.066461008921268,0.875,0.875,0.8571428571428571,0.5178571428571429
5.113387538414326,0.875,0.875,0.8571428571428571,0.5178571428571429
5.160748710385909,0.875,0.875,0.8571428571428571,0.5178571428571429
5.208548550577661,0.875,0.875,0.8571428571428571,0.5178571428571429
5.256791122018422,0.875,0.875,0.8571428571428571,0.5178571428571429
5.305480525369573,0.875,0.875,0.8571428571428571,0.5178571428571429
5.354620899273607,0.875,0.875,0.8571428571428571,0.5178571428571429
5.404216420705916,0.875,0.875,0.8571428571428571,0.5178571428571429
5.454271305329834,0.875,0.875,0.8571428571428571,0.5178571428571429
5.50478980785497,0.875,0.875,0.8571428571428571,0.5178571428571429
5.555776222398876,0.875,0.875,0.8571428571428571,0.5178571428571429
5.607234882852032,0.875,0.875,0.8571428571428571,0.5357142857142857
5.659170163246244,0.875,0.875,0.8571428571428571,0.5357142857142857
5.711586478126432,0.875,0.875,0.8571428571428571,0.5357142857142857
5.764488282925877,0.875,0.875,0.8571428571428571,0.5357142857142857
5.8178800743449335,0.875,0.875,0.8571428571428571,0.5535714285714286
5.871766390733256,0.875,0.875,0.8571428571428571,0.5892857142857143
5.926151812475554,0.875,0.875,0.8571428571428571,0.5892857142857143
5.981040962380941,0.8928571428571429,0.875,0.8571428571428571,0.6071428571428571
6.036438506075867,0.8928571428571429,0.875,0.8571428571428571,0.625
6.09234915240071,0.8928571428571429,0.875,0.8571428571428571,0.625
6.148777653810023,0.8928571428571429,0.875,0.8571428571428571,0.625
6.205728806776502,0.8928571428571429,0.875,0.8571428571428571,0.625
6.26320745219869,0.8928571428571429,0.875,0.8571428571428571,0.6428571428571429
6.321218475812452,0.8928571428571429,0.875,0.8571428571428571,0.6428571428571429
6.379766808606281,0.8928571428571429,0.875,0.8571428571428571,0.6428571428571429
6.4388574272404195,0.8928571428571429,0.875,0.8571428571428571,0.6428571428571429
6.49849535446989,0.8928571428571429,0.875,0.8571428571428571,0.6428571428571429
6.558685659571432,0.8928571428571429,0.875,0.8571428571428571,0.6428571428571429
6.619433458774393,0.8928571428571429,0.875,0.8571428571428571,0.6428571428571429
6.680743915695613,0.8928571428571429,0.875,0.875,0.6607142857142857
6.742622241778342,0.8928571428571429,0.875,0.875,0.6607142857142857
6.805073696735208,0.8928571428571429,0.875,0.875,0.6607142857142857
6.868103588995304,0.8928571428571429,0.875,0.875,0.6607142857142857
6.931717276155406,0.8928571428571429,0.875,0.875,0.6607142857142857
6.995920165435373,0.8928571428571429,0.875,0.875,0.6607142857142857
7.060717714137773,0.8928571428571429,0.875,0.875,0.6607142857142857
7.1261154301117475,0.8928571428571429,0.875,0.875,0.6607142857142857
7.192118872221189,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.258733650817251,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.3259654282152304,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.393819919175866,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.46230289139111,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.531420165974372,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.6011776179553285,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.671581176779302,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.742636826811269,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.814350607844544,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.886728615614152,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
7.959777002314984,0.8928571428571429,0.875,0.8928571428571429,0.6607142857142857
8.033501977124734,0.8928571428571429,0.8928571428571429,0.8928571428571429,0.6607142857142857
8.107909806731687,0.8928571428571429,0.8928571428571429,0.8928571428571429,0.6607142857142857
8.183006815867392,0.8928571428571429,0.8928571428571429,0.8928571428571429,0.6607142857142857
8.258799387844268,0.8928571428571429,0.8928571428571429,0.8928571428571429,0.6607142857142857
8.335293965098193,0.9107142857142857,0.8928571428571429,0.8928571428571429,0.6607142857142857
8.412497049736118,0.9107142857142857,0.8928571428571429,0.8928571428571429,0.6607142857142857
8.490415204088746,0.9107142857142857,0.8928571428571429,0.8928571428571429,0.6785714285714286
8.56905505126835,0.9107142857142857,0.8928571428571429,0.8928571428571429,0.6785714285714286
8.648423275731723,0.9107142857142857,0.8928571428571429,0.8928571428571429,0.6785714285714286
8.728526623848378,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
8.809371904473991,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
8.89096598952916,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
8.973315814583522,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.05642837944529,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.14031074875623,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.224970052592175,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.310413487069077,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.396648314954692,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.483681866285922,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.571521538991863,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.660174799522645,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.749649183484088,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.83995229627823,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
9.931091813749795,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
10.023075482838655,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6785714285714286
10.115911122238298,0.9285714285714286,0.9107142857142857,0.8928571428571429,0.6964285714285714
10.209606623060465,0.9464285714285714,0.9107142857142857,0.8928571428571429,0.6964285714285714
10.30416994950588,0.9464285714285714,0.9107142857142857,0.8928571428571429,0.6964285714285714
10.399609139541198,0.9642857142857143,0.9107142857142857,0.8928571428571429,0.6964285714285714
10.495932305582278,0.9642857142857143,0.9107142857142857,0.8928571428571429,0.6964285714285714
10.5931476351837,0.9642857142857143,0.9285714285714286,0.8928571428571429,0.6964285714285714
10.691263391734761,0.9642857142857143,0.9285714285714286,0.8928571428571429,0.6964285714285714
10.79028791516184,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.6964285714285714
10.8902296226373,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.6964285714285714
10.991097009294972,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.6964285714285714
11.092898648952227,0.9642857142857143,0.9285714285714286,0.9107142857142857,0.6964285714285714
11.195643194838782,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.6964285714285714
11.299339380332222,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.6964285714285714
11.403996019700324,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.6964285714285714
11.509622008850323,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.6964285714285714
11.616226326085018,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.6964285714285714
11.723818032865985,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.6964285714285714
11.832406274583786,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
11.94200028133532,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
12.052609368708426,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
12.164242938573679,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
12.276910479883592,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
12.390621569479162,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
12.505385872903908,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
12.621213145225473,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
12.738113231864785,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
12.856096069432958,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
12.975171686575875,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
13.095350204826671,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
13.216641839466051,0.9642857142857143,0.9464285714285714,0.9107142857142857,0.7142857142857143
13.339056900390586,0.9821428571428571,0.9464285714285714,0.9107142857142857,0.7142857142857143
13.462605792989104,0.9821428571428571,0.9464285714285714,0.9107142857142857,0.7142857142857143
13.587299019027098,1.0,0.9464285714285714,0.9107142857142857,0.7142857142857143
13.71314717753945,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
13.840160965731316,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
13.968351179887398,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
14.09772871628967,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
14.228304572143527,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
14.360089846512599,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
14.493095741262167,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
14.627333562011298,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
14.762814719093903,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
14.899550728528544,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
15.037553212997377,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
15.176833902834053,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
15.317404637020799,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
15.459277364194778,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
15.602464143663688,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
15.74697714643086,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
15.89282865622978,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
16.0400310705682,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
16.188596901781985,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
16.338538778098613,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
16.48986944471065,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
16.642601764859037,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
16.79674872092653,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
16.952323415541205,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
17.109339072690144,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
17.26780903884356,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
17.42774678408919,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
17.589165903277326,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
17.75208011717635,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
17.916503273639005,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
18.082449348779516,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
18.249932448161523,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
18.41896680799711,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
18.589566796356873,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
18.761746914391203,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
18.935521797562952,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
19.11090621689138,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
19.287915080207778,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
19.46656343342262,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
19.646866461804457,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
19.828839491270713,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
20.01249798969037,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
20.197857568198785,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
20.384933982524633,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
20.573743134329128,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
20.764301072557746,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
20.956623994804332,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
21.150728248687948,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
21.346630333242445,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
21.544346900318832,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
21.7438947560008,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
21.945290862033136,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
22.14855233726359,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
22.353696459097954,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
22.560740664968602,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
22.7697025538168,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
22.98059988758851,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
23.193450592744288,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
23.408272761782932,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
23.625084654779464,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
23.843904700937205,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
24.06475150015424,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
24.287643824604515,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
24.512600620333387,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
24.73964100886813,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
24.968784288843267,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
25.200049937640923,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
25.433457613046496,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
25.669027154919505,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
25.906778586880076,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
26.14673211801092,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
26.388908144575105,1.0,0.9642857142857143,0.9107142857142857,0.7142857142857143
26.633327251749822,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
26.88001021537606,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
27.128978003724658,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
27.380251779278577,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
27.6338529005317,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
27.88980292380441,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
28.1481236050758,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
28.408836901833027,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
28.671964974937698,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
28.937530190509502,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
29.205555121827466,1.0,0.9821428571428571,0.9107142857142857,0.7142857142857143
29.47606255124857,1.0,1.0,0.9107142857142857,0.7142857142857143
29.749075472144405,1.0,1.0,0.9107142857142857,0.7142857142857143
30.024617090855493,1.0,1.0,0.9107142857142857,0.7142857142857143
30.30271082866396,1.0,1.0,0.9107142857142857,0.7142857142857143
30.583380323784333,1.0,1.0,0.9107142857142857,0.7142857142857143
30.86664943337273,1.0,1.0,0.9107142857142857,0.7142857142857143
31.15254223555488,1.0,1.0,0.9107142857142857,0.7142857142857143
31.441083031472647,1.0,1.0,0.9107142857142857,0.7142857142857143
31.732296347349763,1.0,1.0,0.9107142857142857,0.7142857142857143
32.02620693657652,1.0,1.0,0.9107142857142857,0.7142857142857143
32.32283978181379,1.0,1.0,0.9107142857142857,0.7142857142857143
32.622220097116696,1.0,1.0,0.9107142857142857,0.7142857142857143
32.924373330077685,1.0,1.0,0.9107142857142857,0.7321428571428571
33.229325163989714,1.0,1.0,0.9107142857142857,0.7321428571428571
33.5371015200293,1.0,1.0,0.9107142857142857,0.7321428571428571
33.84772855945981,1.0,1.0,0.9107142857142857,0.7321428571428571
34.16123268585528,1.0,1.0,0.9107142857142857,0.7321428571428571
34.47764054734464,1.0,1.0,0.9107142857142857,0.7321428571428571
34.79697903887691,1.0,1.0,0.9107142857142857,0.7321428571428571
35.1192753045073,1.0,1.0,0.9107142857142857,0.7321428571428571
35.44455673970434,1.0,1.0,0.9107142857142857,0.7321428571428571
35.77285099367874,1.0,1.0,0.9107142857142857,0.7321428571428571
36.10418597173337,1.0,1.0,0.9107142857142857,0.7321428571428571
36.43858983763545,1.0,1.0,0.9107142857142857,0.7321428571428571
36.77609101601033,1.0,1.0,0.9107142857142857,0.7321428571428571
37.11671819475765,1.0,1.0,0.9107142857142857,0.7321428571428571
37.46050032748993,1.0,1.0,0.9107142857142857,0.7321428571428571
37.80746663599349,1.0,1.0,0.9107142857142857,0.7321428571428571
38.15764661271248,1.0,1.0,0.9107142857142857,0.75
38.511070023255705,1.0,1.0,0.9107142857142857,0.75
38.867766908926654,1.0,1.0,0.9107142857142857,0.75
39.22776758927719,1.0,1.0,0.9107142857142857,0.75
39.591102664684584,1.0,1.0,0.9107142857142857,0.75
39.957803018952696,1.0,1.0,0.9107142857142857,0.75
40.32789982193707,1.0,1.0,0.9107142857142857,0.75
40.701424532194366,1.0,1.0,0.9107142857142857,0.75
41.078408899656466,1.0,1.0,0.9107142857142857,0.75
41.45888496832911,1.0,1.0,0.9107142857142857,0.75
41.84288507901582,1.0,1.0,0.9107142857142857,0.75
42.23044187206674,1.0,1.0,0.9107142857142857,0.75
42.62158829015323,1.0,1.0,0.9107142857142857,0.75
43.01635758106795,1.0,1.0,0.9107142857142857,0.75
43.41478330055092,1.0,1.0,0.9107142857142857,0.7678571428571429
43.816899315141924,1.0,1.0,0.9107142857142857,0.7678571428571429
44.22273980505899,1.0,1.0,0.9107142857142857,0.7678571428571429
44.63233926710395,1.0,1.0,0.9107142857142857,0.7678571428571429
45.04573251759459,1.0,1.0,0.9107142857142857,0.7678571428571429
45.462954695323994,1.0,1.0,0.9107142857142857,0.7678571428571429
45.88404126454759,1.0,1.0,0.9107142857142857,0.7678571428571429
46.30902801799739,1.0,1.0,0.9107142857142857,0.7678571428571429
46.73795107992461,1.0,1.0,0.9107142857142857,0.7678571428571429
47.17084690917017,1.0,1.0,0.9107142857142857,0.7678571428571429
47.607752302263684,1.0,1.0,0.9107142857142857,0.7678571428571429
48.048704396551315,1.0,1.0,0.9107142857142857,0.7678571428571429
48.493740673352356,1.0,1.0,0.9107142857142857,0.7678571428571429
48.94289896114529,1.0,1.0,0.9107142857142857,0.7678571428571429
49.396217438783204,1.0,1.0,0.9107142857142857,0.7678571428571429
49.853734638738935,1.0,1.0,0.9107142857142857,0.7678571428571429
50.31548945038054,1.0,1.0,0.9107142857142857,0.7678571428571429
50.78152112327673,1.0,1.0,0.9107142857142857,0.7678571428571429
51.2518692705333,1.0,1.0,0.9107142857142857,0.7678571428571429
51.72657387216019,1.0,1.0,0.9107142857142857,0.7678571428571429
52.205675278469755,1.0,1.0,0.9107142857142857,0.7678571428571429
52.689214213506744,1.0,1.0,0.9107142857142857,0.7678571428571429
53.17723177850969,1.0,1.0,0.9107142857142857,0.7678571428571429
53.66976945540476,1.0,1.0,0.9107142857142857,0.7678571428571429
54.16686911033152,1.0,1.0,0.9107142857142857,0.7678571428571429
54.66857299720181,1.0,1.0,0.9107142857142857,0.7678571428571429
55.17492376129126,1.0,1.0,0.9285714285714286,0.7857142857142857
55.68596444286412,1.0,1.0,0.9285714285714286,0.7857142857142857
56.20173848083188,1.0,1.0,0.9285714285714286,0.7857142857142857
56.72228971644544,1.0,1.0,0.9285714285714286,0.7857142857142857
57.247662397021784,1.0,1.0,0.9285714285714286,0.7857142857142857
57.77790117970504,1.0,1.0,0.9285714285714286,0.7857142857142857
58.313051135262214,1.0,1.0,0.9285714285714286,0.7857142857142857
58.8531577519145,1.0,1.0,0.9285714285714286,0.7857142857142857
59.398266939203566,1.0,1.0,0.9285714285714286,0.7857142857142857
59.94842503189409,1.0,1.0,0.9285714285714286,0.7857142857142857
60.503678793912215,1.0,1.0,0.9464285714285714,0.8035714285714286
61.06407542232039,1.0,1.0,0.9464285714285714,0.8035714285714286
61.629662551329425,1.0,1.0,0.9464285714285714,0.8035714285714286
62.200488256347114,1.0,1.0,0.9464285714285714,0.8035714285714286
62.776601058065,1.0,1.0,0.9464285714285714,0.8035714285714286
63.35804992658251,1.0,1.0,0.9464285714285714,0.8035714285714286
63.9448842855694,1.0,1.0,0.9464285714285714,0.8035714285714286
64.53715401646701,1.0,1.0,0.9464285714285714,0.8035714285714286
65.13490946272803,1.0,1.0,0.9464285714285714,0.8035714285714286
65.73820143409586,1.0,1.0,0.9464285714285714,0.8035714285714286
66.34708121092348,1.0,1.0,0.9464285714285714,0.8035714285714286
66.96160054853219,1.0,1.0,0.9464285714285714,0.8035714285714286
67.5818116816111,1.0,1.0,0.9464285714285714,0.8035714285714286
68.20776732865686,1.0,1.0,0.9464285714285714,0.8035714285714286
68.83952069645497,1.0,1.0,0.9464285714285714,0.8035714285714286
69.47712548460237,1.0,1.0,0.9464285714285714,0.8035714285714286
70.12063589007181,1.0,1.0,0.9464285714285714,0.8035714285714286
70.77010661181889,1.0,1.0,0.9464285714285714,0.8035714285714286
71.42559285543126,1.0,1.0,0.9464285714285714,0.8035714285714286
72.08715033782136,1.0,1.0,0.9464285714285714,0.8035714285714286
72.7548352919623,1.0,1.0,0.9464285714285714,0.8035714285714286
73.42870447166761,1.0,1.0,0.9464285714285714,0.8035714285714286
74.1088151564157,1.0,1.0,0.9464285714285714,0.8035714285714286
74.79522515621821,1.0,1.0,0.9464285714285714,0.8035714285714286
75.48799281653436,1.0,1.0,0.9464285714285714,0.8035714285714286
76.18717702322995,1.0,1.0,0.9464285714285714,0.8035714285714286
76.8928372075831,1.0,1.0,0.9464285714285714,0.8035714285714286
77.6050333513357,1.0,1.0,0.9464285714285714,0.8035714285714286
78.32382599179196,1.0,1.0,0.9464285714285714,0.8035714285714286
79.04927622696424,1.0,1.0,0.9464285714285714,0.8035714285714286
79.78144572076624,1.0,1.0,0.9464285714285714,0.8035714285714286
80.52039670825474,1.0,1.0,0.9464285714285714,0.8035714285714286
81.26619200091946,1.0,1.0,0.9464285714285714,0.8035714285714286
82.01889499202203,1.0,1.0,0.9464285714285714,0.8035714285714286
82.77856966198476,1.0,1.0,0.9464285714285714,0.8035714285714286
83.54528058382867,1.0,1.0,0.9464285714285714,0.8035714285714286
84.31909292866256,1.0,1.0,0.9464285714285714,0.8035714285714286
85.10007247122246,1.0,1.0,0.9464285714285714,0.8214285714285714
85.88828559546249,1.0,1.0,0.9464285714285714,0.8214285714285714
86.68379930019779,1.0,1.0,0.9464285714285714,0.8214285714285714
87.4866812047991,1.0,1.0,0.9464285714285714,0.8214285714285714
88.29699955494087,1.0,1.0,0.9464285714285714,0.8214285714285714
89.11482322840202,1.0,1.0,0.9464285714285714,0.8214285714285714
89.94022174092044,1.0,1.0,0.9464285714285714,0.8214285714285714
90.77326525210228,1.0,1.0,0.9464285714285714,0.8214285714285714
91.61402457138516,1.0,1.0,0.9464285714285714,0.8214285714285714
92.46257116405738,1.0,1.0,0.9464285714285714,0.8214285714285714
93.31897715733238,1.0,1.0,0.9464285714285714,0.8214285714285714
94.18331534647952,1.0,1.0,0.9464285714285714,0.8214285714285714
95.05565920101196,1.0,1.0,0.9464285714285714,0.8214285714285714
95.93608287093141,1.0,1.0,0.9464285714285714,0.8214285714285714
96.82466119303123,1.0,1.0,0.9464285714285714,0.8214285714285714
97.72146969725725,1.0,1.0,0.9464285714285714,0.8214285714285714
98.6265846131282,1.0,1.0,0.9464285714285714,0.8214285714285714
99.54008287621524,1.0,1.0,0.9464285714285714,0.8214285714285714
100.46204213468131,1.0,1.0,0.9464285714285714,0.8214285714285714
101.39254075588153,1.0,1.0,0.9464285714285714,0.8214285714285714
102.3316578330245,1.0,1.0,0.9464285714285714,0.8214285714285714
103.27947319189515,1.0,1.0,0.9464285714285714,0.8214285714285714
104.23606739764011,1.0,1.0,0.9464285714285714,0.8214285714285714
105.20152176161591,1.0,1.0,0.9464285714285714,0.8214285714285714
106.17591834830002,1.0,1.0,0.9464285714285714,0.8214285714285714
107.15933998226711,1.0,1.0,0.9464285714285714,0.8214285714285714
108.15187025522881,1.0,1.0,0.9464285714285714,0.8214285714285714
109.1535935331391,1.0,1.0,0.9464285714285714,0.8214285714285714
110.16459496336569,1.0,1.0,0.9464285714285714,0.8214285714285714
111.1849604819271,1.0,1.0,0.9464285714285714,0.8214285714285714
112.21477682079802,1.0,1.0,0.9464285714285714,0.8214285714285714
113.25413151528114,1.0,1.0,0.9464285714285714,0.8214285714285714
114.30311291144787,1.0,1.0,0.9464285714285714,0.8214285714285714
115.36181017364785,1.0,1.0,0.9464285714285714,0.8214285714285714
116.43031329208767,1.0,1.0,0.9464285714285714,0.8214285714285714
117.50871309048075,1.0,1.0,0.9464285714285714,0.8214285714285714
118.59710123376694,1.0,1.0,0.9464285714285714,0.8214285714285714
119.69557023590428,1.0,1.0,0.9464285714285714,0.8214285714285714
120.8042134677329,1.0,1.0,0.9642857142857143,0.8214285714285714
121.92312516491107,1.0,1.0,0.9642857142857143,0.8214285714285714
123.05240043592616,1.0,1.0,0.9642857142857143,0.8214285714285714
124.19213527017834,1.0,1.0,0.9642857142857143,0.8214285714285714
125.34242654613995,1.0,1.0,0.9642857142857143,0.8214285714285714
126.50337203959037,1.0,1.0,0.9642857142857143,0.8214285714285714
127.67507043192657,1.0,1.0,0.9642857142857143,0.8214285714285714
128.8576213185518,1.0,1.0,0.9642857142857143,0.8214285714285714
130.05112521734085,1.0,1.0,0.9642857142857143,0.8214285714285714
131.25568357718427,1.0,1.0,0.9642857142857143,0.8214285714285714
132.47139878661176,1.0,1.0,0.9642857142857143,0.8214285714285714
133.69837418249466,1.0,1.0,0.9642857142857143,0.8214285714285714
134.93671405883066,1.0,1.0,0.9642857142857143,0.8214285714285714
136.18652367560813,1.0,1.0,0.9642857142857143,0.8214285714285714
137.44790926775366,1.0,1.0,0.9642857142857143,0.8214285714285714
138.7209780541621,1.0,1.0,0.9642857142857143,0.8214285714285714
140.00583824680976,1.0,1.0,0.9642857142857143,0.8214285714285714
141.30259905995337,1.0,1.0,0.9642857142857143,0.8214285714285714
142.61137071941283,1.0,1.0,0.9642857142857143,0.8214285714285714
143.93226447194064,1.0,1.0,0.9642857142857143,0.8214285714285714
145.26539259467813,1.0,1.0,0.9642857142857143,0.8214285714285714
146.61086840469844,1.0,1.0,0.9642857142857143,0.8214285714285714
147.96880626863964,1.0,1.0,0.9642857142857143,0.8214285714285714
149.33932161242518,1.0,1.0,0.9642857142857143,0.8214285714285714
150.72253093107557,1.0,1.0,0.9642857142857143,0.8214285714285714
152.1185517986105,1.0,1.0,0.9642857142857143,0.8214285714285714
153.52750287804227,1.0,1.0,0.9642857142857143,0.8392857142857143
154.94950393146317,1.0,1.0,0.9642857142857143,0.8392857142857143
156.3846758302246,1.0,1.0,0.9642857142857143,0.8392857142857143
157.8331405652118,1.0,1.0,0.9642857142857143,0.8392857142857143
159.29502125721228,1.0,1.0,0.9642857142857143,0.8392857142857143
160.77044216738236,1.0,1.0,0.9642857142857143,0.8392857142857143
162.25952870780873,1.0,1.0,0.9642857142857143,0.8392857142857143
163.76240745216873,1.0,1.0,0.9642857142857143,0.8392857142857143
165.27920614648954,1.0,1.0,0.9642857142857143,0.8392857142857143
166.81005372000593,1.0,1.0,0.9642857142857143,0.8392857142857143
168.35508029612024,1.0,1.0,0.9642857142857143,0.8392857142857143
169.9144172034626,1.0,1.0,0.9642857142857143,0.8392857142857143
171.48819698705393,1.0,1.0,0.9642857142857143,0.8392857142857143
173.07655341957258,1.0,1.0,0.9642857142857143,0.8392857142857143
174.67962151272457,1.0,1.0,0.9642857142857143,0.8392857142857143
176.29753752872057,1.0,1.0,0.9642857142857143,0.8392857142857143
177.93043899185773,1.0,1.0,0.9642857142857143,0.8392857142857143
179.5784647002095,1.0,1.0,0.9642857142857143,0.8392857142857143
181.24175473742378,1.0,1.0,0.9642857142857143,0.8392857142857143
182.92045048462938,1.0,1.0,0.9642857142857143,0.8392857142857143
184.61469463245476,1.0,1.0,0.9642857142857143,0.8392857142857143
186.324631193156,1.0,1.0,0.9642857142857143,0.8392857142857143
188.05040551285816,1.0,1.0,0.9642857142857143,0.8392857142857143
189.79216428391015,1.0,1.0,0.9642857142857143,0.8392857142857143
191.55005555735278,1.0,1.0,0.9642857142857143,0.8392857142857143
193.32422875550452,1.0,1.0,0.9642857142857143,0.8392857142857143
195.11483468466164,1.0,1.0,0.9642857142857143,0.8392857142857143
196.92202554791714,1.0,1.0,0.9642857142857143,0.8392857142857143
198.74595495809837,1.0,1.0,0.9642857142857143,0.8392857142857143
200.5867779508234,1.0,1.0,0.9642857142857143,0.8392857142857143
202.44465099768038,1.0,1.0,0.9642857142857143,0.8392857142857143
204.31973201952704,1.0,1.0,0.9642857142857143,0.8392857142857143
206.21218039991425,1.0,1.0,0.9642857142857143,0.8392857142857143
208.12215699863393,1.0,1.0,0.9642857142857143,0.8392857142857143
210.04982416539153,1.0,1.0,0.9642857142857143,0.8392857142857143
211.9953457536071,1.0,1.0,0.9642857142857143,0.8392857142857143
213.95888713434215,1.0,1.0,0.9642857142857143,0.8392857142857143
215.94061521035653,1.0,1.0,0.9642857142857143,0.8392857142857143
217.94069843029558,1.0,1.0,0.9642857142857143,0.8392857142857143
219.95930680300748,1.0,1.0,0.9642857142857143,0.8392857142857143
221.99661191199547,1.0,1.0,0.9642857142857143,0.8392857142857143
224.05278693000182,1.0,1.0,0.9642857142857143,0.8392857142857143
226.12800663372772,1.0,1.0,0.9642857142857143,0.8392857142857143
228.22244741868985,1.0,1.0,0.9642857142857143,0.8392857142857143
230.33628731421314,1.0,1.0,0.9642857142857143,0.8392857142857143
232.4697059985648,1.0,1.0,0.9642857142857143,0.8392857142857143
234.62288481422624,1.0,1.0,0.9642857142857143,0.8392857142857143
236.79600678330763,1.0,1.0,0.9642857142857143,0.8392857142857143
238.98925662310504,1.0,1.0,0.9642857142857143,0.8392857142857143
241.2028207618007,1.0,1.0,0.9642857142857143,0.8392857142857143
243.43688735431104,1.0,1.0,0.9642857142857143,0.8392857142857143
245.691646298279,1.0,1.0,0.9642857142857143,0.8392857142857143
247.96728925021577,1.0,1.0,0.9821428571428571,0.8392857142857143
250.26400964179192,1.0,1.0,0.9821428571428571,0.8392857142857143
252.58200269627847,1.0,1.0,0.9821428571428571,0.8392857142857143
254.9214654451423,1.0,1.0,0.9821428571428571,0.8392857142857143
257.28259674479324,1.0,1.0,0.9821428571428571,0.8392857142857143
259.665597293487,1.0,1.0,0.9821428571428571,0.8392857142857143
262.07066964838526,1.0,1.0,0.9821428571428571,0.8392857142857143
264.498018242772,1.0,1.0,0.9821428571428571,0.8392857142857143
266.9478494034321,1.0,1.0,0.9821428571428571,0.8392857142857143
269.4203713681882,1.0,1.0,0.9821428571428571,0.8392857142857143
271.9157943036019,1.0,1.0,0.9821428571428571,0.8392857142857143
274.43433032283656,1.0,1.0,0.9821428571428571,0.8392857142857143
276.9761935036891,1.0,1.0,0.9821428571428571,0.8392857142857143
279.5415999067856,1.0,1.0,0.9821428571428571,0.8392857142857143
282.1307675939471,1.0,1.0,0.9821428571428571,0.8392857142857143
284.74391664672476,1.0,1.0,0.9821428571428571,0.8392857142857143
287.38126918510665,1.0,1.0,0.9821428571428571,0.8392857142857143
290.04304938639916,1.0,1.0,0.9821428571428571,0.8392857142857143
292.7294835042816,1.0,1.0,0.9821428571428571,0.8392857142857143
295.440799888038,1.0,1.0,0.9821428571428571,0.8392857142857143
298.17722900196736,1.0,1.0,0.9821428571428571,0.8392857142857143
300.9390034449721,1.0,1.0,0.9821428571428571,0.8392857142857143
303.72635797033115,1.0,1.0,0.9821428571428571,0.8392857142857143
306.5395295056527,1.0,1.0,0.9821428571428571,0.8392857142857143
309.3787571730137,1.0,1.0,0.9821428571428571,0.8392857142857143
312.2442823092858,1.0,1.0,0.9821428571428571,0.8392857142857143
315.13634848664793,1.0,1.0,0.9821428571428571,0.8392857142857143
318.05520153329195,1.0,1.0,0.9821428571428571,0.8392857142857143
321.00108955431716,1.0,1.0,0.9821428571428571,0.8392857142857143
323.9742629528196,1.0,1.0,0.9821428571428571,0.8392857142857143
326.9749744511768,1.0,1.0,0.9821428571428571,0.8571428571428571
330.0034791125285,1.0,1.0,0.9821428571428571,0.8571428571428571
333.06003436245885,1.0,1.0,0.9821428571428571,0.8571428571428571
336.1449000108765,1.0,1.0,0.9821428571428571,0.8571428571428571
339.2583382740992,1.0,1.0,0.9821428571428571,0.8571428571428571
342.40061379714257,1.0,1.0,0.9821428571428571,0.8571428571428571
345.57199367621394,1.0,1.0,0.9821428571428571,0.8571428571428571
348.77274748141775,1.0,1.0,0.9821428571428571,0.8571428571428571
352.00314727966787,1.0,1.0,0.9821428571428571,0.8571428571428571
355.2634676578139,1.0,1.0,0.9821428571428571,0.8571428571428571
358.5539857459817,1.0,1.0,0.9821428571428571,0.8571428571428571
361.874981241128,1.0,1.0,0.9821428571428571,0.8571428571428571
365.22673643081754,1.0,1.0,0.9821428571428571,0.8571428571428571
368.6095362172158,1.0,1.0,0.9821428571428571,0.8571428571428571
372.0236681413066,1.0,1.0,0.9821428571428571,0.8571428571428571
375.4694224073337,1.0,1.0,0.9821428571428571,0.8571428571428571
378.94709190746676,1.0,1.0,0.9821428571428571,0.8571428571428571
382.45697224669993,1.0,1.0,0.9821428571428571,0.8571428571428571
385.9993617679767,1.0,1.0,0.9821428571428571,0.8571428571428571
389.5745615775501,1.0,1.0,0.9821428571428571,0.8571428571428571
393.18287557057704,1.0,1.0,0.9821428571428571,0.8571428571428571
396.82461045694816,1.0,1.0,0.9821428571428571,0.8571428571428571
400.5000757873611,1.0,1.0,0.9821428571428571,0.8571428571428571
404.20958397963057,1.0,1.0,0.9821428571428571,0.8571428571428571
407.9534503452449,1.0,1.0,0.9821428571428571,0.8571428571428571
411.7319931161679,1.0,1.0,0.9821428571428571,0.8571428571428571
415.54553347188755,1.0,1.0,0.9821428571428571,0.8571428571428571
419.39439556671863,1.0,1.0,0.9821428571428571,0.8571428571428571
423.27890655735484,1.0,1.0,0.9821428571428571,0.8571428571428571
427.19939663067765,1.0,1.0,0.9821428571428571,0.8571428571428571
431.15619903182284,1.0,1.0,0.9821428571428571,0.8571428571428571
435.149650092505,1.0,1.0,0.9821428571428571,0.8571428571428571
439.1800892596086,1.0,1.0,0.9821428571428571,0.8571428571428571
443.2478591240396,1.0,1.0,0.9821428571428571,0.8571428571428571
447.3533054498463,1.0,1.0,0.9821428571428571,0.8571428571428571
451.4967772036102,1.0,1.0,0.9821428571428571,0.8571428571428571
455.6786265841064,1.0,1.0,0.9821428571428571,0.8571428571428571
459.8992090522438,1.0,1.0,0.9821428571428571,0.8571428571428571
464.15888336127773,1.0,1.0,0.9821428571428571,0.8571428571428571
468.4580115873045,1.0,1.0,0.9821428571428571,0.8571428571428571
472.7969591600391,1.0,1.0,0.9821428571428571,0.8571428571428571
477.17609489387456,1.0,1.0,0.9821428571428571,0.8571428571428571
481.5957910192351,1.0,1.0,0.9821428571428571,0.8571428571428571
486.0564232142134,1.0,1.0,0.9821428571428571,0.8571428571428571
490.55837063650455,1.0,1.0,0.9821428571428571,0.8571428571428571
495.1020159556351,1.0,1.0,0.9821428571428571,0.8571428571428571
499.68774538548837,1.0,1.0,0.9821428571428571,0.8571428571428571
504.3159487171359,1.0,1.0,0.9821428571428571,0.875
508.98701935196794,1.0,1.0,0.9821428571428571,0.875
513.7013543351344,1.0,1.0,0.9821428571428571,0.875
518.4593543892913,1.0,1.0,0.9821428571428571,0.875
523.2614239486662,1.0,1.0,0.9821428571428571,0.875
528.1079711934331,1.0,1.0,0.9821428571428571,0.875
532.9994080844087,1.0,1.0,0.9821428571428571,0.875
537.9361503980704,1.0,1.0,0.9821428571428571,0.875
542.9186177618943,1.0,1.0,0.9821428571428571,0.875
547.9472336900287,1.0,1.0,0.9821428571428571,0.875
553.0224256192901,1.0,1.0,0.9821428571428571,0.875
558.144624945496,1.0,1.0,0.9821428571428571,0.875
563.3142670601358,1.0,1.0,0.9821428571428571,0.875
568.5317913873754,1.0,1.0,0.9821428571428571,0.875
573.7976414214133,1.0,1.0,0.9821428571428571,0.875
579.1122647641758,1.0,1.0,0.9821428571428571,0.875
584.4761131633632,1.0,1.0,0.9821428571428571,0.875
589.8896425508499,1.0,1.0,0.9821428571428571,0.875
595.353313081437,1.0,1.0,0.9821428571428571,0.875
600.8675891719687,1.0,1.0,0.9821428571428571,0.875
606.4329395408062,1.0,1.0,0.9821428571428571,0.875
612.0498372476696,1.0,1.0,0.9821428571428571,0.875
617.7187597338494,1.0,1.0,0.9821428571428571,0.875
623.4401888627864,1.0,1.0,0.9821428571428571,0.875
629.2146109610344,1.0,1.0,0.9821428571428571,0.875
635.0425168595962,1.0,1.0,0.9821428571428571,0.875
640.924401935645,1.0,1.0,0.9821428571428571,0.875
646.8607661546328,1.0,1.0,0.9821428571428571,0.875
652.8521141127848,1.0,1.0,0.9821428571428571,0.875
658.898955079995,1.0,1.0,0.9821428571428571,0.875
665.0018030431119,1.0,1.0,0.9821428571428571,0.875
671.161176749628,1.0,1.0,0.9821428571428571,0.875
677.3775997517752,1.0,1.0,0.9821428571428571,0.875
683.6516004510238,1.0,1.0,0.9821428571428571,0.875
689.9837121430019,1.0,1.0,0.9821428571428571,0.875
696.3744730628222,1.0,1.0,0.9821428571428571,0.875
702.8244264308346,1.0,1.0,0.9821428571428571,0.875
709.3341204987997,1.0,1.0,0.9821428571428571,0.875
715.9041085964889,1.0,1.0,0.9821428571428571,0.875
722.5349491787214,1.0,1.0,0.9821428571428571,0.875
729.2272058728313,1.0,1.0,0.9821428571428571,0.875
735.9814475265764,1.0,1.0,0.9821428571428571,0.875
742.7982482564919,1.0,1.0,0.9821428571428571,0.875
749.6781874966877,1.0,1.0,0.9821428571428571,0.875
756.6218500481056,1.0,1.0,0.9821428571428571,0.875
763.6298261282242,1.0,1.0,0.9821428571428571,0.875
770.7027114212295,1.0,1.0,0.9821428571428571,0.875
777.841107128649,1.0,1.0,0.9821428571428571,0.875
785.0456200204509,1.0,1.0,0.9821428571428571,0.875
792.3168624866254,1.0,1.0,0.9821428571428571,0.875
799.6554525892346,1.0,1.0,0.9821428571428571,0.875
807.0620141149499,1.0,1.0,0.9821428571428571,0.875
814.5371766280746,1.0,1.0,0.9821428571428571,0.875
822.0815755240541,1.0,1.0,0.9821428571428571,0.875
829.6958520834906,1.0,1.0,0.9821428571428571,0.875
837.380653526649,1.0,1.0,0.9821428571428571,0.875
845.1366330684713,1.0,1.0,0.9821428571428571,0.875
852.9644499741025,1.0,1.0,0.9821428571428571,0.875
860.8647696149245,1.0,1.0,0.9821428571428571,0.875
868.8382635251185,1.0,1.0,0.9821428571428571,0.875
876.8856094587427,1.0,1.0,0.9821428571428571,0.875
885.0074914473439,1.0,1.0,0.9821428571428571,0.875
893.2045998580968,1.0,1.0,0.9821428571428571,0.875
901.4776314524918,1.0,1.0,0.9821428571428571,0.875
909.8272894455558,1.0,1.0,0.9821428571428571,0.875
918.2542835656282,1.0,1.0,0.9821428571428571,0.875
926.7593301146883,1.0,1.0,0.9821428571428571,0.875
935.3431520292387,1.0,1.0,0.9821428571428571,0.875
944.0064789417603,1.0,1.0,0.9821428571428571,0.875
952.750047242729,1.0,1.0,0.9821428571428571,0.875
961.5746001432095,1.0,1.0,0.9821428571428571,0.875
970.4808877380307,1.0,1.0,0.9821428571428571,0.875
979.4696670695396,1.0,1.0,0.9821428571428571,0.875
988.5417021919574,1.0,1.0,0.9821428571428571,0.875
997.6977642363202,1.0,1.0,0.9821428571428571,0.875
1006.9386314760271,1.0,1.0,0.9821428571428571,0.875
1016.2650893929952,1.0,1.0,0.9821428571428571,0.875
1025.677930744422,1.0,1.0,0.9821428571428571,0.875
1035.1779556301763,1.0,1.0,0.9821428571428571,0.875
1044.7659715608042,1.0,1.0,0.9821428571428571,0.875
1054.4427935261685,1.0,1.0,0.9821428571428571,0.875
1064.2092440647245,1.0,1.0,0.9821428571428571,0.875
1074.0661533334335,1.0,1.0,0.9821428571428571,0.875
1084.014359178331,1.0,1.0,0.9821428571428571,0.875
1094.0547072057425,1.0,1.0,0.9821428571428571,0.875
1104.18805085416,1.0,1.0,0.9821428571428571,0.875
1114.415251466788,1.0,1.0,0.9821428571428571,0.875
1124.737178364752,1.0,1.0,0.9821428571428571,0.875
1135.154708920999,1.0,1.0,0.9821428571428571,0.875
1145.6687286348715,1.0,1.0,0.9821428571428571,0.875
1156.2801312073755,1.0,1.0,0.9821428571428571,0.875
1166.9898186171474,1.0,1.0,0.9821428571428571,0.875
1177.7987011971193,1.0,1.0,0.9821428571428571,0.875
1188.7076977119034,1.0,1.0,0.9821428571428571,0.875
1199.7177354358844,1.0,1.0,0.9821428571428571,0.875
1210.8297502320395,1.0,1.0,0.9821428571428571,0.875
1222.0446866314887,1.0,1.0,0.9821428571428571,0.875
1233.363497913776,1.0,1.0,0.9821428571428571,0.875
1244.787146187906,1.0,1.0,0.9821428571428571,0.875
1256.3166024741201,1.0,1.0,0.9821428571428571,0.875
1267.9528467864338,1.0,1.0,0.9821428571428571,0.875
1279.6968682159415,1.0,1.0,0.9821428571428571,0.875
1291.549665014884,1.0,1.0,0.9821428571428571,0.875
1303.512244681509,1.0,1.0,0.9821428571428571,0.875
1315.5856240457038,1.0,1.0,0.9821428571428571,0.875
1327.770829355429,1.0,1.0,0.9821428571428571,0.875
1340.0688963639507,1.0,1.0,0.9821428571428571,0.875
1352.4808704178754,1.0,1.0,0.9821428571428571,0.875
1365.0078065460139,1.0,1.0,0.9821428571428571,0.875
1377.6507695490536,1.0,1.0,0.9821428571428571,0.875
1390.4108340900696,1.0,1.0,0.9821428571428571,0.875
1403.2890847858732,1.0,1.0,0.9821428571428571,0.875
1416.2866162991988,1.0,1.0,0.9821428571428571,0.875
1429.4045334317611,1.0,1.0,0.9821428571428571,0.875
1442.6439512181573,1.0,1.0,0.9821428571428571,0.875
1456.0059950206485,1.0,1.0,0.9821428571428571,0.875
1469.4918006248172,1.0,1.0,0.9821428571428571,0.875
1483.1025143361044,1.0,1.0,0.9821428571428571,0.875
1496.8392930772557,1.0,1.0,0.9821428571428571,0.875
1510.7033044866541,1.0,1.0,0.9821428571428571,0.875
1524.695727017573,1.0,1.0,0.9821428571428571,0.875
1538.8177500383463,1.0,1.0,0.9821428571428571,0.875
1553.07057393346,1.0,1.0,0.9821428571428571,0.875
1567.455410205595,1.0,1.0,0.9821428571428571,0.875
1581.9734815785998,1.0,1.0,0.9821428571428571,0.875
1596.6260221014252,1.0,1.0,0.9821428571428571,0.875
1611.41427725302,1.0,1.0,0.9821428571428571,0.875
1626.3395040481923,1.0,1.0,0.9821428571428571,0.875
1641.4029711444664,1.0,1.0,0.9821428571428571,0.875
1656.6059589499134,1.0,1.0,0.9821428571428571,0.875
1671.94975973199,1.0,1.0,0.9821428571428571,0.875
1687.4356777273756,1.0,1.0,0.9821428571428571,0.875
1703.0650292528444,1.0,1.0,0.9821428571428571,0.875
1718.8391428171456,1.0,1.0,0.9821428571428571,0.875
1734.7593592339308,1.0,1.0,0.9821428571428571,0.875
1750.827031735725,1.0,1.0,0.9821428571428571,0.875
1767.0435260889467,1.0,1.0,0.9821428571428571,0.875
1783.4102207100082,1.0,1.0,0.9821428571428571,0.875
1799.9285067824765,1.0,1.0,0.9821428571428571,0.875
1816.5997883753266,1.0,1.0,0.9821428571428571,0.875
1833.4254825622907,1.0,1.0,0.9821428571428571,0.875
1850.4070195423021,1.0,1.0,0.9821428571428571,0.875
1867.545842761076,1.0,1.0,0.9821428571428571,0.875
1884.8434090337953,1.0,1.0,0.9821428571428571,0.875
1902.301188668944,1.0,1.0,0.9821428571428571,0.875
1919.9206655932849,1.0,1.0,0.9821428571428571,0.875
1937.703337477989,1.0,1.0,0.9821428571428571,0.875
1955.650715865949,1.0,1.0,0.9821428571428571,0.875
1973.7643263002553,1.0,1.0,0.9821428571428571,0.875
1992.0457084538693,1.0,1.0,0.9821428571428571,0.875
2010.496416260499,1.0,1.0,0.9821428571428571,0.875
2029.1180180466781,1.0,1.0,0.9821428571428571,0.875
2047.9120966650855,1.0,1.0,0.9821428571428571,0.875
2066.880249629082,1.0,1.0,0.9821428571428571,0.875
2086.0240892485026,1.0,1.0,0.9821428571428571,0.875
2105.345242766706,1.0,1.0,0.9821428571428571,0.875
2124.8453524988827,1.0,1.0,0.9821428571428571,0.875
2144.5260759716675,1.0,1.0,0.9821428571428571,0.8928571428571429
2164.3890860640204,1.0,1.0,0.9821428571428571,0.8928571428571429
2184.436071149426,1.0,1.0,0.9821428571428571,0.8928571428571429
2204.6687352394097,1.0,1.0,0.9821428571428571,0.8928571428571429
2225.0887981283695,1.0,1.0,0.9821428571428571,0.8928571428571429
2245.697995539774,1.0,1.0,0.9821428571428571,0.8928571428571429
2266.498079273693,1.0,1.0,0.9821428571428571,0.8928571428571429
2287.490817355702,1.0,1.0,0.9821428571428571,0.8928571428571429
2308.6779941871696,1.0,1.0,0.9821428571428571,0.8928571428571429
2330.0614106969247,1.0,1.0,0.9821428571428571,0.8928571428571429
2351.6428844943484,1.0,1.0,0.9821428571428571,0.8928571428571429
2373.424250023866,1.0,1.0,0.9821428571428571,0.8928571428571429
2395.407358720877,1.0,1.0,0.9821428571428571,0.8928571428571429
2417.594079169131,1.0,1.0,0.9821428571428571,0.8928571428571429
2439.98629725955,1.0,1.0,0.9821428571428571,0.8928571428571429
2462.5859163505465,1.0,1.0,0.9821428571428571,0.8928571428571429
2485.3948574297983,1.0,1.0,0.9821428571428571,0.8928571428571429
2508.4150592775386,1.0,1.0,0.9821428571428571,0.8928571428571429
2531.6484786313554,1.0,1.0,1.0,0.8928571428571429
2555.097090352507,1.0,1.0,1.0,0.8928571428571429
2578.7628875938008,1.0,1.0,1.0,0.8928571428571429
2602.6478819690046,1.0,1.0,1.0,0.8928571428571429
2626.7541037238357,1.0,1.0,1.0,0.8928571428571429
2651.083601908539,1.0,1.0,1.0,0.8928571428571429
2675.6384445520453,1.0,1.0,1.0,0.8928571428571429
2700.4207188377727,1.0,1.0,1.0,0.8928571428571429
2725.432531281028,1.0,1.0,1.0,0.8928571428571429
2750.6760079080645,1.0,1.0,1.0,0.8928571428571429
2776.153294436801,1.0,1.0,1.0,0.8928571428571429
2801.866556459195,1.0,1.0,1.0,0.8928571428571429
2827.817979625341,1.0,1.0,1.0,0.8928571428571429
2854.0097698292375,1.0,1.0,1.0,0.8928571428571429
2880.4441533962977,1.0,1.0,1.0,0.8928571428571429
2907.123377272578,1.0,1.0,1.0,0.8928571428571429
2934.049709215787,1.0,1.0,1.0,0.8928571428571429
2961.2254379880346,1.0,1.0,1.0,0.8928571428571429
2988.6528735503825,1.0,1.0,1.0,0.8928571428571429
3016.3343472591973,1.0,1.0,1.0,0.8928571428571429
3044.272212064303,1.0,1.0,1.0,0.8928571428571429
3072.4688427090036,1.0,1.0,1.0,0.8928571428571429
3100.9266359319267,1.0,1.0,1.0,0.8928571428571429
3129.6480106707504,1.0,1.0,1.0,0.8928571428571429
3158.635408267819,1.0,1.0,1.0,0.8928571428571429
3187.8912926776457,1.0,1.0,1.0,0.8928571428571429
3217.4181506763716,1.0,1.0,1.0,0.8928571428571429
3247.218492073129,1.0,1.0,1.0,0.8928571428571429
3277.294849923382,1.0,1.0,1.0,0.8928571428571429
3307.6497807442424,1.0,1.0,1.0,0.8928571428571429
3338.285864731761,1.0,1.0,1.0,0.8928571428571429
3369.2057059802673,1.0,1.0,1.0,0.8928571428571429
3400.411932703706,1.0,1.0,1.0,0.8928571428571429
3431.9071974590424,1.0,1.0,1.0,0.8928571428571429
3463.6941773717344,1.0,1.0,1.0,0.8928571428571429
3495.775574363275,1.0,1.0,1.0,0.8928571428571429
3528.154115380883,1.0,1.0,1.0,0.8928571428571429
3560.832552629278,1.0,1.0,1.0,0.8928571428571429
3593.813663804626,1.0,1.0,1.0,0.8928571428571429
3627.1002523306483,1.0,1.0,1.0,0.8928571428571429
3660.695147596902,1.0,1.0,1.0,0.8928571428571429
3694.6012051993025,1.0,1.0,1.0,0.8928571428571429
3728.8213071828336,1.0,1.0,1.0,0.8928571428571429
3763.3583622865326,1.0,1.0,1.0,0.8928571428571429
3798.215306190736,1.0,1.0,1.0,0.8928571428571429
3833.3951017666013,1.0,1.0,1.0,0.8928571428571429
3868.9007393279753,1.0,1.0,1.0,0.8928571428571429
3904.73523688556,1.0,1.0,1.0,0.8928571428571429
3940.901640403448,1.0,1.0,1.0,0.8928571428571429
3977.403024058037,1.0,1.0,1.0,0.8928571428571429
4014.242490499322,1.0,1.0,1.0,0.8928571428571429
4051.423171114647,1.0,1.0,1.0,0.8928571428571429
4088.9482262948604,1.0,1.0,1.0,0.8928571428571429
4126.820845702951,1.0,1.0,1.0,0.8928571428571429
4165.044248545185,1.0,1.0,1.0,0.8928571428571429
4203.6216838447135,1.0,1.0,1.0,0.8928571428571429
4242.556430717777,1.0,1.0,1.0,0.8928571428571429
4281.851798652411,1.0,1.0,1.0,0.8928571428571429
4321.511127789762,1.0,1.0,1.0,0.8928571428571429
4361.537789208006,1.0,1.0,1.0,0.8928571428571429
4401.935185208875,1.0,1.0,1.0,0.8928571428571429
4442.706749606883,1.0,1.0,1.0,0.8928571428571429
4483.855948021186,1.0,1.0,1.0,0.8928571428571429
4525.386278170166,1.0,1.0,1.0,0.8928571428571429
4567.301270168747,1.0,1.0,1.0,0.8928571428571429
4609.604486828433,1.0,1.0,1.0,0.8928571428571429
4652.29952396019,1.0,1.0,1.0,0.8928571428571429
4695.390010680058,1.0,1.0,1.0,0.8928571428571429
4738.879609717651,1.0,1.0,1.0,0.8928571428571429
4782.772017727485,1.0,1.0,1.0,0.8928571428571429
4827.070965603183,1.0,1.0,1.0,0.8928571428571429
4871.780218794631,1.0,1.0,1.0,0.9107142857142857
4916.903577628026,1.0,1.0,1.0,0.9107142857142857
4962.444877628914,1.0,1.0,1.0,0.9107142857142857
5008.407989848212,1.0,1.0,1.0,0.9107142857142857
5054.79682119124,1.0,1.0,1.0,0.9107142857142857
5101.6153147498335,1.0,1.0,1.0,0.9107142857142857
5148.867450137493,1.0,1.0,1.0,0.9107142857142857
5196.557243827658,1.0,1.0,1.0,0.9107142857142857
5244.688749495119,1.0,1.0,1.0,0.9107142857142857
5293.266058360561,1.0,1.0,1.0,0.9107142857142857
5342.293299538353,1.0,1.0,1.0,0.9107142857142857
5391.7746403875,1.0,1.0,1.0,0.9107142857142857
5441.714286865893,1.0,1.0,1.0,0.9107142857142857
5492.116483887789,1.0,1.0,1.0,0.9107142857142857
5542.985515684669,1.0,1.0,1.0,0.9107142857142857
5594.325706169378,1.0,1.0,1.0,0.9107142857142857
5646.141419303667,1.0,1.0,1.0,0.9107142857142857
5698.437059469142,1.0,1.0,1.0,0.9107142857142857
5751.217071841614,1.0,1.0,1.0,0.9107142857142857
5804.485942768978,1.0,1.0,1.0,0.9107142857142857
5858.248200152536,1.0,1.0,1.0,0.9107142857142857
5912.508413831875,1.0,1.0,1.0,0.9107142857142857
5967.271195973317,1.0,1.0,1.0,0.9107142857142857
6022.541201461928,1.0,1.0,1.0,0.9107142857142857
6078.32312829723,1.0,1.0,1.0,0.9107142857142857
6134.621717992506,1.0,1.0,1.0,0.9107142857142857
6191.441755977841,1.0,1.0,1.0,0.9107142857142857
6248.788072006894,1.0,1.0,1.0,0.9107142857142857
6306.6655405674055,1.0,1.0,1.0,0.9107142857142857
6365.079081295571,1.0,1.0,1.0,0.9107142857142857
6424.033659394191,1.0,1.0,1.0,0.9107142857142857
6483.534286054721,1.0,1.0,1.0,0.9107142857142857
6543.586018883236,1.0,1.0,1.0,0.9107142857142857
6604.193962330305,1.0,1.0,1.0,0.9107142857142857
6665.363268124914,1.0,1.0,1.0,0.9107142857142857
6727.099135712337,1.0,1.0,1.0,0.9107142857142857
6789.406812696106,1.0,1.0,1.0,0.9107142857142857
6852.291595284064,1.0,1.0,1.0,0.9107142857142857
6915.758828738525,1.0,1.0,1.0,0.9107142857142857
6979.81390783066,1.0,1.0,1.0,0.9107142857142857
7044.462277299037,1.0,1.0,1.0,0.9107142857142857
7109.709432312431,1.0,1.0,1.0,0.9107142857142857
7175.560918936929,1.0,1.0,1.0,0.9107142857142857
7242.022334607315,1.0,1.0,1.0,0.9107142857142857
7309.099328602911,1.0,1.0,1.0,0.9107142857142857
7376.79760252773,1.0,1.0,1.0,0.9107142857142857
7445.122910795136,1.0,1.0,1.0,0.9107142857142857
7514.08106111697,1.0,1.0,1.0,0.9107142857142857
7583.677914997191,1.0,1.0,1.0,0.9107142857142857
7653.919388230148,1.0,1.0,1.0,0.9107142857142857
7724.8114514034005,1.0,1.0,1.0,0.9107142857142857
7796.360130405229,1.0,1.0,1.0,0.9107142857142857
7868.571506936852,1.0,1.0,1.0,0.9107142857142857
7941.45171902934,1.0,1.0,1.0,0.9107142857142857
8015.006961565405,1.0,1.0,1.0,0.9107142857142857
8089.243486805938,1.0,1.0,1.0,0.9107142857142857
8164.167604921464,1.0,1.0,1.0,0.9107142857142857
8239.78568452852,1.0,1.0,1.0,0.9107142857142857
8316.104153230961,1.0,1.0,1.0,0.9107142857142857
8393.129498166365,1.0,1.0,1.0,0.9107142857142857
8470.868266557402,1.0,1.0,1.0,0.9107142857142857
8549.327066268375,1.0,1.0,1.0,0.9107142857142857
8628.512566366895,1.0,1.0,1.0,0.9107142857142857
8708.431497690724,1.0,1.0,1.0,0.9107142857142857
8789.090653419955,1.0,1.0,1.0,0.9107142857142857
8870.496889654403,1.0,1.0,1.0,0.9107142857142857
8952.657125996391,1.0,1.0,1.0,0.9107142857142857
9035.57834613893,1.0,1.0,1.0,0.9107142857142857
9119.267598459299,1.0,1.0,1.0,0.9107142857142857
9203.73199661822,1.0,1.0,1.0,0.9107142857142857
9288.978720164498,1.0,1.0,1.0,0.9107142857142857
9375.015015145289,1.0,1.0,1.0,0.9107142857142857
9461.848194722003,1.0,1.0,1.0,0.9107142857142857
9549.485639791967,1.0,1.0,1.0,0.9107142857142857
9637.934799615785,1.0,1.0,1.0,0.9107142857142857
9727.203192450537,1.0,1.0,1.0,0.9107142857142857
9817.29840618884,1.0,1.0,1.0,0.9107142857142857
9908.228099003798,1.0,1.0,1.0,0.9107142857142857
10000.0,1.0,1.0,1.0,0.9107142857142857


==> data/results/suitesparse_problems_high_accuracy/polish_statistics.csv <==
mean_time_increase,median_time_increase,max_time_increase,std_time_increase,percentage_of_success
32.37134736193997,22.677244492775127,115.76952495331918,28.106874465034167,78.18181818181819


==> data/results/suitesparse_problems_high_accuracy/ratio_setup_solve.csv <==
mean_ratio,median_ratio,std_ratio,max_ratio
133.06192496198153,48.02651571295242,257.45777794532563,1451.5596823744004


==> data/results/suitesparse_problems_high_accuracy/rho_updates.csv <==
mean_rho_updates,median_rho_updates,max_rho_updates,std_rho_updates
0.9454545454545454,1.0,3.0,0.9423024378072685


==> data/results_bak/benchmark_problems/ECOS/Control/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1970,Control,11,10,0.10608107542314203,0.006169223000000001,ECOS,optimal
1980,Control,16,10,1.0051307208151854,0.008450106,ECOS,optimal
1990,Control,14,10,1.6229568646352637,0.007616296999999999,ECOS,optimal
2000,Control,15,10,4.1175793176243936,0.008568766,ECOS,optimal
2000,Control,16,10,4.3912113133798245,0.008763748,ECOS,optimal
2010,Control,15,10,92.41545216533429,0.009325011,ECOS,optimal
2000,Control,15,10,2.7572803104108976,0.008264697,ECOS,optimal
1970,Control,13,10,1.1904395850165015,0.007200661999999999,ECOS,optimal
1990,Control,13,10,1.0491474271085963,0.0070544790000000015,ECOS,optimal
2020,Control,15,10,1.865931575175194,0.00884278,ECOS,optimal
2323,Control,16,11,11.888397540570278,0.015870681,ECOS,optimal
2263,Control,12,11,0.6971939764762214,0.007080993000000001,ECOS,optimal
2283,Control,13,11,1.7340621607578264,0.008036492000000001,ECOS,optimal
2283,Control,14,11,5.1297306884005724,0.008550539999999999,ECOS,optimal
2303,Control,15,11,3.884583193011334,0.009641214,ECOS,optimal
2283,Control,14,11,11.366224384760734,0.008670228,ECOS,optimal
2283,Control,14,11,2.4960927649563978,0.011530216000000001,ECOS,optimal
2283,Control,16,11,58.762033880494975,0.014259013,ECOS,optimal
2293,Control,14,11,1.9438440287901728,0.008574746999999999,ECOS,optimal
2313,Control,14,11,23.48372884228233,0.009295294,ECOS,optimal
2778,Control,17,12,1.8918283903429276,0.011932726000000001,ECOS,optimal
2768,Control,13,12,2.3904522487743844,0.009553961,ECOS,optimal
2768,Control,15,12,1.654348162504897,0.011108322,ECOS,optimal
2778,Control,16,12,2.1899295184208256,0.010989137,ECOS,optimal
2758,Control,14,12,1.613247579950568,0.013613122,ECOS,optimal
2748,Control,13,12,0.5036484123508222,0.012436746,ECOS,optimal
2768,Control,15,12,1.426805376192627,0.015235614,ECOS,optimal
2758,Control,12,12,1.0155464764602005,0.008079278,ECOS,optimal
2778,Control,15,12,4.779453696743222,0.015346432,ECOS,optimal
2788,Control,16,12,11.651651829338773,0.011763619,ECOS,optimal
3145,Control,14,13,8.250843987382543,0.016429999,ECOS,optimal
3145,Control,14,13,3.4278368389464147,0.011647938,ECOS,optimal
3145,Control,16,13,4.517185427245054,0.012655554,ECOS,optimal
3145,Control,16,13,2.546418004447612,0.012998756,ECOS,optimal
3135,Control,15,13,7.946467118612801,0.012262528,ECOS,optimal
3145,Control,15,13,5.758689735626758,0.012239976000000001,ECOS,optimal
3125,Control,15,13,3.416493938027987,0.011798106,ECOS,optimal
3135,Control,15,13,14.056065121396484,0.017249814999999998,ECOS,optimal
3165,Control,17,13,14.369154985829672,0.013985402,ECOS,optimal
3125,Control,14,13,0.9689222160286948,0.010790218999999998,ECOS,optimal
3704,Control,16,14,7.413642588577838,0.014785385,ECOS,optimal
3684,Control,15,14,2.518907815947126,0.021876394,ECOS,optimal
3674,Control,14,14,7.68986018267579,0.018370543,ECOS,optimal
3674,Control,14,14,1.1673680238802882,0.012408357,ECOS,optimal
3674,Control,14,14,4.100684770444951,0.012803408999999998,ECOS,optimal
3644,Control,14,14,1.13089031469578,0.012227479,ECOS,optimal
3684,Control,14,14,13.563305913412774,0.019126841999999998,ECOS,optimal
3684,Control,14,14,2.169545312885888,0.018839037,ECOS,optimal
3694,Control,17,14,4.458461337520194,0.015278652,ECOS,optimal
3664,Control,13,14,0.720311873804504,0.012410471000000001,ECOS,optimal
4115,Control,18,15,8.566837406087249,0.026741522,ECOS,optimal
4095,Control,17,15,4.810855812677041,0.01697525,ECOS,optimal
4125,Control,17,15,3.9382672716370735,0.017020668,ECOS,optimal
4095,Control,16,15,2.65594912202256,0.023947147,ECOS,optimal
4105,Control,17,15,4.276014954445253,0.016625875000000002,ECOS,optimal
4085,Control,15,15,1.6855562334395844,0.016706452,ECOS,optimal
4105,Control,17,15,8.842899580000033,0.016717526,ECOS,optimal
4115,Control,16,15,3.0436494715638807,0.01589793,ECOS,optimal
4125,Control,14,15,3.2430979090946037,0.014205411999999999,ECOS,optimal
4115,Control,15,15,4.140288692778986,0.015175051,ECOS,optimal
4728,Control,16,16,2.5021223210148014,0.026221219,ECOS,optimal
4698,Control,13,16,1.7551105008262249,0.021144076,ECOS,optimal
4698,Control,14,16,0.8324739949529616,0.015696677,ECOS,optimal
4698,Control,14,16,2.3963115353914457,0.015671973999999998,ECOS,optimal
4718,Control,15,16,5.240479692408437,0.024774631000000002,ECOS,optimal
4708,Control,13,16,7.190986349621651,0.021930559,ECOS,optimal
4688,Control,13,16,1.128504128222675,0.014493713,ECOS,optimal
4718,Control,14,16,3.4655356509845685,0.015979944,ECOS,optimal
4728,Control,15,16,4.788385805106443,0.026487749,ECOS,optimal
4688,Control,13,16,0.6847750173640688,0.014726055,ECOS,optimal
5870,Control,15,18,1.6219342635246603,0.030088528,ECOS,optimal
5880,Control,15,18,3.837424600265296,0.030829481000000002,ECOS,optimal
5890,Control,15,18,2.964211208299309,0.020799648,ECOS,optimal
5920,Control,17,18,4.683277218868271,0.024077217999999997,ECOS,optimal
5900,Control,17,18,1.0576993192431678,0.035435067,ECOS,optimal
5890,Control,16,18,5.311972182549764,0.022888576,ECOS,optimal
5840,Control,14,18,1.5447952019665412,0.018649517,ECOS,optimal
5900,Control,16,18,3.5409803111002214,0.033164521,ECOS,optimal
5860,Control,15,18,2.029413057607179,0.020858709,ECOS,optimal
5860,Control,14,18,1.6731789490986664,0.019548708999999997,ECOS,optimal
7180,Control,15,20,1.131111076034559,0.02621562,ECOS,optimal
7180,Control,15,20,5.131981587969826,0.039494305,ECOS,optimal
7170,Control,16,20,3.208840831613448,0.028323186,ECOS,optimal
7140,Control,15,20,0.9501679131679912,0.035526667000000005,ECOS,optimal
7180,Control,15,20,2.4321144076163748,0.07272207400000001,ECOS,optimal
7150,Control,16,20,2.7105752346974694,0.04856027,ECOS,optimal
7180,Control,16,20,2.7388912147090236,0.05863705800000001,ECOS,optimal
7190,Control,16,20,2.4481387417170257,0.026927751,ECOS,optimal
7180,Control,16,20,2.7611492828178577,0.028067077000000003,ECOS,optimal
7180,Control,14,20,3.0621101675714257,0.023878287,ECOS,optimal
9245,Control,16,23,4.197150703718599,0.07146511500000001,ECOS,optimal
9215,Control,15,23,1.7555176134884878,0.048936341,ECOS,optimal
9265,Control,15,23,9.236102410668588,0.048923646,ECOS,optimal
9255,Control,17,23,3.4320456656398086,0.054307790999999994,ECOS,optimal
9275,Control,17,23,11.866377169454221,0.036705568,ECOS,optimal
9215,Control,14,23,5.670199456483925,0.039146178,ECOS,optimal
9195,Control,15,23,1.4127500941750035,0.033083947999999995,ECOS,optimal
9235,Control,16,23,3.6762241617606968,0.034205294,ECOS,optimal
9265,Control,19,23,4.990104594892975,0.04034572,ECOS,optimal
9235,Control,16,23,2.199671188798826,0.037350824,ECOS,optimal
11848,Control,17,26,2.9675805474378665,0.111400079,ECOS,optimal
11818,Control,16,26,2.3806124476156247,0.04265768599999999,ECOS,optimal
11818,Control,17,26,1.8065329947420052,0.046122671,ECOS,optimal
11848,Control,16,26,2.2232448258463435,0.045387909000000004,ECOS,optimal
11858,Control,16,26,10.79495842920768,0.044831168,ECOS,optimal
11868,Control,16,26,12.064166421999225,0.044522759,ECOS,optimal
11828,Control,16,26,4.8209948883849885,0.048265295,ECOS,optimal
11818,Control,17,26,3.4969745083289783,0.046057586,ECOS,optimal
11848,Control,20,26,6.268233493121174,0.077662318,ECOS,optimal
11868,Control,16,26,5.494247215666219,0.045435477,ECOS,optimal
14439,Control,15,29,8.434114218361927,0.051499654000000006,ECOS,optimal
14419,Control,19,29,5.696672610774086,0.065083115,ECOS,optimal
14429,Control,15,29,3.5422084458423133,0.052838105,ECOS,optimal
14449,Control,17,29,9.924677105456054,0.058254557,ECOS,optimal
14449,Control,17,29,4.461589847662609,0.056664840999999994,ECOS,optimal
14429,Control,18,29,4.262047986210714,0.091200086,ECOS,optimal
14389,Control,16,29,1.5836852492501046,0.055850772,ECOS,optimal
14419,Control,18,29,1.4612800856133648,0.059922637,ECOS,optimal
14439,Control,17,29,13.197880503137341,0.060355697,ECOS,optimal
14459,Control,17,29,4.415669105249508,0.057805939,ECOS,optimal
19764,Control,14,34,4.4711739762367175,0.106075784,ECOS,optimal
19834,Control,18,34,4.5587185369667935,0.12244315199999999,ECOS,optimal
19804,Control,16,34,5.162397464772242,0.08956104299999999,ECOS,optimal
19794,Control,17,34,2.24801352654885,0.08260013599999999,ECOS,optimal
19804,Control,16,34,7.617939662956318,0.078417646,ECOS,optimal
19824,Control,17,34,3.734482562967111,0.085024055,ECOS,optimal
19794,Control,18,34,3.158250808299187,0.10800782699999999,ECOS,optimal
19874,Control,17,34,6.096882832468653,0.08698807300000001,ECOS,optimal
19834,Control,16,34,3.9272182277674847,0.08345111899999999,ECOS,optimal
19874,Control,17,34,11.810028756504385,0.105266617,ECOS,optimal
25639,Control,16,39,4.257817853267022,0.131363504,ECOS,optimal
25609,Control,17,39,5.198016017771433,0.16582665900000002,ECOS,optimal
25619,Control,17,39,2.949939105449526,0.13185753,ECOS,optimal
25629,Control,18,39,3.0215004349686736,0.115754621,ECOS,optimal
25639,Control,18,39,8.60176967516918,0.115070391,ECOS,optimal
25639,Control,15,39,3.3208624646756806,0.09630122699999999,ECOS,optimal
25659,Control,20,39,5.692147299902537,0.164211714,ECOS,optimal
25629,Control,17,39,2.7345641200731983,0.110883519,ECOS,optimal
25609,Control,17,39,4.096236430945706,0.110122657,ECOS,optimal
25669,Control,18,39,6.452758819253964,0.119293901,ECOS,optimal
35688,Control,18,46,8.630895085662589,0.35664522,ECOS,optimal
35668,Control,15,46,13.49314372371424,0.14259209,ECOS,optimal
35688,Control,17,46,9.990796728853876,0.163915863,ECOS,optimal
35638,Control,15,46,4.766879780789202,0.274010824,ECOS,optimal
35668,Control,18,46,8.488963268229037,0.16897894300000002,ECOS,optimal
35588,Control,17,46,4.98552433733808,0.166804247,ECOS,optimal
35678,Control,17,46,9.911446976285646,0.221292916,ECOS,optimal
35668,Control,17,46,9.110619612248836,0.16663924900000002,ECOS,optimal
35708,Control,22,46,12.975423551739462,0.246859345,ECOS,optimal
35638,Control,18,46,5.353272113977048,0.199424095,ECOS,optimal
48804,Control,17,54,6.386966819296664,0.27751858,ECOS,optimal
48794,Control,18,54,6.262557123927156,0.39476190200000005,ECOS,optimal
48724,Control,15,54,6.321554009302285,0.232370099,ECOS,optimal
48734,Control,18,54,9.791975189259047,0.24284299199999998,ECOS,optimal
48714,Control,16,54,7.339571002505263,0.265127802,ECOS,optimal
48754,Control,18,54,7.604305994774529,0.270408243,ECOS,optimal
48754,Control,17,54,5.464028232449019,0.24436314899999997,ECOS,optimal
48694,Control,16,54,6.115507373145499,0.221120151,ECOS,optimal
48804,Control,18,54,11.1484221723514,0.26591232200000003,ECOS,optimal
48744,Control,17,54,10.226766669334939,0.275250378,ECOS,optimal
68034,Control,18,64,10.441053564617356,0.401134692,ECOS,optimal
68034,Control,20,64,10.244441016825158,0.39714802200000004,ECOS,optimal
68064,Control,18,64,12.087254085940556,0.361835205,ECOS,optimal
68064,Control,18,64,7.643123241347103,0.398263676,ECOS,optimal
68034,Control,18,64,11.690385370916008,0.357853741,ECOS,optimal
67994,Control,18,64,8.064004013314976,0.357230891,ECOS,optimal
68034,Control,18,64,8.837247612671204,0.35766333,ECOS,optimal
67994,Control,18,64,5.238953682277686,0.380471717,ECOS,optimal
68054,Control,16,64,8.180935658508881,0.323392024,ECOS,optimal
68034,Control,18,64,5.559303049200064,0.359838659,ECOS,optimal
95358,Control,17,76,10.546225566198306,0.557446204,ECOS,optimal
95408,Control,19,76,8.877245083612625,0.6224003220000001,ECOS,optimal
95398,Control,20,76,18.75439448241595,0.612826536,ECOS,optimal
95288,Control,17,76,8.15636742394472,0.520902895,ECOS,optimal
95378,Control,19,76,11.305433825401176,0.983823381,ECOS,optimal
95338,Control,18,76,13.657511209109847,0.551382692,ECOS,optimal
95428,Control,17,76,14.899862352424893,0.5216999379999999,ECOS,optimal
95368,Control,19,76,10.789092859425663,0.587246365,ECOS,optimal
95338,Control,18,76,12.7363217220515,0.5482447180000001,ECOS,optimal
95438,Control,19,76,16.13025795030534,0.595534672,ECOS,optimal
135583,Control,20,91,13.131155370591573,0.974198951,ECOS,optimal
135563,Control,18,91,11.317218803831196,0.8972794390000001,ECOS,optimal
135573,Control,19,91,10.301552442357872,0.9806966490000001,ECOS,optimal
135573,Control,18,91,11.418181344136196,0.956817481,ECOS,optimal
135583,Control,17,91,16.64621007216661,0.8449090909999999,ECOS,optimal
135613,Control,19,91,14.03065778065717,0.918195545,ECOS,optimal
135583,Control,18,91,13.587763866275964,0.914498991,ECOS,optimal
135543,Control,18,91,11.469359767534547,0.886847901,ECOS,optimal
135553,Control,16,91,12.570811022704367,0.836612158,ECOS,optimal
135583,Control,20,91,18.398852296619815,0.977574733,ECOS,optimal
193729,Control,19,109,19.37631242437941,1.493564036,ECOS,optimal
193789,Control,18,109,15.554366779188404,1.528029879,ECOS,optimal
193799,Control,20,109,15.31874249027339,1.598469771,ECOS,optimal
193809,Control,18,109,15.90583895419694,1.436805123,ECOS,optimal
193799,Control,19,109,13.104361465715634,1.549310828,ECOS,optimal
193779,Control,19,109,12.968825618798006,1.47301984,ECOS,optimal
193749,Control,20,109,24.19390084551099,1.583523758,ECOS,optimal
193739,Control,18,109,14.46229032945917,1.6744942269999998,ECOS,optimal
193759,Control,18,109,20.15573653299109,1.4725322440000002,ECOS,optimal
193759,Control,17,109,17.99377109054695,1.627370393,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1970,Control,11,10,0.10608107542314203,0.006169223,ECOS,optimal
1980,Control,16,10,1.0051307208151854,0.008450106,ECOS,optimal
1990,Control,14,10,1.6229568646352635,0.007616297,ECOS,optimal
2000,Control,15,10,4.1175793176243936,0.008568766,ECOS,optimal
2000,Control,16,10,4.3912113133798245,0.008763748,ECOS,optimal
2010,Control,15,10,92.41545216533429,0.009325011,ECOS,optimal
2000,Control,15,10,2.7572803104108976,0.008264697,ECOS,optimal
1970,Control,13,10,1.1904395850165017,0.007200662,ECOS,optimal
1990,Control,13,10,1.0491474271085965,0.007054479000000001,ECOS,optimal
2020,Control,15,10,1.8659315751751941,0.00884278,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n109.csv <==
N,class,iter,n,obj_val,run_time,solver,status
193729,Control,19,109,19.37631242437941,1.493564036,ECOS,optimal
193789,Control,18,109,15.554366779188404,1.528029879,ECOS,optimal
193799,Control,20,109,15.31874249027339,1.598469771,ECOS,optimal
193809,Control,18,109,15.905838954196941,1.4368051229999999,ECOS,optimal
193799,Control,19,109,13.104361465715634,1.549310828,ECOS,optimal
193779,Control,19,109,12.968825618798006,1.47301984,ECOS,optimal
193749,Control,20,109,24.193900845510992,1.5835237580000001,ECOS,optimal
193739,Control,18,109,14.462290329459172,1.674494227,ECOS,optimal
193759,Control,18,109,20.15573653299109,1.472532244,ECOS,optimal
193759,Control,17,109,17.993771090546947,1.6273703929999999,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2323,Control,16,11,11.888397540570278,0.015870681,ECOS,optimal
2263,Control,12,11,0.6971939764762214,0.007080993,ECOS,optimal
2283,Control,13,11,1.7340621607578264,0.008036492000000001,ECOS,optimal
2283,Control,14,11,5.1297306884005724,0.008550539999999999,ECOS,optimal
2303,Control,15,11,3.884583193011334,0.009641214,ECOS,optimal
2283,Control,14,11,11.366224384760736,0.008670228,ECOS,optimal
2283,Control,14,11,2.4960927649563978,0.011530216,ECOS,optimal
2283,Control,16,11,58.762033880494975,0.014259013000000001,ECOS,optimal
2293,Control,14,11,1.9438440287901728,0.008574747,ECOS,optimal
2313,Control,14,11,23.48372884228233,0.009295294,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2778,Control,17,12,1.8918283903429274,0.011932726,ECOS,optimal
2768,Control,13,12,2.390452248774384,0.009553961000000001,ECOS,optimal
2768,Control,15,12,1.654348162504897,0.011108322,ECOS,optimal
2778,Control,16,12,2.1899295184208256,0.010989137000000001,ECOS,optimal
2758,Control,14,12,1.6132475799505681,0.013613122,ECOS,optimal
2748,Control,13,12,0.5036484123508222,0.012436746,ECOS,optimal
2768,Control,15,12,1.426805376192627,0.015235614000000001,ECOS,optimal
2758,Control,12,12,1.0155464764602005,0.008079278,ECOS,optimal
2778,Control,15,12,4.779453696743223,0.015346432,ECOS,optimal
2788,Control,16,12,11.651651829338771,0.011763619000000001,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3145,Control,14,13,8.250843987382542,0.016429999,ECOS,optimal
3145,Control,14,13,3.4278368389464147,0.011647938,ECOS,optimal
3145,Control,16,13,4.517185427245054,0.012655554,ECOS,optimal
3145,Control,16,13,2.5464180044476117,0.012998756,ECOS,optimal
3135,Control,15,13,7.946467118612801,0.012262528,ECOS,optimal
3145,Control,15,13,5.758689735626759,0.012239976,ECOS,optimal
3125,Control,15,13,3.416493938027987,0.011798106000000001,ECOS,optimal
3135,Control,15,13,14.056065121396484,0.017249814999999998,ECOS,optimal
3165,Control,17,13,14.369154985829672,0.013985402000000001,ECOS,optimal
3125,Control,14,13,0.9689222160286948,0.010790219,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3704,Control,16,14,7.413642588577837,0.014785385,ECOS,optimal
3684,Control,15,14,2.518907815947126,0.021876394,ECOS,optimal
3674,Control,14,14,7.689860182675791,0.018370543,ECOS,optimal
3674,Control,14,14,1.167368023880288,0.012408357,ECOS,optimal
3674,Control,14,14,4.100684770444951,0.012803409,ECOS,optimal
3644,Control,14,14,1.13089031469578,0.012227479,ECOS,optimal
3684,Control,14,14,13.563305913412773,0.019126842,ECOS,optimal
3684,Control,14,14,2.1695453128858877,0.018839037,ECOS,optimal
3694,Control,17,14,4.458461337520193,0.015278652,ECOS,optimal
3664,Control,13,14,0.720311873804504,0.012410471,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4115,Control,18,15,8.566837406087249,0.026741522,ECOS,optimal
4095,Control,17,15,4.810855812677041,0.01697525,ECOS,optimal
4125,Control,17,15,3.9382672716370735,0.017020668,ECOS,optimal
4095,Control,16,15,2.6559491220225597,0.023947147000000002,ECOS,optimal
4105,Control,17,15,4.276014954445253,0.016625875000000002,ECOS,optimal
4085,Control,15,15,1.6855562334395844,0.016706452,ECOS,optimal
4105,Control,17,15,8.842899580000033,0.016717526,ECOS,optimal
4115,Control,16,15,3.0436494715638807,0.01589793,ECOS,optimal
4125,Control,14,15,3.2430979090946033,0.014205412,ECOS,optimal
4115,Control,15,15,4.140288692778986,0.015175051,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4728,Control,16,16,2.5021223210148014,0.026221219,ECOS,optimal
4698,Control,13,16,1.7551105008262249,0.021144076,ECOS,optimal
4698,Control,14,16,0.8324739949529616,0.015696677,ECOS,optimal
4698,Control,14,16,2.3963115353914457,0.015671974,ECOS,optimal
4718,Control,15,16,5.240479692408437,0.024774631,ECOS,optimal
4708,Control,13,16,7.190986349621651,0.021930559,ECOS,optimal
4688,Control,13,16,1.1285041282226753,0.014493713,ECOS,optimal
4718,Control,14,16,3.465535650984568,0.015979944,ECOS,optimal
4728,Control,15,16,4.788385805106444,0.026487748999999998,ECOS,optimal
4688,Control,13,16,0.6847750173640688,0.014726055,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5870,Control,15,18,1.6219342635246603,0.030088528,ECOS,optimal
5880,Control,15,18,3.837424600265296,0.030829481,ECOS,optimal
5890,Control,15,18,2.9642112082993095,0.020799648,ECOS,optimal
5920,Control,17,18,4.683277218868271,0.024077218,ECOS,optimal
5900,Control,17,18,1.0576993192431678,0.035435067,ECOS,optimal
5890,Control,16,18,5.311972182549764,0.022888576,ECOS,optimal
5840,Control,14,18,1.5447952019665412,0.018649517,ECOS,optimal
5900,Control,16,18,3.5409803111002214,0.033164521,ECOS,optimal
5860,Control,15,18,2.029413057607179,0.020858709,ECOS,optimal
5860,Control,14,18,1.6731789490986664,0.019548709,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7180,Control,15,20,1.131111076034559,0.02621562,ECOS,optimal
7180,Control,15,20,5.131981587969826,0.039494305,ECOS,optimal
7170,Control,16,20,3.2088408316134474,0.028323186,ECOS,optimal
7140,Control,15,20,0.9501679131679911,0.035526667,ECOS,optimal
7180,Control,15,20,2.4321144076163748,0.07272207400000001,ECOS,optimal
7150,Control,16,20,2.710575234697469,0.04856027,ECOS,optimal
7180,Control,16,20,2.738891214709024,0.058637058000000006,ECOS,optimal
7190,Control,16,20,2.4481387417170257,0.026927751,ECOS,optimal
7180,Control,16,20,2.7611492828178577,0.028067077,ECOS,optimal
7180,Control,14,20,3.0621101675714257,0.023878286999999998,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9245,Control,16,23,4.197150703718599,0.07146511500000001,ECOS,optimal
9215,Control,15,23,1.7555176134884878,0.048936340999999994,ECOS,optimal
9265,Control,15,23,9.236102410668588,0.048923645999999994,ECOS,optimal
9255,Control,17,23,3.4320456656398086,0.054307791,ECOS,optimal
9275,Control,17,23,11.866377169454221,0.036705568,ECOS,optimal
9215,Control,14,23,5.670199456483925,0.039146178000000004,ECOS,optimal
9195,Control,15,23,1.4127500941750035,0.033083948,ECOS,optimal
9235,Control,16,23,3.6762241617606968,0.034205294,ECOS,optimal
9265,Control,19,23,4.9901045948929745,0.04034572,ECOS,optimal
9235,Control,16,23,2.199671188798826,0.037350824,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11848,Control,17,26,2.967580547437866,0.111400079,ECOS,optimal
11818,Control,16,26,2.3806124476156247,0.042657686,ECOS,optimal
11818,Control,17,26,1.8065329947420055,0.046122671,ECOS,optimal
11848,Control,16,26,2.2232448258463435,0.045387909,ECOS,optimal
11858,Control,16,26,10.794958429207679,0.044831168,ECOS,optimal
11868,Control,16,26,12.064166421999223,0.044522758999999995,ECOS,optimal
11828,Control,16,26,4.8209948883849885,0.048265295,ECOS,optimal
11818,Control,17,26,3.496974508328979,0.046057586,ECOS,optimal
11848,Control,20,26,6.268233493121173,0.077662318,ECOS,optimal
11868,Control,16,26,5.494247215666219,0.045435477,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
14439,Control,15,29,8.434114218361927,0.051499654000000006,ECOS,optimal
14419,Control,19,29,5.696672610774085,0.065083115,ECOS,optimal
14429,Control,15,29,3.5422084458423133,0.052838105,ECOS,optimal
14449,Control,17,29,9.924677105456052,0.058254557,ECOS,optimal
14449,Control,17,29,4.461589847662608,0.056664841,ECOS,optimal
14429,Control,18,29,4.262047986210714,0.091200086,ECOS,optimal
14389,Control,16,29,1.5836852492501046,0.055850772,ECOS,optimal
14419,Control,18,29,1.4612800856133648,0.059922637,ECOS,optimal
14439,Control,17,29,13.197880503137341,0.060355697,ECOS,optimal
14459,Control,17,29,4.415669105249508,0.057805939,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n34.csv <==
N,class,iter,n,obj_val,run_time,solver,status
19764,Control,14,34,4.4711739762367175,0.10607578399999999,ECOS,optimal
19834,Control,18,34,4.5587185369667935,0.122443152,ECOS,optimal
19804,Control,16,34,5.162397464772242,0.08956104299999999,ECOS,optimal
19794,Control,17,34,2.24801352654885,0.08260013599999999,ECOS,optimal
19804,Control,16,34,7.617939662956318,0.078417646,ECOS,optimal
19824,Control,17,34,3.7344825629671106,0.085024055,ECOS,optimal
19794,Control,18,34,3.158250808299187,0.108007827,ECOS,optimal
19874,Control,17,34,6.096882832468653,0.086988073,ECOS,optimal
19834,Control,16,34,3.927218227767485,0.08345111899999999,ECOS,optimal
19874,Control,17,34,11.810028756504385,0.10526661699999999,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
25639,Control,16,39,4.257817853267022,0.131363504,ECOS,optimal
25609,Control,17,39,5.198016017771434,0.16582665900000002,ECOS,optimal
25619,Control,17,39,2.949939105449526,0.13185753,ECOS,optimal
25629,Control,18,39,3.021500434968674,0.115754621,ECOS,optimal
25639,Control,18,39,8.60176967516918,0.115070391,ECOS,optimal
25639,Control,15,39,3.3208624646756806,0.096301227,ECOS,optimal
25659,Control,20,39,5.692147299902538,0.164211714,ECOS,optimal
25629,Control,17,39,2.7345641200731983,0.110883519,ECOS,optimal
25609,Control,17,39,4.096236430945706,0.110122657,ECOS,optimal
25669,Control,18,39,6.452758819253964,0.119293901,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n46.csv <==
N,class,iter,n,obj_val,run_time,solver,status
35688,Control,18,46,8.630895085662589,0.35664522,ECOS,optimal
35668,Control,15,46,13.49314372371424,0.14259209,ECOS,optimal
35688,Control,17,46,9.990796728853876,0.163915863,ECOS,optimal
35638,Control,15,46,4.766879780789201,0.274010824,ECOS,optimal
35668,Control,18,46,8.488963268229037,0.168978943,ECOS,optimal
35588,Control,17,46,4.98552433733808,0.166804247,ECOS,optimal
35678,Control,17,46,9.911446976285646,0.221292916,ECOS,optimal
35668,Control,17,46,9.110619612248836,0.16663924900000002,ECOS,optimal
35708,Control,22,46,12.975423551739459,0.246859345,ECOS,optimal
35638,Control,18,46,5.353272113977048,0.199424095,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n54.csv <==
N,class,iter,n,obj_val,run_time,solver,status
48804,Control,17,54,6.3869668192966635,0.27751858,ECOS,optimal
48794,Control,18,54,6.262557123927156,0.394761902,ECOS,optimal
48724,Control,15,54,6.321554009302284,0.232370099,ECOS,optimal
48734,Control,18,54,9.791975189259047,0.242842992,ECOS,optimal
48714,Control,16,54,7.339571002505262,0.26512780199999997,ECOS,optimal
48754,Control,18,54,7.604305994774529,0.270408243,ECOS,optimal
48754,Control,17,54,5.464028232449019,0.244363149,ECOS,optimal
48694,Control,16,54,6.115507373145499,0.22112015100000001,ECOS,optimal
48804,Control,18,54,11.148422172351399,0.26591232200000003,ECOS,optimal
48744,Control,17,54,10.226766669334939,0.275250378,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n64.csv <==
N,class,iter,n,obj_val,run_time,solver,status
68034,Control,18,64,10.441053564617357,0.40113469199999996,ECOS,optimal
68034,Control,20,64,10.244441016825158,0.397148022,ECOS,optimal
68064,Control,18,64,12.087254085940558,0.361835205,ECOS,optimal
68064,Control,18,64,7.643123241347104,0.39826367599999996,ECOS,optimal
68034,Control,18,64,11.690385370916008,0.357853741,ECOS,optimal
67994,Control,18,64,8.064004013314976,0.357230891,ECOS,optimal
68034,Control,18,64,8.837247612671202,0.35766333,ECOS,optimal
67994,Control,18,64,5.238953682277686,0.38047171700000004,ECOS,optimal
68054,Control,16,64,8.180935658508881,0.323392024,ECOS,optimal
68034,Control,18,64,5.5593030492000635,0.359838659,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n76.csv <==
N,class,iter,n,obj_val,run_time,solver,status
95358,Control,17,76,10.546225566198304,0.557446204,ECOS,optimal
95408,Control,19,76,8.877245083612625,0.6224003220000001,ECOS,optimal
95398,Control,20,76,18.75439448241595,0.612826536,ECOS,optimal
95288,Control,17,76,8.15636742394472,0.520902895,ECOS,optimal
95378,Control,19,76,11.305433825401177,0.9838233810000001,ECOS,optimal
95338,Control,18,76,13.657511209109847,0.551382692,ECOS,optimal
95428,Control,17,76,14.899862352424893,0.521699938,ECOS,optimal
95368,Control,19,76,10.789092859425663,0.587246365,ECOS,optimal
95338,Control,18,76,12.7363217220515,0.5482447180000001,ECOS,optimal
95438,Control,19,76,16.13025795030534,0.595534672,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Control/n91.csv <==
N,class,iter,n,obj_val,run_time,solver,status
135583,Control,20,91,13.131155370591575,0.974198951,ECOS,optimal
135563,Control,18,91,11.317218803831194,0.897279439,ECOS,optimal
135573,Control,19,91,10.301552442357874,0.980696649,ECOS,optimal
135573,Control,18,91,11.418181344136196,0.9568174810000001,ECOS,optimal
135583,Control,17,91,16.64621007216661,0.844909091,ECOS,optimal
135613,Control,19,91,14.03065778065717,0.918195545,ECOS,optimal
135583,Control,18,91,13.587763866275964,0.9144989910000001,ECOS,optimal
135543,Control,18,91,11.469359767534549,0.886847901,ECOS,optimal
135553,Control,16,91,12.570811022704367,0.836612158,ECOS,optimal
135583,Control,20,91,18.398852296619815,0.977574733,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
111,Eq QP,7.0,10,-0.06739504076085567,0.00039276400000000004,ECOS,optimal
125,Eq QP,8.0,10,-0.2442228218893452,0.000462055,ECOS,optimal
121,Eq QP,8.0,10,5.4186428062206815,0.000480319,ECOS,optimal
121,Eq QP,9.0,10,-0.0320562974119456,0.0004929369999999999,ECOS,optimal
125,Eq QP,10.0,10,2.3013628013172607,0.000571889,ECOS,optimal
125,Eq QP,8.0,10,-2.730009244442944,0.000511629,ECOS,optimal
125,Eq QP,7.0,10,2.669331117708944,0.000363027,ECOS,optimal
121,Eq QP,8.0,10,3.4774566649218297,0.00041622,ECOS,optimal
119,Eq QP,8.0,10,-0.7184830488478409,0.00032479300000000003,ECOS,optimal
125,Eq QP,10.0,10,1.9958427959239096,0.000481142,ECOS,optimal
144,Eq QP,7.0,11,2.3343241617491755,0.000523293,ECOS,optimal
144,Eq QP,11.0,11,11.193858679811614,0.0006679730000000001,ECOS,optimal
146,Eq QP,8.0,11,10.244517206870023,0.000503368,ECOS,optimal
144,Eq QP,9.0,11,0.893928604804199,0.000608054,ECOS,optimal
134,Eq QP,8.0,11,7.062983869634053,0.00053469,ECOS,optimal
142,Eq QP,9.0,11,-1.0911645339377074,0.022532008,ECOS,optimal
148,Eq QP,7.0,11,24.44959104795944,0.000472056,ECOS,optimal
144,Eq QP,10.0,11,0.0013279764656954909,0.052140180999999994,ECOS,optimal
142,Eq QP,8.0,11,1.4231881116188159,0.000593568,ECOS,optimal
146,Eq QP,9.0,11,6.29532216095307,0.000584944,ECOS,optimal
174,Eq QP,8.0,12,18.83585639926322,0.000579843,ECOS,optimal
180,Eq QP,7.0,12,-1.4114642950377587,0.000550436,ECOS,optimal
176,Eq QP,8.0,12,-1.434931909650398,0.0005589459999999999,ECOS,optimal
174,Eq QP,9.0,12,2.3337647336431098,0.000643248,ECOS,optimal
180,Eq QP,8.0,12,-0.7820678183638101,0.000623601,ECOS,optimal
180,Eq QP,9.0,12,0.03755467936981916,0.0007359980000000001,ECOS,optimal
178,Eq QP,8.0,12,-4.173101020600724,0.000580098,ECOS,optimal
178,Eq QP,10.0,12,0.7896749093234725,0.000644277,ECOS,optimal
178,Eq QP,11.0,12,0.15548163351778832,0.000674801,ECOS,optimal
172,Eq QP,9.0,12,3.1393217612193505,0.000617451,ECOS,optimal
208,Eq QP,9.0,13,1.8649863619571636,0.000671323,ECOS,optimal
206,Eq QP,8.0,13,-4.226955095499232,0.0006053510000000001,ECOS,optimal
204,Eq QP,7.0,13,-3.0985913345800458,0.000626435,ECOS,optimal
204,Eq QP,8.0,13,-0.3987542339532277,0.000622319,ECOS,optimal
202,Eq QP,8.0,13,10.180041485292328,0.000661583,ECOS,optimal
206,Eq QP,8.0,13,0.5289789778443477,0.000591807,ECOS,optimal
208,Eq QP,10.0,13,3.1889907162890383,0.021693413,ECOS,optimal
202,Eq QP,8.0,13,-3.9720918489385726,0.0006680289999999999,ECOS,optimal
204,Eq QP,9.0,13,9.304390968440078,0.0007059789999999999,ECOS,optimal
208,Eq QP,8.0,13,-1.5142905210751507,0.0006874289999999999,ECOS,optimal
271,Eq QP,10.0,15,2.0488968328068413,0.000972897,ECOS,optimal
275,Eq QP,9.0,15,1.839471434864792,0.0008379969999999999,ECOS,optimal
271,Eq QP,8.0,15,9.947433023462157,0.000815767,ECOS,optimal
277,Eq QP,8.0,15,-3.6453774812453617,0.000812601,ECOS,optimal
271,Eq QP,7.0,15,-1.860981604125004,0.000714079,ECOS,optimal
275,Eq QP,7.0,15,9.111810887681322,0.015056418,ECOS,optimal
277,Eq QP,8.0,15,-5.299821984539609,0.000772763,ECOS,optimal
275,Eq QP,7.0,15,28.716765192528662,0.000739857,ECOS,optimal
277,Eq QP,10.0,15,-0.05274230435554195,0.000848189,ECOS,optimal
277,Eq QP,11.0,15,3.575615516470036,0.00066139,ECOS,optimal
405,Eq QP,8.0,18,14.793290532523596,0.001180132,ECOS,optimal
405,Eq QP,7.0,18,40.36463773985157,0.001149324,ECOS,optimal
405,Eq QP,8.0,18,1.2716929070353151,0.001235602,ECOS,optimal
405,Eq QP,8.0,18,13.532018189748854,0.001206079,ECOS,optimal
405,Eq QP,12.0,18,-0.7515622409981038,0.033465734,ECOS,optimal
405,Eq QP,10.0,18,3.4443054441129117,0.0014070170000000002,ECOS,optimal
405,Eq QP,8.0,18,1.0203946830894794,0.001058718,ECOS,optimal
401,Eq QP,10.0,18,0.5720984686088819,0.00128401,ECOS,optimal
403,Eq QP,9.0,18,7.339317209374865,0.0012569010000000002,ECOS,optimal
405,Eq QP,7.0,18,4.023879303828281,0.0010041310000000001,ECOS,optimal
655,Eq QP,10.0,23,1.0467591028793533,0.002213761,ECOS,optimal
655,Eq QP,11.0,23,2.1603311107374634,0.010365957,ECOS,optimal
655,Eq QP,7.0,23,9.073109367880594,0.003776133,ECOS,optimal
655,Eq QP,7.0,23,4.217516262182944,0.046328285999999996,ECOS,optimal
655,Eq QP,7.0,23,4.039985239235792,0.001639566,ECOS,optimal
655,Eq QP,7.0,23,3.695491136802347,0.021799042,ECOS,optimal
655,Eq QP,9.0,23,7.278475238044328,0.001907115,ECOS,optimal
655,Eq QP,9.0,23,6.261909431584227,0.00196547,ECOS,optimal
653,Eq QP,7.0,23,12.390278982754946,0.009124862,ECOS,optimal
655,Eq QP,8.0,23,-0.30950259293465754,0.001878295,ECOS,optimal
1044,Eq QP,12.0,29,16.403179390582,0.00416746,ECOS,optimal
1044,Eq QP,7.0,29,6.982860152336656,0.00285986,ECOS,optimal
1044,Eq QP,7.0,29,13.264820065218284,0.0026841490000000003,ECOS,optimal
1044,Eq QP,9.0,29,-4.285329254286347,0.053423649,ECOS,optimal
1044,Eq QP,9.0,29,3.4642387009275755,0.003553992,ECOS,optimal
1044,Eq QP,9.0,29,13.606081419861527,0.011531121,ECOS,optimal
1044,Eq QP,7.0,29,7.143421344384143,0.029965254,ECOS,optimal
1044,Eq QP,7.0,29,5.155245178702288,0.002833998,ECOS,optimal
1044,Eq QP,10.0,29,1.931392548133944,0.023890564,ECOS,optimal
1042,Eq QP,9.0,29,2.861450791183529,0.013921587,ECOS,optimal
1891,Eq QP,12.0,39,28.86681450092093,0.038417993,ECOS,optimal
1891,Eq QP,9.0,39,6.7719874395324835,0.028503562000000003,ECOS,optimal
1891,Eq QP,9.0,39,5.808341339864273,0.03051366,ECOS,optimal
1891,Eq QP,11.0,39,9.634836367551367,0.028678097000000003,ECOS,optimal
1891,Eq QP,12.0,39,10.899512087332514,0.029618752999999998,ECOS,optimal
1891,Eq QP,8.0,39,10.356114231600005,0.034136029,ECOS,optimal
1891,Eq QP,9.0,39,5.258076818442851,0.042735887,ECOS,optimal
1891,Eq QP,8.0,39,5.389810924750448,0.032750824,ECOS,optimal
1891,Eq QP,9.0,39,5.169699935510068,0.006825082,ECOS,optimal
1891,Eq QP,8.0,39,7.854950590226469,0.031719161999999995,ECOS,optimal
3498,Eq QP,10.0,53,8.284901599718063,0.037867871000000004,ECOS,optimal
3498,Eq QP,11.0,53,12.587491148398945,0.107891208,ECOS,optimal
3498,Eq QP,10.0,53,7.3600393420362415,0.089078796,ECOS,optimal
3498,Eq QP,9.0,53,7.534406935965091,0.059237266,ECOS,optimal
3498,Eq QP,8.0,53,11.755966217321134,0.03665022,ECOS,optimal
3498,Eq QP,12.0,53,17.508994403153682,0.024583162999999998,ECOS,optimal
3498,Eq QP,12.0,53,17.99804135822238,0.045990175,ECOS,optimal
3498,Eq QP,9.0,53,10.745599561425307,0.038002218,ECOS,optimal
3498,Eq QP,11.0,53,2.173056092809865,0.079452304,ECOS,optimal
3498,Eq QP,11.0,53,6.187958561868451,0.012933219,ECOS,optimal
6643,Eq QP,13.0,73,14.582236389701993,0.198661835,ECOS,optimal
6643,Eq QP,12.0,73,13.934962450570413,0.086857979,ECOS,optimal
6643,Eq QP,14.0,73,15.104835762683226,0.041631031,ECOS,optimal
6643,Eq QP,13.0,73,13.251618773247413,0.052012820999999994,ECOS,optimal
6643,Eq QP,13.0,73,15.613369955554829,0.09969152099999999,ECOS,optimal
6643,Eq QP,8.0,73,20.709716430397393,0.050431761,ECOS,optimal
6643,Eq QP,9.0,73,19.545711116914557,0.059397362999999995,ECOS,optimal
6643,Eq QP,11.0,73,19.591745909764512,0.090238593,ECOS,optimal
6643,Eq QP,11.0,73,28.85927969406745,0.11642685,ECOS,optimal
6643,Eq QP,8.0,73,23.226495863170985,0.02929711,ECOS,optimal
13235,Eq QP,13.0,103,13.627064321318096,0.15830467499999998,ECOS,optimal
13235,Eq QP,14.0,103,19.56404653757005,0.105853713,ECOS,optimal
13235,Eq QP,14.0,103,26.604545114552185,0.232945021,ECOS,optimal
13235,Eq QP,14.0,103,29.52082935211609,0.12852334,ECOS,optimal
13235,Eq QP,7.0,103,32.5724277855497,0.13238693,ECOS,optimal
13235,Eq QP,14.0,103,13.249894074250374,0.23667947600000003,ECOS,optimal
13235,Eq QP,14.0,103,29.50754039548993,0.09121681,ECOS,optimal
13235,Eq QP,14.0,103,20.90479083456782,0.34638028899999995,ECOS,optimal
13235,Eq QP,14.0,103,21.81146165966181,0.241327007,ECOS,optimal
13235,Eq QP,14.0,103,23.014390552839927,0.13855188100000002,ECOS,optimal
26645,Eq QP,13.0,146,41.98637769442114,0.40865380100000004,ECOS,optimal
26645,Eq QP,14.0,146,26.081544474547773,0.845625913,ECOS,optimal
26645,Eq QP,,146,,,ECOS,solver_error
26645,Eq QP,13.0,146,53.86225863590904,0.585443418,ECOS,optimal
26645,Eq QP,13.0,146,33.0191407692269,0.7561880120000001,ECOS,optimal
26645,Eq QP,13.0,146,34.527560879750496,0.37205687,ECOS,optimal
26645,Eq QP,13.0,146,38.655706514077565,0.42383542799999996,ECOS,optimal
26645,Eq QP,,146,,,ECOS,solver_error
26645,Eq QP,13.0,146,29.519713978296362,0.278776853,ECOS,optimal
26645,Eq QP,14.0,146,26.18542816738918,0.551101756,ECOS,optimal
55598,Eq QP,13.0,211,50.04630767591614,1.344229303,ECOS,optimal
55598,Eq QP,13.0,211,43.907271701177905,0.583508826,ECOS,optimal
55598,Eq QP,13.0,211,55.33115471707014,0.625037454,ECOS,optimal
55598,Eq QP,13.0,211,75.80965979304092,1.298651573,ECOS,optimal
55598,Eq QP,14.0,211,37.5563396603153,1.053173776,ECOS,optimal
55598,Eq QP,13.0,211,52.88725613209557,0.477369375,ECOS,optimal
55598,Eq QP,13.0,211,45.557700009478644,0.5627241070000001,ECOS,optimal
55598,Eq QP,13.0,211,54.139304458134205,1.082765226,ECOS,optimal
55598,Eq QP,13.0,211,63.0784885483169,1.085783984,ECOS,optimal
55598,Eq QP,13.0,211,63.836974765015604,0.777738915,ECOS,optimal
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
2356068,Eq QP,12.0,1373,349.6688767858143,119.95003549399999,ECOS,optimal
2356068,Eq QP,12.0,1373,353.09560786786886,122.80653209100001,ECOS,optimal
2356068,Eq QP,14.0,1373,386.9115600427808,131.13478845499998,ECOS,optimal
2356068,Eq QP,11.0,1373,419.5260064573738,110.203269722,ECOS,optimal
2356068,Eq QP,12.0,1373,334.52740759635424,117.616769401,ECOS,optimal
2356068,Eq QP,12.0,1373,375.1900601909525,114.28726137299999,ECOS,optimal
2356068,Eq QP,12.0,1373,368.14769056268767,120.49580072799999,ECOS,optimal
2356068,Eq QP,12.0,1373,385.68786174982057,121.519204481,ECOS,optimal
2356068,Eq QP,12.0,1373,352.22532795515474,124.019997224,ECOS,optimal
2356068,Eq QP,12.0,1373,336.2194276649669,118.270900665,ECOS,optimal
5044599,Eq QP,12.0,2009,456.1135706078348,459.112945061,ECOS,optimal
5044599,Eq QP,12.0,2009,503.5490468378077,444.91766239,ECOS,optimal
5044599,Eq QP,12.0,2009,582.2252502996256,458.56457798300005,ECOS,optimal
5044599,Eq QP,12.0,2009,489.33413503713723,370.2144806540001,ECOS,optimal
5044599,Eq QP,12.0,2009,549.4479509368895,443.80330143599997,ECOS,optimal
5044599,Eq QP,12.0,2009,556.8863054833441,391.012242553,ECOS,optimal
5044599,Eq QP,12.0,2009,512.1687380462504,443.966097651,ECOS,optimal
5044599,Eq QP,12.0,2009,512.2224542190813,364.902845615,ECOS,optimal
5044599,Eq QP,12.0,2009,562.9502182838129,329.273273556,ECOS,optimal
5044599,Eq QP,12.0,2009,471.86137120362906,363.17651904,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
111,Eq QP,7,10,-0.06739504076085567,0.000392764,ECOS,optimal
125,Eq QP,8,10,-0.2442228218893452,0.000462055,ECOS,optimal
121,Eq QP,8,10,5.4186428062206815,0.000480319,ECOS,optimal
121,Eq QP,9,10,-0.0320562974119456,0.000492937,ECOS,optimal
125,Eq QP,10,10,2.301362801317261,0.000571889,ECOS,optimal
125,Eq QP,8,10,-2.730009244442944,0.000511629,ECOS,optimal
125,Eq QP,7,10,2.6693311177089436,0.000363027,ECOS,optimal
121,Eq QP,8,10,3.4774566649218297,0.00041621999999999997,ECOS,optimal
119,Eq QP,8,10,-0.7184830488478409,0.00032479300000000003,ECOS,optimal
125,Eq QP,10,10,1.9958427959239098,0.000481142,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status
13235,Eq QP,13,103,13.627064321318098,0.15830467499999998,ECOS,optimal
13235,Eq QP,14,103,19.56404653757005,0.105853713,ECOS,optimal
13235,Eq QP,14,103,26.604545114552185,0.232945021,ECOS,optimal
13235,Eq QP,14,103,29.52082935211609,0.12852333999999999,ECOS,optimal
13235,Eq QP,7,103,32.5724277855497,0.13238693,ECOS,optimal
13235,Eq QP,14,103,13.249894074250372,0.236679476,ECOS,optimal
13235,Eq QP,14,103,29.507540395489926,0.09121681000000001,ECOS,optimal
13235,Eq QP,14,103,20.90479083456782,0.34638028899999995,ECOS,optimal
13235,Eq QP,14,103,21.81146165966181,0.24132700699999998,ECOS,optimal
13235,Eq QP,14,103,23.014390552839934,0.13855188100000002,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
144,Eq QP,7,11,2.3343241617491755,0.000523293,ECOS,optimal
144,Eq QP,11,11,11.193858679811612,0.0006679730000000001,ECOS,optimal
146,Eq QP,8,11,10.244517206870023,0.000503368,ECOS,optimal
144,Eq QP,9,11,0.893928604804199,0.000608054,ECOS,optimal
134,Eq QP,8,11,7.062983869634052,0.00053469,ECOS,optimal
142,Eq QP,9,11,-1.0911645339377074,0.022532008,ECOS,optimal
148,Eq QP,7,11,24.449591047959437,0.000472056,ECOS,optimal
144,Eq QP,10,11,0.0013279764656954907,0.052140181,ECOS,optimal
142,Eq QP,8,11,1.423188111618816,0.000593568,ECOS,optimal
146,Eq QP,9,11,6.29532216095307,0.000584944,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
174,Eq QP,8,12,18.83585639926322,0.000579843,ECOS,optimal
180,Eq QP,7,12,-1.4114642950377587,0.000550436,ECOS,optimal
176,Eq QP,8,12,-1.4349319096503979,0.000558946,ECOS,optimal
174,Eq QP,9,12,2.3337647336431098,0.000643248,ECOS,optimal
180,Eq QP,8,12,-0.7820678183638101,0.000623601,ECOS,optimal
180,Eq QP,9,12,0.037554679369819155,0.0007359980000000001,ECOS,optimal
178,Eq QP,8,12,-4.173101020600724,0.000580098,ECOS,optimal
178,Eq QP,10,12,0.7896749093234725,0.000644277,ECOS,optimal
178,Eq QP,11,12,0.15548163351778832,0.000674801,ECOS,optimal
172,Eq QP,9,12,3.1393217612193505,0.000617451,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
208,Eq QP,9,13,1.8649863619571634,0.000671323,ECOS,optimal
206,Eq QP,8,13,-4.226955095499232,0.0006053510000000001,ECOS,optimal
204,Eq QP,7,13,-3.0985913345800458,0.000626435,ECOS,optimal
204,Eq QP,8,13,-0.39875423395322773,0.000622319,ECOS,optimal
202,Eq QP,8,13,10.180041485292328,0.000661583,ECOS,optimal
206,Eq QP,8,13,0.5289789778443477,0.000591807,ECOS,optimal
208,Eq QP,10,13,3.1889907162890383,0.021693412999999998,ECOS,optimal
202,Eq QP,8,13,-3.9720918489385726,0.000668029,ECOS,optimal
204,Eq QP,9,13,9.304390968440078,0.000705979,ECOS,optimal
208,Eq QP,8,13,-1.5142905210751507,0.0006874289999999999,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2356068,Eq QP,12,1373,349.66887678581423,119.95003549399999,ECOS,optimal
2356068,Eq QP,12,1373,353.09560786786886,122.806532091,ECOS,optimal
2356068,Eq QP,14,1373,386.91156004278076,131.13478845499998,ECOS,optimal
2356068,Eq QP,11,1373,419.5260064573738,110.203269722,ECOS,optimal
2356068,Eq QP,12,1373,334.52740759635424,117.616769401,ECOS,optimal
2356068,Eq QP,12,1373,375.1900601909525,114.287261373,ECOS,optimal
2356068,Eq QP,12,1373,368.14769056268767,120.49580072799999,ECOS,optimal
2356068,Eq QP,12,1373,385.68786174982057,121.51920448099999,ECOS,optimal
2356068,Eq QP,12,1373,352.22532795515474,124.01999722400001,ECOS,optimal
2356068,Eq QP,12,1373,336.2194276649669,118.270900665,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26645,Eq QP,13,146,41.98637769442114,0.408653801,ECOS,optimal
26645,Eq QP,14,146,26.081544474547776,0.845625913,ECOS,optimal
26645,Eq QP,,146,,,ECOS,solver_error
26645,Eq QP,13,146,53.86225863590904,0.585443418,ECOS,optimal
26645,Eq QP,13,146,33.0191407692269,0.756188012,ECOS,optimal
26645,Eq QP,13,146,34.527560879750496,0.37205687000000004,ECOS,optimal
26645,Eq QP,13,146,38.65570651407757,0.423835428,ECOS,optimal
26645,Eq QP,,146,,,ECOS,solver_error
26645,Eq QP,13,146,29.519713978296362,0.278776853,ECOS,optimal
26645,Eq QP,14,146,26.18542816738918,0.551101756,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
271,Eq QP,10,15,2.0488968328068413,0.000972897,ECOS,optimal
275,Eq QP,9,15,1.839471434864792,0.000837997,ECOS,optimal
271,Eq QP,8,15,9.947433023462157,0.000815767,ECOS,optimal
277,Eq QP,8,15,-3.6453774812453617,0.000812601,ECOS,optimal
271,Eq QP,7,15,-1.8609816041250036,0.000714079,ECOS,optimal
275,Eq QP,7,15,9.111810887681322,0.015056418,ECOS,optimal
277,Eq QP,8,15,-5.299821984539609,0.000772763,ECOS,optimal
275,Eq QP,7,15,28.716765192528666,0.000739857,ECOS,optimal
277,Eq QP,10,15,-0.05274230435554195,0.000848189,ECOS,optimal
277,Eq QP,11,15,3.575615516470036,0.00066139,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
405,Eq QP,8,18,14.793290532523596,0.001180132,ECOS,optimal
405,Eq QP,7,18,40.364637739851574,0.001149324,ECOS,optimal
405,Eq QP,8,18,1.2716929070353151,0.001235602,ECOS,optimal
405,Eq QP,8,18,13.532018189748857,0.0012060789999999999,ECOS,optimal
405,Eq QP,12,18,-0.7515622409981038,0.033465734,ECOS,optimal
405,Eq QP,10,18,3.444305444112912,0.001407017,ECOS,optimal
405,Eq QP,8,18,1.0203946830894794,0.001058718,ECOS,optimal
401,Eq QP,10,18,0.5720984686088819,0.00128401,ECOS,optimal
403,Eq QP,9,18,7.339317209374865,0.001256901,ECOS,optimal
405,Eq QP,7,18,4.023879303828281,0.001004131,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5044599,Eq QP,12,2009,456.11357060783473,459.112945061,ECOS,optimal
5044599,Eq QP,12,2009,503.5490468378077,444.91766239,ECOS,optimal
5044599,Eq QP,12,2009,582.2252502996256,458.564577983,ECOS,optimal
5044599,Eq QP,12,2009,489.33413503713734,370.21448065400006,ECOS,optimal
5044599,Eq QP,12,2009,549.4479509368895,443.80330143599997,ECOS,optimal
5044599,Eq QP,12,2009,556.8863054833441,391.012242553,ECOS,optimal
5044599,Eq QP,12,2009,512.1687380462504,443.96609765100004,ECOS,optimal
5044599,Eq QP,12,2009,512.2224542190814,364.902845615,ECOS,optimal
5044599,Eq QP,12,2009,562.9502182838129,329.273273556,ECOS,optimal
5044599,Eq QP,12,2009,471.86137120362906,363.17651904,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status
55598,Eq QP,13,211,50.04630767591614,1.344229303,ECOS,optimal
55598,Eq QP,13,211,43.9072717011779,0.583508826,ECOS,optimal
55598,Eq QP,13,211,55.331154717070135,0.625037454,ECOS,optimal
55598,Eq QP,13,211,75.80965979304092,1.2986515730000001,ECOS,optimal
55598,Eq QP,14,211,37.556339660315295,1.053173776,ECOS,optimal
55598,Eq QP,13,211,52.88725613209558,0.477369375,ECOS,optimal
55598,Eq QP,13,211,45.557700009478644,0.5627241070000001,ECOS,optimal
55598,Eq QP,13,211,54.1393044581342,1.082765226,ECOS,optimal
55598,Eq QP,13,211,63.0784885483169,1.085783984,ECOS,optimal
55598,Eq QP,13,211,63.836974765015604,0.777738915,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
655,Eq QP,10,23,1.0467591028793533,0.002213761,ECOS,optimal
655,Eq QP,11,23,2.160331110737463,0.010365957,ECOS,optimal
655,Eq QP,7,23,9.073109367880594,0.003776133,ECOS,optimal
655,Eq QP,7,23,4.217516262182943,0.046328286,ECOS,optimal
655,Eq QP,7,23,4.039985239235792,0.001639566,ECOS,optimal
655,Eq QP,7,23,3.695491136802347,0.021799042,ECOS,optimal
655,Eq QP,9,23,7.278475238044328,0.001907115,ECOS,optimal
655,Eq QP,9,23,6.261909431584227,0.00196547,ECOS,optimal
653,Eq QP,7,23,12.390278982754943,0.009124862,ECOS,optimal
655,Eq QP,8,23,-0.30950259293465754,0.001878295,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1044,Eq QP,12,29,16.403179390582,0.00416746,ECOS,optimal
1044,Eq QP,7,29,6.982860152336655,0.0028598599999999997,ECOS,optimal
1044,Eq QP,7,29,13.264820065218286,0.0026841490000000003,ECOS,optimal
1044,Eq QP,9,29,-4.285329254286347,0.053423649000000004,ECOS,optimal
1044,Eq QP,9,29,3.4642387009275755,0.003553992,ECOS,optimal
1044,Eq QP,9,29,13.606081419861523,0.011531121,ECOS,optimal
1044,Eq QP,7,29,7.143421344384142,0.029965254,ECOS,optimal
1044,Eq QP,7,29,5.155245178702288,0.002833998,ECOS,optimal
1044,Eq QP,10,29,1.9313925481339442,0.023890564,ECOS,optimal
1042,Eq QP,9,29,2.861450791183529,0.013921587,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1891,Eq QP,12,39,28.86681450092093,0.038417993,ECOS,optimal
1891,Eq QP,9,39,6.771987439532484,0.028503562,ECOS,optimal
1891,Eq QP,9,39,5.808341339864274,0.030513659999999998,ECOS,optimal
1891,Eq QP,11,39,9.634836367551369,0.028678097,ECOS,optimal
1891,Eq QP,12,39,10.899512087332514,0.029618753,ECOS,optimal
1891,Eq QP,8,39,10.356114231600003,0.034136029,ECOS,optimal
1891,Eq QP,9,39,5.258076818442852,0.042735887,ECOS,optimal
1891,Eq QP,8,39,5.3898109247504475,0.032750824,ECOS,optimal
1891,Eq QP,9,39,5.169699935510069,0.006825082,ECOS,optimal
1891,Eq QP,8,39,7.854950590226469,0.031719161999999995,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3498,Eq QP,10,53,8.284901599718063,0.037867871,ECOS,optimal
3498,Eq QP,11,53,12.587491148398946,0.107891208,ECOS,optimal
3498,Eq QP,10,53,7.360039342036241,0.089078796,ECOS,optimal
3498,Eq QP,9,53,7.534406935965091,0.059237266000000004,ECOS,optimal
3498,Eq QP,8,53,11.755966217321134,0.036650220000000004,ECOS,optimal
3498,Eq QP,12,53,17.508994403153682,0.024583163,ECOS,optimal
3498,Eq QP,12,53,17.99804135822238,0.045990174999999994,ECOS,optimal
3498,Eq QP,9,53,10.745599561425307,0.038002218000000004,ECOS,optimal
3498,Eq QP,11,53,2.1730560928098654,0.079452304,ECOS,optimal
3498,Eq QP,11,53,6.187958561868452,0.012933219000000001,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status
6643,Eq QP,13,73,14.582236389701995,0.19866183499999998,ECOS,optimal
6643,Eq QP,12,73,13.934962450570417,0.086857979,ECOS,optimal
6643,Eq QP,14,73,15.104835762683228,0.041631031,ECOS,optimal
6643,Eq QP,13,73,13.251618773247417,0.052012821,ECOS,optimal
6643,Eq QP,13,73,15.613369955554827,0.099691521,ECOS,optimal
6643,Eq QP,8,73,20.70971643039739,0.050431761,ECOS,optimal
6643,Eq QP,9,73,19.54571111691456,0.059397363,ECOS,optimal
6643,Eq QP,11,73,19.59174590976451,0.09023859299999999,ECOS,optimal
6643,Eq QP,11,73,28.859279694067446,0.11642685,ECOS,optimal
6643,Eq QP,8,73,23.226495863170985,0.02929711,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Eq QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Huber/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17000,Huber,23,10,323.9972618965333,0.183940174,ECOS,optimal
17000,Huber,23,10,368.61281024754487,0.370709083,ECOS,optimal
17000,Huber,22,10,341.13649027608494,0.41098570100000004,ECOS,optimal
17000,Huber,22,10,374.29012928617516,1.188187038,ECOS,optimal
17000,Huber,24,10,326.2410095724495,0.21060558,ECOS,optimal
17000,Huber,23,10,322.93810643302174,0.33663666700000006,ECOS,optimal
17000,Huber,25,10,293.42498751531053,0.210762552,ECOS,optimal
17000,Huber,23,10,286.1249881315489,0.29007952800000003,ECOS,optimal
17000,Huber,23,10,285.19620695617687,0.19129125800000002,ECOS,optimal
17000,Huber,23,10,314.43181179969986,0.279349291,ECOS,optimal
19800,Huber,23,11,406.57622020577975,0.50023121,ECOS,optimal
19800,Huber,21,11,320.89450712850163,0.278380057,ECOS,optimal
19800,Huber,24,11,337.142085172034,0.39315616200000003,ECOS,optimal
19800,Huber,22,11,384.21768706871035,0.701053713,ECOS,optimal
19800,Huber,23,11,351.3035848360915,0.877016192,ECOS,optimal
19800,Huber,25,11,391.682246488145,0.242604096,ECOS,optimal
19800,Huber,22,11,357.4674932856687,0.281904319,ECOS,optimal
19800,Huber,23,11,302.8922472370473,0.897232461,ECOS,optimal
19800,Huber,22,11,296.03235572199355,0.468870327,ECOS,optimal
19800,Huber,24,11,323.2085404711106,0.381421378,ECOS,optimal
22800,Huber,23,12,429.0391574529886,0.5079988870000001,ECOS,optimal
22800,Huber,23,12,384.2987236986421,0.25419199,ECOS,optimal
22800,Huber,25,12,419.8442655899135,0.30792362100000004,ECOS,optimal
22800,Huber,22,12,388.3179539296669,0.315982738,ECOS,optimal
22800,Huber,24,12,382.57514845066186,0.251994028,ECOS,optimal
22800,Huber,24,12,378.57158731772057,0.486882438,ECOS,optimal
22800,Huber,23,12,410.69960304938,0.25384986800000003,ECOS,optimal
22800,Huber,23,12,343.00930733630537,0.262013216,ECOS,optimal
22800,Huber,24,12,400.995350497009,1.2077520110000002,ECOS,optimal
22800,Huber,23,12,371.8489341547922,0.5105384620000001,ECOS,optimal
26000,Huber,22,13,427.295045490396,2.266749313,ECOS,optimal
26000,Huber,22,13,452.1468467032996,0.7942027070000001,ECOS,optimal
26000,Huber,25,13,550.5233867450897,0.7145674259999999,ECOS,optimal
26000,Huber,26,13,429.76839110503755,0.39726823200000005,ECOS,optimal
26000,Huber,24,13,430.11941950138726,0.5166268829999999,ECOS,optimal
26000,Huber,24,13,453.16029317103005,0.318206441,ECOS,optimal
26000,Huber,23,13,392.6775076283592,0.789991782,ECOS,optimal
26000,Huber,23,13,452.6137632297162,0.44479409200000003,ECOS,optimal
26000,Huber,22,13,446.7329356304531,0.297164641,ECOS,optimal
26000,Huber,23,13,412.3437535097844,0.246340649,ECOS,optimal
29400,Huber,22,14,485.52422002446787,0.322346664,ECOS,optimal
29400,Huber,23,14,441.5043801813507,1.004363508,ECOS,optimal
29400,Huber,22,14,410.00568822008387,1.114162109,ECOS,optimal
29400,Huber,25,14,492.09060232881575,0.379387336,ECOS,optimal
29400,Huber,24,14,500.5037295241609,1.548867315,ECOS,optimal
29400,Huber,24,14,551.286173862509,1.0834952210000002,ECOS,optimal
29400,Huber,23,14,453.062453631142,0.360048229,ECOS,optimal
29400,Huber,25,14,476.8330806753035,0.381602565,ECOS,optimal
29400,Huber,24,14,423.60967138219803,0.5078456650000001,ECOS,optimal
29400,Huber,23,14,415.1066469854901,1.539030954,ECOS,optimal
36800,Huber,23,16,643.1292240729373,0.46592226600000003,ECOS,optimal
36800,Huber,25,16,534.2678077460469,0.490944851,ECOS,optimal
36800,Huber,23,16,612.2771863456778,0.448187743,ECOS,optimal
36800,Huber,22,16,605.751752782644,0.5371282479999999,ECOS,optimal
36800,Huber,26,16,584.8228476848601,0.667044165,ECOS,optimal
36800,Huber,26,16,653.2457856904875,0.473552559,ECOS,optimal
36800,Huber,24,16,510.4372849051238,0.7107668159999999,ECOS,optimal
36800,Huber,24,16,518.2648495853173,0.441880964,ECOS,optimal
36800,Huber,26,16,472.3462153279679,1.196918765,ECOS,optimal
36800,Huber,24,16,509.8657406504429,1.344900556,ECOS,optimal
40800,Huber,25,17,622.7961431675194,0.484573862,ECOS,optimal
40800,Huber,23,17,658.7783773260737,1.001257155,ECOS,optimal
40800,Huber,23,17,734.0698916926407,1.1959359669999998,ECOS,optimal
40800,Huber,23,17,548.8700994491874,3.871423899,ECOS,optimal
40800,Huber,22,17,624.3906865012519,0.635140064,ECOS,optimal
40800,Huber,24,17,482.02109482068124,1.017070959,ECOS,optimal
40800,Huber,26,17,542.1235958581073,2.512976885,ECOS,optimal
40800,Huber,24,17,637.6030344584084,5.330615642,ECOS,optimal
40800,Huber,23,17,536.0970787907709,0.40447408,ECOS,optimal
40800,Huber,22,17,575.3511510136609,0.583930203,ECOS,optimal
54000,Huber,24,20,630.9300708494245,1.2798297859999999,ECOS,optimal
54000,Huber,23,20,628.2169139684397,0.650523682,ECOS,optimal
54000,Huber,24,20,716.3138043948036,2.3069675930000004,ECOS,optimal
54000,Huber,24,20,601.0219008065617,0.632317083,ECOS,optimal
54000,Huber,24,20,648.3919353091662,1.56392298,ECOS,optimal
54000,Huber,24,20,650.1523070805292,0.6643527050000001,ECOS,optimal
54000,Huber,23,20,647.8565349475579,0.797132912,ECOS,optimal
54000,Huber,23,20,717.1518186166597,0.541680664,ECOS,optimal
54000,Huber,27,20,739.3607752748271,2.498338466,ECOS,optimal
54000,Huber,24,20,695.5380135229608,3.755755368,ECOS,optimal
69000,Huber,23,23,811.5525554997673,0.7410770859999999,ECOS,optimal
69000,Huber,23,23,775.6603162752162,8.302591009,ECOS,optimal
69000,Huber,25,23,776.093434407765,1.001775164,ECOS,optimal
69000,Huber,24,23,740.164310636551,0.8695063759999999,ECOS,optimal
69000,Huber,26,23,772.9801117232133,0.849249406,ECOS,optimal
69000,Huber,24,23,769.0452551197886,1.26724167,ECOS,optimal
69000,Huber,25,23,806.530174456119,0.957636917,ECOS,optimal
69000,Huber,26,23,831.6318217908781,1.02569085,ECOS,optimal
69000,Huber,24,23,863.5216010286632,0.902442636,ECOS,optimal
69000,Huber,23,23,855.4635421803254,0.8327343359999999,ECOS,optimal
85800,Huber,27,26,905.5246055077107,2.7348831689999997,ECOS,optimal
85800,Huber,25,26,870.2356345428584,3.091565592,ECOS,optimal
85800,Huber,25,26,839.0097433286653,1.0071013359999998,ECOS,optimal
85800,Huber,24,26,846.6915344788608,0.996202363,ECOS,optimal
85800,Huber,24,26,907.6297584234446,0.9839680359999999,ECOS,optimal
85800,Huber,25,26,879.1244527625984,10.415869902,ECOS,optimal
85800,Huber,23,26,890.3370326932499,4.8678848320000006,ECOS,optimal
85800,Huber,24,26,950.5498002087936,1.242393649,ECOS,optimal
85800,Huber,25,26,878.9043141224852,2.4342741880000003,ECOS,optimal
85800,Huber,25,26,794.1168344000571,0.8980700509999999,ECOS,optimal
117800,Huber,25,31,957.186102036671,4.787393793000001,ECOS,optimal
117800,Huber,26,31,1056.4227856324803,1.273089525,ECOS,optimal
117800,Huber,25,31,1086.7260188256282,6.6658502120000005,ECOS,optimal
117800,Huber,25,31,1133.6713229567454,6.145656592000001,ECOS,optimal
117800,Huber,26,31,1108.0090794703988,1.535455095,ECOS,optimal
117800,Huber,24,31,1134.9909276485564,4.137259975,ECOS,optimal
117800,Huber,26,31,1046.270091269296,4.849495752,ECOS,optimal
117800,Huber,24,31,1067.9271597603283,4.322327517,ECOS,optimal
117800,Huber,25,31,977.3411115556823,6.491736220000001,ECOS,optimal
117800,Huber,26,31,1148.6903181184184,4.021645043,ECOS,optimal
162800,Huber,27,37,1211.1216445883238,14.697277482999999,ECOS,optimal
162800,Huber,26,37,1386.8000044826874,2.164135408,ECOS,optimal
162800,Huber,26,37,1307.2519534348164,4.070609021,ECOS,optimal
162800,Huber,26,37,1199.9354576113492,5.1779209700000015,ECOS,optimal
162800,Huber,25,37,1296.3182958294567,3.787832701,ECOS,optimal
162800,Huber,25,37,1222.6192937428211,6.226687192999999,ECOS,optimal
162800,Huber,25,37,1272.257027992694,5.2524194280000005,ECOS,optimal
162800,Huber,25,37,1296.5681093481153,5.917492736,ECOS,optimal
162800,Huber,26,37,1216.0687322520348,6.632448938,ECOS,optimal
162800,Huber,25,37,1315.7814280067255,7.28581607,ECOS,optimal
234000,Huber,28,45,1559.5205250025836,21.540913706999998,ECOS,optimal
234000,Huber,27,45,1614.4085616472744,25.611482650000006,ECOS,optimal
234000,Huber,29,45,1396.3530965936125,10.532956588,ECOS,optimal
234000,Huber,27,45,1502.4280958973197,11.835628057000001,ECOS,optimal
234000,Huber,28,45,1470.2412816648261,10.851632519,ECOS,optimal
234000,Huber,28,45,1762.2108435985683,2.673245197,ECOS,optimal
234000,Huber,27,45,1463.427451281571,9.678397144,ECOS,optimal
234000,Huber,28,45,1730.8073891057165,9.067417254,ECOS,optimal
234000,Huber,26,45,1564.9568979365272,17.460933027,ECOS,optimal
234000,Huber,28,45,1600.2269680620493,2.608672291,ECOS,optimal
341000,Huber,28,55,1816.3107752294586,30.485911539,ECOS,optimal
341000,Huber,28,55,1858.1963807077834,18.147572295,ECOS,optimal
341000,Huber,28,55,1810.4839427687414,9.644346439,ECOS,optimal
341000,Huber,29,55,1833.2271105885347,22.457814856,ECOS,optimal
341000,Huber,27,55,2066.1405573583397,5.038029273,ECOS,optimal
341000,Huber,26,55,1751.6353019361136,5.703115225,ECOS,optimal
341000,Huber,27,55,1826.030466898109,23.64708831,ECOS,optimal
341000,Huber,27,55,1886.8364220580854,8.872735881,ECOS,optimal
341000,Huber,28,55,2032.8635823284435,6.956599969,ECOS,optimal
341000,Huber,27,55,1869.0752768660627,15.083297349,ECOS,optimal
510000,Huber,28,68,2405.6187135725945,26.882503763000003,ECOS,optimal
510000,Huber,30,68,2045.051878387375,38.544506217,ECOS,optimal
510000,Huber,29,68,2362.2352643480567,9.323086939,ECOS,optimal
510000,Huber,31,68,2320.236418145737,31.818053931999998,ECOS,optimal
510000,Huber,29,68,2204.053430302895,23.860794854,ECOS,optimal
510000,Huber,29,68,2288.482414854447,10.296219334,ECOS,optimal
510000,Huber,27,68,2250.387707840454,29.292529061,ECOS,optimal
510000,Huber,29,68,2424.1893711792864,29.470032256,ECOS,optimal
510000,Huber,30,68,2281.195638691684,27.147166095,ECOS,optimal
510000,Huber,29,68,2331.459007110412,11.801493847,ECOS,optimal
764400,Huber,30,84,2915.587657206877,34.056060468000005,ECOS,optimal
764400,Huber,34,84,2970.049507893349,18.623455235999998,ECOS,optimal
764400,Huber,31,84,2896.606100856807,35.231618956999995,ECOS,optimal
764400,Huber,31,84,2838.315064925049,38.39816928000001,ECOS,optimal
764400,Huber,32,84,2871.5504963046583,24.439798075,ECOS,optimal
764400,Huber,30,84,2674.3046524412816,22.558026085,ECOS,optimal
764400,Huber,33,84,2751.177266755036,23.640696975999997,ECOS,optimal
764400,Huber,31,84,2854.2523173584627,24.916954854,ECOS,optimal
764400,Huber,31,84,2822.8048937440685,43.10178156,ECOS,optimal
764400,Huber,31,84,2944.4856663710502,20.424177315999998,ECOS,optimal
1176000,Huber,41,105,3627.340338420839,26.828096419,ECOS,optimal inaccurate
1176000,Huber,39,105,3719.880313359718,26.419593042,ECOS,optimal inaccurate
1176000,Huber,37,105,3713.115691731372,48.984125946000006,ECOS,optimal inaccurate
1176000,Huber,35,105,3319.189968861042,44.649527322,ECOS,optimal inaccurate
1176000,Huber,36,105,3727.738635139943,58.550665003999995,ECOS,optimal inaccurate
1176000,Huber,37,105,3852.563107361039,48.469691594,ECOS,optimal inaccurate
1176000,Huber,40,105,3610.4084788314067,31.386269446,ECOS,optimal
1176000,Huber,40,105,3530.1160377456426,25.122855061,ECOS,optimal
1176000,Huber,37,105,3743.2171041668958,25.09381821,ECOS,optimal
1176000,Huber,37,105,3497.759006197704,49.409100455,ECOS,optimal
1834800,Huber,45,132,4585.65488871178,68.08430491300001,ECOS,optimal inaccurate
1834800,Huber,43,132,4554.568230772928,66.812605392,ECOS,optimal inaccurate
1834800,Huber,40,132,4561.714105405721,104.996761535,ECOS,optimal
1834800,Huber,39,132,4599.243633034851,91.952000669,ECOS,optimal inaccurate
1834800,Huber,38,132,4567.059836426177,49.386272485,ECOS,optimal inaccurate
1834800,Huber,37,132,4509.034475094295,48.61436707,ECOS,optimal inaccurate
1834800,Huber,39,132,4575.094484256999,61.68051527,ECOS,optimal inaccurate
1834800,Huber,41,132,4475.767302874657,45.209075378,ECOS,optimal
1834800,Huber,37,132,4688.306587312196,56.961383173,ECOS,optimal
1834800,Huber,43,132,4650.320067036862,55.79158130800001,ECOS,optimal inaccurate
2871800,Huber,41,166,5364.964463368331,200.89839904099998,ECOS,optimal
2871800,Huber,46,166,5788.334110797408,244.639839091,ECOS,optimal inaccurate
2871800,Huber,45,166,5832.1473607834605,163.936749279,ECOS,optimal
2871800,Huber,45,166,5755.543024035293,76.70954842500002,ECOS,optimal
2871800,Huber,46,166,5999.538427904068,93.37300985799999,ECOS,optimal inaccurate
2871800,Huber,42,166,5721.936427148671,193.53587041,ECOS,optimal inaccurate
2871800,Huber,42,166,5925.974699188321,106.08587687200001,ECOS,optimal
2871800,Huber,47,166,5652.977306689774,257.559128185,ECOS,optimal
2871800,Huber,44,166,5782.135805145847,77.194128323,ECOS,optimal
2871800,Huber,45,166,5514.184873970175,249.627137627,ECOS,optimal
4514400,Huber,52,209,7113.85112639519,151.076819161,ECOS,optimal inaccurate
4514400,Huber,54,209,7027.310150768967,270.622072847,ECOS,optimal inaccurate
4514400,Huber,58,209,6930.306530049127,164.21134349300004,ECOS,optimal inaccurate
4514400,Huber,47,209,7244.852692206397,144.89488595,ECOS,optimal inaccurate
4514400,Huber,60,209,7110.443992233865,454.024261948,ECOS,optimal inaccurate
4514400,Huber,57,209,7326.025221943525,423.35799041,ECOS,optimal inaccurate
4514400,Huber,51,209,6996.102570575546,406.34977035300005,ECOS,optimal inaccurate
4514400,Huber,48,209,6900.869736230814,164.885040294,ECOS,optimal
4514400,Huber,47,209,6996.663339115046,408.952158517,ECOS,optimal inaccurate
4514400,Huber,49,209,7203.1621351541735,155.68685931299999,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Huber/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17000,Huber,23,10,323.9972618965333,0.18394017399999998,ECOS,optimal
17000,Huber,23,10,368.61281024754487,0.370709083,ECOS,optimal
17000,Huber,22,10,341.13649027608494,0.410985701,ECOS,optimal
17000,Huber,22,10,374.2901292861751,1.1881870380000001,ECOS,optimal
17000,Huber,24,10,326.2410095724495,0.21060558,ECOS,optimal
17000,Huber,23,10,322.93810643302174,0.336636667,ECOS,optimal
17000,Huber,25,10,293.4249875153105,0.210762552,ECOS,optimal
17000,Huber,23,10,286.1249881315489,0.290079528,ECOS,optimal
17000,Huber,23,10,285.19620695617687,0.191291258,ECOS,optimal
17000,Huber,23,10,314.4318117996999,0.279349291,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1176000,Huber,41,105,3627.3403384208386,26.828096419,ECOS,optimal inaccurate
1176000,Huber,39,105,3719.880313359718,26.419593042,ECOS,optimal inaccurate
1176000,Huber,37,105,3713.1156917313715,48.984125946,ECOS,optimal inaccurate
1176000,Huber,35,105,3319.189968861042,44.649527322000004,ECOS,optimal inaccurate
1176000,Huber,36,105,3727.7386351399427,58.550665004,ECOS,optimal inaccurate
1176000,Huber,37,105,3852.5631073610393,48.469691594000004,ECOS,optimal inaccurate
1176000,Huber,40,105,3610.4084788314067,31.386269446,ECOS,optimal
1176000,Huber,40,105,3530.116037745643,25.122855061,ECOS,optimal
1176000,Huber,37,105,3743.217104166896,25.09381821,ECOS,optimal
1176000,Huber,37,105,3497.759006197704,49.409100455,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
19800,Huber,23,11,406.5762202057797,0.50023121,ECOS,optimal
19800,Huber,21,11,320.89450712850163,0.278380057,ECOS,optimal
19800,Huber,24,11,337.142085172034,0.393156162,ECOS,optimal
19800,Huber,22,11,384.2176870687103,0.701053713,ECOS,optimal
19800,Huber,23,11,351.30358483609143,0.877016192,ECOS,optimal
19800,Huber,25,11,391.682246488145,0.24260409600000002,ECOS,optimal
19800,Huber,22,11,357.4674932856687,0.28190431899999996,ECOS,optimal
19800,Huber,23,11,302.8922472370473,0.897232461,ECOS,optimal
19800,Huber,22,11,296.03235572199355,0.46887032700000003,ECOS,optimal
19800,Huber,24,11,323.2085404711106,0.381421378,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
22800,Huber,23,12,429.03915745298855,0.507998887,ECOS,optimal
22800,Huber,23,12,384.2987236986421,0.25419199,ECOS,optimal
22800,Huber,25,12,419.84426558991345,0.30792362100000004,ECOS,optimal
22800,Huber,22,12,388.31795392966694,0.315982738,ECOS,optimal
22800,Huber,24,12,382.5751484506618,0.251994028,ECOS,optimal
22800,Huber,24,12,378.57158731772057,0.48688243800000003,ECOS,optimal
22800,Huber,23,12,410.69960304938013,0.253849868,ECOS,optimal
22800,Huber,23,12,343.00930733630537,0.262013216,ECOS,optimal
22800,Huber,24,12,400.99535049700904,1.2077520110000002,ECOS,optimal
22800,Huber,23,12,371.84893415479223,0.510538462,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26000,Huber,22,13,427.295045490396,2.266749313,ECOS,optimal
26000,Huber,22,13,452.14684670329956,0.794202707,ECOS,optimal
26000,Huber,25,13,550.5233867450897,0.714567426,ECOS,optimal
26000,Huber,26,13,429.7683911050375,0.397268232,ECOS,optimal
26000,Huber,24,13,430.11941950138726,0.516626883,ECOS,optimal
26000,Huber,24,13,453.16029317103005,0.318206441,ECOS,optimal
26000,Huber,23,13,392.6775076283592,0.789991782,ECOS,optimal
26000,Huber,23,13,452.61376322971614,0.444794092,ECOS,optimal
26000,Huber,22,13,446.7329356304531,0.297164641,ECOS,optimal
26000,Huber,23,13,412.3437535097844,0.246340649,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1834800,Huber,45,132,4585.65488871178,68.08430491300001,ECOS,optimal inaccurate
1834800,Huber,43,132,4554.568230772927,66.812605392,ECOS,optimal inaccurate
1834800,Huber,40,132,4561.714105405721,104.99676153499999,ECOS,optimal
1834800,Huber,39,132,4599.243633034851,91.952000669,ECOS,optimal inaccurate
1834800,Huber,38,132,4567.059836426177,49.386272485,ECOS,optimal inaccurate
1834800,Huber,37,132,4509.034475094295,48.61436707,ECOS,optimal inaccurate
1834800,Huber,39,132,4575.094484256999,61.68051527,ECOS,optimal inaccurate
1834800,Huber,41,132,4475.767302874657,45.209075378,ECOS,optimal
1834800,Huber,37,132,4688.306587312196,56.961383173,ECOS,optimal
1834800,Huber,43,132,4650.3200670368615,55.791581308000005,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Huber/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
29400,Huber,22,14,485.5242200244678,0.322346664,ECOS,optimal
29400,Huber,23,14,441.5043801813507,1.004363508,ECOS,optimal
29400,Huber,22,14,410.0056882200838,1.114162109,ECOS,optimal
29400,Huber,25,14,492.09060232881575,0.379387336,ECOS,optimal
29400,Huber,24,14,500.50372952416103,1.548867315,ECOS,optimal
29400,Huber,24,14,551.286173862509,1.0834952210000002,ECOS,optimal
29400,Huber,23,14,453.06245363114203,0.360048229,ECOS,optimal
29400,Huber,25,14,476.8330806753035,0.381602565,ECOS,optimal
29400,Huber,24,14,423.60967138219803,0.5078456650000001,ECOS,optimal
29400,Huber,23,14,415.1066469854901,1.539030954,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
36800,Huber,23,16,643.1292240729372,0.465922266,ECOS,optimal
36800,Huber,25,16,534.2678077460469,0.490944851,ECOS,optimal
36800,Huber,23,16,612.2771863456779,0.44818774299999997,ECOS,optimal
36800,Huber,22,16,605.751752782644,0.5371282479999999,ECOS,optimal
36800,Huber,26,16,584.8228476848601,0.667044165,ECOS,optimal
36800,Huber,26,16,653.2457856904875,0.47355255900000004,ECOS,optimal
36800,Huber,24,16,510.4372849051238,0.710766816,ECOS,optimal
36800,Huber,24,16,518.2648495853173,0.441880964,ECOS,optimal
36800,Huber,26,16,472.34621532796785,1.196918765,ECOS,optimal
36800,Huber,24,16,509.86574065044294,1.344900556,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2871800,Huber,41,166,5364.964463368331,200.898399041,ECOS,optimal
2871800,Huber,46,166,5788.334110797408,244.639839091,ECOS,optimal inaccurate
2871800,Huber,45,166,5832.147360783461,163.936749279,ECOS,optimal
2871800,Huber,45,166,5755.543024035293,76.70954842500001,ECOS,optimal
2871800,Huber,46,166,5999.538427904068,93.373009858,ECOS,optimal inaccurate
2871800,Huber,42,166,5721.936427148671,193.53587041,ECOS,optimal inaccurate
2871800,Huber,42,166,5925.974699188322,106.085876872,ECOS,optimal
2871800,Huber,47,166,5652.977306689774,257.559128185,ECOS,optimal
2871800,Huber,44,166,5782.135805145847,77.194128323,ECOS,optimal
2871800,Huber,45,166,5514.184873970176,249.627137627,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
40800,Huber,25,17,622.7961431675194,0.484573862,ECOS,optimal
40800,Huber,23,17,658.7783773260737,1.001257155,ECOS,optimal
40800,Huber,23,17,734.0698916926407,1.1959359669999998,ECOS,optimal
40800,Huber,23,17,548.8700994491874,3.871423899,ECOS,optimal
40800,Huber,22,17,624.390686501252,0.635140064,ECOS,optimal
40800,Huber,24,17,482.02109482068124,1.017070959,ECOS,optimal
40800,Huber,26,17,542.1235958581073,2.512976885,ECOS,optimal
40800,Huber,24,17,637.6030344584084,5.330615642,ECOS,optimal
40800,Huber,23,17,536.0970787907709,0.40447408,ECOS,optimal
40800,Huber,22,17,575.3511510136609,0.583930203,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54000,Huber,24,20,630.9300708494245,1.279829786,ECOS,optimal
54000,Huber,23,20,628.2169139684398,0.650523682,ECOS,optimal
54000,Huber,24,20,716.3138043948036,2.3069675930000004,ECOS,optimal
54000,Huber,24,20,601.0219008065617,0.632317083,ECOS,optimal
54000,Huber,24,20,648.3919353091662,1.5639229799999999,ECOS,optimal
54000,Huber,24,20,650.1523070805292,0.6643527050000001,ECOS,optimal
54000,Huber,23,20,647.8565349475579,0.797132912,ECOS,optimal
54000,Huber,23,20,717.1518186166596,0.541680664,ECOS,optimal
54000,Huber,27,20,739.3607752748271,2.498338466,ECOS,optimal
54000,Huber,24,20,695.5380135229607,3.755755368,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4514400,Huber,52,209,7113.851126395189,151.076819161,ECOS,optimal inaccurate
4514400,Huber,54,209,7027.310150768967,270.62207284699997,ECOS,optimal inaccurate
4514400,Huber,58,209,6930.306530049127,164.21134349300002,ECOS,optimal inaccurate
4514400,Huber,47,209,7244.852692206396,144.89488595,ECOS,optimal inaccurate
4514400,Huber,60,209,7110.443992233865,454.024261948,ECOS,optimal inaccurate
4514400,Huber,57,209,7326.025221943525,423.35799041,ECOS,optimal inaccurate
4514400,Huber,51,209,6996.102570575547,406.349770353,ECOS,optimal inaccurate
4514400,Huber,48,209,6900.869736230814,164.885040294,ECOS,optimal
4514400,Huber,47,209,6996.663339115046,408.952158517,ECOS,optimal inaccurate
4514400,Huber,49,209,7203.162135154173,155.68685931299999,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Huber/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
69000,Huber,23,23,811.5525554997674,0.741077086,ECOS,optimal
69000,Huber,23,23,775.6603162752162,8.302591009,ECOS,optimal
69000,Huber,25,23,776.093434407765,1.001775164,ECOS,optimal
69000,Huber,24,23,740.1643106365511,0.869506376,ECOS,optimal
69000,Huber,26,23,772.9801117232134,0.849249406,ECOS,optimal
69000,Huber,24,23,769.0452551197886,1.26724167,ECOS,optimal
69000,Huber,25,23,806.5301744561189,0.9576369170000001,ECOS,optimal
69000,Huber,26,23,831.6318217908781,1.02569085,ECOS,optimal
69000,Huber,24,23,863.5216010286631,0.9024426360000001,ECOS,optimal
69000,Huber,23,23,855.4635421803252,0.832734336,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
85800,Huber,27,26,905.5246055077109,2.734883169,ECOS,optimal
85800,Huber,25,26,870.2356345428585,3.091565592,ECOS,optimal
85800,Huber,25,26,839.0097433286653,1.007101336,ECOS,optimal
85800,Huber,24,26,846.6915344788608,0.996202363,ECOS,optimal
85800,Huber,24,26,907.6297584234446,0.983968036,ECOS,optimal
85800,Huber,25,26,879.1244527625984,10.415869902,ECOS,optimal
85800,Huber,23,26,890.3370326932497,4.8678848320000006,ECOS,optimal
85800,Huber,24,26,950.5498002087936,1.242393649,ECOS,optimal
85800,Huber,25,26,878.9043141224852,2.434274188,ECOS,optimal
85800,Huber,25,26,794.1168344000571,0.898070051,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
117800,Huber,25,31,957.186102036671,4.787393793000001,ECOS,optimal
117800,Huber,26,31,1056.4227856324803,1.273089525,ECOS,optimal
117800,Huber,25,31,1086.7260188256282,6.6658502120000005,ECOS,optimal
117800,Huber,25,31,1133.6713229567454,6.145656592,ECOS,optimal
117800,Huber,26,31,1108.0090794703988,1.535455095,ECOS,optimal
117800,Huber,24,31,1134.9909276485564,4.137259975,ECOS,optimal
117800,Huber,26,31,1046.270091269296,4.849495752,ECOS,optimal
117800,Huber,24,31,1067.9271597603285,4.322327517,ECOS,optimal
117800,Huber,25,31,977.3411115556823,6.491736220000001,ECOS,optimal
117800,Huber,26,31,1148.6903181184184,4.0216450429999995,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162800,Huber,27,37,1211.1216445883238,14.697277483,ECOS,optimal
162800,Huber,26,37,1386.8000044826877,2.164135408,ECOS,optimal
162800,Huber,26,37,1307.2519534348164,4.070609021,ECOS,optimal
162800,Huber,26,37,1199.9354576113492,5.177920970000001,ECOS,optimal
162800,Huber,25,37,1296.3182958294567,3.787832701,ECOS,optimal
162800,Huber,25,37,1222.619293742821,6.226687193,ECOS,optimal
162800,Huber,25,37,1272.257027992694,5.252419428,ECOS,optimal
162800,Huber,25,37,1296.5681093481153,5.917492736,ECOS,optimal
162800,Huber,26,37,1216.0687322520348,6.632448938,ECOS,optimal
162800,Huber,25,37,1315.7814280067255,7.28581607,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
234000,Huber,28,45,1559.5205250025836,21.540913707,ECOS,optimal
234000,Huber,27,45,1614.4085616472744,25.611482650000003,ECOS,optimal
234000,Huber,29,45,1396.3530965936125,10.532956588,ECOS,optimal
234000,Huber,27,45,1502.4280958973195,11.835628057,ECOS,optimal
234000,Huber,28,45,1470.2412816648261,10.851632519,ECOS,optimal
234000,Huber,28,45,1762.2108435985683,2.673245197,ECOS,optimal
234000,Huber,27,45,1463.427451281571,9.678397144,ECOS,optimal
234000,Huber,28,45,1730.8073891057165,9.067417253999999,ECOS,optimal
234000,Huber,26,45,1564.956897936527,17.460933027,ECOS,optimal
234000,Huber,28,45,1600.2269680620493,2.608672291,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
341000,Huber,28,55,1816.3107752294586,30.485911539,ECOS,optimal
341000,Huber,28,55,1858.1963807077834,18.147572295,ECOS,optimal
341000,Huber,28,55,1810.4839427687416,9.644346439,ECOS,optimal
341000,Huber,29,55,1833.2271105885347,22.457814856000002,ECOS,optimal
341000,Huber,27,55,2066.1405573583393,5.038029273,ECOS,optimal
341000,Huber,26,55,1751.6353019361136,5.7031152249999995,ECOS,optimal
341000,Huber,27,55,1826.0304668981087,23.647088309999997,ECOS,optimal
341000,Huber,27,55,1886.8364220580854,8.872735881,ECOS,optimal
341000,Huber,28,55,2032.8635823284435,6.956599969,ECOS,optimal
341000,Huber,27,55,1869.0752768660625,15.083297348999999,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
510000,Huber,28,68,2405.6187135725945,26.882503763,ECOS,optimal
510000,Huber,30,68,2045.051878387375,38.544506217,ECOS,optimal
510000,Huber,29,68,2362.2352643480563,9.323086939,ECOS,optimal
510000,Huber,31,68,2320.236418145737,31.818053931999998,ECOS,optimal
510000,Huber,29,68,2204.053430302895,23.860794854,ECOS,optimal
510000,Huber,29,68,2288.4824148544467,10.296219334,ECOS,optimal
510000,Huber,27,68,2250.387707840454,29.292529061,ECOS,optimal
510000,Huber,29,68,2424.1893711792864,29.470032256,ECOS,optimal
510000,Huber,30,68,2281.1956386916836,27.147166095,ECOS,optimal
510000,Huber,29,68,2331.459007110412,11.801493847,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Huber/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
764400,Huber,30,84,2915.587657206877,34.056060468000005,ECOS,optimal
764400,Huber,34,84,2970.049507893349,18.623455235999998,ECOS,optimal
764400,Huber,31,84,2896.606100856807,35.231618956999995,ECOS,optimal
764400,Huber,31,84,2838.315064925049,38.398169280000005,ECOS,optimal
764400,Huber,32,84,2871.550496304658,24.439798075,ECOS,optimal
764400,Huber,30,84,2674.3046524412816,22.558026084999998,ECOS,optimal
764400,Huber,33,84,2751.177266755036,23.640696976,ECOS,optimal
764400,Huber,31,84,2854.2523173584623,24.916954854,ECOS,optimal
764400,Huber,31,84,2822.8048937440685,43.10178156,ECOS,optimal
764400,Huber,31,84,2944.4856663710502,20.424177316,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Lasso/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7040,Lasso,21.0,10,1228.076467188376,0.084098805,ECOS,optimal
7040,Lasso,20.0,10,1045.8375065309128,0.081621652,ECOS,optimal
7040,Lasso,23.0,10,1058.3250760324947,0.096114925,ECOS,optimal
7040,Lasso,22.0,10,1066.4150603356584,0.10977225,ECOS,optimal
7040,Lasso,20.0,10,1197.6863006744509,0.08767525000000001,ECOS,optimal
7040,Lasso,26.0,10,1109.4641262170344,0.08221221599999999,ECOS,optimal
7040,Lasso,19.0,10,1013.0119641542507,0.162943311,ECOS,optimal
7040,Lasso,21.0,10,1025.5196996218244,0.124913825,ECOS,optimal
7040,Lasso,22.0,10,1066.3128683297957,0.115817262,ECOS,optimal
7040,Lasso,20.0,10,1047.678621808761,0.082617333,ECOS,optimal
8294,Lasso,20.0,11,1160.1303178187848,0.288237948,ECOS,optimal
8294,Lasso,22.0,11,1078.9775776663653,0.20505253,ECOS,optimal
8294,Lasso,22.0,11,1128.9207493992074,0.103278237,ECOS,optimal
8294,Lasso,21.0,11,1279.371139938411,0.179652483,ECOS,optimal
8294,Lasso,21.0,11,1052.6466117136658,0.149728324,ECOS,optimal
8294,Lasso,22.0,11,1125.086029881643,0.113887961,ECOS,optimal
8294,Lasso,22.0,11,1329.7715727863292,0.123987048,ECOS,optimal
8294,Lasso,20.0,11,1030.382044558917,0.309304332,ECOS,optimal
8294,Lasso,23.0,11,1247.536013943517,0.146318155,ECOS,optimal
8294,Lasso,20.0,11,1110.07768003835,0.450065214,ECOS,optimal
9648,Lasso,24.0,12,1238.1194797945254,0.18407625800000002,ECOS,optimal
9648,Lasso,21.0,12,1292.0193826703614,0.111189372,ECOS,optimal
9648,Lasso,21.0,12,1289.8458279854692,0.201539515,ECOS,optimal
9648,Lasso,23.0,12,1285.5027806639841,0.217505736,ECOS,optimal inaccurate
9648,Lasso,20.0,12,1093.0985173850943,0.187242267,ECOS,optimal
9648,Lasso,25.0,12,1197.869036885539,0.14695888,ECOS,optimal
9648,Lasso,22.0,12,1349.0586617210408,0.129797456,ECOS,optimal inaccurate
9648,Lasso,22.0,12,1281.230400607341,0.078652784,ECOS,optimal
9648,Lasso,21.0,12,1229.5964807343373,0.427693284,ECOS,optimal
9648,Lasso,23.0,12,1363.7078467476185,0.109531569,ECOS,optimal
11102,Lasso,22.0,13,1398.2311547390818,0.19256803400000005,ECOS,optimal
11102,Lasso,26.0,13,1549.0258264858137,0.268838994,ECOS,optimal
11102,Lasso,25.0,13,1411.6257139400766,0.350482515,ECOS,optimal
11102,Lasso,25.0,13,1326.5966556091162,0.3890605,ECOS,optimal
11102,Lasso,25.0,13,1386.9186693761292,0.268465821,ECOS,optimal
11102,Lasso,26.0,13,1376.4742722130893,0.468323827,ECOS,optimal inaccurate
11102,Lasso,22.0,13,1268.9367984046462,0.296410752,ECOS,optimal inaccurate
11102,Lasso,22.0,13,1471.4626880111703,0.27704755400000003,ECOS,optimal
11102,Lasso,21.0,13,1345.3136181063949,0.208795523,ECOS,optimal inaccurate
11102,Lasso,22.0,13,1498.566531886503,0.17075364699999998,ECOS,optimal
12656,Lasso,26.0,14,1542.068359687164,0.51125822,ECOS,optimal
12656,Lasso,22.0,14,1417.9822115804368,0.269580301,ECOS,optimal
12656,Lasso,21.0,14,1739.7024431321947,0.26014532100000004,ECOS,optimal
12656,Lasso,26.0,14,1601.7431778836121,0.15669224199999998,ECOS,optimal
12656,Lasso,23.0,14,1566.0111288721073,0.119496356,ECOS,optimal
12656,Lasso,21.0,14,1459.891682877598,0.341099359,ECOS,optimal
12656,Lasso,22.0,14,1469.3333667075146,0.37026888,ECOS,optimal
12656,Lasso,27.0,14,1622.2995339027884,0.270940595,ECOS,optimal
12656,Lasso,23.0,14,1425.2370185897378,0.5139664780000001,ECOS,optimal
12656,Lasso,23.0,14,1495.2879492521506,0.262700945,ECOS,optimal
16064,Lasso,21.0,16,1811.7427253091232,0.40281786,ECOS,optimal
16064,Lasso,23.0,16,1633.587059895117,0.646234246,ECOS,optimal
16064,Lasso,24.0,16,1742.4737449004945,0.163310235,ECOS,optimal
16064,Lasso,26.0,16,1772.987484268254,0.36080618299999995,ECOS,optimal
16064,Lasso,22.0,16,1620.9326417022944,0.588053488,ECOS,optimal
16064,Lasso,22.0,16,1656.3299689441392,0.20149431,ECOS,optimal inaccurate
16064,Lasso,24.0,16,1702.1224382032108,0.2861504,ECOS,optimal
16064,Lasso,21.0,16,1801.3148478680953,0.17757021099999998,ECOS,optimal
16064,Lasso,21.0,16,1699.5403020324145,0.244380925,ECOS,optimal
16064,Lasso,23.0,16,1787.9093223555544,0.242420169,ECOS,optimal inaccurate
17918,Lasso,22.0,17,1816.7258550624508,0.366934774,ECOS,optimal
17918,Lasso,23.0,17,1744.7876753023554,1.003733266,ECOS,optimal
17918,Lasso,28.0,17,1710.7269652583348,0.5047792560000001,ECOS,optimal
17918,Lasso,24.0,17,1784.198643182065,0.416761366,ECOS,optimal
17918,Lasso,22.0,17,1815.369343313432,0.38956342200000005,ECOS,optimal inaccurate
17918,Lasso,23.0,17,1673.9616299271258,0.25864110500000004,ECOS,optimal
17918,Lasso,20.0,17,1765.2762270438218,0.172949057,ECOS,optimal
17918,Lasso,22.0,17,1831.422154263761,0.565281458,ECOS,optimal
17918,Lasso,22.0,17,1737.8197101306316,0.16942836400000005,ECOS,optimal inaccurate
17918,Lasso,23.0,17,1690.1943765906988,0.235619239,ECOS,optimal
24080,Lasso,27.0,20,2145.1387630709587,0.8716157459999999,ECOS,optimal
24080,Lasso,25.0,20,2087.7418215038056,0.6121620299999999,ECOS,optimal inaccurate
24080,Lasso,23.0,20,2016.6202131014825,0.335099078,ECOS,optimal
24080,Lasso,25.0,20,2083.6985348776893,0.320755087,ECOS,optimal inaccurate
24080,Lasso,29.0,20,2064.963156802663,0.38027347100000003,ECOS,optimal
24080,Lasso,23.0,20,2033.964500281444,0.375171099,ECOS,optimal
24080,Lasso,27.0,20,2036.7183797396765,0.446990237,ECOS,optimal inaccurate
24080,Lasso,25.0,20,1984.9007552662686,0.232621615,ECOS,optimal inaccurate
24080,Lasso,28.0,20,2016.8470940324235,0.283267924,ECOS,optimal
24080,Lasso,26.0,20,2255.257684527053,0.296693339,ECOS,optimal inaccurate
31142,Lasso,25.0,23,2439.0547190893744,0.6743177490000001,ECOS,optimal inaccurate
31142,Lasso,24.0,23,2482.5234825532057,1.006679753,ECOS,optimal
31142,Lasso,23.0,23,2391.586175849885,0.379035353,ECOS,optimal
31142,Lasso,23.0,23,2354.370362556549,0.7368597790000001,ECOS,optimal inaccurate
31142,Lasso,24.0,23,2367.8910570152802,0.48413493,ECOS,optimal
31142,Lasso,22.0,23,2424.96134510524,1.11972173,ECOS,optimal
31142,Lasso,25.0,23,2249.290818242064,0.28148147199999995,ECOS,optimal
31142,Lasso,24.0,23,2384.1794223448223,0.400736193,ECOS,optimal
31142,Lasso,26.0,23,2622.6506211777064,0.32374476399999996,ECOS,optimal
31142,Lasso,23.0,23,2461.8484640942706,0.31593885200000005,ECOS,optimal inaccurate
39104,Lasso,23.0,26,2682.8855412677262,0.60625933,ECOS,optimal inaccurate
39104,Lasso,24.0,26,2677.7254551793867,0.7100646359999999,ECOS,optimal inaccurate
39104,Lasso,23.0,26,2930.388033389245,1.083486028,ECOS,optimal
39104,Lasso,29.0,26,2786.374154883005,1.092566329,ECOS,optimal inaccurate
39104,Lasso,25.0,26,2952.030659631137,0.687833276,ECOS,optimal
39104,Lasso,24.0,26,2848.0998167515404,0.34676296,ECOS,optimal
39104,Lasso,27.0,26,2974.421118940774,0.7229421709999999,ECOS,optimal
39104,Lasso,30.0,26,2868.0016143286025,0.6103388049999999,ECOS,optimal inaccurate
39104,Lasso,23.0,26,2918.456737602495,0.613745157,ECOS,optimal
39104,Lasso,23.0,26,2761.386469148301,0.328469881,ECOS,optimal
54374,Lasso,27.0,31,3415.9160777578973,1.2372414379999999,ECOS,optimal
54374,Lasso,25.0,31,3257.0858531344397,1.094876356,ECOS,optimal inaccurate
54374,Lasso,24.0,31,3452.423506743952,0.5243012039999999,ECOS,optimal inaccurate
54374,Lasso,28.0,31,3348.383188949037,0.8206296829999999,ECOS,optimal
54374,Lasso,26.0,31,3158.702300942677,2.440280632,ECOS,optimal inaccurate
54374,Lasso,25.0,31,3180.385637694924,0.930394638,ECOS,optimal inaccurate
54374,Lasso,23.0,31,3450.3182173315163,0.55500786,ECOS,optimal inaccurate
54374,Lasso,25.0,31,3262.092853721492,0.7156754879999999,ECOS,optimal
54374,Lasso,28.0,31,3493.229887980957,1.40512123,ECOS,optimal
54374,Lasso,28.0,31,3460.365017315712,0.5895945340000001,ECOS,optimal inaccurate
75998,Lasso,29.0,37,3781.58533023636,2.6987009910000004,ECOS,optimal inaccurate
75998,Lasso,27.0,37,3830.185346808828,1.123135805,ECOS,optimal inaccurate
75998,Lasso,27.0,37,3571.1836575065504,0.759513447,ECOS,optimal inaccurate
75998,Lasso,29.0,37,3913.1642561134477,1.2333007379999998,ECOS,optimal
75998,Lasso,23.0,37,3854.7804559249694,2.1833198680000003,ECOS,optimal inaccurate
75998,Lasso,25.0,37,4047.9012872923895,1.26759596,ECOS,optimal inaccurate
75998,Lasso,29.0,37,4042.9810067712588,1.45921081,ECOS,optimal inaccurate
75998,Lasso,29.0,37,4043.217970045757,0.8454990309999999,ECOS,optimal inaccurate
75998,Lasso,26.0,37,3918.237194321757,1.416403654,ECOS,optimal
75998,Lasso,29.0,37,3979.254540143241,0.7544762140000001,ECOS,optimal inaccurate
110430,Lasso,29.0,45,4735.793785721902,3.995209978,ECOS,optimal inaccurate
110430,Lasso,29.0,45,4937.137901408222,2.2245005680000003,ECOS,optimal inaccurate
110430,Lasso,26.0,45,4797.734870076113,3.4795883739999995,ECOS,optimal inaccurate
110430,Lasso,29.0,45,4759.593264259692,2.840952363,ECOS,optimal inaccurate
110430,Lasso,27.0,45,5125.415936476489,2.348434031,ECOS,optimal inaccurate
110430,Lasso,32.0,45,4783.606409075427,2.352309457,ECOS,optimal
110430,Lasso,31.0,45,5001.832626921333,1.438764835,ECOS,optimal inaccurate
110430,Lasso,24.0,45,5205.934659836691,0.929999637,ECOS,optimal inaccurate
110430,Lasso,30.0,45,4855.766587774179,2.351058561,ECOS,optimal inaccurate
110430,Lasso,23.0,45,5146.817173678161,0.908235988,ECOS,optimal inaccurate
162470,Lasso,27.0,55,6329.199400863584,4.915803031,ECOS,optimal inaccurate
162470,Lasso,27.0,55,5811.983399315293,3.0205754939999996,ECOS,optimal inaccurate
162470,Lasso,29.0,55,5642.262972892333,4.004549445,ECOS,optimal inaccurate
162470,Lasso,27.0,55,5705.620237243391,3.920733075,ECOS,optimal inaccurate
162470,Lasso,26.0,55,6036.178129739955,6.928992431,ECOS,optimal inaccurate
162470,Lasso,27.0,55,5913.001305716851,1.4316415699999998,ECOS,optimal inaccurate
162470,Lasso,28.0,55,5879.952321322031,2.424494111,ECOS,optimal inaccurate
162470,Lasso,27.0,55,6133.0011659404345,1.435424864,ECOS,optimal inaccurate
162470,Lasso,26.0,55,5671.311442553612,1.3894632830000002,ECOS,optimal inaccurate
162470,Lasso,25.0,55,5988.216020752876,7.942656919,ECOS,optimal inaccurate
245072,Lasso,32.0,68,7502.670230139937,8.582032005,ECOS,optimal inaccurate
245072,Lasso,32.0,68,6875.5852568163955,10.124941811000001,ECOS,optimal inaccurate
245072,Lasso,29.0,68,7057.006732802592,8.789610721,ECOS,optimal inaccurate
245072,Lasso,32.0,68,7026.9291547824605,5.807139437999999,ECOS,optimal inaccurate
245072,Lasso,,68,,,ECOS,solver_error
245072,Lasso,29.0,68,7333.514155847139,2.36791247,ECOS,optimal inaccurate
245072,Lasso,31.0,68,7664.199093403294,9.680542303,ECOS,optimal inaccurate
245072,Lasso,29.0,68,7225.074920444763,8.345825321,ECOS,solver_error
245072,Lasso,31.0,68,7353.035289260119,5.6675085560000005,ECOS,optimal inaccurate
245072,Lasso,31.0,68,7343.321709901535,2.888680377,ECOS,optimal inaccurate
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,37.0,84,9126.403769392049,19.449324395,ECOS,optimal inaccurate
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,38.0,84,9536.093616389076,7.332865140999999,ECOS,optimal inaccurate
369936,Lasso,40.0,84,8906.939091609805,5.742211657,ECOS,optimal inaccurate
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,37.0,84,8955.205000359136,13.446558455999998,ECOS,optimal inaccurate
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,50.0,105,11940.90786553276,12.013882758,ECOS,optimal inaccurate
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,42.0,105,11368.395425624694,37.049099239,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
898128,Lasso,56.0,132,14441.242117531938,56.08177310399999,ECOS,optimal inaccurate
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,60.0,132,14453.35576366335,55.555424808999994,ECOS,optimal inaccurate
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,49.0,132,14295.827059377429,87.94954221399999,ECOS,optimal inaccurate
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Lasso/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7040,Lasso,21,10,1228.076467188376,0.084098805,ECOS,optimal
7040,Lasso,20,10,1045.8375065309128,0.081621652,ECOS,optimal
7040,Lasso,23,10,1058.3250760324947,0.096114925,ECOS,optimal
7040,Lasso,22,10,1066.4150603356584,0.10977225,ECOS,optimal
7040,Lasso,20,10,1197.686300674451,0.08767525000000001,ECOS,optimal
7040,Lasso,26,10,1109.4641262170342,0.082212216,ECOS,optimal
7040,Lasso,19,10,1013.0119641542506,0.162943311,ECOS,optimal
7040,Lasso,21,10,1025.5196996218244,0.124913825,ECOS,optimal
7040,Lasso,22,10,1066.3128683297955,0.11581726199999999,ECOS,optimal
7040,Lasso,20,10,1047.678621808761,0.082617333,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Lasso/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,50,105,11940.907865532761,12.013882758,ECOS,optimal inaccurate
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,42,105,11368.395425624696,37.049099239,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Lasso/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8294,Lasso,20,11,1160.1303178187848,0.28823794799999997,ECOS,optimal
8294,Lasso,22,11,1078.9775776663653,0.20505252999999998,ECOS,optimal
8294,Lasso,22,11,1128.9207493992074,0.103278237,ECOS,optimal
8294,Lasso,21,11,1279.371139938411,0.179652483,ECOS,optimal
8294,Lasso,21,11,1052.6466117136658,0.149728324,ECOS,optimal
8294,Lasso,22,11,1125.086029881643,0.113887961,ECOS,optimal
8294,Lasso,22,11,1329.7715727863292,0.12398704799999999,ECOS,optimal
8294,Lasso,20,11,1030.382044558917,0.309304332,ECOS,optimal
8294,Lasso,23,11,1247.536013943517,0.146318155,ECOS,optimal
8294,Lasso,20,11,1110.07768003835,0.450065214,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Lasso/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9648,Lasso,24,12,1238.1194797945257,0.184076258,ECOS,optimal
9648,Lasso,21,12,1292.0193826703617,0.11118937200000001,ECOS,optimal
9648,Lasso,21,12,1289.8458279854692,0.201539515,ECOS,optimal
9648,Lasso,23,12,1285.502780663984,0.217505736,ECOS,optimal inaccurate
9648,Lasso,20,12,1093.0985173850943,0.18724226700000002,ECOS,optimal
9648,Lasso,25,12,1197.8690368855387,0.14695888,ECOS,optimal
9648,Lasso,22,12,1349.0586617210408,0.129797456,ECOS,optimal inaccurate
9648,Lasso,22,12,1281.230400607341,0.078652784,ECOS,optimal
9648,Lasso,21,12,1229.5964807343373,0.42769328399999995,ECOS,optimal
9648,Lasso,23,12,1363.7078467476185,0.10953156900000001,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Lasso/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11102,Lasso,22,13,1398.2311547390818,0.19256803400000003,ECOS,optimal
11102,Lasso,26,13,1549.0258264858137,0.268838994,ECOS,optimal
11102,Lasso,25,13,1411.6257139400764,0.350482515,ECOS,optimal
11102,Lasso,25,13,1326.5966556091162,0.38906050000000003,ECOS,optimal
11102,Lasso,25,13,1386.9186693761292,0.268465821,ECOS,optimal
11102,Lasso,26,13,1376.4742722130893,0.46832382699999997,ECOS,optimal inaccurate
11102,Lasso,22,13,1268.9367984046462,0.296410752,ECOS,optimal inaccurate
11102,Lasso,22,13,1471.4626880111703,0.27704755400000003,ECOS,optimal
11102,Lasso,21,13,1345.313618106395,0.208795523,ECOS,optimal inaccurate
11102,Lasso,22,13,1498.566531886503,0.170753647,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Lasso/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
898128,Lasso,56,132,14441.242117531938,56.081773104,ECOS,optimal inaccurate
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,60,132,14453.35576366335,55.555424809,ECOS,optimal inaccurate
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,49,132,14295.827059377427,87.949542214,ECOS,optimal inaccurate
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Lasso/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
12656,Lasso,26,14,1542.068359687164,0.51125822,ECOS,optimal
12656,Lasso,22,14,1417.9822115804368,0.26958030099999997,ECOS,optimal
12656,Lasso,21,14,1739.7024431321947,0.260145321,ECOS,optimal
12656,Lasso,26,14,1601.7431778836121,0.15669224199999998,ECOS,optimal
12656,Lasso,23,14,1566.0111288721073,0.119496356,ECOS,optimal
12656,Lasso,21,14,1459.891682877598,0.341099359,ECOS,optimal
12656,Lasso,22,14,1469.3333667075146,0.37026888,ECOS,optimal
12656,Lasso,27,14,1622.2995339027882,0.270940595,ECOS,optimal
12656,Lasso,23,14,1425.237018589738,0.5139664780000001,ECOS,optimal
12656,Lasso,23,14,1495.2879492521506,0.262700945,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Lasso/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16064,Lasso,21,16,1811.7427253091232,0.40281785999999997,ECOS,optimal
16064,Lasso,23,16,1633.587059895117,0.646234246,ECOS,optimal
16064,Lasso,24,16,1742.4737449004942,0.163310235,ECOS,optimal
16064,Lasso,26,16,1772.987484268254,0.360806183,ECOS,optimal
16064,Lasso,22,16,1620.9326417022942,0.588053488,ECOS,optimal
16064,Lasso,22,16,1656.3299689441392,0.20149431,ECOS,optimal inaccurate
16064,Lasso,24,16,1702.1224382032108,0.28615039999999997,ECOS,optimal
16064,Lasso,21,16,1801.3148478680957,0.17757021099999998,ECOS,optimal
16064,Lasso,21,16,1699.5403020324143,0.244380925,ECOS,optimal
16064,Lasso,23,16,1787.9093223555544,0.24242016900000002,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Lasso/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Lasso/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17918,Lasso,22,17,1816.725855062451,0.36693477399999996,ECOS,optimal
17918,Lasso,23,17,1744.7876753023552,1.003733266,ECOS,optimal
17918,Lasso,28,17,1710.7269652583348,0.504779256,ECOS,optimal
17918,Lasso,24,17,1784.198643182065,0.416761366,ECOS,optimal
17918,Lasso,22,17,1815.3693433134322,0.389563422,ECOS,optimal inaccurate
17918,Lasso,23,17,1673.961629927126,0.25864110500000004,ECOS,optimal
17918,Lasso,20,17,1765.2762270438218,0.172949057,ECOS,optimal
17918,Lasso,22,17,1831.422154263761,0.565281458,ECOS,optimal
17918,Lasso,22,17,1737.8197101306318,0.16942836400000003,ECOS,optimal inaccurate
17918,Lasso,23,17,1690.194376590699,0.23561923899999998,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Lasso/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24080,Lasso,27,20,2145.1387630709587,0.871615746,ECOS,optimal
24080,Lasso,25,20,2087.7418215038056,0.6121620299999999,ECOS,optimal inaccurate
24080,Lasso,23,20,2016.6202131014825,0.335099078,ECOS,optimal
24080,Lasso,25,20,2083.6985348776893,0.320755087,ECOS,optimal inaccurate
24080,Lasso,29,20,2064.963156802663,0.380273471,ECOS,optimal
24080,Lasso,23,20,2033.9645002814436,0.375171099,ECOS,optimal
24080,Lasso,27,20,2036.7183797396765,0.446990237,ECOS,optimal inaccurate
24080,Lasso,25,20,1984.9007552662692,0.232621615,ECOS,optimal inaccurate
24080,Lasso,28,20,2016.8470940324235,0.283267924,ECOS,optimal
24080,Lasso,26,20,2255.257684527053,0.296693339,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Lasso/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error


==> data/results_bak/benchmark_problems/ECOS/Lasso/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31142,Lasso,25,23,2439.0547190893744,0.674317749,ECOS,optimal inaccurate
31142,Lasso,24,23,2482.5234825532057,1.006679753,ECOS,optimal
31142,Lasso,23,23,2391.5861758498854,0.37903535299999996,ECOS,optimal
31142,Lasso,23,23,2354.370362556549,0.736859779,ECOS,optimal inaccurate
31142,Lasso,24,23,2367.8910570152802,0.48413493,ECOS,optimal
31142,Lasso,22,23,2424.9613451052396,1.11972173,ECOS,optimal
31142,Lasso,25,23,2249.2908182420633,0.28148147199999995,ECOS,optimal
31142,Lasso,24,23,2384.1794223448223,0.40073619299999996,ECOS,optimal
31142,Lasso,26,23,2622.6506211777064,0.323744764,ECOS,optimal
31142,Lasso,23,23,2461.8484640942706,0.31593885200000005,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Lasso/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
39104,Lasso,23,26,2682.885541267726,0.60625933,ECOS,optimal inaccurate
39104,Lasso,24,26,2677.725455179387,0.710064636,ECOS,optimal inaccurate
39104,Lasso,23,26,2930.3880333892453,1.083486028,ECOS,optimal
39104,Lasso,29,26,2786.3741548830053,1.092566329,ECOS,optimal inaccurate
39104,Lasso,25,26,2952.0306596311375,0.687833276,ECOS,optimal
39104,Lasso,24,26,2848.0998167515404,0.34676296,ECOS,optimal
39104,Lasso,27,26,2974.421118940774,0.722942171,ECOS,optimal
39104,Lasso,30,26,2868.001614328602,0.6103388049999999,ECOS,optimal inaccurate
39104,Lasso,23,26,2918.4567376024947,0.613745157,ECOS,optimal
39104,Lasso,23,26,2761.3864691483013,0.32846988099999996,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Lasso/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54374,Lasso,27,31,3415.9160777578977,1.237241438,ECOS,optimal
54374,Lasso,25,31,3257.0858531344393,1.0948763559999999,ECOS,optimal inaccurate
54374,Lasso,24,31,3452.423506743952,0.5243012039999999,ECOS,optimal inaccurate
54374,Lasso,28,31,3348.383188949037,0.820629683,ECOS,optimal
54374,Lasso,26,31,3158.7023009426775,2.440280632,ECOS,optimal inaccurate
54374,Lasso,25,31,3180.3856376949234,0.930394638,ECOS,optimal inaccurate
54374,Lasso,23,31,3450.318217331516,0.55500786,ECOS,optimal inaccurate
54374,Lasso,25,31,3262.0928537214913,0.715675488,ECOS,optimal
54374,Lasso,28,31,3493.2298879809573,1.40512123,ECOS,optimal
54374,Lasso,28,31,3460.365017315712,0.5895945340000001,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Lasso/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
75998,Lasso,29,37,3781.5853302363603,2.698700991,ECOS,optimal inaccurate
75998,Lasso,27,37,3830.185346808828,1.123135805,ECOS,optimal inaccurate
75998,Lasso,27,37,3571.1836575065504,0.759513447,ECOS,optimal inaccurate
75998,Lasso,29,37,3913.1642561134477,1.2333007379999998,ECOS,optimal
75998,Lasso,23,37,3854.7804559249694,2.183319868,ECOS,optimal inaccurate
75998,Lasso,25,37,4047.9012872923895,1.26759596,ECOS,optimal inaccurate
75998,Lasso,29,37,4042.9810067712588,1.45921081,ECOS,optimal inaccurate
75998,Lasso,29,37,4043.2179700457564,0.845499031,ECOS,optimal inaccurate
75998,Lasso,26,37,3918.2371943217577,1.416403654,ECOS,optimal
75998,Lasso,29,37,3979.2545401432412,0.7544762140000001,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Lasso/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
110430,Lasso,29,45,4735.793785721902,3.995209978,ECOS,optimal inaccurate
110430,Lasso,29,45,4937.137901408222,2.2245005680000003,ECOS,optimal inaccurate
110430,Lasso,26,45,4797.734870076113,3.479588374,ECOS,optimal inaccurate
110430,Lasso,29,45,4759.593264259692,2.840952363,ECOS,optimal inaccurate
110430,Lasso,27,45,5125.415936476489,2.348434031,ECOS,optimal inaccurate
110430,Lasso,32,45,4783.606409075427,2.352309457,ECOS,optimal
110430,Lasso,31,45,5001.832626921333,1.438764835,ECOS,optimal inaccurate
110430,Lasso,24,45,5205.934659836691,0.929999637,ECOS,optimal inaccurate
110430,Lasso,30,45,4855.766587774179,2.351058561,ECOS,optimal inaccurate
110430,Lasso,23,45,5146.8171736781605,0.9082359879999999,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Lasso/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162470,Lasso,27,55,6329.199400863584,4.915803031,ECOS,optimal inaccurate
162470,Lasso,27,55,5811.983399315293,3.020575494,ECOS,optimal inaccurate
162470,Lasso,29,55,5642.262972892333,4.004549445,ECOS,optimal inaccurate
162470,Lasso,27,55,5705.620237243391,3.9207330750000002,ECOS,optimal inaccurate
162470,Lasso,26,55,6036.178129739955,6.928992431,ECOS,optimal inaccurate
162470,Lasso,27,55,5913.00130571685,1.4316415699999998,ECOS,optimal inaccurate
162470,Lasso,28,55,5879.952321322031,2.424494111,ECOS,optimal inaccurate
162470,Lasso,27,55,6133.0011659404345,1.435424864,ECOS,optimal inaccurate
162470,Lasso,26,55,5671.311442553612,1.3894632830000002,ECOS,optimal inaccurate
162470,Lasso,25,55,5988.216020752876,7.942656919,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Lasso/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
245072,Lasso,32,68,7502.670230139938,8.582032005,ECOS,optimal inaccurate
245072,Lasso,32,68,6875.585256816395,10.124941811,ECOS,optimal inaccurate
245072,Lasso,29,68,7057.006732802591,8.789610721,ECOS,optimal inaccurate
245072,Lasso,32,68,7026.9291547824605,5.807139438,ECOS,optimal inaccurate
245072,Lasso,,68,,,ECOS,solver_error
245072,Lasso,29,68,7333.514155847139,2.36791247,ECOS,optimal inaccurate
245072,Lasso,31,68,7664.199093403294,9.680542303,ECOS,optimal inaccurate
245072,Lasso,29,68,7225.074920444763,8.345825321,ECOS,solver_error
245072,Lasso,31,68,7353.035289260119,5.667508556,ECOS,optimal inaccurate
245072,Lasso,31,68,7343.321709901534,2.888680377,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Lasso/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,37,84,9126.40376939205,19.449324395,ECOS,optimal inaccurate
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,38,84,9536.093616389076,7.332865140999999,ECOS,optimal inaccurate
369936,Lasso,40,84,8906.939091609805,5.742211657,ECOS,optimal inaccurate
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,37,84,8955.205000359136,13.446558456,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Portfolio/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2760,Portfolio,21,5,-3.194374961543029,0.131184673,ECOS,optimal
2760,Portfolio,14,5,-2.2568842887351037,0.021922932000000003,ECOS,optimal
2760,Portfolio,19,5,-2.2532420015503343,0.029234777000000003,ECOS,optimal
2760,Portfolio,16,5,-2.1594074696842576,0.045070065000000006,ECOS,optimal
2760,Portfolio,16,5,-2.434487160908575,0.035642429,ECOS,optimal
2760,Portfolio,17,5,-2.2379371333919083,0.105122233,ECOS,optimal
2760,Portfolio,16,5,-2.7000644332365877,0.154842734,ECOS,optimal
2760,Portfolio,18,5,-2.107995393489339,0.030880073,ECOS,optimal
2760,Portfolio,14,5,-1.9785838257869772,0.025963958,ECOS,optimal
2760,Portfolio,16,5,-2.4384023980632823,0.025949122,ECOS,optimal
3612,Portfolio,21,6,-2.9518930849674945,0.10337553599999999,ECOS,optimal
3612,Portfolio,17,6,-2.216437183922394,0.181644902,ECOS,optimal
3612,Portfolio,17,6,-2.1433633602303312,0.033725738000000005,ECOS,optimal
3612,Portfolio,16,6,-1.9381014658728992,0.0312764,ECOS,optimal
3612,Portfolio,21,6,-2.7252498759460653,0.19567167600000002,ECOS,optimal
3612,Portfolio,21,6,-3.0379396922164754,0.140418149,ECOS,optimal
3612,Portfolio,18,6,-2.157812850397106,0.04495045,ECOS,optimal
3612,Portfolio,16,6,-2.588433086379017,0.054193535999999994,ECOS,optimal
3612,Portfolio,17,6,-2.2009458311830747,0.118910423,ECOS,optimal
3612,Portfolio,17,6,-2.326822679559777,0.03428222,ECOS,optimal
4564,Portfolio,19,7,-2.6408639277559782,0.041618667000000005,ECOS,optimal
4564,Portfolio,15,7,-2.366689950208205,0.271152307,ECOS,optimal
4564,Portfolio,18,7,-2.707467621643856,0.212838343,ECOS,optimal
4564,Portfolio,20,7,-2.481375846282917,0.048366824,ECOS,optimal
4564,Portfolio,17,7,-2.191716285470037,0.127027732,ECOS,optimal
4564,Portfolio,18,7,-2.1749683308620753,0.17005030899999998,ECOS,optimal
4564,Portfolio,20,7,-2.872842376462304,0.06306921900000001,ECOS,optimal
4564,Portfolio,19,7,-2.473241354300748,0.192492031,ECOS,optimal
4564,Portfolio,18,7,-2.394591306982776,0.124227299,ECOS,optimal
4564,Portfolio,18,7,-2.4200305782957883,0.16449250099999999,ECOS,optimal
5616,Portfolio,19,8,-2.188036731933876,0.206016595,ECOS,optimal
5616,Portfolio,24,8,-2.5429360409495687,0.07539917500000001,ECOS,optimal
5616,Portfolio,18,8,-2.4415555462057186,0.053683661,ECOS,optimal
5616,Portfolio,21,8,-2.4919929529887503,0.229218308,ECOS,optimal
5616,Portfolio,19,8,-2.920141111684877,0.11051203400000001,ECOS,optimal
5616,Portfolio,19,8,-2.199117576425673,0.081746145,ECOS,optimal
5616,Portfolio,17,8,-2.7187606085591973,0.244557782,ECOS,optimal
5616,Portfolio,19,8,-2.267693052845255,0.061886823,ECOS,optimal
5616,Portfolio,22,8,-2.0785511214365995,0.106657604,ECOS,optimal
5616,Portfolio,16,8,-2.5036647845348843,0.158581587,ECOS,optimal
6768,Portfolio,19,9,-2.4048975194205773,0.073069395,ECOS,optimal
6768,Portfolio,19,9,-2.3302055602536065,0.069175945,ECOS,optimal
6768,Portfolio,18,9,-2.2350514217030324,0.143731411,ECOS,optimal
6768,Portfolio,17,9,-2.0988184188551053,0.070188161,ECOS,optimal
6768,Portfolio,19,9,-2.4342599033752865,0.09990324,ECOS,optimal
6768,Portfolio,15,9,-2.731916571396261,0.059361998,ECOS,optimal
6768,Portfolio,16,9,-2.729959279616957,0.12314377800000001,ECOS,optimal
6768,Portfolio,20,9,-2.3993345293281756,0.140617999,ECOS,optimal
6768,Portfolio,17,9,-2.6601641879048787,0.267404209,ECOS,optimal
6768,Portfolio,19,9,-2.387529105696564,0.058745447,ECOS,optimal
8020,Portfolio,20,10,-2.5246544854812925,0.092266291,ECOS,optimal
8020,Portfolio,21,10,-2.490382194890424,0.13067978800000002,ECOS,optimal
8020,Portfolio,20,10,-2.746298276556325,0.25801918700000004,ECOS,optimal
8020,Portfolio,22,10,-2.9632055274557256,0.10014714300000001,ECOS,optimal
8020,Portfolio,21,10,-2.7501325021187566,0.102351829,ECOS,optimal
8020,Portfolio,22,10,-2.525288078705427,0.108425541,ECOS,optimal
8020,Portfolio,18,10,-2.3475782360139537,0.129227128,ECOS,optimal
8020,Portfolio,20,10,-2.639873238944576,0.26540969600000003,ECOS,optimal
8020,Portfolio,18,10,-2.4705796195789858,0.10375192,ECOS,optimal
8020,Portfolio,17,10,-2.6589234669740183,0.08753414,ECOS,optimal
10824,Portfolio,18,12,-2.585880623838521,0.129636112,ECOS,optimal
10824,Portfolio,18,12,-2.67825906247611,0.19314647,ECOS,optimal
10824,Portfolio,20,12,-2.7899601484408265,0.192021709,ECOS,optimal
10824,Portfolio,18,12,-2.522575102191769,0.112853602,ECOS,optimal
10824,Portfolio,18,12,-2.363402605723484,0.431640143,ECOS,optimal
10824,Portfolio,19,12,-2.602196550377442,0.37247797899999996,ECOS,optimal
10824,Portfolio,20,12,-2.5028134885276065,0.502316842,ECOS,optimal
10824,Portfolio,18,12,-2.4303357773816487,0.341787675,ECOS,optimal
10824,Portfolio,18,12,-2.6624224826980534,0.43510733700000004,ECOS,optimal
10824,Portfolio,20,12,-2.5891737382328097,0.132080587,ECOS,optimal
14028,Portfolio,21,14,-3.2889297985381534,0.14967714399999998,ECOS,optimal
14028,Portfolio,22,14,-2.463613667371076,0.53081279,ECOS,optimal
14028,Portfolio,20,14,-2.4213668686614658,0.26639234300000003,ECOS,optimal
14028,Portfolio,21,14,-2.481157730849384,0.165178628,ECOS,optimal
14028,Portfolio,20,14,-2.7521495804278144,0.32925775100000004,ECOS,optimal
14028,Portfolio,17,14,-2.4082514843376033,0.170244955,ECOS,optimal
14028,Portfolio,22,14,-2.3956878212445125,0.19956780600000001,ECOS,optimal
14028,Portfolio,18,14,-2.64912505647634,0.17005108200000002,ECOS,optimal
14028,Portfolio,22,14,-2.8119696555496905,0.171802261,ECOS,optimal
14028,Portfolio,20,14,-2.3521669308382425,0.167955202,ECOS,optimal
17632,Portfolio,16,16,-2.3628560727422943,0.129242153,ECOS,optimal
17632,Portfolio,17,16,-2.7942272726569235,0.263124628,ECOS,optimal
17632,Portfolio,20,16,-2.4606845220663685,0.41263684899999997,ECOS,optimal
17632,Portfolio,22,16,-2.3606105815074234,1.535400989,ECOS,optimal
17632,Portfolio,20,16,-2.654048499086807,1.58524584,ECOS,optimal
17632,Portfolio,21,16,-2.2587784696922513,1.469517028,ECOS,optimal
17632,Portfolio,21,16,-2.5018578651730383,0.62900326,ECOS,optimal
17632,Portfolio,16,16,-2.6025503014850306,0.9461343740000001,ECOS,optimal
17632,Portfolio,21,16,-2.4668487275824043,0.21395587600000002,ECOS,optimal
17632,Portfolio,16,16,-2.5533510945876987,0.182738273,ECOS,optimal
26040,Portfolio,20,20,-2.5694174910605345,0.242478821,ECOS,optimal
26040,Portfolio,18,20,-2.470879022661155,0.641026381,ECOS,optimal
26040,Portfolio,22,20,-2.4624538126986533,0.251684356,ECOS,optimal
26040,Portfolio,19,20,-2.5505153332571826,0.31096133200000003,ECOS,optimal
26040,Portfolio,20,20,-2.3864598547091536,0.156105345,ECOS,optimal
26040,Portfolio,16,20,-2.3618906913741906,0.145225267,ECOS,optimal
26040,Portfolio,20,20,-2.6822272570322228,0.198265172,ECOS,optimal
26040,Portfolio,16,20,-2.5352120025463654,0.5466639179999999,ECOS,optimal
26040,Portfolio,20,20,-2.5537476815555915,0.212694887,ECOS,optimal
26040,Portfolio,20,20,-2.6846480039940426,0.296846705,ECOS,optimal
36048,Portfolio,19,24,-2.618631851552002,0.544017385,ECOS,optimal
36048,Portfolio,17,24,-2.5315260971476845,0.213519997,ECOS,optimal
36048,Portfolio,21,24,-2.393400496370819,1.082635313,ECOS,optimal
36048,Portfolio,20,24,-2.3243920426761315,1.469569839,ECOS,optimal
36048,Portfolio,24,24,-2.5694317171253505,0.355810788,ECOS,optimal
36048,Portfolio,20,24,-2.6330028451047505,0.251023389,ECOS,optimal
36048,Portfolio,21,24,-2.445686745678269,0.210708417,ECOS,optimal
36048,Portfolio,18,24,-2.4646964070624597,0.42346712700000005,ECOS,optimal
36048,Portfolio,18,24,-2.640962685115999,0.2218056,ECOS,optimal
36048,Portfolio,19,24,-2.5189516597813326,0.19136427,ECOS,optimal
47656,Portfolio,23,28,-2.7927502969935745,0.535742536,ECOS,optimal
47656,Portfolio,25,28,-2.7106865278321,1.082622425,ECOS,optimal
47656,Portfolio,20,28,-2.900555171789037,0.453511471,ECOS,optimal
47656,Portfolio,23,28,-2.692517939196643,0.28735125899999997,ECOS,optimal
47656,Portfolio,22,28,-2.484157532855583,0.366115639,ECOS,optimal
47656,Portfolio,22,28,-2.4337509892273146,1.656211977,ECOS,optimal
47656,Portfolio,17,28,-2.641616459138766,0.29048540899999997,ECOS,optimal
47656,Portfolio,27,28,-2.732053688157695,0.34476015000000004,ECOS,optimal
47656,Portfolio,20,28,-2.4293346857846365,1.392954194,ECOS,optimal
47656,Portfolio,19,28,-2.5729918177481217,2.027414228,ECOS,optimal
71820,Portfolio,20,35,-2.6022865331820046,0.89596984,ECOS,optimal
71820,Portfolio,27,35,-2.4941889813130382,3.9993997119999998,ECOS,optimal
71820,Portfolio,18,35,-2.6950456666248797,0.404227678,ECOS,optimal
71820,Portfolio,24,35,-2.580944156065184,0.653236881,ECOS,optimal
71820,Portfolio,20,35,-2.554459353425752,0.706303508,ECOS,optimal
71820,Portfolio,21,35,-2.635643057497792,0.360585561,ECOS,optimal
71820,Portfolio,27,35,-2.6414508664889293,2.196576651,ECOS,optimal
71820,Portfolio,20,35,-2.5412206941931146,0.48743285700000005,ECOS,optimal
71820,Portfolio,27,35,-2.52360031366622,2.9323642010000004,ECOS,optimal
71820,Portfolio,20,35,-2.513043222039121,0.365637229,ECOS,optimal
105436,Portfolio,27,43,-2.6886153880429724,1.340114102,ECOS,optimal
105436,Portfolio,27,43,-2.585960340332485,1.296141667,ECOS,optimal
105436,Portfolio,31,43,-2.609297509653452,1.250984982,ECOS,optimal
105436,Portfolio,28,43,-2.5562549928918945,1.438134812,ECOS,optimal
105436,Portfolio,22,43,-2.606439219245103,1.315041197,ECOS,optimal
105436,Portfolio,33,43,-2.543527793292303,3.606810243,ECOS,optimal
105436,Portfolio,22,43,-2.5569478628766062,0.8474698049999999,ECOS,optimal
105436,Portfolio,20,43,-2.5864853701542625,4.242659019,ECOS,optimal
105436,Portfolio,24,43,-2.5967622820457033,0.618765363,ECOS,optimal
105436,Portfolio,33,43,-2.5127745102499848,2.088050166,ECOS,optimal
150904,Portfolio,41,52,-2.611212665020365,2.620171123,ECOS,optimal
150904,Portfolio,43,52,-2.4633387368741704,2.8039297260000002,ECOS,optimal
150904,Portfolio,49,52,-2.5409354604687957,2.310362163,ECOS,optimal
150904,Portfolio,23,52,-2.62070443503774,1.82535611,ECOS,optimal
150904,Portfolio,46,52,-2.555575665663865,3.269760343,ECOS,optimal
150904,Portfolio,44,52,-2.7176017269613983,2.027442989,ECOS,optimal
150904,Portfolio,45,52,-2.7127220807687564,4.598556232,ECOS,optimal
150904,Portfolio,26,52,-2.655981175261311,5.067535544,ECOS,optimal
150904,Portfolio,27,52,-2.6203582984576075,2.7271387330000003,ECOS,optimal
150904,Portfolio,28,52,-2.560286886706241,1.3017054419999998,ECOS,optimal
230880,Portfolio,39,65,-2.744066456514727,6.5377738579999995,ECOS,optimal
230880,Portfolio,49,65,-2.55809855893088,11.274788328,ECOS,optimal
230880,Portfolio,58,65,-2.4918564329593464,12.634475077000001,ECOS,optimal
230880,Portfolio,55,65,-2.7288404633919128,10.559316907000001,ECOS,optimal
230880,Portfolio,52,65,-2.7002111546500296,8.050519678999999,ECOS,optimal
230880,Portfolio,55,65,-2.6632566677172456,9.336434292,ECOS,optimal
230880,Portfolio,57,65,-2.4735083409099867,10.930110279,ECOS,optimal
230880,Portfolio,38,65,-2.6559451729002466,9.841779322,ECOS,optimal
230880,Portfolio,56,65,-2.6757666613856257,2.8253569,ECOS,optimal
230880,Portfolio,54,65,-2.462872017475324,4.0091019800000005,ECOS,optimal
344160,Portfolio,69,80,-2.707990911929729,19.058375563,ECOS,optimal
344160,Portfolio,45,80,-2.5441992271590532,15.498914331,ECOS,optimal
344160,Portfolio,66,80,-2.5718375103461297,25.693749893000003,ECOS,optimal
344160,Portfolio,65,80,-2.4411712160352366,8.574567732,ECOS,optimal
344160,Portfolio,65,80,-2.6646078299531144,11.297637387,ECOS,optimal
344160,Portfolio,49,80,-2.4913906688649443,12.230896077,ECOS,optimal
344160,Portfolio,36,80,-2.608111695766019,12.85020795,ECOS,optimal
344160,Portfolio,64,80,-2.5079118245886054,17.58815172,ECOS,optimal
344160,Portfolio,38,80,-2.5480556533483467,6.144262368000001,ECOS,optimal
344160,Portfolio,64,80,-2.6616461102856497,13.933331812999999,ECOS,optimal
519948,Portfolio,63,99,-2.63221884093905,52.686490123999995,ECOS,optimal
519948,Portfolio,81,99,-2.698519295766941,58.261940808,ECOS,optimal
519948,Portfolio,79,99,-2.6117592702662833,25.093644336999997,ECOS,optimal
519948,Portfolio,60,99,-2.723334952272363,13.368777955,ECOS,optimal
519948,Portfolio,74,99,-2.7245157940777425,22.406843584,ECOS,optimal
519948,Portfolio,60,99,-2.6024141369211087,20.029229443,ECOS,optimal
519948,Portfolio,76,99,-2.6000079011973605,16.371089169,ECOS,optimal
519948,Portfolio,65,99,-2.6675139007508406,22.055857636,ECOS,optimal
519948,Portfolio,59,99,-2.6078365222279003,18.989019098,ECOS,optimal
519948,Portfolio,58,99,-2.668724538818191,31.70170774,ECOS,optimal
806248,Portfolio,79,124,-2.5549233252987444,52.127650395,ECOS,optimal
806248,Portfolio,67,124,-2.5649270296243065,50.648723506,ECOS,optimal
806248,Portfolio,76,124,-2.6786942899394206,29.677013172,ECOS,optimal
806248,Portfolio,61,124,-2.6149833385413332,32.25288591,ECOS,optimal
806248,Portfolio,70,124,-2.5978456942604944,36.055960723000005,ECOS,optimal
806248,Portfolio,68,124,-2.638494751816052,29.711504196999996,ECOS,optimal
806248,Portfolio,80,124,-2.706796686214193,36.270700473000005,ECOS,optimal
806248,Portfolio,68,124,-2.5903588642396937,31.830862058,ECOS,optimal
806248,Portfolio,84,124,-2.5793275554288595,62.207141553,ECOS,optimal
806248,Portfolio,62,124,-2.6183765543740725,46.897509491,ECOS,optimal
1232308,Portfolio,100,154,-2.673632530618064,162.82439294399998,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.608899403599936,154.97897431,ECOS,optimal
1232308,Portfolio,100,154,-2.6537987289948672,46.919651381,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.608991812000293,156.76117291,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.5484033351465256,143.845843041,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.7039517306637078,43.157961378,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.666330639460356,42.086472253000004,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.602081783582708,108.667608646,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.631432512440907,45.451162364000005,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.5741882973164776,103.18974717200001,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8020,Portfolio,20,10,-2.5246544854812925,0.092266291,ECOS,optimal
8020,Portfolio,21,10,-2.4903821948904237,0.130679788,ECOS,optimal
8020,Portfolio,20,10,-2.746298276556325,0.25801918700000004,ECOS,optimal
8020,Portfolio,22,10,-2.9632055274557256,0.100147143,ECOS,optimal
8020,Portfolio,21,10,-2.750132502118757,0.102351829,ECOS,optimal
8020,Portfolio,22,10,-2.525288078705427,0.10842554099999999,ECOS,optimal
8020,Portfolio,18,10,-2.3475782360139537,0.129227128,ECOS,optimal
8020,Portfolio,20,10,-2.6398732389445754,0.26540969600000003,ECOS,optimal
8020,Portfolio,18,10,-2.4705796195789858,0.10375192,ECOS,optimal
8020,Portfolio,17,10,-2.6589234669740183,0.08753414,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
10824,Portfolio,18,12,-2.5858806238385212,0.129636112,ECOS,optimal
10824,Portfolio,18,12,-2.67825906247611,0.19314647,ECOS,optimal
10824,Portfolio,20,12,-2.789960148440827,0.19202170899999998,ECOS,optimal
10824,Portfolio,18,12,-2.5225751021917695,0.112853602,ECOS,optimal
10824,Portfolio,18,12,-2.3634026057234836,0.431640143,ECOS,optimal
10824,Portfolio,19,12,-2.602196550377442,0.372477979,ECOS,optimal
10824,Portfolio,20,12,-2.5028134885276065,0.502316842,ECOS,optimal
10824,Portfolio,18,12,-2.4303357773816487,0.341787675,ECOS,optimal
10824,Portfolio,18,12,-2.6624224826980534,0.435107337,ECOS,optimal
10824,Portfolio,20,12,-2.5891737382328097,0.132080587,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n124.csv <==
N,class,iter,n,obj_val,run_time,solver,status
806248,Portfolio,79,124,-2.5549233252987444,52.127650394999996,ECOS,optimal
806248,Portfolio,67,124,-2.5649270296243065,50.648723506,ECOS,optimal
806248,Portfolio,76,124,-2.6786942899394206,29.677013172,ECOS,optimal
806248,Portfolio,61,124,-2.614983338541333,32.252885909999996,ECOS,optimal
806248,Portfolio,70,124,-2.5978456942604944,36.055960723,ECOS,optimal
806248,Portfolio,68,124,-2.6384947518160518,29.711504197,ECOS,optimal
806248,Portfolio,80,124,-2.7067966862141932,36.270700473000005,ECOS,optimal
806248,Portfolio,68,124,-2.590358864239694,31.830862058,ECOS,optimal
806248,Portfolio,84,124,-2.5793275554288595,62.207141553,ECOS,optimal
806248,Portfolio,62,124,-2.6183765543740725,46.897509491,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
14028,Portfolio,21,14,-3.288929798538153,0.14967714399999998,ECOS,optimal
14028,Portfolio,22,14,-2.4636136673710753,0.53081279,ECOS,optimal
14028,Portfolio,20,14,-2.4213668686614658,0.266392343,ECOS,optimal
14028,Portfolio,21,14,-2.481157730849384,0.165178628,ECOS,optimal
14028,Portfolio,20,14,-2.7521495804278144,0.32925775100000004,ECOS,optimal
14028,Portfolio,17,14,-2.408251484337603,0.170244955,ECOS,optimal
14028,Portfolio,22,14,-2.3956878212445125,0.199567806,ECOS,optimal
14028,Portfolio,18,14,-2.64912505647634,0.17005108200000002,ECOS,optimal
14028,Portfolio,22,14,-2.8119696555496905,0.171802261,ECOS,optimal
14028,Portfolio,20,14,-2.3521669308382425,0.167955202,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n154.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1232308,Portfolio,100,154,-2.6736325306180637,162.82439294399998,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.608899403599936,154.97897431,ECOS,optimal
1232308,Portfolio,100,154,-2.6537987289948672,46.919651381,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.608991812000293,156.76117291,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.5484033351465256,143.845843041,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.7039517306637073,43.157961378,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.666330639460356,42.086472253000004,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.602081783582708,108.667608646,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.631432512440907,45.451162364000005,ECOS,optimal inaccurate
1232308,Portfolio,100,154,-2.5741882973164776,103.189747172,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17632,Portfolio,16,16,-2.3628560727422943,0.129242153,ECOS,optimal
17632,Portfolio,17,16,-2.794227272656924,0.26312462799999997,ECOS,optimal
17632,Portfolio,20,16,-2.4606845220663685,0.412636849,ECOS,optimal
17632,Portfolio,22,16,-2.360610581507423,1.535400989,ECOS,optimal
17632,Portfolio,20,16,-2.654048499086807,1.58524584,ECOS,optimal
17632,Portfolio,21,16,-2.258778469692251,1.469517028,ECOS,optimal
17632,Portfolio,21,16,-2.5018578651730383,0.62900326,ECOS,optimal
17632,Portfolio,16,16,-2.602550301485031,0.946134374,ECOS,optimal
17632,Portfolio,21,16,-2.4668487275824043,0.213955876,ECOS,optimal
17632,Portfolio,16,16,-2.5533510945876987,0.182738273,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26040,Portfolio,20,20,-2.5694174910605345,0.242478821,ECOS,optimal
26040,Portfolio,18,20,-2.470879022661155,0.641026381,ECOS,optimal
26040,Portfolio,22,20,-2.4624538126986533,0.251684356,ECOS,optimal
26040,Portfolio,19,20,-2.5505153332571826,0.31096133200000003,ECOS,optimal
26040,Portfolio,20,20,-2.3864598547091536,0.156105345,ECOS,optimal
26040,Portfolio,16,20,-2.3618906913741906,0.145225267,ECOS,optimal
26040,Portfolio,20,20,-2.6822272570322228,0.19826517200000002,ECOS,optimal
26040,Portfolio,16,20,-2.5352120025463654,0.546663918,ECOS,optimal
26040,Portfolio,20,20,-2.5537476815555915,0.212694887,ECOS,optimal
26040,Portfolio,20,20,-2.6846480039940426,0.296846705,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n24.csv <==
N,class,iter,n,obj_val,run_time,solver,status
36048,Portfolio,19,24,-2.618631851552002,0.544017385,ECOS,optimal
36048,Portfolio,17,24,-2.5315260971476845,0.21351999700000002,ECOS,optimal
36048,Portfolio,21,24,-2.393400496370819,1.082635313,ECOS,optimal
36048,Portfolio,20,24,-2.324392042676132,1.469569839,ECOS,optimal
36048,Portfolio,24,24,-2.56943171712535,0.355810788,ECOS,optimal
36048,Portfolio,20,24,-2.6330028451047505,0.251023389,ECOS,optimal
36048,Portfolio,21,24,-2.445686745678269,0.21070841699999998,ECOS,optimal
36048,Portfolio,18,24,-2.46469640706246,0.423467127,ECOS,optimal
36048,Portfolio,18,24,-2.640962685115999,0.2218056,ECOS,optimal
36048,Portfolio,19,24,-2.5189516597813326,0.19136427,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n28.csv <==
N,class,iter,n,obj_val,run_time,solver,status
47656,Portfolio,23,28,-2.7927502969935745,0.535742536,ECOS,optimal
47656,Portfolio,25,28,-2.7106865278320997,1.082622425,ECOS,optimal
47656,Portfolio,20,28,-2.9005551717890374,0.453511471,ECOS,optimal
47656,Portfolio,23,28,-2.692517939196643,0.287351259,ECOS,optimal
47656,Portfolio,22,28,-2.484157532855583,0.366115639,ECOS,optimal
47656,Portfolio,22,28,-2.4337509892273146,1.6562119770000001,ECOS,optimal
47656,Portfolio,17,28,-2.641616459138766,0.290485409,ECOS,optimal
47656,Portfolio,27,28,-2.732053688157695,0.34476015000000004,ECOS,optimal
47656,Portfolio,20,28,-2.429334685784637,1.392954194,ECOS,optimal
47656,Portfolio,19,28,-2.5729918177481217,2.027414228,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n35.csv <==
N,class,iter,n,obj_val,run_time,solver,status
71820,Portfolio,20,35,-2.6022865331820046,0.89596984,ECOS,optimal
71820,Portfolio,27,35,-2.494188981313038,3.999399712,ECOS,optimal
71820,Portfolio,18,35,-2.69504566662488,0.404227678,ECOS,optimal
71820,Portfolio,24,35,-2.5809441560651836,0.653236881,ECOS,optimal
71820,Portfolio,20,35,-2.554459353425752,0.706303508,ECOS,optimal
71820,Portfolio,21,35,-2.635643057497792,0.360585561,ECOS,optimal
71820,Portfolio,27,35,-2.6414508664889293,2.196576651,ECOS,optimal
71820,Portfolio,20,35,-2.5412206941931146,0.487432857,ECOS,optimal
71820,Portfolio,27,35,-2.52360031366622,2.932364201,ECOS,optimal
71820,Portfolio,20,35,-2.513043222039121,0.365637229,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n43.csv <==
N,class,iter,n,obj_val,run_time,solver,status
105436,Portfolio,27,43,-2.6886153880429724,1.340114102,ECOS,optimal
105436,Portfolio,27,43,-2.585960340332485,1.2961416669999999,ECOS,optimal
105436,Portfolio,31,43,-2.6092975096534516,1.2509849819999999,ECOS,optimal
105436,Portfolio,28,43,-2.5562549928918945,1.438134812,ECOS,optimal
105436,Portfolio,22,43,-2.606439219245103,1.315041197,ECOS,optimal
105436,Portfolio,33,43,-2.543527793292303,3.606810243,ECOS,optimal
105436,Portfolio,22,43,-2.5569478628766062,0.8474698049999999,ECOS,optimal
105436,Portfolio,20,43,-2.5864853701542625,4.2426590189999995,ECOS,optimal
105436,Portfolio,24,43,-2.596762282045703,0.618765363,ECOS,optimal
105436,Portfolio,33,43,-2.5127745102499848,2.088050166,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n5.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2760,Portfolio,21,5,-3.194374961543029,0.131184673,ECOS,optimal
2760,Portfolio,14,5,-2.256884288735104,0.021922932,ECOS,optimal
2760,Portfolio,19,5,-2.2532420015503343,0.029234777,ECOS,optimal
2760,Portfolio,16,5,-2.1594074696842576,0.045070065000000006,ECOS,optimal
2760,Portfolio,16,5,-2.434487160908575,0.035642428999999996,ECOS,optimal
2760,Portfolio,17,5,-2.237937133391908,0.10512223300000001,ECOS,optimal
2760,Portfolio,16,5,-2.700064433236588,0.154842734,ECOS,optimal
2760,Portfolio,18,5,-2.107995393489339,0.030880072999999997,ECOS,optimal
2760,Portfolio,14,5,-1.9785838257869774,0.025963958000000002,ECOS,optimal
2760,Portfolio,16,5,-2.4384023980632823,0.025949122,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n52.csv <==
N,class,iter,n,obj_val,run_time,solver,status
150904,Portfolio,41,52,-2.611212665020365,2.620171123,ECOS,optimal
150904,Portfolio,43,52,-2.4633387368741704,2.803929726,ECOS,optimal
150904,Portfolio,49,52,-2.5409354604687953,2.3103621629999997,ECOS,optimal
150904,Portfolio,23,52,-2.62070443503774,1.8253561099999998,ECOS,optimal
150904,Portfolio,46,52,-2.5555756656638655,3.269760343,ECOS,optimal
150904,Portfolio,44,52,-2.7176017269613983,2.027442989,ECOS,optimal
150904,Portfolio,45,52,-2.7127220807687564,4.598556232,ECOS,optimal
150904,Portfolio,26,52,-2.655981175261311,5.067535544,ECOS,optimal
150904,Portfolio,27,52,-2.6203582984576075,2.727138733,ECOS,optimal
150904,Portfolio,28,52,-2.560286886706241,1.3017054419999998,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n6.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3612,Portfolio,21,6,-2.9518930849674945,0.103375536,ECOS,optimal
3612,Portfolio,17,6,-2.2164371839223946,0.181644902,ECOS,optimal
3612,Portfolio,17,6,-2.1433633602303312,0.033725738000000005,ECOS,optimal
3612,Portfolio,16,6,-1.938101465872899,0.0312764,ECOS,optimal
3612,Portfolio,21,6,-2.725249875946065,0.195671676,ECOS,optimal
3612,Portfolio,21,6,-3.0379396922164754,0.140418149,ECOS,optimal
3612,Portfolio,18,6,-2.157812850397106,0.04495045,ECOS,optimal
3612,Portfolio,16,6,-2.5884330863790175,0.054193536,ECOS,optimal
3612,Portfolio,17,6,-2.2009458311830747,0.118910423,ECOS,optimal
3612,Portfolio,17,6,-2.326822679559777,0.03428222,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n65.csv <==
N,class,iter,n,obj_val,run_time,solver,status
230880,Portfolio,39,65,-2.744066456514727,6.537773858,ECOS,optimal
230880,Portfolio,49,65,-2.5580985589308796,11.274788328,ECOS,optimal
230880,Portfolio,58,65,-2.4918564329593464,12.634475077,ECOS,optimal
230880,Portfolio,55,65,-2.7288404633919128,10.559316907000001,ECOS,optimal
230880,Portfolio,52,65,-2.70021115465003,8.050519679,ECOS,optimal
230880,Portfolio,55,65,-2.6632566677172456,9.336434292,ECOS,optimal
230880,Portfolio,57,65,-2.4735083409099867,10.930110278999999,ECOS,optimal
230880,Portfolio,38,65,-2.6559451729002466,9.841779322,ECOS,optimal
230880,Portfolio,56,65,-2.675766661385626,2.8253569,ECOS,optimal
230880,Portfolio,54,65,-2.4628720174753234,4.0091019800000005,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n7.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4564,Portfolio,19,7,-2.6408639277559782,0.041618667,ECOS,optimal
4564,Portfolio,15,7,-2.3666899502082055,0.271152307,ECOS,optimal
4564,Portfolio,18,7,-2.7074676216438553,0.212838343,ECOS,optimal
4564,Portfolio,20,7,-2.481375846282917,0.048366824,ECOS,optimal
4564,Portfolio,17,7,-2.191716285470037,0.127027732,ECOS,optimal
4564,Portfolio,18,7,-2.174968330862075,0.170050309,ECOS,optimal
4564,Portfolio,20,7,-2.872842376462304,0.063069219,ECOS,optimal
4564,Portfolio,19,7,-2.4732413543007477,0.192492031,ECOS,optimal
4564,Portfolio,18,7,-2.3945913069827762,0.124227299,ECOS,optimal
4564,Portfolio,18,7,-2.4200305782957883,0.164492501,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n8.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5616,Portfolio,19,8,-2.1880367319338756,0.206016595,ECOS,optimal
5616,Portfolio,24,8,-2.542936040949569,0.07539917500000001,ECOS,optimal
5616,Portfolio,18,8,-2.4415555462057186,0.053683660999999994,ECOS,optimal
5616,Portfolio,21,8,-2.4919929529887503,0.22921830799999998,ECOS,optimal
5616,Portfolio,19,8,-2.9201411116848766,0.110512034,ECOS,optimal
5616,Portfolio,19,8,-2.199117576425673,0.081746145,ECOS,optimal
5616,Portfolio,17,8,-2.7187606085591973,0.244557782,ECOS,optimal
5616,Portfolio,19,8,-2.267693052845255,0.061886823,ECOS,optimal
5616,Portfolio,22,8,-2.0785511214365995,0.106657604,ECOS,optimal
5616,Portfolio,16,8,-2.503664784534884,0.158581587,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n80.csv <==
N,class,iter,n,obj_val,run_time,solver,status
344160,Portfolio,69,80,-2.707990911929729,19.058375563,ECOS,optimal
344160,Portfolio,45,80,-2.544199227159053,15.498914331,ECOS,optimal
344160,Portfolio,66,80,-2.57183751034613,25.693749893,ECOS,optimal
344160,Portfolio,65,80,-2.441171216035237,8.574567732,ECOS,optimal
344160,Portfolio,65,80,-2.664607829953114,11.297637387,ECOS,optimal
344160,Portfolio,49,80,-2.4913906688649443,12.230896077,ECOS,optimal
344160,Portfolio,36,80,-2.608111695766019,12.85020795,ECOS,optimal
344160,Portfolio,64,80,-2.5079118245886054,17.58815172,ECOS,optimal
344160,Portfolio,38,80,-2.5480556533483467,6.144262368000001,ECOS,optimal
344160,Portfolio,64,80,-2.66164611028565,13.933331812999999,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n9.csv <==
N,class,iter,n,obj_val,run_time,solver,status
6768,Portfolio,19,9,-2.4048975194205773,0.073069395,ECOS,optimal
6768,Portfolio,19,9,-2.3302055602536065,0.069175945,ECOS,optimal
6768,Portfolio,18,9,-2.2350514217030324,0.143731411,ECOS,optimal
6768,Portfolio,17,9,-2.0988184188551053,0.070188161,ECOS,optimal
6768,Portfolio,19,9,-2.4342599033752865,0.09990324,ECOS,optimal
6768,Portfolio,15,9,-2.7319165713962614,0.059361998,ECOS,optimal
6768,Portfolio,16,9,-2.729959279616957,0.123143778,ECOS,optimal
6768,Portfolio,20,9,-2.399334529328176,0.140617999,ECOS,optimal
6768,Portfolio,17,9,-2.660164187904879,0.267404209,ECOS,optimal
6768,Portfolio,19,9,-2.387529105696564,0.058745447,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Portfolio/n99.csv <==
N,class,iter,n,obj_val,run_time,solver,status
519948,Portfolio,63,99,-2.63221884093905,52.686490124,ECOS,optimal
519948,Portfolio,81,99,-2.698519295766941,58.261940808,ECOS,optimal
519948,Portfolio,79,99,-2.611759270266283,25.093644336999997,ECOS,optimal
519948,Portfolio,60,99,-2.723334952272363,13.368777955,ECOS,optimal
519948,Portfolio,74,99,-2.7245157940777425,22.406843584,ECOS,optimal
519948,Portfolio,60,99,-2.6024141369211087,20.029229443,ECOS,optimal
519948,Portfolio,76,99,-2.6000079011973605,16.371089169,ECOS,optimal
519948,Portfolio,65,99,-2.6675139007508406,22.055857636000002,ECOS,optimal
519948,Portfolio,59,99,-2.6078365222279003,18.989019098,ECOS,optimal
519948,Portfolio,58,99,-2.668724538818191,31.70170774,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,13,10,-0.4687999453292146,0.002528138,ECOS,optimal
600,Random QP,12,10,-0.2443301823722148,0.002309515,ECOS,optimal
596,Random QP,12,10,-0.12989731785383385,0.002324245,ECOS,optimal
596,Random QP,12,10,-0.494060192005925,0.002471409,ECOS,optimal
600,Random QP,12,10,-0.16494911375200438,0.0024295939999999998,ECOS,optimal
600,Random QP,11,10,-0.19267470977622347,0.0022793220000000003,ECOS,optimal
600,Random QP,10,10,-0.25400422642629683,0.0021015020000000003,ECOS,optimal
596,Random QP,12,10,-0.16993063351608692,0.002240914,ECOS,optimal
594,Random QP,12,10,-0.2932363383491098,0.002391446,ECOS,optimal
600,Random QP,12,10,-0.15036795556738122,0.002393703,ECOS,optimal
722,Random QP,11,11,-0.14886561223320818,0.003893614,ECOS,optimal
722,Random QP,13,11,-0.5219700447664368,0.004249137,ECOS,optimal
724,Random QP,19,11,-0.5101533638841875,0.005762134,ECOS,optimal
722,Random QP,13,11,-0.3074610596043444,0.004243132,ECOS,optimal
712,Random QP,14,11,-0.14282714623381998,0.004307649,ECOS,optimal
720,Random QP,13,11,-0.2760515717149981,0.026300615,ECOS,optimal
726,Random QP,13,11,-0.2699262480957557,0.004134049,ECOS,optimal
722,Random QP,12,11,-0.1651766372478691,0.003803329,ECOS,optimal
720,Random QP,13,11,-0.6090501611082351,0.004354576,ECOS,optimal
724,Random QP,12,11,-0.39520633005967293,0.0040360959999999994,ECOS,optimal
858,Random QP,12,12,-0.2385640492528717,0.004225958,ECOS,optimal
864,Random QP,12,12,-0.30674046251417997,0.005230591,ECOS,optimal
860,Random QP,12,12,-0.23929243200429465,0.005422263,ECOS,optimal
858,Random QP,12,12,-0.3773045112593771,0.005272127999999999,ECOS,optimal
864,Random QP,13,12,-0.3922920250351886,0.005803864000000001,ECOS,optimal
864,Random QP,13,12,-0.3054229606089563,0.005204800999999999,ECOS,optimal
862,Random QP,12,12,-0.32938932439952673,0.008856828,ECOS,optimal
862,Random QP,12,12,-0.25959496547801986,0.032953081999999995,ECOS,optimal
862,Random QP,12,12,-0.10958005053412788,0.004859116,ECOS,optimal
856,Random QP,14,12,-0.2481418738778832,0.005524268000000001,ECOS,optimal
1014,Random QP,13,13,-0.2270579871468588,0.069981371,ECOS,optimal
1012,Random QP,12,13,-0.4355529594652438,0.009030601999999999,ECOS,optimal
1010,Random QP,12,13,-0.41534382789671226,0.043497502,ECOS,optimal
1010,Random QP,12,13,-0.2572951637236656,0.026348677999999997,ECOS,optimal
1008,Random QP,13,13,-0.1242378969348151,0.022452531,ECOS,optimal
1012,Random QP,13,13,-0.22462692315108548,0.006520238,ECOS,optimal
1014,Random QP,14,13,-0.2784362931192601,0.013852722,ECOS,optimal
1008,Random QP,13,13,-0.2813132426405912,0.026191655,ECOS,optimal
1010,Random QP,12,13,-0.5357845309016137,0.019954482,ECOS,optimal
1014,Random QP,13,13,-0.41332378263737335,0.0059468640000000005,ECOS,optimal
1344,Random QP,13,15,-0.4298790855033535,0.020558593,ECOS,optimal
1348,Random QP,13,15,-0.15044846645675322,0.034977673,ECOS,optimal
1344,Random QP,14,15,-0.24944751329446,0.044492657000000005,ECOS,optimal
1350,Random QP,12,15,-0.4108782696322189,0.007921239,ECOS,optimal
1344,Random QP,13,15,-0.5034816463001845,0.058999790999999996,ECOS,optimal
1348,Random QP,13,15,-0.12378140505551885,0.027627647999999998,ECOS,optimal
1350,Random QP,14,15,-0.3917503280240142,0.042085809,ECOS,optimal
1348,Random QP,12,15,-0.2799842189117523,0.032600507,ECOS,optimal
1350,Random QP,12,15,-0.08154085734754471,0.069507813,ECOS,optimal
1350,Random QP,13,15,-0.24282566034449224,0.047598825,ECOS,optimal
1944,Random QP,13,18,-0.3185212533986285,0.009963244,ECOS,optimal
1944,Random QP,13,18,-0.5236960534553391,0.010096566,ECOS,optimal
1944,Random QP,15,18,-0.3736708417187984,0.009932509,ECOS,optimal
1944,Random QP,14,18,-0.2865577980961315,0.033524717999999995,ECOS,optimal
1944,Random QP,14,18,-0.2334180197320543,0.01070653,ECOS,optimal
1944,Random QP,14,18,-0.5182604091418475,0.060547068,ECOS,optimal
1944,Random QP,15,18,-0.2611797825852123,0.018973986,ECOS,optimal
1940,Random QP,12,18,-0.2529599193453073,0.018375738000000003,ECOS,optimal
1942,Random QP,14,18,-0.3276031509312856,0.026328331,ECOS,optimal
1944,Random QP,15,18,-0.31055506321922194,0.022949352000000003,ECOS,optimal
3174,Random QP,13,23,-0.3824853549527482,0.035465229,ECOS,optimal
3174,Random QP,14,23,-0.456768530267833,0.061076028,ECOS,optimal
3174,Random QP,14,23,-0.21686188552115804,0.035346218,ECOS,optimal
3174,Random QP,13,23,-0.21397109868935452,0.029989178,ECOS,optimal
3174,Random QP,17,23,-0.28747853342283064,0.031498898,ECOS,optimal
3174,Random QP,13,23,-0.2853247309569105,0.026093684,ECOS,optimal
3174,Random QP,13,23,-0.4969188691912134,0.060361648,ECOS,optimal
3174,Random QP,15,23,-0.447164353317229,0.083121704,ECOS,optimal
3172,Random QP,13,23,-0.4309753490146024,0.077069634,ECOS,optimal
3174,Random QP,16,23,-0.4395948032666893,0.06306749099999999,ECOS,optimal
5046,Random QP,15,29,-0.5297928682362064,0.10942953,ECOS,optimal
5046,Random QP,13,29,-0.5164763805776064,0.13673817900000002,ECOS,optimal
5046,Random QP,16,29,-0.2429208486911392,0.068048913,ECOS,optimal
5046,Random QP,14,29,-0.4461701155824485,0.017865239999999998,ECOS,optimal
5046,Random QP,14,29,-0.5824518174440789,0.073223661,ECOS,optimal
5046,Random QP,15,29,-0.3926188308974049,0.047204864000000006,ECOS,optimal
5046,Random QP,14,29,-0.2706274458075798,0.07296130299999999,ECOS,optimal
5046,Random QP,13,29,-0.4047382236719343,0.027630941000000003,ECOS,optimal
5046,Random QP,14,29,-0.31430458343799555,0.045390319000000005,ECOS,optimal
5044,Random QP,13,29,-0.34366115403264424,0.024311773999999998,ECOS,optimal
9126,Random QP,14,39,-0.5294551913997254,0.08389727799999999,ECOS,optimal
9126,Random QP,14,39,-0.4568330660495488,0.070003704,ECOS,optimal
9126,Random QP,14,39,-0.3632033717925158,0.047518083,ECOS,optimal
9126,Random QP,14,39,-0.5313542188341215,0.074037533,ECOS,optimal
9126,Random QP,14,39,-0.3432100965137641,0.04810778,ECOS,optimal
9126,Random QP,15,39,-0.39067230724702695,0.116451042,ECOS,optimal
9126,Random QP,15,39,-0.6641479461520565,0.076639502,ECOS,optimal
9126,Random QP,15,39,-0.4108657068835249,0.068038324,ECOS,optimal
9126,Random QP,14,39,-0.4864756916317456,0.039131737,ECOS,optimal
9126,Random QP,14,39,-0.5044733119991215,0.047631396,ECOS,optimal
16854,Random QP,15,53,-0.3998904160413055,0.094564484,ECOS,optimal
16854,Random QP,15,53,-0.5555157690422362,0.123187086,ECOS,optimal
16854,Random QP,15,53,-0.4995376291126364,0.185047279,ECOS,optimal
16854,Random QP,15,53,-0.525810304216604,0.074161681,ECOS,optimal
16854,Random QP,16,53,-0.7066183416428582,0.090905313,ECOS,optimal
16854,Random QP,14,53,-0.4465138907743892,0.06375497,ECOS,optimal
16854,Random QP,14,53,-0.5309822585079476,0.064187812,ECOS,optimal
16854,Random QP,14,53,-0.4649368359722694,0.076814938,ECOS,optimal
16854,Random QP,15,53,-0.5148362781266864,0.07369358000000001,ECOS,optimal
16854,Random QP,15,53,-0.6469785468547395,0.08234147400000001,ECOS,optimal
31974,Random QP,14,73,-0.4330162998638448,0.141655688,ECOS,optimal
31974,Random QP,16,73,-0.6293301264462049,0.202516167,ECOS,optimal
31974,Random QP,16,73,-0.5562279756148281,0.151012938,ECOS,optimal
31974,Random QP,14,73,-0.4960741243529483,0.139840452,ECOS,optimal
31974,Random QP,15,73,-0.5607594981113178,0.159085157,ECOS,optimal
31974,Random QP,15,73,-0.35576484275520026,0.156903401,ECOS,optimal
31974,Random QP,17,73,-0.6536046687233208,0.201349102,ECOS,optimal
31974,Random QP,14,73,-0.6623827792172574,0.150692845,ECOS,optimal
31974,Random QP,14,73,-0.5362444195522604,0.13821019099999998,ECOS,optimal
31974,Random QP,16,73,-0.5463596090209636,0.190758793,ECOS,optimal
63654,Random QP,18,103,-0.5917684940159096,0.42719388,ECOS,optimal
63654,Random QP,15,103,-0.6056847451132105,0.332955231,ECOS,optimal
63654,Random QP,15,103,-0.7996925942971734,0.32856092400000003,ECOS,optimal
63654,Random QP,15,103,-0.5974516363396185,0.316574263,ECOS,optimal
63654,Random QP,14,103,-0.6137467957046818,0.308580138,ECOS,optimal
63654,Random QP,15,103,-0.6874308922947231,0.32010970699999997,ECOS,optimal
63654,Random QP,15,103,-0.6901431984734496,0.338917188,ECOS,optimal
63654,Random QP,15,103,-0.7820704011641979,0.41355400200000003,ECOS,optimal
63654,Random QP,13,103,-0.8073501309062049,0.30175838800000004,ECOS,optimal
63654,Random QP,14,103,-0.5679979628664493,0.296289719,ECOS,optimal
127896,Random QP,15,146,-0.7913520733533975,1.3351319609999999,ECOS,optimal
127896,Random QP,16,146,-0.7063971350106207,1.403422353,ECOS,optimal
127896,Random QP,16,146,-0.7386937535271434,1.474125475,ECOS,optimal
127896,Random QP,15,146,-0.6951352069252624,1.350022436,ECOS,optimal
127896,Random QP,15,146,-0.7225533983839189,0.7775979860000001,ECOS,optimal
127896,Random QP,14,146,-0.6605425185418577,0.8433291940000001,ECOS,optimal
127896,Random QP,15,146,-0.7069996550570161,1.325813691,ECOS,optimal
127896,Random QP,16,146,-0.8579337634813835,1.436203018,ECOS,optimal
127896,Random QP,15,146,-0.8116803347794179,1.010770126,ECOS,optimal
127896,Random QP,16,146,-0.7109028413781696,0.7623837509999999,ECOS,optimal
267126,Random QP,16,211,-0.9343656097442644,2.996176228,ECOS,optimal
267126,Random QP,16,211,-0.7284016883493092,2.958542791,ECOS,optimal
267126,Random QP,16,211,-0.7857318554084285,5.136100873999999,ECOS,optimal
267126,Random QP,16,211,-0.7056870686147161,4.2810157019999995,ECOS,optimal
267126,Random QP,17,211,-0.9099992524902992,5.165363674,ECOS,optimal
267126,Random QP,16,211,-0.9458548561929108,4.9188354389999995,ECOS,optimal
267126,Random QP,16,211,-0.9368641431686472,5.590188585,ECOS,optimal
267126,Random QP,17,211,-0.8596617568289536,5.2237470230000005,ECOS,optimal
267126,Random QP,16,211,-0.9294967026927901,5.039998293,ECOS,optimal
267126,Random QP,17,211,-0.8433191141296976,5.228492448,ECOS,optimal
554496,Random QP,16,304,-0.8319020616695574,8.402855986999999,ECOS,optimal
554496,Random QP,17,304,-0.7500423134657745,8.898421145,ECOS,optimal
554496,Random QP,16,304,-1.1038347584106067,15.760004387,ECOS,optimal
554496,Random QP,17,304,-0.9979178355311284,14.419077062000001,ECOS,optimal
554496,Random QP,16,304,-0.8622142243469538,9.302810112000001,ECOS,optimal
554496,Random QP,18,304,-1.0234947400169836,14.990438255,ECOS,optimal
554496,Random QP,16,304,-1.042424671963052,13.865839395,ECOS,optimal
554496,Random QP,17,304,-1.1223671293588793,14.671549604,ECOS,optimal
554496,Random QP,16,304,-0.7845322394351303,14.078163504,ECOS,optimal
554496,Random QP,16,304,-0.8849741757320075,16.342330444,ECOS,optimal
1172184,Random QP,17,442,-1.046034119731924,25.192940202,ECOS,optimal
1172184,Random QP,17,442,-0.993301116604042,25.342010283,ECOS,optimal
1172184,Random QP,17,442,-0.8870263736422774,25.616058871999996,ECOS,optimal
1172184,Random QP,17,442,-1.1061441939863936,42.152351998,ECOS,optimal
1172184,Random QP,17,442,-1.0469452326526811,48.898795514,ECOS,optimal
1172184,Random QP,16,442,-0.9609254110034569,42.008926159,ECOS,optimal
1172184,Random QP,17,442,-1.097516310019615,44.916849198,ECOS,optimal
1172184,Random QP,17,442,-1.0427089944138177,45.408789053,ECOS,optimal
1172184,Random QP,18,442,-0.9832032381433464,42.117161315,ECOS,optimal
1172184,Random QP,16,442,-1.0506819605772977,38.523100796,ECOS,optimal
2488416,Random QP,18,644,-1.2589808080840998,70.03495468,ECOS,optimal
2488416,Random QP,17,644,-1.1352868611999818,63.957491993999994,ECOS,optimal
2488416,Random QP,17,644,-1.09039907991121,71.79828345199999,ECOS,optimal
2488416,Random QP,17,644,-1.054427831748185,64.901292969,ECOS,optimal
2488416,Random QP,16,644,-1.0659841155991845,69.33085762900001,ECOS,optimal inaccurate
2488416,Random QP,17,644,-1.1096598376089164,73.99856889499998,ECOS,optimal
2488416,Random QP,18,644,-1.0485430990302145,82.627470086,ECOS,optimal
2488416,Random QP,17,644,-1.243061638201767,64.833737611,ECOS,optimal
2488416,Random QP,17,644,-1.1103555562672944,68.071863284,ECOS,optimal
2488416,Random QP,17,644,-1.27194582208109,75.790657234,ECOS,optimal
5301600,Random QP,18,940,-1.192024039394359,257.010770395,ECOS,optimal
5301600,Random QP,18,940,-1.2026182298457762,273.64778002500003,ECOS,optimal
5301600,Random QP,17,940,-1.332640500317094,234.96940221900002,ECOS,optimal
5301600,Random QP,17,940,-1.2662082499460516,236.34971562599998,ECOS,optimal
5301600,Random QP,18,940,-1.193600687836741,235.37828275799998,ECOS,optimal
5301600,Random QP,18,940,-1.3611445215510676,238.370609205,ECOS,optimal
5301600,Random QP,17,940,-1.1808971696515276,228.236915982,ECOS,optimal inaccurate
5301600,Random QP,17,940,-1.4472572094110716,225.912086741,ECOS,optimal inaccurate
5301600,Random QP,18,940,-1.2974305343133148,234.878845127,ECOS,optimal
5301600,Random QP,18,940,-1.1542814206699683,237.697597821,ECOS,optimal inaccurate
11310774,Random QP,18,1373,-1.409986899632061,632.429852612,ECOS,optimal
11310774,Random QP,18,1373,-1.3962135153583015,662.391734349,ECOS,optimal
11310774,Random QP,17,1373,-1.4152245263005687,614.0553694370001,ECOS,optimal
11310774,Random QP,17,1373,-1.418165780111258,645.0700997160002,ECOS,optimal
11310774,Random QP,17,1373,-1.4062954036391908,637.5170237130001,ECOS,optimal
11310774,Random QP,18,1373,-1.3544296104457212,632.660409823,ECOS,optimal
11310774,Random QP,18,1373,-1.4875351522173201,690.1442284840001,ECOS,optimal
11310774,Random QP,18,1373,-1.429127485512092,622.148988897,ECOS,optimal
11310774,Random QP,17,1373,-1.4434318483152917,632.642578031,ECOS,optimal
11310774,Random QP,18,1373,-1.4764306394998972,647.979787053,ECOS,optimal
24216486,Random QP,18,2009,-1.5920856567270618,1571.91966232,ECOS,time_limit
24216486,Random QP,18,2009,-1.7131545294282031,1864.380481661,ECOS,time_limit
24216486,Random QP,18,2009,-1.613226008400995,1971.4623794079998,ECOS,time_limit
24216486,Random QP,17,2009,-1.7013537912492616,1451.2149456579998,ECOS,time_limit
24216486,Random QP,17,2009,-1.5534426970231228,1482.317204451,ECOS,time_limit
24216486,Random QP,19,2009,-1.5976889870263604,2044.7112214120002,ECOS,time_limit
24216486,Random QP,17,2009,-1.6724153850056451,1889.4578341010001,ECOS,time_limit
24216486,Random QP,18,2009,-1.6397495350653224,1889.12422233,ECOS,time_limit
24216486,Random QP,17,2009,-1.6417519254667692,1899.961282861,ECOS,time_limit
24216486,Random QP,18,2009,-1.5527124155209309,1975.797667143,ECOS,time_limit


==> data/results_bak/benchmark_problems/ECOS/Random QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,13,10,-0.46879994532921454,0.002528138,ECOS,optimal
600,Random QP,12,10,-0.24433018237221482,0.002309515,ECOS,optimal
596,Random QP,12,10,-0.12989731785383385,0.002324245,ECOS,optimal
596,Random QP,12,10,-0.49406019200592494,0.002471409,ECOS,optimal
600,Random QP,12,10,-0.16494911375200438,0.002429594,ECOS,optimal
600,Random QP,11,10,-0.19267470977622347,0.002279322,ECOS,optimal
600,Random QP,10,10,-0.25400422642629683,0.002101502,ECOS,optimal
596,Random QP,12,10,-0.16993063351608692,0.002240914,ECOS,optimal
594,Random QP,12,10,-0.2932363383491098,0.002391446,ECOS,optimal
600,Random QP,12,10,-0.15036795556738122,0.002393703,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status
63654,Random QP,18,103,-0.5917684940159096,0.42719388,ECOS,optimal
63654,Random QP,15,103,-0.6056847451132105,0.332955231,ECOS,optimal
63654,Random QP,15,103,-0.7996925942971734,0.32856092400000003,ECOS,optimal
63654,Random QP,15,103,-0.5974516363396185,0.31657426299999997,ECOS,optimal
63654,Random QP,14,103,-0.6137467957046818,0.308580138,ECOS,optimal
63654,Random QP,15,103,-0.6874308922947231,0.320109707,ECOS,optimal
63654,Random QP,15,103,-0.6901431984734496,0.338917188,ECOS,optimal
63654,Random QP,15,103,-0.7820704011641979,0.413554002,ECOS,optimal
63654,Random QP,13,103,-0.8073501309062049,0.30175838800000004,ECOS,optimal
63654,Random QP,14,103,-0.5679979628664493,0.296289719,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
722,Random QP,11,11,-0.14886561223320818,0.003893614,ECOS,optimal
722,Random QP,13,11,-0.5219700447664368,0.004249137,ECOS,optimal
724,Random QP,19,11,-0.5101533638841875,0.005762134,ECOS,optimal
722,Random QP,13,11,-0.3074610596043444,0.004243132,ECOS,optimal
712,Random QP,14,11,-0.14282714623381998,0.004307649,ECOS,optimal
720,Random QP,13,11,-0.27605157171499806,0.026300615,ECOS,optimal
726,Random QP,13,11,-0.2699262480957557,0.004134049,ECOS,optimal
722,Random QP,12,11,-0.1651766372478691,0.0038033290000000003,ECOS,optimal
720,Random QP,13,11,-0.6090501611082351,0.004354576,ECOS,optimal
724,Random QP,12,11,-0.39520633005967304,0.004036096,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
858,Random QP,12,12,-0.2385640492528717,0.004225958,ECOS,optimal
864,Random QP,12,12,-0.30674046251418,0.005230591,ECOS,optimal
860,Random QP,12,12,-0.23929243200429462,0.005422263,ECOS,optimal
858,Random QP,12,12,-0.37730451125937714,0.005272127999999999,ECOS,optimal
864,Random QP,13,12,-0.3922920250351886,0.005803864000000001,ECOS,optimal
864,Random QP,13,12,-0.3054229606089563,0.005204801,ECOS,optimal
862,Random QP,12,12,-0.32938932439952673,0.008856828,ECOS,optimal
862,Random QP,12,12,-0.25959496547801986,0.032953081999999995,ECOS,optimal
862,Random QP,12,12,-0.10958005053412788,0.004859116,ECOS,optimal
856,Random QP,14,12,-0.24814187387788322,0.005524268,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1014,Random QP,13,13,-0.2270579871468588,0.069981371,ECOS,optimal
1012,Random QP,12,13,-0.4355529594652438,0.009030602,ECOS,optimal
1010,Random QP,12,13,-0.41534382789671226,0.043497502,ECOS,optimal
1010,Random QP,12,13,-0.25729516372366557,0.026348678,ECOS,optimal
1008,Random QP,13,13,-0.1242378969348151,0.022452530999999998,ECOS,optimal
1012,Random QP,13,13,-0.22462692315108548,0.006520238,ECOS,optimal
1014,Random QP,14,13,-0.2784362931192601,0.013852722,ECOS,optimal
1008,Random QP,13,13,-0.2813132426405912,0.026191654999999998,ECOS,optimal
1010,Random QP,12,13,-0.5357845309016137,0.019954482,ECOS,optimal
1014,Random QP,13,13,-0.41332378263737335,0.0059468640000000005,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11310774,Random QP,18,1373,-1.409986899632061,632.429852612,ECOS,optimal
11310774,Random QP,18,1373,-1.3962135153583017,662.391734349,ECOS,optimal
11310774,Random QP,17,1373,-1.4152245263005687,614.0553694370001,ECOS,optimal
11310774,Random QP,17,1373,-1.418165780111258,645.0700997160001,ECOS,optimal
11310774,Random QP,17,1373,-1.406295403639191,637.517023713,ECOS,optimal
11310774,Random QP,18,1373,-1.3544296104457212,632.660409823,ECOS,optimal
11310774,Random QP,18,1373,-1.48753515221732,690.1442284840001,ECOS,optimal
11310774,Random QP,18,1373,-1.429127485512092,622.148988897,ECOS,optimal
11310774,Random QP,17,1373,-1.4434318483152915,632.642578031,ECOS,optimal
11310774,Random QP,18,1373,-1.476430639499897,647.979787053,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status
127896,Random QP,15,146,-0.7913520733533975,1.335131961,ECOS,optimal
127896,Random QP,16,146,-0.7063971350106207,1.403422353,ECOS,optimal
127896,Random QP,16,146,-0.7386937535271434,1.474125475,ECOS,optimal
127896,Random QP,15,146,-0.6951352069252624,1.350022436,ECOS,optimal
127896,Random QP,15,146,-0.7225533983839189,0.7775979860000001,ECOS,optimal
127896,Random QP,14,146,-0.6605425185418577,0.843329194,ECOS,optimal
127896,Random QP,15,146,-0.7069996550570161,1.325813691,ECOS,optimal
127896,Random QP,16,146,-0.8579337634813835,1.436203018,ECOS,optimal
127896,Random QP,15,146,-0.8116803347794179,1.010770126,ECOS,optimal
127896,Random QP,16,146,-0.7109028413781696,0.762383751,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1344,Random QP,13,15,-0.42987908550335346,0.020558593,ECOS,optimal
1348,Random QP,13,15,-0.15044846645675322,0.034977673,ECOS,optimal
1344,Random QP,14,15,-0.24944751329446,0.044492657,ECOS,optimal
1350,Random QP,12,15,-0.41087826963221885,0.007921239,ECOS,optimal
1344,Random QP,13,15,-0.5034816463001845,0.058999791,ECOS,optimal
1348,Random QP,13,15,-0.12378140505551886,0.027627648,ECOS,optimal
1350,Random QP,14,15,-0.3917503280240142,0.042085809,ECOS,optimal
1348,Random QP,12,15,-0.2799842189117523,0.032600507,ECOS,optimal
1350,Random QP,12,15,-0.08154085734754471,0.069507813,ECOS,optimal
1350,Random QP,13,15,-0.24282566034449224,0.047598825,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1944,Random QP,13,18,-0.3185212533986285,0.009963244,ECOS,optimal
1944,Random QP,13,18,-0.5236960534553391,0.010096566000000001,ECOS,optimal
1944,Random QP,15,18,-0.37367084171879844,0.009932509,ECOS,optimal
1944,Random QP,14,18,-0.28655779809613147,0.033524718,ECOS,optimal
1944,Random QP,14,18,-0.23341801973205428,0.01070653,ECOS,optimal
1944,Random QP,14,18,-0.5182604091418475,0.060547067999999996,ECOS,optimal
1944,Random QP,15,18,-0.2611797825852123,0.018973985999999998,ECOS,optimal
1940,Random QP,12,18,-0.25295991934530726,0.018375738000000003,ECOS,optimal
1942,Random QP,14,18,-0.32760315093128556,0.026328331,ECOS,optimal
1944,Random QP,15,18,-0.31055506321922194,0.022949352,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24216486,Random QP,18,2009,-1.5920856567270618,1571.91966232,ECOS,time_limit
24216486,Random QP,18,2009,-1.713154529428203,1864.380481661,ECOS,time_limit
24216486,Random QP,18,2009,-1.613226008400995,1971.462379408,ECOS,time_limit
24216486,Random QP,17,2009,-1.7013537912492616,1451.214945658,ECOS,time_limit
24216486,Random QP,17,2009,-1.5534426970231228,1482.317204451,ECOS,time_limit
24216486,Random QP,19,2009,-1.5976889870263604,2044.711221412,ECOS,time_limit
24216486,Random QP,17,2009,-1.6724153850056451,1889.4578341010001,ECOS,time_limit
24216486,Random QP,18,2009,-1.6397495350653224,1889.12422233,ECOS,time_limit
24216486,Random QP,17,2009,-1.6417519254667692,1899.961282861,ECOS,time_limit
24216486,Random QP,18,2009,-1.552712415520931,1975.7976671430001,ECOS,time_limit


==> data/results_bak/benchmark_problems/ECOS/Random QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status
267126,Random QP,16,211,-0.9343656097442645,2.996176228,ECOS,optimal
267126,Random QP,16,211,-0.7284016883493092,2.958542791,ECOS,optimal
267126,Random QP,16,211,-0.7857318554084285,5.136100874,ECOS,optimal
267126,Random QP,16,211,-0.7056870686147161,4.281015702,ECOS,optimal
267126,Random QP,17,211,-0.9099992524902991,5.165363674,ECOS,optimal
267126,Random QP,16,211,-0.9458548561929107,4.918835439,ECOS,optimal
267126,Random QP,16,211,-0.9368641431686473,5.590188585,ECOS,optimal
267126,Random QP,17,211,-0.8596617568289536,5.223747023,ECOS,optimal
267126,Random QP,16,211,-0.92949670269279,5.039998293,ECOS,optimal
267126,Random QP,17,211,-0.8433191141296976,5.228492448,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3174,Random QP,13,23,-0.3824853549527482,0.035465229,ECOS,optimal
3174,Random QP,14,23,-0.45676853026783304,0.061076028,ECOS,optimal
3174,Random QP,14,23,-0.21686188552115804,0.035346218,ECOS,optimal
3174,Random QP,13,23,-0.21397109868935454,0.029989178,ECOS,optimal
3174,Random QP,17,23,-0.28747853342283064,0.031498898,ECOS,optimal
3174,Random QP,13,23,-0.28532473095691047,0.026093684,ECOS,optimal
3174,Random QP,13,23,-0.4969188691912134,0.060361648000000004,ECOS,optimal
3174,Random QP,15,23,-0.447164353317229,0.083121704,ECOS,optimal
3172,Random QP,13,23,-0.4309753490146024,0.077069634,ECOS,optimal
3174,Random QP,16,23,-0.4395948032666893,0.063067491,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5046,Random QP,15,29,-0.5297928682362064,0.10942953000000001,ECOS,optimal
5046,Random QP,13,29,-0.5164763805776064,0.136738179,ECOS,optimal
5046,Random QP,16,29,-0.24292084869113917,0.068048913,ECOS,optimal
5046,Random QP,14,29,-0.4461701155824485,0.017865239999999998,ECOS,optimal
5046,Random QP,14,29,-0.5824518174440789,0.073223661,ECOS,optimal
5046,Random QP,15,29,-0.39261883089740485,0.047204864,ECOS,optimal
5046,Random QP,14,29,-0.2706274458075798,0.072961303,ECOS,optimal
5046,Random QP,13,29,-0.4047382236719343,0.027630941,ECOS,optimal
5046,Random QP,14,29,-0.31430458343799555,0.045390319,ECOS,optimal
5044,Random QP,13,29,-0.34366115403264424,0.024311774,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status
554496,Random QP,16,304,-0.8319020616695574,8.402855986999999,ECOS,optimal
554496,Random QP,17,304,-0.7500423134657745,8.898421145,ECOS,optimal
554496,Random QP,16,304,-1.1038347584106067,15.760004387,ECOS,optimal
554496,Random QP,17,304,-0.9979178355311284,14.419077062000001,ECOS,optimal
554496,Random QP,16,304,-0.8622142243469538,9.302810112000001,ECOS,optimal
554496,Random QP,18,304,-1.0234947400169836,14.990438254999999,ECOS,optimal
554496,Random QP,16,304,-1.0424246719630519,13.865839395,ECOS,optimal
554496,Random QP,17,304,-1.1223671293588793,14.671549603999999,ECOS,optimal
554496,Random QP,16,304,-0.7845322394351303,14.078163503999999,ECOS,optimal
554496,Random QP,16,304,-0.8849741757320075,16.342330444,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9126,Random QP,14,39,-0.5294551913997254,0.08389727799999999,ECOS,optimal
9126,Random QP,14,39,-0.45683306604954876,0.070003704,ECOS,optimal
9126,Random QP,14,39,-0.3632033717925158,0.047518082999999996,ECOS,optimal
9126,Random QP,14,39,-0.5313542188341215,0.074037533,ECOS,optimal
9126,Random QP,14,39,-0.3432100965137641,0.04810778,ECOS,optimal
9126,Random QP,15,39,-0.39067230724702695,0.11645104199999999,ECOS,optimal
9126,Random QP,15,39,-0.6641479461520565,0.076639502,ECOS,optimal
9126,Random QP,15,39,-0.4108657068835249,0.068038324,ECOS,optimal
9126,Random QP,14,39,-0.48647569163174564,0.039131737,ECOS,optimal
9126,Random QP,14,39,-0.5044733119991215,0.047631396,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1172184,Random QP,17,442,-1.046034119731924,25.192940202,ECOS,optimal
1172184,Random QP,17,442,-0.9933011166040421,25.342010283,ECOS,optimal
1172184,Random QP,17,442,-0.8870263736422774,25.616058872,ECOS,optimal
1172184,Random QP,17,442,-1.1061441939863936,42.152351998,ECOS,optimal
1172184,Random QP,17,442,-1.0469452326526811,48.898795514,ECOS,optimal
1172184,Random QP,16,442,-0.9609254110034569,42.008926159,ECOS,optimal
1172184,Random QP,17,442,-1.097516310019615,44.916849198,ECOS,optimal
1172184,Random QP,17,442,-1.0427089944138177,45.408789053,ECOS,optimal
1172184,Random QP,18,442,-0.9832032381433464,42.117161315,ECOS,optimal
1172184,Random QP,16,442,-1.0506819605772975,38.523100796,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16854,Random QP,15,53,-0.3998904160413055,0.094564484,ECOS,optimal
16854,Random QP,15,53,-0.5555157690422362,0.123187086,ECOS,optimal
16854,Random QP,15,53,-0.4995376291126364,0.18504727899999998,ECOS,optimal
16854,Random QP,15,53,-0.525810304216604,0.074161681,ECOS,optimal
16854,Random QP,16,53,-0.7066183416428582,0.090905313,ECOS,optimal
16854,Random QP,14,53,-0.4465138907743892,0.06375497,ECOS,optimal
16854,Random QP,14,53,-0.5309822585079476,0.064187812,ECOS,optimal
16854,Random QP,14,53,-0.46493683597226937,0.076814938,ECOS,optimal
16854,Random QP,15,53,-0.5148362781266864,0.07369358000000001,ECOS,optimal
16854,Random QP,15,53,-0.6469785468547395,0.08234147400000001,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2488416,Random QP,18,644,-1.2589808080840998,70.03495468,ECOS,optimal
2488416,Random QP,17,644,-1.1352868611999818,63.957491994,ECOS,optimal
2488416,Random QP,17,644,-1.09039907991121,71.79828345199999,ECOS,optimal
2488416,Random QP,17,644,-1.054427831748185,64.901292969,ECOS,optimal
2488416,Random QP,16,644,-1.0659841155991843,69.33085762900001,ECOS,optimal inaccurate
2488416,Random QP,17,644,-1.1096598376089164,73.99856889499999,ECOS,optimal
2488416,Random QP,18,644,-1.0485430990302145,82.627470086,ECOS,optimal
2488416,Random QP,17,644,-1.243061638201767,64.833737611,ECOS,optimal
2488416,Random QP,17,644,-1.1103555562672944,68.071863284,ECOS,optimal
2488416,Random QP,17,644,-1.27194582208109,75.790657234,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31974,Random QP,14,73,-0.4330162998638448,0.141655688,ECOS,optimal
31974,Random QP,16,73,-0.629330126446205,0.202516167,ECOS,optimal
31974,Random QP,16,73,-0.556227975614828,0.15101293799999999,ECOS,optimal
31974,Random QP,14,73,-0.4960741243529483,0.139840452,ECOS,optimal
31974,Random QP,15,73,-0.5607594981113178,0.159085157,ECOS,optimal
31974,Random QP,15,73,-0.35576484275520026,0.156903401,ECOS,optimal
31974,Random QP,17,73,-0.6536046687233208,0.201349102,ECOS,optimal
31974,Random QP,14,73,-0.6623827792172574,0.150692845,ECOS,optimal
31974,Random QP,14,73,-0.5362444195522604,0.13821019099999998,ECOS,optimal
31974,Random QP,16,73,-0.5463596090209636,0.190758793,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/Random QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5301600,Random QP,18,940,-1.192024039394359,257.010770395,ECOS,optimal
5301600,Random QP,18,940,-1.2026182298457762,273.64778002500003,ECOS,optimal
5301600,Random QP,17,940,-1.332640500317094,234.96940221900002,ECOS,optimal
5301600,Random QP,17,940,-1.2662082499460516,236.349715626,ECOS,optimal
5301600,Random QP,18,940,-1.193600687836741,235.37828275799998,ECOS,optimal
5301600,Random QP,18,940,-1.3611445215510676,238.370609205,ECOS,optimal
5301600,Random QP,17,940,-1.1808971696515276,228.236915982,ECOS,optimal inaccurate
5301600,Random QP,17,940,-1.4472572094110716,225.912086741,ECOS,optimal inaccurate
5301600,Random QP,18,940,-1.2974305343133148,234.87884512699998,ECOS,optimal
5301600,Random QP,18,940,-1.1542814206699683,237.697597821,ECOS,optimal inaccurate


==> data/results_bak/benchmark_problems/ECOS/SVM/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7010,SVM,15,10,284.30936582218584,0.031311721,ECOS,optimal
7010,SVM,16,10,287.98344632834136,0.038831916,ECOS,optimal
7010,SVM,17,10,300.84297211586664,0.033953906,ECOS,optimal
7010,SVM,16,10,291.0700851222207,0.032254978000000004,ECOS,optimal
7010,SVM,15,10,305.41835192847196,0.031609832000000004,ECOS,optimal
7010,SVM,16,10,296.73007185184605,0.032798427000000005,ECOS,optimal
7010,SVM,17,10,280.64113843189426,0.033605401,ECOS,optimal
7010,SVM,15,10,300.76220987151453,0.030283864,ECOS,optimal
7010,SVM,17,10,312.8213711545538,0.033830413999999996,ECOS,optimal
7010,SVM,14,10,292.0058138524548,0.028922681000000002,ECOS,optimal
8261,SVM,16,11,307.3009201456755,0.057368376,ECOS,optimal
8261,SVM,15,11,311.75703738072866,0.058762073,ECOS,optimal
8261,SVM,16,11,343.95403256244725,0.16644752300000001,ECOS,optimal
8261,SVM,15,11,308.7049094129275,0.18191186,ECOS,optimal
8261,SVM,15,11,323.35572029587064,0.067352059,ECOS,optimal
8261,SVM,15,11,310.04284194586535,0.08894692800000001,ECOS,optimal
8261,SVM,19,11,321.34368217687285,0.079642008,ECOS,optimal
8261,SVM,16,11,309.75883080592683,0.046021778,ECOS,optimal
8261,SVM,15,11,322.9167655717413,0.05790748,ECOS,optimal
8261,SVM,15,11,314.36406529554796,0.046746214,ECOS,optimal
9612,SVM,16,12,347.31855186005475,0.301202644,ECOS,optimal
9612,SVM,16,12,364.71471810597404,0.210587805,ECOS,optimal
9612,SVM,15,12,382.1254931870733,0.052967404,ECOS,optimal
9612,SVM,15,12,359.21156318991143,0.040286372,ECOS,optimal
9612,SVM,16,12,346.75392529185694,0.053911936999999986,ECOS,optimal
9612,SVM,15,12,372.02181301675,0.216812778,ECOS,optimal
9612,SVM,14,12,341.4375824244172,0.045781037000000004,ECOS,optimal
9612,SVM,16,12,350.11926565355105,0.040195850000000005,ECOS,optimal
9612,SVM,15,12,331.15723949870767,0.064669718,ECOS,optimal
9612,SVM,15,12,340.74724922093236,0.038136733,ECOS,optimal
11063,SVM,16,13,404.7912311004952,0.09093546,ECOS,optimal
11063,SVM,17,13,392.2872342424962,0.04331498,ECOS,optimal
11063,SVM,17,13,381.12294770024215,0.061066197999999995,ECOS,optimal
11063,SVM,17,13,388.3922535380453,0.053490775,ECOS,optimal
11063,SVM,17,13,382.6260203182186,0.046430604,ECOS,optimal
11063,SVM,16,13,382.6349940128018,0.103235387,ECOS,optimal
11063,SVM,16,13,375.9201405956445,0.216277152,ECOS,optimal
11063,SVM,17,13,378.4139510097068,0.041807789,ECOS,optimal
11063,SVM,16,13,366.55203922640817,0.046731908,ECOS,optimal
11063,SVM,17,13,374.95917336937964,0.09392736300000001,ECOS,optimal
12614,SVM,17,14,415.0247239278524,0.08591576000000001,ECOS,optimal
12614,SVM,16,14,385.2527778440888,0.148962319,ECOS,optimal
12614,SVM,16,14,403.02967725487235,0.07503434,ECOS,optimal
12614,SVM,17,14,407.62896385691823,0.06841800599999999,ECOS,optimal
12614,SVM,14,14,419.6848231049781,0.09012121699999999,ECOS,optimal
12614,SVM,15,14,407.5713011663717,0.060979017,ECOS,optimal
12614,SVM,14,14,401.6144374032997,0.08547664099999999,ECOS,optimal
12614,SVM,15,14,403.2315933219706,0.082055822,ECOS,optimal
12614,SVM,16,14,417.3554772810455,0.055448823,ECOS,optimal
12614,SVM,16,14,391.28373402814935,0.073931863,ECOS,optimal
16016,SVM,16,16,473.2813209367907,0.206661732,ECOS,optimal
16016,SVM,16,16,460.21167683684655,0.087595828,ECOS,optimal
16016,SVM,17,16,461.3560261624049,0.10376124,ECOS,optimal
16016,SVM,16,16,487.8998939949797,0.11052055,ECOS,optimal
16016,SVM,15,16,476.5772936897518,0.086009412,ECOS,optimal
16016,SVM,18,16,470.19145833486715,0.14197243399999998,ECOS,optimal
16016,SVM,18,16,462.60891746510543,0.20292523399999998,ECOS,optimal
16016,SVM,16,16,451.6305838688129,0.25332128800000003,ECOS,optimal
16016,SVM,17,16,460.1416698227922,0.124450867,ECOS,optimal
16016,SVM,16,16,476.4015596767146,0.08166429,ECOS,optimal
17867,SVM,15,17,472.26232257875466,0.103298526,ECOS,optimal
17867,SVM,18,17,484.48992083143514,0.112172275,ECOS,optimal
17867,SVM,16,17,483.41647407001363,0.091177991,ECOS,optimal
17867,SVM,16,17,481.0456878027862,0.103622917,ECOS,optimal
17867,SVM,16,17,492.9810453801198,0.117250639,ECOS,optimal
17867,SVM,16,17,513.9050842084819,0.10030277,ECOS,optimal
17867,SVM,16,17,481.2498425797559,0.126862016,ECOS,optimal
17867,SVM,17,17,502.3773643964897,0.11711333300000001,ECOS,optimal
17867,SVM,16,17,515.6002954143112,0.09801437199999999,ECOS,optimal
17867,SVM,15,17,498.10243794337197,0.115355891,ECOS,optimal
24020,SVM,15,20,567.5722197986071,0.124967182,ECOS,optimal
24020,SVM,16,20,572.0306221302945,0.10816116199999999,ECOS,optimal
24020,SVM,17,20,595.4547585650412,0.113506718,ECOS,optimal
24020,SVM,17,20,582.0333598427683,0.279044527,ECOS,optimal
24020,SVM,15,20,578.830376936907,0.121494849,ECOS,optimal
24020,SVM,16,20,563.854197619732,0.126050988,ECOS,optimal
24020,SVM,16,20,576.6722384601003,0.117392317,ECOS,optimal
24020,SVM,16,20,566.533491994179,0.106928873,ECOS,optimal
24020,SVM,18,20,576.6018814954556,0.25717269800000003,ECOS,optimal
24020,SVM,16,20,586.4328575994624,0.103474954,ECOS,optimal
31073,SVM,17,23,670.5519654513807,0.175272285,ECOS,optimal
31073,SVM,17,23,652.9267788067681,0.369976197,ECOS,optimal
31073,SVM,16,23,648.8683834592697,0.157478384,ECOS,optimal
31073,SVM,17,23,678.5858394832851,0.21728548600000003,ECOS,optimal
31073,SVM,16,23,680.2835793795942,0.23214965,ECOS,optimal
31073,SVM,17,23,666.5536977531134,0.16655363,ECOS,optimal
31073,SVM,18,23,672.2069650738041,0.17504324300000002,ECOS,optimal
31073,SVM,15,23,687.2106134612982,0.198449314,ECOS,optimal
31073,SVM,17,23,672.8702676313379,0.149679469,ECOS,optimal
31073,SVM,15,23,655.4900002487257,0.13282149699999998,ECOS,optimal
39026,SVM,19,26,748.6278165619487,0.224316143,ECOS,optimal
39026,SVM,17,26,763.0552205207387,0.290634773,ECOS,optimal
39026,SVM,16,26,746.3716568912729,0.16155842399999998,ECOS,optimal
39026,SVM,17,26,757.4810811632083,0.316756164,ECOS,optimal
39026,SVM,18,26,771.4813133469064,0.17730454899999998,ECOS,optimal
39026,SVM,16,26,766.6434114843885,0.19732852899999997,ECOS,optimal
39026,SVM,15,26,754.3015952695978,0.17060809300000002,ECOS,optimal
39026,SVM,18,26,746.6277878206073,0.17438704600000002,ECOS,optimal
39026,SVM,16,26,750.6971200607562,0.169708351,ECOS,optimal
39026,SVM,20,26,747.9558725629419,0.21572171899999998,ECOS,optimal
54281,SVM,18,31,950.9374473976677,0.7144638790000001,ECOS,optimal
54281,SVM,19,31,944.7640097172302,0.7155767820000001,ECOS,optimal
54281,SVM,19,31,844.7644813633023,1.043050897,ECOS,optimal
54281,SVM,19,31,891.9415967551679,1.131993735,ECOS,optimal
54281,SVM,16,31,881.1500243153343,0.676367871,ECOS,optimal
54281,SVM,16,31,926.1094969831368,0.540601444,ECOS,optimal
54281,SVM,19,31,919.5064897806108,0.8384039329999999,ECOS,optimal
54281,SVM,16,31,905.5207864118933,0.441881446,ECOS,optimal
54281,SVM,14,31,908.6675217182448,0.602105464,ECOS,optimal
54281,SVM,15,31,951.3646407988502,0.5438826649999999,ECOS,optimal
75887,SVM,17,37,1105.8654959763112,1.5420744480000002,ECOS,optimal
75887,SVM,19,37,1090.436218769537,0.803296061,ECOS,optimal
75887,SVM,16,37,1080.4205973441065,1.137797643,ECOS,optimal
75887,SVM,17,37,1041.4547707436095,1.184486633,ECOS,optimal
75887,SVM,18,37,1051.0682423006529,1.072954761,ECOS,optimal
75887,SVM,17,37,1079.140006442083,1.023748838,ECOS,optimal
75887,SVM,17,37,1090.8172413896793,1.015254252,ECOS,optimal
75887,SVM,15,37,1105.2966321916554,0.6654920670000001,ECOS,optimal
75887,SVM,15,37,1094.6074097672117,1.1784420560000002,ECOS,optimal
75887,SVM,16,37,1074.6411725382993,1.497202841,ECOS,optimal
110295,SVM,18,45,1293.3403282776753,1.353406458,ECOS,optimal
110295,SVM,19,45,1335.5037480546484,0.882633807,ECOS,optimal
110295,SVM,18,45,1277.7552214247305,1.1087012120000002,ECOS,optimal
110295,SVM,18,45,1275.4557804518222,1.1247663270000001,ECOS,optimal
110295,SVM,19,45,1345.9504777630075,1.1919182279999998,ECOS,optimal
110295,SVM,17,45,1262.8023558305679,1.072028537,ECOS,optimal
110295,SVM,17,45,1303.2924182805746,1.001722414,ECOS,optimal
110295,SVM,17,45,1283.6060222950327,0.958481569,ECOS,optimal
110295,SVM,17,45,1308.8772938699806,1.081660434,ECOS,optimal
110295,SVM,16,45,1323.92942546561,0.829903981,ECOS,optimal
162305,SVM,18,55,1545.5417807425185,2.7736885119999997,ECOS,optimal
162305,SVM,19,55,1568.627736513209,1.354628036,ECOS,optimal
162305,SVM,18,55,1563.119937139013,1.8161667330000002,ECOS,optimal
162305,SVM,19,55,1587.8274831559665,1.373425717,ECOS,optimal
162305,SVM,20,55,1594.7090911561286,1.8004884529999998,ECOS,optimal
162305,SVM,19,55,1552.517740113115,1.684547366,ECOS,optimal
162305,SVM,19,55,1532.21601432873,1.700467345,ECOS,optimal
162305,SVM,21,55,1566.2807730411819,2.034898478,ECOS,optimal
162305,SVM,17,55,1578.2478201165356,1.8658204930000002,ECOS,optimal
162305,SVM,18,55,1549.3520055228626,0.963257006,ECOS,optimal
244868,SVM,19,68,2000.1652432835945,2.8367821660000003,ECOS,optimal
244868,SVM,19,68,1941.5590543541955,3.257106138,ECOS,optimal
244868,SVM,21,68,1975.8389870508304,3.683227463,ECOS,optimal
244868,SVM,18,68,1973.5973271222092,3.206362495,ECOS,optimal
244868,SVM,18,68,2014.8268655098104,2.639474508,ECOS,optimal
244868,SVM,20,68,1919.114705544172,3.437463731,ECOS,optimal
244868,SVM,19,68,1973.5076238145666,3.313436908,ECOS,optimal
244868,SVM,20,68,1975.7380957296825,3.185887025,ECOS,optimal
244868,SVM,19,68,1956.4388122441433,3.48760727,ECOS,optimal
244868,SVM,21,68,2004.6805160940528,2.8479261730000003,ECOS,optimal
369684,SVM,20,84,2381.0431237673097,7.201963446000001,ECOS,optimal
369684,SVM,21,84,2453.2468415459184,7.628849816000002,ECOS,optimal
369684,SVM,18,84,2431.3325237609465,8.192542278,ECOS,optimal
369684,SVM,21,84,2392.4450646278588,8.113244348,ECOS,optimal
369684,SVM,19,84,2422.6184540363497,8.218186817000001,ECOS,optimal
369684,SVM,18,84,2484.774572916412,7.457854462999999,ECOS,optimal
369684,SVM,20,84,2427.5627832234077,7.409194512000001,ECOS,optimal
369684,SVM,18,84,2391.4323473500463,6.956622637000001,ECOS,optimal
369684,SVM,20,84,2448.623201286784,7.654124124,ECOS,optimal
369684,SVM,20,84,2417.315238296513,8.661137442000001,ECOS,optimal
572355,SVM,22,105,3049.3096552653674,15.596526797000001,ECOS,optimal
572355,SVM,20,105,2994.747350566135,8.228399415,ECOS,optimal
572355,SVM,20,105,2988.2475679139807,7.537972579,ECOS,optimal
572355,SVM,23,105,2925.32238332599,12.853422110999999,ECOS,optimal
572355,SVM,22,105,3002.7118690083594,10.201867336,ECOS,optimal
572355,SVM,22,105,3067.631304091792,11.906431725,ECOS,optimal
572355,SVM,23,105,2958.957353423671,16.311250985,ECOS,optimal
572355,SVM,21,105,3074.075787889163,13.649406702,ECOS,optimal
572355,SVM,21,105,3018.120174016919,13.291316780999999,ECOS,optimal
572355,SVM,21,105,3024.679086614497,12.872858283,ECOS,optimal
897732,SVM,22,132,3889.1758627618296,14.444956953,ECOS,optimal
897732,SVM,22,132,3800.668541657675,24.154618053000004,ECOS,optimal
897732,SVM,23,132,3807.95707258834,28.132118200999997,ECOS,optimal
897732,SVM,23,132,3774.979858964312,29.981377355000006,ECOS,optimal
897732,SVM,23,132,3815.913200185295,22.643650646999998,ECOS,optimal
897732,SVM,22,132,3775.4470192047747,25.37764846,ECOS,optimal
897732,SVM,23,132,3816.043018402596,24.08429704,ECOS,optimal
897732,SVM,21,132,3787.239927779647,24.430497970999998,ECOS,optimal
897732,SVM,23,132,3782.383235460481,25.175147238,ECOS,optimal
897732,SVM,23,132,3858.497338092384,26.031679169,ECOS,optimal
1411166,SVM,24,166,4731.757506548512,29.207463153000003,ECOS,optimal
1411166,SVM,24,166,4737.388425456268,33.630394914,ECOS,optimal
1411166,SVM,26,166,4718.668023561013,46.034198509,ECOS,optimal
1411166,SVM,24,166,4805.82161169162,33.103794873000005,ECOS,optimal
1411166,SVM,23,166,4782.532049556889,47.07973496899999,ECOS,optimal
1411166,SVM,24,166,4747.569001669488,40.569323463,ECOS,optimal
1411166,SVM,23,166,4698.1518847159205,37.96005092,ECOS,optimal
1411166,SVM,24,166,4739.715676368196,37.097274322,ECOS,optimal
1411166,SVM,23,166,4765.481460351736,34.556302722999995,ECOS,optimal
1411166,SVM,25,166,4749.509919717423,43.643115751,ECOS,optimal
2226059,SVM,25,209,6102.251735872848,58.713254148999994,ECOS,optimal
2226059,SVM,26,209,6019.69202718603,84.840884977,ECOS,optimal
2226059,SVM,24,209,6007.067741432465,82.022222765,ECOS,optimal
2226059,SVM,24,209,6065.301438805095,83.27379230300001,ECOS,optimal
2226059,SVM,26,209,5981.762587405497,85.748642878,ECOS,optimal
2226059,SVM,25,209,5998.21808388165,88.529186626,ECOS,optimal
2226059,SVM,26,209,5948.3571521843505,82.250352897,ECOS,optimal
2226059,SVM,25,209,6011.494456297733,83.650729173,ECOS,optimal
2226059,SVM,24,209,6048.733557801404,76.870453169,ECOS,optimal
2226059,SVM,24,209,6042.09277659794,90.71206739600001,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7010,SVM,15,10,284.3093658221859,0.031311721,ECOS,optimal
7010,SVM,16,10,287.98344632834136,0.038831916,ECOS,optimal
7010,SVM,17,10,300.8429721158666,0.033953906,ECOS,optimal
7010,SVM,16,10,291.0700851222207,0.032254978000000004,ECOS,optimal
7010,SVM,15,10,305.418351928472,0.031609832,ECOS,optimal
7010,SVM,16,10,296.73007185184605,0.032798427,ECOS,optimal
7010,SVM,17,10,280.64113843189426,0.033605401,ECOS,optimal
7010,SVM,15,10,300.7622098715145,0.030283864,ECOS,optimal
7010,SVM,17,10,312.8213711545538,0.033830414,ECOS,optimal
7010,SVM,14,10,292.0058138524548,0.028922681,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
572355,SVM,22,105,3049.3096552653674,15.596526797,ECOS,optimal
572355,SVM,20,105,2994.7473505661355,8.228399415,ECOS,optimal
572355,SVM,20,105,2988.2475679139807,7.537972579,ECOS,optimal
572355,SVM,23,105,2925.32238332599,12.853422111,ECOS,optimal
572355,SVM,22,105,3002.7118690083594,10.201867336000001,ECOS,optimal
572355,SVM,22,105,3067.6313040917917,11.906431725,ECOS,optimal
572355,SVM,23,105,2958.9573534236715,16.311250985,ECOS,optimal
572355,SVM,21,105,3074.0757878891627,13.649406702,ECOS,optimal
572355,SVM,21,105,3018.120174016919,13.291316780999999,ECOS,optimal
572355,SVM,21,105,3024.6790866144966,12.872858283,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8261,SVM,16,11,307.3009201456755,0.057368376,ECOS,optimal
8261,SVM,15,11,311.7570373807287,0.058762073,ECOS,optimal
8261,SVM,16,11,343.95403256244725,0.166447523,ECOS,optimal
8261,SVM,15,11,308.7049094129275,0.18191185999999998,ECOS,optimal
8261,SVM,15,11,323.3557202958706,0.067352059,ECOS,optimal
8261,SVM,15,11,310.0428419458654,0.088946928,ECOS,optimal
8261,SVM,19,11,321.3436821768729,0.079642008,ECOS,optimal
8261,SVM,16,11,309.7588308059268,0.046021778,ECOS,optimal
8261,SVM,15,11,322.91676557174134,0.05790748,ECOS,optimal
8261,SVM,15,11,314.364065295548,0.046746214,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9612,SVM,16,12,347.3185518600548,0.30120264399999996,ECOS,optimal
9612,SVM,16,12,364.71471810597404,0.210587805,ECOS,optimal
9612,SVM,15,12,382.1254931870733,0.052967404,ECOS,optimal
9612,SVM,15,12,359.21156318991143,0.040286371999999994,ECOS,optimal
9612,SVM,16,12,346.75392529185694,0.05391193699999999,ECOS,optimal
9612,SVM,15,12,372.02181301675006,0.21681277799999998,ECOS,optimal
9612,SVM,14,12,341.43758242441714,0.045781037,ECOS,optimal
9612,SVM,16,12,350.119265653551,0.040195850000000005,ECOS,optimal
9612,SVM,15,12,331.1572394987077,0.064669718,ECOS,optimal
9612,SVM,15,12,340.7472492209324,0.038136733,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11063,SVM,16,13,404.79123110049517,0.09093546,ECOS,optimal
11063,SVM,17,13,392.2872342424962,0.04331498,ECOS,optimal
11063,SVM,17,13,381.1229477002422,0.061066198,ECOS,optimal
11063,SVM,17,13,388.39225353804534,0.053490775,ECOS,optimal
11063,SVM,17,13,382.62602031821865,0.046430604,ECOS,optimal
11063,SVM,16,13,382.6349940128018,0.10323538700000001,ECOS,optimal
11063,SVM,16,13,375.9201405956445,0.216277152,ECOS,optimal
11063,SVM,17,13,378.41395100970675,0.041807789,ECOS,optimal
11063,SVM,16,13,366.55203922640817,0.046731907999999996,ECOS,optimal
11063,SVM,17,13,374.9591733693797,0.093927363,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
897732,SVM,22,132,3889.17586276183,14.444956953,ECOS,optimal
897732,SVM,22,132,3800.668541657675,24.154618052999997,ECOS,optimal
897732,SVM,23,132,3807.95707258834,28.132118201,ECOS,optimal
897732,SVM,23,132,3774.979858964312,29.981377355000003,ECOS,optimal
897732,SVM,23,132,3815.9132001852945,22.643650647,ECOS,optimal
897732,SVM,22,132,3775.447019204775,25.37764846,ECOS,optimal
897732,SVM,23,132,3816.0430184025963,24.08429704,ECOS,optimal
897732,SVM,21,132,3787.2399277796467,24.430497970999998,ECOS,optimal
897732,SVM,23,132,3782.383235460481,25.175147238,ECOS,optimal
897732,SVM,23,132,3858.497338092384,26.031679169,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
12614,SVM,17,14,415.0247239278524,0.08591576000000001,ECOS,optimal
12614,SVM,16,14,385.25277784408877,0.148962319,ECOS,optimal
12614,SVM,16,14,403.02967725487235,0.07503434,ECOS,optimal
12614,SVM,17,14,407.62896385691823,0.068418006,ECOS,optimal
12614,SVM,14,14,419.6848231049781,0.090121217,ECOS,optimal
12614,SVM,15,14,407.57130116637165,0.060979016999999996,ECOS,optimal
12614,SVM,14,14,401.6144374032997,0.085476641,ECOS,optimal
12614,SVM,15,14,403.23159332197054,0.082055822,ECOS,optimal
12614,SVM,16,14,417.3554772810455,0.055448823,ECOS,optimal
12614,SVM,16,14,391.28373402814935,0.073931863,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16016,SVM,16,16,473.2813209367907,0.20666173200000001,ECOS,optimal
16016,SVM,16,16,460.21167683684655,0.087595828,ECOS,optimal
16016,SVM,17,16,461.35602616240493,0.10376124,ECOS,optimal
16016,SVM,16,16,487.8998939949797,0.11052055,ECOS,optimal
16016,SVM,15,16,476.5772936897518,0.086009412,ECOS,optimal
16016,SVM,18,16,470.19145833486715,0.14197243399999998,ECOS,optimal
16016,SVM,18,16,462.60891746510543,0.202925234,ECOS,optimal
16016,SVM,16,16,451.6305838688129,0.253321288,ECOS,optimal
16016,SVM,17,16,460.14166982279215,0.12445086699999999,ECOS,optimal
16016,SVM,16,16,476.4015596767146,0.08166429,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1411166,SVM,24,166,4731.757506548512,29.207463153,ECOS,optimal
1411166,SVM,24,166,4737.388425456268,33.630394914,ECOS,optimal
1411166,SVM,26,166,4718.668023561013,46.034198509,ECOS,optimal
1411166,SVM,24,166,4805.82161169162,33.103794873,ECOS,optimal
1411166,SVM,23,166,4782.5320495568885,47.079734969,ECOS,optimal
1411166,SVM,24,166,4747.569001669488,40.569323463,ECOS,optimal
1411166,SVM,23,166,4698.15188471592,37.96005092,ECOS,optimal
1411166,SVM,24,166,4739.715676368196,37.097274322000004,ECOS,optimal
1411166,SVM,23,166,4765.481460351736,34.556302722999995,ECOS,optimal
1411166,SVM,25,166,4749.509919717423,43.643115751,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17867,SVM,15,17,472.2623225787547,0.103298526,ECOS,optimal
17867,SVM,18,17,484.4899208314352,0.112172275,ECOS,optimal
17867,SVM,16,17,483.41647407001363,0.091177991,ECOS,optimal
17867,SVM,16,17,481.0456878027862,0.103622917,ECOS,optimal
17867,SVM,16,17,492.9810453801198,0.11725063899999999,ECOS,optimal
17867,SVM,16,17,513.9050842084818,0.10030277,ECOS,optimal
17867,SVM,16,17,481.24984257975586,0.126862016,ECOS,optimal
17867,SVM,17,17,502.3773643964897,0.117113333,ECOS,optimal
17867,SVM,16,17,515.6002954143112,0.098014372,ECOS,optimal
17867,SVM,15,17,498.10243794337197,0.115355891,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24020,SVM,15,20,567.572219798607,0.124967182,ECOS,optimal
24020,SVM,16,20,572.0306221302945,0.108161162,ECOS,optimal
24020,SVM,17,20,595.4547585650411,0.113506718,ECOS,optimal
24020,SVM,17,20,582.0333598427683,0.279044527,ECOS,optimal
24020,SVM,15,20,578.830376936907,0.121494849,ECOS,optimal
24020,SVM,16,20,563.854197619732,0.126050988,ECOS,optimal
24020,SVM,16,20,576.6722384601003,0.11739231700000001,ECOS,optimal
24020,SVM,16,20,566.533491994179,0.10692887300000001,ECOS,optimal
24020,SVM,18,20,576.6018814954556,0.257172698,ECOS,optimal
24020,SVM,16,20,586.4328575994624,0.10347495400000001,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2226059,SVM,25,209,6102.251735872848,58.713254149,ECOS,optimal
2226059,SVM,26,209,6019.69202718603,84.840884977,ECOS,optimal
2226059,SVM,24,209,6007.067741432465,82.022222765,ECOS,optimal
2226059,SVM,24,209,6065.301438805095,83.273792303,ECOS,optimal
2226059,SVM,26,209,5981.762587405497,85.748642878,ECOS,optimal
2226059,SVM,25,209,5998.218083881651,88.529186626,ECOS,optimal
2226059,SVM,26,209,5948.357152184351,82.250352897,ECOS,optimal
2226059,SVM,25,209,6011.494456297733,83.650729173,ECOS,optimal
2226059,SVM,24,209,6048.733557801404,76.870453169,ECOS,optimal
2226059,SVM,24,209,6042.092776597941,90.712067396,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31073,SVM,17,23,670.5519654513807,0.175272285,ECOS,optimal
31073,SVM,17,23,652.926778806768,0.369976197,ECOS,optimal
31073,SVM,16,23,648.8683834592697,0.157478384,ECOS,optimal
31073,SVM,17,23,678.5858394832851,0.217285486,ECOS,optimal
31073,SVM,16,23,680.2835793795942,0.23214965,ECOS,optimal
31073,SVM,17,23,666.5536977531134,0.16655363,ECOS,optimal
31073,SVM,18,23,672.2069650738041,0.17504324300000002,ECOS,optimal
31073,SVM,15,23,687.2106134612982,0.19844931400000002,ECOS,optimal
31073,SVM,17,23,672.8702676313379,0.149679469,ECOS,optimal
31073,SVM,15,23,655.4900002487256,0.13282149699999998,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
39026,SVM,19,26,748.6278165619486,0.224316143,ECOS,optimal
39026,SVM,17,26,763.0552205207387,0.290634773,ECOS,optimal
39026,SVM,16,26,746.3716568912729,0.16155842399999998,ECOS,optimal
39026,SVM,17,26,757.4810811632084,0.316756164,ECOS,optimal
39026,SVM,18,26,771.4813133469065,0.177304549,ECOS,optimal
39026,SVM,16,26,766.6434114843884,0.197328529,ECOS,optimal
39026,SVM,15,26,754.3015952695977,0.170608093,ECOS,optimal
39026,SVM,18,26,746.6277878206072,0.17438704600000002,ECOS,optimal
39026,SVM,16,26,750.6971200607563,0.169708351,ECOS,optimal
39026,SVM,20,26,747.9558725629419,0.215721719,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54281,SVM,18,31,950.9374473976676,0.7144638790000001,ECOS,optimal
54281,SVM,19,31,944.7640097172302,0.715576782,ECOS,optimal
54281,SVM,19,31,844.7644813633024,1.043050897,ECOS,optimal
54281,SVM,19,31,891.9415967551679,1.131993735,ECOS,optimal
54281,SVM,16,31,881.1500243153343,0.676367871,ECOS,optimal
54281,SVM,16,31,926.1094969831368,0.540601444,ECOS,optimal
54281,SVM,19,31,919.5064897806109,0.838403933,ECOS,optimal
54281,SVM,16,31,905.5207864118933,0.441881446,ECOS,optimal
54281,SVM,14,31,908.6675217182448,0.602105464,ECOS,optimal
54281,SVM,15,31,951.3646407988502,0.5438826649999999,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
75887,SVM,17,37,1105.8654959763112,1.5420744480000002,ECOS,optimal
75887,SVM,19,37,1090.436218769537,0.803296061,ECOS,optimal
75887,SVM,16,37,1080.4205973441065,1.137797643,ECOS,optimal
75887,SVM,17,37,1041.4547707436097,1.1844866330000001,ECOS,optimal
75887,SVM,18,37,1051.0682423006529,1.0729547609999999,ECOS,optimal
75887,SVM,17,37,1079.140006442083,1.023748838,ECOS,optimal
75887,SVM,17,37,1090.8172413896793,1.015254252,ECOS,optimal
75887,SVM,15,37,1105.2966321916551,0.665492067,ECOS,optimal
75887,SVM,15,37,1094.6074097672117,1.1784420560000002,ECOS,optimal
75887,SVM,16,37,1074.6411725382993,1.497202841,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
110295,SVM,18,45,1293.3403282776753,1.353406458,ECOS,optimal
110295,SVM,19,45,1335.5037480546484,0.882633807,ECOS,optimal
110295,SVM,18,45,1277.7552214247303,1.1087012120000002,ECOS,optimal
110295,SVM,18,45,1275.4557804518222,1.124766327,ECOS,optimal
110295,SVM,19,45,1345.9504777630075,1.1919182279999998,ECOS,optimal
110295,SVM,17,45,1262.802355830568,1.072028537,ECOS,optimal
110295,SVM,17,45,1303.2924182805743,1.001722414,ECOS,optimal
110295,SVM,17,45,1283.6060222950327,0.958481569,ECOS,optimal
110295,SVM,17,45,1308.8772938699806,1.081660434,ECOS,optimal
110295,SVM,16,45,1323.92942546561,0.829903981,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162305,SVM,18,55,1545.5417807425188,2.773688512,ECOS,optimal
162305,SVM,19,55,1568.627736513209,1.354628036,ECOS,optimal
162305,SVM,18,55,1563.119937139013,1.816166733,ECOS,optimal
162305,SVM,19,55,1587.8274831559663,1.373425717,ECOS,optimal
162305,SVM,20,55,1594.7090911561284,1.8004884529999998,ECOS,optimal
162305,SVM,19,55,1552.517740113115,1.6845473659999999,ECOS,optimal
162305,SVM,19,55,1532.2160143287301,1.7004673449999999,ECOS,optimal
162305,SVM,21,55,1566.2807730411819,2.034898478,ECOS,optimal
162305,SVM,17,55,1578.2478201165354,1.865820493,ECOS,optimal
162305,SVM,18,55,1549.3520055228623,0.9632570060000001,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
244868,SVM,19,68,2000.1652432835942,2.836782166,ECOS,optimal
244868,SVM,19,68,1941.5590543541953,3.2571061379999997,ECOS,optimal
244868,SVM,21,68,1975.8389870508304,3.683227463,ECOS,optimal
244868,SVM,18,68,1973.5973271222094,3.206362495,ECOS,optimal
244868,SVM,18,68,2014.8268655098104,2.6394745079999997,ECOS,optimal
244868,SVM,20,68,1919.114705544172,3.4374637310000002,ECOS,optimal
244868,SVM,19,68,1973.5076238145662,3.313436908,ECOS,optimal
244868,SVM,20,68,1975.7380957296828,3.185887025,ECOS,optimal
244868,SVM,19,68,1956.4388122441433,3.48760727,ECOS,optimal
244868,SVM,21,68,2004.6805160940528,2.847926173,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/SVM/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
369684,SVM,20,84,2381.0431237673097,7.201963446,ECOS,optimal
369684,SVM,21,84,2453.2468415459184,7.628849816000001,ECOS,optimal
369684,SVM,18,84,2431.3325237609465,8.192542278,ECOS,optimal
369684,SVM,21,84,2392.4450646278588,8.113244348,ECOS,optimal
369684,SVM,19,84,2422.6184540363497,8.218186817,ECOS,optimal
369684,SVM,18,84,2484.774572916412,7.457854463,ECOS,optimal
369684,SVM,20,84,2427.5627832234077,7.409194512,ECOS,optimal
369684,SVM,18,84,2391.432347350046,6.956622637,ECOS,optimal
369684,SVM,20,84,2448.623201286784,7.654124124,ECOS,optimal
369684,SVM,20,84,2417.3152382965136,8.661137442,ECOS,optimal


==> data/results_bak/benchmark_problems/ECOS/results.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,13.0,10,-0.4687999453292146,0.002528138,ECOS,optimal
600,Random QP,12.0,10,-0.2443301823722148,0.002309515,ECOS,optimal
596,Random QP,12.0,10,-0.12989731785383385,0.002324245,ECOS,optimal
596,Random QP,12.0,10,-0.49406019200592494,0.002471409,ECOS,optimal
600,Random QP,12.0,10,-0.16494911375200438,0.002429594,ECOS,optimal
600,Random QP,11.0,10,-0.19267470977622347,0.0022793220000000003,ECOS,optimal
600,Random QP,10.0,10,-0.25400422642629683,0.0021015020000000003,ECOS,optimal
596,Random QP,12.0,10,-0.16993063351608692,0.002240914,ECOS,optimal
594,Random QP,12.0,10,-0.2932363383491098,0.002391446,ECOS,optimal
600,Random QP,12.0,10,-0.15036795556738122,0.002393703,ECOS,optimal
722,Random QP,11.0,11,-0.14886561223320818,0.003893614,ECOS,optimal
722,Random QP,13.0,11,-0.5219700447664368,0.004249137,ECOS,optimal
724,Random QP,19.0,11,-0.5101533638841875,0.005762134,ECOS,optimal
722,Random QP,13.0,11,-0.3074610596043444,0.004243132,ECOS,optimal
712,Random QP,14.0,11,-0.14282714623381998,0.004307649,ECOS,optimal
720,Random QP,13.0,11,-0.2760515717149981,0.026300615,ECOS,optimal
726,Random QP,13.0,11,-0.2699262480957557,0.004134049,ECOS,optimal
722,Random QP,12.0,11,-0.1651766372478691,0.0038033290000000003,ECOS,optimal
720,Random QP,13.0,11,-0.6090501611082351,0.004354576,ECOS,optimal
724,Random QP,12.0,11,-0.3952063300596729,0.004036096,ECOS,optimal
858,Random QP,12.0,12,-0.2385640492528717,0.004225958,ECOS,optimal
864,Random QP,12.0,12,-0.30674046251418,0.005230591,ECOS,optimal
860,Random QP,12.0,12,-0.23929243200429465,0.005422263,ECOS,optimal
858,Random QP,12.0,12,-0.3773045112593771,0.005272127999999999,ECOS,optimal
864,Random QP,13.0,12,-0.3922920250351886,0.005803864000000001,ECOS,optimal
864,Random QP,13.0,12,-0.3054229606089563,0.005204800999999999,ECOS,optimal
862,Random QP,12.0,12,-0.32938932439952673,0.008856828,ECOS,optimal
862,Random QP,12.0,12,-0.25959496547801986,0.032953081999999995,ECOS,optimal
862,Random QP,12.0,12,-0.10958005053412788,0.004859116,ECOS,optimal
856,Random QP,14.0,12,-0.2481418738778832,0.005524268000000001,ECOS,optimal
1014,Random QP,13.0,13,-0.2270579871468588,0.069981371,ECOS,optimal
1012,Random QP,12.0,13,-0.4355529594652438,0.009030602,ECOS,optimal
1010,Random QP,12.0,13,-0.41534382789671226,0.043497502,ECOS,optimal
1010,Random QP,12.0,13,-0.2572951637236656,0.026348678,ECOS,optimal
1008,Random QP,13.0,13,-0.1242378969348151,0.022452531,ECOS,optimal
1012,Random QP,13.0,13,-0.22462692315108548,0.006520238,ECOS,optimal
1014,Random QP,14.0,13,-0.2784362931192601,0.013852722,ECOS,optimal
1008,Random QP,13.0,13,-0.2813132426405912,0.026191655,ECOS,optimal
1010,Random QP,12.0,13,-0.5357845309016137,0.019954482,ECOS,optimal
1014,Random QP,13.0,13,-0.41332378263737335,0.0059468640000000005,ECOS,optimal
1344,Random QP,13.0,15,-0.4298790855033535,0.020558593,ECOS,optimal
1348,Random QP,13.0,15,-0.15044846645675322,0.034977673,ECOS,optimal
1344,Random QP,14.0,15,-0.24944751329446,0.044492657000000005,ECOS,optimal
1350,Random QP,12.0,15,-0.4108782696322189,0.007921239,ECOS,optimal
1344,Random QP,13.0,15,-0.5034816463001845,0.058999791,ECOS,optimal
1348,Random QP,13.0,15,-0.12378140505551885,0.027627648,ECOS,optimal
1350,Random QP,14.0,15,-0.3917503280240142,0.042085809,ECOS,optimal
1348,Random QP,12.0,15,-0.2799842189117523,0.032600507,ECOS,optimal
1350,Random QP,12.0,15,-0.08154085734754471,0.069507813,ECOS,optimal
1350,Random QP,13.0,15,-0.24282566034449224,0.047598825,ECOS,optimal
1944,Random QP,13.0,18,-0.3185212533986285,0.009963244,ECOS,optimal
1944,Random QP,13.0,18,-0.5236960534553391,0.010096566,ECOS,optimal
1944,Random QP,15.0,18,-0.3736708417187984,0.009932509,ECOS,optimal
1944,Random QP,14.0,18,-0.2865577980961315,0.033524717999999995,ECOS,optimal
1944,Random QP,14.0,18,-0.2334180197320543,0.01070653,ECOS,optimal
1944,Random QP,14.0,18,-0.5182604091418475,0.060547067999999996,ECOS,optimal
1944,Random QP,15.0,18,-0.2611797825852123,0.018973986,ECOS,optimal
1940,Random QP,12.0,18,-0.2529599193453073,0.018375738000000003,ECOS,optimal
1942,Random QP,14.0,18,-0.3276031509312856,0.026328331,ECOS,optimal
1944,Random QP,15.0,18,-0.31055506321922194,0.022949352000000003,ECOS,optimal
3174,Random QP,13.0,23,-0.3824853549527482,0.035465229,ECOS,optimal
3174,Random QP,14.0,23,-0.45676853026783293,0.061076028,ECOS,optimal
3174,Random QP,14.0,23,-0.21686188552115804,0.035346218,ECOS,optimal
3174,Random QP,13.0,23,-0.2139710986893545,0.029989178,ECOS,optimal
3174,Random QP,17.0,23,-0.28747853342283064,0.031498898,ECOS,optimal
3174,Random QP,13.0,23,-0.2853247309569105,0.026093684,ECOS,optimal
3174,Random QP,13.0,23,-0.4969188691912134,0.060361648,ECOS,optimal
3174,Random QP,15.0,23,-0.447164353317229,0.083121704,ECOS,optimal
3172,Random QP,13.0,23,-0.4309753490146024,0.077069634,ECOS,optimal
3174,Random QP,16.0,23,-0.4395948032666893,0.06306749099999999,ECOS,optimal
5046,Random QP,15.0,29,-0.5297928682362064,0.10942953,ECOS,optimal
5046,Random QP,13.0,29,-0.5164763805776064,0.13673817900000002,ECOS,optimal
5046,Random QP,16.0,29,-0.2429208486911392,0.068048913,ECOS,optimal
5046,Random QP,14.0,29,-0.4461701155824485,0.017865239999999998,ECOS,optimal
5046,Random QP,14.0,29,-0.5824518174440789,0.073223661,ECOS,optimal
5046,Random QP,15.0,29,-0.3926188308974049,0.047204864000000006,ECOS,optimal
5046,Random QP,14.0,29,-0.2706274458075798,0.07296130299999999,ECOS,optimal
5046,Random QP,13.0,29,-0.4047382236719343,0.027630941000000003,ECOS,optimal
5046,Random QP,14.0,29,-0.31430458343799555,0.045390319000000005,ECOS,optimal
5044,Random QP,13.0,29,-0.34366115403264424,0.024311774,ECOS,optimal
9126,Random QP,14.0,39,-0.5294551913997254,0.08389727799999999,ECOS,optimal
9126,Random QP,14.0,39,-0.4568330660495488,0.070003704,ECOS,optimal
9126,Random QP,14.0,39,-0.3632033717925158,0.047518082999999996,ECOS,optimal
9126,Random QP,14.0,39,-0.5313542188341215,0.074037533,ECOS,optimal
9126,Random QP,14.0,39,-0.3432100965137641,0.04810778,ECOS,optimal
9126,Random QP,15.0,39,-0.39067230724702695,0.11645104199999999,ECOS,optimal
9126,Random QP,15.0,39,-0.6641479461520565,0.076639502,ECOS,optimal
9126,Random QP,15.0,39,-0.4108657068835249,0.068038324,ECOS,optimal
9126,Random QP,14.0,39,-0.4864756916317456,0.039131737,ECOS,optimal
9126,Random QP,14.0,39,-0.5044733119991215,0.047631396,ECOS,optimal
16854,Random QP,15.0,53,-0.3998904160413055,0.094564484,ECOS,optimal
16854,Random QP,15.0,53,-0.5555157690422362,0.123187086,ECOS,optimal
16854,Random QP,15.0,53,-0.4995376291126364,0.18504727899999998,ECOS,optimal
16854,Random QP,15.0,53,-0.525810304216604,0.074161681,ECOS,optimal
16854,Random QP,16.0,53,-0.7066183416428582,0.090905313,ECOS,optimal
16854,Random QP,14.0,53,-0.4465138907743892,0.06375497,ECOS,optimal
16854,Random QP,14.0,53,-0.5309822585079476,0.064187812,ECOS,optimal
16854,Random QP,14.0,53,-0.4649368359722694,0.076814938,ECOS,optimal
16854,Random QP,15.0,53,-0.5148362781266864,0.07369358000000001,ECOS,optimal
16854,Random QP,15.0,53,-0.6469785468547395,0.08234147400000001,ECOS,optimal
31974,Random QP,14.0,73,-0.4330162998638448,0.141655688,ECOS,optimal
31974,Random QP,16.0,73,-0.6293301264462049,0.202516167,ECOS,optimal
31974,Random QP,16.0,73,-0.5562279756148281,0.151012938,ECOS,optimal
31974,Random QP,14.0,73,-0.4960741243529483,0.139840452,ECOS,optimal
31974,Random QP,15.0,73,-0.5607594981113178,0.159085157,ECOS,optimal
31974,Random QP,15.0,73,-0.35576484275520026,0.156903401,ECOS,optimal
31974,Random QP,17.0,73,-0.6536046687233208,0.201349102,ECOS,optimal
31974,Random QP,14.0,73,-0.6623827792172574,0.150692845,ECOS,optimal
31974,Random QP,14.0,73,-0.5362444195522604,0.13821019099999998,ECOS,optimal
31974,Random QP,16.0,73,-0.5463596090209636,0.190758793,ECOS,optimal
63654,Random QP,18.0,103,-0.5917684940159096,0.42719388,ECOS,optimal
63654,Random QP,15.0,103,-0.6056847451132105,0.332955231,ECOS,optimal
63654,Random QP,15.0,103,-0.7996925942971734,0.32856092400000003,ECOS,optimal
63654,Random QP,15.0,103,-0.5974516363396185,0.316574263,ECOS,optimal
63654,Random QP,14.0,103,-0.6137467957046818,0.308580138,ECOS,optimal
63654,Random QP,15.0,103,-0.6874308922947231,0.320109707,ECOS,optimal
63654,Random QP,15.0,103,-0.6901431984734496,0.338917188,ECOS,optimal
63654,Random QP,15.0,103,-0.7820704011641979,0.413554002,ECOS,optimal
63654,Random QP,13.0,103,-0.8073501309062049,0.30175838800000004,ECOS,optimal
63654,Random QP,14.0,103,-0.5679979628664493,0.296289719,ECOS,optimal
127896,Random QP,15.0,146,-0.7913520733533975,1.335131961,ECOS,optimal
127896,Random QP,16.0,146,-0.7063971350106207,1.403422353,ECOS,optimal
127896,Random QP,16.0,146,-0.7386937535271434,1.474125475,ECOS,optimal
127896,Random QP,15.0,146,-0.6951352069252624,1.350022436,ECOS,optimal
127896,Random QP,15.0,146,-0.7225533983839189,0.7775979860000001,ECOS,optimal
127896,Random QP,14.0,146,-0.6605425185418577,0.8433291940000001,ECOS,optimal
127896,Random QP,15.0,146,-0.7069996550570161,1.325813691,ECOS,optimal
127896,Random QP,16.0,146,-0.8579337634813835,1.436203018,ECOS,optimal
127896,Random QP,15.0,146,-0.8116803347794179,1.010770126,ECOS,optimal
127896,Random QP,16.0,146,-0.7109028413781696,0.7623837509999999,ECOS,optimal
267126,Random QP,16.0,211,-0.9343656097442644,2.996176228,ECOS,optimal
267126,Random QP,16.0,211,-0.7284016883493092,2.958542791,ECOS,optimal
267126,Random QP,16.0,211,-0.7857318554084285,5.136100873999999,ECOS,optimal
267126,Random QP,16.0,211,-0.7056870686147161,4.281015702,ECOS,optimal
267126,Random QP,17.0,211,-0.9099992524902992,5.165363674,ECOS,optimal
267126,Random QP,16.0,211,-0.9458548561929108,4.918835439,ECOS,optimal
267126,Random QP,16.0,211,-0.9368641431686472,5.590188585,ECOS,optimal
267126,Random QP,17.0,211,-0.8596617568289536,5.2237470230000005,ECOS,optimal
267126,Random QP,16.0,211,-0.92949670269279,5.039998293,ECOS,optimal
267126,Random QP,17.0,211,-0.8433191141296976,5.228492448,ECOS,optimal
554496,Random QP,16.0,304,-0.8319020616695574,8.402855986999999,ECOS,optimal
554496,Random QP,17.0,304,-0.7500423134657745,8.898421145,ECOS,optimal
554496,Random QP,16.0,304,-1.1038347584106067,15.760004387,ECOS,optimal
554496,Random QP,17.0,304,-0.9979178355311284,14.419077062000001,ECOS,optimal
554496,Random QP,16.0,304,-0.8622142243469538,9.302810112000001,ECOS,optimal
554496,Random QP,18.0,304,-1.0234947400169836,14.990438255,ECOS,optimal
554496,Random QP,16.0,304,-1.042424671963052,13.865839395,ECOS,optimal
554496,Random QP,17.0,304,-1.1223671293588793,14.671549604,ECOS,optimal
554496,Random QP,16.0,304,-0.7845322394351303,14.078163504,ECOS,optimal
554496,Random QP,16.0,304,-0.8849741757320075,16.342330444,ECOS,optimal
1172184,Random QP,17.0,442,-1.046034119731924,25.192940202,ECOS,optimal
1172184,Random QP,17.0,442,-0.9933011166040421,25.342010283,ECOS,optimal
1172184,Random QP,17.0,442,-0.8870263736422774,25.616058871999996,ECOS,optimal
1172184,Random QP,17.0,442,-1.1061441939863936,42.152351998,ECOS,optimal
1172184,Random QP,17.0,442,-1.0469452326526811,48.898795514,ECOS,optimal
1172184,Random QP,16.0,442,-0.9609254110034569,42.008926159,ECOS,optimal
1172184,Random QP,17.0,442,-1.097516310019615,44.916849198,ECOS,optimal
1172184,Random QP,17.0,442,-1.0427089944138177,45.408789053,ECOS,optimal
1172184,Random QP,18.0,442,-0.9832032381433464,42.117161315,ECOS,optimal
1172184,Random QP,16.0,442,-1.0506819605772977,38.523100796,ECOS,optimal
2488416,Random QP,18.0,644,-1.2589808080840998,70.03495468,ECOS,optimal
2488416,Random QP,17.0,644,-1.1352868611999818,63.957491993999994,ECOS,optimal
2488416,Random QP,17.0,644,-1.09039907991121,71.79828345199999,ECOS,optimal
2488416,Random QP,17.0,644,-1.054427831748185,64.901292969,ECOS,optimal
2488416,Random QP,16.0,644,-1.0659841155991845,69.33085762900001,ECOS,optimal inaccurate
2488416,Random QP,17.0,644,-1.1096598376089164,73.99856889499998,ECOS,optimal
2488416,Random QP,18.0,644,-1.0485430990302145,82.627470086,ECOS,optimal
2488416,Random QP,17.0,644,-1.243061638201767,64.833737611,ECOS,optimal
2488416,Random QP,17.0,644,-1.1103555562672944,68.071863284,ECOS,optimal
2488416,Random QP,17.0,644,-1.27194582208109,75.790657234,ECOS,optimal
5301600,Random QP,18.0,940,-1.192024039394359,257.010770395,ECOS,optimal
5301600,Random QP,18.0,940,-1.2026182298457762,273.64778002500003,ECOS,optimal
5301600,Random QP,17.0,940,-1.332640500317094,234.96940221900002,ECOS,optimal
5301600,Random QP,17.0,940,-1.2662082499460516,236.34971562599998,ECOS,optimal
5301600,Random QP,18.0,940,-1.193600687836741,235.37828275799998,ECOS,optimal
5301600,Random QP,18.0,940,-1.3611445215510676,238.370609205,ECOS,optimal
5301600,Random QP,17.0,940,-1.1808971696515276,228.236915982,ECOS,optimal inaccurate
5301600,Random QP,17.0,940,-1.4472572094110716,225.912086741,ECOS,optimal inaccurate
5301600,Random QP,18.0,940,-1.2974305343133148,234.878845127,ECOS,optimal
5301600,Random QP,18.0,940,-1.1542814206699683,237.697597821,ECOS,optimal inaccurate
11310774,Random QP,18.0,1373,-1.409986899632061,632.429852612,ECOS,optimal
11310774,Random QP,18.0,1373,-1.3962135153583015,662.391734349,ECOS,optimal
11310774,Random QP,17.0,1373,-1.4152245263005687,614.0553694370001,ECOS,optimal
11310774,Random QP,17.0,1373,-1.418165780111258,645.0700997160002,ECOS,optimal
11310774,Random QP,17.0,1373,-1.4062954036391908,637.5170237130001,ECOS,optimal
11310774,Random QP,18.0,1373,-1.3544296104457212,632.660409823,ECOS,optimal
11310774,Random QP,18.0,1373,-1.48753515221732,690.1442284840001,ECOS,optimal
11310774,Random QP,18.0,1373,-1.429127485512092,622.148988897,ECOS,optimal
11310774,Random QP,17.0,1373,-1.4434318483152917,632.642578031,ECOS,optimal
11310774,Random QP,18.0,1373,-1.4764306394998972,647.979787053,ECOS,optimal
24216486,Random QP,18.0,2009,-1.5920856567270618,1571.91966232,ECOS,time_limit
24216486,Random QP,18.0,2009,-1.7131545294282031,1864.380481661,ECOS,time_limit
24216486,Random QP,18.0,2009,-1.613226008400995,1971.4623794079998,ECOS,time_limit
24216486,Random QP,17.0,2009,-1.7013537912492616,1451.2149456579998,ECOS,time_limit
24216486,Random QP,17.0,2009,-1.5534426970231228,1482.317204451,ECOS,time_limit
24216486,Random QP,19.0,2009,-1.5976889870263604,2044.7112214120002,ECOS,time_limit
24216486,Random QP,17.0,2009,-1.6724153850056451,1889.4578341010001,ECOS,time_limit
24216486,Random QP,18.0,2009,-1.6397495350653224,1889.12422233,ECOS,time_limit
24216486,Random QP,17.0,2009,-1.6417519254667692,1899.961282861,ECOS,time_limit
24216486,Random QP,18.0,2009,-1.5527124155209309,1975.797667143,ECOS,time_limit
111,Eq QP,7.0,10,-0.06739504076085567,0.000392764,ECOS,optimal
125,Eq QP,8.0,10,-0.2442228218893452,0.000462055,ECOS,optimal
121,Eq QP,8.0,10,5.4186428062206815,0.000480319,ECOS,optimal
121,Eq QP,9.0,10,-0.0320562974119456,0.0004929369999999999,ECOS,optimal
125,Eq QP,10.0,10,2.3013628013172607,0.000571889,ECOS,optimal
125,Eq QP,8.0,10,-2.730009244442944,0.000511629,ECOS,optimal
125,Eq QP,7.0,10,2.6693311177089436,0.000363027,ECOS,optimal
121,Eq QP,8.0,10,3.4774566649218297,0.00041622,ECOS,optimal
119,Eq QP,8.0,10,-0.7184830488478409,0.00032479300000000003,ECOS,optimal
125,Eq QP,10.0,10,1.9958427959239096,0.000481142,ECOS,optimal
144,Eq QP,7.0,11,2.3343241617491755,0.000523293,ECOS,optimal
144,Eq QP,11.0,11,11.193858679811614,0.0006679730000000001,ECOS,optimal
146,Eq QP,8.0,11,10.244517206870023,0.000503368,ECOS,optimal
144,Eq QP,9.0,11,0.893928604804199,0.000608054,ECOS,optimal
134,Eq QP,8.0,11,7.062983869634053,0.00053469,ECOS,optimal
142,Eq QP,9.0,11,-1.0911645339377074,0.022532008,ECOS,optimal
148,Eq QP,7.0,11,24.44959104795944,0.000472056,ECOS,optimal
144,Eq QP,10.0,11,0.0013279764656954909,0.052140181,ECOS,optimal
142,Eq QP,8.0,11,1.423188111618816,0.000593568,ECOS,optimal
146,Eq QP,9.0,11,6.29532216095307,0.000584944,ECOS,optimal
174,Eq QP,8.0,12,18.83585639926322,0.000579843,ECOS,optimal
180,Eq QP,7.0,12,-1.4114642950377587,0.000550436,ECOS,optimal
176,Eq QP,8.0,12,-1.4349319096503983,0.0005589459999999999,ECOS,optimal
174,Eq QP,9.0,12,2.3337647336431098,0.000643248,ECOS,optimal
180,Eq QP,8.0,12,-0.7820678183638101,0.000623601,ECOS,optimal
180,Eq QP,9.0,12,0.03755467936981916,0.0007359980000000001,ECOS,optimal
178,Eq QP,8.0,12,-4.173101020600724,0.000580098,ECOS,optimal
178,Eq QP,10.0,12,0.7896749093234725,0.000644277,ECOS,optimal
178,Eq QP,11.0,12,0.15548163351778832,0.000674801,ECOS,optimal
172,Eq QP,9.0,12,3.1393217612193505,0.000617451,ECOS,optimal
208,Eq QP,9.0,13,1.864986361957164,0.000671323,ECOS,optimal
206,Eq QP,8.0,13,-4.226955095499232,0.0006053510000000001,ECOS,optimal
204,Eq QP,7.0,13,-3.0985913345800458,0.000626435,ECOS,optimal
204,Eq QP,8.0,13,-0.3987542339532277,0.000622319,ECOS,optimal
202,Eq QP,8.0,13,10.180041485292328,0.000661583,ECOS,optimal
206,Eq QP,8.0,13,0.5289789778443477,0.000591807,ECOS,optimal
208,Eq QP,10.0,13,3.1889907162890383,0.021693412999999998,ECOS,optimal
202,Eq QP,8.0,13,-3.9720918489385726,0.0006680289999999999,ECOS,optimal
204,Eq QP,9.0,13,9.304390968440078,0.0007059789999999999,ECOS,optimal
208,Eq QP,8.0,13,-1.5142905210751507,0.0006874289999999999,ECOS,optimal
271,Eq QP,10.0,15,2.0488968328068413,0.000972897,ECOS,optimal
275,Eq QP,9.0,15,1.839471434864792,0.0008379969999999999,ECOS,optimal
271,Eq QP,8.0,15,9.947433023462157,0.000815767,ECOS,optimal
277,Eq QP,8.0,15,-3.6453774812453617,0.000812601,ECOS,optimal
271,Eq QP,7.0,15,-1.860981604125004,0.000714079,ECOS,optimal
275,Eq QP,7.0,15,9.111810887681322,0.015056418,ECOS,optimal
277,Eq QP,8.0,15,-5.299821984539609,0.000772763,ECOS,optimal
275,Eq QP,7.0,15,28.716765192528662,0.000739857,ECOS,optimal
277,Eq QP,10.0,15,-0.05274230435554195,0.000848189,ECOS,optimal
277,Eq QP,11.0,15,3.575615516470036,0.00066139,ECOS,optimal
405,Eq QP,8.0,18,14.793290532523596,0.001180132,ECOS,optimal
405,Eq QP,7.0,18,40.36463773985157,0.001149324,ECOS,optimal
405,Eq QP,8.0,18,1.2716929070353151,0.001235602,ECOS,optimal
405,Eq QP,8.0,18,13.532018189748854,0.0012060789999999999,ECOS,optimal
405,Eq QP,12.0,18,-0.7515622409981038,0.033465734,ECOS,optimal
405,Eq QP,10.0,18,3.444305444112912,0.0014070170000000002,ECOS,optimal
405,Eq QP,8.0,18,1.0203946830894794,0.001058718,ECOS,optimal
401,Eq QP,10.0,18,0.5720984686088819,0.00128401,ECOS,optimal
403,Eq QP,9.0,18,7.339317209374865,0.0012569010000000002,ECOS,optimal
405,Eq QP,7.0,18,4.023879303828281,0.001004131,ECOS,optimal
655,Eq QP,10.0,23,1.0467591028793533,0.002213761,ECOS,optimal
655,Eq QP,11.0,23,2.1603311107374634,0.010365957,ECOS,optimal
655,Eq QP,7.0,23,9.073109367880594,0.003776133,ECOS,optimal
655,Eq QP,7.0,23,4.217516262182944,0.046328286,ECOS,optimal
655,Eq QP,7.0,23,4.039985239235792,0.001639566,ECOS,optimal
655,Eq QP,7.0,23,3.695491136802347,0.021799042,ECOS,optimal
655,Eq QP,9.0,23,7.278475238044328,0.001907115,ECOS,optimal
655,Eq QP,9.0,23,6.261909431584227,0.00196547,ECOS,optimal
653,Eq QP,7.0,23,12.390278982754946,0.009124862,ECOS,optimal
655,Eq QP,8.0,23,-0.30950259293465754,0.001878295,ECOS,optimal
1044,Eq QP,12.0,29,16.403179390582,0.00416746,ECOS,optimal
1044,Eq QP,7.0,29,6.982860152336656,0.00285986,ECOS,optimal
1044,Eq QP,7.0,29,13.264820065218284,0.0026841490000000003,ECOS,optimal
1044,Eq QP,9.0,29,-4.285329254286347,0.053423649000000004,ECOS,optimal
1044,Eq QP,9.0,29,3.4642387009275755,0.003553992,ECOS,optimal
1044,Eq QP,9.0,29,13.606081419861527,0.011531121,ECOS,optimal
1044,Eq QP,7.0,29,7.143421344384143,0.029965254,ECOS,optimal
1044,Eq QP,7.0,29,5.155245178702288,0.002833998,ECOS,optimal
1044,Eq QP,10.0,29,1.931392548133944,0.023890564,ECOS,optimal
1042,Eq QP,9.0,29,2.861450791183529,0.013921587,ECOS,optimal
1891,Eq QP,12.0,39,28.86681450092093,0.038417993,ECOS,optimal
1891,Eq QP,9.0,39,6.771987439532484,0.028503562000000007,ECOS,optimal
1891,Eq QP,9.0,39,5.808341339864272,0.03051366,ECOS,optimal
1891,Eq QP,11.0,39,9.634836367551367,0.028678097000000007,ECOS,optimal
1891,Eq QP,12.0,39,10.899512087332514,0.029618753,ECOS,optimal
1891,Eq QP,8.0,39,10.356114231600005,0.034136029,ECOS,optimal
1891,Eq QP,9.0,39,5.258076818442851,0.042735887,ECOS,optimal
1891,Eq QP,8.0,39,5.389810924750448,0.032750824,ECOS,optimal
1891,Eq QP,9.0,39,5.169699935510068,0.006825082,ECOS,optimal
1891,Eq QP,8.0,39,7.854950590226469,0.031719161999999995,ECOS,optimal
3498,Eq QP,10.0,53,8.284901599718063,0.037867871,ECOS,optimal
3498,Eq QP,11.0,53,12.587491148398945,0.107891208,ECOS,optimal
3498,Eq QP,10.0,53,7.3600393420362415,0.089078796,ECOS,optimal
3498,Eq QP,9.0,53,7.534406935965091,0.059237266,ECOS,optimal
3498,Eq QP,8.0,53,11.755966217321134,0.03665022,ECOS,optimal
3498,Eq QP,12.0,53,17.508994403153682,0.024583163,ECOS,optimal
3498,Eq QP,12.0,53,17.99804135822238,0.045990175,ECOS,optimal
3498,Eq QP,9.0,53,10.745599561425307,0.038002218,ECOS,optimal
3498,Eq QP,11.0,53,2.173056092809865,0.079452304,ECOS,optimal
3498,Eq QP,11.0,53,6.1879585618684505,0.012933219,ECOS,optimal
6643,Eq QP,13.0,73,14.582236389701992,0.198661835,ECOS,optimal
6643,Eq QP,12.0,73,13.934962450570412,0.086857979,ECOS,optimal
6643,Eq QP,14.0,73,15.104835762683225,0.041631031,ECOS,optimal
6643,Eq QP,13.0,73,13.251618773247412,0.052012821,ECOS,optimal
6643,Eq QP,13.0,73,15.613369955554829,0.099691521,ECOS,optimal
6643,Eq QP,8.0,73,20.709716430397393,0.050431761,ECOS,optimal
6643,Eq QP,9.0,73,19.545711116914557,0.059397363,ECOS,optimal
6643,Eq QP,11.0,73,19.591745909764512,0.090238593,ECOS,optimal
6643,Eq QP,11.0,73,28.85927969406745,0.11642685,ECOS,optimal
6643,Eq QP,8.0,73,23.226495863170985,0.02929711,ECOS,optimal
13235,Eq QP,13.0,103,13.627064321318095,0.15830467499999998,ECOS,optimal
13235,Eq QP,14.0,103,19.56404653757005,0.105853713,ECOS,optimal
13235,Eq QP,14.0,103,26.604545114552185,0.232945021,ECOS,optimal
13235,Eq QP,14.0,103,29.52082935211609,0.12852334,ECOS,optimal
13235,Eq QP,7.0,103,32.5724277855497,0.13238693,ECOS,optimal
13235,Eq QP,14.0,103,13.249894074250374,0.23667947600000006,ECOS,optimal
13235,Eq QP,14.0,103,29.50754039548993,0.09121681,ECOS,optimal
13235,Eq QP,14.0,103,20.90479083456782,0.34638028899999995,ECOS,optimal
13235,Eq QP,14.0,103,21.81146165966181,0.24132700699999998,ECOS,optimal
13235,Eq QP,14.0,103,23.014390552839927,0.13855188100000002,ECOS,optimal
26645,Eq QP,13.0,146,41.98637769442114,0.408653801,ECOS,optimal
26645,Eq QP,14.0,146,26.08154447454777,0.845625913,ECOS,optimal
26645,Eq QP,,146,,,ECOS,solver_error
26645,Eq QP,13.0,146,53.86225863590904,0.585443418,ECOS,optimal
26645,Eq QP,13.0,146,33.0191407692269,0.7561880120000001,ECOS,optimal
26645,Eq QP,13.0,146,34.527560879750496,0.37205687,ECOS,optimal
26645,Eq QP,13.0,146,38.655706514077565,0.423835428,ECOS,optimal
26645,Eq QP,,146,,,ECOS,solver_error
26645,Eq QP,13.0,146,29.519713978296362,0.278776853,ECOS,optimal
26645,Eq QP,14.0,146,26.18542816738918,0.551101756,ECOS,optimal
55598,Eq QP,13.0,211,50.04630767591614,1.344229303,ECOS,optimal
55598,Eq QP,13.0,211,43.907271701177905,0.583508826,ECOS,optimal
55598,Eq QP,13.0,211,55.33115471707014,0.625037454,ECOS,optimal
55598,Eq QP,13.0,211,75.80965979304092,1.298651573,ECOS,optimal
55598,Eq QP,14.0,211,37.5563396603153,1.053173776,ECOS,optimal
55598,Eq QP,13.0,211,52.887256132095565,0.477369375,ECOS,optimal
55598,Eq QP,13.0,211,45.557700009478644,0.5627241070000001,ECOS,optimal
55598,Eq QP,13.0,211,54.13930445813421,1.082765226,ECOS,optimal
55598,Eq QP,13.0,211,63.0784885483169,1.085783984,ECOS,optimal
55598,Eq QP,13.0,211,63.836974765015604,0.777738915,ECOS,optimal
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
115520,Eq QP,,304,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
244205,Eq QP,,442,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
518420,Eq QP,,644,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
1104500,Eq QP,,940,,,ECOS,solver_error
2356068,Eq QP,12.0,1373,349.6688767858143,119.95003549399999,ECOS,optimal
2356068,Eq QP,12.0,1373,353.09560786786886,122.80653209100001,ECOS,optimal
2356068,Eq QP,14.0,1373,386.9115600427808,131.13478845499998,ECOS,optimal
2356068,Eq QP,11.0,1373,419.5260064573738,110.203269722,ECOS,optimal
2356068,Eq QP,12.0,1373,334.52740759635424,117.616769401,ECOS,optimal
2356068,Eq QP,12.0,1373,375.1900601909525,114.28726137299999,ECOS,optimal
2356068,Eq QP,12.0,1373,368.14769056268767,120.49580072799999,ECOS,optimal
2356068,Eq QP,12.0,1373,385.68786174982057,121.519204481,ECOS,optimal
2356068,Eq QP,12.0,1373,352.22532795515474,124.019997224,ECOS,optimal
2356068,Eq QP,12.0,1373,336.2194276649669,118.270900665,ECOS,optimal
5044599,Eq QP,12.0,2009,456.1135706078348,459.112945061,ECOS,optimal
5044599,Eq QP,12.0,2009,503.5490468378077,444.91766239,ECOS,optimal
5044599,Eq QP,12.0,2009,582.2252502996256,458.56457798300005,ECOS,optimal
5044599,Eq QP,12.0,2009,489.33413503713723,370.2144806540001,ECOS,optimal
5044599,Eq QP,12.0,2009,549.4479509368895,443.80330143599997,ECOS,optimal
5044599,Eq QP,12.0,2009,556.8863054833441,391.012242553,ECOS,optimal
5044599,Eq QP,12.0,2009,512.1687380462504,443.966097651,ECOS,optimal
5044599,Eq QP,12.0,2009,512.2224542190813,364.902845615,ECOS,optimal
5044599,Eq QP,12.0,2009,562.9502182838129,329.273273556,ECOS,optimal
5044599,Eq QP,12.0,2009,471.86137120362906,363.17651904,ECOS,optimal
2760,Portfolio,21.0,5,-3.194374961543029,0.131184673,ECOS,optimal
2760,Portfolio,14.0,5,-2.256884288735104,0.021922932000000003,ECOS,optimal
2760,Portfolio,19.0,5,-2.2532420015503343,0.029234777000000007,ECOS,optimal
2760,Portfolio,16.0,5,-2.1594074696842576,0.045070065000000006,ECOS,optimal
2760,Portfolio,16.0,5,-2.434487160908575,0.035642428999999996,ECOS,optimal
2760,Portfolio,17.0,5,-2.2379371333919083,0.10512223300000001,ECOS,optimal
2760,Portfolio,16.0,5,-2.700064433236588,0.154842734,ECOS,optimal
2760,Portfolio,18.0,5,-2.107995393489339,0.030880072999999997,ECOS,optimal
2760,Portfolio,14.0,5,-1.9785838257869768,0.025963958,ECOS,optimal
2760,Portfolio,16.0,5,-2.4384023980632823,0.025949122,ECOS,optimal
3612,Portfolio,21.0,6,-2.9518930849674945,0.103375536,ECOS,optimal
3612,Portfolio,17.0,6,-2.2164371839223937,0.181644902,ECOS,optimal
3612,Portfolio,17.0,6,-2.1433633602303312,0.033725738000000005,ECOS,optimal
3612,Portfolio,16.0,6,-1.9381014658728992,0.0312764,ECOS,optimal
3612,Portfolio,21.0,6,-2.7252498759460653,0.195671676,ECOS,optimal
3612,Portfolio,21.0,6,-3.0379396922164754,0.140418149,ECOS,optimal
3612,Portfolio,18.0,6,-2.157812850397106,0.04495045,ECOS,optimal
3612,Portfolio,16.0,6,-2.588433086379017,0.054193536,ECOS,optimal
3612,Portfolio,17.0,6,-2.2009458311830747,0.118910423,ECOS,optimal
3612,Portfolio,17.0,6,-2.326822679559777,0.03428222,ECOS,optimal
4564,Portfolio,19.0,7,-2.6408639277559782,0.041618667000000005,ECOS,optimal
4564,Portfolio,15.0,7,-2.366689950208205,0.271152307,ECOS,optimal
4564,Portfolio,18.0,7,-2.7074676216438562,0.212838343,ECOS,optimal
4564,Portfolio,20.0,7,-2.481375846282917,0.048366824,ECOS,optimal
4564,Portfolio,17.0,7,-2.191716285470037,0.127027732,ECOS,optimal
4564,Portfolio,18.0,7,-2.1749683308620757,0.17005030899999998,ECOS,optimal
4564,Portfolio,20.0,7,-2.872842376462304,0.06306921900000001,ECOS,optimal
4564,Portfolio,19.0,7,-2.473241354300748,0.192492031,ECOS,optimal
4564,Portfolio,18.0,7,-2.394591306982776,0.124227299,ECOS,optimal
4564,Portfolio,18.0,7,-2.4200305782957883,0.164492501,ECOS,optimal
5616,Portfolio,19.0,8,-2.188036731933876,0.206016595,ECOS,optimal
5616,Portfolio,24.0,8,-2.5429360409495687,0.07539917500000001,ECOS,optimal
5616,Portfolio,18.0,8,-2.4415555462057186,0.053683660999999994,ECOS,optimal
5616,Portfolio,21.0,8,-2.4919929529887503,0.229218308,ECOS,optimal
5616,Portfolio,19.0,8,-2.9201411116848766,0.110512034,ECOS,optimal
5616,Portfolio,19.0,8,-2.199117576425673,0.081746145,ECOS,optimal
5616,Portfolio,17.0,8,-2.7187606085591973,0.244557782,ECOS,optimal
5616,Portfolio,19.0,8,-2.267693052845255,0.061886823,ECOS,optimal
5616,Portfolio,22.0,8,-2.0785511214365995,0.106657604,ECOS,optimal
5616,Portfolio,16.0,8,-2.5036647845348843,0.158581587,ECOS,optimal
6768,Portfolio,19.0,9,-2.4048975194205773,0.073069395,ECOS,optimal
6768,Portfolio,19.0,9,-2.3302055602536065,0.069175945,ECOS,optimal
6768,Portfolio,18.0,9,-2.2350514217030324,0.143731411,ECOS,optimal
6768,Portfolio,17.0,9,-2.0988184188551053,0.070188161,ECOS,optimal
6768,Portfolio,19.0,9,-2.4342599033752865,0.09990324,ECOS,optimal
6768,Portfolio,15.0,9,-2.731916571396261,0.059361998,ECOS,optimal
6768,Portfolio,16.0,9,-2.729959279616957,0.123143778,ECOS,optimal
6768,Portfolio,20.0,9,-2.399334529328176,0.140617999,ECOS,optimal
6768,Portfolio,17.0,9,-2.6601641879048787,0.267404209,ECOS,optimal
6768,Portfolio,19.0,9,-2.387529105696564,0.058745447,ECOS,optimal
8020,Portfolio,20.0,10,-2.5246544854812925,0.092266291,ECOS,optimal
8020,Portfolio,21.0,10,-2.4903821948904237,0.13067978800000002,ECOS,optimal
8020,Portfolio,20.0,10,-2.746298276556325,0.25801918700000004,ECOS,optimal
8020,Portfolio,22.0,10,-2.9632055274557256,0.100147143,ECOS,optimal
8020,Portfolio,21.0,10,-2.7501325021187566,0.102351829,ECOS,optimal
8020,Portfolio,22.0,10,-2.525288078705427,0.108425541,ECOS,optimal
8020,Portfolio,18.0,10,-2.3475782360139537,0.129227128,ECOS,optimal
8020,Portfolio,20.0,10,-2.6398732389445763,0.26540969600000003,ECOS,optimal
8020,Portfolio,18.0,10,-2.4705796195789858,0.10375192,ECOS,optimal
8020,Portfolio,17.0,10,-2.6589234669740183,0.08753414,ECOS,optimal
10824,Portfolio,18.0,12,-2.585880623838521,0.129636112,ECOS,optimal
10824,Portfolio,18.0,12,-2.67825906247611,0.19314647,ECOS,optimal
10824,Portfolio,20.0,12,-2.7899601484408265,0.19202170899999998,ECOS,optimal
10824,Portfolio,18.0,12,-2.522575102191769,0.112853602,ECOS,optimal
10824,Portfolio,18.0,12,-2.363402605723484,0.431640143,ECOS,optimal
10824,Portfolio,19.0,12,-2.602196550377442,0.372477979,ECOS,optimal
10824,Portfolio,20.0,12,-2.5028134885276065,0.502316842,ECOS,optimal
10824,Portfolio,18.0,12,-2.4303357773816487,0.341787675,ECOS,optimal
10824,Portfolio,18.0,12,-2.6624224826980534,0.435107337,ECOS,optimal
10824,Portfolio,20.0,12,-2.5891737382328097,0.132080587,ECOS,optimal
14028,Portfolio,21.0,14,-3.2889297985381534,0.14967714399999998,ECOS,optimal
14028,Portfolio,22.0,14,-2.4636136673710762,0.53081279,ECOS,optimal
14028,Portfolio,20.0,14,-2.4213668686614658,0.26639234300000003,ECOS,optimal
14028,Portfolio,21.0,14,-2.481157730849384,0.165178628,ECOS,optimal
14028,Portfolio,20.0,14,-2.7521495804278144,0.32925775100000004,ECOS,optimal
14028,Portfolio,17.0,14,-2.4082514843376037,0.170244955,ECOS,optimal
14028,Portfolio,22.0,14,-2.3956878212445125,0.199567806,ECOS,optimal
14028,Portfolio,18.0,14,-2.64912505647634,0.17005108200000002,ECOS,optimal
14028,Portfolio,22.0,14,-2.8119696555496905,0.171802261,ECOS,optimal
14028,Portfolio,20.0,14,-2.3521669308382425,0.167955202,ECOS,optimal
17632,Portfolio,16.0,16,-2.3628560727422943,0.129242153,ECOS,optimal
17632,Portfolio,17.0,16,-2.7942272726569235,0.263124628,ECOS,optimal
17632,Portfolio,20.0,16,-2.4606845220663685,0.412636849,ECOS,optimal
17632,Portfolio,22.0,16,-2.3606105815074234,1.535400989,ECOS,optimal
17632,Portfolio,20.0,16,-2.654048499086807,1.58524584,ECOS,optimal
17632,Portfolio,21.0,16,-2.2587784696922517,1.469517028,ECOS,optimal
17632,Portfolio,21.0,16,-2.5018578651730383,0.62900326,ECOS,optimal
17632,Portfolio,16.0,16,-2.60255030148503,0.946134374,ECOS,optimal
17632,Portfolio,21.0,16,-2.4668487275824043,0.213955876,ECOS,optimal
17632,Portfolio,16.0,16,-2.5533510945876987,0.182738273,ECOS,optimal
26040,Portfolio,20.0,20,-2.5694174910605345,0.242478821,ECOS,optimal
26040,Portfolio,18.0,20,-2.470879022661155,0.641026381,ECOS,optimal
26040,Portfolio,22.0,20,-2.4624538126986533,0.251684356,ECOS,optimal
26040,Portfolio,19.0,20,-2.5505153332571826,0.31096133200000003,ECOS,optimal
26040,Portfolio,20.0,20,-2.3864598547091536,0.156105345,ECOS,optimal
26040,Portfolio,16.0,20,-2.3618906913741906,0.145225267,ECOS,optimal
26040,Portfolio,20.0,20,-2.6822272570322228,0.198265172,ECOS,optimal
26040,Portfolio,16.0,20,-2.5352120025463654,0.5466639179999999,ECOS,optimal
26040,Portfolio,20.0,20,-2.5537476815555915,0.212694887,ECOS,optimal
26040,Portfolio,20.0,20,-2.6846480039940426,0.296846705,ECOS,optimal
36048,Portfolio,19.0,24,-2.618631851552002,0.544017385,ECOS,optimal
36048,Portfolio,17.0,24,-2.5315260971476845,0.213519997,ECOS,optimal
36048,Portfolio,21.0,24,-2.393400496370819,1.082635313,ECOS,optimal
36048,Portfolio,20.0,24,-2.3243920426761315,1.469569839,ECOS,optimal
36048,Portfolio,24.0,24,-2.5694317171253505,0.355810788,ECOS,optimal
36048,Portfolio,20.0,24,-2.6330028451047505,0.251023389,ECOS,optimal
36048,Portfolio,21.0,24,-2.445686745678269,0.21070841699999998,ECOS,optimal
36048,Portfolio,18.0,24,-2.46469640706246,0.4234671270000001,ECOS,optimal
36048,Portfolio,18.0,24,-2.640962685115999,0.2218056,ECOS,optimal
36048,Portfolio,19.0,24,-2.5189516597813326,0.19136427,ECOS,optimal
47656,Portfolio,23.0,28,-2.7927502969935745,0.535742536,ECOS,optimal
47656,Portfolio,25.0,28,-2.7106865278321,1.082622425,ECOS,optimal
47656,Portfolio,20.0,28,-2.900555171789037,0.453511471,ECOS,optimal
47656,Portfolio,23.0,28,-2.692517939196643,0.287351259,ECOS,optimal
47656,Portfolio,22.0,28,-2.484157532855583,0.366115639,ECOS,optimal
47656,Portfolio,22.0,28,-2.4337509892273146,1.656211977,ECOS,optimal
47656,Portfolio,17.0,28,-2.641616459138766,0.290485409,ECOS,optimal
47656,Portfolio,27.0,28,-2.732053688157695,0.34476015000000004,ECOS,optimal
47656,Portfolio,20.0,28,-2.4293346857846365,1.392954194,ECOS,optimal
47656,Portfolio,19.0,28,-2.5729918177481217,2.027414228,ECOS,optimal
71820,Portfolio,20.0,35,-2.6022865331820046,0.89596984,ECOS,optimal
71820,Portfolio,27.0,35,-2.4941889813130382,3.999399712,ECOS,optimal
71820,Portfolio,18.0,35,-2.69504566662488,0.404227678,ECOS,optimal
71820,Portfolio,24.0,35,-2.580944156065184,0.653236881,ECOS,optimal
71820,Portfolio,20.0,35,-2.554459353425752,0.706303508,ECOS,optimal
71820,Portfolio,21.0,35,-2.635643057497792,0.360585561,ECOS,optimal
71820,Portfolio,27.0,35,-2.6414508664889293,2.196576651,ECOS,optimal
71820,Portfolio,20.0,35,-2.5412206941931146,0.4874328570000001,ECOS,optimal
71820,Portfolio,27.0,35,-2.52360031366622,2.9323642010000004,ECOS,optimal
71820,Portfolio,20.0,35,-2.513043222039121,0.365637229,ECOS,optimal
105436,Portfolio,27.0,43,-2.6886153880429724,1.340114102,ECOS,optimal
105436,Portfolio,27.0,43,-2.585960340332485,1.296141667,ECOS,optimal
105436,Portfolio,31.0,43,-2.6092975096534516,1.250984982,ECOS,optimal
105436,Portfolio,28.0,43,-2.5562549928918945,1.438134812,ECOS,optimal
105436,Portfolio,22.0,43,-2.606439219245103,1.315041197,ECOS,optimal
105436,Portfolio,33.0,43,-2.543527793292303,3.606810243,ECOS,optimal
105436,Portfolio,22.0,43,-2.5569478628766062,0.8474698049999999,ECOS,optimal
105436,Portfolio,20.0,43,-2.5864853701542625,4.2426590189999995,ECOS,optimal
105436,Portfolio,24.0,43,-2.5967622820457037,0.618765363,ECOS,optimal
105436,Portfolio,33.0,43,-2.5127745102499848,2.088050166,ECOS,optimal
150904,Portfolio,41.0,52,-2.611212665020365,2.620171123,ECOS,optimal
150904,Portfolio,43.0,52,-2.4633387368741704,2.803929726,ECOS,optimal
150904,Portfolio,49.0,52,-2.540935460468796,2.310362163,ECOS,optimal
150904,Portfolio,23.0,52,-2.62070443503774,1.82535611,ECOS,optimal
150904,Portfolio,46.0,52,-2.555575665663865,3.269760343,ECOS,optimal
150904,Portfolio,44.0,52,-2.7176017269613983,2.027442989,ECOS,optimal
150904,Portfolio,45.0,52,-2.7127220807687564,4.598556232,ECOS,optimal
150904,Portfolio,26.0,52,-2.655981175261311,5.067535544,ECOS,optimal
150904,Portfolio,27.0,52,-2.6203582984576075,2.7271387330000003,ECOS,optimal
150904,Portfolio,28.0,52,-2.560286886706241,1.3017054419999998,ECOS,optimal
230880,Portfolio,39.0,65,-2.744066456514727,6.537773858,ECOS,optimal
230880,Portfolio,49.0,65,-2.55809855893088,11.274788328,ECOS,optimal
230880,Portfolio,58.0,65,-2.4918564329593464,12.634475077000001,ECOS,optimal
230880,Portfolio,55.0,65,-2.7288404633919128,10.559316907000001,ECOS,optimal
230880,Portfolio,52.0,65,-2.7002111546500296,8.050519678999999,ECOS,optimal
230880,Portfolio,55.0,65,-2.6632566677172456,9.336434292,ECOS,optimal
230880,Portfolio,57.0,65,-2.4735083409099867,10.930110279,ECOS,optimal
230880,Portfolio,38.0,65,-2.6559451729002466,9.841779322,ECOS,optimal
230880,Portfolio,56.0,65,-2.6757666613856257,2.8253569,ECOS,optimal
230880,Portfolio,54.0,65,-2.4628720174753242,4.0091019800000005,ECOS,optimal
344160,Portfolio,69.0,80,-2.707990911929729,19.058375563,ECOS,optimal
344160,Portfolio,45.0,80,-2.544199227159053,15.498914331,ECOS,optimal
344160,Portfolio,66.0,80,-2.5718375103461297,25.693749893000003,ECOS,optimal
344160,Portfolio,65.0,80,-2.441171216035237,8.574567732,ECOS,optimal
344160,Portfolio,65.0,80,-2.6646078299531144,11.297637387,ECOS,optimal
344160,Portfolio,49.0,80,-2.4913906688649443,12.230896077,ECOS,optimal
344160,Portfolio,36.0,80,-2.608111695766019,12.85020795,ECOS,optimal
344160,Portfolio,64.0,80,-2.5079118245886054,17.58815172,ECOS,optimal
344160,Portfolio,38.0,80,-2.5480556533483467,6.144262368000001,ECOS,optimal
344160,Portfolio,64.0,80,-2.6616461102856497,13.933331812999999,ECOS,optimal
519948,Portfolio,63.0,99,-2.63221884093905,52.686490123999995,ECOS,optimal
519948,Portfolio,81.0,99,-2.698519295766941,58.261940808,ECOS,optimal
519948,Portfolio,79.0,99,-2.6117592702662837,25.093644336999997,ECOS,optimal
519948,Portfolio,60.0,99,-2.723334952272363,13.368777955,ECOS,optimal
519948,Portfolio,74.0,99,-2.7245157940777425,22.406843584,ECOS,optimal
519948,Portfolio,60.0,99,-2.6024141369211087,20.029229443,ECOS,optimal
519948,Portfolio,76.0,99,-2.6000079011973605,16.371089169,ECOS,optimal
519948,Portfolio,65.0,99,-2.6675139007508406,22.055857636,ECOS,optimal
519948,Portfolio,59.0,99,-2.6078365222279003,18.989019098,ECOS,optimal
519948,Portfolio,58.0,99,-2.668724538818191,31.70170774,ECOS,optimal
806248,Portfolio,79.0,124,-2.5549233252987444,52.127650395,ECOS,optimal
806248,Portfolio,67.0,124,-2.5649270296243065,50.648723506,ECOS,optimal
806248,Portfolio,76.0,124,-2.6786942899394206,29.677013172,ECOS,optimal
806248,Portfolio,61.0,124,-2.614983338541333,32.25288591,ECOS,optimal
806248,Portfolio,70.0,124,-2.5978456942604944,36.055960723000005,ECOS,optimal
806248,Portfolio,68.0,124,-2.6384947518160518,29.711504196999996,ECOS,optimal
806248,Portfolio,80.0,124,-2.7067966862141932,36.270700473000005,ECOS,optimal
806248,Portfolio,68.0,124,-2.5903588642396937,31.830862058,ECOS,optimal
806248,Portfolio,84.0,124,-2.5793275554288595,62.207141553,ECOS,optimal
806248,Portfolio,62.0,124,-2.6183765543740725,46.897509491,ECOS,optimal
1232308,Portfolio,100.0,154,-2.673632530618064,162.82439294399998,ECOS,optimal inaccurate
1232308,Portfolio,100.0,154,-2.608899403599936,154.97897431,ECOS,optimal
1232308,Portfolio,100.0,154,-2.6537987289948672,46.919651381,ECOS,optimal inaccurate
1232308,Portfolio,100.0,154,-2.608991812000293,156.76117291,ECOS,optimal inaccurate
1232308,Portfolio,100.0,154,-2.5484033351465256,143.845843041,ECOS,optimal inaccurate
1232308,Portfolio,100.0,154,-2.703951730663708,43.157961378,ECOS,optimal inaccurate
1232308,Portfolio,100.0,154,-2.666330639460356,42.086472253000004,ECOS,optimal inaccurate
1232308,Portfolio,100.0,154,-2.602081783582708,108.667608646,ECOS,optimal inaccurate
1232308,Portfolio,100.0,154,-2.631432512440907,45.451162364000005,ECOS,optimal inaccurate
1232308,Portfolio,100.0,154,-2.5741882973164776,103.18974717200001,ECOS,optimal inaccurate
7040,Lasso,21.0,10,1228.076467188376,0.084098805,ECOS,optimal
7040,Lasso,20.0,10,1045.8375065309128,0.081621652,ECOS,optimal
7040,Lasso,23.0,10,1058.3250760324947,0.096114925,ECOS,optimal
7040,Lasso,22.0,10,1066.4150603356584,0.10977225,ECOS,optimal
7040,Lasso,20.0,10,1197.6863006744506,0.08767525000000001,ECOS,optimal
7040,Lasso,26.0,10,1109.4641262170344,0.08221221599999999,ECOS,optimal
7040,Lasso,19.0,10,1013.0119641542508,0.162943311,ECOS,optimal
7040,Lasso,21.0,10,1025.5196996218244,0.124913825,ECOS,optimal
7040,Lasso,22.0,10,1066.3128683297957,0.11581726199999999,ECOS,optimal
7040,Lasso,20.0,10,1047.678621808761,0.082617333,ECOS,optimal
8294,Lasso,20.0,11,1160.1303178187848,0.288237948,ECOS,optimal
8294,Lasso,22.0,11,1078.9775776663653,0.20505253,ECOS,optimal
8294,Lasso,22.0,11,1128.9207493992074,0.103278237,ECOS,optimal
8294,Lasso,21.0,11,1279.371139938411,0.179652483,ECOS,optimal
8294,Lasso,21.0,11,1052.6466117136658,0.149728324,ECOS,optimal
8294,Lasso,22.0,11,1125.086029881643,0.113887961,ECOS,optimal
8294,Lasso,22.0,11,1329.7715727863292,0.123987048,ECOS,optimal
8294,Lasso,20.0,11,1030.382044558917,0.309304332,ECOS,optimal
8294,Lasso,23.0,11,1247.536013943517,0.146318155,ECOS,optimal
8294,Lasso,20.0,11,1110.07768003835,0.450065214,ECOS,optimal
9648,Lasso,24.0,12,1238.1194797945254,0.184076258,ECOS,optimal
9648,Lasso,21.0,12,1292.0193826703614,0.111189372,ECOS,optimal
9648,Lasso,21.0,12,1289.8458279854692,0.201539515,ECOS,optimal
9648,Lasso,23.0,12,1285.5027806639841,0.217505736,ECOS,optimal inaccurate
9648,Lasso,20.0,12,1093.0985173850943,0.187242267,ECOS,optimal
9648,Lasso,25.0,12,1197.869036885539,0.14695888,ECOS,optimal
9648,Lasso,22.0,12,1349.0586617210408,0.129797456,ECOS,optimal inaccurate
9648,Lasso,22.0,12,1281.230400607341,0.078652784,ECOS,optimal
9648,Lasso,21.0,12,1229.5964807343373,0.427693284,ECOS,optimal
9648,Lasso,23.0,12,1363.7078467476185,0.10953156900000001,ECOS,optimal
11102,Lasso,22.0,13,1398.2311547390818,0.19256803400000005,ECOS,optimal
11102,Lasso,26.0,13,1549.0258264858137,0.268838994,ECOS,optimal
11102,Lasso,25.0,13,1411.6257139400766,0.350482515,ECOS,optimal
11102,Lasso,25.0,13,1326.5966556091162,0.3890605,ECOS,optimal
11102,Lasso,25.0,13,1386.9186693761292,0.268465821,ECOS,optimal
11102,Lasso,26.0,13,1376.4742722130893,0.468323827,ECOS,optimal inaccurate
11102,Lasso,22.0,13,1268.9367984046462,0.296410752,ECOS,optimal inaccurate
11102,Lasso,22.0,13,1471.4626880111703,0.27704755400000003,ECOS,optimal
11102,Lasso,21.0,13,1345.3136181063949,0.208795523,ECOS,optimal inaccurate
11102,Lasso,22.0,13,1498.566531886503,0.17075364699999998,ECOS,optimal
12656,Lasso,26.0,14,1542.068359687164,0.51125822,ECOS,optimal
12656,Lasso,22.0,14,1417.9822115804368,0.269580301,ECOS,optimal
12656,Lasso,21.0,14,1739.7024431321947,0.26014532100000004,ECOS,optimal
12656,Lasso,26.0,14,1601.7431778836121,0.15669224199999998,ECOS,optimal
12656,Lasso,23.0,14,1566.0111288721073,0.119496356,ECOS,optimal
12656,Lasso,21.0,14,1459.891682877598,0.341099359,ECOS,optimal
12656,Lasso,22.0,14,1469.3333667075146,0.37026888,ECOS,optimal
12656,Lasso,27.0,14,1622.2995339027884,0.270940595,ECOS,optimal
12656,Lasso,23.0,14,1425.2370185897378,0.5139664780000001,ECOS,optimal
12656,Lasso,23.0,14,1495.2879492521506,0.262700945,ECOS,optimal
16064,Lasso,21.0,16,1811.7427253091232,0.40281786,ECOS,optimal
16064,Lasso,23.0,16,1633.587059895117,0.646234246,ECOS,optimal
16064,Lasso,24.0,16,1742.4737449004945,0.163310235,ECOS,optimal
16064,Lasso,26.0,16,1772.987484268254,0.360806183,ECOS,optimal
16064,Lasso,22.0,16,1620.9326417022946,0.588053488,ECOS,optimal
16064,Lasso,22.0,16,1656.3299689441392,0.20149431,ECOS,optimal inaccurate
16064,Lasso,24.0,16,1702.1224382032108,0.2861504,ECOS,optimal
16064,Lasso,21.0,16,1801.3148478680953,0.17757021099999998,ECOS,optimal
16064,Lasso,21.0,16,1699.5403020324145,0.244380925,ECOS,optimal
16064,Lasso,23.0,16,1787.9093223555544,0.242420169,ECOS,optimal inaccurate
17918,Lasso,22.0,17,1816.7258550624508,0.36693477399999996,ECOS,optimal
17918,Lasso,23.0,17,1744.7876753023556,1.003733266,ECOS,optimal
17918,Lasso,28.0,17,1710.7269652583348,0.5047792560000001,ECOS,optimal
17918,Lasso,24.0,17,1784.198643182065,0.416761366,ECOS,optimal
17918,Lasso,22.0,17,1815.369343313432,0.3895634220000001,ECOS,optimal inaccurate
17918,Lasso,23.0,17,1673.9616299271258,0.25864110500000004,ECOS,optimal
17918,Lasso,20.0,17,1765.2762270438218,0.172949057,ECOS,optimal
17918,Lasso,22.0,17,1831.422154263761,0.565281458,ECOS,optimal
17918,Lasso,22.0,17,1737.8197101306314,0.16942836400000005,ECOS,optimal inaccurate
17918,Lasso,23.0,17,1690.1943765906988,0.23561923899999998,ECOS,optimal
24080,Lasso,27.0,20,2145.1387630709587,0.8716157459999999,ECOS,optimal
24080,Lasso,25.0,20,2087.7418215038056,0.6121620299999999,ECOS,optimal inaccurate
24080,Lasso,23.0,20,2016.6202131014825,0.335099078,ECOS,optimal
24080,Lasso,25.0,20,2083.6985348776893,0.320755087,ECOS,optimal inaccurate
24080,Lasso,29.0,20,2064.963156802663,0.380273471,ECOS,optimal
24080,Lasso,23.0,20,2033.964500281444,0.375171099,ECOS,optimal
24080,Lasso,27.0,20,2036.7183797396765,0.446990237,ECOS,optimal inaccurate
24080,Lasso,25.0,20,1984.9007552662686,0.232621615,ECOS,optimal inaccurate
24080,Lasso,28.0,20,2016.8470940324235,0.283267924,ECOS,optimal
24080,Lasso,26.0,20,2255.257684527053,0.296693339,ECOS,optimal inaccurate
31142,Lasso,25.0,23,2439.0547190893744,0.6743177490000001,ECOS,optimal inaccurate
31142,Lasso,24.0,23,2482.5234825532057,1.006679753,ECOS,optimal
31142,Lasso,23.0,23,2391.586175849885,0.37903535299999996,ECOS,optimal
31142,Lasso,23.0,23,2354.370362556549,0.7368597790000001,ECOS,optimal inaccurate
31142,Lasso,24.0,23,2367.8910570152802,0.48413493,ECOS,optimal
31142,Lasso,22.0,23,2424.96134510524,1.11972173,ECOS,optimal
31142,Lasso,25.0,23,2249.290818242064,0.28148147199999995,ECOS,optimal
31142,Lasso,24.0,23,2384.1794223448223,0.40073619299999996,ECOS,optimal
31142,Lasso,26.0,23,2622.6506211777064,0.323744764,ECOS,optimal
31142,Lasso,23.0,23,2461.8484640942706,0.31593885200000005,ECOS,optimal inaccurate
39104,Lasso,23.0,26,2682.8855412677262,0.60625933,ECOS,optimal inaccurate
39104,Lasso,24.0,26,2677.7254551793867,0.7100646359999999,ECOS,optimal inaccurate
39104,Lasso,23.0,26,2930.388033389245,1.083486028,ECOS,optimal
39104,Lasso,29.0,26,2786.374154883005,1.092566329,ECOS,optimal inaccurate
39104,Lasso,25.0,26,2952.030659631137,0.687833276,ECOS,optimal
39104,Lasso,24.0,26,2848.0998167515404,0.34676296,ECOS,optimal
39104,Lasso,27.0,26,2974.421118940774,0.7229421709999999,ECOS,optimal
39104,Lasso,30.0,26,2868.0016143286025,0.6103388049999999,ECOS,optimal inaccurate
39104,Lasso,23.0,26,2918.456737602495,0.613745157,ECOS,optimal
39104,Lasso,23.0,26,2761.386469148301,0.328469881,ECOS,optimal
54374,Lasso,27.0,31,3415.916077757897,1.237241438,ECOS,optimal
54374,Lasso,25.0,31,3257.0858531344397,1.0948763559999999,ECOS,optimal inaccurate
54374,Lasso,24.0,31,3452.423506743952,0.5243012039999999,ECOS,optimal inaccurate
54374,Lasso,28.0,31,3348.383188949037,0.8206296829999999,ECOS,optimal
54374,Lasso,26.0,31,3158.702300942677,2.440280632,ECOS,optimal inaccurate
54374,Lasso,25.0,31,3180.385637694924,0.930394638,ECOS,optimal inaccurate
54374,Lasso,23.0,31,3450.3182173315167,0.55500786,ECOS,optimal inaccurate
54374,Lasso,25.0,31,3262.092853721492,0.7156754879999999,ECOS,optimal
54374,Lasso,28.0,31,3493.229887980957,1.40512123,ECOS,optimal
54374,Lasso,28.0,31,3460.365017315712,0.5895945340000001,ECOS,optimal inaccurate
75998,Lasso,29.0,37,3781.58533023636,2.6987009910000004,ECOS,optimal inaccurate
75998,Lasso,27.0,37,3830.185346808828,1.123135805,ECOS,optimal inaccurate
75998,Lasso,27.0,37,3571.1836575065504,0.759513447,ECOS,optimal inaccurate
75998,Lasso,29.0,37,3913.1642561134477,1.2333007379999998,ECOS,optimal
75998,Lasso,23.0,37,3854.7804559249694,2.1833198680000003,ECOS,optimal inaccurate
75998,Lasso,25.0,37,4047.9012872923895,1.26759596,ECOS,optimal inaccurate
75998,Lasso,29.0,37,4042.9810067712588,1.45921081,ECOS,optimal inaccurate
75998,Lasso,29.0,37,4043.217970045757,0.8454990309999999,ECOS,optimal inaccurate
75998,Lasso,26.0,37,3918.237194321757,1.416403654,ECOS,optimal
75998,Lasso,29.0,37,3979.254540143241,0.7544762140000001,ECOS,optimal inaccurate
110430,Lasso,29.0,45,4735.793785721902,3.995209978,ECOS,optimal inaccurate
110430,Lasso,29.0,45,4937.137901408222,2.2245005680000003,ECOS,optimal inaccurate
110430,Lasso,26.0,45,4797.734870076113,3.4795883739999995,ECOS,optimal inaccurate
110430,Lasso,29.0,45,4759.593264259692,2.840952363,ECOS,optimal inaccurate
110430,Lasso,27.0,45,5125.415936476489,2.348434031,ECOS,optimal inaccurate
110430,Lasso,32.0,45,4783.606409075427,2.352309457,ECOS,optimal
110430,Lasso,31.0,45,5001.832626921333,1.438764835,ECOS,optimal inaccurate
110430,Lasso,24.0,45,5205.934659836691,0.929999637,ECOS,optimal inaccurate
110430,Lasso,30.0,45,4855.766587774179,2.351058561,ECOS,optimal inaccurate
110430,Lasso,23.0,45,5146.817173678161,0.9082359879999999,ECOS,optimal inaccurate
162470,Lasso,27.0,55,6329.199400863584,4.915803031,ECOS,optimal inaccurate
162470,Lasso,27.0,55,5811.983399315293,3.020575494,ECOS,optimal inaccurate
162470,Lasso,29.0,55,5642.262972892333,4.004549445,ECOS,optimal inaccurate
162470,Lasso,27.0,55,5705.620237243391,3.920733075,ECOS,optimal inaccurate
162470,Lasso,26.0,55,6036.178129739955,6.928992431,ECOS,optimal inaccurate
162470,Lasso,27.0,55,5913.001305716851,1.4316415699999998,ECOS,optimal inaccurate
162470,Lasso,28.0,55,5879.952321322031,2.424494111,ECOS,optimal inaccurate
162470,Lasso,27.0,55,6133.0011659404345,1.435424864,ECOS,optimal inaccurate
162470,Lasso,26.0,55,5671.311442553612,1.3894632830000002,ECOS,optimal inaccurate
162470,Lasso,25.0,55,5988.216020752876,7.942656919,ECOS,optimal inaccurate
245072,Lasso,32.0,68,7502.670230139936,8.582032005,ECOS,optimal inaccurate
245072,Lasso,32.0,68,6875.585256816396,10.124941811000001,ECOS,optimal inaccurate
245072,Lasso,29.0,68,7057.006732802592,8.789610721,ECOS,optimal inaccurate
245072,Lasso,32.0,68,7026.9291547824605,5.807139437999999,ECOS,optimal inaccurate
245072,Lasso,,68,,,ECOS,solver_error
245072,Lasso,29.0,68,7333.514155847139,2.36791247,ECOS,optimal inaccurate
245072,Lasso,31.0,68,7664.199093403294,9.680542303,ECOS,optimal inaccurate
245072,Lasso,29.0,68,7225.074920444763,8.345825321,ECOS,solver_error
245072,Lasso,31.0,68,7353.035289260119,5.6675085560000005,ECOS,optimal inaccurate
245072,Lasso,31.0,68,7343.321709901535,2.888680377,ECOS,optimal inaccurate
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,37.0,84,9126.403769392049,19.449324395,ECOS,optimal inaccurate
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,38.0,84,9536.093616389076,7.332865140999999,ECOS,optimal inaccurate
369936,Lasso,40.0,84,8906.939091609805,5.742211657,ECOS,optimal inaccurate
369936,Lasso,,84,,,ECOS,solver_error
369936,Lasso,37.0,84,8955.205000359136,13.446558455999998,ECOS,optimal inaccurate
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,50.0,105,11940.90786553276,12.013882758,ECOS,optimal inaccurate
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
572670,Lasso,42.0,105,11368.395425624694,37.049099239,ECOS,solver_error
572670,Lasso,,105,,,ECOS,solver_error
898128,Lasso,56.0,132,14441.242117531938,56.08177310399999,ECOS,optimal inaccurate
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,60.0,132,14453.35576366335,55.555424808999994,ECOS,optimal inaccurate
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,49.0,132,14295.827059377429,87.94954221399998,ECOS,optimal inaccurate
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
898128,Lasso,,132,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
1411664,Lasso,,166,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
2226686,Lasso,,209,,,ECOS,solver_error
7010,SVM,15.0,10,284.30936582218584,0.031311721,ECOS,optimal
7010,SVM,16.0,10,287.98344632834136,0.038831916,ECOS,optimal
7010,SVM,17.0,10,300.84297211586664,0.033953906,ECOS,optimal
7010,SVM,16.0,10,291.0700851222207,0.032254978000000004,ECOS,optimal
7010,SVM,15.0,10,305.41835192847196,0.031609832000000004,ECOS,optimal
7010,SVM,16.0,10,296.73007185184605,0.032798427000000005,ECOS,optimal
7010,SVM,17.0,10,280.64113843189426,0.033605401,ECOS,optimal
7010,SVM,15.0,10,300.76220987151453,0.030283864,ECOS,optimal
7010,SVM,17.0,10,312.8213711545538,0.033830414,ECOS,optimal
7010,SVM,14.0,10,292.0058138524548,0.028922681,ECOS,optimal
8261,SVM,16.0,11,307.3009201456755,0.057368376,ECOS,optimal
8261,SVM,15.0,11,311.7570373807286,0.058762073,ECOS,optimal
8261,SVM,16.0,11,343.95403256244725,0.166447523,ECOS,optimal
8261,SVM,15.0,11,308.7049094129275,0.18191186,ECOS,optimal
8261,SVM,15.0,11,323.35572029587064,0.067352059,ECOS,optimal
8261,SVM,15.0,11,310.04284194586535,0.08894692800000001,ECOS,optimal
8261,SVM,19.0,11,321.34368217687285,0.079642008,ECOS,optimal
8261,SVM,16.0,11,309.75883080592683,0.046021778,ECOS,optimal
8261,SVM,15.0,11,322.9167655717413,0.05790748,ECOS,optimal
8261,SVM,15.0,11,314.36406529554796,0.046746214,ECOS,optimal
9612,SVM,16.0,12,347.31855186005475,0.30120264399999996,ECOS,optimal
9612,SVM,16.0,12,364.71471810597404,0.210587805,ECOS,optimal
9612,SVM,15.0,12,382.1254931870733,0.052967404,ECOS,optimal
9612,SVM,15.0,12,359.21156318991143,0.040286372,ECOS,optimal
9612,SVM,16.0,12,346.75392529185694,0.05391193699999999,ECOS,optimal
9612,SVM,15.0,12,372.02181301675,0.216812778,ECOS,optimal
9612,SVM,14.0,12,341.4375824244172,0.045781037,ECOS,optimal
9612,SVM,16.0,12,350.11926565355105,0.040195850000000005,ECOS,optimal
9612,SVM,15.0,12,331.15723949870767,0.064669718,ECOS,optimal
9612,SVM,15.0,12,340.74724922093236,0.038136733,ECOS,optimal
11063,SVM,16.0,13,404.7912311004952,0.09093546,ECOS,optimal
11063,SVM,17.0,13,392.2872342424962,0.04331498,ECOS,optimal
11063,SVM,17.0,13,381.12294770024215,0.061066198,ECOS,optimal
11063,SVM,17.0,13,388.39225353804534,0.053490775,ECOS,optimal
11063,SVM,17.0,13,382.6260203182186,0.046430604,ECOS,optimal
11063,SVM,16.0,13,382.6349940128018,0.103235387,ECOS,optimal
11063,SVM,16.0,13,375.9201405956445,0.216277152,ECOS,optimal
11063,SVM,17.0,13,378.4139510097068,0.041807789,ECOS,optimal
11063,SVM,16.0,13,366.55203922640817,0.046731907999999996,ECOS,optimal
11063,SVM,17.0,13,374.95917336937964,0.093927363,ECOS,optimal
12614,SVM,17.0,14,415.0247239278524,0.08591576000000001,ECOS,optimal
12614,SVM,16.0,14,385.2527778440888,0.148962319,ECOS,optimal
12614,SVM,16.0,14,403.02967725487235,0.07503434,ECOS,optimal
12614,SVM,17.0,14,407.62896385691823,0.06841800599999999,ECOS,optimal
12614,SVM,14.0,14,419.6848231049781,0.090121217,ECOS,optimal
12614,SVM,15.0,14,407.5713011663717,0.060979017,ECOS,optimal
12614,SVM,14.0,14,401.6144374032997,0.08547664099999999,ECOS,optimal
12614,SVM,15.0,14,403.2315933219706,0.082055822,ECOS,optimal
12614,SVM,16.0,14,417.3554772810455,0.055448823,ECOS,optimal
12614,SVM,16.0,14,391.28373402814935,0.073931863,ECOS,optimal
16016,SVM,16.0,16,473.2813209367907,0.206661732,ECOS,optimal
16016,SVM,16.0,16,460.21167683684655,0.087595828,ECOS,optimal
16016,SVM,17.0,16,461.3560261624049,0.10376124,ECOS,optimal
16016,SVM,16.0,16,487.8998939949797,0.11052055,ECOS,optimal
16016,SVM,15.0,16,476.5772936897518,0.086009412,ECOS,optimal
16016,SVM,18.0,16,470.19145833486715,0.14197243399999998,ECOS,optimal
16016,SVM,18.0,16,462.60891746510543,0.202925234,ECOS,optimal
16016,SVM,16.0,16,451.6305838688129,0.25332128800000003,ECOS,optimal
16016,SVM,17.0,16,460.1416698227922,0.12445086699999999,ECOS,optimal
16016,SVM,16.0,16,476.4015596767146,0.08166429,ECOS,optimal
17867,SVM,15.0,17,472.26232257875466,0.103298526,ECOS,optimal
17867,SVM,18.0,17,484.48992083143514,0.112172275,ECOS,optimal
17867,SVM,16.0,17,483.41647407001363,0.091177991,ECOS,optimal
17867,SVM,16.0,17,481.0456878027862,0.103622917,ECOS,optimal
17867,SVM,16.0,17,492.9810453801198,0.117250639,ECOS,optimal
17867,SVM,16.0,17,513.9050842084819,0.10030277,ECOS,optimal
17867,SVM,16.0,17,481.24984257975586,0.126862016,ECOS,optimal
17867,SVM,17.0,17,502.3773643964897,0.117113333,ECOS,optimal
17867,SVM,16.0,17,515.6002954143112,0.098014372,ECOS,optimal
17867,SVM,15.0,17,498.10243794337197,0.115355891,ECOS,optimal
24020,SVM,15.0,20,567.5722197986071,0.124967182,ECOS,optimal
24020,SVM,16.0,20,572.0306221302945,0.108161162,ECOS,optimal
24020,SVM,17.0,20,595.4547585650413,0.113506718,ECOS,optimal
24020,SVM,17.0,20,582.0333598427683,0.279044527,ECOS,optimal
24020,SVM,15.0,20,578.830376936907,0.121494849,ECOS,optimal
24020,SVM,16.0,20,563.854197619732,0.126050988,ECOS,optimal
24020,SVM,16.0,20,576.6722384601003,0.117392317,ECOS,optimal
24020,SVM,16.0,20,566.533491994179,0.10692887300000001,ECOS,optimal
24020,SVM,18.0,20,576.6018814954556,0.25717269800000003,ECOS,optimal
24020,SVM,16.0,20,586.4328575994624,0.10347495400000001,ECOS,optimal
31073,SVM,17.0,23,670.5519654513807,0.175272285,ECOS,optimal
31073,SVM,17.0,23,652.9267788067681,0.369976197,ECOS,optimal
31073,SVM,16.0,23,648.8683834592697,0.157478384,ECOS,optimal
31073,SVM,17.0,23,678.5858394832851,0.21728548600000006,ECOS,optimal
31073,SVM,16.0,23,680.2835793795942,0.23214965,ECOS,optimal
31073,SVM,17.0,23,666.5536977531134,0.16655363,ECOS,optimal
31073,SVM,18.0,23,672.2069650738041,0.17504324300000002,ECOS,optimal
31073,SVM,15.0,23,687.2106134612982,0.198449314,ECOS,optimal
31073,SVM,17.0,23,672.8702676313379,0.149679469,ECOS,optimal
31073,SVM,15.0,23,655.4900002487258,0.13282149699999998,ECOS,optimal
39026,SVM,19.0,26,748.6278165619487,0.224316143,ECOS,optimal
39026,SVM,17.0,26,763.0552205207387,0.290634773,ECOS,optimal
39026,SVM,16.0,26,746.3716568912729,0.16155842399999998,ECOS,optimal
39026,SVM,17.0,26,757.4810811632083,0.316756164,ECOS,optimal
39026,SVM,18.0,26,771.4813133469064,0.17730454899999998,ECOS,optimal
39026,SVM,16.0,26,766.6434114843885,0.197328529,ECOS,optimal
39026,SVM,15.0,26,754.3015952695978,0.17060809300000002,ECOS,optimal
39026,SVM,18.0,26,746.6277878206073,0.17438704600000002,ECOS,optimal
39026,SVM,16.0,26,750.6971200607562,0.169708351,ECOS,optimal
39026,SVM,20.0,26,747.9558725629419,0.215721719,ECOS,optimal
54281,SVM,18.0,31,950.9374473976677,0.7144638790000001,ECOS,optimal
54281,SVM,19.0,31,944.7640097172302,0.7155767820000001,ECOS,optimal
54281,SVM,19.0,31,844.7644813633023,1.043050897,ECOS,optimal
54281,SVM,19.0,31,891.9415967551679,1.131993735,ECOS,optimal
54281,SVM,16.0,31,881.1500243153343,0.676367871,ECOS,optimal
54281,SVM,16.0,31,926.1094969831368,0.540601444,ECOS,optimal
54281,SVM,19.0,31,919.5064897806108,0.8384039329999999,ECOS,optimal
54281,SVM,16.0,31,905.5207864118933,0.441881446,ECOS,optimal
54281,SVM,14.0,31,908.6675217182448,0.602105464,ECOS,optimal
54281,SVM,15.0,31,951.3646407988502,0.5438826649999999,ECOS,optimal
75887,SVM,17.0,37,1105.8654959763112,1.5420744480000002,ECOS,optimal
75887,SVM,19.0,37,1090.436218769537,0.803296061,ECOS,optimal
75887,SVM,16.0,37,1080.4205973441065,1.137797643,ECOS,optimal
75887,SVM,17.0,37,1041.4547707436095,1.184486633,ECOS,optimal
75887,SVM,18.0,37,1051.0682423006529,1.0729547609999999,ECOS,optimal
75887,SVM,17.0,37,1079.140006442083,1.023748838,ECOS,optimal
75887,SVM,17.0,37,1090.8172413896793,1.015254252,ECOS,optimal
75887,SVM,15.0,37,1105.2966321916554,0.6654920670000001,ECOS,optimal
75887,SVM,15.0,37,1094.6074097672117,1.1784420560000002,ECOS,optimal
75887,SVM,16.0,37,1074.6411725382993,1.497202841,ECOS,optimal
110295,SVM,18.0,45,1293.3403282776753,1.353406458,ECOS,optimal
110295,SVM,19.0,45,1335.5037480546484,0.882633807,ECOS,optimal
110295,SVM,18.0,45,1277.7552214247305,1.1087012120000002,ECOS,optimal
110295,SVM,18.0,45,1275.4557804518222,1.124766327,ECOS,optimal
110295,SVM,19.0,45,1345.9504777630075,1.1919182279999998,ECOS,optimal
110295,SVM,17.0,45,1262.8023558305679,1.072028537,ECOS,optimal
110295,SVM,17.0,45,1303.2924182805746,1.001722414,ECOS,optimal
110295,SVM,17.0,45,1283.6060222950327,0.958481569,ECOS,optimal
110295,SVM,17.0,45,1308.8772938699806,1.081660434,ECOS,optimal
110295,SVM,16.0,45,1323.92942546561,0.829903981,ECOS,optimal
162305,SVM,18.0,55,1545.5417807425185,2.773688512,ECOS,optimal
162305,SVM,19.0,55,1568.627736513209,1.354628036,ECOS,optimal
162305,SVM,18.0,55,1563.119937139013,1.816166733,ECOS,optimal
162305,SVM,19.0,55,1587.8274831559665,1.373425717,ECOS,optimal
162305,SVM,20.0,55,1594.7090911561286,1.8004884529999998,ECOS,optimal
162305,SVM,19.0,55,1552.517740113115,1.6845473659999999,ECOS,optimal
162305,SVM,19.0,55,1532.2160143287301,1.700467345,ECOS,optimal
162305,SVM,21.0,55,1566.2807730411819,2.034898478,ECOS,optimal
162305,SVM,17.0,55,1578.2478201165356,1.865820493,ECOS,optimal
162305,SVM,18.0,55,1549.3520055228626,0.963257006,ECOS,optimal
244868,SVM,19.0,68,2000.1652432835945,2.8367821660000003,ECOS,optimal
244868,SVM,19.0,68,1941.5590543541955,3.257106138,ECOS,optimal
244868,SVM,21.0,68,1975.8389870508304,3.683227463,ECOS,optimal
244868,SVM,18.0,68,1973.5973271222088,3.206362495,ECOS,optimal
244868,SVM,18.0,68,2014.8268655098104,2.639474508,ECOS,optimal
244868,SVM,20.0,68,1919.114705544172,3.4374637310000002,ECOS,optimal
244868,SVM,19.0,68,1973.5076238145666,3.313436908,ECOS,optimal
244868,SVM,20.0,68,1975.7380957296825,3.185887025,ECOS,optimal
244868,SVM,19.0,68,1956.4388122441433,3.48760727,ECOS,optimal
244868,SVM,21.0,68,2004.6805160940528,2.8479261730000003,ECOS,optimal
369684,SVM,20.0,84,2381.0431237673097,7.2019634460000015,ECOS,optimal
369684,SVM,21.0,84,2453.2468415459184,7.6288498160000024,ECOS,optimal
369684,SVM,18.0,84,2431.3325237609465,8.192542278,ECOS,optimal
369684,SVM,21.0,84,2392.4450646278588,8.113244348,ECOS,optimal
369684,SVM,19.0,84,2422.6184540363497,8.218186817000001,ECOS,optimal
369684,SVM,18.0,84,2484.774572916412,7.457854462999999,ECOS,optimal
369684,SVM,20.0,84,2427.5627832234077,7.409194512000001,ECOS,optimal
369684,SVM,18.0,84,2391.4323473500463,6.956622637000001,ECOS,optimal
369684,SVM,20.0,84,2448.623201286784,7.654124124,ECOS,optimal
369684,SVM,20.0,84,2417.315238296513,8.661137442000001,ECOS,optimal
572355,SVM,22.0,105,3049.3096552653674,15.596526797000001,ECOS,optimal
572355,SVM,20.0,105,2994.747350566135,8.228399415,ECOS,optimal
572355,SVM,20.0,105,2988.2475679139807,7.537972579,ECOS,optimal
572355,SVM,23.0,105,2925.32238332599,12.853422110999999,ECOS,optimal
572355,SVM,22.0,105,3002.7118690083594,10.201867336,ECOS,optimal
572355,SVM,22.0,105,3067.631304091792,11.906431725,ECOS,optimal
572355,SVM,23.0,105,2958.957353423671,16.311250985,ECOS,optimal
572355,SVM,21.0,105,3074.075787889163,13.649406702,ECOS,optimal
572355,SVM,21.0,105,3018.120174016919,13.291316780999999,ECOS,optimal
572355,SVM,21.0,105,3024.679086614497,12.872858283,ECOS,optimal
897732,SVM,22.0,132,3889.175862761829,14.444956953,ECOS,optimal
897732,SVM,22.0,132,3800.668541657675,24.154618053000004,ECOS,optimal
897732,SVM,23.0,132,3807.95707258834,28.132118200999997,ECOS,optimal
897732,SVM,23.0,132,3774.979858964312,29.98137735500001,ECOS,optimal
897732,SVM,23.0,132,3815.913200185295,22.643650646999998,ECOS,optimal
897732,SVM,22.0,132,3775.4470192047747,25.37764846,ECOS,optimal
897732,SVM,23.0,132,3816.043018402596,24.08429704,ECOS,optimal
897732,SVM,21.0,132,3787.239927779647,24.430497970999998,ECOS,optimal
897732,SVM,23.0,132,3782.383235460481,25.175147238,ECOS,optimal
897732,SVM,23.0,132,3858.497338092384,26.031679169,ECOS,optimal
1411166,SVM,24.0,166,4731.757506548512,29.207463153000003,ECOS,optimal
1411166,SVM,24.0,166,4737.388425456268,33.630394914,ECOS,optimal
1411166,SVM,26.0,166,4718.668023561013,46.034198509,ECOS,optimal
1411166,SVM,24.0,166,4805.82161169162,33.103794873000005,ECOS,optimal
1411166,SVM,23.0,166,4782.532049556889,47.07973496899999,ECOS,optimal
1411166,SVM,24.0,166,4747.569001669488,40.569323463,ECOS,optimal
1411166,SVM,23.0,166,4698.151884715921,37.96005092,ECOS,optimal
1411166,SVM,24.0,166,4739.715676368196,37.097274322,ECOS,optimal
1411166,SVM,23.0,166,4765.481460351736,34.556302722999995,ECOS,optimal
1411166,SVM,25.0,166,4749.509919717423,43.643115751,ECOS,optimal
2226059,SVM,25.0,209,6102.251735872848,58.713254148999994,ECOS,optimal
2226059,SVM,26.0,209,6019.69202718603,84.840884977,ECOS,optimal
2226059,SVM,24.0,209,6007.067741432465,82.022222765,ECOS,optimal
2226059,SVM,24.0,209,6065.301438805095,83.27379230300001,ECOS,optimal
2226059,SVM,26.0,209,5981.762587405497,85.748642878,ECOS,optimal
2226059,SVM,25.0,209,5998.21808388165,88.529186626,ECOS,optimal
2226059,SVM,26.0,209,5948.3571521843505,82.250352897,ECOS,optimal
2226059,SVM,25.0,209,6011.494456297733,83.650729173,ECOS,optimal
2226059,SVM,24.0,209,6048.733557801404,76.870453169,ECOS,optimal
2226059,SVM,24.0,209,6042.0927765979395,90.71206739600001,ECOS,optimal
17000,Huber,23.0,10,323.9972618965333,0.18394017399999998,ECOS,optimal
17000,Huber,23.0,10,368.61281024754487,0.370709083,ECOS,optimal
17000,Huber,22.0,10,341.13649027608494,0.410985701,ECOS,optimal
17000,Huber,22.0,10,374.29012928617516,1.188187038,ECOS,optimal
17000,Huber,24.0,10,326.2410095724495,0.21060558,ECOS,optimal
17000,Huber,23.0,10,322.93810643302174,0.3366366670000001,ECOS,optimal
17000,Huber,25.0,10,293.42498751531053,0.210762552,ECOS,optimal
17000,Huber,23.0,10,286.1249881315489,0.29007952800000003,ECOS,optimal
17000,Huber,23.0,10,285.19620695617687,0.191291258,ECOS,optimal
17000,Huber,23.0,10,314.4318117996998,0.279349291,ECOS,optimal
19800,Huber,23.0,11,406.57622020577975,0.50023121,ECOS,optimal
19800,Huber,21.0,11,320.89450712850163,0.278380057,ECOS,optimal
19800,Huber,24.0,11,337.142085172034,0.393156162,ECOS,optimal
19800,Huber,22.0,11,384.2176870687104,0.701053713,ECOS,optimal
19800,Huber,23.0,11,351.30358483609155,0.877016192,ECOS,optimal
19800,Huber,25.0,11,391.682246488145,0.24260409600000002,ECOS,optimal
19800,Huber,22.0,11,357.4674932856687,0.28190431899999996,ECOS,optimal
19800,Huber,23.0,11,302.8922472370473,0.897232461,ECOS,optimal
19800,Huber,22.0,11,296.03235572199355,0.46887032700000003,ECOS,optimal
19800,Huber,24.0,11,323.2085404711106,0.381421378,ECOS,optimal
22800,Huber,23.0,12,429.03915745298866,0.5079988870000001,ECOS,optimal
22800,Huber,23.0,12,384.2987236986421,0.25419199,ECOS,optimal
22800,Huber,25.0,12,419.8442655899135,0.30792362100000004,ECOS,optimal
22800,Huber,22.0,12,388.3179539296669,0.315982738,ECOS,optimal
22800,Huber,24.0,12,382.57514845066186,0.251994028,ECOS,optimal
22800,Huber,24.0,12,378.57158731772057,0.486882438,ECOS,optimal
22800,Huber,23.0,12,410.69960304937996,0.25384986800000003,ECOS,optimal
22800,Huber,23.0,12,343.00930733630537,0.262013216,ECOS,optimal
22800,Huber,24.0,12,400.995350497009,1.2077520110000002,ECOS,optimal
22800,Huber,23.0,12,371.8489341547922,0.5105384620000001,ECOS,optimal
26000,Huber,22.0,13,427.295045490396,2.266749313,ECOS,optimal
26000,Huber,22.0,13,452.1468467032996,0.7942027070000001,ECOS,optimal
26000,Huber,25.0,13,550.5233867450897,0.7145674259999999,ECOS,optimal
26000,Huber,26.0,13,429.7683911050376,0.3972682320000001,ECOS,optimal
26000,Huber,24.0,13,430.11941950138726,0.5166268829999999,ECOS,optimal
26000,Huber,24.0,13,453.16029317103005,0.318206441,ECOS,optimal
26000,Huber,23.0,13,392.6775076283592,0.789991782,ECOS,optimal
26000,Huber,23.0,13,452.6137632297162,0.444794092,ECOS,optimal
26000,Huber,22.0,13,446.7329356304531,0.297164641,ECOS,optimal
26000,Huber,23.0,13,412.3437535097844,0.246340649,ECOS,optimal
29400,Huber,22.0,14,485.5242200244679,0.322346664,ECOS,optimal
29400,Huber,23.0,14,441.5043801813507,1.004363508,ECOS,optimal
29400,Huber,22.0,14,410.0056882200839,1.114162109,ECOS,optimal
29400,Huber,25.0,14,492.09060232881575,0.379387336,ECOS,optimal
29400,Huber,24.0,14,500.50372952416086,1.548867315,ECOS,optimal
29400,Huber,24.0,14,551.286173862509,1.0834952210000002,ECOS,optimal
29400,Huber,23.0,14,453.062453631142,0.360048229,ECOS,optimal
29400,Huber,25.0,14,476.8330806753035,0.381602565,ECOS,optimal
29400,Huber,24.0,14,423.60967138219803,0.5078456650000001,ECOS,optimal
29400,Huber,23.0,14,415.1066469854901,1.539030954,ECOS,optimal
36800,Huber,23.0,16,643.1292240729373,0.465922266,ECOS,optimal
36800,Huber,25.0,16,534.2678077460469,0.490944851,ECOS,optimal
36800,Huber,23.0,16,612.2771863456777,0.44818774299999997,ECOS,optimal
36800,Huber,22.0,16,605.751752782644,0.5371282479999999,ECOS,optimal
36800,Huber,26.0,16,584.8228476848601,0.667044165,ECOS,optimal
36800,Huber,26.0,16,653.2457856904875,0.473552559,ECOS,optimal
36800,Huber,24.0,16,510.4372849051238,0.7107668159999999,ECOS,optimal
36800,Huber,24.0,16,518.2648495853173,0.441880964,ECOS,optimal
36800,Huber,26.0,16,472.3462153279679,1.196918765,ECOS,optimal
36800,Huber,24.0,16,509.8657406504429,1.344900556,ECOS,optimal
40800,Huber,25.0,17,622.7961431675194,0.484573862,ECOS,optimal
40800,Huber,23.0,17,658.7783773260737,1.001257155,ECOS,optimal
40800,Huber,23.0,17,734.0698916926407,1.1959359669999998,ECOS,optimal
40800,Huber,23.0,17,548.8700994491874,3.871423899,ECOS,optimal
40800,Huber,22.0,17,624.3906865012519,0.635140064,ECOS,optimal
40800,Huber,24.0,17,482.02109482068124,1.017070959,ECOS,optimal
40800,Huber,26.0,17,542.1235958581073,2.512976885,ECOS,optimal
40800,Huber,24.0,17,637.6030344584084,5.330615642,ECOS,optimal
40800,Huber,23.0,17,536.0970787907709,0.40447408,ECOS,optimal
40800,Huber,22.0,17,575.3511510136609,0.583930203,ECOS,optimal
54000,Huber,24.0,20,630.9300708494245,1.279829786,ECOS,optimal
54000,Huber,23.0,20,628.2169139684397,0.650523682,ECOS,optimal
54000,Huber,24.0,20,716.3138043948036,2.3069675930000004,ECOS,optimal
54000,Huber,24.0,20,601.0219008065617,0.632317083,ECOS,optimal
54000,Huber,24.0,20,648.3919353091662,1.56392298,ECOS,optimal
54000,Huber,24.0,20,650.1523070805292,0.6643527050000001,ECOS,optimal
54000,Huber,23.0,20,647.8565349475579,0.797132912,ECOS,optimal
54000,Huber,23.0,20,717.1518186166597,0.541680664,ECOS,optimal
54000,Huber,27.0,20,739.3607752748271,2.498338466,ECOS,optimal
54000,Huber,24.0,20,695.5380135229608,3.755755368,ECOS,optimal
69000,Huber,23.0,23,811.5525554997673,0.7410770859999999,ECOS,optimal
69000,Huber,23.0,23,775.6603162752162,8.302591009,ECOS,optimal
69000,Huber,25.0,23,776.093434407765,1.001775164,ECOS,optimal
69000,Huber,24.0,23,740.164310636551,0.8695063759999999,ECOS,optimal
69000,Huber,26.0,23,772.9801117232132,0.849249406,ECOS,optimal
69000,Huber,24.0,23,769.0452551197886,1.26724167,ECOS,optimal
69000,Huber,25.0,23,806.530174456119,0.957636917,ECOS,optimal
69000,Huber,26.0,23,831.6318217908781,1.02569085,ECOS,optimal
69000,Huber,24.0,23,863.5216010286632,0.902442636,ECOS,optimal
69000,Huber,23.0,23,855.4635421803254,0.8327343359999999,ECOS,optimal
85800,Huber,27.0,26,905.5246055077107,2.734883169,ECOS,optimal
85800,Huber,25.0,26,870.2356345428584,3.091565592,ECOS,optimal
85800,Huber,25.0,26,839.0097433286653,1.0071013359999998,ECOS,optimal
85800,Huber,24.0,26,846.6915344788608,0.996202363,ECOS,optimal
85800,Huber,24.0,26,907.6297584234446,0.983968036,ECOS,optimal
85800,Huber,25.0,26,879.1244527625984,10.415869902,ECOS,optimal
85800,Huber,23.0,26,890.3370326932499,4.8678848320000006,ECOS,optimal
85800,Huber,24.0,26,950.5498002087936,1.242393649,ECOS,optimal
85800,Huber,25.0,26,878.9043141224852,2.4342741880000003,ECOS,optimal
85800,Huber,25.0,26,794.1168344000571,0.8980700509999999,ECOS,optimal
117800,Huber,25.0,31,957.186102036671,4.787393793000001,ECOS,optimal
117800,Huber,26.0,31,1056.4227856324803,1.273089525,ECOS,optimal
117800,Huber,25.0,31,1086.7260188256282,6.6658502120000005,ECOS,optimal
117800,Huber,25.0,31,1133.6713229567454,6.145656592000001,ECOS,optimal
117800,Huber,26.0,31,1108.0090794703988,1.535455095,ECOS,optimal
117800,Huber,24.0,31,1134.9909276485564,4.137259975,ECOS,optimal
117800,Huber,26.0,31,1046.270091269296,4.849495752,ECOS,optimal
117800,Huber,24.0,31,1067.9271597603283,4.322327517,ECOS,optimal
117800,Huber,25.0,31,977.3411115556823,6.491736220000001,ECOS,optimal
117800,Huber,26.0,31,1148.6903181184184,4.021645043,ECOS,optimal
162800,Huber,27.0,37,1211.1216445883238,14.697277482999999,ECOS,optimal
162800,Huber,26.0,37,1386.8000044826874,2.164135408,ECOS,optimal
162800,Huber,26.0,37,1307.2519534348164,4.070609021,ECOS,optimal
162800,Huber,26.0,37,1199.9354576113492,5.1779209700000015,ECOS,optimal
162800,Huber,25.0,37,1296.3182958294567,3.787832701,ECOS,optimal
162800,Huber,25.0,37,1222.6192937428211,6.226687192999999,ECOS,optimal
162800,Huber,25.0,37,1272.257027992694,5.2524194280000005,ECOS,optimal
162800,Huber,25.0,37,1296.5681093481153,5.917492736,ECOS,optimal
162800,Huber,26.0,37,1216.0687322520348,6.632448938,ECOS,optimal
162800,Huber,25.0,37,1315.7814280067255,7.28581607,ECOS,optimal
234000,Huber,28.0,45,1559.5205250025836,21.540913706999998,ECOS,optimal
234000,Huber,27.0,45,1614.4085616472744,25.61148265000001,ECOS,optimal
234000,Huber,29.0,45,1396.3530965936125,10.532956588,ECOS,optimal
234000,Huber,27.0,45,1502.4280958973197,11.835628057000001,ECOS,optimal
234000,Huber,28.0,45,1470.2412816648261,10.851632519,ECOS,optimal
234000,Huber,28.0,45,1762.2108435985683,2.673245197,ECOS,optimal
234000,Huber,27.0,45,1463.427451281571,9.678397144,ECOS,optimal
234000,Huber,28.0,45,1730.8073891057165,9.067417254,ECOS,optimal
234000,Huber,26.0,45,1564.9568979365272,17.460933027,ECOS,optimal
234000,Huber,28.0,45,1600.2269680620493,2.608672291,ECOS,optimal
341000,Huber,28.0,55,1816.3107752294586,30.485911539,ECOS,optimal
341000,Huber,28.0,55,1858.1963807077834,18.147572295,ECOS,optimal
341000,Huber,28.0,55,1810.4839427687411,9.644346439,ECOS,optimal
341000,Huber,29.0,55,1833.2271105885347,22.457814856,ECOS,optimal
341000,Huber,27.0,55,2066.14055735834,5.038029273,ECOS,optimal
341000,Huber,26.0,55,1751.6353019361136,5.703115225,ECOS,optimal
341000,Huber,27.0,55,1826.0304668981091,23.64708831,ECOS,optimal
341000,Huber,27.0,55,1886.8364220580854,8.872735881,ECOS,optimal
341000,Huber,28.0,55,2032.8635823284435,6.956599969,ECOS,optimal
341000,Huber,27.0,55,1869.0752768660627,15.083297349,ECOS,optimal
510000,Huber,28.0,68,2405.6187135725945,26.882503763000003,ECOS,optimal
510000,Huber,30.0,68,2045.051878387375,38.544506217,ECOS,optimal
510000,Huber,29.0,68,2362.235264348057,9.323086939,ECOS,optimal
510000,Huber,31.0,68,2320.236418145737,31.818053931999998,ECOS,optimal
510000,Huber,29.0,68,2204.053430302895,23.860794854,ECOS,optimal
510000,Huber,29.0,68,2288.482414854447,10.296219334,ECOS,optimal
510000,Huber,27.0,68,2250.387707840454,29.292529061,ECOS,optimal
510000,Huber,29.0,68,2424.1893711792864,29.470032256,ECOS,optimal
510000,Huber,30.0,68,2281.195638691684,27.147166095,ECOS,optimal
510000,Huber,29.0,68,2331.459007110412,11.801493847,ECOS,optimal
764400,Huber,30.0,84,2915.587657206877,34.056060468000005,ECOS,optimal
764400,Huber,34.0,84,2970.049507893349,18.623455235999998,ECOS,optimal
764400,Huber,31.0,84,2896.606100856807,35.231618956999995,ECOS,optimal
764400,Huber,31.0,84,2838.315064925049,38.39816928000001,ECOS,optimal
764400,Huber,32.0,84,2871.5504963046583,24.439798075,ECOS,optimal
764400,Huber,30.0,84,2674.3046524412816,22.558026085,ECOS,optimal
764400,Huber,33.0,84,2751.177266755036,23.640696975999997,ECOS,optimal
764400,Huber,31.0,84,2854.252317358463,24.916954854,ECOS,optimal
764400,Huber,31.0,84,2822.8048937440685,43.10178156,ECOS,optimal
764400,Huber,31.0,84,2944.4856663710502,20.424177315999998,ECOS,optimal
1176000,Huber,41.0,105,3627.340338420839,26.828096419,ECOS,optimal inaccurate
1176000,Huber,39.0,105,3719.880313359718,26.419593042,ECOS,optimal inaccurate
1176000,Huber,37.0,105,3713.115691731372,48.984125946000006,ECOS,optimal inaccurate
1176000,Huber,35.0,105,3319.189968861042,44.649527322,ECOS,optimal inaccurate
1176000,Huber,36.0,105,3727.738635139943,58.550665003999995,ECOS,optimal inaccurate
1176000,Huber,37.0,105,3852.563107361039,48.469691594,ECOS,optimal inaccurate
1176000,Huber,40.0,105,3610.4084788314067,31.386269446,ECOS,optimal
1176000,Huber,40.0,105,3530.1160377456426,25.122855061,ECOS,optimal
1176000,Huber,37.0,105,3743.2171041668958,25.09381821,ECOS,optimal
1176000,Huber,37.0,105,3497.759006197704,49.409100455,ECOS,optimal
1834800,Huber,45.0,132,4585.65488871178,68.08430491300001,ECOS,optimal inaccurate
1834800,Huber,43.0,132,4554.568230772928,66.812605392,ECOS,optimal inaccurate
1834800,Huber,40.0,132,4561.714105405721,104.996761535,ECOS,optimal
1834800,Huber,39.0,132,4599.243633034851,91.952000669,ECOS,optimal inaccurate
1834800,Huber,38.0,132,4567.059836426177,49.386272485,ECOS,optimal inaccurate
1834800,Huber,37.0,132,4509.034475094295,48.61436707,ECOS,optimal inaccurate
1834800,Huber,39.0,132,4575.094484256999,61.68051527,ECOS,optimal inaccurate
1834800,Huber,41.0,132,4475.767302874657,45.209075378,ECOS,optimal
1834800,Huber,37.0,132,4688.306587312196,56.961383173,ECOS,optimal
1834800,Huber,43.0,132,4650.320067036862,55.79158130800001,ECOS,optimal inaccurate
2871800,Huber,41.0,166,5364.964463368331,200.89839904099998,ECOS,optimal
2871800,Huber,46.0,166,5788.334110797408,244.639839091,ECOS,optimal inaccurate
2871800,Huber,45.0,166,5832.1473607834605,163.936749279,ECOS,optimal
2871800,Huber,45.0,166,5755.543024035293,76.70954842500002,ECOS,optimal
2871800,Huber,46.0,166,5999.538427904068,93.37300985799999,ECOS,optimal inaccurate
2871800,Huber,42.0,166,5721.936427148671,193.53587041,ECOS,optimal inaccurate
2871800,Huber,42.0,166,5925.974699188321,106.08587687200001,ECOS,optimal
2871800,Huber,47.0,166,5652.977306689774,257.559128185,ECOS,optimal
2871800,Huber,44.0,166,5782.135805145847,77.194128323,ECOS,optimal
2871800,Huber,45.0,166,5514.1848739701745,249.627137627,ECOS,optimal
4514400,Huber,52.0,209,7113.8511263951905,151.076819161,ECOS,optimal inaccurate
4514400,Huber,54.0,209,7027.310150768967,270.622072847,ECOS,optimal inaccurate
4514400,Huber,58.0,209,6930.306530049127,164.21134349300004,ECOS,optimal inaccurate
4514400,Huber,47.0,209,7244.852692206397,144.89488595,ECOS,optimal inaccurate
4514400,Huber,60.0,209,7110.443992233865,454.024261948,ECOS,optimal inaccurate
4514400,Huber,57.0,209,7326.025221943525,423.35799041,ECOS,optimal inaccurate
4514400,Huber,51.0,209,6996.1025705755455,406.34977035300005,ECOS,optimal inaccurate
4514400,Huber,48.0,209,6900.869736230814,164.885040294,ECOS,optimal
4514400,Huber,47.0,209,6996.663339115046,408.952158517,ECOS,optimal inaccurate
4514400,Huber,49.0,209,7203.1621351541735,155.68685931299999,ECOS,solver_error
1970,Control,11.0,10,0.10608107542314203,0.006169223000000001,ECOS,optimal
1980,Control,16.0,10,1.0051307208151854,0.008450106,ECOS,optimal
1990,Control,14.0,10,1.6229568646352637,0.0076162969999999984,ECOS,optimal
2000,Control,15.0,10,4.1175793176243936,0.008568766,ECOS,optimal
2000,Control,16.0,10,4.3912113133798245,0.008763748,ECOS,optimal
2010,Control,15.0,10,92.41545216533429,0.009325011,ECOS,optimal
2000,Control,15.0,10,2.7572803104108976,0.008264697,ECOS,optimal
1970,Control,13.0,10,1.1904395850165015,0.007200661999999998,ECOS,optimal
1990,Control,13.0,10,1.0491474271085963,0.0070544790000000015,ECOS,optimal
2020,Control,15.0,10,1.8659315751751941,0.00884278,ECOS,optimal
2323,Control,16.0,11,11.888397540570278,0.015870681,ECOS,optimal
2263,Control,12.0,11,0.6971939764762214,0.007080993000000002,ECOS,optimal
2283,Control,13.0,11,1.7340621607578264,0.008036492000000001,ECOS,optimal
2283,Control,14.0,11,5.1297306884005724,0.008550539999999999,ECOS,optimal
2303,Control,15.0,11,3.884583193011334,0.009641214,ECOS,optimal
2283,Control,14.0,11,11.366224384760734,0.008670228,ECOS,optimal
2283,Control,14.0,11,2.4960927649563978,0.011530216,ECOS,optimal
2283,Control,16.0,11,58.762033880494975,0.014259013000000001,ECOS,optimal
2293,Control,14.0,11,1.9438440287901728,0.008574746999999999,ECOS,optimal
2313,Control,14.0,11,23.48372884228233,0.009295294,ECOS,optimal
2778,Control,17.0,12,1.891828390342928,0.011932726,ECOS,optimal
2768,Control,13.0,12,2.3904522487743844,0.009553961,ECOS,optimal
2768,Control,15.0,12,1.654348162504897,0.011108322,ECOS,optimal
2778,Control,16.0,12,2.1899295184208256,0.010989137,ECOS,optimal
2758,Control,14.0,12,1.6132475799505681,0.013613122,ECOS,optimal
2748,Control,13.0,12,0.5036484123508222,0.012436746,ECOS,optimal
2768,Control,15.0,12,1.426805376192627,0.015235614,ECOS,optimal
2758,Control,12.0,12,1.0155464764602005,0.008079278,ECOS,optimal
2778,Control,15.0,12,4.7794536967432215,0.015346432,ECOS,optimal
2788,Control,16.0,12,11.651651829338773,0.011763619,ECOS,optimal
3145,Control,14.0,13,8.250843987382543,0.016429999,ECOS,optimal
3145,Control,14.0,13,3.4278368389464147,0.011647938,ECOS,optimal
3145,Control,16.0,13,4.517185427245054,0.012655554,ECOS,optimal
3145,Control,16.0,13,2.5464180044476117,0.012998756,ECOS,optimal
3135,Control,15.0,13,7.946467118612801,0.012262528,ECOS,optimal
3145,Control,15.0,13,5.758689735626758,0.012239976,ECOS,optimal
3125,Control,15.0,13,3.416493938027987,0.011798106000000001,ECOS,optimal
3135,Control,15.0,13,14.056065121396484,0.017249814999999998,ECOS,optimal
3165,Control,17.0,13,14.369154985829672,0.013985402,ECOS,optimal
3125,Control,14.0,13,0.9689222160286948,0.010790218999999998,ECOS,optimal
3704,Control,16.0,14,7.413642588577838,0.014785385,ECOS,optimal
3684,Control,15.0,14,2.518907815947126,0.021876394,ECOS,optimal
3674,Control,14.0,14,7.6898601826757895,0.018370543,ECOS,optimal
3674,Control,14.0,14,1.1673680238802882,0.012408357,ECOS,optimal
3674,Control,14.0,14,4.100684770444951,0.012803408999999998,ECOS,optimal
3644,Control,14.0,14,1.13089031469578,0.012227479,ECOS,optimal
3684,Control,14.0,14,13.563305913412776,0.019126842,ECOS,optimal
3684,Control,14.0,14,2.169545312885888,0.018839037,ECOS,optimal
3694,Control,17.0,14,4.458461337520194,0.015278652,ECOS,optimal
3664,Control,13.0,14,0.720311873804504,0.012410471,ECOS,optimal
4115,Control,18.0,15,8.566837406087249,0.026741522,ECOS,optimal
4095,Control,17.0,15,4.810855812677041,0.01697525,ECOS,optimal
4125,Control,17.0,15,3.9382672716370735,0.017020668,ECOS,optimal
4095,Control,16.0,15,2.6559491220225597,0.023947147000000002,ECOS,optimal
4105,Control,17.0,15,4.276014954445253,0.016625875000000002,ECOS,optimal
4085,Control,15.0,15,1.6855562334395844,0.016706452,ECOS,optimal
4105,Control,17.0,15,8.842899580000033,0.016717526,ECOS,optimal
4115,Control,16.0,15,3.0436494715638807,0.01589793,ECOS,optimal
4125,Control,14.0,15,3.243097909094604,0.014205412,ECOS,optimal
4115,Control,15.0,15,4.140288692778986,0.015175051,ECOS,optimal
4728,Control,16.0,16,2.5021223210148014,0.026221219,ECOS,optimal
4698,Control,13.0,16,1.7551105008262249,0.021144076,ECOS,optimal
4698,Control,14.0,16,0.8324739949529616,0.015696677,ECOS,optimal
4698,Control,14.0,16,2.3963115353914457,0.015671973999999998,ECOS,optimal
4718,Control,15.0,16,5.240479692408437,0.024774631,ECOS,optimal
4708,Control,13.0,16,7.190986349621651,0.021930559,ECOS,optimal
4688,Control,13.0,16,1.128504128222675,0.014493713,ECOS,optimal
4718,Control,14.0,16,3.4655356509845685,0.015979944,ECOS,optimal
4728,Control,15.0,16,4.788385805106443,0.026487748999999998,ECOS,optimal
4688,Control,13.0,16,0.6847750173640688,0.014726055,ECOS,optimal
5870,Control,15.0,18,1.6219342635246603,0.030088528,ECOS,optimal
5880,Control,15.0,18,3.837424600265296,0.030829481,ECOS,optimal
5890,Control,15.0,18,2.9642112082993086,0.020799648,ECOS,optimal
5920,Control,17.0,18,4.683277218868271,0.024077218,ECOS,optimal
5900,Control,17.0,18,1.0576993192431678,0.035435067,ECOS,optimal
5890,Control,16.0,18,5.311972182549764,0.022888576,ECOS,optimal
5840,Control,14.0,18,1.5447952019665412,0.018649517,ECOS,optimal
5900,Control,16.0,18,3.5409803111002214,0.033164521,ECOS,optimal
5860,Control,15.0,18,2.029413057607179,0.020858709,ECOS,optimal
5860,Control,14.0,18,1.6731789490986664,0.019548709,ECOS,optimal
7180,Control,15.0,20,1.131111076034559,0.02621562,ECOS,optimal
7180,Control,15.0,20,5.131981587969826,0.039494305,ECOS,optimal
7170,Control,16.0,20,3.2088408316134482,0.028323186,ECOS,optimal
7140,Control,15.0,20,0.9501679131679912,0.035526667000000005,ECOS,optimal
7180,Control,15.0,20,2.4321144076163748,0.07272207400000001,ECOS,optimal
7150,Control,16.0,20,2.7105752346974694,0.04856027,ECOS,optimal
7180,Control,16.0,20,2.738891214709024,0.05863705800000001,ECOS,optimal
7190,Control,16.0,20,2.4481387417170257,0.026927751,ECOS,optimal
7180,Control,16.0,20,2.7611492828178577,0.028067077000000003,ECOS,optimal
7180,Control,14.0,20,3.0621101675714257,0.023878287,ECOS,optimal
9245,Control,16.0,23,4.197150703718599,0.07146511500000001,ECOS,optimal
9215,Control,15.0,23,1.7555176134884878,0.048936340999999994,ECOS,optimal
9265,Control,15.0,23,9.236102410668588,0.048923645999999994,ECOS,optimal
9255,Control,17.0,23,3.4320456656398086,0.054307791,ECOS,optimal
9275,Control,17.0,23,11.866377169454221,0.036705568,ECOS,optimal
9215,Control,14.0,23,5.670199456483925,0.039146178,ECOS,optimal
9195,Control,15.0,23,1.4127500941750035,0.033083947999999995,ECOS,optimal
9235,Control,16.0,23,3.6762241617606968,0.034205294,ECOS,optimal
9265,Control,19.0,23,4.9901045948929745,0.04034572,ECOS,optimal
9235,Control,16.0,23,2.199671188798826,0.037350824,ECOS,optimal
11848,Control,17.0,26,2.9675805474378665,0.111400079,ECOS,optimal
11818,Control,16.0,26,2.3806124476156247,0.042657685999999986,ECOS,optimal
11818,Control,17.0,26,1.8065329947420048,0.046122671,ECOS,optimal
11848,Control,16.0,26,2.2232448258463435,0.045387909,ECOS,optimal
11858,Control,16.0,26,10.79495842920768,0.044831168,ECOS,optimal
11868,Control,16.0,26,12.064166421999225,0.044522759,ECOS,optimal
11828,Control,16.0,26,4.8209948883849885,0.048265295,ECOS,optimal
11818,Control,17.0,26,3.4969745083289783,0.046057586,ECOS,optimal
11848,Control,20.0,26,6.268233493121174,0.077662318,ECOS,optimal
11868,Control,16.0,26,5.494247215666219,0.045435477,ECOS,optimal
14439,Control,15.0,29,8.434114218361927,0.051499654000000006,ECOS,optimal
14419,Control,19.0,29,5.696672610774086,0.065083115,ECOS,optimal
14429,Control,15.0,29,3.5422084458423133,0.052838105,ECOS,optimal
14449,Control,17.0,29,9.924677105456054,0.058254557,ECOS,optimal
14449,Control,17.0,29,4.461589847662609,0.056664841,ECOS,optimal
14429,Control,18.0,29,4.262047986210714,0.091200086,ECOS,optimal
14389,Control,16.0,29,1.5836852492501046,0.055850772,ECOS,optimal
14419,Control,18.0,29,1.4612800856133648,0.059922637,ECOS,optimal
14439,Control,17.0,29,13.197880503137341,0.060355697,ECOS,optimal
14459,Control,17.0,29,4.415669105249508,0.057805939,ECOS,optimal
19764,Control,14.0,34,4.4711739762367175,0.106075784,ECOS,optimal
19834,Control,18.0,34,4.5587185369667935,0.122443152,ECOS,optimal
19804,Control,16.0,34,5.162397464772242,0.08956104299999999,ECOS,optimal
19794,Control,17.0,34,2.24801352654885,0.08260013599999999,ECOS,optimal
19804,Control,16.0,34,7.617939662956318,0.078417646,ECOS,optimal
19824,Control,17.0,34,3.7344825629671115,0.085024055,ECOS,optimal
19794,Control,18.0,34,3.158250808299187,0.108007827,ECOS,optimal
19874,Control,17.0,34,6.096882832468653,0.08698807300000001,ECOS,optimal
19834,Control,16.0,34,3.9272182277674847,0.08345111899999999,ECOS,optimal
19874,Control,17.0,34,11.810028756504385,0.10526661699999999,ECOS,optimal
25639,Control,16.0,39,4.257817853267022,0.131363504,ECOS,optimal
25609,Control,17.0,39,5.198016017771433,0.16582665900000002,ECOS,optimal
25619,Control,17.0,39,2.949939105449526,0.13185753,ECOS,optimal
25629,Control,18.0,39,3.0215004349686736,0.115754621,ECOS,optimal
25639,Control,18.0,39,8.60176967516918,0.115070391,ECOS,optimal
25639,Control,15.0,39,3.3208624646756806,0.096301227,ECOS,optimal
25659,Control,20.0,39,5.692147299902537,0.164211714,ECOS,optimal
25629,Control,17.0,39,2.7345641200731983,0.110883519,ECOS,optimal
25609,Control,17.0,39,4.096236430945706,0.110122657,ECOS,optimal
25669,Control,18.0,39,6.452758819253964,0.119293901,ECOS,optimal
35688,Control,18.0,46,8.630895085662589,0.35664522,ECOS,optimal
35668,Control,15.0,46,13.49314372371424,0.14259209,ECOS,optimal
35688,Control,17.0,46,9.990796728853876,0.163915863,ECOS,optimal
35638,Control,15.0,46,4.766879780789202,0.274010824,ECOS,optimal
35668,Control,18.0,46,8.488963268229037,0.16897894300000002,ECOS,optimal
35588,Control,17.0,46,4.98552433733808,0.166804247,ECOS,optimal
35678,Control,17.0,46,9.911446976285646,0.221292916,ECOS,optimal
35668,Control,17.0,46,9.110619612248836,0.16663924900000002,ECOS,optimal
35708,Control,22.0,46,12.975423551739464,0.246859345,ECOS,optimal
35638,Control,18.0,46,5.353272113977048,0.199424095,ECOS,optimal
48804,Control,17.0,54,6.386966819296664,0.27751858,ECOS,optimal
48794,Control,18.0,54,6.262557123927156,0.3947619020000001,ECOS,optimal
48724,Control,15.0,54,6.321554009302285,0.232370099,ECOS,optimal
48734,Control,18.0,54,9.791975189259047,0.242842992,ECOS,optimal
48714,Control,16.0,54,7.339571002505263,0.26512780199999997,ECOS,optimal
48754,Control,18.0,54,7.604305994774529,0.270408243,ECOS,optimal
48754,Control,17.0,54,5.464028232449019,0.244363149,ECOS,optimal
48694,Control,16.0,54,6.115507373145499,0.22112015100000001,ECOS,optimal
48804,Control,18.0,54,11.1484221723514,0.26591232200000003,ECOS,optimal
48744,Control,17.0,54,10.226766669334939,0.275250378,ECOS,optimal
68034,Control,18.0,64,10.441053564617356,0.401134692,ECOS,optimal
68034,Control,20.0,64,10.244441016825158,0.397148022,ECOS,optimal
68064,Control,18.0,64,12.087254085940554,0.361835205,ECOS,optimal
68064,Control,18.0,64,7.643123241347103,0.398263676,ECOS,optimal
68034,Control,18.0,64,11.690385370916008,0.357853741,ECOS,optimal
67994,Control,18.0,64,8.064004013314976,0.357230891,ECOS,optimal
68034,Control,18.0,64,8.837247612671204,0.35766333,ECOS,optimal
67994,Control,18.0,64,5.238953682277686,0.38047171700000004,ECOS,optimal
68054,Control,16.0,64,8.180935658508881,0.323392024,ECOS,optimal
68034,Control,18.0,64,5.559303049200064,0.359838659,ECOS,optimal
95358,Control,17.0,76,10.546225566198306,0.557446204,ECOS,optimal
95408,Control,19.0,76,8.877245083612625,0.6224003220000001,ECOS,optimal
95398,Control,20.0,76,18.75439448241595,0.612826536,ECOS,optimal
95288,Control,17.0,76,8.15636742394472,0.520902895,ECOS,optimal
95378,Control,19.0,76,11.305433825401176,0.9838233809999999,ECOS,optimal
95338,Control,18.0,76,13.657511209109847,0.551382692,ECOS,optimal
95428,Control,17.0,76,14.899862352424893,0.5216999379999999,ECOS,optimal
95368,Control,19.0,76,10.789092859425663,0.587246365,ECOS,optimal
95338,Control,18.0,76,12.7363217220515,0.5482447180000001,ECOS,optimal
95438,Control,19.0,76,16.13025795030534,0.595534672,ECOS,optimal
135583,Control,20.0,91,13.131155370591571,0.974198951,ECOS,optimal
135563,Control,18.0,91,11.317218803831196,0.8972794390000001,ECOS,optimal
135573,Control,19.0,91,10.301552442357872,0.980696649,ECOS,optimal
135573,Control,18.0,91,11.418181344136196,0.956817481,ECOS,optimal
135583,Control,17.0,91,16.64621007216661,0.8449090909999999,ECOS,optimal
135613,Control,19.0,91,14.03065778065717,0.918195545,ECOS,optimal
135583,Control,18.0,91,13.587763866275964,0.914498991,ECOS,optimal
135543,Control,18.0,91,11.469359767534547,0.886847901,ECOS,optimal
135553,Control,16.0,91,12.570811022704367,0.836612158,ECOS,optimal
135583,Control,20.0,91,18.398852296619815,0.977574733,ECOS,optimal
193729,Control,19.0,109,19.37631242437941,1.493564036,ECOS,optimal
193789,Control,18.0,109,15.554366779188404,1.528029879,ECOS,optimal
193799,Control,20.0,109,15.31874249027339,1.598469771,ECOS,optimal
193809,Control,18.0,109,15.90583895419694,1.436805123,ECOS,optimal
193799,Control,19.0,109,13.104361465715634,1.549310828,ECOS,optimal
193779,Control,19.0,109,12.968825618798006,1.47301984,ECOS,optimal
193749,Control,20.0,109,24.19390084551099,1.5835237580000001,ECOS,optimal
193739,Control,18.0,109,14.462290329459169,1.6744942269999998,ECOS,optimal
193759,Control,18.0,109,20.15573653299109,1.4725322440000002,ECOS,optimal
193759,Control,17.0,109,17.99377109054695,1.627370393,ECOS,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1970,Control,11,10,0.10608107542255373,0.03611302375793457,GUROBI,optimal
1980,Control,10,10,1.005130720980432,0.0322721004486084,GUROBI,optimal
1990,Control,7,10,1.6229568646378012,0.004343032836914063,GUROBI,optimal
2000,Control,9,10,4.117579359197643,0.031672000885009766,GUROBI,optimal
2000,Control,11,10,4.391211327617919,0.005214929580688477,GUROBI,optimal
2010,Control,11,10,92.41545216337984,0.011680841445922852,GUROBI,optimal
2000,Control,11,10,2.7572803112197146,0.004881143569946289,GUROBI,optimal
1970,Control,11,10,1.1904395850111955,0.004822969436645508,GUROBI,optimal
1990,Control,9,10,1.0491474271389858,0.004272937774658203,GUROBI,optimal
2020,Control,7,10,1.865931575301616,0.003793954849243164,GUROBI,optimal
2323,Control,9,11,11.88839754180792,0.006458044052124024,GUROBI,optimal
2263,Control,10,11,0.6971939764990278,0.007091045379638672,GUROBI,optimal
2283,Control,11,11,1.7340621609497526,0.0071489810943603516,GUROBI,optimal
2283,Control,12,11,5.129730692462539,0.005340814590454102,GUROBI,optimal
2303,Control,14,11,3.884583204471797,0.005232095718383789,GUROBI,optimal
2283,Control,12,11,11.366224388215116,0.007524013519287109,GUROBI,optimal
2283,Control,13,11,2.4960927649297835,0.0073909759521484375,GUROBI,optimal
2283,Control,16,11,58.762034460553934,0.00850677490234375,GUROBI,optimal
2293,Control,12,11,1.9438440287358725,0.019266843795776367,GUROBI,optimal
2313,Control,11,11,23.483728829140485,0.007035017013549805,GUROBI,optimal
2778,Control,9,12,1.8918283918650896,0.007143974304199219,GUROBI,optimal
2768,Control,9,12,2.39045224877788,0.007258176803588867,GUROBI,optimal
2768,Control,11,12,1.65434816228795,0.005324125289916992,GUROBI,optimal
2778,Control,8,12,2.1899295215483083,0.004637956619262695,GUROBI,optimal
2758,Control,9,12,1.6132475808927889,0.007071018218994141,GUROBI,optimal
2748,Control,11,12,0.5036484126724684,0.009834051132202148,GUROBI,optimal
2768,Control,9,12,1.4268053762188102,0.007462978363037109,GUROBI,optimal
2758,Control,12,12,1.0155464781865844,0.008217096328735352,GUROBI,optimal
2778,Control,11,12,4.779453696854242,0.005860090255737305,GUROBI,optimal
2788,Control,10,12,11.651651829406958,0.007372140884399414,GUROBI,optimal
3145,Control,12,13,8.250843998278201,0.019264936447143555,GUROBI,optimal
3145,Control,9,13,3.427836839030194,0.005522966384887695,GUROBI,optimal
3145,Control,11,13,4.5171854273379966,0.008688926696777344,GUROBI,optimal
3145,Control,10,13,2.5464180046868847,0.005817174911499024,GUROBI,optimal
3135,Control,13,13,7.94646711931926,0.00940394401550293,GUROBI,optimal
3145,Control,11,13,5.75868973641637,0.009204864501953123,GUROBI,optimal
3125,Control,11,13,3.416493938156097,0.006640195846557617,GUROBI,optimal
3135,Control,13,13,14.056065113111556,0.00956583023071289,GUROBI,optimal
3165,Control,13,13,14.369154991737213,0.006515026092529297,GUROBI,optimal
3125,Control,10,13,0.9689222161985016,0.008471012115478516,GUROBI,optimal
3704,Control,11,14,7.413642606229782,0.009834051132202148,GUROBI,optimal
3684,Control,8,14,2.5189078159963567,0.006007909774780274,GUROBI,optimal
3674,Control,11,14,7.689860183486197,0.006693124771118164,GUROBI,optimal
3674,Control,12,14,1.1673680247421492,0.007319927215576172,GUROBI,optimal
3674,Control,12,14,4.1006847682619485,0.006953001022338867,GUROBI,optimal
3644,Control,12,14,1.1308903146860962,0.007142066955566406,GUROBI,optimal
3684,Control,12,14,13.563305914427508,0.007179975509643555,GUROBI,optimal
3684,Control,8,14,2.1695453129328106,0.006431818008422852,GUROBI,optimal
3694,Control,10,14,4.458461338137484,0.006298065185546875,GUROBI,optimal
3664,Control,8,14,0.7203118738040795,0.010426044464111328,GUROBI,optimal
4115,Control,12,15,8.566837407113285,0.011188983917236328,GUROBI,optimal
4095,Control,13,15,4.8108558504599275,0.01172184944152832,GUROBI,optimal
4125,Control,8,15,3.9382672717243192,0.01543307304382324,GUROBI,optimal
4095,Control,9,15,2.655949122045766,0.007220029830932617,GUROBI,optimal
4105,Control,12,15,4.27601495991642,0.011411190032958984,GUROBI,optimal
4085,Control,11,15,1.6855562334250471,0.008032083511352539,GUROBI,optimal
4105,Control,13,15,8.842899587039962,0.00816202163696289,GUROBI,optimal
4115,Control,10,15,3.0436494718493456,0.010591983795166016,GUROBI,optimal
4125,Control,12,15,3.243097909141352,0.011275053024291992,GUROBI,optimal
4115,Control,8,15,4.140288692894662,0.009242057800292969,GUROBI,optimal
4728,Control,7,16,2.5021223210158063,0.006836891174316406,GUROBI,optimal
4698,Control,12,16,1.7551105007893355,0.01263713836669922,GUROBI,optimal
4698,Control,8,16,0.832473994953659,0.010388851165771484,GUROBI,optimal
4698,Control,10,16,2.3963115394016348,0.007997989654541016,GUROBI,optimal
4718,Control,10,16,5.240479692670365,0.011471033096313477,GUROBI,optimal
4708,Control,10,16,7.190986349816876,0.0082550048828125,GUROBI,optimal
4688,Control,8,16,1.1285041299215863,0.010252952575683594,GUROBI,optimal
4718,Control,8,16,3.4655356510624267,0.00900411605834961,GUROBI,optimal
4728,Control,12,16,4.7883858051941885,0.008917093276977539,GUROBI,optimal
4688,Control,8,16,0.6847750173653364,0.010600090026855469,GUROBI,optimal
5870,Control,8,18,1.621934263546825,0.015146970748901369,GUROBI,optimal
5880,Control,11,18,3.8374246011562416,0.010535955429077148,GUROBI,optimal
5890,Control,13,18,2.9642112080270584,0.011754035949707031,GUROBI,optimal
5920,Control,10,18,4.683277219015191,0.009917020797729492,GUROBI,optimal
5900,Control,10,18,1.0576993209381833,0.037318944931030266,GUROBI,optimal
5890,Control,12,18,5.311972182988326,0.01137089729309082,GUROBI,optimal
5840,Control,10,18,1.5447952025613618,0.01090407371520996,GUROBI,optimal
5900,Control,8,18,3.5409803113424685,0.009053945541381836,GUROBI,optimal
5860,Control,11,18,2.029413060235997,0.010898113250732422,GUROBI,optimal
5860,Control,9,18,1.6731789490804212,0.009757041931152344,GUROBI,optimal
7180,Control,9,20,1.1311110781370308,0.011307001113891602,GUROBI,optimal
7180,Control,10,20,5.131981587987174,0.012540102005004885,GUROBI,optimal
7170,Control,13,20,3.2088408330474936,0.014050006866455078,GUROBI,optimal
7140,Control,11,20,0.9501679131677908,0.01336979866027832,GUROBI,optimal
7180,Control,9,20,2.4321144089440594,0.011950016021728516,GUROBI,optimal
7150,Control,8,20,2.7105752347125547,0.011389970779418944,GUROBI,optimal
7180,Control,11,20,2.7388912150707045,0.013648033142089844,GUROBI,optimal
7190,Control,9,20,2.4481387424089154,0.012224912643432615,GUROBI,optimal
7180,Control,8,20,2.761149282858219,0.010841846466064451,GUROBI,optimal
7180,Control,10,20,3.062110167507158,0.012131929397583008,GUROBI,optimal
9245,Control,10,23,4.197150704011062,0.022629976272583008,GUROBI,optimal
9215,Control,9,23,1.7555176175454972,0.014954090118408203,GUROBI,optimal
9265,Control,10,23,9.236102411763023,0.01571488380432129,GUROBI,optimal
9255,Control,12,23,3.4320456850215733,0.01769113540649414,GUROBI,optimal
9275,Control,9,23,11.866377169651866,0.014991044998168944,GUROBI,optimal
9215,Control,10,23,5.670199456480409,0.016777992248535156,GUROBI,optimal
9195,Control,9,23,1.412750094790397,0.02188396453857422,GUROBI,optimal
9235,Control,10,23,3.676224162633456,0.016436100006103516,GUROBI,optimal
9265,Control,10,23,4.990104598280906,0.016191959381103516,GUROBI,optimal
9235,Control,10,23,2.1996711888256195,0.015752792358398438,GUROBI,optimal
11848,Control,9,26,2.9675805510866264,0.019160032272338867,GUROBI,optimal
11818,Control,11,26,2.380612447713144,0.021873950958251957,GUROBI,optimal
11818,Control,9,26,1.806532998958512,0.019147872924804688,GUROBI,optimal
11848,Control,9,26,2.223244825864313,0.019214868545532227,GUROBI,optimal
11858,Control,12,26,10.794958430980378,0.022468090057373047,GUROBI,optimal
11868,Control,12,26,12.064166424098222,0.02222919464111328,GUROBI,optimal
11828,Control,12,26,4.820994889882601,0.023168087005615238,GUROBI,optimal
11818,Control,12,26,3.496974512892762,0.023340940475463867,GUROBI,optimal
11848,Control,10,26,6.268233493164914,0.020750999450683597,GUROBI,optimal
11868,Control,8,26,5.494247215680453,0.01786208152770996,GUROBI,optimal
14439,Control,10,29,8.434114219192622,0.025143146514892575,GUROBI,optimal
14419,Control,11,29,5.696672611858867,0.02704906463623047,GUROBI,optimal
14429,Control,10,29,3.54220844611615,0.02501082420349121,GUROBI,optimal
14449,Control,13,29,9.92467711036861,0.029346942901611325,GUROBI,optimal
14449,Control,10,29,4.461589847595682,0.025372982025146484,GUROBI,optimal
14429,Control,11,29,4.262047986575297,0.0262451171875,GUROBI,optimal
14389,Control,9,29,1.583685249242179,0.02417302131652832,GUROBI,optimal
14419,Control,9,29,1.4612800855840062,0.024248838424682617,GUROBI,optimal
14439,Control,12,29,13.197880497360892,0.027688980102539062,GUROBI,optimal
14459,Control,9,29,4.4156691068411575,0.023662090301513672,GUROBI,optimal
19764,Control,11,34,4.471173977744252,0.039782047271728516,GUROBI,optimal
19834,Control,11,34,4.558718538654822,0.0395510196685791,GUROBI,optimal
19804,Control,12,34,5.162397464823551,0.041641950607299805,GUROBI,optimal
19794,Control,8,34,2.248013526550583,0.03225207328796387,GUROBI,optimal
19804,Control,10,34,7.61793966972085,0.051977872848510735,GUROBI,optimal
19824,Control,8,34,3.7344825629754417,0.0313260555267334,GUROBI,optimal
19794,Control,10,34,3.1582508100210966,0.03557395935058594,GUROBI,optimal
19874,Control,8,34,6.096882832560402,0.0324399471282959,GUROBI,optimal
19834,Control,10,34,3.927218227689336,0.03601384162902832,GUROBI,optimal
19874,Control,12,34,11.8100287570067,0.039546966552734375,GUROBI,optimal
25639,Control,13,39,4.2578178534809314,0.10200190544128418,GUROBI,optimal
25609,Control,11,39,5.198016017799201,0.19502711296081546,GUROBI,optimal
25619,Control,9,39,2.9499391087108235,0.11072206497192384,GUROBI,optimal
25629,Control,12,39,3.0215004360867113,0.2130999565124512,GUROBI,optimal
25639,Control,12,39,8.601769677227379,0.18641090393066406,GUROBI,optimal
25639,Control,10,39,3.320862464881752,0.1517789363861084,GUROBI,optimal
25659,Control,8,39,5.692147299936585,0.21956515312194824,GUROBI,optimal
25629,Control,13,39,2.7345641210187512,0.13521790504455564,GUROBI,optimal
25609,Control,10,39,4.096236433998622,0.11433911323547365,GUROBI,optimal
25669,Control,10,39,6.45275881925702,0.15868210792541504,GUROBI,optimal
35688,Control,11,46,8.630895085808456,0.13290810585021973,GUROBI,optimal
35668,Control,10,46,13.493143723781445,0.19145488739013672,GUROBI,optimal
35688,Control,11,46,9.99079672891364,0.11976003646850585,GUROBI,optimal
35638,Control,11,46,4.766879780819199,0.18321919441223145,GUROBI,optimal
35668,Control,11,46,8.48896326877119,0.12697696685791016,GUROBI,optimal
35588,Control,11,46,4.98552433729478,0.1367490291595459,GUROBI,optimal
35678,Control,10,46,9.911446981045623,0.12543821334838867,GUROBI,optimal
35668,Control,11,46,9.110619619816589,0.12576794624328613,GUROBI,optimal
35708,Control,12,46,12.975423564671118,0.19823288917541504,GUROBI,optimal
35638,Control,11,46,5.353272114027913,0.14540505409240725,GUROBI,optimal
48804,Control,12,54,6.38696685765608,0.20671987533569336,GUROBI,optimal
48794,Control,10,54,6.262557123971489,0.13350915908813474,GUROBI,optimal
48724,Control,12,54,6.321554009644611,0.184035062789917,GUROBI,optimal
48734,Control,12,54,9.791975189160254,0.18842196464538571,GUROBI,optimal
48714,Control,9,54,7.3395710028401195,0.14647698402404785,GUROBI,optimal
48754,Control,10,54,7.604305994790366,0.19432592391967773,GUROBI,optimal
48754,Control,12,54,5.4640282322210885,0.17731904983520508,GUROBI,optimal
48694,Control,14,54,6.115507373178332,0.224700927734375,GUROBI,optimal
48804,Control,13,54,11.148422172817789,0.16568994522094727,GUROBI,optimal
48744,Control,12,54,10.226766669012651,0.13476014137268064,GUROBI,optimal
68034,Control,11,64,10.44105356523206,0.2245321273803711,GUROBI,optimal
68034,Control,8,64,10.244441016830592,0.2285118103027344,GUROBI,optimal
68064,Control,10,64,12.087254089032097,0.22928309440612796,GUROBI,optimal
68064,Control,9,64,7.6431232414309145,0.2283868789672852,GUROBI,optimal
68034,Control,12,64,11.6903853727107,0.3048830032348633,GUROBI,optimal
67994,Control,11,64,8.064004014517009,0.2578561305999756,GUROBI,optimal
68034,Control,10,64,8.837247622586114,0.2399988174438477,GUROBI,optimal
67994,Control,11,64,5.238953682515187,0.30603504180908203,GUROBI,optimal
68054,Control,12,64,8.18093568162533,0.33268284797668457,GUROBI,optimal
68034,Control,10,64,5.559303050091604,0.21726107597351074,GUROBI,optimal
95358,Control,14,76,10.546225590273986,0.2679870128631592,GUROBI,optimal
95408,Control,11,76,8.8772451039046,0.3429539203643799,GUROBI,optimal
95398,Control,14,76,18.754394538568693,0.26932191848754883,GUROBI,optimal
95288,Control,11,76,8.156367423587241,0.2852480411529541,GUROBI,optimal
95378,Control,11,76,11.305433824666054,0.3395750522613525,GUROBI,optimal
95338,Control,13,76,13.657511209088161,0.3845891952514648,GUROBI,optimal
95428,Control,12,76,14.89986235278888,0.3453538417816162,GUROBI,optimal
95368,Control,14,76,10.789092873408851,0.3666079044342041,GUROBI,optimal
95338,Control,12,76,12.7363217257814,0.33469295501708984,GUROBI,optimal
95438,Control,14,76,16.130257951426152,0.2521791458129883,GUROBI,optimal
135583,Control,11,91,13.131155380749792,0.5465118885040283,GUROBI,optimal
135563,Control,13,91,11.317218802802804,0.5794498920440674,GUROBI,optimal
135573,Control,12,91,10.30155244287762,0.4577560424804688,GUROBI,optimal
135573,Control,12,91,11.418181344165056,0.5356481075286865,GUROBI,optimal
135583,Control,12,91,16.64621015252532,0.4931089878082275,GUROBI,optimal
135613,Control,11,91,14.03065778122014,0.4950759410858154,GUROBI,optimal
135583,Control,11,91,13.58776386511434,0.4401960372924805,GUROBI,optimal
135543,Control,11,91,11.469359767663395,0.600614070892334,GUROBI,optimal
135553,Control,12,91,12.570811056657336,0.4859859943389893,GUROBI,optimal
135583,Control,13,91,18.398852318345927,0.603708028793335,GUROBI,optimal
193729,Control,14,109,19.37631242899082,0.5476069450378418,GUROBI,optimal
193789,Control,10,109,15.554366778665399,0.4479119777679443,GUROBI,optimal
193799,Control,12,109,15.31874249044607,0.6813368797302246,GUROBI,optimal
193809,Control,13,109,15.905838954384256,0.7657949924468994,GUROBI,optimal
193799,Control,11,109,13.104361472177805,0.7368991374969482,GUROBI,optimal
193779,Control,11,109,12.968825618795831,0.8330371379852295,GUROBI,optimal
193749,Control,13,109,24.193900833152924,0.7858998775482178,GUROBI,optimal
193739,Control,11,109,14.462290334619244,0.6894419193267822,GUROBI,optimal
193759,Control,12,109,20.15573656276773,0.8671901226043701,GUROBI,optimal
193759,Control,12,109,17.993771092900854,0.9185512065887452,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1970,Control,11,10,0.10608107542255373,0.03611302375793457,GUROBI,optimal
1980,Control,10,10,1.0051307209804319,0.0322721004486084,GUROBI,optimal
1990,Control,7,10,1.6229568646378012,0.0043430328369140625,GUROBI,optimal
2000,Control,9,10,4.117579359197644,0.031672000885009766,GUROBI,optimal
2000,Control,11,10,4.391211327617919,0.0052149295806884766,GUROBI,optimal
2010,Control,11,10,92.41545216337983,0.011680841445922852,GUROBI,optimal
2000,Control,11,10,2.7572803112197146,0.004881143569946289,GUROBI,optimal
1970,Control,11,10,1.1904395850111955,0.004822969436645508,GUROBI,optimal
1990,Control,9,10,1.0491474271389858,0.004272937774658203,GUROBI,optimal
2020,Control,7,10,1.8659315753016157,0.003793954849243164,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n109.csv <==
N,class,iter,n,obj_val,run_time,solver,status
193729,Control,14,109,19.37631242899082,0.5476069450378418,GUROBI,optimal
193789,Control,10,109,15.5543667786654,0.44791197776794434,GUROBI,optimal
193799,Control,12,109,15.318742490446068,0.6813368797302246,GUROBI,optimal
193809,Control,13,109,15.905838954384254,0.7657949924468994,GUROBI,optimal
193799,Control,11,109,13.104361472177807,0.7368991374969482,GUROBI,optimal
193779,Control,11,109,12.968825618795833,0.8330371379852295,GUROBI,optimal
193749,Control,13,109,24.19390083315292,0.7858998775482178,GUROBI,optimal
193739,Control,11,109,14.462290334619246,0.6894419193267822,GUROBI,optimal
193759,Control,12,109,20.155736562767725,0.8671901226043701,GUROBI,optimal
193759,Control,12,109,17.993771092900857,0.9185512065887451,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2323,Control,9,11,11.88839754180792,0.0064580440521240234,GUROBI,optimal
2263,Control,10,11,0.6971939764990278,0.007091045379638672,GUROBI,optimal
2283,Control,11,11,1.7340621609497526,0.0071489810943603516,GUROBI,optimal
2283,Control,12,11,5.129730692462539,0.0053408145904541016,GUROBI,optimal
2303,Control,14,11,3.884583204471797,0.005232095718383789,GUROBI,optimal
2283,Control,12,11,11.366224388215116,0.007524013519287109,GUROBI,optimal
2283,Control,13,11,2.496092764929783,0.0073909759521484375,GUROBI,optimal
2283,Control,16,11,58.76203446055393,0.00850677490234375,GUROBI,optimal
2293,Control,12,11,1.9438440287358723,0.019266843795776367,GUROBI,optimal
2313,Control,11,11,23.48372882914049,0.007035017013549805,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2778,Control,9,12,1.8918283918650896,0.007143974304199219,GUROBI,optimal
2768,Control,9,12,2.39045224877788,0.007258176803588867,GUROBI,optimal
2768,Control,11,12,1.65434816228795,0.005324125289916992,GUROBI,optimal
2778,Control,8,12,2.1899295215483083,0.004637956619262695,GUROBI,optimal
2758,Control,9,12,1.6132475808927889,0.007071018218994141,GUROBI,optimal
2748,Control,11,12,0.5036484126724684,0.009834051132202148,GUROBI,optimal
2768,Control,9,12,1.4268053762188102,0.007462978363037109,GUROBI,optimal
2758,Control,12,12,1.0155464781865844,0.008217096328735352,GUROBI,optimal
2778,Control,11,12,4.779453696854242,0.005860090255737305,GUROBI,optimal
2788,Control,10,12,11.651651829406958,0.007372140884399414,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3145,Control,12,13,8.250843998278201,0.019264936447143555,GUROBI,optimal
3145,Control,9,13,3.427836839030194,0.005522966384887695,GUROBI,optimal
3145,Control,11,13,4.517185427337996,0.008688926696777344,GUROBI,optimal
3145,Control,10,13,2.546418004686885,0.0058171749114990234,GUROBI,optimal
3135,Control,13,13,7.94646711931926,0.00940394401550293,GUROBI,optimal
3145,Control,11,13,5.75868973641637,0.009204864501953125,GUROBI,optimal
3125,Control,11,13,3.416493938156097,0.006640195846557617,GUROBI,optimal
3135,Control,13,13,14.056065113111556,0.00956583023071289,GUROBI,optimal
3165,Control,13,13,14.369154991737211,0.006515026092529297,GUROBI,optimal
3125,Control,10,13,0.9689222161985017,0.008471012115478516,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3704,Control,11,14,7.413642606229783,0.009834051132202148,GUROBI,optimal
3684,Control,8,14,2.518907815996357,0.0060079097747802734,GUROBI,optimal
3674,Control,11,14,7.689860183486197,0.006693124771118164,GUROBI,optimal
3674,Control,12,14,1.1673680247421492,0.007319927215576172,GUROBI,optimal
3674,Control,12,14,4.1006847682619485,0.006953001022338867,GUROBI,optimal
3644,Control,12,14,1.1308903146860962,0.007142066955566406,GUROBI,optimal
3684,Control,12,14,13.563305914427506,0.007179975509643555,GUROBI,optimal
3684,Control,8,14,2.1695453129328106,0.0064318180084228516,GUROBI,optimal
3694,Control,10,14,4.458461338137484,0.006298065185546875,GUROBI,optimal
3664,Control,8,14,0.7203118738040795,0.010426044464111328,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4115,Control,12,15,8.566837407113285,0.011188983917236328,GUROBI,optimal
4095,Control,13,15,4.810855850459928,0.01172184944152832,GUROBI,optimal
4125,Control,8,15,3.9382672717243192,0.015433073043823242,GUROBI,optimal
4095,Control,9,15,2.655949122045766,0.007220029830932617,GUROBI,optimal
4105,Control,12,15,4.27601495991642,0.011411190032958984,GUROBI,optimal
4085,Control,11,15,1.6855562334250471,0.008032083511352539,GUROBI,optimal
4105,Control,13,15,8.842899587039962,0.00816202163696289,GUROBI,optimal
4115,Control,10,15,3.0436494718493456,0.010591983795166016,GUROBI,optimal
4125,Control,12,15,3.243097909141352,0.011275053024291992,GUROBI,optimal
4115,Control,8,15,4.140288692894661,0.009242057800292969,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4728,Control,7,16,2.502122321015806,0.006836891174316406,GUROBI,optimal
4698,Control,12,16,1.7551105007893355,0.012637138366699219,GUROBI,optimal
4698,Control,8,16,0.832473994953659,0.010388851165771484,GUROBI,optimal
4698,Control,10,16,2.396311539401635,0.007997989654541016,GUROBI,optimal
4718,Control,10,16,5.240479692670365,0.011471033096313477,GUROBI,optimal
4708,Control,10,16,7.190986349816875,0.0082550048828125,GUROBI,optimal
4688,Control,8,16,1.1285041299215863,0.010252952575683594,GUROBI,optimal
4718,Control,8,16,3.465535651062427,0.00900411605834961,GUROBI,optimal
4728,Control,12,16,4.788385805194188,0.008917093276977539,GUROBI,optimal
4688,Control,8,16,0.6847750173653364,0.010600090026855469,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5870,Control,8,18,1.621934263546825,0.015146970748901367,GUROBI,optimal
5880,Control,11,18,3.8374246011562416,0.010535955429077148,GUROBI,optimal
5890,Control,13,18,2.9642112080270584,0.011754035949707031,GUROBI,optimal
5920,Control,10,18,4.683277219015191,0.009917020797729492,GUROBI,optimal
5900,Control,10,18,1.0576993209381833,0.03731894493103027,GUROBI,optimal
5890,Control,12,18,5.311972182988325,0.01137089729309082,GUROBI,optimal
5840,Control,10,18,1.5447952025613618,0.010904073715209961,GUROBI,optimal
5900,Control,8,18,3.5409803113424685,0.009053945541381836,GUROBI,optimal
5860,Control,11,18,2.029413060235997,0.010898113250732422,GUROBI,optimal
5860,Control,9,18,1.6731789490804212,0.009757041931152344,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7180,Control,9,20,1.1311110781370308,0.011307001113891602,GUROBI,optimal
7180,Control,10,20,5.131981587987174,0.012540102005004883,GUROBI,optimal
7170,Control,13,20,3.2088408330474936,0.014050006866455078,GUROBI,optimal
7140,Control,11,20,0.9501679131677908,0.01336979866027832,GUROBI,optimal
7180,Control,9,20,2.4321144089440594,0.011950016021728516,GUROBI,optimal
7150,Control,8,20,2.7105752347125547,0.011389970779418945,GUROBI,optimal
7180,Control,11,20,2.7388912150707045,0.013648033142089844,GUROBI,optimal
7190,Control,9,20,2.448138742408915,0.012224912643432617,GUROBI,optimal
7180,Control,8,20,2.761149282858219,0.010841846466064453,GUROBI,optimal
7180,Control,10,20,3.062110167507158,0.012131929397583008,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9245,Control,10,23,4.197150704011061,0.022629976272583008,GUROBI,optimal
9215,Control,9,23,1.7555176175454972,0.014954090118408203,GUROBI,optimal
9265,Control,10,23,9.236102411763023,0.01571488380432129,GUROBI,optimal
9255,Control,12,23,3.4320456850215733,0.01769113540649414,GUROBI,optimal
9275,Control,9,23,11.866377169651864,0.014991044998168945,GUROBI,optimal
9215,Control,10,23,5.670199456480409,0.016777992248535156,GUROBI,optimal
9195,Control,9,23,1.412750094790397,0.02188396453857422,GUROBI,optimal
9235,Control,10,23,3.6762241626334564,0.016436100006103516,GUROBI,optimal
9265,Control,10,23,4.990104598280906,0.016191959381103516,GUROBI,optimal
9235,Control,10,23,2.1996711888256195,0.015752792358398438,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11848,Control,9,26,2.9675805510866264,0.019160032272338867,GUROBI,optimal
11818,Control,11,26,2.380612447713144,0.021873950958251953,GUROBI,optimal
11818,Control,9,26,1.8065329989585122,0.019147872924804688,GUROBI,optimal
11848,Control,9,26,2.223244825864313,0.019214868545532227,GUROBI,optimal
11858,Control,12,26,10.794958430980378,0.022468090057373047,GUROBI,optimal
11868,Control,12,26,12.064166424098222,0.02222919464111328,GUROBI,optimal
11828,Control,12,26,4.820994889882602,0.023168087005615234,GUROBI,optimal
11818,Control,12,26,3.496974512892762,0.023340940475463867,GUROBI,optimal
11848,Control,10,26,6.268233493164914,0.020750999450683594,GUROBI,optimal
11868,Control,8,26,5.494247215680453,0.01786208152770996,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
14439,Control,10,29,8.434114219192622,0.025143146514892578,GUROBI,optimal
14419,Control,11,29,5.696672611858867,0.02704906463623047,GUROBI,optimal
14429,Control,10,29,3.54220844611615,0.02501082420349121,GUROBI,optimal
14449,Control,13,29,9.92467711036861,0.029346942901611328,GUROBI,optimal
14449,Control,10,29,4.461589847595681,0.025372982025146484,GUROBI,optimal
14429,Control,11,29,4.262047986575297,0.0262451171875,GUROBI,optimal
14389,Control,9,29,1.5836852492421787,0.02417302131652832,GUROBI,optimal
14419,Control,9,29,1.4612800855840062,0.024248838424682617,GUROBI,optimal
14439,Control,12,29,13.197880497360892,0.027688980102539062,GUROBI,optimal
14459,Control,9,29,4.4156691068411575,0.023662090301513672,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n34.csv <==
N,class,iter,n,obj_val,run_time,solver,status
19764,Control,11,34,4.471173977744252,0.039782047271728516,GUROBI,optimal
19834,Control,11,34,4.558718538654821,0.0395510196685791,GUROBI,optimal
19804,Control,12,34,5.162397464823551,0.041641950607299805,GUROBI,optimal
19794,Control,8,34,2.248013526550583,0.03225207328796387,GUROBI,optimal
19804,Control,10,34,7.61793966972085,0.05197787284851074,GUROBI,optimal
19824,Control,8,34,3.7344825629754417,0.0313260555267334,GUROBI,optimal
19794,Control,10,34,3.158250810021097,0.03557395935058594,GUROBI,optimal
19874,Control,8,34,6.096882832560402,0.0324399471282959,GUROBI,optimal
19834,Control,10,34,3.9272182276893357,0.03601384162902832,GUROBI,optimal
19874,Control,12,34,11.8100287570067,0.039546966552734375,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
25639,Control,13,39,4.2578178534809314,0.10200190544128418,GUROBI,optimal
25609,Control,11,39,5.198016017799201,0.19502711296081543,GUROBI,optimal
25619,Control,9,39,2.9499391087108235,0.11072206497192383,GUROBI,optimal
25629,Control,12,39,3.021500436086711,0.21309995651245117,GUROBI,optimal
25639,Control,12,39,8.601769677227379,0.18641090393066406,GUROBI,optimal
25639,Control,10,39,3.3208624648817517,0.1517789363861084,GUROBI,optimal
25659,Control,8,39,5.692147299936586,0.21956515312194824,GUROBI,optimal
25629,Control,13,39,2.734564121018751,0.13521790504455566,GUROBI,optimal
25609,Control,10,39,4.096236433998622,0.11433911323547363,GUROBI,optimal
25669,Control,10,39,6.45275881925702,0.15868210792541504,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n46.csv <==
N,class,iter,n,obj_val,run_time,solver,status
35688,Control,11,46,8.630895085808456,0.13290810585021973,GUROBI,optimal
35668,Control,10,46,13.493143723781444,0.19145488739013672,GUROBI,optimal
35688,Control,11,46,9.99079672891364,0.11976003646850586,GUROBI,optimal
35638,Control,11,46,4.766879780819199,0.18321919441223145,GUROBI,optimal
35668,Control,11,46,8.48896326877119,0.12697696685791016,GUROBI,optimal
35588,Control,11,46,4.98552433729478,0.1367490291595459,GUROBI,optimal
35678,Control,10,46,9.911446981045623,0.12543821334838867,GUROBI,optimal
35668,Control,11,46,9.110619619816589,0.12576794624328613,GUROBI,optimal
35708,Control,12,46,12.975423564671118,0.19823288917541504,GUROBI,optimal
35638,Control,11,46,5.353272114027913,0.14540505409240723,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n54.csv <==
N,class,iter,n,obj_val,run_time,solver,status
48804,Control,12,54,6.38696685765608,0.20671987533569336,GUROBI,optimal
48794,Control,10,54,6.26255712397149,0.13350915908813477,GUROBI,optimal
48724,Control,12,54,6.321554009644611,0.184035062789917,GUROBI,optimal
48734,Control,12,54,9.791975189160254,0.18842196464538574,GUROBI,optimal
48714,Control,9,54,7.33957100284012,0.14647698402404785,GUROBI,optimal
48754,Control,10,54,7.604305994790365,0.19432592391967773,GUROBI,optimal
48754,Control,12,54,5.464028232221089,0.17731904983520508,GUROBI,optimal
48694,Control,14,54,6.115507373178332,0.224700927734375,GUROBI,optimal
48804,Control,13,54,11.148422172817789,0.16568994522094727,GUROBI,optimal
48744,Control,12,54,10.22676666901265,0.13476014137268066,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n64.csv <==
N,class,iter,n,obj_val,run_time,solver,status
68034,Control,11,64,10.44105356523206,0.2245321273803711,GUROBI,optimal
68034,Control,8,64,10.244441016830592,0.22851181030273438,GUROBI,optimal
68064,Control,10,64,12.087254089032097,0.22928309440612793,GUROBI,optimal
68064,Control,9,64,7.643123241430914,0.22838687896728516,GUROBI,optimal
68034,Control,12,64,11.690385372710699,0.3048830032348633,GUROBI,optimal
67994,Control,11,64,8.06400401451701,0.2578561305999756,GUROBI,optimal
68034,Control,10,64,8.837247622586112,0.23999881744384766,GUROBI,optimal
67994,Control,11,64,5.238953682515186,0.30603504180908203,GUROBI,optimal
68054,Control,12,64,8.18093568162533,0.33268284797668457,GUROBI,optimal
68034,Control,10,64,5.559303050091603,0.21726107597351074,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n76.csv <==
N,class,iter,n,obj_val,run_time,solver,status
95358,Control,14,76,10.546225590273986,0.2679870128631592,GUROBI,optimal
95408,Control,11,76,8.877245103904603,0.3429539203643799,GUROBI,optimal
95398,Control,14,76,18.754394538568693,0.26932191848754883,GUROBI,optimal
95288,Control,11,76,8.156367423587241,0.2852480411529541,GUROBI,optimal
95378,Control,11,76,11.305433824666054,0.33957505226135254,GUROBI,optimal
95338,Control,13,76,13.657511209088161,0.38458919525146484,GUROBI,optimal
95428,Control,12,76,14.89986235278888,0.3453538417816162,GUROBI,optimal
95368,Control,14,76,10.789092873408853,0.3666079044342041,GUROBI,optimal
95338,Control,12,76,12.736321725781401,0.33469295501708984,GUROBI,optimal
95438,Control,14,76,16.130257951426152,0.2521791458129883,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Control/n91.csv <==
N,class,iter,n,obj_val,run_time,solver,status
135583,Control,11,91,13.131155380749792,0.5465118885040283,GUROBI,optimal
135563,Control,13,91,11.317218802802802,0.5794498920440674,GUROBI,optimal
135573,Control,12,91,10.30155244287762,0.45775604248046875,GUROBI,optimal
135573,Control,12,91,11.418181344165056,0.5356481075286865,GUROBI,optimal
135583,Control,12,91,16.64621015252532,0.49310898780822754,GUROBI,optimal
135613,Control,11,91,14.030657781220139,0.49507594108581543,GUROBI,optimal
135583,Control,11,91,13.58776386511434,0.44019603729248047,GUROBI,optimal
135543,Control,11,91,11.469359767663395,0.600614070892334,GUROBI,optimal
135553,Control,12,91,12.570811056657337,0.48598599433898926,GUROBI,optimal
135583,Control,13,91,18.398852318345927,0.603708028793335,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
111,Eq QP,2,10,-0.06739504078154179,0.002562999725341797,GUROBI,optimal
125,Eq QP,2,10,-0.2442228218735641,0.00821995735168457,GUROBI,optimal
121,Eq QP,2,10,5.418642806355235,0.009196996688842772,GUROBI,optimal
121,Eq QP,2,10,-0.032056298620787516,0.0016808509826660154,GUROBI,optimal
125,Eq QP,2,10,2.301362801302353,0.008475065231323242,GUROBI,optimal
125,Eq QP,2,10,-2.7300092443615176,0.008548974990844727,GUROBI,optimal
125,Eq QP,2,10,2.669331117718276,0.0014750957489013672,GUROBI,optimal
121,Eq QP,2,10,3.477456665051094,0.01328110694885254,GUROBI,optimal
119,Eq QP,2,10,-0.7184830488669824,0.009273052215576172,GUROBI,optimal
125,Eq QP,2,10,1.9958427959243823,0.0014200210571289062,GUROBI,optimal
144,Eq QP,2,11,2.334324161157895,0.0013489723205566404,GUROBI,optimal
144,Eq QP,2,11,11.193858679761828,0.001734018325805664,GUROBI,optimal
146,Eq QP,2,11,10.244517206839152,0.0013730525970458984,GUROBI,optimal
144,Eq QP,2,11,0.8939286047827688,0.0015718936920166016,GUROBI,optimal
134,Eq QP,2,11,7.062983868772322,0.0013399124145507812,GUROBI,optimal
142,Eq QP,2,11,-1.091164533987822,0.03657412528991698,GUROBI,optimal
148,Eq QP,2,11,24.449591032337302,0.0010540485382080078,GUROBI,optimal
144,Eq QP,2,11,0.0013279764657911919,0.011649131774902344,GUROBI,optimal
142,Eq QP,2,11,1.4231881116134293,0.0013489723205566404,GUROBI,optimal
146,Eq QP,2,11,6.295322159097687,0.0011360645294189453,GUROBI,optimal
174,Eq QP,2,12,18.835856398414,0.0012629032135009766,GUROBI,optimal
180,Eq QP,2,12,-1.4114642950581668,0.0013988018035888672,GUROBI,optimal
176,Eq QP,2,12,-1.4349319100636138,0.001452922821044922,GUROBI,optimal
174,Eq QP,2,12,2.333764733646209,0.0020279884338378906,GUROBI,optimal
180,Eq QP,2,12,-0.7820678200501421,0.0012691020965576172,GUROBI,optimal
180,Eq QP,2,12,0.037554678501757977,0.001308917999267578,GUROBI,optimal
178,Eq QP,2,12,-4.173101020682607,0.001742839813232422,GUROBI,optimal
178,Eq QP,2,12,0.7896749093232363,0.001970052719116211,GUROBI,optimal
178,Eq QP,2,12,0.15548163356896438,0.001271963119506836,GUROBI,optimal
172,Eq QP,2,12,3.1393217611546724,0.0013930797576904295,GUROBI,optimal
208,Eq QP,2,13,1.8649863617720401,0.0012738704681396484,GUROBI,optimal
206,Eq QP,2,13,-4.226955101405055,0.0017118453979492188,GUROBI,optimal
204,Eq QP,2,13,-3.0985913349303726,0.0013499259948730467,GUROBI,optimal
204,Eq QP,2,13,-0.3987542339448949,0.0020279884338378906,GUROBI,optimal
202,Eq QP,2,13,10.18004148528245,0.001188039779663086,GUROBI,optimal
206,Eq QP,2,13,0.5289789778293641,0.0012569427490234375,GUROBI,optimal
208,Eq QP,2,13,3.1889907162574063,0.001055002212524414,GUROBI,optimal
202,Eq QP,2,13,-3.972091848943672,0.002376794815063477,GUROBI,optimal
204,Eq QP,2,13,9.304390968165011,0.0012600421905517578,GUROBI,optimal
208,Eq QP,2,13,-1.5142905212914075,0.0014221668243408205,GUROBI,optimal
271,Eq QP,2,15,2.0488968330143305,0.002443075180053711,GUROBI,optimal
275,Eq QP,2,15,1.8394714348699863,0.0017991065979003906,GUROBI,optimal
271,Eq QP,2,15,9.947433023643669,0.0012738704681396484,GUROBI,optimal
277,Eq QP,2,15,-3.6453774833416617,0.0013229846954345705,GUROBI,optimal
271,Eq QP,2,15,-1.8609816043284848,0.001306772232055664,GUROBI,optimal
275,Eq QP,2,15,9.111810887811677,0.001413106918334961,GUROBI,optimal
277,Eq QP,2,15,-5.299821985239186,0.0019991397857666016,GUROBI,optimal
275,Eq QP,2,15,28.71676512220365,0.0019421577453613281,GUROBI,optimal
277,Eq QP,2,15,-0.052742304425487774,0.0020589828491210933,GUROBI,optimal
277,Eq QP,2,15,3.5756155166192727,0.0019421577453613281,GUROBI,optimal
405,Eq QP,2,18,14.793290532654215,0.0013980865478515625,GUROBI,optimal
405,Eq QP,2,18,40.36463740536416,0.002068042755126953,GUROBI,optimal
405,Eq QP,2,18,1.2716929069101195,0.01238703727722168,GUROBI,optimal
405,Eq QP,2,18,13.532018190286422,0.00230097770690918,GUROBI,optimal
405,Eq QP,2,18,-0.7515622409979372,0.002223968505859375,GUROBI,optimal
405,Eq QP,2,18,3.4443054438645238,0.0020890235900878906,GUROBI,optimal
405,Eq QP,2,18,1.0203946830892612,0.0017709732055664062,GUROBI,optimal
401,Eq QP,2,18,0.5720984685129658,0.0017409324645996096,GUROBI,optimal
403,Eq QP,2,18,7.339317209271207,0.002025127410888672,GUROBI,optimal
405,Eq QP,2,18,4.023879304361567,0.0018651485443115234,GUROBI,optimal
655,Eq QP,2,23,1.0467591028620706,0.001592874526977539,GUROBI,optimal
655,Eq QP,2,23,2.1603310979220094,0.0020291805267333984,GUROBI,optimal
655,Eq QP,2,23,9.073109367440393,0.002363920211791992,GUROBI,optimal
655,Eq QP,2,23,4.217516258838743,0.001965045928955078,GUROBI,optimal
655,Eq QP,2,23,4.039985239223164,0.001867055892944336,GUROBI,optimal
655,Eq QP,2,23,3.695491136666382,0.001950979232788086,GUROBI,optimal
655,Eq QP,2,23,7.278475237995517,0.0020029544830322266,GUROBI,optimal
655,Eq QP,2,23,6.261909431580597,0.0021550655364990234,GUROBI,optimal
653,Eq QP,2,23,12.390278982248516,0.001950979232788086,GUROBI,optimal
655,Eq QP,2,23,-0.30950259416266235,0.0019390583038330078,GUROBI,optimal
1044,Eq QP,2,29,16.40317939050967,0.003103017807006836,GUROBI,optimal
1044,Eq QP,2,29,6.982860145265963,0.0015559196472167967,GUROBI,optimal
1044,Eq QP,2,29,13.264820065630374,0.0024051666259765625,GUROBI,optimal
1044,Eq QP,2,29,-4.2853292561466,0.0017750263214111328,GUROBI,optimal
1044,Eq QP,2,29,3.4642387009379108,0.0021610260009765625,GUROBI,optimal
1044,Eq QP,2,29,13.60608142082109,0.002279996871948242,GUROBI,optimal
1044,Eq QP,2,29,7.143421303263099,0.002340078353881836,GUROBI,optimal
1044,Eq QP,2,29,5.155245178409103,0.0024700164794921875,GUROBI,optimal
1044,Eq QP,2,29,1.9313925479039853,0.002251863479614258,GUROBI,optimal
1042,Eq QP,2,29,2.8614507902961814,0.0022079944610595703,GUROBI,optimal
1891,Eq QP,2,39,28.86681450049356,0.0025310516357421875,GUROBI,optimal
1891,Eq QP,2,39,6.771987437669856,0.003339052200317383,GUROBI,optimal
1891,Eq QP,2,39,5.808341339898827,0.002424001693725586,GUROBI,optimal
1891,Eq QP,2,39,9.634836366951983,0.002396106719970703,GUROBI,optimal
1891,Eq QP,2,39,10.899512087185137,0.0031540393829345703,GUROBI,optimal
1891,Eq QP,2,39,10.356114221629648,0.0030548572540283203,GUROBI,optimal
1891,Eq QP,2,39,5.258076817733627,0.0029218196868896484,GUROBI,optimal
1891,Eq QP,2,39,5.389810924816592,0.002306938171386719,GUROBI,optimal
1891,Eq QP,2,39,5.169699935483576,0.002539157867431641,GUROBI,optimal
1891,Eq QP,2,39,7.854950589912728,0.0034530162811279297,GUROBI,optimal
3498,Eq QP,2,53,8.284901599433573,0.004112958908081055,GUROBI,optimal
3498,Eq QP,2,53,12.587491149124006,0.004178047180175781,GUROBI,optimal
3498,Eq QP,2,53,7.3600393409261216,0.0034029483795166016,GUROBI,optimal
3498,Eq QP,2,53,7.534406928906944,0.003307104110717773,GUROBI,optimal
3498,Eq QP,2,53,11.755966214683433,0.003368854522705078,GUROBI,optimal
3498,Eq QP,2,53,17.508994402966586,0.0033860206604003906,GUROBI,optimal
3498,Eq QP,2,53,17.998041357946704,0.00356292724609375,GUROBI,optimal
3498,Eq QP,2,53,10.745599559787703,0.0035490989685058594,GUROBI,optimal
3498,Eq QP,2,53,2.1730560928824194,0.0035288333892822266,GUROBI,optimal
3498,Eq QP,2,53,6.187958562449173,0.0032989978790283203,GUROBI,optimal
6643,Eq QP,2,73,14.582236388816142,0.005758047103881836,GUROBI,optimal
6643,Eq QP,2,73,13.93496245068491,0.006417989730834961,GUROBI,optimal
6643,Eq QP,2,73,15.104835762552257,0.00664210319519043,GUROBI,optimal
6643,Eq QP,2,73,13.251618772053964,0.006744146347045898,GUROBI,optimal
6643,Eq QP,2,73,15.6133699545925,0.005383014678955078,GUROBI,optimal
6643,Eq QP,2,73,20.709716430161787,0.005789041519165039,GUROBI,optimal
6643,Eq QP,2,73,19.54571110988769,0.005694150924682617,GUROBI,optimal
6643,Eq QP,2,73,19.59174591121984,0.00694584846496582,GUROBI,optimal
6643,Eq QP,2,73,28.859279691482982,0.005386114120483398,GUROBI,optimal
6643,Eq QP,2,73,23.22649586023395,0.005938053131103516,GUROBI,optimal
13235,Eq QP,2,103,13.62706431963091,0.008966922760009766,GUROBI,optimal
13235,Eq QP,2,103,19.564046537485687,0.008656978607177734,GUROBI,optimal
13235,Eq QP,2,103,26.604545114427772,0.009466886520385742,GUROBI,optimal
13235,Eq QP,2,103,29.520829351930647,0.01084613800048828,GUROBI,optimal
13235,Eq QP,2,103,32.572427718196245,0.008831977844238281,GUROBI,optimal
13235,Eq QP,2,103,13.249894074071085,0.009102106094360352,GUROBI,optimal
13235,Eq QP,2,103,29.50754039530847,0.010576009750366213,GUROBI,optimal
13235,Eq QP,2,103,20.90479083451072,0.008791923522949219,GUROBI,optimal
13235,Eq QP,2,103,21.81146165954144,0.008678913116455078,GUROBI,optimal
13235,Eq QP,2,103,23.014390552731232,0.008862018585205078,GUROBI,optimal
26645,Eq QP,3,146,41.98637768915033,0.09525299072265624,GUROBI,optimal
26645,Eq QP,2,146,26.081544474571906,0.12846708297729492,GUROBI,optimal
26645,Eq QP,2,146,40.99788771818307,0.1418781280517578,GUROBI,optimal
26645,Eq QP,2,146,53.86225865609429,0.11208200454711914,GUROBI,optimal
26645,Eq QP,3,146,33.019140766203066,0.08567190170288086,GUROBI,optimal
26645,Eq QP,2,146,34.527560873702306,0.05632615089416504,GUROBI,optimal
26645,Eq QP,2,146,38.65570650842946,0.040924072265625,GUROBI,optimal
26645,Eq QP,2,146,36.43525607868226,0.03693699836730957,GUROBI,optimal
26645,Eq QP,2,146,29.5197139730758,0.0820779800415039,GUROBI,optimal
26645,Eq QP,2,146,26.18542816739109,0.13425588607788086,GUROBI,optimal
55598,Eq QP,3,211,50.046307671369235,0.2363400459289551,GUROBI,optimal
55598,Eq QP,3,211,43.90727169096355,0.18360495567321766,GUROBI,optimal
55598,Eq QP,3,211,55.33115471394474,0.12874197959899902,GUROBI,optimal
55598,Eq QP,3,211,75.80965978460695,0.08757781982421875,GUROBI,optimal
55598,Eq QP,2,211,37.55633966022833,0.11108517646789552,GUROBI,optimal
55598,Eq QP,3,211,52.88725612728794,0.1040189266204834,GUROBI,optimal
55598,Eq QP,3,211,45.557700002497434,0.10030508041381836,GUROBI,optimal
55598,Eq QP,3,211,54.139304452794285,0.1625211238861084,GUROBI,optimal
55598,Eq QP,3,211,63.07848854540162,0.046649932861328125,GUROBI,optimal
55598,Eq QP,3,211,63.83697476214375,0.0674741268157959,GUROBI,optimal
115520,Eq QP,3,304,70.17340849571671,0.14968585968017578,GUROBI,optimal
115520,Eq QP,3,304,61.57933599399438,0.19847416877746585,GUROBI,optimal
115520,Eq QP,3,304,52.22606343886036,0.15069890022277832,GUROBI,optimal
115520,Eq QP,3,304,73.44739018735014,0.1529068946838379,GUROBI,optimal
115520,Eq QP,3,304,57.391615146556816,0.1428048610687256,GUROBI,optimal
115520,Eq QP,4,304,100.81148949341579,0.2467851638793945,GUROBI,optimal
115520,Eq QP,3,304,70.0261762020842,0.25261402130126953,GUROBI,optimal
115520,Eq QP,3,304,80.40114390353881,0.1400439739227295,GUROBI,optimal
115520,Eq QP,3,304,69.58944107072142,0.21315598487854004,GUROBI,optimal
115520,Eq QP,3,304,57.41555863301871,0.13513398170471191,GUROBI,optimal
244205,Eq QP,4,442,90.41759732653904,0.5742380619049072,GUROBI,optimal
244205,Eq QP,4,442,114.5297355248522,0.904083013534546,GUROBI,optimal
244205,Eq QP,4,442,106.65413606255848,0.9730949401855468,GUROBI,optimal
244205,Eq QP,4,442,118.86177443607392,0.394287109375,GUROBI,optimal
244205,Eq QP,4,442,117.72851298716593,0.9042918682098388,GUROBI,optimal
244205,Eq QP,4,442,128.81790117912846,0.6958410739898682,GUROBI,optimal
244205,Eq QP,3,442,68.4626122482982,0.7031459808349609,GUROBI,optimal
244205,Eq QP,4,442,117.1128870841857,0.3929531574249268,GUROBI,optimal
244205,Eq QP,4,442,117.6565466493879,0.9122471809387208,GUROBI,optimal
244205,Eq QP,4,442,93.15600502834812,0.4900729656219482,GUROBI,optimal
518420,Eq QP,5,644,161.71675097387387,0.7816779613494873,GUROBI,optimal
518420,Eq QP,5,644,166.53443316558642,1.0680198669433594,GUROBI,optimal
518420,Eq QP,5,644,182.25476885642968,1.046072006225586,GUROBI,optimal
518420,Eq QP,5,644,139.1733117063731,1.190091848373413,GUROBI,optimal
518420,Eq QP,5,644,216.93121570161568,1.2067930698394775,GUROBI,optimal
518420,Eq QP,4,644,119.7670960164842,0.9638779163360596,GUROBI,optimal
518420,Eq QP,5,644,173.7351838699858,1.1392509937286377,GUROBI,optimal
518420,Eq QP,5,644,160.59858301274613,1.323642015457153,GUROBI,optimal
518420,Eq QP,5,644,148.51418791776496,0.9244649410247804,GUROBI,optimal
518420,Eq QP,5,644,143.80907017659115,0.6049602031707764,GUROBI,optimal
1104500,Eq QP,5,940,226.83365763079976,2.219910144805908,GUROBI,optimal
1104500,Eq QP,6,940,251.63871631759616,2.796693086624145,GUROBI,optimal
1104500,Eq QP,6,940,204.96762840330246,1.8345899581909184,GUROBI,optimal
1104500,Eq QP,6,940,232.24606825714662,1.9668588638305664,GUROBI,optimal
1104500,Eq QP,6,940,251.23071749651928,2.1625008583068848,GUROBI,optimal
1104500,Eq QP,5,940,256.7879016959082,2.55869197845459,GUROBI,optimal
1104500,Eq QP,5,940,229.65148087963144,2.348422050476074,GUROBI,optimal
1104500,Eq QP,6,940,306.97333869354776,2.3838250637054443,GUROBI,optimal
1104500,Eq QP,6,940,247.24058301131882,1.292112112045288,GUROBI,optimal
1104500,Eq QP,6,940,274.6599441875795,1.225733995437622,GUROBI,optimal
2356068,Eq QP,6,1373,349.66887678494834,6.701488018035889,GUROBI,optimal
2356068,Eq QP,6,1373,353.095607866469,7.4588890075683585,GUROBI,optimal
2356068,Eq QP,6,1373,386.91156040203765,8.061001062393187,GUROBI,optimal
2356068,Eq QP,7,1373,419.52600645248003,8.986593008041384,GUROBI,optimal
2356068,Eq QP,6,1373,334.5274075948305,3.138637065887451,GUROBI,optimal
2356068,Eq QP,7,1373,375.19006019376883,3.7362289428710938,GUROBI,optimal
2356068,Eq QP,6,1373,368.1476905654799,3.559454917907715,GUROBI,optimal
2356068,Eq QP,6,1373,385.68786175487236,2.777796030044556,GUROBI,optimal
2356068,Eq QP,6,1373,352.22532795457533,5.1171300411224365,GUROBI,optimal
2356068,Eq QP,6,1373,336.219427663494,3.370062828063965,GUROBI,optimal
5044599,Eq QP,7,2009,456.1135706073856,19.143923997879032,GUROBI,optimal
5044599,Eq QP,7,2009,503.54904683782416,19.829531192779537,GUROBI,optimal
5044599,Eq QP,7,2009,582.2252503021159,22.212484121322632,GUROBI,optimal
5044599,Eq QP,7,2009,489.3341350366845,17.734440088272095,GUROBI,optimal
5044599,Eq QP,7,2009,549.4479509370442,11.659751892089846,GUROBI,optimal
5044599,Eq QP,7,2009,556.8863054828863,17.886761903762817,GUROBI,optimal
5044599,Eq QP,7,2009,512.16873804568,15.984910011291506,GUROBI,optimal
5044599,Eq QP,7,2009,512.2224542198497,18.44654583930969,GUROBI,optimal
5044599,Eq QP,7,2009,562.9502182859874,18.67830300331116,GUROBI,optimal
5044599,Eq QP,7,2009,471.8613712031769,9.13093400001526,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
111,Eq QP,2,10,-0.06739504078154179,0.002562999725341797,GUROBI,optimal
125,Eq QP,2,10,-0.2442228218735641,0.00821995735168457,GUROBI,optimal
121,Eq QP,2,10,5.418642806355235,0.009196996688842772,GUROBI,optimal
121,Eq QP,2,10,-0.032056298620787516,0.0016808509826660154,GUROBI,optimal
125,Eq QP,2,10,2.301362801302353,0.008475065231323242,GUROBI,optimal
125,Eq QP,2,10,-2.7300092443615176,0.008548974990844727,GUROBI,optimal
125,Eq QP,2,10,2.6693311177182757,0.0014750957489013672,GUROBI,optimal
121,Eq QP,2,10,3.477456665051094,0.01328110694885254,GUROBI,optimal
119,Eq QP,2,10,-0.7184830488669824,0.009273052215576172,GUROBI,optimal
125,Eq QP,2,10,1.9958427959243823,0.0014200210571289062,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status
13235,Eq QP,2,103,13.62706431963091,0.008966922760009766,GUROBI,optimal
13235,Eq QP,2,103,19.564046537485687,0.008656978607177734,GUROBI,optimal
13235,Eq QP,2,103,26.604545114427772,0.009466886520385742,GUROBI,optimal
13235,Eq QP,2,103,29.520829351930647,0.01084613800048828,GUROBI,optimal
13235,Eq QP,2,103,32.572427718196245,0.008831977844238281,GUROBI,optimal
13235,Eq QP,2,103,13.249894074071085,0.009102106094360352,GUROBI,optimal
13235,Eq QP,2,103,29.50754039530847,0.010576009750366213,GUROBI,optimal
13235,Eq QP,2,103,20.90479083451072,0.008791923522949219,GUROBI,optimal
13235,Eq QP,2,103,21.81146165954144,0.008678913116455078,GUROBI,optimal
13235,Eq QP,2,103,23.014390552731232,0.008862018585205078,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
144,Eq QP,2,11,2.334324161157895,0.0013489723205566404,GUROBI,optimal
144,Eq QP,2,11,11.193858679761828,0.001734018325805664,GUROBI,optimal
146,Eq QP,2,11,10.244517206839152,0.0013730525970458984,GUROBI,optimal
144,Eq QP,2,11,0.8939286047827688,0.0015718936920166016,GUROBI,optimal
134,Eq QP,2,11,7.062983868772322,0.0013399124145507812,GUROBI,optimal
142,Eq QP,2,11,-1.091164533987822,0.03657412528991698,GUROBI,optimal
148,Eq QP,2,11,24.449591032337302,0.0010540485382080078,GUROBI,optimal
144,Eq QP,2,11,0.0013279764657911919,0.011649131774902344,GUROBI,optimal
142,Eq QP,2,11,1.4231881116134293,0.0013489723205566404,GUROBI,optimal
146,Eq QP,2,11,6.295322159097687,0.0011360645294189453,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
174,Eq QP,2,12,18.835856398414,0.0012629032135009766,GUROBI,optimal
180,Eq QP,2,12,-1.4114642950581668,0.0013988018035888672,GUROBI,optimal
176,Eq QP,2,12,-1.4349319100636138,0.001452922821044922,GUROBI,optimal
174,Eq QP,2,12,2.333764733646209,0.0020279884338378906,GUROBI,optimal
180,Eq QP,2,12,-0.7820678200501421,0.0012691020965576172,GUROBI,optimal
180,Eq QP,2,12,0.037554678501757977,0.001308917999267578,GUROBI,optimal
178,Eq QP,2,12,-4.173101020682607,0.001742839813232422,GUROBI,optimal
178,Eq QP,2,12,0.7896749093232363,0.001970052719116211,GUROBI,optimal
178,Eq QP,2,12,0.15548163356896438,0.001271963119506836,GUROBI,optimal
172,Eq QP,2,12,3.1393217611546724,0.0013930797576904295,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
208,Eq QP,2,13,1.86498636177204,0.0012738704681396484,GUROBI,optimal
206,Eq QP,2,13,-4.226955101405055,0.0017118453979492188,GUROBI,optimal
204,Eq QP,2,13,-3.0985913349303726,0.0013499259948730467,GUROBI,optimal
204,Eq QP,2,13,-0.3987542339448949,0.0020279884338378906,GUROBI,optimal
202,Eq QP,2,13,10.18004148528245,0.001188039779663086,GUROBI,optimal
206,Eq QP,2,13,0.5289789778293641,0.0012569427490234375,GUROBI,optimal
208,Eq QP,2,13,3.1889907162574063,0.001055002212524414,GUROBI,optimal
202,Eq QP,2,13,-3.9720918489436716,0.002376794815063477,GUROBI,optimal
204,Eq QP,2,13,9.304390968165011,0.0012600421905517578,GUROBI,optimal
208,Eq QP,2,13,-1.5142905212914075,0.0014221668243408205,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2356068,Eq QP,6,1373,349.66887678494834,6.701488018035889,GUROBI,optimal
2356068,Eq QP,6,1373,353.095607866469,7.4588890075683585,GUROBI,optimal
2356068,Eq QP,6,1373,386.91156040203765,8.061001062393187,GUROBI,optimal
2356068,Eq QP,7,1373,419.52600645248003,8.986593008041384,GUROBI,optimal
2356068,Eq QP,6,1373,334.5274075948305,3.138637065887451,GUROBI,optimal
2356068,Eq QP,7,1373,375.19006019376883,3.7362289428710938,GUROBI,optimal
2356068,Eq QP,6,1373,368.1476905654799,3.559454917907715,GUROBI,optimal
2356068,Eq QP,6,1373,385.68786175487236,2.777796030044556,GUROBI,optimal
2356068,Eq QP,6,1373,352.22532795457533,5.1171300411224365,GUROBI,optimal
2356068,Eq QP,6,1373,336.219427663494,3.370062828063965,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26645,Eq QP,3,146,41.98637768915033,0.09525299072265624,GUROBI,optimal
26645,Eq QP,2,146,26.081544474571906,0.12846708297729492,GUROBI,optimal
26645,Eq QP,2,146,40.99788771818307,0.1418781280517578,GUROBI,optimal
26645,Eq QP,2,146,53.86225865609429,0.11208200454711914,GUROBI,optimal
26645,Eq QP,3,146,33.019140766203066,0.08567190170288086,GUROBI,optimal
26645,Eq QP,2,146,34.527560873702306,0.05632615089416504,GUROBI,optimal
26645,Eq QP,2,146,38.65570650842946,0.040924072265625,GUROBI,optimal
26645,Eq QP,2,146,36.43525607868226,0.03693699836730957,GUROBI,optimal
26645,Eq QP,2,146,29.5197139730758,0.0820779800415039,GUROBI,optimal
26645,Eq QP,2,146,26.18542816739109,0.13425588607788086,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
271,Eq QP,2,15,2.0488968330143305,0.002443075180053711,GUROBI,optimal
275,Eq QP,2,15,1.8394714348699863,0.0017991065979003906,GUROBI,optimal
271,Eq QP,2,15,9.947433023643669,0.0012738704681396484,GUROBI,optimal
277,Eq QP,2,15,-3.6453774833416617,0.0013229846954345705,GUROBI,optimal
271,Eq QP,2,15,-1.8609816043284848,0.001306772232055664,GUROBI,optimal
275,Eq QP,2,15,9.111810887811677,0.001413106918334961,GUROBI,optimal
277,Eq QP,2,15,-5.299821985239186,0.0019991397857666016,GUROBI,optimal
275,Eq QP,2,15,28.71676512220365,0.0019421577453613281,GUROBI,optimal
277,Eq QP,2,15,-0.052742304425487774,0.0020589828491210933,GUROBI,optimal
277,Eq QP,2,15,3.5756155166192727,0.0019421577453613281,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
405,Eq QP,2,18,14.793290532654215,0.0013980865478515625,GUROBI,optimal
405,Eq QP,2,18,40.36463740536416,0.002068042755126953,GUROBI,optimal
405,Eq QP,2,18,1.2716929069101195,0.01238703727722168,GUROBI,optimal
405,Eq QP,2,18,13.532018190286422,0.00230097770690918,GUROBI,optimal
405,Eq QP,2,18,-0.7515622409979372,0.002223968505859375,GUROBI,optimal
405,Eq QP,2,18,3.444305443864524,0.0020890235900878906,GUROBI,optimal
405,Eq QP,2,18,1.0203946830892612,0.0017709732055664062,GUROBI,optimal
401,Eq QP,2,18,0.5720984685129658,0.0017409324645996096,GUROBI,optimal
403,Eq QP,2,18,7.339317209271207,0.002025127410888672,GUROBI,optimal
405,Eq QP,2,18,4.023879304361567,0.0018651485443115234,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5044599,Eq QP,7,2009,456.1135706073856,19.143923997879032,GUROBI,optimal
5044599,Eq QP,7,2009,503.54904683782416,19.829531192779537,GUROBI,optimal
5044599,Eq QP,7,2009,582.2252503021159,22.212484121322632,GUROBI,optimal
5044599,Eq QP,7,2009,489.3341350366845,17.734440088272095,GUROBI,optimal
5044599,Eq QP,7,2009,549.4479509370442,11.659751892089846,GUROBI,optimal
5044599,Eq QP,7,2009,556.8863054828863,17.886761903762817,GUROBI,optimal
5044599,Eq QP,7,2009,512.16873804568,15.984910011291506,GUROBI,optimal
5044599,Eq QP,7,2009,512.2224542198497,18.446545839309692,GUROBI,optimal
5044599,Eq QP,7,2009,562.9502182859874,18.67830300331116,GUROBI,optimal
5044599,Eq QP,7,2009,471.8613712031769,9.13093400001526,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status
55598,Eq QP,3,211,50.046307671369235,0.2363400459289551,GUROBI,optimal
55598,Eq QP,3,211,43.90727169096355,0.18360495567321772,GUROBI,optimal
55598,Eq QP,3,211,55.33115471394474,0.12874197959899902,GUROBI,optimal
55598,Eq QP,3,211,75.80965978460695,0.08757781982421875,GUROBI,optimal
55598,Eq QP,2,211,37.55633966022833,0.11108517646789552,GUROBI,optimal
55598,Eq QP,3,211,52.88725612728794,0.1040189266204834,GUROBI,optimal
55598,Eq QP,3,211,45.557700002497434,0.10030508041381836,GUROBI,optimal
55598,Eq QP,3,211,54.139304452794285,0.1625211238861084,GUROBI,optimal
55598,Eq QP,3,211,63.07848854540162,0.046649932861328125,GUROBI,optimal
55598,Eq QP,3,211,63.83697476214375,0.0674741268157959,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
655,Eq QP,2,23,1.0467591028620706,0.001592874526977539,GUROBI,optimal
655,Eq QP,2,23,2.1603310979220094,0.0020291805267333984,GUROBI,optimal
655,Eq QP,2,23,9.073109367440393,0.002363920211791992,GUROBI,optimal
655,Eq QP,2,23,4.217516258838743,0.001965045928955078,GUROBI,optimal
655,Eq QP,2,23,4.039985239223164,0.001867055892944336,GUROBI,optimal
655,Eq QP,2,23,3.695491136666382,0.001950979232788086,GUROBI,optimal
655,Eq QP,2,23,7.278475237995517,0.0020029544830322266,GUROBI,optimal
655,Eq QP,2,23,6.261909431580597,0.0021550655364990234,GUROBI,optimal
653,Eq QP,2,23,12.390278982248516,0.001950979232788086,GUROBI,optimal
655,Eq QP,2,23,-0.30950259416266235,0.0019390583038330078,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1044,Eq QP,2,29,16.40317939050967,0.003103017807006836,GUROBI,optimal
1044,Eq QP,2,29,6.982860145265963,0.0015559196472167967,GUROBI,optimal
1044,Eq QP,2,29,13.264820065630374,0.0024051666259765625,GUROBI,optimal
1044,Eq QP,2,29,-4.2853292561466,0.0017750263214111328,GUROBI,optimal
1044,Eq QP,2,29,3.4642387009379108,0.0021610260009765625,GUROBI,optimal
1044,Eq QP,2,29,13.60608142082109,0.002279996871948242,GUROBI,optimal
1044,Eq QP,2,29,7.143421303263099,0.002340078353881836,GUROBI,optimal
1044,Eq QP,2,29,5.155245178409103,0.0024700164794921875,GUROBI,optimal
1044,Eq QP,2,29,1.9313925479039853,0.002251863479614258,GUROBI,optimal
1042,Eq QP,2,29,2.861450790296181,0.0022079944610595703,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status
115520,Eq QP,3,304,70.17340849571671,0.14968585968017578,GUROBI,optimal
115520,Eq QP,3,304,61.57933599399438,0.19847416877746585,GUROBI,optimal
115520,Eq QP,3,304,52.22606343886036,0.15069890022277832,GUROBI,optimal
115520,Eq QP,3,304,73.44739018735014,0.1529068946838379,GUROBI,optimal
115520,Eq QP,3,304,57.391615146556816,0.1428048610687256,GUROBI,optimal
115520,Eq QP,4,304,100.81148949341579,0.2467851638793945,GUROBI,optimal
115520,Eq QP,3,304,70.0261762020842,0.25261402130126953,GUROBI,optimal
115520,Eq QP,3,304,80.40114390353881,0.1400439739227295,GUROBI,optimal
115520,Eq QP,3,304,69.58944107072142,0.21315598487854004,GUROBI,optimal
115520,Eq QP,3,304,57.41555863301871,0.13513398170471191,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1891,Eq QP,2,39,28.86681450049356,0.0025310516357421875,GUROBI,optimal
1891,Eq QP,2,39,6.771987437669856,0.003339052200317383,GUROBI,optimal
1891,Eq QP,2,39,5.808341339898827,0.002424001693725586,GUROBI,optimal
1891,Eq QP,2,39,9.634836366951983,0.002396106719970703,GUROBI,optimal
1891,Eq QP,2,39,10.899512087185137,0.0031540393829345703,GUROBI,optimal
1891,Eq QP,2,39,10.356114221629648,0.0030548572540283203,GUROBI,optimal
1891,Eq QP,2,39,5.258076817733627,0.0029218196868896484,GUROBI,optimal
1891,Eq QP,2,39,5.389810924816592,0.002306938171386719,GUROBI,optimal
1891,Eq QP,2,39,5.1696999354835755,0.002539157867431641,GUROBI,optimal
1891,Eq QP,2,39,7.854950589912728,0.0034530162811279297,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status
244205,Eq QP,4,442,90.41759732653904,0.5742380619049072,GUROBI,optimal
244205,Eq QP,4,442,114.5297355248522,0.9040830135345459,GUROBI,optimal
244205,Eq QP,4,442,106.65413606255848,0.9730949401855468,GUROBI,optimal
244205,Eq QP,4,442,118.86177443607392,0.394287109375,GUROBI,optimal
244205,Eq QP,4,442,117.72851298716593,0.9042918682098388,GUROBI,optimal
244205,Eq QP,4,442,128.81790117912846,0.6958410739898682,GUROBI,optimal
244205,Eq QP,3,442,68.4626122482982,0.7031459808349609,GUROBI,optimal
244205,Eq QP,4,442,117.1128870841857,0.3929531574249268,GUROBI,optimal
244205,Eq QP,4,442,117.6565466493879,0.9122471809387208,GUROBI,optimal
244205,Eq QP,4,442,93.15600502834812,0.4900729656219482,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3498,Eq QP,2,53,8.284901599433573,0.004112958908081055,GUROBI,optimal
3498,Eq QP,2,53,12.587491149124006,0.004178047180175781,GUROBI,optimal
3498,Eq QP,2,53,7.3600393409261216,0.0034029483795166016,GUROBI,optimal
3498,Eq QP,2,53,7.534406928906944,0.003307104110717773,GUROBI,optimal
3498,Eq QP,2,53,11.755966214683433,0.003368854522705078,GUROBI,optimal
3498,Eq QP,2,53,17.508994402966586,0.0033860206604003906,GUROBI,optimal
3498,Eq QP,2,53,17.998041357946704,0.00356292724609375,GUROBI,optimal
3498,Eq QP,2,53,10.745599559787703,0.0035490989685058594,GUROBI,optimal
3498,Eq QP,2,53,2.1730560928824194,0.0035288333892822266,GUROBI,optimal
3498,Eq QP,2,53,6.187958562449173,0.0032989978790283203,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status
518420,Eq QP,5,644,161.71675097387387,0.7816779613494873,GUROBI,optimal
518420,Eq QP,5,644,166.53443316558642,1.0680198669433594,GUROBI,optimal
518420,Eq QP,5,644,182.25476885642968,1.046072006225586,GUROBI,optimal
518420,Eq QP,5,644,139.1733117063731,1.190091848373413,GUROBI,optimal
518420,Eq QP,5,644,216.93121570161568,1.2067930698394775,GUROBI,optimal
518420,Eq QP,4,644,119.7670960164842,0.9638779163360596,GUROBI,optimal
518420,Eq QP,5,644,173.7351838699858,1.1392509937286377,GUROBI,optimal
518420,Eq QP,5,644,160.59858301274613,1.323642015457153,GUROBI,optimal
518420,Eq QP,5,644,148.51418791776496,0.9244649410247804,GUROBI,optimal
518420,Eq QP,5,644,143.80907017659115,0.6049602031707764,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status
6643,Eq QP,2,73,14.582236388816142,0.005758047103881836,GUROBI,optimal
6643,Eq QP,2,73,13.93496245068491,0.006417989730834961,GUROBI,optimal
6643,Eq QP,2,73,15.104835762552257,0.00664210319519043,GUROBI,optimal
6643,Eq QP,2,73,13.251618772053964,0.006744146347045898,GUROBI,optimal
6643,Eq QP,2,73,15.6133699545925,0.005383014678955078,GUROBI,optimal
6643,Eq QP,2,73,20.709716430161787,0.005789041519165039,GUROBI,optimal
6643,Eq QP,2,73,19.54571110988769,0.005694150924682617,GUROBI,optimal
6643,Eq QP,2,73,19.59174591121984,0.00694584846496582,GUROBI,optimal
6643,Eq QP,2,73,28.859279691482982,0.005386114120483398,GUROBI,optimal
6643,Eq QP,2,73,23.22649586023395,0.005938053131103516,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Eq QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1104500,Eq QP,5,940,226.83365763079976,2.219910144805908,GUROBI,optimal
1104500,Eq QP,6,940,251.63871631759616,2.796693086624145,GUROBI,optimal
1104500,Eq QP,6,940,204.96762840330246,1.8345899581909184,GUROBI,optimal
1104500,Eq QP,6,940,232.24606825714662,1.9668588638305664,GUROBI,optimal
1104500,Eq QP,6,940,251.23071749651928,2.1625008583068848,GUROBI,optimal
1104500,Eq QP,5,940,256.7879016959082,2.55869197845459,GUROBI,optimal
1104500,Eq QP,5,940,229.65148087963144,2.348422050476074,GUROBI,optimal
1104500,Eq QP,6,940,306.97333869354776,2.3838250637054443,GUROBI,optimal
1104500,Eq QP,6,940,247.24058301131882,1.292112112045288,GUROBI,optimal
1104500,Eq QP,6,940,274.6599441875795,1.225733995437622,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17000,Huber,14,10,323.9972226755184,0.05556297302246094,GUROBI,optimal
17000,Huber,14,10,368.6127709534491,0.05609393119812012,GUROBI,optimal
17000,Huber,14,10,341.13646064789623,0.05757999420166016,GUROBI,optimal
17000,Huber,14,10,374.2900930301928,0.05735111236572265,GUROBI,optimal
17000,Huber,14,10,326.2409692519475,0.05553698539733887,GUROBI,optimal
17000,Huber,14,10,322.93806050042014,0.057444095611572266,GUROBI,optimal
17000,Huber,14,10,293.42496839459966,0.05664515495300292,GUROBI,optimal
17000,Huber,14,10,286.12497677535737,0.05624198913574219,GUROBI,optimal
17000,Huber,14,10,285.1961793486763,0.05504894256591797,GUROBI,optimal
17000,Huber,14,10,314.43177902953425,0.0918099880218506,GUROBI,optimal
19800,Huber,14,11,406.5761448646469,0.06367993354797362,GUROBI,optimal
19800,Huber,14,11,320.89447089201263,0.06345415115356445,GUROBI,optimal
19800,Huber,14,11,337.14206524217684,0.06454801559448242,GUROBI,optimal
19800,Huber,14,11,384.2176245911408,0.06357383728027344,GUROBI,optimal
19800,Huber,14,11,351.30353050284447,0.06591510772705078,GUROBI,optimal
19800,Huber,14,11,391.6822180757703,0.06382489204406737,GUROBI,optimal
19800,Huber,14,11,357.4674344685198,0.06573319435119629,GUROBI,optimal
19800,Huber,14,11,302.892228597937,0.06411600112915039,GUROBI,optimal
19800,Huber,14,11,296.03230881865414,0.06378507614135742,GUROBI,optimal
19800,Huber,14,11,323.2084975828212,0.06429600715637207,GUROBI,optimal
22800,Huber,14,12,429.03908234786223,0.0730600357055664,GUROBI,optimal
22800,Huber,14,12,384.2986642430869,0.0752720832824707,GUROBI,optimal
22800,Huber,14,12,419.84424827763763,0.07223701477050781,GUROBI,optimal
22800,Huber,14,12,388.3179283492914,0.09608006477355956,GUROBI,optimal
22800,Huber,13,12,382.5751283912808,0.06956696510314941,GUROBI,optimal
22800,Huber,14,12,378.57153993276506,0.0737907886505127,GUROBI,optimal
22800,Huber,14,12,410.6995635344323,0.07469987869262695,GUROBI,optimal
22800,Huber,14,12,343.0092629190865,0.07399106025695801,GUROBI,optimal
22800,Huber,14,12,400.9952783079802,0.07389998435974121,GUROBI,optimal
22800,Huber,14,12,371.84891775053285,0.07306098937988281,GUROBI,optimal
26000,Huber,14,13,427.29495611187804,0.12960600852966309,GUROBI,optimal
26000,Huber,14,13,452.14674068878287,0.0836331844329834,GUROBI,optimal
26000,Huber,14,13,550.5233522366124,0.11815309524536133,GUROBI,optimal
26000,Huber,14,13,429.7683243095729,0.08409905433654785,GUROBI,optimal
26000,Huber,14,13,430.1193428313797,0.08334112167358397,GUROBI,optimal
26000,Huber,13,13,453.1601907437538,0.07951617240905763,GUROBI,optimal
26000,Huber,14,13,392.6773989440232,0.08338212966918945,GUROBI,optimal
26000,Huber,14,13,452.6136570623536,0.08177614212036133,GUROBI,optimal
26000,Huber,14,13,446.7328911310506,0.08333992958068848,GUROBI,optimal
26000,Huber,14,13,412.34370737349036,0.08316993713378906,GUROBI,optimal
29400,Huber,14,14,485.52417950301066,0.1338498592376709,GUROBI,optimal
29400,Huber,14,14,441.5043355572192,0.09139108657836914,GUROBI,optimal
29400,Huber,14,14,410.00561759612253,0.0961000919342041,GUROBI,optimal
29400,Huber,14,14,492.090526650831,0.09187602996826172,GUROBI,optimal
29400,Huber,14,14,500.5035733549902,0.0928809642791748,GUROBI,optimal
29400,Huber,14,14,551.286087845448,0.1145172119140625,GUROBI,optimal
29400,Huber,14,14,453.0623441936396,0.09260296821594237,GUROBI,optimal
29400,Huber,14,14,476.83305344712716,0.0914909839630127,GUROBI,optimal
29400,Huber,14,14,423.60957594813806,0.09096002578735353,GUROBI,optimal
29400,Huber,14,14,415.106612159483,0.09156107902526857,GUROBI,optimal
36800,Huber,14,16,643.1291664437467,0.11095499992370604,GUROBI,optimal
36800,Huber,14,16,534.2676728693717,0.11435985565185547,GUROBI,optimal
36800,Huber,14,16,612.2770691397234,0.11234807968139647,GUROBI,optimal
36800,Huber,14,16,605.7516872090542,0.11505603790283205,GUROBI,optimal
36800,Huber,14,16,584.8227128458655,0.13367795944213867,GUROBI,optimal
36800,Huber,14,16,653.2456291137082,0.11553597450256348,GUROBI,optimal
36800,Huber,14,16,510.43717642678774,0.11151814460754396,GUROBI,optimal
36800,Huber,14,16,518.2648157041268,0.11285114288330078,GUROBI,optimal
36800,Huber,14,16,472.3461298679116,0.1162700653076172,GUROBI,optimal
36800,Huber,14,16,509.8656127955469,0.11244606971740724,GUROBI,optimal
40800,Huber,14,17,622.7960852469203,0.2088730335235596,GUROBI,optimal
40800,Huber,14,17,658.7782818577522,0.20090889930725087,GUROBI,optimal
40800,Huber,14,17,734.0697985892932,0.274630069732666,GUROBI,optimal
40800,Huber,14,17,548.8699657040825,0.27828192710876465,GUROBI,optimal
40800,Huber,14,17,624.3904516868947,0.1246650218963623,GUROBI,optimal
40800,Huber,14,17,482.0209903547917,0.1240851879119873,GUROBI,optimal
40800,Huber,14,17,542.1235501461754,0.1250019073486328,GUROBI,optimal
40800,Huber,14,17,637.6027310767904,0.12491083145141604,GUROBI,optimal
40800,Huber,14,17,536.0968852808502,0.12410402297973633,GUROBI,optimal
40800,Huber,14,17,575.3509178534955,0.14351606369018555,GUROBI,optimal
54000,Huber,14,20,630.9298769556481,0.2392210960388184,GUROBI,optimal
54000,Huber,14,20,628.2165999803161,0.1622631549835205,GUROBI,optimal
54000,Huber,14,20,716.3136284553897,0.2814559936523437,GUROBI,optimal
54000,Huber,14,20,601.0218489283658,0.21508288383483887,GUROBI,optimal
54000,Huber,14,20,648.3916380589026,0.16592979431152344,GUROBI,optimal
54000,Huber,14,20,650.1519401264061,0.15776705741882324,GUROBI,optimal
54000,Huber,14,20,647.8564702998635,0.16423916816711426,GUROBI,optimal
54000,Huber,14,20,717.1514705603854,0.16237592697143555,GUROBI,optimal
54000,Huber,14,20,739.3603981808787,0.15679097175598145,GUROBI,optimal
54000,Huber,14,20,695.5378100404275,0.15903186798095706,GUROBI,optimal
69000,Huber,14,23,811.5522618162038,0.4132430553436279,GUROBI,optimal
69000,Huber,14,23,775.6597575986783,0.27480006217956543,GUROBI,optimal
69000,Huber,14,23,776.0933988346487,0.20612001419067386,GUROBI,optimal
69000,Huber,14,23,740.1642056507657,0.3120839595794678,GUROBI,optimal
69000,Huber,14,23,772.9799494622171,0.20752882957458496,GUROBI,optimal
69000,Huber,14,23,769.0451315752302,0.20720195770263672,GUROBI,optimal
69000,Huber,14,23,806.5295896069714,0.20487499237060547,GUROBI,optimal
69000,Huber,14,23,831.631539198722,0.34540319442749023,GUROBI,optimal
69000,Huber,14,23,863.5209258366368,0.20899295806884768,GUROBI,optimal
69000,Huber,14,23,855.4633019437763,0.20145487785339355,GUROBI,optimal
85800,Huber,14,26,905.524448578395,1.5444509983062744,GUROBI,optimal
85800,Huber,14,26,870.2355424556264,0.2876241207122803,GUROBI,optimal
85800,Huber,14,26,839.0096490069523,0.25291800498962397,GUROBI,optimal
85800,Huber,14,26,846.6913953806329,0.2489280700683593,GUROBI,optimal
85800,Huber,14,26,907.6296304537634,0.28183913230896,GUROBI,optimal
85800,Huber,14,26,879.1240932714929,0.2508928775787353,GUROBI,optimal
85800,Huber,14,26,890.3367710535789,0.25897812843322754,GUROBI,optimal
85800,Huber,14,26,950.549526618534,0.2550868988037109,GUROBI,optimal
85800,Huber,14,26,878.9040240334842,0.26389312744140625,GUROBI,optimal
85800,Huber,14,26,794.1165903858093,0.2682468891143799,GUROBI,optimal
117800,Huber,14,31,957.1856650026796,1.2551531791687012,GUROBI,optimal
117800,Huber,14,31,1056.422367316916,0.3631868362426758,GUROBI,optimal
117800,Huber,14,31,1086.7259634975915,0.3791940212249756,GUROBI,optimal
117800,Huber,14,31,1133.6709282683407,0.3589160442352295,GUROBI,optimal
117800,Huber,14,31,1108.0089542301237,0.8772950172424316,GUROBI,optimal
117800,Huber,14,31,1134.990681381867,0.9862740039825441,GUROBI,optimal
117800,Huber,14,31,1046.2699753810089,0.37296605110168457,GUROBI,optimal
117800,Huber,14,31,1067.9270568469335,0.3606221675872803,GUROBI,optimal
117800,Huber,14,31,977.3407065760982,0.97483491897583,GUROBI,optimal
117800,Huber,14,31,1148.6900160489522,0.3694078922271729,GUROBI,optimal
162800,Huber,14,37,1211.121602755441,1.0313270092010498,GUROBI,optimal
162800,Huber,14,37,1386.7997409536295,0.5448272228240967,GUROBI,optimal
162800,Huber,14,37,1307.2517533634646,0.502748966217041,GUROBI,optimal
162800,Huber,14,37,1199.935394406614,0.5521540641784668,GUROBI,optimal
162800,Huber,14,37,1296.3180874195916,0.6625208854675293,GUROBI,optimal
162800,Huber,14,37,1222.61908448132,0.5116460323333739,GUROBI,optimal
162800,Huber,14,37,1272.2566845681015,0.5294661521911621,GUROBI,optimal
162800,Huber,14,37,1296.5675651647452,0.5681960582733154,GUROBI,optimal
162800,Huber,14,37,1216.0686579754558,0.5186948776245117,GUROBI,optimal
162800,Huber,14,37,1315.7812816821738,0.756321907043457,GUROBI,optimal
234000,Huber,14,45,1559.5204240098471,1.241697072982788,GUROBI,optimal
234000,Huber,14,45,1614.4084553030912,0.7790229320526123,GUROBI,optimal
234000,Huber,14,45,1396.3527310321256,1.2728660106658936,GUROBI,optimal
234000,Huber,14,45,1502.4280433443905,0.7990479469299316,GUROBI,optimal
234000,Huber,14,45,1470.2412139395237,1.5371298789978027,GUROBI,optimal
234000,Huber,14,45,1762.210561351132,1.802539110183716,GUROBI,optimal
234000,Huber,14,45,1463.4273664323707,2.6572859287261963,GUROBI,optimal
234000,Huber,14,45,1730.807190699685,0.8427610397338867,GUROBI,optimal
234000,Huber,14,45,1564.9565753684226,1.1456139087677002,GUROBI,optimal
234000,Huber,14,45,1600.2267214790625,0.7881929874420166,GUROBI,optimal
341000,Huber,14,55,1816.3104782691626,1.4392011165618896,GUROBI,optimal
341000,Huber,14,55,1858.1963226774665,2.582216024398804,GUROBI,optimal
341000,Huber,14,55,1810.483560820406,2.0128710269927983,GUROBI,optimal
341000,Huber,14,55,1833.2270039845453,0.960845947265625,GUROBI,optimal
341000,Huber,14,55,2066.1403796727845,1.8872640132904053,GUROBI,optimal
341000,Huber,14,55,1751.6350868924192,2.9499101638793945,GUROBI,optimal
341000,Huber,14,55,1826.0303903850906,2.4846911430358887,GUROBI,optimal
341000,Huber,14,55,1886.8363359540035,0.9740710258483888,GUROBI,optimal
341000,Huber,14,55,2032.8634698126373,0.9982521533966064,GUROBI,optimal
341000,Huber,14,55,1869.075128392461,2.2133619785308842,GUROBI,optimal
510000,Huber,14,68,2405.618670528692,4.131695032119752,GUROBI,optimal
510000,Huber,14,68,2045.0518125910805,4.290796995162964,GUROBI,optimal
510000,Huber,14,68,2362.23524118963,3.555954933166504,GUROBI,optimal
510000,Huber,14,68,2320.236404612869,2.7136211395263667,GUROBI,optimal
510000,Huber,14,68,2204.053400701503,3.767745018005371,GUROBI,optimal
510000,Huber,14,68,2288.4823909317256,2.4428961277008057,GUROBI,optimal
510000,Huber,14,68,2250.387548040285,4.3657610416412345,GUROBI,optimal
510000,Huber,14,68,2424.189310552095,2.4637620449066158,GUROBI,optimal
510000,Huber,14,68,2281.195580817312,1.5145459175109863,GUROBI,optimal
510000,Huber,14,68,2331.4589929356102,1.4948420524597168,GUROBI,optimal
764400,Huber,14,84,2915.5876275117407,10.014699935913086,GUROBI,optimal
764400,Huber,14,84,2970.049489073377,6.231433868408202,GUROBI,optimal
764400,Huber,14,84,2896.6060891840284,7.968374013900758,GUROBI,optimal
764400,Huber,14,84,2838.31502702776,6.908922910690308,GUROBI,optimal
764400,Huber,14,84,2871.5504775829686,5.525277137756348,GUROBI,optimal
764400,Huber,14,84,2674.3046401131132,4.0154571533203125,GUROBI,optimal
764400,Huber,14,84,2751.1772700359625,5.014958143234253,GUROBI,optimal
764400,Huber,14,84,2854.2522977965255,6.470452070236206,GUROBI,optimal
764400,Huber,14,84,2822.8048375282897,3.3015651702880864,GUROBI,optimal
764400,Huber,14,84,2944.485642187745,3.3509180545806885,GUROBI,optimal
1176000,Huber,14,105,3627.3403424947633,9.929926872253418,GUROBI,optimal
1176000,Huber,14,105,3719.880318264181,5.975648880004883,GUROBI,optimal
1176000,Huber,14,105,3713.1156972573435,14.091533899307251,GUROBI,optimal
1176000,Huber,14,105,3319.189891810298,14.380938053131105,GUROBI,optimal
1176000,Huber,14,105,3727.738638840081,9.229362964630127,GUROBI,optimal
1176000,Huber,14,105,3852.563113726792,12.413989067077635,GUROBI,optimal
1176000,Huber,14,105,3610.4084832660665,4.68106484413147,GUROBI,optimal
1176000,Huber,14,105,3530.1160420273022,4.864943981170653,GUROBI,optimal
1176000,Huber,14,105,3743.21710825622,10.050118923187256,GUROBI,optimal
1176000,Huber,14,105,3497.7590098240944,6.313231945037843,GUROBI,optimal
1834800,Huber,14,132,4585.6548943331,6.878939867019652,GUROBI,optimal
1834800,Huber,14,132,4554.568236906087,22.028375148773193,GUROBI,optimal
1834800,Huber,14,132,4561.714110980957,18.7866051197052,GUROBI,optimal
1834800,Huber,14,132,4599.243634294681,7.333675146102905,GUROBI,optimal
1834800,Huber,14,132,4567.059841068545,16.76583981513977,GUROBI,optimal
1834800,Huber,14,132,4509.03447562198,24.29140615463257,GUROBI,optimal
1834800,Huber,14,132,4575.094484720667,7.290413856506348,GUROBI,optimal
1834800,Huber,14,132,4475.767308306183,19.057605981826786,GUROBI,optimal
1834800,Huber,14,132,4688.306593058939,22.26164197921753,GUROBI,optimal
1834800,Huber,14,132,4650.320074432771,6.741197109222412,GUROBI,optimal
2871800,Huber,14,166,5364.964463642994,11.961421966552734,GUROBI,optimal
2871800,Huber,14,166,5788.3341050776135,11.29859209060669,GUROBI,optimal
2871800,Huber,14,166,5832.14736835236,26.90827989578247,GUROBI,optimal
2871800,Huber,14,166,5755.5430299690415,10.450768947601318,GUROBI,optimal
2871800,Huber,14,166,5999.538435113139,45.198220014572144,GUROBI,optimal
2871800,Huber,14,166,5721.9364284534595,43.6399998664856,GUROBI,optimal
2871800,Huber,14,166,5925.9747076217855,20.602988958358765,GUROBI,optimal
2871800,Huber,14,166,5652.977313319026,43.16304302215576,GUROBI,optimal
2871800,Huber,14,166,5782.135808500011,41.0517520904541,GUROBI,optimal
2871800,Huber,14,166,5514.1848821450085,34.91246294975281,GUROBI,optimal
4514400,Huber,14,209,7113.8511303699415,16.652691841125492,GUROBI,optimal
4514400,Huber,14,209,7027.310156313621,44.84633016586304,GUROBI,optimal
4514400,Huber,14,209,6930.306533429261,34.58003282546997,GUROBI,optimal
4514400,Huber,14,209,7244.852689167404,28.89896607398987,GUROBI,optimal
4514400,Huber,14,209,7110.444002241095,85.03648614883424,GUROBI,optimal
4514400,Huber,14,209,7326.025233884138,16.770988941192627,GUROBI,optimal
4514400,Huber,14,209,6996.102572936991,78.72217202186584,GUROBI,optimal
4514400,Huber,14,209,6900.869743477624,17.329483032226562,GUROBI,optimal
4514400,Huber,14,209,6996.663339382291,75.75415897369385,GUROBI,optimal
4514400,Huber,14,209,7203.162139276799,77.60722112655641,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17000,Huber,14,10,323.9972226755184,0.05556297302246094,GUROBI,optimal
17000,Huber,14,10,368.6127709534491,0.05609393119812012,GUROBI,optimal
17000,Huber,14,10,341.13646064789623,0.05757999420166016,GUROBI,optimal
17000,Huber,14,10,374.2900930301928,0.05735111236572265,GUROBI,optimal
17000,Huber,14,10,326.2409692519475,0.05553698539733887,GUROBI,optimal
17000,Huber,14,10,322.93806050042014,0.057444095611572266,GUROBI,optimal
17000,Huber,14,10,293.42496839459966,0.05664515495300292,GUROBI,optimal
17000,Huber,14,10,286.12497677535737,0.05624198913574219,GUROBI,optimal
17000,Huber,14,10,285.1961793486763,0.05504894256591797,GUROBI,optimal
17000,Huber,14,10,314.43177902953425,0.0918099880218506,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1176000,Huber,14,105,3627.3403424947633,9.929926872253418,GUROBI,optimal
1176000,Huber,14,105,3719.880318264181,5.975648880004883,GUROBI,optimal
1176000,Huber,14,105,3713.1156972573435,14.091533899307251,GUROBI,optimal
1176000,Huber,14,105,3319.189891810298,14.380938053131105,GUROBI,optimal
1176000,Huber,14,105,3727.738638840081,9.229362964630127,GUROBI,optimal
1176000,Huber,14,105,3852.563113726792,12.413989067077635,GUROBI,optimal
1176000,Huber,14,105,3610.4084832660665,4.68106484413147,GUROBI,optimal
1176000,Huber,14,105,3530.1160420273022,4.864943981170653,GUROBI,optimal
1176000,Huber,14,105,3743.21710825622,10.050118923187256,GUROBI,optimal
1176000,Huber,14,105,3497.7590098240944,6.313231945037843,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
19800,Huber,14,11,406.5761448646469,0.06367993354797362,GUROBI,optimal
19800,Huber,14,11,320.89447089201263,0.06345415115356445,GUROBI,optimal
19800,Huber,14,11,337.14206524217684,0.06454801559448242,GUROBI,optimal
19800,Huber,14,11,384.2176245911408,0.06357383728027344,GUROBI,optimal
19800,Huber,14,11,351.30353050284447,0.06591510772705078,GUROBI,optimal
19800,Huber,14,11,391.6822180757703,0.06382489204406737,GUROBI,optimal
19800,Huber,14,11,357.4674344685198,0.06573319435119629,GUROBI,optimal
19800,Huber,14,11,302.892228597937,0.06411600112915039,GUROBI,optimal
19800,Huber,14,11,296.03230881865414,0.06378507614135742,GUROBI,optimal
19800,Huber,14,11,323.2084975828212,0.06429600715637207,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
22800,Huber,14,12,429.03908234786223,0.0730600357055664,GUROBI,optimal
22800,Huber,14,12,384.2986642430869,0.0752720832824707,GUROBI,optimal
22800,Huber,14,12,419.84424827763763,0.07223701477050781,GUROBI,optimal
22800,Huber,14,12,388.3179283492914,0.09608006477355956,GUROBI,optimal
22800,Huber,13,12,382.5751283912808,0.06956696510314941,GUROBI,optimal
22800,Huber,14,12,378.57153993276506,0.0737907886505127,GUROBI,optimal
22800,Huber,14,12,410.6995635344323,0.07469987869262695,GUROBI,optimal
22800,Huber,14,12,343.0092629190865,0.07399106025695801,GUROBI,optimal
22800,Huber,14,12,400.9952783079802,0.07389998435974121,GUROBI,optimal
22800,Huber,14,12,371.84891775053285,0.07306098937988281,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26000,Huber,14,13,427.29495611187804,0.12960600852966309,GUROBI,optimal
26000,Huber,14,13,452.14674068878287,0.0836331844329834,GUROBI,optimal
26000,Huber,14,13,550.5233522366124,0.11815309524536133,GUROBI,optimal
26000,Huber,14,13,429.7683243095729,0.08409905433654785,GUROBI,optimal
26000,Huber,14,13,430.1193428313797,0.08334112167358397,GUROBI,optimal
26000,Huber,13,13,453.1601907437538,0.07951617240905763,GUROBI,optimal
26000,Huber,14,13,392.6773989440232,0.08338212966918945,GUROBI,optimal
26000,Huber,14,13,452.6136570623536,0.08177614212036133,GUROBI,optimal
26000,Huber,14,13,446.7328911310506,0.08333992958068848,GUROBI,optimal
26000,Huber,14,13,412.34370737349036,0.08316993713378906,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1834800,Huber,14,132,4585.6548943331,6.878939867019652,GUROBI,optimal
1834800,Huber,14,132,4554.568236906087,22.028375148773193,GUROBI,optimal
1834800,Huber,14,132,4561.714110980957,18.7866051197052,GUROBI,optimal
1834800,Huber,14,132,4599.243634294681,7.333675146102905,GUROBI,optimal
1834800,Huber,14,132,4567.059841068545,16.76583981513977,GUROBI,optimal
1834800,Huber,14,132,4509.03447562198,24.29140615463257,GUROBI,optimal
1834800,Huber,14,132,4575.094484720667,7.290413856506348,GUROBI,optimal
1834800,Huber,14,132,4475.767308306183,19.057605981826786,GUROBI,optimal
1834800,Huber,14,132,4688.306593058939,22.26164197921753,GUROBI,optimal
1834800,Huber,14,132,4650.320074432771,6.741197109222412,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
29400,Huber,14,14,485.52417950301066,0.1338498592376709,GUROBI,optimal
29400,Huber,14,14,441.5043355572192,0.09139108657836914,GUROBI,optimal
29400,Huber,14,14,410.00561759612253,0.0961000919342041,GUROBI,optimal
29400,Huber,14,14,492.090526650831,0.09187602996826172,GUROBI,optimal
29400,Huber,14,14,500.5035733549902,0.0928809642791748,GUROBI,optimal
29400,Huber,14,14,551.286087845448,0.1145172119140625,GUROBI,optimal
29400,Huber,14,14,453.0623441936396,0.09260296821594237,GUROBI,optimal
29400,Huber,14,14,476.83305344712716,0.0914909839630127,GUROBI,optimal
29400,Huber,14,14,423.60957594813806,0.09096002578735353,GUROBI,optimal
29400,Huber,14,14,415.106612159483,0.09156107902526857,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
36800,Huber,14,16,643.1291664437467,0.11095499992370604,GUROBI,optimal
36800,Huber,14,16,534.2676728693717,0.11435985565185547,GUROBI,optimal
36800,Huber,14,16,612.2770691397234,0.11234807968139647,GUROBI,optimal
36800,Huber,14,16,605.7516872090542,0.11505603790283205,GUROBI,optimal
36800,Huber,14,16,584.8227128458655,0.13367795944213867,GUROBI,optimal
36800,Huber,14,16,653.2456291137082,0.11553597450256348,GUROBI,optimal
36800,Huber,14,16,510.43717642678774,0.11151814460754396,GUROBI,optimal
36800,Huber,14,16,518.2648157041268,0.11285114288330078,GUROBI,optimal
36800,Huber,14,16,472.3461298679116,0.1162700653076172,GUROBI,optimal
36800,Huber,14,16,509.8656127955469,0.11244606971740724,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2871800,Huber,14,166,5364.964463642994,11.961421966552734,GUROBI,optimal
2871800,Huber,14,166,5788.3341050776135,11.29859209060669,GUROBI,optimal
2871800,Huber,14,166,5832.14736835236,26.90827989578247,GUROBI,optimal
2871800,Huber,14,166,5755.5430299690415,10.450768947601318,GUROBI,optimal
2871800,Huber,14,166,5999.538435113139,45.198220014572144,GUROBI,optimal
2871800,Huber,14,166,5721.9364284534595,43.6399998664856,GUROBI,optimal
2871800,Huber,14,166,5925.9747076217855,20.602988958358765,GUROBI,optimal
2871800,Huber,14,166,5652.977313319026,43.16304302215576,GUROBI,optimal
2871800,Huber,14,166,5782.135808500011,41.0517520904541,GUROBI,optimal
2871800,Huber,14,166,5514.1848821450085,34.91246294975281,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
40800,Huber,14,17,622.7960852469203,0.2088730335235596,GUROBI,optimal
40800,Huber,14,17,658.7782818577522,0.20090889930725092,GUROBI,optimal
40800,Huber,14,17,734.0697985892932,0.274630069732666,GUROBI,optimal
40800,Huber,14,17,548.8699657040825,0.27828192710876465,GUROBI,optimal
40800,Huber,14,17,624.3904516868947,0.1246650218963623,GUROBI,optimal
40800,Huber,14,17,482.0209903547917,0.1240851879119873,GUROBI,optimal
40800,Huber,14,17,542.1235501461754,0.1250019073486328,GUROBI,optimal
40800,Huber,14,17,637.6027310767904,0.12491083145141604,GUROBI,optimal
40800,Huber,14,17,536.0968852808502,0.12410402297973633,GUROBI,optimal
40800,Huber,14,17,575.3509178534955,0.14351606369018555,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54000,Huber,14,20,630.9298769556481,0.2392210960388184,GUROBI,optimal
54000,Huber,14,20,628.2165999803161,0.1622631549835205,GUROBI,optimal
54000,Huber,14,20,716.3136284553897,0.2814559936523437,GUROBI,optimal
54000,Huber,14,20,601.0218489283658,0.21508288383483887,GUROBI,optimal
54000,Huber,14,20,648.3916380589026,0.16592979431152344,GUROBI,optimal
54000,Huber,14,20,650.1519401264061,0.15776705741882324,GUROBI,optimal
54000,Huber,14,20,647.8564702998635,0.16423916816711426,GUROBI,optimal
54000,Huber,14,20,717.1514705603854,0.16237592697143555,GUROBI,optimal
54000,Huber,14,20,739.3603981808787,0.15679097175598145,GUROBI,optimal
54000,Huber,14,20,695.5378100404275,0.15903186798095706,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4514400,Huber,14,209,7113.8511303699415,16.652691841125492,GUROBI,optimal
4514400,Huber,14,209,7027.310156313621,44.84633016586304,GUROBI,optimal
4514400,Huber,14,209,6930.306533429261,34.58003282546997,GUROBI,optimal
4514400,Huber,14,209,7244.852689167404,28.89896607398987,GUROBI,optimal
4514400,Huber,14,209,7110.444002241095,85.03648614883424,GUROBI,optimal
4514400,Huber,14,209,7326.025233884138,16.770988941192627,GUROBI,optimal
4514400,Huber,14,209,6996.102572936991,78.72217202186584,GUROBI,optimal
4514400,Huber,14,209,6900.869743477624,17.329483032226562,GUROBI,optimal
4514400,Huber,14,209,6996.663339382291,75.75415897369385,GUROBI,optimal
4514400,Huber,14,209,7203.162139276799,77.60722112655641,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
69000,Huber,14,23,811.5522618162038,0.4132430553436279,GUROBI,optimal
69000,Huber,14,23,775.6597575986783,0.27480006217956543,GUROBI,optimal
69000,Huber,14,23,776.0933988346487,0.20612001419067386,GUROBI,optimal
69000,Huber,14,23,740.1642056507657,0.3120839595794678,GUROBI,optimal
69000,Huber,14,23,772.9799494622171,0.20752882957458496,GUROBI,optimal
69000,Huber,14,23,769.0451315752302,0.20720195770263672,GUROBI,optimal
69000,Huber,14,23,806.5295896069714,0.20487499237060547,GUROBI,optimal
69000,Huber,14,23,831.631539198722,0.34540319442749023,GUROBI,optimal
69000,Huber,14,23,863.5209258366368,0.20899295806884768,GUROBI,optimal
69000,Huber,14,23,855.4633019437763,0.20145487785339355,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
85800,Huber,14,26,905.524448578395,1.5444509983062744,GUROBI,optimal
85800,Huber,14,26,870.2355424556264,0.2876241207122803,GUROBI,optimal
85800,Huber,14,26,839.0096490069523,0.252918004989624,GUROBI,optimal
85800,Huber,14,26,846.6913953806329,0.2489280700683593,GUROBI,optimal
85800,Huber,14,26,907.6296304537634,0.28183913230896,GUROBI,optimal
85800,Huber,14,26,879.1240932714929,0.2508928775787353,GUROBI,optimal
85800,Huber,14,26,890.3367710535789,0.25897812843322754,GUROBI,optimal
85800,Huber,14,26,950.549526618534,0.2550868988037109,GUROBI,optimal
85800,Huber,14,26,878.9040240334842,0.26389312744140625,GUROBI,optimal
85800,Huber,14,26,794.1165903858093,0.2682468891143799,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
117800,Huber,14,31,957.1856650026796,1.2551531791687012,GUROBI,optimal
117800,Huber,14,31,1056.422367316916,0.3631868362426758,GUROBI,optimal
117800,Huber,14,31,1086.7259634975915,0.3791940212249756,GUROBI,optimal
117800,Huber,14,31,1133.6709282683407,0.3589160442352295,GUROBI,optimal
117800,Huber,14,31,1108.0089542301237,0.8772950172424316,GUROBI,optimal
117800,Huber,14,31,1134.990681381867,0.986274003982544,GUROBI,optimal
117800,Huber,14,31,1046.2699753810089,0.37296605110168457,GUROBI,optimal
117800,Huber,14,31,1067.9270568469335,0.3606221675872803,GUROBI,optimal
117800,Huber,14,31,977.3407065760982,0.97483491897583,GUROBI,optimal
117800,Huber,14,31,1148.6900160489522,0.3694078922271729,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162800,Huber,14,37,1211.121602755441,1.0313270092010498,GUROBI,optimal
162800,Huber,14,37,1386.7997409536295,0.5448272228240967,GUROBI,optimal
162800,Huber,14,37,1307.2517533634646,0.502748966217041,GUROBI,optimal
162800,Huber,14,37,1199.935394406614,0.5521540641784668,GUROBI,optimal
162800,Huber,14,37,1296.3180874195916,0.6625208854675293,GUROBI,optimal
162800,Huber,14,37,1222.61908448132,0.5116460323333739,GUROBI,optimal
162800,Huber,14,37,1272.2566845681015,0.5294661521911621,GUROBI,optimal
162800,Huber,14,37,1296.5675651647452,0.5681960582733154,GUROBI,optimal
162800,Huber,14,37,1216.0686579754558,0.5186948776245117,GUROBI,optimal
162800,Huber,14,37,1315.7812816821738,0.756321907043457,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
234000,Huber,14,45,1559.5204240098471,1.241697072982788,GUROBI,optimal
234000,Huber,14,45,1614.4084553030912,0.7790229320526123,GUROBI,optimal
234000,Huber,14,45,1396.3527310321256,1.2728660106658936,GUROBI,optimal
234000,Huber,14,45,1502.4280433443905,0.7990479469299316,GUROBI,optimal
234000,Huber,14,45,1470.2412139395237,1.5371298789978027,GUROBI,optimal
234000,Huber,14,45,1762.210561351132,1.8025391101837158,GUROBI,optimal
234000,Huber,14,45,1463.4273664323707,2.6572859287261963,GUROBI,optimal
234000,Huber,14,45,1730.807190699685,0.8427610397338867,GUROBI,optimal
234000,Huber,14,45,1564.9565753684226,1.1456139087677002,GUROBI,optimal
234000,Huber,14,45,1600.2267214790625,0.7881929874420166,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
341000,Huber,14,55,1816.3104782691626,1.4392011165618896,GUROBI,optimal
341000,Huber,14,55,1858.1963226774665,2.582216024398804,GUROBI,optimal
341000,Huber,14,55,1810.483560820406,2.0128710269927983,GUROBI,optimal
341000,Huber,14,55,1833.2270039845453,0.960845947265625,GUROBI,optimal
341000,Huber,14,55,2066.1403796727845,1.8872640132904053,GUROBI,optimal
341000,Huber,14,55,1751.6350868924192,2.9499101638793945,GUROBI,optimal
341000,Huber,14,55,1826.0303903850906,2.4846911430358887,GUROBI,optimal
341000,Huber,14,55,1886.8363359540035,0.9740710258483888,GUROBI,optimal
341000,Huber,14,55,2032.8634698126373,0.9982521533966064,GUROBI,optimal
341000,Huber,14,55,1869.075128392461,2.213361978530884,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
510000,Huber,14,68,2405.618670528692,4.131695032119752,GUROBI,optimal
510000,Huber,14,68,2045.0518125910805,4.290796995162964,GUROBI,optimal
510000,Huber,14,68,2362.23524118963,3.555954933166504,GUROBI,optimal
510000,Huber,14,68,2320.236404612869,2.7136211395263667,GUROBI,optimal
510000,Huber,14,68,2204.053400701503,3.767745018005371,GUROBI,optimal
510000,Huber,14,68,2288.4823909317256,2.4428961277008057,GUROBI,optimal
510000,Huber,14,68,2250.387548040285,4.3657610416412345,GUROBI,optimal
510000,Huber,14,68,2424.189310552095,2.463762044906616,GUROBI,optimal
510000,Huber,14,68,2281.195580817312,1.5145459175109863,GUROBI,optimal
510000,Huber,14,68,2331.4589929356102,1.4948420524597168,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Huber/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
764400,Huber,14,84,2915.5876275117407,10.014699935913086,GUROBI,optimal
764400,Huber,14,84,2970.049489073377,6.231433868408202,GUROBI,optimal
764400,Huber,14,84,2896.6060891840284,7.968374013900758,GUROBI,optimal
764400,Huber,14,84,2838.31502702776,6.908922910690308,GUROBI,optimal
764400,Huber,14,84,2871.5504775829686,5.525277137756348,GUROBI,optimal
764400,Huber,14,84,2674.3046401131132,4.0154571533203125,GUROBI,optimal
764400,Huber,14,84,2751.1772700359625,5.014958143234253,GUROBI,optimal
764400,Huber,14,84,2854.2522977965255,6.470452070236206,GUROBI,optimal
764400,Huber,14,84,2822.8048375282897,3.3015651702880864,GUROBI,optimal
764400,Huber,14,84,2944.485642187745,3.3509180545806885,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7040,Lasso,9,10,1228.0764670571998,0.01766490936279297,GUROBI,optimal
7040,Lasso,9,10,1045.837506270011,0.03652000427246094,GUROBI,optimal
7040,Lasso,9,10,1058.3250759514092,0.02120184898376465,GUROBI,optimal
7040,Lasso,10,10,1066.415060310614,0.07627511024475098,GUROBI,optimal
7040,Lasso,8,10,1197.6863006040167,0.019891023635864258,GUROBI,optimal
7040,Lasso,8,10,1109.4641261960119,0.01588606834411621,GUROBI,optimal
7040,Lasso,9,10,1013.011962884818,0.06695294380187987,GUROBI,optimal
7040,Lasso,10,10,1025.5196995273327,0.018156051635742188,GUROBI,optimal
7040,Lasso,9,10,1066.3128683780963,0.017267227172851562,GUROBI,optimal
7040,Lasso,8,10,1047.6786205373442,0.0204620361328125,GUROBI,optimal
8294,Lasso,9,11,1160.1303176777408,0.01941204071044922,GUROBI,optimal
8294,Lasso,8,11,1078.9775776654892,0.01861405372619629,GUROBI,optimal
8294,Lasso,9,11,1128.9207485035754,0.0193941593170166,GUROBI,optimal
8294,Lasso,9,11,1279.3711396578385,0.0197451114654541,GUROBI,optimal
8294,Lasso,8,11,1052.6466117146365,0.018290042877197262,GUROBI,optimal
8294,Lasso,8,11,1125.0860298714454,0.020036935806274414,GUROBI,optimal
8294,Lasso,7,11,1329.7715727403418,0.02429294586181641,GUROBI,optimal
8294,Lasso,9,11,1030.382044459669,0.0422971248626709,GUROBI,optimal
8294,Lasso,9,11,1247.536013925479,0.03802895545959474,GUROBI,optimal
8294,Lasso,8,11,1110.0776799838436,0.01877880096435547,GUROBI,optimal
9648,Lasso,9,12,1238.1194797800224,0.03125810623168945,GUROBI,optimal
9648,Lasso,8,12,1292.0193825790404,0.051293134689331055,GUROBI,optimal
9648,Lasso,8,12,1289.8458280482816,0.029771089553833008,GUROBI,optimal
9648,Lasso,8,12,1285.5027806657852,0.020646095275878903,GUROBI,optimal
9648,Lasso,9,12,1093.0985161584806,0.023008108139038086,GUROBI,optimal
9648,Lasso,8,12,1197.869036885752,0.02182102203369141,GUROBI,optimal
9648,Lasso,8,12,1349.0586616679836,0.02089095115661621,GUROBI,optimal
9648,Lasso,8,12,1281.2304007433765,0.029515981674194336,GUROBI,optimal
9648,Lasso,8,12,1229.5964806520842,0.021282196044921875,GUROBI,optimal
9648,Lasso,9,12,1363.7078467048252,0.02292799949645996,GUROBI,optimal
11102,Lasso,8,13,1398.2311543137705,0.03490185737609863,GUROBI,optimal
11102,Lasso,11,13,1549.0258264649945,0.03823399543762207,GUROBI,optimal
11102,Lasso,8,13,1411.6257139085003,0.022443056106567383,GUROBI,optimal
11102,Lasso,10,13,1326.5966556902895,0.025313854217529297,GUROBI,optimal
11102,Lasso,9,13,1386.9186693798526,0.02559208869934082,GUROBI,optimal
11102,Lasso,9,13,1376.4742721849548,0.024142980575561523,GUROBI,optimal
11102,Lasso,8,13,1268.9367983818884,0.0231928825378418,GUROBI,optimal
11102,Lasso,9,13,1471.462684421398,0.025088071823120117,GUROBI,optimal
11102,Lasso,8,13,1345.3136179610674,0.023700952529907227,GUROBI,optimal
11102,Lasso,8,13,1498.5665318702274,0.024619102478027344,GUROBI,optimal
12656,Lasso,8,14,1542.0683596854328,0.03788495063781738,GUROBI,optimal
12656,Lasso,10,14,1417.9822114178976,0.05088996887207031,GUROBI,optimal
12656,Lasso,7,14,1739.7024406577484,0.02759099006652832,GUROBI,optimal
12656,Lasso,9,14,1601.7431779065744,0.02775096893310547,GUROBI,optimal
12656,Lasso,10,14,1566.011128079222,0.03022003173828125,GUROBI,optimal
12656,Lasso,8,14,1459.8916828603594,0.02864408493041992,GUROBI,optimal
12656,Lasso,9,14,1469.3333667202364,0.0337529182434082,GUROBI,optimal
12656,Lasso,9,14,1622.2995339027357,0.04786992073059082,GUROBI,optimal
12656,Lasso,9,14,1425.2370186011535,0.02782011032104492,GUROBI,optimal
12656,Lasso,10,14,1495.2879490186358,0.029580116271972656,GUROBI,optimal
16064,Lasso,8,16,1811.7427252467007,0.07075309753417969,GUROBI,optimal
16064,Lasso,9,16,1633.5870599076777,0.07293391227722168,GUROBI,optimal
16064,Lasso,9,16,1742.473744976265,0.07615208625793457,GUROBI,optimal
16064,Lasso,9,16,1772.9874842642655,0.06407785415649414,GUROBI,optimal
16064,Lasso,8,16,1620.9326416404735,0.054290056228637695,GUROBI,optimal
16064,Lasso,9,16,1656.3299688509092,0.033746004104614265,GUROBI,optimal
16064,Lasso,8,16,1702.1224381875218,0.035173892974853516,GUROBI,optimal
16064,Lasso,8,16,1801.3148478363555,0.03242206573486328,GUROBI,optimal
16064,Lasso,9,16,1699.5403020103174,0.03323101997375488,GUROBI,optimal
16064,Lasso,9,16,1787.9093223528894,0.0331110954284668,GUROBI,optimal
17918,Lasso,9,17,1816.7258550123777,0.21269798278808594,GUROBI,optimal
17918,Lasso,9,17,1744.7876753002695,0.05147409439086914,GUROBI,optimal
17918,Lasso,9,17,1710.726965274203,0.04141688346862793,GUROBI,optimal
17918,Lasso,10,17,1784.198642922757,0.0824592113494873,GUROBI,optimal
17918,Lasso,8,17,1815.3693431682748,0.037626981735229485,GUROBI,optimal
17918,Lasso,9,17,1673.9616296987008,0.03910303115844727,GUROBI,optimal
17918,Lasso,9,17,1765.2762268470256,0.03868293762207031,GUROBI,optimal
17918,Lasso,9,17,1831.422152672612,0.03757309913635254,GUROBI,optimal
17918,Lasso,9,17,1737.819709685212,0.050293922424316406,GUROBI,optimal
17918,Lasso,8,17,1690.194376816244,0.0355989933013916,GUROBI,optimal
24080,Lasso,9,20,2145.13876301917,0.1165640354156494,GUROBI,optimal
24080,Lasso,9,20,2087.74182150992,0.15077996253967285,GUROBI,optimal
24080,Lasso,9,20,2016.6202130771835,0.07153081893920897,GUROBI,optimal
24080,Lasso,10,20,2083.69853480656,0.07656002044677734,GUROBI,optimal
24080,Lasso,11,20,2064.963156987508,0.10398197174072266,GUROBI,optimal
24080,Lasso,9,20,2033.964500239861,0.05375790596008302,GUROBI,optimal
24080,Lasso,9,20,2036.7183796768888,0.15074610710144046,GUROBI,optimal
24080,Lasso,9,20,1984.9007552569813,0.04976511001586914,GUROBI,optimal
24080,Lasso,10,20,2016.847094009795,0.05280303955078125,GUROBI,optimal
24080,Lasso,9,20,2255.257684561674,0.07470703125,GUROBI,optimal
31142,Lasso,10,23,2439.0547186265244,0.28438615798950195,GUROBI,optimal
31142,Lasso,10,23,2482.5234825742223,0.10530710220336914,GUROBI,optimal
31142,Lasso,9,23,2391.586175810138,0.06671690940856934,GUROBI,optimal
31142,Lasso,9,23,2354.37036247117,0.3713510036468506,GUROBI,optimal
31142,Lasso,9,23,2367.8910570244807,0.06798601150512695,GUROBI,optimal
31142,Lasso,9,23,2424.961345002425,0.06154179573059083,GUROBI,optimal
31142,Lasso,11,23,2249.290818253011,0.13658499717712402,GUROBI,optimal
31142,Lasso,9,23,2384.179422308186,0.18640899658203125,GUROBI,optimal
31142,Lasso,10,23,2622.6506212211325,0.15532517433166504,GUROBI,optimal
31142,Lasso,8,23,2461.848464080918,0.17097210884094238,GUROBI,optimal
39104,Lasso,10,26,2682.885540947093,0.40061402320861816,GUROBI,optimal
39104,Lasso,10,26,2677.7254546342638,0.3567488193511963,GUROBI,optimal
39104,Lasso,9,26,2930.3880332536733,0.17710208892822266,GUROBI,optimal
39104,Lasso,10,26,2786.374154659712,0.08925986289978027,GUROBI,optimal
39104,Lasso,8,26,2952.030659725136,0.1166551113128662,GUROBI,optimal
39104,Lasso,10,26,2848.0998167132893,0.41033411026000977,GUROBI,optimal
39104,Lasso,10,26,2974.421118942497,0.2582240104675293,GUROBI,optimal
39104,Lasso,9,26,2868.001614125683,0.08426094055175781,GUROBI,optimal
39104,Lasso,10,26,2918.4567370279274,0.08709907531738281,GUROBI,optimal
39104,Lasso,8,26,2761.386469348305,0.07519292831420897,GUROBI,optimal
54374,Lasso,10,31,3415.9160777552106,0.18143582344055176,GUROBI,optimal
54374,Lasso,10,31,3257.085852762891,0.4999101161956787,GUROBI,optimal
54374,Lasso,9,31,3452.423507058996,0.11700701713562013,GUROBI,optimal
54374,Lasso,10,31,3348.383188945787,0.3175239562988281,GUROBI,optimal
54374,Lasso,11,31,3158.7023005235246,0.2376208305358887,GUROBI,optimal
54374,Lasso,10,31,3180.3856376244676,0.2800569534301758,GUROBI,optimal
54374,Lasso,9,31,3450.3182174880158,0.189366102218628,GUROBI,optimal
54374,Lasso,10,31,3262.0928537110217,0.1345529556274414,GUROBI,optimal
54374,Lasso,9,31,3493.229887935687,0.15349102020263672,GUROBI,optimal
54374,Lasso,11,31,3460.365017821877,0.1189260482788086,GUROBI,optimal
75998,Lasso,8,37,3781.585329814956,0.2146759033203125,GUROBI,optimal
75998,Lasso,9,37,3830.185347074859,0.6206700801849365,GUROBI,optimal
75998,Lasso,10,37,3571.1836575221837,0.20683717727661133,GUROBI,optimal
75998,Lasso,9,37,3913.16425622904,0.2067880630493164,GUROBI,optimal
75998,Lasso,8,37,3854.7804564719786,0.2043321132659912,GUROBI,optimal
75998,Lasso,9,37,4047.901286885417,0.16339492797851562,GUROBI,optimal
75998,Lasso,9,37,4042.981006446437,0.15214300155639648,GUROBI,optimal
75998,Lasso,11,37,4043.217969652727,0.27964210510253906,GUROBI,optimal
75998,Lasso,11,37,3918.237194289844,0.16769886016845706,GUROBI,optimal
75998,Lasso,9,37,3979.254540294559,0.1545720100402832,GUROBI,optimal
110430,Lasso,9,45,4735.793785259561,0.6130630970001221,GUROBI,optimal
110430,Lasso,9,45,4937.1379014291215,0.3677370548248291,GUROBI,optimal
110430,Lasso,9,45,4797.734870497027,0.4491729736328125,GUROBI,optimal
110430,Lasso,10,45,4759.593264177302,0.5001800060272217,GUROBI,optimal
110430,Lasso,9,45,5125.415936482862,0.4560549259185791,GUROBI,optimal
110430,Lasso,11,45,4783.606409100825,0.7431910037994385,GUROBI,optimal
110430,Lasso,9,45,5001.832627128341,0.24536800384521484,GUROBI,optimal
110430,Lasso,10,45,5205.934659988469,0.309844970703125,GUROBI,optimal
110430,Lasso,10,45,4855.766587655322,0.2725560665130615,GUROBI,optimal
110430,Lasso,10,45,5146.817173919643,0.26123714447021484,GUROBI,optimal
162470,Lasso,11,55,6329.1994006154855,1.1619839668273926,GUROBI,optimal
162470,Lasso,10,55,5811.983399224643,1.1662559509277344,GUROBI,optimal
162470,Lasso,9,55,5642.262972388971,0.6268689632415771,GUROBI,optimal
162470,Lasso,9,55,5705.620225490667,0.7825260162353516,GUROBI,optimal
162470,Lasso,11,55,6036.178127108565,0.7080230712890625,GUROBI,optimal
162470,Lasso,10,55,5913.00130582703,1.8337469100952148,GUROBI,optimal
162470,Lasso,10,55,5879.952320464408,0.7048981189727783,GUROBI,optimal
162470,Lasso,9,55,6133.00116562007,1.1189470291137695,GUROBI,optimal
162470,Lasso,9,55,5671.311435312683,0.38923287391662603,GUROBI,optimal
162470,Lasso,10,55,5988.216015681592,0.4090189933776856,GUROBI,optimal
245072,Lasso,11,68,7502.670221915724,1.2950069904327393,GUROBI,optimal
245072,Lasso,11,68,6875.5852539723255,1.997129917144776,GUROBI,optimal
245072,Lasso,10,68,7057.0067168340665,1.5990581512451172,GUROBI,optimal
245072,Lasso,9,68,7026.929152761212,2.1592628955841064,GUROBI,optimal
245072,Lasso,10,68,7387.723099900774,1.3905291557312012,GUROBI,optimal
245072,Lasso,9,68,7333.51414189359,0.5865359306335449,GUROBI,optimal
245072,Lasso,10,68,7664.199088155706,1.0057699680328371,GUROBI,optimal
245072,Lasso,9,68,7225.045819439489,1.137808084487915,GUROBI,optimal
245072,Lasso,9,68,7353.035287614236,1.581533908843994,GUROBI,optimal
245072,Lasso,10,68,7343.321708520641,0.6203029155731201,GUROBI,optimal
369936,Lasso,10,84,9314.91314041967,2.4165470600128174,GUROBI,optimal
369936,Lasso,11,84,9262.211761040888,1.9676990509033203,GUROBI,optimal
369936,Lasso,9,84,9101.36482812953,3.647261142730713,GUROBI,optimal
369936,Lasso,10,84,8848.152755902116,2.0612380504608154,GUROBI,optimal
369936,Lasso,10,84,9126.403691188763,2.895542860031128,GUROBI,optimal
369936,Lasso,9,84,8921.742275281853,3.0111989974975586,GUROBI,optimal
369936,Lasso,9,84,9536.09360916025,3.1923890113830566,GUROBI,optimal
369936,Lasso,11,84,8906.939090146689,1.7237889766693115,GUROBI,optimal
369936,Lasso,9,84,9153.222531017647,0.931211233139038,GUROBI,optimal
369936,Lasso,9,84,8955.204993481646,0.984023094177246,GUROBI,optimal
572670,Lasso,10,105,11577.339070827993,5.227885007858276,GUROBI,optimal
572670,Lasso,11,105,11940.907851855645,6.26616096496582,GUROBI,optimal
572670,Lasso,9,105,11652.74545634544,4.242700099945068,GUROBI,optimal
572670,Lasso,9,105,11433.589644801126,3.926446914672852,GUROBI,optimal
572670,Lasso,10,105,11530.30642170666,4.1277198791503915,GUROBI,optimal
572670,Lasso,9,105,11616.727039307636,5.258368015289307,GUROBI,optimal
572670,Lasso,11,105,11124.718503276015,3.645976066589357,GUROBI,optimal
572670,Lasso,10,105,11003.14427817218,2.952031135559082,GUROBI,optimal
572670,Lasso,10,105,11368.386794845395,2.194916009902954,GUROBI,optimal
572670,Lasso,10,105,11024.599779044634,2.3437089920043945,GUROBI,optimal
898128,Lasso,10,132,14441.241736376462,10.678369045257568,GUROBI,optimal
898128,Lasso,10,132,14282.299905502976,3.673881053924561,GUROBI,optimal
898128,Lasso,11,132,14453.35565474666,10.348611116409304,GUROBI,optimal
898128,Lasso,10,132,14131.411710687007,9.787389039993288,GUROBI,optimal
898128,Lasso,11,132,14371.790105955957,3.4056279659271236,GUROBI,optimal
898128,Lasso,9,132,14295.826588614493,8.604306936264036,GUROBI,optimal
898128,Lasso,9,132,14063.305396611477,6.8747289180755615,GUROBI,optimal
898128,Lasso,10,132,14615.138597719537,7.987534046173098,GUROBI,optimal
898128,Lasso,9,132,14886.939934721398,3.396889925003052,GUROBI,optimal
898128,Lasso,10,132,13978.583714593628,4.790864944458008,GUROBI,optimal
1411664,Lasso,11,166,17930.384612162605,12.778251886367798,GUROBI,optimal
1411664,Lasso,10,166,18059.909476778408,4.984905004501343,GUROBI,optimal
1411664,Lasso,10,166,17845.43186299711,11.88631796836853,GUROBI,optimal
1411664,Lasso,11,166,18359.294567090812,5.265187978744507,GUROBI,optimal
1411664,Lasso,11,166,17797.946248719156,10.121028900146484,GUROBI,optimal
1411664,Lasso,10,166,18143.039736770315,18.566707134246823,GUROBI,optimal
1411664,Lasso,10,166,18077.124616591685,12.217038869857788,GUROBI,optimal
1411664,Lasso,12,166,18238.322294289774,5.771492004394531,GUROBI,optimal
1411664,Lasso,10,166,17980.187949186784,18.117319107055664,GUROBI,optimal
1411664,Lasso,10,166,18031.60483209285,4.955501079559326,GUROBI,optimal
2226686,Lasso,11,209,22754.987930696152,23.75761604309082,GUROBI,optimal
2226686,Lasso,11,209,23736.009982869284,7.602806091308594,GUROBI,optimal
2226686,Lasso,11,209,22654.34406545477,7.8653199672698975,GUROBI,optimal
2226686,Lasso,10,209,22284.78841662208,25.37703585624695,GUROBI,optimal
2226686,Lasso,10,209,22867.98992493969,20.246694803237915,GUROBI,optimal
2226686,Lasso,11,209,23001.270553496568,27.24926519393921,GUROBI,optimal
2226686,Lasso,10,209,22643.406221148998,7.315126180648804,GUROBI,optimal
2226686,Lasso,10,209,22273.058526187066,24.884196996688843,GUROBI,optimal
2226686,Lasso,11,209,23142.468328493404,8.116869926452638,GUROBI,optimal
2226686,Lasso,12,209,23219.877769906547,28.97569704055786,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7040,Lasso,9,10,1228.0764670571998,0.01766490936279297,GUROBI,optimal
7040,Lasso,9,10,1045.837506270011,0.03652000427246094,GUROBI,optimal
7040,Lasso,9,10,1058.3250759514092,0.02120184898376465,GUROBI,optimal
7040,Lasso,10,10,1066.415060310614,0.07627511024475098,GUROBI,optimal
7040,Lasso,8,10,1197.6863006040167,0.019891023635864258,GUROBI,optimal
7040,Lasso,8,10,1109.4641261960119,0.01588606834411621,GUROBI,optimal
7040,Lasso,9,10,1013.011962884818,0.06695294380187987,GUROBI,optimal
7040,Lasso,10,10,1025.5196995273327,0.018156051635742188,GUROBI,optimal
7040,Lasso,9,10,1066.3128683780963,0.017267227172851562,GUROBI,optimal
7040,Lasso,8,10,1047.6786205373442,0.0204620361328125,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
572670,Lasso,10,105,11577.339070827993,5.227885007858276,GUROBI,optimal
572670,Lasso,11,105,11940.907851855645,6.26616096496582,GUROBI,optimal
572670,Lasso,9,105,11652.74545634544,4.242700099945068,GUROBI,optimal
572670,Lasso,9,105,11433.589644801126,3.926446914672852,GUROBI,optimal
572670,Lasso,10,105,11530.30642170666,4.127719879150392,GUROBI,optimal
572670,Lasso,9,105,11616.727039307636,5.258368015289307,GUROBI,optimal
572670,Lasso,11,105,11124.718503276015,3.645976066589357,GUROBI,optimal
572670,Lasso,10,105,11003.14427817218,2.952031135559082,GUROBI,optimal
572670,Lasso,10,105,11368.386794845395,2.194916009902954,GUROBI,optimal
572670,Lasso,10,105,11024.599779044634,2.3437089920043945,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8294,Lasso,9,11,1160.1303176777408,0.01941204071044922,GUROBI,optimal
8294,Lasso,8,11,1078.9775776654892,0.01861405372619629,GUROBI,optimal
8294,Lasso,9,11,1128.9207485035754,0.0193941593170166,GUROBI,optimal
8294,Lasso,9,11,1279.3711396578385,0.0197451114654541,GUROBI,optimal
8294,Lasso,8,11,1052.6466117146365,0.018290042877197262,GUROBI,optimal
8294,Lasso,8,11,1125.0860298714454,0.020036935806274414,GUROBI,optimal
8294,Lasso,7,11,1329.7715727403418,0.02429294586181641,GUROBI,optimal
8294,Lasso,9,11,1030.382044459669,0.0422971248626709,GUROBI,optimal
8294,Lasso,9,11,1247.536013925479,0.03802895545959474,GUROBI,optimal
8294,Lasso,8,11,1110.0776799838436,0.01877880096435547,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9648,Lasso,9,12,1238.1194797800224,0.03125810623168945,GUROBI,optimal
9648,Lasso,8,12,1292.0193825790404,0.051293134689331055,GUROBI,optimal
9648,Lasso,8,12,1289.8458280482816,0.029771089553833008,GUROBI,optimal
9648,Lasso,8,12,1285.5027806657852,0.020646095275878903,GUROBI,optimal
9648,Lasso,9,12,1093.0985161584806,0.023008108139038086,GUROBI,optimal
9648,Lasso,8,12,1197.869036885752,0.02182102203369141,GUROBI,optimal
9648,Lasso,8,12,1349.0586616679836,0.02089095115661621,GUROBI,optimal
9648,Lasso,8,12,1281.2304007433765,0.029515981674194336,GUROBI,optimal
9648,Lasso,8,12,1229.5964806520842,0.021282196044921875,GUROBI,optimal
9648,Lasso,9,12,1363.7078467048252,0.02292799949645996,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11102,Lasso,8,13,1398.2311543137705,0.03490185737609863,GUROBI,optimal
11102,Lasso,11,13,1549.0258264649945,0.03823399543762207,GUROBI,optimal
11102,Lasso,8,13,1411.6257139085003,0.022443056106567383,GUROBI,optimal
11102,Lasso,10,13,1326.5966556902895,0.025313854217529297,GUROBI,optimal
11102,Lasso,9,13,1386.9186693798526,0.02559208869934082,GUROBI,optimal
11102,Lasso,9,13,1376.4742721849548,0.024142980575561523,GUROBI,optimal
11102,Lasso,8,13,1268.9367983818884,0.0231928825378418,GUROBI,optimal
11102,Lasso,9,13,1471.462684421398,0.025088071823120117,GUROBI,optimal
11102,Lasso,8,13,1345.3136179610674,0.023700952529907227,GUROBI,optimal
11102,Lasso,8,13,1498.5665318702274,0.024619102478027344,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
898128,Lasso,10,132,14441.241736376462,10.678369045257568,GUROBI,optimal
898128,Lasso,10,132,14282.299905502976,3.673881053924561,GUROBI,optimal
898128,Lasso,11,132,14453.35565474666,10.348611116409304,GUROBI,optimal
898128,Lasso,10,132,14131.411710687007,9.787389039993288,GUROBI,optimal
898128,Lasso,11,132,14371.790105955957,3.405627965927124,GUROBI,optimal
898128,Lasso,9,132,14295.826588614493,8.604306936264036,GUROBI,optimal
898128,Lasso,9,132,14063.305396611477,6.8747289180755615,GUROBI,optimal
898128,Lasso,10,132,14615.138597719537,7.987534046173098,GUROBI,optimal
898128,Lasso,9,132,14886.939934721398,3.3968899250030518,GUROBI,optimal
898128,Lasso,10,132,13978.583714593628,4.790864944458008,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
12656,Lasso,8,14,1542.0683596854328,0.03788495063781738,GUROBI,optimal
12656,Lasso,10,14,1417.9822114178976,0.05088996887207031,GUROBI,optimal
12656,Lasso,7,14,1739.7024406577484,0.02759099006652832,GUROBI,optimal
12656,Lasso,9,14,1601.7431779065744,0.02775096893310547,GUROBI,optimal
12656,Lasso,10,14,1566.011128079222,0.03022003173828125,GUROBI,optimal
12656,Lasso,8,14,1459.8916828603594,0.02864408493041992,GUROBI,optimal
12656,Lasso,9,14,1469.3333667202364,0.0337529182434082,GUROBI,optimal
12656,Lasso,9,14,1622.2995339027357,0.04786992073059082,GUROBI,optimal
12656,Lasso,9,14,1425.2370186011535,0.02782011032104492,GUROBI,optimal
12656,Lasso,10,14,1495.2879490186358,0.029580116271972656,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16064,Lasso,8,16,1811.7427252467007,0.07075309753417969,GUROBI,optimal
16064,Lasso,9,16,1633.5870599076777,0.07293391227722168,GUROBI,optimal
16064,Lasso,9,16,1742.473744976265,0.07615208625793457,GUROBI,optimal
16064,Lasso,9,16,1772.9874842642655,0.06407785415649414,GUROBI,optimal
16064,Lasso,8,16,1620.9326416404735,0.054290056228637695,GUROBI,optimal
16064,Lasso,9,16,1656.3299688509092,0.033746004104614265,GUROBI,optimal
16064,Lasso,8,16,1702.1224381875218,0.035173892974853516,GUROBI,optimal
16064,Lasso,8,16,1801.3148478363555,0.03242206573486328,GUROBI,optimal
16064,Lasso,9,16,1699.5403020103174,0.03323101997375488,GUROBI,optimal
16064,Lasso,9,16,1787.9093223528894,0.0331110954284668,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1411664,Lasso,11,166,17930.384612162605,12.778251886367798,GUROBI,optimal
1411664,Lasso,10,166,18059.909476778408,4.984905004501343,GUROBI,optimal
1411664,Lasso,10,166,17845.43186299711,11.88631796836853,GUROBI,optimal
1411664,Lasso,11,166,18359.29456709081,5.265187978744507,GUROBI,optimal
1411664,Lasso,11,166,17797.946248719156,10.121028900146484,GUROBI,optimal
1411664,Lasso,10,166,18143.039736770315,18.566707134246823,GUROBI,optimal
1411664,Lasso,10,166,18077.124616591685,12.217038869857788,GUROBI,optimal
1411664,Lasso,12,166,18238.322294289774,5.771492004394531,GUROBI,optimal
1411664,Lasso,10,166,17980.187949186784,18.117319107055664,GUROBI,optimal
1411664,Lasso,10,166,18031.60483209285,4.955501079559326,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17918,Lasso,9,17,1816.7258550123777,0.21269798278808594,GUROBI,optimal
17918,Lasso,9,17,1744.7876753002695,0.05147409439086914,GUROBI,optimal
17918,Lasso,9,17,1710.726965274203,0.04141688346862793,GUROBI,optimal
17918,Lasso,10,17,1784.198642922757,0.0824592113494873,GUROBI,optimal
17918,Lasso,8,17,1815.3693431682748,0.037626981735229485,GUROBI,optimal
17918,Lasso,9,17,1673.9616296987008,0.039103031158447266,GUROBI,optimal
17918,Lasso,9,17,1765.2762268470256,0.03868293762207031,GUROBI,optimal
17918,Lasso,9,17,1831.422152672612,0.03757309913635254,GUROBI,optimal
17918,Lasso,9,17,1737.819709685212,0.050293922424316406,GUROBI,optimal
17918,Lasso,8,17,1690.194376816244,0.0355989933013916,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24080,Lasso,9,20,2145.13876301917,0.1165640354156494,GUROBI,optimal
24080,Lasso,9,20,2087.74182150992,0.15077996253967285,GUROBI,optimal
24080,Lasso,9,20,2016.6202130771835,0.07153081893920897,GUROBI,optimal
24080,Lasso,10,20,2083.69853480656,0.07656002044677734,GUROBI,optimal
24080,Lasso,11,20,2064.963156987508,0.10398197174072266,GUROBI,optimal
24080,Lasso,9,20,2033.964500239861,0.05375790596008302,GUROBI,optimal
24080,Lasso,9,20,2036.7183796768888,0.15074610710144046,GUROBI,optimal
24080,Lasso,9,20,1984.9007552569813,0.04976511001586914,GUROBI,optimal
24080,Lasso,10,20,2016.847094009795,0.05280303955078125,GUROBI,optimal
24080,Lasso,9,20,2255.257684561674,0.07470703125,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2226686,Lasso,11,209,22754.987930696152,23.75761604309082,GUROBI,optimal
2226686,Lasso,11,209,23736.009982869284,7.602806091308594,GUROBI,optimal
2226686,Lasso,11,209,22654.34406545477,7.8653199672698975,GUROBI,optimal
2226686,Lasso,10,209,22284.78841662208,25.37703585624695,GUROBI,optimal
2226686,Lasso,10,209,22867.98992493969,20.246694803237915,GUROBI,optimal
2226686,Lasso,11,209,23001.270553496568,27.24926519393921,GUROBI,optimal
2226686,Lasso,10,209,22643.406221148998,7.315126180648804,GUROBI,optimal
2226686,Lasso,10,209,22273.058526187066,24.884196996688843,GUROBI,optimal
2226686,Lasso,11,209,23142.468328493404,8.116869926452638,GUROBI,optimal
2226686,Lasso,12,209,23219.877769906547,28.97569704055786,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31142,Lasso,10,23,2439.0547186265244,0.28438615798950195,GUROBI,optimal
31142,Lasso,10,23,2482.5234825742223,0.10530710220336914,GUROBI,optimal
31142,Lasso,9,23,2391.586175810138,0.06671690940856934,GUROBI,optimal
31142,Lasso,9,23,2354.37036247117,0.3713510036468506,GUROBI,optimal
31142,Lasso,9,23,2367.8910570244807,0.06798601150512695,GUROBI,optimal
31142,Lasso,9,23,2424.961345002425,0.06154179573059083,GUROBI,optimal
31142,Lasso,11,23,2249.290818253011,0.13658499717712402,GUROBI,optimal
31142,Lasso,9,23,2384.179422308186,0.18640899658203125,GUROBI,optimal
31142,Lasso,10,23,2622.6506212211325,0.15532517433166504,GUROBI,optimal
31142,Lasso,8,23,2461.848464080918,0.17097210884094238,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
39104,Lasso,10,26,2682.885540947093,0.40061402320861816,GUROBI,optimal
39104,Lasso,10,26,2677.7254546342638,0.3567488193511963,GUROBI,optimal
39104,Lasso,9,26,2930.3880332536733,0.17710208892822266,GUROBI,optimal
39104,Lasso,10,26,2786.374154659712,0.08925986289978027,GUROBI,optimal
39104,Lasso,8,26,2952.030659725136,0.1166551113128662,GUROBI,optimal
39104,Lasso,10,26,2848.0998167132893,0.41033411026000977,GUROBI,optimal
39104,Lasso,10,26,2974.421118942497,0.2582240104675293,GUROBI,optimal
39104,Lasso,9,26,2868.001614125683,0.08426094055175781,GUROBI,optimal
39104,Lasso,10,26,2918.4567370279274,0.08709907531738281,GUROBI,optimal
39104,Lasso,8,26,2761.386469348305,0.07519292831420897,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54374,Lasso,10,31,3415.9160777552106,0.18143582344055176,GUROBI,optimal
54374,Lasso,10,31,3257.085852762891,0.4999101161956787,GUROBI,optimal
54374,Lasso,9,31,3452.423507058996,0.11700701713562013,GUROBI,optimal
54374,Lasso,10,31,3348.383188945787,0.3175239562988281,GUROBI,optimal
54374,Lasso,11,31,3158.7023005235246,0.2376208305358887,GUROBI,optimal
54374,Lasso,10,31,3180.3856376244676,0.2800569534301758,GUROBI,optimal
54374,Lasso,9,31,3450.3182174880158,0.189366102218628,GUROBI,optimal
54374,Lasso,10,31,3262.0928537110217,0.1345529556274414,GUROBI,optimal
54374,Lasso,9,31,3493.229887935687,0.15349102020263672,GUROBI,optimal
54374,Lasso,11,31,3460.365017821877,0.1189260482788086,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
75998,Lasso,8,37,3781.585329814956,0.2146759033203125,GUROBI,optimal
75998,Lasso,9,37,3830.185347074859,0.6206700801849365,GUROBI,optimal
75998,Lasso,10,37,3571.1836575221837,0.20683717727661133,GUROBI,optimal
75998,Lasso,9,37,3913.16425622904,0.2067880630493164,GUROBI,optimal
75998,Lasso,8,37,3854.7804564719786,0.2043321132659912,GUROBI,optimal
75998,Lasso,9,37,4047.901286885417,0.16339492797851562,GUROBI,optimal
75998,Lasso,9,37,4042.981006446437,0.15214300155639648,GUROBI,optimal
75998,Lasso,11,37,4043.217969652727,0.27964210510253906,GUROBI,optimal
75998,Lasso,11,37,3918.237194289844,0.16769886016845706,GUROBI,optimal
75998,Lasso,9,37,3979.254540294559,0.1545720100402832,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
110430,Lasso,9,45,4735.793785259561,0.6130630970001221,GUROBI,optimal
110430,Lasso,9,45,4937.1379014291215,0.3677370548248291,GUROBI,optimal
110430,Lasso,9,45,4797.734870497027,0.4491729736328125,GUROBI,optimal
110430,Lasso,10,45,4759.593264177302,0.5001800060272217,GUROBI,optimal
110430,Lasso,9,45,5125.415936482862,0.4560549259185791,GUROBI,optimal
110430,Lasso,11,45,4783.606409100825,0.7431910037994385,GUROBI,optimal
110430,Lasso,9,45,5001.832627128341,0.24536800384521484,GUROBI,optimal
110430,Lasso,10,45,5205.934659988469,0.309844970703125,GUROBI,optimal
110430,Lasso,10,45,4855.766587655322,0.2725560665130615,GUROBI,optimal
110430,Lasso,10,45,5146.817173919643,0.26123714447021484,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162470,Lasso,11,55,6329.1994006154855,1.1619839668273926,GUROBI,optimal
162470,Lasso,10,55,5811.983399224643,1.1662559509277344,GUROBI,optimal
162470,Lasso,9,55,5642.262972388971,0.6268689632415771,GUROBI,optimal
162470,Lasso,9,55,5705.620225490667,0.7825260162353516,GUROBI,optimal
162470,Lasso,11,55,6036.178127108565,0.7080230712890625,GUROBI,optimal
162470,Lasso,10,55,5913.00130582703,1.8337469100952148,GUROBI,optimal
162470,Lasso,10,55,5879.952320464408,0.7048981189727783,GUROBI,optimal
162470,Lasso,9,55,6133.00116562007,1.1189470291137695,GUROBI,optimal
162470,Lasso,9,55,5671.311435312683,0.389232873916626,GUROBI,optimal
162470,Lasso,10,55,5988.216015681592,0.4090189933776856,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
245072,Lasso,11,68,7502.670221915724,1.2950069904327393,GUROBI,optimal
245072,Lasso,11,68,6875.5852539723255,1.997129917144776,GUROBI,optimal
245072,Lasso,10,68,7057.0067168340665,1.5990581512451172,GUROBI,optimal
245072,Lasso,9,68,7026.929152761212,2.1592628955841064,GUROBI,optimal
245072,Lasso,10,68,7387.723099900774,1.3905291557312012,GUROBI,optimal
245072,Lasso,9,68,7333.51414189359,0.5865359306335449,GUROBI,optimal
245072,Lasso,10,68,7664.199088155706,1.0057699680328371,GUROBI,optimal
245072,Lasso,9,68,7225.045819439489,1.137808084487915,GUROBI,optimal
245072,Lasso,9,68,7353.035287614236,1.5815339088439941,GUROBI,optimal
245072,Lasso,10,68,7343.321708520641,0.6203029155731201,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Lasso/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
369936,Lasso,10,84,9314.91314041967,2.4165470600128174,GUROBI,optimal
369936,Lasso,11,84,9262.211761040888,1.9676990509033203,GUROBI,optimal
369936,Lasso,9,84,9101.36482812953,3.647261142730713,GUROBI,optimal
369936,Lasso,10,84,8848.152755902116,2.0612380504608154,GUROBI,optimal
369936,Lasso,10,84,9126.403691188763,2.895542860031128,GUROBI,optimal
369936,Lasso,9,84,8921.742275281853,3.0111989974975586,GUROBI,optimal
369936,Lasso,9,84,9536.09360916025,3.1923890113830566,GUROBI,optimal
369936,Lasso,11,84,8906.939090146689,1.7237889766693115,GUROBI,optimal
369936,Lasso,9,84,9153.222531017647,0.931211233139038,GUROBI,optimal
369936,Lasso,9,84,8955.204993481646,0.984023094177246,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2760,Portfolio,15,5,-3.194374934007354,0.006434917449951172,GUROBI,optimal
2760,Portfolio,15,5,-2.2568842894625183,0.007100105285644531,GUROBI,optimal
2760,Portfolio,15,5,-2.2532420014711185,0.004503965377807617,GUROBI,optimal
2760,Portfolio,17,5,-2.159407469730343,0.006489038467407226,GUROBI,optimal
2760,Portfolio,14,5,-2.434487149171431,0.005142927169799805,GUROBI,optimal
2760,Portfolio,13,5,-2.237937134606861,0.005671977996826172,GUROBI,optimal
2760,Portfolio,15,5,-2.700064432830464,0.006447076797485352,GUROBI,optimal
2760,Portfolio,16,5,-2.1079953919409924,0.0048980712890625,GUROBI,optimal
2760,Portfolio,13,5,-1.9785838235703392,0.007291078567504883,GUROBI,optimal
2760,Portfolio,13,5,-2.4384023975860503,0.005815029144287109,GUROBI,optimal
3612,Portfolio,13,6,-2.9518930799077148,0.006937026977539063,GUROBI,optimal
3612,Portfolio,15,6,-2.216437185069746,0.005608081817626953,GUROBI,optimal
3612,Portfolio,15,6,-2.1433633593432133,0.006730079650878906,GUROBI,optimal
3612,Portfolio,15,6,-1.93810146333374,0.01188802719116211,GUROBI,optimal
3612,Portfolio,14,6,-2.7252498674452657,0.006532907485961914,GUROBI,optimal
3612,Portfolio,14,6,-3.0379396932508134,0.006764888763427734,GUROBI,optimal
3612,Portfolio,14,6,-2.1578128480271195,0.007211923599243164,GUROBI,optimal
3612,Portfolio,15,6,-2.5884330790953047,0.03336477279663086,GUROBI,optimal
3612,Portfolio,15,6,-2.2009458324663123,0.005009889602661133,GUROBI,optimal
3612,Portfolio,13,6,-2.326822680201176,0.00645899772644043,GUROBI,optimal
4564,Portfolio,18,7,-2.6408639278071977,0.007380008697509766,GUROBI,optimal
4564,Portfolio,15,7,-2.366689950405151,0.008135080337524414,GUROBI,optimal
4564,Portfolio,13,7,-2.7074676182804303,0.006226062774658203,GUROBI,optimal
4564,Portfolio,13,7,-2.4813758300596773,0.005994081497192383,GUROBI,optimal
4564,Portfolio,14,7,-2.191716286092201,0.005810976028442383,GUROBI,optimal
4564,Portfolio,15,7,-2.17496833056142,0.007100820541381836,GUROBI,optimal
4564,Portfolio,13,7,-2.872842376414908,0.00916290283203125,GUROBI,optimal
4564,Portfolio,15,7,-2.4732413542228704,0.006768941879272461,GUROBI,optimal
4564,Portfolio,14,7,-2.3945913016463423,0.006869077682495117,GUROBI,optimal
4564,Portfolio,13,7,-2.4200305642770794,0.005674123764038086,GUROBI,optimal
5616,Portfolio,14,8,-2.188036731489885,0.0074880123138427734,GUROBI,optimal
5616,Portfolio,15,8,-2.542936040653442,0.008643865585327148,GUROBI,optimal
5616,Portfolio,14,8,-2.4415555375200126,0.007591962814331055,GUROBI,optimal
5616,Portfolio,15,8,-2.491992951336627,0.008116960525512695,GUROBI,optimal
5616,Portfolio,13,8,-2.9201411072538863,0.02707815170288086,GUROBI,optimal
5616,Portfolio,13,8,-2.1991175514510486,0.011818885803222656,GUROBI,optimal
5616,Portfolio,14,8,-2.7187606060736256,0.008063077926635742,GUROBI,optimal
5616,Portfolio,15,8,-2.267693045891434,0.00811004638671875,GUROBI,optimal
5616,Portfolio,17,8,-2.078551091696157,0.01120901107788086,GUROBI,optimal
5616,Portfolio,14,8,-2.5036647820388764,0.007950067520141602,GUROBI,optimal
6768,Portfolio,14,9,-2.404897515710799,0.011690139770507812,GUROBI,optimal
6768,Portfolio,15,9,-2.3302055600638245,0.012611150741577148,GUROBI,optimal
6768,Portfolio,14,9,-2.235051416909112,0.010226011276245115,GUROBI,optimal
6768,Portfolio,15,9,-2.0988184057606443,0.01334214210510254,GUROBI,optimal
6768,Portfolio,14,9,-2.4342599043889748,0.014286041259765625,GUROBI,optimal
6768,Portfolio,13,9,-2.731916568838156,0.009543895721435549,GUROBI,optimal
6768,Portfolio,14,9,-2.7299592750080617,0.01254415512084961,GUROBI,optimal
6768,Portfolio,15,9,-2.399334529329555,0.009672880172729492,GUROBI,optimal
6768,Portfolio,14,9,-2.6601641793019475,0.010618925094604492,GUROBI,optimal
6768,Portfolio,13,9,-2.3875290870116013,0.008334875106811523,GUROBI,optimal
8020,Portfolio,13,10,-2.5246544833482005,0.01006007194519043,GUROBI,optimal
8020,Portfolio,17,10,-2.4903821852836185,0.011137962341308594,GUROBI,optimal
8020,Portfolio,15,10,-2.7462982767479245,0.011607885360717772,GUROBI,optimal
8020,Portfolio,15,10,-2.9632055267670334,0.01123809814453125,GUROBI,optimal
8020,Portfolio,14,10,-2.7501325021364904,0.012753009796142578,GUROBI,optimal
8020,Portfolio,16,10,-2.5252880771110298,0.015233039855957031,GUROBI,optimal
8020,Portfolio,13,10,-2.347578231891563,0.010493040084838869,GUROBI,optimal
8020,Portfolio,15,10,-2.6398732385223616,0.016009092330932617,GUROBI,optimal
8020,Portfolio,15,10,-2.4705796198626357,0.010668039321899414,GUROBI,optimal
8020,Portfolio,14,10,-2.658923465740927,0.01016998291015625,GUROBI,optimal
10824,Portfolio,15,12,-2.585880624816381,0.019379138946533203,GUROBI,optimal
10824,Portfolio,14,12,-2.678259060670267,0.013667106628417969,GUROBI,optimal
10824,Portfolio,15,12,-2.7899601487929893,0.01818108558654785,GUROBI,optimal
10824,Portfolio,16,12,-2.5225751030114902,0.01967000961303711,GUROBI,optimal
10824,Portfolio,16,12,-2.3634026065341502,0.01565694808959961,GUROBI,optimal
10824,Portfolio,15,12,-2.602196550313169,0.05976414680480958,GUROBI,optimal
10824,Portfolio,14,12,-2.50281348678818,0.01885509490966797,GUROBI,optimal
10824,Portfolio,15,12,-2.4303357768668907,0.013766050338745115,GUROBI,optimal
10824,Portfolio,18,12,-2.662422482501112,0.023874998092651367,GUROBI,optimal
10824,Portfolio,18,12,-2.5891737138071806,0.015098094940185547,GUROBI,optimal
14028,Portfolio,14,14,-3.288929797865904,0.02269601821899414,GUROBI,optimal
14028,Portfolio,17,14,-2.4636136675079325,0.02498388290405273,GUROBI,optimal
14028,Portfolio,16,14,-2.421366868524092,0.02279186248779297,GUROBI,optimal
14028,Portfolio,17,14,-2.4811577312073525,0.03028106689453125,GUROBI,optimal
14028,Portfolio,16,14,-2.7521495804297,0.023918867111206055,GUROBI,optimal
14028,Portfolio,17,14,-2.408251480835914,0.018510103225708008,GUROBI,optimal
14028,Portfolio,16,14,-2.3956878214528503,0.024554967880249023,GUROBI,optimal
14028,Portfolio,17,14,-2.6491250576415726,0.01898193359375,GUROBI,optimal
14028,Portfolio,15,14,-2.811969639478321,0.02550601959228516,GUROBI,optimal
14028,Portfolio,17,14,-2.35216693197647,0.03271794319152832,GUROBI,optimal
17632,Portfolio,15,16,-2.3628560722714043,0.0241849422454834,GUROBI,optimal
17632,Portfolio,16,16,-2.7942272724821304,0.05917191505432129,GUROBI,optimal
17632,Portfolio,16,16,-2.46068452245499,0.10209894180297853,GUROBI,optimal
17632,Portfolio,16,16,-2.3606105814944405,0.02227616310119629,GUROBI,optimal
17632,Portfolio,18,16,-2.6540484959142527,0.041836023330688484,GUROBI,optimal
17632,Portfolio,18,16,-2.258778469210432,0.03274416923522948,GUROBI,optimal
17632,Portfolio,17,16,-2.501857865856961,0.023707151412963867,GUROBI,optimal
17632,Portfolio,16,16,-2.6025502774432323,0.06328701972961426,GUROBI,optimal
17632,Portfolio,15,16,-2.4668487222775206,0.02147412300109864,GUROBI,optimal
17632,Portfolio,16,16,-2.55335109554768,0.03296399116516113,GUROBI,optimal
26040,Portfolio,15,20,-2.5694174936923875,0.03341007232666016,GUROBI,optimal
26040,Portfolio,16,20,-2.4708790237013902,0.034707069396972656,GUROBI,optimal
26040,Portfolio,17,20,-2.462453811657357,0.05544614791870117,GUROBI,optimal
26040,Portfolio,15,20,-2.550515305694377,0.05327796936035156,GUROBI,optimal
26040,Portfolio,15,20,-2.3864598540405955,0.03359794616699219,GUROBI,optimal
26040,Portfolio,17,20,-2.3618906905796875,0.05329298973083496,GUROBI,optimal
26040,Portfolio,14,20,-2.682227257657116,0.053033113479614265,GUROBI,optimal
26040,Portfolio,17,20,-2.5352120020151547,0.20732712745666504,GUROBI,optimal
26040,Portfolio,18,20,-2.5537476815635114,0.07917284965515138,GUROBI,optimal
26040,Portfolio,16,20,-2.6846479998959563,0.03503894805908203,GUROBI,optimal
36048,Portfolio,15,24,-2.6186318511819198,0.08877992630004883,GUROBI,optimal
36048,Portfolio,13,24,-2.531526094749708,0.14644408226013186,GUROBI,optimal
36048,Portfolio,16,24,-2.393400496898709,0.1688070297241211,GUROBI,optimal
36048,Portfolio,14,24,-2.324392042855497,0.1351020336151123,GUROBI,optimal
36048,Portfolio,14,24,-2.5694317163435887,0.062093019485473626,GUROBI,optimal
36048,Portfolio,17,24,-2.633002844514255,0.07554292678833008,GUROBI,optimal
36048,Portfolio,14,24,-2.445686747073836,0.17297697067260742,GUROBI,optimal
36048,Portfolio,18,24,-2.464696408898837,0.05094003677368164,GUROBI,optimal
36048,Portfolio,15,24,-2.640962684156456,0.16390585899353027,GUROBI,optimal
36048,Portfolio,13,24,-2.5189516478120453,0.04400086402893066,GUROBI,optimal
47656,Portfolio,14,28,-2.792750285058496,0.3025331497192383,GUROBI,optimal
47656,Portfolio,14,28,-2.7106865069610446,0.10394716262817384,GUROBI,optimal
47656,Portfolio,14,28,-2.9005551703548966,0.5048949718475342,GUROBI,optimal
47656,Portfolio,15,28,-2.692517938419196,0.2553989887237549,GUROBI,optimal
47656,Portfolio,16,28,-2.484157525624465,0.15650701522827148,GUROBI,optimal
47656,Portfolio,16,28,-2.433750988021984,0.40154504776000977,GUROBI,optimal
47656,Portfolio,16,28,-2.6416164655973864,0.10413002967834473,GUROBI,optimal
47656,Portfolio,17,28,-2.7320536829618547,0.07746481895446777,GUROBI,optimal
47656,Portfolio,15,28,-2.429334674090296,0.19383907318115234,GUROBI,optimal
47656,Portfolio,14,28,-2.5729918155714704,0.06836986541748047,GUROBI,optimal
71820,Portfolio,17,35,-2.6022865375645483,0.4523088932037354,GUROBI,optimal
71820,Portfolio,17,35,-2.494188986284717,0.5966501235961914,GUROBI,optimal
71820,Portfolio,17,35,-2.695045644462066,0.18568706512451166,GUROBI,optimal
71820,Portfolio,16,35,-2.5809441541210947,0.3684360980987549,GUROBI,optimal
71820,Portfolio,17,35,-2.5544593515831853,0.3445439338684082,GUROBI,optimal
71820,Portfolio,18,35,-2.635643065672713,0.15616798400878906,GUROBI,optimal
71820,Portfolio,19,35,-2.641450865904156,0.4939181804656982,GUROBI,optimal
71820,Portfolio,19,35,-2.5412206994556605,0.6489708423614502,GUROBI,optimal
71820,Portfolio,18,35,-2.523600315539674,0.3771860599517822,GUROBI,optimal
71820,Portfolio,17,35,-2.513043215150464,0.4106900691986084,GUROBI,optimal
105436,Portfolio,20,43,-2.6886153901670338,0.7927360534667969,GUROBI,optimal
105436,Portfolio,17,43,-2.585960352845518,1.1368460655212402,GUROBI,optimal
105436,Portfolio,17,43,-2.6092974968748823,1.0546319484710691,GUROBI,optimal
105436,Portfolio,19,43,-2.5562550021158765,0.9984819889068604,GUROBI,optimal
105436,Portfolio,19,43,-2.606439247737516,0.18773603439331046,GUROBI,optimal
105436,Portfolio,19,43,-2.543527795103265,0.8376131057739258,GUROBI,optimal
105436,Portfolio,19,43,-2.5569478728593844,0.5039858818054199,GUROBI,optimal
105436,Portfolio,17,43,-2.586485399961547,0.37595295906066895,GUROBI,optimal
105436,Portfolio,18,43,-2.59676230712877,0.24800801277160645,GUROBI,optimal
105436,Portfolio,19,43,-2.5127745160530983,0.6261348724365234,GUROBI,optimal
150904,Portfolio,17,52,-2.6112126773614603,1.1507840156555176,GUROBI,optimal
150904,Portfolio,21,52,-2.4633387375300257,1.0254440307617188,GUROBI,optimal
150904,Portfolio,19,52,-2.54093546804435,0.296442985534668,GUROBI,optimal
150904,Portfolio,18,52,-2.6207044682410516,1.680184841156006,GUROBI,optimal
150904,Portfolio,17,52,-2.5555756791423905,0.28868985176086426,GUROBI,optimal
150904,Portfolio,19,52,-2.7176017459676816,1.6678421497344968,GUROBI,optimal
150904,Portfolio,18,52,-2.712722089174745,0.9471487998962402,GUROBI,optimal
150904,Portfolio,19,52,-2.6559812047576505,0.24051189422607425,GUROBI,optimal
150904,Portfolio,18,52,-2.620358351715429,0.739771842956543,GUROBI,optimal
150904,Portfolio,18,52,-2.560286916781906,1.2614240646362305,GUROBI,optimal
230880,Portfolio,19,65,-2.7440664935184955,1.876004934310913,GUROBI,optimal
230880,Portfolio,17,65,-2.558098587151656,1.2492740154266355,GUROBI,optimal
230880,Portfolio,20,65,-2.4918564588665784,1.3379950523376465,GUROBI,optimal
230880,Portfolio,20,65,-2.728840501442459,1.562072992324829,GUROBI,optimal
230880,Portfolio,19,65,-2.7002111833218736,0.9231469631195068,GUROBI,optimal
230880,Portfolio,18,65,-2.663256699021044,0.3784959316253662,GUROBI,optimal
230880,Portfolio,20,65,-2.4735083698729743,0.3948230743408203,GUROBI,optimal
230880,Portfolio,17,65,-2.655945204556183,1.077625036239624,GUROBI,optimal
230880,Portfolio,18,65,-2.6757666673013083,1.0334320068359375,GUROBI,optimal
230880,Portfolio,18,65,-2.462872019923988,1.347797155380249,GUROBI,optimal
344160,Portfolio,21,80,-2.707990938372724,1.4772689342498782,GUROBI,optimal
344160,Portfolio,20,80,-2.544199270100302,1.5411269664764404,GUROBI,optimal
344160,Portfolio,17,80,-2.5718375541790777,1.9542770385742188,GUROBI,optimal
344160,Portfolio,19,80,-2.44117125561448,2.297818899154663,GUROBI,optimal
344160,Portfolio,18,80,-2.6646078827323385,2.593641996383667,GUROBI,optimal
344160,Portfolio,18,80,-2.4913907093775274,0.912276029586792,GUROBI,optimal
344160,Portfolio,20,80,-2.608111753690613,2.495465040206909,GUROBI,optimal
344160,Portfolio,20,80,-2.5079118574529984,1.9857819080352783,GUROBI,optimal
344160,Portfolio,17,80,-2.5480557102117776,0.4986228942871094,GUROBI,optimal
344160,Portfolio,18,80,-2.6616461606484547,1.2590429782867432,GUROBI,optimal
519948,Portfolio,18,99,-2.632218886924386,2.586055994033813,GUROBI,optimal
519948,Portfolio,19,99,-2.6985193545657133,4.55715012550354,GUROBI,optimal
519948,Portfolio,19,99,-2.6117593284652707,2.6168749332427983,GUROBI,optimal
519948,Portfolio,19,99,-2.7233349947960392,2.5164577960968018,GUROBI,optimal
519948,Portfolio,18,99,-2.72451586074468,2.542490005493164,GUROBI,optimal
519948,Portfolio,20,99,-2.6024141908409333,1.954179048538208,GUROBI,optimal
519948,Portfolio,21,99,-2.600007966097866,1.74780011177063,GUROBI,optimal
519948,Portfolio,19,99,-2.667513948823921,0.98547101020813,GUROBI,optimal
519948,Portfolio,20,99,-2.6078365613152252,1.8910608291625977,GUROBI,optimal
519948,Portfolio,18,99,-2.668724593193713,1.3004631996154783,GUROBI,optimal
806248,Portfolio,21,124,-2.5549233702495884,5.749720096588135,GUROBI,optimal
806248,Portfolio,19,124,-2.564927100190504,2.159339904785156,GUROBI,optimal
806248,Portfolio,21,124,-2.678694375554997,1.7407820224761963,GUROBI,optimal
806248,Portfolio,21,124,-2.614983488398796,5.314921855926514,GUROBI,optimal
806248,Portfolio,20,124,-2.5978458038810355,5.266878843307495,GUROBI,optimal
806248,Portfolio,18,124,-2.6384948595656774,3.701816082000733,GUROBI,optimal
806248,Portfolio,21,124,-2.7067967695279167,2.776392936706543,GUROBI,optimal
806248,Portfolio,21,124,-2.5903589473853352,3.122205972671509,GUROBI,optimal
806248,Portfolio,21,124,-2.5793276376140257,5.310876131057738,GUROBI,optimal
806248,Portfolio,20,124,-2.6183766835938984,1.8092172145843504,GUROBI,optimal
1232308,Portfolio,22,154,-2.6736326902777523,2.799938917160034,GUROBI,optimal
1232308,Portfolio,20,154,-2.608899515534643,6.229601860046388,GUROBI,optimal
1232308,Portfolio,19,154,-2.6537991661225524,2.8074069023132324,GUROBI,optimal
1232308,Portfolio,20,154,-2.608992047133317,8.940893888473509,GUROBI,optimal
1232308,Portfolio,19,154,-2.548404388984101,6.584585905075072,GUROBI,optimal
1232308,Portfolio,19,154,-2.7039520291545536,6.95904803276062,GUROBI,optimal
1232308,Portfolio,20,154,-2.6663309775545967,4.69488787651062,GUROBI,optimal
1232308,Portfolio,19,154,-2.602081994480525,6.648364067077638,GUROBI,optimal
1232308,Portfolio,19,154,-2.63143280864132,6.234330892562866,GUROBI,optimal
1232308,Portfolio,20,154,-2.5741889921280743,5.557100057601929,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8020,Portfolio,13,10,-2.5246544833482005,0.01006007194519043,GUROBI,optimal
8020,Portfolio,17,10,-2.4903821852836185,0.011137962341308594,GUROBI,optimal
8020,Portfolio,15,10,-2.7462982767479245,0.011607885360717772,GUROBI,optimal
8020,Portfolio,15,10,-2.9632055267670334,0.01123809814453125,GUROBI,optimal
8020,Portfolio,14,10,-2.7501325021364904,0.012753009796142578,GUROBI,optimal
8020,Portfolio,16,10,-2.5252880771110298,0.015233039855957031,GUROBI,optimal
8020,Portfolio,13,10,-2.347578231891563,0.010493040084838869,GUROBI,optimal
8020,Portfolio,15,10,-2.6398732385223616,0.016009092330932617,GUROBI,optimal
8020,Portfolio,15,10,-2.470579619862636,0.010668039321899414,GUROBI,optimal
8020,Portfolio,14,10,-2.658923465740927,0.01016998291015625,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
10824,Portfolio,15,12,-2.585880624816381,0.019379138946533203,GUROBI,optimal
10824,Portfolio,14,12,-2.678259060670267,0.013667106628417969,GUROBI,optimal
10824,Portfolio,15,12,-2.7899601487929893,0.01818108558654785,GUROBI,optimal
10824,Portfolio,16,12,-2.5225751030114902,0.01967000961303711,GUROBI,optimal
10824,Portfolio,16,12,-2.3634026065341502,0.01565694808959961,GUROBI,optimal
10824,Portfolio,15,12,-2.602196550313169,0.05976414680480958,GUROBI,optimal
10824,Portfolio,14,12,-2.50281348678818,0.01885509490966797,GUROBI,optimal
10824,Portfolio,15,12,-2.4303357768668907,0.013766050338745115,GUROBI,optimal
10824,Portfolio,18,12,-2.662422482501112,0.023874998092651367,GUROBI,optimal
10824,Portfolio,18,12,-2.5891737138071806,0.015098094940185547,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n124.csv <==
N,class,iter,n,obj_val,run_time,solver,status
806248,Portfolio,21,124,-2.5549233702495884,5.749720096588135,GUROBI,optimal
806248,Portfolio,19,124,-2.564927100190504,2.159339904785156,GUROBI,optimal
806248,Portfolio,21,124,-2.678694375554997,1.7407820224761963,GUROBI,optimal
806248,Portfolio,21,124,-2.614983488398796,5.314921855926514,GUROBI,optimal
806248,Portfolio,20,124,-2.5978458038810355,5.266878843307495,GUROBI,optimal
806248,Portfolio,18,124,-2.6384948595656774,3.701816082000733,GUROBI,optimal
806248,Portfolio,21,124,-2.7067967695279167,2.776392936706543,GUROBI,optimal
806248,Portfolio,21,124,-2.5903589473853352,3.122205972671509,GUROBI,optimal
806248,Portfolio,21,124,-2.5793276376140257,5.310876131057738,GUROBI,optimal
806248,Portfolio,20,124,-2.6183766835938984,1.8092172145843504,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
14028,Portfolio,14,14,-3.288929797865904,0.02269601821899414,GUROBI,optimal
14028,Portfolio,17,14,-2.4636136675079325,0.02498388290405273,GUROBI,optimal
14028,Portfolio,16,14,-2.4213668685240917,0.02279186248779297,GUROBI,optimal
14028,Portfolio,17,14,-2.4811577312073525,0.03028106689453125,GUROBI,optimal
14028,Portfolio,16,14,-2.7521495804297,0.023918867111206055,GUROBI,optimal
14028,Portfolio,17,14,-2.408251480835914,0.018510103225708008,GUROBI,optimal
14028,Portfolio,16,14,-2.3956878214528503,0.024554967880249023,GUROBI,optimal
14028,Portfolio,17,14,-2.6491250576415726,0.01898193359375,GUROBI,optimal
14028,Portfolio,15,14,-2.811969639478321,0.02550601959228516,GUROBI,optimal
14028,Portfolio,17,14,-2.35216693197647,0.03271794319152832,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n154.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1232308,Portfolio,22,154,-2.6736326902777523,2.799938917160034,GUROBI,optimal
1232308,Portfolio,20,154,-2.608899515534643,6.229601860046388,GUROBI,optimal
1232308,Portfolio,19,154,-2.6537991661225524,2.8074069023132324,GUROBI,optimal
1232308,Portfolio,20,154,-2.608992047133317,8.940893888473509,GUROBI,optimal
1232308,Portfolio,19,154,-2.548404388984101,6.584585905075072,GUROBI,optimal
1232308,Portfolio,19,154,-2.7039520291545536,6.95904803276062,GUROBI,optimal
1232308,Portfolio,20,154,-2.6663309775545967,4.69488787651062,GUROBI,optimal
1232308,Portfolio,19,154,-2.602081994480525,6.648364067077638,GUROBI,optimal
1232308,Portfolio,19,154,-2.63143280864132,6.234330892562866,GUROBI,optimal
1232308,Portfolio,20,154,-2.5741889921280743,5.557100057601929,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17632,Portfolio,15,16,-2.3628560722714043,0.0241849422454834,GUROBI,optimal
17632,Portfolio,16,16,-2.7942272724821304,0.05917191505432129,GUROBI,optimal
17632,Portfolio,16,16,-2.46068452245499,0.10209894180297853,GUROBI,optimal
17632,Portfolio,16,16,-2.3606105814944405,0.02227616310119629,GUROBI,optimal
17632,Portfolio,18,16,-2.6540484959142527,0.041836023330688484,GUROBI,optimal
17632,Portfolio,18,16,-2.258778469210432,0.03274416923522948,GUROBI,optimal
17632,Portfolio,17,16,-2.501857865856961,0.023707151412963867,GUROBI,optimal
17632,Portfolio,16,16,-2.6025502774432323,0.06328701972961426,GUROBI,optimal
17632,Portfolio,15,16,-2.4668487222775206,0.02147412300109864,GUROBI,optimal
17632,Portfolio,16,16,-2.5533510955476797,0.03296399116516113,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26040,Portfolio,15,20,-2.5694174936923875,0.03341007232666016,GUROBI,optimal
26040,Portfolio,16,20,-2.4708790237013902,0.034707069396972656,GUROBI,optimal
26040,Portfolio,17,20,-2.462453811657357,0.05544614791870117,GUROBI,optimal
26040,Portfolio,15,20,-2.550515305694377,0.05327796936035156,GUROBI,optimal
26040,Portfolio,15,20,-2.3864598540405955,0.03359794616699219,GUROBI,optimal
26040,Portfolio,17,20,-2.3618906905796875,0.05329298973083496,GUROBI,optimal
26040,Portfolio,14,20,-2.682227257657116,0.053033113479614265,GUROBI,optimal
26040,Portfolio,17,20,-2.5352120020151547,0.20732712745666504,GUROBI,optimal
26040,Portfolio,18,20,-2.5537476815635114,0.07917284965515138,GUROBI,optimal
26040,Portfolio,16,20,-2.6846479998959563,0.03503894805908203,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n24.csv <==
N,class,iter,n,obj_val,run_time,solver,status
36048,Portfolio,15,24,-2.61863185118192,0.08877992630004883,GUROBI,optimal
36048,Portfolio,13,24,-2.531526094749708,0.14644408226013186,GUROBI,optimal
36048,Portfolio,16,24,-2.393400496898709,0.1688070297241211,GUROBI,optimal
36048,Portfolio,14,24,-2.324392042855497,0.1351020336151123,GUROBI,optimal
36048,Portfolio,14,24,-2.5694317163435887,0.062093019485473626,GUROBI,optimal
36048,Portfolio,17,24,-2.633002844514255,0.07554292678833008,GUROBI,optimal
36048,Portfolio,14,24,-2.445686747073836,0.17297697067260742,GUROBI,optimal
36048,Portfolio,18,24,-2.464696408898837,0.05094003677368164,GUROBI,optimal
36048,Portfolio,15,24,-2.640962684156456,0.16390585899353027,GUROBI,optimal
36048,Portfolio,13,24,-2.5189516478120453,0.044000864028930664,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n28.csv <==
N,class,iter,n,obj_val,run_time,solver,status
47656,Portfolio,14,28,-2.792750285058496,0.3025331497192383,GUROBI,optimal
47656,Portfolio,14,28,-2.7106865069610446,0.10394716262817384,GUROBI,optimal
47656,Portfolio,14,28,-2.9005551703548966,0.5048949718475342,GUROBI,optimal
47656,Portfolio,15,28,-2.692517938419196,0.2553989887237549,GUROBI,optimal
47656,Portfolio,16,28,-2.4841575256244646,0.15650701522827148,GUROBI,optimal
47656,Portfolio,16,28,-2.4337509880219836,0.40154504776000977,GUROBI,optimal
47656,Portfolio,16,28,-2.6416164655973864,0.10413002967834473,GUROBI,optimal
47656,Portfolio,17,28,-2.7320536829618547,0.07746481895446777,GUROBI,optimal
47656,Portfolio,15,28,-2.429334674090296,0.19383907318115234,GUROBI,optimal
47656,Portfolio,14,28,-2.5729918155714704,0.06836986541748047,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n35.csv <==
N,class,iter,n,obj_val,run_time,solver,status
71820,Portfolio,17,35,-2.6022865375645483,0.4523088932037354,GUROBI,optimal
71820,Portfolio,17,35,-2.494188986284717,0.5966501235961914,GUROBI,optimal
71820,Portfolio,17,35,-2.695045644462066,0.18568706512451166,GUROBI,optimal
71820,Portfolio,16,35,-2.5809441541210947,0.3684360980987549,GUROBI,optimal
71820,Portfolio,17,35,-2.5544593515831853,0.3445439338684082,GUROBI,optimal
71820,Portfolio,18,35,-2.635643065672713,0.15616798400878906,GUROBI,optimal
71820,Portfolio,19,35,-2.641450865904156,0.4939181804656982,GUROBI,optimal
71820,Portfolio,19,35,-2.5412206994556605,0.6489708423614502,GUROBI,optimal
71820,Portfolio,18,35,-2.523600315539674,0.3771860599517822,GUROBI,optimal
71820,Portfolio,17,35,-2.513043215150464,0.4106900691986084,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n43.csv <==
N,class,iter,n,obj_val,run_time,solver,status
105436,Portfolio,20,43,-2.6886153901670338,0.7927360534667969,GUROBI,optimal
105436,Portfolio,17,43,-2.585960352845518,1.1368460655212402,GUROBI,optimal
105436,Portfolio,17,43,-2.6092974968748823,1.0546319484710691,GUROBI,optimal
105436,Portfolio,19,43,-2.5562550021158765,0.9984819889068604,GUROBI,optimal
105436,Portfolio,19,43,-2.6064392477375162,0.18773603439331046,GUROBI,optimal
105436,Portfolio,19,43,-2.543527795103265,0.8376131057739258,GUROBI,optimal
105436,Portfolio,19,43,-2.5569478728593844,0.5039858818054199,GUROBI,optimal
105436,Portfolio,17,43,-2.586485399961547,0.37595295906066895,GUROBI,optimal
105436,Portfolio,18,43,-2.59676230712877,0.24800801277160645,GUROBI,optimal
105436,Portfolio,19,43,-2.5127745160530983,0.6261348724365234,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n5.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2760,Portfolio,15,5,-3.194374934007354,0.006434917449951172,GUROBI,optimal
2760,Portfolio,15,5,-2.2568842894625183,0.007100105285644531,GUROBI,optimal
2760,Portfolio,15,5,-2.2532420014711185,0.004503965377807617,GUROBI,optimal
2760,Portfolio,17,5,-2.159407469730343,0.006489038467407226,GUROBI,optimal
2760,Portfolio,14,5,-2.434487149171431,0.005142927169799805,GUROBI,optimal
2760,Portfolio,13,5,-2.237937134606861,0.005671977996826172,GUROBI,optimal
2760,Portfolio,15,5,-2.7000644328304637,0.006447076797485352,GUROBI,optimal
2760,Portfolio,16,5,-2.1079953919409924,0.0048980712890625,GUROBI,optimal
2760,Portfolio,13,5,-1.9785838235703392,0.007291078567504883,GUROBI,optimal
2760,Portfolio,13,5,-2.4384023975860503,0.005815029144287109,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n52.csv <==
N,class,iter,n,obj_val,run_time,solver,status
150904,Portfolio,17,52,-2.6112126773614603,1.1507840156555176,GUROBI,optimal
150904,Portfolio,21,52,-2.4633387375300257,1.0254440307617188,GUROBI,optimal
150904,Portfolio,19,52,-2.54093546804435,0.296442985534668,GUROBI,optimal
150904,Portfolio,18,52,-2.620704468241052,1.6801848411560059,GUROBI,optimal
150904,Portfolio,17,52,-2.5555756791423905,0.28868985176086426,GUROBI,optimal
150904,Portfolio,19,52,-2.7176017459676816,1.6678421497344968,GUROBI,optimal
150904,Portfolio,18,52,-2.712722089174745,0.9471487998962402,GUROBI,optimal
150904,Portfolio,19,52,-2.6559812047576505,0.24051189422607425,GUROBI,optimal
150904,Portfolio,18,52,-2.620358351715429,0.739771842956543,GUROBI,optimal
150904,Portfolio,18,52,-2.560286916781906,1.2614240646362305,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n6.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3612,Portfolio,13,6,-2.9518930799077148,0.006937026977539063,GUROBI,optimal
3612,Portfolio,15,6,-2.216437185069746,0.005608081817626953,GUROBI,optimal
3612,Portfolio,15,6,-2.1433633593432133,0.006730079650878906,GUROBI,optimal
3612,Portfolio,15,6,-1.93810146333374,0.01188802719116211,GUROBI,optimal
3612,Portfolio,14,6,-2.7252498674452657,0.006532907485961914,GUROBI,optimal
3612,Portfolio,14,6,-3.0379396932508134,0.006764888763427734,GUROBI,optimal
3612,Portfolio,14,6,-2.1578128480271195,0.007211923599243164,GUROBI,optimal
3612,Portfolio,15,6,-2.5884330790953047,0.03336477279663086,GUROBI,optimal
3612,Portfolio,15,6,-2.2009458324663123,0.005009889602661133,GUROBI,optimal
3612,Portfolio,13,6,-2.3268226802011758,0.00645899772644043,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n65.csv <==
N,class,iter,n,obj_val,run_time,solver,status
230880,Portfolio,19,65,-2.7440664935184955,1.876004934310913,GUROBI,optimal
230880,Portfolio,17,65,-2.558098587151656,1.2492740154266355,GUROBI,optimal
230880,Portfolio,20,65,-2.4918564588665784,1.3379950523376465,GUROBI,optimal
230880,Portfolio,20,65,-2.728840501442459,1.562072992324829,GUROBI,optimal
230880,Portfolio,19,65,-2.7002111833218736,0.9231469631195068,GUROBI,optimal
230880,Portfolio,18,65,-2.6632566990210442,0.3784959316253662,GUROBI,optimal
230880,Portfolio,20,65,-2.4735083698729743,0.3948230743408203,GUROBI,optimal
230880,Portfolio,17,65,-2.655945204556183,1.077625036239624,GUROBI,optimal
230880,Portfolio,18,65,-2.6757666673013083,1.0334320068359375,GUROBI,optimal
230880,Portfolio,18,65,-2.462872019923988,1.347797155380249,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n7.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4564,Portfolio,18,7,-2.6408639278071977,0.007380008697509766,GUROBI,optimal
4564,Portfolio,15,7,-2.366689950405151,0.008135080337524414,GUROBI,optimal
4564,Portfolio,13,7,-2.7074676182804303,0.006226062774658203,GUROBI,optimal
4564,Portfolio,13,7,-2.4813758300596773,0.005994081497192383,GUROBI,optimal
4564,Portfolio,14,7,-2.191716286092201,0.005810976028442383,GUROBI,optimal
4564,Portfolio,15,7,-2.17496833056142,0.007100820541381836,GUROBI,optimal
4564,Portfolio,13,7,-2.872842376414908,0.00916290283203125,GUROBI,optimal
4564,Portfolio,15,7,-2.4732413542228704,0.006768941879272461,GUROBI,optimal
4564,Portfolio,14,7,-2.3945913016463423,0.006869077682495117,GUROBI,optimal
4564,Portfolio,13,7,-2.4200305642770794,0.005674123764038086,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n8.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5616,Portfolio,14,8,-2.188036731489885,0.0074880123138427734,GUROBI,optimal
5616,Portfolio,15,8,-2.542936040653442,0.008643865585327148,GUROBI,optimal
5616,Portfolio,14,8,-2.4415555375200126,0.007591962814331055,GUROBI,optimal
5616,Portfolio,15,8,-2.491992951336627,0.008116960525512695,GUROBI,optimal
5616,Portfolio,13,8,-2.9201411072538863,0.02707815170288086,GUROBI,optimal
5616,Portfolio,13,8,-2.1991175514510486,0.011818885803222656,GUROBI,optimal
5616,Portfolio,14,8,-2.7187606060736256,0.008063077926635742,GUROBI,optimal
5616,Portfolio,15,8,-2.267693045891434,0.00811004638671875,GUROBI,optimal
5616,Portfolio,17,8,-2.078551091696157,0.01120901107788086,GUROBI,optimal
5616,Portfolio,14,8,-2.5036647820388764,0.007950067520141602,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n80.csv <==
N,class,iter,n,obj_val,run_time,solver,status
344160,Portfolio,21,80,-2.707990938372724,1.4772689342498782,GUROBI,optimal
344160,Portfolio,20,80,-2.544199270100302,1.5411269664764404,GUROBI,optimal
344160,Portfolio,17,80,-2.5718375541790777,1.9542770385742188,GUROBI,optimal
344160,Portfolio,19,80,-2.44117125561448,2.297818899154663,GUROBI,optimal
344160,Portfolio,18,80,-2.6646078827323385,2.593641996383667,GUROBI,optimal
344160,Portfolio,18,80,-2.4913907093775274,0.912276029586792,GUROBI,optimal
344160,Portfolio,20,80,-2.608111753690613,2.495465040206909,GUROBI,optimal
344160,Portfolio,20,80,-2.5079118574529984,1.9857819080352783,GUROBI,optimal
344160,Portfolio,17,80,-2.5480557102117776,0.4986228942871094,GUROBI,optimal
344160,Portfolio,18,80,-2.6616461606484547,1.2590429782867432,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n9.csv <==
N,class,iter,n,obj_val,run_time,solver,status
6768,Portfolio,14,9,-2.404897515710799,0.011690139770507812,GUROBI,optimal
6768,Portfolio,15,9,-2.3302055600638245,0.012611150741577148,GUROBI,optimal
6768,Portfolio,14,9,-2.2350514169091116,0.010226011276245115,GUROBI,optimal
6768,Portfolio,15,9,-2.0988184057606443,0.01334214210510254,GUROBI,optimal
6768,Portfolio,14,9,-2.4342599043889748,0.014286041259765625,GUROBI,optimal
6768,Portfolio,13,9,-2.7319165688381557,0.009543895721435549,GUROBI,optimal
6768,Portfolio,14,9,-2.7299592750080617,0.01254415512084961,GUROBI,optimal
6768,Portfolio,15,9,-2.399334529329555,0.009672880172729492,GUROBI,optimal
6768,Portfolio,14,9,-2.6601641793019475,0.010618925094604492,GUROBI,optimal
6768,Portfolio,13,9,-2.3875290870116013,0.008334875106811523,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Portfolio/n99.csv <==
N,class,iter,n,obj_val,run_time,solver,status
519948,Portfolio,18,99,-2.632218886924386,2.586055994033813,GUROBI,optimal
519948,Portfolio,19,99,-2.6985193545657133,4.55715012550354,GUROBI,optimal
519948,Portfolio,19,99,-2.6117593284652707,2.6168749332427983,GUROBI,optimal
519948,Portfolio,19,99,-2.7233349947960392,2.5164577960968018,GUROBI,optimal
519948,Portfolio,18,99,-2.72451586074468,2.542490005493164,GUROBI,optimal
519948,Portfolio,20,99,-2.6024141908409333,1.954179048538208,GUROBI,optimal
519948,Portfolio,21,99,-2.600007966097866,1.7478001117706299,GUROBI,optimal
519948,Portfolio,19,99,-2.667513948823921,0.98547101020813,GUROBI,optimal
519948,Portfolio,20,99,-2.607836561315225,1.8910608291625977,GUROBI,optimal
519948,Portfolio,18,99,-2.668724593193713,1.3004631996154783,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,14,10,-0.4687999348933707,0.028471946716308594,GUROBI,optimal
600,Random QP,12,10,-0.24433018174856325,0.03321099281311035,GUROBI,optimal
596,Random QP,12,10,-0.1298973164019128,0.04008793830871582,GUROBI,optimal
596,Random QP,14,10,-0.4940601920310648,0.043209075927734375,GUROBI,optimal
600,Random QP,10,10,-0.16494911323037426,0.05118083953857422,GUROBI,optimal
600,Random QP,10,10,-0.19267470978828904,0.05132913589477539,GUROBI,optimal
600,Random QP,10,10,-0.25400422643160603,0.03510093688964844,GUROBI,optimal
596,Random QP,11,10,-0.16993063308692058,0.035393953323364265,GUROBI,optimal
594,Random QP,10,10,-0.2932363383855145,0.042305946350097656,GUROBI,optimal
600,Random QP,11,10,-0.15036795554129329,0.03503704071044922,GUROBI,optimal
722,Random QP,11,11,-0.14886561222414285,0.006114959716796875,GUROBI,optimal
722,Random QP,11,11,-0.5219700447731173,0.011600971221923828,GUROBI,optimal
724,Random QP,13,11,-0.5101533550736086,0.0076580047607421875,GUROBI,optimal
722,Random QP,12,11,-0.3074610569702761,0.008060932159423828,GUROBI,optimal
712,Random QP,14,11,-0.14282714599988894,0.0271298885345459,GUROBI,optimal
720,Random QP,10,11,-0.2760515715607085,0.005781173706054688,GUROBI,optimal
726,Random QP,12,11,-0.2699262479894023,0.006147146224975586,GUROBI,optimal
722,Random QP,11,11,-0.16517663667123933,0.006734848022460938,GUROBI,optimal
720,Random QP,12,11,-0.6090501611624506,0.007882118225097656,GUROBI,optimal
724,Random QP,11,11,-0.39520633007621975,0.005941867828369141,GUROBI,optimal
858,Random QP,11,12,-0.2385640489812688,0.018620014190673828,GUROBI,optimal
864,Random QP,13,12,-0.30674046248557074,0.018652915954589844,GUROBI,optimal
860,Random QP,12,12,-0.2392924310356389,0.03801703453063965,GUROBI,optimal
858,Random QP,10,12,-0.3773045110671782,0.030772924423217773,GUROBI,optimal
864,Random QP,12,12,-0.392292023459424,0.014420032501220703,GUROBI,optimal
864,Random QP,13,12,-0.3054229606128198,0.0189359188079834,GUROBI,optimal
862,Random QP,11,12,-0.32938932437794577,0.007353782653808594,GUROBI,optimal
862,Random QP,12,12,-0.2595949654803693,0.01400899887084961,GUROBI,optimal
862,Random QP,11,12,-0.10958005053417992,0.022508859634399414,GUROBI,optimal
856,Random QP,11,12,-0.24814187294958906,0.00675201416015625,GUROBI,optimal
1014,Random QP,15,13,-0.2270579871548725,0.021327972412109368,GUROBI,optimal
1012,Random QP,10,13,-0.4355529587483736,0.010396957397460938,GUROBI,optimal
1010,Random QP,12,13,-0.4153438278903137,0.03011298179626465,GUROBI,optimal
1010,Random QP,11,13,-0.25729516371092337,0.014429807662963869,GUROBI,optimal
1008,Random QP,11,13,-0.12423789689741405,0.011458873748779295,GUROBI,optimal
1012,Random QP,11,13,-0.22462692304021,0.005424022674560547,GUROBI,optimal
1014,Random QP,10,13,-0.2784362928480241,0.032562971115112305,GUROBI,optimal
1008,Random QP,13,13,-0.2813132426501694,0.007671833038330078,GUROBI,optimal
1010,Random QP,12,13,-0.5357845309089628,0.012295007705688477,GUROBI,optimal
1014,Random QP,10,13,-0.4133237826021174,0.006061792373657226,GUROBI,optimal
1344,Random QP,11,15,-0.4298790854428981,0.029993057250976562,GUROBI,optimal
1348,Random QP,10,15,-0.15044846639470458,0.0548851490020752,GUROBI,optimal
1344,Random QP,14,15,-0.249447511822451,0.006924152374267578,GUROBI,optimal
1350,Random QP,12,15,-0.41087826956952295,0.02239084243774414,GUROBI,optimal
1344,Random QP,13,15,-0.5034816463115958,0.010902881622314451,GUROBI,optimal
1348,Random QP,13,15,-0.1237813976129476,0.007061004638671875,GUROBI,optimal
1350,Random QP,13,15,-0.3917503157013117,0.011804819107055664,GUROBI,optimal
1348,Random QP,12,15,-0.27998421892296965,0.009694099426269531,GUROBI,optimal
1350,Random QP,11,15,-0.08154085693977646,0.01724100112915039,GUROBI,optimal
1350,Random QP,11,15,-0.2428256603051931,0.02178502082824707,GUROBI,optimal
1944,Random QP,13,18,-0.3185212532319878,0.008825063705444336,GUROBI,optimal
1944,Random QP,12,18,-0.5236960534584381,0.01158905029296875,GUROBI,optimal
1944,Random QP,14,18,-0.3736708414911622,0.01528787612915039,GUROBI,optimal
1944,Random QP,13,18,-0.2865577895952191,0.008481979370117188,GUROBI,optimal
1944,Random QP,13,18,-0.2334180188322733,0.011744976043701172,GUROBI,optimal
1944,Random QP,12,18,-0.518260409155795,0.008383035659790039,GUROBI,optimal
1944,Random QP,14,18,-0.2611797825891749,0.008936882019042969,GUROBI,optimal
1940,Random QP,12,18,-0.25295991935307105,0.011104822158813477,GUROBI,optimal
1942,Random QP,13,18,-0.3276031506924452,0.008567094802856445,GUROBI,optimal
1944,Random QP,10,18,-0.3105550626788321,0.013895034790039062,GUROBI,optimal
3174,Random QP,12,23,-0.382485354952507,0.01819610595703125,GUROBI,optimal
3174,Random QP,13,23,-0.4567685181746521,0.012269020080566406,GUROBI,optimal
3174,Random QP,12,23,-0.21686188534880435,0.011996030807495115,GUROBI,optimal
3174,Random QP,12,23,-0.21397109863443586,0.011633872985839844,GUROBI,optimal
3174,Random QP,14,23,-0.28747853301346393,0.012217998504638672,GUROBI,optimal
3174,Random QP,10,23,-0.28532472286122723,0.013352155685424805,GUROBI,optimal
3174,Random QP,12,23,-0.4969188673497834,0.01382303237915039,GUROBI,optimal
3174,Random QP,14,23,-0.4471643512989479,0.012472152709960938,GUROBI,optimal
3172,Random QP,14,23,-0.4309753489817928,0.015095949172973631,GUROBI,optimal
3174,Random QP,12,23,-0.43959480326719264,0.02028679847717285,GUROBI,optimal
5046,Random QP,14,29,-0.5297928681883222,0.037029027938842766,GUROBI,optimal
5046,Random QP,13,29,-0.5164763805771614,0.0184011459350586,GUROBI,optimal
5046,Random QP,14,29,-0.2429208481780944,0.024500131607055664,GUROBI,optimal
5046,Random QP,13,29,-0.4461701156137417,0.0251460075378418,GUROBI,optimal
5046,Random QP,13,29,-0.5824518168884961,0.0180349349975586,GUROBI,optimal
5046,Random QP,13,29,-0.3926188273239796,0.022452116012573242,GUROBI,optimal
5046,Random QP,11,29,-0.2706274457220449,0.022274017333984368,GUROBI,optimal
5046,Random QP,13,29,-0.4047382236804592,0.01889514923095703,GUROBI,optimal
5046,Random QP,13,29,-0.31430458343976564,0.01854801177978516,GUROBI,optimal
5044,Random QP,13,29,-0.3436611540535023,0.04921388626098633,GUROBI,optimal
9126,Random QP,11,39,-0.5294551890700038,0.0369720458984375,GUROBI,optimal
9126,Random QP,12,39,-0.4568330656524917,0.02776193618774414,GUROBI,optimal
9126,Random QP,12,39,-0.3632033715972759,0.03616189956665039,GUROBI,optimal
9126,Random QP,13,39,-0.5313542188005321,0.030649900436401367,GUROBI,optimal
9126,Random QP,13,39,-0.34321009622275955,0.03156590461730957,GUROBI,optimal
9126,Random QP,13,39,-0.3906723071709409,0.03503608703613281,GUROBI,optimal
9126,Random QP,13,39,-0.6641479461356903,0.02699899673461914,GUROBI,optimal
9126,Random QP,14,39,-0.4108657068990696,0.03152608871459961,GUROBI,optimal
9126,Random QP,13,39,-0.4864756813036343,0.02693986892700196,GUROBI,optimal
9126,Random QP,13,39,-0.5044733119989064,0.024952173233032227,GUROBI,optimal
16854,Random QP,14,53,-0.3998904132797713,0.04995393753051758,GUROBI,optimal
16854,Random QP,13,53,-0.5555157690454626,0.04780197143554688,GUROBI,optimal
16854,Random QP,13,53,-0.4995376291473636,0.0703439712524414,GUROBI,optimal
16854,Random QP,13,53,-0.5258103041769929,0.06086397171020508,GUROBI,optimal
16854,Random QP,14,53,-0.7066183408333706,0.05554699897766113,GUROBI,optimal
16854,Random QP,13,53,-0.4465138907844943,0.0823678970336914,GUROBI,optimal
16854,Random QP,13,53,-0.5309822578136169,0.04775190353393555,GUROBI,optimal
16854,Random QP,13,53,-0.4649368359895658,0.04178786277770996,GUROBI,optimal
16854,Random QP,14,53,-0.5148362781269247,0.05544900894165039,GUROBI,optimal
16854,Random QP,14,53,-0.6469785417565623,0.05012011528015137,GUROBI,optimal
31974,Random QP,13,73,-0.4330162998712938,0.10846114158630372,GUROBI,optimal
31974,Random QP,15,73,-0.6293301236576054,0.11021709442138672,GUROBI,optimal
31974,Random QP,14,73,-0.5562279746895749,0.09806489944458008,GUROBI,optimal
31974,Random QP,14,73,-0.4960741243526748,0.13840913772583008,GUROBI,optimal
31974,Random QP,13,73,-0.5607594949816556,0.09132003784179688,GUROBI,optimal
31974,Random QP,13,73,-0.35576484276201753,0.09119081497192384,GUROBI,optimal
31974,Random QP,14,73,-0.6536046626085866,0.105072021484375,GUROBI,optimal
31974,Random QP,14,73,-0.6623827792440012,0.10519003868103027,GUROBI,optimal
31974,Random QP,13,73,-0.5362444179895954,0.09018397331237793,GUROBI,optimal
31974,Random QP,15,73,-0.5463596078812706,0.10019207000732422,GUROBI,optimal
63654,Random QP,15,103,-0.5917684891190679,0.2593259811401367,GUROBI,optimal
63654,Random QP,14,103,-0.6056847450283789,0.24407315254211426,GUROBI,optimal
63654,Random QP,14,103,-0.7996925942905807,0.2053828239440918,GUROBI,optimal
63654,Random QP,12,103,-0.5974516258944376,0.19662117958068848,GUROBI,optimal
63654,Random QP,14,103,-0.6137467957065833,0.2092890739440918,GUROBI,optimal
63654,Random QP,14,103,-0.6874308922501484,0.22457098960876465,GUROBI,optimal
63654,Random QP,14,103,-0.6901431982537567,0.27051401138305664,GUROBI,optimal
63654,Random QP,14,103,-0.7820704011614652,0.2378900051116944,GUROBI,optimal
63654,Random QP,14,103,-0.8073501309123597,0.25581002235412603,GUROBI,optimal
63654,Random QP,15,103,-0.5679979628552785,0.2486600875854492,GUROBI,optimal
127896,Random QP,15,146,-0.7913520733667283,0.6467480659484863,GUROBI,optimal
127896,Random QP,15,146,-0.7063971344383261,1.1569390296936035,GUROBI,optimal
127896,Random QP,15,146,-0.7386937523792342,1.257016897201538,GUROBI,optimal
127896,Random QP,14,146,-0.6951352068824612,1.1322591304779053,GUROBI,optimal
127896,Random QP,14,146,-0.7225533885225468,1.1577939987182615,GUROBI,optimal
127896,Random QP,14,146,-0.6605425185773038,1.3470070362091064,GUROBI,optimal
127896,Random QP,15,146,-0.7069996550147863,1.315333127975464,GUROBI,optimal
127896,Random QP,15,146,-0.8579337634789279,1.0885820388793943,GUROBI,optimal
127896,Random QP,15,146,-0.8116803340392478,1.1139669418334959,GUROBI,optimal
127896,Random QP,16,146,-0.7109028410331728,1.1935100555419922,GUROBI,optimal
267126,Random QP,14,211,-0.9343656094256108,2.3725910186767583,GUROBI,optimal
267126,Random QP,15,211,-0.7284016868192731,1.976932048797608,GUROBI,optimal
267126,Random QP,15,211,-0.7857318535220728,2.172086000442505,GUROBI,optimal
267126,Random QP,16,211,-0.7056870685769345,2.0248270034790044,GUROBI,optimal
267126,Random QP,15,211,-0.9099992475940784,2.505450963973999,GUROBI,optimal
267126,Random QP,15,211,-0.9458548545460124,2.5214390754699707,GUROBI,optimal
267126,Random QP,15,211,-0.9368641411309028,2.0467989444732666,GUROBI,optimal
267126,Random QP,14,211,-0.8596617474706971,2.4075701236724854,GUROBI,optimal
267126,Random QP,15,211,-0.9294967026912482,2.496737003326416,GUROBI,optimal
267126,Random QP,15,211,-0.8433191130522983,2.5046310424804688,GUROBI,optimal
554496,Random QP,15,304,-0.8319020616906978,3.745891094207764,GUROBI,optimal
554496,Random QP,16,304,-0.7500423128157541,4.173427104949951,GUROBI,optimal
554496,Random QP,15,304,-1.10383475799489,3.554469108581543,GUROBI,optimal
554496,Random QP,14,304,-0.9979178260256386,4.1483261585235605,GUROBI,optimal
554496,Random QP,15,304,-0.8622142216426911,4.097841024398804,GUROBI,optimal
554496,Random QP,16,304,-1.0234947383356854,4.6199140548706055,GUROBI,optimal
554496,Random QP,14,304,-1.0424246695365549,3.2042601108551025,GUROBI,optimal
554496,Random QP,14,304,-1.122367123835896,3.590894937515259,GUROBI,optimal
554496,Random QP,15,304,-0.7845322383268766,4.447813987731934,GUROBI,optimal
554496,Random QP,15,304,-0.884974173478722,3.6098041534423833,GUROBI,optimal
1172184,Random QP,16,442,-1.0460341183903514,24.18131685256958,GUROBI,optimal
1172184,Random QP,17,442,-0.9933011102390448,25.4687180519104,GUROBI,optimal
1172184,Random QP,16,442,-0.8870263722748142,26.01815700531006,GUROBI,optimal
1172184,Random QP,14,442,-1.1061441908829481,19.87672090530395,GUROBI,optimal
1172184,Random QP,15,442,-1.0469452285942098,24.14881706237793,GUROBI,optimal
1172184,Random QP,15,442,-0.9609254090109304,27.666556119918823,GUROBI,optimal
1172184,Random QP,15,442,-1.097516308980194,24.27463984489441,GUROBI,optimal
1172184,Random QP,16,442,-1.0427089941617584,27.564541101455692,GUROBI,optimal
1172184,Random QP,15,442,-0.9832032351268364,23.078657150268555,GUROBI,optimal
1172184,Random QP,15,442,-1.0506819603914352,23.05520486831665,GUROBI,optimal
2488416,Random QP,15,644,-1.2589808070391142,73.74276995658876,GUROBI,optimal
2488416,Random QP,15,644,-1.135286856992575,75.29702997207643,GUROBI,optimal
2488416,Random QP,16,644,-1.0903990777582595,76.21929812431334,GUROBI,optimal
2488416,Random QP,15,644,-1.054427829879027,78.3707950115204,GUROBI,optimal
2488416,Random QP,15,644,-1.065984113741204,78.78773880004883,GUROBI,optimal
2488416,Random QP,15,644,-1.1096598351355325,76.30971789360045,GUROBI,optimal
2488416,Random QP,16,644,-1.0485431019023794,66.99515700340271,GUROBI,optimal
2488416,Random QP,16,644,-1.243061637437935,78.855229139328,GUROBI,optimal
2488416,Random QP,15,644,-1.1103555553820792,77.167072057724,GUROBI,optimal
2488416,Random QP,15,644,-1.2719458154460452,77.95158386230469,GUROBI,optimal
5301600,Random QP,17,940,-1.1920240388158971,228.7361979484558,GUROBI,optimal
5301600,Random QP,16,940,-1.2026182277604476,239.7905478477478,GUROBI,optimal
5301600,Random QP,15,940,-1.332640499752467,229.6735258102417,GUROBI,optimal
5301600,Random QP,16,940,-1.2662082495741225,234.0900700092316,GUROBI,optimal
5301600,Random QP,16,940,-1.193600685940997,245.3892719745636,GUROBI,optimal
5301600,Random QP,18,940,-1.3611445211684787,245.4613320827484,GUROBI,optimal
5301600,Random QP,15,940,-1.1808971675076343,239.02512001991272,GUROBI,optimal
5301600,Random QP,15,940,-1.4472572061601334,221.9246039390564,GUROBI,optimal
5301600,Random QP,15,940,-1.2974305306340823,234.85330295562744,GUROBI,optimal
5301600,Random QP,15,940,-1.154281416739019,229.60735297203064,GUROBI,optimal
11310774,Random QP,15,1373,-1.4099868963444917,657.3499169349669,GUROBI,optimal
11310774,Random QP,15,1373,-1.3962135093746475,693.4434509277344,GUROBI,optimal
11310774,Random QP,15,1373,-1.4152245186247507,655.8403830528258,GUROBI,optimal
11310774,Random QP,15,1373,-1.4181657763660944,710.3402211666107,GUROBI,optimal
11310774,Random QP,15,1373,-1.4062954010098672,698.5657999515532,GUROBI,optimal
11310774,Random QP,15,1373,-1.3544296049561106,697.6429169178009,GUROBI,optimal
11310774,Random QP,15,1373,-1.4875351432541268,685.1195619106293,GUROBI,optimal
11310774,Random QP,16,1373,-1.4291274850918136,687.294401884079,GUROBI,optimal
11310774,Random QP,15,1373,-1.4434318426057091,692.3815779685974,GUROBI,optimal
11310774,Random QP,15,1373,-1.4764306331068342,718.3134980201721,GUROBI,optimal
24216486,Random QP,16,2009,-1.592085655075115,2139.818311214447,GUROBI,solver_error
24216486,Random QP,15,2009,-1.7131545223645437,2156.7454180717473,GUROBI,solver_error
24216486,Random QP,15,2009,-1.6132260019810694,2158.31116604805,GUROBI,solver_error
24216486,Random QP,16,2009,-1.701353790642366,2154.8525068759923,GUROBI,solver_error
24216486,Random QP,16,2009,-1.553442696784438,2092.763654947281,GUROBI,solver_error
24216486,Random QP,15,2009,-1.5976889770240241,2136.801300048828,GUROBI,solver_error
24216486,Random QP,15,2009,-1.6724153797908,2107.060534954071,GUROBI,solver_error
24216486,Random QP,16,2009,-1.6397495294613493,2188.808948993683,GUROBI,solver_error
24216486,Random QP,15,2009,-1.6417519230933038,2021.3653647899628,GUROBI,solver_error
24216486,Random QP,16,2009,-1.5527124096293612,2058.0819408893585,GUROBI,solver_error


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,14,10,-0.4687999348933707,0.028471946716308594,GUROBI,optimal
600,Random QP,12,10,-0.24433018174856325,0.03321099281311035,GUROBI,optimal
596,Random QP,12,10,-0.1298973164019128,0.04008793830871582,GUROBI,optimal
596,Random QP,14,10,-0.4940601920310648,0.043209075927734375,GUROBI,optimal
600,Random QP,10,10,-0.16494911323037426,0.05118083953857422,GUROBI,optimal
600,Random QP,10,10,-0.19267470978828904,0.05132913589477539,GUROBI,optimal
600,Random QP,10,10,-0.25400422643160603,0.03510093688964844,GUROBI,optimal
596,Random QP,11,10,-0.16993063308692058,0.035393953323364265,GUROBI,optimal
594,Random QP,10,10,-0.2932363383855145,0.042305946350097656,GUROBI,optimal
600,Random QP,11,10,-0.15036795554129329,0.03503704071044922,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status
63654,Random QP,15,103,-0.5917684891190679,0.2593259811401367,GUROBI,optimal
63654,Random QP,14,103,-0.6056847450283789,0.24407315254211426,GUROBI,optimal
63654,Random QP,14,103,-0.7996925942905807,0.2053828239440918,GUROBI,optimal
63654,Random QP,12,103,-0.5974516258944376,0.19662117958068848,GUROBI,optimal
63654,Random QP,14,103,-0.6137467957065833,0.2092890739440918,GUROBI,optimal
63654,Random QP,14,103,-0.6874308922501484,0.22457098960876465,GUROBI,optimal
63654,Random QP,14,103,-0.6901431982537567,0.27051401138305664,GUROBI,optimal
63654,Random QP,14,103,-0.7820704011614652,0.2378900051116944,GUROBI,optimal
63654,Random QP,14,103,-0.8073501309123597,0.25581002235412603,GUROBI,optimal
63654,Random QP,15,103,-0.5679979628552785,0.2486600875854492,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
722,Random QP,11,11,-0.14886561222414285,0.006114959716796875,GUROBI,optimal
722,Random QP,11,11,-0.5219700447731173,0.011600971221923828,GUROBI,optimal
724,Random QP,13,11,-0.5101533550736086,0.0076580047607421875,GUROBI,optimal
722,Random QP,12,11,-0.3074610569702761,0.008060932159423828,GUROBI,optimal
712,Random QP,14,11,-0.14282714599988894,0.0271298885345459,GUROBI,optimal
720,Random QP,10,11,-0.2760515715607085,0.005781173706054688,GUROBI,optimal
726,Random QP,12,11,-0.2699262479894023,0.006147146224975586,GUROBI,optimal
722,Random QP,11,11,-0.16517663667123933,0.006734848022460938,GUROBI,optimal
720,Random QP,12,11,-0.6090501611624506,0.007882118225097656,GUROBI,optimal
724,Random QP,11,11,-0.39520633007621975,0.005941867828369141,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
858,Random QP,11,12,-0.2385640489812688,0.018620014190673828,GUROBI,optimal
864,Random QP,13,12,-0.30674046248557074,0.018652915954589844,GUROBI,optimal
860,Random QP,12,12,-0.2392924310356389,0.03801703453063965,GUROBI,optimal
858,Random QP,10,12,-0.3773045110671782,0.030772924423217773,GUROBI,optimal
864,Random QP,12,12,-0.392292023459424,0.014420032501220703,GUROBI,optimal
864,Random QP,13,12,-0.3054229606128198,0.0189359188079834,GUROBI,optimal
862,Random QP,11,12,-0.32938932437794577,0.007353782653808594,GUROBI,optimal
862,Random QP,12,12,-0.2595949654803693,0.01400899887084961,GUROBI,optimal
862,Random QP,11,12,-0.10958005053417992,0.022508859634399414,GUROBI,optimal
856,Random QP,11,12,-0.24814187294958906,0.00675201416015625,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1014,Random QP,15,13,-0.2270579871548725,0.021327972412109368,GUROBI,optimal
1012,Random QP,10,13,-0.4355529587483736,0.010396957397460938,GUROBI,optimal
1010,Random QP,12,13,-0.4153438278903137,0.03011298179626465,GUROBI,optimal
1010,Random QP,11,13,-0.25729516371092337,0.014429807662963869,GUROBI,optimal
1008,Random QP,11,13,-0.12423789689741405,0.011458873748779295,GUROBI,optimal
1012,Random QP,11,13,-0.22462692304021,0.005424022674560547,GUROBI,optimal
1014,Random QP,10,13,-0.2784362928480241,0.032562971115112305,GUROBI,optimal
1008,Random QP,13,13,-0.2813132426501694,0.007671833038330078,GUROBI,optimal
1010,Random QP,12,13,-0.5357845309089628,0.012295007705688477,GUROBI,optimal
1014,Random QP,10,13,-0.4133237826021174,0.006061792373657226,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11310774,Random QP,15,1373,-1.4099868963444917,657.3499169349669,GUROBI,optimal
11310774,Random QP,15,1373,-1.3962135093746475,693.4434509277344,GUROBI,optimal
11310774,Random QP,15,1373,-1.4152245186247507,655.8403830528258,GUROBI,optimal
11310774,Random QP,15,1373,-1.4181657763660944,710.3402211666107,GUROBI,optimal
11310774,Random QP,15,1373,-1.4062954010098672,698.5657999515532,GUROBI,optimal
11310774,Random QP,15,1373,-1.3544296049561106,697.6429169178009,GUROBI,optimal
11310774,Random QP,15,1373,-1.4875351432541268,685.1195619106293,GUROBI,optimal
11310774,Random QP,16,1373,-1.4291274850918136,687.294401884079,GUROBI,optimal
11310774,Random QP,15,1373,-1.4434318426057091,692.3815779685974,GUROBI,optimal
11310774,Random QP,15,1373,-1.4764306331068342,718.3134980201721,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status
127896,Random QP,15,146,-0.7913520733667283,0.6467480659484863,GUROBI,optimal
127896,Random QP,15,146,-0.7063971344383261,1.1569390296936035,GUROBI,optimal
127896,Random QP,15,146,-0.7386937523792342,1.257016897201538,GUROBI,optimal
127896,Random QP,14,146,-0.6951352068824612,1.1322591304779053,GUROBI,optimal
127896,Random QP,14,146,-0.7225533885225468,1.1577939987182615,GUROBI,optimal
127896,Random QP,14,146,-0.6605425185773038,1.3470070362091064,GUROBI,optimal
127896,Random QP,15,146,-0.7069996550147863,1.315333127975464,GUROBI,optimal
127896,Random QP,15,146,-0.8579337634789279,1.0885820388793943,GUROBI,optimal
127896,Random QP,15,146,-0.8116803340392478,1.113966941833496,GUROBI,optimal
127896,Random QP,16,146,-0.7109028410331728,1.1935100555419922,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1344,Random QP,11,15,-0.4298790854428981,0.029993057250976562,GUROBI,optimal
1348,Random QP,10,15,-0.15044846639470458,0.0548851490020752,GUROBI,optimal
1344,Random QP,14,15,-0.249447511822451,0.006924152374267578,GUROBI,optimal
1350,Random QP,12,15,-0.41087826956952295,0.02239084243774414,GUROBI,optimal
1344,Random QP,13,15,-0.5034816463115958,0.010902881622314451,GUROBI,optimal
1348,Random QP,13,15,-0.1237813976129476,0.007061004638671875,GUROBI,optimal
1350,Random QP,13,15,-0.3917503157013117,0.011804819107055664,GUROBI,optimal
1348,Random QP,12,15,-0.27998421892296965,0.009694099426269531,GUROBI,optimal
1350,Random QP,11,15,-0.08154085693977646,0.01724100112915039,GUROBI,optimal
1350,Random QP,11,15,-0.2428256603051931,0.02178502082824707,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1944,Random QP,13,18,-0.3185212532319878,0.008825063705444336,GUROBI,optimal
1944,Random QP,12,18,-0.5236960534584381,0.01158905029296875,GUROBI,optimal
1944,Random QP,14,18,-0.3736708414911622,0.01528787612915039,GUROBI,optimal
1944,Random QP,13,18,-0.2865577895952191,0.008481979370117188,GUROBI,optimal
1944,Random QP,13,18,-0.2334180188322733,0.011744976043701172,GUROBI,optimal
1944,Random QP,12,18,-0.518260409155795,0.008383035659790039,GUROBI,optimal
1944,Random QP,14,18,-0.2611797825891749,0.008936882019042969,GUROBI,optimal
1940,Random QP,12,18,-0.25295991935307105,0.011104822158813477,GUROBI,optimal
1942,Random QP,13,18,-0.3276031506924452,0.008567094802856445,GUROBI,optimal
1944,Random QP,10,18,-0.3105550626788321,0.013895034790039062,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24216486,Random QP,16,2009,-1.592085655075115,2139.818311214447,GUROBI,solver_error
24216486,Random QP,15,2009,-1.7131545223645437,2156.7454180717473,GUROBI,solver_error
24216486,Random QP,15,2009,-1.6132260019810694,2158.31116604805,GUROBI,solver_error
24216486,Random QP,16,2009,-1.7013537906423661,2154.8525068759923,GUROBI,solver_error
24216486,Random QP,16,2009,-1.5534426967844381,2092.763654947281,GUROBI,solver_error
24216486,Random QP,15,2009,-1.597688977024024,2136.801300048828,GUROBI,solver_error
24216486,Random QP,15,2009,-1.6724153797908,2107.060534954071,GUROBI,solver_error
24216486,Random QP,16,2009,-1.639749529461349,2188.808948993683,GUROBI,solver_error
24216486,Random QP,15,2009,-1.6417519230933038,2021.3653647899628,GUROBI,solver_error
24216486,Random QP,16,2009,-1.5527124096293612,2058.0819408893585,GUROBI,solver_error


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status
267126,Random QP,14,211,-0.9343656094256108,2.3725910186767583,GUROBI,optimal
267126,Random QP,15,211,-0.7284016868192731,1.976932048797608,GUROBI,optimal
267126,Random QP,15,211,-0.7857318535220728,2.172086000442505,GUROBI,optimal
267126,Random QP,16,211,-0.7056870685769345,2.0248270034790044,GUROBI,optimal
267126,Random QP,15,211,-0.9099992475940784,2.505450963973999,GUROBI,optimal
267126,Random QP,15,211,-0.9458548545460124,2.5214390754699707,GUROBI,optimal
267126,Random QP,15,211,-0.9368641411309028,2.0467989444732666,GUROBI,optimal
267126,Random QP,14,211,-0.8596617474706971,2.4075701236724854,GUROBI,optimal
267126,Random QP,15,211,-0.9294967026912482,2.496737003326416,GUROBI,optimal
267126,Random QP,15,211,-0.8433191130522983,2.5046310424804688,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3174,Random QP,12,23,-0.382485354952507,0.01819610595703125,GUROBI,optimal
3174,Random QP,13,23,-0.4567685181746521,0.012269020080566406,GUROBI,optimal
3174,Random QP,12,23,-0.21686188534880435,0.011996030807495115,GUROBI,optimal
3174,Random QP,12,23,-0.21397109863443586,0.011633872985839844,GUROBI,optimal
3174,Random QP,14,23,-0.28747853301346393,0.012217998504638672,GUROBI,optimal
3174,Random QP,10,23,-0.28532472286122723,0.013352155685424805,GUROBI,optimal
3174,Random QP,12,23,-0.4969188673497834,0.01382303237915039,GUROBI,optimal
3174,Random QP,14,23,-0.4471643512989479,0.012472152709960938,GUROBI,optimal
3172,Random QP,14,23,-0.4309753489817928,0.015095949172973631,GUROBI,optimal
3174,Random QP,12,23,-0.43959480326719264,0.02028679847717285,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5046,Random QP,14,29,-0.5297928681883222,0.037029027938842766,GUROBI,optimal
5046,Random QP,13,29,-0.5164763805771614,0.0184011459350586,GUROBI,optimal
5046,Random QP,14,29,-0.2429208481780944,0.024500131607055664,GUROBI,optimal
5046,Random QP,13,29,-0.4461701156137417,0.0251460075378418,GUROBI,optimal
5046,Random QP,13,29,-0.5824518168884961,0.0180349349975586,GUROBI,optimal
5046,Random QP,13,29,-0.3926188273239796,0.022452116012573242,GUROBI,optimal
5046,Random QP,11,29,-0.2706274457220449,0.022274017333984368,GUROBI,optimal
5046,Random QP,13,29,-0.4047382236804592,0.01889514923095703,GUROBI,optimal
5046,Random QP,13,29,-0.31430458343976564,0.01854801177978516,GUROBI,optimal
5044,Random QP,13,29,-0.3436611540535023,0.04921388626098633,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status
554496,Random QP,15,304,-0.8319020616906978,3.7458910942077637,GUROBI,optimal
554496,Random QP,16,304,-0.7500423128157541,4.173427104949951,GUROBI,optimal
554496,Random QP,15,304,-1.10383475799489,3.554469108581543,GUROBI,optimal
554496,Random QP,14,304,-0.9979178260256386,4.1483261585235605,GUROBI,optimal
554496,Random QP,15,304,-0.8622142216426911,4.097841024398804,GUROBI,optimal
554496,Random QP,16,304,-1.0234947383356854,4.6199140548706055,GUROBI,optimal
554496,Random QP,14,304,-1.0424246695365549,3.2042601108551025,GUROBI,optimal
554496,Random QP,14,304,-1.1223671238358959,3.590894937515259,GUROBI,optimal
554496,Random QP,15,304,-0.7845322383268766,4.447813987731934,GUROBI,optimal
554496,Random QP,15,304,-0.884974173478722,3.6098041534423833,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9126,Random QP,11,39,-0.5294551890700038,0.0369720458984375,GUROBI,optimal
9126,Random QP,12,39,-0.4568330656524917,0.02776193618774414,GUROBI,optimal
9126,Random QP,12,39,-0.3632033715972759,0.03616189956665039,GUROBI,optimal
9126,Random QP,13,39,-0.5313542188005321,0.030649900436401367,GUROBI,optimal
9126,Random QP,13,39,-0.34321009622275955,0.03156590461730957,GUROBI,optimal
9126,Random QP,13,39,-0.3906723071709409,0.03503608703613281,GUROBI,optimal
9126,Random QP,13,39,-0.6641479461356903,0.02699899673461914,GUROBI,optimal
9126,Random QP,14,39,-0.4108657068990696,0.03152608871459961,GUROBI,optimal
9126,Random QP,13,39,-0.4864756813036343,0.02693986892700196,GUROBI,optimal
9126,Random QP,13,39,-0.5044733119989064,0.024952173233032227,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1172184,Random QP,16,442,-1.0460341183903514,24.18131685256958,GUROBI,optimal
1172184,Random QP,17,442,-0.9933011102390448,25.4687180519104,GUROBI,optimal
1172184,Random QP,16,442,-0.8870263722748142,26.01815700531006,GUROBI,optimal
1172184,Random QP,14,442,-1.106144190882948,19.87672090530395,GUROBI,optimal
1172184,Random QP,15,442,-1.0469452285942098,24.14881706237793,GUROBI,optimal
1172184,Random QP,15,442,-0.9609254090109304,27.666556119918823,GUROBI,optimal
1172184,Random QP,15,442,-1.097516308980194,24.27463984489441,GUROBI,optimal
1172184,Random QP,16,442,-1.0427089941617584,27.564541101455692,GUROBI,optimal
1172184,Random QP,15,442,-0.9832032351268364,23.078657150268555,GUROBI,optimal
1172184,Random QP,15,442,-1.0506819603914352,23.05520486831665,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16854,Random QP,14,53,-0.3998904132797713,0.04995393753051758,GUROBI,optimal
16854,Random QP,13,53,-0.5555157690454626,0.04780197143554688,GUROBI,optimal
16854,Random QP,13,53,-0.4995376291473636,0.0703439712524414,GUROBI,optimal
16854,Random QP,13,53,-0.5258103041769929,0.06086397171020508,GUROBI,optimal
16854,Random QP,14,53,-0.7066183408333706,0.05554699897766113,GUROBI,optimal
16854,Random QP,13,53,-0.4465138907844943,0.0823678970336914,GUROBI,optimal
16854,Random QP,13,53,-0.5309822578136169,0.04775190353393555,GUROBI,optimal
16854,Random QP,13,53,-0.4649368359895658,0.04178786277770996,GUROBI,optimal
16854,Random QP,14,53,-0.5148362781269247,0.05544900894165039,GUROBI,optimal
16854,Random QP,14,53,-0.6469785417565623,0.05012011528015137,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2488416,Random QP,15,644,-1.2589808070391142,73.74276995658876,GUROBI,optimal
2488416,Random QP,15,644,-1.135286856992575,75.29702997207643,GUROBI,optimal
2488416,Random QP,16,644,-1.0903990777582595,76.21929812431334,GUROBI,optimal
2488416,Random QP,15,644,-1.054427829879027,78.3707950115204,GUROBI,optimal
2488416,Random QP,15,644,-1.065984113741204,78.78773880004883,GUROBI,optimal
2488416,Random QP,15,644,-1.1096598351355325,76.30971789360045,GUROBI,optimal
2488416,Random QP,16,644,-1.0485431019023794,66.99515700340271,GUROBI,optimal
2488416,Random QP,16,644,-1.243061637437935,78.855229139328,GUROBI,optimal
2488416,Random QP,15,644,-1.1103555553820792,77.167072057724,GUROBI,optimal
2488416,Random QP,15,644,-1.2719458154460452,77.95158386230469,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31974,Random QP,13,73,-0.4330162998712938,0.10846114158630372,GUROBI,optimal
31974,Random QP,15,73,-0.6293301236576054,0.11021709442138672,GUROBI,optimal
31974,Random QP,14,73,-0.5562279746895749,0.09806489944458008,GUROBI,optimal
31974,Random QP,14,73,-0.4960741243526748,0.13840913772583008,GUROBI,optimal
31974,Random QP,13,73,-0.5607594949816556,0.09132003784179688,GUROBI,optimal
31974,Random QP,13,73,-0.35576484276201753,0.09119081497192384,GUROBI,optimal
31974,Random QP,14,73,-0.6536046626085866,0.105072021484375,GUROBI,optimal
31974,Random QP,14,73,-0.6623827792440012,0.10519003868103027,GUROBI,optimal
31974,Random QP,13,73,-0.5362444179895954,0.09018397331237793,GUROBI,optimal
31974,Random QP,15,73,-0.5463596078812706,0.10019207000732422,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/Random QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5301600,Random QP,17,940,-1.1920240388158971,228.7361979484558,GUROBI,optimal
5301600,Random QP,16,940,-1.2026182277604476,239.7905478477478,GUROBI,optimal
5301600,Random QP,15,940,-1.332640499752467,229.6735258102417,GUROBI,optimal
5301600,Random QP,16,940,-1.2662082495741225,234.0900700092316,GUROBI,optimal
5301600,Random QP,16,940,-1.193600685940997,245.3892719745636,GUROBI,optimal
5301600,Random QP,18,940,-1.3611445211684787,245.4613320827484,GUROBI,optimal
5301600,Random QP,15,940,-1.1808971675076343,239.02512001991272,GUROBI,optimal
5301600,Random QP,15,940,-1.4472572061601334,221.9246039390564,GUROBI,optimal
5301600,Random QP,15,940,-1.2974305306340823,234.85330295562744,GUROBI,optimal
5301600,Random QP,15,940,-1.154281416739019,229.60735297203064,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7010,SVM,21,10,284.30936583334295,0.03315401077270508,GUROBI,optimal
7010,SVM,19,10,287.983446397423,0.03039097785949707,GUROBI,optimal
7010,SVM,21,10,300.8429725243392,0.03264713287353516,GUROBI,optimal
7010,SVM,21,10,291.07008512299217,0.03158402442932129,GUROBI,optimal
7010,SVM,21,10,305.4183528862635,0.034008026123046875,GUROBI,optimal
7010,SVM,21,10,296.7300718376158,0.031373023986816406,GUROBI,optimal
7010,SVM,21,10,280.6411385383905,0.035923004150390625,GUROBI,optimal
7010,SVM,21,10,300.7622098730089,0.04431295394897461,GUROBI,optimal
7010,SVM,19,10,312.82137223940936,0.0310060977935791,GUROBI,optimal
7010,SVM,21,10,292.00581385896413,0.04386687278747559,GUROBI,optimal
8261,SVM,19,11,307.3009201854383,0.03234601020812988,GUROBI,optimal
8261,SVM,22,11,311.7570373641275,0.052282094955444336,GUROBI,optimal
8261,SVM,20,11,343.9540325743579,0.03391098976135254,GUROBI,optimal
8261,SVM,21,11,308.70490940165365,0.03504014015197754,GUROBI,optimal
8261,SVM,21,11,323.35572029462895,0.04451489448547363,GUROBI,optimal
8261,SVM,22,11,310.0428420629292,0.03666496276855469,GUROBI,optimal
8261,SVM,23,11,321.34368219284664,0.03955698013305664,GUROBI,optimal
8261,SVM,20,11,309.75883081204165,0.033909082412719734,GUROBI,optimal
8261,SVM,19,11,322.91676662863364,0.03214597702026367,GUROBI,optimal
8261,SVM,21,11,314.36406621544086,0.03504514694213867,GUROBI,optimal
9612,SVM,20,12,347.31855199390304,0.03966784477233887,GUROBI,optimal
9612,SVM,21,12,364.71471849285797,0.039628028869628906,GUROBI,optimal
9612,SVM,20,12,382.1254932134607,0.03957295417785645,GUROBI,optimal
9612,SVM,20,12,359.2115631974597,0.03984999656677246,GUROBI,optimal
9612,SVM,22,12,346.7539253024199,0.042290925979614265,GUROBI,optimal
9612,SVM,22,12,372.02181301729723,0.04681086540222168,GUROBI,optimal
9612,SVM,21,12,341.43758362195047,0.04190397262573242,GUROBI,optimal
9612,SVM,19,12,350.1192662039772,0.04793906211853026,GUROBI,optimal
9612,SVM,20,12,331.1572395376362,0.05058717727661133,GUROBI,optimal
9612,SVM,20,12,340.74724922374213,0.03835320472717285,GUROBI,optimal
11063,SVM,19,13,404.7912311715173,0.04096198081970215,GUROBI,optimal
11063,SVM,20,13,392.287234992733,0.04274797439575195,GUROBI,optimal
11063,SVM,21,13,381.12294871527456,0.04536700248718262,GUROBI,optimal
11063,SVM,20,13,388.392253567696,0.04306912422180177,GUROBI,optimal
11063,SVM,20,13,382.62602177199346,0.0716240406036377,GUROBI,optimal
11063,SVM,19,13,382.6349941956089,0.04159212112426758,GUROBI,optimal
11063,SVM,21,13,375.92014059780166,0.05138802528381349,GUROBI,optimal
11063,SVM,22,13,378.413951231103,0.04930591583251953,GUROBI,optimal
11063,SVM,20,13,366.5520392607983,0.04247593879699707,GUROBI,optimal
11063,SVM,21,13,374.9591735018045,0.044545888900756836,GUROBI,optimal
12614,SVM,20,14,415.02472399944986,0.04724907875061035,GUROBI,optimal
12614,SVM,20,14,385.25277826528907,0.04758000373840332,GUROBI,optimal
12614,SVM,22,14,403.0296772521254,0.05979490280151367,GUROBI,optimal
12614,SVM,21,14,407.6289640356608,0.04910111427307129,GUROBI,optimal
12614,SVM,19,14,419.6848234136263,0.045347929000854485,GUROBI,optimal
12614,SVM,22,14,407.57130118761336,0.052386999130249016,GUROBI,optimal
12614,SVM,21,14,401.61443741007315,0.04889512062072754,GUROBI,optimal
12614,SVM,20,14,403.2315936947465,0.047178030014038086,GUROBI,optimal
12614,SVM,20,14,417.3554773156128,0.06445503234863281,GUROBI,optimal
12614,SVM,20,14,391.28373404799737,0.04724311828613281,GUROBI,optimal
16016,SVM,22,16,473.2813209451564,0.061700105667114265,GUROBI,optimal
16016,SVM,21,16,460.21167773824277,0.05936598777770996,GUROBI,optimal
16016,SVM,22,16,461.3560261927479,0.06188201904296875,GUROBI,optimal
16016,SVM,22,16,487.8998940360383,0.0611720085144043,GUROBI,optimal
16016,SVM,21,16,476.5772948001229,0.058645009994506836,GUROBI,optimal
16016,SVM,21,16,470.1914588772017,0.05975198745727539,GUROBI,optimal
16016,SVM,20,16,462.60891766861886,0.05694890022277833,GUROBI,optimal
16016,SVM,22,16,451.63058388034125,0.061835050582885735,GUROBI,optimal
16016,SVM,22,16,460.14167000316917,0.0606679916381836,GUROBI,optimal
16016,SVM,19,16,476.40155972315216,0.05369281768798828,GUROBI,optimal
17867,SVM,21,17,472.2623225860002,0.06744885444641112,GUROBI,optimal
17867,SVM,21,17,484.4899209401826,0.06988906860351562,GUROBI,optimal
17867,SVM,20,17,483.4164754976098,0.06369495391845703,GUROBI,optimal
17867,SVM,21,17,481.04568828952006,0.08677315711975098,GUROBI,optimal
17867,SVM,22,17,492.9810455203633,0.07019996643066406,GUROBI,optimal
17867,SVM,20,17,513.9050851031618,0.06410503387451172,GUROBI,optimal
17867,SVM,20,17,481.2498425803372,0.0834050178527832,GUROBI,optimal
17867,SVM,23,17,502.3773644035273,0.07120609283447266,GUROBI,optimal
17867,SVM,21,17,515.6002954320143,0.07639193534851074,GUROBI,optimal
17867,SVM,21,17,498.10243825232124,0.06900286674499513,GUROBI,optimal
24020,SVM,23,20,567.5722198037512,0.09317803382873537,GUROBI,optimal
24020,SVM,23,20,572.0306221171369,0.0966498851776123,GUROBI,optimal
24020,SVM,22,20,595.4547591140043,0.1035609245300293,GUROBI,optimal
24020,SVM,23,20,582.0333617943928,0.10140204429626463,GUROBI,optimal
24020,SVM,21,20,578.8303776101034,0.0892629623413086,GUROBI,optimal
24020,SVM,21,20,563.854197748878,0.08579206466674805,GUROBI,optimal
24020,SVM,22,20,576.6722392044296,0.08958196640014647,GUROBI,optimal
24020,SVM,23,20,566.533491987635,0.09443807601928712,GUROBI,optimal
24020,SVM,21,20,576.6018814736666,0.08596086502075195,GUROBI,optimal
24020,SVM,22,20,586.4328578089403,0.0911870002746582,GUROBI,optimal
31073,SVM,21,23,670.5519660656522,0.10937213897705078,GUROBI,optimal
31073,SVM,21,23,652.9267796790667,0.10663294792175293,GUROBI,optimal
31073,SVM,23,23,648.8683834200773,0.11881184577941895,GUROBI,optimal
31073,SVM,21,23,678.5858397460272,0.1072840690612793,GUROBI,optimal
31073,SVM,23,23,680.2835803709148,0.13775300979614258,GUROBI,optimal
31073,SVM,21,23,666.5536977920813,0.1212468147277832,GUROBI,optimal
31073,SVM,24,23,672.2069650637345,0.12077713012695312,GUROBI,optimal
31073,SVM,22,23,687.2106134296214,0.14820480346679688,GUROBI,optimal
31073,SVM,23,23,672.8702676004046,0.12056398391723633,GUROBI,optimal
31073,SVM,23,23,655.4900005646664,0.11645913124084473,GUROBI,optimal
39026,SVM,24,26,748.627816693605,0.1489109992980957,GUROBI,optimal
39026,SVM,21,26,763.0552218224036,0.13638901710510254,GUROBI,optimal
39026,SVM,22,26,746.3716582200271,0.1441190242767334,GUROBI,optimal
39026,SVM,22,26,757.4810811240021,0.14512300491333008,GUROBI,optimal
39026,SVM,23,26,771.4813135723433,0.1450021266937256,GUROBI,optimal
39026,SVM,23,26,766.6434114852452,0.14668917655944824,GUROBI,optimal
39026,SVM,21,26,754.3015965263359,0.13797307014465332,GUROBI,optimal
39026,SVM,23,26,746.627788917956,0.14350008964538574,GUROBI,optimal
39026,SVM,22,26,750.6971200499478,0.14179301261901855,GUROBI,optimal
39026,SVM,24,26,747.9558725651518,0.157318115234375,GUROBI,optimal
54281,SVM,22,31,950.9374473919834,0.18544602394104004,GUROBI,optimal
54281,SVM,22,31,944.7640099154632,0.1861889362335205,GUROBI,optimal
54281,SVM,22,31,844.7644819122553,0.1884891986846924,GUROBI,optimal
54281,SVM,20,31,891.9415989898242,0.1789388656616211,GUROBI,optimal
54281,SVM,22,31,881.1500255600317,0.18617987632751465,GUROBI,optimal
54281,SVM,21,31,926.1094971086058,0.1836140155792237,GUROBI,optimal
54281,SVM,22,31,919.5064899553116,0.18636488914489746,GUROBI,optimal
54281,SVM,21,31,905.5207880335756,0.18416190147399905,GUROBI,optimal
54281,SVM,21,31,908.6675238269563,0.18084406852722168,GUROBI,optimal
54281,SVM,21,31,951.3646407573082,0.18053197860717773,GUROBI,optimal
75887,SVM,23,37,1105.8654993143937,0.2598261833190918,GUROBI,optimal
75887,SVM,23,37,1090.4362187659801,0.2586169242858887,GUROBI,optimal
75887,SVM,23,37,1080.420598814476,0.2743499279022217,GUROBI,optimal
75887,SVM,21,37,1041.4547712086803,0.2418320178985596,GUROBI,optimal
75887,SVM,25,37,1051.0682424323036,0.2739078998565674,GUROBI,optimal
75887,SVM,22,37,1079.1400070397515,0.25588011741638184,GUROBI,optimal
75887,SVM,20,37,1090.8172438389254,0.2357120513916016,GUROBI,optimal
75887,SVM,23,37,1105.2966359884333,0.2663280963897705,GUROBI,optimal
75887,SVM,22,37,1094.6074099266043,0.2772531509399414,GUROBI,optimal
75887,SVM,22,37,1074.6411728106123,0.27066612243652344,GUROBI,optimal
110295,SVM,22,45,1293.3403310473925,0.37914109230041504,GUROBI,optimal
110295,SVM,22,45,1335.503748108234,0.3956460952758789,GUROBI,optimal
110295,SVM,23,45,1277.7552213392426,0.4046711921691895,GUROBI,optimal
110295,SVM,23,45,1275.455780652082,0.3937079906463623,GUROBI,optimal
110295,SVM,23,45,1345.950480321291,0.4401378631591797,GUROBI,optimal
110295,SVM,23,45,1262.802355711631,0.3879890441894531,GUROBI,optimal
110295,SVM,22,45,1303.292418886911,0.4253101348876953,GUROBI,optimal
110295,SVM,22,45,1283.6060223881175,0.3943388462066649,GUROBI,optimal
110295,SVM,25,45,1308.877294351186,0.4545841217041016,GUROBI,optimal
110295,SVM,22,45,1323.9294256506696,0.3853099346160889,GUROBI,optimal
162305,SVM,22,55,1545.5417820031744,0.5900740623474121,GUROBI,optimal
162305,SVM,22,55,1568.627736552409,0.8001329898834229,GUROBI,optimal
162305,SVM,22,55,1563.1199407900103,0.5943198204040527,GUROBI,optimal
162305,SVM,23,55,1587.8274854267959,0.7772278785705566,GUROBI,optimal
162305,SVM,24,55,1594.7090986102546,0.7284069061279297,GUROBI,optimal
162305,SVM,22,55,1552.5177408494144,0.7784380912780762,GUROBI,optimal
162305,SVM,22,55,1532.2160144088389,0.6495840549468994,GUROBI,optimal
162305,SVM,22,55,1566.280773680785,0.6509339809417725,GUROBI,optimal
162305,SVM,24,55,1578.2478198316064,0.6645920276641846,GUROBI,optimal
162305,SVM,25,55,1549.3520054467845,0.7354168891906738,GUROBI,optimal
244868,SVM,23,68,2000.1652433078275,0.9983367919921876,GUROBI,optimal
244868,SVM,23,68,1941.5590551220985,0.9639160633087158,GUROBI,optimal
244868,SVM,23,68,1975.8389897402785,1.1810929775238037,GUROBI,optimal
244868,SVM,22,68,1973.5973271630985,1.0570800304412842,GUROBI,optimal
244868,SVM,24,68,2014.82686526604,1.137869119644165,GUROBI,optimal
244868,SVM,22,68,1919.114707913096,0.9555809497833252,GUROBI,optimal
244868,SVM,23,68,1973.5076235763265,1.0068309307098389,GUROBI,optimal
244868,SVM,24,68,1975.7380952868173,0.9517159461975098,GUROBI,optimal
244868,SVM,23,68,1956.4388132211648,0.9471330642700196,GUROBI,optimal
244868,SVM,23,68,2004.6805165528226,1.0251119136810305,GUROBI,optimal
369684,SVM,23,84,2381.043126916741,1.488264083862305,GUROBI,optimal
369684,SVM,23,84,2453.2468414376285,1.4680719375610352,GUROBI,optimal
369684,SVM,22,84,2431.3325227515875,1.653897047042847,GUROBI,optimal
369684,SVM,24,84,2392.445064815638,1.4907588958740234,GUROBI,optimal
369684,SVM,23,84,2422.6184539194323,1.472938060760498,GUROBI,optimal
369684,SVM,21,84,2484.774574936997,1.4292550086975098,GUROBI,optimal
369684,SVM,24,84,2427.562784202838,1.5450758934020996,GUROBI,optimal
369684,SVM,24,84,2391.4323493541397,1.5167679786682131,GUROBI,optimal
369684,SVM,23,84,2448.623200447511,1.537182092666626,GUROBI,optimal
369684,SVM,24,84,2417.3152374703945,1.5505359172821045,GUROBI,optimal
572355,SVM,25,105,3049.309664856919,8.085803985595701,GUROBI,optimal
572355,SVM,26,105,2994.7473496693565,9.221961975097656,GUROBI,optimal
572355,SVM,28,105,2988.247568852773,9.411001205444336,GUROBI,optimal
572355,SVM,27,105,2925.3223822295995,8.735514879226685,GUROBI,optimal
572355,SVM,26,105,3002.71186903217,9.471163034439089,GUROBI,optimal
572355,SVM,26,105,3067.631306374907,9.617900133132936,GUROBI,optimal
572355,SVM,27,105,2958.957354154764,9.328644990921019,GUROBI,optimal
572355,SVM,24,105,3074.075794501497,7.04719090461731,GUROBI,optimal
572355,SVM,25,105,3018.1201721942402,9.444151878356934,GUROBI,optimal
572355,SVM,25,105,3024.679087816793,8.906665086746218,GUROBI,optimal
897732,SVM,26,132,3889.175861807184,13.577095985412598,GUROBI,optimal
897732,SVM,27,132,3800.6685390122357,10.890552043914797,GUROBI,optimal
897732,SVM,27,132,3807.957070903919,13.616087913513185,GUROBI,optimal
897732,SVM,26,132,3774.979870277839,13.00092601776123,GUROBI,optimal
897732,SVM,26,132,3815.913196766725,13.493322849273682,GUROBI,optimal
897732,SVM,26,132,3775.447023348329,13.91585898399353,GUROBI,optimal
897732,SVM,24,132,3816.0430183528815,12.709151983261108,GUROBI,optimal
897732,SVM,27,132,3787.239925490173,12.376797914505005,GUROBI,optimal
897732,SVM,26,132,3782.3832408148164,13.215474128723145,GUROBI,optimal
897732,SVM,25,132,3858.4973361015627,11.319634914398193,GUROBI,optimal
1411166,SVM,28,166,4731.7575055571915,19.274979114532467,GUROBI,optimal
1411166,SVM,27,166,4737.3884256551455,20.729984998703003,GUROBI,optimal
1411166,SVM,28,166,4718.668025329326,19.12110710144043,GUROBI,optimal
1411166,SVM,26,166,4805.821612013549,18.991442918777466,GUROBI,optimal
1411166,SVM,26,166,4782.532047454755,19.882776021957397,GUROBI,optimal
1411166,SVM,25,166,4747.569009967674,17.591293811798096,GUROBI,optimal
1411166,SVM,25,166,4698.15188489577,19.393327951431274,GUROBI,optimal
1411166,SVM,27,166,4739.71567496015,16.59945797920227,GUROBI,optimal
1411166,SVM,28,166,4765.481456962501,19.543953895568848,GUROBI,optimal
1411166,SVM,26,166,4749.509919218112,20.30334496498108,GUROBI,optimal
2226059,SVM,27,209,6102.251752280978,27.36197304725647,GUROBI,optimal
2226059,SVM,26,209,6019.692025101484,27.939555883407593,GUROBI,optimal
2226059,SVM,28,209,6007.067737178103,31.762362957000732,GUROBI,optimal
2226059,SVM,27,209,6065.301424474223,30.396682024002075,GUROBI,optimal
2226059,SVM,26,209,5981.762600863621,29.929087162017822,GUROBI,optimal
2226059,SVM,26,209,5998.2180916273,31.4845449924469,GUROBI,optimal
2226059,SVM,26,209,5948.357165832818,30.503608226776123,GUROBI,optimal
2226059,SVM,28,209,6011.494453563707,31.54470992088318,GUROBI,optimal
2226059,SVM,28,209,6048.733544171675,29.488094091415405,GUROBI,optimal
2226059,SVM,26,209,6042.092764527842,29.03709602355957,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7010,SVM,21,10,284.30936583334295,0.03315401077270508,GUROBI,optimal
7010,SVM,19,10,287.983446397423,0.03039097785949707,GUROBI,optimal
7010,SVM,21,10,300.8429725243392,0.03264713287353516,GUROBI,optimal
7010,SVM,21,10,291.07008512299217,0.03158402442932129,GUROBI,optimal
7010,SVM,21,10,305.4183528862635,0.034008026123046875,GUROBI,optimal
7010,SVM,21,10,296.7300718376158,0.031373023986816406,GUROBI,optimal
7010,SVM,21,10,280.6411385383905,0.035923004150390625,GUROBI,optimal
7010,SVM,21,10,300.7622098730089,0.04431295394897461,GUROBI,optimal
7010,SVM,19,10,312.82137223940936,0.0310060977935791,GUROBI,optimal
7010,SVM,21,10,292.00581385896413,0.043866872787475586,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
572355,SVM,25,105,3049.309664856919,8.085803985595701,GUROBI,optimal
572355,SVM,26,105,2994.7473496693565,9.221961975097656,GUROBI,optimal
572355,SVM,28,105,2988.247568852773,9.411001205444336,GUROBI,optimal
572355,SVM,27,105,2925.3223822295995,8.735514879226685,GUROBI,optimal
572355,SVM,26,105,3002.71186903217,9.471163034439089,GUROBI,optimal
572355,SVM,26,105,3067.631306374907,9.617900133132936,GUROBI,optimal
572355,SVM,27,105,2958.957354154764,9.328644990921019,GUROBI,optimal
572355,SVM,24,105,3074.075794501497,7.04719090461731,GUROBI,optimal
572355,SVM,25,105,3018.1201721942402,9.444151878356934,GUROBI,optimal
572355,SVM,25,105,3024.679087816793,8.906665086746218,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8261,SVM,19,11,307.3009201854383,0.03234601020812988,GUROBI,optimal
8261,SVM,22,11,311.7570373641275,0.052282094955444336,GUROBI,optimal
8261,SVM,20,11,343.9540325743579,0.03391098976135254,GUROBI,optimal
8261,SVM,21,11,308.70490940165365,0.03504014015197754,GUROBI,optimal
8261,SVM,21,11,323.35572029462895,0.04451489448547363,GUROBI,optimal
8261,SVM,22,11,310.0428420629292,0.03666496276855469,GUROBI,optimal
8261,SVM,23,11,321.34368219284664,0.03955698013305664,GUROBI,optimal
8261,SVM,20,11,309.75883081204165,0.033909082412719734,GUROBI,optimal
8261,SVM,19,11,322.91676662863364,0.03214597702026367,GUROBI,optimal
8261,SVM,21,11,314.36406621544086,0.03504514694213867,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9612,SVM,20,12,347.31855199390304,0.03966784477233887,GUROBI,optimal
9612,SVM,21,12,364.714718492858,0.039628028869628906,GUROBI,optimal
9612,SVM,20,12,382.1254932134607,0.03957295417785645,GUROBI,optimal
9612,SVM,20,12,359.2115631974597,0.03984999656677246,GUROBI,optimal
9612,SVM,22,12,346.7539253024199,0.042290925979614265,GUROBI,optimal
9612,SVM,22,12,372.02181301729723,0.04681086540222168,GUROBI,optimal
9612,SVM,21,12,341.43758362195047,0.04190397262573242,GUROBI,optimal
9612,SVM,19,12,350.1192662039772,0.04793906211853026,GUROBI,optimal
9612,SVM,20,12,331.1572395376362,0.05058717727661133,GUROBI,optimal
9612,SVM,20,12,340.74724922374213,0.03835320472717285,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11063,SVM,19,13,404.7912311715173,0.04096198081970215,GUROBI,optimal
11063,SVM,20,13,392.287234992733,0.04274797439575195,GUROBI,optimal
11063,SVM,21,13,381.12294871527456,0.04536700248718262,GUROBI,optimal
11063,SVM,20,13,388.392253567696,0.04306912422180177,GUROBI,optimal
11063,SVM,20,13,382.62602177199346,0.0716240406036377,GUROBI,optimal
11063,SVM,19,13,382.6349941956089,0.04159212112426758,GUROBI,optimal
11063,SVM,21,13,375.92014059780166,0.05138802528381349,GUROBI,optimal
11063,SVM,22,13,378.413951231103,0.04930591583251953,GUROBI,optimal
11063,SVM,20,13,366.5520392607983,0.04247593879699707,GUROBI,optimal
11063,SVM,21,13,374.9591735018045,0.044545888900756836,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
897732,SVM,26,132,3889.175861807184,13.577095985412598,GUROBI,optimal
897732,SVM,27,132,3800.6685390122357,10.890552043914797,GUROBI,optimal
897732,SVM,27,132,3807.957070903919,13.616087913513185,GUROBI,optimal
897732,SVM,26,132,3774.979870277839,13.00092601776123,GUROBI,optimal
897732,SVM,26,132,3815.913196766725,13.493322849273682,GUROBI,optimal
897732,SVM,26,132,3775.447023348329,13.91585898399353,GUROBI,optimal
897732,SVM,24,132,3816.0430183528815,12.709151983261108,GUROBI,optimal
897732,SVM,27,132,3787.239925490173,12.376797914505005,GUROBI,optimal
897732,SVM,26,132,3782.3832408148164,13.215474128723145,GUROBI,optimal
897732,SVM,25,132,3858.4973361015627,11.319634914398193,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
12614,SVM,20,14,415.02472399944986,0.04724907875061035,GUROBI,optimal
12614,SVM,20,14,385.25277826528907,0.04758000373840332,GUROBI,optimal
12614,SVM,22,14,403.0296772521254,0.05979490280151367,GUROBI,optimal
12614,SVM,21,14,407.6289640356608,0.04910111427307129,GUROBI,optimal
12614,SVM,19,14,419.6848234136263,0.045347929000854485,GUROBI,optimal
12614,SVM,22,14,407.57130118761336,0.052386999130249016,GUROBI,optimal
12614,SVM,21,14,401.61443741007315,0.04889512062072754,GUROBI,optimal
12614,SVM,20,14,403.2315936947465,0.047178030014038086,GUROBI,optimal
12614,SVM,20,14,417.3554773156128,0.06445503234863281,GUROBI,optimal
12614,SVM,20,14,391.28373404799737,0.04724311828613281,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16016,SVM,22,16,473.2813209451564,0.061700105667114265,GUROBI,optimal
16016,SVM,21,16,460.21167773824277,0.05936598777770996,GUROBI,optimal
16016,SVM,22,16,461.3560261927479,0.06188201904296875,GUROBI,optimal
16016,SVM,22,16,487.8998940360383,0.0611720085144043,GUROBI,optimal
16016,SVM,21,16,476.5772948001229,0.058645009994506836,GUROBI,optimal
16016,SVM,21,16,470.1914588772017,0.05975198745727539,GUROBI,optimal
16016,SVM,20,16,462.60891766861886,0.05694890022277833,GUROBI,optimal
16016,SVM,22,16,451.63058388034125,0.061835050582885735,GUROBI,optimal
16016,SVM,22,16,460.14167000316917,0.0606679916381836,GUROBI,optimal
16016,SVM,19,16,476.40155972315216,0.05369281768798828,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1411166,SVM,28,166,4731.7575055571915,19.274979114532467,GUROBI,optimal
1411166,SVM,27,166,4737.3884256551455,20.729984998703003,GUROBI,optimal
1411166,SVM,28,166,4718.668025329326,19.12110710144043,GUROBI,optimal
1411166,SVM,26,166,4805.821612013549,18.991442918777466,GUROBI,optimal
1411166,SVM,26,166,4782.532047454755,19.882776021957397,GUROBI,optimal
1411166,SVM,25,166,4747.569009967674,17.591293811798096,GUROBI,optimal
1411166,SVM,25,166,4698.15188489577,19.393327951431274,GUROBI,optimal
1411166,SVM,27,166,4739.71567496015,16.59945797920227,GUROBI,optimal
1411166,SVM,28,166,4765.481456962501,19.543953895568848,GUROBI,optimal
1411166,SVM,26,166,4749.509919218112,20.30334496498108,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17867,SVM,21,17,472.2623225860002,0.06744885444641112,GUROBI,optimal
17867,SVM,21,17,484.4899209401826,0.06988906860351562,GUROBI,optimal
17867,SVM,20,17,483.4164754976098,0.06369495391845703,GUROBI,optimal
17867,SVM,21,17,481.04568828952006,0.08677315711975098,GUROBI,optimal
17867,SVM,22,17,492.9810455203633,0.07019996643066406,GUROBI,optimal
17867,SVM,20,17,513.9050851031618,0.06410503387451172,GUROBI,optimal
17867,SVM,20,17,481.2498425803372,0.0834050178527832,GUROBI,optimal
17867,SVM,23,17,502.3773644035273,0.07120609283447266,GUROBI,optimal
17867,SVM,21,17,515.6002954320143,0.07639193534851074,GUROBI,optimal
17867,SVM,21,17,498.10243825232124,0.06900286674499513,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24020,SVM,23,20,567.5722198037512,0.09317803382873537,GUROBI,optimal
24020,SVM,23,20,572.0306221171369,0.0966498851776123,GUROBI,optimal
24020,SVM,22,20,595.4547591140043,0.1035609245300293,GUROBI,optimal
24020,SVM,23,20,582.0333617943928,0.10140204429626463,GUROBI,optimal
24020,SVM,21,20,578.8303776101034,0.0892629623413086,GUROBI,optimal
24020,SVM,21,20,563.854197748878,0.08579206466674805,GUROBI,optimal
24020,SVM,22,20,576.6722392044296,0.08958196640014647,GUROBI,optimal
24020,SVM,23,20,566.533491987635,0.09443807601928712,GUROBI,optimal
24020,SVM,21,20,576.6018814736666,0.08596086502075195,GUROBI,optimal
24020,SVM,22,20,586.4328578089403,0.0911870002746582,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2226059,SVM,27,209,6102.251752280978,27.36197304725647,GUROBI,optimal
2226059,SVM,26,209,6019.692025101484,27.939555883407593,GUROBI,optimal
2226059,SVM,28,209,6007.067737178103,31.762362957000732,GUROBI,optimal
2226059,SVM,27,209,6065.301424474223,30.396682024002075,GUROBI,optimal
2226059,SVM,26,209,5981.762600863621,29.929087162017822,GUROBI,optimal
2226059,SVM,26,209,5998.2180916273,31.4845449924469,GUROBI,optimal
2226059,SVM,26,209,5948.357165832818,30.503608226776123,GUROBI,optimal
2226059,SVM,28,209,6011.494453563707,31.54470992088318,GUROBI,optimal
2226059,SVM,28,209,6048.733544171675,29.488094091415405,GUROBI,optimal
2226059,SVM,26,209,6042.092764527842,29.03709602355957,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31073,SVM,21,23,670.5519660656522,0.10937213897705078,GUROBI,optimal
31073,SVM,21,23,652.9267796790667,0.10663294792175293,GUROBI,optimal
31073,SVM,23,23,648.8683834200773,0.11881184577941895,GUROBI,optimal
31073,SVM,21,23,678.5858397460272,0.1072840690612793,GUROBI,optimal
31073,SVM,23,23,680.2835803709148,0.13775300979614258,GUROBI,optimal
31073,SVM,21,23,666.5536977920813,0.1212468147277832,GUROBI,optimal
31073,SVM,24,23,672.2069650637345,0.12077713012695312,GUROBI,optimal
31073,SVM,22,23,687.2106134296214,0.14820480346679688,GUROBI,optimal
31073,SVM,23,23,672.8702676004046,0.12056398391723633,GUROBI,optimal
31073,SVM,23,23,655.4900005646664,0.11645913124084473,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
39026,SVM,24,26,748.627816693605,0.1489109992980957,GUROBI,optimal
39026,SVM,21,26,763.0552218224036,0.13638901710510254,GUROBI,optimal
39026,SVM,22,26,746.3716582200271,0.1441190242767334,GUROBI,optimal
39026,SVM,22,26,757.4810811240021,0.14512300491333008,GUROBI,optimal
39026,SVM,23,26,771.4813135723433,0.1450021266937256,GUROBI,optimal
39026,SVM,23,26,766.6434114852452,0.14668917655944824,GUROBI,optimal
39026,SVM,21,26,754.3015965263359,0.13797307014465332,GUROBI,optimal
39026,SVM,23,26,746.627788917956,0.14350008964538574,GUROBI,optimal
39026,SVM,22,26,750.6971200499478,0.14179301261901855,GUROBI,optimal
39026,SVM,24,26,747.9558725651518,0.157318115234375,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54281,SVM,22,31,950.9374473919834,0.18544602394104004,GUROBI,optimal
54281,SVM,22,31,944.7640099154632,0.1861889362335205,GUROBI,optimal
54281,SVM,22,31,844.7644819122553,0.1884891986846924,GUROBI,optimal
54281,SVM,20,31,891.9415989898242,0.1789388656616211,GUROBI,optimal
54281,SVM,22,31,881.1500255600317,0.18617987632751465,GUROBI,optimal
54281,SVM,21,31,926.1094971086058,0.1836140155792237,GUROBI,optimal
54281,SVM,22,31,919.5064899553116,0.18636488914489746,GUROBI,optimal
54281,SVM,21,31,905.5207880335756,0.18416190147399905,GUROBI,optimal
54281,SVM,21,31,908.6675238269563,0.18084406852722168,GUROBI,optimal
54281,SVM,21,31,951.3646407573082,0.18053197860717773,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
75887,SVM,23,37,1105.8654993143937,0.2598261833190918,GUROBI,optimal
75887,SVM,23,37,1090.4362187659801,0.2586169242858887,GUROBI,optimal
75887,SVM,23,37,1080.420598814476,0.2743499279022217,GUROBI,optimal
75887,SVM,21,37,1041.4547712086803,0.2418320178985596,GUROBI,optimal
75887,SVM,25,37,1051.0682424323036,0.2739078998565674,GUROBI,optimal
75887,SVM,22,37,1079.1400070397515,0.25588011741638184,GUROBI,optimal
75887,SVM,20,37,1090.8172438389254,0.2357120513916016,GUROBI,optimal
75887,SVM,23,37,1105.2966359884333,0.2663280963897705,GUROBI,optimal
75887,SVM,22,37,1094.6074099266043,0.2772531509399414,GUROBI,optimal
75887,SVM,22,37,1074.6411728106123,0.27066612243652344,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
110295,SVM,22,45,1293.3403310473925,0.37914109230041504,GUROBI,optimal
110295,SVM,22,45,1335.503748108234,0.3956460952758789,GUROBI,optimal
110295,SVM,23,45,1277.7552213392426,0.4046711921691895,GUROBI,optimal
110295,SVM,23,45,1275.455780652082,0.3937079906463623,GUROBI,optimal
110295,SVM,23,45,1345.950480321291,0.4401378631591797,GUROBI,optimal
110295,SVM,23,45,1262.802355711631,0.3879890441894531,GUROBI,optimal
110295,SVM,22,45,1303.292418886911,0.4253101348876953,GUROBI,optimal
110295,SVM,22,45,1283.6060223881175,0.3943388462066649,GUROBI,optimal
110295,SVM,25,45,1308.877294351186,0.4545841217041016,GUROBI,optimal
110295,SVM,22,45,1323.9294256506696,0.3853099346160889,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162305,SVM,22,55,1545.5417820031744,0.5900740623474121,GUROBI,optimal
162305,SVM,22,55,1568.627736552409,0.8001329898834229,GUROBI,optimal
162305,SVM,22,55,1563.1199407900103,0.5943198204040527,GUROBI,optimal
162305,SVM,23,55,1587.8274854267959,0.7772278785705566,GUROBI,optimal
162305,SVM,24,55,1594.7090986102546,0.7284069061279297,GUROBI,optimal
162305,SVM,22,55,1552.5177408494144,0.7784380912780762,GUROBI,optimal
162305,SVM,22,55,1532.2160144088389,0.6495840549468994,GUROBI,optimal
162305,SVM,22,55,1566.280773680785,0.6509339809417725,GUROBI,optimal
162305,SVM,24,55,1578.2478198316064,0.6645920276641846,GUROBI,optimal
162305,SVM,25,55,1549.3520054467845,0.7354168891906738,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
244868,SVM,23,68,2000.1652433078275,0.9983367919921876,GUROBI,optimal
244868,SVM,23,68,1941.5590551220985,0.9639160633087158,GUROBI,optimal
244868,SVM,23,68,1975.8389897402785,1.1810929775238037,GUROBI,optimal
244868,SVM,22,68,1973.5973271630985,1.0570800304412842,GUROBI,optimal
244868,SVM,24,68,2014.8268652660397,1.137869119644165,GUROBI,optimal
244868,SVM,22,68,1919.114707913096,0.9555809497833252,GUROBI,optimal
244868,SVM,23,68,1973.5076235763265,1.0068309307098389,GUROBI,optimal
244868,SVM,24,68,1975.7380952868173,0.9517159461975098,GUROBI,optimal
244868,SVM,23,68,1956.4388132211648,0.9471330642700196,GUROBI,optimal
244868,SVM,23,68,2004.6805165528226,1.0251119136810305,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/SVM/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
369684,SVM,23,84,2381.043126916741,1.488264083862305,GUROBI,optimal
369684,SVM,23,84,2453.2468414376285,1.4680719375610352,GUROBI,optimal
369684,SVM,22,84,2431.3325227515875,1.653897047042847,GUROBI,optimal
369684,SVM,24,84,2392.445064815638,1.4907588958740234,GUROBI,optimal
369684,SVM,23,84,2422.6184539194323,1.472938060760498,GUROBI,optimal
369684,SVM,21,84,2484.774574936997,1.4292550086975098,GUROBI,optimal
369684,SVM,24,84,2427.562784202838,1.5450758934020996,GUROBI,optimal
369684,SVM,24,84,2391.43234935414,1.5167679786682131,GUROBI,optimal
369684,SVM,23,84,2448.623200447511,1.537182092666626,GUROBI,optimal
369684,SVM,24,84,2417.3152374703945,1.5505359172821045,GUROBI,optimal


==> data/results_bak/benchmark_problems/GUROBI/results.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,14,10,-0.4687999348933707,0.028471946716308594,GUROBI,optimal
600,Random QP,12,10,-0.24433018174856325,0.03321099281311035,GUROBI,optimal
596,Random QP,12,10,-0.1298973164019128,0.04008793830871582,GUROBI,optimal
596,Random QP,14,10,-0.4940601920310648,0.043209075927734375,GUROBI,optimal
600,Random QP,10,10,-0.16494911323037426,0.05118083953857422,GUROBI,optimal
600,Random QP,10,10,-0.19267470978828904,0.05132913589477539,GUROBI,optimal
600,Random QP,10,10,-0.25400422643160603,0.03510093688964844,GUROBI,optimal
596,Random QP,11,10,-0.16993063308692058,0.035393953323364265,GUROBI,optimal
594,Random QP,10,10,-0.2932363383855145,0.042305946350097656,GUROBI,optimal
600,Random QP,11,10,-0.15036795554129329,0.03503704071044922,GUROBI,optimal
722,Random QP,11,11,-0.14886561222414285,0.006114959716796875,GUROBI,optimal
722,Random QP,11,11,-0.5219700447731173,0.011600971221923828,GUROBI,optimal
724,Random QP,13,11,-0.5101533550736086,0.0076580047607421875,GUROBI,optimal
722,Random QP,12,11,-0.3074610569702761,0.008060932159423828,GUROBI,optimal
712,Random QP,14,11,-0.14282714599988894,0.0271298885345459,GUROBI,optimal
720,Random QP,10,11,-0.2760515715607085,0.005781173706054688,GUROBI,optimal
726,Random QP,12,11,-0.2699262479894023,0.006147146224975586,GUROBI,optimal
722,Random QP,11,11,-0.16517663667123933,0.006734848022460938,GUROBI,optimal
720,Random QP,12,11,-0.6090501611624506,0.007882118225097656,GUROBI,optimal
724,Random QP,11,11,-0.39520633007621975,0.005941867828369141,GUROBI,optimal
858,Random QP,11,12,-0.2385640489812688,0.018620014190673828,GUROBI,optimal
864,Random QP,13,12,-0.30674046248557074,0.018652915954589844,GUROBI,optimal
860,Random QP,12,12,-0.2392924310356389,0.03801703453063965,GUROBI,optimal
858,Random QP,10,12,-0.3773045110671782,0.030772924423217773,GUROBI,optimal
864,Random QP,12,12,-0.392292023459424,0.014420032501220703,GUROBI,optimal
864,Random QP,13,12,-0.3054229606128198,0.0189359188079834,GUROBI,optimal
862,Random QP,11,12,-0.32938932437794577,0.007353782653808594,GUROBI,optimal
862,Random QP,12,12,-0.2595949654803693,0.01400899887084961,GUROBI,optimal
862,Random QP,11,12,-0.10958005053417992,0.022508859634399414,GUROBI,optimal
856,Random QP,11,12,-0.24814187294958906,0.00675201416015625,GUROBI,optimal
1014,Random QP,15,13,-0.2270579871548725,0.021327972412109368,GUROBI,optimal
1012,Random QP,10,13,-0.4355529587483736,0.010396957397460938,GUROBI,optimal
1010,Random QP,12,13,-0.4153438278903137,0.03011298179626465,GUROBI,optimal
1010,Random QP,11,13,-0.25729516371092337,0.014429807662963869,GUROBI,optimal
1008,Random QP,11,13,-0.12423789689741405,0.011458873748779295,GUROBI,optimal
1012,Random QP,11,13,-0.22462692304021,0.005424022674560547,GUROBI,optimal
1014,Random QP,10,13,-0.2784362928480241,0.032562971115112305,GUROBI,optimal
1008,Random QP,13,13,-0.2813132426501694,0.007671833038330078,GUROBI,optimal
1010,Random QP,12,13,-0.5357845309089628,0.012295007705688477,GUROBI,optimal
1014,Random QP,10,13,-0.4133237826021174,0.006061792373657226,GUROBI,optimal
1344,Random QP,11,15,-0.4298790854428981,0.029993057250976562,GUROBI,optimal
1348,Random QP,10,15,-0.15044846639470458,0.0548851490020752,GUROBI,optimal
1344,Random QP,14,15,-0.249447511822451,0.006924152374267578,GUROBI,optimal
1350,Random QP,12,15,-0.41087826956952295,0.02239084243774414,GUROBI,optimal
1344,Random QP,13,15,-0.5034816463115958,0.010902881622314451,GUROBI,optimal
1348,Random QP,13,15,-0.1237813976129476,0.007061004638671875,GUROBI,optimal
1350,Random QP,13,15,-0.3917503157013117,0.011804819107055664,GUROBI,optimal
1348,Random QP,12,15,-0.27998421892296965,0.009694099426269531,GUROBI,optimal
1350,Random QP,11,15,-0.08154085693977646,0.01724100112915039,GUROBI,optimal
1350,Random QP,11,15,-0.2428256603051931,0.02178502082824707,GUROBI,optimal
1944,Random QP,13,18,-0.3185212532319878,0.008825063705444336,GUROBI,optimal
1944,Random QP,12,18,-0.5236960534584381,0.01158905029296875,GUROBI,optimal
1944,Random QP,14,18,-0.3736708414911622,0.01528787612915039,GUROBI,optimal
1944,Random QP,13,18,-0.2865577895952191,0.008481979370117188,GUROBI,optimal
1944,Random QP,13,18,-0.2334180188322733,0.011744976043701172,GUROBI,optimal
1944,Random QP,12,18,-0.518260409155795,0.008383035659790039,GUROBI,optimal
1944,Random QP,14,18,-0.2611797825891749,0.008936882019042969,GUROBI,optimal
1940,Random QP,12,18,-0.25295991935307105,0.011104822158813477,GUROBI,optimal
1942,Random QP,13,18,-0.3276031506924452,0.008567094802856445,GUROBI,optimal
1944,Random QP,10,18,-0.3105550626788321,0.013895034790039062,GUROBI,optimal
3174,Random QP,12,23,-0.382485354952507,0.01819610595703125,GUROBI,optimal
3174,Random QP,13,23,-0.4567685181746521,0.012269020080566406,GUROBI,optimal
3174,Random QP,12,23,-0.21686188534880435,0.011996030807495115,GUROBI,optimal
3174,Random QP,12,23,-0.21397109863443586,0.011633872985839844,GUROBI,optimal
3174,Random QP,14,23,-0.28747853301346393,0.012217998504638672,GUROBI,optimal
3174,Random QP,10,23,-0.28532472286122723,0.013352155685424805,GUROBI,optimal
3174,Random QP,12,23,-0.4969188673497834,0.01382303237915039,GUROBI,optimal
3174,Random QP,14,23,-0.4471643512989479,0.012472152709960938,GUROBI,optimal
3172,Random QP,14,23,-0.4309753489817928,0.015095949172973631,GUROBI,optimal
3174,Random QP,12,23,-0.43959480326719264,0.02028679847717285,GUROBI,optimal
5046,Random QP,14,29,-0.5297928681883222,0.037029027938842766,GUROBI,optimal
5046,Random QP,13,29,-0.5164763805771614,0.0184011459350586,GUROBI,optimal
5046,Random QP,14,29,-0.2429208481780944,0.024500131607055664,GUROBI,optimal
5046,Random QP,13,29,-0.4461701156137417,0.0251460075378418,GUROBI,optimal
5046,Random QP,13,29,-0.5824518168884961,0.0180349349975586,GUROBI,optimal
5046,Random QP,13,29,-0.3926188273239796,0.022452116012573242,GUROBI,optimal
5046,Random QP,11,29,-0.2706274457220449,0.022274017333984368,GUROBI,optimal
5046,Random QP,13,29,-0.4047382236804592,0.01889514923095703,GUROBI,optimal
5046,Random QP,13,29,-0.31430458343976564,0.01854801177978516,GUROBI,optimal
5044,Random QP,13,29,-0.3436611540535023,0.04921388626098633,GUROBI,optimal
9126,Random QP,11,39,-0.5294551890700038,0.0369720458984375,GUROBI,optimal
9126,Random QP,12,39,-0.4568330656524917,0.02776193618774414,GUROBI,optimal
9126,Random QP,12,39,-0.3632033715972759,0.03616189956665039,GUROBI,optimal
9126,Random QP,13,39,-0.5313542188005321,0.030649900436401367,GUROBI,optimal
9126,Random QP,13,39,-0.34321009622275955,0.03156590461730957,GUROBI,optimal
9126,Random QP,13,39,-0.3906723071709409,0.03503608703613281,GUROBI,optimal
9126,Random QP,13,39,-0.6641479461356903,0.02699899673461914,GUROBI,optimal
9126,Random QP,14,39,-0.4108657068990696,0.03152608871459961,GUROBI,optimal
9126,Random QP,13,39,-0.4864756813036343,0.02693986892700196,GUROBI,optimal
9126,Random QP,13,39,-0.5044733119989064,0.024952173233032227,GUROBI,optimal
16854,Random QP,14,53,-0.3998904132797713,0.04995393753051758,GUROBI,optimal
16854,Random QP,13,53,-0.5555157690454626,0.04780197143554688,GUROBI,optimal
16854,Random QP,13,53,-0.4995376291473636,0.0703439712524414,GUROBI,optimal
16854,Random QP,13,53,-0.5258103041769929,0.06086397171020508,GUROBI,optimal
16854,Random QP,14,53,-0.7066183408333706,0.05554699897766113,GUROBI,optimal
16854,Random QP,13,53,-0.4465138907844943,0.0823678970336914,GUROBI,optimal
16854,Random QP,13,53,-0.5309822578136169,0.04775190353393555,GUROBI,optimal
16854,Random QP,13,53,-0.4649368359895658,0.04178786277770996,GUROBI,optimal
16854,Random QP,14,53,-0.5148362781269247,0.05544900894165039,GUROBI,optimal
16854,Random QP,14,53,-0.6469785417565623,0.05012011528015137,GUROBI,optimal
31974,Random QP,13,73,-0.4330162998712938,0.10846114158630372,GUROBI,optimal
31974,Random QP,15,73,-0.6293301236576054,0.11021709442138672,GUROBI,optimal
31974,Random QP,14,73,-0.5562279746895749,0.09806489944458008,GUROBI,optimal
31974,Random QP,14,73,-0.4960741243526748,0.13840913772583008,GUROBI,optimal
31974,Random QP,13,73,-0.5607594949816556,0.09132003784179688,GUROBI,optimal
31974,Random QP,13,73,-0.35576484276201753,0.09119081497192384,GUROBI,optimal
31974,Random QP,14,73,-0.6536046626085866,0.105072021484375,GUROBI,optimal
31974,Random QP,14,73,-0.6623827792440012,0.10519003868103027,GUROBI,optimal
31974,Random QP,13,73,-0.5362444179895954,0.09018397331237793,GUROBI,optimal
31974,Random QP,15,73,-0.5463596078812706,0.10019207000732422,GUROBI,optimal
63654,Random QP,15,103,-0.5917684891190679,0.2593259811401367,GUROBI,optimal
63654,Random QP,14,103,-0.6056847450283789,0.24407315254211426,GUROBI,optimal
63654,Random QP,14,103,-0.7996925942905807,0.2053828239440918,GUROBI,optimal
63654,Random QP,12,103,-0.5974516258944376,0.19662117958068848,GUROBI,optimal
63654,Random QP,14,103,-0.6137467957065833,0.2092890739440918,GUROBI,optimal
63654,Random QP,14,103,-0.6874308922501484,0.22457098960876465,GUROBI,optimal
63654,Random QP,14,103,-0.6901431982537567,0.27051401138305664,GUROBI,optimal
63654,Random QP,14,103,-0.7820704011614652,0.2378900051116944,GUROBI,optimal
63654,Random QP,14,103,-0.8073501309123597,0.25581002235412603,GUROBI,optimal
63654,Random QP,15,103,-0.5679979628552785,0.2486600875854492,GUROBI,optimal
127896,Random QP,15,146,-0.7913520733667283,0.6467480659484863,GUROBI,optimal
127896,Random QP,15,146,-0.7063971344383261,1.1569390296936035,GUROBI,optimal
127896,Random QP,15,146,-0.7386937523792342,1.257016897201538,GUROBI,optimal
127896,Random QP,14,146,-0.6951352068824612,1.1322591304779053,GUROBI,optimal
127896,Random QP,14,146,-0.7225533885225468,1.1577939987182615,GUROBI,optimal
127896,Random QP,14,146,-0.6605425185773038,1.3470070362091064,GUROBI,optimal
127896,Random QP,15,146,-0.7069996550147863,1.315333127975464,GUROBI,optimal
127896,Random QP,15,146,-0.8579337634789279,1.0885820388793943,GUROBI,optimal
127896,Random QP,15,146,-0.8116803340392478,1.113966941833496,GUROBI,optimal
127896,Random QP,16,146,-0.7109028410331728,1.1935100555419922,GUROBI,optimal
267126,Random QP,14,211,-0.9343656094256108,2.3725910186767583,GUROBI,optimal
267126,Random QP,15,211,-0.7284016868192731,1.976932048797608,GUROBI,optimal
267126,Random QP,15,211,-0.7857318535220728,2.172086000442505,GUROBI,optimal
267126,Random QP,16,211,-0.7056870685769345,2.0248270034790044,GUROBI,optimal
267126,Random QP,15,211,-0.9099992475940784,2.505450963973999,GUROBI,optimal
267126,Random QP,15,211,-0.9458548545460124,2.5214390754699707,GUROBI,optimal
267126,Random QP,15,211,-0.9368641411309028,2.0467989444732666,GUROBI,optimal
267126,Random QP,14,211,-0.8596617474706971,2.4075701236724854,GUROBI,optimal
267126,Random QP,15,211,-0.9294967026912482,2.496737003326416,GUROBI,optimal
267126,Random QP,15,211,-0.8433191130522983,2.5046310424804688,GUROBI,optimal
554496,Random QP,15,304,-0.8319020616906978,3.7458910942077637,GUROBI,optimal
554496,Random QP,16,304,-0.7500423128157541,4.173427104949951,GUROBI,optimal
554496,Random QP,15,304,-1.10383475799489,3.554469108581543,GUROBI,optimal
554496,Random QP,14,304,-0.9979178260256386,4.1483261585235605,GUROBI,optimal
554496,Random QP,15,304,-0.8622142216426911,4.097841024398804,GUROBI,optimal
554496,Random QP,16,304,-1.0234947383356854,4.6199140548706055,GUROBI,optimal
554496,Random QP,14,304,-1.0424246695365549,3.2042601108551025,GUROBI,optimal
554496,Random QP,14,304,-1.1223671238358959,3.590894937515259,GUROBI,optimal
554496,Random QP,15,304,-0.7845322383268766,4.447813987731934,GUROBI,optimal
554496,Random QP,15,304,-0.884974173478722,3.6098041534423833,GUROBI,optimal
1172184,Random QP,16,442,-1.0460341183903514,24.18131685256958,GUROBI,optimal
1172184,Random QP,17,442,-0.9933011102390448,25.4687180519104,GUROBI,optimal
1172184,Random QP,16,442,-0.8870263722748142,26.01815700531006,GUROBI,optimal
1172184,Random QP,14,442,-1.106144190882948,19.87672090530395,GUROBI,optimal
1172184,Random QP,15,442,-1.0469452285942098,24.14881706237793,GUROBI,optimal
1172184,Random QP,15,442,-0.9609254090109304,27.666556119918823,GUROBI,optimal
1172184,Random QP,15,442,-1.097516308980194,24.27463984489441,GUROBI,optimal
1172184,Random QP,16,442,-1.0427089941617584,27.564541101455692,GUROBI,optimal
1172184,Random QP,15,442,-0.9832032351268364,23.078657150268555,GUROBI,optimal
1172184,Random QP,15,442,-1.0506819603914352,23.05520486831665,GUROBI,optimal
2488416,Random QP,15,644,-1.2589808070391142,73.74276995658876,GUROBI,optimal
2488416,Random QP,15,644,-1.135286856992575,75.29702997207643,GUROBI,optimal
2488416,Random QP,16,644,-1.0903990777582595,76.21929812431334,GUROBI,optimal
2488416,Random QP,15,644,-1.054427829879027,78.3707950115204,GUROBI,optimal
2488416,Random QP,15,644,-1.065984113741204,78.78773880004883,GUROBI,optimal
2488416,Random QP,15,644,-1.1096598351355325,76.30971789360045,GUROBI,optimal
2488416,Random QP,16,644,-1.0485431019023794,66.99515700340271,GUROBI,optimal
2488416,Random QP,16,644,-1.243061637437935,78.855229139328,GUROBI,optimal
2488416,Random QP,15,644,-1.1103555553820792,77.167072057724,GUROBI,optimal
2488416,Random QP,15,644,-1.2719458154460452,77.95158386230469,GUROBI,optimal
5301600,Random QP,17,940,-1.1920240388158971,228.7361979484558,GUROBI,optimal
5301600,Random QP,16,940,-1.2026182277604476,239.7905478477478,GUROBI,optimal
5301600,Random QP,15,940,-1.332640499752467,229.6735258102417,GUROBI,optimal
5301600,Random QP,16,940,-1.2662082495741225,234.0900700092316,GUROBI,optimal
5301600,Random QP,16,940,-1.193600685940997,245.3892719745636,GUROBI,optimal
5301600,Random QP,18,940,-1.3611445211684787,245.4613320827484,GUROBI,optimal
5301600,Random QP,15,940,-1.1808971675076343,239.02512001991272,GUROBI,optimal
5301600,Random QP,15,940,-1.4472572061601334,221.9246039390564,GUROBI,optimal
5301600,Random QP,15,940,-1.2974305306340823,234.85330295562744,GUROBI,optimal
5301600,Random QP,15,940,-1.154281416739019,229.60735297203064,GUROBI,optimal
11310774,Random QP,15,1373,-1.4099868963444917,657.3499169349669,GUROBI,optimal
11310774,Random QP,15,1373,-1.3962135093746475,693.4434509277344,GUROBI,optimal
11310774,Random QP,15,1373,-1.4152245186247507,655.8403830528258,GUROBI,optimal
11310774,Random QP,15,1373,-1.4181657763660944,710.3402211666107,GUROBI,optimal
11310774,Random QP,15,1373,-1.4062954010098672,698.5657999515532,GUROBI,optimal
11310774,Random QP,15,1373,-1.3544296049561106,697.6429169178009,GUROBI,optimal
11310774,Random QP,15,1373,-1.4875351432541268,685.1195619106293,GUROBI,optimal
11310774,Random QP,16,1373,-1.4291274850918136,687.294401884079,GUROBI,optimal
11310774,Random QP,15,1373,-1.4434318426057091,692.3815779685974,GUROBI,optimal
11310774,Random QP,15,1373,-1.4764306331068342,718.3134980201721,GUROBI,optimal
24216486,Random QP,16,2009,-1.592085655075115,2139.818311214447,GUROBI,solver_error
24216486,Random QP,15,2009,-1.7131545223645437,2156.7454180717473,GUROBI,solver_error
24216486,Random QP,15,2009,-1.6132260019810694,2158.31116604805,GUROBI,solver_error
24216486,Random QP,16,2009,-1.7013537906423661,2154.8525068759923,GUROBI,solver_error
24216486,Random QP,16,2009,-1.5534426967844381,2092.763654947281,GUROBI,solver_error
24216486,Random QP,15,2009,-1.597688977024024,2136.801300048828,GUROBI,solver_error
24216486,Random QP,15,2009,-1.6724153797908,2107.060534954071,GUROBI,solver_error
24216486,Random QP,16,2009,-1.639749529461349,2188.808948993683,GUROBI,solver_error
24216486,Random QP,15,2009,-1.6417519230933038,2021.3653647899628,GUROBI,solver_error
24216486,Random QP,16,2009,-1.5527124096293612,2058.0819408893585,GUROBI,solver_error
111,Eq QP,2,10,-0.06739504078154179,0.002562999725341797,GUROBI,optimal
125,Eq QP,2,10,-0.2442228218735641,0.00821995735168457,GUROBI,optimal
121,Eq QP,2,10,5.418642806355235,0.009196996688842772,GUROBI,optimal
121,Eq QP,2,10,-0.032056298620787516,0.0016808509826660154,GUROBI,optimal
125,Eq QP,2,10,2.301362801302353,0.008475065231323242,GUROBI,optimal
125,Eq QP,2,10,-2.7300092443615176,0.008548974990844727,GUROBI,optimal
125,Eq QP,2,10,2.6693311177182757,0.0014750957489013672,GUROBI,optimal
121,Eq QP,2,10,3.477456665051094,0.01328110694885254,GUROBI,optimal
119,Eq QP,2,10,-0.7184830488669824,0.009273052215576172,GUROBI,optimal
125,Eq QP,2,10,1.9958427959243823,0.0014200210571289062,GUROBI,optimal
144,Eq QP,2,11,2.334324161157895,0.0013489723205566404,GUROBI,optimal
144,Eq QP,2,11,11.193858679761828,0.001734018325805664,GUROBI,optimal
146,Eq QP,2,11,10.244517206839152,0.0013730525970458984,GUROBI,optimal
144,Eq QP,2,11,0.8939286047827688,0.0015718936920166016,GUROBI,optimal
134,Eq QP,2,11,7.062983868772322,0.0013399124145507812,GUROBI,optimal
142,Eq QP,2,11,-1.091164533987822,0.03657412528991698,GUROBI,optimal
148,Eq QP,2,11,24.449591032337302,0.0010540485382080078,GUROBI,optimal
144,Eq QP,2,11,0.0013279764657911919,0.011649131774902344,GUROBI,optimal
142,Eq QP,2,11,1.4231881116134293,0.0013489723205566404,GUROBI,optimal
146,Eq QP,2,11,6.295322159097687,0.0011360645294189453,GUROBI,optimal
174,Eq QP,2,12,18.835856398414,0.0012629032135009766,GUROBI,optimal
180,Eq QP,2,12,-1.4114642950581668,0.0013988018035888672,GUROBI,optimal
176,Eq QP,2,12,-1.4349319100636138,0.001452922821044922,GUROBI,optimal
174,Eq QP,2,12,2.333764733646209,0.0020279884338378906,GUROBI,optimal
180,Eq QP,2,12,-0.7820678200501421,0.0012691020965576172,GUROBI,optimal
180,Eq QP,2,12,0.037554678501757977,0.001308917999267578,GUROBI,optimal
178,Eq QP,2,12,-4.173101020682607,0.001742839813232422,GUROBI,optimal
178,Eq QP,2,12,0.7896749093232363,0.001970052719116211,GUROBI,optimal
178,Eq QP,2,12,0.15548163356896438,0.001271963119506836,GUROBI,optimal
172,Eq QP,2,12,3.1393217611546724,0.0013930797576904295,GUROBI,optimal
208,Eq QP,2,13,1.86498636177204,0.0012738704681396484,GUROBI,optimal
206,Eq QP,2,13,-4.226955101405055,0.0017118453979492188,GUROBI,optimal
204,Eq QP,2,13,-3.0985913349303726,0.0013499259948730467,GUROBI,optimal
204,Eq QP,2,13,-0.3987542339448949,0.0020279884338378906,GUROBI,optimal
202,Eq QP,2,13,10.18004148528245,0.001188039779663086,GUROBI,optimal
206,Eq QP,2,13,0.5289789778293641,0.0012569427490234375,GUROBI,optimal
208,Eq QP,2,13,3.1889907162574063,0.001055002212524414,GUROBI,optimal
202,Eq QP,2,13,-3.9720918489436716,0.002376794815063477,GUROBI,optimal
204,Eq QP,2,13,9.304390968165011,0.0012600421905517578,GUROBI,optimal
208,Eq QP,2,13,-1.5142905212914075,0.0014221668243408205,GUROBI,optimal
271,Eq QP,2,15,2.0488968330143305,0.002443075180053711,GUROBI,optimal
275,Eq QP,2,15,1.8394714348699863,0.0017991065979003906,GUROBI,optimal
271,Eq QP,2,15,9.947433023643669,0.0012738704681396484,GUROBI,optimal
277,Eq QP,2,15,-3.6453774833416617,0.0013229846954345705,GUROBI,optimal
271,Eq QP,2,15,-1.8609816043284848,0.001306772232055664,GUROBI,optimal
275,Eq QP,2,15,9.111810887811677,0.001413106918334961,GUROBI,optimal
277,Eq QP,2,15,-5.299821985239186,0.0019991397857666016,GUROBI,optimal
275,Eq QP,2,15,28.71676512220365,0.0019421577453613281,GUROBI,optimal
277,Eq QP,2,15,-0.052742304425487774,0.0020589828491210933,GUROBI,optimal
277,Eq QP,2,15,3.5756155166192727,0.0019421577453613281,GUROBI,optimal
405,Eq QP,2,18,14.793290532654215,0.0013980865478515625,GUROBI,optimal
405,Eq QP,2,18,40.36463740536416,0.002068042755126953,GUROBI,optimal
405,Eq QP,2,18,1.2716929069101195,0.01238703727722168,GUROBI,optimal
405,Eq QP,2,18,13.532018190286422,0.00230097770690918,GUROBI,optimal
405,Eq QP,2,18,-0.7515622409979372,0.002223968505859375,GUROBI,optimal
405,Eq QP,2,18,3.444305443864524,0.0020890235900878906,GUROBI,optimal
405,Eq QP,2,18,1.0203946830892612,0.0017709732055664062,GUROBI,optimal
401,Eq QP,2,18,0.5720984685129658,0.0017409324645996096,GUROBI,optimal
403,Eq QP,2,18,7.339317209271207,0.002025127410888672,GUROBI,optimal
405,Eq QP,2,18,4.023879304361567,0.0018651485443115234,GUROBI,optimal
655,Eq QP,2,23,1.0467591028620706,0.001592874526977539,GUROBI,optimal
655,Eq QP,2,23,2.1603310979220094,0.0020291805267333984,GUROBI,optimal
655,Eq QP,2,23,9.073109367440393,0.002363920211791992,GUROBI,optimal
655,Eq QP,2,23,4.217516258838743,0.001965045928955078,GUROBI,optimal
655,Eq QP,2,23,4.039985239223164,0.001867055892944336,GUROBI,optimal
655,Eq QP,2,23,3.695491136666382,0.001950979232788086,GUROBI,optimal
655,Eq QP,2,23,7.278475237995517,0.0020029544830322266,GUROBI,optimal
655,Eq QP,2,23,6.261909431580597,0.0021550655364990234,GUROBI,optimal
653,Eq QP,2,23,12.390278982248516,0.001950979232788086,GUROBI,optimal
655,Eq QP,2,23,-0.30950259416266235,0.0019390583038330078,GUROBI,optimal
1044,Eq QP,2,29,16.40317939050967,0.003103017807006836,GUROBI,optimal
1044,Eq QP,2,29,6.982860145265963,0.0015559196472167967,GUROBI,optimal
1044,Eq QP,2,29,13.264820065630374,0.0024051666259765625,GUROBI,optimal
1044,Eq QP,2,29,-4.2853292561466,0.0017750263214111328,GUROBI,optimal
1044,Eq QP,2,29,3.4642387009379108,0.0021610260009765625,GUROBI,optimal
1044,Eq QP,2,29,13.60608142082109,0.002279996871948242,GUROBI,optimal
1044,Eq QP,2,29,7.143421303263099,0.002340078353881836,GUROBI,optimal
1044,Eq QP,2,29,5.155245178409103,0.0024700164794921875,GUROBI,optimal
1044,Eq QP,2,29,1.9313925479039853,0.002251863479614258,GUROBI,optimal
1042,Eq QP,2,29,2.861450790296181,0.0022079944610595703,GUROBI,optimal
1891,Eq QP,2,39,28.86681450049356,0.0025310516357421875,GUROBI,optimal
1891,Eq QP,2,39,6.771987437669856,0.003339052200317383,GUROBI,optimal
1891,Eq QP,2,39,5.808341339898827,0.002424001693725586,GUROBI,optimal
1891,Eq QP,2,39,9.634836366951983,0.002396106719970703,GUROBI,optimal
1891,Eq QP,2,39,10.899512087185137,0.0031540393829345703,GUROBI,optimal
1891,Eq QP,2,39,10.356114221629648,0.0030548572540283203,GUROBI,optimal
1891,Eq QP,2,39,5.258076817733627,0.0029218196868896484,GUROBI,optimal
1891,Eq QP,2,39,5.389810924816592,0.002306938171386719,GUROBI,optimal
1891,Eq QP,2,39,5.169699935483576,0.002539157867431641,GUROBI,optimal
1891,Eq QP,2,39,7.854950589912728,0.0034530162811279297,GUROBI,optimal
3498,Eq QP,2,53,8.284901599433573,0.004112958908081055,GUROBI,optimal
3498,Eq QP,2,53,12.587491149124006,0.004178047180175781,GUROBI,optimal
3498,Eq QP,2,53,7.3600393409261216,0.0034029483795166016,GUROBI,optimal
3498,Eq QP,2,53,7.534406928906944,0.003307104110717773,GUROBI,optimal
3498,Eq QP,2,53,11.755966214683433,0.003368854522705078,GUROBI,optimal
3498,Eq QP,2,53,17.508994402966586,0.0033860206604003906,GUROBI,optimal
3498,Eq QP,2,53,17.998041357946704,0.00356292724609375,GUROBI,optimal
3498,Eq QP,2,53,10.745599559787703,0.0035490989685058594,GUROBI,optimal
3498,Eq QP,2,53,2.1730560928824194,0.0035288333892822266,GUROBI,optimal
3498,Eq QP,2,53,6.187958562449173,0.0032989978790283203,GUROBI,optimal
6643,Eq QP,2,73,14.582236388816142,0.005758047103881836,GUROBI,optimal
6643,Eq QP,2,73,13.93496245068491,0.006417989730834961,GUROBI,optimal
6643,Eq QP,2,73,15.104835762552257,0.00664210319519043,GUROBI,optimal
6643,Eq QP,2,73,13.251618772053964,0.006744146347045898,GUROBI,optimal
6643,Eq QP,2,73,15.6133699545925,0.005383014678955078,GUROBI,optimal
6643,Eq QP,2,73,20.709716430161787,0.005789041519165039,GUROBI,optimal
6643,Eq QP,2,73,19.54571110988769,0.005694150924682617,GUROBI,optimal
6643,Eq QP,2,73,19.59174591121984,0.00694584846496582,GUROBI,optimal
6643,Eq QP,2,73,28.859279691482982,0.005386114120483398,GUROBI,optimal
6643,Eq QP,2,73,23.22649586023395,0.005938053131103516,GUROBI,optimal
13235,Eq QP,2,103,13.62706431963091,0.008966922760009766,GUROBI,optimal
13235,Eq QP,2,103,19.564046537485687,0.008656978607177734,GUROBI,optimal
13235,Eq QP,2,103,26.604545114427772,0.009466886520385742,GUROBI,optimal
13235,Eq QP,2,103,29.520829351930647,0.01084613800048828,GUROBI,optimal
13235,Eq QP,2,103,32.572427718196245,0.008831977844238281,GUROBI,optimal
13235,Eq QP,2,103,13.249894074071085,0.009102106094360352,GUROBI,optimal
13235,Eq QP,2,103,29.50754039530847,0.010576009750366213,GUROBI,optimal
13235,Eq QP,2,103,20.90479083451072,0.008791923522949219,GUROBI,optimal
13235,Eq QP,2,103,21.81146165954144,0.008678913116455078,GUROBI,optimal
13235,Eq QP,2,103,23.014390552731232,0.008862018585205078,GUROBI,optimal
26645,Eq QP,3,146,41.98637768915033,0.09525299072265624,GUROBI,optimal
26645,Eq QP,2,146,26.081544474571906,0.12846708297729492,GUROBI,optimal
26645,Eq QP,2,146,40.99788771818307,0.1418781280517578,GUROBI,optimal
26645,Eq QP,2,146,53.86225865609429,0.11208200454711914,GUROBI,optimal
26645,Eq QP,3,146,33.019140766203066,0.08567190170288086,GUROBI,optimal
26645,Eq QP,2,146,34.527560873702306,0.05632615089416504,GUROBI,optimal
26645,Eq QP,2,146,38.65570650842946,0.040924072265625,GUROBI,optimal
26645,Eq QP,2,146,36.43525607868226,0.03693699836730957,GUROBI,optimal
26645,Eq QP,2,146,29.5197139730758,0.0820779800415039,GUROBI,optimal
26645,Eq QP,2,146,26.18542816739109,0.13425588607788086,GUROBI,optimal
55598,Eq QP,3,211,50.046307671369235,0.2363400459289551,GUROBI,optimal
55598,Eq QP,3,211,43.90727169096355,0.18360495567321766,GUROBI,optimal
55598,Eq QP,3,211,55.33115471394474,0.12874197959899902,GUROBI,optimal
55598,Eq QP,3,211,75.80965978460695,0.08757781982421875,GUROBI,optimal
55598,Eq QP,2,211,37.55633966022833,0.11108517646789552,GUROBI,optimal
55598,Eq QP,3,211,52.88725612728794,0.1040189266204834,GUROBI,optimal
55598,Eq QP,3,211,45.557700002497434,0.10030508041381836,GUROBI,optimal
55598,Eq QP,3,211,54.139304452794285,0.1625211238861084,GUROBI,optimal
55598,Eq QP,3,211,63.07848854540162,0.046649932861328125,GUROBI,optimal
55598,Eq QP,3,211,63.83697476214375,0.0674741268157959,GUROBI,optimal
115520,Eq QP,3,304,70.17340849571671,0.14968585968017578,GUROBI,optimal
115520,Eq QP,3,304,61.57933599399438,0.19847416877746585,GUROBI,optimal
115520,Eq QP,3,304,52.22606343886036,0.15069890022277832,GUROBI,optimal
115520,Eq QP,3,304,73.44739018735014,0.1529068946838379,GUROBI,optimal
115520,Eq QP,3,304,57.391615146556816,0.1428048610687256,GUROBI,optimal
115520,Eq QP,4,304,100.81148949341579,0.2467851638793945,GUROBI,optimal
115520,Eq QP,3,304,70.0261762020842,0.25261402130126953,GUROBI,optimal
115520,Eq QP,3,304,80.40114390353881,0.1400439739227295,GUROBI,optimal
115520,Eq QP,3,304,69.58944107072142,0.21315598487854004,GUROBI,optimal
115520,Eq QP,3,304,57.41555863301871,0.13513398170471191,GUROBI,optimal
244205,Eq QP,4,442,90.41759732653904,0.5742380619049072,GUROBI,optimal
244205,Eq QP,4,442,114.5297355248522,0.9040830135345459,GUROBI,optimal
244205,Eq QP,4,442,106.65413606255848,0.9730949401855468,GUROBI,optimal
244205,Eq QP,4,442,118.86177443607392,0.394287109375,GUROBI,optimal
244205,Eq QP,4,442,117.72851298716593,0.9042918682098388,GUROBI,optimal
244205,Eq QP,4,442,128.81790117912846,0.6958410739898682,GUROBI,optimal
244205,Eq QP,3,442,68.4626122482982,0.7031459808349609,GUROBI,optimal
244205,Eq QP,4,442,117.1128870841857,0.3929531574249268,GUROBI,optimal
244205,Eq QP,4,442,117.6565466493879,0.9122471809387208,GUROBI,optimal
244205,Eq QP,4,442,93.15600502834812,0.4900729656219482,GUROBI,optimal
518420,Eq QP,5,644,161.71675097387387,0.7816779613494873,GUROBI,optimal
518420,Eq QP,5,644,166.53443316558642,1.0680198669433594,GUROBI,optimal
518420,Eq QP,5,644,182.25476885642968,1.046072006225586,GUROBI,optimal
518420,Eq QP,5,644,139.1733117063731,1.190091848373413,GUROBI,optimal
518420,Eq QP,5,644,216.93121570161568,1.2067930698394775,GUROBI,optimal
518420,Eq QP,4,644,119.7670960164842,0.9638779163360596,GUROBI,optimal
518420,Eq QP,5,644,173.7351838699858,1.1392509937286377,GUROBI,optimal
518420,Eq QP,5,644,160.59858301274613,1.323642015457153,GUROBI,optimal
518420,Eq QP,5,644,148.51418791776496,0.9244649410247804,GUROBI,optimal
518420,Eq QP,5,644,143.80907017659115,0.6049602031707764,GUROBI,optimal
1104500,Eq QP,5,940,226.83365763079976,2.219910144805908,GUROBI,optimal
1104500,Eq QP,6,940,251.63871631759616,2.796693086624145,GUROBI,optimal
1104500,Eq QP,6,940,204.96762840330246,1.8345899581909184,GUROBI,optimal
1104500,Eq QP,6,940,232.24606825714662,1.9668588638305664,GUROBI,optimal
1104500,Eq QP,6,940,251.23071749651928,2.1625008583068848,GUROBI,optimal
1104500,Eq QP,5,940,256.7879016959082,2.55869197845459,GUROBI,optimal
1104500,Eq QP,5,940,229.65148087963144,2.348422050476074,GUROBI,optimal
1104500,Eq QP,6,940,306.97333869354776,2.3838250637054443,GUROBI,optimal
1104500,Eq QP,6,940,247.24058301131882,1.292112112045288,GUROBI,optimal
1104500,Eq QP,6,940,274.6599441875795,1.225733995437622,GUROBI,optimal
2356068,Eq QP,6,1373,349.66887678494834,6.701488018035889,GUROBI,optimal
2356068,Eq QP,6,1373,353.095607866469,7.4588890075683585,GUROBI,optimal
2356068,Eq QP,6,1373,386.91156040203765,8.061001062393187,GUROBI,optimal
2356068,Eq QP,7,1373,419.52600645248003,8.986593008041384,GUROBI,optimal
2356068,Eq QP,6,1373,334.5274075948305,3.138637065887451,GUROBI,optimal
2356068,Eq QP,7,1373,375.19006019376883,3.7362289428710938,GUROBI,optimal
2356068,Eq QP,6,1373,368.1476905654799,3.559454917907715,GUROBI,optimal
2356068,Eq QP,6,1373,385.68786175487236,2.777796030044556,GUROBI,optimal
2356068,Eq QP,6,1373,352.22532795457533,5.1171300411224365,GUROBI,optimal
2356068,Eq QP,6,1373,336.219427663494,3.370062828063965,GUROBI,optimal
5044599,Eq QP,7,2009,456.1135706073856,19.143923997879032,GUROBI,optimal
5044599,Eq QP,7,2009,503.54904683782416,19.829531192779537,GUROBI,optimal
5044599,Eq QP,7,2009,582.2252503021159,22.212484121322632,GUROBI,optimal
5044599,Eq QP,7,2009,489.3341350366845,17.734440088272095,GUROBI,optimal
5044599,Eq QP,7,2009,549.4479509370442,11.659751892089846,GUROBI,optimal
5044599,Eq QP,7,2009,556.8863054828863,17.886761903762817,GUROBI,optimal
5044599,Eq QP,7,2009,512.16873804568,15.984910011291506,GUROBI,optimal
5044599,Eq QP,7,2009,512.2224542198497,18.446545839309692,GUROBI,optimal
5044599,Eq QP,7,2009,562.9502182859874,18.67830300331116,GUROBI,optimal
5044599,Eq QP,7,2009,471.8613712031769,9.13093400001526,GUROBI,optimal
2760,Portfolio,15,5,-3.194374934007354,0.006434917449951172,GUROBI,optimal
2760,Portfolio,15,5,-2.2568842894625183,0.007100105285644531,GUROBI,optimal
2760,Portfolio,15,5,-2.2532420014711185,0.004503965377807617,GUROBI,optimal
2760,Portfolio,17,5,-2.159407469730343,0.006489038467407226,GUROBI,optimal
2760,Portfolio,14,5,-2.434487149171431,0.005142927169799805,GUROBI,optimal
2760,Portfolio,13,5,-2.237937134606861,0.005671977996826172,GUROBI,optimal
2760,Portfolio,15,5,-2.7000644328304637,0.006447076797485352,GUROBI,optimal
2760,Portfolio,16,5,-2.1079953919409924,0.0048980712890625,GUROBI,optimal
2760,Portfolio,13,5,-1.9785838235703392,0.007291078567504883,GUROBI,optimal
2760,Portfolio,13,5,-2.4384023975860503,0.005815029144287109,GUROBI,optimal
3612,Portfolio,13,6,-2.9518930799077148,0.006937026977539063,GUROBI,optimal
3612,Portfolio,15,6,-2.216437185069746,0.005608081817626953,GUROBI,optimal
3612,Portfolio,15,6,-2.1433633593432133,0.006730079650878906,GUROBI,optimal
3612,Portfolio,15,6,-1.93810146333374,0.01188802719116211,GUROBI,optimal
3612,Portfolio,14,6,-2.7252498674452657,0.006532907485961914,GUROBI,optimal
3612,Portfolio,14,6,-3.0379396932508134,0.006764888763427734,GUROBI,optimal
3612,Portfolio,14,6,-2.1578128480271195,0.007211923599243164,GUROBI,optimal
3612,Portfolio,15,6,-2.5884330790953047,0.03336477279663086,GUROBI,optimal
3612,Portfolio,15,6,-2.2009458324663123,0.005009889602661133,GUROBI,optimal
3612,Portfolio,13,6,-2.3268226802011758,0.00645899772644043,GUROBI,optimal
4564,Portfolio,18,7,-2.6408639278071977,0.007380008697509766,GUROBI,optimal
4564,Portfolio,15,7,-2.366689950405151,0.008135080337524414,GUROBI,optimal
4564,Portfolio,13,7,-2.7074676182804303,0.006226062774658203,GUROBI,optimal
4564,Portfolio,13,7,-2.4813758300596773,0.005994081497192383,GUROBI,optimal
4564,Portfolio,14,7,-2.191716286092201,0.005810976028442383,GUROBI,optimal
4564,Portfolio,15,7,-2.17496833056142,0.007100820541381836,GUROBI,optimal
4564,Portfolio,13,7,-2.872842376414908,0.00916290283203125,GUROBI,optimal
4564,Portfolio,15,7,-2.4732413542228704,0.006768941879272461,GUROBI,optimal
4564,Portfolio,14,7,-2.3945913016463423,0.006869077682495117,GUROBI,optimal
4564,Portfolio,13,7,-2.4200305642770794,0.005674123764038086,GUROBI,optimal
5616,Portfolio,14,8,-2.188036731489885,0.0074880123138427734,GUROBI,optimal
5616,Portfolio,15,8,-2.542936040653442,0.008643865585327148,GUROBI,optimal
5616,Portfolio,14,8,-2.4415555375200126,0.007591962814331055,GUROBI,optimal
5616,Portfolio,15,8,-2.491992951336627,0.008116960525512695,GUROBI,optimal
5616,Portfolio,13,8,-2.9201411072538863,0.02707815170288086,GUROBI,optimal
5616,Portfolio,13,8,-2.1991175514510486,0.011818885803222656,GUROBI,optimal
5616,Portfolio,14,8,-2.7187606060736256,0.008063077926635742,GUROBI,optimal
5616,Portfolio,15,8,-2.267693045891434,0.00811004638671875,GUROBI,optimal
5616,Portfolio,17,8,-2.078551091696157,0.01120901107788086,GUROBI,optimal
5616,Portfolio,14,8,-2.5036647820388764,0.007950067520141602,GUROBI,optimal
6768,Portfolio,14,9,-2.404897515710799,0.011690139770507812,GUROBI,optimal
6768,Portfolio,15,9,-2.3302055600638245,0.012611150741577148,GUROBI,optimal
6768,Portfolio,14,9,-2.2350514169091116,0.010226011276245115,GUROBI,optimal
6768,Portfolio,15,9,-2.0988184057606443,0.01334214210510254,GUROBI,optimal
6768,Portfolio,14,9,-2.4342599043889748,0.014286041259765625,GUROBI,optimal
6768,Portfolio,13,9,-2.7319165688381557,0.009543895721435549,GUROBI,optimal
6768,Portfolio,14,9,-2.7299592750080617,0.01254415512084961,GUROBI,optimal
6768,Portfolio,15,9,-2.399334529329555,0.009672880172729492,GUROBI,optimal
6768,Portfolio,14,9,-2.6601641793019475,0.010618925094604492,GUROBI,optimal
6768,Portfolio,13,9,-2.3875290870116013,0.008334875106811523,GUROBI,optimal
8020,Portfolio,13,10,-2.5246544833482005,0.01006007194519043,GUROBI,optimal
8020,Portfolio,17,10,-2.4903821852836185,0.011137962341308594,GUROBI,optimal
8020,Portfolio,15,10,-2.7462982767479245,0.011607885360717772,GUROBI,optimal
8020,Portfolio,15,10,-2.9632055267670334,0.01123809814453125,GUROBI,optimal
8020,Portfolio,14,10,-2.7501325021364904,0.012753009796142578,GUROBI,optimal
8020,Portfolio,16,10,-2.5252880771110298,0.015233039855957031,GUROBI,optimal
8020,Portfolio,13,10,-2.347578231891563,0.010493040084838869,GUROBI,optimal
8020,Portfolio,15,10,-2.6398732385223616,0.016009092330932617,GUROBI,optimal
8020,Portfolio,15,10,-2.470579619862636,0.010668039321899414,GUROBI,optimal
8020,Portfolio,14,10,-2.658923465740927,0.01016998291015625,GUROBI,optimal
10824,Portfolio,15,12,-2.585880624816381,0.019379138946533203,GUROBI,optimal
10824,Portfolio,14,12,-2.678259060670267,0.013667106628417969,GUROBI,optimal
10824,Portfolio,15,12,-2.7899601487929893,0.01818108558654785,GUROBI,optimal
10824,Portfolio,16,12,-2.5225751030114902,0.01967000961303711,GUROBI,optimal
10824,Portfolio,16,12,-2.3634026065341502,0.01565694808959961,GUROBI,optimal
10824,Portfolio,15,12,-2.602196550313169,0.05976414680480958,GUROBI,optimal
10824,Portfolio,14,12,-2.50281348678818,0.01885509490966797,GUROBI,optimal
10824,Portfolio,15,12,-2.4303357768668907,0.013766050338745115,GUROBI,optimal
10824,Portfolio,18,12,-2.662422482501112,0.023874998092651367,GUROBI,optimal
10824,Portfolio,18,12,-2.5891737138071806,0.015098094940185547,GUROBI,optimal
14028,Portfolio,14,14,-3.288929797865904,0.02269601821899414,GUROBI,optimal
14028,Portfolio,17,14,-2.4636136675079325,0.02498388290405273,GUROBI,optimal
14028,Portfolio,16,14,-2.4213668685240917,0.02279186248779297,GUROBI,optimal
14028,Portfolio,17,14,-2.4811577312073525,0.03028106689453125,GUROBI,optimal
14028,Portfolio,16,14,-2.7521495804297,0.023918867111206055,GUROBI,optimal
14028,Portfolio,17,14,-2.408251480835914,0.018510103225708008,GUROBI,optimal
14028,Portfolio,16,14,-2.3956878214528503,0.024554967880249023,GUROBI,optimal
14028,Portfolio,17,14,-2.6491250576415726,0.01898193359375,GUROBI,optimal
14028,Portfolio,15,14,-2.811969639478321,0.02550601959228516,GUROBI,optimal
14028,Portfolio,17,14,-2.35216693197647,0.03271794319152832,GUROBI,optimal
17632,Portfolio,15,16,-2.3628560722714043,0.0241849422454834,GUROBI,optimal
17632,Portfolio,16,16,-2.7942272724821304,0.05917191505432129,GUROBI,optimal
17632,Portfolio,16,16,-2.46068452245499,0.10209894180297853,GUROBI,optimal
17632,Portfolio,16,16,-2.3606105814944405,0.02227616310119629,GUROBI,optimal
17632,Portfolio,18,16,-2.6540484959142527,0.041836023330688484,GUROBI,optimal
17632,Portfolio,18,16,-2.258778469210432,0.03274416923522948,GUROBI,optimal
17632,Portfolio,17,16,-2.501857865856961,0.023707151412963867,GUROBI,optimal
17632,Portfolio,16,16,-2.6025502774432323,0.06328701972961426,GUROBI,optimal
17632,Portfolio,15,16,-2.4668487222775206,0.02147412300109864,GUROBI,optimal
17632,Portfolio,16,16,-2.55335109554768,0.03296399116516113,GUROBI,optimal
26040,Portfolio,15,20,-2.5694174936923875,0.03341007232666016,GUROBI,optimal
26040,Portfolio,16,20,-2.4708790237013902,0.034707069396972656,GUROBI,optimal
26040,Portfolio,17,20,-2.462453811657357,0.05544614791870117,GUROBI,optimal
26040,Portfolio,15,20,-2.550515305694377,0.05327796936035156,GUROBI,optimal
26040,Portfolio,15,20,-2.3864598540405955,0.03359794616699219,GUROBI,optimal
26040,Portfolio,17,20,-2.3618906905796875,0.05329298973083496,GUROBI,optimal
26040,Portfolio,14,20,-2.682227257657116,0.053033113479614265,GUROBI,optimal
26040,Portfolio,17,20,-2.5352120020151547,0.20732712745666504,GUROBI,optimal
26040,Portfolio,18,20,-2.5537476815635114,0.07917284965515138,GUROBI,optimal
26040,Portfolio,16,20,-2.6846479998959563,0.03503894805908203,GUROBI,optimal
36048,Portfolio,15,24,-2.61863185118192,0.08877992630004883,GUROBI,optimal
36048,Portfolio,13,24,-2.531526094749708,0.14644408226013186,GUROBI,optimal
36048,Portfolio,16,24,-2.393400496898709,0.1688070297241211,GUROBI,optimal
36048,Portfolio,14,24,-2.324392042855497,0.1351020336151123,GUROBI,optimal
36048,Portfolio,14,24,-2.5694317163435887,0.062093019485473626,GUROBI,optimal
36048,Portfolio,17,24,-2.633002844514255,0.07554292678833008,GUROBI,optimal
36048,Portfolio,14,24,-2.445686747073836,0.17297697067260742,GUROBI,optimal
36048,Portfolio,18,24,-2.464696408898837,0.05094003677368164,GUROBI,optimal
36048,Portfolio,15,24,-2.640962684156456,0.16390585899353027,GUROBI,optimal
36048,Portfolio,13,24,-2.5189516478120453,0.044000864028930664,GUROBI,optimal
47656,Portfolio,14,28,-2.792750285058496,0.3025331497192383,GUROBI,optimal
47656,Portfolio,14,28,-2.7106865069610446,0.10394716262817384,GUROBI,optimal
47656,Portfolio,14,28,-2.9005551703548966,0.5048949718475342,GUROBI,optimal
47656,Portfolio,15,28,-2.692517938419196,0.2553989887237549,GUROBI,optimal
47656,Portfolio,16,28,-2.4841575256244646,0.15650701522827148,GUROBI,optimal
47656,Portfolio,16,28,-2.4337509880219836,0.40154504776000977,GUROBI,optimal
47656,Portfolio,16,28,-2.6416164655973864,0.10413002967834473,GUROBI,optimal
47656,Portfolio,17,28,-2.7320536829618547,0.07746481895446777,GUROBI,optimal
47656,Portfolio,15,28,-2.429334674090296,0.19383907318115234,GUROBI,optimal
47656,Portfolio,14,28,-2.5729918155714704,0.06836986541748047,GUROBI,optimal
71820,Portfolio,17,35,-2.6022865375645483,0.4523088932037354,GUROBI,optimal
71820,Portfolio,17,35,-2.494188986284717,0.5966501235961914,GUROBI,optimal
71820,Portfolio,17,35,-2.695045644462066,0.18568706512451166,GUROBI,optimal
71820,Portfolio,16,35,-2.5809441541210947,0.3684360980987549,GUROBI,optimal
71820,Portfolio,17,35,-2.5544593515831853,0.3445439338684082,GUROBI,optimal
71820,Portfolio,18,35,-2.635643065672713,0.15616798400878906,GUROBI,optimal
71820,Portfolio,19,35,-2.641450865904156,0.4939181804656982,GUROBI,optimal
71820,Portfolio,19,35,-2.5412206994556605,0.6489708423614502,GUROBI,optimal
71820,Portfolio,18,35,-2.523600315539674,0.3771860599517822,GUROBI,optimal
71820,Portfolio,17,35,-2.513043215150464,0.4106900691986084,GUROBI,optimal
105436,Portfolio,20,43,-2.6886153901670338,0.7927360534667969,GUROBI,optimal
105436,Portfolio,17,43,-2.585960352845518,1.1368460655212402,GUROBI,optimal
105436,Portfolio,17,43,-2.6092974968748823,1.0546319484710691,GUROBI,optimal
105436,Portfolio,19,43,-2.5562550021158765,0.9984819889068604,GUROBI,optimal
105436,Portfolio,19,43,-2.6064392477375162,0.18773603439331046,GUROBI,optimal
105436,Portfolio,19,43,-2.543527795103265,0.8376131057739258,GUROBI,optimal
105436,Portfolio,19,43,-2.5569478728593844,0.5039858818054199,GUROBI,optimal
105436,Portfolio,17,43,-2.586485399961547,0.37595295906066895,GUROBI,optimal
105436,Portfolio,18,43,-2.59676230712877,0.24800801277160645,GUROBI,optimal
105436,Portfolio,19,43,-2.5127745160530983,0.6261348724365234,GUROBI,optimal
150904,Portfolio,17,52,-2.6112126773614603,1.1507840156555176,GUROBI,optimal
150904,Portfolio,21,52,-2.4633387375300257,1.0254440307617188,GUROBI,optimal
150904,Portfolio,19,52,-2.54093546804435,0.296442985534668,GUROBI,optimal
150904,Portfolio,18,52,-2.620704468241052,1.6801848411560059,GUROBI,optimal
150904,Portfolio,17,52,-2.5555756791423905,0.28868985176086426,GUROBI,optimal
150904,Portfolio,19,52,-2.7176017459676816,1.6678421497344968,GUROBI,optimal
150904,Portfolio,18,52,-2.712722089174745,0.9471487998962402,GUROBI,optimal
150904,Portfolio,19,52,-2.6559812047576505,0.24051189422607425,GUROBI,optimal
150904,Portfolio,18,52,-2.620358351715429,0.739771842956543,GUROBI,optimal
150904,Portfolio,18,52,-2.560286916781906,1.2614240646362305,GUROBI,optimal
230880,Portfolio,19,65,-2.7440664935184955,1.876004934310913,GUROBI,optimal
230880,Portfolio,17,65,-2.558098587151656,1.2492740154266355,GUROBI,optimal
230880,Portfolio,20,65,-2.4918564588665784,1.3379950523376465,GUROBI,optimal
230880,Portfolio,20,65,-2.728840501442459,1.562072992324829,GUROBI,optimal
230880,Portfolio,19,65,-2.7002111833218736,0.9231469631195068,GUROBI,optimal
230880,Portfolio,18,65,-2.6632566990210442,0.3784959316253662,GUROBI,optimal
230880,Portfolio,20,65,-2.4735083698729743,0.3948230743408203,GUROBI,optimal
230880,Portfolio,17,65,-2.655945204556183,1.077625036239624,GUROBI,optimal
230880,Portfolio,18,65,-2.6757666673013083,1.0334320068359375,GUROBI,optimal
230880,Portfolio,18,65,-2.462872019923988,1.347797155380249,GUROBI,optimal
344160,Portfolio,21,80,-2.707990938372724,1.4772689342498782,GUROBI,optimal
344160,Portfolio,20,80,-2.544199270100302,1.5411269664764404,GUROBI,optimal
344160,Portfolio,17,80,-2.5718375541790777,1.9542770385742188,GUROBI,optimal
344160,Portfolio,19,80,-2.44117125561448,2.297818899154663,GUROBI,optimal
344160,Portfolio,18,80,-2.6646078827323385,2.593641996383667,GUROBI,optimal
344160,Portfolio,18,80,-2.4913907093775274,0.912276029586792,GUROBI,optimal
344160,Portfolio,20,80,-2.608111753690613,2.495465040206909,GUROBI,optimal
344160,Portfolio,20,80,-2.5079118574529984,1.9857819080352783,GUROBI,optimal
344160,Portfolio,17,80,-2.5480557102117776,0.4986228942871094,GUROBI,optimal
344160,Portfolio,18,80,-2.6616461606484547,1.2590429782867432,GUROBI,optimal
519948,Portfolio,18,99,-2.632218886924386,2.586055994033813,GUROBI,optimal
519948,Portfolio,19,99,-2.6985193545657133,4.55715012550354,GUROBI,optimal
519948,Portfolio,19,99,-2.6117593284652707,2.6168749332427983,GUROBI,optimal
519948,Portfolio,19,99,-2.7233349947960392,2.5164577960968018,GUROBI,optimal
519948,Portfolio,18,99,-2.72451586074468,2.542490005493164,GUROBI,optimal
519948,Portfolio,20,99,-2.6024141908409333,1.954179048538208,GUROBI,optimal
519948,Portfolio,21,99,-2.600007966097866,1.7478001117706299,GUROBI,optimal
519948,Portfolio,19,99,-2.667513948823921,0.98547101020813,GUROBI,optimal
519948,Portfolio,20,99,-2.607836561315225,1.8910608291625977,GUROBI,optimal
519948,Portfolio,18,99,-2.668724593193713,1.3004631996154783,GUROBI,optimal
806248,Portfolio,21,124,-2.5549233702495884,5.749720096588135,GUROBI,optimal
806248,Portfolio,19,124,-2.564927100190504,2.159339904785156,GUROBI,optimal
806248,Portfolio,21,124,-2.678694375554997,1.7407820224761963,GUROBI,optimal
806248,Portfolio,21,124,-2.614983488398796,5.314921855926514,GUROBI,optimal
806248,Portfolio,20,124,-2.5978458038810355,5.266878843307495,GUROBI,optimal
806248,Portfolio,18,124,-2.6384948595656774,3.701816082000733,GUROBI,optimal
806248,Portfolio,21,124,-2.7067967695279167,2.776392936706543,GUROBI,optimal
806248,Portfolio,21,124,-2.5903589473853352,3.122205972671509,GUROBI,optimal
806248,Portfolio,21,124,-2.5793276376140257,5.310876131057738,GUROBI,optimal
806248,Portfolio,20,124,-2.6183766835938984,1.8092172145843504,GUROBI,optimal
1232308,Portfolio,22,154,-2.6736326902777523,2.799938917160034,GUROBI,optimal
1232308,Portfolio,20,154,-2.608899515534643,6.229601860046388,GUROBI,optimal
1232308,Portfolio,19,154,-2.6537991661225524,2.8074069023132324,GUROBI,optimal
1232308,Portfolio,20,154,-2.608992047133317,8.940893888473509,GUROBI,optimal
1232308,Portfolio,19,154,-2.548404388984101,6.584585905075072,GUROBI,optimal
1232308,Portfolio,19,154,-2.7039520291545536,6.95904803276062,GUROBI,optimal
1232308,Portfolio,20,154,-2.6663309775545967,4.69488787651062,GUROBI,optimal
1232308,Portfolio,19,154,-2.602081994480525,6.648364067077638,GUROBI,optimal
1232308,Portfolio,19,154,-2.63143280864132,6.234330892562866,GUROBI,optimal
1232308,Portfolio,20,154,-2.5741889921280743,5.557100057601929,GUROBI,optimal
7040,Lasso,9,10,1228.0764670571998,0.01766490936279297,GUROBI,optimal
7040,Lasso,9,10,1045.837506270011,0.03652000427246094,GUROBI,optimal
7040,Lasso,9,10,1058.3250759514092,0.02120184898376465,GUROBI,optimal
7040,Lasso,10,10,1066.415060310614,0.07627511024475098,GUROBI,optimal
7040,Lasso,8,10,1197.6863006040167,0.019891023635864258,GUROBI,optimal
7040,Lasso,8,10,1109.4641261960119,0.01588606834411621,GUROBI,optimal
7040,Lasso,9,10,1013.011962884818,0.06695294380187987,GUROBI,optimal
7040,Lasso,10,10,1025.5196995273327,0.018156051635742188,GUROBI,optimal
7040,Lasso,9,10,1066.3128683780963,0.017267227172851562,GUROBI,optimal
7040,Lasso,8,10,1047.6786205373442,0.0204620361328125,GUROBI,optimal
8294,Lasso,9,11,1160.1303176777408,0.01941204071044922,GUROBI,optimal
8294,Lasso,8,11,1078.9775776654892,0.01861405372619629,GUROBI,optimal
8294,Lasso,9,11,1128.9207485035754,0.0193941593170166,GUROBI,optimal
8294,Lasso,9,11,1279.3711396578385,0.0197451114654541,GUROBI,optimal
8294,Lasso,8,11,1052.6466117146365,0.018290042877197262,GUROBI,optimal
8294,Lasso,8,11,1125.0860298714454,0.020036935806274414,GUROBI,optimal
8294,Lasso,7,11,1329.7715727403418,0.02429294586181641,GUROBI,optimal
8294,Lasso,9,11,1030.382044459669,0.0422971248626709,GUROBI,optimal
8294,Lasso,9,11,1247.536013925479,0.03802895545959474,GUROBI,optimal
8294,Lasso,8,11,1110.0776799838436,0.01877880096435547,GUROBI,optimal
9648,Lasso,9,12,1238.1194797800224,0.03125810623168945,GUROBI,optimal
9648,Lasso,8,12,1292.0193825790404,0.051293134689331055,GUROBI,optimal
9648,Lasso,8,12,1289.8458280482816,0.029771089553833008,GUROBI,optimal
9648,Lasso,8,12,1285.5027806657852,0.020646095275878903,GUROBI,optimal
9648,Lasso,9,12,1093.0985161584806,0.023008108139038086,GUROBI,optimal
9648,Lasso,8,12,1197.869036885752,0.02182102203369141,GUROBI,optimal
9648,Lasso,8,12,1349.0586616679836,0.02089095115661621,GUROBI,optimal
9648,Lasso,8,12,1281.2304007433765,0.029515981674194336,GUROBI,optimal
9648,Lasso,8,12,1229.5964806520842,0.021282196044921875,GUROBI,optimal
9648,Lasso,9,12,1363.7078467048252,0.02292799949645996,GUROBI,optimal
11102,Lasso,8,13,1398.2311543137705,0.03490185737609863,GUROBI,optimal
11102,Lasso,11,13,1549.0258264649945,0.03823399543762207,GUROBI,optimal
11102,Lasso,8,13,1411.6257139085003,0.022443056106567383,GUROBI,optimal
11102,Lasso,10,13,1326.5966556902895,0.025313854217529297,GUROBI,optimal
11102,Lasso,9,13,1386.9186693798526,0.02559208869934082,GUROBI,optimal
11102,Lasso,9,13,1376.4742721849548,0.024142980575561523,GUROBI,optimal
11102,Lasso,8,13,1268.9367983818884,0.0231928825378418,GUROBI,optimal
11102,Lasso,9,13,1471.462684421398,0.025088071823120117,GUROBI,optimal
11102,Lasso,8,13,1345.3136179610674,0.023700952529907227,GUROBI,optimal
11102,Lasso,8,13,1498.5665318702274,0.024619102478027344,GUROBI,optimal
12656,Lasso,8,14,1542.0683596854328,0.03788495063781738,GUROBI,optimal
12656,Lasso,10,14,1417.9822114178976,0.05088996887207031,GUROBI,optimal
12656,Lasso,7,14,1739.7024406577484,0.02759099006652832,GUROBI,optimal
12656,Lasso,9,14,1601.7431779065744,0.02775096893310547,GUROBI,optimal
12656,Lasso,10,14,1566.011128079222,0.03022003173828125,GUROBI,optimal
12656,Lasso,8,14,1459.8916828603594,0.02864408493041992,GUROBI,optimal
12656,Lasso,9,14,1469.3333667202364,0.0337529182434082,GUROBI,optimal
12656,Lasso,9,14,1622.2995339027357,0.04786992073059082,GUROBI,optimal
12656,Lasso,9,14,1425.2370186011535,0.02782011032104492,GUROBI,optimal
12656,Lasso,10,14,1495.2879490186358,0.029580116271972656,GUROBI,optimal
16064,Lasso,8,16,1811.7427252467007,0.07075309753417969,GUROBI,optimal
16064,Lasso,9,16,1633.5870599076777,0.07293391227722168,GUROBI,optimal
16064,Lasso,9,16,1742.473744976265,0.07615208625793457,GUROBI,optimal
16064,Lasso,9,16,1772.9874842642655,0.06407785415649414,GUROBI,optimal
16064,Lasso,8,16,1620.9326416404735,0.054290056228637695,GUROBI,optimal
16064,Lasso,9,16,1656.3299688509092,0.033746004104614265,GUROBI,optimal
16064,Lasso,8,16,1702.1224381875218,0.035173892974853516,GUROBI,optimal
16064,Lasso,8,16,1801.3148478363555,0.03242206573486328,GUROBI,optimal
16064,Lasso,9,16,1699.5403020103174,0.03323101997375488,GUROBI,optimal
16064,Lasso,9,16,1787.9093223528894,0.0331110954284668,GUROBI,optimal
17918,Lasso,9,17,1816.7258550123777,0.21269798278808594,GUROBI,optimal
17918,Lasso,9,17,1744.7876753002695,0.05147409439086914,GUROBI,optimal
17918,Lasso,9,17,1710.726965274203,0.04141688346862793,GUROBI,optimal
17918,Lasso,10,17,1784.198642922757,0.0824592113494873,GUROBI,optimal
17918,Lasso,8,17,1815.3693431682748,0.037626981735229485,GUROBI,optimal
17918,Lasso,9,17,1673.9616296987008,0.039103031158447266,GUROBI,optimal
17918,Lasso,9,17,1765.2762268470256,0.03868293762207031,GUROBI,optimal
17918,Lasso,9,17,1831.422152672612,0.03757309913635254,GUROBI,optimal
17918,Lasso,9,17,1737.819709685212,0.050293922424316406,GUROBI,optimal
17918,Lasso,8,17,1690.194376816244,0.0355989933013916,GUROBI,optimal
24080,Lasso,9,20,2145.13876301917,0.1165640354156494,GUROBI,optimal
24080,Lasso,9,20,2087.74182150992,0.15077996253967285,GUROBI,optimal
24080,Lasso,9,20,2016.6202130771835,0.07153081893920897,GUROBI,optimal
24080,Lasso,10,20,2083.69853480656,0.07656002044677734,GUROBI,optimal
24080,Lasso,11,20,2064.963156987508,0.10398197174072266,GUROBI,optimal
24080,Lasso,9,20,2033.964500239861,0.05375790596008302,GUROBI,optimal
24080,Lasso,9,20,2036.7183796768888,0.15074610710144046,GUROBI,optimal
24080,Lasso,9,20,1984.9007552569813,0.04976511001586914,GUROBI,optimal
24080,Lasso,10,20,2016.847094009795,0.05280303955078125,GUROBI,optimal
24080,Lasso,9,20,2255.257684561674,0.07470703125,GUROBI,optimal
31142,Lasso,10,23,2439.0547186265244,0.28438615798950195,GUROBI,optimal
31142,Lasso,10,23,2482.5234825742223,0.10530710220336914,GUROBI,optimal
31142,Lasso,9,23,2391.586175810138,0.06671690940856934,GUROBI,optimal
31142,Lasso,9,23,2354.37036247117,0.3713510036468506,GUROBI,optimal
31142,Lasso,9,23,2367.8910570244807,0.06798601150512695,GUROBI,optimal
31142,Lasso,9,23,2424.961345002425,0.06154179573059083,GUROBI,optimal
31142,Lasso,11,23,2249.290818253011,0.13658499717712402,GUROBI,optimal
31142,Lasso,9,23,2384.179422308186,0.18640899658203125,GUROBI,optimal
31142,Lasso,10,23,2622.6506212211325,0.15532517433166504,GUROBI,optimal
31142,Lasso,8,23,2461.848464080918,0.17097210884094238,GUROBI,optimal
39104,Lasso,10,26,2682.885540947093,0.40061402320861816,GUROBI,optimal
39104,Lasso,10,26,2677.7254546342638,0.3567488193511963,GUROBI,optimal
39104,Lasso,9,26,2930.3880332536733,0.17710208892822266,GUROBI,optimal
39104,Lasso,10,26,2786.374154659712,0.08925986289978027,GUROBI,optimal
39104,Lasso,8,26,2952.030659725136,0.1166551113128662,GUROBI,optimal
39104,Lasso,10,26,2848.0998167132893,0.41033411026000977,GUROBI,optimal
39104,Lasso,10,26,2974.421118942497,0.2582240104675293,GUROBI,optimal
39104,Lasso,9,26,2868.001614125683,0.08426094055175781,GUROBI,optimal
39104,Lasso,10,26,2918.4567370279274,0.08709907531738281,GUROBI,optimal
39104,Lasso,8,26,2761.386469348305,0.07519292831420897,GUROBI,optimal
54374,Lasso,10,31,3415.9160777552106,0.18143582344055176,GUROBI,optimal
54374,Lasso,10,31,3257.085852762891,0.4999101161956787,GUROBI,optimal
54374,Lasso,9,31,3452.423507058996,0.11700701713562013,GUROBI,optimal
54374,Lasso,10,31,3348.383188945787,0.3175239562988281,GUROBI,optimal
54374,Lasso,11,31,3158.7023005235246,0.2376208305358887,GUROBI,optimal
54374,Lasso,10,31,3180.3856376244676,0.2800569534301758,GUROBI,optimal
54374,Lasso,9,31,3450.3182174880158,0.189366102218628,GUROBI,optimal
54374,Lasso,10,31,3262.0928537110217,0.1345529556274414,GUROBI,optimal
54374,Lasso,9,31,3493.229887935687,0.15349102020263672,GUROBI,optimal
54374,Lasso,11,31,3460.365017821877,0.1189260482788086,GUROBI,optimal
75998,Lasso,8,37,3781.585329814956,0.2146759033203125,GUROBI,optimal
75998,Lasso,9,37,3830.185347074859,0.6206700801849365,GUROBI,optimal
75998,Lasso,10,37,3571.1836575221837,0.20683717727661133,GUROBI,optimal
75998,Lasso,9,37,3913.16425622904,0.2067880630493164,GUROBI,optimal
75998,Lasso,8,37,3854.7804564719786,0.2043321132659912,GUROBI,optimal
75998,Lasso,9,37,4047.901286885417,0.16339492797851562,GUROBI,optimal
75998,Lasso,9,37,4042.981006446437,0.15214300155639648,GUROBI,optimal
75998,Lasso,11,37,4043.217969652727,0.27964210510253906,GUROBI,optimal
75998,Lasso,11,37,3918.237194289844,0.16769886016845706,GUROBI,optimal
75998,Lasso,9,37,3979.254540294559,0.1545720100402832,GUROBI,optimal
110430,Lasso,9,45,4735.793785259561,0.6130630970001221,GUROBI,optimal
110430,Lasso,9,45,4937.1379014291215,0.3677370548248291,GUROBI,optimal
110430,Lasso,9,45,4797.734870497027,0.4491729736328125,GUROBI,optimal
110430,Lasso,10,45,4759.593264177302,0.5001800060272217,GUROBI,optimal
110430,Lasso,9,45,5125.415936482862,0.4560549259185791,GUROBI,optimal
110430,Lasso,11,45,4783.606409100825,0.7431910037994385,GUROBI,optimal
110430,Lasso,9,45,5001.832627128341,0.24536800384521484,GUROBI,optimal
110430,Lasso,10,45,5205.934659988469,0.309844970703125,GUROBI,optimal
110430,Lasso,10,45,4855.766587655322,0.2725560665130615,GUROBI,optimal
110430,Lasso,10,45,5146.817173919643,0.26123714447021484,GUROBI,optimal
162470,Lasso,11,55,6329.1994006154855,1.1619839668273926,GUROBI,optimal
162470,Lasso,10,55,5811.983399224643,1.1662559509277344,GUROBI,optimal
162470,Lasso,9,55,5642.262972388971,0.6268689632415771,GUROBI,optimal
162470,Lasso,9,55,5705.620225490667,0.7825260162353516,GUROBI,optimal
162470,Lasso,11,55,6036.178127108565,0.7080230712890625,GUROBI,optimal
162470,Lasso,10,55,5913.00130582703,1.8337469100952148,GUROBI,optimal
162470,Lasso,10,55,5879.952320464408,0.7048981189727783,GUROBI,optimal
162470,Lasso,9,55,6133.00116562007,1.1189470291137695,GUROBI,optimal
162470,Lasso,9,55,5671.311435312683,0.389232873916626,GUROBI,optimal
162470,Lasso,10,55,5988.216015681592,0.4090189933776856,GUROBI,optimal
245072,Lasso,11,68,7502.670221915724,1.2950069904327393,GUROBI,optimal
245072,Lasso,11,68,6875.5852539723255,1.997129917144776,GUROBI,optimal
245072,Lasso,10,68,7057.0067168340665,1.5990581512451172,GUROBI,optimal
245072,Lasso,9,68,7026.929152761212,2.1592628955841064,GUROBI,optimal
245072,Lasso,10,68,7387.723099900774,1.3905291557312012,GUROBI,optimal
245072,Lasso,9,68,7333.51414189359,0.5865359306335449,GUROBI,optimal
245072,Lasso,10,68,7664.199088155706,1.0057699680328371,GUROBI,optimal
245072,Lasso,9,68,7225.045819439489,1.137808084487915,GUROBI,optimal
245072,Lasso,9,68,7353.035287614236,1.5815339088439941,GUROBI,optimal
245072,Lasso,10,68,7343.321708520641,0.6203029155731201,GUROBI,optimal
369936,Lasso,10,84,9314.91314041967,2.4165470600128174,GUROBI,optimal
369936,Lasso,11,84,9262.211761040888,1.9676990509033203,GUROBI,optimal
369936,Lasso,9,84,9101.36482812953,3.647261142730713,GUROBI,optimal
369936,Lasso,10,84,8848.152755902116,2.0612380504608154,GUROBI,optimal
369936,Lasso,10,84,9126.403691188763,2.895542860031128,GUROBI,optimal
369936,Lasso,9,84,8921.742275281853,3.0111989974975586,GUROBI,optimal
369936,Lasso,9,84,9536.09360916025,3.1923890113830566,GUROBI,optimal
369936,Lasso,11,84,8906.939090146689,1.7237889766693115,GUROBI,optimal
369936,Lasso,9,84,9153.222531017647,0.931211233139038,GUROBI,optimal
369936,Lasso,9,84,8955.204993481646,0.984023094177246,GUROBI,optimal
572670,Lasso,10,105,11577.339070827993,5.227885007858276,GUROBI,optimal
572670,Lasso,11,105,11940.907851855645,6.26616096496582,GUROBI,optimal
572670,Lasso,9,105,11652.74545634544,4.242700099945068,GUROBI,optimal
572670,Lasso,9,105,11433.589644801126,3.926446914672852,GUROBI,optimal
572670,Lasso,10,105,11530.30642170666,4.127719879150392,GUROBI,optimal
572670,Lasso,9,105,11616.727039307636,5.258368015289307,GUROBI,optimal
572670,Lasso,11,105,11124.718503276015,3.645976066589357,GUROBI,optimal
572670,Lasso,10,105,11003.14427817218,2.952031135559082,GUROBI,optimal
572670,Lasso,10,105,11368.386794845395,2.194916009902954,GUROBI,optimal
572670,Lasso,10,105,11024.599779044634,2.3437089920043945,GUROBI,optimal
898128,Lasso,10,132,14441.241736376462,10.678369045257568,GUROBI,optimal
898128,Lasso,10,132,14282.299905502976,3.673881053924561,GUROBI,optimal
898128,Lasso,11,132,14453.35565474666,10.348611116409304,GUROBI,optimal
898128,Lasso,10,132,14131.411710687007,9.787389039993288,GUROBI,optimal
898128,Lasso,11,132,14371.790105955957,3.405627965927124,GUROBI,optimal
898128,Lasso,9,132,14295.826588614493,8.604306936264036,GUROBI,optimal
898128,Lasso,9,132,14063.305396611477,6.8747289180755615,GUROBI,optimal
898128,Lasso,10,132,14615.138597719537,7.987534046173098,GUROBI,optimal
898128,Lasso,9,132,14886.939934721398,3.3968899250030518,GUROBI,optimal
898128,Lasso,10,132,13978.583714593628,4.790864944458008,GUROBI,optimal
1411664,Lasso,11,166,17930.384612162605,12.778251886367798,GUROBI,optimal
1411664,Lasso,10,166,18059.909476778408,4.984905004501343,GUROBI,optimal
1411664,Lasso,10,166,17845.43186299711,11.88631796836853,GUROBI,optimal
1411664,Lasso,11,166,18359.29456709081,5.265187978744507,GUROBI,optimal
1411664,Lasso,11,166,17797.946248719156,10.121028900146484,GUROBI,optimal
1411664,Lasso,10,166,18143.039736770315,18.566707134246823,GUROBI,optimal
1411664,Lasso,10,166,18077.124616591685,12.217038869857788,GUROBI,optimal
1411664,Lasso,12,166,18238.322294289774,5.771492004394531,GUROBI,optimal
1411664,Lasso,10,166,17980.187949186784,18.117319107055664,GUROBI,optimal
1411664,Lasso,10,166,18031.60483209285,4.955501079559326,GUROBI,optimal
2226686,Lasso,11,209,22754.987930696152,23.75761604309082,GUROBI,optimal
2226686,Lasso,11,209,23736.009982869284,7.602806091308594,GUROBI,optimal
2226686,Lasso,11,209,22654.34406545477,7.8653199672698975,GUROBI,optimal
2226686,Lasso,10,209,22284.78841662208,25.37703585624695,GUROBI,optimal
2226686,Lasso,10,209,22867.98992493969,20.246694803237915,GUROBI,optimal
2226686,Lasso,11,209,23001.270553496568,27.24926519393921,GUROBI,optimal
2226686,Lasso,10,209,22643.406221148998,7.315126180648804,GUROBI,optimal
2226686,Lasso,10,209,22273.058526187066,24.884196996688843,GUROBI,optimal
2226686,Lasso,11,209,23142.468328493404,8.116869926452638,GUROBI,optimal
2226686,Lasso,12,209,23219.877769906547,28.97569704055786,GUROBI,optimal
7010,SVM,21,10,284.30936583334295,0.03315401077270508,GUROBI,optimal
7010,SVM,19,10,287.983446397423,0.03039097785949707,GUROBI,optimal
7010,SVM,21,10,300.8429725243392,0.03264713287353516,GUROBI,optimal
7010,SVM,21,10,291.07008512299217,0.03158402442932129,GUROBI,optimal
7010,SVM,21,10,305.4183528862635,0.034008026123046875,GUROBI,optimal
7010,SVM,21,10,296.7300718376158,0.031373023986816406,GUROBI,optimal
7010,SVM,21,10,280.6411385383905,0.035923004150390625,GUROBI,optimal
7010,SVM,21,10,300.7622098730089,0.04431295394897461,GUROBI,optimal
7010,SVM,19,10,312.82137223940936,0.0310060977935791,GUROBI,optimal
7010,SVM,21,10,292.00581385896413,0.043866872787475586,GUROBI,optimal
8261,SVM,19,11,307.3009201854383,0.03234601020812988,GUROBI,optimal
8261,SVM,22,11,311.7570373641275,0.052282094955444336,GUROBI,optimal
8261,SVM,20,11,343.9540325743579,0.03391098976135254,GUROBI,optimal
8261,SVM,21,11,308.70490940165365,0.03504014015197754,GUROBI,optimal
8261,SVM,21,11,323.35572029462895,0.04451489448547363,GUROBI,optimal
8261,SVM,22,11,310.0428420629292,0.03666496276855469,GUROBI,optimal
8261,SVM,23,11,321.34368219284664,0.03955698013305664,GUROBI,optimal
8261,SVM,20,11,309.75883081204165,0.033909082412719734,GUROBI,optimal
8261,SVM,19,11,322.91676662863364,0.03214597702026367,GUROBI,optimal
8261,SVM,21,11,314.36406621544086,0.03504514694213867,GUROBI,optimal
9612,SVM,20,12,347.31855199390304,0.03966784477233887,GUROBI,optimal
9612,SVM,21,12,364.71471849285797,0.039628028869628906,GUROBI,optimal
9612,SVM,20,12,382.1254932134607,0.03957295417785645,GUROBI,optimal
9612,SVM,20,12,359.2115631974597,0.03984999656677246,GUROBI,optimal
9612,SVM,22,12,346.7539253024199,0.042290925979614265,GUROBI,optimal
9612,SVM,22,12,372.02181301729723,0.04681086540222168,GUROBI,optimal
9612,SVM,21,12,341.43758362195047,0.04190397262573242,GUROBI,optimal
9612,SVM,19,12,350.1192662039772,0.04793906211853026,GUROBI,optimal
9612,SVM,20,12,331.1572395376362,0.05058717727661133,GUROBI,optimal
9612,SVM,20,12,340.74724922374213,0.03835320472717285,GUROBI,optimal
11063,SVM,19,13,404.7912311715173,0.04096198081970215,GUROBI,optimal
11063,SVM,20,13,392.287234992733,0.04274797439575195,GUROBI,optimal
11063,SVM,21,13,381.12294871527456,0.04536700248718262,GUROBI,optimal
11063,SVM,20,13,388.392253567696,0.04306912422180177,GUROBI,optimal
11063,SVM,20,13,382.62602177199346,0.0716240406036377,GUROBI,optimal
11063,SVM,19,13,382.6349941956089,0.04159212112426758,GUROBI,optimal
11063,SVM,21,13,375.92014059780166,0.05138802528381349,GUROBI,optimal
11063,SVM,22,13,378.413951231103,0.04930591583251953,GUROBI,optimal
11063,SVM,20,13,366.5520392607983,0.04247593879699707,GUROBI,optimal
11063,SVM,21,13,374.9591735018045,0.044545888900756836,GUROBI,optimal
12614,SVM,20,14,415.02472399944986,0.04724907875061035,GUROBI,optimal
12614,SVM,20,14,385.25277826528907,0.04758000373840332,GUROBI,optimal
12614,SVM,22,14,403.0296772521254,0.05979490280151367,GUROBI,optimal
12614,SVM,21,14,407.6289640356608,0.04910111427307129,GUROBI,optimal
12614,SVM,19,14,419.6848234136263,0.045347929000854485,GUROBI,optimal
12614,SVM,22,14,407.57130118761336,0.052386999130249016,GUROBI,optimal
12614,SVM,21,14,401.61443741007315,0.04889512062072754,GUROBI,optimal
12614,SVM,20,14,403.2315936947465,0.047178030014038086,GUROBI,optimal
12614,SVM,20,14,417.3554773156128,0.06445503234863281,GUROBI,optimal
12614,SVM,20,14,391.28373404799737,0.04724311828613281,GUROBI,optimal
16016,SVM,22,16,473.2813209451564,0.061700105667114265,GUROBI,optimal
16016,SVM,21,16,460.21167773824277,0.05936598777770996,GUROBI,optimal
16016,SVM,22,16,461.3560261927479,0.06188201904296875,GUROBI,optimal
16016,SVM,22,16,487.8998940360383,0.0611720085144043,GUROBI,optimal
16016,SVM,21,16,476.5772948001229,0.058645009994506836,GUROBI,optimal
16016,SVM,21,16,470.1914588772017,0.05975198745727539,GUROBI,optimal
16016,SVM,20,16,462.60891766861886,0.05694890022277833,GUROBI,optimal
16016,SVM,22,16,451.63058388034125,0.061835050582885735,GUROBI,optimal
16016,SVM,22,16,460.14167000316917,0.0606679916381836,GUROBI,optimal
16016,SVM,19,16,476.40155972315216,0.05369281768798828,GUROBI,optimal
17867,SVM,21,17,472.2623225860002,0.06744885444641112,GUROBI,optimal
17867,SVM,21,17,484.4899209401826,0.06988906860351562,GUROBI,optimal
17867,SVM,20,17,483.4164754976098,0.06369495391845703,GUROBI,optimal
17867,SVM,21,17,481.04568828952006,0.08677315711975098,GUROBI,optimal
17867,SVM,22,17,492.9810455203633,0.07019996643066406,GUROBI,optimal
17867,SVM,20,17,513.9050851031618,0.06410503387451172,GUROBI,optimal
17867,SVM,20,17,481.2498425803372,0.0834050178527832,GUROBI,optimal
17867,SVM,23,17,502.3773644035273,0.07120609283447266,GUROBI,optimal
17867,SVM,21,17,515.6002954320143,0.07639193534851074,GUROBI,optimal
17867,SVM,21,17,498.10243825232124,0.06900286674499513,GUROBI,optimal
24020,SVM,23,20,567.5722198037512,0.09317803382873537,GUROBI,optimal
24020,SVM,23,20,572.0306221171369,0.0966498851776123,GUROBI,optimal
24020,SVM,22,20,595.4547591140043,0.1035609245300293,GUROBI,optimal
24020,SVM,23,20,582.0333617943928,0.10140204429626463,GUROBI,optimal
24020,SVM,21,20,578.8303776101034,0.0892629623413086,GUROBI,optimal
24020,SVM,21,20,563.854197748878,0.08579206466674805,GUROBI,optimal
24020,SVM,22,20,576.6722392044296,0.08958196640014647,GUROBI,optimal
24020,SVM,23,20,566.533491987635,0.09443807601928712,GUROBI,optimal
24020,SVM,21,20,576.6018814736666,0.08596086502075195,GUROBI,optimal
24020,SVM,22,20,586.4328578089403,0.0911870002746582,GUROBI,optimal
31073,SVM,21,23,670.5519660656522,0.10937213897705078,GUROBI,optimal
31073,SVM,21,23,652.9267796790667,0.10663294792175293,GUROBI,optimal
31073,SVM,23,23,648.8683834200773,0.11881184577941895,GUROBI,optimal
31073,SVM,21,23,678.5858397460272,0.1072840690612793,GUROBI,optimal
31073,SVM,23,23,680.2835803709148,0.13775300979614258,GUROBI,optimal
31073,SVM,21,23,666.5536977920813,0.1212468147277832,GUROBI,optimal
31073,SVM,24,23,672.2069650637345,0.12077713012695312,GUROBI,optimal
31073,SVM,22,23,687.2106134296214,0.14820480346679688,GUROBI,optimal
31073,SVM,23,23,672.8702676004046,0.12056398391723633,GUROBI,optimal
31073,SVM,23,23,655.4900005646664,0.11645913124084473,GUROBI,optimal
39026,SVM,24,26,748.627816693605,0.1489109992980957,GUROBI,optimal
39026,SVM,21,26,763.0552218224036,0.13638901710510254,GUROBI,optimal
39026,SVM,22,26,746.3716582200271,0.1441190242767334,GUROBI,optimal
39026,SVM,22,26,757.4810811240021,0.14512300491333008,GUROBI,optimal
39026,SVM,23,26,771.4813135723433,0.1450021266937256,GUROBI,optimal
39026,SVM,23,26,766.6434114852452,0.14668917655944824,GUROBI,optimal
39026,SVM,21,26,754.3015965263359,0.13797307014465332,GUROBI,optimal
39026,SVM,23,26,746.627788917956,0.14350008964538574,GUROBI,optimal
39026,SVM,22,26,750.6971200499478,0.14179301261901855,GUROBI,optimal
39026,SVM,24,26,747.9558725651518,0.157318115234375,GUROBI,optimal
54281,SVM,22,31,950.9374473919834,0.18544602394104004,GUROBI,optimal
54281,SVM,22,31,944.7640099154632,0.1861889362335205,GUROBI,optimal
54281,SVM,22,31,844.7644819122553,0.1884891986846924,GUROBI,optimal
54281,SVM,20,31,891.9415989898242,0.1789388656616211,GUROBI,optimal
54281,SVM,22,31,881.1500255600317,0.18617987632751465,GUROBI,optimal
54281,SVM,21,31,926.1094971086058,0.1836140155792237,GUROBI,optimal
54281,SVM,22,31,919.5064899553116,0.18636488914489746,GUROBI,optimal
54281,SVM,21,31,905.5207880335756,0.18416190147399905,GUROBI,optimal
54281,SVM,21,31,908.6675238269563,0.18084406852722168,GUROBI,optimal
54281,SVM,21,31,951.3646407573082,0.18053197860717773,GUROBI,optimal
75887,SVM,23,37,1105.8654993143937,0.2598261833190918,GUROBI,optimal
75887,SVM,23,37,1090.4362187659801,0.2586169242858887,GUROBI,optimal
75887,SVM,23,37,1080.420598814476,0.2743499279022217,GUROBI,optimal
75887,SVM,21,37,1041.4547712086803,0.2418320178985596,GUROBI,optimal
75887,SVM,25,37,1051.0682424323036,0.2739078998565674,GUROBI,optimal
75887,SVM,22,37,1079.1400070397515,0.25588011741638184,GUROBI,optimal
75887,SVM,20,37,1090.8172438389254,0.2357120513916016,GUROBI,optimal
75887,SVM,23,37,1105.2966359884333,0.2663280963897705,GUROBI,optimal
75887,SVM,22,37,1094.6074099266043,0.2772531509399414,GUROBI,optimal
75887,SVM,22,37,1074.6411728106123,0.27066612243652344,GUROBI,optimal
110295,SVM,22,45,1293.3403310473925,0.37914109230041504,GUROBI,optimal
110295,SVM,22,45,1335.503748108234,0.3956460952758789,GUROBI,optimal
110295,SVM,23,45,1277.7552213392426,0.4046711921691895,GUROBI,optimal
110295,SVM,23,45,1275.455780652082,0.3937079906463623,GUROBI,optimal
110295,SVM,23,45,1345.950480321291,0.4401378631591797,GUROBI,optimal
110295,SVM,23,45,1262.802355711631,0.3879890441894531,GUROBI,optimal
110295,SVM,22,45,1303.292418886911,0.4253101348876953,GUROBI,optimal
110295,SVM,22,45,1283.6060223881175,0.3943388462066649,GUROBI,optimal
110295,SVM,25,45,1308.877294351186,0.4545841217041016,GUROBI,optimal
110295,SVM,22,45,1323.9294256506696,0.3853099346160889,GUROBI,optimal
162305,SVM,22,55,1545.5417820031744,0.5900740623474121,GUROBI,optimal
162305,SVM,22,55,1568.627736552409,0.8001329898834229,GUROBI,optimal
162305,SVM,22,55,1563.1199407900103,0.5943198204040527,GUROBI,optimal
162305,SVM,23,55,1587.8274854267959,0.7772278785705566,GUROBI,optimal
162305,SVM,24,55,1594.7090986102546,0.7284069061279297,GUROBI,optimal
162305,SVM,22,55,1552.5177408494144,0.7784380912780762,GUROBI,optimal
162305,SVM,22,55,1532.2160144088389,0.6495840549468994,GUROBI,optimal
162305,SVM,22,55,1566.280773680785,0.6509339809417725,GUROBI,optimal
162305,SVM,24,55,1578.2478198316064,0.6645920276641846,GUROBI,optimal
162305,SVM,25,55,1549.3520054467845,0.7354168891906738,GUROBI,optimal
244868,SVM,23,68,2000.1652433078275,0.9983367919921876,GUROBI,optimal
244868,SVM,23,68,1941.5590551220985,0.9639160633087158,GUROBI,optimal
244868,SVM,23,68,1975.8389897402785,1.1810929775238037,GUROBI,optimal
244868,SVM,22,68,1973.5973271630985,1.0570800304412842,GUROBI,optimal
244868,SVM,24,68,2014.8268652660397,1.137869119644165,GUROBI,optimal
244868,SVM,22,68,1919.114707913096,0.9555809497833252,GUROBI,optimal
244868,SVM,23,68,1973.5076235763265,1.0068309307098389,GUROBI,optimal
244868,SVM,24,68,1975.7380952868173,0.9517159461975098,GUROBI,optimal
244868,SVM,23,68,1956.4388132211648,0.9471330642700196,GUROBI,optimal
244868,SVM,23,68,2004.6805165528226,1.0251119136810305,GUROBI,optimal
369684,SVM,23,84,2381.043126916741,1.488264083862305,GUROBI,optimal
369684,SVM,23,84,2453.2468414376285,1.4680719375610352,GUROBI,optimal
369684,SVM,22,84,2431.3325227515875,1.653897047042847,GUROBI,optimal
369684,SVM,24,84,2392.445064815638,1.4907588958740234,GUROBI,optimal
369684,SVM,23,84,2422.6184539194323,1.472938060760498,GUROBI,optimal
369684,SVM,21,84,2484.774574936997,1.4292550086975098,GUROBI,optimal
369684,SVM,24,84,2427.562784202838,1.5450758934020996,GUROBI,optimal
369684,SVM,24,84,2391.43234935414,1.5167679786682131,GUROBI,optimal
369684,SVM,23,84,2448.623200447511,1.537182092666626,GUROBI,optimal
369684,SVM,24,84,2417.3152374703945,1.5505359172821045,GUROBI,optimal
572355,SVM,25,105,3049.309664856919,8.085803985595701,GUROBI,optimal
572355,SVM,26,105,2994.7473496693565,9.221961975097656,GUROBI,optimal
572355,SVM,28,105,2988.247568852773,9.411001205444336,GUROBI,optimal
572355,SVM,27,105,2925.3223822295995,8.735514879226685,GUROBI,optimal
572355,SVM,26,105,3002.71186903217,9.471163034439089,GUROBI,optimal
572355,SVM,26,105,3067.631306374907,9.617900133132936,GUROBI,optimal
572355,SVM,27,105,2958.957354154764,9.328644990921019,GUROBI,optimal
572355,SVM,24,105,3074.075794501497,7.04719090461731,GUROBI,optimal
572355,SVM,25,105,3018.1201721942402,9.444151878356934,GUROBI,optimal
572355,SVM,25,105,3024.679087816793,8.906665086746218,GUROBI,optimal
897732,SVM,26,132,3889.175861807184,13.577095985412598,GUROBI,optimal
897732,SVM,27,132,3800.6685390122357,10.890552043914797,GUROBI,optimal
897732,SVM,27,132,3807.957070903919,13.616087913513185,GUROBI,optimal
897732,SVM,26,132,3774.979870277839,13.00092601776123,GUROBI,optimal
897732,SVM,26,132,3815.913196766725,13.493322849273682,GUROBI,optimal
897732,SVM,26,132,3775.447023348329,13.91585898399353,GUROBI,optimal
897732,SVM,24,132,3816.0430183528815,12.709151983261108,GUROBI,optimal
897732,SVM,27,132,3787.239925490173,12.376797914505005,GUROBI,optimal
897732,SVM,26,132,3782.3832408148164,13.215474128723145,GUROBI,optimal
897732,SVM,25,132,3858.4973361015627,11.319634914398193,GUROBI,optimal
1411166,SVM,28,166,4731.7575055571915,19.274979114532467,GUROBI,optimal
1411166,SVM,27,166,4737.3884256551455,20.729984998703003,GUROBI,optimal
1411166,SVM,28,166,4718.668025329326,19.12110710144043,GUROBI,optimal
1411166,SVM,26,166,4805.821612013549,18.991442918777466,GUROBI,optimal
1411166,SVM,26,166,4782.532047454755,19.882776021957397,GUROBI,optimal
1411166,SVM,25,166,4747.569009967674,17.591293811798096,GUROBI,optimal
1411166,SVM,25,166,4698.15188489577,19.393327951431274,GUROBI,optimal
1411166,SVM,27,166,4739.71567496015,16.59945797920227,GUROBI,optimal
1411166,SVM,28,166,4765.481456962501,19.543953895568848,GUROBI,optimal
1411166,SVM,26,166,4749.509919218112,20.30334496498108,GUROBI,optimal
2226059,SVM,27,209,6102.251752280978,27.36197304725647,GUROBI,optimal
2226059,SVM,26,209,6019.692025101484,27.939555883407593,GUROBI,optimal
2226059,SVM,28,209,6007.067737178103,31.762362957000732,GUROBI,optimal
2226059,SVM,27,209,6065.301424474223,30.396682024002075,GUROBI,optimal
2226059,SVM,26,209,5981.762600863621,29.929087162017822,GUROBI,optimal
2226059,SVM,26,209,5998.2180916273,31.4845449924469,GUROBI,optimal
2226059,SVM,26,209,5948.357165832818,30.503608226776123,GUROBI,optimal
2226059,SVM,28,209,6011.494453563707,31.54470992088318,GUROBI,optimal
2226059,SVM,28,209,6048.733544171675,29.488094091415405,GUROBI,optimal
2226059,SVM,26,209,6042.092764527842,29.03709602355957,GUROBI,optimal
17000,Huber,14,10,323.9972226755184,0.05556297302246094,GUROBI,optimal
17000,Huber,14,10,368.6127709534491,0.05609393119812012,GUROBI,optimal
17000,Huber,14,10,341.13646064789623,0.05757999420166016,GUROBI,optimal
17000,Huber,14,10,374.2900930301928,0.05735111236572265,GUROBI,optimal
17000,Huber,14,10,326.2409692519475,0.05553698539733887,GUROBI,optimal
17000,Huber,14,10,322.93806050042014,0.057444095611572266,GUROBI,optimal
17000,Huber,14,10,293.42496839459966,0.05664515495300292,GUROBI,optimal
17000,Huber,14,10,286.12497677535737,0.05624198913574219,GUROBI,optimal
17000,Huber,14,10,285.1961793486763,0.05504894256591797,GUROBI,optimal
17000,Huber,14,10,314.43177902953425,0.0918099880218506,GUROBI,optimal
19800,Huber,14,11,406.5761448646469,0.06367993354797362,GUROBI,optimal
19800,Huber,14,11,320.89447089201263,0.06345415115356445,GUROBI,optimal
19800,Huber,14,11,337.14206524217684,0.06454801559448242,GUROBI,optimal
19800,Huber,14,11,384.2176245911408,0.06357383728027344,GUROBI,optimal
19800,Huber,14,11,351.30353050284447,0.06591510772705078,GUROBI,optimal
19800,Huber,14,11,391.6822180757703,0.06382489204406737,GUROBI,optimal
19800,Huber,14,11,357.4674344685198,0.06573319435119629,GUROBI,optimal
19800,Huber,14,11,302.892228597937,0.06411600112915039,GUROBI,optimal
19800,Huber,14,11,296.03230881865414,0.06378507614135742,GUROBI,optimal
19800,Huber,14,11,323.2084975828212,0.06429600715637207,GUROBI,optimal
22800,Huber,14,12,429.03908234786223,0.0730600357055664,GUROBI,optimal
22800,Huber,14,12,384.2986642430869,0.0752720832824707,GUROBI,optimal
22800,Huber,14,12,419.84424827763763,0.07223701477050781,GUROBI,optimal
22800,Huber,14,12,388.3179283492914,0.09608006477355956,GUROBI,optimal
22800,Huber,13,12,382.5751283912808,0.06956696510314941,GUROBI,optimal
22800,Huber,14,12,378.57153993276506,0.0737907886505127,GUROBI,optimal
22800,Huber,14,12,410.6995635344323,0.07469987869262695,GUROBI,optimal
22800,Huber,14,12,343.0092629190865,0.07399106025695801,GUROBI,optimal
22800,Huber,14,12,400.9952783079802,0.07389998435974121,GUROBI,optimal
22800,Huber,14,12,371.84891775053285,0.07306098937988281,GUROBI,optimal
26000,Huber,14,13,427.29495611187804,0.12960600852966309,GUROBI,optimal
26000,Huber,14,13,452.14674068878287,0.0836331844329834,GUROBI,optimal
26000,Huber,14,13,550.5233522366124,0.11815309524536133,GUROBI,optimal
26000,Huber,14,13,429.7683243095729,0.08409905433654785,GUROBI,optimal
26000,Huber,14,13,430.1193428313797,0.08334112167358397,GUROBI,optimal
26000,Huber,13,13,453.1601907437538,0.07951617240905763,GUROBI,optimal
26000,Huber,14,13,392.6773989440232,0.08338212966918945,GUROBI,optimal
26000,Huber,14,13,452.6136570623536,0.08177614212036133,GUROBI,optimal
26000,Huber,14,13,446.7328911310506,0.08333992958068848,GUROBI,optimal
26000,Huber,14,13,412.34370737349036,0.08316993713378906,GUROBI,optimal
29400,Huber,14,14,485.52417950301066,0.1338498592376709,GUROBI,optimal
29400,Huber,14,14,441.5043355572192,0.09139108657836914,GUROBI,optimal
29400,Huber,14,14,410.00561759612253,0.0961000919342041,GUROBI,optimal
29400,Huber,14,14,492.090526650831,0.09187602996826172,GUROBI,optimal
29400,Huber,14,14,500.5035733549902,0.0928809642791748,GUROBI,optimal
29400,Huber,14,14,551.286087845448,0.1145172119140625,GUROBI,optimal
29400,Huber,14,14,453.0623441936396,0.09260296821594237,GUROBI,optimal
29400,Huber,14,14,476.83305344712716,0.0914909839630127,GUROBI,optimal
29400,Huber,14,14,423.60957594813806,0.09096002578735353,GUROBI,optimal
29400,Huber,14,14,415.106612159483,0.09156107902526857,GUROBI,optimal
36800,Huber,14,16,643.1291664437467,0.11095499992370604,GUROBI,optimal
36800,Huber,14,16,534.2676728693717,0.11435985565185547,GUROBI,optimal
36800,Huber,14,16,612.2770691397234,0.11234807968139647,GUROBI,optimal
36800,Huber,14,16,605.7516872090542,0.11505603790283205,GUROBI,optimal
36800,Huber,14,16,584.8227128458655,0.13367795944213867,GUROBI,optimal
36800,Huber,14,16,653.2456291137082,0.11553597450256348,GUROBI,optimal
36800,Huber,14,16,510.43717642678774,0.11151814460754396,GUROBI,optimal
36800,Huber,14,16,518.2648157041268,0.11285114288330078,GUROBI,optimal
36800,Huber,14,16,472.3461298679116,0.1162700653076172,GUROBI,optimal
36800,Huber,14,16,509.8656127955469,0.11244606971740724,GUROBI,optimal
40800,Huber,14,17,622.7960852469203,0.2088730335235596,GUROBI,optimal
40800,Huber,14,17,658.7782818577522,0.20090889930725087,GUROBI,optimal
40800,Huber,14,17,734.0697985892932,0.274630069732666,GUROBI,optimal
40800,Huber,14,17,548.8699657040825,0.27828192710876465,GUROBI,optimal
40800,Huber,14,17,624.3904516868947,0.1246650218963623,GUROBI,optimal
40800,Huber,14,17,482.0209903547917,0.1240851879119873,GUROBI,optimal
40800,Huber,14,17,542.1235501461754,0.1250019073486328,GUROBI,optimal
40800,Huber,14,17,637.6027310767904,0.12491083145141604,GUROBI,optimal
40800,Huber,14,17,536.0968852808502,0.12410402297973633,GUROBI,optimal
40800,Huber,14,17,575.3509178534955,0.14351606369018555,GUROBI,optimal
54000,Huber,14,20,630.9298769556481,0.2392210960388184,GUROBI,optimal
54000,Huber,14,20,628.2165999803161,0.1622631549835205,GUROBI,optimal
54000,Huber,14,20,716.3136284553897,0.2814559936523437,GUROBI,optimal
54000,Huber,14,20,601.0218489283658,0.21508288383483887,GUROBI,optimal
54000,Huber,14,20,648.3916380589026,0.16592979431152344,GUROBI,optimal
54000,Huber,14,20,650.1519401264061,0.15776705741882324,GUROBI,optimal
54000,Huber,14,20,647.8564702998635,0.16423916816711426,GUROBI,optimal
54000,Huber,14,20,717.1514705603854,0.16237592697143555,GUROBI,optimal
54000,Huber,14,20,739.3603981808787,0.15679097175598145,GUROBI,optimal
54000,Huber,14,20,695.5378100404275,0.15903186798095706,GUROBI,optimal
69000,Huber,14,23,811.5522618162038,0.4132430553436279,GUROBI,optimal
69000,Huber,14,23,775.6597575986783,0.27480006217956543,GUROBI,optimal
69000,Huber,14,23,776.0933988346487,0.20612001419067386,GUROBI,optimal
69000,Huber,14,23,740.1642056507657,0.3120839595794678,GUROBI,optimal
69000,Huber,14,23,772.9799494622171,0.20752882957458496,GUROBI,optimal
69000,Huber,14,23,769.0451315752302,0.20720195770263672,GUROBI,optimal
69000,Huber,14,23,806.5295896069714,0.20487499237060547,GUROBI,optimal
69000,Huber,14,23,831.631539198722,0.34540319442749023,GUROBI,optimal
69000,Huber,14,23,863.5209258366368,0.20899295806884768,GUROBI,optimal
69000,Huber,14,23,855.4633019437763,0.20145487785339355,GUROBI,optimal
85800,Huber,14,26,905.524448578395,1.5444509983062744,GUROBI,optimal
85800,Huber,14,26,870.2355424556264,0.2876241207122803,GUROBI,optimal
85800,Huber,14,26,839.0096490069523,0.252918004989624,GUROBI,optimal
85800,Huber,14,26,846.6913953806329,0.2489280700683593,GUROBI,optimal
85800,Huber,14,26,907.6296304537634,0.28183913230896,GUROBI,optimal
85800,Huber,14,26,879.1240932714929,0.2508928775787353,GUROBI,optimal
85800,Huber,14,26,890.3367710535789,0.25897812843322754,GUROBI,optimal
85800,Huber,14,26,950.549526618534,0.2550868988037109,GUROBI,optimal
85800,Huber,14,26,878.9040240334842,0.26389312744140625,GUROBI,optimal
85800,Huber,14,26,794.1165903858093,0.2682468891143799,GUROBI,optimal
117800,Huber,14,31,957.1856650026796,1.2551531791687012,GUROBI,optimal
117800,Huber,14,31,1056.422367316916,0.3631868362426758,GUROBI,optimal
117800,Huber,14,31,1086.7259634975915,0.3791940212249756,GUROBI,optimal
117800,Huber,14,31,1133.6709282683407,0.3589160442352295,GUROBI,optimal
117800,Huber,14,31,1108.0089542301237,0.8772950172424316,GUROBI,optimal
117800,Huber,14,31,1134.990681381867,0.986274003982544,GUROBI,optimal
117800,Huber,14,31,1046.2699753810089,0.37296605110168457,GUROBI,optimal
117800,Huber,14,31,1067.9270568469335,0.3606221675872803,GUROBI,optimal
117800,Huber,14,31,977.3407065760982,0.97483491897583,GUROBI,optimal
117800,Huber,14,31,1148.6900160489522,0.3694078922271729,GUROBI,optimal
162800,Huber,14,37,1211.121602755441,1.0313270092010498,GUROBI,optimal
162800,Huber,14,37,1386.7997409536295,0.5448272228240967,GUROBI,optimal
162800,Huber,14,37,1307.2517533634646,0.502748966217041,GUROBI,optimal
162800,Huber,14,37,1199.935394406614,0.5521540641784668,GUROBI,optimal
162800,Huber,14,37,1296.3180874195916,0.6625208854675293,GUROBI,optimal
162800,Huber,14,37,1222.61908448132,0.5116460323333739,GUROBI,optimal
162800,Huber,14,37,1272.2566845681015,0.5294661521911621,GUROBI,optimal
162800,Huber,14,37,1296.5675651647452,0.5681960582733154,GUROBI,optimal
162800,Huber,14,37,1216.0686579754558,0.5186948776245117,GUROBI,optimal
162800,Huber,14,37,1315.7812816821738,0.756321907043457,GUROBI,optimal
234000,Huber,14,45,1559.5204240098471,1.241697072982788,GUROBI,optimal
234000,Huber,14,45,1614.4084553030912,0.7790229320526123,GUROBI,optimal
234000,Huber,14,45,1396.3527310321256,1.2728660106658936,GUROBI,optimal
234000,Huber,14,45,1502.4280433443905,0.7990479469299316,GUROBI,optimal
234000,Huber,14,45,1470.2412139395237,1.5371298789978027,GUROBI,optimal
234000,Huber,14,45,1762.210561351132,1.8025391101837158,GUROBI,optimal
234000,Huber,14,45,1463.4273664323707,2.6572859287261963,GUROBI,optimal
234000,Huber,14,45,1730.807190699685,0.8427610397338867,GUROBI,optimal
234000,Huber,14,45,1564.9565753684226,1.1456139087677002,GUROBI,optimal
234000,Huber,14,45,1600.2267214790625,0.7881929874420166,GUROBI,optimal
341000,Huber,14,55,1816.3104782691626,1.4392011165618896,GUROBI,optimal
341000,Huber,14,55,1858.1963226774665,2.582216024398804,GUROBI,optimal
341000,Huber,14,55,1810.483560820406,2.0128710269927983,GUROBI,optimal
341000,Huber,14,55,1833.2270039845453,0.960845947265625,GUROBI,optimal
341000,Huber,14,55,2066.1403796727845,1.8872640132904053,GUROBI,optimal
341000,Huber,14,55,1751.6350868924192,2.9499101638793945,GUROBI,optimal
341000,Huber,14,55,1826.0303903850906,2.4846911430358887,GUROBI,optimal
341000,Huber,14,55,1886.8363359540035,0.9740710258483888,GUROBI,optimal
341000,Huber,14,55,2032.8634698126373,0.9982521533966064,GUROBI,optimal
341000,Huber,14,55,1869.075128392461,2.213361978530884,GUROBI,optimal
510000,Huber,14,68,2405.618670528692,4.131695032119752,GUROBI,optimal
510000,Huber,14,68,2045.0518125910805,4.290796995162964,GUROBI,optimal
510000,Huber,14,68,2362.23524118963,3.555954933166504,GUROBI,optimal
510000,Huber,14,68,2320.236404612869,2.7136211395263667,GUROBI,optimal
510000,Huber,14,68,2204.053400701503,3.767745018005371,GUROBI,optimal
510000,Huber,14,68,2288.4823909317256,2.4428961277008057,GUROBI,optimal
510000,Huber,14,68,2250.387548040285,4.3657610416412345,GUROBI,optimal
510000,Huber,14,68,2424.189310552095,2.463762044906616,GUROBI,optimal
510000,Huber,14,68,2281.195580817312,1.5145459175109863,GUROBI,optimal
510000,Huber,14,68,2331.4589929356102,1.4948420524597168,GUROBI,optimal
764400,Huber,14,84,2915.5876275117407,10.014699935913086,GUROBI,optimal
764400,Huber,14,84,2970.049489073377,6.231433868408202,GUROBI,optimal
764400,Huber,14,84,2896.6060891840284,7.968374013900758,GUROBI,optimal
764400,Huber,14,84,2838.31502702776,6.908922910690308,GUROBI,optimal
764400,Huber,14,84,2871.5504775829686,5.525277137756348,GUROBI,optimal
764400,Huber,14,84,2674.3046401131132,4.0154571533203125,GUROBI,optimal
764400,Huber,14,84,2751.1772700359625,5.014958143234253,GUROBI,optimal
764400,Huber,14,84,2854.2522977965255,6.470452070236206,GUROBI,optimal
764400,Huber,14,84,2822.8048375282897,3.3015651702880864,GUROBI,optimal
764400,Huber,14,84,2944.485642187745,3.3509180545806885,GUROBI,optimal
1176000,Huber,14,105,3627.3403424947633,9.929926872253418,GUROBI,optimal
1176000,Huber,14,105,3719.880318264181,5.975648880004883,GUROBI,optimal
1176000,Huber,14,105,3713.1156972573435,14.091533899307251,GUROBI,optimal
1176000,Huber,14,105,3319.189891810298,14.380938053131105,GUROBI,optimal
1176000,Huber,14,105,3727.738638840081,9.229362964630127,GUROBI,optimal
1176000,Huber,14,105,3852.563113726792,12.413989067077635,GUROBI,optimal
1176000,Huber,14,105,3610.4084832660665,4.68106484413147,GUROBI,optimal
1176000,Huber,14,105,3530.1160420273022,4.864943981170653,GUROBI,optimal
1176000,Huber,14,105,3743.21710825622,10.050118923187256,GUROBI,optimal
1176000,Huber,14,105,3497.7590098240944,6.313231945037843,GUROBI,optimal
1834800,Huber,14,132,4585.6548943331,6.878939867019652,GUROBI,optimal
1834800,Huber,14,132,4554.568236906087,22.028375148773193,GUROBI,optimal
1834800,Huber,14,132,4561.714110980957,18.7866051197052,GUROBI,optimal
1834800,Huber,14,132,4599.243634294681,7.333675146102905,GUROBI,optimal
1834800,Huber,14,132,4567.059841068545,16.76583981513977,GUROBI,optimal
1834800,Huber,14,132,4509.03447562198,24.29140615463257,GUROBI,optimal
1834800,Huber,14,132,4575.094484720667,7.290413856506348,GUROBI,optimal
1834800,Huber,14,132,4475.767308306183,19.057605981826786,GUROBI,optimal
1834800,Huber,14,132,4688.306593058939,22.26164197921753,GUROBI,optimal
1834800,Huber,14,132,4650.320074432771,6.741197109222412,GUROBI,optimal
2871800,Huber,14,166,5364.964463642994,11.961421966552734,GUROBI,optimal
2871800,Huber,14,166,5788.3341050776135,11.29859209060669,GUROBI,optimal
2871800,Huber,14,166,5832.14736835236,26.90827989578247,GUROBI,optimal
2871800,Huber,14,166,5755.5430299690415,10.450768947601318,GUROBI,optimal
2871800,Huber,14,166,5999.538435113139,45.198220014572144,GUROBI,optimal
2871800,Huber,14,166,5721.9364284534595,43.6399998664856,GUROBI,optimal
2871800,Huber,14,166,5925.9747076217855,20.602988958358765,GUROBI,optimal
2871800,Huber,14,166,5652.977313319026,43.16304302215576,GUROBI,optimal
2871800,Huber,14,166,5782.135808500011,41.0517520904541,GUROBI,optimal
2871800,Huber,14,166,5514.1848821450085,34.91246294975281,GUROBI,optimal
4514400,Huber,14,209,7113.8511303699415,16.652691841125492,GUROBI,optimal
4514400,Huber,14,209,7027.310156313621,44.84633016586304,GUROBI,optimal
4514400,Huber,14,209,6930.306533429261,34.58003282546997,GUROBI,optimal
4514400,Huber,14,209,7244.852689167404,28.89896607398987,GUROBI,optimal
4514400,Huber,14,209,7110.444002241095,85.03648614883424,GUROBI,optimal
4514400,Huber,14,209,7326.025233884138,16.770988941192627,GUROBI,optimal
4514400,Huber,14,209,6996.102572936991,78.72217202186584,GUROBI,optimal
4514400,Huber,14,209,6900.869743477624,17.329483032226562,GUROBI,optimal
4514400,Huber,14,209,6996.663339382291,75.75415897369385,GUROBI,optimal
4514400,Huber,14,209,7203.162139276799,77.60722112655641,GUROBI,optimal
1970,Control,11,10,0.10608107542255373,0.03611302375793457,GUROBI,optimal
1980,Control,10,10,1.005130720980432,0.0322721004486084,GUROBI,optimal
1990,Control,7,10,1.6229568646378012,0.004343032836914063,GUROBI,optimal
2000,Control,9,10,4.117579359197642,0.031672000885009766,GUROBI,optimal
2000,Control,11,10,4.391211327617919,0.005214929580688477,GUROBI,optimal
2010,Control,11,10,92.41545216337984,0.011680841445922852,GUROBI,optimal
2000,Control,11,10,2.7572803112197146,0.004881143569946289,GUROBI,optimal
1970,Control,11,10,1.1904395850111955,0.004822969436645508,GUROBI,optimal
1990,Control,9,10,1.0491474271389858,0.004272937774658203,GUROBI,optimal
2020,Control,7,10,1.865931575301616,0.003793954849243164,GUROBI,optimal
2323,Control,9,11,11.88839754180792,0.006458044052124024,GUROBI,optimal
2263,Control,10,11,0.6971939764990278,0.007091045379638672,GUROBI,optimal
2283,Control,11,11,1.7340621609497526,0.0071489810943603516,GUROBI,optimal
2283,Control,12,11,5.129730692462539,0.005340814590454102,GUROBI,optimal
2303,Control,14,11,3.884583204471797,0.005232095718383789,GUROBI,optimal
2283,Control,12,11,11.366224388215116,0.007524013519287109,GUROBI,optimal
2283,Control,13,11,2.4960927649297835,0.0073909759521484375,GUROBI,optimal
2283,Control,16,11,58.76203446055394,0.00850677490234375,GUROBI,optimal
2293,Control,12,11,1.9438440287358725,0.019266843795776367,GUROBI,optimal
2313,Control,11,11,23.483728829140485,0.007035017013549805,GUROBI,optimal
2778,Control,9,12,1.8918283918650896,0.007143974304199219,GUROBI,optimal
2768,Control,9,12,2.39045224877788,0.007258176803588867,GUROBI,optimal
2768,Control,11,12,1.65434816228795,0.005324125289916992,GUROBI,optimal
2778,Control,8,12,2.1899295215483083,0.004637956619262695,GUROBI,optimal
2758,Control,9,12,1.6132475808927889,0.007071018218994141,GUROBI,optimal
2748,Control,11,12,0.5036484126724684,0.009834051132202148,GUROBI,optimal
2768,Control,9,12,1.4268053762188102,0.007462978363037109,GUROBI,optimal
2758,Control,12,12,1.0155464781865844,0.008217096328735352,GUROBI,optimal
2778,Control,11,12,4.779453696854242,0.005860090255737305,GUROBI,optimal
2788,Control,10,12,11.651651829406958,0.007372140884399414,GUROBI,optimal
3145,Control,12,13,8.250843998278201,0.019264936447143555,GUROBI,optimal
3145,Control,9,13,3.427836839030194,0.005522966384887695,GUROBI,optimal
3145,Control,11,13,4.5171854273379966,0.008688926696777344,GUROBI,optimal
3145,Control,10,13,2.5464180046868847,0.005817174911499024,GUROBI,optimal
3135,Control,13,13,7.94646711931926,0.00940394401550293,GUROBI,optimal
3145,Control,11,13,5.75868973641637,0.009204864501953123,GUROBI,optimal
3125,Control,11,13,3.416493938156097,0.006640195846557617,GUROBI,optimal
3135,Control,13,13,14.056065113111556,0.00956583023071289,GUROBI,optimal
3165,Control,13,13,14.369154991737213,0.006515026092529297,GUROBI,optimal
3125,Control,10,13,0.9689222161985016,0.008471012115478516,GUROBI,optimal
3704,Control,11,14,7.413642606229782,0.009834051132202148,GUROBI,optimal
3684,Control,8,14,2.5189078159963567,0.006007909774780274,GUROBI,optimal
3674,Control,11,14,7.689860183486197,0.006693124771118164,GUROBI,optimal
3674,Control,12,14,1.1673680247421492,0.007319927215576172,GUROBI,optimal
3674,Control,12,14,4.1006847682619485,0.006953001022338867,GUROBI,optimal
3644,Control,12,14,1.1308903146860962,0.007142066955566406,GUROBI,optimal
3684,Control,12,14,13.563305914427508,0.007179975509643555,GUROBI,optimal
3684,Control,8,14,2.1695453129328106,0.006431818008422852,GUROBI,optimal
3694,Control,10,14,4.458461338137484,0.006298065185546875,GUROBI,optimal
3664,Control,8,14,0.7203118738040795,0.010426044464111328,GUROBI,optimal
4115,Control,12,15,8.566837407113285,0.011188983917236328,GUROBI,optimal
4095,Control,13,15,4.810855850459928,0.01172184944152832,GUROBI,optimal
4125,Control,8,15,3.9382672717243192,0.01543307304382324,GUROBI,optimal
4095,Control,9,15,2.655949122045766,0.007220029830932617,GUROBI,optimal
4105,Control,12,15,4.27601495991642,0.011411190032958984,GUROBI,optimal
4085,Control,11,15,1.6855562334250471,0.008032083511352539,GUROBI,optimal
4105,Control,13,15,8.842899587039962,0.00816202163696289,GUROBI,optimal
4115,Control,10,15,3.0436494718493456,0.010591983795166016,GUROBI,optimal
4125,Control,12,15,3.243097909141352,0.011275053024291992,GUROBI,optimal
4115,Control,8,15,4.140288692894662,0.009242057800292969,GUROBI,optimal
4728,Control,7,16,2.5021223210158063,0.006836891174316406,GUROBI,optimal
4698,Control,12,16,1.7551105007893355,0.01263713836669922,GUROBI,optimal
4698,Control,8,16,0.832473994953659,0.010388851165771484,GUROBI,optimal
4698,Control,10,16,2.3963115394016348,0.007997989654541016,GUROBI,optimal
4718,Control,10,16,5.240479692670365,0.011471033096313477,GUROBI,optimal
4708,Control,10,16,7.190986349816876,0.0082550048828125,GUROBI,optimal
4688,Control,8,16,1.1285041299215863,0.010252952575683594,GUROBI,optimal
4718,Control,8,16,3.4655356510624267,0.00900411605834961,GUROBI,optimal
4728,Control,12,16,4.7883858051941885,0.008917093276977539,GUROBI,optimal
4688,Control,8,16,0.6847750173653364,0.010600090026855469,GUROBI,optimal
5870,Control,8,18,1.621934263546825,0.015146970748901369,GUROBI,optimal
5880,Control,11,18,3.8374246011562416,0.010535955429077148,GUROBI,optimal
5890,Control,13,18,2.9642112080270584,0.011754035949707031,GUROBI,optimal
5920,Control,10,18,4.683277219015191,0.009917020797729492,GUROBI,optimal
5900,Control,10,18,1.0576993209381833,0.03731894493103026,GUROBI,optimal
5890,Control,12,18,5.311972182988326,0.01137089729309082,GUROBI,optimal
5840,Control,10,18,1.5447952025613618,0.01090407371520996,GUROBI,optimal
5900,Control,8,18,3.5409803113424685,0.009053945541381836,GUROBI,optimal
5860,Control,11,18,2.029413060235997,0.010898113250732422,GUROBI,optimal
5860,Control,9,18,1.6731789490804212,0.009757041931152344,GUROBI,optimal
7180,Control,9,20,1.1311110781370308,0.011307001113891602,GUROBI,optimal
7180,Control,10,20,5.131981587987174,0.012540102005004885,GUROBI,optimal
7170,Control,13,20,3.2088408330474936,0.014050006866455078,GUROBI,optimal
7140,Control,11,20,0.9501679131677908,0.01336979866027832,GUROBI,optimal
7180,Control,9,20,2.4321144089440594,0.011950016021728516,GUROBI,optimal
7150,Control,8,20,2.7105752347125547,0.011389970779418944,GUROBI,optimal
7180,Control,11,20,2.7388912150707045,0.013648033142089844,GUROBI,optimal
7190,Control,9,20,2.4481387424089154,0.012224912643432615,GUROBI,optimal
7180,Control,8,20,2.761149282858219,0.010841846466064451,GUROBI,optimal
7180,Control,10,20,3.062110167507158,0.012131929397583008,GUROBI,optimal
9245,Control,10,23,4.197150704011062,0.022629976272583008,GUROBI,optimal
9215,Control,9,23,1.7555176175454972,0.014954090118408203,GUROBI,optimal
9265,Control,10,23,9.236102411763023,0.01571488380432129,GUROBI,optimal
9255,Control,12,23,3.4320456850215733,0.01769113540649414,GUROBI,optimal
9275,Control,9,23,11.866377169651866,0.014991044998168944,GUROBI,optimal
9215,Control,10,23,5.670199456480409,0.016777992248535156,GUROBI,optimal
9195,Control,9,23,1.412750094790397,0.02188396453857422,GUROBI,optimal
9235,Control,10,23,3.676224162633456,0.016436100006103516,GUROBI,optimal
9265,Control,10,23,4.990104598280906,0.016191959381103516,GUROBI,optimal
9235,Control,10,23,2.1996711888256195,0.015752792358398438,GUROBI,optimal
11848,Control,9,26,2.9675805510866264,0.019160032272338867,GUROBI,optimal
11818,Control,11,26,2.380612447713144,0.02187395095825196,GUROBI,optimal
11818,Control,9,26,1.806532998958512,0.019147872924804688,GUROBI,optimal
11848,Control,9,26,2.223244825864313,0.019214868545532227,GUROBI,optimal
11858,Control,12,26,10.794958430980378,0.022468090057373047,GUROBI,optimal
11868,Control,12,26,12.064166424098222,0.02222919464111328,GUROBI,optimal
11828,Control,12,26,4.820994889882601,0.02316808700561524,GUROBI,optimal
11818,Control,12,26,3.496974512892762,0.023340940475463867,GUROBI,optimal
11848,Control,10,26,6.268233493164914,0.0207509994506836,GUROBI,optimal
11868,Control,8,26,5.494247215680453,0.01786208152770996,GUROBI,optimal
14439,Control,10,29,8.434114219192622,0.02514314651489257,GUROBI,optimal
14419,Control,11,29,5.696672611858867,0.02704906463623047,GUROBI,optimal
14429,Control,10,29,3.54220844611615,0.02501082420349121,GUROBI,optimal
14449,Control,13,29,9.92467711036861,0.029346942901611325,GUROBI,optimal
14449,Control,10,29,4.461589847595682,0.025372982025146484,GUROBI,optimal
14429,Control,11,29,4.262047986575297,0.0262451171875,GUROBI,optimal
14389,Control,9,29,1.5836852492421791,0.02417302131652832,GUROBI,optimal
14419,Control,9,29,1.4612800855840062,0.024248838424682617,GUROBI,optimal
14439,Control,12,29,13.197880497360892,0.027688980102539062,GUROBI,optimal
14459,Control,9,29,4.4156691068411575,0.023662090301513672,GUROBI,optimal
19764,Control,11,34,4.471173977744252,0.039782047271728516,GUROBI,optimal
19834,Control,11,34,4.558718538654822,0.0395510196685791,GUROBI,optimal
19804,Control,12,34,5.162397464823551,0.041641950607299805,GUROBI,optimal
19794,Control,8,34,2.248013526550583,0.03225207328796387,GUROBI,optimal
19804,Control,10,34,7.61793966972085,0.051977872848510735,GUROBI,optimal
19824,Control,8,34,3.7344825629754417,0.0313260555267334,GUROBI,optimal
19794,Control,10,34,3.1582508100210966,0.03557395935058594,GUROBI,optimal
19874,Control,8,34,6.096882832560402,0.0324399471282959,GUROBI,optimal
19834,Control,10,34,3.9272182276893366,0.03601384162902832,GUROBI,optimal
19874,Control,12,34,11.8100287570067,0.039546966552734375,GUROBI,optimal
25639,Control,13,39,4.2578178534809314,0.10200190544128418,GUROBI,optimal
25609,Control,11,39,5.198016017799201,0.19502711296081546,GUROBI,optimal
25619,Control,9,39,2.9499391087108235,0.11072206497192384,GUROBI,optimal
25629,Control,12,39,3.0215004360867117,0.2130999565124512,GUROBI,optimal
25639,Control,12,39,8.601769677227379,0.18641090393066406,GUROBI,optimal
25639,Control,10,39,3.320862464881752,0.1517789363861084,GUROBI,optimal
25659,Control,8,39,5.692147299936585,0.21956515312194824,GUROBI,optimal
25629,Control,13,39,2.7345641210187512,0.13521790504455564,GUROBI,optimal
25609,Control,10,39,4.096236433998622,0.11433911323547365,GUROBI,optimal
25669,Control,10,39,6.45275881925702,0.15868210792541504,GUROBI,optimal
35688,Control,11,46,8.630895085808456,0.13290810585021973,GUROBI,optimal
35668,Control,10,46,13.493143723781445,0.19145488739013672,GUROBI,optimal
35688,Control,11,46,9.99079672891364,0.11976003646850585,GUROBI,optimal
35638,Control,11,46,4.766879780819199,0.18321919441223145,GUROBI,optimal
35668,Control,11,46,8.48896326877119,0.12697696685791016,GUROBI,optimal
35588,Control,11,46,4.98552433729478,0.1367490291595459,GUROBI,optimal
35678,Control,10,46,9.911446981045623,0.12543821334838867,GUROBI,optimal
35668,Control,11,46,9.110619619816589,0.12576794624328613,GUROBI,optimal
35708,Control,12,46,12.975423564671118,0.19823288917541504,GUROBI,optimal
35638,Control,11,46,5.353272114027913,0.14540505409240725,GUROBI,optimal
48804,Control,12,54,6.38696685765608,0.20671987533569336,GUROBI,optimal
48794,Control,10,54,6.262557123971488,0.13350915908813474,GUROBI,optimal
48724,Control,12,54,6.321554009644611,0.184035062789917,GUROBI,optimal
48734,Control,12,54,9.791975189160254,0.1884219646453857,GUROBI,optimal
48714,Control,9,54,7.339571002840119,0.14647698402404785,GUROBI,optimal
48754,Control,10,54,7.604305994790366,0.19432592391967773,GUROBI,optimal
48754,Control,12,54,5.4640282322210885,0.17731904983520508,GUROBI,optimal
48694,Control,14,54,6.115507373178332,0.224700927734375,GUROBI,optimal
48804,Control,13,54,11.148422172817789,0.16568994522094727,GUROBI,optimal
48744,Control,12,54,10.226766669012653,0.13476014137268064,GUROBI,optimal
68034,Control,11,64,10.44105356523206,0.2245321273803711,GUROBI,optimal
68034,Control,8,64,10.244441016830592,0.2285118103027344,GUROBI,optimal
68064,Control,10,64,12.087254089032097,0.229283094406128,GUROBI,optimal
68064,Control,9,64,7.643123241430914,0.2283868789672852,GUROBI,optimal
68034,Control,12,64,11.6903853727107,0.3048830032348633,GUROBI,optimal
67994,Control,11,64,8.064004014517009,0.2578561305999756,GUROBI,optimal
68034,Control,10,64,8.837247622586114,0.2399988174438477,GUROBI,optimal
67994,Control,11,64,5.238953682515187,0.30603504180908203,GUROBI,optimal
68054,Control,12,64,8.18093568162533,0.33268284797668457,GUROBI,optimal
68034,Control,10,64,5.559303050091604,0.21726107597351074,GUROBI,optimal
95358,Control,14,76,10.546225590273986,0.2679870128631592,GUROBI,optimal
95408,Control,11,76,8.8772451039046,0.3429539203643799,GUROBI,optimal
95398,Control,14,76,18.754394538568693,0.26932191848754883,GUROBI,optimal
95288,Control,11,76,8.156367423587241,0.2852480411529541,GUROBI,optimal
95378,Control,11,76,11.305433824666054,0.3395750522613525,GUROBI,optimal
95338,Control,13,76,13.657511209088161,0.3845891952514648,GUROBI,optimal
95428,Control,12,76,14.89986235278888,0.3453538417816162,GUROBI,optimal
95368,Control,14,76,10.789092873408851,0.3666079044342041,GUROBI,optimal
95338,Control,12,76,12.7363217257814,0.33469295501708984,GUROBI,optimal
95438,Control,14,76,16.130257951426152,0.2521791458129883,GUROBI,optimal
135583,Control,11,91,13.131155380749792,0.5465118885040283,GUROBI,optimal
135563,Control,13,91,11.317218802802804,0.5794498920440674,GUROBI,optimal
135573,Control,12,91,10.30155244287762,0.4577560424804688,GUROBI,optimal
135573,Control,12,91,11.418181344165056,0.5356481075286865,GUROBI,optimal
135583,Control,12,91,16.64621015252532,0.4931089878082275,GUROBI,optimal
135613,Control,11,91,14.03065778122014,0.4950759410858154,GUROBI,optimal
135583,Control,11,91,13.58776386511434,0.4401960372924805,GUROBI,optimal
135543,Control,11,91,11.469359767663395,0.600614070892334,GUROBI,optimal
135553,Control,12,91,12.570811056657336,0.4859859943389893,GUROBI,optimal
135583,Control,13,91,18.398852318345927,0.603708028793335,GUROBI,optimal
193729,Control,14,109,19.37631242899082,0.5476069450378418,GUROBI,optimal
193789,Control,10,109,15.554366778665399,0.4479119777679443,GUROBI,optimal
193799,Control,12,109,15.31874249044607,0.6813368797302246,GUROBI,optimal
193809,Control,13,109,15.905838954384256,0.7657949924468994,GUROBI,optimal
193799,Control,11,109,13.104361472177803,0.7368991374969482,GUROBI,optimal
193779,Control,11,109,12.968825618795831,0.8330371379852295,GUROBI,optimal
193749,Control,13,109,24.193900833152924,0.7858998775482178,GUROBI,optimal
193739,Control,11,109,14.462290334619244,0.6894419193267822,GUROBI,optimal
193759,Control,12,109,20.15573656276773,0.8671901226043701,GUROBI,optimal
193759,Control,12,109,17.993771092900854,0.9185512065887452,GUROBI,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1970,Control,6,10,0.10608107527938923,0.193371057510376,MOSEK,optimal
1980,Control,9,10,1.0051307206843163,0.19592690467834475,MOSEK,optimal
1990,Control,6,10,1.6229568630621245,0.18920087814331052,MOSEK,optimal
2000,Control,9,10,4.117579404136123,0.2938559055328369,MOSEK,optimal
2000,Control,9,10,4.3912113329734375,0.2076289653778076,MOSEK,optimal
2010,Control,10,10,92.4154535328025,0.30208516120910645,MOSEK,optimal
2000,Control,8,10,2.7572803743985563,0.21926593780517575,MOSEK,optimal
1970,Control,7,10,1.1904395952958868,0.2542741298675537,MOSEK,optimal
1990,Control,7,10,1.0491474267611138,0.21658110618591309,MOSEK,optimal
2020,Control,6,10,1.8659315621737809,0.22323298454284668,MOSEK,optimal
2323,Control,9,11,11.88839754230547,0.051852941513061516,MOSEK,optimal
2263,Control,7,11,0.6971939775408048,0.060003995895385735,MOSEK,optimal
2283,Control,6,11,1.7340621546844703,0.035721778869628906,MOSEK,optimal
2283,Control,9,11,5.129730044354343,0.07866930961608888,MOSEK,optimal
2303,Control,9,11,3.884583807112165,0.040561914443969734,MOSEK,optimal
2283,Control,10,11,11.366224385251785,0.049256086349487305,MOSEK,optimal
2283,Control,8,11,2.496092574048009,0.12982702255249026,MOSEK,optimal
2283,Control,12,11,58.762020550892274,0.07886886596679688,MOSEK,optimal
2293,Control,9,11,1.943844021221857,0.0486760139465332,MOSEK,optimal
2313,Control,10,11,23.483728912707928,0.2028138637542725,MOSEK,optimal
2778,Control,5,12,1.8918283909282143,0.02773880958557129,MOSEK,optimal
2768,Control,6,12,2.3904522487747,0.047184228897094734,MOSEK,optimal
2768,Control,8,12,1.6543481629383976,0.04489207267761231,MOSEK,optimal
2778,Control,7,12,2.189929522025481,0.1861252784729004,MOSEK,optimal
2758,Control,8,12,1.6132475799406931,0.04875016212463379,MOSEK,optimal
2748,Control,8,12,0.5036484127379304,0.04497385025024414,MOSEK,optimal
2768,Control,6,12,1.4268053762200803,0.05725502967834473,MOSEK,optimal
2758,Control,8,12,1.0155464765193545,0.03725695610046387,MOSEK,optimal
2778,Control,8,12,4.779453696750538,0.12504315376281738,MOSEK,optimal
2788,Control,8,12,11.651651919341953,0.0508577823638916,MOSEK,optimal
3145,Control,10,13,8.250843999926435,0.15676188468933105,MOSEK,optimal
3145,Control,7,13,3.427836900261964,0.09644103050231934,MOSEK,optimal
3145,Control,8,13,4.5171854231296935,0.09827804565429688,MOSEK,optimal
3145,Control,9,13,2.546418138789581,0.11809372901916505,MOSEK,optimal
3135,Control,9,13,7.946467109692004,0.11673188209533693,MOSEK,optimal
3145,Control,7,13,5.758689607001088,0.07754921913146973,MOSEK,optimal
3125,Control,7,13,3.41649393695346,0.12955021858215332,MOSEK,optimal
3135,Control,9,13,14.056065274409175,0.08392715454101562,MOSEK,optimal
3165,Control,9,13,14.369156192775035,0.2269229888916016,MOSEK,optimal
3125,Control,6,13,0.9689222150123536,0.0931699275970459,MOSEK,optimal
3704,Control,9,14,7.413642589955857,0.08815813064575195,MOSEK,optimal
3684,Control,6,14,2.518907816903241,0.07856988906860353,MOSEK,optimal
3674,Control,9,14,7.689860225521201,0.06946110725402832,MOSEK,optimal
3674,Control,8,14,1.1673680278139529,0.08904027938842772,MOSEK,optimal
3674,Control,9,14,4.100684733523372,0.08597493171691895,MOSEK,optimal
3644,Control,9,14,1.130890319062383,0.12469983100891112,MOSEK,optimal
3684,Control,9,14,13.563307005124926,0.1008281707763672,MOSEK,optimal
3684,Control,8,14,2.1695453121480286,0.04895281791687012,MOSEK,optimal
3694,Control,7,14,4.4584612727866215,0.13268804550170898,MOSEK,optimal
3664,Control,6,14,0.7203118728991147,0.06421113014221191,MOSEK,optimal
4115,Control,10,15,8.56683734628623,0.3351538181304932,MOSEK,optimal
4095,Control,8,15,4.810856056330454,0.1906700134277344,MOSEK,optimal
4125,Control,6,15,3.9382672713960685,0.19111418724060056,MOSEK,optimal
4095,Control,7,15,2.6559493448099047,0.07614421844482422,MOSEK,optimal
4105,Control,8,15,4.2760149489103725,0.1688387393951416,MOSEK,optimal
4085,Control,8,15,1.685556234171515,0.15619111061096191,MOSEK,optimal
4105,Control,9,15,8.842899525210315,0.15011310577392578,MOSEK,optimal
4115,Control,7,15,3.043649475884427,0.1094980239868164,MOSEK,optimal
4125,Control,7,15,3.24309790933345,0.08530211448669434,MOSEK,optimal
4115,Control,7,15,4.140288690404887,0.16932320594787598,MOSEK,optimal
4728,Control,7,16,2.502122317041904,0.3299078941345215,MOSEK,optimal
4698,Control,8,16,1.755110513579378,0.10727691650390624,MOSEK,optimal
4698,Control,6,16,0.8324739850933969,0.139847993850708,MOSEK,optimal
4698,Control,9,16,2.39631153475833,0.12449884414672853,MOSEK,optimal
4718,Control,9,16,5.240479691785207,0.08414196968078612,MOSEK,optimal
4708,Control,8,16,7.190986382528164,0.11065793037414552,MOSEK,optimal
4688,Control,7,16,1.1285041260160191,0.1730201244354248,MOSEK,optimal
4718,Control,7,16,3.4655356413520897,0.1498720645904541,MOSEK,optimal
4728,Control,8,16,4.788386291616943,0.2459897994995117,MOSEK,optimal
4688,Control,7,16,0.6847750154754173,0.08922576904296875,MOSEK,optimal
5870,Control,6,18,1.6219342616913597,0.10026097297668456,MOSEK,optimal
5880,Control,8,18,3.837424600452589,0.09988188743591307,MOSEK,optimal
5890,Control,9,18,2.9642112203226616,0.1448829174041748,MOSEK,optimal
5920,Control,7,18,4.6832771809832145,0.15107321739196775,MOSEK,optimal
5900,Control,7,18,1.0576993307743807,0.11189794540405272,MOSEK,optimal
5890,Control,9,18,5.311972225755182,0.09066987037658693,MOSEK,optimal
5840,Control,7,18,1.5447952321708518,0.167741060256958,MOSEK,optimal
5900,Control,6,18,3.5409803316710047,0.09848999977111816,MOSEK,optimal
5860,Control,9,18,2.0294130854983123,0.29729604721069336,MOSEK,optimal
5860,Control,8,18,1.673178949077302,0.13794302940368652,MOSEK,optimal
7180,Control,9,20,1.1311110776650706,0.22448515892028809,MOSEK,optimal
7180,Control,7,20,5.131981595228341,0.3379991054534912,MOSEK,optimal
7170,Control,10,20,3.2088409622449863,0.1673901081085205,MOSEK,optimal
7140,Control,8,20,0.9501679204327766,0.08664894104003906,MOSEK,optimal
7180,Control,8,20,2.4321144357932054,0.15105962753295898,MOSEK,optimal
7150,Control,7,20,2.710575234570625,0.09941601753234863,MOSEK,optimal
7180,Control,8,20,2.738891222033022,0.3036010265350342,MOSEK,optimal
7190,Control,7,20,2.4481387724349126,0.0905630588531494,MOSEK,optimal
7180,Control,7,20,2.7611492828434754,0.17908811569213867,MOSEK,optimal
7180,Control,8,20,3.06211017004466,0.0928809642791748,MOSEK,optimal
9245,Control,10,23,4.197150699346128,0.08047199249267578,MOSEK,optimal
9215,Control,9,23,1.7555176176325786,0.04442906379699707,MOSEK,optimal
9265,Control,11,23,9.236102582288016,0.17193984985351562,MOSEK,optimal
9255,Control,9,23,3.432046380324949,0.1029362678527832,MOSEK,optimal
9275,Control,10,23,11.866377167617113,0.1451420783996582,MOSEK,optimal
9215,Control,8,23,5.670199460717558,0.07903599739074707,MOSEK,optimal
9195,Control,9,23,1.4127500946594367,0.07010197639465332,MOSEK,optimal
9235,Control,9,23,3.676223998929373,0.06751298904418945,MOSEK,optimal
9265,Control,8,23,4.990104608269947,0.0419621467590332,MOSEK,optimal
9235,Control,7,23,2.199671747287216,0.042675256729125984,MOSEK,optimal
11848,Control,7,26,2.9675805474566035,0.1386258602142334,MOSEK,optimal
11818,Control,9,26,2.3806124560042843,0.13332200050354004,MOSEK,optimal
11818,Control,9,26,1.8065329953479496,0.14653301239013672,MOSEK,optimal
11848,Control,7,26,2.2232448272702303,0.1202399730682373,MOSEK,optimal
11858,Control,12,26,10.794958464930437,0.11904501914978027,MOSEK,optimal
11868,Control,11,26,12.064166417130652,0.1809780597686768,MOSEK,optimal
11828,Control,9,26,4.820995210054652,0.11467790603637695,MOSEK,optimal
11818,Control,10,26,3.496974696364609,0.06561279296875,MOSEK,optimal
11848,Control,8,26,6.268233493854901,0.1546487808227539,MOSEK,optimal
11868,Control,8,26,5.494247223747952,0.16889381408691406,MOSEK,optimal
14439,Control,11,29,8.43411424276409,0.0908811092376709,MOSEK,optimal
14419,Control,12,29,5.696672611043459,0.13843107223510742,MOSEK,optimal
14429,Control,9,29,3.5422085955112714,0.08543801307678223,MOSEK,optimal
14449,Control,11,29,9.924677416938042,0.0801229476928711,MOSEK,optimal
14449,Control,8,29,4.461589848913574,0.1739521026611328,MOSEK,optimal
14429,Control,9,29,4.262048641166832,0.08493709564208984,MOSEK,optimal
14389,Control,9,29,1.5836852475721974,0.0666646957397461,MOSEK,optimal
14419,Control,7,29,1.4612801009685858,0.08376693725585938,MOSEK,optimal
14439,Control,11,29,13.197880559939296,0.12844324111938474,MOSEK,optimal
14459,Control,8,29,4.415669208890548,0.08935999870300293,MOSEK,optimal
19764,Control,11,34,4.471173984544212,0.09273695945739746,MOSEK,optimal
19834,Control,10,34,4.558718536997112,0.13611865043640134,MOSEK,optimal
19804,Control,11,34,5.162397485906288,0.0970609188079834,MOSEK,optimal
19794,Control,6,34,2.2480135233634604,0.2887439727783203,MOSEK,optimal
19804,Control,12,34,7.61793969288131,0.1579592227935791,MOSEK,optimal
19824,Control,7,34,3.734482557017983,0.09121990203857422,MOSEK,optimal
19794,Control,8,34,3.158250821750125,0.18352293968200686,MOSEK,optimal
19874,Control,9,34,6.096882827852488,0.14939498901367188,MOSEK,optimal
19834,Control,9,34,3.927218223412912,0.1100149154663086,MOSEK,optimal
19874,Control,13,34,11.810028572500565,0.3472440242767334,MOSEK,optimal
25639,Control,12,39,4.257817889233672,0.4335229396820069,MOSEK,optimal
25609,Control,11,39,5.198016020636133,0.449955940246582,MOSEK,optimal
25619,Control,7,39,2.9499392043609376,0.2884750366210937,MOSEK,optimal
25629,Control,9,39,3.0215005178531817,0.11523890495300293,MOSEK,optimal
25639,Control,11,39,8.601769672134793,0.3987360000610352,MOSEK,optimal
25639,Control,9,39,3.3208624658430534,0.2220430374145508,MOSEK,optimal
25659,Control,7,39,5.692147299659928,0.361325740814209,MOSEK,optimal
25629,Control,11,39,2.7345641058603847,0.2827999591827393,MOSEK,optimal
25609,Control,8,39,4.096236572457998,0.4328632354736328,MOSEK,optimal
25669,Control,8,39,6.452758813514071,0.3758139610290527,MOSEK,optimal
35688,Control,8,46,8.630895101306896,0.0959310531616211,MOSEK,optimal
35668,Control,8,46,13.493143732363189,0.2434201240539551,MOSEK,optimal
35688,Control,10,46,9.990796725933489,0.2079408168792725,MOSEK,optimal
35638,Control,7,46,4.766879756761998,0.13624906539916992,MOSEK,optimal
35668,Control,10,46,8.488963247716464,0.12889385223388672,MOSEK,optimal
35588,Control,11,46,4.985524345172863,0.1538398265838623,MOSEK,optimal
35678,Control,10,46,9.911446867516887,0.15430378913879395,MOSEK,optimal
35668,Control,11,46,9.110619657953864,0.4707372188568115,MOSEK,optimal
35708,Control,9,46,12.975423558335129,0.17551708221435547,MOSEK,optimal
35638,Control,7,46,5.353272827603722,0.2062668800354004,MOSEK,optimal
48804,Control,11,54,6.386966838125357,0.2894601821899414,MOSEK,optimal
48794,Control,8,54,6.262557197235358,0.2337212562561035,MOSEK,optimal
48724,Control,12,54,6.321553892736949,0.20981788635253906,MOSEK,optimal
48734,Control,11,54,9.791975192524315,0.18085193634033206,MOSEK,optimal
48714,Control,9,54,7.339571001810316,0.19885492324829104,MOSEK,optimal
48754,Control,10,54,7.604305998758782,0.17913007736206055,MOSEK,optimal
48754,Control,10,54,5.4640282328424785,0.17298507690429688,MOSEK,optimal
48694,Control,10,54,6.11550736643108,0.17775511741638186,MOSEK,optimal
48804,Control,11,54,11.148422509258099,0.17900466918945312,MOSEK,optimal
48744,Control,11,54,10.226766475775985,0.15661096572875974,MOSEK,optimal
68034,Control,10,64,10.441053650214114,0.3352370262145996,MOSEK,optimal
68034,Control,9,64,10.244441005845543,0.2658858299255371,MOSEK,optimal
68064,Control,10,64,12.087254046640696,0.3758120536804199,MOSEK,optimal
68064,Control,9,64,7.643123240908007,0.3360476493835449,MOSEK,optimal
68034,Control,12,64,11.690385311285247,0.3744399547576904,MOSEK,optimal
67994,Control,12,64,8.06400403560859,0.3534970283508301,MOSEK,optimal
68034,Control,9,64,8.837247608971841,0.3251128196716309,MOSEK,optimal
67994,Control,9,64,5.238953804574743,0.22505784034729004,MOSEK,optimal
68054,Control,11,64,8.180935615996463,0.33535099029541016,MOSEK,optimal
68034,Control,9,64,5.559303212452257,0.3003501892089844,MOSEK,optimal
95358,Control,13,76,10.546225271387938,0.37916207313537603,MOSEK,optimal
95408,Control,10,76,8.877245114120322,0.3079249858856201,MOSEK,optimal
95398,Control,11,76,18.754394334895636,0.5429179668426514,MOSEK,optimal
95288,Control,11,76,8.156367424740246,0.7667880058288574,MOSEK,optimal
95378,Control,10,76,11.30543390775183,0.344620943069458,MOSEK,optimal
95338,Control,11,76,13.657511223867415,0.3943591117858887,MOSEK,optimal
95428,Control,11,76,14.899862360295398,0.3902020454406738,MOSEK,optimal
95368,Control,12,76,10.789092965144103,0.62339186668396,MOSEK,optimal
95338,Control,11,76,12.736321717560712,0.4242658615112305,MOSEK,optimal
95438,Control,12,76,16.13025666084224,0.61440110206604,MOSEK,optimal
135583,Control,11,91,13.131156078172937,0.9276909828186036,MOSEK,optimal
135563,Control,12,91,11.317219361277756,0.8670518398284912,MOSEK,optimal
135573,Control,11,91,10.301552442679824,0.6643481254577637,MOSEK,optimal
135573,Control,9,91,11.418181373098678,1.091137170791626,MOSEK,optimal
135583,Control,13,91,16.646210245966593,0.9164841175079346,MOSEK,optimal
135613,Control,12,91,14.030657797578476,0.7700941562652588,MOSEK,optimal
135583,Control,10,91,13.587763866518852,0.8651430606842041,MOSEK,optimal
135543,Control,11,91,11.469359771051945,0.797882080078125,MOSEK,optimal
135553,Control,14,91,12.570811035190667,0.3987672328948975,MOSEK,optimal
135583,Control,12,91,18.39885225291348,0.6069059371948242,MOSEK,optimal
193729,Control,13,109,19.376312637431212,1.08992600440979,MOSEK,optimal
193789,Control,10,109,15.554366775004555,1.873408794403076,MOSEK,optimal
193799,Control,10,109,15.31874269660234,0.4597761631011963,MOSEK,optimal
193809,Control,11,109,15.905839773097222,0.8809659481048584,MOSEK,optimal
193799,Control,12,109,13.104361640594375,1.15460205078125,MOSEK,optimal
193779,Control,11,109,12.968825620954988,1.1383960247039795,MOSEK,optimal
193749,Control,12,109,24.193900867987644,0.5526211261749268,MOSEK,optimal
193739,Control,13,109,14.46229053765553,0.9830090999603271,MOSEK,optimal
193759,Control,12,109,20.15573665723385,0.9756827354431152,MOSEK,optimal
193759,Control,12,109,17.99377110896387,1.114020824432373,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1970,Control,6,10,0.10608107527938924,0.19337105751037598,MOSEK,optimal
1980,Control,9,10,1.0051307206843163,0.19592690467834473,MOSEK,optimal
1990,Control,6,10,1.6229568630621243,0.18920087814331055,MOSEK,optimal
2000,Control,9,10,4.117579404136123,0.2938559055328369,MOSEK,optimal
2000,Control,9,10,4.3912113329734375,0.20762896537780762,MOSEK,optimal
2010,Control,10,10,92.4154535328025,0.30208516120910645,MOSEK,optimal
2000,Control,8,10,2.757280374398557,0.21926593780517578,MOSEK,optimal
1970,Control,7,10,1.1904395952958868,0.2542741298675537,MOSEK,optimal
1990,Control,7,10,1.0491474267611138,0.21658110618591309,MOSEK,optimal
2020,Control,6,10,1.8659315621737806,0.22323298454284668,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n109.csv <==
N,class,iter,n,obj_val,run_time,solver,status
193729,Control,13,109,19.37631263743121,1.08992600440979,MOSEK,optimal
193789,Control,10,109,15.554366775004556,1.8734087944030762,MOSEK,optimal
193799,Control,10,109,15.318742696602339,0.4597761631011963,MOSEK,optimal
193809,Control,11,109,15.905839773097219,0.8809659481048584,MOSEK,optimal
193799,Control,12,109,13.104361640594375,1.15460205078125,MOSEK,optimal
193779,Control,11,109,12.968825620954988,1.1383960247039795,MOSEK,optimal
193749,Control,12,109,24.193900867987644,0.5526211261749268,MOSEK,optimal
193739,Control,13,109,14.46229053765553,0.9830090999603271,MOSEK,optimal
193759,Control,12,109,20.155736657233852,0.9756827354431152,MOSEK,optimal
193759,Control,12,109,17.99377110896387,1.114020824432373,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2323,Control,9,11,11.88839754230547,0.05185294151306152,MOSEK,optimal
2263,Control,7,11,0.6971939775408048,0.06000399589538574,MOSEK,optimal
2283,Control,6,11,1.7340621546844703,0.035721778869628906,MOSEK,optimal
2283,Control,9,11,5.129730044354343,0.07866930961608887,MOSEK,optimal
2303,Control,9,11,3.884583807112165,0.04056191444396973,MOSEK,optimal
2283,Control,10,11,11.366224385251783,0.049256086349487305,MOSEK,optimal
2283,Control,8,11,2.4960925740480095,0.12982702255249023,MOSEK,optimal
2283,Control,12,11,58.76202055089227,0.07886886596679688,MOSEK,optimal
2293,Control,9,11,1.943844021221857,0.0486760139465332,MOSEK,optimal
2313,Control,10,11,23.48372891270793,0.20281386375427246,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2778,Control,5,12,1.8918283909282145,0.02773880958557129,MOSEK,optimal
2768,Control,6,12,2.3904522487747,0.04718422889709473,MOSEK,optimal
2768,Control,8,12,1.6543481629383976,0.044892072677612305,MOSEK,optimal
2778,Control,7,12,2.189929522025481,0.1861252784729004,MOSEK,optimal
2758,Control,8,12,1.6132475799406931,0.04875016212463379,MOSEK,optimal
2748,Control,8,12,0.5036484127379304,0.04497385025024414,MOSEK,optimal
2768,Control,6,12,1.4268053762200805,0.05725502967834473,MOSEK,optimal
2758,Control,8,12,1.0155464765193543,0.03725695610046387,MOSEK,optimal
2778,Control,8,12,4.779453696750538,0.12504315376281738,MOSEK,optimal
2788,Control,8,12,11.651651919341951,0.0508577823638916,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3145,Control,10,13,8.250843999926435,0.15676188468933105,MOSEK,optimal
3145,Control,7,13,3.4278369002619637,0.09644103050231934,MOSEK,optimal
3145,Control,8,13,4.5171854231296935,0.09827804565429688,MOSEK,optimal
3145,Control,9,13,2.5464181387895812,0.11809372901916504,MOSEK,optimal
3135,Control,9,13,7.946467109692004,0.11673188209533691,MOSEK,optimal
3145,Control,7,13,5.758689607001087,0.07754921913146973,MOSEK,optimal
3125,Control,7,13,3.41649393695346,0.12955021858215332,MOSEK,optimal
3135,Control,9,13,14.056065274409177,0.08392715454101562,MOSEK,optimal
3165,Control,9,13,14.369156192775037,0.22692298889160156,MOSEK,optimal
3125,Control,6,13,0.9689222150123535,0.0931699275970459,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3704,Control,9,14,7.413642589955856,0.08815813064575195,MOSEK,optimal
3684,Control,6,14,2.5189078169032415,0.07856988906860352,MOSEK,optimal
3674,Control,9,14,7.689860225521201,0.06946110725402832,MOSEK,optimal
3674,Control,8,14,1.1673680278139527,0.08904027938842773,MOSEK,optimal
3674,Control,9,14,4.100684733523372,0.08597493171691895,MOSEK,optimal
3644,Control,9,14,1.1308903190623827,0.12469983100891113,MOSEK,optimal
3684,Control,9,14,13.563307005124924,0.10082817077636719,MOSEK,optimal
3684,Control,8,14,2.1695453121480286,0.04895281791687012,MOSEK,optimal
3694,Control,7,14,4.4584612727866215,0.13268804550170898,MOSEK,optimal
3664,Control,6,14,0.7203118728991147,0.06421113014221191,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4115,Control,10,15,8.56683734628623,0.33515381813049316,MOSEK,optimal
4095,Control,8,15,4.810856056330454,0.19067001342773438,MOSEK,optimal
4125,Control,6,15,3.938267271396068,0.19111418724060059,MOSEK,optimal
4095,Control,7,15,2.6559493448099047,0.07614421844482422,MOSEK,optimal
4105,Control,8,15,4.2760149489103725,0.1688387393951416,MOSEK,optimal
4085,Control,8,15,1.6855562341715147,0.15619111061096191,MOSEK,optimal
4105,Control,9,15,8.842899525210314,0.15011310577392578,MOSEK,optimal
4115,Control,7,15,3.043649475884427,0.1094980239868164,MOSEK,optimal
4125,Control,7,15,3.24309790933345,0.08530211448669434,MOSEK,optimal
4115,Control,7,15,4.140288690404887,0.16932320594787598,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4728,Control,7,16,2.5021223170419042,0.3299078941345215,MOSEK,optimal
4698,Control,8,16,1.755110513579378,0.10727691650390625,MOSEK,optimal
4698,Control,6,16,0.8324739850933969,0.139847993850708,MOSEK,optimal
4698,Control,9,16,2.39631153475833,0.12449884414672852,MOSEK,optimal
4718,Control,9,16,5.240479691785206,0.08414196968078613,MOSEK,optimal
4708,Control,8,16,7.1909863825281635,0.11065793037414551,MOSEK,optimal
4688,Control,7,16,1.1285041260160191,0.1730201244354248,MOSEK,optimal
4718,Control,7,16,3.4655356413520897,0.1498720645904541,MOSEK,optimal
4728,Control,8,16,4.788386291616944,0.24598979949951172,MOSEK,optimal
4688,Control,7,16,0.6847750154754173,0.08922576904296875,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5870,Control,6,18,1.6219342616913595,0.10026097297668457,MOSEK,optimal
5880,Control,8,18,3.837424600452589,0.09988188743591309,MOSEK,optimal
5890,Control,9,18,2.964211220322661,0.1448829174041748,MOSEK,optimal
5920,Control,7,18,4.683277180983215,0.15107321739196777,MOSEK,optimal
5900,Control,7,18,1.0576993307743807,0.11189794540405273,MOSEK,optimal
5890,Control,9,18,5.311972225755181,0.09066987037658691,MOSEK,optimal
5840,Control,7,18,1.5447952321708518,0.167741060256958,MOSEK,optimal
5900,Control,6,18,3.5409803316710047,0.09848999977111816,MOSEK,optimal
5860,Control,9,18,2.0294130854983123,0.29729604721069336,MOSEK,optimal
5860,Control,8,18,1.6731789490773021,0.13794302940368652,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7180,Control,9,20,1.1311110776650706,0.22448515892028809,MOSEK,optimal
7180,Control,7,20,5.131981595228341,0.3379991054534912,MOSEK,optimal
7170,Control,10,20,3.2088409622449863,0.1673901081085205,MOSEK,optimal
7140,Control,8,20,0.9501679204327766,0.08664894104003906,MOSEK,optimal
7180,Control,8,20,2.432114435793205,0.15105962753295898,MOSEK,optimal
7150,Control,7,20,2.7105752345706255,0.09941601753234863,MOSEK,optimal
7180,Control,8,20,2.738891222033022,0.3036010265350342,MOSEK,optimal
7190,Control,7,20,2.4481387724349126,0.09056305885314941,MOSEK,optimal
7180,Control,7,20,2.7611492828434754,0.17908811569213867,MOSEK,optimal
7180,Control,8,20,3.0621101700446594,0.0928809642791748,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9245,Control,10,23,4.197150699346129,0.08047199249267578,MOSEK,optimal
9215,Control,9,23,1.7555176176325786,0.04442906379699707,MOSEK,optimal
9265,Control,11,23,9.236102582288016,0.17193984985351562,MOSEK,optimal
9255,Control,9,23,3.432046380324949,0.1029362678527832,MOSEK,optimal
9275,Control,10,23,11.866377167617113,0.1451420783996582,MOSEK,optimal
9215,Control,8,23,5.670199460717557,0.07903599739074707,MOSEK,optimal
9195,Control,9,23,1.412750094659437,0.07010197639465332,MOSEK,optimal
9235,Control,9,23,3.6762239989293732,0.06751298904418945,MOSEK,optimal
9265,Control,8,23,4.990104608269946,0.0419621467590332,MOSEK,optimal
9235,Control,7,23,2.199671747287216,0.04267525672912598,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11848,Control,7,26,2.967580547456604,0.1386258602142334,MOSEK,optimal
11818,Control,9,26,2.3806124560042843,0.13332200050354004,MOSEK,optimal
11818,Control,9,26,1.8065329953479496,0.14653301239013672,MOSEK,optimal
11848,Control,7,26,2.2232448272702303,0.1202399730682373,MOSEK,optimal
11858,Control,12,26,10.794958464930438,0.11904501914978027,MOSEK,optimal
11868,Control,11,26,12.06416641713065,0.18097805976867676,MOSEK,optimal
11828,Control,9,26,4.820995210054652,0.11467790603637695,MOSEK,optimal
11818,Control,10,26,3.496974696364609,0.06561279296875,MOSEK,optimal
11848,Control,8,26,6.268233493854901,0.1546487808227539,MOSEK,optimal
11868,Control,8,26,5.494247223747952,0.16889381408691406,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
14439,Control,11,29,8.43411424276409,0.0908811092376709,MOSEK,optimal
14419,Control,12,29,5.696672611043459,0.13843107223510742,MOSEK,optimal
14429,Control,9,29,3.542208595511271,0.08543801307678223,MOSEK,optimal
14449,Control,11,29,9.924677416938042,0.0801229476928711,MOSEK,optimal
14449,Control,8,29,4.461589848913574,0.1739521026611328,MOSEK,optimal
14429,Control,9,29,4.262048641166832,0.08493709564208984,MOSEK,optimal
14389,Control,9,29,1.5836852475721974,0.0666646957397461,MOSEK,optimal
14419,Control,7,29,1.4612801009685858,0.08376693725585938,MOSEK,optimal
14439,Control,11,29,13.197880559939298,0.12844324111938477,MOSEK,optimal
14459,Control,8,29,4.415669208890548,0.08935999870300293,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n34.csv <==
N,class,iter,n,obj_val,run_time,solver,status
19764,Control,11,34,4.471173984544212,0.09273695945739746,MOSEK,optimal
19834,Control,10,34,4.558718536997112,0.13611865043640137,MOSEK,optimal
19804,Control,11,34,5.162397485906288,0.0970609188079834,MOSEK,optimal
19794,Control,6,34,2.2480135233634604,0.2887439727783203,MOSEK,optimal
19804,Control,12,34,7.61793969288131,0.1579592227935791,MOSEK,optimal
19824,Control,7,34,3.7344825570179827,0.09121990203857422,MOSEK,optimal
19794,Control,8,34,3.1582508217501255,0.18352293968200684,MOSEK,optimal
19874,Control,9,34,6.096882827852488,0.14939498901367188,MOSEK,optimal
19834,Control,9,34,3.9272182234129116,0.1100149154663086,MOSEK,optimal
19874,Control,13,34,11.810028572500565,0.3472440242767334,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
25639,Control,12,39,4.257817889233671,0.43352293968200684,MOSEK,optimal
25609,Control,11,39,5.198016020636133,0.44995594024658203,MOSEK,optimal
25619,Control,7,39,2.9499392043609376,0.28847503662109375,MOSEK,optimal
25629,Control,9,39,3.0215005178531817,0.11523890495300293,MOSEK,optimal
25639,Control,11,39,8.601769672134793,0.39873600006103516,MOSEK,optimal
25639,Control,9,39,3.320862465843053,0.22204303741455078,MOSEK,optimal
25659,Control,7,39,5.692147299659927,0.361325740814209,MOSEK,optimal
25629,Control,11,39,2.734564105860385,0.28279995918273926,MOSEK,optimal
25609,Control,8,39,4.096236572457998,0.4328632354736328,MOSEK,optimal
25669,Control,8,39,6.452758813514071,0.37581396102905273,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n46.csv <==
N,class,iter,n,obj_val,run_time,solver,status
35688,Control,8,46,8.630895101306896,0.0959310531616211,MOSEK,optimal
35668,Control,8,46,13.49314373236319,0.24342012405395508,MOSEK,optimal
35688,Control,10,46,9.990796725933489,0.20794081687927246,MOSEK,optimal
35638,Control,7,46,4.766879756761998,0.13624906539916992,MOSEK,optimal
35668,Control,10,46,8.488963247716464,0.12889385223388672,MOSEK,optimal
35588,Control,11,46,4.985524345172863,0.1538398265838623,MOSEK,optimal
35678,Control,10,46,9.911446867516887,0.15430378913879395,MOSEK,optimal
35668,Control,11,46,9.110619657953865,0.4707372188568115,MOSEK,optimal
35708,Control,9,46,12.975423558335129,0.17551708221435547,MOSEK,optimal
35638,Control,7,46,5.353272827603721,0.2062668800354004,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n54.csv <==
N,class,iter,n,obj_val,run_time,solver,status
48804,Control,11,54,6.386966838125356,0.2894601821899414,MOSEK,optimal
48794,Control,8,54,6.262557197235357,0.23372125625610352,MOSEK,optimal
48724,Control,12,54,6.321553892736949,0.20981788635253906,MOSEK,optimal
48734,Control,11,54,9.791975192524317,0.18085193634033203,MOSEK,optimal
48714,Control,9,54,7.339571001810316,0.19885492324829102,MOSEK,optimal
48754,Control,10,54,7.604305998758782,0.17913007736206055,MOSEK,optimal
48754,Control,10,54,5.464028232842479,0.17298507690429688,MOSEK,optimal
48694,Control,10,54,6.11550736643108,0.17775511741638184,MOSEK,optimal
48804,Control,11,54,11.148422509258099,0.17900466918945312,MOSEK,optimal
48744,Control,11,54,10.226766475775985,0.15661096572875977,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n64.csv <==
N,class,iter,n,obj_val,run_time,solver,status
68034,Control,10,64,10.441053650214114,0.3352370262145996,MOSEK,optimal
68034,Control,9,64,10.244441005845543,0.2658858299255371,MOSEK,optimal
68064,Control,10,64,12.087254046640698,0.3758120536804199,MOSEK,optimal
68064,Control,9,64,7.643123240908008,0.3360476493835449,MOSEK,optimal
68034,Control,12,64,11.690385311285247,0.37443995475769043,MOSEK,optimal
67994,Control,12,64,8.06400403560859,0.3534970283508301,MOSEK,optimal
68034,Control,9,64,8.837247608971843,0.32511281967163086,MOSEK,optimal
67994,Control,9,64,5.238953804574743,0.22505784034729004,MOSEK,optimal
68054,Control,11,64,8.180935615996463,0.33535099029541016,MOSEK,optimal
68034,Control,9,64,5.559303212452257,0.3003501892089844,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n76.csv <==
N,class,iter,n,obj_val,run_time,solver,status
95358,Control,13,76,10.546225271387938,0.379162073135376,MOSEK,optimal
95408,Control,10,76,8.877245114120322,0.3079249858856201,MOSEK,optimal
95398,Control,11,76,18.754394334895633,0.5429179668426514,MOSEK,optimal
95288,Control,11,76,8.156367424740246,0.7667880058288574,MOSEK,optimal
95378,Control,10,76,11.30543390775183,0.344620943069458,MOSEK,optimal
95338,Control,11,76,13.657511223867417,0.39435911178588867,MOSEK,optimal
95428,Control,11,76,14.899862360295398,0.39020204544067383,MOSEK,optimal
95368,Control,12,76,10.789092965144102,0.62339186668396,MOSEK,optimal
95338,Control,11,76,12.73632171756071,0.42426586151123047,MOSEK,optimal
95438,Control,12,76,16.13025666084224,0.61440110206604,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Control/n91.csv <==
N,class,iter,n,obj_val,run_time,solver,status
135583,Control,11,91,13.131156078172937,0.9276909828186035,MOSEK,optimal
135563,Control,12,91,11.317219361277754,0.8670518398284912,MOSEK,optimal
135573,Control,11,91,10.301552442679823,0.6643481254577637,MOSEK,optimal
135573,Control,9,91,11.41818137309868,1.091137170791626,MOSEK,optimal
135583,Control,13,91,16.646210245966593,0.9164841175079346,MOSEK,optimal
135613,Control,12,91,14.030657797578478,0.7700941562652588,MOSEK,optimal
135583,Control,10,91,13.587763866518852,0.8651430606842041,MOSEK,optimal
135543,Control,11,91,11.469359771051945,0.797882080078125,MOSEK,optimal
135553,Control,14,91,12.570811035190669,0.39876723289489746,MOSEK,optimal
135583,Control,12,91,18.398852252913482,0.6069059371948242,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
111,Eq QP,5,10,-0.0673950407815449,0.07288813591003418,MOSEK,optimal
125,Eq QP,5,10,-0.24422282187357336,0.06823396682739258,MOSEK,optimal
121,Eq QP,4,10,5.418642806355238,0.06692290306091309,MOSEK,optimal
121,Eq QP,4,10,-0.03205629862081416,0.07057809829711914,MOSEK,optimal
125,Eq QP,4,10,2.301362801302362,0.05984091758728027,MOSEK,optimal
125,Eq QP,4,10,-2.7300092443615256,0.06422090530395508,MOSEK,optimal
125,Eq QP,4,10,2.6693311177182717,0.09232401847839357,MOSEK,optimal
121,Eq QP,4,10,3.477456665051092,0.09128379821777344,MOSEK,optimal
119,Eq QP,4,10,-0.7184830488669793,0.06864786148071289,MOSEK,optimal
125,Eq QP,4,10,1.9958427959241591,0.0587620735168457,MOSEK,optimal
144,Eq QP,4,11,2.3343241611578898,0.2930870056152344,MOSEK,optimal
144,Eq QP,5,11,11.19385867976186,0.1249539852142334,MOSEK,optimal
146,Eq QP,4,11,10.244517206839172,0.27789306640625,MOSEK,optimal
144,Eq QP,4,11,0.8939286047837689,0.1108872890472412,MOSEK,optimal
134,Eq QP,5,11,7.062983868772233,0.16881704330444336,MOSEK,optimal
142,Eq QP,4,11,-1.091164533987827,0.20084595680236814,MOSEK,optimal
148,Eq QP,4,11,24.4495910323424,0.11852502822875975,MOSEK,optimal
144,Eq QP,4,11,0.0013279764658038484,0.19715595245361328,MOSEK,optimal
142,Eq QP,5,11,1.423188111613452,0.18256807327270508,MOSEK,optimal
146,Eq QP,4,11,6.295322159097669,0.2209610939025879,MOSEK,optimal
174,Eq QP,4,12,18.835856398424077,0.2456989288330078,MOSEK,optimal
180,Eq QP,5,12,-1.4114642950581575,0.19466185569763186,MOSEK,optimal
176,Eq QP,4,12,-1.4349319100636215,0.11342406272888185,MOSEK,optimal
174,Eq QP,5,12,2.333764733646191,0.2271378040313721,MOSEK,optimal
180,Eq QP,5,12,-0.7820678200501763,0.1577601432800293,MOSEK,optimal
180,Eq QP,4,12,0.03755467850182903,0.16153407096862793,MOSEK,optimal
178,Eq QP,5,12,-4.173101020682625,0.16220402717590332,MOSEK,optimal
178,Eq QP,4,12,0.7896749093232325,0.1148850917816162,MOSEK,optimal
178,Eq QP,4,12,0.15548163356896716,0.10448908805847168,MOSEK,optimal
172,Eq QP,4,12,3.1393217611546738,0.12405896186828612,MOSEK,optimal
208,Eq QP,4,13,1.864986361772043,0.17715692520141602,MOSEK,optimal
206,Eq QP,5,13,-4.226955101405069,0.17378807067871094,MOSEK,optimal
204,Eq QP,4,13,-3.09859133493039,0.1524360179901123,MOSEK,optimal
204,Eq QP,4,13,-0.3987542339449339,0.1723470687866211,MOSEK,optimal
202,Eq QP,5,13,10.180041485282457,0.15326309204101562,MOSEK,optimal
206,Eq QP,5,13,0.528978977829353,0.1553349494934082,MOSEK,optimal
208,Eq QP,4,13,3.1889907162574302,0.1772630214691162,MOSEK,optimal
202,Eq QP,4,13,-3.972091848943672,0.15543484687805176,MOSEK,optimal
204,Eq QP,5,13,9.304390968164984,0.15723586082458496,MOSEK,optimal
208,Eq QP,4,13,-1.5142905212914124,0.15252089500427246,MOSEK,optimal
271,Eq QP,4,15,2.048896833014497,0.18376994132995605,MOSEK,optimal
275,Eq QP,4,15,1.839471434869988,0.165755033493042,MOSEK,optimal
271,Eq QP,4,15,9.947433023643773,0.17644691467285156,MOSEK,optimal
277,Eq QP,4,15,-3.6453774833416297,0.15991497039794922,MOSEK,optimal
271,Eq QP,4,15,-1.860981604328506,0.07515907287597656,MOSEK,optimal
275,Eq QP,4,15,9.111810887811574,0.16854310035705564,MOSEK,optimal
277,Eq QP,4,15,-5.299821985239152,0.19699597358703613,MOSEK,optimal
275,Eq QP,4,15,28.716765122203856,0.18000292778015134,MOSEK,optimal
277,Eq QP,5,15,-0.052742304425478,0.2076008319854737,MOSEK,optimal
277,Eq QP,4,15,3.575615516619316,0.21240496635437006,MOSEK,optimal
405,Eq QP,6,18,14.79328995649281,0.2318739891052246,MOSEK,optimal
405,Eq QP,6,18,40.36463514353376,0.12600111961364746,MOSEK,optimal
405,Eq QP,4,18,1.2716928104498706,0.2204678058624268,MOSEK,optimal
405,Eq QP,5,18,13.532018190286687,0.199631929397583,MOSEK,optimal
405,Eq QP,6,18,-0.7515622388821686,0.10724806785583496,MOSEK,optimal
405,Eq QP,5,18,3.4443053732220483,0.0905897617340088,MOSEK,optimal
405,Eq QP,6,18,1.0203946825873256,0.1241757869720459,MOSEK,optimal
401,Eq QP,6,18,0.5720983581915311,0.14067697525024414,MOSEK,optimal
403,Eq QP,6,18,7.3393191447932065,0.11398887634277345,MOSEK,optimal
405,Eq QP,5,18,4.023879339937012,0.15438485145568848,MOSEK,optimal
655,Eq QP,6,23,1.0467590974873042,0.10888290405273438,MOSEK,optimal
655,Eq QP,6,23,2.1603310821898054,0.2721312046051025,MOSEK,optimal
655,Eq QP,6,23,9.073109493793119,0.2110440731048584,MOSEK,optimal
655,Eq QP,6,23,4.2175161786035735,0.1809442043304444,MOSEK,optimal
655,Eq QP,6,23,4.039985282293475,0.12979507446289062,MOSEK,optimal
655,Eq QP,6,23,3.6954910738434,0.17229199409484866,MOSEK,optimal
655,Eq QP,6,23,7.278475215448482,0.15591073036193848,MOSEK,optimal
655,Eq QP,6,23,6.261909406789577,0.06365203857421875,MOSEK,optimal
653,Eq QP,6,23,12.390278987196002,0.12607407569885254,MOSEK,optimal
655,Eq QP,6,23,-0.309502495566373,0.11894989013671875,MOSEK,optimal
1044,Eq QP,5,29,16.403179330365546,0.19652390480041504,MOSEK,optimal
1044,Eq QP,5,29,6.982860143617041,0.15266680717468262,MOSEK,optimal
1044,Eq QP,5,29,13.264820058440652,0.18905997276306152,MOSEK,optimal
1044,Eq QP,4,29,-4.285329324562906,0.14380717277526855,MOSEK,optimal
1044,Eq QP,5,29,3.4642386997523125,0.15176105499267578,MOSEK,optimal
1044,Eq QP,5,29,13.606081335077967,0.09122562408447266,MOSEK,optimal
1044,Eq QP,5,29,7.143421279941747,0.17029714584350586,MOSEK,optimal
1044,Eq QP,5,29,5.15524517033243,0.16216087341308594,MOSEK,optimal
1044,Eq QP,4,29,1.9313922058896345,0.1293470859527588,MOSEK,optimal
1042,Eq QP,5,29,2.861450789380219,0.2346029281616211,MOSEK,optimal
1891,Eq QP,5,39,28.866814484249844,0.1447150707244873,MOSEK,optimal
1891,Eq QP,4,39,6.771987280514827,0.17043113708496094,MOSEK,optimal
1891,Eq QP,4,39,5.808341151283088,0.08222699165344237,MOSEK,optimal
1891,Eq QP,4,39,9.634835745126672,0.1394209861755371,MOSEK,optimal
1891,Eq QP,5,39,10.899512081264684,0.15633678436279294,MOSEK,optimal
1891,Eq QP,5,39,10.356114221152671,0.15386104583740234,MOSEK,optimal
1891,Eq QP,5,39,5.258076814502283,0.1218407154083252,MOSEK,optimal
1891,Eq QP,5,39,5.389810923094378,0.0949091911315918,MOSEK,optimal
1891,Eq QP,5,39,5.1696999264841965,0.10273599624633788,MOSEK,optimal
1891,Eq QP,5,39,7.854950342617504,0.13024282455444336,MOSEK,solver_error
3498,Eq QP,5,53,8.2849015960795,0.23221778869628906,MOSEK,optimal
3498,Eq QP,5,53,12.587491143929233,0.15244603157043454,MOSEK,optimal
3498,Eq QP,5,53,7.360039339154588,0.21543526649475087,MOSEK,optimal
3498,Eq QP,5,53,7.534406928006166,0.2933380603790283,MOSEK,optimal
3498,Eq QP,5,53,11.755966205730207,0.2337608337402344,MOSEK,optimal
3498,Eq QP,5,53,17.508994344643668,0.23021697998046875,MOSEK,optimal
3498,Eq QP,5,53,17.99804134221375,0.19482111930847168,MOSEK,optimal
3498,Eq QP,5,53,10.745599557339906,0.2449491024017334,MOSEK,optimal
3498,Eq QP,5,53,2.1730560899880667,0.1993670463562012,MOSEK,optimal
3498,Eq QP,5,53,6.187958558779344,0.12585687637329102,MOSEK,optimal
6643,Eq QP,5,73,14.582236400879538,0.28167200088500977,MOSEK,optimal
6643,Eq QP,5,73,13.934962447661595,0.2126460075378418,MOSEK,optimal
6643,Eq QP,4,73,15.104834246112118,0.1704390048980713,MOSEK,optimal
6643,Eq QP,4,73,13.251618762623725,0.15456080436706546,MOSEK,optimal
6643,Eq QP,5,73,15.613369952790801,0.16319775581359866,MOSEK,optimal
6643,Eq QP,4,73,20.709716308687828,0.21654415130615234,MOSEK,optimal
6643,Eq QP,4,73,19.545711070745,0.1355571746826172,MOSEK,optimal
6643,Eq QP,4,73,19.591745633564773,0.18111515045166016,MOSEK,optimal
6643,Eq QP,5,73,28.85927968940193,0.2400662899017334,MOSEK,optimal
6643,Eq QP,5,73,23.226495839834666,0.201754093170166,MOSEK,optimal
13235,Eq QP,4,103,13.627064330111619,0.1389029026031494,MOSEK,optimal
13235,Eq QP,4,103,19.56404647065587,0.3268849849700928,MOSEK,optimal
13235,Eq QP,5,103,26.60454510499877,0.13040614128112793,MOSEK,optimal
13235,Eq QP,5,103,29.52082934118541,0.1896960735321045,MOSEK,optimal
13235,Eq QP,5,103,32.57242669567341,0.2598538398742676,MOSEK,optimal
13235,Eq QP,5,103,13.249894070773635,0.23309898376464844,MOSEK,optimal
13235,Eq QP,5,103,29.50754046577452,0.24485087394714355,MOSEK,optimal
13235,Eq QP,5,103,20.90479082512025,0.2638709545135498,MOSEK,optimal
13235,Eq QP,4,103,21.811461923431988,0.1355290412902832,MOSEK,optimal
13235,Eq QP,4,103,23.01439055219729,0.3194470405578613,MOSEK,optimal
26645,Eq QP,4,146,41.98637769752374,0.19515013694763186,MOSEK,optimal
26645,Eq QP,4,146,26.081544474828515,0.28137969970703125,MOSEK,optimal
26645,Eq QP,4,146,40.99788771771362,0.3259139060974121,MOSEK,optimal
26645,Eq QP,3,146,53.86225861472954,0.2608499526977539,MOSEK,optimal
26645,Eq QP,3,146,33.019140683807066,0.3235428333282471,MOSEK,optimal
26645,Eq QP,4,146,34.52756087532964,0.2543370723724365,MOSEK,optimal
26645,Eq QP,4,146,38.655706474152154,0.4118988513946533,MOSEK,optimal
26645,Eq QP,7,146,36.43525607859849,0.26936793327331543,MOSEK,optimal
26645,Eq QP,4,146,29.519713973070694,0.3463871479034424,MOSEK,optimal
26645,Eq QP,3,146,26.185428186077576,0.16816210746765134,MOSEK,optimal
55598,Eq QP,4,211,50.046307667735434,0.4301378726959229,MOSEK,optimal
55598,Eq QP,4,211,43.907271690362364,0.4383878707885742,MOSEK,optimal
55598,Eq QP,5,211,55.33115471243179,0.4505770206451416,MOSEK,optimal
55598,Eq QP,4,211,75.80965978565865,0.5895097255706787,MOSEK,optimal
55598,Eq QP,4,211,37.55633966021226,0.3533780574798584,MOSEK,optimal
55598,Eq QP,4,211,52.88725611764611,0.2865309715270996,MOSEK,optimal
55598,Eq QP,4,211,45.55770000216282,0.18207192420959475,MOSEK,optimal
55598,Eq QP,5,211,54.13930445279524,0.2939169406890869,MOSEK,optimal
55598,Eq QP,5,211,63.078488545202106,0.2444331645965576,MOSEK,optimal
55598,Eq QP,4,211,63.836974762101505,0.3422102928161621,MOSEK,optimal
115520,Eq QP,4,304,70.17340849102916,0.6107511520385742,MOSEK,optimal
115520,Eq QP,4,304,61.57933599382564,0.4844377040863037,MOSEK,optimal
115520,Eq QP,5,304,52.22606279289624,0.45292305946350103,MOSEK,optimal
115520,Eq QP,5,304,73.44739018734616,0.4714701175689697,MOSEK,optimal
115520,Eq QP,4,304,57.391615146551,0.60748291015625,MOSEK,optimal
115520,Eq QP,4,304,100.81148677849136,0.464514970779419,MOSEK,optimal
115520,Eq QP,4,304,70.02617620206671,0.5843687057495117,MOSEK,optimal
115520,Eq QP,4,304,80.40114389073311,0.5408649444580078,MOSEK,optimal
115520,Eq QP,5,304,69.58944107072277,0.5765101909637451,MOSEK,optimal
115520,Eq QP,4,304,57.41555863288102,0.27123403549194336,MOSEK,optimal
244205,Eq QP,4,442,90.41759731617009,1.1728081703186035,MOSEK,optimal
244205,Eq QP,5,442,114.52973552485004,1.1870250701904297,MOSEK,optimal
244205,Eq QP,4,442,106.65413593165931,1.2563841342926023,MOSEK,optimal
244205,Eq QP,5,442,118.86177443606813,1.0772581100463867,MOSEK,optimal
244205,Eq QP,4,442,117.72851238023355,1.0597262382507324,MOSEK,optimal
244205,Eq QP,4,442,128.81790100541272,1.0524058341979978,MOSEK,optimal
244205,Eq QP,5,442,68.46261239755685,0.8226430416107178,MOSEK,optimal
244205,Eq QP,5,442,117.1128870841913,1.1911289691925049,MOSEK,optimal
244205,Eq QP,4,442,117.65654401286196,1.0463571548461914,MOSEK,optimal
244205,Eq QP,5,442,93.15600462303513,1.1254639625549316,MOSEK,optimal
518420,Eq QP,5,644,161.7167509700624,2.1317880153656006,MOSEK,optimal
518420,Eq QP,4,644,166.53443316487142,2.5306098461151123,MOSEK,optimal
518420,Eq QP,4,644,182.25476885253914,1.6810238361358645,MOSEK,optimal
518420,Eq QP,4,644,139.17330873066246,1.953175067901612,MOSEK,solver_error
518420,Eq QP,5,644,216.9312156984261,2.6203651428222656,MOSEK,optimal
518420,Eq QP,4,644,119.76709480467504,2.431236982345581,MOSEK,optimal
518420,Eq QP,5,644,173.73518386948075,2.09775710105896,MOSEK,optimal
518420,Eq QP,5,644,160.59858301275318,2.398922204971313,MOSEK,optimal
518420,Eq QP,4,644,148.51418791502766,2.24459195137024,MOSEK,optimal
518420,Eq QP,4,644,143.8090670172646,2.1529679298400883,MOSEK,optimal
1104500,Eq QP,5,940,226.83365763089944,5.618175983428955,MOSEK,optimal
1104500,Eq QP,5,940,251.6387163046547,4.889685869216919,MOSEK,optimal
1104500,Eq QP,4,940,204.9676244336467,4.8360888957977295,MOSEK,optimal
1104500,Eq QP,4,940,232.2460675807789,5.007966995239258,MOSEK,optimal
1104500,Eq QP,4,940,251.23071694342343,4.009138107299806,MOSEK,optimal
1104500,Eq QP,5,940,256.78790169591804,4.93480396270752,MOSEK,optimal
1104500,Eq QP,5,940,229.65148092551442,5.9528648853302,MOSEK,optimal
1104500,Eq QP,5,940,306.9733386672544,5.82080602645874,MOSEK,optimal
1104500,Eq QP,5,940,247.240583011348,5.591701030731201,MOSEK,optimal
1104500,Eq QP,5,940,274.65993530515595,5.1744439601898184,MOSEK,optimal
2356068,Eq QP,5,1373,349.6688767818695,9.919070005416868,MOSEK,optimal
2356068,Eq QP,5,1373,353.09560786666765,9.746932268142698,MOSEK,optimal
2356068,Eq QP,5,1373,386.91155998941986,9.225075960159304,MOSEK,optimal
2356068,Eq QP,5,1373,419.526006452413,8.470238924026491,MOSEK,optimal
2356068,Eq QP,5,1373,334.52740759339383,7.1922338008880615,MOSEK,optimal
2356068,Eq QP,5,1373,375.19006019338286,9.841633081436155,MOSEK,optimal
2356068,Eq QP,4,1373,368.1476904677359,8.888895034790039,MOSEK,optimal
2356068,Eq QP,4,1373,385.6878600473418,7.143869876861572,MOSEK,optimal
2356068,Eq QP,4,1373,352.22532615964576,7.62323784828186,MOSEK,optimal
2356068,Eq QP,4,1373,336.21942743810064,6.273847818374634,MOSEK,optimal
5044599,Eq QP,5,2009,456.1135702710694,18.97203874588013,MOSEK,optimal
5044599,Eq QP,5,2009,503.5490464355465,19.41064190864563,MOSEK,optimal
5044599,Eq QP,4,2009,582.2252502067195,18.113290786743164,MOSEK,optimal
5044599,Eq QP,5,2009,489.3341350377977,19.474411249160767,MOSEK,optimal
5044599,Eq QP,5,2009,549.4479497368446,20.93069863319397,MOSEK,optimal
5044599,Eq QP,5,2009,556.8863054819333,20.845617055892944,MOSEK,optimal
5044599,Eq QP,5,2009,512.1687380471463,17.44054889678955,MOSEK,optimal
5044599,Eq QP,5,2009,512.2224542129338,21.106271982193,MOSEK,optimal
5044599,Eq QP,4,2009,562.9502029372165,20.104002237319946,MOSEK,optimal
5044599,Eq QP,5,2009,471.8613674818565,20.840276956558228,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
111,Eq QP,5,10,-0.0673950407815449,0.07288813591003418,MOSEK,optimal
125,Eq QP,5,10,-0.24422282187357336,0.06823396682739258,MOSEK,optimal
121,Eq QP,4,10,5.418642806355238,0.06692290306091309,MOSEK,optimal
121,Eq QP,4,10,-0.03205629862081416,0.07057809829711914,MOSEK,optimal
125,Eq QP,4,10,2.301362801302362,0.05984091758728027,MOSEK,optimal
125,Eq QP,4,10,-2.7300092443615256,0.06422090530395508,MOSEK,optimal
125,Eq QP,4,10,2.669331117718272,0.09232401847839357,MOSEK,optimal
121,Eq QP,4,10,3.477456665051092,0.09128379821777344,MOSEK,optimal
119,Eq QP,4,10,-0.7184830488669793,0.06864786148071289,MOSEK,optimal
125,Eq QP,4,10,1.9958427959241591,0.0587620735168457,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status
13235,Eq QP,4,103,13.627064330111619,0.1389029026031494,MOSEK,optimal
13235,Eq QP,4,103,19.56404647065587,0.3268849849700928,MOSEK,optimal
13235,Eq QP,5,103,26.60454510499877,0.13040614128112793,MOSEK,optimal
13235,Eq QP,5,103,29.52082934118541,0.1896960735321045,MOSEK,optimal
13235,Eq QP,5,103,32.57242669567341,0.2598538398742676,MOSEK,optimal
13235,Eq QP,5,103,13.249894070773635,0.23309898376464844,MOSEK,optimal
13235,Eq QP,5,103,29.50754046577452,0.24485087394714355,MOSEK,optimal
13235,Eq QP,5,103,20.90479082512025,0.2638709545135498,MOSEK,optimal
13235,Eq QP,4,103,21.811461923431988,0.1355290412902832,MOSEK,optimal
13235,Eq QP,4,103,23.01439055219729,0.3194470405578613,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
144,Eq QP,4,11,2.3343241611578898,0.2930870056152344,MOSEK,optimal
144,Eq QP,5,11,11.19385867976186,0.1249539852142334,MOSEK,optimal
146,Eq QP,4,11,10.244517206839172,0.27789306640625,MOSEK,optimal
144,Eq QP,4,11,0.8939286047837689,0.1108872890472412,MOSEK,optimal
134,Eq QP,5,11,7.062983868772233,0.16881704330444336,MOSEK,optimal
142,Eq QP,4,11,-1.091164533987827,0.20084595680236814,MOSEK,optimal
148,Eq QP,4,11,24.4495910323424,0.11852502822875975,MOSEK,optimal
144,Eq QP,4,11,0.0013279764658038484,0.19715595245361328,MOSEK,optimal
142,Eq QP,5,11,1.423188111613452,0.18256807327270508,MOSEK,optimal
146,Eq QP,4,11,6.295322159097669,0.2209610939025879,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
174,Eq QP,4,12,18.835856398424077,0.2456989288330078,MOSEK,optimal
180,Eq QP,5,12,-1.4114642950581575,0.19466185569763186,MOSEK,optimal
176,Eq QP,4,12,-1.4349319100636215,0.11342406272888185,MOSEK,optimal
174,Eq QP,5,12,2.333764733646191,0.2271378040313721,MOSEK,optimal
180,Eq QP,5,12,-0.7820678200501763,0.1577601432800293,MOSEK,optimal
180,Eq QP,4,12,0.03755467850182903,0.16153407096862793,MOSEK,optimal
178,Eq QP,5,12,-4.173101020682625,0.16220402717590332,MOSEK,optimal
178,Eq QP,4,12,0.7896749093232325,0.1148850917816162,MOSEK,optimal
178,Eq QP,4,12,0.15548163356896716,0.10448908805847168,MOSEK,optimal
172,Eq QP,4,12,3.1393217611546738,0.12405896186828612,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
208,Eq QP,4,13,1.864986361772043,0.17715692520141602,MOSEK,optimal
206,Eq QP,5,13,-4.226955101405069,0.17378807067871094,MOSEK,optimal
204,Eq QP,4,13,-3.09859133493039,0.1524360179901123,MOSEK,optimal
204,Eq QP,4,13,-0.3987542339449339,0.1723470687866211,MOSEK,optimal
202,Eq QP,5,13,10.180041485282457,0.15326309204101562,MOSEK,optimal
206,Eq QP,5,13,0.528978977829353,0.1553349494934082,MOSEK,optimal
208,Eq QP,4,13,3.1889907162574302,0.1772630214691162,MOSEK,optimal
202,Eq QP,4,13,-3.9720918489436716,0.15543484687805176,MOSEK,optimal
204,Eq QP,5,13,9.304390968164984,0.15723586082458496,MOSEK,optimal
208,Eq QP,4,13,-1.5142905212914124,0.15252089500427246,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2356068,Eq QP,5,1373,349.6688767818695,9.919070005416868,MOSEK,optimal
2356068,Eq QP,5,1373,353.09560786666765,9.746932268142698,MOSEK,optimal
2356068,Eq QP,5,1373,386.9115599894199,9.225075960159304,MOSEK,optimal
2356068,Eq QP,5,1373,419.526006452413,8.470238924026491,MOSEK,optimal
2356068,Eq QP,5,1373,334.52740759339383,7.1922338008880615,MOSEK,optimal
2356068,Eq QP,5,1373,375.19006019338286,9.841633081436155,MOSEK,optimal
2356068,Eq QP,4,1373,368.1476904677359,8.888895034790039,MOSEK,optimal
2356068,Eq QP,4,1373,385.6878600473418,7.143869876861572,MOSEK,optimal
2356068,Eq QP,4,1373,352.22532615964576,7.62323784828186,MOSEK,optimal
2356068,Eq QP,4,1373,336.21942743810064,6.273847818374634,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26645,Eq QP,4,146,41.98637769752374,0.19515013694763186,MOSEK,optimal
26645,Eq QP,4,146,26.081544474828515,0.28137969970703125,MOSEK,optimal
26645,Eq QP,4,146,40.99788771771362,0.3259139060974121,MOSEK,optimal
26645,Eq QP,3,146,53.86225861472954,0.2608499526977539,MOSEK,optimal
26645,Eq QP,3,146,33.019140683807066,0.3235428333282471,MOSEK,optimal
26645,Eq QP,4,146,34.52756087532964,0.2543370723724365,MOSEK,optimal
26645,Eq QP,4,146,38.655706474152154,0.4118988513946533,MOSEK,optimal
26645,Eq QP,7,146,36.43525607859849,0.26936793327331543,MOSEK,optimal
26645,Eq QP,4,146,29.519713973070694,0.3463871479034424,MOSEK,optimal
26645,Eq QP,3,146,26.185428186077576,0.16816210746765134,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
271,Eq QP,4,15,2.048896833014497,0.18376994132995605,MOSEK,optimal
275,Eq QP,4,15,1.8394714348699879,0.165755033493042,MOSEK,optimal
271,Eq QP,4,15,9.947433023643773,0.17644691467285156,MOSEK,optimal
277,Eq QP,4,15,-3.6453774833416297,0.15991497039794922,MOSEK,optimal
271,Eq QP,4,15,-1.860981604328506,0.07515907287597656,MOSEK,optimal
275,Eq QP,4,15,9.111810887811574,0.16854310035705564,MOSEK,optimal
277,Eq QP,4,15,-5.299821985239152,0.19699597358703613,MOSEK,optimal
275,Eq QP,4,15,28.716765122203856,0.18000292778015134,MOSEK,optimal
277,Eq QP,5,15,-0.052742304425478,0.2076008319854737,MOSEK,optimal
277,Eq QP,4,15,3.5756155166193158,0.21240496635437006,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
405,Eq QP,6,18,14.79328995649281,0.2318739891052246,MOSEK,optimal
405,Eq QP,6,18,40.36463514353376,0.12600111961364746,MOSEK,optimal
405,Eq QP,4,18,1.2716928104498706,0.2204678058624268,MOSEK,optimal
405,Eq QP,5,18,13.532018190286687,0.199631929397583,MOSEK,optimal
405,Eq QP,6,18,-0.7515622388821686,0.10724806785583496,MOSEK,optimal
405,Eq QP,5,18,3.4443053732220483,0.0905897617340088,MOSEK,optimal
405,Eq QP,6,18,1.0203946825873256,0.1241757869720459,MOSEK,optimal
401,Eq QP,6,18,0.5720983581915311,0.14067697525024414,MOSEK,optimal
403,Eq QP,6,18,7.3393191447932065,0.11398887634277345,MOSEK,optimal
405,Eq QP,5,18,4.023879339937012,0.15438485145568848,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5044599,Eq QP,5,2009,456.1135702710694,18.97203874588013,MOSEK,optimal
5044599,Eq QP,5,2009,503.5490464355465,19.41064190864563,MOSEK,optimal
5044599,Eq QP,4,2009,582.2252502067195,18.113290786743164,MOSEK,optimal
5044599,Eq QP,5,2009,489.3341350377977,19.474411249160767,MOSEK,optimal
5044599,Eq QP,5,2009,549.4479497368446,20.93069863319397,MOSEK,optimal
5044599,Eq QP,5,2009,556.8863054819333,20.845617055892944,MOSEK,optimal
5044599,Eq QP,5,2009,512.1687380471463,17.44054889678955,MOSEK,optimal
5044599,Eq QP,5,2009,512.2224542129338,21.106271982193,MOSEK,optimal
5044599,Eq QP,4,2009,562.9502029372165,20.104002237319946,MOSEK,optimal
5044599,Eq QP,5,2009,471.8613674818565,20.840276956558228,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status
55598,Eq QP,4,211,50.046307667735434,0.4301378726959229,MOSEK,optimal
55598,Eq QP,4,211,43.907271690362364,0.4383878707885742,MOSEK,optimal
55598,Eq QP,5,211,55.33115471243179,0.4505770206451416,MOSEK,optimal
55598,Eq QP,4,211,75.80965978565865,0.5895097255706787,MOSEK,optimal
55598,Eq QP,4,211,37.55633966021226,0.3533780574798584,MOSEK,optimal
55598,Eq QP,4,211,52.88725611764611,0.2865309715270996,MOSEK,optimal
55598,Eq QP,4,211,45.55770000216282,0.18207192420959475,MOSEK,optimal
55598,Eq QP,5,211,54.13930445279524,0.2939169406890869,MOSEK,optimal
55598,Eq QP,5,211,63.078488545202106,0.2444331645965576,MOSEK,optimal
55598,Eq QP,4,211,63.836974762101505,0.3422102928161621,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
655,Eq QP,6,23,1.0467590974873042,0.10888290405273438,MOSEK,optimal
655,Eq QP,6,23,2.1603310821898054,0.2721312046051025,MOSEK,optimal
655,Eq QP,6,23,9.073109493793119,0.2110440731048584,MOSEK,optimal
655,Eq QP,6,23,4.2175161786035735,0.1809442043304444,MOSEK,optimal
655,Eq QP,6,23,4.039985282293475,0.12979507446289062,MOSEK,optimal
655,Eq QP,6,23,3.6954910738434,0.17229199409484866,MOSEK,optimal
655,Eq QP,6,23,7.278475215448482,0.15591073036193848,MOSEK,optimal
655,Eq QP,6,23,6.261909406789577,0.06365203857421875,MOSEK,optimal
653,Eq QP,6,23,12.390278987196002,0.12607407569885254,MOSEK,optimal
655,Eq QP,6,23,-0.309502495566373,0.11894989013671875,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1044,Eq QP,5,29,16.403179330365546,0.19652390480041504,MOSEK,optimal
1044,Eq QP,5,29,6.982860143617041,0.15266680717468262,MOSEK,optimal
1044,Eq QP,5,29,13.264820058440652,0.18905997276306152,MOSEK,optimal
1044,Eq QP,4,29,-4.285329324562906,0.14380717277526855,MOSEK,optimal
1044,Eq QP,5,29,3.4642386997523125,0.15176105499267578,MOSEK,optimal
1044,Eq QP,5,29,13.606081335077967,0.09122562408447266,MOSEK,optimal
1044,Eq QP,5,29,7.143421279941747,0.17029714584350586,MOSEK,optimal
1044,Eq QP,5,29,5.15524517033243,0.16216087341308594,MOSEK,optimal
1044,Eq QP,4,29,1.9313922058896345,0.1293470859527588,MOSEK,optimal
1042,Eq QP,5,29,2.861450789380219,0.2346029281616211,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status
115520,Eq QP,4,304,70.17340849102916,0.6107511520385742,MOSEK,optimal
115520,Eq QP,4,304,61.57933599382564,0.4844377040863037,MOSEK,optimal
115520,Eq QP,5,304,52.22606279289624,0.452923059463501,MOSEK,optimal
115520,Eq QP,5,304,73.44739018734616,0.4714701175689697,MOSEK,optimal
115520,Eq QP,4,304,57.391615146551,0.60748291015625,MOSEK,optimal
115520,Eq QP,4,304,100.81148677849136,0.464514970779419,MOSEK,optimal
115520,Eq QP,4,304,70.02617620206671,0.5843687057495117,MOSEK,optimal
115520,Eq QP,4,304,80.40114389073311,0.5408649444580078,MOSEK,optimal
115520,Eq QP,5,304,69.58944107072277,0.5765101909637451,MOSEK,optimal
115520,Eq QP,4,304,57.41555863288102,0.27123403549194336,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1891,Eq QP,5,39,28.866814484249844,0.1447150707244873,MOSEK,optimal
1891,Eq QP,4,39,6.771987280514827,0.17043113708496094,MOSEK,optimal
1891,Eq QP,4,39,5.808341151283088,0.08222699165344237,MOSEK,optimal
1891,Eq QP,4,39,9.634835745126672,0.1394209861755371,MOSEK,optimal
1891,Eq QP,5,39,10.899512081264684,0.15633678436279294,MOSEK,optimal
1891,Eq QP,5,39,10.356114221152671,0.15386104583740234,MOSEK,optimal
1891,Eq QP,5,39,5.258076814502283,0.1218407154083252,MOSEK,optimal
1891,Eq QP,5,39,5.389810923094378,0.0949091911315918,MOSEK,optimal
1891,Eq QP,5,39,5.1696999264841965,0.10273599624633788,MOSEK,optimal
1891,Eq QP,5,39,7.854950342617504,0.13024282455444336,MOSEK,solver_error


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status
244205,Eq QP,4,442,90.41759731617009,1.1728081703186035,MOSEK,optimal
244205,Eq QP,5,442,114.52973552485004,1.1870250701904297,MOSEK,optimal
244205,Eq QP,4,442,106.65413593165931,1.2563841342926023,MOSEK,optimal
244205,Eq QP,5,442,118.86177443606813,1.0772581100463867,MOSEK,optimal
244205,Eq QP,4,442,117.72851238023355,1.0597262382507324,MOSEK,optimal
244205,Eq QP,4,442,128.81790100541272,1.0524058341979978,MOSEK,optimal
244205,Eq QP,5,442,68.46261239755685,0.8226430416107178,MOSEK,optimal
244205,Eq QP,5,442,117.1128870841913,1.1911289691925049,MOSEK,optimal
244205,Eq QP,4,442,117.65654401286196,1.0463571548461914,MOSEK,optimal
244205,Eq QP,5,442,93.15600462303513,1.1254639625549316,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3498,Eq QP,5,53,8.2849015960795,0.23221778869628906,MOSEK,optimal
3498,Eq QP,5,53,12.587491143929233,0.15244603157043454,MOSEK,optimal
3498,Eq QP,5,53,7.360039339154588,0.21543526649475092,MOSEK,optimal
3498,Eq QP,5,53,7.534406928006166,0.2933380603790283,MOSEK,optimal
3498,Eq QP,5,53,11.755966205730207,0.2337608337402344,MOSEK,optimal
3498,Eq QP,5,53,17.508994344643668,0.23021697998046875,MOSEK,optimal
3498,Eq QP,5,53,17.99804134221375,0.19482111930847168,MOSEK,optimal
3498,Eq QP,5,53,10.745599557339906,0.2449491024017334,MOSEK,optimal
3498,Eq QP,5,53,2.1730560899880667,0.1993670463562012,MOSEK,optimal
3498,Eq QP,5,53,6.187958558779344,0.12585687637329102,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status
518420,Eq QP,5,644,161.7167509700624,2.1317880153656006,MOSEK,optimal
518420,Eq QP,4,644,166.53443316487142,2.5306098461151123,MOSEK,optimal
518420,Eq QP,4,644,182.25476885253914,1.6810238361358645,MOSEK,optimal
518420,Eq QP,4,644,139.17330873066246,1.953175067901612,MOSEK,solver_error
518420,Eq QP,5,644,216.9312156984261,2.6203651428222656,MOSEK,optimal
518420,Eq QP,4,644,119.76709480467504,2.431236982345581,MOSEK,optimal
518420,Eq QP,5,644,173.73518386948075,2.09775710105896,MOSEK,optimal
518420,Eq QP,5,644,160.59858301275318,2.398922204971313,MOSEK,optimal
518420,Eq QP,4,644,148.51418791502766,2.24459195137024,MOSEK,optimal
518420,Eq QP,4,644,143.8090670172646,2.1529679298400883,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status
6643,Eq QP,5,73,14.582236400879538,0.28167200088500977,MOSEK,optimal
6643,Eq QP,5,73,13.934962447661595,0.2126460075378418,MOSEK,optimal
6643,Eq QP,4,73,15.104834246112118,0.1704390048980713,MOSEK,optimal
6643,Eq QP,4,73,13.251618762623725,0.15456080436706546,MOSEK,optimal
6643,Eq QP,5,73,15.613369952790801,0.16319775581359866,MOSEK,optimal
6643,Eq QP,4,73,20.709716308687828,0.21654415130615234,MOSEK,optimal
6643,Eq QP,4,73,19.545711070745,0.1355571746826172,MOSEK,optimal
6643,Eq QP,4,73,19.591745633564773,0.18111515045166016,MOSEK,optimal
6643,Eq QP,5,73,28.859279689401927,0.2400662899017334,MOSEK,optimal
6643,Eq QP,5,73,23.226495839834666,0.20175409317016602,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Eq QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1104500,Eq QP,5,940,226.83365763089944,5.618175983428955,MOSEK,optimal
1104500,Eq QP,5,940,251.6387163046547,4.889685869216919,MOSEK,optimal
1104500,Eq QP,4,940,204.9676244336467,4.8360888957977295,MOSEK,optimal
1104500,Eq QP,4,940,232.2460675807789,5.007966995239258,MOSEK,optimal
1104500,Eq QP,4,940,251.23071694342343,4.009138107299806,MOSEK,optimal
1104500,Eq QP,5,940,256.78790169591804,4.9348039627075195,MOSEK,optimal
1104500,Eq QP,5,940,229.65148092551442,5.9528648853302,MOSEK,optimal
1104500,Eq QP,5,940,306.9733386672544,5.82080602645874,MOSEK,optimal
1104500,Eq QP,5,940,247.240583011348,5.591701030731201,MOSEK,optimal
1104500,Eq QP,5,940,274.65993530515595,5.174443960189818,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17000,Huber,17,10,323.9972071871586,0.14520502090454102,MOSEK,optimal
17000,Huber,18,10,368.61276192098603,0.2443680763244629,MOSEK,optimal
17000,Huber,17,10,341.1364433896086,0.2177140712738037,MOSEK,optimal
17000,Huber,17,10,374.29007946658083,0.2850320339202881,MOSEK,optimal
17000,Huber,17,10,326.2409541217369,0.224764347076416,MOSEK,optimal
17000,Huber,16,10,322.93804301627995,0.19770479202270508,MOSEK,optimal
17000,Huber,17,10,293.42494930304383,0.4114282131195069,MOSEK,optimal
17000,Huber,17,10,286.12495816298974,0.14573287963867188,MOSEK,optimal
17000,Huber,17,10,285.19616465983,0.2084040641784668,MOSEK,optimal
17000,Huber,17,10,314.4317614589894,0.208223819732666,MOSEK,optimal
19800,Huber,17,11,406.57613105962884,0.6135439872741699,MOSEK,optimal
19800,Huber,17,11,320.8944550016198,0.2966747283935547,MOSEK,optimal
19800,Huber,17,11,337.14205077552936,0.4625809192657471,MOSEK,optimal
19800,Huber,18,11,384.2176149897441,0.5595881938934326,MOSEK,optimal
19800,Huber,17,11,351.30351378735907,0.2988600730895996,MOSEK,optimal
19800,Huber,17,11,391.68219696369874,0.5057790279388428,MOSEK,optimal
19800,Huber,17,11,357.4674155155994,0.16339492797851562,MOSEK,optimal
19800,Huber,17,11,302.89220902981015,0.15643310546875,MOSEK,optimal
19800,Huber,18,11,296.0322955385812,0.5158450603485107,MOSEK,optimal
19800,Huber,17,11,323.20848292450404,0.15323400497436526,MOSEK,optimal
22800,Huber,17,12,429.039060413144,0.4103081226348877,MOSEK,optimal
22800,Huber,18,12,384.2986529219297,0.7462730407714844,MOSEK,optimal
22800,Huber,17,12,419.84422301701187,0.6579740047454834,MOSEK,optimal
22800,Huber,17,12,388.31791723132517,0.19251108169555664,MOSEK,optimal
22800,Huber,17,12,382.5751063010877,0.1461629867553711,MOSEK,optimal
22800,Huber,18,12,378.5715292065482,0.191619873046875,MOSEK,optimal
22800,Huber,17,12,410.69955131775254,0.1938180923461914,MOSEK,optimal
22800,Huber,17,12,343.0092401922632,0.1686537265777588,MOSEK,optimal
22800,Huber,17,12,400.99525780225207,0.1891441345214844,MOSEK,optimal
22800,Huber,17,12,371.8488930039354,0.1873941421508789,MOSEK,optimal
26000,Huber,18,13,427.29494627193606,0.29160189628601074,MOSEK,optimal
26000,Huber,17,13,452.1467153487271,0.5881960391998291,MOSEK,optimal
26000,Huber,17,13,550.5233295664814,0.4014759063720703,MOSEK,optimal
26000,Huber,17,13,429.7682947267914,0.218538761138916,MOSEK,optimal
26000,Huber,17,13,430.11931942173806,0.1591639518737793,MOSEK,optimal
26000,Huber,17,13,453.16017005516227,0.3208019733428955,MOSEK,optimal
26000,Huber,16,13,392.67737227189116,0.2966420650482178,MOSEK,optimal
26000,Huber,17,13,452.61363500361074,0.2154979705810547,MOSEK,optimal
26000,Huber,17,13,446.7328717990301,0.3967032432556152,MOSEK,optimal
26000,Huber,18,13,412.34369256142037,0.20149707794189453,MOSEK,optimal
29400,Huber,17,14,485.5241529677708,0.4067869186401367,MOSEK,optimal
29400,Huber,17,14,441.50432304899323,0.20913982391357425,MOSEK,optimal
29400,Huber,17,14,410.0055917764441,0.22829222679138186,MOSEK,optimal
29400,Huber,18,14,492.09051405394723,0.5593068599700928,MOSEK,optimal
29400,Huber,17,14,500.50354281747803,0.6182241439819336,MOSEK,optimal
29400,Huber,17,14,551.2860633108107,0.1974499225616455,MOSEK,optimal
29400,Huber,17,14,453.0623190933127,0.8353769779205322,MOSEK,optimal
29400,Huber,17,14,476.83303264744455,0.17652416229248047,MOSEK,optimal
29400,Huber,17,14,423.6095448595858,0.1882829666137696,MOSEK,optimal
29400,Huber,17,14,415.10659288497743,0.20858311653137207,MOSEK,optimal
36800,Huber,18,16,643.1291488500002,1.392214059829712,MOSEK,optimal
36800,Huber,16,16,534.2676303832231,0.2166459560394287,MOSEK,optimal
36800,Huber,17,16,612.2770295965331,0.5852589607238771,MOSEK,optimal
36800,Huber,17,16,605.7516490877002,0.7363181114196777,MOSEK,optimal
36800,Huber,17,16,584.8226784584917,0.2714860439300537,MOSEK,optimal
36800,Huber,18,16,653.2456135848328,0.3186328411102295,MOSEK,optimal
36800,Huber,17,16,510.4371369206466,0.9746601581573486,MOSEK,optimal
36800,Huber,17,16,518.2647861630221,0.254025936126709,MOSEK,optimal
36800,Huber,18,16,472.3461148789517,0.3380568027496338,MOSEK,optimal
36800,Huber,17,16,509.86559444209365,0.2021989822387696,MOSEK,optimal
40800,Huber,17,17,622.7960451334766,0.3754312992095947,MOSEK,optimal
40800,Huber,17,17,658.7782444312431,0.8389229774475098,MOSEK,optimal
40800,Huber,17,17,734.0697623480307,0.9380199909210204,MOSEK,optimal
40800,Huber,17,17,548.8699348139542,0.5933370590209961,MOSEK,optimal
40800,Huber,17,17,624.3904068007179,0.2590980529785156,MOSEK,optimal
40800,Huber,17,17,482.0209521978088,0.3479881286621094,MOSEK,optimal
40800,Huber,16,17,542.1235060383568,0.3463551998138428,MOSEK,optimal
40800,Huber,16,17,637.6026834838256,0.6310908794403076,MOSEK,optimal
40800,Huber,17,17,536.0968661021858,0.4773328304290772,MOSEK,optimal
40800,Huber,17,17,575.3508768938336,0.2538261413574219,MOSEK,optimal
54000,Huber,17,20,630.9298341089259,1.069101095199585,MOSEK,optimal
54000,Huber,17,20,628.2165693743335,1.0862081050872805,MOSEK,optimal
54000,Huber,18,20,716.3136104285173,0.9570820331573486,MOSEK,optimal
54000,Huber,17,20,601.0218165244737,0.9169161319732666,MOSEK,optimal
54000,Huber,17,20,648.3916022257451,0.505399227142334,MOSEK,optimal
54000,Huber,17,20,650.1519077481839,0.4545950889587402,MOSEK,optimal
54000,Huber,17,20,647.8564480362752,0.29221010208129883,MOSEK,optimal
54000,Huber,17,20,717.1514172310553,0.8962073326110841,MOSEK,optimal
54000,Huber,17,20,739.3603709438071,0.2951638698577881,MOSEK,optimal
54000,Huber,17,20,695.5377785381262,0.3152709007263184,MOSEK,optimal
69000,Huber,17,23,811.5522250642911,1.6627140045166016,MOSEK,optimal
69000,Huber,16,23,775.659685304227,1.5676519870758057,MOSEK,optimal
69000,Huber,16,23,776.093332034211,1.322383165359497,MOSEK,optimal
69000,Huber,17,23,740.1641492764238,1.5288660526275637,MOSEK,optimal
69000,Huber,17,23,772.9798942619724,0.5286352634429932,MOSEK,optimal
69000,Huber,17,23,769.0450637337781,0.37767910957336426,MOSEK,optimal
69000,Huber,16,23,806.5295153636788,0.3521769046783447,MOSEK,optimal
69000,Huber,17,23,831.6315135692032,0.3250160217285156,MOSEK,optimal
69000,Huber,18,23,863.520896656053,2.4569692611694336,MOSEK,optimal
69000,Huber,18,23,855.4632741810627,0.4111852645874024,MOSEK,optimal
85800,Huber,17,26,905.5243956198786,2.0042080879211426,MOSEK,optimal
85800,Huber,17,26,870.2354816798668,1.6891160011291504,MOSEK,optimal
85800,Huber,16,26,839.0095684862217,1.0920529365539549,MOSEK,optimal
85800,Huber,17,26,846.6913315752049,1.8488078117370603,MOSEK,optimal
85800,Huber,17,26,907.6295755590186,1.3599457740783691,MOSEK,optimal
85800,Huber,17,26,879.1240458749941,1.64534592628479,MOSEK,optimal
85800,Huber,16,26,890.3366852298583,0.3537142276763916,MOSEK,optimal
85800,Huber,17,26,950.5494927246988,0.4475438594818115,MOSEK,optimal
85800,Huber,17,26,878.9039896259194,1.7599360942840576,MOSEK,optimal
85800,Huber,17,26,794.1165225716434,0.4798011779785156,MOSEK,optimal
117800,Huber,16,31,957.1855563223198,3.0627927780151367,MOSEK,optimal
117800,Huber,17,31,1056.4223232342274,1.7104778289794922,MOSEK,optimal
117800,Huber,17,31,1086.7259147345876,2.4294137954711914,MOSEK,optimal
117800,Huber,17,31,1133.6708666625682,1.4148819446563718,MOSEK,optimal
117800,Huber,17,31,1108.0088820771718,1.7757921218872068,MOSEK,optimal
117800,Huber,17,31,1134.9906334925065,1.968729019165039,MOSEK,optimal
117800,Huber,17,31,1046.2699273190221,2.7256550788879395,MOSEK,optimal
117800,Huber,17,31,1067.9270027744417,0.4739789962768554,MOSEK,optimal
117800,Huber,16,31,977.3405954298828,0.4451427459716797,MOSEK,optimal
117800,Huber,17,31,1148.6899224825936,0.5410711765289307,MOSEK,optimal
162800,Huber,17,37,1211.121541123257,3.910221815109253,MOSEK,optimal
162800,Huber,17,37,1386.7996338336404,3.5097248554229736,MOSEK,optimal
162800,Huber,17,37,1307.2516552374339,3.3518218994140625,MOSEK,optimal
162800,Huber,17,37,1199.9352885294886,2.9092230796813965,MOSEK,optimal
162800,Huber,17,37,1296.3179905323684,3.2675650119781494,MOSEK,optimal
162800,Huber,17,37,1222.6189756784786,4.3337600231170645,MOSEK,optimal
162800,Huber,18,37,1272.2566363348508,0.7949860095977783,MOSEK,optimal
162800,Huber,17,37,1296.5674778722243,1.3793272972106934,MOSEK,optimal
162800,Huber,17,37,1216.0685636444216,0.7856299877166748,MOSEK,optimal
162800,Huber,17,37,1315.7811628087145,0.7990078926086426,MOSEK,optimal
234000,Huber,17,45,1559.5202703482041,4.089293956756592,MOSEK,optimal
234000,Huber,17,45,1614.4083369865155,3.369210958480835,MOSEK,optimal
234000,Huber,18,45,1396.3526011314816,2.8478059768676762,MOSEK,optimal
234000,Huber,17,45,1502.4278993851417,4.683396816253662,MOSEK,optimal
234000,Huber,17,45,1470.2410605460987,3.137497901916504,MOSEK,optimal
234000,Huber,17,45,1762.2104343387948,4.158966064453125,MOSEK,optimal
234000,Huber,17,45,1463.4272566771995,4.2059991359710684,MOSEK,optimal
234000,Huber,17,45,1730.8070051655413,0.9400169849395752,MOSEK,optimal
234000,Huber,17,45,1564.9564095795554,0.902271032333374,MOSEK,optimal
234000,Huber,17,45,1600.2265888931836,2.670830249786377,MOSEK,optimal
341000,Huber,12,55,1816.3102538247354,3.2408270835876465,MOSEK,optimal
341000,Huber,12,55,1858.1960916527828,4.890762805938722,MOSEK,optimal
341000,Huber,12,55,1810.483334820108,5.328523874282837,MOSEK,optimal
341000,Huber,12,55,1833.226776273952,5.060899019241333,MOSEK,optimal
341000,Huber,13,55,2066.140323792204,4.362957954406738,MOSEK,optimal
341000,Huber,12,55,1751.6348636958214,3.312412977218628,MOSEK,optimal
341000,Huber,12,55,1826.0301662879763,1.510282039642334,MOSEK,optimal
341000,Huber,12,55,1886.836101862344,3.99362587928772,MOSEK,optimal
341000,Huber,12,55,2032.8632331538406,1.2106497287750244,MOSEK,optimal
341000,Huber,12,55,1869.074897112705,1.1147089004516602,MOSEK,optimal
510000,Huber,12,68,2405.618359994663,7.4962730407714835,MOSEK,optimal
510000,Huber,12,68,2045.051516253304,8.598989725112915,MOSEK,optimal
510000,Huber,12,68,2362.234941514275,7.906049013137817,MOSEK,optimal
510000,Huber,12,68,2320.236104526196,4.463092088699341,MOSEK,optimal
510000,Huber,12,68,2204.0531156332945,8.773165941238402,MOSEK,optimal
510000,Huber,12,68,2288.482087786606,6.932065010070801,MOSEK,optimal
510000,Huber,12,68,2250.3872378136098,1.6775941848754885,MOSEK,optimal
510000,Huber,12,68,2424.189001750468,3.4230780601501465,MOSEK,optimal
510000,Huber,13,68,2281.195510128825,3.754960060119629,MOSEK,optimal
510000,Huber,12,68,2331.4586894703907,1.9484272003173828,MOSEK,optimal
764400,Huber,12,84,2915.5872231915064,6.737668752670287,MOSEK,optimal
764400,Huber,12,84,2970.049085385744,10.431066036224363,MOSEK,optimal
764400,Huber,12,84,2896.6056948159203,9.329134225845335,MOSEK,optimal
764400,Huber,12,84,2838.314623137652,9.209465026855467,MOSEK,optimal
764400,Huber,13,84,2871.5503842374724,10.109760999679564,MOSEK,optimal
764400,Huber,12,84,2674.3042531368123,5.700228929519652,MOSEK,optimal
764400,Huber,13,84,2751.177176696096,11.178147792816162,MOSEK,optimal
764400,Huber,13,84,2854.252206229807,14.406394004821776,MOSEK,optimal
764400,Huber,13,84,2822.804744161445,2.5847740173339844,MOSEK,optimal
764400,Huber,12,84,2944.4852466530538,2.6038460731506348,MOSEK,optimal
1176000,Huber,12,105,3627.339852572554,11.760135889053345,MOSEK,optimal
1176000,Huber,12,105,3719.879812415308,13.170626878738403,MOSEK,optimal
1176000,Huber,13,105,3713.1155750637877,20.35864305496216,MOSEK,optimal
1176000,Huber,12,105,3319.189375093174,13.545602083206177,MOSEK,optimal
1176000,Huber,13,105,3727.7384476970265,7.93623685836792,MOSEK,optimal
1176000,Huber,13,105,3852.562990634303,12.209436178207396,MOSEK,optimal
1176000,Huber,12,105,3610.407983133157,13.842920064926147,MOSEK,optimal
1176000,Huber,13,105,3530.1159216132783,12.305349111557007,MOSEK,optimal
1176000,Huber,12,105,3743.216584449616,4.457805156707764,MOSEK,optimal
1176000,Huber,12,105,3497.7585022570265,4.9885079860687265,MOSEK,optimal
1834800,Huber,12,132,4585.654254585335,11.732712030410767,MOSEK,optimal
1834800,Huber,12,132,4554.567566340633,10.361832857131956,MOSEK,optimal
1834800,Huber,12,132,4561.713430241927,21.6802351474762,MOSEK,optimal
1834800,Huber,13,132,4599.243380818145,23.84627795219421,MOSEK,optimal
1834800,Huber,13,132,4567.059596018811,23.94261908531189,MOSEK,optimal
1834800,Huber,12,132,4509.033873017636,29.355417966842648,MOSEK,optimal
1834800,Huber,12,132,4575.093851422474,9.023303985595703,MOSEK,optimal
1834800,Huber,12,132,4475.766730481635,22.37460994720459,MOSEK,optimal
1834800,Huber,13,132,4688.306429424887,30.54593086242676,MOSEK,optimal
1834800,Huber,13,132,4650.319604056372,9.395459890365599,MOSEK,optimal
2871800,Huber,15,166,5364.963864260542,16.187680959701538,MOSEK,optimal
2871800,Huber,19,166,5788.33372393848,47.702284812927246,MOSEK,optimal
2871800,Huber,16,166,5832.146831598559,36.19336700439453,MOSEK,optimal
2871800,Huber,16,166,5755.54236660336,33.426323175430305,MOSEK,optimal
2871800,Huber,16,166,5999.5379463983545,47.75231909751892,MOSEK,optimal
2871800,Huber,17,166,5721.935926597629,20.888612985610962,MOSEK,optimal
2871800,Huber,17,166,5925.974418908453,53.36932420730591,MOSEK,optimal
2871800,Huber,16,166,5652.976637265679,21.02586483955384,MOSEK,optimal
2871800,Huber,16,166,5782.13529201915,22.03314995765686,MOSEK,optimal
2871800,Huber,15,166,5514.184368971034,42.68904972076415,MOSEK,optimal
4514400,Huber,17,209,7113.850076761989,93.81778335571288,MOSEK,optimal
4514400,Huber,16,209,7027.30908385769,87.85592412948608,MOSEK,optimal
4514400,Huber,18,209,6930.306173679233,99.36783075332642,MOSEK,optimal
4514400,Huber,18,209,7244.852024985819,93.74798321723938,MOSEK,optimal
4514400,Huber,20,209,7110.442853626991,38.89651131629944,MOSEK,optimal
4514400,Huber,14,209,7326.017451412194,35.820815801620476,MOSEK,optimal inaccurate
4514400,Huber,20,209,6996.101468491173,89.89260601997375,MOSEK,optimal
4514400,Huber,16,209,6900.8683114567675,29.33744692802429,MOSEK,optimal inaccurate
4514400,Huber,16,209,6996.662898075703,24.83952879905701,MOSEK,optimal
4514400,Huber,14,209,7203.161659146103,59.47440719604492,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17000,Huber,17,10,323.9972071871586,0.14520502090454102,MOSEK,optimal
17000,Huber,18,10,368.61276192098603,0.2443680763244629,MOSEK,optimal
17000,Huber,17,10,341.1364433896086,0.2177140712738037,MOSEK,optimal
17000,Huber,17,10,374.29007946658083,0.2850320339202881,MOSEK,optimal
17000,Huber,17,10,326.2409541217369,0.22476434707641602,MOSEK,optimal
17000,Huber,16,10,322.93804301627995,0.19770479202270508,MOSEK,optimal
17000,Huber,17,10,293.42494930304383,0.4114282131195069,MOSEK,optimal
17000,Huber,17,10,286.12495816298974,0.14573287963867188,MOSEK,optimal
17000,Huber,17,10,285.19616465983,0.2084040641784668,MOSEK,optimal
17000,Huber,17,10,314.4317614589894,0.20822381973266602,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1176000,Huber,12,105,3627.339852572554,11.760135889053345,MOSEK,optimal
1176000,Huber,12,105,3719.879812415308,13.170626878738403,MOSEK,optimal
1176000,Huber,13,105,3713.1155750637877,20.35864305496216,MOSEK,optimal
1176000,Huber,12,105,3319.189375093174,13.545602083206177,MOSEK,optimal
1176000,Huber,13,105,3727.7384476970265,7.93623685836792,MOSEK,optimal
1176000,Huber,13,105,3852.562990634303,12.209436178207396,MOSEK,optimal
1176000,Huber,12,105,3610.407983133157,13.842920064926147,MOSEK,optimal
1176000,Huber,13,105,3530.1159216132783,12.305349111557007,MOSEK,optimal
1176000,Huber,12,105,3743.216584449616,4.457805156707764,MOSEK,optimal
1176000,Huber,12,105,3497.7585022570265,4.988507986068727,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
19800,Huber,17,11,406.57613105962884,0.6135439872741699,MOSEK,optimal
19800,Huber,17,11,320.8944550016198,0.2966747283935547,MOSEK,optimal
19800,Huber,17,11,337.14205077552936,0.4625809192657471,MOSEK,optimal
19800,Huber,18,11,384.2176149897441,0.5595881938934326,MOSEK,optimal
19800,Huber,17,11,351.30351378735907,0.2988600730895996,MOSEK,optimal
19800,Huber,17,11,391.68219696369874,0.5057790279388428,MOSEK,optimal
19800,Huber,17,11,357.4674155155994,0.16339492797851562,MOSEK,optimal
19800,Huber,17,11,302.89220902981015,0.15643310546875,MOSEK,optimal
19800,Huber,18,11,296.0322955385812,0.5158450603485107,MOSEK,optimal
19800,Huber,17,11,323.20848292450404,0.15323400497436526,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
22800,Huber,17,12,429.039060413144,0.4103081226348877,MOSEK,optimal
22800,Huber,18,12,384.2986529219297,0.7462730407714844,MOSEK,optimal
22800,Huber,17,12,419.8442230170119,0.6579740047454834,MOSEK,optimal
22800,Huber,17,12,388.31791723132517,0.19251108169555664,MOSEK,optimal
22800,Huber,17,12,382.5751063010877,0.1461629867553711,MOSEK,optimal
22800,Huber,18,12,378.5715292065482,0.191619873046875,MOSEK,optimal
22800,Huber,17,12,410.69955131775254,0.1938180923461914,MOSEK,optimal
22800,Huber,17,12,343.0092401922632,0.1686537265777588,MOSEK,optimal
22800,Huber,17,12,400.99525780225207,0.1891441345214844,MOSEK,optimal
22800,Huber,17,12,371.8488930039354,0.1873941421508789,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26000,Huber,18,13,427.29494627193606,0.29160189628601074,MOSEK,optimal
26000,Huber,17,13,452.1467153487271,0.5881960391998291,MOSEK,optimal
26000,Huber,17,13,550.5233295664814,0.4014759063720703,MOSEK,optimal
26000,Huber,17,13,429.7682947267914,0.21853876113891602,MOSEK,optimal
26000,Huber,17,13,430.11931942173806,0.1591639518737793,MOSEK,optimal
26000,Huber,17,13,453.16017005516227,0.3208019733428955,MOSEK,optimal
26000,Huber,16,13,392.67737227189116,0.2966420650482178,MOSEK,optimal
26000,Huber,17,13,452.61363500361074,0.2154979705810547,MOSEK,optimal
26000,Huber,17,13,446.73287179903014,0.3967032432556152,MOSEK,optimal
26000,Huber,18,13,412.34369256142037,0.20149707794189453,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1834800,Huber,12,132,4585.654254585335,11.732712030410767,MOSEK,optimal
1834800,Huber,12,132,4554.567566340633,10.361832857131956,MOSEK,optimal
1834800,Huber,12,132,4561.713430241927,21.6802351474762,MOSEK,optimal
1834800,Huber,13,132,4599.243380818145,23.84627795219421,MOSEK,optimal
1834800,Huber,13,132,4567.059596018811,23.94261908531189,MOSEK,optimal
1834800,Huber,12,132,4509.033873017636,29.355417966842648,MOSEK,optimal
1834800,Huber,12,132,4575.093851422474,9.023303985595703,MOSEK,optimal
1834800,Huber,12,132,4475.766730481635,22.37460994720459,MOSEK,optimal
1834800,Huber,13,132,4688.306429424887,30.54593086242676,MOSEK,optimal
1834800,Huber,13,132,4650.319604056372,9.395459890365599,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
29400,Huber,17,14,485.5241529677708,0.4067869186401367,MOSEK,optimal
29400,Huber,17,14,441.50432304899323,0.20913982391357425,MOSEK,optimal
29400,Huber,17,14,410.0055917764441,0.22829222679138186,MOSEK,optimal
29400,Huber,18,14,492.09051405394723,0.5593068599700928,MOSEK,optimal
29400,Huber,17,14,500.50354281747803,0.6182241439819336,MOSEK,optimal
29400,Huber,17,14,551.2860633108107,0.1974499225616455,MOSEK,optimal
29400,Huber,17,14,453.0623190933127,0.8353769779205322,MOSEK,optimal
29400,Huber,17,14,476.83303264744455,0.17652416229248047,MOSEK,optimal
29400,Huber,17,14,423.6095448595858,0.1882829666137696,MOSEK,optimal
29400,Huber,17,14,415.10659288497743,0.20858311653137207,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
36800,Huber,18,16,643.1291488500002,1.392214059829712,MOSEK,optimal
36800,Huber,16,16,534.2676303832231,0.2166459560394287,MOSEK,optimal
36800,Huber,17,16,612.2770295965331,0.5852589607238771,MOSEK,optimal
36800,Huber,17,16,605.7516490877002,0.7363181114196777,MOSEK,optimal
36800,Huber,17,16,584.8226784584917,0.2714860439300537,MOSEK,optimal
36800,Huber,18,16,653.2456135848328,0.3186328411102295,MOSEK,optimal
36800,Huber,17,16,510.4371369206466,0.9746601581573486,MOSEK,optimal
36800,Huber,17,16,518.2647861630221,0.254025936126709,MOSEK,optimal
36800,Huber,18,16,472.3461148789517,0.3380568027496338,MOSEK,optimal
36800,Huber,17,16,509.86559444209365,0.2021989822387696,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2871800,Huber,15,166,5364.963864260542,16.187680959701538,MOSEK,optimal
2871800,Huber,19,166,5788.33372393848,47.702284812927246,MOSEK,optimal
2871800,Huber,16,166,5832.1468315985585,36.19336700439453,MOSEK,optimal
2871800,Huber,16,166,5755.54236660336,33.426323175430305,MOSEK,optimal
2871800,Huber,16,166,5999.5379463983545,47.75231909751892,MOSEK,optimal
2871800,Huber,17,166,5721.935926597629,20.888612985610962,MOSEK,optimal
2871800,Huber,17,166,5925.974418908453,53.36932420730591,MOSEK,optimal
2871800,Huber,16,166,5652.976637265679,21.02586483955384,MOSEK,optimal
2871800,Huber,16,166,5782.13529201915,22.03314995765686,MOSEK,optimal
2871800,Huber,15,166,5514.184368971034,42.68904972076415,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
40800,Huber,17,17,622.7960451334766,0.3754312992095947,MOSEK,optimal
40800,Huber,17,17,658.7782444312431,0.8389229774475098,MOSEK,optimal
40800,Huber,17,17,734.0697623480307,0.9380199909210204,MOSEK,optimal
40800,Huber,17,17,548.8699348139542,0.5933370590209961,MOSEK,optimal
40800,Huber,17,17,624.3904068007179,0.2590980529785156,MOSEK,optimal
40800,Huber,17,17,482.0209521978088,0.3479881286621094,MOSEK,optimal
40800,Huber,16,17,542.1235060383568,0.3463551998138428,MOSEK,optimal
40800,Huber,16,17,637.6026834838256,0.6310908794403076,MOSEK,optimal
40800,Huber,17,17,536.0968661021858,0.4773328304290772,MOSEK,optimal
40800,Huber,17,17,575.3508768938336,0.2538261413574219,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54000,Huber,17,20,630.9298341089259,1.069101095199585,MOSEK,optimal
54000,Huber,17,20,628.2165693743335,1.0862081050872805,MOSEK,optimal
54000,Huber,18,20,716.3136104285173,0.9570820331573486,MOSEK,optimal
54000,Huber,17,20,601.0218165244737,0.9169161319732666,MOSEK,optimal
54000,Huber,17,20,648.3916022257451,0.505399227142334,MOSEK,optimal
54000,Huber,17,20,650.1519077481839,0.4545950889587402,MOSEK,optimal
54000,Huber,17,20,647.8564480362752,0.29221010208129883,MOSEK,optimal
54000,Huber,17,20,717.1514172310553,0.8962073326110841,MOSEK,optimal
54000,Huber,17,20,739.3603709438071,0.2951638698577881,MOSEK,optimal
54000,Huber,17,20,695.5377785381262,0.3152709007263184,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4514400,Huber,17,209,7113.850076761989,93.81778335571288,MOSEK,optimal
4514400,Huber,16,209,7027.30908385769,87.85592412948608,MOSEK,optimal
4514400,Huber,18,209,6930.306173679233,99.36783075332642,MOSEK,optimal
4514400,Huber,18,209,7244.852024985819,93.74798321723938,MOSEK,optimal
4514400,Huber,20,209,7110.442853626991,38.89651131629944,MOSEK,optimal
4514400,Huber,14,209,7326.017451412194,35.820815801620476,MOSEK,optimal inaccurate
4514400,Huber,20,209,6996.101468491173,89.89260601997375,MOSEK,optimal
4514400,Huber,16,209,6900.8683114567675,29.33744692802429,MOSEK,optimal inaccurate
4514400,Huber,16,209,6996.662898075703,24.83952879905701,MOSEK,optimal
4514400,Huber,14,209,7203.161659146103,59.47440719604492,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
69000,Huber,17,23,811.5522250642911,1.6627140045166016,MOSEK,optimal
69000,Huber,16,23,775.659685304227,1.5676519870758057,MOSEK,optimal
69000,Huber,16,23,776.093332034211,1.322383165359497,MOSEK,optimal
69000,Huber,17,23,740.1641492764238,1.5288660526275637,MOSEK,optimal
69000,Huber,17,23,772.9798942619724,0.5286352634429932,MOSEK,optimal
69000,Huber,17,23,769.0450637337781,0.37767910957336426,MOSEK,optimal
69000,Huber,16,23,806.5295153636788,0.3521769046783447,MOSEK,optimal
69000,Huber,17,23,831.6315135692032,0.3250160217285156,MOSEK,optimal
69000,Huber,18,23,863.520896656053,2.4569692611694336,MOSEK,optimal
69000,Huber,18,23,855.4632741810627,0.4111852645874024,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
85800,Huber,17,26,905.5243956198786,2.0042080879211426,MOSEK,optimal
85800,Huber,17,26,870.2354816798668,1.6891160011291504,MOSEK,optimal
85800,Huber,16,26,839.0095684862217,1.0920529365539549,MOSEK,optimal
85800,Huber,17,26,846.6913315752049,1.8488078117370603,MOSEK,optimal
85800,Huber,17,26,907.6295755590186,1.3599457740783691,MOSEK,optimal
85800,Huber,17,26,879.1240458749941,1.64534592628479,MOSEK,optimal
85800,Huber,16,26,890.3366852298583,0.3537142276763916,MOSEK,optimal
85800,Huber,17,26,950.5494927246988,0.4475438594818115,MOSEK,optimal
85800,Huber,17,26,878.9039896259194,1.7599360942840576,MOSEK,optimal
85800,Huber,17,26,794.1165225716434,0.4798011779785156,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
117800,Huber,16,31,957.1855563223198,3.0627927780151367,MOSEK,optimal
117800,Huber,17,31,1056.4223232342274,1.7104778289794922,MOSEK,optimal
117800,Huber,17,31,1086.7259147345876,2.4294137954711914,MOSEK,optimal
117800,Huber,17,31,1133.6708666625682,1.4148819446563718,MOSEK,optimal
117800,Huber,17,31,1108.0088820771718,1.7757921218872068,MOSEK,optimal
117800,Huber,17,31,1134.9906334925065,1.968729019165039,MOSEK,optimal
117800,Huber,17,31,1046.2699273190221,2.7256550788879395,MOSEK,optimal
117800,Huber,17,31,1067.9270027744417,0.4739789962768554,MOSEK,optimal
117800,Huber,16,31,977.3405954298828,0.4451427459716797,MOSEK,optimal
117800,Huber,17,31,1148.6899224825936,0.5410711765289307,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162800,Huber,17,37,1211.121541123257,3.910221815109253,MOSEK,optimal
162800,Huber,17,37,1386.7996338336404,3.5097248554229736,MOSEK,optimal
162800,Huber,17,37,1307.2516552374339,3.3518218994140625,MOSEK,optimal
162800,Huber,17,37,1199.9352885294886,2.9092230796813965,MOSEK,optimal
162800,Huber,17,37,1296.3179905323684,3.2675650119781494,MOSEK,optimal
162800,Huber,17,37,1222.6189756784786,4.3337600231170645,MOSEK,optimal
162800,Huber,18,37,1272.2566363348508,0.7949860095977783,MOSEK,optimal
162800,Huber,17,37,1296.5674778722243,1.3793272972106934,MOSEK,optimal
162800,Huber,17,37,1216.0685636444216,0.7856299877166748,MOSEK,optimal
162800,Huber,17,37,1315.7811628087145,0.7990078926086426,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
234000,Huber,17,45,1559.5202703482041,4.089293956756592,MOSEK,optimal
234000,Huber,17,45,1614.4083369865155,3.369210958480835,MOSEK,optimal
234000,Huber,18,45,1396.3526011314816,2.847805976867676,MOSEK,optimal
234000,Huber,17,45,1502.4278993851417,4.683396816253662,MOSEK,optimal
234000,Huber,17,45,1470.2410605460987,3.137497901916504,MOSEK,optimal
234000,Huber,17,45,1762.2104343387948,4.158966064453125,MOSEK,optimal
234000,Huber,17,45,1463.4272566771995,4.2059991359710684,MOSEK,optimal
234000,Huber,17,45,1730.8070051655413,0.9400169849395752,MOSEK,optimal
234000,Huber,17,45,1564.9564095795554,0.902271032333374,MOSEK,optimal
234000,Huber,17,45,1600.2265888931836,2.670830249786377,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
341000,Huber,12,55,1816.3102538247354,3.2408270835876465,MOSEK,optimal
341000,Huber,12,55,1858.1960916527828,4.890762805938722,MOSEK,optimal
341000,Huber,12,55,1810.483334820108,5.328523874282837,MOSEK,optimal
341000,Huber,12,55,1833.226776273952,5.060899019241333,MOSEK,optimal
341000,Huber,13,55,2066.140323792204,4.362957954406738,MOSEK,optimal
341000,Huber,12,55,1751.6348636958214,3.312412977218628,MOSEK,optimal
341000,Huber,12,55,1826.0301662879763,1.510282039642334,MOSEK,optimal
341000,Huber,12,55,1886.836101862344,3.99362587928772,MOSEK,optimal
341000,Huber,12,55,2032.8632331538406,1.2106497287750244,MOSEK,optimal
341000,Huber,12,55,1869.074897112705,1.1147089004516602,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
510000,Huber,12,68,2405.618359994663,7.4962730407714835,MOSEK,optimal
510000,Huber,12,68,2045.051516253304,8.598989725112915,MOSEK,optimal
510000,Huber,12,68,2362.234941514275,7.906049013137817,MOSEK,optimal
510000,Huber,12,68,2320.236104526196,4.463092088699341,MOSEK,optimal
510000,Huber,12,68,2204.0531156332945,8.773165941238402,MOSEK,optimal
510000,Huber,12,68,2288.482087786606,6.932065010070801,MOSEK,optimal
510000,Huber,12,68,2250.3872378136098,1.6775941848754885,MOSEK,optimal
510000,Huber,12,68,2424.189001750468,3.4230780601501465,MOSEK,optimal
510000,Huber,13,68,2281.195510128825,3.754960060119629,MOSEK,optimal
510000,Huber,12,68,2331.4586894703907,1.9484272003173828,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Huber/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
764400,Huber,12,84,2915.5872231915064,6.737668752670287,MOSEK,optimal
764400,Huber,12,84,2970.049085385744,10.431066036224363,MOSEK,optimal
764400,Huber,12,84,2896.6056948159203,9.329134225845335,MOSEK,optimal
764400,Huber,12,84,2838.314623137652,9.209465026855467,MOSEK,optimal
764400,Huber,13,84,2871.5503842374724,10.109760999679564,MOSEK,optimal
764400,Huber,12,84,2674.3042531368123,5.700228929519652,MOSEK,optimal
764400,Huber,13,84,2751.177176696096,11.178147792816162,MOSEK,optimal
764400,Huber,13,84,2854.252206229807,14.406394004821776,MOSEK,optimal
764400,Huber,13,84,2822.804744161445,2.5847740173339844,MOSEK,optimal
764400,Huber,12,84,2944.4852466530538,2.6038460731506348,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7040,Lasso,12,10,1228.076467054626,0.1698131561279297,MOSEK,optimal
7040,Lasso,12,10,1045.8375063098508,0.2409541606903076,MOSEK,optimal
7040,Lasso,12,10,1058.325075989066,0.05515670776367188,MOSEK,optimal
7040,Lasso,14,10,1066.4151167637128,0.08874893188476562,MOSEK,optimal
7040,Lasso,10,10,1197.6863006020687,0.13102006912231445,MOSEK,optimal
7040,Lasso,11,10,1109.464128230337,0.2073972225189209,MOSEK,optimal
7040,Lasso,13,10,1013.0119628883963,0.2177441120147705,MOSEK,optimal
7040,Lasso,13,10,1025.5197121683486,0.12538504600524902,MOSEK,optimal
7040,Lasso,13,10,1066.3128897480335,0.07568883895874022,MOSEK,optimal
7040,Lasso,11,10,1047.6786528297541,0.05993103981018065,MOSEK,optimal
8294,Lasso,12,11,1160.13032060584,0.12015795707702635,MOSEK,optimal
8294,Lasso,12,11,1078.9775788444715,0.06920385360717772,MOSEK,optimal
8294,Lasso,12,11,1128.9208070695795,0.08287787437438965,MOSEK,optimal
8294,Lasso,11,11,1279.3711402285421,0.19704604148864746,MOSEK,optimal
8294,Lasso,11,11,1052.646613022844,0.06258535385131836,MOSEK,optimal
8294,Lasso,14,11,1125.0860527372306,0.24236202239990234,MOSEK,optimal
8294,Lasso,9,11,1329.7715738473353,0.08960199356079103,MOSEK,optimal
8294,Lasso,12,11,1030.382048387108,0.1112363338470459,MOSEK,optimal
8294,Lasso,13,11,1247.536046221078,0.06592059135437013,MOSEK,optimal
8294,Lasso,11,11,1110.077690824098,0.15154194831848145,MOSEK,optimal
9648,Lasso,12,12,1238.1195226109219,0.21632623672485352,MOSEK,optimal
9648,Lasso,12,12,1292.019440632792,0.18217110633850087,MOSEK,optimal
9648,Lasso,11,12,1289.8458280415512,0.19730019569396973,MOSEK,optimal
9648,Lasso,12,12,1285.5028399324428,0.2692372798919678,MOSEK,optimal
9648,Lasso,12,12,1093.0985162044713,0.07582807540893555,MOSEK,optimal
9648,Lasso,12,12,1197.8690369006265,0.10718798637390137,MOSEK,optimal
9648,Lasso,10,12,1349.0586683579077,0.0892791748046875,MOSEK,optimal
9648,Lasso,11,12,1281.2304023051813,0.07383894920349121,MOSEK,optimal
9648,Lasso,10,12,1229.5964936647765,0.11118292808532716,MOSEK,optimal
9648,Lasso,11,12,1363.7078484210754,0.07357907295227051,MOSEK,optimal
11102,Lasso,12,13,1398.231244483769,0.1983790397644043,MOSEK,optimal
11102,Lasso,15,13,1549.0258560593618,0.1180245876312256,MOSEK,optimal
11102,Lasso,11,13,1411.6257646231727,0.270582914352417,MOSEK,optimal
11102,Lasso,15,13,1326.5966771497674,0.1651310920715332,MOSEK,optimal
11102,Lasso,13,13,1386.9187122539793,0.16114401817321775,MOSEK,optimal
11102,Lasso,12,13,1376.4742722232345,0.055615901947021484,MOSEK,optimal
11102,Lasso,12,13,1268.9367987851851,0.14847207069396973,MOSEK,optimal
11102,Lasso,12,13,1471.4626869799365,0.058431148529052734,MOSEK,optimal
11102,Lasso,12,13,1345.313618032202,0.05148792266845703,MOSEK,optimal
11102,Lasso,10,13,1498.5665563470914,0.07117104530334473,MOSEK,optimal
12656,Lasso,11,14,1542.0683596824967,0.06550717353820801,MOSEK,optimal
12656,Lasso,14,14,1417.9822410152985,0.25937318801879883,MOSEK,optimal
12656,Lasso,9,14,1739.7024406285666,0.3815479278564453,MOSEK,optimal
12656,Lasso,12,14,1601.7432208979708,0.16613197326660156,MOSEK,optimal
12656,Lasso,13,14,1566.0111576339605,0.2677731513977051,MOSEK,optimal
12656,Lasso,11,14,1459.8917702429776,0.052509069442749016,MOSEK,optimal
12656,Lasso,13,14,1469.3333724352099,0.05382108688354492,MOSEK,optimal
12656,Lasso,13,14,1622.299592474694,0.24819016456604004,MOSEK,optimal
12656,Lasso,13,14,1425.2370337730595,0.05199599266052246,MOSEK,optimal
12656,Lasso,14,14,1495.2879501955747,0.10034012794494628,MOSEK,optimal
16064,Lasso,10,16,1811.742725260075,0.1614971160888672,MOSEK,optimal
16064,Lasso,13,16,1633.5870604769425,0.10010409355163574,MOSEK,optimal
16064,Lasso,13,16,1742.4737451483365,0.11731314659118652,MOSEK,optimal
16064,Lasso,11,16,1772.9876046547186,0.28583574295043945,MOSEK,optimal
16064,Lasso,11,16,1620.932678832529,0.11238884925842284,MOSEK,optimal
16064,Lasso,14,16,1656.3300342324333,0.4026017189025879,MOSEK,optimal
16064,Lasso,14,16,1702.1224965261358,0.1007988452911377,MOSEK,optimal
16064,Lasso,11,16,1801.314848011588,0.16781020164489746,MOSEK,optimal
16064,Lasso,14,16,1699.540377965489,0.09991979598999023,MOSEK,optimal
16064,Lasso,13,16,1787.9093233514584,0.06324577331542969,MOSEK,optimal
17918,Lasso,12,17,1816.7258592786268,0.1316509246826172,MOSEK,optimal
17918,Lasso,14,17,1744.7877733777937,0.24396181106567386,MOSEK,optimal
17918,Lasso,15,17,1710.727024518746,0.2148633003234864,MOSEK,optimal
17918,Lasso,14,17,1784.1986974269464,0.4977490901947022,MOSEK,optimal
17918,Lasso,11,17,1815.3693432379941,0.06740927696228027,MOSEK,optimal
17918,Lasso,14,17,1673.9616324327576,0.21215105056762693,MOSEK,optimal
17918,Lasso,12,17,1765.2762268525994,0.07505416870117188,MOSEK,optimal
17918,Lasso,12,17,1831.42220848828,0.13079404830932614,MOSEK,optimal
17918,Lasso,11,17,1737.8197223263903,0.07363629341125487,MOSEK,optimal
17918,Lasso,12,17,1690.1943787395865,0.2454860210418701,MOSEK,optimal
24080,Lasso,12,20,2145.138827582197,0.5146439075469971,MOSEK,optimal
24080,Lasso,14,20,2087.741911171081,0.3070220947265625,MOSEK,optimal
24080,Lasso,11,20,2016.6202774112994,0.2437281608581543,MOSEK,optimal
24080,Lasso,13,20,2083.698579447945,0.2219860553741455,MOSEK,optimal
24080,Lasso,15,20,2064.963306844667,0.279170036315918,MOSEK,optimal
24080,Lasso,12,20,2033.9645016753911,0.19536900520324707,MOSEK,optimal
24080,Lasso,11,20,2036.7183987842761,0.1011812686920166,MOSEK,optimal
24080,Lasso,13,20,1984.9007552597438,0.2549569606781006,MOSEK,optimal
24080,Lasso,14,20,2016.8471849368525,0.1075129508972168,MOSEK,optimal
24080,Lasso,14,20,2255.2576847880287,0.11680984497070312,MOSEK,optimal
31142,Lasso,14,23,2439.0547872645598,0.09856581687927246,MOSEK,optimal
31142,Lasso,14,23,2482.523578506547,0.10819602012634276,MOSEK,optimal
31142,Lasso,14,23,2391.586253194925,0.2988438606262207,MOSEK,optimal
31142,Lasso,14,23,2354.3704558755953,0.17174983024597168,MOSEK,optimal
31142,Lasso,14,23,2367.891067063892,0.09697985649108888,MOSEK,optimal
31142,Lasso,14,23,2424.9613706585405,0.2850019931793213,MOSEK,optimal
31142,Lasso,15,23,2249.290912700102,0.7389662265777588,MOSEK,optimal
31142,Lasso,14,23,2384.1795058506696,0.2575976848602295,MOSEK,optimal
31142,Lasso,13,23,2622.6506956169355,0.13997673988342285,MOSEK,optimal
31142,Lasso,11,23,2461.848648275159,0.35021090507507324,MOSEK,optimal
39104,Lasso,13,26,2682.885681275741,0.6092128753662109,MOSEK,optimal
39104,Lasso,15,26,2677.7254717084083,0.3230857849121094,MOSEK,optimal
39104,Lasso,12,26,2930.388033823365,0.5784769058227539,MOSEK,optimal
39104,Lasso,14,26,2786.374169479134,0.155958890914917,MOSEK,optimal
39104,Lasso,11,26,2952.0306826794713,0.1486821174621582,MOSEK,optimal
39104,Lasso,13,26,2848.0998210092125,0.35869383811950684,MOSEK,optimal
39104,Lasso,14,26,2974.4211407397966,0.2864689826965332,MOSEK,optimal
39104,Lasso,11,26,2868.001620009113,0.16276192665100098,MOSEK,optimal
39104,Lasso,14,26,2918.456754768053,0.31791114807128906,MOSEK,optimal
39104,Lasso,11,26,2761.386485764621,0.29074811935424805,MOSEK,optimal
54374,Lasso,15,31,3415.9161777028944,0.6050987243652344,MOSEK,optimal
54374,Lasso,15,31,3257.085995722347,0.2791619300842285,MOSEK,optimal
54374,Lasso,14,31,3452.4236218130663,0.8573789596557617,MOSEK,optimal
54374,Lasso,13,31,3348.3831925436198,0.8596551418304443,MOSEK,optimal
54374,Lasso,16,31,3158.702329145868,0.4687862396240234,MOSEK,optimal
54374,Lasso,14,31,3180.385699294499,0.4118518829345703,MOSEK,optimal
54374,Lasso,12,31,3450.3182187879224,0.19800901412963867,MOSEK,optimal
54374,Lasso,13,31,3262.0929637381323,0.2064621448516845,MOSEK,optimal
54374,Lasso,12,31,3493.229898683366,0.490725040435791,MOSEK,optimal
54374,Lasso,15,31,3460.365091918145,0.21143722534179688,MOSEK,optimal
75998,Lasso,10,37,3781.5853308676838,0.8540031909942627,MOSEK,optimal
75998,Lasso,12,37,3830.1855492375335,0.6690030097961426,MOSEK,optimal
75998,Lasso,12,37,3571.1836666933564,0.6375188827514648,MOSEK,optimal
75998,Lasso,11,37,3913.164262974455,0.642521858215332,MOSEK,optimal
75998,Lasso,11,37,3854.7804562547376,0.7123739719390869,MOSEK,optimal
75998,Lasso,10,37,4047.9014256193213,0.4551749229431152,MOSEK,optimal
75998,Lasso,11,37,4042.981010594952,0.2460439205169677,MOSEK,optimal
75998,Lasso,14,37,4043.217990516055,0.3319549560546875,MOSEK,optimal
75998,Lasso,13,37,3918.237252068459,0.20414090156555176,MOSEK,optimal
75998,Lasso,12,37,3979.254540322043,1.3121397495269775,MOSEK,optimal
110430,Lasso,11,45,4735.7937861256705,1.5562500953674316,MOSEK,optimal
110430,Lasso,10,45,4937.138034717387,0.9566042423248292,MOSEK,optimal
110430,Lasso,11,45,4797.734901595286,0.7404551506042479,MOSEK,optimal
110430,Lasso,13,45,4759.593265379955,1.1320579051971436,MOSEK,optimal
110430,Lasso,12,45,5125.4159604515835,0.31067490577697754,MOSEK,optimal
110430,Lasso,13,45,4783.606595647416,0.576725959777832,MOSEK,optimal
110430,Lasso,11,45,5001.832734509273,0.6253528594970703,MOSEK,optimal
110430,Lasso,13,45,5205.9347907677175,1.1503877639770508,MOSEK,optimal
110430,Lasso,12,45,4855.766631788162,1.763007879257202,MOSEK,optimal
110430,Lasso,12,45,5146.817280739463,0.3269839286804199,MOSEK,optimal
162470,Lasso,13,55,6329.199521694216,2.9162399768829346,MOSEK,optimal
162470,Lasso,16,55,5811.983401761853,3.0595030784606934,MOSEK,optimal
162470,Lasso,14,55,5642.262972540629,2.0358757972717285,MOSEK,optimal
162470,Lasso,14,55,5705.620513966797,1.5832209587097168,MOSEK,optimal
162470,Lasso,13,55,6036.178235051376,1.1550920009613037,MOSEK,optimal
162470,Lasso,12,55,5913.001488082126,1.0847270488739014,MOSEK,optimal
162470,Lasso,15,55,5879.952529167946,0.5332460403442383,MOSEK,optimal
162470,Lasso,11,55,6133.001170713821,1.3133647441864014,MOSEK,optimal
162470,Lasso,11,55,5671.311447500882,0.4542632102966309,MOSEK,optimal
162470,Lasso,16,55,5988.216253505312,2.732102155685425,MOSEK,optimal
245072,Lasso,13,68,7502.670386462159,3.446079969406128,MOSEK,optimal
245072,Lasso,14,68,6875.585355478022,1.5593721866607666,MOSEK,optimal
245072,Lasso,12,68,7057.00672464588,2.6873648166656494,MOSEK,optimal
245072,Lasso,13,68,7026.929305850374,3.2863187789916988,MOSEK,optimal
245072,Lasso,13,68,7387.723144049543,3.8173007965087886,MOSEK,optimal
245072,Lasso,11,68,7333.5142925023165,1.6188812255859375,MOSEK,optimal
245072,Lasso,11,68,7664.199377577937,1.641531229019165,MOSEK,optimal
245072,Lasso,11,68,7225.046101295164,1.6161348819732666,MOSEK,optimal
245072,Lasso,11,68,7353.035376115967,0.6696600914001465,MOSEK,optimal
245072,Lasso,11,68,7343.321762636059,0.639807939529419,MOSEK,optimal
369936,Lasso,12,84,9314.913234888903,6.439739942550659,MOSEK,optimal
369936,Lasso,11,84,9262.212107462616,2.923823118209839,MOSEK,optimal
369936,Lasso,12,84,9101.364845473843,2.647737979888916,MOSEK,optimal
369936,Lasso,14,84,8848.154154640995,3.351172924041748,MOSEK,optimal inaccurate
369936,Lasso,13,84,9126.40370042187,2.5239331722259517,MOSEK,optimal
369936,Lasso,14,84,8921.742465917072,4.504412889480591,MOSEK,optimal
369936,Lasso,11,84,9536.0939421309,1.0720138549804688,MOSEK,optimal
369936,Lasso,14,84,8906.939257235146,1.0516519546508791,MOSEK,optimal
369936,Lasso,12,84,9153.22291490432,2.205687999725342,MOSEK,optimal
369936,Lasso,14,84,8955.205226054239,4.210330247879028,MOSEK,optimal
572670,Lasso,11,105,11577.339078725796,6.9208548069000235,MOSEK,optimal
572670,Lasso,14,105,11940.908176953551,7.612220048904419,MOSEK,optimal
572670,Lasso,11,105,11652.745518301,5.609863042831421,MOSEK,optimal
572670,Lasso,12,105,11433.589678559458,8.206270217895508,MOSEK,optimal
572670,Lasso,13,105,11530.306477107093,7.326659202575684,MOSEK,optimal
572670,Lasso,11,105,11616.727325303926,3.143882989883424,MOSEK,optimal
572670,Lasso,14,105,11124.718791956455,5.59345293045044,MOSEK,optimal
572670,Lasso,14,105,11003.144551037884,3.9368021488189697,MOSEK,optimal
572670,Lasso,12,105,11368.387108131066,1.6102738380432131,MOSEK,optimal
572670,Lasso,19,105,11024.601599982563,2.178765058517456,MOSEK,optimal inaccurate
898128,Lasso,18,132,14441.24542619929,16.22891116142273,MOSEK,solver_error
898128,Lasso,16,132,14282.303864068905,3.2523517608642583,MOSEK,optimal inaccurate
898128,Lasso,13,132,14453.355960658322,16.949116945266724,MOSEK,optimal
898128,Lasso,14,132,14131.412123168215,8.202698945999147,MOSEK,optimal
898128,Lasso,18,132,14371.790531401755,14.480665922164915,MOSEK,optimal
898128,Lasso,11,132,14295.826845076512,5.453935146331787,MOSEK,optimal
898128,Lasso,13,132,14063.306410083125,5.567708969116211,MOSEK,optimal
898128,Lasso,10,132,14615.139390650176,12.867228031158447,MOSEK,optimal
898128,Lasso,13,132,14886.939960779058,6.883596897125244,MOSEK,optimal
898128,Lasso,12,132,13978.587389602404,2.935042142868042,MOSEK,solver_error
1411664,Lasso,11,166,17930.384662187007,16.860947847366333,MOSEK,optimal
1411664,Lasso,14,166,18059.90977268433,12.312160968780518,MOSEK,optimal
1411664,Lasso,13,166,17845.432008346164,4.8739402294158936,MOSEK,optimal
1411664,Lasso,15,166,18359.295239258245,16.340263605117798,MOSEK,optimal
1411664,Lasso,17,166,17797.946433049234,21.483241081237804,MOSEK,optimal
1411664,Lasso,11,166,18143.0400245239,4.448174953460693,MOSEK,optimal
1411664,Lasso,12,166,18077.125038156682,5.461877107620238,MOSEK,optimal
1411664,Lasso,18,166,18238.322508870096,19.653726816177368,MOSEK,optimal
1411664,Lasso,14,166,17980.189573717318,15.838195085525513,MOSEK,optimal
1411664,Lasso,13,166,18031.605320146253,18.820991992950443,MOSEK,optimal
2226686,Lasso,16,209,22754.988064691734,26.38123083114624,MOSEK,optimal
2226686,Lasso,14,209,23736.010950012485,10.038599967956543,MOSEK,optimal
2226686,Lasso,15,209,22654.34434456636,32.32472395896912,MOSEK,optimal
2226686,Lasso,15,209,22284.78952016394,9.518525123596193,MOSEK,optimal
2226686,Lasso,13,209,22867.990021690468,35.446990966796875,MOSEK,optimal
2226686,Lasso,14,209,23001.27207358661,43.37838006019592,MOSEK,optimal
2226686,Lasso,16,209,22643.406413924407,17.380125045776367,MOSEK,optimal
2226686,Lasso,14,209,22273.058580991084,38.167456865310676,MOSEK,optimal
2226686,Lasso,14,209,23142.469681531118,39.76835012435913,MOSEK,optimal
2226686,Lasso,9,209,23219.877845952553,8.435062170028688,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7040,Lasso,12,10,1228.076467054626,0.1698131561279297,MOSEK,optimal
7040,Lasso,12,10,1045.8375063098508,0.2409541606903076,MOSEK,optimal
7040,Lasso,12,10,1058.325075989066,0.05515670776367188,MOSEK,optimal
7040,Lasso,14,10,1066.4151167637128,0.08874893188476562,MOSEK,optimal
7040,Lasso,10,10,1197.6863006020687,0.13102006912231445,MOSEK,optimal
7040,Lasso,11,10,1109.464128230337,0.2073972225189209,MOSEK,optimal
7040,Lasso,13,10,1013.0119628883963,0.2177441120147705,MOSEK,optimal
7040,Lasso,13,10,1025.5197121683486,0.12538504600524902,MOSEK,optimal
7040,Lasso,13,10,1066.3128897480335,0.07568883895874022,MOSEK,optimal
7040,Lasso,11,10,1047.6786528297541,0.05993103981018065,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
572670,Lasso,11,105,11577.339078725796,6.920854806900024,MOSEK,optimal
572670,Lasso,14,105,11940.908176953551,7.612220048904419,MOSEK,optimal
572670,Lasso,11,105,11652.745518301,5.609863042831421,MOSEK,optimal
572670,Lasso,12,105,11433.589678559458,8.206270217895508,MOSEK,optimal
572670,Lasso,13,105,11530.306477107093,7.326659202575684,MOSEK,optimal
572670,Lasso,11,105,11616.727325303926,3.1438829898834237,MOSEK,optimal
572670,Lasso,14,105,11124.718791956455,5.59345293045044,MOSEK,optimal
572670,Lasso,14,105,11003.144551037884,3.9368021488189697,MOSEK,optimal
572670,Lasso,12,105,11368.387108131066,1.6102738380432131,MOSEK,optimal
572670,Lasso,19,105,11024.601599982563,2.178765058517456,MOSEK,optimal inaccurate


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8294,Lasso,12,11,1160.13032060584,0.12015795707702635,MOSEK,optimal
8294,Lasso,12,11,1078.9775788444715,0.06920385360717772,MOSEK,optimal
8294,Lasso,12,11,1128.9208070695795,0.08287787437438965,MOSEK,optimal
8294,Lasso,11,11,1279.3711402285421,0.19704604148864746,MOSEK,optimal
8294,Lasso,11,11,1052.646613022844,0.06258535385131836,MOSEK,optimal
8294,Lasso,14,11,1125.0860527372306,0.24236202239990234,MOSEK,optimal
8294,Lasso,9,11,1329.7715738473353,0.08960199356079103,MOSEK,optimal
8294,Lasso,12,11,1030.382048387108,0.1112363338470459,MOSEK,optimal
8294,Lasso,13,11,1247.536046221078,0.06592059135437013,MOSEK,optimal
8294,Lasso,11,11,1110.077690824098,0.15154194831848145,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9648,Lasso,12,12,1238.1195226109219,0.21632623672485352,MOSEK,optimal
9648,Lasso,12,12,1292.019440632792,0.18217110633850092,MOSEK,optimal
9648,Lasso,11,12,1289.8458280415512,0.19730019569396973,MOSEK,optimal
9648,Lasso,12,12,1285.5028399324428,0.2692372798919678,MOSEK,optimal
9648,Lasso,12,12,1093.0985162044713,0.07582807540893555,MOSEK,optimal
9648,Lasso,12,12,1197.8690369006265,0.10718798637390137,MOSEK,optimal
9648,Lasso,10,12,1349.0586683579077,0.0892791748046875,MOSEK,optimal
9648,Lasso,11,12,1281.2304023051813,0.07383894920349121,MOSEK,optimal
9648,Lasso,10,12,1229.5964936647765,0.11118292808532716,MOSEK,optimal
9648,Lasso,11,12,1363.7078484210754,0.07357907295227051,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11102,Lasso,12,13,1398.231244483769,0.1983790397644043,MOSEK,optimal
11102,Lasso,15,13,1549.0258560593618,0.1180245876312256,MOSEK,optimal
11102,Lasso,11,13,1411.6257646231727,0.270582914352417,MOSEK,optimal
11102,Lasso,15,13,1326.5966771497674,0.1651310920715332,MOSEK,optimal
11102,Lasso,13,13,1386.9187122539793,0.16114401817321775,MOSEK,optimal
11102,Lasso,12,13,1376.4742722232345,0.055615901947021484,MOSEK,optimal
11102,Lasso,12,13,1268.9367987851851,0.14847207069396973,MOSEK,optimal
11102,Lasso,12,13,1471.4626869799365,0.058431148529052734,MOSEK,optimal
11102,Lasso,12,13,1345.313618032202,0.05148792266845703,MOSEK,optimal
11102,Lasso,10,13,1498.5665563470914,0.07117104530334473,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
898128,Lasso,18,132,14441.24542619929,16.22891116142273,MOSEK,solver_error
898128,Lasso,16,132,14282.303864068905,3.2523517608642583,MOSEK,optimal inaccurate
898128,Lasso,13,132,14453.355960658322,16.949116945266724,MOSEK,optimal
898128,Lasso,14,132,14131.412123168215,8.202698945999147,MOSEK,optimal
898128,Lasso,18,132,14371.790531401755,14.480665922164915,MOSEK,optimal
898128,Lasso,11,132,14295.826845076512,5.453935146331787,MOSEK,optimal
898128,Lasso,13,132,14063.306410083125,5.567708969116211,MOSEK,optimal
898128,Lasso,10,132,14615.139390650176,12.867228031158447,MOSEK,optimal
898128,Lasso,13,132,14886.939960779058,6.883596897125244,MOSEK,optimal
898128,Lasso,12,132,13978.587389602404,2.935042142868042,MOSEK,solver_error


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
12656,Lasso,11,14,1542.0683596824967,0.06550717353820801,MOSEK,optimal
12656,Lasso,14,14,1417.9822410152985,0.25937318801879883,MOSEK,optimal
12656,Lasso,9,14,1739.7024406285666,0.3815479278564453,MOSEK,optimal
12656,Lasso,12,14,1601.7432208979708,0.16613197326660156,MOSEK,optimal
12656,Lasso,13,14,1566.0111576339605,0.2677731513977051,MOSEK,optimal
12656,Lasso,11,14,1459.8917702429776,0.052509069442749016,MOSEK,optimal
12656,Lasso,13,14,1469.3333724352099,0.05382108688354492,MOSEK,optimal
12656,Lasso,13,14,1622.299592474694,0.24819016456604004,MOSEK,optimal
12656,Lasso,13,14,1425.2370337730595,0.05199599266052246,MOSEK,optimal
12656,Lasso,14,14,1495.2879501955747,0.10034012794494628,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16064,Lasso,10,16,1811.742725260075,0.1614971160888672,MOSEK,optimal
16064,Lasso,13,16,1633.5870604769425,0.10010409355163574,MOSEK,optimal
16064,Lasso,13,16,1742.4737451483365,0.11731314659118652,MOSEK,optimal
16064,Lasso,11,16,1772.9876046547186,0.28583574295043945,MOSEK,optimal
16064,Lasso,11,16,1620.932678832529,0.11238884925842284,MOSEK,optimal
16064,Lasso,14,16,1656.3300342324333,0.4026017189025879,MOSEK,optimal
16064,Lasso,14,16,1702.1224965261358,0.1007988452911377,MOSEK,optimal
16064,Lasso,11,16,1801.314848011588,0.16781020164489746,MOSEK,optimal
16064,Lasso,14,16,1699.540377965489,0.09991979598999023,MOSEK,optimal
16064,Lasso,13,16,1787.9093233514584,0.06324577331542969,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1411664,Lasso,11,166,17930.384662187007,16.860947847366333,MOSEK,optimal
1411664,Lasso,14,166,18059.909772684332,12.312160968780518,MOSEK,optimal
1411664,Lasso,13,166,17845.432008346164,4.8739402294158936,MOSEK,optimal
1411664,Lasso,15,166,18359.295239258245,16.340263605117798,MOSEK,optimal
1411664,Lasso,17,166,17797.946433049234,21.483241081237804,MOSEK,optimal
1411664,Lasso,11,166,18143.0400245239,4.448174953460693,MOSEK,optimal
1411664,Lasso,12,166,18077.12503815668,5.461877107620238,MOSEK,optimal
1411664,Lasso,18,166,18238.322508870096,19.653726816177368,MOSEK,optimal
1411664,Lasso,14,166,17980.189573717318,15.838195085525513,MOSEK,optimal
1411664,Lasso,13,166,18031.605320146253,18.820991992950443,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17918,Lasso,12,17,1816.7258592786268,0.1316509246826172,MOSEK,optimal
17918,Lasso,14,17,1744.7877733777937,0.24396181106567386,MOSEK,optimal
17918,Lasso,15,17,1710.727024518746,0.2148633003234864,MOSEK,optimal
17918,Lasso,14,17,1784.1986974269464,0.4977490901947022,MOSEK,optimal
17918,Lasso,11,17,1815.3693432379941,0.06740927696228027,MOSEK,optimal
17918,Lasso,14,17,1673.9616324327576,0.21215105056762693,MOSEK,optimal
17918,Lasso,12,17,1765.2762268525994,0.07505416870117188,MOSEK,optimal
17918,Lasso,12,17,1831.42220848828,0.13079404830932614,MOSEK,optimal
17918,Lasso,11,17,1737.8197223263903,0.07363629341125487,MOSEK,optimal
17918,Lasso,12,17,1690.1943787395865,0.2454860210418701,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24080,Lasso,12,20,2145.138827582197,0.5146439075469971,MOSEK,optimal
24080,Lasso,14,20,2087.741911171081,0.3070220947265625,MOSEK,optimal
24080,Lasso,11,20,2016.6202774112994,0.2437281608581543,MOSEK,optimal
24080,Lasso,13,20,2083.698579447945,0.2219860553741455,MOSEK,optimal
24080,Lasso,15,20,2064.963306844667,0.279170036315918,MOSEK,optimal
24080,Lasso,12,20,2033.9645016753911,0.19536900520324707,MOSEK,optimal
24080,Lasso,11,20,2036.7183987842761,0.1011812686920166,MOSEK,optimal
24080,Lasso,13,20,1984.9007552597438,0.2549569606781006,MOSEK,optimal
24080,Lasso,14,20,2016.8471849368525,0.1075129508972168,MOSEK,optimal
24080,Lasso,14,20,2255.2576847880287,0.11680984497070312,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2226686,Lasso,16,209,22754.988064691734,26.38123083114624,MOSEK,optimal
2226686,Lasso,14,209,23736.010950012485,10.038599967956543,MOSEK,optimal
2226686,Lasso,15,209,22654.344344566358,32.32472395896912,MOSEK,optimal
2226686,Lasso,15,209,22284.78952016394,9.518525123596193,MOSEK,optimal
2226686,Lasso,13,209,22867.990021690468,35.446990966796875,MOSEK,optimal
2226686,Lasso,14,209,23001.27207358661,43.37838006019592,MOSEK,optimal
2226686,Lasso,16,209,22643.406413924407,17.380125045776367,MOSEK,optimal
2226686,Lasso,14,209,22273.058580991084,38.167456865310676,MOSEK,optimal
2226686,Lasso,14,209,23142.469681531118,39.76835012435913,MOSEK,optimal
2226686,Lasso,9,209,23219.877845952553,8.435062170028688,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31142,Lasso,14,23,2439.0547872645598,0.09856581687927246,MOSEK,optimal
31142,Lasso,14,23,2482.523578506547,0.10819602012634276,MOSEK,optimal
31142,Lasso,14,23,2391.586253194925,0.2988438606262207,MOSEK,optimal
31142,Lasso,14,23,2354.3704558755953,0.17174983024597168,MOSEK,optimal
31142,Lasso,14,23,2367.891067063892,0.09697985649108888,MOSEK,optimal
31142,Lasso,14,23,2424.9613706585405,0.2850019931793213,MOSEK,optimal
31142,Lasso,15,23,2249.290912700102,0.7389662265777588,MOSEK,optimal
31142,Lasso,14,23,2384.1795058506696,0.2575976848602295,MOSEK,optimal
31142,Lasso,13,23,2622.6506956169355,0.13997673988342285,MOSEK,optimal
31142,Lasso,11,23,2461.848648275159,0.35021090507507324,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
39104,Lasso,13,26,2682.885681275741,0.6092128753662109,MOSEK,optimal
39104,Lasso,15,26,2677.7254717084083,0.3230857849121094,MOSEK,optimal
39104,Lasso,12,26,2930.388033823365,0.5784769058227539,MOSEK,optimal
39104,Lasso,14,26,2786.374169479134,0.155958890914917,MOSEK,optimal
39104,Lasso,11,26,2952.0306826794713,0.1486821174621582,MOSEK,optimal
39104,Lasso,13,26,2848.0998210092125,0.35869383811950684,MOSEK,optimal
39104,Lasso,14,26,2974.4211407397966,0.2864689826965332,MOSEK,optimal
39104,Lasso,11,26,2868.001620009113,0.16276192665100098,MOSEK,optimal
39104,Lasso,14,26,2918.456754768053,0.31791114807128906,MOSEK,optimal
39104,Lasso,11,26,2761.386485764621,0.29074811935424805,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54374,Lasso,15,31,3415.9161777028944,0.6050987243652344,MOSEK,optimal
54374,Lasso,15,31,3257.085995722347,0.2791619300842285,MOSEK,optimal
54374,Lasso,14,31,3452.4236218130663,0.8573789596557617,MOSEK,optimal
54374,Lasso,13,31,3348.3831925436198,0.8596551418304443,MOSEK,optimal
54374,Lasso,16,31,3158.702329145868,0.4687862396240234,MOSEK,optimal
54374,Lasso,14,31,3180.385699294499,0.4118518829345703,MOSEK,optimal
54374,Lasso,12,31,3450.3182187879224,0.19800901412963867,MOSEK,optimal
54374,Lasso,13,31,3262.0929637381323,0.20646214485168451,MOSEK,optimal
54374,Lasso,12,31,3493.229898683366,0.490725040435791,MOSEK,optimal
54374,Lasso,15,31,3460.365091918145,0.21143722534179688,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
75998,Lasso,10,37,3781.5853308676838,0.8540031909942627,MOSEK,optimal
75998,Lasso,12,37,3830.1855492375335,0.6690030097961426,MOSEK,optimal
75998,Lasso,12,37,3571.1836666933564,0.6375188827514648,MOSEK,optimal
75998,Lasso,11,37,3913.164262974455,0.642521858215332,MOSEK,optimal
75998,Lasso,11,37,3854.7804562547376,0.7123739719390869,MOSEK,optimal
75998,Lasso,10,37,4047.9014256193213,0.4551749229431152,MOSEK,optimal
75998,Lasso,11,37,4042.981010594952,0.2460439205169677,MOSEK,optimal
75998,Lasso,14,37,4043.217990516055,0.3319549560546875,MOSEK,optimal
75998,Lasso,13,37,3918.237252068459,0.20414090156555176,MOSEK,optimal
75998,Lasso,12,37,3979.254540322043,1.3121397495269775,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
110430,Lasso,11,45,4735.7937861256705,1.5562500953674316,MOSEK,optimal
110430,Lasso,10,45,4937.138034717387,0.9566042423248292,MOSEK,optimal
110430,Lasso,11,45,4797.734901595286,0.7404551506042479,MOSEK,optimal
110430,Lasso,13,45,4759.593265379955,1.1320579051971436,MOSEK,optimal
110430,Lasso,12,45,5125.4159604515835,0.31067490577697754,MOSEK,optimal
110430,Lasso,13,45,4783.606595647416,0.576725959777832,MOSEK,optimal
110430,Lasso,11,45,5001.832734509273,0.6253528594970703,MOSEK,optimal
110430,Lasso,13,45,5205.9347907677175,1.1503877639770508,MOSEK,optimal
110430,Lasso,12,45,4855.766631788162,1.763007879257202,MOSEK,optimal
110430,Lasso,12,45,5146.817280739463,0.3269839286804199,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162470,Lasso,13,55,6329.199521694216,2.9162399768829346,MOSEK,optimal
162470,Lasso,16,55,5811.983401761853,3.0595030784606934,MOSEK,optimal
162470,Lasso,14,55,5642.262972540629,2.0358757972717285,MOSEK,optimal
162470,Lasso,14,55,5705.620513966797,1.5832209587097168,MOSEK,optimal
162470,Lasso,13,55,6036.178235051376,1.1550920009613037,MOSEK,optimal
162470,Lasso,12,55,5913.001488082126,1.0847270488739014,MOSEK,optimal
162470,Lasso,15,55,5879.952529167946,0.5332460403442383,MOSEK,optimal
162470,Lasso,11,55,6133.001170713821,1.3133647441864014,MOSEK,optimal
162470,Lasso,11,55,5671.311447500882,0.4542632102966309,MOSEK,optimal
162470,Lasso,16,55,5988.216253505312,2.732102155685425,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
245072,Lasso,13,68,7502.6703864621595,3.446079969406128,MOSEK,optimal
245072,Lasso,14,68,6875.585355478022,1.5593721866607666,MOSEK,optimal
245072,Lasso,12,68,7057.00672464588,2.6873648166656494,MOSEK,optimal
245072,Lasso,13,68,7026.929305850374,3.2863187789916988,MOSEK,optimal
245072,Lasso,13,68,7387.723144049543,3.8173007965087886,MOSEK,optimal
245072,Lasso,11,68,7333.5142925023165,1.6188812255859375,MOSEK,optimal
245072,Lasso,11,68,7664.199377577937,1.641531229019165,MOSEK,optimal
245072,Lasso,11,68,7225.046101295164,1.6161348819732666,MOSEK,optimal
245072,Lasso,11,68,7353.035376115967,0.6696600914001465,MOSEK,optimal
245072,Lasso,11,68,7343.321762636059,0.639807939529419,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Lasso/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
369936,Lasso,12,84,9314.913234888903,6.439739942550659,MOSEK,optimal
369936,Lasso,11,84,9262.212107462616,2.923823118209839,MOSEK,optimal
369936,Lasso,12,84,9101.364845473843,2.647737979888916,MOSEK,optimal
369936,Lasso,14,84,8848.154154640995,3.351172924041748,MOSEK,optimal inaccurate
369936,Lasso,13,84,9126.40370042187,2.523933172225952,MOSEK,optimal
369936,Lasso,14,84,8921.742465917072,4.504412889480591,MOSEK,optimal
369936,Lasso,11,84,9536.0939421309,1.0720138549804688,MOSEK,optimal
369936,Lasso,14,84,8906.939257235146,1.0516519546508791,MOSEK,optimal
369936,Lasso,12,84,9153.22291490432,2.205687999725342,MOSEK,optimal
369936,Lasso,14,84,8955.205226054239,4.210330247879028,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2760,Portfolio,15,5,-3.194352607746666,0.09877514839172363,MOSEK,optimal
2760,Portfolio,13,5,-2.256883236285552,0.17386984825134275,MOSEK,optimal
2760,Portfolio,15,5,-2.2532321180634387,0.10900712013244628,MOSEK,optimal
2760,Portfolio,12,5,-2.1594017263170917,0.1973590850830078,MOSEK,optimal
2760,Portfolio,14,5,-2.4344858417434168,0.14282679557800293,MOSEK,optimal
2760,Portfolio,12,5,-2.237935830684396,0.11783194541931152,MOSEK,optimal
2760,Portfolio,12,5,-2.70006189392384,0.10127687454223633,MOSEK,optimal
2760,Portfolio,13,5,-2.1079826222416918,0.08253669738769531,MOSEK,optimal
2760,Portfolio,12,5,-1.978581573413032,0.1425929069519043,MOSEK,optimal
2760,Portfolio,13,5,-2.4384006405461616,0.14408612251281738,MOSEK,optimal
3612,Portfolio,13,6,-2.9518878318366544,0.08873224258422853,MOSEK,optimal
3612,Portfolio,13,6,-2.216408172872589,0.14562106132507324,MOSEK,optimal
3612,Portfolio,14,6,-2.1433629487813866,0.3107819557189941,MOSEK,optimal
3612,Portfolio,14,6,-1.9380990130054072,0.13027286529541016,MOSEK,optimal
3612,Portfolio,11,6,-2.7252485508275783,0.2340719699859619,MOSEK,optimal
3612,Portfolio,15,6,-3.03793958753969,0.1754441261291504,MOSEK,optimal
3612,Portfolio,13,6,-2.157812788530728,0.0761861801147461,MOSEK,optimal
3612,Portfolio,13,6,-2.5884136500979675,0.09593892097473143,MOSEK,optimal
3612,Portfolio,14,6,-2.200945583166744,0.1341557502746582,MOSEK,optimal
3612,Portfolio,13,6,-2.326821554139416,0.1496450901031494,MOSEK,optimal
4564,Portfolio,15,7,-2.640820664560985,0.08956003189086914,MOSEK,optimal
4564,Portfolio,13,7,-2.3666894939039964,0.10293889045715332,MOSEK,optimal
4564,Portfolio,12,7,-2.707465824966784,0.18472695350646973,MOSEK,optimal
4564,Portfolio,13,7,-2.4813718823767204,0.21183109283447266,MOSEK,optimal
4564,Portfolio,13,7,-2.1917157491352395,0.09042811393737793,MOSEK,optimal
4564,Portfolio,13,7,-2.1749660588623216,0.08185791969299316,MOSEK,optimal
4564,Portfolio,12,7,-2.8728420534923256,0.08882999420166016,MOSEK,optimal
4564,Portfolio,13,7,-2.4732406497214963,0.16439485549926758,MOSEK,optimal
4564,Portfolio,12,7,-2.3945881943566154,0.3561398983001709,MOSEK,optimal
4564,Portfolio,13,7,-2.420029790953301,0.14710021018981936,MOSEK,optimal
5616,Portfolio,17,8,-2.188036029924071,0.2937591075897217,MOSEK,optimal
5616,Portfolio,13,8,-2.5429349805256756,0.1404132843017578,MOSEK,optimal
5616,Portfolio,13,8,-2.441551000074979,0.1084592342376709,MOSEK,optimal
5616,Portfolio,13,8,-2.4919839987648764,0.12477397918701172,MOSEK,optimal
5616,Portfolio,12,8,-2.920138544131892,0.10358905792236328,MOSEK,optimal
5616,Portfolio,13,8,-2.199117040926973,0.17974495887756348,MOSEK,optimal
5616,Portfolio,15,8,-2.718758538349325,0.2177488803863525,MOSEK,optimal
5616,Portfolio,14,8,-2.267692587405307,0.10164117813110353,MOSEK,optimal
5616,Portfolio,14,8,-2.078546765288032,0.35356593132019043,MOSEK,optimal
5616,Portfolio,14,8,-2.50364936156536,0.15735101699829102,MOSEK,optimal
6768,Portfolio,12,9,-2.4048914634334952,0.10041069984436037,MOSEK,optimal
6768,Portfolio,13,9,-2.33020514811928,0.10030508041381836,MOSEK,optimal
6768,Portfolio,16,9,-2.235049809892761,0.17320799827575686,MOSEK,optimal
6768,Portfolio,15,9,-2.0988089719793592,0.13641715049743652,MOSEK,optimal
6768,Portfolio,12,9,-2.4342466937889884,0.09049582481384276,MOSEK,optimal
6768,Portfolio,13,9,-2.7318975674603805,0.1350860595703125,MOSEK,optimal
6768,Portfolio,14,9,-2.7299590283905766,0.15268802642822266,MOSEK,optimal
6768,Portfolio,16,9,-2.3993310891666173,0.15470409393310547,MOSEK,optimal
6768,Portfolio,14,9,-2.6601639631589755,0.1984257698059082,MOSEK,optimal
6768,Portfolio,17,9,-2.387527719845424,0.3061561584472656,MOSEK,optimal
8020,Portfolio,15,10,-2.5246523063204664,0.24469518661499026,MOSEK,optimal
8020,Portfolio,14,10,-2.4903814558292123,0.4539868831634522,MOSEK,optimal
8020,Portfolio,16,10,-2.7462969805861968,0.18654417991638186,MOSEK,optimal
8020,Portfolio,14,10,-2.9632056377976417,0.09850907325744628,MOSEK,optimal
8020,Portfolio,14,10,-2.7501296430015687,0.21991300582885745,MOSEK,optimal
8020,Portfolio,16,10,-2.5252148720534984,0.10666131973266604,MOSEK,optimal
8020,Portfolio,13,10,-2.347575660423145,0.38457822799682617,MOSEK,optimal
8020,Portfolio,16,10,-2.6398670903034978,0.12860679626464844,MOSEK,optimal
8020,Portfolio,14,10,-2.4705781779994576,0.1256263256072998,MOSEK,optimal
8020,Portfolio,14,10,-2.6589201506549105,0.20423102378845207,MOSEK,optimal
10824,Portfolio,15,12,-2.5858731786092912,0.13381600379943848,MOSEK,optimal
10824,Portfolio,15,12,-2.6782012927035126,0.12883281707763672,MOSEK,optimal
10824,Portfolio,13,12,-2.789931562291026,0.13158702850341794,MOSEK,optimal
10824,Portfolio,15,12,-2.522572327016072,0.2432198524475097,MOSEK,optimal
10824,Portfolio,14,12,-2.363356185090945,0.14329195022583008,MOSEK,optimal
10824,Portfolio,13,12,-2.602153263381444,0.13962292671203613,MOSEK,optimal
10824,Portfolio,14,12,-2.502772696712688,0.1238400936126709,MOSEK,optimal
10824,Portfolio,14,12,-2.4303059605487327,0.2822449207305908,MOSEK,optimal
10824,Portfolio,13,12,-2.6624128638387843,0.11365103721618652,MOSEK,optimal
10824,Portfolio,17,12,-2.5891754733222148,0.13126015663146973,MOSEK,optimal
14028,Portfolio,13,14,-3.2889263280811667,0.4702470302581787,MOSEK,optimal
14028,Portfolio,15,14,-2.463611811143513,0.3201107978820801,MOSEK,optimal
14028,Portfolio,15,14,-2.421355074137463,0.14994502067565918,MOSEK,optimal
14028,Portfolio,15,14,-2.481157912955384,0.5049388408660889,MOSEK,optimal
14028,Portfolio,15,14,-2.7521472940982687,0.186129093170166,MOSEK,optimal
14028,Portfolio,15,14,-2.4082419319430697,0.12999916076660156,MOSEK,optimal
14028,Portfolio,13,14,-2.3956825927564847,0.2586958408355713,MOSEK,optimal
14028,Portfolio,15,14,-2.6491043245273223,0.4257869720458984,MOSEK,optimal
14028,Portfolio,15,14,-2.811969217846342,0.1761610507965088,MOSEK,optimal
14028,Portfolio,15,14,-2.3521616422843588,0.1212320327758789,MOSEK,optimal
17632,Portfolio,13,16,-2.3628351443364752,0.7283008098602295,MOSEK,optimal
17632,Portfolio,14,16,-2.7942238967542643,0.12561392784118652,MOSEK,optimal
17632,Portfolio,15,16,-2.4606806251874747,0.5900158882141113,MOSEK,optimal
17632,Portfolio,14,16,-2.3605692504637696,0.2754521369934082,MOSEK,optimal
17632,Portfolio,16,16,-2.6540238518353725,0.163377046585083,MOSEK,optimal
17632,Portfolio,13,16,-2.258732669521014,0.5177111625671387,MOSEK,optimal
17632,Portfolio,14,16,-2.501857640768396,0.480982780456543,MOSEK,optimal
17632,Portfolio,14,16,-2.6025459003674607,0.2712209224700928,MOSEK,optimal
17632,Portfolio,15,16,-2.466848328309218,0.19646668434143064,MOSEK,optimal
17632,Portfolio,14,16,-2.553334028981012,0.11912298202514647,MOSEK,optimal
26040,Portfolio,14,20,-2.5694038217207464,0.16646814346313474,MOSEK,optimal
26040,Portfolio,15,20,-2.4708658546140745,0.40483880043029785,MOSEK,optimal
26040,Portfolio,15,20,-2.4623868442296364,0.8794698715209961,MOSEK,optimal
26040,Portfolio,14,20,-2.5504653294978743,0.4600708484649658,MOSEK,optimal
26040,Portfolio,17,20,-2.3864489694237294,0.626554012298584,MOSEK,optimal
26040,Portfolio,14,20,-2.361893304558127,0.3356108665466309,MOSEK,optimal
26040,Portfolio,15,20,-2.6822172083485123,0.15536999702453613,MOSEK,optimal
26040,Portfolio,14,20,-2.535208806837105,0.6235940456390381,MOSEK,optimal
26040,Portfolio,15,20,-2.553742631608673,0.197861909866333,MOSEK,optimal
26040,Portfolio,17,20,-2.684645332428341,0.14109015464782715,MOSEK,optimal
36048,Portfolio,16,24,-2.618623666434272,0.7324891090393066,MOSEK,optimal
36048,Portfolio,14,24,-2.531504212717505,0.28168296813964844,MOSEK,optimal
36048,Portfolio,14,24,-2.393397257075207,1.003997802734375,MOSEK,optimal
36048,Portfolio,14,24,-2.3243663458507595,0.903228998184204,MOSEK,optimal
36048,Portfolio,16,24,-2.569428884410632,0.8147656917572021,MOSEK,optimal
36048,Portfolio,15,24,-2.6330036441464992,0.7972269058227539,MOSEK,optimal
36048,Portfolio,15,24,-2.445684715154657,0.9661118984222412,MOSEK,optimal
36048,Portfolio,21,24,-2.464705447379479,0.1831650733947754,MOSEK,optimal
36048,Portfolio,18,24,-2.640948065382729,0.44312691688537603,MOSEK,optimal
36048,Portfolio,15,24,-2.518945752220624,0.19155287742614746,MOSEK,optimal
47656,Portfolio,15,28,-2.792743837330536,0.2620699405670166,MOSEK,optimal
47656,Portfolio,16,28,-2.7106356712923967,1.403932809829712,MOSEK,optimal
47656,Portfolio,14,28,-2.900522995120032,0.5452098846435547,MOSEK,optimal
47656,Portfolio,15,28,-2.6925104296651354,0.3529548645019531,MOSEK,optimal
47656,Portfolio,15,28,-2.4841581985398724,0.26080322265625,MOSEK,optimal
47656,Portfolio,15,28,-2.4337329392718474,1.1232731342315674,MOSEK,optimal
47656,Portfolio,15,28,-2.6416053181756967,0.1930837631225586,MOSEK,optimal
47656,Portfolio,15,28,-2.732036088571781,0.1910228729248047,MOSEK,optimal
47656,Portfolio,15,28,-2.42932527193013,0.6346518993377686,MOSEK,optimal
47656,Portfolio,14,28,-2.5728988015389236,0.2215449810028076,MOSEK,optimal
71820,Portfolio,14,35,-2.6022687042380324,1.2402398586273191,MOSEK,optimal
71820,Portfolio,13,35,-2.494184611435203,1.9588720798492432,MOSEK,optimal
71820,Portfolio,14,35,-2.695035320196641,0.624708890914917,MOSEK,optimal
71820,Portfolio,13,35,-2.5809321826386116,0.2802410125732422,MOSEK,optimal
71820,Portfolio,15,35,-2.5544580937135883,0.8712179660797119,MOSEK,optimal
71820,Portfolio,13,35,-2.635643960780752,0.5445501804351807,MOSEK,optimal
71820,Portfolio,12,35,-2.6414534338550983,0.6059818267822266,MOSEK,optimal
71820,Portfolio,14,35,-2.541211558261144,0.9613199234008788,MOSEK,optimal
71820,Portfolio,15,35,-2.5235789079836377,0.283843994140625,MOSEK,optimal
71820,Portfolio,12,35,-2.512979859805573,0.800645112991333,MOSEK,optimal
105436,Portfolio,15,43,-2.688601557385037,0.3658099174499512,MOSEK,optimal
105436,Portfolio,14,43,-2.585946057960774,2.0037369728088383,MOSEK,optimal
105436,Portfolio,12,43,-2.609282811921449,0.6699559688568115,MOSEK,optimal
105436,Portfolio,14,43,-2.5562437970629395,0.5694470405578613,MOSEK,optimal
105436,Portfolio,15,43,-2.6064170821507253,0.3306107521057129,MOSEK,optimal
105436,Portfolio,13,43,-2.5434297674380844,1.2308087348937988,MOSEK,optimal
105436,Portfolio,14,43,-2.556948714063484,1.5422511100769043,MOSEK,optimal
105436,Portfolio,16,43,-2.5864706271465283,1.7670137882232666,MOSEK,optimal
105436,Portfolio,12,43,-2.596765954104156,2.096975088119507,MOSEK,optimal
105436,Portfolio,14,43,-2.512759525464394,0.4461088180541992,MOSEK,optimal
150904,Portfolio,14,52,-2.611158490193817,1.759443998336792,MOSEK,optimal
150904,Portfolio,16,52,-2.4633171639862472,0.9643809795379642,MOSEK,optimal
150904,Portfolio,13,52,-2.5408618037784803,0.4018409252166748,MOSEK,optimal
150904,Portfolio,15,52,-2.6206760741539656,1.8839368820190432,MOSEK,optimal
150904,Portfolio,13,52,-2.555533975158704,0.6950469017028809,MOSEK,optimal
150904,Portfolio,14,52,-2.7175750894189314,2.178822755813598,MOSEK,optimal
150904,Portfolio,15,52,-2.712701750793966,1.0313498973846436,MOSEK,optimal
150904,Portfolio,15,52,-2.655948961442561,1.4364471435546875,MOSEK,optimal
150904,Portfolio,15,52,-2.6202608748951985,0.4240450859069824,MOSEK,optimal
150904,Portfolio,13,52,-2.5602361599418617,2.5524189472198486,MOSEK,optimal
230880,Portfolio,13,65,-2.744022543948528,3.238178968429565,MOSEK,optimal
230880,Portfolio,13,65,-2.5580233872613056,4.882140159606934,MOSEK,optimal
230880,Portfolio,15,65,-2.4918174286720376,2.5227580070495605,MOSEK,optimal
230880,Portfolio,15,65,-2.7287816684838884,0.6637928485870361,MOSEK,optimal
230880,Portfolio,15,65,-2.700139238664152,0.566554069519043,MOSEK,optimal
230880,Portfolio,15,65,-2.6632329325551223,1.5345780849456787,MOSEK,optimal
230880,Portfolio,14,65,-2.4734573992349165,2.697059869766236,MOSEK,optimal
230880,Portfolio,13,65,-2.6559034603347684,1.2204909324645996,MOSEK,optimal
230880,Portfolio,14,65,-2.675734600636142,0.871830940246582,MOSEK,optimal
230880,Portfolio,13,65,-2.4628204385854437,0.9329030513763428,MOSEK,optimal
344160,Portfolio,14,80,-2.707820962643372,4.742435932159424,MOSEK,optimal
344160,Portfolio,15,80,-2.5441285653512686,3.2298388481140137,MOSEK,optimal
344160,Portfolio,15,80,-2.571833686386918,2.5799577236175537,MOSEK,optimal
344160,Portfolio,13,80,-2.4411418250435006,3.31104588508606,MOSEK,optimal
344160,Portfolio,16,80,-2.6646066544758966,2.022156953811645,MOSEK,optimal
344160,Portfolio,14,80,-2.491360680705503,2.264011144638061,MOSEK,optimal
344160,Portfolio,16,80,-2.608104285459907,1.7545230388641355,MOSEK,optimal
344160,Portfolio,14,80,-2.5078732577806684,4.432383060455322,MOSEK,optimal
344160,Portfolio,16,80,-2.5480429349288367,2.1819291114807133,MOSEK,optimal
344160,Portfolio,14,80,-2.661512163977307,0.7928481101989746,MOSEK,optimal
519948,Portfolio,16,99,-2.6320268486098573,8.771237850189209,MOSEK,optimal
519948,Portfolio,12,99,-2.6984080577843828,5.6548011302948,MOSEK,optimal
519948,Portfolio,13,99,-2.6115906894783576,6.055237054824829,MOSEK,optimal
519948,Portfolio,15,99,-2.723306185918583,4.107729911804198,MOSEK,optimal
519948,Portfolio,14,99,-2.7244513473088348,5.438798904418945,MOSEK,optimal
519948,Portfolio,13,99,-2.6023578941167345,1.9798741340637207,MOSEK,optimal
519948,Portfolio,12,99,-2.600008898086573,2.670897960662842,MOSEK,optimal
519948,Portfolio,14,99,-2.6675371097454903,4.0011112689971915,MOSEK,optimal
519948,Portfolio,14,99,-2.607691581127773,3.6373331546783447,MOSEK,optimal
519948,Portfolio,13,99,-2.668726660052969,1.1096851825714111,MOSEK,optimal
806248,Portfolio,14,124,-2.5549121512958064,4.250995874404906,MOSEK,optimal
806248,Portfolio,14,124,-2.5648423421151816,1.915086030960083,MOSEK,optimal
806248,Portfolio,15,124,-2.678587852035317,2.5058252811431885,MOSEK,optimal
806248,Portfolio,15,124,-2.615016896837812,9.941191911697386,MOSEK,optimal
806248,Portfolio,15,124,-2.597829495111064,6.916581153869629,MOSEK,optimal
806248,Portfolio,15,124,-2.6383840057666763,3.2201249599456787,MOSEK,optimal
806248,Portfolio,16,124,-2.706766337900628,10.705317974090576,MOSEK,optimal
806248,Portfolio,15,124,-2.5903938507315027,7.874199151992798,MOSEK,optimal
806248,Portfolio,14,124,-2.579345757954503,7.513715982437134,MOSEK,optimal
806248,Portfolio,16,124,-2.6183738210196927,9.961415052413939,MOSEK,optimal
1232308,Portfolio,16,154,-2.6735461644714973,5.539047002792358,MOSEK,optimal
1232308,Portfolio,17,154,-2.6088971373201084,11.147387981414797,MOSEK,optimal
1232308,Portfolio,15,154,-2.65368255405662,9.386997938156126,MOSEK,optimal
1232308,Portfolio,16,154,-2.6089727645648493,17.80767202377319,MOSEK,optimal
1232308,Portfolio,15,154,-2.5484261142659754,12.292500972747805,MOSEK,optimal
1232308,Portfolio,16,154,-2.7038082791992206,5.87628984451294,MOSEK,optimal
1232308,Portfolio,17,154,-2.6663605592240742,3.660156965255737,MOSEK,optimal
1232308,Portfolio,15,154,-2.6020096370374888,9.097116231918337,MOSEK,optimal
1232308,Portfolio,15,154,-2.631194547587352,11.132962942123413,MOSEK,optimal
1232308,Portfolio,15,154,-2.5741553876010475,6.4178411960601816,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8020,Portfolio,15,10,-2.5246523063204664,0.24469518661499026,MOSEK,optimal
8020,Portfolio,14,10,-2.4903814558292123,0.4539868831634522,MOSEK,optimal
8020,Portfolio,16,10,-2.7462969805861968,0.18654417991638186,MOSEK,optimal
8020,Portfolio,14,10,-2.9632056377976417,0.09850907325744628,MOSEK,optimal
8020,Portfolio,14,10,-2.7501296430015687,0.21991300582885745,MOSEK,optimal
8020,Portfolio,16,10,-2.5252148720534984,0.10666131973266604,MOSEK,optimal
8020,Portfolio,13,10,-2.347575660423145,0.38457822799682617,MOSEK,optimal
8020,Portfolio,16,10,-2.6398670903034978,0.12860679626464844,MOSEK,optimal
8020,Portfolio,14,10,-2.4705781779994576,0.1256263256072998,MOSEK,optimal
8020,Portfolio,14,10,-2.6589201506549105,0.20423102378845207,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
10824,Portfolio,15,12,-2.5858731786092912,0.13381600379943848,MOSEK,optimal
10824,Portfolio,15,12,-2.6782012927035126,0.12883281707763672,MOSEK,optimal
10824,Portfolio,13,12,-2.789931562291026,0.13158702850341794,MOSEK,optimal
10824,Portfolio,15,12,-2.522572327016072,0.2432198524475097,MOSEK,optimal
10824,Portfolio,14,12,-2.363356185090945,0.14329195022583008,MOSEK,optimal
10824,Portfolio,13,12,-2.6021532633814437,0.13962292671203613,MOSEK,optimal
10824,Portfolio,14,12,-2.5027726967126878,0.1238400936126709,MOSEK,optimal
10824,Portfolio,14,12,-2.4303059605487327,0.2822449207305908,MOSEK,optimal
10824,Portfolio,13,12,-2.6624128638387843,0.11365103721618652,MOSEK,optimal
10824,Portfolio,17,12,-2.5891754733222148,0.13126015663146973,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n124.csv <==
N,class,iter,n,obj_val,run_time,solver,status
806248,Portfolio,14,124,-2.5549121512958064,4.250995874404906,MOSEK,optimal
806248,Portfolio,14,124,-2.5648423421151816,1.915086030960083,MOSEK,optimal
806248,Portfolio,15,124,-2.678587852035317,2.5058252811431885,MOSEK,optimal
806248,Portfolio,15,124,-2.6150168968378122,9.941191911697386,MOSEK,optimal
806248,Portfolio,15,124,-2.597829495111064,6.916581153869629,MOSEK,optimal
806248,Portfolio,15,124,-2.6383840057666763,3.2201249599456787,MOSEK,optimal
806248,Portfolio,16,124,-2.706766337900628,10.705317974090576,MOSEK,optimal
806248,Portfolio,15,124,-2.5903938507315027,7.874199151992798,MOSEK,optimal
806248,Portfolio,14,124,-2.579345757954503,7.513715982437134,MOSEK,optimal
806248,Portfolio,16,124,-2.6183738210196927,9.961415052413939,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
14028,Portfolio,13,14,-3.2889263280811667,0.4702470302581787,MOSEK,optimal
14028,Portfolio,15,14,-2.4636118111435135,0.3201107978820801,MOSEK,optimal
14028,Portfolio,15,14,-2.421355074137463,0.14994502067565918,MOSEK,optimal
14028,Portfolio,15,14,-2.4811579129553842,0.5049388408660889,MOSEK,optimal
14028,Portfolio,15,14,-2.7521472940982687,0.18612909317016602,MOSEK,optimal
14028,Portfolio,15,14,-2.4082419319430697,0.12999916076660156,MOSEK,optimal
14028,Portfolio,13,14,-2.3956825927564847,0.2586958408355713,MOSEK,optimal
14028,Portfolio,15,14,-2.6491043245273223,0.4257869720458984,MOSEK,optimal
14028,Portfolio,15,14,-2.811969217846342,0.1761610507965088,MOSEK,optimal
14028,Portfolio,15,14,-2.3521616422843588,0.1212320327758789,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n154.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1232308,Portfolio,16,154,-2.6735461644714973,5.539047002792358,MOSEK,optimal
1232308,Portfolio,17,154,-2.6088971373201084,11.147387981414797,MOSEK,optimal
1232308,Portfolio,15,154,-2.65368255405662,9.386997938156126,MOSEK,optimal
1232308,Portfolio,16,154,-2.6089727645648493,17.80767202377319,MOSEK,optimal
1232308,Portfolio,15,154,-2.5484261142659754,12.292500972747805,MOSEK,optimal
1232308,Portfolio,16,154,-2.7038082791992206,5.87628984451294,MOSEK,optimal
1232308,Portfolio,17,154,-2.6663605592240742,3.660156965255737,MOSEK,optimal
1232308,Portfolio,15,154,-2.6020096370374888,9.097116231918337,MOSEK,optimal
1232308,Portfolio,15,154,-2.6311945475873517,11.132962942123413,MOSEK,optimal
1232308,Portfolio,15,154,-2.5741553876010475,6.4178411960601816,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17632,Portfolio,13,16,-2.3628351443364752,0.7283008098602295,MOSEK,optimal
17632,Portfolio,14,16,-2.7942238967542643,0.12561392784118652,MOSEK,optimal
17632,Portfolio,15,16,-2.4606806251874747,0.5900158882141113,MOSEK,optimal
17632,Portfolio,14,16,-2.3605692504637696,0.2754521369934082,MOSEK,optimal
17632,Portfolio,16,16,-2.6540238518353725,0.163377046585083,MOSEK,optimal
17632,Portfolio,13,16,-2.258732669521014,0.5177111625671387,MOSEK,optimal
17632,Portfolio,14,16,-2.501857640768396,0.48098278045654297,MOSEK,optimal
17632,Portfolio,14,16,-2.6025459003674607,0.2712209224700928,MOSEK,optimal
17632,Portfolio,15,16,-2.466848328309218,0.19646668434143064,MOSEK,optimal
17632,Portfolio,14,16,-2.553334028981012,0.11912298202514647,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26040,Portfolio,14,20,-2.5694038217207464,0.16646814346313474,MOSEK,optimal
26040,Portfolio,15,20,-2.4708658546140745,0.40483880043029785,MOSEK,optimal
26040,Portfolio,15,20,-2.4623868442296364,0.8794698715209961,MOSEK,optimal
26040,Portfolio,14,20,-2.5504653294978743,0.4600708484649658,MOSEK,optimal
26040,Portfolio,17,20,-2.3864489694237294,0.626554012298584,MOSEK,optimal
26040,Portfolio,14,20,-2.361893304558127,0.3356108665466309,MOSEK,optimal
26040,Portfolio,15,20,-2.6822172083485123,0.15536999702453613,MOSEK,optimal
26040,Portfolio,14,20,-2.535208806837105,0.6235940456390381,MOSEK,optimal
26040,Portfolio,15,20,-2.5537426316086735,0.197861909866333,MOSEK,optimal
26040,Portfolio,17,20,-2.684645332428341,0.14109015464782715,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n24.csv <==
N,class,iter,n,obj_val,run_time,solver,status
36048,Portfolio,16,24,-2.618623666434272,0.7324891090393066,MOSEK,optimal
36048,Portfolio,14,24,-2.531504212717505,0.28168296813964844,MOSEK,optimal
36048,Portfolio,14,24,-2.393397257075207,1.003997802734375,MOSEK,optimal
36048,Portfolio,14,24,-2.3243663458507595,0.9032289981842041,MOSEK,optimal
36048,Portfolio,16,24,-2.569428884410632,0.8147656917572021,MOSEK,optimal
36048,Portfolio,15,24,-2.6330036441464992,0.7972269058227539,MOSEK,optimal
36048,Portfolio,15,24,-2.445684715154657,0.9661118984222412,MOSEK,optimal
36048,Portfolio,21,24,-2.464705447379479,0.1831650733947754,MOSEK,optimal
36048,Portfolio,18,24,-2.640948065382729,0.443126916885376,MOSEK,optimal
36048,Portfolio,15,24,-2.518945752220624,0.19155287742614746,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n28.csv <==
N,class,iter,n,obj_val,run_time,solver,status
47656,Portfolio,15,28,-2.792743837330536,0.2620699405670166,MOSEK,optimal
47656,Portfolio,16,28,-2.7106356712923967,1.403932809829712,MOSEK,optimal
47656,Portfolio,14,28,-2.9005229951200318,0.5452098846435547,MOSEK,optimal
47656,Portfolio,15,28,-2.6925104296651354,0.3529548645019531,MOSEK,optimal
47656,Portfolio,15,28,-2.4841581985398724,0.26080322265625,MOSEK,optimal
47656,Portfolio,15,28,-2.4337329392718474,1.1232731342315674,MOSEK,optimal
47656,Portfolio,15,28,-2.6416053181756967,0.1930837631225586,MOSEK,optimal
47656,Portfolio,15,28,-2.732036088571781,0.1910228729248047,MOSEK,optimal
47656,Portfolio,15,28,-2.42932527193013,0.6346518993377686,MOSEK,optimal
47656,Portfolio,14,28,-2.572898801538924,0.2215449810028076,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n35.csv <==
N,class,iter,n,obj_val,run_time,solver,status
71820,Portfolio,14,35,-2.6022687042380324,1.2402398586273191,MOSEK,optimal
71820,Portfolio,13,35,-2.494184611435203,1.9588720798492432,MOSEK,optimal
71820,Portfolio,14,35,-2.695035320196641,0.624708890914917,MOSEK,optimal
71820,Portfolio,13,35,-2.580932182638612,0.2802410125732422,MOSEK,optimal
71820,Portfolio,15,35,-2.5544580937135883,0.8712179660797119,MOSEK,optimal
71820,Portfolio,13,35,-2.635643960780752,0.5445501804351807,MOSEK,optimal
71820,Portfolio,12,35,-2.6414534338550983,0.6059818267822266,MOSEK,optimal
71820,Portfolio,14,35,-2.541211558261144,0.9613199234008788,MOSEK,optimal
71820,Portfolio,15,35,-2.5235789079836377,0.283843994140625,MOSEK,optimal
71820,Portfolio,12,35,-2.512979859805573,0.800645112991333,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n43.csv <==
N,class,iter,n,obj_val,run_time,solver,status
105436,Portfolio,15,43,-2.688601557385037,0.3658099174499512,MOSEK,optimal
105436,Portfolio,14,43,-2.585946057960774,2.0037369728088383,MOSEK,optimal
105436,Portfolio,12,43,-2.6092828119214495,0.6699559688568115,MOSEK,optimal
105436,Portfolio,14,43,-2.5562437970629395,0.5694470405578613,MOSEK,optimal
105436,Portfolio,15,43,-2.6064170821507253,0.3306107521057129,MOSEK,optimal
105436,Portfolio,13,43,-2.5434297674380844,1.2308087348937988,MOSEK,optimal
105436,Portfolio,14,43,-2.5569487140634837,1.5422511100769043,MOSEK,optimal
105436,Portfolio,16,43,-2.5864706271465283,1.7670137882232666,MOSEK,optimal
105436,Portfolio,12,43,-2.596765954104156,2.096975088119507,MOSEK,optimal
105436,Portfolio,14,43,-2.512759525464394,0.4461088180541992,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n5.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2760,Portfolio,15,5,-3.194352607746666,0.09877514839172363,MOSEK,optimal
2760,Portfolio,13,5,-2.2568832362855518,0.17386984825134275,MOSEK,optimal
2760,Portfolio,15,5,-2.2532321180634387,0.10900712013244628,MOSEK,optimal
2760,Portfolio,12,5,-2.159401726317092,0.1973590850830078,MOSEK,optimal
2760,Portfolio,14,5,-2.4344858417434168,0.14282679557800293,MOSEK,optimal
2760,Portfolio,12,5,-2.237935830684396,0.11783194541931152,MOSEK,optimal
2760,Portfolio,12,5,-2.70006189392384,0.10127687454223633,MOSEK,optimal
2760,Portfolio,13,5,-2.107982622241692,0.08253669738769531,MOSEK,optimal
2760,Portfolio,12,5,-1.978581573413032,0.1425929069519043,MOSEK,optimal
2760,Portfolio,13,5,-2.4384006405461616,0.14408612251281738,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n52.csv <==
N,class,iter,n,obj_val,run_time,solver,status
150904,Portfolio,14,52,-2.611158490193817,1.759443998336792,MOSEK,optimal
150904,Portfolio,16,52,-2.4633171639862472,0.9643809795379642,MOSEK,optimal
150904,Portfolio,13,52,-2.5408618037784803,0.4018409252166748,MOSEK,optimal
150904,Portfolio,15,52,-2.6206760741539656,1.8839368820190432,MOSEK,optimal
150904,Portfolio,13,52,-2.555533975158704,0.6950469017028809,MOSEK,optimal
150904,Portfolio,14,52,-2.7175750894189314,2.178822755813598,MOSEK,optimal
150904,Portfolio,15,52,-2.712701750793966,1.0313498973846436,MOSEK,optimal
150904,Portfolio,15,52,-2.655948961442561,1.4364471435546875,MOSEK,optimal
150904,Portfolio,15,52,-2.6202608748951985,0.4240450859069824,MOSEK,optimal
150904,Portfolio,13,52,-2.5602361599418617,2.5524189472198486,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n6.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3612,Portfolio,13,6,-2.9518878318366544,0.08873224258422853,MOSEK,optimal
3612,Portfolio,13,6,-2.216408172872589,0.14562106132507324,MOSEK,optimal
3612,Portfolio,14,6,-2.1433629487813866,0.3107819557189941,MOSEK,optimal
3612,Portfolio,14,6,-1.9380990130054072,0.13027286529541016,MOSEK,optimal
3612,Portfolio,11,6,-2.7252485508275783,0.2340719699859619,MOSEK,optimal
3612,Portfolio,15,6,-3.03793958753969,0.1754441261291504,MOSEK,optimal
3612,Portfolio,13,6,-2.157812788530728,0.0761861801147461,MOSEK,optimal
3612,Portfolio,13,6,-2.5884136500979675,0.09593892097473143,MOSEK,optimal
3612,Portfolio,14,6,-2.200945583166744,0.1341557502746582,MOSEK,optimal
3612,Portfolio,13,6,-2.326821554139416,0.1496450901031494,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n65.csv <==
N,class,iter,n,obj_val,run_time,solver,status
230880,Portfolio,13,65,-2.744022543948528,3.238178968429565,MOSEK,optimal
230880,Portfolio,13,65,-2.5580233872613056,4.882140159606934,MOSEK,optimal
230880,Portfolio,15,65,-2.4918174286720376,2.5227580070495605,MOSEK,optimal
230880,Portfolio,15,65,-2.7287816684838884,0.6637928485870361,MOSEK,optimal
230880,Portfolio,15,65,-2.700139238664152,0.566554069519043,MOSEK,optimal
230880,Portfolio,15,65,-2.6632329325551223,1.5345780849456787,MOSEK,optimal
230880,Portfolio,14,65,-2.4734573992349165,2.697059869766236,MOSEK,optimal
230880,Portfolio,13,65,-2.6559034603347684,1.2204909324645996,MOSEK,optimal
230880,Portfolio,14,65,-2.675734600636142,0.871830940246582,MOSEK,optimal
230880,Portfolio,13,65,-2.462820438585444,0.9329030513763428,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n7.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4564,Portfolio,15,7,-2.640820664560985,0.08956003189086914,MOSEK,optimal
4564,Portfolio,13,7,-2.3666894939039964,0.10293889045715332,MOSEK,optimal
4564,Portfolio,12,7,-2.7074658249667842,0.18472695350646973,MOSEK,optimal
4564,Portfolio,13,7,-2.4813718823767204,0.21183109283447266,MOSEK,optimal
4564,Portfolio,13,7,-2.1917157491352395,0.09042811393737793,MOSEK,optimal
4564,Portfolio,13,7,-2.1749660588623216,0.08185791969299316,MOSEK,optimal
4564,Portfolio,12,7,-2.8728420534923256,0.08882999420166016,MOSEK,optimal
4564,Portfolio,13,7,-2.4732406497214963,0.16439485549926758,MOSEK,optimal
4564,Portfolio,12,7,-2.3945881943566154,0.3561398983001709,MOSEK,optimal
4564,Portfolio,13,7,-2.420029790953301,0.14710021018981936,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n8.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5616,Portfolio,17,8,-2.188036029924071,0.2937591075897217,MOSEK,optimal
5616,Portfolio,13,8,-2.542934980525676,0.1404132843017578,MOSEK,optimal
5616,Portfolio,13,8,-2.441551000074979,0.1084592342376709,MOSEK,optimal
5616,Portfolio,13,8,-2.4919839987648764,0.12477397918701172,MOSEK,optimal
5616,Portfolio,12,8,-2.920138544131892,0.10358905792236328,MOSEK,optimal
5616,Portfolio,13,8,-2.199117040926973,0.17974495887756348,MOSEK,optimal
5616,Portfolio,15,8,-2.718758538349325,0.2177488803863525,MOSEK,optimal
5616,Portfolio,14,8,-2.267692587405307,0.10164117813110353,MOSEK,optimal
5616,Portfolio,14,8,-2.078546765288032,0.35356593132019043,MOSEK,optimal
5616,Portfolio,14,8,-2.5036493615653597,0.15735101699829102,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n80.csv <==
N,class,iter,n,obj_val,run_time,solver,status
344160,Portfolio,14,80,-2.707820962643372,4.742435932159424,MOSEK,optimal
344160,Portfolio,15,80,-2.5441285653512686,3.2298388481140137,MOSEK,optimal
344160,Portfolio,15,80,-2.571833686386918,2.5799577236175537,MOSEK,optimal
344160,Portfolio,13,80,-2.4411418250435006,3.31104588508606,MOSEK,optimal
344160,Portfolio,16,80,-2.6646066544758966,2.022156953811645,MOSEK,optimal
344160,Portfolio,14,80,-2.491360680705503,2.264011144638061,MOSEK,optimal
344160,Portfolio,16,80,-2.608104285459907,1.7545230388641355,MOSEK,optimal
344160,Portfolio,14,80,-2.5078732577806684,4.432383060455322,MOSEK,optimal
344160,Portfolio,16,80,-2.5480429349288367,2.1819291114807133,MOSEK,optimal
344160,Portfolio,14,80,-2.661512163977307,0.7928481101989746,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n9.csv <==
N,class,iter,n,obj_val,run_time,solver,status
6768,Portfolio,12,9,-2.4048914634334952,0.10041069984436037,MOSEK,optimal
6768,Portfolio,13,9,-2.33020514811928,0.10030508041381836,MOSEK,optimal
6768,Portfolio,16,9,-2.235049809892761,0.17320799827575686,MOSEK,optimal
6768,Portfolio,15,9,-2.0988089719793592,0.13641715049743652,MOSEK,optimal
6768,Portfolio,12,9,-2.4342466937889884,0.09049582481384276,MOSEK,optimal
6768,Portfolio,13,9,-2.7318975674603805,0.1350860595703125,MOSEK,optimal
6768,Portfolio,14,9,-2.7299590283905766,0.15268802642822266,MOSEK,optimal
6768,Portfolio,16,9,-2.3993310891666173,0.15470409393310547,MOSEK,optimal
6768,Portfolio,14,9,-2.6601639631589755,0.1984257698059082,MOSEK,optimal
6768,Portfolio,17,9,-2.3875277198454237,0.3061561584472656,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Portfolio/n99.csv <==
N,class,iter,n,obj_val,run_time,solver,status
519948,Portfolio,16,99,-2.6320268486098573,8.771237850189209,MOSEK,optimal
519948,Portfolio,12,99,-2.6984080577843828,5.6548011302948,MOSEK,optimal
519948,Portfolio,13,99,-2.6115906894783576,6.055237054824829,MOSEK,optimal
519948,Portfolio,15,99,-2.723306185918583,4.107729911804198,MOSEK,optimal
519948,Portfolio,14,99,-2.7244513473088348,5.438798904418945,MOSEK,optimal
519948,Portfolio,13,99,-2.6023578941167345,1.9798741340637207,MOSEK,optimal
519948,Portfolio,12,99,-2.600008898086573,2.670897960662842,MOSEK,optimal
519948,Portfolio,14,99,-2.6675371097454903,4.001111268997192,MOSEK,optimal
519948,Portfolio,14,99,-2.607691581127773,3.6373331546783447,MOSEK,optimal
519948,Portfolio,13,99,-2.668726660052969,1.1096851825714111,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,13,10,-0.4687932611091598,0.2061760425567627,MOSEK,optimal
600,Random QP,11,10,-0.2443009912390213,0.19909882545471191,MOSEK,solver_error
596,Random QP,12,10,-0.1298967542753434,0.19883489608764648,MOSEK,optimal
596,Random QP,10,10,-0.4940601898843398,0.20183181762695312,MOSEK,optimal
600,Random QP,12,10,-0.1649486465814013,0.1992900371551513,MOSEK,optimal
600,Random QP,12,10,-0.1926745112984405,0.19939184188842773,MOSEK,optimal
600,Random QP,12,10,-0.2540038066608656,0.2022228240966797,MOSEK,optimal
596,Random QP,13,10,-0.16993014715113108,0.2083449363708496,MOSEK,optimal
594,Random QP,12,10,-0.2932363232392328,0.19876909255981445,MOSEK,optimal
600,Random QP,10,10,-0.15036795454734722,0.2081501483917237,MOSEK,optimal
722,Random QP,11,11,-0.14886432609542888,0.1240997314453125,MOSEK,optimal
722,Random QP,12,11,-0.5219578930514971,0.1549239158630371,MOSEK,optimal
724,Random QP,15,11,-0.5101514700242702,0.11969518661499025,MOSEK,optimal
722,Random QP,14,11,-0.3074610103694828,0.1240088939666748,MOSEK,optimal
712,Random QP,11,11,-0.14282714594156545,0.18199920654296875,MOSEK,optimal
720,Random QP,12,11,-0.2760513035878645,0.08091592788696289,MOSEK,optimal
726,Random QP,12,11,-0.26992513315114697,0.2119548320770264,MOSEK,optimal
722,Random QP,12,11,-0.16517526284921624,0.16889405250549314,MOSEK,optimal
720,Random QP,10,11,-0.6089982467587985,0.15537476539611814,MOSEK,solver_error
724,Random QP,13,11,-0.395206261962842,0.09099197387695312,MOSEK,optimal
858,Random QP,11,12,-0.2385633227976301,0.11345672607421875,MOSEK,optimal
864,Random QP,12,12,-0.30672000445672426,0.16422224044799805,MOSEK,solver_error
860,Random QP,12,12,-0.2392924298976285,0.12457895278930665,MOSEK,optimal
858,Random QP,12,12,-0.3772906493188303,0.14136481285095215,MOSEK,optimal
864,Random QP,12,12,-0.3922767823745904,0.17321300506591794,MOSEK,solver_error
864,Random QP,13,12,-0.3054217049994987,0.09687185287475586,MOSEK,optimal
862,Random QP,12,12,-0.3293795456461873,0.09455204010009766,MOSEK,optimal
862,Random QP,11,12,-0.25959368165169955,0.17606616020202634,MOSEK,optimal
862,Random QP,13,12,-0.1095797613153204,0.0704188346862793,MOSEK,optimal
856,Random QP,13,12,-0.2481417408597737,0.08284306526184082,MOSEK,optimal
1014,Random QP,13,13,-0.2270579841729177,0.1966969966888428,MOSEK,optimal
1012,Random QP,12,13,-0.4355432592395697,0.10771417617797853,MOSEK,optimal
1010,Random QP,13,13,-0.41534259585502503,0.0496978759765625,MOSEK,optimal
1010,Random QP,14,13,-0.2572951051764705,0.13666200637817386,MOSEK,optimal
1008,Random QP,12,13,-0.1242303115806596,0.14570903778076172,MOSEK,optimal
1012,Random QP,12,13,-0.2246212834321591,0.11887788772583008,MOSEK,optimal
1014,Random QP,11,13,-0.2784361057357748,0.12666010856628418,MOSEK,optimal
1008,Random QP,13,13,-0.2813109470558475,0.1206340789794922,MOSEK,optimal
1010,Random QP,13,13,-0.5357834590312159,0.09792304039001463,MOSEK,optimal
1014,Random QP,12,13,-0.4133231803750059,0.13761401176452634,MOSEK,optimal
1344,Random QP,13,15,-0.4298786827242358,0.07446098327636719,MOSEK,optimal
1348,Random QP,11,15,-0.15044839517993386,0.16214680671691895,MOSEK,optimal
1344,Random QP,15,15,-0.2494471049645023,0.1925961971282959,MOSEK,optimal
1350,Random QP,14,15,-0.4108781673046927,0.13329005241394046,MOSEK,optimal
1344,Random QP,14,15,-0.5034796641790288,0.16723203659057614,MOSEK,optimal
1348,Random QP,14,15,-0.12378115361378593,0.1815288066864013,MOSEK,optimal
1350,Random QP,13,15,-0.39174917616287697,0.10868000984191896,MOSEK,optimal
1348,Random QP,11,15,-0.2799818615124573,0.1373732089996338,MOSEK,optimal
1350,Random QP,12,15,-0.08154021643371626,0.1145799160003662,MOSEK,optimal
1350,Random QP,13,15,-0.2428255643270797,0.15441107749938965,MOSEK,optimal
1944,Random QP,14,18,-0.3185211750679101,0.11994576454162598,MOSEK,optimal
1944,Random QP,12,18,-0.5236954236467521,0.06175923347473145,MOSEK,optimal
1944,Random QP,15,18,-0.37366961872596416,0.10761594772338867,MOSEK,optimal
1944,Random QP,11,18,-0.28651313589359306,0.1813511848449707,MOSEK,optimal
1944,Random QP,13,18,-0.2334179814455745,0.047132015228271484,MOSEK,optimal
1944,Random QP,11,18,-0.5182317063174869,0.15598702430725098,MOSEK,optimal
1944,Random QP,14,18,-0.2611783934827999,0.2100160121917725,MOSEK,optimal
1940,Random QP,12,18,-0.25295743304950363,0.13065409660339355,MOSEK,optimal
1942,Random QP,13,18,-0.3276030951626216,0.12342095375061035,MOSEK,optimal
1944,Random QP,11,18,-0.31055153591184337,0.13661789894104004,MOSEK,optimal
3174,Random QP,13,23,-0.3824852733989368,0.2134261131286621,MOSEK,optimal
3174,Random QP,14,23,-0.4567659602578128,0.08913087844848633,MOSEK,optimal
3174,Random QP,12,23,-0.21686120246279766,0.10568785667419434,MOSEK,optimal
3174,Random QP,13,23,-0.2139677870525924,0.11984896659851076,MOSEK,optimal
3174,Random QP,14,23,-0.2874753657470166,0.13245582580566406,MOSEK,optimal
3174,Random QP,12,23,-0.2853245389691417,0.1480100154876709,MOSEK,optimal
3174,Random QP,13,23,-0.4969181898522834,0.1901240348815918,MOSEK,optimal
3174,Random QP,13,23,-0.4471384634122811,0.10024690628051758,MOSEK,optimal
3172,Random QP,14,23,-0.43097346611849696,0.1105489730834961,MOSEK,optimal
3174,Random QP,14,23,-0.4395937458326852,0.10818982124328612,MOSEK,optimal
5046,Random QP,13,29,-0.5297859783528895,0.11902117729187013,MOSEK,optimal
5046,Random QP,13,29,-0.5164763027799204,0.24843287467956546,MOSEK,optimal
5046,Random QP,14,29,-0.2429177245012277,0.11189985275268556,MOSEK,optimal
5046,Random QP,13,29,-0.4461675453896197,0.2353951930999756,MOSEK,optimal
5046,Random QP,14,29,-0.5824489222872756,0.12776899337768555,MOSEK,optimal
5046,Random QP,13,29,-0.3926099674337295,0.08793497085571289,MOSEK,optimal
5046,Random QP,12,29,-0.2706265073652725,0.040608882904052734,MOSEK,optimal
5046,Random QP,13,29,-0.4047023201569756,0.14595293998718262,MOSEK,solver_error
5046,Random QP,14,29,-0.314303885085017,0.0784909725189209,MOSEK,optimal
5044,Random QP,13,29,-0.3436577094998853,0.08944392204284668,MOSEK,optimal
9126,Random QP,10,39,-0.5294551914035874,0.07394289970397949,MOSEK,optimal
9126,Random QP,10,39,-0.4568267863245408,0.13078069686889648,MOSEK,optimal
9126,Random QP,11,39,-0.3632022981931197,0.08474087715148926,MOSEK,optimal
9126,Random QP,11,39,-0.5313527589106773,0.14755678176879886,MOSEK,optimal
9126,Random QP,12,39,-0.3432095492160259,0.14541983604431152,MOSEK,optimal
9126,Random QP,10,39,-0.3906244381581127,0.05890822410583496,MOSEK,solver_error
9126,Random QP,10,39,-0.6641368296134282,0.2167301177978516,MOSEK,optimal
9126,Random QP,11,39,-0.4108640713792714,0.16294384002685547,MOSEK,optimal
9126,Random QP,10,39,-0.48644502090617897,0.07381010055541992,MOSEK,solver_error
9126,Random QP,11,39,-0.5044558972353131,0.08896493911743164,MOSEK,optimal
16854,Random QP,11,53,-0.3998802460024569,0.2733237743377685,MOSEK,optimal
16854,Random QP,11,53,-0.5555138265023987,0.20244407653808594,MOSEK,optimal
16854,Random QP,11,53,-0.4995352108437599,0.2449688911437989,MOSEK,optimal
16854,Random QP,11,53,-0.5258090809378975,0.1898338794708252,MOSEK,optimal
16854,Random QP,11,53,-0.7066007808437997,0.16777682304382324,MOSEK,optimal
16854,Random QP,10,53,-0.4464717307397293,0.1360459327697754,MOSEK,solver_error
16854,Random QP,11,53,-0.5309684181071426,0.2380900382995605,MOSEK,optimal
16854,Random QP,11,53,-0.4649356737823296,0.07972383499145508,MOSEK,optimal
16854,Random QP,11,53,-0.5148357586239516,0.13488388061523438,MOSEK,optimal
16854,Random QP,10,53,-0.6469597197431425,0.18199586868286133,MOSEK,optimal
31974,Random QP,11,73,-0.4330150119730053,0.22320103645324707,MOSEK,optimal
31974,Random QP,10,73,-0.6292337470490037,0.20261406898498527,MOSEK,solver_error
31974,Random QP,9,73,-0.5561925327422671,0.170119047164917,MOSEK,solver_error
31974,Random QP,10,73,-0.496073971931649,0.22408795356750488,MOSEK,optimal
31974,Random QP,10,73,-0.5607521115962323,0.36817502975463867,MOSEK,optimal
31974,Random QP,9,73,-0.3557586559411892,0.22212791442871094,MOSEK,optimal
31974,Random QP,11,73,-0.6536005306309088,0.16371989250183105,MOSEK,optimal
31974,Random QP,10,73,-0.6623760816767041,0.3501620292663574,MOSEK,optimal
31974,Random QP,10,73,-0.5362373064091834,0.34549403190612793,MOSEK,optimal
31974,Random QP,11,73,-0.5463526792778645,0.3174939155578613,MOSEK,optimal
63654,Random QP,11,103,-0.5916998012040467,0.29294490814208984,MOSEK,solver_error
63654,Random QP,10,103,-0.6056840701273625,0.2308299541473389,MOSEK,optimal
63654,Random QP,11,103,-0.7996816545788555,0.4376189708709717,MOSEK,optimal
63654,Random QP,10,103,-0.5974408723987054,0.3730401992797852,MOSEK,optimal
63654,Random QP,9,103,-0.6135180905306981,0.34555888175964355,MOSEK,solver_error
63654,Random QP,10,103,-0.6874217961980824,0.3424689769744873,MOSEK,optimal
63654,Random QP,9,103,-0.6901014975441866,0.3274989128112793,MOSEK,solver_error
63654,Random QP,11,103,-0.7820648794252442,0.3465409278869629,MOSEK,optimal
63654,Random QP,9,103,-0.8072240137511009,0.4289629459381104,MOSEK,solver_error
63654,Random QP,10,103,-0.5679977528436584,0.2661972045898437,MOSEK,optimal
127896,Random QP,9,146,-0.7911665084242682,0.6248419284820557,MOSEK,solver_error
127896,Random QP,10,146,-0.7063066431916579,0.5682477951049805,MOSEK,solver_error
127896,Random QP,11,146,-0.7386899902653689,0.6677718162536621,MOSEK,optimal
127896,Random QP,10,146,-0.6950670984456502,0.5100162029266357,MOSEK,solver_error
127896,Random QP,11,146,-0.7225225036625534,0.5957169532775879,MOSEK,optimal
127896,Random QP,11,146,-0.6604793543156211,0.5932400226593018,MOSEK,optimal
127896,Random QP,9,146,-0.7069551151743705,0.6372189521789551,MOSEK,optimal
127896,Random QP,12,146,-0.8575723781003999,0.6993329524993896,MOSEK,solver_error
127896,Random QP,10,146,-0.8116602971795952,0.7619719505310059,MOSEK,optimal
127896,Random QP,9,146,-0.7108516146013157,0.7521312236785889,MOSEK,solver_error
267126,Random QP,11,211,-0.9343461249904006,1.0199778079986572,MOSEK,optimal
267126,Random QP,8,211,-0.727483285960392,0.9821951389312744,MOSEK,solver_error
267126,Random QP,9,211,-0.7851993021365412,0.8831591606140137,MOSEK,solver_error
267126,Random QP,10,211,-0.7054202111393264,1.1215429306030271,MOSEK,solver_error
267126,Random QP,9,211,-0.9096997590235478,1.1558690071105957,MOSEK,solver_error
267126,Random QP,11,211,-0.9458404671337016,1.3077101707458496,MOSEK,optimal
267126,Random QP,11,211,-0.9368590158694876,1.3310399055480957,MOSEK,optimal
267126,Random QP,12,211,-0.8596605989284323,1.0216588973999023,MOSEK,optimal
267126,Random QP,10,211,-0.9290139203846752,1.2441320419311523,MOSEK,solver_error
267126,Random QP,11,211,-0.8432672952274671,1.0738229751586914,MOSEK,optimal
554496,Random QP,13,304,-0.8314521691497856,2.1468858718872066,MOSEK,solver_error
554496,Random QP,10,304,-0.7473957797241049,1.9353189468383791,MOSEK,solver_error
554496,Random QP,12,304,-1.1035355021594817,2.350513219833374,MOSEK,solver_error
554496,Random QP,12,304,-0.9979177556046466,2.1283199787139893,MOSEK,optimal
554496,Random QP,10,304,-0.8621234402115907,2.1510510444641118,MOSEK,solver_error
554496,Random QP,10,304,-1.0233279958276111,2.0189259052276607,MOSEK,solver_error
554496,Random QP,12,304,-1.0422892793153486,2.642107963562012,MOSEK,solver_error
554496,Random QP,10,304,-1.1221569259126865,2.3316879272460938,MOSEK,solver_error
554496,Random QP,10,304,-0.783962567711693,2.329003095626831,MOSEK,solver_error
554496,Random QP,12,304,-0.8849313389872361,2.697270154953003,MOSEK,optimal
1172184,Random QP,11,442,-1.0452790487487875,5.116351842880249,MOSEK,solver_error
1172184,Random QP,12,442,-0.9933002117347992,5.238248825073242,MOSEK,optimal
1172184,Random QP,9,442,-0.8863094051539577,4.527328014373778,MOSEK,solver_error
1172184,Random QP,11,442,-1.106142384999954,5.1023287773132315,MOSEK,optimal
1172184,Random QP,12,442,-1.0468595967316865,5.054358959197998,MOSEK,solver_error
1172184,Random QP,11,442,-0.9608375568167228,5.107752799987793,MOSEK,optimal
1172184,Random QP,9,442,-1.096361317944918,5.0431950092315665,MOSEK,solver_error
1172184,Random QP,10,442,-1.0427059087151562,5.2049760818481445,MOSEK,optimal
1172184,Random QP,10,442,-0.9824896309907593,5.326578855514526,MOSEK,solver_error
1172184,Random QP,13,442,-1.0506532968861573,5.636152982711793,MOSEK,optimal
2488416,Random QP,10,644,-1.2582113973950448,12.84137487411499,MOSEK,solver_error
2488416,Random QP,13,644,-1.1352684023082489,13.48827314376831,MOSEK,optimal
2488416,Random QP,10,644,-1.0880049587759644,12.289188146591187,MOSEK,solver_error
2488416,Random QP,12,644,-1.0326097631021989,12.992161989212036,MOSEK,solver_error
2488416,Random QP,10,644,-1.0655881088051893,13.406663179397585,MOSEK,solver_error
2488416,Random QP,11,644,-1.1092788458497491,13.257231712341307,MOSEK,solver_error
2488416,Random QP,11,644,-1.0482933178301002,14.533941984176636,MOSEK,solver_error
2488416,Random QP,11,644,-1.2430605194740942,13.327246904373169,MOSEK,optimal
2488416,Random QP,9,644,-1.1079565030861476,12.59221625328064,MOSEK,solver_error
2488416,Random QP,11,644,-1.2710303464936403,14.506700992584227,MOSEK,solver_error
5301600,Random QP,13,940,-1.1920233696482128,33.654109954833984,MOSEK,optimal
5301600,Random QP,11,940,-1.1838552547370678,31.751081943511963,MOSEK,solver_error
5301600,Random QP,14,940,-1.332580603645864,33.40402889251709,MOSEK,optimal
5301600,Random QP,11,940,-1.2643210605524982,31.60004997253418,MOSEK,solver_error
5301600,Random QP,13,940,-1.192781218478514,36.60487008094788,MOSEK,solver_error
5301600,Random QP,12,940,-1.3611371769829872,33.547637701034546,MOSEK,optimal
5301600,Random QP,11,940,-1.1804277648334436,33.586563110351555,MOSEK,solver_error
5301600,Random QP,10,940,-1.4460690079936889,30.591047763824463,MOSEK,solver_error
5301600,Random QP,10,940,-1.2967842276870658,38.4524347782135,MOSEK,solver_error
5301600,Random QP,11,940,-1.1534605794953152,36.01216197013854,MOSEK,solver_error
11310774,Random QP,13,1373,-1.4085134001202615,85.45471596717834,MOSEK,solver_error
11310774,Random QP,9,1373,-1.3531719500149342,68.01860880851747,MOSEK,solver_error
11310774,Random QP,10,1373,-1.41384734372443,77.58440685272217,MOSEK,solver_error
11310774,Random QP,13,1373,-1.4174559782127667,84.6827368736267,MOSEK,solver_error
11310774,Random QP,13,1373,-1.4058682863697394,90.79618787765504,MOSEK,optimal
11310774,Random QP,12,1373,-1.3522640741080711,89.28340578079224,MOSEK,solver_error
11310774,Random QP,11,1373,-1.4830440264149805,87.14557313919067,MOSEK,solver_error
11310774,Random QP,11,1373,-1.426260449341663,97.70711994171144,MOSEK,solver_error
11310774,Random QP,11,1373,-1.442813119361055,87.07708382606506,MOSEK,solver_error
11310774,Random QP,11,1373,-1.4738837015954942,99.42620515823364,MOSEK,solver_error
24216486,Random QP,12,2009,-1.591053674308795,347.38082909584045,MOSEK,solver_error
24216486,Random QP,12,2009,-1.710232897211771,324.41354775428766,MOSEK,solver_error
24216486,Random QP,11,2009,-1.609922562140434,338.3668208122253,MOSEK,solver_error
24216486,Random QP,10,2009,-1.6969733337264568,345.6074869632721,MOSEK,solver_error
24216486,Random QP,12,2009,-1.5528072493428078,330.9061651229858,MOSEK,solver_error
24216486,Random QP,12,2009,-1.595445469687126,364.1531789302826,MOSEK,solver_error
24216486,Random QP,14,2009,-1.6721879441796432,352.81110739707947,MOSEK,optimal
24216486,Random QP,12,2009,-1.6397398006903328,335.4813990592956,MOSEK,optimal
24216486,Random QP,11,2009,-1.6395591685717077,338.0693948268891,MOSEK,solver_error
24216486,Random QP,11,2009,-1.5509329947365975,349.4622452259064,MOSEK,solver_error


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,13,10,-0.4687932611091598,0.2061760425567627,MOSEK,optimal
600,Random QP,11,10,-0.2443009912390213,0.19909882545471191,MOSEK,solver_error
596,Random QP,12,10,-0.1298967542753434,0.19883489608764648,MOSEK,optimal
596,Random QP,10,10,-0.4940601898843398,0.20183181762695312,MOSEK,optimal
600,Random QP,12,10,-0.1649486465814013,0.1992900371551513,MOSEK,optimal
600,Random QP,12,10,-0.1926745112984405,0.19939184188842773,MOSEK,optimal
600,Random QP,12,10,-0.2540038066608656,0.2022228240966797,MOSEK,optimal
596,Random QP,13,10,-0.16993014715113108,0.2083449363708496,MOSEK,optimal
594,Random QP,12,10,-0.2932363232392328,0.19876909255981445,MOSEK,optimal
600,Random QP,10,10,-0.15036795454734722,0.2081501483917237,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status
63654,Random QP,11,103,-0.5916998012040467,0.29294490814208984,MOSEK,solver_error
63654,Random QP,10,103,-0.6056840701273625,0.2308299541473389,MOSEK,optimal
63654,Random QP,11,103,-0.7996816545788555,0.4376189708709717,MOSEK,optimal
63654,Random QP,10,103,-0.5974408723987054,0.3730401992797852,MOSEK,optimal
63654,Random QP,9,103,-0.6135180905306981,0.34555888175964355,MOSEK,solver_error
63654,Random QP,10,103,-0.6874217961980824,0.3424689769744873,MOSEK,optimal
63654,Random QP,9,103,-0.6901014975441866,0.3274989128112793,MOSEK,solver_error
63654,Random QP,11,103,-0.7820648794252442,0.3465409278869629,MOSEK,optimal
63654,Random QP,9,103,-0.8072240137511009,0.4289629459381104,MOSEK,solver_error
63654,Random QP,10,103,-0.5679977528436584,0.2661972045898437,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
722,Random QP,11,11,-0.14886432609542888,0.1240997314453125,MOSEK,optimal
722,Random QP,12,11,-0.5219578930514971,0.1549239158630371,MOSEK,optimal
724,Random QP,15,11,-0.5101514700242702,0.11969518661499025,MOSEK,optimal
722,Random QP,14,11,-0.3074610103694828,0.1240088939666748,MOSEK,optimal
712,Random QP,11,11,-0.14282714594156545,0.18199920654296875,MOSEK,optimal
720,Random QP,12,11,-0.2760513035878645,0.08091592788696289,MOSEK,optimal
726,Random QP,12,11,-0.26992513315114697,0.2119548320770264,MOSEK,optimal
722,Random QP,12,11,-0.16517526284921624,0.16889405250549314,MOSEK,optimal
720,Random QP,10,11,-0.6089982467587985,0.15537476539611814,MOSEK,solver_error
724,Random QP,13,11,-0.39520626196284203,0.09099197387695312,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
858,Random QP,11,12,-0.2385633227976301,0.11345672607421875,MOSEK,optimal
864,Random QP,12,12,-0.30672000445672426,0.16422224044799805,MOSEK,solver_error
860,Random QP,12,12,-0.2392924298976285,0.12457895278930665,MOSEK,optimal
858,Random QP,12,12,-0.3772906493188303,0.14136481285095215,MOSEK,optimal
864,Random QP,12,12,-0.3922767823745904,0.17321300506591794,MOSEK,solver_error
864,Random QP,13,12,-0.3054217049994987,0.09687185287475586,MOSEK,optimal
862,Random QP,12,12,-0.3293795456461873,0.09455204010009766,MOSEK,optimal
862,Random QP,11,12,-0.25959368165169955,0.17606616020202634,MOSEK,optimal
862,Random QP,13,12,-0.1095797613153204,0.0704188346862793,MOSEK,optimal
856,Random QP,13,12,-0.2481417408597737,0.08284306526184082,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1014,Random QP,13,13,-0.2270579841729177,0.1966969966888428,MOSEK,optimal
1012,Random QP,12,13,-0.4355432592395697,0.10771417617797853,MOSEK,optimal
1010,Random QP,13,13,-0.415342595855025,0.0496978759765625,MOSEK,optimal
1010,Random QP,14,13,-0.2572951051764705,0.13666200637817386,MOSEK,optimal
1008,Random QP,12,13,-0.1242303115806596,0.14570903778076172,MOSEK,optimal
1012,Random QP,12,13,-0.2246212834321591,0.11887788772583008,MOSEK,optimal
1014,Random QP,11,13,-0.2784361057357748,0.12666010856628418,MOSEK,optimal
1008,Random QP,13,13,-0.2813109470558475,0.1206340789794922,MOSEK,optimal
1010,Random QP,13,13,-0.5357834590312159,0.09792304039001463,MOSEK,optimal
1014,Random QP,12,13,-0.4133231803750059,0.13761401176452634,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11310774,Random QP,13,1373,-1.4085134001202615,85.45471596717834,MOSEK,solver_error
11310774,Random QP,9,1373,-1.3531719500149342,68.01860880851747,MOSEK,solver_error
11310774,Random QP,10,1373,-1.4138473437244299,77.58440685272217,MOSEK,solver_error
11310774,Random QP,13,1373,-1.4174559782127667,84.6827368736267,MOSEK,solver_error
11310774,Random QP,13,1373,-1.4058682863697394,90.79618787765504,MOSEK,optimal
11310774,Random QP,12,1373,-1.3522640741080711,89.28340578079224,MOSEK,solver_error
11310774,Random QP,11,1373,-1.4830440264149805,87.14557313919067,MOSEK,solver_error
11310774,Random QP,11,1373,-1.426260449341663,97.70711994171144,MOSEK,solver_error
11310774,Random QP,11,1373,-1.442813119361055,87.07708382606506,MOSEK,solver_error
11310774,Random QP,11,1373,-1.4738837015954942,99.42620515823364,MOSEK,solver_error


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status
127896,Random QP,9,146,-0.7911665084242682,0.6248419284820557,MOSEK,solver_error
127896,Random QP,10,146,-0.7063066431916579,0.5682477951049805,MOSEK,solver_error
127896,Random QP,11,146,-0.7386899902653689,0.6677718162536621,MOSEK,optimal
127896,Random QP,10,146,-0.6950670984456502,0.5100162029266357,MOSEK,solver_error
127896,Random QP,11,146,-0.7225225036625534,0.5957169532775879,MOSEK,optimal
127896,Random QP,11,146,-0.6604793543156211,0.5932400226593018,MOSEK,optimal
127896,Random QP,9,146,-0.7069551151743705,0.6372189521789551,MOSEK,optimal
127896,Random QP,12,146,-0.8575723781003999,0.6993329524993896,MOSEK,solver_error
127896,Random QP,10,146,-0.8116602971795952,0.7619719505310059,MOSEK,optimal
127896,Random QP,9,146,-0.7108516146013157,0.7521312236785889,MOSEK,solver_error


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1344,Random QP,13,15,-0.4298786827242358,0.07446098327636719,MOSEK,optimal
1348,Random QP,11,15,-0.15044839517993386,0.16214680671691895,MOSEK,optimal
1344,Random QP,15,15,-0.2494471049645023,0.1925961971282959,MOSEK,optimal
1350,Random QP,14,15,-0.4108781673046927,0.13329005241394046,MOSEK,optimal
1344,Random QP,14,15,-0.5034796641790288,0.16723203659057614,MOSEK,optimal
1348,Random QP,14,15,-0.12378115361378593,0.1815288066864013,MOSEK,optimal
1350,Random QP,13,15,-0.39174917616287697,0.10868000984191896,MOSEK,optimal
1348,Random QP,11,15,-0.2799818615124573,0.1373732089996338,MOSEK,optimal
1350,Random QP,12,15,-0.08154021643371626,0.1145799160003662,MOSEK,optimal
1350,Random QP,13,15,-0.2428255643270797,0.15441107749938965,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1944,Random QP,14,18,-0.3185211750679101,0.11994576454162598,MOSEK,optimal
1944,Random QP,12,18,-0.5236954236467521,0.06175923347473145,MOSEK,optimal
1944,Random QP,15,18,-0.37366961872596416,0.10761594772338867,MOSEK,optimal
1944,Random QP,11,18,-0.28651313589359306,0.1813511848449707,MOSEK,optimal
1944,Random QP,13,18,-0.2334179814455745,0.047132015228271484,MOSEK,optimal
1944,Random QP,11,18,-0.5182317063174869,0.15598702430725098,MOSEK,optimal
1944,Random QP,14,18,-0.2611783934827999,0.2100160121917725,MOSEK,optimal
1940,Random QP,12,18,-0.25295743304950363,0.13065409660339355,MOSEK,optimal
1942,Random QP,13,18,-0.3276030951626216,0.12342095375061035,MOSEK,optimal
1944,Random QP,11,18,-0.31055153591184337,0.13661789894104004,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24216486,Random QP,12,2009,-1.591053674308795,347.38082909584045,MOSEK,solver_error
24216486,Random QP,12,2009,-1.710232897211771,324.41354775428766,MOSEK,solver_error
24216486,Random QP,11,2009,-1.609922562140434,338.3668208122253,MOSEK,solver_error
24216486,Random QP,10,2009,-1.6969733337264568,345.6074869632721,MOSEK,solver_error
24216486,Random QP,12,2009,-1.5528072493428078,330.9061651229858,MOSEK,solver_error
24216486,Random QP,12,2009,-1.595445469687126,364.1531789302826,MOSEK,solver_error
24216486,Random QP,14,2009,-1.6721879441796432,352.81110739707947,MOSEK,optimal
24216486,Random QP,12,2009,-1.6397398006903328,335.4813990592956,MOSEK,optimal
24216486,Random QP,11,2009,-1.6395591685717077,338.0693948268891,MOSEK,solver_error
24216486,Random QP,11,2009,-1.5509329947365975,349.4622452259064,MOSEK,solver_error


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status
267126,Random QP,11,211,-0.9343461249904006,1.0199778079986572,MOSEK,optimal
267126,Random QP,8,211,-0.727483285960392,0.9821951389312744,MOSEK,solver_error
267126,Random QP,9,211,-0.7851993021365412,0.8831591606140137,MOSEK,solver_error
267126,Random QP,10,211,-0.7054202111393264,1.1215429306030271,MOSEK,solver_error
267126,Random QP,9,211,-0.9096997590235478,1.1558690071105957,MOSEK,solver_error
267126,Random QP,11,211,-0.9458404671337016,1.3077101707458496,MOSEK,optimal
267126,Random QP,11,211,-0.9368590158694876,1.3310399055480957,MOSEK,optimal
267126,Random QP,12,211,-0.8596605989284323,1.0216588973999023,MOSEK,optimal
267126,Random QP,10,211,-0.9290139203846752,1.2441320419311523,MOSEK,solver_error
267126,Random QP,11,211,-0.8432672952274671,1.0738229751586914,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3174,Random QP,13,23,-0.3824852733989368,0.2134261131286621,MOSEK,optimal
3174,Random QP,14,23,-0.4567659602578128,0.08913087844848633,MOSEK,optimal
3174,Random QP,12,23,-0.21686120246279766,0.10568785667419434,MOSEK,optimal
3174,Random QP,13,23,-0.2139677870525924,0.11984896659851076,MOSEK,optimal
3174,Random QP,14,23,-0.2874753657470166,0.13245582580566406,MOSEK,optimal
3174,Random QP,12,23,-0.2853245389691417,0.1480100154876709,MOSEK,optimal
3174,Random QP,13,23,-0.4969181898522834,0.1901240348815918,MOSEK,optimal
3174,Random QP,13,23,-0.4471384634122811,0.10024690628051758,MOSEK,optimal
3172,Random QP,14,23,-0.43097346611849696,0.1105489730834961,MOSEK,optimal
3174,Random QP,14,23,-0.4395937458326852,0.10818982124328612,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5046,Random QP,13,29,-0.5297859783528895,0.11902117729187013,MOSEK,optimal
5046,Random QP,13,29,-0.5164763027799204,0.24843287467956546,MOSEK,optimal
5046,Random QP,14,29,-0.2429177245012277,0.11189985275268556,MOSEK,optimal
5046,Random QP,13,29,-0.4461675453896197,0.2353951930999756,MOSEK,optimal
5046,Random QP,14,29,-0.5824489222872756,0.12776899337768555,MOSEK,optimal
5046,Random QP,13,29,-0.3926099674337295,0.08793497085571289,MOSEK,optimal
5046,Random QP,12,29,-0.2706265073652725,0.040608882904052734,MOSEK,optimal
5046,Random QP,13,29,-0.4047023201569756,0.14595293998718262,MOSEK,solver_error
5046,Random QP,14,29,-0.314303885085017,0.0784909725189209,MOSEK,optimal
5044,Random QP,13,29,-0.3436577094998853,0.08944392204284668,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status
554496,Random QP,13,304,-0.8314521691497856,2.1468858718872066,MOSEK,solver_error
554496,Random QP,10,304,-0.7473957797241049,1.9353189468383791,MOSEK,solver_error
554496,Random QP,12,304,-1.1035355021594817,2.350513219833374,MOSEK,solver_error
554496,Random QP,12,304,-0.9979177556046466,2.1283199787139893,MOSEK,optimal
554496,Random QP,10,304,-0.8621234402115907,2.151051044464112,MOSEK,solver_error
554496,Random QP,10,304,-1.0233279958276111,2.0189259052276607,MOSEK,solver_error
554496,Random QP,12,304,-1.0422892793153486,2.6421079635620117,MOSEK,solver_error
554496,Random QP,10,304,-1.1221569259126865,2.3316879272460938,MOSEK,solver_error
554496,Random QP,10,304,-0.783962567711693,2.329003095626831,MOSEK,solver_error
554496,Random QP,12,304,-0.8849313389872361,2.697270154953003,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9126,Random QP,10,39,-0.5294551914035874,0.07394289970397949,MOSEK,optimal
9126,Random QP,10,39,-0.4568267863245408,0.13078069686889648,MOSEK,optimal
9126,Random QP,11,39,-0.3632022981931197,0.08474087715148926,MOSEK,optimal
9126,Random QP,11,39,-0.5313527589106773,0.14755678176879886,MOSEK,optimal
9126,Random QP,12,39,-0.3432095492160259,0.14541983604431152,MOSEK,optimal
9126,Random QP,10,39,-0.3906244381581127,0.05890822410583496,MOSEK,solver_error
9126,Random QP,10,39,-0.6641368296134282,0.2167301177978516,MOSEK,optimal
9126,Random QP,11,39,-0.4108640713792714,0.16294384002685547,MOSEK,optimal
9126,Random QP,10,39,-0.486445020906179,0.07381010055541992,MOSEK,solver_error
9126,Random QP,11,39,-0.5044558972353131,0.08896493911743164,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1172184,Random QP,11,442,-1.0452790487487875,5.116351842880249,MOSEK,solver_error
1172184,Random QP,12,442,-0.9933002117347992,5.238248825073242,MOSEK,optimal
1172184,Random QP,9,442,-0.8863094051539577,4.527328014373778,MOSEK,solver_error
1172184,Random QP,11,442,-1.106142384999954,5.102328777313232,MOSEK,optimal
1172184,Random QP,12,442,-1.0468595967316865,5.054358959197998,MOSEK,solver_error
1172184,Random QP,11,442,-0.9608375568167228,5.107752799987793,MOSEK,optimal
1172184,Random QP,9,442,-1.0963613179449179,5.043195009231567,MOSEK,solver_error
1172184,Random QP,10,442,-1.0427059087151562,5.2049760818481445,MOSEK,optimal
1172184,Random QP,10,442,-0.9824896309907593,5.326578855514526,MOSEK,solver_error
1172184,Random QP,13,442,-1.0506532968861573,5.636152982711793,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16854,Random QP,11,53,-0.3998802460024569,0.2733237743377685,MOSEK,optimal
16854,Random QP,11,53,-0.5555138265023987,0.20244407653808594,MOSEK,optimal
16854,Random QP,11,53,-0.4995352108437599,0.2449688911437989,MOSEK,optimal
16854,Random QP,11,53,-0.5258090809378975,0.1898338794708252,MOSEK,optimal
16854,Random QP,11,53,-0.7066007808437997,0.16777682304382324,MOSEK,optimal
16854,Random QP,10,53,-0.4464717307397293,0.1360459327697754,MOSEK,solver_error
16854,Random QP,11,53,-0.5309684181071426,0.2380900382995605,MOSEK,optimal
16854,Random QP,11,53,-0.4649356737823296,0.07972383499145508,MOSEK,optimal
16854,Random QP,11,53,-0.5148357586239516,0.13488388061523438,MOSEK,optimal
16854,Random QP,10,53,-0.6469597197431425,0.18199586868286133,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2488416,Random QP,10,644,-1.2582113973950448,12.84137487411499,MOSEK,solver_error
2488416,Random QP,13,644,-1.1352684023082489,13.48827314376831,MOSEK,optimal
2488416,Random QP,10,644,-1.0880049587759644,12.289188146591187,MOSEK,solver_error
2488416,Random QP,12,644,-1.0326097631021989,12.992161989212036,MOSEK,solver_error
2488416,Random QP,10,644,-1.0655881088051893,13.406663179397585,MOSEK,solver_error
2488416,Random QP,11,644,-1.1092788458497491,13.257231712341307,MOSEK,solver_error
2488416,Random QP,11,644,-1.0482933178301002,14.533941984176636,MOSEK,solver_error
2488416,Random QP,11,644,-1.2430605194740942,13.327246904373169,MOSEK,optimal
2488416,Random QP,9,644,-1.1079565030861476,12.59221625328064,MOSEK,solver_error
2488416,Random QP,11,644,-1.2710303464936403,14.506700992584227,MOSEK,solver_error


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31974,Random QP,11,73,-0.4330150119730053,0.22320103645324707,MOSEK,optimal
31974,Random QP,10,73,-0.6292337470490037,0.20261406898498527,MOSEK,solver_error
31974,Random QP,9,73,-0.5561925327422671,0.170119047164917,MOSEK,solver_error
31974,Random QP,10,73,-0.496073971931649,0.22408795356750488,MOSEK,optimal
31974,Random QP,10,73,-0.5607521115962323,0.36817502975463867,MOSEK,optimal
31974,Random QP,9,73,-0.3557586559411892,0.22212791442871094,MOSEK,optimal
31974,Random QP,11,73,-0.6536005306309088,0.16371989250183105,MOSEK,optimal
31974,Random QP,10,73,-0.6623760816767041,0.3501620292663574,MOSEK,optimal
31974,Random QP,10,73,-0.5362373064091834,0.34549403190612793,MOSEK,optimal
31974,Random QP,11,73,-0.5463526792778645,0.3174939155578613,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/Random QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5301600,Random QP,13,940,-1.1920233696482128,33.654109954833984,MOSEK,optimal
5301600,Random QP,11,940,-1.1838552547370678,31.751081943511963,MOSEK,solver_error
5301600,Random QP,14,940,-1.332580603645864,33.40402889251709,MOSEK,optimal
5301600,Random QP,11,940,-1.2643210605524982,31.60004997253418,MOSEK,solver_error
5301600,Random QP,13,940,-1.192781218478514,36.60487008094788,MOSEK,solver_error
5301600,Random QP,12,940,-1.3611371769829872,33.547637701034546,MOSEK,optimal
5301600,Random QP,11,940,-1.1804277648334436,33.586563110351555,MOSEK,solver_error
5301600,Random QP,10,940,-1.4460690079936889,30.591047763824463,MOSEK,solver_error
5301600,Random QP,10,940,-1.2967842276870658,38.4524347782135,MOSEK,solver_error
5301600,Random QP,11,940,-1.1534605794953152,36.01216197013854,MOSEK,solver_error


==> data/results_bak/benchmark_problems/MOSEK/SVM/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7010,SVM,17,10,284.30944797167166,0.06726217269897461,MOSEK,optimal
7010,SVM,14,10,287.9834861297023,0.06833291053771973,MOSEK,optimal
7010,SVM,14,10,300.8430116866058,0.04054379463195802,MOSEK,optimal
7010,SVM,15,10,291.0700888563373,0.06135869026184083,MOSEK,optimal
7010,SVM,14,10,305.4183878091412,0.05996608734130859,MOSEK,optimal
7010,SVM,13,10,296.7300889862668,0.06138110160827636,MOSEK,optimal
7010,SVM,14,10,280.641181647492,0.051206350326538086,MOSEK,optimal
7010,SVM,13,10,300.76224266131175,0.06197309494018555,MOSEK,optimal
7010,SVM,15,10,312.82141401585886,0.057828187942504876,MOSEK,optimal
7010,SVM,13,10,292.0058141649943,0.07183575630187987,MOSEK,optimal
8261,SVM,13,11,307.30092793774514,0.0594630241394043,MOSEK,optimal
8261,SVM,14,11,311.75703742472206,0.05420804023742677,MOSEK,optimal
8261,SVM,14,11,343.95403336141936,0.0664830207824707,MOSEK,optimal
8261,SVM,14,11,308.7049114701132,0.05912685394287109,MOSEK,optimal
8261,SVM,14,11,323.3557203265575,0.05653190612792969,MOSEK,optimal
8261,SVM,14,11,310.0428419484176,0.054507970809936516,MOSEK,optimal
8261,SVM,15,11,321.34370543653256,0.051433801651000984,MOSEK,optimal
8261,SVM,14,11,309.75884987457346,0.06893086433410645,MOSEK,optimal
8261,SVM,13,11,322.91676564315014,0.04594516754150391,MOSEK,optimal
8261,SVM,13,11,314.36407448086135,0.03727817535400391,MOSEK,optimal
9612,SVM,13,12,347.31855320634844,0.04547715187072754,MOSEK,optimal
9612,SVM,15,12,364.7147264607204,0.0573580265045166,MOSEK,optimal
9612,SVM,14,12,382.1254997372134,0.05229997634887695,MOSEK,optimal
9612,SVM,15,12,359.2115632245069,0.05517721176147461,MOSEK,optimal
9612,SVM,14,12,346.753954537116,0.055185794830322266,MOSEK,optimal
9612,SVM,13,12,372.02181301574427,0.06466007232666016,MOSEK,optimal
9612,SVM,14,12,341.4375831826539,0.06277108192443848,MOSEK,optimal
9612,SVM,13,12,350.11927400641497,0.12258481979370114,MOSEK,optimal
9612,SVM,13,12,331.1572395739638,0.05039596557617188,MOSEK,optimal
9612,SVM,14,12,340.7472492238204,0.06781816482543945,MOSEK,optimal
11063,SVM,13,13,404.7912560317536,0.05006885528564453,MOSEK,optimal
11063,SVM,15,13,392.2872515257012,0.0563969612121582,MOSEK,optimal
11063,SVM,14,13,381.12296226052325,0.0727243423461914,MOSEK,optimal
11063,SVM,14,13,388.39226072103037,0.05596303939819336,MOSEK,optimal
11063,SVM,14,13,382.62605866256143,0.06678295135498047,MOSEK,optimal
11063,SVM,15,13,382.6349986529811,0.04866290092468262,MOSEK,optimal
11063,SVM,14,13,375.9201538580677,0.05322718620300293,MOSEK,optimal
11063,SVM,14,13,378.4139792787713,0.07172513008117676,MOSEK,optimal
11063,SVM,14,13,366.5520392444004,0.046315908432006836,MOSEK,optimal
11063,SVM,14,13,374.95918966405884,0.04878401756286621,MOSEK,optimal
12614,SVM,15,14,415.02472635007484,0.04806232452392578,MOSEK,optimal
12614,SVM,14,14,385.25278001757727,0.04774975776672363,MOSEK,optimal
12614,SVM,15,14,403.029677910582,0.0526268482208252,MOSEK,optimal
12614,SVM,14,14,407.6289752421199,0.07762908935546875,MOSEK,optimal
12614,SVM,13,14,419.68482983647453,0.06002116203308105,MOSEK,optimal
12614,SVM,13,14,407.5713043932328,0.046534061431884766,MOSEK,optimal
12614,SVM,14,14,401.6144374028962,0.06232404708862305,MOSEK,optimal
12614,SVM,13,14,403.231593282286,0.062307119369506836,MOSEK,optimal
12614,SVM,15,14,417.35547770584884,0.06313514709472656,MOSEK,optimal
12614,SVM,13,14,391.28374393375395,0.04938006401062012,MOSEK,optimal
16016,SVM,14,16,473.2813211982647,0.08100700378417969,MOSEK,optimal
16016,SVM,14,16,460.211680943242,0.07050180435180664,MOSEK,optimal
16016,SVM,16,16,461.3560384581741,0.06653404235839844,MOSEK,optimal
16016,SVM,15,16,487.89994044270446,0.055392980575561516,MOSEK,optimal
16016,SVM,13,16,476.5772940569517,0.06546878814697266,MOSEK,optimal
16016,SVM,15,16,470.19147230227287,0.05148577690124512,MOSEK,optimal
16016,SVM,15,16,462.60893225412,0.07329607009887695,MOSEK,optimal
16016,SVM,14,16,451.6306132411628,0.05365824699401856,MOSEK,optimal
16016,SVM,15,16,460.1416815690058,0.05816793441772461,MOSEK,optimal
16016,SVM,14,16,476.4015596766108,0.05977106094360352,MOSEK,optimal
17867,SVM,14,17,472.2623250801255,0.07918405532836914,MOSEK,optimal
17867,SVM,13,17,484.4899320449263,0.0660550594329834,MOSEK,optimal
17867,SVM,13,17,483.41649325908753,0.07016801834106445,MOSEK,optimal
17867,SVM,14,17,481.0456878311847,0.07914495468139647,MOSEK,optimal
17867,SVM,15,17,492.98104612900624,0.07832884788513184,MOSEK,optimal
17867,SVM,15,17,513.9050908497464,0.07584691047668457,MOSEK,optimal
17867,SVM,15,17,481.2498546736245,0.07623100280761719,MOSEK,optimal
17867,SVM,15,17,502.37738259491204,0.07784008979797362,MOSEK,optimal
17867,SVM,15,17,515.6002986766072,0.06467390060424805,MOSEK,optimal
17867,SVM,14,17,498.10243830289534,0.07457518577575684,MOSEK,optimal
24020,SVM,14,20,567.5722197950225,0.07273411750793457,MOSEK,optimal
24020,SVM,15,20,572.0306237857668,0.07262706756591797,MOSEK,optimal
24020,SVM,15,20,595.4547590593323,0.06915402412414551,MOSEK,optimal
24020,SVM,15,20,582.0333726949667,0.08693194389343263,MOSEK,optimal
24020,SVM,14,20,578.8303914950185,0.07538485527038574,MOSEK,optimal
24020,SVM,15,20,563.8541987650915,0.06491994857788086,MOSEK,optimal
24020,SVM,14,20,576.6722389098493,0.06554579734802246,MOSEK,optimal
24020,SVM,13,20,566.5335030161851,0.06597375869750978,MOSEK,optimal
24020,SVM,15,20,576.6018959495602,0.06630778312683105,MOSEK,optimal
24020,SVM,15,20,586.4328593794633,0.07361721992492676,MOSEK,optimal
31073,SVM,15,23,670.5519938275922,0.09459686279296876,MOSEK,optimal
31073,SVM,15,23,652.9268106553087,0.08589601516723633,MOSEK,optimal
31073,SVM,15,23,648.8684117990842,0.10441207885742188,MOSEK,optimal
31073,SVM,13,23,678.585843469765,0.08952784538269043,MOSEK,optimal
31073,SVM,15,23,680.283585593339,0.09350109100341797,MOSEK,optimal
31073,SVM,14,23,666.5536999525025,0.09013509750366212,MOSEK,optimal
31073,SVM,15,23,672.2069683977138,0.10233592987060547,MOSEK,optimal
31073,SVM,16,23,687.2106147360306,0.10210585594177246,MOSEK,optimal
31073,SVM,15,23,672.8702676993028,0.10399103164672853,MOSEK,optimal
31073,SVM,14,23,655.4900334711368,0.08927416801452638,MOSEK,optimal
39026,SVM,16,26,748.6278287829083,0.10949993133544922,MOSEK,optimal
39026,SVM,14,26,763.0552205215065,0.11305379867553712,MOSEK,optimal
39026,SVM,16,26,746.3716580779299,0.10090112686157228,MOSEK,optimal
39026,SVM,16,26,757.4810969683386,0.1038072109222412,MOSEK,optimal
39026,SVM,15,26,771.4813142855719,0.10574793815612793,MOSEK,optimal
39026,SVM,15,26,766.6434120450939,0.13347721099853516,MOSEK,optimal
39026,SVM,14,26,754.3016210224843,0.1261732578277588,MOSEK,optimal
39026,SVM,15,26,746.6277990739508,0.09288406372070312,MOSEK,optimal
39026,SVM,15,26,750.6971504486363,0.09544014930725098,MOSEK,optimal
39026,SVM,16,26,747.9559384933364,0.13837194442749026,MOSEK,optimal
54281,SVM,12,31,950.9374571886196,0.1312398910522461,MOSEK,optimal
54281,SVM,12,31,944.7640410392096,0.12124300003051758,MOSEK,optimal
54281,SVM,13,31,844.7645189954849,0.12954306602478027,MOSEK,optimal
54281,SVM,13,31,891.9416007979088,0.1412966251373291,MOSEK,optimal
54281,SVM,12,31,881.1500271247734,0.12215924263000487,MOSEK,optimal
54281,SVM,12,31,926.109498232478,0.12554073333740234,MOSEK,optimal
54281,SVM,12,31,919.5065186083673,0.13863301277160645,MOSEK,optimal
54281,SVM,12,31,905.5208386021277,0.11783409118652345,MOSEK,optimal
54281,SVM,12,31,908.6675330627347,0.1204819679260254,MOSEK,optimal
54281,SVM,12,31,951.3646472233496,0.12456583976745605,MOSEK,optimal
75887,SVM,12,37,1105.8655151290477,0.15758204460144046,MOSEK,optimal
75887,SVM,13,37,1090.4362188825498,0.16378211975097656,MOSEK,optimal
75887,SVM,12,37,1080.4206530612407,0.1639389991760254,MOSEK,optimal
75887,SVM,13,37,1041.4547835149754,0.15843605995178225,MOSEK,optimal
75887,SVM,12,37,1051.0682801558844,0.1494150161743164,MOSEK,optimal
75887,SVM,13,37,1079.1400221909437,0.18507075309753407,MOSEK,optimal
75887,SVM,12,37,1090.8172686591804,0.1818108558654785,MOSEK,optimal
75887,SVM,12,37,1105.2967039345592,0.15706419944763186,MOSEK,optimal
75887,SVM,13,37,1094.6074237995103,0.18733906745910645,MOSEK,optimal
75887,SVM,13,37,1074.6412044674457,0.16922593116760254,MOSEK,optimal
110295,SVM,12,45,1293.340421601595,0.23316097259521484,MOSEK,optimal
110295,SVM,12,45,1335.503803928932,0.2349250316619873,MOSEK,optimal
110295,SVM,12,45,1277.7552264089486,0.2112078666687012,MOSEK,optimal
110295,SVM,12,45,1275.455789202354,0.2175202369689941,MOSEK,optimal
110295,SVM,12,45,1345.9505343174233,0.2699940204620361,MOSEK,optimal
110295,SVM,12,45,1262.8023562124474,0.24056100845336914,MOSEK,optimal
110295,SVM,12,45,1303.2924575793954,0.21225595474243164,MOSEK,optimal
110295,SVM,13,45,1283.6060279606786,0.2606699466705322,MOSEK,optimal
110295,SVM,13,45,1308.8773228206605,0.2162017822265625,MOSEK,optimal
110295,SVM,12,45,1323.9294452941542,0.21371102333068848,MOSEK,optimal
162305,SVM,12,55,1545.5417830323502,0.3203790187835693,MOSEK,optimal
162305,SVM,12,55,1568.6277389145623,0.31827402114868164,MOSEK,optimal
162305,SVM,12,55,1563.1199579317718,0.32584691047668457,MOSEK,optimal
162305,SVM,12,55,1587.82750335142,0.34131526947021484,MOSEK,optimal
162305,SVM,12,55,1594.7091003490216,0.2920267581939697,MOSEK,optimal
162305,SVM,12,55,1552.5177499939996,0.3212592601776123,MOSEK,optimal
162305,SVM,12,55,1532.2160430066535,0.3158540725708008,MOSEK,optimal
162305,SVM,13,55,1566.2808000964742,0.3208267688751221,MOSEK,optimal
162305,SVM,13,55,1578.2478203096218,0.3106081485748291,MOSEK,optimal
162305,SVM,13,55,1549.3520334993384,0.2860462665557861,MOSEK,optimal
244868,SVM,9,68,2000.1652894171023,0.4156830310821533,MOSEK,optimal
244868,SVM,11,68,1941.559053873655,0.4504671096801758,MOSEK,optimal
244868,SVM,10,68,1975.839034249464,0.4519429206848145,MOSEK,optimal
244868,SVM,11,68,1973.5973472730225,0.4953281879425049,MOSEK,optimal
244868,SVM,10,68,2014.8268985956104,0.4527902603149414,MOSEK,optimal
244868,SVM,11,68,1919.1147070384256,0.4776959419250488,MOSEK,optimal
244868,SVM,10,68,1973.5076630974304,0.4472150802612305,MOSEK,optimal
244868,SVM,11,68,1975.7381069073867,0.4739670753479004,MOSEK,optimal
244868,SVM,10,68,1956.438828754942,0.47556710243225103,MOSEK,optimal
244868,SVM,10,68,2004.6805471602427,0.4433879852294922,MOSEK,optimal
369684,SVM,11,84,2381.0431592595714,0.6679751873016357,MOSEK,optimal
369684,SVM,11,84,2453.246847670934,0.7325730323791504,MOSEK,optimal
369684,SVM,10,84,2431.332593782736,0.6599597930908203,MOSEK,optimal
369684,SVM,10,84,2392.445127365776,0.6759209632873535,MOSEK,optimal
369684,SVM,11,84,2422.618490210544,0.6507189273834229,MOSEK,optimal
369684,SVM,12,84,2484.774588391229,0.7404880523681641,MOSEK,optimal
369684,SVM,12,84,2427.5627838973355,0.6923444271087646,MOSEK,optimal
369684,SVM,11,84,2391.4323695490816,0.7305212020874023,MOSEK,optimal
369684,SVM,10,84,2448.6232115586913,0.6758310794830322,MOSEK,optimal
369684,SVM,10,84,2417.315249817998,0.7865369319915771,MOSEK,optimal
572355,SVM,11,105,3049.309758627513,1.074881076812744,MOSEK,optimal
572355,SVM,12,105,2994.7473732855387,1.182616949081421,MOSEK,optimal
572355,SVM,11,105,2988.2475730714286,1.1520099639892578,MOSEK,optimal
572355,SVM,11,105,2925.322430518673,1.153656005859375,MOSEK,optimal
572355,SVM,11,105,3002.711913298589,1.047215223312378,MOSEK,optimal
572355,SVM,11,105,3067.6313775293074,1.1427087783813477,MOSEK,optimal
572355,SVM,12,105,2958.9573881958245,1.2662880420684814,MOSEK,optimal
572355,SVM,10,105,3074.0758619628514,1.0682549476623535,MOSEK,optimal
572355,SVM,12,105,3018.1201732288678,1.2036778926849363,MOSEK,optimal
572355,SVM,12,105,3024.6791423192444,1.2998127937316897,MOSEK,optimal
897732,SVM,11,132,3889.1760315429187,1.9917380809783936,MOSEK,optimal
897732,SVM,13,132,3800.668629479691,1.938915014266968,MOSEK,optimal
897732,SVM,10,132,3807.9571267527385,1.9310529232025144,MOSEK,optimal
897732,SVM,11,132,3774.980025855237,1.9593768119812007,MOSEK,optimal
897732,SVM,12,132,3815.9133303899766,2.0034208297729488,MOSEK,optimal
897732,SVM,11,132,3775.447133463711,2.244216203689575,MOSEK,optimal
897732,SVM,12,132,3816.043205974228,2.13962197303772,MOSEK,optimal
897732,SVM,10,132,3787.240045946791,2.20203709602356,MOSEK,optimal
897732,SVM,11,132,3782.383245689225,2.2072129249572754,MOSEK,optimal
897732,SVM,12,132,3858.497384130984,2.160299062728882,MOSEK,optimal
1411166,SVM,12,166,4731.757566938236,3.453252077102661,MOSEK,optimal
1411166,SVM,11,166,4737.3884290015385,3.2395358085632324,MOSEK,optimal
1411166,SVM,10,166,4718.668151139472,3.185266256332397,MOSEK,optimal
1411166,SVM,11,166,4805.821685130658,3.699604988098145,MOSEK,optimal
1411166,SVM,13,166,4782.53216859677,3.5142009258270264,MOSEK,optimal
1411166,SVM,11,166,4747.56916878276,3.3017368316650386,MOSEK,optimal
1411166,SVM,11,166,4698.1519425737815,3.3976049423217773,MOSEK,optimal
1411166,SVM,11,166,4739.715772462617,3.4808380603790283,MOSEK,optimal
1411166,SVM,11,166,4765.481547052561,3.504456043243408,MOSEK,optimal
1411166,SVM,10,166,4749.510188488988,3.4561119079589844,MOSEK,optimal
2226059,SVM,11,209,6102.251839358952,5.705562114715576,MOSEK,optimal
2226059,SVM,12,209,6019.692188039799,5.988664150238037,MOSEK,optimal
2226059,SVM,10,209,6007.068033916667,5.51949405670166,MOSEK,optimal
2226059,SVM,11,209,6065.301510195998,5.489123821258545,MOSEK,optimal
2226059,SVM,11,209,5981.7626516418,5.656414985656737,MOSEK,optimal
2226059,SVM,12,209,5998.2181444425205,5.723809003829956,MOSEK,optimal
2226059,SVM,12,209,5948.357248202555,5.777543067932129,MOSEK,optimal
2226059,SVM,11,209,6011.49461125364,7.060818195343018,MOSEK,optimal
2226059,SVM,12,209,6048.733621069946,7.16973614692688,MOSEK,optimal
2226059,SVM,13,209,6042.092987315506,6.5170419216156015,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7010,SVM,17,10,284.30944797167166,0.06726217269897461,MOSEK,optimal
7010,SVM,14,10,287.9834861297023,0.06833291053771973,MOSEK,optimal
7010,SVM,14,10,300.8430116866058,0.04054379463195802,MOSEK,optimal
7010,SVM,15,10,291.0700888563373,0.06135869026184083,MOSEK,optimal
7010,SVM,14,10,305.4183878091412,0.05996608734130859,MOSEK,optimal
7010,SVM,13,10,296.7300889862668,0.06138110160827636,MOSEK,optimal
7010,SVM,14,10,280.641181647492,0.051206350326538086,MOSEK,optimal
7010,SVM,13,10,300.76224266131175,0.06197309494018555,MOSEK,optimal
7010,SVM,15,10,312.82141401585886,0.057828187942504876,MOSEK,optimal
7010,SVM,13,10,292.0058141649943,0.07183575630187987,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
572355,SVM,11,105,3049.309758627513,1.074881076812744,MOSEK,optimal
572355,SVM,12,105,2994.7473732855387,1.182616949081421,MOSEK,optimal
572355,SVM,11,105,2988.2475730714286,1.1520099639892578,MOSEK,optimal
572355,SVM,11,105,2925.322430518673,1.153656005859375,MOSEK,optimal
572355,SVM,11,105,3002.711913298589,1.047215223312378,MOSEK,optimal
572355,SVM,11,105,3067.6313775293074,1.1427087783813477,MOSEK,optimal
572355,SVM,12,105,2958.9573881958245,1.2662880420684814,MOSEK,optimal
572355,SVM,10,105,3074.0758619628514,1.0682549476623535,MOSEK,optimal
572355,SVM,12,105,3018.1201732288678,1.2036778926849363,MOSEK,optimal
572355,SVM,12,105,3024.6791423192444,1.2998127937316897,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8261,SVM,13,11,307.30092793774514,0.0594630241394043,MOSEK,optimal
8261,SVM,14,11,311.75703742472206,0.05420804023742677,MOSEK,optimal
8261,SVM,14,11,343.95403336141936,0.0664830207824707,MOSEK,optimal
8261,SVM,14,11,308.7049114701132,0.05912685394287109,MOSEK,optimal
8261,SVM,14,11,323.3557203265575,0.05653190612792969,MOSEK,optimal
8261,SVM,14,11,310.0428419484176,0.054507970809936516,MOSEK,optimal
8261,SVM,15,11,321.34370543653256,0.05143380165100098,MOSEK,optimal
8261,SVM,14,11,309.75884987457346,0.06893086433410645,MOSEK,optimal
8261,SVM,13,11,322.91676564315014,0.04594516754150391,MOSEK,optimal
8261,SVM,13,11,314.36407448086135,0.03727817535400391,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9612,SVM,13,12,347.31855320634844,0.04547715187072754,MOSEK,optimal
9612,SVM,15,12,364.7147264607204,0.0573580265045166,MOSEK,optimal
9612,SVM,14,12,382.1254997372134,0.05229997634887695,MOSEK,optimal
9612,SVM,15,12,359.2115632245069,0.05517721176147461,MOSEK,optimal
9612,SVM,14,12,346.753954537116,0.055185794830322266,MOSEK,optimal
9612,SVM,13,12,372.02181301574427,0.06466007232666016,MOSEK,optimal
9612,SVM,14,12,341.4375831826539,0.06277108192443848,MOSEK,optimal
9612,SVM,13,12,350.11927400641497,0.12258481979370114,MOSEK,optimal
9612,SVM,13,12,331.1572395739638,0.05039596557617188,MOSEK,optimal
9612,SVM,14,12,340.7472492238204,0.06781816482543945,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11063,SVM,13,13,404.7912560317536,0.05006885528564453,MOSEK,optimal
11063,SVM,15,13,392.2872515257012,0.0563969612121582,MOSEK,optimal
11063,SVM,14,13,381.12296226052325,0.0727243423461914,MOSEK,optimal
11063,SVM,14,13,388.39226072103037,0.05596303939819336,MOSEK,optimal
11063,SVM,14,13,382.62605866256143,0.06678295135498047,MOSEK,optimal
11063,SVM,15,13,382.6349986529811,0.04866290092468262,MOSEK,optimal
11063,SVM,14,13,375.9201538580677,0.05322718620300293,MOSEK,optimal
11063,SVM,14,13,378.4139792787713,0.07172513008117676,MOSEK,optimal
11063,SVM,14,13,366.5520392444004,0.046315908432006836,MOSEK,optimal
11063,SVM,14,13,374.95918966405884,0.04878401756286621,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
897732,SVM,11,132,3889.1760315429187,1.9917380809783936,MOSEK,optimal
897732,SVM,13,132,3800.668629479691,1.938915014266968,MOSEK,optimal
897732,SVM,10,132,3807.9571267527385,1.9310529232025144,MOSEK,optimal
897732,SVM,11,132,3774.980025855237,1.9593768119812007,MOSEK,optimal
897732,SVM,12,132,3815.9133303899766,2.0034208297729488,MOSEK,optimal
897732,SVM,11,132,3775.447133463711,2.244216203689575,MOSEK,optimal
897732,SVM,12,132,3816.043205974228,2.13962197303772,MOSEK,optimal
897732,SVM,10,132,3787.240045946791,2.20203709602356,MOSEK,optimal
897732,SVM,11,132,3782.383245689225,2.2072129249572754,MOSEK,optimal
897732,SVM,12,132,3858.497384130984,2.160299062728882,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
12614,SVM,15,14,415.02472635007484,0.04806232452392578,MOSEK,optimal
12614,SVM,14,14,385.25278001757727,0.04774975776672363,MOSEK,optimal
12614,SVM,15,14,403.029677910582,0.0526268482208252,MOSEK,optimal
12614,SVM,14,14,407.6289752421199,0.07762908935546875,MOSEK,optimal
12614,SVM,13,14,419.68482983647453,0.06002116203308105,MOSEK,optimal
12614,SVM,13,14,407.5713043932328,0.046534061431884766,MOSEK,optimal
12614,SVM,14,14,401.6144374028962,0.06232404708862305,MOSEK,optimal
12614,SVM,13,14,403.231593282286,0.062307119369506836,MOSEK,optimal
12614,SVM,15,14,417.35547770584884,0.06313514709472656,MOSEK,optimal
12614,SVM,13,14,391.28374393375395,0.04938006401062012,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16016,SVM,14,16,473.2813211982647,0.08100700378417969,MOSEK,optimal
16016,SVM,14,16,460.211680943242,0.07050180435180664,MOSEK,optimal
16016,SVM,16,16,461.3560384581741,0.06653404235839844,MOSEK,optimal
16016,SVM,15,16,487.89994044270446,0.055392980575561516,MOSEK,optimal
16016,SVM,13,16,476.5772940569517,0.06546878814697266,MOSEK,optimal
16016,SVM,15,16,470.1914723022729,0.05148577690124512,MOSEK,optimal
16016,SVM,15,16,462.60893225412,0.07329607009887695,MOSEK,optimal
16016,SVM,14,16,451.6306132411628,0.05365824699401856,MOSEK,optimal
16016,SVM,15,16,460.1416815690058,0.05816793441772461,MOSEK,optimal
16016,SVM,14,16,476.4015596766108,0.05977106094360352,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1411166,SVM,12,166,4731.757566938236,3.453252077102661,MOSEK,optimal
1411166,SVM,11,166,4737.3884290015385,3.2395358085632324,MOSEK,optimal
1411166,SVM,10,166,4718.668151139472,3.185266256332397,MOSEK,optimal
1411166,SVM,11,166,4805.821685130658,3.699604988098145,MOSEK,optimal
1411166,SVM,13,166,4782.53216859677,3.5142009258270264,MOSEK,optimal
1411166,SVM,11,166,4747.56916878276,3.3017368316650386,MOSEK,optimal
1411166,SVM,11,166,4698.1519425737815,3.3976049423217773,MOSEK,optimal
1411166,SVM,11,166,4739.715772462617,3.4808380603790283,MOSEK,optimal
1411166,SVM,11,166,4765.481547052561,3.504456043243408,MOSEK,optimal
1411166,SVM,10,166,4749.510188488988,3.4561119079589844,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17867,SVM,14,17,472.2623250801255,0.07918405532836914,MOSEK,optimal
17867,SVM,13,17,484.4899320449263,0.0660550594329834,MOSEK,optimal
17867,SVM,13,17,483.41649325908753,0.07016801834106445,MOSEK,optimal
17867,SVM,14,17,481.0456878311847,0.07914495468139647,MOSEK,optimal
17867,SVM,15,17,492.98104612900624,0.07832884788513184,MOSEK,optimal
17867,SVM,15,17,513.9050908497464,0.07584691047668457,MOSEK,optimal
17867,SVM,15,17,481.2498546736245,0.07623100280761719,MOSEK,optimal
17867,SVM,15,17,502.37738259491204,0.07784008979797362,MOSEK,optimal
17867,SVM,15,17,515.6002986766072,0.06467390060424805,MOSEK,optimal
17867,SVM,14,17,498.10243830289534,0.07457518577575684,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24020,SVM,14,20,567.5722197950225,0.07273411750793457,MOSEK,optimal
24020,SVM,15,20,572.0306237857668,0.07262706756591797,MOSEK,optimal
24020,SVM,15,20,595.4547590593323,0.06915402412414551,MOSEK,optimal
24020,SVM,15,20,582.0333726949667,0.08693194389343263,MOSEK,optimal
24020,SVM,14,20,578.8303914950185,0.07538485527038574,MOSEK,optimal
24020,SVM,15,20,563.8541987650915,0.06491994857788086,MOSEK,optimal
24020,SVM,14,20,576.6722389098493,0.06554579734802246,MOSEK,optimal
24020,SVM,13,20,566.5335030161851,0.06597375869750978,MOSEK,optimal
24020,SVM,15,20,576.6018959495602,0.06630778312683105,MOSEK,optimal
24020,SVM,15,20,586.4328593794633,0.07361721992492676,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2226059,SVM,11,209,6102.251839358952,5.705562114715576,MOSEK,optimal
2226059,SVM,12,209,6019.692188039799,5.988664150238037,MOSEK,optimal
2226059,SVM,10,209,6007.068033916667,5.51949405670166,MOSEK,optimal
2226059,SVM,11,209,6065.301510195998,5.489123821258545,MOSEK,optimal
2226059,SVM,11,209,5981.7626516418,5.656414985656737,MOSEK,optimal
2226059,SVM,12,209,5998.2181444425205,5.723809003829956,MOSEK,optimal
2226059,SVM,12,209,5948.357248202555,5.777543067932129,MOSEK,optimal
2226059,SVM,11,209,6011.49461125364,7.060818195343018,MOSEK,optimal
2226059,SVM,12,209,6048.733621069946,7.16973614692688,MOSEK,optimal
2226059,SVM,13,209,6042.092987315506,6.5170419216156015,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31073,SVM,15,23,670.5519938275922,0.09459686279296876,MOSEK,optimal
31073,SVM,15,23,652.9268106553087,0.08589601516723633,MOSEK,optimal
31073,SVM,15,23,648.8684117990842,0.10441207885742188,MOSEK,optimal
31073,SVM,13,23,678.585843469765,0.08952784538269043,MOSEK,optimal
31073,SVM,15,23,680.283585593339,0.09350109100341797,MOSEK,optimal
31073,SVM,14,23,666.5536999525025,0.09013509750366212,MOSEK,optimal
31073,SVM,15,23,672.2069683977138,0.10233592987060547,MOSEK,optimal
31073,SVM,16,23,687.2106147360306,0.10210585594177246,MOSEK,optimal
31073,SVM,15,23,672.8702676993028,0.10399103164672853,MOSEK,optimal
31073,SVM,14,23,655.4900334711368,0.08927416801452638,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
39026,SVM,16,26,748.6278287829083,0.10949993133544922,MOSEK,optimal
39026,SVM,14,26,763.0552205215065,0.11305379867553712,MOSEK,optimal
39026,SVM,16,26,746.3716580779299,0.10090112686157228,MOSEK,optimal
39026,SVM,16,26,757.4810969683386,0.1038072109222412,MOSEK,optimal
39026,SVM,15,26,771.4813142855719,0.10574793815612793,MOSEK,optimal
39026,SVM,15,26,766.6434120450939,0.13347721099853516,MOSEK,optimal
39026,SVM,14,26,754.3016210224843,0.1261732578277588,MOSEK,optimal
39026,SVM,15,26,746.6277990739508,0.09288406372070312,MOSEK,optimal
39026,SVM,15,26,750.6971504486363,0.09544014930725098,MOSEK,optimal
39026,SVM,16,26,747.9559384933364,0.13837194442749026,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54281,SVM,12,31,950.9374571886196,0.1312398910522461,MOSEK,optimal
54281,SVM,12,31,944.7640410392096,0.12124300003051758,MOSEK,optimal
54281,SVM,13,31,844.7645189954849,0.12954306602478027,MOSEK,optimal
54281,SVM,13,31,891.9416007979088,0.1412966251373291,MOSEK,optimal
54281,SVM,12,31,881.1500271247734,0.12215924263000487,MOSEK,optimal
54281,SVM,12,31,926.109498232478,0.12554073333740234,MOSEK,optimal
54281,SVM,12,31,919.5065186083673,0.13863301277160645,MOSEK,optimal
54281,SVM,12,31,905.5208386021277,0.11783409118652345,MOSEK,optimal
54281,SVM,12,31,908.6675330627347,0.1204819679260254,MOSEK,optimal
54281,SVM,12,31,951.3646472233496,0.12456583976745605,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
75887,SVM,12,37,1105.8655151290477,0.15758204460144046,MOSEK,optimal
75887,SVM,13,37,1090.4362188825498,0.16378211975097656,MOSEK,optimal
75887,SVM,12,37,1080.4206530612407,0.1639389991760254,MOSEK,optimal
75887,SVM,13,37,1041.4547835149754,0.15843605995178225,MOSEK,optimal
75887,SVM,12,37,1051.0682801558844,0.1494150161743164,MOSEK,optimal
75887,SVM,13,37,1079.1400221909437,0.18507075309753412,MOSEK,optimal
75887,SVM,12,37,1090.8172686591804,0.1818108558654785,MOSEK,optimal
75887,SVM,12,37,1105.2967039345592,0.15706419944763186,MOSEK,optimal
75887,SVM,13,37,1094.6074237995103,0.18733906745910645,MOSEK,optimal
75887,SVM,13,37,1074.6412044674457,0.16922593116760254,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
110295,SVM,12,45,1293.340421601595,0.23316097259521484,MOSEK,optimal
110295,SVM,12,45,1335.503803928932,0.2349250316619873,MOSEK,optimal
110295,SVM,12,45,1277.7552264089486,0.2112078666687012,MOSEK,optimal
110295,SVM,12,45,1275.455789202354,0.2175202369689941,MOSEK,optimal
110295,SVM,12,45,1345.9505343174233,0.2699940204620361,MOSEK,optimal
110295,SVM,12,45,1262.8023562124474,0.24056100845336914,MOSEK,optimal
110295,SVM,12,45,1303.2924575793954,0.21225595474243164,MOSEK,optimal
110295,SVM,13,45,1283.6060279606786,0.2606699466705322,MOSEK,optimal
110295,SVM,13,45,1308.8773228206605,0.2162017822265625,MOSEK,optimal
110295,SVM,12,45,1323.9294452941542,0.21371102333068848,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162305,SVM,12,55,1545.5417830323502,0.3203790187835693,MOSEK,optimal
162305,SVM,12,55,1568.6277389145623,0.31827402114868164,MOSEK,optimal
162305,SVM,12,55,1563.1199579317718,0.32584691047668457,MOSEK,optimal
162305,SVM,12,55,1587.82750335142,0.34131526947021484,MOSEK,optimal
162305,SVM,12,55,1594.7091003490216,0.2920267581939697,MOSEK,optimal
162305,SVM,12,55,1552.5177499939996,0.3212592601776123,MOSEK,optimal
162305,SVM,12,55,1532.2160430066535,0.3158540725708008,MOSEK,optimal
162305,SVM,13,55,1566.2808000964742,0.3208267688751221,MOSEK,optimal
162305,SVM,13,55,1578.2478203096218,0.3106081485748291,MOSEK,optimal
162305,SVM,13,55,1549.3520334993384,0.2860462665557861,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
244868,SVM,9,68,2000.1652894171023,0.4156830310821533,MOSEK,optimal
244868,SVM,11,68,1941.559053873655,0.4504671096801758,MOSEK,optimal
244868,SVM,10,68,1975.839034249464,0.4519429206848145,MOSEK,optimal
244868,SVM,11,68,1973.5973472730225,0.4953281879425049,MOSEK,optimal
244868,SVM,10,68,2014.8268985956104,0.4527902603149414,MOSEK,optimal
244868,SVM,11,68,1919.1147070384256,0.4776959419250488,MOSEK,optimal
244868,SVM,10,68,1973.5076630974304,0.4472150802612305,MOSEK,optimal
244868,SVM,11,68,1975.7381069073867,0.4739670753479004,MOSEK,optimal
244868,SVM,10,68,1956.438828754942,0.475567102432251,MOSEK,optimal
244868,SVM,10,68,2004.6805471602427,0.4433879852294922,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/SVM/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
369684,SVM,11,84,2381.0431592595714,0.6679751873016357,MOSEK,optimal
369684,SVM,11,84,2453.246847670934,0.7325730323791504,MOSEK,optimal
369684,SVM,10,84,2431.332593782736,0.6599597930908203,MOSEK,optimal
369684,SVM,10,84,2392.445127365776,0.6759209632873535,MOSEK,optimal
369684,SVM,11,84,2422.618490210544,0.6507189273834229,MOSEK,optimal
369684,SVM,12,84,2484.774588391229,0.7404880523681641,MOSEK,optimal
369684,SVM,12,84,2427.5627838973355,0.6923444271087646,MOSEK,optimal
369684,SVM,11,84,2391.4323695490816,0.7305212020874023,MOSEK,optimal
369684,SVM,10,84,2448.6232115586913,0.6758310794830322,MOSEK,optimal
369684,SVM,10,84,2417.315249817998,0.7865369319915771,MOSEK,optimal


==> data/results_bak/benchmark_problems/MOSEK/results.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,13,10,-0.4687932611091598,0.2061760425567627,MOSEK,optimal
600,Random QP,11,10,-0.2443009912390213,0.19909882545471191,MOSEK,solver_error
596,Random QP,12,10,-0.1298967542753434,0.19883489608764648,MOSEK,optimal
596,Random QP,10,10,-0.4940601898843398,0.20183181762695312,MOSEK,optimal
600,Random QP,12,10,-0.1649486465814013,0.1992900371551513,MOSEK,optimal
600,Random QP,12,10,-0.1926745112984405,0.19939184188842773,MOSEK,optimal
600,Random QP,12,10,-0.2540038066608656,0.2022228240966797,MOSEK,optimal
596,Random QP,13,10,-0.16993014715113108,0.2083449363708496,MOSEK,optimal
594,Random QP,12,10,-0.2932363232392328,0.19876909255981445,MOSEK,optimal
600,Random QP,10,10,-0.15036795454734722,0.2081501483917237,MOSEK,optimal
722,Random QP,11,11,-0.14886432609542888,0.1240997314453125,MOSEK,optimal
722,Random QP,12,11,-0.5219578930514971,0.1549239158630371,MOSEK,optimal
724,Random QP,15,11,-0.5101514700242702,0.11969518661499025,MOSEK,optimal
722,Random QP,14,11,-0.3074610103694828,0.1240088939666748,MOSEK,optimal
712,Random QP,11,11,-0.14282714594156545,0.18199920654296875,MOSEK,optimal
720,Random QP,12,11,-0.2760513035878645,0.08091592788696289,MOSEK,optimal
726,Random QP,12,11,-0.26992513315114697,0.2119548320770264,MOSEK,optimal
722,Random QP,12,11,-0.16517526284921624,0.16889405250549314,MOSEK,optimal
720,Random QP,10,11,-0.6089982467587985,0.15537476539611814,MOSEK,solver_error
724,Random QP,13,11,-0.39520626196284203,0.09099197387695312,MOSEK,optimal
858,Random QP,11,12,-0.2385633227976301,0.11345672607421875,MOSEK,optimal
864,Random QP,12,12,-0.30672000445672426,0.16422224044799805,MOSEK,solver_error
860,Random QP,12,12,-0.2392924298976285,0.12457895278930665,MOSEK,optimal
858,Random QP,12,12,-0.3772906493188303,0.14136481285095215,MOSEK,optimal
864,Random QP,12,12,-0.3922767823745904,0.17321300506591794,MOSEK,solver_error
864,Random QP,13,12,-0.3054217049994987,0.09687185287475586,MOSEK,optimal
862,Random QP,12,12,-0.3293795456461873,0.09455204010009766,MOSEK,optimal
862,Random QP,11,12,-0.25959368165169955,0.17606616020202634,MOSEK,optimal
862,Random QP,13,12,-0.1095797613153204,0.0704188346862793,MOSEK,optimal
856,Random QP,13,12,-0.2481417408597737,0.08284306526184082,MOSEK,optimal
1014,Random QP,13,13,-0.2270579841729177,0.1966969966888428,MOSEK,optimal
1012,Random QP,12,13,-0.4355432592395697,0.10771417617797853,MOSEK,optimal
1010,Random QP,13,13,-0.415342595855025,0.0496978759765625,MOSEK,optimal
1010,Random QP,14,13,-0.2572951051764705,0.13666200637817386,MOSEK,optimal
1008,Random QP,12,13,-0.1242303115806596,0.14570903778076172,MOSEK,optimal
1012,Random QP,12,13,-0.2246212834321591,0.11887788772583008,MOSEK,optimal
1014,Random QP,11,13,-0.2784361057357748,0.12666010856628418,MOSEK,optimal
1008,Random QP,13,13,-0.2813109470558475,0.1206340789794922,MOSEK,optimal
1010,Random QP,13,13,-0.5357834590312159,0.09792304039001463,MOSEK,optimal
1014,Random QP,12,13,-0.4133231803750059,0.13761401176452634,MOSEK,optimal
1344,Random QP,13,15,-0.4298786827242358,0.07446098327636719,MOSEK,optimal
1348,Random QP,11,15,-0.15044839517993386,0.16214680671691895,MOSEK,optimal
1344,Random QP,15,15,-0.2494471049645023,0.1925961971282959,MOSEK,optimal
1350,Random QP,14,15,-0.4108781673046927,0.13329005241394046,MOSEK,optimal
1344,Random QP,14,15,-0.5034796641790288,0.16723203659057614,MOSEK,optimal
1348,Random QP,14,15,-0.12378115361378593,0.1815288066864013,MOSEK,optimal
1350,Random QP,13,15,-0.39174917616287697,0.10868000984191896,MOSEK,optimal
1348,Random QP,11,15,-0.2799818615124573,0.1373732089996338,MOSEK,optimal
1350,Random QP,12,15,-0.08154021643371626,0.1145799160003662,MOSEK,optimal
1350,Random QP,13,15,-0.2428255643270797,0.15441107749938965,MOSEK,optimal
1944,Random QP,14,18,-0.3185211750679101,0.11994576454162598,MOSEK,optimal
1944,Random QP,12,18,-0.5236954236467521,0.06175923347473145,MOSEK,optimal
1944,Random QP,15,18,-0.37366961872596416,0.10761594772338867,MOSEK,optimal
1944,Random QP,11,18,-0.28651313589359306,0.1813511848449707,MOSEK,optimal
1944,Random QP,13,18,-0.2334179814455745,0.047132015228271484,MOSEK,optimal
1944,Random QP,11,18,-0.5182317063174869,0.15598702430725098,MOSEK,optimal
1944,Random QP,14,18,-0.2611783934827999,0.2100160121917725,MOSEK,optimal
1940,Random QP,12,18,-0.25295743304950363,0.13065409660339355,MOSEK,optimal
1942,Random QP,13,18,-0.3276030951626216,0.12342095375061035,MOSEK,optimal
1944,Random QP,11,18,-0.31055153591184337,0.13661789894104004,MOSEK,optimal
3174,Random QP,13,23,-0.3824852733989368,0.2134261131286621,MOSEK,optimal
3174,Random QP,14,23,-0.4567659602578128,0.08913087844848633,MOSEK,optimal
3174,Random QP,12,23,-0.21686120246279766,0.10568785667419434,MOSEK,optimal
3174,Random QP,13,23,-0.2139677870525924,0.11984896659851076,MOSEK,optimal
3174,Random QP,14,23,-0.2874753657470166,0.13245582580566406,MOSEK,optimal
3174,Random QP,12,23,-0.2853245389691417,0.1480100154876709,MOSEK,optimal
3174,Random QP,13,23,-0.4969181898522834,0.1901240348815918,MOSEK,optimal
3174,Random QP,13,23,-0.4471384634122811,0.10024690628051758,MOSEK,optimal
3172,Random QP,14,23,-0.43097346611849696,0.1105489730834961,MOSEK,optimal
3174,Random QP,14,23,-0.4395937458326852,0.10818982124328612,MOSEK,optimal
5046,Random QP,13,29,-0.5297859783528895,0.11902117729187013,MOSEK,optimal
5046,Random QP,13,29,-0.5164763027799204,0.24843287467956546,MOSEK,optimal
5046,Random QP,14,29,-0.2429177245012277,0.11189985275268556,MOSEK,optimal
5046,Random QP,13,29,-0.4461675453896197,0.2353951930999756,MOSEK,optimal
5046,Random QP,14,29,-0.5824489222872756,0.12776899337768555,MOSEK,optimal
5046,Random QP,13,29,-0.3926099674337295,0.08793497085571289,MOSEK,optimal
5046,Random QP,12,29,-0.2706265073652725,0.040608882904052734,MOSEK,optimal
5046,Random QP,13,29,-0.4047023201569756,0.14595293998718262,MOSEK,solver_error
5046,Random QP,14,29,-0.314303885085017,0.0784909725189209,MOSEK,optimal
5044,Random QP,13,29,-0.3436577094998853,0.08944392204284668,MOSEK,optimal
9126,Random QP,10,39,-0.5294551914035874,0.07394289970397949,MOSEK,optimal
9126,Random QP,10,39,-0.4568267863245408,0.13078069686889648,MOSEK,optimal
9126,Random QP,11,39,-0.3632022981931197,0.08474087715148926,MOSEK,optimal
9126,Random QP,11,39,-0.5313527589106773,0.14755678176879886,MOSEK,optimal
9126,Random QP,12,39,-0.3432095492160259,0.14541983604431152,MOSEK,optimal
9126,Random QP,10,39,-0.3906244381581127,0.05890822410583496,MOSEK,solver_error
9126,Random QP,10,39,-0.6641368296134282,0.2167301177978516,MOSEK,optimal
9126,Random QP,11,39,-0.4108640713792714,0.16294384002685547,MOSEK,optimal
9126,Random QP,10,39,-0.486445020906179,0.07381010055541992,MOSEK,solver_error
9126,Random QP,11,39,-0.5044558972353131,0.08896493911743164,MOSEK,optimal
16854,Random QP,11,53,-0.3998802460024569,0.2733237743377685,MOSEK,optimal
16854,Random QP,11,53,-0.5555138265023987,0.20244407653808594,MOSEK,optimal
16854,Random QP,11,53,-0.4995352108437599,0.2449688911437989,MOSEK,optimal
16854,Random QP,11,53,-0.5258090809378975,0.1898338794708252,MOSEK,optimal
16854,Random QP,11,53,-0.7066007808437997,0.16777682304382324,MOSEK,optimal
16854,Random QP,10,53,-0.4464717307397293,0.1360459327697754,MOSEK,solver_error
16854,Random QP,11,53,-0.5309684181071426,0.2380900382995605,MOSEK,optimal
16854,Random QP,11,53,-0.4649356737823296,0.07972383499145508,MOSEK,optimal
16854,Random QP,11,53,-0.5148357586239516,0.13488388061523438,MOSEK,optimal
16854,Random QP,10,53,-0.6469597197431425,0.18199586868286133,MOSEK,optimal
31974,Random QP,11,73,-0.4330150119730053,0.22320103645324707,MOSEK,optimal
31974,Random QP,10,73,-0.6292337470490037,0.20261406898498527,MOSEK,solver_error
31974,Random QP,9,73,-0.5561925327422671,0.170119047164917,MOSEK,solver_error
31974,Random QP,10,73,-0.496073971931649,0.22408795356750488,MOSEK,optimal
31974,Random QP,10,73,-0.5607521115962323,0.36817502975463867,MOSEK,optimal
31974,Random QP,9,73,-0.3557586559411892,0.22212791442871094,MOSEK,optimal
31974,Random QP,11,73,-0.6536005306309088,0.16371989250183105,MOSEK,optimal
31974,Random QP,10,73,-0.6623760816767041,0.3501620292663574,MOSEK,optimal
31974,Random QP,10,73,-0.5362373064091834,0.34549403190612793,MOSEK,optimal
31974,Random QP,11,73,-0.5463526792778645,0.3174939155578613,MOSEK,optimal
63654,Random QP,11,103,-0.5916998012040467,0.29294490814208984,MOSEK,solver_error
63654,Random QP,10,103,-0.6056840701273625,0.2308299541473389,MOSEK,optimal
63654,Random QP,11,103,-0.7996816545788555,0.4376189708709717,MOSEK,optimal
63654,Random QP,10,103,-0.5974408723987054,0.3730401992797852,MOSEK,optimal
63654,Random QP,9,103,-0.6135180905306981,0.34555888175964355,MOSEK,solver_error
63654,Random QP,10,103,-0.6874217961980824,0.3424689769744873,MOSEK,optimal
63654,Random QP,9,103,-0.6901014975441866,0.3274989128112793,MOSEK,solver_error
63654,Random QP,11,103,-0.7820648794252442,0.3465409278869629,MOSEK,optimal
63654,Random QP,9,103,-0.8072240137511009,0.4289629459381104,MOSEK,solver_error
63654,Random QP,10,103,-0.5679977528436584,0.2661972045898437,MOSEK,optimal
127896,Random QP,9,146,-0.7911665084242682,0.6248419284820557,MOSEK,solver_error
127896,Random QP,10,146,-0.7063066431916579,0.5682477951049805,MOSEK,solver_error
127896,Random QP,11,146,-0.7386899902653689,0.6677718162536621,MOSEK,optimal
127896,Random QP,10,146,-0.6950670984456502,0.5100162029266357,MOSEK,solver_error
127896,Random QP,11,146,-0.7225225036625534,0.5957169532775879,MOSEK,optimal
127896,Random QP,11,146,-0.6604793543156211,0.5932400226593018,MOSEK,optimal
127896,Random QP,9,146,-0.7069551151743705,0.6372189521789551,MOSEK,optimal
127896,Random QP,12,146,-0.8575723781003999,0.6993329524993896,MOSEK,solver_error
127896,Random QP,10,146,-0.8116602971795952,0.7619719505310059,MOSEK,optimal
127896,Random QP,9,146,-0.7108516146013157,0.7521312236785889,MOSEK,solver_error
267126,Random QP,11,211,-0.9343461249904006,1.0199778079986572,MOSEK,optimal
267126,Random QP,8,211,-0.727483285960392,0.9821951389312744,MOSEK,solver_error
267126,Random QP,9,211,-0.7851993021365412,0.8831591606140137,MOSEK,solver_error
267126,Random QP,10,211,-0.7054202111393264,1.1215429306030271,MOSEK,solver_error
267126,Random QP,9,211,-0.9096997590235478,1.1558690071105957,MOSEK,solver_error
267126,Random QP,11,211,-0.9458404671337016,1.3077101707458496,MOSEK,optimal
267126,Random QP,11,211,-0.9368590158694876,1.3310399055480957,MOSEK,optimal
267126,Random QP,12,211,-0.8596605989284323,1.0216588973999023,MOSEK,optimal
267126,Random QP,10,211,-0.9290139203846752,1.2441320419311523,MOSEK,solver_error
267126,Random QP,11,211,-0.8432672952274671,1.0738229751586914,MOSEK,optimal
554496,Random QP,13,304,-0.8314521691497856,2.1468858718872066,MOSEK,solver_error
554496,Random QP,10,304,-0.7473957797241049,1.9353189468383791,MOSEK,solver_error
554496,Random QP,12,304,-1.1035355021594817,2.350513219833374,MOSEK,solver_error
554496,Random QP,12,304,-0.9979177556046466,2.1283199787139893,MOSEK,optimal
554496,Random QP,10,304,-0.8621234402115907,2.151051044464112,MOSEK,solver_error
554496,Random QP,10,304,-1.0233279958276111,2.0189259052276607,MOSEK,solver_error
554496,Random QP,12,304,-1.0422892793153486,2.6421079635620117,MOSEK,solver_error
554496,Random QP,10,304,-1.1221569259126865,2.3316879272460938,MOSEK,solver_error
554496,Random QP,10,304,-0.783962567711693,2.329003095626831,MOSEK,solver_error
554496,Random QP,12,304,-0.8849313389872361,2.697270154953003,MOSEK,optimal
1172184,Random QP,11,442,-1.0452790487487875,5.116351842880249,MOSEK,solver_error
1172184,Random QP,12,442,-0.9933002117347992,5.238248825073242,MOSEK,optimal
1172184,Random QP,9,442,-0.8863094051539577,4.527328014373778,MOSEK,solver_error
1172184,Random QP,11,442,-1.106142384999954,5.102328777313232,MOSEK,optimal
1172184,Random QP,12,442,-1.0468595967316865,5.054358959197998,MOSEK,solver_error
1172184,Random QP,11,442,-0.9608375568167228,5.107752799987793,MOSEK,optimal
1172184,Random QP,9,442,-1.0963613179449179,5.043195009231567,MOSEK,solver_error
1172184,Random QP,10,442,-1.0427059087151562,5.2049760818481445,MOSEK,optimal
1172184,Random QP,10,442,-0.9824896309907593,5.326578855514526,MOSEK,solver_error
1172184,Random QP,13,442,-1.0506532968861573,5.636152982711793,MOSEK,optimal
2488416,Random QP,10,644,-1.2582113973950448,12.84137487411499,MOSEK,solver_error
2488416,Random QP,13,644,-1.1352684023082489,13.48827314376831,MOSEK,optimal
2488416,Random QP,10,644,-1.0880049587759644,12.289188146591187,MOSEK,solver_error
2488416,Random QP,12,644,-1.0326097631021989,12.992161989212036,MOSEK,solver_error
2488416,Random QP,10,644,-1.0655881088051893,13.406663179397585,MOSEK,solver_error
2488416,Random QP,11,644,-1.1092788458497491,13.257231712341307,MOSEK,solver_error
2488416,Random QP,11,644,-1.0482933178301002,14.533941984176636,MOSEK,solver_error
2488416,Random QP,11,644,-1.2430605194740942,13.327246904373169,MOSEK,optimal
2488416,Random QP,9,644,-1.1079565030861476,12.59221625328064,MOSEK,solver_error
2488416,Random QP,11,644,-1.2710303464936403,14.506700992584227,MOSEK,solver_error
5301600,Random QP,13,940,-1.1920233696482128,33.654109954833984,MOSEK,optimal
5301600,Random QP,11,940,-1.1838552547370678,31.751081943511963,MOSEK,solver_error
5301600,Random QP,14,940,-1.332580603645864,33.40402889251709,MOSEK,optimal
5301600,Random QP,11,940,-1.2643210605524982,31.60004997253418,MOSEK,solver_error
5301600,Random QP,13,940,-1.192781218478514,36.60487008094788,MOSEK,solver_error
5301600,Random QP,12,940,-1.3611371769829872,33.547637701034546,MOSEK,optimal
5301600,Random QP,11,940,-1.1804277648334436,33.586563110351555,MOSEK,solver_error
5301600,Random QP,10,940,-1.4460690079936889,30.591047763824463,MOSEK,solver_error
5301600,Random QP,10,940,-1.2967842276870658,38.4524347782135,MOSEK,solver_error
5301600,Random QP,11,940,-1.1534605794953152,36.01216197013854,MOSEK,solver_error
11310774,Random QP,13,1373,-1.4085134001202615,85.45471596717834,MOSEK,solver_error
11310774,Random QP,9,1373,-1.3531719500149342,68.01860880851747,MOSEK,solver_error
11310774,Random QP,10,1373,-1.4138473437244299,77.58440685272217,MOSEK,solver_error
11310774,Random QP,13,1373,-1.4174559782127667,84.6827368736267,MOSEK,solver_error
11310774,Random QP,13,1373,-1.4058682863697394,90.79618787765504,MOSEK,optimal
11310774,Random QP,12,1373,-1.3522640741080711,89.28340578079224,MOSEK,solver_error
11310774,Random QP,11,1373,-1.4830440264149805,87.14557313919067,MOSEK,solver_error
11310774,Random QP,11,1373,-1.426260449341663,97.70711994171144,MOSEK,solver_error
11310774,Random QP,11,1373,-1.442813119361055,87.07708382606506,MOSEK,solver_error
11310774,Random QP,11,1373,-1.4738837015954942,99.42620515823364,MOSEK,solver_error
24216486,Random QP,12,2009,-1.591053674308795,347.38082909584045,MOSEK,solver_error
24216486,Random QP,12,2009,-1.710232897211771,324.41354775428766,MOSEK,solver_error
24216486,Random QP,11,2009,-1.609922562140434,338.3668208122253,MOSEK,solver_error
24216486,Random QP,10,2009,-1.6969733337264568,345.6074869632721,MOSEK,solver_error
24216486,Random QP,12,2009,-1.5528072493428078,330.9061651229858,MOSEK,solver_error
24216486,Random QP,12,2009,-1.595445469687126,364.1531789302826,MOSEK,solver_error
24216486,Random QP,14,2009,-1.6721879441796432,352.81110739707947,MOSEK,optimal
24216486,Random QP,12,2009,-1.6397398006903328,335.4813990592956,MOSEK,optimal
24216486,Random QP,11,2009,-1.6395591685717077,338.0693948268891,MOSEK,solver_error
24216486,Random QP,11,2009,-1.5509329947365975,349.4622452259064,MOSEK,solver_error
111,Eq QP,5,10,-0.0673950407815449,0.07288813591003418,MOSEK,optimal
125,Eq QP,5,10,-0.24422282187357336,0.06823396682739258,MOSEK,optimal
121,Eq QP,4,10,5.418642806355238,0.06692290306091309,MOSEK,optimal
121,Eq QP,4,10,-0.03205629862081416,0.07057809829711914,MOSEK,optimal
125,Eq QP,4,10,2.301362801302362,0.05984091758728027,MOSEK,optimal
125,Eq QP,4,10,-2.7300092443615256,0.06422090530395508,MOSEK,optimal
125,Eq QP,4,10,2.669331117718272,0.09232401847839357,MOSEK,optimal
121,Eq QP,4,10,3.477456665051092,0.09128379821777344,MOSEK,optimal
119,Eq QP,4,10,-0.7184830488669793,0.06864786148071289,MOSEK,optimal
125,Eq QP,4,10,1.9958427959241591,0.0587620735168457,MOSEK,optimal
144,Eq QP,4,11,2.3343241611578898,0.2930870056152344,MOSEK,optimal
144,Eq QP,5,11,11.19385867976186,0.1249539852142334,MOSEK,optimal
146,Eq QP,4,11,10.244517206839172,0.27789306640625,MOSEK,optimal
144,Eq QP,4,11,0.8939286047837689,0.1108872890472412,MOSEK,optimal
134,Eq QP,5,11,7.062983868772233,0.16881704330444336,MOSEK,optimal
142,Eq QP,4,11,-1.091164533987827,0.20084595680236814,MOSEK,optimal
148,Eq QP,4,11,24.4495910323424,0.11852502822875975,MOSEK,optimal
144,Eq QP,4,11,0.0013279764658038484,0.19715595245361328,MOSEK,optimal
142,Eq QP,5,11,1.423188111613452,0.18256807327270508,MOSEK,optimal
146,Eq QP,4,11,6.295322159097669,0.2209610939025879,MOSEK,optimal
174,Eq QP,4,12,18.835856398424077,0.2456989288330078,MOSEK,optimal
180,Eq QP,5,12,-1.4114642950581575,0.19466185569763186,MOSEK,optimal
176,Eq QP,4,12,-1.4349319100636215,0.11342406272888185,MOSEK,optimal
174,Eq QP,5,12,2.333764733646191,0.2271378040313721,MOSEK,optimal
180,Eq QP,5,12,-0.7820678200501763,0.1577601432800293,MOSEK,optimal
180,Eq QP,4,12,0.03755467850182903,0.16153407096862793,MOSEK,optimal
178,Eq QP,5,12,-4.173101020682625,0.16220402717590332,MOSEK,optimal
178,Eq QP,4,12,0.7896749093232325,0.1148850917816162,MOSEK,optimal
178,Eq QP,4,12,0.15548163356896716,0.10448908805847168,MOSEK,optimal
172,Eq QP,4,12,3.1393217611546738,0.12405896186828612,MOSEK,optimal
208,Eq QP,4,13,1.864986361772043,0.17715692520141602,MOSEK,optimal
206,Eq QP,5,13,-4.226955101405069,0.17378807067871094,MOSEK,optimal
204,Eq QP,4,13,-3.09859133493039,0.1524360179901123,MOSEK,optimal
204,Eq QP,4,13,-0.3987542339449339,0.1723470687866211,MOSEK,optimal
202,Eq QP,5,13,10.180041485282457,0.15326309204101562,MOSEK,optimal
206,Eq QP,5,13,0.528978977829353,0.1553349494934082,MOSEK,optimal
208,Eq QP,4,13,3.1889907162574302,0.1772630214691162,MOSEK,optimal
202,Eq QP,4,13,-3.9720918489436716,0.15543484687805176,MOSEK,optimal
204,Eq QP,5,13,9.304390968164984,0.15723586082458496,MOSEK,optimal
208,Eq QP,4,13,-1.5142905212914124,0.15252089500427246,MOSEK,optimal
271,Eq QP,4,15,2.048896833014497,0.18376994132995605,MOSEK,optimal
275,Eq QP,4,15,1.8394714348699879,0.165755033493042,MOSEK,optimal
271,Eq QP,4,15,9.947433023643773,0.17644691467285156,MOSEK,optimal
277,Eq QP,4,15,-3.6453774833416297,0.15991497039794922,MOSEK,optimal
271,Eq QP,4,15,-1.860981604328506,0.07515907287597656,MOSEK,optimal
275,Eq QP,4,15,9.111810887811574,0.16854310035705564,MOSEK,optimal
277,Eq QP,4,15,-5.299821985239152,0.19699597358703613,MOSEK,optimal
275,Eq QP,4,15,28.716765122203856,0.18000292778015134,MOSEK,optimal
277,Eq QP,5,15,-0.052742304425478,0.2076008319854737,MOSEK,optimal
277,Eq QP,4,15,3.575615516619316,0.21240496635437006,MOSEK,optimal
405,Eq QP,6,18,14.79328995649281,0.2318739891052246,MOSEK,optimal
405,Eq QP,6,18,40.36463514353376,0.12600111961364746,MOSEK,optimal
405,Eq QP,4,18,1.2716928104498706,0.2204678058624268,MOSEK,optimal
405,Eq QP,5,18,13.532018190286687,0.199631929397583,MOSEK,optimal
405,Eq QP,6,18,-0.7515622388821686,0.10724806785583496,MOSEK,optimal
405,Eq QP,5,18,3.4443053732220483,0.0905897617340088,MOSEK,optimal
405,Eq QP,6,18,1.0203946825873256,0.1241757869720459,MOSEK,optimal
401,Eq QP,6,18,0.5720983581915311,0.14067697525024414,MOSEK,optimal
403,Eq QP,6,18,7.3393191447932065,0.11398887634277345,MOSEK,optimal
405,Eq QP,5,18,4.023879339937012,0.15438485145568848,MOSEK,optimal
655,Eq QP,6,23,1.0467590974873042,0.10888290405273438,MOSEK,optimal
655,Eq QP,6,23,2.1603310821898054,0.2721312046051025,MOSEK,optimal
655,Eq QP,6,23,9.073109493793119,0.2110440731048584,MOSEK,optimal
655,Eq QP,6,23,4.2175161786035735,0.1809442043304444,MOSEK,optimal
655,Eq QP,6,23,4.039985282293475,0.12979507446289062,MOSEK,optimal
655,Eq QP,6,23,3.6954910738434,0.17229199409484866,MOSEK,optimal
655,Eq QP,6,23,7.278475215448482,0.15591073036193848,MOSEK,optimal
655,Eq QP,6,23,6.261909406789577,0.06365203857421875,MOSEK,optimal
653,Eq QP,6,23,12.390278987196002,0.12607407569885254,MOSEK,optimal
655,Eq QP,6,23,-0.309502495566373,0.11894989013671875,MOSEK,optimal
1044,Eq QP,5,29,16.403179330365546,0.19652390480041504,MOSEK,optimal
1044,Eq QP,5,29,6.982860143617041,0.15266680717468262,MOSEK,optimal
1044,Eq QP,5,29,13.264820058440652,0.18905997276306152,MOSEK,optimal
1044,Eq QP,4,29,-4.285329324562906,0.14380717277526855,MOSEK,optimal
1044,Eq QP,5,29,3.4642386997523125,0.15176105499267578,MOSEK,optimal
1044,Eq QP,5,29,13.606081335077967,0.09122562408447266,MOSEK,optimal
1044,Eq QP,5,29,7.143421279941747,0.17029714584350586,MOSEK,optimal
1044,Eq QP,5,29,5.15524517033243,0.16216087341308594,MOSEK,optimal
1044,Eq QP,4,29,1.9313922058896345,0.1293470859527588,MOSEK,optimal
1042,Eq QP,5,29,2.861450789380219,0.2346029281616211,MOSEK,optimal
1891,Eq QP,5,39,28.866814484249844,0.1447150707244873,MOSEK,optimal
1891,Eq QP,4,39,6.771987280514827,0.17043113708496094,MOSEK,optimal
1891,Eq QP,4,39,5.808341151283088,0.08222699165344237,MOSEK,optimal
1891,Eq QP,4,39,9.634835745126672,0.1394209861755371,MOSEK,optimal
1891,Eq QP,5,39,10.899512081264684,0.15633678436279294,MOSEK,optimal
1891,Eq QP,5,39,10.356114221152671,0.15386104583740234,MOSEK,optimal
1891,Eq QP,5,39,5.258076814502283,0.1218407154083252,MOSEK,optimal
1891,Eq QP,5,39,5.389810923094378,0.0949091911315918,MOSEK,optimal
1891,Eq QP,5,39,5.1696999264841965,0.10273599624633788,MOSEK,optimal
1891,Eq QP,5,39,7.854950342617504,0.13024282455444336,MOSEK,solver_error
3498,Eq QP,5,53,8.2849015960795,0.23221778869628906,MOSEK,optimal
3498,Eq QP,5,53,12.587491143929233,0.15244603157043454,MOSEK,optimal
3498,Eq QP,5,53,7.360039339154588,0.21543526649475087,MOSEK,optimal
3498,Eq QP,5,53,7.534406928006166,0.2933380603790283,MOSEK,optimal
3498,Eq QP,5,53,11.755966205730207,0.2337608337402344,MOSEK,optimal
3498,Eq QP,5,53,17.508994344643668,0.23021697998046875,MOSEK,optimal
3498,Eq QP,5,53,17.99804134221375,0.19482111930847168,MOSEK,optimal
3498,Eq QP,5,53,10.745599557339906,0.2449491024017334,MOSEK,optimal
3498,Eq QP,5,53,2.1730560899880667,0.1993670463562012,MOSEK,optimal
3498,Eq QP,5,53,6.187958558779344,0.12585687637329102,MOSEK,optimal
6643,Eq QP,5,73,14.582236400879538,0.28167200088500977,MOSEK,optimal
6643,Eq QP,5,73,13.934962447661595,0.2126460075378418,MOSEK,optimal
6643,Eq QP,4,73,15.104834246112118,0.1704390048980713,MOSEK,optimal
6643,Eq QP,4,73,13.251618762623725,0.15456080436706546,MOSEK,optimal
6643,Eq QP,5,73,15.613369952790801,0.16319775581359866,MOSEK,optimal
6643,Eq QP,4,73,20.709716308687828,0.21654415130615234,MOSEK,optimal
6643,Eq QP,4,73,19.545711070745,0.1355571746826172,MOSEK,optimal
6643,Eq QP,4,73,19.591745633564773,0.18111515045166016,MOSEK,optimal
6643,Eq QP,5,73,28.85927968940193,0.2400662899017334,MOSEK,optimal
6643,Eq QP,5,73,23.226495839834666,0.20175409317016602,MOSEK,optimal
13235,Eq QP,4,103,13.627064330111619,0.1389029026031494,MOSEK,optimal
13235,Eq QP,4,103,19.56404647065587,0.3268849849700928,MOSEK,optimal
13235,Eq QP,5,103,26.60454510499877,0.13040614128112793,MOSEK,optimal
13235,Eq QP,5,103,29.52082934118541,0.1896960735321045,MOSEK,optimal
13235,Eq QP,5,103,32.57242669567341,0.2598538398742676,MOSEK,optimal
13235,Eq QP,5,103,13.249894070773635,0.23309898376464844,MOSEK,optimal
13235,Eq QP,5,103,29.50754046577452,0.24485087394714355,MOSEK,optimal
13235,Eq QP,5,103,20.90479082512025,0.2638709545135498,MOSEK,optimal
13235,Eq QP,4,103,21.811461923431988,0.1355290412902832,MOSEK,optimal
13235,Eq QP,4,103,23.01439055219729,0.3194470405578613,MOSEK,optimal
26645,Eq QP,4,146,41.98637769752374,0.19515013694763186,MOSEK,optimal
26645,Eq QP,4,146,26.081544474828515,0.28137969970703125,MOSEK,optimal
26645,Eq QP,4,146,40.99788771771362,0.3259139060974121,MOSEK,optimal
26645,Eq QP,3,146,53.86225861472954,0.2608499526977539,MOSEK,optimal
26645,Eq QP,3,146,33.019140683807066,0.3235428333282471,MOSEK,optimal
26645,Eq QP,4,146,34.52756087532964,0.2543370723724365,MOSEK,optimal
26645,Eq QP,4,146,38.655706474152154,0.4118988513946533,MOSEK,optimal
26645,Eq QP,7,146,36.43525607859849,0.26936793327331543,MOSEK,optimal
26645,Eq QP,4,146,29.519713973070694,0.3463871479034424,MOSEK,optimal
26645,Eq QP,3,146,26.185428186077576,0.16816210746765134,MOSEK,optimal
55598,Eq QP,4,211,50.046307667735434,0.4301378726959229,MOSEK,optimal
55598,Eq QP,4,211,43.907271690362364,0.4383878707885742,MOSEK,optimal
55598,Eq QP,5,211,55.33115471243179,0.4505770206451416,MOSEK,optimal
55598,Eq QP,4,211,75.80965978565865,0.5895097255706787,MOSEK,optimal
55598,Eq QP,4,211,37.55633966021226,0.3533780574798584,MOSEK,optimal
55598,Eq QP,4,211,52.88725611764611,0.2865309715270996,MOSEK,optimal
55598,Eq QP,4,211,45.55770000216282,0.18207192420959475,MOSEK,optimal
55598,Eq QP,5,211,54.13930445279524,0.2939169406890869,MOSEK,optimal
55598,Eq QP,5,211,63.078488545202106,0.2444331645965576,MOSEK,optimal
55598,Eq QP,4,211,63.836974762101505,0.3422102928161621,MOSEK,optimal
115520,Eq QP,4,304,70.17340849102916,0.6107511520385742,MOSEK,optimal
115520,Eq QP,4,304,61.57933599382564,0.4844377040863037,MOSEK,optimal
115520,Eq QP,5,304,52.22606279289624,0.452923059463501,MOSEK,optimal
115520,Eq QP,5,304,73.44739018734616,0.4714701175689697,MOSEK,optimal
115520,Eq QP,4,304,57.391615146551,0.60748291015625,MOSEK,optimal
115520,Eq QP,4,304,100.81148677849136,0.464514970779419,MOSEK,optimal
115520,Eq QP,4,304,70.02617620206671,0.5843687057495117,MOSEK,optimal
115520,Eq QP,4,304,80.40114389073311,0.5408649444580078,MOSEK,optimal
115520,Eq QP,5,304,69.58944107072277,0.5765101909637451,MOSEK,optimal
115520,Eq QP,4,304,57.41555863288102,0.27123403549194336,MOSEK,optimal
244205,Eq QP,4,442,90.41759731617009,1.1728081703186035,MOSEK,optimal
244205,Eq QP,5,442,114.52973552485004,1.1870250701904297,MOSEK,optimal
244205,Eq QP,4,442,106.65413593165931,1.2563841342926023,MOSEK,optimal
244205,Eq QP,5,442,118.86177443606813,1.0772581100463867,MOSEK,optimal
244205,Eq QP,4,442,117.72851238023355,1.0597262382507324,MOSEK,optimal
244205,Eq QP,4,442,128.81790100541272,1.0524058341979978,MOSEK,optimal
244205,Eq QP,5,442,68.46261239755685,0.8226430416107178,MOSEK,optimal
244205,Eq QP,5,442,117.1128870841913,1.1911289691925049,MOSEK,optimal
244205,Eq QP,4,442,117.65654401286196,1.0463571548461914,MOSEK,optimal
244205,Eq QP,5,442,93.15600462303513,1.1254639625549316,MOSEK,optimal
518420,Eq QP,5,644,161.7167509700624,2.1317880153656006,MOSEK,optimal
518420,Eq QP,4,644,166.53443316487142,2.5306098461151123,MOSEK,optimal
518420,Eq QP,4,644,182.25476885253914,1.6810238361358645,MOSEK,optimal
518420,Eq QP,4,644,139.17330873066246,1.953175067901612,MOSEK,solver_error
518420,Eq QP,5,644,216.9312156984261,2.6203651428222656,MOSEK,optimal
518420,Eq QP,4,644,119.76709480467504,2.431236982345581,MOSEK,optimal
518420,Eq QP,5,644,173.73518386948075,2.09775710105896,MOSEK,optimal
518420,Eq QP,5,644,160.59858301275318,2.398922204971313,MOSEK,optimal
518420,Eq QP,4,644,148.51418791502766,2.24459195137024,MOSEK,optimal
518420,Eq QP,4,644,143.8090670172646,2.1529679298400883,MOSEK,optimal
1104500,Eq QP,5,940,226.83365763089944,5.618175983428955,MOSEK,optimal
1104500,Eq QP,5,940,251.6387163046547,4.889685869216919,MOSEK,optimal
1104500,Eq QP,4,940,204.9676244336467,4.8360888957977295,MOSEK,optimal
1104500,Eq QP,4,940,232.2460675807789,5.007966995239258,MOSEK,optimal
1104500,Eq QP,4,940,251.23071694342343,4.009138107299806,MOSEK,optimal
1104500,Eq QP,5,940,256.78790169591804,4.9348039627075195,MOSEK,optimal
1104500,Eq QP,5,940,229.65148092551442,5.9528648853302,MOSEK,optimal
1104500,Eq QP,5,940,306.9733386672544,5.82080602645874,MOSEK,optimal
1104500,Eq QP,5,940,247.240583011348,5.591701030731201,MOSEK,optimal
1104500,Eq QP,5,940,274.65993530515595,5.174443960189818,MOSEK,optimal
2356068,Eq QP,5,1373,349.6688767818695,9.919070005416868,MOSEK,optimal
2356068,Eq QP,5,1373,353.09560786666765,9.746932268142698,MOSEK,optimal
2356068,Eq QP,5,1373,386.9115599894199,9.225075960159304,MOSEK,optimal
2356068,Eq QP,5,1373,419.526006452413,8.470238924026491,MOSEK,optimal
2356068,Eq QP,5,1373,334.52740759339383,7.1922338008880615,MOSEK,optimal
2356068,Eq QP,5,1373,375.19006019338286,9.841633081436155,MOSEK,optimal
2356068,Eq QP,4,1373,368.1476904677359,8.888895034790039,MOSEK,optimal
2356068,Eq QP,4,1373,385.6878600473418,7.143869876861572,MOSEK,optimal
2356068,Eq QP,4,1373,352.22532615964576,7.62323784828186,MOSEK,optimal
2356068,Eq QP,4,1373,336.21942743810064,6.273847818374634,MOSEK,optimal
5044599,Eq QP,5,2009,456.1135702710694,18.97203874588013,MOSEK,optimal
5044599,Eq QP,5,2009,503.5490464355465,19.41064190864563,MOSEK,optimal
5044599,Eq QP,4,2009,582.2252502067195,18.113290786743164,MOSEK,optimal
5044599,Eq QP,5,2009,489.3341350377977,19.474411249160767,MOSEK,optimal
5044599,Eq QP,5,2009,549.4479497368446,20.93069863319397,MOSEK,optimal
5044599,Eq QP,5,2009,556.8863054819333,20.845617055892944,MOSEK,optimal
5044599,Eq QP,5,2009,512.1687380471463,17.44054889678955,MOSEK,optimal
5044599,Eq QP,5,2009,512.2224542129338,21.106271982193,MOSEK,optimal
5044599,Eq QP,4,2009,562.9502029372165,20.104002237319946,MOSEK,optimal
5044599,Eq QP,5,2009,471.8613674818565,20.840276956558228,MOSEK,optimal
2760,Portfolio,15,5,-3.194352607746666,0.09877514839172363,MOSEK,optimal
2760,Portfolio,13,5,-2.2568832362855518,0.17386984825134275,MOSEK,optimal
2760,Portfolio,15,5,-2.2532321180634387,0.10900712013244628,MOSEK,optimal
2760,Portfolio,12,5,-2.159401726317092,0.1973590850830078,MOSEK,optimal
2760,Portfolio,14,5,-2.4344858417434168,0.14282679557800293,MOSEK,optimal
2760,Portfolio,12,5,-2.237935830684396,0.11783194541931152,MOSEK,optimal
2760,Portfolio,12,5,-2.70006189392384,0.10127687454223633,MOSEK,optimal
2760,Portfolio,13,5,-2.107982622241692,0.08253669738769531,MOSEK,optimal
2760,Portfolio,12,5,-1.978581573413032,0.1425929069519043,MOSEK,optimal
2760,Portfolio,13,5,-2.4384006405461616,0.14408612251281738,MOSEK,optimal
3612,Portfolio,13,6,-2.9518878318366544,0.08873224258422853,MOSEK,optimal
3612,Portfolio,13,6,-2.216408172872589,0.14562106132507324,MOSEK,optimal
3612,Portfolio,14,6,-2.1433629487813866,0.3107819557189941,MOSEK,optimal
3612,Portfolio,14,6,-1.9380990130054072,0.13027286529541016,MOSEK,optimal
3612,Portfolio,11,6,-2.7252485508275783,0.2340719699859619,MOSEK,optimal
3612,Portfolio,15,6,-3.03793958753969,0.1754441261291504,MOSEK,optimal
3612,Portfolio,13,6,-2.157812788530728,0.0761861801147461,MOSEK,optimal
3612,Portfolio,13,6,-2.5884136500979675,0.09593892097473143,MOSEK,optimal
3612,Portfolio,14,6,-2.200945583166744,0.1341557502746582,MOSEK,optimal
3612,Portfolio,13,6,-2.326821554139416,0.1496450901031494,MOSEK,optimal
4564,Portfolio,15,7,-2.640820664560985,0.08956003189086914,MOSEK,optimal
4564,Portfolio,13,7,-2.3666894939039964,0.10293889045715332,MOSEK,optimal
4564,Portfolio,12,7,-2.7074658249667842,0.18472695350646973,MOSEK,optimal
4564,Portfolio,13,7,-2.4813718823767204,0.21183109283447266,MOSEK,optimal
4564,Portfolio,13,7,-2.1917157491352395,0.09042811393737793,MOSEK,optimal
4564,Portfolio,13,7,-2.1749660588623216,0.08185791969299316,MOSEK,optimal
4564,Portfolio,12,7,-2.8728420534923256,0.08882999420166016,MOSEK,optimal
4564,Portfolio,13,7,-2.4732406497214963,0.16439485549926758,MOSEK,optimal
4564,Portfolio,12,7,-2.3945881943566154,0.3561398983001709,MOSEK,optimal
4564,Portfolio,13,7,-2.420029790953301,0.14710021018981936,MOSEK,optimal
5616,Portfolio,17,8,-2.188036029924071,0.2937591075897217,MOSEK,optimal
5616,Portfolio,13,8,-2.542934980525676,0.1404132843017578,MOSEK,optimal
5616,Portfolio,13,8,-2.441551000074979,0.1084592342376709,MOSEK,optimal
5616,Portfolio,13,8,-2.4919839987648764,0.12477397918701172,MOSEK,optimal
5616,Portfolio,12,8,-2.920138544131892,0.10358905792236328,MOSEK,optimal
5616,Portfolio,13,8,-2.199117040926973,0.17974495887756348,MOSEK,optimal
5616,Portfolio,15,8,-2.718758538349325,0.2177488803863525,MOSEK,optimal
5616,Portfolio,14,8,-2.267692587405307,0.10164117813110353,MOSEK,optimal
5616,Portfolio,14,8,-2.078546765288032,0.35356593132019043,MOSEK,optimal
5616,Portfolio,14,8,-2.5036493615653597,0.15735101699829102,MOSEK,optimal
6768,Portfolio,12,9,-2.4048914634334952,0.10041069984436037,MOSEK,optimal
6768,Portfolio,13,9,-2.33020514811928,0.10030508041381836,MOSEK,optimal
6768,Portfolio,16,9,-2.235049809892761,0.17320799827575686,MOSEK,optimal
6768,Portfolio,15,9,-2.0988089719793592,0.13641715049743652,MOSEK,optimal
6768,Portfolio,12,9,-2.4342466937889884,0.09049582481384276,MOSEK,optimal
6768,Portfolio,13,9,-2.7318975674603805,0.1350860595703125,MOSEK,optimal
6768,Portfolio,14,9,-2.7299590283905766,0.15268802642822266,MOSEK,optimal
6768,Portfolio,16,9,-2.3993310891666173,0.15470409393310547,MOSEK,optimal
6768,Portfolio,14,9,-2.6601639631589755,0.1984257698059082,MOSEK,optimal
6768,Portfolio,17,9,-2.3875277198454237,0.3061561584472656,MOSEK,optimal
8020,Portfolio,15,10,-2.5246523063204664,0.24469518661499026,MOSEK,optimal
8020,Portfolio,14,10,-2.4903814558292123,0.4539868831634522,MOSEK,optimal
8020,Portfolio,16,10,-2.7462969805861968,0.18654417991638186,MOSEK,optimal
8020,Portfolio,14,10,-2.9632056377976417,0.09850907325744628,MOSEK,optimal
8020,Portfolio,14,10,-2.7501296430015687,0.21991300582885745,MOSEK,optimal
8020,Portfolio,16,10,-2.5252148720534984,0.10666131973266604,MOSEK,optimal
8020,Portfolio,13,10,-2.347575660423145,0.38457822799682617,MOSEK,optimal
8020,Portfolio,16,10,-2.6398670903034978,0.12860679626464844,MOSEK,optimal
8020,Portfolio,14,10,-2.4705781779994576,0.1256263256072998,MOSEK,optimal
8020,Portfolio,14,10,-2.6589201506549105,0.20423102378845207,MOSEK,optimal
10824,Portfolio,15,12,-2.5858731786092912,0.13381600379943848,MOSEK,optimal
10824,Portfolio,15,12,-2.6782012927035126,0.12883281707763672,MOSEK,optimal
10824,Portfolio,13,12,-2.789931562291026,0.13158702850341794,MOSEK,optimal
10824,Portfolio,15,12,-2.522572327016072,0.2432198524475097,MOSEK,optimal
10824,Portfolio,14,12,-2.363356185090945,0.14329195022583008,MOSEK,optimal
10824,Portfolio,13,12,-2.6021532633814437,0.13962292671203613,MOSEK,optimal
10824,Portfolio,14,12,-2.5027726967126878,0.1238400936126709,MOSEK,optimal
10824,Portfolio,14,12,-2.4303059605487327,0.2822449207305908,MOSEK,optimal
10824,Portfolio,13,12,-2.6624128638387843,0.11365103721618652,MOSEK,optimal
10824,Portfolio,17,12,-2.5891754733222148,0.13126015663146973,MOSEK,optimal
14028,Portfolio,13,14,-3.2889263280811667,0.4702470302581787,MOSEK,optimal
14028,Portfolio,15,14,-2.4636118111435135,0.3201107978820801,MOSEK,optimal
14028,Portfolio,15,14,-2.421355074137463,0.14994502067565918,MOSEK,optimal
14028,Portfolio,15,14,-2.4811579129553842,0.5049388408660889,MOSEK,optimal
14028,Portfolio,15,14,-2.7521472940982687,0.18612909317016602,MOSEK,optimal
14028,Portfolio,15,14,-2.4082419319430697,0.12999916076660156,MOSEK,optimal
14028,Portfolio,13,14,-2.3956825927564847,0.2586958408355713,MOSEK,optimal
14028,Portfolio,15,14,-2.6491043245273223,0.4257869720458984,MOSEK,optimal
14028,Portfolio,15,14,-2.811969217846342,0.1761610507965088,MOSEK,optimal
14028,Portfolio,15,14,-2.3521616422843588,0.1212320327758789,MOSEK,optimal
17632,Portfolio,13,16,-2.3628351443364752,0.7283008098602295,MOSEK,optimal
17632,Portfolio,14,16,-2.7942238967542643,0.12561392784118652,MOSEK,optimal
17632,Portfolio,15,16,-2.4606806251874747,0.5900158882141113,MOSEK,optimal
17632,Portfolio,14,16,-2.3605692504637696,0.2754521369934082,MOSEK,optimal
17632,Portfolio,16,16,-2.6540238518353725,0.163377046585083,MOSEK,optimal
17632,Portfolio,13,16,-2.258732669521014,0.5177111625671387,MOSEK,optimal
17632,Portfolio,14,16,-2.501857640768396,0.48098278045654297,MOSEK,optimal
17632,Portfolio,14,16,-2.6025459003674607,0.2712209224700928,MOSEK,optimal
17632,Portfolio,15,16,-2.466848328309218,0.19646668434143064,MOSEK,optimal
17632,Portfolio,14,16,-2.553334028981012,0.11912298202514647,MOSEK,optimal
26040,Portfolio,14,20,-2.5694038217207464,0.16646814346313474,MOSEK,optimal
26040,Portfolio,15,20,-2.4708658546140745,0.40483880043029785,MOSEK,optimal
26040,Portfolio,15,20,-2.4623868442296364,0.8794698715209961,MOSEK,optimal
26040,Portfolio,14,20,-2.5504653294978743,0.4600708484649658,MOSEK,optimal
26040,Portfolio,17,20,-2.3864489694237294,0.626554012298584,MOSEK,optimal
26040,Portfolio,14,20,-2.361893304558127,0.3356108665466309,MOSEK,optimal
26040,Portfolio,15,20,-2.6822172083485123,0.15536999702453613,MOSEK,optimal
26040,Portfolio,14,20,-2.535208806837105,0.6235940456390381,MOSEK,optimal
26040,Portfolio,15,20,-2.5537426316086735,0.197861909866333,MOSEK,optimal
26040,Portfolio,17,20,-2.684645332428341,0.14109015464782715,MOSEK,optimal
36048,Portfolio,16,24,-2.618623666434272,0.7324891090393066,MOSEK,optimal
36048,Portfolio,14,24,-2.531504212717505,0.28168296813964844,MOSEK,optimal
36048,Portfolio,14,24,-2.393397257075207,1.003997802734375,MOSEK,optimal
36048,Portfolio,14,24,-2.3243663458507595,0.9032289981842041,MOSEK,optimal
36048,Portfolio,16,24,-2.569428884410632,0.8147656917572021,MOSEK,optimal
36048,Portfolio,15,24,-2.6330036441464992,0.7972269058227539,MOSEK,optimal
36048,Portfolio,15,24,-2.445684715154657,0.9661118984222412,MOSEK,optimal
36048,Portfolio,21,24,-2.464705447379479,0.1831650733947754,MOSEK,optimal
36048,Portfolio,18,24,-2.640948065382729,0.443126916885376,MOSEK,optimal
36048,Portfolio,15,24,-2.518945752220624,0.19155287742614746,MOSEK,optimal
47656,Portfolio,15,28,-2.792743837330536,0.2620699405670166,MOSEK,optimal
47656,Portfolio,16,28,-2.7106356712923967,1.403932809829712,MOSEK,optimal
47656,Portfolio,14,28,-2.9005229951200318,0.5452098846435547,MOSEK,optimal
47656,Portfolio,15,28,-2.6925104296651354,0.3529548645019531,MOSEK,optimal
47656,Portfolio,15,28,-2.4841581985398724,0.26080322265625,MOSEK,optimal
47656,Portfolio,15,28,-2.4337329392718474,1.1232731342315674,MOSEK,optimal
47656,Portfolio,15,28,-2.6416053181756967,0.1930837631225586,MOSEK,optimal
47656,Portfolio,15,28,-2.732036088571781,0.1910228729248047,MOSEK,optimal
47656,Portfolio,15,28,-2.42932527193013,0.6346518993377686,MOSEK,optimal
47656,Portfolio,14,28,-2.572898801538924,0.2215449810028076,MOSEK,optimal
71820,Portfolio,14,35,-2.6022687042380324,1.2402398586273191,MOSEK,optimal
71820,Portfolio,13,35,-2.494184611435203,1.9588720798492432,MOSEK,optimal
71820,Portfolio,14,35,-2.695035320196641,0.624708890914917,MOSEK,optimal
71820,Portfolio,13,35,-2.580932182638612,0.2802410125732422,MOSEK,optimal
71820,Portfolio,15,35,-2.5544580937135883,0.8712179660797119,MOSEK,optimal
71820,Portfolio,13,35,-2.635643960780752,0.5445501804351807,MOSEK,optimal
71820,Portfolio,12,35,-2.6414534338550983,0.6059818267822266,MOSEK,optimal
71820,Portfolio,14,35,-2.541211558261144,0.9613199234008788,MOSEK,optimal
71820,Portfolio,15,35,-2.5235789079836377,0.283843994140625,MOSEK,optimal
71820,Portfolio,12,35,-2.512979859805573,0.800645112991333,MOSEK,optimal
105436,Portfolio,15,43,-2.688601557385037,0.3658099174499512,MOSEK,optimal
105436,Portfolio,14,43,-2.585946057960774,2.0037369728088383,MOSEK,optimal
105436,Portfolio,12,43,-2.6092828119214495,0.6699559688568115,MOSEK,optimal
105436,Portfolio,14,43,-2.5562437970629395,0.5694470405578613,MOSEK,optimal
105436,Portfolio,15,43,-2.6064170821507253,0.3306107521057129,MOSEK,optimal
105436,Portfolio,13,43,-2.5434297674380844,1.2308087348937988,MOSEK,optimal
105436,Portfolio,14,43,-2.5569487140634837,1.5422511100769043,MOSEK,optimal
105436,Portfolio,16,43,-2.5864706271465283,1.7670137882232666,MOSEK,optimal
105436,Portfolio,12,43,-2.596765954104156,2.096975088119507,MOSEK,optimal
105436,Portfolio,14,43,-2.512759525464394,0.4461088180541992,MOSEK,optimal
150904,Portfolio,14,52,-2.611158490193817,1.759443998336792,MOSEK,optimal
150904,Portfolio,16,52,-2.4633171639862472,0.9643809795379642,MOSEK,optimal
150904,Portfolio,13,52,-2.5408618037784803,0.4018409252166748,MOSEK,optimal
150904,Portfolio,15,52,-2.6206760741539656,1.8839368820190432,MOSEK,optimal
150904,Portfolio,13,52,-2.555533975158704,0.6950469017028809,MOSEK,optimal
150904,Portfolio,14,52,-2.7175750894189314,2.178822755813598,MOSEK,optimal
150904,Portfolio,15,52,-2.712701750793966,1.0313498973846436,MOSEK,optimal
150904,Portfolio,15,52,-2.655948961442561,1.4364471435546875,MOSEK,optimal
150904,Portfolio,15,52,-2.6202608748951985,0.4240450859069824,MOSEK,optimal
150904,Portfolio,13,52,-2.5602361599418617,2.5524189472198486,MOSEK,optimal
230880,Portfolio,13,65,-2.744022543948528,3.238178968429565,MOSEK,optimal
230880,Portfolio,13,65,-2.5580233872613056,4.882140159606934,MOSEK,optimal
230880,Portfolio,15,65,-2.4918174286720376,2.5227580070495605,MOSEK,optimal
230880,Portfolio,15,65,-2.7287816684838884,0.6637928485870361,MOSEK,optimal
230880,Portfolio,15,65,-2.700139238664152,0.566554069519043,MOSEK,optimal
230880,Portfolio,15,65,-2.6632329325551223,1.5345780849456787,MOSEK,optimal
230880,Portfolio,14,65,-2.4734573992349165,2.697059869766236,MOSEK,optimal
230880,Portfolio,13,65,-2.6559034603347684,1.2204909324645996,MOSEK,optimal
230880,Portfolio,14,65,-2.675734600636142,0.871830940246582,MOSEK,optimal
230880,Portfolio,13,65,-2.462820438585444,0.9329030513763428,MOSEK,optimal
344160,Portfolio,14,80,-2.707820962643372,4.742435932159424,MOSEK,optimal
344160,Portfolio,15,80,-2.5441285653512686,3.2298388481140137,MOSEK,optimal
344160,Portfolio,15,80,-2.571833686386918,2.5799577236175537,MOSEK,optimal
344160,Portfolio,13,80,-2.4411418250435006,3.31104588508606,MOSEK,optimal
344160,Portfolio,16,80,-2.6646066544758966,2.022156953811645,MOSEK,optimal
344160,Portfolio,14,80,-2.491360680705503,2.264011144638061,MOSEK,optimal
344160,Portfolio,16,80,-2.608104285459907,1.7545230388641355,MOSEK,optimal
344160,Portfolio,14,80,-2.5078732577806684,4.432383060455322,MOSEK,optimal
344160,Portfolio,16,80,-2.5480429349288367,2.1819291114807133,MOSEK,optimal
344160,Portfolio,14,80,-2.661512163977307,0.7928481101989746,MOSEK,optimal
519948,Portfolio,16,99,-2.6320268486098573,8.771237850189209,MOSEK,optimal
519948,Portfolio,12,99,-2.6984080577843828,5.6548011302948,MOSEK,optimal
519948,Portfolio,13,99,-2.6115906894783576,6.055237054824829,MOSEK,optimal
519948,Portfolio,15,99,-2.723306185918583,4.107729911804198,MOSEK,optimal
519948,Portfolio,14,99,-2.7244513473088348,5.438798904418945,MOSEK,optimal
519948,Portfolio,13,99,-2.6023578941167345,1.9798741340637207,MOSEK,optimal
519948,Portfolio,12,99,-2.600008898086573,2.670897960662842,MOSEK,optimal
519948,Portfolio,14,99,-2.6675371097454903,4.001111268997192,MOSEK,optimal
519948,Portfolio,14,99,-2.607691581127773,3.6373331546783447,MOSEK,optimal
519948,Portfolio,13,99,-2.668726660052969,1.1096851825714111,MOSEK,optimal
806248,Portfolio,14,124,-2.5549121512958064,4.250995874404906,MOSEK,optimal
806248,Portfolio,14,124,-2.5648423421151816,1.915086030960083,MOSEK,optimal
806248,Portfolio,15,124,-2.678587852035317,2.5058252811431885,MOSEK,optimal
806248,Portfolio,15,124,-2.6150168968378122,9.941191911697386,MOSEK,optimal
806248,Portfolio,15,124,-2.597829495111064,6.916581153869629,MOSEK,optimal
806248,Portfolio,15,124,-2.6383840057666763,3.2201249599456787,MOSEK,optimal
806248,Portfolio,16,124,-2.706766337900628,10.705317974090576,MOSEK,optimal
806248,Portfolio,15,124,-2.5903938507315027,7.874199151992798,MOSEK,optimal
806248,Portfolio,14,124,-2.579345757954503,7.513715982437134,MOSEK,optimal
806248,Portfolio,16,124,-2.6183738210196927,9.961415052413939,MOSEK,optimal
1232308,Portfolio,16,154,-2.6735461644714973,5.539047002792358,MOSEK,optimal
1232308,Portfolio,17,154,-2.6088971373201084,11.147387981414797,MOSEK,optimal
1232308,Portfolio,15,154,-2.65368255405662,9.386997938156126,MOSEK,optimal
1232308,Portfolio,16,154,-2.6089727645648493,17.80767202377319,MOSEK,optimal
1232308,Portfolio,15,154,-2.5484261142659754,12.292500972747805,MOSEK,optimal
1232308,Portfolio,16,154,-2.7038082791992206,5.87628984451294,MOSEK,optimal
1232308,Portfolio,17,154,-2.6663605592240742,3.660156965255737,MOSEK,optimal
1232308,Portfolio,15,154,-2.6020096370374888,9.097116231918337,MOSEK,optimal
1232308,Portfolio,15,154,-2.631194547587352,11.132962942123413,MOSEK,optimal
1232308,Portfolio,15,154,-2.5741553876010475,6.4178411960601816,MOSEK,optimal
7040,Lasso,12,10,1228.076467054626,0.1698131561279297,MOSEK,optimal
7040,Lasso,12,10,1045.8375063098508,0.2409541606903076,MOSEK,optimal
7040,Lasso,12,10,1058.325075989066,0.05515670776367188,MOSEK,optimal
7040,Lasso,14,10,1066.4151167637128,0.08874893188476562,MOSEK,optimal
7040,Lasso,10,10,1197.6863006020687,0.13102006912231445,MOSEK,optimal
7040,Lasso,11,10,1109.464128230337,0.2073972225189209,MOSEK,optimal
7040,Lasso,13,10,1013.0119628883963,0.2177441120147705,MOSEK,optimal
7040,Lasso,13,10,1025.5197121683486,0.12538504600524902,MOSEK,optimal
7040,Lasso,13,10,1066.3128897480335,0.07568883895874022,MOSEK,optimal
7040,Lasso,11,10,1047.6786528297541,0.05993103981018065,MOSEK,optimal
8294,Lasso,12,11,1160.13032060584,0.12015795707702635,MOSEK,optimal
8294,Lasso,12,11,1078.9775788444715,0.06920385360717772,MOSEK,optimal
8294,Lasso,12,11,1128.9208070695795,0.08287787437438965,MOSEK,optimal
8294,Lasso,11,11,1279.3711402285421,0.19704604148864746,MOSEK,optimal
8294,Lasso,11,11,1052.646613022844,0.06258535385131836,MOSEK,optimal
8294,Lasso,14,11,1125.0860527372306,0.24236202239990234,MOSEK,optimal
8294,Lasso,9,11,1329.7715738473353,0.08960199356079103,MOSEK,optimal
8294,Lasso,12,11,1030.382048387108,0.1112363338470459,MOSEK,optimal
8294,Lasso,13,11,1247.536046221078,0.06592059135437013,MOSEK,optimal
8294,Lasso,11,11,1110.077690824098,0.15154194831848145,MOSEK,optimal
9648,Lasso,12,12,1238.1195226109219,0.21632623672485352,MOSEK,optimal
9648,Lasso,12,12,1292.019440632792,0.18217110633850087,MOSEK,optimal
9648,Lasso,11,12,1289.8458280415512,0.19730019569396973,MOSEK,optimal
9648,Lasso,12,12,1285.5028399324428,0.2692372798919678,MOSEK,optimal
9648,Lasso,12,12,1093.0985162044713,0.07582807540893555,MOSEK,optimal
9648,Lasso,12,12,1197.8690369006265,0.10718798637390137,MOSEK,optimal
9648,Lasso,10,12,1349.0586683579077,0.0892791748046875,MOSEK,optimal
9648,Lasso,11,12,1281.2304023051813,0.07383894920349121,MOSEK,optimal
9648,Lasso,10,12,1229.5964936647765,0.11118292808532716,MOSEK,optimal
9648,Lasso,11,12,1363.7078484210754,0.07357907295227051,MOSEK,optimal
11102,Lasso,12,13,1398.231244483769,0.1983790397644043,MOSEK,optimal
11102,Lasso,15,13,1549.0258560593618,0.1180245876312256,MOSEK,optimal
11102,Lasso,11,13,1411.6257646231727,0.270582914352417,MOSEK,optimal
11102,Lasso,15,13,1326.5966771497674,0.1651310920715332,MOSEK,optimal
11102,Lasso,13,13,1386.9187122539793,0.16114401817321775,MOSEK,optimal
11102,Lasso,12,13,1376.4742722232345,0.055615901947021484,MOSEK,optimal
11102,Lasso,12,13,1268.9367987851851,0.14847207069396973,MOSEK,optimal
11102,Lasso,12,13,1471.4626869799365,0.058431148529052734,MOSEK,optimal
11102,Lasso,12,13,1345.313618032202,0.05148792266845703,MOSEK,optimal
11102,Lasso,10,13,1498.5665563470914,0.07117104530334473,MOSEK,optimal
12656,Lasso,11,14,1542.0683596824967,0.06550717353820801,MOSEK,optimal
12656,Lasso,14,14,1417.9822410152985,0.25937318801879883,MOSEK,optimal
12656,Lasso,9,14,1739.7024406285666,0.3815479278564453,MOSEK,optimal
12656,Lasso,12,14,1601.7432208979708,0.16613197326660156,MOSEK,optimal
12656,Lasso,13,14,1566.0111576339605,0.2677731513977051,MOSEK,optimal
12656,Lasso,11,14,1459.8917702429776,0.052509069442749016,MOSEK,optimal
12656,Lasso,13,14,1469.3333724352099,0.05382108688354492,MOSEK,optimal
12656,Lasso,13,14,1622.299592474694,0.24819016456604004,MOSEK,optimal
12656,Lasso,13,14,1425.2370337730595,0.05199599266052246,MOSEK,optimal
12656,Lasso,14,14,1495.2879501955747,0.10034012794494628,MOSEK,optimal
16064,Lasso,10,16,1811.742725260075,0.1614971160888672,MOSEK,optimal
16064,Lasso,13,16,1633.5870604769425,0.10010409355163574,MOSEK,optimal
16064,Lasso,13,16,1742.4737451483365,0.11731314659118652,MOSEK,optimal
16064,Lasso,11,16,1772.9876046547186,0.28583574295043945,MOSEK,optimal
16064,Lasso,11,16,1620.932678832529,0.11238884925842284,MOSEK,optimal
16064,Lasso,14,16,1656.3300342324333,0.4026017189025879,MOSEK,optimal
16064,Lasso,14,16,1702.1224965261358,0.1007988452911377,MOSEK,optimal
16064,Lasso,11,16,1801.314848011588,0.16781020164489746,MOSEK,optimal
16064,Lasso,14,16,1699.540377965489,0.09991979598999023,MOSEK,optimal
16064,Lasso,13,16,1787.9093233514584,0.06324577331542969,MOSEK,optimal
17918,Lasso,12,17,1816.7258592786268,0.1316509246826172,MOSEK,optimal
17918,Lasso,14,17,1744.7877733777937,0.24396181106567386,MOSEK,optimal
17918,Lasso,15,17,1710.727024518746,0.2148633003234864,MOSEK,optimal
17918,Lasso,14,17,1784.1986974269464,0.4977490901947022,MOSEK,optimal
17918,Lasso,11,17,1815.3693432379941,0.06740927696228027,MOSEK,optimal
17918,Lasso,14,17,1673.9616324327576,0.21215105056762693,MOSEK,optimal
17918,Lasso,12,17,1765.2762268525994,0.07505416870117188,MOSEK,optimal
17918,Lasso,12,17,1831.42220848828,0.13079404830932614,MOSEK,optimal
17918,Lasso,11,17,1737.8197223263903,0.07363629341125487,MOSEK,optimal
17918,Lasso,12,17,1690.1943787395865,0.2454860210418701,MOSEK,optimal
24080,Lasso,12,20,2145.138827582197,0.5146439075469971,MOSEK,optimal
24080,Lasso,14,20,2087.741911171081,0.3070220947265625,MOSEK,optimal
24080,Lasso,11,20,2016.6202774112994,0.2437281608581543,MOSEK,optimal
24080,Lasso,13,20,2083.698579447945,0.2219860553741455,MOSEK,optimal
24080,Lasso,15,20,2064.963306844667,0.279170036315918,MOSEK,optimal
24080,Lasso,12,20,2033.9645016753911,0.19536900520324707,MOSEK,optimal
24080,Lasso,11,20,2036.7183987842761,0.1011812686920166,MOSEK,optimal
24080,Lasso,13,20,1984.9007552597438,0.2549569606781006,MOSEK,optimal
24080,Lasso,14,20,2016.8471849368525,0.1075129508972168,MOSEK,optimal
24080,Lasso,14,20,2255.2576847880287,0.11680984497070312,MOSEK,optimal
31142,Lasso,14,23,2439.0547872645598,0.09856581687927246,MOSEK,optimal
31142,Lasso,14,23,2482.523578506547,0.10819602012634276,MOSEK,optimal
31142,Lasso,14,23,2391.586253194925,0.2988438606262207,MOSEK,optimal
31142,Lasso,14,23,2354.3704558755953,0.17174983024597168,MOSEK,optimal
31142,Lasso,14,23,2367.891067063892,0.09697985649108888,MOSEK,optimal
31142,Lasso,14,23,2424.9613706585405,0.2850019931793213,MOSEK,optimal
31142,Lasso,15,23,2249.290912700102,0.7389662265777588,MOSEK,optimal
31142,Lasso,14,23,2384.1795058506696,0.2575976848602295,MOSEK,optimal
31142,Lasso,13,23,2622.6506956169355,0.13997673988342285,MOSEK,optimal
31142,Lasso,11,23,2461.848648275159,0.35021090507507324,MOSEK,optimal
39104,Lasso,13,26,2682.885681275741,0.6092128753662109,MOSEK,optimal
39104,Lasso,15,26,2677.7254717084083,0.3230857849121094,MOSEK,optimal
39104,Lasso,12,26,2930.388033823365,0.5784769058227539,MOSEK,optimal
39104,Lasso,14,26,2786.374169479134,0.155958890914917,MOSEK,optimal
39104,Lasso,11,26,2952.0306826794713,0.1486821174621582,MOSEK,optimal
39104,Lasso,13,26,2848.0998210092125,0.35869383811950684,MOSEK,optimal
39104,Lasso,14,26,2974.4211407397966,0.2864689826965332,MOSEK,optimal
39104,Lasso,11,26,2868.001620009113,0.16276192665100098,MOSEK,optimal
39104,Lasso,14,26,2918.456754768053,0.31791114807128906,MOSEK,optimal
39104,Lasso,11,26,2761.386485764621,0.29074811935424805,MOSEK,optimal
54374,Lasso,15,31,3415.9161777028944,0.6050987243652344,MOSEK,optimal
54374,Lasso,15,31,3257.085995722347,0.2791619300842285,MOSEK,optimal
54374,Lasso,14,31,3452.4236218130663,0.8573789596557617,MOSEK,optimal
54374,Lasso,13,31,3348.3831925436198,0.8596551418304443,MOSEK,optimal
54374,Lasso,16,31,3158.702329145868,0.4687862396240234,MOSEK,optimal
54374,Lasso,14,31,3180.385699294499,0.4118518829345703,MOSEK,optimal
54374,Lasso,12,31,3450.3182187879224,0.19800901412963867,MOSEK,optimal
54374,Lasso,13,31,3262.0929637381323,0.2064621448516845,MOSEK,optimal
54374,Lasso,12,31,3493.229898683366,0.490725040435791,MOSEK,optimal
54374,Lasso,15,31,3460.365091918145,0.21143722534179688,MOSEK,optimal
75998,Lasso,10,37,3781.5853308676838,0.8540031909942627,MOSEK,optimal
75998,Lasso,12,37,3830.1855492375335,0.6690030097961426,MOSEK,optimal
75998,Lasso,12,37,3571.1836666933564,0.6375188827514648,MOSEK,optimal
75998,Lasso,11,37,3913.164262974455,0.642521858215332,MOSEK,optimal
75998,Lasso,11,37,3854.7804562547376,0.7123739719390869,MOSEK,optimal
75998,Lasso,10,37,4047.9014256193213,0.4551749229431152,MOSEK,optimal
75998,Lasso,11,37,4042.981010594952,0.2460439205169677,MOSEK,optimal
75998,Lasso,14,37,4043.217990516055,0.3319549560546875,MOSEK,optimal
75998,Lasso,13,37,3918.237252068459,0.20414090156555176,MOSEK,optimal
75998,Lasso,12,37,3979.254540322043,1.3121397495269775,MOSEK,optimal
110430,Lasso,11,45,4735.7937861256705,1.5562500953674316,MOSEK,optimal
110430,Lasso,10,45,4937.138034717387,0.9566042423248292,MOSEK,optimal
110430,Lasso,11,45,4797.734901595286,0.7404551506042479,MOSEK,optimal
110430,Lasso,13,45,4759.593265379955,1.1320579051971436,MOSEK,optimal
110430,Lasso,12,45,5125.4159604515835,0.31067490577697754,MOSEK,optimal
110430,Lasso,13,45,4783.606595647416,0.576725959777832,MOSEK,optimal
110430,Lasso,11,45,5001.832734509273,0.6253528594970703,MOSEK,optimal
110430,Lasso,13,45,5205.9347907677175,1.1503877639770508,MOSEK,optimal
110430,Lasso,12,45,4855.766631788162,1.763007879257202,MOSEK,optimal
110430,Lasso,12,45,5146.817280739463,0.3269839286804199,MOSEK,optimal
162470,Lasso,13,55,6329.199521694216,2.9162399768829346,MOSEK,optimal
162470,Lasso,16,55,5811.983401761853,3.0595030784606934,MOSEK,optimal
162470,Lasso,14,55,5642.262972540629,2.0358757972717285,MOSEK,optimal
162470,Lasso,14,55,5705.620513966797,1.5832209587097168,MOSEK,optimal
162470,Lasso,13,55,6036.178235051376,1.1550920009613037,MOSEK,optimal
162470,Lasso,12,55,5913.001488082126,1.0847270488739014,MOSEK,optimal
162470,Lasso,15,55,5879.952529167946,0.5332460403442383,MOSEK,optimal
162470,Lasso,11,55,6133.001170713821,1.3133647441864014,MOSEK,optimal
162470,Lasso,11,55,5671.311447500882,0.4542632102966309,MOSEK,optimal
162470,Lasso,16,55,5988.216253505312,2.732102155685425,MOSEK,optimal
245072,Lasso,13,68,7502.6703864621595,3.446079969406128,MOSEK,optimal
245072,Lasso,14,68,6875.585355478022,1.5593721866607666,MOSEK,optimal
245072,Lasso,12,68,7057.00672464588,2.6873648166656494,MOSEK,optimal
245072,Lasso,13,68,7026.929305850374,3.2863187789916988,MOSEK,optimal
245072,Lasso,13,68,7387.723144049543,3.8173007965087886,MOSEK,optimal
245072,Lasso,11,68,7333.5142925023165,1.6188812255859375,MOSEK,optimal
245072,Lasso,11,68,7664.199377577937,1.641531229019165,MOSEK,optimal
245072,Lasso,11,68,7225.046101295164,1.6161348819732666,MOSEK,optimal
245072,Lasso,11,68,7353.035376115967,0.6696600914001465,MOSEK,optimal
245072,Lasso,11,68,7343.321762636059,0.639807939529419,MOSEK,optimal
369936,Lasso,12,84,9314.913234888903,6.439739942550659,MOSEK,optimal
369936,Lasso,11,84,9262.212107462616,2.923823118209839,MOSEK,optimal
369936,Lasso,12,84,9101.364845473843,2.647737979888916,MOSEK,optimal
369936,Lasso,14,84,8848.154154640995,3.351172924041748,MOSEK,optimal inaccurate
369936,Lasso,13,84,9126.40370042187,2.523933172225952,MOSEK,optimal
369936,Lasso,14,84,8921.742465917072,4.504412889480591,MOSEK,optimal
369936,Lasso,11,84,9536.0939421309,1.0720138549804688,MOSEK,optimal
369936,Lasso,14,84,8906.939257235146,1.0516519546508791,MOSEK,optimal
369936,Lasso,12,84,9153.22291490432,2.205687999725342,MOSEK,optimal
369936,Lasso,14,84,8955.205226054239,4.210330247879028,MOSEK,optimal
572670,Lasso,11,105,11577.339078725796,6.920854806900024,MOSEK,optimal
572670,Lasso,14,105,11940.908176953551,7.612220048904419,MOSEK,optimal
572670,Lasso,11,105,11652.745518301,5.609863042831421,MOSEK,optimal
572670,Lasso,12,105,11433.589678559458,8.206270217895508,MOSEK,optimal
572670,Lasso,13,105,11530.306477107093,7.326659202575684,MOSEK,optimal
572670,Lasso,11,105,11616.727325303926,3.143882989883424,MOSEK,optimal
572670,Lasso,14,105,11124.718791956455,5.59345293045044,MOSEK,optimal
572670,Lasso,14,105,11003.144551037884,3.9368021488189697,MOSEK,optimal
572670,Lasso,12,105,11368.387108131066,1.6102738380432131,MOSEK,optimal
572670,Lasso,19,105,11024.601599982563,2.178765058517456,MOSEK,optimal inaccurate
898128,Lasso,18,132,14441.24542619929,16.22891116142273,MOSEK,solver_error
898128,Lasso,16,132,14282.303864068905,3.2523517608642583,MOSEK,optimal inaccurate
898128,Lasso,13,132,14453.355960658322,16.949116945266724,MOSEK,optimal
898128,Lasso,14,132,14131.412123168215,8.202698945999147,MOSEK,optimal
898128,Lasso,18,132,14371.790531401755,14.480665922164915,MOSEK,optimal
898128,Lasso,11,132,14295.826845076512,5.453935146331787,MOSEK,optimal
898128,Lasso,13,132,14063.306410083125,5.567708969116211,MOSEK,optimal
898128,Lasso,10,132,14615.139390650176,12.867228031158447,MOSEK,optimal
898128,Lasso,13,132,14886.939960779058,6.883596897125244,MOSEK,optimal
898128,Lasso,12,132,13978.587389602404,2.935042142868042,MOSEK,solver_error
1411664,Lasso,11,166,17930.384662187007,16.860947847366333,MOSEK,optimal
1411664,Lasso,14,166,18059.909772684332,12.312160968780518,MOSEK,optimal
1411664,Lasso,13,166,17845.432008346164,4.8739402294158936,MOSEK,optimal
1411664,Lasso,15,166,18359.295239258245,16.340263605117798,MOSEK,optimal
1411664,Lasso,17,166,17797.946433049234,21.483241081237804,MOSEK,optimal
1411664,Lasso,11,166,18143.0400245239,4.448174953460693,MOSEK,optimal
1411664,Lasso,12,166,18077.12503815668,5.461877107620238,MOSEK,optimal
1411664,Lasso,18,166,18238.322508870096,19.653726816177368,MOSEK,optimal
1411664,Lasso,14,166,17980.189573717318,15.838195085525513,MOSEK,optimal
1411664,Lasso,13,166,18031.605320146253,18.820991992950443,MOSEK,optimal
2226686,Lasso,16,209,22754.988064691734,26.38123083114624,MOSEK,optimal
2226686,Lasso,14,209,23736.010950012485,10.038599967956543,MOSEK,optimal
2226686,Lasso,15,209,22654.344344566358,32.32472395896912,MOSEK,optimal
2226686,Lasso,15,209,22284.78952016394,9.518525123596193,MOSEK,optimal
2226686,Lasso,13,209,22867.990021690468,35.446990966796875,MOSEK,optimal
2226686,Lasso,14,209,23001.27207358661,43.37838006019592,MOSEK,optimal
2226686,Lasso,16,209,22643.406413924407,17.380125045776367,MOSEK,optimal
2226686,Lasso,14,209,22273.058580991084,38.167456865310676,MOSEK,optimal
2226686,Lasso,14,209,23142.469681531118,39.76835012435913,MOSEK,optimal
2226686,Lasso,9,209,23219.877845952553,8.435062170028688,MOSEK,optimal
7010,SVM,17,10,284.30944797167166,0.06726217269897461,MOSEK,optimal
7010,SVM,14,10,287.9834861297023,0.06833291053771973,MOSEK,optimal
7010,SVM,14,10,300.8430116866058,0.04054379463195802,MOSEK,optimal
7010,SVM,15,10,291.0700888563373,0.06135869026184083,MOSEK,optimal
7010,SVM,14,10,305.4183878091412,0.05996608734130859,MOSEK,optimal
7010,SVM,13,10,296.7300889862668,0.06138110160827636,MOSEK,optimal
7010,SVM,14,10,280.641181647492,0.051206350326538086,MOSEK,optimal
7010,SVM,13,10,300.76224266131175,0.06197309494018555,MOSEK,optimal
7010,SVM,15,10,312.82141401585886,0.057828187942504876,MOSEK,optimal
7010,SVM,13,10,292.0058141649943,0.07183575630187987,MOSEK,optimal
8261,SVM,13,11,307.30092793774514,0.0594630241394043,MOSEK,optimal
8261,SVM,14,11,311.75703742472206,0.05420804023742677,MOSEK,optimal
8261,SVM,14,11,343.95403336141936,0.0664830207824707,MOSEK,optimal
8261,SVM,14,11,308.7049114701132,0.05912685394287109,MOSEK,optimal
8261,SVM,14,11,323.3557203265575,0.05653190612792969,MOSEK,optimal
8261,SVM,14,11,310.0428419484176,0.054507970809936516,MOSEK,optimal
8261,SVM,15,11,321.34370543653256,0.05143380165100098,MOSEK,optimal
8261,SVM,14,11,309.75884987457346,0.06893086433410645,MOSEK,optimal
8261,SVM,13,11,322.91676564315014,0.04594516754150391,MOSEK,optimal
8261,SVM,13,11,314.36407448086135,0.03727817535400391,MOSEK,optimal
9612,SVM,13,12,347.31855320634844,0.04547715187072754,MOSEK,optimal
9612,SVM,15,12,364.7147264607204,0.0573580265045166,MOSEK,optimal
9612,SVM,14,12,382.1254997372134,0.05229997634887695,MOSEK,optimal
9612,SVM,15,12,359.2115632245069,0.05517721176147461,MOSEK,optimal
9612,SVM,14,12,346.753954537116,0.055185794830322266,MOSEK,optimal
9612,SVM,13,12,372.02181301574427,0.06466007232666016,MOSEK,optimal
9612,SVM,14,12,341.4375831826539,0.06277108192443848,MOSEK,optimal
9612,SVM,13,12,350.11927400641497,0.12258481979370114,MOSEK,optimal
9612,SVM,13,12,331.1572395739638,0.05039596557617188,MOSEK,optimal
9612,SVM,14,12,340.7472492238204,0.06781816482543945,MOSEK,optimal
11063,SVM,13,13,404.7912560317536,0.05006885528564453,MOSEK,optimal
11063,SVM,15,13,392.2872515257012,0.0563969612121582,MOSEK,optimal
11063,SVM,14,13,381.12296226052325,0.0727243423461914,MOSEK,optimal
11063,SVM,14,13,388.39226072103037,0.05596303939819336,MOSEK,optimal
11063,SVM,14,13,382.62605866256143,0.06678295135498047,MOSEK,optimal
11063,SVM,15,13,382.6349986529811,0.04866290092468262,MOSEK,optimal
11063,SVM,14,13,375.9201538580677,0.05322718620300293,MOSEK,optimal
11063,SVM,14,13,378.4139792787713,0.07172513008117676,MOSEK,optimal
11063,SVM,14,13,366.5520392444004,0.046315908432006836,MOSEK,optimal
11063,SVM,14,13,374.95918966405884,0.04878401756286621,MOSEK,optimal
12614,SVM,15,14,415.02472635007484,0.04806232452392578,MOSEK,optimal
12614,SVM,14,14,385.25278001757727,0.04774975776672363,MOSEK,optimal
12614,SVM,15,14,403.029677910582,0.0526268482208252,MOSEK,optimal
12614,SVM,14,14,407.6289752421199,0.07762908935546875,MOSEK,optimal
12614,SVM,13,14,419.68482983647453,0.06002116203308105,MOSEK,optimal
12614,SVM,13,14,407.5713043932328,0.046534061431884766,MOSEK,optimal
12614,SVM,14,14,401.6144374028962,0.06232404708862305,MOSEK,optimal
12614,SVM,13,14,403.231593282286,0.062307119369506836,MOSEK,optimal
12614,SVM,15,14,417.35547770584884,0.06313514709472656,MOSEK,optimal
12614,SVM,13,14,391.28374393375395,0.04938006401062012,MOSEK,optimal
16016,SVM,14,16,473.2813211982647,0.08100700378417969,MOSEK,optimal
16016,SVM,14,16,460.211680943242,0.07050180435180664,MOSEK,optimal
16016,SVM,16,16,461.3560384581741,0.06653404235839844,MOSEK,optimal
16016,SVM,15,16,487.89994044270446,0.055392980575561516,MOSEK,optimal
16016,SVM,13,16,476.5772940569517,0.06546878814697266,MOSEK,optimal
16016,SVM,15,16,470.19147230227287,0.05148577690124512,MOSEK,optimal
16016,SVM,15,16,462.60893225412,0.07329607009887695,MOSEK,optimal
16016,SVM,14,16,451.6306132411628,0.05365824699401856,MOSEK,optimal
16016,SVM,15,16,460.1416815690058,0.05816793441772461,MOSEK,optimal
16016,SVM,14,16,476.4015596766108,0.05977106094360352,MOSEK,optimal
17867,SVM,14,17,472.2623250801255,0.07918405532836914,MOSEK,optimal
17867,SVM,13,17,484.4899320449263,0.0660550594329834,MOSEK,optimal
17867,SVM,13,17,483.41649325908753,0.07016801834106445,MOSEK,optimal
17867,SVM,14,17,481.0456878311847,0.07914495468139647,MOSEK,optimal
17867,SVM,15,17,492.98104612900624,0.07832884788513184,MOSEK,optimal
17867,SVM,15,17,513.9050908497464,0.07584691047668457,MOSEK,optimal
17867,SVM,15,17,481.2498546736245,0.07623100280761719,MOSEK,optimal
17867,SVM,15,17,502.37738259491204,0.07784008979797362,MOSEK,optimal
17867,SVM,15,17,515.6002986766072,0.06467390060424805,MOSEK,optimal
17867,SVM,14,17,498.10243830289534,0.07457518577575684,MOSEK,optimal
24020,SVM,14,20,567.5722197950225,0.07273411750793457,MOSEK,optimal
24020,SVM,15,20,572.0306237857668,0.07262706756591797,MOSEK,optimal
24020,SVM,15,20,595.4547590593323,0.06915402412414551,MOSEK,optimal
24020,SVM,15,20,582.0333726949667,0.08693194389343263,MOSEK,optimal
24020,SVM,14,20,578.8303914950185,0.07538485527038574,MOSEK,optimal
24020,SVM,15,20,563.8541987650915,0.06491994857788086,MOSEK,optimal
24020,SVM,14,20,576.6722389098493,0.06554579734802246,MOSEK,optimal
24020,SVM,13,20,566.5335030161851,0.06597375869750978,MOSEK,optimal
24020,SVM,15,20,576.6018959495602,0.06630778312683105,MOSEK,optimal
24020,SVM,15,20,586.4328593794633,0.07361721992492676,MOSEK,optimal
31073,SVM,15,23,670.5519938275922,0.09459686279296876,MOSEK,optimal
31073,SVM,15,23,652.9268106553087,0.08589601516723633,MOSEK,optimal
31073,SVM,15,23,648.8684117990842,0.10441207885742188,MOSEK,optimal
31073,SVM,13,23,678.585843469765,0.08952784538269043,MOSEK,optimal
31073,SVM,15,23,680.283585593339,0.09350109100341797,MOSEK,optimal
31073,SVM,14,23,666.5536999525025,0.09013509750366212,MOSEK,optimal
31073,SVM,15,23,672.2069683977138,0.10233592987060547,MOSEK,optimal
31073,SVM,16,23,687.2106147360306,0.10210585594177246,MOSEK,optimal
31073,SVM,15,23,672.8702676993028,0.10399103164672853,MOSEK,optimal
31073,SVM,14,23,655.4900334711368,0.08927416801452638,MOSEK,optimal
39026,SVM,16,26,748.6278287829083,0.10949993133544922,MOSEK,optimal
39026,SVM,14,26,763.0552205215065,0.11305379867553712,MOSEK,optimal
39026,SVM,16,26,746.3716580779299,0.10090112686157228,MOSEK,optimal
39026,SVM,16,26,757.4810969683386,0.1038072109222412,MOSEK,optimal
39026,SVM,15,26,771.4813142855719,0.10574793815612793,MOSEK,optimal
39026,SVM,15,26,766.6434120450939,0.13347721099853516,MOSEK,optimal
39026,SVM,14,26,754.3016210224843,0.1261732578277588,MOSEK,optimal
39026,SVM,15,26,746.6277990739508,0.09288406372070312,MOSEK,optimal
39026,SVM,15,26,750.6971504486363,0.09544014930725098,MOSEK,optimal
39026,SVM,16,26,747.9559384933364,0.13837194442749026,MOSEK,optimal
54281,SVM,12,31,950.9374571886196,0.1312398910522461,MOSEK,optimal
54281,SVM,12,31,944.7640410392096,0.12124300003051758,MOSEK,optimal
54281,SVM,13,31,844.7645189954849,0.12954306602478027,MOSEK,optimal
54281,SVM,13,31,891.9416007979088,0.1412966251373291,MOSEK,optimal
54281,SVM,12,31,881.1500271247734,0.12215924263000487,MOSEK,optimal
54281,SVM,12,31,926.109498232478,0.12554073333740234,MOSEK,optimal
54281,SVM,12,31,919.5065186083673,0.13863301277160645,MOSEK,optimal
54281,SVM,12,31,905.5208386021277,0.11783409118652345,MOSEK,optimal
54281,SVM,12,31,908.6675330627347,0.1204819679260254,MOSEK,optimal
54281,SVM,12,31,951.3646472233496,0.12456583976745605,MOSEK,optimal
75887,SVM,12,37,1105.8655151290477,0.15758204460144046,MOSEK,optimal
75887,SVM,13,37,1090.4362188825498,0.16378211975097656,MOSEK,optimal
75887,SVM,12,37,1080.4206530612407,0.1639389991760254,MOSEK,optimal
75887,SVM,13,37,1041.4547835149754,0.15843605995178225,MOSEK,optimal
75887,SVM,12,37,1051.0682801558844,0.1494150161743164,MOSEK,optimal
75887,SVM,13,37,1079.1400221909437,0.18507075309753407,MOSEK,optimal
75887,SVM,12,37,1090.8172686591804,0.1818108558654785,MOSEK,optimal
75887,SVM,12,37,1105.2967039345592,0.15706419944763186,MOSEK,optimal
75887,SVM,13,37,1094.6074237995103,0.18733906745910645,MOSEK,optimal
75887,SVM,13,37,1074.6412044674457,0.16922593116760254,MOSEK,optimal
110295,SVM,12,45,1293.340421601595,0.23316097259521484,MOSEK,optimal
110295,SVM,12,45,1335.503803928932,0.2349250316619873,MOSEK,optimal
110295,SVM,12,45,1277.7552264089486,0.2112078666687012,MOSEK,optimal
110295,SVM,12,45,1275.455789202354,0.2175202369689941,MOSEK,optimal
110295,SVM,12,45,1345.9505343174233,0.2699940204620361,MOSEK,optimal
110295,SVM,12,45,1262.8023562124474,0.24056100845336914,MOSEK,optimal
110295,SVM,12,45,1303.2924575793954,0.21225595474243164,MOSEK,optimal
110295,SVM,13,45,1283.6060279606786,0.2606699466705322,MOSEK,optimal
110295,SVM,13,45,1308.8773228206605,0.2162017822265625,MOSEK,optimal
110295,SVM,12,45,1323.9294452941542,0.21371102333068848,MOSEK,optimal
162305,SVM,12,55,1545.5417830323502,0.3203790187835693,MOSEK,optimal
162305,SVM,12,55,1568.6277389145623,0.31827402114868164,MOSEK,optimal
162305,SVM,12,55,1563.1199579317718,0.32584691047668457,MOSEK,optimal
162305,SVM,12,55,1587.82750335142,0.34131526947021484,MOSEK,optimal
162305,SVM,12,55,1594.7091003490216,0.2920267581939697,MOSEK,optimal
162305,SVM,12,55,1552.5177499939996,0.3212592601776123,MOSEK,optimal
162305,SVM,12,55,1532.2160430066535,0.3158540725708008,MOSEK,optimal
162305,SVM,13,55,1566.2808000964742,0.3208267688751221,MOSEK,optimal
162305,SVM,13,55,1578.2478203096218,0.3106081485748291,MOSEK,optimal
162305,SVM,13,55,1549.3520334993384,0.2860462665557861,MOSEK,optimal
244868,SVM,9,68,2000.1652894171023,0.4156830310821533,MOSEK,optimal
244868,SVM,11,68,1941.559053873655,0.4504671096801758,MOSEK,optimal
244868,SVM,10,68,1975.839034249464,0.4519429206848145,MOSEK,optimal
244868,SVM,11,68,1973.5973472730225,0.4953281879425049,MOSEK,optimal
244868,SVM,10,68,2014.8268985956104,0.4527902603149414,MOSEK,optimal
244868,SVM,11,68,1919.1147070384256,0.4776959419250488,MOSEK,optimal
244868,SVM,10,68,1973.5076630974304,0.4472150802612305,MOSEK,optimal
244868,SVM,11,68,1975.7381069073867,0.4739670753479004,MOSEK,optimal
244868,SVM,10,68,1956.438828754942,0.475567102432251,MOSEK,optimal
244868,SVM,10,68,2004.6805471602427,0.4433879852294922,MOSEK,optimal
369684,SVM,11,84,2381.0431592595714,0.6679751873016357,MOSEK,optimal
369684,SVM,11,84,2453.246847670934,0.7325730323791504,MOSEK,optimal
369684,SVM,10,84,2431.332593782736,0.6599597930908203,MOSEK,optimal
369684,SVM,10,84,2392.445127365776,0.6759209632873535,MOSEK,optimal
369684,SVM,11,84,2422.618490210544,0.6507189273834229,MOSEK,optimal
369684,SVM,12,84,2484.774588391229,0.7404880523681641,MOSEK,optimal
369684,SVM,12,84,2427.5627838973355,0.6923444271087646,MOSEK,optimal
369684,SVM,11,84,2391.4323695490816,0.7305212020874023,MOSEK,optimal
369684,SVM,10,84,2448.6232115586913,0.6758310794830322,MOSEK,optimal
369684,SVM,10,84,2417.315249817998,0.7865369319915771,MOSEK,optimal
572355,SVM,11,105,3049.309758627513,1.074881076812744,MOSEK,optimal
572355,SVM,12,105,2994.7473732855387,1.182616949081421,MOSEK,optimal
572355,SVM,11,105,2988.2475730714286,1.1520099639892578,MOSEK,optimal
572355,SVM,11,105,2925.322430518673,1.153656005859375,MOSEK,optimal
572355,SVM,11,105,3002.711913298589,1.047215223312378,MOSEK,optimal
572355,SVM,11,105,3067.6313775293074,1.1427087783813477,MOSEK,optimal
572355,SVM,12,105,2958.9573881958245,1.2662880420684814,MOSEK,optimal
572355,SVM,10,105,3074.0758619628514,1.0682549476623535,MOSEK,optimal
572355,SVM,12,105,3018.1201732288678,1.2036778926849363,MOSEK,optimal
572355,SVM,12,105,3024.6791423192444,1.2998127937316897,MOSEK,optimal
897732,SVM,11,132,3889.1760315429187,1.9917380809783936,MOSEK,optimal
897732,SVM,13,132,3800.668629479691,1.938915014266968,MOSEK,optimal
897732,SVM,10,132,3807.9571267527385,1.9310529232025144,MOSEK,optimal
897732,SVM,11,132,3774.980025855237,1.9593768119812007,MOSEK,optimal
897732,SVM,12,132,3815.9133303899766,2.0034208297729488,MOSEK,optimal
897732,SVM,11,132,3775.447133463711,2.244216203689575,MOSEK,optimal
897732,SVM,12,132,3816.043205974228,2.13962197303772,MOSEK,optimal
897732,SVM,10,132,3787.240045946791,2.20203709602356,MOSEK,optimal
897732,SVM,11,132,3782.383245689225,2.2072129249572754,MOSEK,optimal
897732,SVM,12,132,3858.497384130984,2.160299062728882,MOSEK,optimal
1411166,SVM,12,166,4731.757566938236,3.453252077102661,MOSEK,optimal
1411166,SVM,11,166,4737.3884290015385,3.2395358085632324,MOSEK,optimal
1411166,SVM,10,166,4718.668151139472,3.185266256332397,MOSEK,optimal
1411166,SVM,11,166,4805.821685130658,3.699604988098145,MOSEK,optimal
1411166,SVM,13,166,4782.53216859677,3.5142009258270264,MOSEK,optimal
1411166,SVM,11,166,4747.56916878276,3.3017368316650386,MOSEK,optimal
1411166,SVM,11,166,4698.1519425737815,3.3976049423217773,MOSEK,optimal
1411166,SVM,11,166,4739.715772462617,3.4808380603790283,MOSEK,optimal
1411166,SVM,11,166,4765.481547052561,3.504456043243408,MOSEK,optimal
1411166,SVM,10,166,4749.510188488988,3.4561119079589844,MOSEK,optimal
2226059,SVM,11,209,6102.251839358952,5.705562114715576,MOSEK,optimal
2226059,SVM,12,209,6019.692188039799,5.988664150238037,MOSEK,optimal
2226059,SVM,10,209,6007.068033916667,5.51949405670166,MOSEK,optimal
2226059,SVM,11,209,6065.301510195998,5.489123821258545,MOSEK,optimal
2226059,SVM,11,209,5981.7626516418,5.656414985656737,MOSEK,optimal
2226059,SVM,12,209,5998.2181444425205,5.723809003829956,MOSEK,optimal
2226059,SVM,12,209,5948.357248202555,5.777543067932129,MOSEK,optimal
2226059,SVM,11,209,6011.49461125364,7.060818195343018,MOSEK,optimal
2226059,SVM,12,209,6048.733621069946,7.16973614692688,MOSEK,optimal
2226059,SVM,13,209,6042.092987315506,6.5170419216156015,MOSEK,optimal
17000,Huber,17,10,323.9972071871586,0.14520502090454102,MOSEK,optimal
17000,Huber,18,10,368.61276192098603,0.2443680763244629,MOSEK,optimal
17000,Huber,17,10,341.1364433896086,0.2177140712738037,MOSEK,optimal
17000,Huber,17,10,374.29007946658083,0.2850320339202881,MOSEK,optimal
17000,Huber,17,10,326.2409541217369,0.22476434707641602,MOSEK,optimal
17000,Huber,16,10,322.93804301627995,0.19770479202270508,MOSEK,optimal
17000,Huber,17,10,293.42494930304383,0.4114282131195069,MOSEK,optimal
17000,Huber,17,10,286.12495816298974,0.14573287963867188,MOSEK,optimal
17000,Huber,17,10,285.19616465983,0.2084040641784668,MOSEK,optimal
17000,Huber,17,10,314.4317614589894,0.20822381973266602,MOSEK,optimal
19800,Huber,17,11,406.57613105962884,0.6135439872741699,MOSEK,optimal
19800,Huber,17,11,320.8944550016198,0.2966747283935547,MOSEK,optimal
19800,Huber,17,11,337.14205077552936,0.4625809192657471,MOSEK,optimal
19800,Huber,18,11,384.2176149897441,0.5595881938934326,MOSEK,optimal
19800,Huber,17,11,351.30351378735907,0.2988600730895996,MOSEK,optimal
19800,Huber,17,11,391.68219696369874,0.5057790279388428,MOSEK,optimal
19800,Huber,17,11,357.4674155155994,0.16339492797851562,MOSEK,optimal
19800,Huber,17,11,302.89220902981015,0.15643310546875,MOSEK,optimal
19800,Huber,18,11,296.0322955385812,0.5158450603485107,MOSEK,optimal
19800,Huber,17,11,323.20848292450404,0.15323400497436526,MOSEK,optimal
22800,Huber,17,12,429.039060413144,0.4103081226348877,MOSEK,optimal
22800,Huber,18,12,384.2986529219297,0.7462730407714844,MOSEK,optimal
22800,Huber,17,12,419.8442230170119,0.6579740047454834,MOSEK,optimal
22800,Huber,17,12,388.31791723132517,0.19251108169555664,MOSEK,optimal
22800,Huber,17,12,382.5751063010877,0.1461629867553711,MOSEK,optimal
22800,Huber,18,12,378.5715292065482,0.191619873046875,MOSEK,optimal
22800,Huber,17,12,410.69955131775254,0.1938180923461914,MOSEK,optimal
22800,Huber,17,12,343.0092401922632,0.1686537265777588,MOSEK,optimal
22800,Huber,17,12,400.99525780225207,0.1891441345214844,MOSEK,optimal
22800,Huber,17,12,371.8488930039354,0.1873941421508789,MOSEK,optimal
26000,Huber,18,13,427.29494627193606,0.29160189628601074,MOSEK,optimal
26000,Huber,17,13,452.1467153487271,0.5881960391998291,MOSEK,optimal
26000,Huber,17,13,550.5233295664814,0.4014759063720703,MOSEK,optimal
26000,Huber,17,13,429.7682947267914,0.21853876113891602,MOSEK,optimal
26000,Huber,17,13,430.11931942173806,0.1591639518737793,MOSEK,optimal
26000,Huber,17,13,453.16017005516227,0.3208019733428955,MOSEK,optimal
26000,Huber,16,13,392.67737227189116,0.2966420650482178,MOSEK,optimal
26000,Huber,17,13,452.61363500361074,0.2154979705810547,MOSEK,optimal
26000,Huber,17,13,446.73287179903014,0.3967032432556152,MOSEK,optimal
26000,Huber,18,13,412.34369256142037,0.20149707794189453,MOSEK,optimal
29400,Huber,17,14,485.5241529677708,0.4067869186401367,MOSEK,optimal
29400,Huber,17,14,441.50432304899323,0.20913982391357425,MOSEK,optimal
29400,Huber,17,14,410.0055917764441,0.22829222679138186,MOSEK,optimal
29400,Huber,18,14,492.09051405394723,0.5593068599700928,MOSEK,optimal
29400,Huber,17,14,500.50354281747803,0.6182241439819336,MOSEK,optimal
29400,Huber,17,14,551.2860633108107,0.1974499225616455,MOSEK,optimal
29400,Huber,17,14,453.0623190933127,0.8353769779205322,MOSEK,optimal
29400,Huber,17,14,476.83303264744455,0.17652416229248047,MOSEK,optimal
29400,Huber,17,14,423.6095448595858,0.1882829666137696,MOSEK,optimal
29400,Huber,17,14,415.10659288497743,0.20858311653137207,MOSEK,optimal
36800,Huber,18,16,643.1291488500002,1.392214059829712,MOSEK,optimal
36800,Huber,16,16,534.2676303832231,0.2166459560394287,MOSEK,optimal
36800,Huber,17,16,612.2770295965331,0.5852589607238771,MOSEK,optimal
36800,Huber,17,16,605.7516490877002,0.7363181114196777,MOSEK,optimal
36800,Huber,17,16,584.8226784584917,0.2714860439300537,MOSEK,optimal
36800,Huber,18,16,653.2456135848328,0.3186328411102295,MOSEK,optimal
36800,Huber,17,16,510.4371369206466,0.9746601581573486,MOSEK,optimal
36800,Huber,17,16,518.2647861630221,0.254025936126709,MOSEK,optimal
36800,Huber,18,16,472.3461148789517,0.3380568027496338,MOSEK,optimal
36800,Huber,17,16,509.86559444209365,0.2021989822387696,MOSEK,optimal
40800,Huber,17,17,622.7960451334766,0.3754312992095947,MOSEK,optimal
40800,Huber,17,17,658.7782444312431,0.8389229774475098,MOSEK,optimal
40800,Huber,17,17,734.0697623480307,0.9380199909210204,MOSEK,optimal
40800,Huber,17,17,548.8699348139542,0.5933370590209961,MOSEK,optimal
40800,Huber,17,17,624.3904068007179,0.2590980529785156,MOSEK,optimal
40800,Huber,17,17,482.0209521978088,0.3479881286621094,MOSEK,optimal
40800,Huber,16,17,542.1235060383568,0.3463551998138428,MOSEK,optimal
40800,Huber,16,17,637.6026834838256,0.6310908794403076,MOSEK,optimal
40800,Huber,17,17,536.0968661021858,0.4773328304290772,MOSEK,optimal
40800,Huber,17,17,575.3508768938336,0.2538261413574219,MOSEK,optimal
54000,Huber,17,20,630.9298341089259,1.069101095199585,MOSEK,optimal
54000,Huber,17,20,628.2165693743335,1.0862081050872805,MOSEK,optimal
54000,Huber,18,20,716.3136104285173,0.9570820331573486,MOSEK,optimal
54000,Huber,17,20,601.0218165244737,0.9169161319732666,MOSEK,optimal
54000,Huber,17,20,648.3916022257451,0.505399227142334,MOSEK,optimal
54000,Huber,17,20,650.1519077481839,0.4545950889587402,MOSEK,optimal
54000,Huber,17,20,647.8564480362752,0.29221010208129883,MOSEK,optimal
54000,Huber,17,20,717.1514172310553,0.8962073326110841,MOSEK,optimal
54000,Huber,17,20,739.3603709438071,0.2951638698577881,MOSEK,optimal
54000,Huber,17,20,695.5377785381262,0.3152709007263184,MOSEK,optimal
69000,Huber,17,23,811.5522250642911,1.6627140045166016,MOSEK,optimal
69000,Huber,16,23,775.659685304227,1.5676519870758057,MOSEK,optimal
69000,Huber,16,23,776.093332034211,1.322383165359497,MOSEK,optimal
69000,Huber,17,23,740.1641492764238,1.5288660526275637,MOSEK,optimal
69000,Huber,17,23,772.9798942619724,0.5286352634429932,MOSEK,optimal
69000,Huber,17,23,769.0450637337781,0.37767910957336426,MOSEK,optimal
69000,Huber,16,23,806.5295153636788,0.3521769046783447,MOSEK,optimal
69000,Huber,17,23,831.6315135692032,0.3250160217285156,MOSEK,optimal
69000,Huber,18,23,863.520896656053,2.4569692611694336,MOSEK,optimal
69000,Huber,18,23,855.4632741810627,0.4111852645874024,MOSEK,optimal
85800,Huber,17,26,905.5243956198786,2.0042080879211426,MOSEK,optimal
85800,Huber,17,26,870.2354816798668,1.6891160011291504,MOSEK,optimal
85800,Huber,16,26,839.0095684862217,1.0920529365539549,MOSEK,optimal
85800,Huber,17,26,846.6913315752049,1.8488078117370603,MOSEK,optimal
85800,Huber,17,26,907.6295755590186,1.3599457740783691,MOSEK,optimal
85800,Huber,17,26,879.1240458749941,1.64534592628479,MOSEK,optimal
85800,Huber,16,26,890.3366852298583,0.3537142276763916,MOSEK,optimal
85800,Huber,17,26,950.5494927246988,0.4475438594818115,MOSEK,optimal
85800,Huber,17,26,878.9039896259194,1.7599360942840576,MOSEK,optimal
85800,Huber,17,26,794.1165225716434,0.4798011779785156,MOSEK,optimal
117800,Huber,16,31,957.1855563223198,3.0627927780151367,MOSEK,optimal
117800,Huber,17,31,1056.4223232342274,1.7104778289794922,MOSEK,optimal
117800,Huber,17,31,1086.7259147345876,2.4294137954711914,MOSEK,optimal
117800,Huber,17,31,1133.6708666625682,1.4148819446563718,MOSEK,optimal
117800,Huber,17,31,1108.0088820771718,1.7757921218872068,MOSEK,optimal
117800,Huber,17,31,1134.9906334925065,1.968729019165039,MOSEK,optimal
117800,Huber,17,31,1046.2699273190221,2.7256550788879395,MOSEK,optimal
117800,Huber,17,31,1067.9270027744417,0.4739789962768554,MOSEK,optimal
117800,Huber,16,31,977.3405954298828,0.4451427459716797,MOSEK,optimal
117800,Huber,17,31,1148.6899224825936,0.5410711765289307,MOSEK,optimal
162800,Huber,17,37,1211.121541123257,3.910221815109253,MOSEK,optimal
162800,Huber,17,37,1386.7996338336404,3.5097248554229736,MOSEK,optimal
162800,Huber,17,37,1307.2516552374339,3.3518218994140625,MOSEK,optimal
162800,Huber,17,37,1199.9352885294886,2.9092230796813965,MOSEK,optimal
162800,Huber,17,37,1296.3179905323684,3.2675650119781494,MOSEK,optimal
162800,Huber,17,37,1222.6189756784786,4.3337600231170645,MOSEK,optimal
162800,Huber,18,37,1272.2566363348508,0.7949860095977783,MOSEK,optimal
162800,Huber,17,37,1296.5674778722243,1.3793272972106934,MOSEK,optimal
162800,Huber,17,37,1216.0685636444216,0.7856299877166748,MOSEK,optimal
162800,Huber,17,37,1315.7811628087145,0.7990078926086426,MOSEK,optimal
234000,Huber,17,45,1559.5202703482041,4.089293956756592,MOSEK,optimal
234000,Huber,17,45,1614.4083369865155,3.369210958480835,MOSEK,optimal
234000,Huber,18,45,1396.3526011314816,2.847805976867676,MOSEK,optimal
234000,Huber,17,45,1502.4278993851417,4.683396816253662,MOSEK,optimal
234000,Huber,17,45,1470.2410605460987,3.137497901916504,MOSEK,optimal
234000,Huber,17,45,1762.2104343387948,4.158966064453125,MOSEK,optimal
234000,Huber,17,45,1463.4272566771995,4.2059991359710684,MOSEK,optimal
234000,Huber,17,45,1730.8070051655413,0.9400169849395752,MOSEK,optimal
234000,Huber,17,45,1564.9564095795554,0.902271032333374,MOSEK,optimal
234000,Huber,17,45,1600.2265888931836,2.670830249786377,MOSEK,optimal
341000,Huber,12,55,1816.3102538247354,3.2408270835876465,MOSEK,optimal
341000,Huber,12,55,1858.1960916527828,4.890762805938722,MOSEK,optimal
341000,Huber,12,55,1810.483334820108,5.328523874282837,MOSEK,optimal
341000,Huber,12,55,1833.226776273952,5.060899019241333,MOSEK,optimal
341000,Huber,13,55,2066.140323792204,4.362957954406738,MOSEK,optimal
341000,Huber,12,55,1751.6348636958214,3.312412977218628,MOSEK,optimal
341000,Huber,12,55,1826.0301662879763,1.510282039642334,MOSEK,optimal
341000,Huber,12,55,1886.836101862344,3.99362587928772,MOSEK,optimal
341000,Huber,12,55,2032.8632331538406,1.2106497287750244,MOSEK,optimal
341000,Huber,12,55,1869.074897112705,1.1147089004516602,MOSEK,optimal
510000,Huber,12,68,2405.618359994663,7.4962730407714835,MOSEK,optimal
510000,Huber,12,68,2045.051516253304,8.598989725112915,MOSEK,optimal
510000,Huber,12,68,2362.234941514275,7.906049013137817,MOSEK,optimal
510000,Huber,12,68,2320.236104526196,4.463092088699341,MOSEK,optimal
510000,Huber,12,68,2204.0531156332945,8.773165941238402,MOSEK,optimal
510000,Huber,12,68,2288.482087786606,6.932065010070801,MOSEK,optimal
510000,Huber,12,68,2250.3872378136098,1.6775941848754885,MOSEK,optimal
510000,Huber,12,68,2424.189001750468,3.4230780601501465,MOSEK,optimal
510000,Huber,13,68,2281.195510128825,3.754960060119629,MOSEK,optimal
510000,Huber,12,68,2331.4586894703907,1.9484272003173828,MOSEK,optimal
764400,Huber,12,84,2915.5872231915064,6.737668752670287,MOSEK,optimal
764400,Huber,12,84,2970.049085385744,10.431066036224363,MOSEK,optimal
764400,Huber,12,84,2896.6056948159203,9.329134225845335,MOSEK,optimal
764400,Huber,12,84,2838.314623137652,9.209465026855467,MOSEK,optimal
764400,Huber,13,84,2871.5503842374724,10.109760999679564,MOSEK,optimal
764400,Huber,12,84,2674.3042531368123,5.700228929519652,MOSEK,optimal
764400,Huber,13,84,2751.177176696096,11.178147792816162,MOSEK,optimal
764400,Huber,13,84,2854.252206229807,14.406394004821776,MOSEK,optimal
764400,Huber,13,84,2822.804744161445,2.5847740173339844,MOSEK,optimal
764400,Huber,12,84,2944.4852466530538,2.6038460731506348,MOSEK,optimal
1176000,Huber,12,105,3627.339852572554,11.760135889053345,MOSEK,optimal
1176000,Huber,12,105,3719.879812415308,13.170626878738403,MOSEK,optimal
1176000,Huber,13,105,3713.1155750637877,20.35864305496216,MOSEK,optimal
1176000,Huber,12,105,3319.189375093174,13.545602083206177,MOSEK,optimal
1176000,Huber,13,105,3727.7384476970265,7.93623685836792,MOSEK,optimal
1176000,Huber,13,105,3852.562990634303,12.209436178207396,MOSEK,optimal
1176000,Huber,12,105,3610.407983133157,13.842920064926147,MOSEK,optimal
1176000,Huber,13,105,3530.1159216132783,12.305349111557007,MOSEK,optimal
1176000,Huber,12,105,3743.216584449616,4.457805156707764,MOSEK,optimal
1176000,Huber,12,105,3497.7585022570265,4.988507986068727,MOSEK,optimal
1834800,Huber,12,132,4585.654254585335,11.732712030410767,MOSEK,optimal
1834800,Huber,12,132,4554.567566340633,10.361832857131956,MOSEK,optimal
1834800,Huber,12,132,4561.713430241927,21.6802351474762,MOSEK,optimal
1834800,Huber,13,132,4599.243380818145,23.84627795219421,MOSEK,optimal
1834800,Huber,13,132,4567.059596018811,23.94261908531189,MOSEK,optimal
1834800,Huber,12,132,4509.033873017636,29.355417966842648,MOSEK,optimal
1834800,Huber,12,132,4575.093851422474,9.023303985595703,MOSEK,optimal
1834800,Huber,12,132,4475.766730481635,22.37460994720459,MOSEK,optimal
1834800,Huber,13,132,4688.306429424887,30.54593086242676,MOSEK,optimal
1834800,Huber,13,132,4650.319604056372,9.395459890365599,MOSEK,optimal
2871800,Huber,15,166,5364.963864260542,16.187680959701538,MOSEK,optimal
2871800,Huber,19,166,5788.33372393848,47.702284812927246,MOSEK,optimal
2871800,Huber,16,166,5832.146831598559,36.19336700439453,MOSEK,optimal
2871800,Huber,16,166,5755.54236660336,33.426323175430305,MOSEK,optimal
2871800,Huber,16,166,5999.5379463983545,47.75231909751892,MOSEK,optimal
2871800,Huber,17,166,5721.935926597629,20.888612985610962,MOSEK,optimal
2871800,Huber,17,166,5925.974418908453,53.36932420730591,MOSEK,optimal
2871800,Huber,16,166,5652.976637265679,21.02586483955384,MOSEK,optimal
2871800,Huber,16,166,5782.13529201915,22.03314995765686,MOSEK,optimal
2871800,Huber,15,166,5514.184368971034,42.68904972076415,MOSEK,optimal
4514400,Huber,17,209,7113.850076761989,93.81778335571288,MOSEK,optimal
4514400,Huber,16,209,7027.30908385769,87.85592412948608,MOSEK,optimal
4514400,Huber,18,209,6930.306173679233,99.36783075332642,MOSEK,optimal
4514400,Huber,18,209,7244.852024985819,93.74798321723938,MOSEK,optimal
4514400,Huber,20,209,7110.442853626991,38.89651131629944,MOSEK,optimal
4514400,Huber,14,209,7326.017451412194,35.820815801620476,MOSEK,optimal inaccurate
4514400,Huber,20,209,6996.101468491173,89.89260601997375,MOSEK,optimal
4514400,Huber,16,209,6900.8683114567675,29.33744692802429,MOSEK,optimal inaccurate
4514400,Huber,16,209,6996.662898075703,24.83952879905701,MOSEK,optimal
4514400,Huber,14,209,7203.161659146103,59.47440719604492,MOSEK,optimal
1970,Control,6,10,0.10608107527938923,0.193371057510376,MOSEK,optimal
1980,Control,9,10,1.0051307206843163,0.19592690467834475,MOSEK,optimal
1990,Control,6,10,1.6229568630621245,0.18920087814331046,MOSEK,optimal
2000,Control,9,10,4.117579404136123,0.2938559055328369,MOSEK,optimal
2000,Control,9,10,4.3912113329734375,0.2076289653778076,MOSEK,optimal
2010,Control,10,10,92.4154535328025,0.30208516120910645,MOSEK,optimal
2000,Control,8,10,2.7572803743985563,0.21926593780517573,MOSEK,optimal
1970,Control,7,10,1.1904395952958868,0.2542741298675537,MOSEK,optimal
1990,Control,7,10,1.0491474267611138,0.21658110618591309,MOSEK,optimal
2020,Control,6,10,1.8659315621737809,0.22323298454284668,MOSEK,optimal
2323,Control,9,11,11.88839754230547,0.051852941513061516,MOSEK,optimal
2263,Control,7,11,0.6971939775408048,0.060003995895385735,MOSEK,optimal
2283,Control,6,11,1.7340621546844703,0.035721778869628906,MOSEK,optimal
2283,Control,9,11,5.129730044354343,0.07866930961608888,MOSEK,optimal
2303,Control,9,11,3.884583807112165,0.04056191444396973,MOSEK,optimal
2283,Control,10,11,11.366224385251785,0.049256086349487305,MOSEK,optimal
2283,Control,8,11,2.496092574048009,0.12982702255249026,MOSEK,optimal
2283,Control,12,11,58.762020550892274,0.07886886596679688,MOSEK,optimal
2293,Control,9,11,1.943844021221857,0.0486760139465332,MOSEK,optimal
2313,Control,10,11,23.483728912707928,0.2028138637542725,MOSEK,optimal
2778,Control,5,12,1.8918283909282143,0.02773880958557129,MOSEK,optimal
2768,Control,6,12,2.3904522487747,0.04718422889709474,MOSEK,optimal
2768,Control,8,12,1.6543481629383976,0.04489207267761231,MOSEK,optimal
2778,Control,7,12,2.189929522025481,0.1861252784729004,MOSEK,optimal
2758,Control,8,12,1.6132475799406931,0.04875016212463379,MOSEK,optimal
2748,Control,8,12,0.5036484127379304,0.04497385025024414,MOSEK,optimal
2768,Control,6,12,1.4268053762200803,0.05725502967834473,MOSEK,optimal
2758,Control,8,12,1.0155464765193545,0.03725695610046387,MOSEK,optimal
2778,Control,8,12,4.779453696750538,0.12504315376281738,MOSEK,optimal
2788,Control,8,12,11.651651919341953,0.0508577823638916,MOSEK,optimal
3145,Control,10,13,8.250843999926435,0.15676188468933105,MOSEK,optimal
3145,Control,7,13,3.4278369002619637,0.09644103050231934,MOSEK,optimal
3145,Control,8,13,4.5171854231296935,0.09827804565429688,MOSEK,optimal
3145,Control,9,13,2.5464181387895812,0.11809372901916505,MOSEK,optimal
3135,Control,9,13,7.946467109692004,0.11673188209533693,MOSEK,optimal
3145,Control,7,13,5.758689607001088,0.07754921913146973,MOSEK,optimal
3125,Control,7,13,3.41649393695346,0.12955021858215332,MOSEK,optimal
3135,Control,9,13,14.056065274409175,0.08392715454101562,MOSEK,optimal
3165,Control,9,13,14.369156192775035,0.2269229888916016,MOSEK,optimal
3125,Control,6,13,0.9689222150123536,0.0931699275970459,MOSEK,optimal
3704,Control,9,14,7.413642589955858,0.08815813064575195,MOSEK,optimal
3684,Control,6,14,2.5189078169032406,0.07856988906860353,MOSEK,optimal
3674,Control,9,14,7.689860225521201,0.06946110725402832,MOSEK,optimal
3674,Control,8,14,1.1673680278139529,0.08904027938842772,MOSEK,optimal
3674,Control,9,14,4.100684733523372,0.08597493171691895,MOSEK,optimal
3644,Control,9,14,1.1308903190623831,0.12469983100891112,MOSEK,optimal
3684,Control,9,14,13.563307005124926,0.1008281707763672,MOSEK,optimal
3684,Control,8,14,2.1695453121480286,0.04895281791687012,MOSEK,optimal
3694,Control,7,14,4.4584612727866215,0.13268804550170898,MOSEK,optimal
3664,Control,6,14,0.7203118728991147,0.06421113014221191,MOSEK,optimal
4115,Control,10,15,8.56683734628623,0.3351538181304932,MOSEK,optimal
4095,Control,8,15,4.810856056330454,0.1906700134277344,MOSEK,optimal
4125,Control,6,15,3.938267271396069,0.19111418724060056,MOSEK,optimal
4095,Control,7,15,2.6559493448099047,0.07614421844482422,MOSEK,optimal
4105,Control,8,15,4.2760149489103725,0.1688387393951416,MOSEK,optimal
4085,Control,8,15,1.685556234171515,0.15619111061096191,MOSEK,optimal
4105,Control,9,15,8.842899525210315,0.15011310577392578,MOSEK,optimal
4115,Control,7,15,3.043649475884427,0.1094980239868164,MOSEK,optimal
4125,Control,7,15,3.24309790933345,0.08530211448669434,MOSEK,optimal
4115,Control,7,15,4.140288690404887,0.16932320594787598,MOSEK,optimal
4728,Control,7,16,2.5021223170419042,0.3299078941345215,MOSEK,optimal
4698,Control,8,16,1.755110513579378,0.10727691650390624,MOSEK,optimal
4698,Control,6,16,0.8324739850933969,0.139847993850708,MOSEK,optimal
4698,Control,9,16,2.39631153475833,0.12449884414672853,MOSEK,optimal
4718,Control,9,16,5.240479691785207,0.08414196968078612,MOSEK,optimal
4708,Control,8,16,7.190986382528164,0.11065793037414552,MOSEK,optimal
4688,Control,7,16,1.1285041260160191,0.1730201244354248,MOSEK,optimal
4718,Control,7,16,3.4655356413520897,0.1498720645904541,MOSEK,optimal
4728,Control,8,16,4.788386291616943,0.2459897994995117,MOSEK,optimal
4688,Control,7,16,0.6847750154754173,0.08922576904296875,MOSEK,optimal
5870,Control,6,18,1.6219342616913597,0.10026097297668456,MOSEK,optimal
5880,Control,8,18,3.837424600452589,0.09988188743591307,MOSEK,optimal
5890,Control,9,18,2.9642112203226616,0.1448829174041748,MOSEK,optimal
5920,Control,7,18,4.683277180983215,0.15107321739196775,MOSEK,optimal
5900,Control,7,18,1.0576993307743807,0.11189794540405272,MOSEK,optimal
5890,Control,9,18,5.311972225755182,0.09066987037658693,MOSEK,optimal
5840,Control,7,18,1.5447952321708518,0.167741060256958,MOSEK,optimal
5900,Control,6,18,3.5409803316710047,0.09848999977111816,MOSEK,optimal
5860,Control,9,18,2.0294130854983123,0.29729604721069336,MOSEK,optimal
5860,Control,8,18,1.6731789490773017,0.13794302940368652,MOSEK,optimal
7180,Control,9,20,1.1311110776650706,0.22448515892028809,MOSEK,optimal
7180,Control,7,20,5.131981595228341,0.3379991054534912,MOSEK,optimal
7170,Control,10,20,3.2088409622449863,0.1673901081085205,MOSEK,optimal
7140,Control,8,20,0.9501679204327766,0.08664894104003906,MOSEK,optimal
7180,Control,8,20,2.4321144357932054,0.15105962753295898,MOSEK,optimal
7150,Control,7,20,2.7105752345706247,0.09941601753234863,MOSEK,optimal
7180,Control,8,20,2.738891222033022,0.3036010265350342,MOSEK,optimal
7190,Control,7,20,2.4481387724349126,0.0905630588531494,MOSEK,optimal
7180,Control,7,20,2.7611492828434754,0.17908811569213867,MOSEK,optimal
7180,Control,8,20,3.06211017004466,0.0928809642791748,MOSEK,optimal
9245,Control,10,23,4.197150699346128,0.08047199249267578,MOSEK,optimal
9215,Control,9,23,1.7555176176325786,0.04442906379699707,MOSEK,optimal
9265,Control,11,23,9.236102582288016,0.17193984985351562,MOSEK,optimal
9255,Control,9,23,3.432046380324949,0.1029362678527832,MOSEK,optimal
9275,Control,10,23,11.866377167617113,0.1451420783996582,MOSEK,optimal
9215,Control,8,23,5.670199460717558,0.07903599739074707,MOSEK,optimal
9195,Control,9,23,1.412750094659437,0.07010197639465332,MOSEK,optimal
9235,Control,9,23,3.6762239989293732,0.06751298904418945,MOSEK,optimal
9265,Control,8,23,4.990104608269947,0.0419621467590332,MOSEK,optimal
9235,Control,7,23,2.199671747287216,0.042675256729125984,MOSEK,optimal
11848,Control,7,26,2.9675805474566035,0.1386258602142334,MOSEK,optimal
11818,Control,9,26,2.3806124560042843,0.13332200050354004,MOSEK,optimal
11818,Control,9,26,1.8065329953479496,0.14653301239013672,MOSEK,optimal
11848,Control,7,26,2.2232448272702303,0.1202399730682373,MOSEK,optimal
11858,Control,12,26,10.794958464930437,0.11904501914978027,MOSEK,optimal
11868,Control,11,26,12.064166417130652,0.1809780597686768,MOSEK,optimal
11828,Control,9,26,4.820995210054652,0.11467790603637695,MOSEK,optimal
11818,Control,10,26,3.496974696364609,0.06561279296875,MOSEK,optimal
11848,Control,8,26,6.268233493854901,0.1546487808227539,MOSEK,optimal
11868,Control,8,26,5.494247223747952,0.16889381408691406,MOSEK,optimal
14439,Control,11,29,8.43411424276409,0.0908811092376709,MOSEK,optimal
14419,Control,12,29,5.696672611043459,0.13843107223510742,MOSEK,optimal
14429,Control,9,29,3.5422085955112714,0.08543801307678223,MOSEK,optimal
14449,Control,11,29,9.924677416938042,0.0801229476928711,MOSEK,optimal
14449,Control,8,29,4.461589848913574,0.1739521026611328,MOSEK,optimal
14429,Control,9,29,4.262048641166832,0.08493709564208984,MOSEK,optimal
14389,Control,9,29,1.5836852475721974,0.0666646957397461,MOSEK,optimal
14419,Control,7,29,1.4612801009685858,0.08376693725585938,MOSEK,optimal
14439,Control,11,29,13.197880559939295,0.12844324111938474,MOSEK,optimal
14459,Control,8,29,4.415669208890548,0.08935999870300293,MOSEK,optimal
19764,Control,11,34,4.471173984544212,0.09273695945739746,MOSEK,optimal
19834,Control,10,34,4.558718536997112,0.13611865043640134,MOSEK,optimal
19804,Control,11,34,5.162397485906288,0.0970609188079834,MOSEK,optimal
19794,Control,6,34,2.2480135233634604,0.2887439727783203,MOSEK,optimal
19804,Control,12,34,7.61793969288131,0.1579592227935791,MOSEK,optimal
19824,Control,7,34,3.734482557017983,0.09121990203857422,MOSEK,optimal
19794,Control,8,34,3.1582508217501255,0.18352293968200686,MOSEK,optimal
19874,Control,9,34,6.096882827852488,0.14939498901367188,MOSEK,optimal
19834,Control,9,34,3.927218223412912,0.1100149154663086,MOSEK,optimal
19874,Control,13,34,11.810028572500565,0.3472440242767334,MOSEK,optimal
25639,Control,12,39,4.257817889233672,0.4335229396820069,MOSEK,optimal
25609,Control,11,39,5.198016020636133,0.44995594024658203,MOSEK,optimal
25619,Control,7,39,2.9499392043609376,0.2884750366210937,MOSEK,optimal
25629,Control,9,39,3.0215005178531817,0.11523890495300293,MOSEK,optimal
25639,Control,11,39,8.601769672134793,0.3987360000610352,MOSEK,optimal
25639,Control,9,39,3.320862465843053,0.2220430374145508,MOSEK,optimal
25659,Control,7,39,5.692147299659928,0.361325740814209,MOSEK,optimal
25629,Control,11,39,2.7345641058603847,0.2827999591827393,MOSEK,optimal
25609,Control,8,39,4.096236572457998,0.4328632354736328,MOSEK,optimal
25669,Control,8,39,6.452758813514071,0.3758139610290527,MOSEK,optimal
35688,Control,8,46,8.630895101306896,0.0959310531616211,MOSEK,optimal
35668,Control,8,46,13.493143732363189,0.2434201240539551,MOSEK,optimal
35688,Control,10,46,9.990796725933489,0.2079408168792725,MOSEK,optimal
35638,Control,7,46,4.766879756761998,0.13624906539916992,MOSEK,optimal
35668,Control,10,46,8.488963247716464,0.12889385223388672,MOSEK,optimal
35588,Control,11,46,4.985524345172863,0.1538398265838623,MOSEK,optimal
35678,Control,10,46,9.911446867516887,0.15430378913879395,MOSEK,optimal
35668,Control,11,46,9.110619657953864,0.4707372188568115,MOSEK,optimal
35708,Control,9,46,12.975423558335129,0.17551708221435547,MOSEK,optimal
35638,Control,7,46,5.353272827603722,0.2062668800354004,MOSEK,optimal
48804,Control,11,54,6.386966838125358,0.2894601821899414,MOSEK,optimal
48794,Control,8,54,6.262557197235358,0.2337212562561035,MOSEK,optimal
48724,Control,12,54,6.321553892736949,0.20981788635253906,MOSEK,optimal
48734,Control,11,54,9.791975192524315,0.1808519363403321,MOSEK,optimal
48714,Control,9,54,7.339571001810316,0.19885492324829104,MOSEK,optimal
48754,Control,10,54,7.604305998758782,0.17913007736206055,MOSEK,optimal
48754,Control,10,54,5.464028232842479,0.17298507690429688,MOSEK,optimal
48694,Control,10,54,6.11550736643108,0.17775511741638186,MOSEK,optimal
48804,Control,11,54,11.148422509258099,0.17900466918945312,MOSEK,optimal
48744,Control,11,54,10.226766475775985,0.15661096572875974,MOSEK,optimal
68034,Control,10,64,10.441053650214114,0.3352370262145996,MOSEK,optimal
68034,Control,9,64,10.244441005845543,0.2658858299255371,MOSEK,optimal
68064,Control,10,64,12.087254046640695,0.3758120536804199,MOSEK,optimal
68064,Control,9,64,7.643123240908007,0.3360476493835449,MOSEK,optimal
68034,Control,12,64,11.690385311285247,0.3744399547576904,MOSEK,optimal
67994,Control,12,64,8.06400403560859,0.3534970283508301,MOSEK,optimal
68034,Control,9,64,8.837247608971841,0.3251128196716309,MOSEK,optimal
67994,Control,9,64,5.238953804574743,0.22505784034729004,MOSEK,optimal
68054,Control,11,64,8.180935615996463,0.33535099029541016,MOSEK,optimal
68034,Control,9,64,5.559303212452257,0.3003501892089844,MOSEK,optimal
95358,Control,13,76,10.546225271387938,0.379162073135376,MOSEK,optimal
95408,Control,10,76,8.877245114120322,0.3079249858856201,MOSEK,optimal
95398,Control,11,76,18.754394334895643,0.5429179668426514,MOSEK,optimal
95288,Control,11,76,8.156367424740246,0.7667880058288574,MOSEK,optimal
95378,Control,10,76,11.30543390775183,0.344620943069458,MOSEK,optimal
95338,Control,11,76,13.657511223867415,0.3943591117858887,MOSEK,optimal
95428,Control,11,76,14.899862360295398,0.3902020454406738,MOSEK,optimal
95368,Control,12,76,10.789092965144103,0.62339186668396,MOSEK,optimal
95338,Control,11,76,12.736321717560713,0.4242658615112305,MOSEK,optimal
95438,Control,12,76,16.13025666084224,0.61440110206604,MOSEK,optimal
135583,Control,11,91,13.131156078172937,0.9276909828186036,MOSEK,optimal
135563,Control,12,91,11.317219361277756,0.8670518398284912,MOSEK,optimal
135573,Control,11,91,10.301552442679824,0.6643481254577637,MOSEK,optimal
135573,Control,9,91,11.418181373098678,1.091137170791626,MOSEK,optimal
135583,Control,13,91,16.646210245966593,0.9164841175079346,MOSEK,optimal
135613,Control,12,91,14.030657797578476,0.7700941562652588,MOSEK,optimal
135583,Control,10,91,13.587763866518852,0.8651430606842041,MOSEK,optimal
135543,Control,11,91,11.469359771051945,0.797882080078125,MOSEK,optimal
135553,Control,14,91,12.570811035190667,0.3987672328948975,MOSEK,optimal
135583,Control,12,91,18.39885225291348,0.6069059371948242,MOSEK,optimal
193729,Control,13,109,19.376312637431205,1.08992600440979,MOSEK,optimal
193789,Control,10,109,15.554366775004555,1.873408794403076,MOSEK,optimal
193799,Control,10,109,15.31874269660234,0.4597761631011963,MOSEK,optimal
193809,Control,11,109,15.905839773097222,0.8809659481048584,MOSEK,optimal
193799,Control,12,109,13.104361640594375,1.15460205078125,MOSEK,optimal
193779,Control,11,109,12.968825620954988,1.1383960247039795,MOSEK,optimal
193749,Control,12,109,24.193900867987644,0.5526211261749268,MOSEK,optimal
193739,Control,13,109,14.46229053765553,0.9830090999603271,MOSEK,optimal
193759,Control,12,109,20.155736657233852,0.9756827354431152,MOSEK,optimal
193759,Control,12,109,17.99377110896387,1.114020824432373,MOSEK,optimal


==> data/results_bak/benchmark_problems/OSQP/Control/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1970,Control,25,10,0.1060639896213851,0.001181822,OSQP,optimal,0
1980,Control,50,10,1.005039052187826,0.001717143,OSQP,optimal,0
1990,Control,25,10,1.6227204353085436,0.0012217530000000001,OSQP,optimal,0
2000,Control,50,10,4.117759252895604,0.0015614910000000001,OSQP,optimal,0
2000,Control,50,10,4.3911636967094765,0.001697071,OSQP,optimal,0
2010,Control,75,10,92.41379645669257,0.002110304,OSQP,optimal,0
2000,Control,150,10,2.7546889891574704,0.0031966029999999997,OSQP,optimal,0
1970,Control,75,10,1.1901694357126489,0.002050361,OSQP,optimal,0
1990,Control,50,10,1.0487503534617408,0.0015879479999999998,OSQP,optimal,0
2020,Control,25,10,1.8658052914484808,0.001695967,OSQP,optimal,0
2323,Control,100,11,11.889235619183905,0.002897911,OSQP,optimal,0
2263,Control,25,11,0.6977574586044928,0.0069916480000000005,OSQP,optimal,0
2283,Control,50,11,1.7339937059763628,0.002629817,OSQP,optimal,0
2283,Control,425,11,4.912955836091691,0.013896883,OSQP,optimal,0
2303,Control,225,11,3.882009483866173,0.034551752000000005,OSQP,optimal,0
2283,Control,75,11,11.364770417225595,0.0033796900000000003,OSQP,optimal,0
2283,Control,100,11,2.4942703156371406,0.0042598620000000005,OSQP,optimal,0
2283,Control,400,11,57.895532598618146,0.013319092,OSQP,optimal,0
2293,Control,75,11,1.9441631182578851,0.002368649,OSQP,optimal,0
2313,Control,150,11,23.477186667272917,0.005717829000000001,OSQP,optimal,0
2778,Control,100,12,1.8919823853085425,0.049223058,OSQP,optimal,0
2768,Control,25,12,2.390107351937134,0.002335968,OSQP,optimal,0
2768,Control,150,12,1.6542547415165756,0.00715062,OSQP,optimal,0
2778,Control,25,12,2.1897337993944284,0.002232525,OSQP,optimal,0
2758,Control,100,12,1.6114626223052022,0.02838727,OSQP,optimal,0
2748,Control,100,12,0.4979632456217104,0.0036451509999999997,OSQP,optimal,0
2768,Control,25,12,1.426709280167514,0.002893802,OSQP,optimal,0
2758,Control,50,12,1.0156594251812765,0.0033422930000000005,OSQP,optimal,0
2778,Control,75,12,4.776764691076662,0.004153439,OSQP,optimal,0
2788,Control,50,12,11.651663024945448,0.003348548,OSQP,optimal,0
3145,Control,125,13,8.244854120000847,0.006564826,OSQP,optimal,0
3145,Control,50,13,3.4281220803157555,0.003648568,OSQP,optimal,0
3145,Control,150,13,4.517152672427752,0.007570179000000001,OSQP,optimal,0
3145,Control,25,13,2.546674109189594,0.00263208,OSQP,optimal,0
3135,Control,325,13,7.871651324617473,0.018137381,OSQP,optimal,0
3145,Control,150,13,5.76094762021799,0.0049716940000000005,OSQP,optimal,0
3125,Control,50,13,3.4158127592897385,0.003674293,OSQP,optimal,0
3135,Control,75,13,14.056589449815869,0.00507793,OSQP,optimal,0
3165,Control,325,13,14.353384488705801,0.049227535,OSQP,optimal,0
3125,Control,50,13,0.9704156011317384,0.002412309,OSQP,optimal,0
3704,Control,525,14,7.330174847461508,0.065410973,OSQP,optimal,0
3684,Control,50,14,2.5188880727778606,0.0052328900000000005,OSQP,optimal,0
3674,Control,125,14,7.684990951473027,0.008199329,OSQP,optimal,0
3674,Control,75,14,1.1670044054636406,0.005804923000000001,OSQP,optimal,0
3674,Control,150,14,4.106807338062545,0.036723477,OSQP,optimal,0
3644,Control,50,14,1.130824333644999,0.003996525,OSQP,optimal,0
3684,Control,50,14,13.562926223115186,0.00443928,OSQP,optimal,0
3684,Control,50,14,2.169444817883908,0.003967858,OSQP,optimal,0
3694,Control,200,14,4.463077875333841,0.011596017,OSQP,optimal,0
3664,Control,50,14,0.7197941314912896,0.014536745,OSQP,optimal,0
4115,Control,150,15,8.572168559187139,0.010202208,OSQP,optimal,0
4095,Control,75,15,4.8109986155552384,0.003857502,OSQP,optimal,0
4125,Control,50,15,3.9382714317075775,0.004311742,OSQP,optimal,0
4095,Control,50,15,2.655993392326677,0.004405951,OSQP,optimal,0
4105,Control,275,15,4.2703623235341786,0.035670369,OSQP,optimal,0
4085,Control,50,15,1.685485419680346,0.004818162000000001,OSQP,optimal,0
4105,Control,725,15,8.773571684465434,0.122986314,OSQP,optimal,0
4115,Control,175,15,3.043798820064692,0.011422106,OSQP,optimal,0
4125,Control,150,15,3.241449194144225,0.009459059,OSQP,optimal,0
4115,Control,25,15,4.140127581993918,0.002378521,OSQP,optimal,0
4728,Control,25,16,2.5017621851747296,0.003503017,OSQP,optimal,0
4698,Control,50,16,1.7551246668665,0.0054250340000000005,OSQP,optimal,0
4698,Control,25,16,0.8323948367343972,0.0034827720000000003,OSQP,optimal,0
4698,Control,100,16,2.396447412904606,0.020279787,OSQP,optimal,0
4718,Control,75,16,5.240756779670495,0.010489302999999998,OSQP,optimal,0
4708,Control,50,16,7.1932665189265865,0.005819929000000001,OSQP,optimal,0
4688,Control,50,16,1.1294457932254611,0.005525415,OSQP,optimal,0
4718,Control,25,16,3.4653041848278807,0.003529223,OSQP,optimal,0
4728,Control,75,16,4.787545684348667,0.0070186020000000005,OSQP,optimal,0
4688,Control,25,16,0.6846632265642035,0.00362891,OSQP,optimal,0
5870,Control,25,18,1.6218531823797162,0.004478002,OSQP,optimal,0
5880,Control,100,18,3.8357698848667456,0.010456185,OSQP,optimal,0
5890,Control,125,18,2.9630114332014483,0.044035121,OSQP,optimal,0
5920,Control,150,18,4.684212549055238,0.014692442,OSQP,optimal,0
5900,Control,50,18,1.0579203949428455,0.006860979999999999,OSQP,optimal,0
5890,Control,50,18,5.311987459578013,0.005044241,OSQP,optimal,0
5840,Control,25,18,1.545196998349338,0.0044010920000000005,OSQP,optimal,0
5900,Control,50,18,3.540994304824008,0.0067833469999999995,OSQP,optimal,0
5860,Control,25,18,2.029238908646505,0.004437519,OSQP,optimal,0
5860,Control,50,18,1.6741710834309969,0.017086300999999998,OSQP,optimal,0
7180,Control,25,20,1.1310013047159366,0.033224004,OSQP,optimal,0
7180,Control,100,20,5.134156476599157,0.012875827,OSQP,optimal,0
7170,Control,100,20,3.2093016407259523,0.016101385,OSQP,optimal,0
7140,Control,50,20,0.950202145351678,0.014802613999999999,OSQP,optimal,0
7180,Control,50,20,2.432130204195128,0.008468787,OSQP,optimal,0
7150,Control,25,20,2.7104727626007614,0.005589242,OSQP,optimal,0
7180,Control,75,20,2.738842309923369,0.010799468999999999,OSQP,optimal,0
7190,Control,50,20,2.448132783941172,0.031690266,OSQP,optimal,0
7180,Control,50,20,2.7608468485720965,0.049627835999999995,OSQP,optimal,0
7180,Control,25,20,3.061442879411331,0.005397521000000001,OSQP,optimal,0
9245,Control,25,23,4.196844392655464,0.006559388,OSQP,optimal,0
9215,Control,50,23,1.7554858975665646,0.018764727,OSQP,optimal,0
9265,Control,125,23,9.236009262262106,0.033288949,OSQP,optimal,0
9255,Control,100,23,3.4321059411665864,0.039265911,OSQP,optimal,0
9275,Control,50,23,11.866339188152711,0.010508991,OSQP,optimal,0
9215,Control,75,23,5.675004063496841,0.024632914,OSQP,optimal,0
9195,Control,50,23,1.4127536563937182,0.010594848,OSQP,optimal,0
9235,Control,150,23,3.6789668334151697,0.022426756000000003,OSQP,optimal,0
9265,Control,150,23,4.990313742052276,0.049044155,OSQP,optimal,0
9235,Control,50,23,2.199919649090944,0.016598943999999997,OSQP,optimal,0
11848,Control,50,26,2.968128758129873,0.034575267,OSQP,optimal,0
11818,Control,125,26,2.380677427094086,0.073681396,OSQP,optimal,0
11818,Control,25,26,1.8063289697163665,0.06127023600000001,OSQP,optimal,0
11848,Control,75,26,2.2232474810699614,0.021757528,OSQP,optimal,0
11858,Control,125,26,10.793503165523422,0.024333223,OSQP,optimal,0
11868,Control,375,26,12.064419134138891,0.08442873000000001,OSQP,optimal,0
11828,Control,75,26,4.828737509728613,0.037817468,OSQP,optimal,0
11818,Control,50,26,3.4968982576017518,0.013527263000000001,OSQP,optimal,0
11848,Control,100,26,6.268459758184258,0.068484668,OSQP,optimal,0
11868,Control,25,26,5.493892420356644,0.008642743,OSQP,optimal,0
14439,Control,50,29,8.434816241687574,0.108038096,OSQP,optimal,0
14419,Control,75,29,5.6974272257890926,0.021139652999999998,OSQP,optimal,0
14429,Control,50,29,3.5415638070464732,0.016632146,OSQP,optimal,0
14449,Control,75,29,9.924819879988368,0.037985292999999996,OSQP,optimal,0
14449,Control,25,29,4.461392074285077,0.014269102,OSQP,optimal,0
14429,Control,100,29,4.255777918302582,0.025130405,OSQP,optimal,0
14389,Control,25,29,1.5834808928782758,0.013630585,OSQP,optimal,0
14419,Control,50,29,1.4612823120845526,0.016663044000000002,OSQP,optimal,0
14439,Control,250,29,13.199695922820075,0.13288102599999999,OSQP,optimal,0
14459,Control,50,29,4.415588028617517,0.016507415,OSQP,optimal,0
19764,Control,50,34,4.47024541110064,0.040617139,OSQP,optimal,0
19834,Control,100,34,4.559569776319784,0.100115736,OSQP,optimal,0
19804,Control,125,34,5.163266131620689,0.06838355500000001,OSQP,optimal,0
19794,Control,25,34,2.2476404977555555,0.010491935,OSQP,optimal,0
19804,Control,100,34,7.618017852153372,0.090655489,OSQP,optimal,0
19824,Control,25,34,3.7340378903794393,0.037150252,OSQP,optimal,0
19794,Control,50,34,3.1579264610783166,0.041392768,OSQP,optimal,0
19874,Control,25,34,6.096644100334215,0.015038181999999999,OSQP,optimal,0
19834,Control,75,34,3.937519774577828,0.059061811,OSQP,optimal,0
19874,Control,175,34,11.811104729196725,0.07282124,OSQP,optimal,0
25639,Control,150,39,4.245387175521362,0.169870717,OSQP,optimal,0
25609,Control,75,39,5.198173320081795,0.08960049199999999,OSQP,optimal,0
25619,Control,25,39,2.949557165847339,0.039869132,OSQP,optimal,0
25629,Control,125,39,3.015011637064263,0.056293931,OSQP,optimal,0
25639,Control,50,39,8.601455002183563,0.036333404,OSQP,optimal,0
25639,Control,50,39,3.3209062433642536,0.021262261,OSQP,optimal,0
25659,Control,25,39,5.6914960313412095,0.07368475099999999,OSQP,optimal,0
25629,Control,75,39,2.7315415170567077,0.038997024,OSQP,optimal,0
25609,Control,50,39,4.096517813398363,0.071266355,OSQP,optimal,0
25669,Control,50,39,6.4526555677137045,0.035910365,OSQP,optimal,0
35688,Control,200,46,8.599898872350336,0.135973795,OSQP,optimal,0
35668,Control,75,46,13.49348808828316,0.079865418,OSQP,optimal,0
35688,Control,75,46,9.991002448712614,0.100045211,OSQP,optimal,0
35638,Control,75,46,4.767883336964125,0.059168640999999994,OSQP,optimal,0
35668,Control,250,46,8.415819107114991,0.16909802000000002,OSQP,optimal,0
35588,Control,25,46,4.984774042021956,0.020961901,OSQP,optimal,0
35678,Control,175,46,9.915705671368537,0.16592805300000002,OSQP,optimal,0
35668,Control,125,46,9.087038286253298,0.148029181,OSQP,optimal,0
35708,Control,125,46,12.97570305747094,0.130358671,OSQP,optimal,0
35638,Control,100,46,5.356499882520349,0.065592913,OSQP,optimal,0
48804,Control,150,54,6.387387923203149,0.20975965100000002,OSQP,optimal,0
48794,Control,100,54,6.263031015374942,0.063201224,OSQP,optimal,0
48724,Control,150,54,6.325350279547802,0.089598006,OSQP,optimal,0
48734,Control,75,54,9.794491567386368,0.07705704599999999,OSQP,optimal,0
48714,Control,75,54,7.340935293513148,0.111488795,OSQP,optimal,0
48754,Control,75,54,7.613197150753122,0.45350851,OSQP,optimal,0
48754,Control,100,54,5.463760324967706,0.0906114,OSQP,optimal,0
48694,Control,125,54,6.109805181438313,0.149408092,OSQP,optimal,0
48804,Control,125,54,11.148654501225957,0.227352899,OSQP,optimal,0
48744,Control,75,54,10.235922283067678,0.29602914399999997,OSQP,optimal,0
68034,Control,100,64,10.441722930090156,0.17109338200000002,OSQP,optimal,0
68034,Control,50,64,10.244760857318449,0.21418910800000002,OSQP,optimal,0
68064,Control,75,64,12.084455916527231,0.087833466,OSQP,optimal,0
68064,Control,25,64,7.642527177423185,0.119404005,OSQP,optimal,0
68034,Control,100,64,11.690482130068991,0.295880265,OSQP,optimal,0
67994,Control,25,64,8.063350390890111,0.142071545,OSQP,optimal,0
68034,Control,150,64,8.83748260689865,0.239326588,OSQP,optimal,0
67994,Control,75,64,5.2393189926340265,0.23179533300000002,OSQP,optimal,0
68054,Control,125,64,8.183616179460484,0.114388771,OSQP,optimal,0
68034,Control,25,64,5.558667996034441,0.056905064000000005,OSQP,optimal,0
95358,Control,225,76,10.548093953454162,0.474330696,OSQP,optimal,0
95408,Control,100,76,8.872180648289532,0.245037705,OSQP,optimal,0
95398,Control,150,76,18.755760601404106,0.185662007,OSQP,optimal,0
95288,Control,100,76,8.157694305208995,0.19314376800000002,OSQP,optimal,0
95378,Control,75,76,11.305738264833145,0.19036643399999997,OSQP,optimal,0
95338,Control,125,76,13.647312145598665,0.245947852,OSQP,optimal,0
95428,Control,100,76,14.910915786151495,0.6188905029999999,OSQP,optimal,0
95368,Control,125,76,10.8050953745444,0.288140349,OSQP,optimal,0
95338,Control,100,76,12.734649836564937,0.162475068,OSQP,optimal,0
95438,Control,150,76,16.139164676102258,0.241031286,OSQP,optimal,0
135583,Control,100,91,13.131760427689533,0.7316210919999999,OSQP,optimal,0
135563,Control,75,91,11.322004191150446,1.058224532,OSQP,optimal,0
135573,Control,125,91,10.306379949550816,0.378572609,OSQP,optimal,0
135573,Control,100,91,11.416175678715836,0.40487595,OSQP,optimal,0
135583,Control,125,91,16.647420293326928,0.283934322,OSQP,optimal,0
135613,Control,100,91,14.031707441000151,0.338722071,OSQP,optimal,0
135583,Control,125,91,13.60363762214985,0.313763732,OSQP,optimal,0
135543,Control,100,91,11.468020564263783,0.24250196100000002,OSQP,optimal,0
135553,Control,150,91,12.571830204992981,0.40726245899999997,OSQP,optimal,0
135583,Control,200,91,18.404346871342124,0.335621444,OSQP,optimal,0
193729,Control,200,109,19.379454744140407,0.6417155720000001,OSQP,optimal,0
193789,Control,75,109,15.555474098398463,1.44428915,OSQP,optimal,0
193799,Control,200,109,15.313967204788378,1.016079178,OSQP,optimal,0
193809,Control,100,109,15.913669829886643,0.541267178,OSQP,optimal,0
193799,Control,75,109,13.107941812783775,0.720814992,OSQP,optimal,0
193779,Control,100,109,12.973898803135526,0.386520607,OSQP,optimal,0
193749,Control,175,109,24.19675857078764,0.451236377,OSQP,optimal,0
193739,Control,125,109,14.490125251911358,0.507614191,OSQP,optimal,0
193759,Control,125,109,20.157896139478094,0.35656953799999996,OSQP,optimal,0
193759,Control,175,109,18.00407206818981,0.669445957,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1970,Control,25,10,0.1060639896213851,0.001181822,OSQP,optimal,0
1980,Control,50,10,1.0050390521878259,0.001717143,OSQP,optimal,0
1990,Control,25,10,1.6227204353085436,0.001221753,OSQP,optimal,0
2000,Control,50,10,4.1177592528956035,0.001561491,OSQP,optimal,0
2000,Control,50,10,4.391163696709476,0.001697071,OSQP,optimal,0
2010,Control,75,10,92.41379645669257,0.002110304,OSQP,optimal,0
2000,Control,150,10,2.75468898915747,0.003196603,OSQP,optimal,0
1970,Control,75,10,1.1901694357126489,0.002050361,OSQP,optimal,0
1990,Control,50,10,1.048750353461741,0.001587948,OSQP,optimal,0
2020,Control,25,10,1.8658052914484808,0.001695967,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n109.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
193729,Control,200,109,19.379454744140403,0.6417155720000001,OSQP,optimal,0
193789,Control,75,109,15.555474098398465,1.44428915,OSQP,optimal,0
193799,Control,200,109,15.313967204788378,1.016079178,OSQP,optimal,0
193809,Control,100,109,15.913669829886645,0.541267178,OSQP,optimal,0
193799,Control,75,109,13.107941812783777,0.720814992,OSQP,optimal,0
193779,Control,100,109,12.973898803135523,0.386520607,OSQP,optimal,0
193749,Control,175,109,24.196758570787637,0.451236377,OSQP,optimal,0
193739,Control,125,109,14.49012525191136,0.507614191,OSQP,optimal,0
193759,Control,125,109,20.157896139478094,0.356569538,OSQP,optimal,0
193759,Control,175,109,18.004072068189807,0.669445957,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2323,Control,100,11,11.889235619183903,0.002897911,OSQP,optimal,0
2263,Control,25,11,0.6977574586044928,0.0069916480000000005,OSQP,optimal,0
2283,Control,50,11,1.7339937059763628,0.002629817,OSQP,optimal,0
2283,Control,425,11,4.912955836091691,0.013896882999999999,OSQP,optimal,0
2303,Control,225,11,3.8820094838661725,0.034551752,OSQP,optimal,0
2283,Control,75,11,11.364770417225596,0.0033796900000000003,OSQP,optimal,0
2283,Control,100,11,2.4942703156371406,0.004259862,OSQP,optimal,0
2283,Control,400,11,57.89553259861815,0.013319092,OSQP,optimal,0
2293,Control,75,11,1.9441631182578853,0.002368649,OSQP,optimal,0
2313,Control,150,11,23.477186667272914,0.005717829000000001,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2778,Control,100,12,1.8919823853085422,0.049223058,OSQP,optimal,0
2768,Control,25,12,2.390107351937134,0.002335968,OSQP,optimal,0
2768,Control,150,12,1.6542547415165756,0.00715062,OSQP,optimal,0
2778,Control,25,12,2.1897337993944284,0.002232525,OSQP,optimal,0
2758,Control,100,12,1.6114626223052022,0.02838727,OSQP,optimal,0
2748,Control,100,12,0.49796324562171035,0.003645151,OSQP,optimal,0
2768,Control,25,12,1.426709280167514,0.002893802,OSQP,optimal,0
2758,Control,50,12,1.0156594251812763,0.0033422930000000005,OSQP,optimal,0
2778,Control,75,12,4.776764691076662,0.004153439,OSQP,optimal,0
2788,Control,50,12,11.651663024945448,0.003348548,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
3145,Control,125,13,8.244854120000847,0.006564826,OSQP,optimal,0
3145,Control,50,13,3.4281220803157555,0.0036485679999999996,OSQP,optimal,0
3145,Control,150,13,4.517152672427752,0.007570179,OSQP,optimal,0
3145,Control,25,13,2.546674109189594,0.00263208,OSQP,optimal,0
3135,Control,325,13,7.871651324617472,0.018137381,OSQP,optimal,0
3145,Control,150,13,5.76094762021799,0.0049716940000000005,OSQP,optimal,0
3125,Control,50,13,3.4158127592897385,0.0036742930000000004,OSQP,optimal,0
3135,Control,75,13,14.05658944981587,0.00507793,OSQP,optimal,0
3165,Control,325,13,14.3533844887058,0.049227535,OSQP,optimal,0
3125,Control,50,13,0.9704156011317384,0.002412309,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
3704,Control,525,14,7.330174847461508,0.065410973,OSQP,optimal,0
3684,Control,50,14,2.518888072777861,0.0052328900000000005,OSQP,optimal,0
3674,Control,125,14,7.684990951473026,0.008199329,OSQP,optimal,0
3674,Control,75,14,1.1670044054636406,0.005804923,OSQP,optimal,0
3674,Control,150,14,4.106807338062545,0.036723477000000004,OSQP,optimal,0
3644,Control,50,14,1.130824333644999,0.003996525,OSQP,optimal,0
3684,Control,50,14,13.562926223115186,0.00443928,OSQP,optimal,0
3684,Control,50,14,2.169444817883908,0.0039678579999999995,OSQP,optimal,0
3694,Control,200,14,4.463077875333841,0.011596017,OSQP,optimal,0
3664,Control,50,14,0.7197941314912896,0.014536745,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
4115,Control,150,15,8.57216855918714,0.010202207999999999,OSQP,optimal,0
4095,Control,75,15,4.8109986155552384,0.0038575019999999996,OSQP,optimal,0
4125,Control,50,15,3.9382714317075784,0.004311742,OSQP,optimal,0
4095,Control,50,15,2.655993392326677,0.004405951,OSQP,optimal,0
4105,Control,275,15,4.2703623235341786,0.035670369,OSQP,optimal,0
4085,Control,50,15,1.685485419680346,0.004818162000000001,OSQP,optimal,0
4105,Control,725,15,8.773571684465434,0.122986314,OSQP,optimal,0
4115,Control,175,15,3.043798820064692,0.011422106000000001,OSQP,optimal,0
4125,Control,150,15,3.241449194144225,0.009459059,OSQP,optimal,0
4115,Control,25,15,4.140127581993918,0.002378521,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
4728,Control,25,16,2.5017621851747296,0.0035030169999999998,OSQP,optimal,0
4698,Control,50,16,1.7551246668665001,0.0054250340000000005,OSQP,optimal,0
4698,Control,25,16,0.8323948367343972,0.0034827720000000003,OSQP,optimal,0
4698,Control,100,16,2.396447412904606,0.020279787,OSQP,optimal,0
4718,Control,75,16,5.240756779670494,0.010489302999999998,OSQP,optimal,0
4708,Control,50,16,7.1932665189265865,0.005819929,OSQP,optimal,0
4688,Control,50,16,1.1294457932254613,0.005525415,OSQP,optimal,0
4718,Control,25,16,3.4653041848278807,0.0035292229999999997,OSQP,optimal,0
4728,Control,75,16,4.787545684348667,0.0070186020000000005,OSQP,optimal,0
4688,Control,25,16,0.6846632265642035,0.00362891,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
5870,Control,25,18,1.6218531823797162,0.004478002,OSQP,optimal,0
5880,Control,100,18,3.8357698848667456,0.010456185,OSQP,optimal,0
5890,Control,125,18,2.9630114332014483,0.044035120999999997,OSQP,optimal,0
5920,Control,150,18,4.684212549055239,0.014692442,OSQP,optimal,0
5900,Control,50,18,1.0579203949428457,0.006860979999999999,OSQP,optimal,0
5890,Control,50,18,5.311987459578014,0.005044241,OSQP,optimal,0
5840,Control,25,18,1.5451969983493379,0.004401092,OSQP,optimal,0
5900,Control,50,18,3.5409943048240073,0.006783347,OSQP,optimal,0
5860,Control,25,18,2.029238908646505,0.004437519,OSQP,optimal,0
5860,Control,50,18,1.6741710834309969,0.017086300999999998,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
7180,Control,25,20,1.1310013047159366,0.033224004,OSQP,optimal,0
7180,Control,100,20,5.134156476599157,0.012875827,OSQP,optimal,0
7170,Control,100,20,3.2093016407259523,0.016101385,OSQP,optimal,0
7140,Control,50,20,0.9502021453516781,0.014802614,OSQP,optimal,0
7180,Control,50,20,2.432130204195128,0.008468787,OSQP,optimal,0
7150,Control,25,20,2.7104727626007614,0.0055892419999999995,OSQP,optimal,0
7180,Control,75,20,2.738842309923369,0.010799469,OSQP,optimal,0
7190,Control,50,20,2.4481327839411717,0.031690266,OSQP,optimal,0
7180,Control,50,20,2.7608468485720965,0.049627836,OSQP,optimal,0
7180,Control,25,20,3.061442879411331,0.005397521000000001,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
9245,Control,25,23,4.196844392655464,0.006559388,OSQP,optimal,0
9215,Control,50,23,1.7554858975665646,0.018764727000000002,OSQP,optimal,0
9265,Control,125,23,9.236009262262108,0.033288949,OSQP,optimal,0
9255,Control,100,23,3.432105941166586,0.039265911,OSQP,optimal,0
9275,Control,50,23,11.86633918815271,0.010508991,OSQP,optimal,0
9215,Control,75,23,5.675004063496841,0.024632914,OSQP,optimal,0
9195,Control,50,23,1.4127536563937182,0.010594848,OSQP,optimal,0
9235,Control,150,23,3.67896683341517,0.022426756,OSQP,optimal,0
9265,Control,150,23,4.990313742052276,0.049044155,OSQP,optimal,0
9235,Control,50,23,2.199919649090944,0.016598944,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
11848,Control,50,26,2.968128758129873,0.034575267,OSQP,optimal,0
11818,Control,125,26,2.380677427094086,0.073681396,OSQP,optimal,0
11818,Control,25,26,1.8063289697163663,0.061270236000000006,OSQP,optimal,0
11848,Control,75,26,2.2232474810699614,0.021757527999999998,OSQP,optimal,0
11858,Control,125,26,10.793503165523422,0.024333222999999998,OSQP,optimal,0
11868,Control,375,26,12.064419134138893,0.08442873000000001,OSQP,optimal,0
11828,Control,75,26,4.828737509728613,0.037817468,OSQP,optimal,0
11818,Control,50,26,3.496898257601752,0.013527263,OSQP,optimal,0
11848,Control,100,26,6.268459758184257,0.068484668,OSQP,optimal,0
11868,Control,25,26,5.4938924203566435,0.008642743,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
14439,Control,50,29,8.434816241687574,0.108038096,OSQP,optimal,0
14419,Control,75,29,5.697427225789093,0.021139653,OSQP,optimal,0
14429,Control,50,29,3.541563807046473,0.016632146,OSQP,optimal,0
14449,Control,75,29,9.924819879988368,0.037985293,OSQP,optimal,0
14449,Control,25,29,4.461392074285077,0.014269101999999999,OSQP,optimal,0
14429,Control,100,29,4.255777918302581,0.025130405,OSQP,optimal,0
14389,Control,25,29,1.583480892878276,0.013630585,OSQP,optimal,0
14419,Control,50,29,1.4612823120845526,0.016663044000000002,OSQP,optimal,0
14439,Control,250,29,13.199695922820077,0.132881026,OSQP,optimal,0
14459,Control,50,29,4.415588028617517,0.016507415,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n34.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
19764,Control,50,34,4.47024541110064,0.040617139,OSQP,optimal,0
19834,Control,100,34,4.559569776319784,0.10011573600000001,OSQP,optimal,0
19804,Control,125,34,5.163266131620689,0.06838355500000001,OSQP,optimal,0
19794,Control,25,34,2.2476404977555555,0.010491934999999999,OSQP,optimal,0
19804,Control,100,34,7.618017852153371,0.090655489,OSQP,optimal,0
19824,Control,25,34,3.7340378903794385,0.037150252,OSQP,optimal,0
19794,Control,50,34,3.157926461078316,0.041392767999999996,OSQP,optimal,0
19874,Control,25,34,6.096644100334215,0.015038182,OSQP,optimal,0
19834,Control,75,34,3.9375197745778276,0.059061811,OSQP,optimal,0
19874,Control,175,34,11.811104729196725,0.07282124,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
25639,Control,150,39,4.245387175521362,0.169870717,OSQP,optimal,0
25609,Control,75,39,5.198173320081795,0.089600492,OSQP,optimal,0
25619,Control,25,39,2.949557165847339,0.039869132,OSQP,optimal,0
25629,Control,125,39,3.015011637064263,0.056293931,OSQP,optimal,0
25639,Control,50,39,8.601455002183563,0.036333404,OSQP,optimal,0
25639,Control,50,39,3.3209062433642536,0.021262260999999998,OSQP,optimal,0
25659,Control,25,39,5.6914960313412095,0.07368475099999999,OSQP,optimal,0
25629,Control,75,39,2.731541517056708,0.038997024,OSQP,optimal,0
25609,Control,50,39,4.096517813398364,0.071266355,OSQP,optimal,0
25669,Control,50,39,6.4526555677137045,0.035910365,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n46.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
35688,Control,200,46,8.599898872350336,0.135973795,OSQP,optimal,0
35668,Control,75,46,13.49348808828316,0.079865418,OSQP,optimal,0
35688,Control,75,46,9.991002448712612,0.100045211,OSQP,optimal,0
35638,Control,75,46,4.767883336964125,0.059168641,OSQP,optimal,0
35668,Control,250,46,8.415819107114991,0.16909802000000002,OSQP,optimal,0
35588,Control,25,46,4.9847740420219555,0.020961900999999998,OSQP,optimal,0
35678,Control,175,46,9.915705671368537,0.165928053,OSQP,optimal,0
35668,Control,125,46,9.087038286253298,0.148029181,OSQP,optimal,0
35708,Control,125,46,12.97570305747094,0.130358671,OSQP,optimal,0
35638,Control,100,46,5.356499882520349,0.065592913,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n54.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
48804,Control,150,54,6.387387923203149,0.209759651,OSQP,optimal,0
48794,Control,100,54,6.263031015374943,0.063201224,OSQP,optimal,0
48724,Control,150,54,6.325350279547802,0.089598006,OSQP,optimal,0
48734,Control,75,54,9.794491567386368,0.07705704599999999,OSQP,optimal,0
48714,Control,75,54,7.340935293513148,0.111488795,OSQP,optimal,0
48754,Control,75,54,7.613197150753123,0.45350851000000003,OSQP,optimal,0
48754,Control,100,54,5.463760324967706,0.09061140000000001,OSQP,optimal,0
48694,Control,125,54,6.109805181438312,0.149408092,OSQP,optimal,0
48804,Control,125,54,11.148654501225955,0.227352899,OSQP,optimal,0
48744,Control,75,54,10.235922283067678,0.296029144,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n64.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
68034,Control,100,64,10.441722930090155,0.17109338200000002,OSQP,optimal,0
68034,Control,50,64,10.244760857318449,0.214189108,OSQP,optimal,0
68064,Control,75,64,12.08445591652723,0.087833466,OSQP,optimal,0
68064,Control,25,64,7.642527177423185,0.11940400500000001,OSQP,optimal,0
68034,Control,100,64,11.69048213006899,0.295880265,OSQP,optimal,0
67994,Control,25,64,8.06335039089011,0.142071545,OSQP,optimal,0
68034,Control,150,64,8.83748260689865,0.239326588,OSQP,optimal,0
67994,Control,75,64,5.2393189926340265,0.231795333,OSQP,optimal,0
68054,Control,125,64,8.183616179460484,0.114388771,OSQP,optimal,0
68034,Control,25,64,5.558667996034441,0.056905064,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n76.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
95358,Control,225,76,10.548093953454162,0.474330696,OSQP,optimal,0
95408,Control,100,76,8.872180648289532,0.245037705,OSQP,optimal,0
95398,Control,150,76,18.755760601404102,0.18566200700000002,OSQP,optimal,0
95288,Control,100,76,8.157694305208995,0.193143768,OSQP,optimal,0
95378,Control,75,76,11.305738264833144,0.190366434,OSQP,optimal,0
95338,Control,125,76,13.647312145598665,0.245947852,OSQP,optimal,0
95428,Control,100,76,14.910915786151497,0.618890503,OSQP,optimal,0
95368,Control,125,76,10.8050953745444,0.28814034899999996,OSQP,optimal,0
95338,Control,100,76,12.734649836564936,0.162475068,OSQP,optimal,0
95438,Control,150,76,16.13916467610226,0.241031286,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Control/n91.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
135583,Control,100,91,13.131760427689533,0.7316210919999999,OSQP,optimal,0
135563,Control,75,91,11.322004191150446,1.058224532,OSQP,optimal,0
135573,Control,125,91,10.306379949550815,0.378572609,OSQP,optimal,0
135573,Control,100,91,11.416175678715838,0.40487595,OSQP,optimal,0
135583,Control,125,91,16.647420293326928,0.283934322,OSQP,optimal,0
135613,Control,100,91,14.031707441000153,0.338722071,OSQP,optimal,0
135583,Control,125,91,13.603637622149853,0.31376373199999996,OSQP,optimal,0
135543,Control,100,91,11.468020564263782,0.242501961,OSQP,optimal,0
135553,Control,150,91,12.57183020499298,0.407262459,OSQP,optimal,0
135583,Control,200,91,18.404346871342124,0.335621444,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
111,Eq QP,25,10,-0.06785100103892075,0.000108735,OSQP,optimal,0
125,Eq QP,25,10,-0.24480573668649006,0.000118048,OSQP,optimal,0
121,Eq QP,25,10,5.417625776092702,9.8165e-05,OSQP,optimal,0
121,Eq QP,25,10,-0.033260789958793724,0.000161488,OSQP,optimal,0
125,Eq QP,25,10,2.300303744175764,0.00011195799999999999,OSQP,optimal,0
125,Eq QP,25,10,-2.7307612090149616,0.000106282,OSQP,optimal,0
125,Eq QP,25,10,2.668265312073556,0.000162808,OSQP,optimal,0
121,Eq QP,25,10,3.4763449435228666,0.000123117,OSQP,optimal,0
119,Eq QP,25,10,-0.7191804369627852,0.000108406,OSQP,optimal,0
125,Eq QP,25,10,1.9951285151667757,0.000106835,OSQP,optimal,0
144,Eq QP,25,11,2.3330859009061853,0.000138544,OSQP,optimal,0
144,Eq QP,25,11,11.190269732146287,0.000148307,OSQP,optimal,0
146,Eq QP,25,11,10.239864217132569,0.00016167,OSQP,optimal,0
144,Eq QP,25,11,0.8934490977760992,0.000141736,OSQP,optimal,0
134,Eq QP,25,11,7.061430391659195,0.000132844,OSQP,optimal,0
142,Eq QP,25,11,-1.091694599587461,0.000159437,OSQP,optimal,0
148,Eq QP,25,11,24.440360170636463,0.03888944,OSQP,optimal,0
144,Eq QP,25,11,0.0011066605766514546,0.00014843700000000002,OSQP,optimal,0
142,Eq QP,25,11,1.4219430376128683,0.000124455,OSQP,optimal,0
146,Eq QP,25,11,6.292436042823543,0.000134683,OSQP,optimal,0
174,Eq QP,25,12,18.827754697532264,0.000141794,OSQP,optimal,0
180,Eq QP,25,12,-1.4117539920807098,0.000136818,OSQP,optimal,0
176,Eq QP,50,12,-1.4349319100941007,0.00017706200000000002,OSQP,optimal,0
174,Eq QP,25,12,2.3319873164063503,0.000147128,OSQP,optimal,0
180,Eq QP,25,12,-0.7823838787113738,0.00015207100000000001,OSQP,optimal,0
180,Eq QP,25,12,0.034395076896029074,0.00014438599999999998,OSQP,optimal,0
178,Eq QP,25,12,-4.172701738190484,0.000143864,OSQP,optimal,0
178,Eq QP,50,12,0.7896749133088613,0.00016581,OSQP,optimal,0
178,Eq QP,25,12,0.15525101421617676,0.00015041700000000002,OSQP,optimal,0
172,Eq QP,25,12,3.1373015296479947,0.00016316,OSQP,optimal,0
208,Eq QP,50,13,1.864986370891252,0.00017753000000000002,OSQP,optimal,0
206,Eq QP,25,13,-4.227095158467551,0.000151675,OSQP,optimal,0
204,Eq QP,25,13,-3.098483208745077,0.00016374100000000002,OSQP,optimal,0
204,Eq QP,25,13,-0.39959276401593546,0.000158101,OSQP,optimal,0
202,Eq QP,25,13,10.176832629971956,0.00014194700000000002,OSQP,optimal,0
206,Eq QP,25,13,0.5280774798695987,0.000163895,OSQP,optimal,0
208,Eq QP,25,13,3.187857168566121,0.00015451,OSQP,optimal,0
202,Eq QP,25,13,-3.972348814286746,0.000155157,OSQP,optimal,0
204,Eq QP,25,13,9.301369710349054,0.000153196,OSQP,optimal,0
208,Eq QP,25,13,-1.5142687155415877,0.00014696200000000002,OSQP,optimal,0
271,Eq QP,25,15,2.047881280566965,0.000198498,OSQP,optimal,0
275,Eq QP,25,15,1.83823248397602,0.000223085,OSQP,optimal,0
271,Eq QP,25,15,9.943959458674598,0.000194424,OSQP,optimal,0
277,Eq QP,25,15,-3.6454764799588704,0.000206232,OSQP,optimal,0
271,Eq QP,25,15,-1.8610687813166495,0.000203025,OSQP,optimal,0
275,Eq QP,25,15,9.108811783259586,0.000204149,OSQP,optimal,0
277,Eq QP,25,15,-5.3005633609947225,0.00018489599999999999,OSQP,optimal,0
275,Eq QP,25,15,28.71097686561616,0.00019685400000000002,OSQP,optimal,0
277,Eq QP,25,15,-0.05321561629576909,0.0001816,OSQP,optimal,0
277,Eq QP,25,15,3.5736177198466783,0.000202912,OSQP,optimal,0
405,Eq QP,25,18,14.787559580963066,0.000215208,OSQP,optimal,0
405,Eq QP,25,18,40.357357476132066,0.000247008,OSQP,optimal,0
405,Eq QP,50,18,1.2716929147822225,0.01437574,OSQP,optimal,0
405,Eq QP,25,18,13.52833090863516,0.00024254700000000002,OSQP,optimal,0
405,Eq QP,50,18,-0.7515622403158022,0.000284328,OSQP,optimal,0
405,Eq QP,25,18,3.4425725257203763,0.000226544,OSQP,optimal,0
405,Eq QP,50,18,1.020394687506745,0.000270789,OSQP,optimal,0
401,Eq QP,50,18,0.5720984726123542,0.000267638,OSQP,optimal,0
403,Eq QP,50,18,7.339317232785933,0.000281826,OSQP,optimal,0
405,Eq QP,25,18,4.023208294586766,0.000245959,OSQP,optimal,0
655,Eq QP,50,23,1.0467591081184833,0.00042349699999999995,OSQP,optimal,0
655,Eq QP,50,23,2.1603311079171776,0.000435177,OSQP,optimal,0
655,Eq QP,25,23,9.069276283571435,0.000339821,OSQP,optimal,0
655,Eq QP,50,23,4.217516269440837,0.000422271,OSQP,optimal,0
655,Eq QP,50,23,4.039985250148535,0.01245486,OSQP,optimal,0
655,Eq QP,25,23,3.692395908015629,0.00032982000000000004,OSQP,optimal,0
655,Eq QP,25,23,7.2751687575033985,0.000332576,OSQP,optimal,0
655,Eq QP,50,23,6.261909448502142,0.000422246,OSQP,optimal,0
653,Eq QP,25,23,12.383307842085982,0.000360917,OSQP,optimal,0
655,Eq QP,50,23,-0.30950259018600845,0.000470691,OSQP,optimal,0
1044,Eq QP,50,29,16.403179429194598,0.000579154,OSQP,optimal,0
1044,Eq QP,50,29,6.9828601561631265,0.00062157,OSQP,optimal,0
1044,Eq QP,25,29,13.259146706956756,0.00048196599999999996,OSQP,optimal,0
1044,Eq QP,50,29,-4.285329257575978,0.0005832890000000001,OSQP,optimal,0
1044,Eq QP,50,29,3.4642387109858515,0.000633336,OSQP,optimal,0
1044,Eq QP,50,29,13.606081445640635,0.000585612,OSQP,optimal,0
1044,Eq QP,25,29,7.1406800120436875,0.00045063300000000003,OSQP,optimal,0
1044,Eq QP,50,29,5.155245194986176,0.000576646,OSQP,optimal,0
1044,Eq QP,50,29,1.9313925557722451,0.000571632,OSQP,optimal,0
1042,Eq QP,50,29,2.861450800502851,0.000606061,OSQP,optimal,0
1891,Eq QP,50,39,28.866814556800705,0.001071545,OSQP,optimal,0
1891,Eq QP,50,39,6.771987458630989,0.000958395,OSQP,optimal,0
1891,Eq QP,50,39,5.808341356524699,0.05044717,OSQP,optimal,0
1891,Eq QP,50,39,9.634836398281118,0.000986773,OSQP,optimal,0
1891,Eq QP,50,39,10.899512117848824,0.000969632,OSQP,optimal,0
1891,Eq QP,50,39,10.35611425001844,0.026834153,OSQP,optimal,0
1891,Eq QP,50,39,5.258076831982003,0.0009463,OSQP,optimal,0
1891,Eq QP,50,39,5.389810943610028,0.000957328,OSQP,optimal,0
1891,Eq QP,50,39,5.169699947750166,0.000982237,OSQP,optimal,0
1891,Eq QP,50,39,7.854950610314032,0.024461541,OSQP,optimal,0
3498,Eq QP,50,53,8.284901622348022,0.001738763,OSQP,optimal,0
3498,Eq QP,50,53,12.587491181919987,0.001775857,OSQP,optimal,0
3498,Eq QP,50,53,7.360039360671967,0.001910206,OSQP,optimal,0
3498,Eq QP,50,53,7.534406950084032,0.0017711220000000002,OSQP,optimal,0
3498,Eq QP,25,53,11.749196266519807,0.017875539,OSQP,optimal,0
3498,Eq QP,50,53,17.508994457913793,0.0017226079999999998,OSQP,optimal,0
3498,Eq QP,50,53,17.99804140586031,0.001728828,OSQP,optimal,0
3498,Eq QP,50,53,10.745599591805329,0.001769216,OSQP,optimal,0
3498,Eq QP,50,53,2.1730561021767096,0.001765581,OSQP,optimal,0
3498,Eq QP,50,53,6.187958581137003,0.0017421009999999998,OSQP,optimal,0
6643,Eq QP,50,73,14.582236431572351,0.016386091999999998,OSQP,optimal,0
6643,Eq QP,50,73,13.934962491251145,0.0033198040000000004,OSQP,optimal,0
6643,Eq QP,50,73,15.1048358030151,0.022723734,OSQP,optimal,0
6643,Eq QP,50,73,13.25161881222516,0.041313395,OSQP,optimal,0
6643,Eq QP,50,73,15.613370001275694,0.035768362000000005,OSQP,optimal,0
6643,Eq QP,50,73,20.709716488763465,0.026527818999999998,OSQP,optimal,0
6643,Eq QP,50,73,19.545711157328373,0.003297074,OSQP,optimal,0
6643,Eq QP,50,73,19.59174596143565,0.014326088,OSQP,optimal,0
6643,Eq QP,50,73,28.859279768341175,0.003296172,OSQP,optimal,0
6643,Eq QP,50,73,23.22649592270468,0.008956047,OSQP,optimal,0
13235,Eq QP,50,103,13.627064362557881,0.017311884,OSQP,optimal,0
13235,Eq QP,50,103,19.564046600679923,0.045411260999999994,OSQP,optimal,0
13235,Eq QP,50,103,26.604545193425146,0.057884834,OSQP,optimal,0
13235,Eq QP,50,103,29.52082944429193,0.006151628,OSQP,optimal,0
13235,Eq QP,50,103,32.57242780540772,0.037086169,OSQP,optimal,0
13235,Eq QP,50,103,13.249894117910138,0.026941039,OSQP,optimal,0
13235,Eq QP,50,103,29.50754046908727,0.006030368,OSQP,optimal,0
13235,Eq QP,50,103,20.90479089837599,0.042570444000000006,OSQP,optimal,0
13235,Eq QP,50,103,21.811461724444452,0.032148825,OSQP,optimal,0
13235,Eq QP,50,103,23.01439062273853,0.005953454,OSQP,optimal,0
26645,Eq QP,50,146,41.98637780317141,0.07138929200000001,OSQP,optimal,0
26645,Eq QP,50,146,26.081544556977647,0.083595913,OSQP,optimal,0
26645,Eq QP,50,146,40.99788784332989,0.046641822,OSQP,optimal,0
26645,Eq QP,50,146,53.862258778329355,0.04586073400000001,OSQP,optimal,0
26645,Eq QP,50,146,33.01914087299684,0.047141147,OSQP,optimal,0
26645,Eq QP,50,146,34.52756097341596,0.06138805,OSQP,optimal,0
26645,Eq QP,50,146,38.6557066215962,0.044718206,OSQP,optimal,0
26645,Eq QP,50,146,36.43525619816803,0.0776029,OSQP,optimal,0
26645,Eq QP,50,146,29.51971406636927,0.066121976,OSQP,optimal,0
26645,Eq QP,50,146,26.18542824821827,0.041751762000000005,OSQP,optimal,0
55598,Eq QP,50,211,50.04630782846654,0.094319941,OSQP,optimal,0
55598,Eq QP,50,211,43.90727182843965,0.173720476,OSQP,optimal,0
55598,Eq QP,50,211,55.33115488462184,0.119129169,OSQP,optimal,0
55598,Eq QP,50,211,75.80965999789454,0.13313224499999998,OSQP,optimal,0
55598,Eq QP,50,211,37.55633978429747,0.12219389900000001,OSQP,optimal,0
55598,Eq QP,50,211,52.88725628703568,0.028018335,OSQP,optimal,0
55598,Eq QP,50,211,45.55770014848112,0.115268366,OSQP,optimal,0
55598,Eq QP,50,211,54.13930461960712,0.067817541,OSQP,optimal,0
55598,Eq QP,50,211,63.0784887450429,0.12819888499999998,OSQP,optimal,0
55598,Eq QP,50,211,63.83697496060933,0.044286124,OSQP,optimal,0
115520,Eq QP,50,304,70.17340872663829,0.27126964200000003,OSQP,optimal,0
115520,Eq QP,50,304,61.57933619275486,0.17085984,OSQP,optimal,0
115520,Eq QP,50,304,52.226063609603216,0.062724452,OSQP,optimal,0
115520,Eq QP,50,304,73.44739042322425,0.259842024,OSQP,optimal,0
115520,Eq QP,50,304,57.39161533294968,0.136160593,OSQP,optimal,0
115520,Eq QP,50,304,100.81148981319315,0.227072327,OSQP,optimal,0
115520,Eq QP,50,304,70.02617642356711,0.183435805,OSQP,optimal,0
115520,Eq QP,50,304,80.40114416331879,0.10790553300000001,OSQP,optimal,0
115520,Eq QP,50,304,69.58944129991978,0.20816568800000002,OSQP,optimal,0
115520,Eq QP,50,304,57.41555882664774,0.154610165,OSQP,optimal,0
244205,Eq QP,50,442,90.41759762623201,0.47957427700000005,OSQP,optimal,0
244205,Eq QP,50,442,114.52973590398577,0.39613791,OSQP,optimal,0
244205,Eq QP,50,442,106.65413641727551,0.334521872,OSQP,optimal,0
244205,Eq QP,50,442,118.86177483571687,0.34059592299999997,OSQP,optimal,0
244205,Eq QP,50,442,117.72851337602415,0.230436353,OSQP,optimal,0
244205,Eq QP,50,442,128.8179015989896,0.273615424,OSQP,optimal,0
244205,Eq QP,50,442,68.46261263082084,0.269032459,OSQP,optimal,0
244205,Eq QP,50,442,117.11288747290192,0.22498964300000002,OSQP,optimal,0
244205,Eq QP,50,442,117.6565470381546,0.432705578,OSQP,optimal,0
244205,Eq QP,50,442,93.1560053387986,0.103264668,OSQP,optimal,0
518420,Eq QP,50,644,161.7167515140715,0.6671767559999999,OSQP,optimal,0
518420,Eq QP,50,644,166.53443372207147,0.871700245,OSQP,optimal,0
518420,Eq QP,50,644,182.25476946715702,0.632128217,OSQP,optimal,0
518420,Eq QP,50,644,139.1733121801311,0.377609543,OSQP,optimal,0
518420,Eq QP,50,644,216.9312164190206,0.6275188970000001,OSQP,optimal,0
518420,Eq QP,50,644,119.76709631264096,0.730917334,OSQP,optimal,0
518420,Eq QP,50,644,173.73518445172112,0.577888602,OSQP,optimal,0
518420,Eq QP,50,644,160.59858355218634,0.456576039,OSQP,optimal,0
518420,Eq QP,50,644,148.51418841854868,0.698727054,OSQP,optimal,0
518420,Eq QP,50,644,143.8090706573009,0.538600803,OSQP,optimal,0
1104500,Eq QP,50,940,226.83365840606862,2.257765051,OSQP,optimal,0
1104500,Eq QP,50,940,251.63871716730972,2.570044824,OSQP,optimal,0
1104500,Eq QP,50,940,204.96762909812944,1.786698304,OSQP,optimal,0
1104500,Eq QP,50,940,232.24606904541318,1.6546889219999998,OSQP,optimal,0
1104500,Eq QP,50,940,251.23071834869,1.6459910009999998,OSQP,optimal,0
1104500,Eq QP,50,940,256.787902577617,1.5434071699999998,OSQP,optimal,0
1104500,Eq QP,50,940,229.6514817437284,1.945740239,OSQP,optimal,0
1104500,Eq QP,50,940,306.9733397272944,1.818615962,OSQP,optimal,0
1104500,Eq QP,50,940,247.2405838566288,1.321873222,OSQP,optimal,0
1104500,Eq QP,50,940,274.65994512282026,1.7288180290000001,OSQP,optimal,0
2356068,Eq QP,50,1373,349.6688779969478,4.994860643,OSQP,optimal,0
2356068,Eq QP,50,1373,353.09560908724853,6.1778746139999985,OSQP,optimal,0
2356068,Eq QP,50,1373,386.91156137103087,4.328068997,OSQP,optimal,0
2356068,Eq QP,50,1373,419.5260078919381,4.3523933800000005,OSQP,optimal,0
2356068,Eq QP,50,1373,334.527408749304,6.4134976560000005,OSQP,optimal,0
2356068,Eq QP,50,1373,375.1900614716719,4.47782153,OSQP,optimal,0
2356068,Eq QP,50,1373,368.14769183815383,4.4257442120000015,OSQP,optimal,0
2356068,Eq QP,50,1373,385.6878630760207,6.284040198,OSQP,optimal,0
2356068,Eq QP,50,1373,352.22532917118883,5.518371362000001,OSQP,optimal,0
2356068,Eq QP,50,1373,336.21942882058926,5.013076514,OSQP,optimal,0
5044599,Eq QP,50,2009,456.1135722000377,12.901125967999999,OSQP,optimal,0
5044599,Eq QP,50,2009,503.54904858790565,11.886142805,OSQP,optimal,0
5044599,Eq QP,50,2009,582.2252523181127,13.082514574000001,OSQP,optimal,0
5044599,Eq QP,50,2009,489.3341367343856,12.465848292,OSQP,optimal,0
5044599,Eq QP,50,2009,549.4479528424848,23.232381199000002,OSQP,optimal,0
5044599,Eq QP,50,2009,556.886307413958,13.319078303,OSQP,optimal,0
5044599,Eq QP,50,2009,512.1687398181421,20.635372803000003,OSQP,optimal,0
5044599,Eq QP,50,2009,512.2224559984419,12.449391139000001,OSQP,optimal,0
5044599,Eq QP,50,2009,562.9502202512422,14.982879526,OSQP,optimal,0
5044599,Eq QP,50,2009,471.8613728482683,13.752694172,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
111,Eq QP,25,10,-0.06785100103892075,0.00010873500000000001,OSQP,optimal,0
125,Eq QP,25,10,-0.24480573668649003,0.00011804799999999999,OSQP,optimal,0
121,Eq QP,25,10,5.417625776092702,9.8165e-05,OSQP,optimal,0
121,Eq QP,25,10,-0.033260789958793724,0.000161488,OSQP,optimal,0
125,Eq QP,25,10,2.300303744175764,0.000111958,OSQP,optimal,0
125,Eq QP,25,10,-2.730761209014962,0.00010628200000000001,OSQP,optimal,0
125,Eq QP,25,10,2.668265312073556,0.000162808,OSQP,optimal,0
121,Eq QP,25,10,3.4763449435228666,0.000123117,OSQP,optimal,0
119,Eq QP,25,10,-0.7191804369627852,0.00010840599999999999,OSQP,optimal,0
125,Eq QP,25,10,1.9951285151667755,0.000106835,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
13235,Eq QP,50,103,13.627064362557881,0.017311884,OSQP,optimal,0
13235,Eq QP,50,103,19.564046600679916,0.045411261,OSQP,optimal,0
13235,Eq QP,50,103,26.604545193425146,0.057884834,OSQP,optimal,0
13235,Eq QP,50,103,29.52082944429193,0.006151628,OSQP,optimal,0
13235,Eq QP,50,103,32.57242780540772,0.037086169,OSQP,optimal,0
13235,Eq QP,50,103,13.249894117910138,0.026941039,OSQP,optimal,0
13235,Eq QP,50,103,29.50754046908727,0.0060303679999999995,OSQP,optimal,0
13235,Eq QP,50,103,20.90479089837599,0.042570444,OSQP,optimal,0
13235,Eq QP,50,103,21.811461724444456,0.032148825,OSQP,optimal,0
13235,Eq QP,50,103,23.014390622738528,0.005953454,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
144,Eq QP,25,11,2.3330859009061853,0.000138544,OSQP,optimal,0
144,Eq QP,25,11,11.190269732146286,0.000148307,OSQP,optimal,0
146,Eq QP,25,11,10.239864217132567,0.00016167,OSQP,optimal,0
144,Eq QP,25,11,0.8934490977760992,0.000141736,OSQP,optimal,0
134,Eq QP,25,11,7.061430391659195,0.000132844,OSQP,optimal,0
142,Eq QP,25,11,-1.091694599587461,0.000159437,OSQP,optimal,0
148,Eq QP,25,11,24.44036017063646,0.038889440000000004,OSQP,optimal,0
144,Eq QP,25,11,0.0011066605766514549,0.00014843700000000002,OSQP,optimal,0
142,Eq QP,25,11,1.421943037612868,0.000124455,OSQP,optimal,0
146,Eq QP,25,11,6.292436042823543,0.000134683,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
174,Eq QP,25,12,18.827754697532264,0.000141794,OSQP,optimal,0
180,Eq QP,25,12,-1.4117539920807098,0.000136818,OSQP,optimal,0
176,Eq QP,50,12,-1.4349319100941007,0.000177062,OSQP,optimal,0
174,Eq QP,25,12,2.33198731640635,0.000147128,OSQP,optimal,0
180,Eq QP,25,12,-0.7823838787113738,0.000152071,OSQP,optimal,0
180,Eq QP,25,12,0.034395076896029074,0.00014438599999999998,OSQP,optimal,0
178,Eq QP,25,12,-4.172701738190484,0.000143864,OSQP,optimal,0
178,Eq QP,50,12,0.7896749133088613,0.00016581,OSQP,optimal,0
178,Eq QP,25,12,0.15525101421617676,0.000150417,OSQP,optimal,0
172,Eq QP,25,12,3.1373015296479947,0.00016316,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
208,Eq QP,50,13,1.864986370891252,0.00017753000000000002,OSQP,optimal,0
206,Eq QP,25,13,-4.227095158467552,0.000151675,OSQP,optimal,0
204,Eq QP,25,13,-3.0984832087450775,0.00016374100000000002,OSQP,optimal,0
204,Eq QP,25,13,-0.39959276401593546,0.000158101,OSQP,optimal,0
202,Eq QP,25,13,10.176832629971958,0.00014194700000000002,OSQP,optimal,0
206,Eq QP,25,13,0.5280774798695987,0.000163895,OSQP,optimal,0
208,Eq QP,25,13,3.1878571685661212,0.00015451,OSQP,optimal,0
202,Eq QP,25,13,-3.9723488142867462,0.000155157,OSQP,optimal,0
204,Eq QP,25,13,9.301369710349052,0.000153196,OSQP,optimal,0
208,Eq QP,25,13,-1.5142687155415877,0.000146962,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2356068,Eq QP,50,1373,349.66887799694774,4.994860643,OSQP,optimal,0
2356068,Eq QP,50,1373,353.09560908724853,6.177874613999999,OSQP,optimal,0
2356068,Eq QP,50,1373,386.9115613710309,4.328068997,OSQP,optimal,0
2356068,Eq QP,50,1373,419.52600789193804,4.3523933800000005,OSQP,optimal,0
2356068,Eq QP,50,1373,334.527408749304,6.4134976560000005,OSQP,optimal,0
2356068,Eq QP,50,1373,375.19006147167187,4.47782153,OSQP,optimal,0
2356068,Eq QP,50,1373,368.1476918381538,4.425744212000001,OSQP,optimal,0
2356068,Eq QP,50,1373,385.6878630760206,6.284040198,OSQP,optimal,0
2356068,Eq QP,50,1373,352.22532917118883,5.518371362000001,OSQP,optimal,0
2356068,Eq QP,50,1373,336.21942882058926,5.013076514,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
26645,Eq QP,50,146,41.98637780317141,0.071389292,OSQP,optimal,0
26645,Eq QP,50,146,26.081544556977647,0.083595913,OSQP,optimal,0
26645,Eq QP,50,146,40.99788784332989,0.046641822,OSQP,optimal,0
26645,Eq QP,50,146,53.86225877832935,0.045860734,OSQP,optimal,0
26645,Eq QP,50,146,33.019140872996836,0.047141147,OSQP,optimal,0
26645,Eq QP,50,146,34.52756097341596,0.06138805,OSQP,optimal,0
26645,Eq QP,50,146,38.655706621596195,0.044718205999999996,OSQP,optimal,0
26645,Eq QP,50,146,36.43525619816803,0.0776029,OSQP,optimal,0
26645,Eq QP,50,146,29.519714066369275,0.066121976,OSQP,optimal,0
26645,Eq QP,50,146,26.18542824821827,0.041751762,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
271,Eq QP,25,15,2.0478812805669655,0.000198498,OSQP,optimal,0
275,Eq QP,25,15,1.8382324839760202,0.00022308499999999998,OSQP,optimal,0
271,Eq QP,25,15,9.943959458674598,0.000194424,OSQP,optimal,0
277,Eq QP,25,15,-3.6454764799588704,0.00020623200000000001,OSQP,optimal,0
271,Eq QP,25,15,-1.8610687813166498,0.00020302500000000002,OSQP,optimal,0
275,Eq QP,25,15,9.108811783259586,0.00020414899999999999,OSQP,optimal,0
277,Eq QP,25,15,-5.300563360994723,0.000184896,OSQP,optimal,0
275,Eq QP,25,15,28.710976865616157,0.000196854,OSQP,optimal,0
277,Eq QP,25,15,-0.05321561629576909,0.0001816,OSQP,optimal,0
277,Eq QP,25,15,3.573617719846678,0.000202912,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
405,Eq QP,25,18,14.787559580963064,0.000215208,OSQP,optimal,0
405,Eq QP,25,18,40.35735747613206,0.000247008,OSQP,optimal,0
405,Eq QP,50,18,1.2716929147822225,0.014375740000000001,OSQP,optimal,0
405,Eq QP,25,18,13.52833090863516,0.000242547,OSQP,optimal,0
405,Eq QP,50,18,-0.7515622403158022,0.000284328,OSQP,optimal,0
405,Eq QP,25,18,3.442572525720376,0.00022654400000000002,OSQP,optimal,0
405,Eq QP,50,18,1.0203946875067447,0.000270789,OSQP,optimal,0
401,Eq QP,50,18,0.5720984726123542,0.000267638,OSQP,optimal,0
403,Eq QP,50,18,7.339317232785932,0.000281826,OSQP,optimal,0
405,Eq QP,25,18,4.023208294586766,0.000245959,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
5044599,Eq QP,50,2009,456.1135722000377,12.901125968,OSQP,optimal,0
5044599,Eq QP,50,2009,503.54904858790565,11.886142804999999,OSQP,optimal,0
5044599,Eq QP,50,2009,582.2252523181127,13.082514574000001,OSQP,optimal,0
5044599,Eq QP,50,2009,489.3341367343856,12.465848292,OSQP,optimal,0
5044599,Eq QP,50,2009,549.4479528424848,23.232381199,OSQP,optimal,0
5044599,Eq QP,50,2009,556.886307413958,13.319078303,OSQP,optimal,0
5044599,Eq QP,50,2009,512.168739818142,20.635372803000003,OSQP,optimal,0
5044599,Eq QP,50,2009,512.2224559984419,12.449391139,OSQP,optimal,0
5044599,Eq QP,50,2009,562.9502202512421,14.982879526000001,OSQP,optimal,0
5044599,Eq QP,50,2009,471.8613728482683,13.752694172,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
55598,Eq QP,50,211,50.04630782846654,0.09431994099999999,OSQP,optimal,0
55598,Eq QP,50,211,43.907271828439654,0.173720476,OSQP,optimal,0
55598,Eq QP,50,211,55.33115488462184,0.11912916900000001,OSQP,optimal,0
55598,Eq QP,50,211,75.80965999789454,0.13313224499999998,OSQP,optimal,0
55598,Eq QP,50,211,37.55633978429747,0.122193899,OSQP,optimal,0
55598,Eq QP,50,211,52.88725628703569,0.028018335,OSQP,optimal,0
55598,Eq QP,50,211,45.55770014848112,0.115268366,OSQP,optimal,0
55598,Eq QP,50,211,54.139304619607124,0.067817541,OSQP,optimal,0
55598,Eq QP,50,211,63.078488745042904,0.12819888499999998,OSQP,optimal,0
55598,Eq QP,50,211,63.836974960609325,0.044286123999999996,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
655,Eq QP,50,23,1.0467591081184833,0.000423497,OSQP,optimal,0
655,Eq QP,50,23,2.1603311079171776,0.00043517699999999997,OSQP,optimal,0
655,Eq QP,25,23,9.069276283571437,0.00033982099999999997,OSQP,optimal,0
655,Eq QP,50,23,4.217516269440836,0.000422271,OSQP,optimal,0
655,Eq QP,50,23,4.039985250148535,0.01245486,OSQP,optimal,0
655,Eq QP,25,23,3.6923959080156292,0.00032982000000000004,OSQP,optimal,0
655,Eq QP,25,23,7.275168757503399,0.000332576,OSQP,optimal,0
655,Eq QP,50,23,6.261909448502143,0.000422246,OSQP,optimal,0
653,Eq QP,25,23,12.38330784208598,0.000360917,OSQP,optimal,0
655,Eq QP,50,23,-0.30950259018600845,0.00047069099999999997,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1044,Eq QP,50,29,16.403179429194598,0.000579154,OSQP,optimal,0
1044,Eq QP,50,29,6.982860156163126,0.00062157,OSQP,optimal,0
1044,Eq QP,25,29,13.259146706956756,0.000481966,OSQP,optimal,0
1044,Eq QP,50,29,-4.285329257575978,0.0005832890000000001,OSQP,optimal,0
1044,Eq QP,50,29,3.4642387109858515,0.000633336,OSQP,optimal,0
1044,Eq QP,50,29,13.606081445640635,0.000585612,OSQP,optimal,0
1044,Eq QP,25,29,7.140680012043688,0.000450633,OSQP,optimal,0
1044,Eq QP,50,29,5.155245194986177,0.000576646,OSQP,optimal,0
1044,Eq QP,50,29,1.9313925557722453,0.000571632,OSQP,optimal,0
1042,Eq QP,50,29,2.861450800502851,0.000606061,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
115520,Eq QP,50,304,70.17340872663829,0.27126964200000003,OSQP,optimal,0
115520,Eq QP,50,304,61.57933619275486,0.17085984,OSQP,optimal,0
115520,Eq QP,50,304,52.22606360960321,0.062724452,OSQP,optimal,0
115520,Eq QP,50,304,73.44739042322425,0.259842024,OSQP,optimal,0
115520,Eq QP,50,304,57.391615332949684,0.136160593,OSQP,optimal,0
115520,Eq QP,50,304,100.81148981319315,0.227072327,OSQP,optimal,0
115520,Eq QP,50,304,70.02617642356711,0.18343580499999998,OSQP,optimal,0
115520,Eq QP,50,304,80.40114416331879,0.107905533,OSQP,optimal,0
115520,Eq QP,50,304,69.58944129991977,0.208165688,OSQP,optimal,0
115520,Eq QP,50,304,57.41555882664774,0.154610165,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1891,Eq QP,50,39,28.866814556800705,0.0010715450000000001,OSQP,optimal,0
1891,Eq QP,50,39,6.77198745863099,0.0009583949999999999,OSQP,optimal,0
1891,Eq QP,50,39,5.808341356524699,0.05044717,OSQP,optimal,0
1891,Eq QP,50,39,9.63483639828112,0.000986773,OSQP,optimal,0
1891,Eq QP,50,39,10.899512117848824,0.000969632,OSQP,optimal,0
1891,Eq QP,50,39,10.35611425001844,0.026834153,OSQP,optimal,0
1891,Eq QP,50,39,5.258076831982003,0.0009463,OSQP,optimal,0
1891,Eq QP,50,39,5.389810943610028,0.000957328,OSQP,optimal,0
1891,Eq QP,50,39,5.169699947750166,0.000982237,OSQP,optimal,0
1891,Eq QP,50,39,7.854950610314032,0.024461541,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
244205,Eq QP,50,442,90.41759762623202,0.479574277,OSQP,optimal,0
244205,Eq QP,50,442,114.52973590398577,0.39613791,OSQP,optimal,0
244205,Eq QP,50,442,106.6541364172755,0.334521872,OSQP,optimal,0
244205,Eq QP,50,442,118.86177483571687,0.340595923,OSQP,optimal,0
244205,Eq QP,50,442,117.72851337602417,0.23043635299999998,OSQP,optimal,0
244205,Eq QP,50,442,128.8179015989896,0.273615424,OSQP,optimal,0
244205,Eq QP,50,442,68.46261263082084,0.269032459,OSQP,optimal,0
244205,Eq QP,50,442,117.11288747290193,0.224989643,OSQP,optimal,0
244205,Eq QP,50,442,117.65654703815461,0.43270557800000004,OSQP,optimal,0
244205,Eq QP,50,442,93.1560053387986,0.103264668,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
3498,Eq QP,50,53,8.284901622348022,0.001738763,OSQP,optimal,0
3498,Eq QP,50,53,12.587491181919987,0.001775857,OSQP,optimal,0
3498,Eq QP,50,53,7.360039360671968,0.001910206,OSQP,optimal,0
3498,Eq QP,50,53,7.5344069500840325,0.001771122,OSQP,optimal,0
3498,Eq QP,25,53,11.749196266519808,0.017875539,OSQP,optimal,0
3498,Eq QP,50,53,17.508994457913797,0.001722608,OSQP,optimal,0
3498,Eq QP,50,53,17.99804140586031,0.001728828,OSQP,optimal,0
3498,Eq QP,50,53,10.74559959180533,0.001769216,OSQP,optimal,0
3498,Eq QP,50,53,2.1730561021767096,0.001765581,OSQP,optimal,0
3498,Eq QP,50,53,6.187958581137002,0.0017421009999999998,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
518420,Eq QP,50,644,161.7167515140715,0.6671767559999999,OSQP,optimal,0
518420,Eq QP,50,644,166.53443372207147,0.871700245,OSQP,optimal,0
518420,Eq QP,50,644,182.25476946715705,0.632128217,OSQP,optimal,0
518420,Eq QP,50,644,139.1733121801311,0.377609543,OSQP,optimal,0
518420,Eq QP,50,644,216.93121641902056,0.6275188970000001,OSQP,optimal,0
518420,Eq QP,50,644,119.76709631264097,0.730917334,OSQP,optimal,0
518420,Eq QP,50,644,173.73518445172112,0.577888602,OSQP,optimal,0
518420,Eq QP,50,644,160.59858355218634,0.456576039,OSQP,optimal,0
518420,Eq QP,50,644,148.51418841854868,0.698727054,OSQP,optimal,0
518420,Eq QP,50,644,143.8090706573009,0.538600803,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
6643,Eq QP,50,73,14.582236431572353,0.016386092,OSQP,optimal,0
6643,Eq QP,50,73,13.934962491251145,0.003319804,OSQP,optimal,0
6643,Eq QP,50,73,15.104835803015101,0.022723734000000002,OSQP,optimal,0
6643,Eq QP,50,73,13.25161881222516,0.041313395,OSQP,optimal,0
6643,Eq QP,50,73,15.613370001275692,0.035768362,OSQP,optimal,0
6643,Eq QP,50,73,20.709716488763465,0.026527819,OSQP,optimal,0
6643,Eq QP,50,73,19.545711157328373,0.003297074,OSQP,optimal,0
6643,Eq QP,50,73,19.59174596143565,0.014326088,OSQP,optimal,0
6643,Eq QP,50,73,28.85927976834117,0.003296172,OSQP,optimal,0
6643,Eq QP,50,73,23.226495922704675,0.008956047,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Eq QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1104500,Eq QP,50,940,226.8336584060686,2.257765051,OSQP,optimal,0
1104500,Eq QP,50,940,251.63871716730975,2.570044824,OSQP,optimal,0
1104500,Eq QP,50,940,204.9676290981294,1.786698304,OSQP,optimal,0
1104500,Eq QP,50,940,232.24606904541318,1.654688922,OSQP,optimal,0
1104500,Eq QP,50,940,251.23071834868998,1.645991001,OSQP,optimal,0
1104500,Eq QP,50,940,256.787902577617,1.5434071699999998,OSQP,optimal,0
1104500,Eq QP,50,940,229.6514817437284,1.945740239,OSQP,optimal,0
1104500,Eq QP,50,940,306.97333972729433,1.8186159620000002,OSQP,optimal,0
1104500,Eq QP,50,940,247.2405838566288,1.321873222,OSQP,optimal,0
1104500,Eq QP,50,940,274.65994512282026,1.728818029,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
17000,Huber,125,10,323.9729717487173,0.11286001400000001,OSQP,optimal,0
17000,Huber,125,10,368.59777407879614,0.038683816,OSQP,optimal,0
17000,Huber,100,10,341.01522425967323,0.06129842200000001,OSQP,optimal,0
17000,Huber,125,10,374.2722440059398,0.07439490900000001,OSQP,optimal,0
17000,Huber,125,10,326.21764047190413,0.038584022,OSQP,optimal,0
17000,Huber,100,10,322.8614798795767,0.057833652,OSQP,optimal,0
17000,Huber,125,10,293.4046425097951,0.044257903,OSQP,optimal,0
17000,Huber,100,10,286.0463214794793,0.032408677000000004,OSQP,optimal,0
17000,Huber,100,10,285.0981948753383,0.032535252,OSQP,optimal,0
17000,Huber,100,10,314.35563955632716,0.032776041,OSQP,optimal,0
19800,Huber,100,11,406.480473785962,0.037776753999999996,OSQP,optimal,0
19800,Huber,125,11,320.87220414525507,0.062194230999999996,OSQP,optimal,0
19800,Huber,100,11,337.0758450647682,0.07578496700000001,OSQP,optimal,0
19800,Huber,100,11,384.1499860482126,0.108728434,OSQP,optimal,0
19800,Huber,150,11,351.29043142685236,0.078424843,OSQP,optimal,0
19800,Huber,100,11,391.59374715521113,0.037425865,OSQP,optimal,0
19800,Huber,150,11,357.45668101614234,0.17549316599999998,OSQP,optimal,0
19800,Huber,100,11,302.7962215769767,0.07223478400000001,OSQP,optimal,0
19800,Huber,100,11,295.9453108490982,0.10372924900000001,OSQP,optimal,0
19800,Huber,100,11,323.12920862289025,0.170825372,OSQP,optimal,0
22800,Huber,125,12,429.0093736849755,0.049311690000000005,OSQP,optimal,0
22800,Huber,150,12,384.2865304159449,0.16610867699999998,OSQP,optimal,0
22800,Huber,125,12,419.8135515677514,0.137750065,OSQP,optimal,0
22800,Huber,100,12,388.21507762113447,0.041465452,OSQP,optimal,0
22800,Huber,125,12,382.5542933914736,0.097707717,OSQP,optimal,0
22800,Huber,100,12,378.47639570869245,0.041787401,OSQP,optimal,0
22800,Huber,100,12,410.6040959763904,0.114203883,OSQP,optimal,0
22800,Huber,100,12,342.91565666473775,0.08714927199999999,OSQP,optimal,0
22800,Huber,125,12,400.96818059882963,0.049289881,OSQP,optimal,0
22800,Huber,125,12,371.81602185806963,0.058399121,OSQP,optimal,0
26000,Huber,100,13,427.18312671397615,0.190728122,OSQP,optimal,0
26000,Huber,100,13,452.0372204580761,0.139649528,OSQP,optimal,0
26000,Huber,100,13,550.3940115949813,0.123572423,OSQP,optimal,0
26000,Huber,100,13,429.6834626140834,0.035495636000000004,OSQP,optimal,0
26000,Huber,125,13,430.08478682160796,0.077457585,OSQP,optimal,0
26000,Huber,125,13,453.12217109030183,0.08477230699999999,OSQP,optimal,0
26000,Huber,125,13,392.62850536887254,0.24363977899999997,OSQP,optimal,0
26000,Huber,125,13,452.5733817135591,0.156579143,OSQP,optimal,0
26000,Huber,125,13,446.7072781128799,0.055749843,OSQP,optimal,0
26000,Huber,100,13,412.22279715858735,0.047236956,OSQP,optimal,0
29400,Huber,125,14,485.47408991841064,0.064391164,OSQP,optimal,0
29400,Huber,125,14,441.4735769123377,0.251772134,OSQP,optimal,0
29400,Huber,150,14,409.9954723351395,0.159605635,OSQP,optimal,0
29400,Huber,100,14,491.97013118145264,0.055882260999999996,OSQP,optimal,0
29400,Huber,125,14,500.4703145773478,0.081906442,OSQP,optimal,0
29400,Huber,100,14,551.1619275623304,0.051503211000000014,OSQP,optimal,0
29400,Huber,125,14,453.01439296156434,0.265817817,OSQP,optimal,0
29400,Huber,125,14,476.8000678491982,0.060906509000000005,OSQP,optimal,0
29400,Huber,125,14,423.57244663503525,0.055471060999999995,OSQP,optimal,0
29400,Huber,125,14,415.08000273908686,0.111903126,OSQP,optimal,0
36800,Huber,125,16,643.0809359441059,0.08112080799999999,OSQP,optimal,0
36800,Huber,125,16,534.2141077056555,0.241290268,OSQP,optimal,0
36800,Huber,125,16,612.2329036835747,0.080613908,OSQP,optimal,0
36800,Huber,125,16,605.7102362702436,0.061322527,OSQP,optimal,0
36800,Huber,100,16,584.691518867535,0.19078308600000002,OSQP,optimal,0
36800,Huber,125,16,653.1986224294907,0.095292763,OSQP,optimal,0
36800,Huber,125,16,510.3930788927058,0.250227915,OSQP,optimal,0
36800,Huber,125,16,518.2237724258922,0.08274696200000001,OSQP,optimal,0
36800,Huber,100,16,472.2054074310855,0.09633232300000001,OSQP,optimal,0
36800,Huber,125,16,509.81905656273966,0.076280155,OSQP,optimal,0
40800,Huber,125,17,622.7478540511553,0.220253179,OSQP,optimal,0
40800,Huber,125,17,658.7338488692047,0.09708465599999999,OSQP,optimal,0
40800,Huber,125,17,734.0226216597009,0.13384819,OSQP,optimal,0
40800,Huber,125,17,548.8199848944489,0.119454912,OSQP,optimal,0
40800,Huber,125,17,624.3389702842435,0.078557698,OSQP,optimal,0
40800,Huber,125,17,481.97453123545546,0.08909879400000001,OSQP,optimal,0
40800,Huber,125,17,542.0775697528579,0.294073607,OSQP,optimal,0
40800,Huber,125,17,637.554608986472,0.382738275,OSQP,optimal,0
40800,Huber,100,17,535.9357296953201,0.081578045,OSQP,optimal,0
40800,Huber,125,17,575.3033954685236,0.08410849199999999,OSQP,optimal,0
54000,Huber,125,20,630.8476194007599,0.34710467799999994,OSQP,optimal,0
54000,Huber,125,20,628.1581720306526,0.23533678100000002,OSQP,optimal,0
54000,Huber,125,20,716.2317678277388,0.13897325,OSQP,optimal,0
54000,Huber,125,20,600.9602702071783,0.287440824,OSQP,optimal,0
54000,Huber,125,20,648.3193497472079,0.449506034,OSQP,optimal,0
54000,Huber,125,20,650.0985587376118,0.10516987800000001,OSQP,optimal,0
54000,Huber,125,20,647.7986442846426,0.10707872800000001,OSQP,optimal,0
54000,Huber,125,20,717.0736269860147,0.108550417,OSQP,optimal,0
54000,Huber,125,20,739.3014662622866,0.111905489,OSQP,optimal,0
54000,Huber,125,20,695.4880072791915,0.107934713,OSQP,optimal,0
69000,Huber,125,23,811.4728162372332,0.249483354,OSQP,optimal,0
69000,Huber,150,23,775.6283482680585,0.142449554,OSQP,optimal,0
69000,Huber,125,23,776.0244174551821,0.106876828,OSQP,optimal,0
69000,Huber,125,23,740.0744713901171,0.30037524600000004,OSQP,optimal,0
69000,Huber,125,23,772.9136293358753,0.12672348,OSQP,optimal,0
69000,Huber,125,23,768.9683135060661,0.112768565,OSQP,optimal,0
69000,Huber,125,23,806.4616328596313,0.123296196,OSQP,optimal,0
69000,Huber,125,23,831.5502327533452,0.284406406,OSQP,optimal,0
69000,Huber,125,23,863.4437525279523,0.107628894,OSQP,optimal,0
69000,Huber,125,23,855.3863408675368,0.106415514,OSQP,optimal,0
85800,Huber,150,26,905.4862966366318,0.20940825100000002,OSQP,optimal,0
85800,Huber,125,26,870.1321264743304,0.187061493,OSQP,optimal,0
85800,Huber,125,26,838.9210583308429,0.397574916,OSQP,optimal,0
85800,Huber,125,26,846.5884064760066,0.157528885,OSQP,optimal,0
85800,Huber,125,26,907.5188446865936,0.198925322,OSQP,optimal,0
85800,Huber,100,26,878.817348155219,0.132904338,OSQP,optimal,0
85800,Huber,125,26,890.2345998996718,0.144379441,OSQP,optimal,0
85800,Huber,125,26,950.4541469650148,0.142994785,OSQP,optimal,0
85800,Huber,125,26,878.8039432267748,0.15770968900000001,OSQP,optimal,0
85800,Huber,150,26,794.0799822978596,0.185578286,OSQP,optimal,0
117800,Huber,125,31,957.0515658529356,0.8033653070000001,OSQP,optimal,0
117800,Huber,125,31,1056.2847725752506,0.435082094,OSQP,optimal,0
117800,Huber,125,31,1086.5759242451848,0.309219783,OSQP,optimal,0
117800,Huber,125,31,1133.55202940409,0.977082771,OSQP,optimal,0
117800,Huber,125,31,1107.8790075091497,0.17711344,OSQP,optimal,0
117800,Huber,150,31,1134.9435302313705,0.249357555,OSQP,optimal,0
117800,Huber,125,31,1046.1491213395136,0.21243409300000002,OSQP,optimal,0
117800,Huber,125,31,1067.7898554688252,0.282083341,OSQP,optimal,0
117800,Huber,125,31,977.1811943433361,0.8546709379999999,OSQP,optimal,0
117800,Huber,125,31,1148.5408299649366,0.17493435300000001,OSQP,optimal,0
162800,Huber,125,37,1210.960576939946,0.373153385,OSQP,optimal,0
162800,Huber,125,37,1386.5951148696427,0.284966298,OSQP,optimal,0
162800,Huber,125,37,1307.0990267120387,0.404343642,OSQP,optimal,0
162800,Huber,125,37,1199.767289808241,0.7398542220000001,OSQP,optimal,0
162800,Huber,125,37,1296.151555642226,0.9776433370000001,OSQP,optimal,0
162800,Huber,125,37,1222.4435609370942,0.23523682,OSQP,optimal,0
162800,Huber,125,37,1272.0871599278626,0.36477304299999996,OSQP,optimal,0
162800,Huber,150,37,1296.5053414125475,0.299595828,OSQP,optimal,0
162800,Huber,125,37,1215.9250881910236,0.25323824300000003,OSQP,optimal,0
162800,Huber,125,37,1315.5904177611371,0.248373195,OSQP,optimal,0
234000,Huber,150,45,1559.4340748643115,0.989936403,OSQP,optimal,0
234000,Huber,125,45,1614.152581333502,1.2500127170000002,OSQP,optimal,0
234000,Huber,150,45,1396.260576316221,1.5173157780000002,OSQP,optimal,0
234000,Huber,175,45,1502.394044209093,0.896181351,OSQP,optimal,0
234000,Huber,125,45,1469.9861117358614,0.35339577,OSQP,optimal,0
234000,Huber,125,45,1761.9527755461072,1.179734963,OSQP,optimal,0
234000,Huber,125,45,1463.2188075896204,1.397102076,OSQP,optimal,0
234000,Huber,125,45,1730.54267989958,0.41402495100000003,OSQP,optimal,0
234000,Huber,125,45,1564.7326071467214,0.370570436,OSQP,optimal,0
234000,Huber,125,45,1599.9902010822152,0.444272806,OSQP,optimal,0
341000,Huber,125,55,1816.0061598061145,1.160169773,OSQP,optimal,0
341000,Huber,150,55,1858.0941747410636,2.012454841,OSQP,optimal,0
341000,Huber,150,55,1810.377689386367,1.125801751,OSQP,optimal,0
341000,Huber,150,55,1833.1188838136554,1.176363392,OSQP,optimal,0
341000,Huber,125,55,2065.7777164417844,0.877121745,OSQP,optimal,0
341000,Huber,125,55,1751.309535395826,2.682671001,OSQP,optimal,0
341000,Huber,125,55,1825.7245822580467,0.42710359,OSQP,optimal,0
341000,Huber,125,55,1886.5068461916355,0.946503434,OSQP,optimal,0
341000,Huber,125,55,2032.5155431098858,0.42370781799999996,OSQP,optimal,0
341000,Huber,125,55,1868.7602303235446,0.61184225,OSQP,optimal,0
510000,Huber,125,68,2405.1487412267443,1.813676984,OSQP,optimal,0
510000,Huber,125,68,2044.6178431382775,2.773706298,OSQP,optimal,0
510000,Huber,150,68,2362.052400726625,0.800515905,OSQP,optimal,0
510000,Huber,125,68,2319.760304352423,3.0578472540000003,OSQP,optimal,0
510000,Huber,125,68,2203.5542143149105,1.235395285,OSQP,optimal,0
510000,Huber,125,68,2288.080988065395,1.102131458,OSQP,optimal,0
510000,Huber,125,68,2249.9284141671315,1.80312435,OSQP,optimal,0
510000,Huber,150,68,2424.027541966662,1.031443825,OSQP,optimal,0
510000,Huber,125,68,2280.767101969271,0.633707328,OSQP,optimal,0
510000,Huber,125,68,2331.0385175311912,0.7739112859999999,OSQP,optimal,0
764400,Huber,150,84,2915.3641369318398,6.516928404,OSQP,optimal,0
764400,Huber,150,84,2969.8431953201866,5.973434296000001,OSQP,optimal,0
764400,Huber,150,84,2896.395411571328,3.314249148,OSQP,optimal,0
764400,Huber,150,84,2838.075046923573,3.5373618239999995,OSQP,optimal,0
764400,Huber,150,84,2871.3369057946948,2.2888293500000003,OSQP,optimal,0
764400,Huber,125,84,2673.6335704746093,1.941011326,OSQP,optimal,0
764400,Huber,150,84,2750.956874835375,1.021344973,OSQP,optimal,0
764400,Huber,150,84,2854.0181743303137,2.427777261,OSQP,optimal,0
764400,Huber,150,84,2822.5719623073132,1.0111189,OSQP,optimal,0
764400,Huber,125,84,2943.866349213449,1.400580404,OSQP,optimal,0
1176000,Huber,175,105,3627.231438788584,7.51267431,OSQP,optimal,0
1176000,Huber,150,105,3719.541173648027,9.990904648999999,OSQP,optimal,0
1176000,Huber,150,105,3712.8040750247524,5.696943046,OSQP,optimal,0
1176000,Huber,150,105,3318.8875607147484,6.813271802,OSQP,optimal,0
1176000,Huber,125,105,3726.908450460379,1.5490965630000002,OSQP,optimal,0
1176000,Huber,150,105,3852.2748840961385,4.674784589,OSQP,optimal,0
1176000,Huber,125,105,3609.562346277975,2.546133123,OSQP,optimal,0
1176000,Huber,150,105,3529.816373309057,1.688724926,OSQP,optimal,0
1176000,Huber,125,105,3742.3166254168373,2.174456942,OSQP,optimal,0
1176000,Huber,125,105,3496.8678474832245,2.22226942,OSQP,optimal,0
1834800,Huber,150,132,4585.178725114225,3.752739992,OSQP,optimal,0
1834800,Huber,150,132,4554.152104276275,2.6854272210000003,OSQP,optimal,0
1834800,Huber,150,132,4561.309833861405,8.054442195,OSQP,optimal,0
1834800,Huber,150,132,4598.80923989848,7.848447515,OSQP,optimal,0
1834800,Huber,150,132,4566.6287609833425,11.05922411,OSQP,optimal,0
1834800,Huber,150,132,4508.607496298551,9.917274551,OSQP,optimal,0
1834800,Huber,150,132,4574.673486301629,11.536769325999998,OSQP,optimal,0
1834800,Huber,150,132,4475.332121479194,13.056427689000001,OSQP,optimal,0
1834800,Huber,150,132,4687.840085863288,5.49293286,OSQP,optimal,0
1834800,Huber,150,132,4649.867275519664,2.66609517,OSQP,optimal,0
2871800,Huber,150,166,5364.301825727678,15.51172603,OSQP,optimal,0
2871800,Huber,150,166,5787.703240683175,22.167471521,OSQP,optimal,0
2871800,Huber,150,166,5831.488673405174,4.522133235,OSQP,optimal,0
2871800,Huber,150,166,5754.909618044214,5.139112818,OSQP,optimal,0
2871800,Huber,150,166,5998.9023895938135,4.285608085,OSQP,optimal,0
2871800,Huber,150,166,5721.314966031662,21.627465135999998,OSQP,optimal,0
2871800,Huber,150,166,5925.359970724273,13.020542655999998,OSQP,optimal,0
2871800,Huber,150,166,5652.334295495655,11.714208010999998,OSQP,optimal,0
2871800,Huber,150,166,5781.47051039226,9.999178422,OSQP,optimal,0
2871800,Huber,150,166,5513.515213689559,13.663471391,OSQP,optimal,0
4514400,Huber,150,209,7112.958296110944,12.486869147,OSQP,optimal,0
4514400,Huber,150,209,7026.357169399708,40.097321011,OSQP,optimal,0
4514400,Huber,150,209,6929.396910377058,38.436487004,OSQP,optimal,0
4514400,Huber,150,209,7243.969222189416,41.629455461,OSQP,optimal,0
4514400,Huber,150,209,7109.539792148808,49.647815245,OSQP,optimal,0
4514400,Huber,150,209,7325.087000922442,7.978355639,OSQP,optimal,0
4514400,Huber,150,209,6995.165920518361,25.71513554,OSQP,optimal,0
4514400,Huber,150,209,6899.978885193712,26.220204389000006,OSQP,optimal,0
4514400,Huber,150,209,6995.769333156663,24.710248924000002,OSQP,optimal,0
4514400,Huber,150,209,7202.274650991865,55.706077176,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
17000,Huber,125,10,323.9729717487173,0.112860014,OSQP,optimal,0
17000,Huber,125,10,368.5977740787961,0.038683815999999996,OSQP,optimal,0
17000,Huber,100,10,341.01522425967323,0.061298422000000005,OSQP,optimal,0
17000,Huber,125,10,374.2722440059398,0.074394909,OSQP,optimal,0
17000,Huber,125,10,326.2176404719041,0.038584022,OSQP,optimal,0
17000,Huber,100,10,322.8614798795767,0.057833652,OSQP,optimal,0
17000,Huber,125,10,293.4046425097951,0.044257903,OSQP,optimal,0
17000,Huber,100,10,286.04632147947933,0.032408677,OSQP,optimal,0
17000,Huber,100,10,285.0981948753383,0.032535252,OSQP,optimal,0
17000,Huber,100,10,314.35563955632716,0.032776041,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1176000,Huber,175,105,3627.2314387885835,7.51267431,OSQP,optimal,0
1176000,Huber,150,105,3719.5411736480273,9.990904649,OSQP,optimal,0
1176000,Huber,150,105,3712.804075024752,5.6969430459999995,OSQP,optimal,0
1176000,Huber,150,105,3318.8875607147484,6.813271802000001,OSQP,optimal,0
1176000,Huber,125,105,3726.908450460379,1.549096563,OSQP,optimal,0
1176000,Huber,150,105,3852.2748840961385,4.674784589,OSQP,optimal,0
1176000,Huber,125,105,3609.562346277975,2.5461331229999997,OSQP,optimal,0
1176000,Huber,150,105,3529.816373309057,1.6887249260000001,OSQP,optimal,0
1176000,Huber,125,105,3742.3166254168364,2.174456942,OSQP,optimal,0
1176000,Huber,125,105,3496.8678474832245,2.22226942,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
19800,Huber,100,11,406.480473785962,0.037776754,OSQP,optimal,0
19800,Huber,125,11,320.87220414525507,0.062194231,OSQP,optimal,0
19800,Huber,100,11,337.0758450647682,0.07578496700000001,OSQP,optimal,0
19800,Huber,100,11,384.14998604821255,0.108728434,OSQP,optimal,0
19800,Huber,150,11,351.29043142685236,0.078424843,OSQP,optimal,0
19800,Huber,100,11,391.5937471552111,0.037425865,OSQP,optimal,0
19800,Huber,150,11,357.4566810161423,0.17549316599999998,OSQP,optimal,0
19800,Huber,100,11,302.7962215769767,0.072234784,OSQP,optimal,0
19800,Huber,100,11,295.9453108490982,0.103729249,OSQP,optimal,0
19800,Huber,100,11,323.12920862289025,0.170825372,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
22800,Huber,125,12,429.0093736849755,0.049311690000000005,OSQP,optimal,0
22800,Huber,150,12,384.28653041594487,0.166108677,OSQP,optimal,0
22800,Huber,125,12,419.81355156775135,0.137750065,OSQP,optimal,0
22800,Huber,100,12,388.21507762113447,0.041465452,OSQP,optimal,0
22800,Huber,125,12,382.5542933914736,0.097707717,OSQP,optimal,0
22800,Huber,100,12,378.4763957086925,0.041787401,OSQP,optimal,0
22800,Huber,100,12,410.6040959763904,0.114203883,OSQP,optimal,0
22800,Huber,100,12,342.91565666473775,0.087149272,OSQP,optimal,0
22800,Huber,125,12,400.9681805988297,0.049289880999999994,OSQP,optimal,0
22800,Huber,125,12,371.8160218580696,0.058399121,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
26000,Huber,100,13,427.1831267139761,0.190728122,OSQP,optimal,0
26000,Huber,100,13,452.0372204580761,0.139649528,OSQP,optimal,0
26000,Huber,100,13,550.3940115949813,0.123572423,OSQP,optimal,0
26000,Huber,100,13,429.68346261408334,0.035495636,OSQP,optimal,0
26000,Huber,125,13,430.08478682160785,0.077457585,OSQP,optimal,0
26000,Huber,125,13,453.1221710903018,0.08477230699999999,OSQP,optimal,0
26000,Huber,125,13,392.62850536887254,0.243639779,OSQP,optimal,0
26000,Huber,125,13,452.5733817135591,0.156579143,OSQP,optimal,0
26000,Huber,125,13,446.70727811287986,0.055749843,OSQP,optimal,0
26000,Huber,100,13,412.2227971585873,0.047236956,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1834800,Huber,150,132,4585.178725114225,3.7527399920000004,OSQP,optimal,0
1834800,Huber,150,132,4554.152104276275,2.685427221,OSQP,optimal,0
1834800,Huber,150,132,4561.309833861405,8.054442195,OSQP,optimal,0
1834800,Huber,150,132,4598.80923989848,7.848447515,OSQP,optimal,0
1834800,Huber,150,132,4566.6287609833425,11.059224109999999,OSQP,optimal,0
1834800,Huber,150,132,4508.607496298551,9.917274551,OSQP,optimal,0
1834800,Huber,150,132,4574.673486301629,11.536769326,OSQP,optimal,0
1834800,Huber,150,132,4475.332121479194,13.056427689,OSQP,optimal,0
1834800,Huber,150,132,4687.840085863288,5.49293286,OSQP,optimal,0
1834800,Huber,150,132,4649.867275519664,2.66609517,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
29400,Huber,125,14,485.4740899184106,0.064391164,OSQP,optimal,0
29400,Huber,125,14,441.47357691233765,0.251772134,OSQP,optimal,0
29400,Huber,150,14,409.99547233513954,0.159605635,OSQP,optimal,0
29400,Huber,100,14,491.97013118145264,0.055882261,OSQP,optimal,0
29400,Huber,125,14,500.47031457734784,0.081906442,OSQP,optimal,0
29400,Huber,100,14,551.1619275623304,0.05150321100000001,OSQP,optimal,0
29400,Huber,125,14,453.01439296156434,0.265817817,OSQP,optimal,0
29400,Huber,125,14,476.8000678491981,0.060906509,OSQP,optimal,0
29400,Huber,125,14,423.57244663503525,0.055471061,OSQP,optimal,0
29400,Huber,125,14,415.08000273908686,0.11190312599999999,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
36800,Huber,125,16,643.080935944106,0.08112080799999999,OSQP,optimal,0
36800,Huber,125,16,534.2141077056555,0.241290268,OSQP,optimal,0
36800,Huber,125,16,612.2329036835748,0.080613908,OSQP,optimal,0
36800,Huber,125,16,605.7102362702436,0.061322527,OSQP,optimal,0
36800,Huber,100,16,584.691518867535,0.190783086,OSQP,optimal,0
36800,Huber,125,16,653.1986224294906,0.095292763,OSQP,optimal,0
36800,Huber,125,16,510.39307889270583,0.25022791499999997,OSQP,optimal,0
36800,Huber,125,16,518.2237724258922,0.08274696200000001,OSQP,optimal,0
36800,Huber,100,16,472.2054074310855,0.096332323,OSQP,optimal,0
36800,Huber,125,16,509.8190565627396,0.076280155,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2871800,Huber,150,166,5364.301825727678,15.51172603,OSQP,optimal,0
2871800,Huber,150,166,5787.703240683175,22.167471521,OSQP,optimal,0
2871800,Huber,150,166,5831.488673405174,4.522133235,OSQP,optimal,0
2871800,Huber,150,166,5754.909618044214,5.139112818,OSQP,optimal,0
2871800,Huber,150,166,5998.9023895938135,4.285608085,OSQP,optimal,0
2871800,Huber,150,166,5721.314966031662,21.627465135999998,OSQP,optimal,0
2871800,Huber,150,166,5925.359970724272,13.020542656,OSQP,optimal,0
2871800,Huber,150,166,5652.334295495655,11.714208011,OSQP,optimal,0
2871800,Huber,150,166,5781.470510392259,9.999178422,OSQP,optimal,0
2871800,Huber,150,166,5513.515213689558,13.663471391,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
40800,Huber,125,17,622.7478540511552,0.220253179,OSQP,optimal,0
40800,Huber,125,17,658.7338488692047,0.097084656,OSQP,optimal,0
40800,Huber,125,17,734.022621659701,0.13384819,OSQP,optimal,0
40800,Huber,125,17,548.8199848944489,0.119454912,OSQP,optimal,0
40800,Huber,125,17,624.3389702842435,0.078557698,OSQP,optimal,0
40800,Huber,125,17,481.97453123545546,0.08909879400000001,OSQP,optimal,0
40800,Huber,125,17,542.0775697528579,0.294073607,OSQP,optimal,0
40800,Huber,125,17,637.554608986472,0.382738275,OSQP,optimal,0
40800,Huber,100,17,535.93572969532,0.081578045,OSQP,optimal,0
40800,Huber,125,17,575.3033954685236,0.084108492,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
54000,Huber,125,20,630.8476194007599,0.347104678,OSQP,optimal,0
54000,Huber,125,20,628.1581720306526,0.235336781,OSQP,optimal,0
54000,Huber,125,20,716.2317678277388,0.13897325,OSQP,optimal,0
54000,Huber,125,20,600.9602702071783,0.287440824,OSQP,optimal,0
54000,Huber,125,20,648.3193497472079,0.449506034,OSQP,optimal,0
54000,Huber,125,20,650.0985587376117,0.105169878,OSQP,optimal,0
54000,Huber,125,20,647.7986442846426,0.107078728,OSQP,optimal,0
54000,Huber,125,20,717.0736269860147,0.10855041700000001,OSQP,optimal,0
54000,Huber,125,20,739.3014662622865,0.111905489,OSQP,optimal,0
54000,Huber,125,20,695.4880072791914,0.10793471299999999,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
4514400,Huber,150,209,7112.958296110943,12.486869147,OSQP,optimal,0
4514400,Huber,150,209,7026.357169399708,40.097321011,OSQP,optimal,0
4514400,Huber,150,209,6929.396910377058,38.436487004,OSQP,optimal,0
4514400,Huber,150,209,7243.969222189415,41.629455461,OSQP,optimal,0
4514400,Huber,150,209,7109.539792148809,49.647815245000004,OSQP,optimal,0
4514400,Huber,150,209,7325.087000922441,7.978355639,OSQP,optimal,0
4514400,Huber,150,209,6995.165920518362,25.71513554,OSQP,optimal,0
4514400,Huber,150,209,6899.978885193712,26.220204389000003,OSQP,optimal,0
4514400,Huber,150,209,6995.769333156664,24.710248924,OSQP,optimal,0
4514400,Huber,150,209,7202.274650991865,55.706077175999994,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
69000,Huber,125,23,811.4728162372332,0.249483354,OSQP,optimal,0
69000,Huber,150,23,775.6283482680585,0.142449554,OSQP,optimal,0
69000,Huber,125,23,776.024417455182,0.10687682800000001,OSQP,optimal,0
69000,Huber,125,23,740.074471390117,0.300375246,OSQP,optimal,0
69000,Huber,125,23,772.9136293358752,0.12672348,OSQP,optimal,0
69000,Huber,125,23,768.9683135060661,0.11276856499999999,OSQP,optimal,0
69000,Huber,125,23,806.4616328596314,0.123296196,OSQP,optimal,0
69000,Huber,125,23,831.5502327533451,0.284406406,OSQP,optimal,0
69000,Huber,125,23,863.4437525279523,0.107628894,OSQP,optimal,0
69000,Huber,125,23,855.3863408675368,0.106415514,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
85800,Huber,150,26,905.4862966366318,0.209408251,OSQP,optimal,0
85800,Huber,125,26,870.1321264743304,0.187061493,OSQP,optimal,0
85800,Huber,125,26,838.9210583308429,0.397574916,OSQP,optimal,0
85800,Huber,125,26,846.5884064760066,0.157528885,OSQP,optimal,0
85800,Huber,125,26,907.5188446865936,0.19892532200000002,OSQP,optimal,0
85800,Huber,100,26,878.817348155219,0.132904338,OSQP,optimal,0
85800,Huber,125,26,890.2345998996718,0.144379441,OSQP,optimal,0
85800,Huber,125,26,950.4541469650148,0.142994785,OSQP,optimal,0
85800,Huber,125,26,878.8039432267747,0.157709689,OSQP,optimal,0
85800,Huber,150,26,794.0799822978596,0.185578286,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
117800,Huber,125,31,957.0515658529355,0.803365307,OSQP,optimal,0
117800,Huber,125,31,1056.2847725752508,0.435082094,OSQP,optimal,0
117800,Huber,125,31,1086.5759242451848,0.30921978299999997,OSQP,optimal,0
117800,Huber,125,31,1133.55202940409,0.977082771,OSQP,optimal,0
117800,Huber,125,31,1107.8790075091497,0.17711344,OSQP,optimal,0
117800,Huber,150,31,1134.9435302313705,0.249357555,OSQP,optimal,0
117800,Huber,125,31,1046.1491213395138,0.212434093,OSQP,optimal,0
117800,Huber,125,31,1067.789855468825,0.282083341,OSQP,optimal,0
117800,Huber,125,31,977.181194343336,0.854670938,OSQP,optimal,0
117800,Huber,125,31,1148.5408299649366,0.174934353,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
162800,Huber,125,37,1210.960576939946,0.373153385,OSQP,optimal,0
162800,Huber,125,37,1386.5951148696429,0.284966298,OSQP,optimal,0
162800,Huber,125,37,1307.0990267120387,0.404343642,OSQP,optimal,0
162800,Huber,125,37,1199.767289808241,0.7398542220000001,OSQP,optimal,0
162800,Huber,125,37,1296.151555642226,0.977643337,OSQP,optimal,0
162800,Huber,125,37,1222.4435609370942,0.23523682,OSQP,optimal,0
162800,Huber,125,37,1272.0871599278626,0.364773043,OSQP,optimal,0
162800,Huber,150,37,1296.5053414125475,0.299595828,OSQP,optimal,0
162800,Huber,125,37,1215.9250881910236,0.253238243,OSQP,optimal,0
162800,Huber,125,37,1315.5904177611371,0.248373195,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
234000,Huber,150,45,1559.4340748643117,0.989936403,OSQP,optimal,0
234000,Huber,125,45,1614.1525813335018,1.2500127170000002,OSQP,optimal,0
234000,Huber,150,45,1396.260576316221,1.517315778,OSQP,optimal,0
234000,Huber,175,45,1502.394044209093,0.896181351,OSQP,optimal,0
234000,Huber,125,45,1469.9861117358614,0.35339577,OSQP,optimal,0
234000,Huber,125,45,1761.9527755461072,1.179734963,OSQP,optimal,0
234000,Huber,125,45,1463.2188075896202,1.397102076,OSQP,optimal,0
234000,Huber,125,45,1730.54267989958,0.414024951,OSQP,optimal,0
234000,Huber,125,45,1564.7326071467214,0.370570436,OSQP,optimal,0
234000,Huber,125,45,1599.9902010822152,0.44427280599999996,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
341000,Huber,125,55,1816.0061598061145,1.160169773,OSQP,optimal,0
341000,Huber,150,55,1858.0941747410634,2.012454841,OSQP,optimal,0
341000,Huber,150,55,1810.377689386367,1.125801751,OSQP,optimal,0
341000,Huber,150,55,1833.1188838136554,1.176363392,OSQP,optimal,0
341000,Huber,125,55,2065.7777164417844,0.877121745,OSQP,optimal,0
341000,Huber,125,55,1751.309535395826,2.682671001,OSQP,optimal,0
341000,Huber,125,55,1825.7245822580462,0.42710359,OSQP,optimal,0
341000,Huber,125,55,1886.5068461916353,0.946503434,OSQP,optimal,0
341000,Huber,125,55,2032.515543109886,0.423707818,OSQP,optimal,0
341000,Huber,125,55,1868.7602303235444,0.61184225,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
510000,Huber,125,68,2405.148741226744,1.813676984,OSQP,optimal,0
510000,Huber,125,68,2044.6178431382777,2.773706298,OSQP,optimal,0
510000,Huber,150,68,2362.0524007266254,0.800515905,OSQP,optimal,0
510000,Huber,125,68,2319.760304352423,3.0578472540000003,OSQP,optimal,0
510000,Huber,125,68,2203.55421431491,1.235395285,OSQP,optimal,0
510000,Huber,125,68,2288.080988065395,1.1021314580000001,OSQP,optimal,0
510000,Huber,125,68,2249.9284141671315,1.80312435,OSQP,optimal,0
510000,Huber,150,68,2424.027541966662,1.031443825,OSQP,optimal,0
510000,Huber,125,68,2280.7671019692707,0.633707328,OSQP,optimal,0
510000,Huber,125,68,2331.0385175311912,0.7739112859999999,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Huber/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
764400,Huber,150,84,2915.36413693184,6.516928404,OSQP,optimal,0
764400,Huber,150,84,2969.8431953201866,5.973434296,OSQP,optimal,0
764400,Huber,150,84,2896.3954115713277,3.314249148,OSQP,optimal,0
764400,Huber,150,84,2838.075046923573,3.537361824,OSQP,optimal,0
764400,Huber,150,84,2871.3369057946948,2.2888293500000003,OSQP,optimal,0
764400,Huber,125,84,2673.6335704746098,1.9410113260000001,OSQP,optimal,0
764400,Huber,150,84,2750.9568748353745,1.021344973,OSQP,optimal,0
764400,Huber,150,84,2854.0181743303137,2.427777261,OSQP,optimal,0
764400,Huber,150,84,2822.5719623073137,1.0111189,OSQP,optimal,0
764400,Huber,125,84,2943.8663492134488,1.400580404,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
7040,Lasso,75,10,1228.0548745804265,0.074014542,OSQP,optimal,0
7040,Lasso,100,10,1045.8373087454493,0.015511138999999998,OSQP,optimal,0
7040,Lasso,75,10,1058.2253219556162,0.040118087999999996,OSQP,optimal,0
7040,Lasso,75,10,1066.0739834262552,0.017366285000000002,OSQP,optimal,0
7040,Lasso,75,10,1197.6863006125661,0.049684765,OSQP,optimal,0
7040,Lasso,100,10,1109.4641122688383,0.016443848,OSQP,optimal,0
7040,Lasso,100,10,1013.0137614584833,0.016645391000000002,OSQP,optimal,0
7040,Lasso,75,10,1025.5168280630742,0.012891419,OSQP,optimal,0
7040,Lasso,100,10,1066.2767163774602,0.062968708,OSQP,optimal,0
7040,Lasso,75,10,1047.6153802124138,0.012995615,OSQP,optimal,0
8294,Lasso,100,11,1160.1293650707973,0.039505788,OSQP,optimal,0
8294,Lasso,100,11,1078.9490518375976,0.018129935,OSQP,optimal,0
8294,Lasso,75,11,1128.9209280592531,0.046268357,OSQP,optimal,0
8294,Lasso,75,11,1279.367669285166,0.04345647,OSQP,optimal,0
8294,Lasso,100,11,1052.5000225702124,0.11288225800000001,OSQP,optimal,0
8294,Lasso,150,11,1125.0837642651386,0.060594757,OSQP,optimal,0
8294,Lasso,75,11,1329.661035489217,0.044906314,OSQP,optimal,0
8294,Lasso,75,11,1030.3818678858079,0.037508342,OSQP,optimal,0
8294,Lasso,100,11,1247.5358973351304,0.029636416000000002,OSQP,optimal,0
8294,Lasso,125,11,1110.0776795390022,0.08949623500000001,OSQP,optimal,0
9648,Lasso,75,12,1238.0421642322099,0.018823023,OSQP,optimal,0
9648,Lasso,75,12,1291.912847325106,0.039924504,OSQP,optimal,0
9648,Lasso,75,12,1289.8339153839972,0.019942272,OSQP,optimal,0
9648,Lasso,100,12,1285.50278256981,0.08277857300000001,OSQP,optimal,0
9648,Lasso,125,12,1093.0983049442557,0.103612991,OSQP,optimal,0
9648,Lasso,100,12,1197.8570112550576,0.067599463,OSQP,optimal,0
9648,Lasso,100,12,1349.058661653037,0.066641319,OSQP,optimal,0
9648,Lasso,75,12,1281.1833958905113,0.025393221,OSQP,optimal,0
9648,Lasso,75,12,1229.5746534780824,0.017854111000000002,OSQP,optimal,0
9648,Lasso,75,12,1363.7073630695704,0.066501823,OSQP,optimal,0
11102,Lasso,125,13,1398.2311547690904,0.098472652,OSQP,optimal,0
11102,Lasso,125,13,1549.0248006069226,0.13539067500000002,OSQP,optimal,0
11102,Lasso,75,13,1411.6236662561507,0.07216478,OSQP,optimal,0
11102,Lasso,100,13,1326.5542717505125,0.019226502,OSQP,optimal,0
11102,Lasso,75,13,1386.8529501208045,0.043528977,OSQP,optimal,0
11102,Lasso,75,13,1376.4644791320566,0.022657416,OSQP,optimal,0
11102,Lasso,100,13,1268.9125365266714,0.025228732000000004,OSQP,optimal,0
11102,Lasso,75,13,1471.4623861505172,0.020054911,OSQP,optimal,0
11102,Lasso,75,13,1345.3054935261391,0.094004741,OSQP,optimal,0
11102,Lasso,100,13,1498.4018889871345,0.08833115,OSQP,optimal,0
12656,Lasso,100,14,1541.9336659253718,0.080459055,OSQP,optimal,0
12656,Lasso,125,14,1417.981500113599,0.070046737,OSQP,optimal,0
12656,Lasso,75,14,1739.217156608643,0.06051631,OSQP,optimal,0
12656,Lasso,100,14,1601.743071381764,0.028635324,OSQP,optimal,0
12656,Lasso,75,14,1565.8632294241345,0.092445397,OSQP,optimal,0
12656,Lasso,75,14,1459.850968388465,0.066752479,OSQP,optimal,0
12656,Lasso,75,14,1469.099331323668,0.095150372,OSQP,optimal,0
12656,Lasso,100,14,1622.2994767703617,0.10044677800000001,OSQP,optimal,0
12656,Lasso,125,14,1425.2356805552358,0.032138734,OSQP,optimal,0
12656,Lasso,100,14,1495.2555172921905,0.031730525,OSQP,optimal,0
16064,Lasso,100,16,1811.742563404588,0.128877831,OSQP,optimal,0
16064,Lasso,175,16,1633.5870514663113,0.109528526,OSQP,optimal,0
16064,Lasso,75,16,1742.2655015141986,0.027679216,OSQP,optimal,0
16064,Lasso,75,16,1772.9872661390866,0.030334366,OSQP,optimal,0
16064,Lasso,125,16,1620.874402699193,0.154443911,OSQP,optimal,0
16064,Lasso,75,16,1656.0187905606024,0.089160274,OSQP,optimal,0
16064,Lasso,75,16,1702.019411590876,0.082245595,OSQP,optimal,0
16064,Lasso,100,16,1801.3145848296624,0.053152877,OSQP,optimal,0
16064,Lasso,75,16,1699.4617117643998,0.092859299,OSQP,optimal,0
16064,Lasso,100,16,1787.9013263332865,0.026435236,OSQP,optimal,0
17918,Lasso,100,17,1816.6583835264416,0.03811558,OSQP,optimal,0
17918,Lasso,75,17,1744.2596921826066,0.076369848,OSQP,optimal,0
17918,Lasso,125,17,1710.7243083760075,0.044006906,OSQP,optimal,0
17918,Lasso,100,17,1784.1878007679322,0.13254396,OSQP,optimal,0
17918,Lasso,150,17,1815.3691176850991,0.173495774,OSQP,optimal,0
17918,Lasso,150,17,1673.900575427846,0.052788995,OSQP,optimal,0
17918,Lasso,75,17,1765.2086608699628,0.101234757,OSQP,optimal,0
17918,Lasso,100,17,1831.4220676803814,0.026495145,OSQP,optimal,0
17918,Lasso,75,17,1737.7607118641408,0.139300537,OSQP,optimal,0
17918,Lasso,100,17,1689.6155002820694,0.037588984,OSQP,optimal,0
24080,Lasso,100,20,2145.0900921237258,0.067039075,OSQP,optimal,0
24080,Lasso,75,20,2087.8079955381922,0.028935659,OSQP,optimal,0
24080,Lasso,100,20,2016.5420384947586,0.080477252,OSQP,optimal,0
24080,Lasso,100,20,2083.608835238689,0.120263872,OSQP,optimal,0
24080,Lasso,75,20,2064.144432054611,0.04442389099999999,OSQP,optimal,0
24080,Lasso,125,20,2033.8313657558679,0.052096351,OSQP,optimal,0
24080,Lasso,75,20,2036.157486736478,0.041831727,OSQP,optimal,0
24080,Lasso,75,20,1983.786955413506,0.041826153,OSQP,optimal,0
24080,Lasso,100,20,2016.0027376428409,0.049557536,OSQP,optimal,0
24080,Lasso,125,20,2255.257445151363,0.252749687,OSQP,optimal,0
31142,Lasso,125,23,2439.0539601384075,0.07508814999999999,OSQP,optimal,0
31142,Lasso,100,23,2482.5231604411983,0.16535349,OSQP,optimal,0
31142,Lasso,150,23,2391.5722826865795,0.290660372,OSQP,optimal,0
31142,Lasso,75,23,2354.0750183470786,0.10676135699999999,OSQP,optimal,0
31142,Lasso,150,23,2367.6341217778736,0.17416024800000002,OSQP,optimal,0
31142,Lasso,100,23,2424.725627172057,0.07117719900000001,OSQP,optimal,0
31142,Lasso,125,23,2248.9823091678472,0.310312365,OSQP,optimal,0
31142,Lasso,75,23,2383.790379197034,0.055087104000000005,OSQP,optimal,0
31142,Lasso,100,23,2622.650608992639,0.070982608,OSQP,optimal,0
31142,Lasso,75,23,2461.283390692866,0.037390241,OSQP,optimal,0
39104,Lasso,150,26,2682.885244827201,0.224896244,OSQP,optimal,0
39104,Lasso,75,26,2677.042461710205,0.225571322,OSQP,optimal,0
39104,Lasso,100,26,2930.388028217263,0.056011053000000005,OSQP,optimal,0
39104,Lasso,100,26,2786.373832739025,0.095623445,OSQP,optimal,0
39104,Lasso,75,26,2952.008796701908,0.29813854700000003,OSQP,optimal,0
39104,Lasso,100,26,2848.0998115123834,0.322164012,OSQP,optimal,0
39104,Lasso,75,26,2973.961267175648,0.046287352000000004,OSQP,optimal,0
39104,Lasso,100,26,2868.0004491883565,0.08877886700000001,OSQP,optimal,0
39104,Lasso,100,26,2918.4560799994024,0.15737658599999998,OSQP,optimal,0
39104,Lasso,75,26,2760.8984181143323,0.066677711,OSQP,optimal,0
54374,Lasso,125,31,3415.888631801845,0.452382966,OSQP,optimal,0
54374,Lasso,100,31,3254.4807475610514,0.43953431200000004,OSQP,optimal,0
54374,Lasso,125,31,3452.4234763776312,0.4270351650000001,OSQP,optimal,0
54374,Lasso,75,31,3347.820645634767,0.09363349,OSQP,optimal,0
54374,Lasso,100,31,3158.702301664469,0.11056843,OSQP,optimal,0
54374,Lasso,125,31,3180.263118902375,0.26507283600000003,OSQP,optimal,0
54374,Lasso,125,31,3450.313547332561,0.091769998,OSQP,optimal,0
54374,Lasso,150,31,3262.068180266112,0.40015191200000005,OSQP,optimal,0
54374,Lasso,100,31,3493.210329562055,0.116197471,OSQP,optimal,0
54374,Lasso,100,31,3460.3649803843978,0.082722659,OSQP,optimal,0
75998,Lasso,75,37,3777.7330501559495,0.08939282700000001,OSQP,optimal,0
75998,Lasso,125,37,3830.1464547894643,0.336594461,OSQP,optimal,0
75998,Lasso,100,37,3571.183311760463,0.183334585,OSQP,optimal,0
75998,Lasso,175,37,3913.117396965727,0.307061129,OSQP,optimal,0
75998,Lasso,150,37,3852.997498203196,0.882070575,OSQP,optimal,0
75998,Lasso,75,37,4045.791626134566,0.193300962,OSQP,optimal,0
75998,Lasso,100,37,4042.9513899871913,0.191252935,OSQP,optimal,0
75998,Lasso,125,37,4043.2178503598248,0.220322175,OSQP,optimal,0
75998,Lasso,100,37,3918.122532858529,0.15618617199999998,OSQP,optimal,0
75998,Lasso,100,37,3979.221612497357,0.107064372,OSQP,optimal,0
110430,Lasso,100,45,4735.743939744729,0.81668573,OSQP,optimal,0
110430,Lasso,100,45,4936.033012013039,0.151654725,OSQP,optimal,0
110430,Lasso,125,45,4797.321129001677,0.177004446,OSQP,optimal,0
110430,Lasso,175,45,4759.5932509799495,0.351423658,OSQP,optimal,0
110430,Lasso,125,45,5125.18231058453,0.768293105,OSQP,optimal,0
110430,Lasso,75,45,4774.940851495722,0.370808749,OSQP,optimal,0
110430,Lasso,150,45,5001.545112811215,0.6908714640000001,OSQP,optimal,0
110430,Lasso,175,45,5205.920231425422,1.166882572,OSQP,optimal,0
110430,Lasso,100,45,4854.525595649337,0.23004475300000002,OSQP,optimal,0
110430,Lasso,125,45,5146.816908642599,0.39052905,OSQP,optimal,0
162470,Lasso,200,55,6328.998172609016,1.4882971530000002,OSQP,optimal,0
162470,Lasso,125,55,5810.119910824071,1.456453926,OSQP,optimal,0
162470,Lasso,100,55,5639.2276516690845,1.339576268,OSQP,optimal,0
162470,Lasso,125,55,5705.060581044187,0.320908997,OSQP,optimal,0
162470,Lasso,150,55,6027.235981268068,0.438822024,OSQP,optimal,0
162470,Lasso,125,55,5912.477631225352,0.7796127409999999,OSQP,optimal,0
162470,Lasso,200,55,5879.88154947537,1.041105042,OSQP,optimal,0
162470,Lasso,150,55,6125.87767751658,0.27455332,OSQP,optimal,0
162470,Lasso,175,55,5671.305531464868,0.708689455,OSQP,optimal,0
162470,Lasso,150,55,5985.217434871191,0.292085133,OSQP,optimal,0
245072,Lasso,100,68,7496.295346788092,1.58501819,OSQP,optimal,0
245072,Lasso,150,68,6875.5725198318505,0.847950393,OSQP,optimal,0
245072,Lasso,125,68,7056.362977555977,2.263554693,OSQP,optimal,0
245072,Lasso,125,68,7021.888713435563,1.734071283,OSQP,optimal,0
245072,Lasso,175,68,7385.443770673771,2.504962121,OSQP,optimal,0
245072,Lasso,125,68,7332.960602655734,1.801749487,OSQP,optimal,0
245072,Lasso,100,68,7659.622902052616,0.606683787,OSQP,optimal,0
245072,Lasso,150,68,7222.541307403949,0.462420294,OSQP,optimal,0
245072,Lasso,125,68,7351.669233645794,0.389540857,OSQP,optimal,0
245072,Lasso,175,68,7342.248422087184,0.988280017,OSQP,optimal,0
369936,Lasso,125,84,9302.553366090071,3.4795880560000003,OSQP,optimal,0
369936,Lasso,125,84,9262.081975514091,1.276739286,OSQP,optimal,0
369936,Lasso,125,84,9097.406201141344,2.478749283,OSQP,optimal,0
369936,Lasso,150,84,8847.388809945944,1.646163755,OSQP,optimal,0
369936,Lasso,150,84,9125.14785304666,2.8968779139999996,OSQP,optimal,0
369936,Lasso,150,84,8919.901170741492,4.158408003,OSQP,optimal,0
369936,Lasso,125,84,9533.497701712802,1.64586984,OSQP,optimal,0
369936,Lasso,200,84,8906.931342594698,1.0281280000000002,OSQP,optimal,0
369936,Lasso,150,84,9151.569944346551,2.324538746,OSQP,optimal,0
369936,Lasso,200,84,8954.647486368409,0.82719314,OSQP,optimal,0
572670,Lasso,200,105,11576.00469949987,4.712790597,OSQP,optimal,0
572670,Lasso,125,105,11925.03423828293,2.7061840260000003,OSQP,optimal,0
572670,Lasso,150,105,11648.071064442242,3.322098575,OSQP,optimal,0
572670,Lasso,175,105,11432.5950529347,3.068695743,OSQP,optimal,0
572670,Lasso,150,105,11528.744076562896,1.1985631540000001,OSQP,optimal,0
572670,Lasso,150,105,11613.406166050481,1.183583999,OSQP,optimal,0
572670,Lasso,175,105,11120.829056291484,2.34070473,OSQP,optimal,0
572670,Lasso,150,105,10999.720018861786,1.94454876,OSQP,optimal,0
572670,Lasso,175,105,11366.78524000701,1.916643742,OSQP,optimal,0
572670,Lasso,175,105,11023.555780975883,3.140210339,OSQP,optimal,0
898128,Lasso,150,132,14418.744430367164,8.758152097,OSQP,optimal,0
898128,Lasso,175,132,14280.10488070743,10.932346459000001,OSQP,optimal,0
898128,Lasso,150,132,14451.302144584804,7.044228761,OSQP,optimal,0
898128,Lasso,275,132,14125.32302196256,9.913491435,OSQP,optimal,0
898128,Lasso,250,132,14346.728458124637,5.990766479,OSQP,optimal,0
898128,Lasso,225,132,14295.060553897105,2.990903747,OSQP,optimal,0
898128,Lasso,150,132,14055.469040863833,2.1349993659999997,OSQP,optimal,0
898128,Lasso,150,132,14614.255312292049,11.160679848,OSQP,optimal,0
898128,Lasso,225,132,14862.25163573302,5.518715387,OSQP,optimal,0
898128,Lasso,225,132,13975.298706368409,18.02306839,OSQP,optimal,0
1411664,Lasso,150,166,17922.336209131525,17.448149958000002,OSQP,optimal,0
1411664,Lasso,200,166,18050.124948903893,6.627942280999999,OSQP,optimal,0
1411664,Lasso,200,166,17835.500309012248,4.6953995619999995,OSQP,optimal,0
1411664,Lasso,225,166,18346.66810571188,23.618489868,OSQP,optimal,0
1411664,Lasso,250,166,17795.57007234139,20.982885574,OSQP,optimal,0
1411664,Lasso,250,166,18106.380985724893,9.894874433,OSQP,optimal,0
1411664,Lasso,175,166,18068.41271717278,12.97369572,OSQP,optimal,0
1411664,Lasso,250,166,18227.408747996367,23.85135307,OSQP,optimal,0
1411664,Lasso,250,166,17972.509702698877,22.040091428,OSQP,optimal,0
1411664,Lasso,225,166,17998.290383725758,4.3242240999999995,OSQP,optimal,0
2226686,Lasso,175,209,22749.07229791316,22.254999065,OSQP,optimal,0
2226686,Lasso,200,209,23735.82926133352,32.807053491,OSQP,optimal,0
2226686,Lasso,250,209,22593.408027244222,17.614999234000003,OSQP,optimal,0
2226686,Lasso,225,209,22278.319121107783,14.30052751,OSQP,optimal,0
2226686,Lasso,250,209,22810.00576373557,33.202569727,OSQP,optimal,0
2226686,Lasso,275,209,22990.681533034072,41.729528076,OSQP,optimal,0
2226686,Lasso,250,209,22578.760292980685,36.953605549,OSQP,optimal,0
2226686,Lasso,275,209,22228.102555153877,32.89275513,OSQP,optimal,0
2226686,Lasso,200,209,23132.28858029908,7.401287582999999,OSQP,optimal,0
2226686,Lasso,175,209,23197.677066088207,6.779759733000001,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
7040,Lasso,75,10,1228.0548745804263,0.074014542,OSQP,optimal,0
7040,Lasso,100,10,1045.8373087454493,0.015511139,OSQP,optimal,0
7040,Lasso,75,10,1058.2253219556164,0.040118088,OSQP,optimal,0
7040,Lasso,75,10,1066.0739834262552,0.017366285000000002,OSQP,optimal,0
7040,Lasso,75,10,1197.686300612566,0.049684765,OSQP,optimal,0
7040,Lasso,100,10,1109.4641122688383,0.016443848,OSQP,optimal,0
7040,Lasso,100,10,1013.0137614584833,0.016645391000000002,OSQP,optimal,0
7040,Lasso,75,10,1025.5168280630742,0.012891419000000001,OSQP,optimal,0
7040,Lasso,100,10,1066.2767163774602,0.062968708,OSQP,optimal,0
7040,Lasso,75,10,1047.6153802124138,0.012995615,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
572670,Lasso,200,105,11576.00469949987,4.712790597,OSQP,optimal,0
572670,Lasso,125,105,11925.03423828293,2.706184026,OSQP,optimal,0
572670,Lasso,150,105,11648.07106444224,3.322098575,OSQP,optimal,0
572670,Lasso,175,105,11432.595052934701,3.068695743,OSQP,optimal,0
572670,Lasso,150,105,11528.744076562896,1.198563154,OSQP,optimal,0
572670,Lasso,150,105,11613.406166050481,1.183583999,OSQP,optimal,0
572670,Lasso,175,105,11120.829056291484,2.3407047299999997,OSQP,optimal,0
572670,Lasso,150,105,10999.720018861788,1.94454876,OSQP,optimal,0
572670,Lasso,175,105,11366.78524000701,1.916643742,OSQP,optimal,0
572670,Lasso,175,105,11023.555780975883,3.140210339,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
8294,Lasso,100,11,1160.1293650707973,0.039505788,OSQP,optimal,0
8294,Lasso,100,11,1078.9490518375976,0.018129935,OSQP,optimal,0
8294,Lasso,75,11,1128.9209280592531,0.046268357,OSQP,optimal,0
8294,Lasso,75,11,1279.3676692851661,0.043456470000000004,OSQP,optimal,0
8294,Lasso,100,11,1052.5000225702124,0.112882258,OSQP,optimal,0
8294,Lasso,150,11,1125.0837642651386,0.060594757,OSQP,optimal,0
8294,Lasso,75,11,1329.661035489217,0.044906314,OSQP,optimal,0
8294,Lasso,75,11,1030.381867885808,0.037508342,OSQP,optimal,0
8294,Lasso,100,11,1247.5358973351306,0.029636416,OSQP,optimal,0
8294,Lasso,125,11,1110.0776795390022,0.08949623500000001,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
9648,Lasso,75,12,1238.04216423221,0.018823023,OSQP,optimal,0
9648,Lasso,75,12,1291.912847325106,0.039924504,OSQP,optimal,0
9648,Lasso,75,12,1289.8339153839972,0.019942272,OSQP,optimal,0
9648,Lasso,100,12,1285.50278256981,0.08277857300000001,OSQP,optimal,0
9648,Lasso,125,12,1093.0983049442557,0.103612991,OSQP,optimal,0
9648,Lasso,100,12,1197.8570112550574,0.067599463,OSQP,optimal,0
9648,Lasso,100,12,1349.058661653037,0.066641319,OSQP,optimal,0
9648,Lasso,75,12,1281.1833958905113,0.025393221,OSQP,optimal,0
9648,Lasso,75,12,1229.5746534780824,0.017854111,OSQP,optimal,0
9648,Lasso,75,12,1363.7073630695704,0.066501823,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
11102,Lasso,125,13,1398.2311547690902,0.098472652,OSQP,optimal,0
11102,Lasso,125,13,1549.0248006069228,0.13539067500000002,OSQP,optimal,0
11102,Lasso,75,13,1411.6236662561507,0.07216478,OSQP,optimal,0
11102,Lasso,100,13,1326.5542717505125,0.019226502,OSQP,optimal,0
11102,Lasso,75,13,1386.8529501208043,0.043528976999999996,OSQP,optimal,0
11102,Lasso,75,13,1376.4644791320563,0.022657416,OSQP,optimal,0
11102,Lasso,100,13,1268.9125365266711,0.025228732000000004,OSQP,optimal,0
11102,Lasso,75,13,1471.4623861505172,0.020054911,OSQP,optimal,0
11102,Lasso,75,13,1345.3054935261391,0.094004741,OSQP,optimal,0
11102,Lasso,100,13,1498.4018889871345,0.08833115,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
898128,Lasso,150,132,14418.744430367164,8.758152097,OSQP,optimal,0
898128,Lasso,175,132,14280.104880707428,10.932346459000001,OSQP,optimal,0
898128,Lasso,150,132,14451.302144584804,7.044228761,OSQP,optimal,0
898128,Lasso,275,132,14125.323021962562,9.913491435000001,OSQP,optimal,0
898128,Lasso,250,132,14346.728458124635,5.9907664789999995,OSQP,optimal,0
898128,Lasso,225,132,14295.060553897105,2.990903747,OSQP,optimal,0
898128,Lasso,150,132,14055.469040863833,2.134999366,OSQP,optimal,0
898128,Lasso,150,132,14614.255312292047,11.160679848,OSQP,optimal,0
898128,Lasso,225,132,14862.251635733019,5.518715387,OSQP,optimal,0
898128,Lasso,225,132,13975.29870636841,18.02306839,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
12656,Lasso,100,14,1541.9336659253718,0.080459055,OSQP,optimal,0
12656,Lasso,125,14,1417.981500113599,0.070046737,OSQP,optimal,0
12656,Lasso,75,14,1739.2171566086433,0.060516310000000004,OSQP,optimal,0
12656,Lasso,100,14,1601.7430713817641,0.028635324,OSQP,optimal,0
12656,Lasso,75,14,1565.8632294241343,0.092445397,OSQP,optimal,0
12656,Lasso,75,14,1459.850968388465,0.066752479,OSQP,optimal,0
12656,Lasso,75,14,1469.099331323668,0.09515037200000001,OSQP,optimal,0
12656,Lasso,100,14,1622.2994767703617,0.100446778,OSQP,optimal,0
12656,Lasso,125,14,1425.2356805552358,0.032138734,OSQP,optimal,0
12656,Lasso,100,14,1495.2555172921905,0.031730525,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
16064,Lasso,100,16,1811.742563404588,0.128877831,OSQP,optimal,0
16064,Lasso,175,16,1633.5870514663113,0.10952852600000001,OSQP,optimal,0
16064,Lasso,75,16,1742.2655015141988,0.027679216,OSQP,optimal,0
16064,Lasso,75,16,1772.9872661390866,0.030334365999999998,OSQP,optimal,0
16064,Lasso,125,16,1620.874402699193,0.154443911,OSQP,optimal,0
16064,Lasso,75,16,1656.0187905606026,0.089160274,OSQP,optimal,0
16064,Lasso,75,16,1702.019411590876,0.082245595,OSQP,optimal,0
16064,Lasso,100,16,1801.3145848296626,0.053152877,OSQP,optimal,0
16064,Lasso,75,16,1699.4617117643998,0.092859299,OSQP,optimal,0
16064,Lasso,100,16,1787.9013263332863,0.026435236,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1411664,Lasso,150,166,17922.336209131525,17.448149958000002,OSQP,optimal,0
1411664,Lasso,200,166,18050.124948903893,6.627942280999999,OSQP,optimal,0
1411664,Lasso,200,166,17835.500309012248,4.695399562,OSQP,optimal,0
1411664,Lasso,225,166,18346.668105711877,23.618489868,OSQP,optimal,0
1411664,Lasso,250,166,17795.570072341387,20.982885574,OSQP,optimal,0
1411664,Lasso,250,166,18106.380985724893,9.894874433,OSQP,optimal,0
1411664,Lasso,175,166,18068.412717172785,12.97369572,OSQP,optimal,0
1411664,Lasso,250,166,18227.408747996367,23.851353070000002,OSQP,optimal,0
1411664,Lasso,250,166,17972.509702698877,22.040091428,OSQP,optimal,0
1411664,Lasso,225,166,17998.290383725755,4.3242241,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
17918,Lasso,100,17,1816.6583835264419,0.038115579999999996,OSQP,optimal,0
17918,Lasso,75,17,1744.2596921826064,0.076369848,OSQP,optimal,0
17918,Lasso,125,17,1710.7243083760077,0.044006906,OSQP,optimal,0
17918,Lasso,100,17,1784.187800767932,0.13254396,OSQP,optimal,0
17918,Lasso,150,17,1815.3691176850991,0.173495774,OSQP,optimal,0
17918,Lasso,150,17,1673.900575427846,0.052788995,OSQP,optimal,0
17918,Lasso,75,17,1765.2086608699628,0.101234757,OSQP,optimal,0
17918,Lasso,100,17,1831.4220676803818,0.026495144999999998,OSQP,optimal,0
17918,Lasso,75,17,1737.760711864141,0.139300537,OSQP,optimal,0
17918,Lasso,100,17,1689.6155002820694,0.037588984,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
24080,Lasso,100,20,2145.0900921237258,0.067039075,OSQP,optimal,0
24080,Lasso,75,20,2087.8079955381922,0.028935659000000002,OSQP,optimal,0
24080,Lasso,100,20,2016.5420384947583,0.080477252,OSQP,optimal,0
24080,Lasso,100,20,2083.608835238689,0.120263872,OSQP,optimal,0
24080,Lasso,75,20,2064.144432054611,0.044423891,OSQP,optimal,0
24080,Lasso,125,20,2033.8313657558679,0.052096351,OSQP,optimal,0
24080,Lasso,75,20,2036.157486736478,0.041831727,OSQP,optimal,0
24080,Lasso,75,20,1983.7869554135061,0.041826153,OSQP,optimal,0
24080,Lasso,100,20,2016.002737642841,0.049557536,OSQP,optimal,0
24080,Lasso,125,20,2255.257445151363,0.252749687,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2226686,Lasso,175,209,22749.072297913157,22.254999065,OSQP,optimal,0
2226686,Lasso,200,209,23735.829261333518,32.807053491,OSQP,optimal,0
2226686,Lasso,250,209,22593.408027244222,17.614999234000003,OSQP,optimal,0
2226686,Lasso,225,209,22278.319121107786,14.30052751,OSQP,optimal,0
2226686,Lasso,250,209,22810.005763735575,33.202569727,OSQP,optimal,0
2226686,Lasso,275,209,22990.681533034072,41.729528076,OSQP,optimal,0
2226686,Lasso,250,209,22578.76029298068,36.953605549,OSQP,optimal,0
2226686,Lasso,275,209,22228.102555153873,32.89275513,OSQP,optimal,0
2226686,Lasso,200,209,23132.288580299075,7.401287583,OSQP,optimal,0
2226686,Lasso,175,209,23197.67706608821,6.779759733000001,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
31142,Lasso,125,23,2439.0539601384075,0.07508814999999999,OSQP,optimal,0
31142,Lasso,100,23,2482.523160441198,0.16535349,OSQP,optimal,0
31142,Lasso,150,23,2391.5722826865795,0.290660372,OSQP,optimal,0
31142,Lasso,75,23,2354.075018347079,0.106761357,OSQP,optimal,0
31142,Lasso,150,23,2367.6341217778736,0.17416024800000002,OSQP,optimal,0
31142,Lasso,100,23,2424.7256271720566,0.071177199,OSQP,optimal,0
31142,Lasso,125,23,2248.9823091678472,0.310312365,OSQP,optimal,0
31142,Lasso,75,23,2383.790379197034,0.055087104000000005,OSQP,optimal,0
31142,Lasso,100,23,2622.650608992639,0.070982608,OSQP,optimal,0
31142,Lasso,75,23,2461.283390692866,0.037390241,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
39104,Lasso,150,26,2682.8852448272014,0.224896244,OSQP,optimal,0
39104,Lasso,75,26,2677.042461710205,0.22557132200000002,OSQP,optimal,0
39104,Lasso,100,26,2930.388028217263,0.056011053000000005,OSQP,optimal,0
39104,Lasso,100,26,2786.3738327390256,0.095623445,OSQP,optimal,0
39104,Lasso,75,26,2952.008796701908,0.29813854700000003,OSQP,optimal,0
39104,Lasso,100,26,2848.0998115123834,0.322164012,OSQP,optimal,0
39104,Lasso,75,26,2973.961267175648,0.046287352,OSQP,optimal,0
39104,Lasso,100,26,2868.0004491883565,0.08877886700000001,OSQP,optimal,0
39104,Lasso,100,26,2918.4560799994024,0.15737658599999998,OSQP,optimal,0
39104,Lasso,75,26,2760.898418114332,0.066677711,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
54374,Lasso,125,31,3415.8886318018453,0.452382966,OSQP,optimal,0
54374,Lasso,100,31,3254.4807475610514,0.439534312,OSQP,optimal,0
54374,Lasso,125,31,3452.4234763776312,0.42703516500000005,OSQP,optimal,0
54374,Lasso,75,31,3347.820645634767,0.09363349,OSQP,optimal,0
54374,Lasso,100,31,3158.7023016644694,0.11056843000000001,OSQP,optimal,0
54374,Lasso,125,31,3180.263118902375,0.265072836,OSQP,optimal,0
54374,Lasso,125,31,3450.313547332561,0.09176999799999999,OSQP,optimal,0
54374,Lasso,150,31,3262.068180266112,0.400151912,OSQP,optimal,0
54374,Lasso,100,31,3493.210329562055,0.116197471,OSQP,optimal,0
54374,Lasso,100,31,3460.3649803843978,0.082722659,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
75998,Lasso,75,37,3777.7330501559495,0.08939282700000001,OSQP,optimal,0
75998,Lasso,125,37,3830.1464547894634,0.336594461,OSQP,optimal,0
75998,Lasso,100,37,3571.1833117604624,0.183334585,OSQP,optimal,0
75998,Lasso,175,37,3913.1173969657266,0.307061129,OSQP,optimal,0
75998,Lasso,150,37,3852.9974982031963,0.882070575,OSQP,optimal,0
75998,Lasso,75,37,4045.791626134566,0.19330096200000002,OSQP,optimal,0
75998,Lasso,100,37,4042.9513899871913,0.191252935,OSQP,optimal,0
75998,Lasso,125,37,4043.217850359825,0.220322175,OSQP,optimal,0
75998,Lasso,100,37,3918.122532858529,0.156186172,OSQP,optimal,0
75998,Lasso,100,37,3979.221612497357,0.10706437199999999,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
110430,Lasso,100,45,4735.743939744729,0.81668573,OSQP,optimal,0
110430,Lasso,100,45,4936.03301201304,0.151654725,OSQP,optimal,0
110430,Lasso,125,45,4797.321129001677,0.177004446,OSQP,optimal,0
110430,Lasso,175,45,4759.59325097995,0.35142365799999997,OSQP,optimal,0
110430,Lasso,125,45,5125.18231058453,0.768293105,OSQP,optimal,0
110430,Lasso,75,45,4774.940851495722,0.370808749,OSQP,optimal,0
110430,Lasso,150,45,5001.545112811215,0.690871464,OSQP,optimal,0
110430,Lasso,175,45,5205.920231425422,1.166882572,OSQP,optimal,0
110430,Lasso,100,45,4854.5255956493365,0.230044753,OSQP,optimal,0
110430,Lasso,125,45,5146.816908642599,0.39052905,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
162470,Lasso,200,55,6328.9981726090155,1.488297153,OSQP,optimal,0
162470,Lasso,125,55,5810.119910824071,1.456453926,OSQP,optimal,0
162470,Lasso,100,55,5639.2276516690845,1.339576268,OSQP,optimal,0
162470,Lasso,125,55,5705.060581044187,0.320908997,OSQP,optimal,0
162470,Lasso,150,55,6027.235981268068,0.438822024,OSQP,optimal,0
162470,Lasso,125,55,5912.477631225352,0.779612741,OSQP,optimal,0
162470,Lasso,200,55,5879.88154947537,1.0411050419999999,OSQP,optimal,0
162470,Lasso,150,55,6125.87767751658,0.27455332,OSQP,optimal,0
162470,Lasso,175,55,5671.305531464868,0.708689455,OSQP,optimal,0
162470,Lasso,150,55,5985.21743487119,0.292085133,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
245072,Lasso,100,68,7496.295346788092,1.58501819,OSQP,optimal,0
245072,Lasso,150,68,6875.572519831851,0.847950393,OSQP,optimal,0
245072,Lasso,125,68,7056.362977555977,2.2635546929999997,OSQP,optimal,0
245072,Lasso,125,68,7021.888713435563,1.734071283,OSQP,optimal,0
245072,Lasso,175,68,7385.443770673771,2.504962121,OSQP,optimal,0
245072,Lasso,125,68,7332.960602655734,1.8017494870000001,OSQP,optimal,0
245072,Lasso,100,68,7659.622902052616,0.606683787,OSQP,optimal,0
245072,Lasso,150,68,7222.541307403949,0.462420294,OSQP,optimal,0
245072,Lasso,125,68,7351.669233645793,0.38954085699999996,OSQP,optimal,0
245072,Lasso,175,68,7342.248422087184,0.988280017,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Lasso/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
369936,Lasso,125,84,9302.55336609007,3.4795880560000003,OSQP,optimal,0
369936,Lasso,125,84,9262.081975514093,1.276739286,OSQP,optimal,0
369936,Lasso,125,84,9097.406201141344,2.478749283,OSQP,optimal,0
369936,Lasso,150,84,8847.388809945944,1.646163755,OSQP,optimal,0
369936,Lasso,150,84,9125.147853046661,2.896877914,OSQP,optimal,0
369936,Lasso,150,84,8919.901170741492,4.158408003,OSQP,optimal,0
369936,Lasso,125,84,9533.497701712802,1.64586984,OSQP,optimal,0
369936,Lasso,200,84,8906.931342594698,1.028128,OSQP,optimal,0
369936,Lasso,150,84,9151.569944346551,2.324538746,OSQP,optimal,0
369936,Lasso,200,84,8954.64748636841,0.82719314,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2760,Portfolio,175,5,-3.7935558560936298,0.005363593000000001,OSQP,optimal,0
2760,Portfolio,100,5,-2.9574049835284035,0.005440964,OSQP,optimal,0
2760,Portfolio,150,5,-2.4206679320660025,0.016663275999999998,OSQP,optimal,0
2760,Portfolio,200,5,-2.1086058609143583,0.008658253000000001,OSQP,optimal,0
2760,Portfolio,150,5,-3.130895239980146,0.007171329000000001,OSQP,optimal,0
2760,Portfolio,125,5,-2.9292710954509773,0.006420623,OSQP,optimal,0
2760,Portfolio,175,5,-2.9969521253763025,0.019325526000000003,OSQP,optimal,0
2760,Portfolio,150,5,-2.3716945119907256,0.024625194,OSQP,optimal,0
2760,Portfolio,150,5,-2.3429361148477854,0.034954442,OSQP,optimal,0
2760,Portfolio,150,5,-2.715171643439001,0.030637404,OSQP,optimal,0
3612,Portfolio,275,6,-3.821140978779623,0.02384358,OSQP,optimal,0
3612,Portfolio,175,6,-2.493493980205672,0.049301378,OSQP,optimal,0
3612,Portfolio,200,6,-2.2877035460605515,0.013675399,OSQP,optimal,0
3612,Portfolio,150,6,-2.0728340534072633,0.017340496,OSQP,optimal,0
3612,Portfolio,175,6,-3.5717004656893514,0.047717362,OSQP,optimal,0
3612,Portfolio,175,6,-3.2887471386073104,0.040663595,OSQP,optimal,0
3612,Portfolio,200,6,-2.4946053782941724,0.027816064,OSQP,optimal,0
3612,Portfolio,175,6,-3.3159920072631346,0.010251557,OSQP,optimal,0
3612,Portfolio,150,6,-3.1136970449912877,0.020094668,OSQP,optimal,0
3612,Portfolio,175,6,-2.578446283001488,0.016434813,OSQP,optimal,0
4564,Portfolio,175,7,-3.30657427136481,0.03777528,OSQP,optimal,0
4564,Portfolio,150,7,-2.7490308175503486,0.045968756,OSQP,optimal,0
4564,Portfolio,275,7,-2.7115525427742115,0.061547662,OSQP,optimal,0
4564,Portfolio,150,7,-2.765312336935119,0.012136657,OSQP,optimal,0
4564,Portfolio,150,7,-2.555284295170157,0.037985115,OSQP,optimal,0
4564,Portfolio,275,7,-3.1541112249579166,0.10138731599999999,OSQP,optimal,0
4564,Portfolio,200,7,-3.659093572146381,0.042461711,OSQP,optimal,0
4564,Portfolio,275,7,-2.915406720986548,0.08160192100000001,OSQP,optimal,0
4564,Portfolio,125,7,-2.5018516315121078,0.011680837,OSQP,optimal,0
4564,Portfolio,250,7,-2.5640309288086667,0.059690297999999996,OSQP,optimal,0
5616,Portfolio,275,8,-2.8516406841328346,0.10128368,OSQP,optimal,0
5616,Portfolio,150,8,-3.506372279204504,0.035597755,OSQP,optimal,0
5616,Portfolio,200,8,-3.118639410450493,0.013151995,OSQP,optimal,0
5616,Portfolio,175,8,-2.7782929906021847,0.07594880600000001,OSQP,optimal,0
5616,Portfolio,400,8,-4.025083703773055,0.053762859,OSQP,optimal,0
5616,Portfolio,200,8,-2.3255332112273512,0.07230653000000001,OSQP,optimal,0
5616,Portfolio,325,8,-3.8739117426182164,0.118278651,OSQP,optimal,0
5616,Portfolio,175,8,-2.9581035977597927,0.039555859000000006,OSQP,optimal,0
5616,Portfolio,150,8,-2.5847547825298722,0.029315021,OSQP,optimal,0
5616,Portfolio,225,8,-3.1428736668334136,0.055302145,OSQP,optimal,0
6768,Portfolio,150,9,-2.7078781171772968,0.072383396,OSQP,optimal,0
6768,Portfolio,200,9,-3.0669047505810614,0.023200258999999997,OSQP,optimal,0
6768,Portfolio,250,9,-2.5583715541579366,0.050951800000000005,OSQP,optimal,0
6768,Portfolio,200,9,-2.3103734663287203,0.09945730800000001,OSQP,optimal,0
6768,Portfolio,375,9,-2.5209012578175427,0.043863245,OSQP,optimal,0
6768,Portfolio,275,9,-3.013984621806029,0.11313959300000001,OSQP,optimal,0
6768,Portfolio,275,9,-3.0335545871361216,0.08861191300000001,OSQP,optimal,0
6768,Portfolio,225,9,-2.8279059205758315,0.104956705,OSQP,optimal,0
6768,Portfolio,200,9,-3.522292181860783,0.049076678,OSQP,optimal,0
6768,Portfolio,200,9,-2.787580268402086,0.02263825,OSQP,optimal,0
8020,Portfolio,150,10,-2.719957073537782,0.024021659,OSQP,optimal,0
8020,Portfolio,300,10,-3.645195384457333,0.125420329,OSQP,optimal,0
8020,Portfolio,150,10,-2.953826454071561,0.023908713,OSQP,optimal,0
8020,Portfolio,225,10,-3.451643133308548,0.10046099900000001,OSQP,optimal,0
8020,Portfolio,175,10,-3.963580746438364,0.12129364699999999,OSQP,optimal,0
8020,Portfolio,175,10,-2.859917674584609,0.090470114,OSQP,optimal,0
8020,Portfolio,150,10,-3.29785869845456,0.078239906,OSQP,optimal,0
8020,Portfolio,200,10,-4.1437790072115925,0.03316906,OSQP,optimal,0
8020,Portfolio,150,10,-2.800451041702241,0.12870747300000002,OSQP,optimal,0
8020,Portfolio,200,10,-3.4142705882033746,0.08826286800000001,OSQP,optimal,0
10824,Portfolio,225,12,-3.013926612386514,0.14505431000000002,OSQP,optimal,0
10824,Portfolio,175,12,-2.917961554256614,0.13271417300000002,OSQP,optimal,0
10824,Portfolio,175,12,-4.6076347187278985,0.037379923,OSQP,optimal,0
10824,Portfolio,225,12,-3.2177823842363864,0.19330746199999999,OSQP,optimal,0
10824,Portfolio,125,12,-3.0281677565391165,0.12584800000000002,OSQP,optimal,0
10824,Portfolio,150,12,-3.4056705037721278,0.031968721,OSQP,optimal,0
10824,Portfolio,250,12,-3.9844053561870383,0.203569637,OSQP,optimal,0
10824,Portfolio,250,12,-3.2759168158241674,0.069227969,OSQP,optimal,0
10824,Portfolio,225,12,-3.47244958599162,0.045507682,OSQP,optimal,0
10824,Portfolio,150,12,-4.1757930038767235,0.175818416,OSQP,optimal,0
14028,Portfolio,200,14,-4.955882621738262,0.194206043,OSQP,optimal,0
14028,Portfolio,175,14,-3.1475404033500545,0.188195379,OSQP,optimal,0
14028,Portfolio,150,14,-3.1101326581478945,0.068251386,OSQP,optimal,0
14028,Portfolio,200,14,-3.8878916332766496,0.174026615,OSQP,optimal,0
14028,Portfolio,300,14,-3.2775293413013773,0.29564506999999995,OSQP,optimal,0
14028,Portfolio,175,14,-2.856349089708371,0.05489048,OSQP,optimal,0
14028,Portfolio,250,14,-3.0586844731996425,0.063643623,OSQP,optimal,0
14028,Portfolio,150,14,-3.906565405790466,0.040955488,OSQP,optimal,0
14028,Portfolio,275,14,-3.657829993875549,0.06810561,OSQP,optimal,0
14028,Portfolio,225,14,-3.117399861677478,0.05750524,OSQP,optimal,0
17632,Portfolio,200,16,-2.6912398495269514,0.28037827400000004,OSQP,optimal,0
17632,Portfolio,225,16,-4.7225586702891835,0.200487324,OSQP,optimal,0
17632,Portfolio,225,16,-3.417860509771208,0.24652104600000002,OSQP,optimal,0
17632,Portfolio,175,16,-3.712627204189181,0.1643788,OSQP,optimal,0
17632,Portfolio,250,16,-3.5517042630460405,0.35344066900000004,OSQP,optimal,0
17632,Portfolio,225,16,-3.4090847456127,0.28182108300000003,OSQP,optimal,0
17632,Portfolio,175,16,-3.9044419705381364,0.162684019,OSQP,optimal,0
17632,Portfolio,175,16,-4.387889579897908,0.057866353,OSQP,optimal,0
17632,Portfolio,250,16,-3.4517374849374014,0.117561128,OSQP,optimal,0
17632,Portfolio,200,16,-3.7353575664293,0.135139658,OSQP,optimal,0
26040,Portfolio,275,20,-4.070883181475809,0.333929009,OSQP,optimal,0
26040,Portfolio,100,20,-3.8179382544737175,0.148864666,OSQP,optimal,0
26040,Portfolio,200,20,-3.80008439495456,0.305102456,OSQP,optimal,0
26040,Portfolio,250,20,-4.400488873839016,0.596054702,OSQP,optimal,0
26040,Portfolio,250,20,-3.6917337288089938,0.192238766,OSQP,optimal,0
26040,Portfolio,175,20,-3.8850382652041584,0.371912029,OSQP,optimal,0
26040,Portfolio,225,20,-4.189563283727904,0.227024715,OSQP,optimal,0
26040,Portfolio,225,20,-3.5065565596974033,0.25464002199999997,OSQP,optimal,0
26040,Portfolio,275,20,-4.4199335352484175,0.126891284,OSQP,optimal,0
26040,Portfolio,225,20,-4.231550165335527,0.10303751300000001,OSQP,optimal,0
36048,Portfolio,250,24,-4.17393852760992,0.161343455,OSQP,optimal,0
36048,Portfolio,375,24,-4.349803383826192,0.905471392,OSQP,optimal,0
36048,Portfolio,300,24,-4.898225872551517,0.425022395,OSQP,optimal,0
36048,Portfolio,225,24,-4.483993175006464,0.577599607,OSQP,optimal,0
36048,Portfolio,225,24,-4.4036703226644125,0.6282201679999999,OSQP,optimal,0
36048,Portfolio,250,24,-4.8206368881651525,0.26104067,OSQP,optimal,0
36048,Portfolio,225,24,-3.9892283648030067,0.09455014099999999,OSQP,optimal,0
36048,Portfolio,300,24,-3.9259949210173466,0.29728183,OSQP,optimal,0
36048,Portfolio,225,24,-4.866588746330031,0.151563742,OSQP,optimal,0
36048,Portfolio,225,24,-5.720060460124737,0.20295582,OSQP,optimal,0
47656,Portfolio,275,28,-3.722523280420544,0.59006515,OSQP,optimal,0
47656,Portfolio,425,28,-6.3031086974375645,1.302448419,OSQP,optimal,0
47656,Portfolio,300,28,-4.678129067917371,0.752927025,OSQP,optimal,0
47656,Portfolio,225,28,-4.991047975073716,0.506052869,OSQP,optimal,0
47656,Portfolio,150,28,-4.4696670298781775,0.117808223,OSQP,optimal,0
47656,Portfolio,175,28,-4.820342614450365,0.177274294,OSQP,optimal,0
47656,Portfolio,200,28,-5.337849822593308,0.259955453,OSQP,optimal,0
47656,Portfolio,325,28,-3.2793023020669554,0.403499094,OSQP,optimal,0
47656,Portfolio,175,28,-4.933881852162818,0.148170675,OSQP,optimal,0
47656,Portfolio,200,28,-4.596701987129574,0.312827421,OSQP,optimal,0
71820,Portfolio,300,35,-5.00958182261813,0.7430651370000001,OSQP,optimal,0
71820,Portfolio,275,35,-4.732817485399091,0.558858437,OSQP,optimal,0
71820,Portfolio,250,35,-6.041582963894188,0.6678838490000001,OSQP,optimal,0
71820,Portfolio,225,35,-4.2370573676553365,0.315317473,OSQP,optimal,0
71820,Portfolio,250,35,-5.5176074706484615,0.397138327,OSQP,optimal,0
71820,Portfolio,275,35,-6.0563490831595495,0.271139842,OSQP,optimal,0
71820,Portfolio,300,35,-5.0632451242557615,1.46607007,OSQP,optimal,0
71820,Portfolio,150,35,-5.0918367679982195,0.13370021799999998,OSQP,optimal,0
71820,Portfolio,375,35,-5.237515956898645,0.420612131,OSQP,optimal,0
71820,Portfolio,200,35,-6.584010996774495,0.369828771,OSQP,optimal,0
105436,Portfolio,225,43,-6.664620718203665,0.82615072,OSQP,optimal,0
105436,Portfolio,275,43,-7.201188283801121,0.402912964,OSQP,optimal,0
105436,Portfolio,275,43,-4.5404490123848396,1.705616803,OSQP,optimal,0
105436,Portfolio,275,43,-6.036728751084081,1.504209499,OSQP,optimal,0
105436,Portfolio,275,43,-4.700439584815529,0.8728002460000001,OSQP,optimal,0
105436,Portfolio,225,43,-5.9806425252303255,0.773053315,OSQP,optimal,0
105436,Portfolio,325,43,-5.955497531880937,0.9735550359999999,OSQP,optimal,0
105436,Portfolio,250,43,-7.2763849815100885,0.338296974,OSQP,optimal,0
105436,Portfolio,250,43,-6.1787206551819365,0.279385655,OSQP,optimal,0
105436,Portfolio,275,43,-5.866287792429754,0.298688975,OSQP,optimal,0
150904,Portfolio,275,52,-6.3771881006429085,0.8951562789999999,OSQP,optimal,0
150904,Portfolio,250,52,-5.726204613841967,1.866959953,OSQP,optimal,0
150904,Portfolio,225,52,-6.503993837218203,1.8241850590000002,OSQP,optimal,0
150904,Portfolio,300,52,-5.81069399335495,1.864218326,OSQP,optimal,0
150904,Portfolio,200,52,-6.9122744417070905,0.6793319,OSQP,optimal,0
150904,Portfolio,225,52,-7.178093013377633,1.931909678,OSQP,optimal,0
150904,Portfolio,275,52,-5.010813946388585,0.49246145399999997,OSQP,optimal,0
150904,Portfolio,250,52,-6.602289427995317,0.402790624,OSQP,optimal,0
150904,Portfolio,250,52,-7.83453088330623,2.872423288,OSQP,optimal,0
150904,Portfolio,225,52,-6.530956109583548,0.5727882790000001,OSQP,optimal,0
230880,Portfolio,300,65,-7.890204088136804,2.414387445,OSQP,optimal,0
230880,Portfolio,275,65,-8.384856711077697,1.3245495740000002,OSQP,optimal,0
230880,Portfolio,350,65,-6.4418941069739,2.775686852,OSQP,optimal,0
230880,Portfolio,250,65,-7.12428655000594,1.05793484,OSQP,optimal,0
230880,Portfolio,300,65,-5.6174324331757735,1.771993124,OSQP,optimal,0
230880,Portfolio,175,65,-8.198838402785759,0.528177684,OSQP,optimal,0
230880,Portfolio,275,65,-7.6792473495179605,2.300547204,OSQP,optimal,0
230880,Portfolio,275,65,-6.025843365507995,1.5110135370000002,OSQP,optimal,0
230880,Portfolio,200,65,-7.807439483619187,1.3980987440000001,OSQP,optimal,0
230880,Portfolio,275,65,-6.205051557629366,0.649495826,OSQP,optimal,0
344160,Portfolio,250,80,-8.347394117412271,5.179908799,OSQP,optimal,0
344160,Portfolio,275,80,-8.598205484934644,3.965697648,OSQP,optimal,0
344160,Portfolio,225,80,-9.255957742551962,6.449701035,OSQP,optimal,0
344160,Portfolio,200,80,-9.69457739912869,1.698745914,OSQP,optimal,0
344160,Portfolio,300,80,-7.556154472982382,2.845223557,OSQP,optimal,0
344160,Portfolio,300,80,-6.927988525862171,5.231908958,OSQP,optimal,0
344160,Portfolio,350,80,-7.772736614547672,1.322418169,OSQP,optimal,0
344160,Portfolio,200,80,-7.060502614549542,0.912101387,OSQP,optimal,0
344160,Portfolio,250,80,-6.331598942118743,0.935357008,OSQP,optimal,0
344160,Portfolio,225,80,-7.9926114232247745,2.254385644,OSQP,optimal,0
519948,Portfolio,225,99,-7.5938631966407195,3.37232322,OSQP,optimal,0
519948,Portfolio,375,99,-9.20277430530233,4.722420454,OSQP,optimal,0
519948,Portfolio,325,99,-9.540615030942384,5.690830801000001,OSQP,optimal,0
519948,Portfolio,250,99,-9.891432253397623,3.722839861,OSQP,optimal,0
519948,Portfolio,350,99,-9.970001586771005,7.900169745999999,OSQP,optimal,0
519948,Portfolio,225,99,-8.05879030957606,2.662818794,OSQP,optimal,0
519948,Portfolio,275,99,-9.395879847909416,10.434462036000001,OSQP,optimal,0
519948,Portfolio,275,99,-7.830716307358633,5.7933022020000005,OSQP,optimal,0
519948,Portfolio,200,99,-8.98791847373541,1.2388665079999999,OSQP,optimal,0
519948,Portfolio,325,99,-11.662885120071293,2.307024363,OSQP,optimal,0
806248,Portfolio,275,124,-10.246728746391511,5.9595271290000005,OSQP,optimal,0
806248,Portfolio,250,124,-10.554223574105789,3.785500457,OSQP,optimal,0
806248,Portfolio,225,124,-11.292366690026267,3.596394091,OSQP,optimal,0
806248,Portfolio,300,124,-10.531882237337197,5.8945422579999995,OSQP,optimal,0
806248,Portfolio,275,124,-10.71888052241228,11.714300535,OSQP,optimal,0
806248,Portfolio,175,124,-9.685316583061844,5.023014896,OSQP,optimal,0
806248,Portfolio,225,124,-10.159265891442528,9.871662885,OSQP,optimal,0
806248,Portfolio,250,124,-10.20080831759802,2.9829963580000003,OSQP,optimal,0
806248,Portfolio,300,124,-10.207266878504807,2.9632289139999997,OSQP,optimal,0
806248,Portfolio,250,124,-8.621866204177621,12.516319902000001,OSQP,optimal,0
1232308,Portfolio,300,154,-11.787080018729045,24.481512370999997,OSQP,optimal,0
1232308,Portfolio,175,154,-11.099710776956243,14.95007435,OSQP,optimal,0
1232308,Portfolio,250,154,-12.530553872791009,18.04558302,OSQP,optimal,0
1232308,Portfolio,250,154,-11.803786647437985,15.737738186,OSQP,optimal,0
1232308,Portfolio,225,154,-8.091692718622774,11.747133896,OSQP,optimal,0
1232308,Portfolio,425,154,-11.709310759670545,11.894580487,OSQP,optimal,0
1232308,Portfolio,275,154,-12.458233614742465,14.912682917,OSQP,optimal,0
1232308,Portfolio,325,154,-12.062552241856013,9.088773621,OSQP,optimal,0
1232308,Portfolio,225,154,-11.236656734585528,4.157079063,OSQP,optimal,0
1232308,Portfolio,325,154,-10.689993221479778,6.015706156,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
8020,Portfolio,150,10,-2.719957073537782,0.024021659,OSQP,optimal,0
8020,Portfolio,300,10,-3.6451953844573324,0.125420329,OSQP,optimal,0
8020,Portfolio,150,10,-2.953826454071561,0.023908712999999998,OSQP,optimal,0
8020,Portfolio,225,10,-3.4516431333085476,0.100460999,OSQP,optimal,0
8020,Portfolio,175,10,-3.963580746438364,0.121293647,OSQP,optimal,0
8020,Portfolio,175,10,-2.859917674584609,0.090470114,OSQP,optimal,0
8020,Portfolio,150,10,-3.2978586984545597,0.078239906,OSQP,optimal,0
8020,Portfolio,200,10,-4.1437790072115925,0.03316906,OSQP,optimal,0
8020,Portfolio,150,10,-2.8004510417022406,0.128707473,OSQP,optimal,0
8020,Portfolio,200,10,-3.414270588203375,0.08826286800000001,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
10824,Portfolio,225,12,-3.013926612386514,0.14505431000000002,OSQP,optimal,0
10824,Portfolio,175,12,-2.917961554256614,0.132714173,OSQP,optimal,0
10824,Portfolio,175,12,-4.6076347187278985,0.037379922999999995,OSQP,optimal,0
10824,Portfolio,225,12,-3.217782384236386,0.193307462,OSQP,optimal,0
10824,Portfolio,125,12,-3.0281677565391165,0.125848,OSQP,optimal,0
10824,Portfolio,150,12,-3.4056705037721273,0.031968721,OSQP,optimal,0
10824,Portfolio,250,12,-3.9844053561870383,0.203569637,OSQP,optimal,0
10824,Portfolio,250,12,-3.2759168158241674,0.069227969,OSQP,optimal,0
10824,Portfolio,225,12,-3.4724495859916193,0.045507682,OSQP,optimal,0
10824,Portfolio,150,12,-4.175793003876724,0.175818416,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n124.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
806248,Portfolio,275,124,-10.246728746391513,5.9595271290000005,OSQP,optimal,0
806248,Portfolio,250,124,-10.55422357410579,3.785500457,OSQP,optimal,0
806248,Portfolio,225,124,-11.292366690026263,3.596394091,OSQP,optimal,0
806248,Portfolio,300,124,-10.531882237337198,5.894542258,OSQP,optimal,0
806248,Portfolio,275,124,-10.71888052241228,11.714300535,OSQP,optimal,0
806248,Portfolio,175,124,-9.685316583061844,5.023014896,OSQP,optimal,0
806248,Portfolio,225,124,-10.159265891442528,9.871662885000001,OSQP,optimal,0
806248,Portfolio,250,124,-10.20080831759802,2.982996358,OSQP,optimal,0
806248,Portfolio,300,124,-10.207266878504807,2.963228914,OSQP,optimal,0
806248,Portfolio,250,124,-8.62186620417762,12.516319902,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
14028,Portfolio,200,14,-4.955882621738262,0.19420604300000002,OSQP,optimal,0
14028,Portfolio,175,14,-3.1475404033500545,0.188195379,OSQP,optimal,0
14028,Portfolio,150,14,-3.1101326581478945,0.068251386,OSQP,optimal,0
14028,Portfolio,200,14,-3.8878916332766504,0.174026615,OSQP,optimal,0
14028,Portfolio,300,14,-3.2775293413013773,0.29564506999999995,OSQP,optimal,0
14028,Portfolio,175,14,-2.856349089708371,0.05489048,OSQP,optimal,0
14028,Portfolio,250,14,-3.0586844731996425,0.063643623,OSQP,optimal,0
14028,Portfolio,150,14,-3.906565405790466,0.040955488,OSQP,optimal,0
14028,Portfolio,275,14,-3.657829993875549,0.06810561,OSQP,optimal,0
14028,Portfolio,225,14,-3.117399861677478,0.05750524,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n154.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1232308,Portfolio,300,154,-11.787080018729043,24.481512371,OSQP,optimal,0
1232308,Portfolio,175,154,-11.099710776956243,14.950074350000001,OSQP,optimal,0
1232308,Portfolio,250,154,-12.530553872791009,18.045583020000002,OSQP,optimal,0
1232308,Portfolio,250,154,-11.803786647437983,15.737738186000001,OSQP,optimal,0
1232308,Portfolio,225,154,-8.091692718622774,11.747133896,OSQP,optimal,0
1232308,Portfolio,425,154,-11.709310759670549,11.894580486999999,OSQP,optimal,0
1232308,Portfolio,275,154,-12.458233614742463,14.912682917,OSQP,optimal,0
1232308,Portfolio,325,154,-12.062552241856013,9.088773621,OSQP,optimal,0
1232308,Portfolio,225,154,-11.236656734585527,4.157079063,OSQP,optimal,0
1232308,Portfolio,325,154,-10.689993221479778,6.015706156,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
17632,Portfolio,200,16,-2.6912398495269514,0.28037827400000004,OSQP,optimal,0
17632,Portfolio,225,16,-4.722558670289184,0.200487324,OSQP,optimal,0
17632,Portfolio,225,16,-3.417860509771208,0.246521046,OSQP,optimal,0
17632,Portfolio,175,16,-3.7126272041891806,0.1643788,OSQP,optimal,0
17632,Portfolio,250,16,-3.5517042630460405,0.35344066900000004,OSQP,optimal,0
17632,Portfolio,225,16,-3.4090847456127,0.281821083,OSQP,optimal,0
17632,Portfolio,175,16,-3.904441970538136,0.16268401899999999,OSQP,optimal,0
17632,Portfolio,175,16,-4.387889579897908,0.057866352999999995,OSQP,optimal,0
17632,Portfolio,250,16,-3.451737484937401,0.117561128,OSQP,optimal,0
17632,Portfolio,200,16,-3.7353575664292995,0.135139658,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
26040,Portfolio,275,20,-4.070883181475809,0.333929009,OSQP,optimal,0
26040,Portfolio,100,20,-3.8179382544737175,0.148864666,OSQP,optimal,0
26040,Portfolio,200,20,-3.8000843949545597,0.305102456,OSQP,optimal,0
26040,Portfolio,250,20,-4.400488873839017,0.596054702,OSQP,optimal,0
26040,Portfolio,250,20,-3.691733728808994,0.192238766,OSQP,optimal,0
26040,Portfolio,175,20,-3.8850382652041584,0.371912029,OSQP,optimal,0
26040,Portfolio,225,20,-4.189563283727904,0.227024715,OSQP,optimal,0
26040,Portfolio,225,20,-3.506556559697403,0.254640022,OSQP,optimal,0
26040,Portfolio,275,20,-4.4199335352484175,0.126891284,OSQP,optimal,0
26040,Portfolio,225,20,-4.231550165335527,0.103037513,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n24.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
36048,Portfolio,250,24,-4.17393852760992,0.161343455,OSQP,optimal,0
36048,Portfolio,375,24,-4.349803383826191,0.9054713919999999,OSQP,optimal,0
36048,Portfolio,300,24,-4.898225872551517,0.425022395,OSQP,optimal,0
36048,Portfolio,225,24,-4.483993175006464,0.577599607,OSQP,optimal,0
36048,Portfolio,225,24,-4.403670322664412,0.6282201679999999,OSQP,optimal,0
36048,Portfolio,250,24,-4.8206368881651525,0.26104067,OSQP,optimal,0
36048,Portfolio,225,24,-3.989228364803007,0.094550141,OSQP,optimal,0
36048,Portfolio,300,24,-3.925994921017346,0.29728183,OSQP,optimal,0
36048,Portfolio,225,24,-4.866588746330031,0.151563742,OSQP,optimal,0
36048,Portfolio,225,24,-5.720060460124737,0.20295581999999998,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n28.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
47656,Portfolio,275,28,-3.7225232804205444,0.59006515,OSQP,optimal,0
47656,Portfolio,425,28,-6.3031086974375645,1.302448419,OSQP,optimal,0
47656,Portfolio,300,28,-4.678129067917371,0.752927025,OSQP,optimal,0
47656,Portfolio,225,28,-4.991047975073716,0.506052869,OSQP,optimal,0
47656,Portfolio,150,28,-4.469667029878178,0.117808223,OSQP,optimal,0
47656,Portfolio,175,28,-4.820342614450365,0.177274294,OSQP,optimal,0
47656,Portfolio,200,28,-5.3378498225933075,0.259955453,OSQP,optimal,0
47656,Portfolio,325,28,-3.2793023020669554,0.403499094,OSQP,optimal,0
47656,Portfolio,175,28,-4.933881852162818,0.148170675,OSQP,optimal,0
47656,Portfolio,200,28,-4.596701987129574,0.312827421,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n35.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
71820,Portfolio,300,35,-5.00958182261813,0.7430651370000001,OSQP,optimal,0
71820,Portfolio,275,35,-4.732817485399092,0.558858437,OSQP,optimal,0
71820,Portfolio,250,35,-6.041582963894188,0.6678838490000001,OSQP,optimal,0
71820,Portfolio,225,35,-4.2370573676553365,0.315317473,OSQP,optimal,0
71820,Portfolio,250,35,-5.5176074706484615,0.397138327,OSQP,optimal,0
71820,Portfolio,275,35,-6.05634908315955,0.27113984199999996,OSQP,optimal,0
71820,Portfolio,300,35,-5.063245124255761,1.46607007,OSQP,optimal,0
71820,Portfolio,150,35,-5.09183676799822,0.13370021799999998,OSQP,optimal,0
71820,Portfolio,375,35,-5.237515956898645,0.42061213099999994,OSQP,optimal,0
71820,Portfolio,200,35,-6.584010996774494,0.369828771,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n43.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
105436,Portfolio,225,43,-6.664620718203665,0.82615072,OSQP,optimal,0
105436,Portfolio,275,43,-7.201188283801122,0.402912964,OSQP,optimal,0
105436,Portfolio,275,43,-4.54044901238484,1.705616803,OSQP,optimal,0
105436,Portfolio,275,43,-6.036728751084081,1.5042094990000001,OSQP,optimal,0
105436,Portfolio,275,43,-4.700439584815528,0.8728002460000001,OSQP,optimal,0
105436,Portfolio,225,43,-5.9806425252303255,0.773053315,OSQP,optimal,0
105436,Portfolio,325,43,-5.955497531880936,0.973555036,OSQP,optimal,0
105436,Portfolio,250,43,-7.276384981510088,0.338296974,OSQP,optimal,0
105436,Portfolio,250,43,-6.1787206551819365,0.279385655,OSQP,optimal,0
105436,Portfolio,275,43,-5.866287792429754,0.298688975,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n5.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2760,Portfolio,175,5,-3.7935558560936298,0.005363593,OSQP,optimal,0
2760,Portfolio,100,5,-2.9574049835284035,0.0054409639999999995,OSQP,optimal,0
2760,Portfolio,150,5,-2.4206679320660025,0.016663275999999998,OSQP,optimal,0
2760,Portfolio,200,5,-2.1086058609143583,0.008658253,OSQP,optimal,0
2760,Portfolio,150,5,-3.1308952399801466,0.007171329,OSQP,optimal,0
2760,Portfolio,125,5,-2.929271095450977,0.006420623,OSQP,optimal,0
2760,Portfolio,175,5,-2.9969521253763025,0.019325526,OSQP,optimal,0
2760,Portfolio,150,5,-2.3716945119907256,0.024625194,OSQP,optimal,0
2760,Portfolio,150,5,-2.342936114847785,0.034954442,OSQP,optimal,0
2760,Portfolio,150,5,-2.715171643439001,0.030637404,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n52.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
150904,Portfolio,275,52,-6.3771881006429085,0.8951562789999999,OSQP,optimal,0
150904,Portfolio,250,52,-5.726204613841966,1.8669599529999998,OSQP,optimal,0
150904,Portfolio,225,52,-6.503993837218202,1.824185059,OSQP,optimal,0
150904,Portfolio,300,52,-5.81069399335495,1.8642183259999998,OSQP,optimal,0
150904,Portfolio,200,52,-6.9122744417070905,0.6793319,OSQP,optimal,0
150904,Portfolio,225,52,-7.178093013377632,1.9319096779999998,OSQP,optimal,0
150904,Portfolio,275,52,-5.010813946388585,0.492461454,OSQP,optimal,0
150904,Portfolio,250,52,-6.602289427995318,0.402790624,OSQP,optimal,0
150904,Portfolio,250,52,-7.83453088330623,2.8724232880000002,OSQP,optimal,0
150904,Portfolio,225,52,-6.530956109583549,0.5727882790000001,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n6.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
3612,Portfolio,275,6,-3.821140978779623,0.02384358,OSQP,optimal,0
3612,Portfolio,175,6,-2.4934939802056717,0.049301378,OSQP,optimal,0
3612,Portfolio,200,6,-2.287703546060552,0.013675399,OSQP,optimal,0
3612,Portfolio,150,6,-2.072834053407263,0.017340496,OSQP,optimal,0
3612,Portfolio,175,6,-3.5717004656893514,0.047717362,OSQP,optimal,0
3612,Portfolio,175,6,-3.2887471386073104,0.040663595000000004,OSQP,optimal,0
3612,Portfolio,200,6,-2.4946053782941724,0.027816063999999998,OSQP,optimal,0
3612,Portfolio,175,6,-3.3159920072631346,0.010251557,OSQP,optimal,0
3612,Portfolio,150,6,-3.1136970449912873,0.020094668,OSQP,optimal,0
3612,Portfolio,175,6,-2.5784462830014876,0.016434813,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n65.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
230880,Portfolio,300,65,-7.890204088136805,2.414387445,OSQP,optimal,0
230880,Portfolio,275,65,-8.384856711077697,1.3245495740000002,OSQP,optimal,0
230880,Portfolio,350,65,-6.4418941069739,2.7756868519999998,OSQP,optimal,0
230880,Portfolio,250,65,-7.12428655000594,1.05793484,OSQP,optimal,0
230880,Portfolio,300,65,-5.617432433175774,1.771993124,OSQP,optimal,0
230880,Portfolio,175,65,-8.198838402785759,0.528177684,OSQP,optimal,0
230880,Portfolio,275,65,-7.67924734951796,2.300547204,OSQP,optimal,0
230880,Portfolio,275,65,-6.025843365507995,1.5110135370000002,OSQP,optimal,0
230880,Portfolio,200,65,-7.807439483619186,1.398098744,OSQP,optimal,0
230880,Portfolio,275,65,-6.205051557629366,0.649495826,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n7.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
4564,Portfolio,175,7,-3.30657427136481,0.03777528,OSQP,optimal,0
4564,Portfolio,150,7,-2.7490308175503486,0.045968756,OSQP,optimal,0
4564,Portfolio,275,7,-2.7115525427742115,0.061547662,OSQP,optimal,0
4564,Portfolio,150,7,-2.765312336935119,0.012136656999999999,OSQP,optimal,0
4564,Portfolio,150,7,-2.5552842951701575,0.037985115,OSQP,optimal,0
4564,Portfolio,275,7,-3.154111224957917,0.101387316,OSQP,optimal,0
4564,Portfolio,200,7,-3.6590935721463813,0.042461711,OSQP,optimal,0
4564,Portfolio,275,7,-2.9154067209865477,0.08160192100000001,OSQP,optimal,0
4564,Portfolio,125,7,-2.5018516315121073,0.011680837,OSQP,optimal,0
4564,Portfolio,250,7,-2.5640309288086667,0.059690298,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n8.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
5616,Portfolio,275,8,-2.851640684132835,0.10128368,OSQP,optimal,0
5616,Portfolio,150,8,-3.5063722792045042,0.035597755,OSQP,optimal,0
5616,Portfolio,200,8,-3.1186394104504935,0.013151995,OSQP,optimal,0
5616,Portfolio,175,8,-2.7782929906021847,0.07594880600000001,OSQP,optimal,0
5616,Portfolio,400,8,-4.025083703773055,0.053762858999999996,OSQP,optimal,0
5616,Portfolio,200,8,-2.3255332112273512,0.07230653000000001,OSQP,optimal,0
5616,Portfolio,325,8,-3.873911742618216,0.118278651,OSQP,optimal,0
5616,Portfolio,175,8,-2.958103597759793,0.039555859000000006,OSQP,optimal,0
5616,Portfolio,150,8,-2.584754782529872,0.029315021,OSQP,optimal,0
5616,Portfolio,225,8,-3.1428736668334136,0.055302145000000004,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n80.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
344160,Portfolio,250,80,-8.347394117412271,5.179908799,OSQP,optimal,0
344160,Portfolio,275,80,-8.598205484934644,3.965697648,OSQP,optimal,0
344160,Portfolio,225,80,-9.25595774255196,6.449701035,OSQP,optimal,0
344160,Portfolio,200,80,-9.69457739912869,1.6987459139999999,OSQP,optimal,0
344160,Portfolio,300,80,-7.556154472982382,2.8452235569999997,OSQP,optimal,0
344160,Portfolio,300,80,-6.92798852586217,5.231908958,OSQP,optimal,0
344160,Portfolio,350,80,-7.772736614547672,1.322418169,OSQP,optimal,0
344160,Portfolio,200,80,-7.060502614549543,0.912101387,OSQP,optimal,0
344160,Portfolio,250,80,-6.331598942118742,0.935357008,OSQP,optimal,0
344160,Portfolio,225,80,-7.9926114232247745,2.254385644,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n9.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
6768,Portfolio,150,9,-2.707878117177297,0.072383396,OSQP,optimal,0
6768,Portfolio,200,9,-3.0669047505810614,0.023200259,OSQP,optimal,0
6768,Portfolio,250,9,-2.5583715541579366,0.0509518,OSQP,optimal,0
6768,Portfolio,200,9,-2.3103734663287203,0.099457308,OSQP,optimal,0
6768,Portfolio,375,9,-2.520901257817543,0.043863245,OSQP,optimal,0
6768,Portfolio,275,9,-3.013984621806029,0.113139593,OSQP,optimal,0
6768,Portfolio,275,9,-3.0335545871361216,0.088611913,OSQP,optimal,0
6768,Portfolio,225,9,-2.8279059205758315,0.104956705,OSQP,optimal,0
6768,Portfolio,200,9,-3.522292181860783,0.049076678,OSQP,optimal,0
6768,Portfolio,200,9,-2.787580268402086,0.022638250000000002,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Portfolio/n99.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
519948,Portfolio,225,99,-7.59386319664072,3.3723232199999997,OSQP,optimal,0
519948,Portfolio,375,99,-9.202774305302333,4.722420454,OSQP,optimal,0
519948,Portfolio,325,99,-9.540615030942382,5.690830801,OSQP,optimal,0
519948,Portfolio,250,99,-9.891432253397623,3.7228398609999998,OSQP,optimal,0
519948,Portfolio,350,99,-9.970001586771003,7.9001697459999995,OSQP,optimal,0
519948,Portfolio,225,99,-8.05879030957606,2.662818794,OSQP,optimal,0
519948,Portfolio,275,99,-9.395879847909416,10.434462036000001,OSQP,optimal,0
519948,Portfolio,275,99,-7.830716307358633,5.793302202,OSQP,optimal,0
519948,Portfolio,200,99,-8.98791847373541,1.238866508,OSQP,optimal,0
519948,Portfolio,325,99,-11.662885120071293,2.307024363,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
586,Random QP,125,10,-0.4680076750750557,0.0008397560000000001,OSQP,optimal,0
600,Random QP,225,10,-0.24416745509521945,0.001160043,OSQP,optimal,0
596,Random QP,250,10,-0.13027245326447215,0.001239979,OSQP,optimal,0
596,Random QP,125,10,-0.4940708272329802,0.001189813,OSQP,optimal,0
600,Random QP,175,10,-0.16520245500481376,0.0016777860000000001,OSQP,optimal,0
600,Random QP,125,10,-0.1926936928006736,0.0013771489999999998,OSQP,optimal,0
600,Random QP,125,10,-0.2539009530019798,0.0013816579999999998,OSQP,optimal,0
596,Random QP,125,10,-0.16976123035876947,0.0012953180000000002,OSQP,optimal,0
594,Random QP,125,10,-0.2936765541373224,0.000847185,OSQP,optimal,0
600,Random QP,175,10,-0.1501274170147532,0.001000535,OSQP,optimal,0
722,Random QP,175,11,-0.14976077578102448,0.02256079,OSQP,optimal,0
722,Random QP,100,11,-0.5218586475231412,0.003667108,OSQP,optimal,0
724,Random QP,150,11,-0.5096599068772388,0.010063354,OSQP,optimal,0
722,Random QP,150,11,-0.30767042080004997,0.001611354,OSQP,optimal,0
712,Random QP,125,11,-0.14331191291602216,0.00141364,OSQP,optimal,0
720,Random QP,125,11,-0.2760166147680266,0.001453964,OSQP,optimal,0
726,Random QP,375,11,-0.2699883493631387,0.003055891,OSQP,optimal,0
722,Random QP,150,11,-0.16425430074683403,0.001607106,OSQP,optimal,0
720,Random QP,150,11,-0.6092048948331542,0.001591792,OSQP,optimal,0
724,Random QP,175,11,-0.39522189870243823,0.001758638,OSQP,optimal,0
858,Random QP,150,12,-0.2386040275178538,0.001829022,OSQP,optimal,0
864,Random QP,150,12,-0.3058061728558978,0.0018069170000000001,OSQP,optimal,0
860,Random QP,125,12,-0.2393568643613557,0.008839634,OSQP,optimal,0
858,Random QP,100,12,-0.378091757003222,0.001517215,OSQP,optimal,0
864,Random QP,150,12,-0.3923589305624977,0.00182195,OSQP,optimal,0
864,Random QP,125,12,-0.3051421127317266,0.00164698,OSQP,optimal,0
862,Random QP,150,12,-0.32914194749494136,0.001849345,OSQP,optimal,0
862,Random QP,325,12,-0.2600213418973299,0.009521644,OSQP,optimal,0
862,Random QP,125,12,-0.11006109410798047,0.0015779289999999998,OSQP,optimal,0
856,Random QP,125,12,-0.24811181666277984,0.00164936,OSQP,optimal,0
1014,Random QP,150,13,-0.2266658300518229,0.00215356,OSQP,optimal,0
1012,Random QP,250,13,-0.4357090048405023,0.013582762,OSQP,optimal,0
1010,Random QP,200,13,-0.415794463215128,0.008028098000000001,OSQP,optimal,0
1010,Random QP,100,13,-0.2580912035223261,0.0017205279999999998,OSQP,optimal,0
1008,Random QP,150,13,-0.124264685125508,0.01019451,OSQP,optimal,0
1012,Random QP,150,13,-0.2247823218727341,0.002131067,OSQP,optimal,0
1014,Random QP,150,13,-0.2784229785626462,0.002107824,OSQP,optimal,0
1008,Random QP,100,13,-0.2813337486064754,0.0018426760000000001,OSQP,optimal,0
1010,Random QP,225,13,-0.5378772211979538,0.002742371,OSQP,optimal,0
1014,Random QP,150,13,-0.4133818532792136,0.002127898,OSQP,optimal,0
1344,Random QP,225,15,-0.4309532300665023,0.003662209,OSQP,optimal,0
1348,Random QP,125,15,-0.15036198714831028,0.002506219,OSQP,optimal,0
1344,Random QP,200,15,-0.24956863444941,0.00332103,OSQP,optimal,0
1350,Random QP,175,15,-0.4109413857127417,0.003038588,OSQP,optimal,0
1344,Random QP,250,15,-0.5033692982658039,0.003841083,OSQP,optimal,0
1348,Random QP,150,15,-0.12440106512090385,0.002736047,OSQP,optimal,0
1350,Random QP,225,15,-0.3918575212289076,0.017100739,OSQP,optimal,0
1348,Random QP,325,15,-0.28002877266773296,0.017241488,OSQP,optimal,0
1350,Random QP,200,15,-0.08175002622283647,0.01486837,OSQP,optimal,0
1350,Random QP,125,15,-0.24354002102812225,0.009814047,OSQP,optimal,0
1944,Random QP,175,18,-0.3189832897857353,0.00603458,OSQP,optimal,0
1944,Random QP,500,18,-0.5238489381870945,0.051866152,OSQP,optimal,0
1944,Random QP,100,18,-0.3741592443010886,0.0032006720000000003,OSQP,optimal,0
1944,Random QP,225,18,-0.2865376713305661,0.007861243,OSQP,optimal,0
1944,Random QP,125,18,-0.23337970234080954,0.0037957240000000003,OSQP,optimal,0
1944,Random QP,200,18,-0.5182824549055939,0.003321566,OSQP,optimal,0
1944,Random QP,75,18,-0.2613651451207468,0.002784138,OSQP,optimal,0
1940,Random QP,150,18,-0.25299993103188184,0.0027004409999999996,OSQP,optimal,0
1942,Random QP,150,18,-0.3276861789914054,0.003940908,OSQP,optimal,0
1944,Random QP,150,18,-0.3107808969343205,0.0039447530000000005,OSQP,optimal,0
3174,Random QP,200,23,-0.38260344354524745,0.044176022,OSQP,optimal,0
3174,Random QP,300,23,-0.4568277493607634,0.038573566,OSQP,optimal,0
3174,Random QP,200,23,-0.2168596915748587,0.012258402,OSQP,optimal,0
3174,Random QP,225,23,-0.2139276601958218,0.06080388,OSQP,optimal,0
3174,Random QP,475,23,-0.2874072305104155,0.107666544,OSQP,optimal,0
3174,Random QP,150,23,-0.2853442949174453,0.006669438000000001,OSQP,optimal,0
3174,Random QP,100,23,-0.4974155671843559,0.038229447,OSQP,optimal,0
3174,Random QP,350,23,-0.44797586921254695,0.070971956,OSQP,optimal,0
3172,Random QP,100,23,-0.4313123901687492,0.026387557000000002,OSQP,optimal,0
3174,Random QP,175,23,-0.43973962358161417,0.029628004,OSQP,optimal,0
5046,Random QP,375,29,-0.5313876980413675,0.104039094,OSQP,optimal,0
5046,Random QP,150,29,-0.5178019188142803,0.085100849,OSQP,optimal,0
5046,Random QP,175,29,-0.2428755227762343,0.064409763,OSQP,optimal,0
5046,Random QP,175,29,-0.4468931416098851,0.075218283,OSQP,optimal,0
5046,Random QP,100,29,-0.5830201552636068,0.018766934,OSQP,optimal,0
5046,Random QP,125,29,-0.3924822431880475,0.061145665,OSQP,optimal,0
5046,Random QP,175,29,-0.27104738398929024,0.060277954,OSQP,optimal,0
5046,Random QP,125,29,-0.4051348735304873,0.009542528,OSQP,optimal,0
5046,Random QP,150,29,-0.3159411559961202,0.05762250300000001,OSQP,optimal,0
5044,Random QP,250,29,-0.3436725250216288,0.060146107000000004,OSQP,optimal,0
9126,Random QP,250,39,-0.5304481377898954,0.079944268,OSQP,optimal,0
9126,Random QP,100,39,-0.4576294464943942,0.037902269,OSQP,optimal,0
9126,Random QP,75,39,-0.3634411622984457,0.007998288999999999,OSQP,optimal,0
9126,Random QP,125,39,-0.5325329542184976,0.031281676,OSQP,optimal,0
9126,Random QP,150,39,-0.34371150320434485,0.06070097200000001,OSQP,optimal,0
9126,Random QP,200,39,-0.3916393785853665,0.052631359,OSQP,optimal,0
9126,Random QP,125,39,-0.6653795790584719,0.08372088400000001,OSQP,optimal,0
9126,Random QP,150,39,-0.4123414912972556,0.041422336000000004,OSQP,optimal,0
9126,Random QP,100,39,-0.48649451804925004,0.064393701,OSQP,optimal,0
9126,Random QP,150,39,-0.5040591190006405,0.035350005,OSQP,optimal,0
16854,Random QP,100,53,-0.401541621904674,0.124749536,OSQP,optimal,0
16854,Random QP,100,53,-0.5550772227996718,0.055901203,OSQP,optimal,0
16854,Random QP,100,53,-0.5003258096054399,0.10872502699999999,OSQP,optimal,0
16854,Random QP,75,53,-0.5257388064906799,0.036970636,OSQP,optimal,0
16854,Random QP,100,53,-0.7070893606567392,0.168362707,OSQP,optimal,0
16854,Random QP,125,53,-0.4470393084118679,0.199660837,OSQP,optimal,0
16854,Random QP,225,53,-0.5324017303830266,0.121682821,OSQP,optimal,0
16854,Random QP,75,53,-0.4648662747745494,0.081707632,OSQP,optimal,0
16854,Random QP,150,53,-0.5152203567383691,0.061843542,OSQP,optimal,0
16854,Random QP,75,53,-0.6468499210355718,0.033938636,OSQP,optimal,0
31974,Random QP,100,73,-0.43302308179159255,0.163565546,OSQP,optimal,0
31974,Random QP,75,73,-0.6293331740125968,0.102815197,OSQP,optimal,0
31974,Random QP,75,73,-0.5563092461113804,0.15048136,OSQP,optimal,0
31974,Random QP,75,73,-0.4959604297811203,0.08876733,OSQP,optimal,0
31974,Random QP,100,73,-0.5609817882415018,0.10852699,OSQP,optimal,0
31974,Random QP,100,73,-0.3558369666273682,0.08177451399999999,OSQP,optimal,0
31974,Random QP,100,73,-0.6538649137196697,0.092788305,OSQP,optimal,0
31974,Random QP,100,73,-0.6629052976611969,0.136802059,OSQP,optimal,0
31974,Random QP,100,73,-0.5362054813069141,0.07089949799999999,OSQP,optimal,0
31974,Random QP,100,73,-0.547531499554047,0.095770803,OSQP,optimal,0
63654,Random QP,100,103,-0.5917760074716981,0.120780422,OSQP,optimal,0
63654,Random QP,100,103,-0.605715349873215,0.212643615,OSQP,optimal,0
63654,Random QP,100,103,-0.7996108091536489,0.191162578,OSQP,optimal,0
63654,Random QP,100,103,-0.5974437908268944,0.07798087299999999,OSQP,optimal,0
63654,Random QP,100,103,-0.6137743396858883,0.193068382,OSQP,optimal,0
63654,Random QP,100,103,-0.6874466616016847,0.28984493699999997,OSQP,optimal,0
63654,Random QP,100,103,-0.690083176326617,0.267705948,OSQP,optimal,0
63654,Random QP,100,103,-0.7820617030914132,0.10391749199999999,OSQP,optimal,0
63654,Random QP,100,103,-0.8073673254508101,0.09560062300000001,OSQP,optimal,0
63654,Random QP,100,103,-0.5679957247358912,0.14856795,OSQP,optimal,0
127896,Random QP,100,146,-0.7913688875041236,0.14713579699999998,OSQP,optimal,0
127896,Random QP,125,146,-0.7064002450783884,0.18469000600000002,OSQP,optimal,0
127896,Random QP,100,146,-0.7386799284783384,0.281122914,OSQP,optimal,0
127896,Random QP,125,146,-0.6951007111691948,0.24225080699999998,OSQP,optimal,0
127896,Random QP,125,146,-0.7225621471291427,0.21889758899999998,OSQP,optimal,0
127896,Random QP,100,146,-0.6605338284759739,0.251905379,OSQP,optimal,0
127896,Random QP,100,146,-0.7070320595853108,0.221892192,OSQP,optimal,0
127896,Random QP,125,146,-0.8579288540201834,0.34873927600000004,OSQP,optimal,0
127896,Random QP,100,146,-0.811655485258588,0.31951492000000004,OSQP,optimal,0
127896,Random QP,100,146,-0.7108895356409846,0.21747905899999997,OSQP,optimal,0
267126,Random QP,150,211,-0.9343609401863672,0.35344003,OSQP,optimal,0
267126,Random QP,150,211,-0.7284204033677062,0.367685795,OSQP,optimal,0
267126,Random QP,125,211,-0.7857839984865103,0.451263873,OSQP,optimal,0
267126,Random QP,150,211,-0.705685218690837,0.36310035,OSQP,optimal,0
267126,Random QP,125,211,-0.9100111822738371,0.239584615,OSQP,optimal,0
267126,Random QP,125,211,-0.9458581485843588,0.342813032,OSQP,optimal,0
267126,Random QP,150,211,-0.9368757515025324,0.5250657169999999,OSQP,optimal,0
267126,Random QP,150,211,-0.8596343579581918,0.391069874,OSQP,optimal,0
267126,Random QP,125,211,-0.9294754895293372,0.279449396,OSQP,optimal,0
267126,Random QP,150,211,-0.8433247109846258,0.438666357,OSQP,optimal,0
554496,Random QP,225,304,-0.8319013178717956,0.991052757,OSQP,optimal,0
554496,Random QP,175,304,-0.750019325578748,0.951516775,OSQP,optimal,0
554496,Random QP,200,304,-1.103840493711268,1.091792486,OSQP,optimal,0
554496,Random QP,175,304,-0.9979939747411452,0.967627828,OSQP,optimal,0
554496,Random QP,225,304,-0.8622132453268423,1.012124425,OSQP,optimal,0
554496,Random QP,200,304,-1.0234906617791741,1.020179432,OSQP,optimal,0
554496,Random QP,200,304,-1.0424282537906742,0.99979822,OSQP,optimal,0
554496,Random QP,175,304,-1.122359872597502,0.909862066,OSQP,optimal,0
554496,Random QP,200,304,-0.7845329468517408,0.836859763,OSQP,optimal,0
554496,Random QP,225,304,-0.8849912045411419,0.9729460870000001,OSQP,optimal,0
1172184,Random QP,200,442,-1.0460185184399706,2.495301367,OSQP,optimal,0
1172184,Random QP,225,442,-0.9931671907513016,2.901798542,OSQP,optimal,0
1172184,Random QP,250,442,-0.8869599047713588,2.582793048,OSQP,optimal,0
1172184,Random QP,225,442,-1.1060884858424016,2.884787836,OSQP,optimal,0
1172184,Random QP,200,442,-1.046994427215752,2.572407042,OSQP,optimal,0
1172184,Random QP,200,442,-0.960913879809644,2.534557791,OSQP,optimal,0
1172184,Random QP,200,442,-1.097503004427279,2.373544565,OSQP,optimal,0
1172184,Random QP,200,442,-1.0427263799177522,2.498575734,OSQP,optimal,0
1172184,Random QP,300,442,-0.983196409056556,2.95083866,OSQP,optimal,0
1172184,Random QP,200,442,-1.0506705045271325,2.4560854119999997,OSQP,optimal,0
2488416,Random QP,250,644,-1.258981722739676,7.951406672999999,OSQP,optimal,0
2488416,Random QP,275,644,-1.1352803126171511,6.234934504,OSQP,optimal,0
2488416,Random QP,175,644,-1.090396827013992,6.564220515,OSQP,optimal,0
2488416,Random QP,225,644,-1.0544477620411965,5.714160907999999,OSQP,optimal,0
2488416,Random QP,225,644,-1.0659608519629804,5.740525914,OSQP,optimal,0
2488416,Random QP,200,644,-1.1096631167411126,5.682427272999999,OSQP,optimal,0
2488416,Random QP,200,644,-1.0484901076586717,5.672419271000002,OSQP,optimal,0
2488416,Random QP,200,644,-1.2430355337611971,6.6308350639999984,OSQP,optimal,0
2488416,Random QP,225,644,-1.1103588868495882,7.831225594,OSQP,optimal,0
2488416,Random QP,200,644,-1.2718960625918867,7.064671211,OSQP,optimal,0
5301600,Random QP,275,940,-1.1920296369707146,16.968235605,OSQP,optimal,0
5301600,Random QP,225,940,-1.2026089594991745,13.133613418,OSQP,optimal,0
5301600,Random QP,225,940,-1.3326581841450036,17.61328662,OSQP,optimal,0
5301600,Random QP,275,940,-1.2662081429382706,18.250126478,OSQP,optimal,0
5301600,Random QP,300,940,-1.1936056984219214,14.984673980999998,OSQP,optimal,0
5301600,Random QP,325,940,-1.3611487849651205,16.922719624000003,OSQP,optimal,0
5301600,Random QP,300,940,-1.1809027614417429,20.343140437,OSQP,optimal,0
5301600,Random QP,225,940,-1.4472638267084383,14.520630045,OSQP,optimal,0
5301600,Random QP,300,940,-1.2974220368608942,14.912383465,OSQP,optimal,0
5301600,Random QP,225,940,-1.154284853270408,14.53275257,OSQP,optimal,0
11310774,Random QP,300,1373,-1.4099890209215216,41.203704515,OSQP,optimal,0
11310774,Random QP,350,1373,-1.3962322809913623,45.596767653,OSQP,optimal,0
11310774,Random QP,275,1373,-1.4152567955741215,52.099338382,OSQP,optimal,0
11310774,Random QP,350,1373,-1.4181641233681552,39.256142019,OSQP,optimal,0
11310774,Random QP,400,1373,-1.406299157389438,48.038543435,OSQP,optimal,0
11310774,Random QP,300,1373,-1.3544216085081446,36.216457481,OSQP,optimal,0
11310774,Random QP,325,1373,-1.4875272554600578,44.058067638999994,OSQP,optimal,0
11310774,Random QP,300,1373,-1.4291186976755177,41.118583656,OSQP,optimal,0
11310774,Random QP,275,1373,-1.4434134666106468,35.20416925,OSQP,optimal,0
11310774,Random QP,275,1373,-1.4764093927856692,44.712334238000004,OSQP,optimal,0
24216486,Random QP,500,2009,-1.5920838192275313,126.337709746,OSQP,optimal,0
24216486,Random QP,475,2009,-1.7131900933606703,155.27786448199996,OSQP,optimal,0
24216486,Random QP,450,2009,-1.6132305884695626,107.88611797200001,OSQP,optimal,0
24216486,Random QP,450,2009,-1.7013533758778894,109.440616385,OSQP,optimal,0
24216486,Random QP,475,2009,-1.55341461085882,144.409380798,OSQP,optimal,0
24216486,Random QP,450,2009,-1.5976850274997207,127.611876432,OSQP,optimal,0
24216486,Random QP,375,2009,-1.6724036417529338,111.79155161799999,OSQP,optimal,0
24216486,Random QP,425,2009,-1.6397450510509048,106.98409583,OSQP,optimal,0
24216486,Random QP,475,2009,-1.641745541469786,113.484607216,OSQP,optimal,0
24216486,Random QP,325,2009,-1.552827236292904,145.971791502,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
586,Random QP,125,10,-0.46800767507505564,0.000839756,OSQP,optimal,0
600,Random QP,225,10,-0.24416745509521942,0.001160043,OSQP,optimal,0
596,Random QP,250,10,-0.13027245326447215,0.001239979,OSQP,optimal,0
596,Random QP,125,10,-0.49407082723298024,0.001189813,OSQP,optimal,0
600,Random QP,175,10,-0.16520245500481376,0.001677786,OSQP,optimal,0
600,Random QP,125,10,-0.19269369280067358,0.0013771489999999998,OSQP,optimal,0
600,Random QP,125,10,-0.2539009530019798,0.001381658,OSQP,optimal,0
596,Random QP,125,10,-0.16976123035876947,0.0012953180000000002,OSQP,optimal,0
594,Random QP,125,10,-0.2936765541373224,0.000847185,OSQP,optimal,0
600,Random QP,175,10,-0.1501274170147532,0.001000535,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
63654,Random QP,100,103,-0.5917760074716981,0.120780422,OSQP,optimal,0
63654,Random QP,100,103,-0.605715349873215,0.212643615,OSQP,optimal,0
63654,Random QP,100,103,-0.7996108091536489,0.191162578,OSQP,optimal,0
63654,Random QP,100,103,-0.5974437908268944,0.077980873,OSQP,optimal,0
63654,Random QP,100,103,-0.6137743396858883,0.19306838199999998,OSQP,optimal,0
63654,Random QP,100,103,-0.6874466616016847,0.289844937,OSQP,optimal,0
63654,Random QP,100,103,-0.690083176326617,0.267705948,OSQP,optimal,0
63654,Random QP,100,103,-0.7820617030914132,0.103917492,OSQP,optimal,0
63654,Random QP,100,103,-0.8073673254508101,0.095600623,OSQP,optimal,0
63654,Random QP,100,103,-0.5679957247358912,0.14856795,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
722,Random QP,175,11,-0.14976077578102448,0.02256079,OSQP,optimal,0
722,Random QP,100,11,-0.5218586475231412,0.003667108,OSQP,optimal,0
724,Random QP,150,11,-0.5096599068772388,0.010063354,OSQP,optimal,0
722,Random QP,150,11,-0.30767042080005,0.001611354,OSQP,optimal,0
712,Random QP,125,11,-0.14331191291602216,0.0014136399999999999,OSQP,optimal,0
720,Random QP,125,11,-0.2760166147680266,0.0014539639999999999,OSQP,optimal,0
726,Random QP,375,11,-0.2699883493631387,0.003055891,OSQP,optimal,0
722,Random QP,150,11,-0.164254300746834,0.001607106,OSQP,optimal,0
720,Random QP,150,11,-0.6092048948331542,0.001591792,OSQP,optimal,0
724,Random QP,175,11,-0.39522189870243823,0.0017586379999999999,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
858,Random QP,150,12,-0.2386040275178538,0.001829022,OSQP,optimal,0
864,Random QP,150,12,-0.3058061728558978,0.001806917,OSQP,optimal,0
860,Random QP,125,12,-0.2393568643613557,0.008839634,OSQP,optimal,0
858,Random QP,100,12,-0.37809175700322195,0.001517215,OSQP,optimal,0
864,Random QP,150,12,-0.3923589305624977,0.00182195,OSQP,optimal,0
864,Random QP,125,12,-0.3051421127317266,0.00164698,OSQP,optimal,0
862,Random QP,150,12,-0.32914194749494136,0.001849345,OSQP,optimal,0
862,Random QP,325,12,-0.2600213418973299,0.009521644000000001,OSQP,optimal,0
862,Random QP,125,12,-0.11006109410798048,0.001577929,OSQP,optimal,0
856,Random QP,125,12,-0.24811181666277984,0.0016493599999999999,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1014,Random QP,150,13,-0.22666583005182295,0.00215356,OSQP,optimal,0
1012,Random QP,250,13,-0.4357090048405023,0.013582762,OSQP,optimal,0
1010,Random QP,200,13,-0.41579446321512803,0.008028098,OSQP,optimal,0
1010,Random QP,100,13,-0.2580912035223261,0.001720528,OSQP,optimal,0
1008,Random QP,150,13,-0.12426468512550799,0.01019451,OSQP,optimal,0
1012,Random QP,150,13,-0.2247823218727341,0.002131067,OSQP,optimal,0
1014,Random QP,150,13,-0.2784229785626462,0.002107824,OSQP,optimal,0
1008,Random QP,100,13,-0.2813337486064754,0.001842676,OSQP,optimal,0
1010,Random QP,225,13,-0.5378772211979538,0.002742371,OSQP,optimal,0
1014,Random QP,150,13,-0.4133818532792136,0.002127898,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
11310774,Random QP,300,1373,-1.4099890209215216,41.203704515,OSQP,optimal,0
11310774,Random QP,350,1373,-1.3962322809913625,45.596767653,OSQP,optimal,0
11310774,Random QP,275,1373,-1.4152567955741215,52.099338382,OSQP,optimal,0
11310774,Random QP,350,1373,-1.4181641233681552,39.256142018999995,OSQP,optimal,0
11310774,Random QP,400,1373,-1.406299157389438,48.038543434999994,OSQP,optimal,0
11310774,Random QP,300,1373,-1.3544216085081446,36.216457481,OSQP,optimal,0
11310774,Random QP,325,1373,-1.4875272554600578,44.058067639,OSQP,optimal,0
11310774,Random QP,300,1373,-1.4291186976755177,41.118583656,OSQP,optimal,0
11310774,Random QP,275,1373,-1.443413466610647,35.20416925,OSQP,optimal,0
11310774,Random QP,275,1373,-1.4764093927856692,44.712334238,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
127896,Random QP,100,146,-0.7913688875041236,0.147135797,OSQP,optimal,0
127896,Random QP,125,146,-0.7064002450783884,0.184690006,OSQP,optimal,0
127896,Random QP,100,146,-0.7386799284783384,0.281122914,OSQP,optimal,0
127896,Random QP,125,146,-0.6951007111691948,0.242250807,OSQP,optimal,0
127896,Random QP,125,146,-0.7225621471291427,0.218897589,OSQP,optimal,0
127896,Random QP,100,146,-0.6605338284759739,0.251905379,OSQP,optimal,0
127896,Random QP,100,146,-0.7070320595853108,0.22189219200000002,OSQP,optimal,0
127896,Random QP,125,146,-0.8579288540201834,0.348739276,OSQP,optimal,0
127896,Random QP,100,146,-0.811655485258588,0.31951492000000004,OSQP,optimal,0
127896,Random QP,100,146,-0.7108895356409846,0.217479059,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1344,Random QP,225,15,-0.4309532300665023,0.003662209,OSQP,optimal,0
1348,Random QP,125,15,-0.15036198714831028,0.002506219,OSQP,optimal,0
1344,Random QP,200,15,-0.24956863444940997,0.00332103,OSQP,optimal,0
1350,Random QP,175,15,-0.4109413857127417,0.003038588,OSQP,optimal,0
1344,Random QP,250,15,-0.5033692982658039,0.003841083,OSQP,optimal,0
1348,Random QP,150,15,-0.12440106512090386,0.002736047,OSQP,optimal,0
1350,Random QP,225,15,-0.3918575212289076,0.017100739,OSQP,optimal,0
1348,Random QP,325,15,-0.28002877266773296,0.017241488,OSQP,optimal,0
1350,Random QP,200,15,-0.08175002622283647,0.01486837,OSQP,optimal,0
1350,Random QP,125,15,-0.24354002102812222,0.009814047,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1944,Random QP,175,18,-0.31898328978573526,0.00603458,OSQP,optimal,0
1944,Random QP,500,18,-0.5238489381870945,0.051866152,OSQP,optimal,0
1944,Random QP,100,18,-0.3741592443010886,0.003200672,OSQP,optimal,0
1944,Random QP,225,18,-0.28653767133056607,0.007861243,OSQP,optimal,0
1944,Random QP,125,18,-0.23337970234080954,0.003795724,OSQP,optimal,0
1944,Random QP,200,18,-0.5182824549055939,0.0033215659999999998,OSQP,optimal,0
1944,Random QP,75,18,-0.2613651451207468,0.0027841380000000002,OSQP,optimal,0
1940,Random QP,150,18,-0.25299993103188184,0.002700441,OSQP,optimal,0
1942,Random QP,150,18,-0.3276861789914054,0.003940908,OSQP,optimal,0
1944,Random QP,150,18,-0.31078089693432054,0.0039447530000000005,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
24216486,Random QP,500,2009,-1.5920838192275313,126.337709746,OSQP,optimal,0
24216486,Random QP,475,2009,-1.7131900933606703,155.27786448199998,OSQP,optimal,0
24216486,Random QP,450,2009,-1.6132305884695626,107.886117972,OSQP,optimal,0
24216486,Random QP,450,2009,-1.7013533758778894,109.440616385,OSQP,optimal,0
24216486,Random QP,475,2009,-1.55341461085882,144.409380798,OSQP,optimal,0
24216486,Random QP,450,2009,-1.5976850274997207,127.611876432,OSQP,optimal,0
24216486,Random QP,375,2009,-1.6724036417529338,111.791551618,OSQP,optimal,0
24216486,Random QP,425,2009,-1.6397450510509048,106.98409583,OSQP,optimal,0
24216486,Random QP,475,2009,-1.641745541469786,113.484607216,OSQP,optimal,0
24216486,Random QP,325,2009,-1.552827236292904,145.971791502,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
267126,Random QP,150,211,-0.9343609401863673,0.35344003,OSQP,optimal,0
267126,Random QP,150,211,-0.7284204033677062,0.367685795,OSQP,optimal,0
267126,Random QP,125,211,-0.7857839984865103,0.451263873,OSQP,optimal,0
267126,Random QP,150,211,-0.705685218690837,0.36310034999999996,OSQP,optimal,0
267126,Random QP,125,211,-0.9100111822738373,0.239584615,OSQP,optimal,0
267126,Random QP,125,211,-0.9458581485843589,0.342813032,OSQP,optimal,0
267126,Random QP,150,211,-0.9368757515025324,0.5250657169999999,OSQP,optimal,0
267126,Random QP,150,211,-0.8596343579581918,0.391069874,OSQP,optimal,0
267126,Random QP,125,211,-0.9294754895293371,0.279449396,OSQP,optimal,0
267126,Random QP,150,211,-0.8433247109846258,0.438666357,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
3174,Random QP,200,23,-0.38260344354524745,0.044176022,OSQP,optimal,0
3174,Random QP,300,23,-0.4568277493607634,0.038573566000000004,OSQP,optimal,0
3174,Random QP,200,23,-0.2168596915748587,0.012258402,OSQP,optimal,0
3174,Random QP,225,23,-0.2139276601958218,0.06080388,OSQP,optimal,0
3174,Random QP,475,23,-0.2874072305104155,0.107666544,OSQP,optimal,0
3174,Random QP,150,23,-0.28534429491744534,0.006669438,OSQP,optimal,0
3174,Random QP,100,23,-0.4974155671843559,0.038229447,OSQP,optimal,0
3174,Random QP,350,23,-0.44797586921254695,0.070971956,OSQP,optimal,0
3172,Random QP,100,23,-0.4313123901687492,0.026387557,OSQP,optimal,0
3174,Random QP,175,23,-0.43973962358161417,0.029628004,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
5046,Random QP,375,29,-0.5313876980413675,0.104039094,OSQP,optimal,0
5046,Random QP,150,29,-0.5178019188142803,0.085100849,OSQP,optimal,0
5046,Random QP,175,29,-0.24287552277623428,0.064409763,OSQP,optimal,0
5046,Random QP,175,29,-0.44689314160988514,0.075218283,OSQP,optimal,0
5046,Random QP,100,29,-0.5830201552636068,0.018766934,OSQP,optimal,0
5046,Random QP,125,29,-0.39248224318804753,0.061145665,OSQP,optimal,0
5046,Random QP,175,29,-0.27104738398929024,0.060277954,OSQP,optimal,0
5046,Random QP,125,29,-0.4051348735304873,0.009542528,OSQP,optimal,0
5046,Random QP,150,29,-0.3159411559961202,0.057622503000000005,OSQP,optimal,0
5044,Random QP,250,29,-0.3436725250216288,0.060146107,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
554496,Random QP,225,304,-0.8319013178717956,0.9910527570000001,OSQP,optimal,0
554496,Random QP,175,304,-0.750019325578748,0.951516775,OSQP,optimal,0
554496,Random QP,200,304,-1.103840493711268,1.0917924860000001,OSQP,optimal,0
554496,Random QP,175,304,-0.9979939747411453,0.967627828,OSQP,optimal,0
554496,Random QP,225,304,-0.8622132453268423,1.012124425,OSQP,optimal,0
554496,Random QP,200,304,-1.023490661779174,1.020179432,OSQP,optimal,0
554496,Random QP,200,304,-1.0424282537906742,0.99979822,OSQP,optimal,0
554496,Random QP,175,304,-1.1223598725975021,0.909862066,OSQP,optimal,0
554496,Random QP,200,304,-0.7845329468517408,0.836859763,OSQP,optimal,0
554496,Random QP,225,304,-0.8849912045411419,0.972946087,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
9126,Random QP,250,39,-0.5304481377898954,0.079944268,OSQP,optimal,0
9126,Random QP,100,39,-0.4576294464943942,0.037902268999999995,OSQP,optimal,0
9126,Random QP,75,39,-0.3634411622984457,0.007998288999999999,OSQP,optimal,0
9126,Random QP,125,39,-0.5325329542184976,0.031281676,OSQP,optimal,0
9126,Random QP,150,39,-0.34371150320434485,0.060700972000000006,OSQP,optimal,0
9126,Random QP,200,39,-0.3916393785853665,0.052631359,OSQP,optimal,0
9126,Random QP,125,39,-0.6653795790584719,0.083720884,OSQP,optimal,0
9126,Random QP,150,39,-0.4123414912972556,0.041422336,OSQP,optimal,0
9126,Random QP,100,39,-0.48649451804925,0.064393701,OSQP,optimal,0
9126,Random QP,150,39,-0.5040591190006405,0.035350005,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1172184,Random QP,200,442,-1.0460185184399706,2.4953013669999997,OSQP,optimal,0
1172184,Random QP,225,442,-0.9931671907513017,2.901798542,OSQP,optimal,0
1172184,Random QP,250,442,-0.8869599047713588,2.582793048,OSQP,optimal,0
1172184,Random QP,225,442,-1.1060884858424016,2.884787836,OSQP,optimal,0
1172184,Random QP,200,442,-1.0469944272157519,2.572407042,OSQP,optimal,0
1172184,Random QP,200,442,-0.9609138798096439,2.534557791,OSQP,optimal,0
1172184,Random QP,200,442,-1.0975030044272793,2.373544565,OSQP,optimal,0
1172184,Random QP,200,442,-1.042726379917752,2.498575734,OSQP,optimal,0
1172184,Random QP,300,442,-0.9831964090565559,2.95083866,OSQP,optimal,0
1172184,Random QP,200,442,-1.0506705045271325,2.456085412,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
16854,Random QP,100,53,-0.40154162190467396,0.124749536,OSQP,optimal,0
16854,Random QP,100,53,-0.5550772227996718,0.055901203,OSQP,optimal,0
16854,Random QP,100,53,-0.5003258096054399,0.108725027,OSQP,optimal,0
16854,Random QP,75,53,-0.52573880649068,0.036970636,OSQP,optimal,0
16854,Random QP,100,53,-0.7070893606567392,0.168362707,OSQP,optimal,0
16854,Random QP,125,53,-0.4470393084118679,0.19966083699999998,OSQP,optimal,0
16854,Random QP,225,53,-0.5324017303830266,0.121682821,OSQP,optimal,0
16854,Random QP,75,53,-0.4648662747745494,0.081707632,OSQP,optimal,0
16854,Random QP,150,53,-0.5152203567383691,0.061843542,OSQP,optimal,0
16854,Random QP,75,53,-0.6468499210355718,0.033938636,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2488416,Random QP,250,644,-1.258981722739676,7.951406673,OSQP,optimal,0
2488416,Random QP,275,644,-1.1352803126171513,6.234934504,OSQP,optimal,0
2488416,Random QP,175,644,-1.0903968270139919,6.564220515,OSQP,optimal,0
2488416,Random QP,225,644,-1.0544477620411965,5.714160908,OSQP,optimal,0
2488416,Random QP,225,644,-1.0659608519629804,5.740525914,OSQP,optimal,0
2488416,Random QP,200,644,-1.1096631167411126,5.682427273,OSQP,optimal,0
2488416,Random QP,200,644,-1.0484901076586715,5.672419271000001,OSQP,optimal,0
2488416,Random QP,200,644,-1.2430355337611971,6.630835063999999,OSQP,optimal,0
2488416,Random QP,225,644,-1.1103588868495882,7.831225594,OSQP,optimal,0
2488416,Random QP,200,644,-1.2718960625918867,7.064671211,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
31974,Random QP,100,73,-0.43302308179159255,0.163565546,OSQP,optimal,0
31974,Random QP,75,73,-0.6293331740125968,0.102815197,OSQP,optimal,0
31974,Random QP,75,73,-0.5563092461113804,0.15048136,OSQP,optimal,0
31974,Random QP,75,73,-0.4959604297811203,0.08876733,OSQP,optimal,0
31974,Random QP,100,73,-0.5609817882415018,0.10852699,OSQP,optimal,0
31974,Random QP,100,73,-0.3558369666273682,0.08177451399999999,OSQP,optimal,0
31974,Random QP,100,73,-0.6538649137196697,0.092788305,OSQP,optimal,0
31974,Random QP,100,73,-0.6629052976611969,0.136802059,OSQP,optimal,0
31974,Random QP,100,73,-0.5362054813069141,0.070899498,OSQP,optimal,0
31974,Random QP,100,73,-0.547531499554047,0.095770803,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/Random QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
5301600,Random QP,275,940,-1.1920296369707146,16.968235605,OSQP,optimal,0
5301600,Random QP,225,940,-1.2026089594991745,13.133613418,OSQP,optimal,0
5301600,Random QP,225,940,-1.3326581841450036,17.61328662,OSQP,optimal,0
5301600,Random QP,275,940,-1.2662081429382706,18.250126478,OSQP,optimal,0
5301600,Random QP,300,940,-1.1936056984219214,14.984673981,OSQP,optimal,0
5301600,Random QP,325,940,-1.3611487849651205,16.922719624,OSQP,optimal,0
5301600,Random QP,300,940,-1.1809027614417427,20.343140437,OSQP,optimal,0
5301600,Random QP,225,940,-1.4472638267084383,14.520630045,OSQP,optimal,0
5301600,Random QP,300,940,-1.297422036860894,14.912383465,OSQP,optimal,0
5301600,Random QP,225,940,-1.154284853270408,14.53275257,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
7010,SVM,450,10,284.2961030730134,0.052897174000000005,OSQP,optimal,0
7010,SVM,300,10,287.9745115527598,0.049229665000000006,OSQP,optimal,0
7010,SVM,275,10,300.8416022646062,0.030271606,OSQP,optimal,0
7010,SVM,425,10,291.0558243765776,0.04178837,OSQP,optimal,0
7010,SVM,250,10,305.41281493230014,0.02827175,OSQP,optimal,0
7010,SVM,375,10,296.72030488325413,0.043378429,OSQP,optimal,0
7010,SVM,400,10,280.6360229833039,0.040558935,OSQP,optimal,0
7010,SVM,325,10,300.7560243322232,0.034115779,OSQP,optimal,0
7010,SVM,250,10,312.818035159728,0.037036128,OSQP,optimal,0
7010,SVM,325,10,292.005157872092,0.033731281,OSQP,optimal,0
8261,SVM,300,11,307.2955900345562,0.10892786800000001,OSQP,optimal,0
8261,SVM,325,11,311.73620160546614,0.05406437,OSQP,optimal,0
8261,SVM,375,11,343.9475551408946,0.168263288,OSQP,optimal,0
8261,SVM,200,11,308.69582999883926,0.14341996299999998,OSQP,optimal,0
8261,SVM,425,11,323.33875995920613,0.18319098,OSQP,optimal,0
8261,SVM,400,11,310.0299551081797,0.067110228,OSQP,optimal,0
8261,SVM,325,11,321.32679583767737,0.104673191,OSQP,optimal,0
8261,SVM,375,11,309.7420593319262,0.053924390999999995,OSQP,optimal,0
8261,SVM,450,11,322.89794271052057,0.10962717,OSQP,optimal,0
8261,SVM,375,11,314.3571197137438,0.064073411,OSQP,optimal,0
9612,SVM,300,12,347.3107025837976,0.190061653,OSQP,optimal,0
9612,SVM,250,12,364.7020599876522,0.17845970000000003,OSQP,optimal,0
9612,SVM,275,12,382.11869461417587,0.102161316,OSQP,optimal,0
9612,SVM,475,12,359.19992188247255,0.135229287,OSQP,optimal,0
9612,SVM,325,12,346.7431114545376,0.14223261499999998,OSQP,optimal,0
9612,SVM,300,12,372.0069374519667,0.106556901,OSQP,optimal,0
9612,SVM,275,12,341.430923067978,0.169885432,OSQP,optimal,0
9612,SVM,400,12,350.0999915160352,0.145709587,OSQP,optimal,0
9612,SVM,450,12,331.15313770362525,0.201759715,OSQP,optimal,0
9612,SVM,325,12,340.7359035978784,0.086352938,OSQP,optimal,0
11063,SVM,200,13,404.783525517658,0.080610975,OSQP,optimal,0
11063,SVM,300,13,392.28129631497717,0.119621848,OSQP,optimal,0
11063,SVM,275,13,381.11762521629976,0.139288888,OSQP,optimal,0
11063,SVM,350,13,388.38438711943917,0.214009602,OSQP,optimal,0
11063,SVM,250,13,382.61716643255613,0.155436826,OSQP,optimal,0
11063,SVM,375,13,382.62889496651053,0.17825353900000002,OSQP,optimal,0
11063,SVM,275,13,375.9071028138237,0.18666284,OSQP,optimal,0
11063,SVM,375,13,378.40675866684995,0.224043086,OSQP,optimal,0
11063,SVM,400,13,366.5433935943153,0.17101846199999998,OSQP,optimal,0
11063,SVM,250,13,374.95097519682054,0.159613464,OSQP,optimal,0
12614,SVM,350,14,415.0156267129085,0.089627241,OSQP,optimal,0
12614,SVM,350,14,385.2384038369708,0.10369585,OSQP,optimal,0
12614,SVM,250,14,403.0108558284192,0.223182447,OSQP,optimal,0
12614,SVM,250,14,407.61811270808715,0.076340657,OSQP,optimal,0
12614,SVM,350,14,419.67703551976234,0.25119120300000003,OSQP,optimal,0
12614,SVM,375,14,407.5690708398666,0.242637908,OSQP,optimal,0
12614,SVM,250,14,401.60858729332114,0.202379666,OSQP,optimal,0
12614,SVM,275,14,403.2228008332757,0.201314913,OSQP,optimal,0
12614,SVM,300,14,417.3526529269709,0.17361449699999998,OSQP,optimal,0
12614,SVM,350,14,391.2824904188873,0.206679618,OSQP,optimal,0
16016,SVM,425,16,473.27900835794213,0.272353548,OSQP,optimal,0
16016,SVM,325,16,460.20337746133487,0.123687755,OSQP,optimal,0
16016,SVM,475,16,461.34443475782564,0.16739759899999998,OSQP,optimal,0
16016,SVM,275,16,487.8851463883937,0.089048185,OSQP,optimal,0
16016,SVM,425,16,476.5594919606562,0.294231461,OSQP,optimal,0
16016,SVM,400,16,470.1761040264566,0.213362427,OSQP,optimal,0
16016,SVM,375,16,462.59460760743036,0.24579919,OSQP,optimal,0
16016,SVM,400,16,451.61834895485185,0.223516247,OSQP,optimal,0
16016,SVM,325,16,460.1316574839529,0.27843670800000003,OSQP,optimal,0
16016,SVM,200,16,476.39221177037814,0.115064659,OSQP,optimal,0
17867,SVM,375,17,472.252251199755,0.183102071,OSQP,optimal,0
17867,SVM,275,17,484.4668088049393,0.103893785,OSQP,optimal,0
17867,SVM,325,17,483.389309373908,0.254114648,OSQP,optimal,0
17867,SVM,300,17,481.037020648579,0.194464946,OSQP,optimal,0
17867,SVM,350,17,492.9756105343113,0.199109549,OSQP,optimal,0
17867,SVM,350,17,513.8791222729546,0.25329825,OSQP,optimal,0
17867,SVM,400,17,481.2355162565322,0.158075001,OSQP,optimal,0
17867,SVM,425,17,502.3620110173848,0.304881356,OSQP,optimal,0
17867,SVM,350,17,515.580100629655,0.25254319,OSQP,optimal,0
17867,SVM,350,17,498.08436634339165,0.226537637,OSQP,optimal,0
24020,SVM,500,20,567.5486593463712,0.273375627,OSQP,optimal,0
24020,SVM,300,20,572.0152805850157,0.225792254,OSQP,optimal,0
24020,SVM,400,20,595.4176862706603,0.203684976,OSQP,optimal,0
24020,SVM,325,20,582.0203485502532,0.132204562,OSQP,optimal,0
24020,SVM,425,20,578.7962257529614,0.21415597100000003,OSQP,optimal,0
24020,SVM,275,20,563.8245610772832,0.30708303200000003,OSQP,optimal,0
24020,SVM,450,20,576.6556132144792,0.254894042,OSQP,optimal,0
24020,SVM,350,20,566.5208244200081,0.202260789,OSQP,optimal,0
24020,SVM,375,20,576.5869946769003,0.25241244900000004,OSQP,optimal,0
24020,SVM,350,20,586.4180051630258,0.16714896099999998,OSQP,optimal,0
31073,SVM,375,23,670.5257920667015,0.23847024600000002,OSQP,optimal,0
31073,SVM,375,23,652.9148556674046,0.3795706350000001,OSQP,optimal,0
31073,SVM,375,23,648.8535731924795,0.37872973299999996,OSQP,optimal,0
31073,SVM,500,23,678.5744555652076,0.31392822600000003,OSQP,optimal,0
31073,SVM,350,23,680.2684846150488,0.426057255,OSQP,optimal,0
31073,SVM,350,23,666.5245417878481,0.227153181,OSQP,optimal,0
31073,SVM,375,23,672.1899235666854,0.403175416,OSQP,optimal,0
31073,SVM,300,23,687.1921517186873,0.28150121899999997,OSQP,optimal,0
31073,SVM,350,23,672.8409034922198,0.29840482,OSQP,optimal,0
31073,SVM,425,23,655.4544633987747,0.404436995,OSQP,optimal,0
39026,SVM,300,26,748.6053185592289,0.368680846,OSQP,optimal,0
39026,SVM,450,26,763.0425314682733,0.446249354,OSQP,optimal,0
39026,SVM,375,26,746.3561662182526,0.304353189,OSQP,optimal,0
39026,SVM,500,26,757.4600697757793,0.443437449,OSQP,optimal,0
39026,SVM,325,26,771.4643777881536,0.319324641,OSQP,optimal,0
39026,SVM,425,26,766.6223435499402,0.298334173,OSQP,optimal,0
39026,SVM,350,26,754.2836311820279,0.309825165,OSQP,optimal,0
39026,SVM,400,26,746.6161182677037,0.389575204,OSQP,optimal,0
39026,SVM,400,26,750.6691944220802,0.372020605,OSQP,optimal,0
39026,SVM,325,26,747.9118758684142,0.321916392,OSQP,optimal,0
54281,SVM,350,31,950.924798880503,0.465978995,OSQP,optimal,0
54281,SVM,325,31,944.7521774696578,0.378942374,OSQP,optimal,0
54281,SVM,350,31,844.7439849563353,0.503948314,OSQP,optimal,0
54281,SVM,425,31,891.9262945519722,0.5840860059999999,OSQP,optimal,0
54281,SVM,475,31,881.1364570964114,0.392981149,OSQP,optimal,0
54281,SVM,275,31,926.0801662901393,0.23099352,OSQP,optimal,0
54281,SVM,325,31,919.483741575812,0.32794768,OSQP,optimal,0
54281,SVM,275,31,905.5103828505258,0.300283144,OSQP,optimal,0
54281,SVM,300,31,908.6515169274403,0.35985480400000003,OSQP,optimal,0
54281,SVM,425,31,951.3475846702624,0.538936094,OSQP,optimal,0
75887,SVM,400,37,1105.8269998790572,0.764632925,OSQP,optimal,0
75887,SVM,300,37,1090.3844949249558,0.411646425,OSQP,optimal,0
75887,SVM,325,37,1080.3990181411332,0.495952039,OSQP,optimal,0
75887,SVM,375,37,1041.4336723787394,0.76814483,OSQP,optimal,0
75887,SVM,375,37,1051.038275221667,0.6884179229999999,OSQP,optimal,0
75887,SVM,275,37,1079.11650281578,0.528271077,OSQP,optimal,0
75887,SVM,425,37,1090.7893828385127,0.6752275080000001,OSQP,optimal,0
75887,SVM,450,37,1105.2871553702778,0.522789304,OSQP,optimal,0
75887,SVM,400,37,1094.5697068598759,0.526031355,OSQP,optimal,0
75887,SVM,375,37,1074.620018165922,0.375873555,OSQP,optimal,0
110295,SVM,525,45,1293.3080139670853,0.868934852,OSQP,optimal,0
110295,SVM,550,45,1335.4736145729296,0.7506053709999999,OSQP,optimal,0
110295,SVM,350,45,1277.7362793548227,0.6882800570000001,OSQP,optimal,0
110295,SVM,600,45,1275.40259882531,0.811704633,OSQP,optimal,0
110295,SVM,375,45,1345.9259694289549,0.545856366,OSQP,optimal,0
110295,SVM,450,45,1262.7681909700525,0.657057792,OSQP,optimal,0
110295,SVM,375,45,1303.2543761862332,0.707121023,OSQP,optimal,0
110295,SVM,475,45,1283.5637420228916,0.7366783219999999,OSQP,optimal,0
110295,SVM,325,45,1308.8429205657033,0.530958708,OSQP,optimal,0
110295,SVM,400,45,1323.8851938412918,0.583148268,OSQP,optimal,0
162305,SVM,375,55,1545.4988255236312,0.838818031,OSQP,optimal,0
162305,SVM,400,55,1568.5978162849685,0.8640087209999999,OSQP,optimal,0
162305,SVM,375,55,1563.0810307184217,0.8440475479999999,OSQP,optimal,0
162305,SVM,475,55,1587.7940575516864,1.003089045,OSQP,optimal,0
162305,SVM,425,55,1594.6686449370288,0.970862307,OSQP,optimal,0
162305,SVM,475,55,1552.4405805633182,1.034595666,OSQP,optimal,0
162305,SVM,575,55,1532.1871133594893,1.2206043979999999,OSQP,optimal,0
162305,SVM,500,55,1566.2490506068111,1.157833614,OSQP,optimal,0
162305,SVM,350,55,1578.214270501471,0.8397610059999999,OSQP,optimal,0
162305,SVM,475,55,1549.3302946434967,0.972371497,OSQP,optimal,0
244868,SVM,425,68,2000.1280978221348,1.834779556,OSQP,optimal,0
244868,SVM,500,68,1941.4658771961306,1.4722469980000001,OSQP,optimal,0
244868,SVM,500,68,1975.774170066748,1.634557875,OSQP,optimal,0
244868,SVM,375,68,1973.5435559651528,1.112645327,OSQP,optimal,0
244868,SVM,475,68,2014.7816000478656,1.548802515,OSQP,optimal,0
244868,SVM,450,68,1919.0774157051983,1.271561294,OSQP,optimal,0
244868,SVM,450,68,1973.453999673128,1.6081492640000001,OSQP,optimal,0
244868,SVM,450,68,1975.6918810507125,1.4806150219999998,OSQP,optimal,0
244868,SVM,500,68,1956.3918333197666,1.8270476999999998,OSQP,optimal,0
244868,SVM,450,68,2004.5855073862008,1.275117547,OSQP,optimal,0
369684,SVM,525,84,2380.932058799951,2.250958254,OSQP,optimal,0
369684,SVM,400,84,2453.1732538324864,2.088892296,OSQP,optimal,0
369684,SVM,625,84,2431.2816687773943,2.512988904,OSQP,optimal,0
369684,SVM,400,84,2392.40360599537,2.21298853,OSQP,optimal,0
369684,SVM,525,84,2422.558542289014,2.561518997,OSQP,optimal,0
369684,SVM,450,84,2484.6885331526873,3.1241668989999996,OSQP,optimal,0
369684,SVM,450,84,2427.499494149717,3.109456452,OSQP,optimal,0
369684,SVM,400,84,2391.37059477559,1.9252718619999998,OSQP,optimal,0
369684,SVM,500,84,2448.5735313948558,2.266616913,OSQP,optimal,0
369684,SVM,350,84,2417.217000590399,2.7881818560000005,OSQP,optimal,0
572355,SVM,500,105,3049.208355714047,5.746106217,OSQP,optimal,0
572355,SVM,450,105,2994.683718803453,3.1830014560000004,OSQP,optimal,0
572355,SVM,450,105,2988.2047735026567,3.7370846889999996,OSQP,optimal,0
572355,SVM,550,105,2925.212898086933,3.6694456110000004,OSQP,optimal,0
572355,SVM,575,105,3002.6569187682344,5.044528187999999,OSQP,optimal,0
572355,SVM,550,105,3067.529977926397,3.67461682,OSQP,optimal,0
572355,SVM,400,105,2958.9039167982396,5.025134456,OSQP,optimal,0
572355,SVM,425,105,3074.005389537767,3.350696094,OSQP,optimal,0
572355,SVM,500,105,3017.954693541596,3.31408179,OSQP,optimal,0
572355,SVM,500,105,3024.6035115227733,4.6097023250000015,OSQP,optimal,0
897732,SVM,500,132,3889.1216490410334,6.168332528,OSQP,optimal,0
897732,SVM,350,132,3800.592997216944,7.536969709999998,OSQP,optimal,0
897732,SVM,450,132,3807.8666276540816,5.148420973,OSQP,optimal,0
897732,SVM,375,132,3774.833253483476,5.923196765999999,OSQP,optimal,0
897732,SVM,450,132,3815.815875495623,6.039017363999999,OSQP,optimal,0
897732,SVM,500,132,3775.373650649903,5.7768499339999995,OSQP,optimal,0
897732,SVM,450,132,3815.9436990178524,7.194592946999999,OSQP,optimal,0
897732,SVM,400,132,3787.1634595126106,4.881596987,OSQP,optimal,0
897732,SVM,500,132,3782.248062277104,9.724502451000001,OSQP,optimal,0
897732,SVM,575,132,3858.3598073075395,5.96218617,OSQP,optimal,0
1411166,SVM,475,166,4731.652248978784,9.559057590999998,OSQP,optimal,0
1411166,SVM,550,166,4737.20753811063,9.054294383,OSQP,optimal,0
1411166,SVM,575,166,4718.486061854201,12.058249922,OSQP,optimal,0
1411166,SVM,375,166,4805.663735176533,7.60731135,OSQP,optimal,0
1411166,SVM,550,166,4782.350761141123,11.241887676,OSQP,optimal,0
1411166,SVM,475,166,4747.382587624523,8.820644346,OSQP,optimal,0
1411166,SVM,600,166,4698.004823723855,11.373431941,OSQP,optimal,0
1411166,SVM,600,166,4739.602345591806,10.40652005,OSQP,optimal,0
1411166,SVM,550,166,4765.3531641514255,16.006088797,OSQP,optimal,0
1411166,SVM,575,166,4749.334891160708,11.072515822,OSQP,optimal,0
2226059,SVM,550,209,6102.0398706936485,14.731845789000001,OSQP,optimal,0
2226059,SVM,525,209,6019.564878294117,15.654184232,OSQP,optimal,0
2226059,SVM,550,209,6006.9125400462635,16.171828196,OSQP,optimal,0
2226059,SVM,475,209,6065.174780539137,16.724229530000002,OSQP,optimal,0
2226059,SVM,500,209,5981.609583629822,15.164668846,OSQP,optimal,0
2226059,SVM,475,209,5997.978296720102,20.44269282,OSQP,optimal,0
2226059,SVM,475,209,5948.222250392473,14.43629774,OSQP,optimal,0
2226059,SVM,575,209,6011.3436039883045,25.495660041,OSQP,optimal,0
2226059,SVM,500,209,6048.582773585771,18.039826629,OSQP,optimal,0
2226059,SVM,625,209,6041.9460405985665,20.281692176,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
7010,SVM,450,10,284.29610307301346,0.052897174,OSQP,optimal,0
7010,SVM,300,10,287.9745115527598,0.049229665000000006,OSQP,optimal,0
7010,SVM,275,10,300.8416022646062,0.030271606,OSQP,optimal,0
7010,SVM,425,10,291.05582437657756,0.04178837,OSQP,optimal,0
7010,SVM,250,10,305.4128149323001,0.028271750000000002,OSQP,optimal,0
7010,SVM,375,10,296.72030488325413,0.043378428999999996,OSQP,optimal,0
7010,SVM,400,10,280.6360229833039,0.040558935,OSQP,optimal,0
7010,SVM,325,10,300.7560243322232,0.034115779,OSQP,optimal,0
7010,SVM,250,10,312.81803515972797,0.037036128,OSQP,optimal,0
7010,SVM,325,10,292.00515787209196,0.033731281,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
572355,SVM,500,105,3049.2083557140463,5.7461062169999995,OSQP,optimal,0
572355,SVM,450,105,2994.6837188034533,3.1830014560000004,OSQP,optimal,0
572355,SVM,450,105,2988.2047735026567,3.737084689,OSQP,optimal,0
572355,SVM,550,105,2925.2128980869334,3.669445611,OSQP,optimal,0
572355,SVM,575,105,3002.656918768234,5.044528187999999,OSQP,optimal,0
572355,SVM,550,105,3067.5299779263974,3.67461682,OSQP,optimal,0
572355,SVM,400,105,2958.90391679824,5.025134456,OSQP,optimal,0
572355,SVM,425,105,3074.005389537767,3.350696094,OSQP,optimal,0
572355,SVM,500,105,3017.954693541596,3.31408179,OSQP,optimal,0
572355,SVM,500,105,3024.6035115227737,4.609702325000001,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
8261,SVM,300,11,307.2955900345562,0.108927868,OSQP,optimal,0
8261,SVM,325,11,311.7362016054661,0.05406437,OSQP,optimal,0
8261,SVM,375,11,343.9475551408946,0.168263288,OSQP,optimal,0
8261,SVM,200,11,308.69582999883926,0.14341996299999998,OSQP,optimal,0
8261,SVM,425,11,323.33875995920613,0.18319098,OSQP,optimal,0
8261,SVM,400,11,310.0299551081797,0.067110228,OSQP,optimal,0
8261,SVM,325,11,321.32679583767737,0.104673191,OSQP,optimal,0
8261,SVM,375,11,309.74205933192627,0.053924391,OSQP,optimal,0
8261,SVM,450,11,322.89794271052057,0.10962717,OSQP,optimal,0
8261,SVM,375,11,314.3571197137438,0.064073411,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
9612,SVM,300,12,347.3107025837976,0.190061653,OSQP,optimal,0
9612,SVM,250,12,364.7020599876522,0.1784597,OSQP,optimal,0
9612,SVM,275,12,382.1186946141759,0.102161316,OSQP,optimal,0
9612,SVM,475,12,359.1999218824725,0.135229287,OSQP,optimal,0
9612,SVM,325,12,346.74311145453754,0.14223261499999998,OSQP,optimal,0
9612,SVM,300,12,372.0069374519667,0.10655690100000001,OSQP,optimal,0
9612,SVM,275,12,341.430923067978,0.169885432,OSQP,optimal,0
9612,SVM,400,12,350.0999915160352,0.145709587,OSQP,optimal,0
9612,SVM,450,12,331.15313770362525,0.201759715,OSQP,optimal,0
9612,SVM,325,12,340.73590359787835,0.086352938,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
11063,SVM,200,13,404.78352551765795,0.080610975,OSQP,optimal,0
11063,SVM,300,13,392.28129631497717,0.119621848,OSQP,optimal,0
11063,SVM,275,13,381.11762521629976,0.139288888,OSQP,optimal,0
11063,SVM,350,13,388.3843871194392,0.21400960200000002,OSQP,optimal,0
11063,SVM,250,13,382.6171664325561,0.155436826,OSQP,optimal,0
11063,SVM,375,13,382.62889496651064,0.17825353900000002,OSQP,optimal,0
11063,SVM,275,13,375.9071028138237,0.18666284,OSQP,optimal,0
11063,SVM,375,13,378.40675866685,0.224043086,OSQP,optimal,0
11063,SVM,400,13,366.54339359431543,0.17101846199999998,OSQP,optimal,0
11063,SVM,250,13,374.95097519682054,0.159613464,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
897732,SVM,500,132,3889.1216490410334,6.168332528,OSQP,optimal,0
897732,SVM,350,132,3800.592997216944,7.536969709999999,OSQP,optimal,0
897732,SVM,450,132,3807.8666276540816,5.1484209729999995,OSQP,optimal,0
897732,SVM,375,132,3774.8332534834763,5.923196765999999,OSQP,optimal,0
897732,SVM,450,132,3815.8158754956225,6.039017364,OSQP,optimal,0
897732,SVM,500,132,3775.3736506499026,5.776849934,OSQP,optimal,0
897732,SVM,450,132,3815.9436990178515,7.194592946999999,OSQP,optimal,0
897732,SVM,400,132,3787.1634595126106,4.881596987,OSQP,optimal,0
897732,SVM,500,132,3782.248062277104,9.724502451,OSQP,optimal,0
897732,SVM,575,132,3858.35980730754,5.96218617,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
12614,SVM,350,14,415.01562671290844,0.089627241,OSQP,optimal,0
12614,SVM,350,14,385.2384038369708,0.10369585,OSQP,optimal,0
12614,SVM,250,14,403.01085582841915,0.223182447,OSQP,optimal,0
12614,SVM,250,14,407.6181127080872,0.076340657,OSQP,optimal,0
12614,SVM,350,14,419.6770355197624,0.251191203,OSQP,optimal,0
12614,SVM,375,14,407.56907083986664,0.24263790799999999,OSQP,optimal,0
12614,SVM,250,14,401.6085872933211,0.202379666,OSQP,optimal,0
12614,SVM,275,14,403.2228008332757,0.20131491299999998,OSQP,optimal,0
12614,SVM,300,14,417.35265292697085,0.173614497,OSQP,optimal,0
12614,SVM,350,14,391.28249041888733,0.206679618,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
16016,SVM,425,16,473.2790083579421,0.272353548,OSQP,optimal,0
16016,SVM,325,16,460.2033774613348,0.123687755,OSQP,optimal,0
16016,SVM,475,16,461.3444347578256,0.16739759899999998,OSQP,optimal,0
16016,SVM,275,16,487.88514638839365,0.089048185,OSQP,optimal,0
16016,SVM,425,16,476.55949196065615,0.294231461,OSQP,optimal,0
16016,SVM,400,16,470.1761040264566,0.213362427,OSQP,optimal,0
16016,SVM,375,16,462.59460760743025,0.24579919,OSQP,optimal,0
16016,SVM,400,16,451.6183489548519,0.223516247,OSQP,optimal,0
16016,SVM,325,16,460.1316574839529,0.278436708,OSQP,optimal,0
16016,SVM,200,16,476.3922117703781,0.115064659,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1411166,SVM,475,166,4731.652248978784,9.559057590999998,OSQP,optimal,0
1411166,SVM,550,166,4737.207538110629,9.054294383,OSQP,optimal,0
1411166,SVM,575,166,4718.486061854201,12.058249922,OSQP,optimal,0
1411166,SVM,375,166,4805.663735176533,7.60731135,OSQP,optimal,0
1411166,SVM,550,166,4782.350761141123,11.241887676000001,OSQP,optimal,0
1411166,SVM,475,166,4747.382587624523,8.820644346,OSQP,optimal,0
1411166,SVM,600,166,4698.004823723855,11.373431941,OSQP,optimal,0
1411166,SVM,600,166,4739.602345591806,10.406520050000001,OSQP,optimal,0
1411166,SVM,550,166,4765.3531641514255,16.006088797,OSQP,optimal,0
1411166,SVM,575,166,4749.334891160708,11.072515822,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
17867,SVM,375,17,472.252251199755,0.18310207099999998,OSQP,optimal,0
17867,SVM,275,17,484.4668088049394,0.10389378499999999,OSQP,optimal,0
17867,SVM,325,17,483.389309373908,0.254114648,OSQP,optimal,0
17867,SVM,300,17,481.037020648579,0.19446494599999997,OSQP,optimal,0
17867,SVM,350,17,492.9756105343113,0.199109549,OSQP,optimal,0
17867,SVM,350,17,513.8791222729546,0.25329825,OSQP,optimal,0
17867,SVM,400,17,481.23551625653215,0.158075001,OSQP,optimal,0
17867,SVM,425,17,502.3620110173848,0.304881356,OSQP,optimal,0
17867,SVM,350,17,515.580100629655,0.25254319,OSQP,optimal,0
17867,SVM,350,17,498.0843663433916,0.226537637,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
24020,SVM,500,20,567.5486593463712,0.273375627,OSQP,optimal,0
24020,SVM,300,20,572.0152805850158,0.225792254,OSQP,optimal,0
24020,SVM,400,20,595.4176862706603,0.20368497600000002,OSQP,optimal,0
24020,SVM,325,20,582.0203485502533,0.132204562,OSQP,optimal,0
24020,SVM,425,20,578.7962257529614,0.214155971,OSQP,optimal,0
24020,SVM,275,20,563.8245610772832,0.30708303200000003,OSQP,optimal,0
24020,SVM,450,20,576.6556132144793,0.254894042,OSQP,optimal,0
24020,SVM,350,20,566.5208244200081,0.202260789,OSQP,optimal,0
24020,SVM,375,20,576.5869946769003,0.25241244900000004,OSQP,optimal,0
24020,SVM,350,20,586.4180051630258,0.167148961,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2226059,SVM,550,209,6102.039870693649,14.731845789,OSQP,optimal,0
2226059,SVM,525,209,6019.564878294118,15.654184231999999,OSQP,optimal,0
2226059,SVM,550,209,6006.912540046264,16.171828196,OSQP,optimal,0
2226059,SVM,475,209,6065.174780539137,16.724229530000002,OSQP,optimal,0
2226059,SVM,500,209,5981.609583629822,15.164668846,OSQP,optimal,0
2226059,SVM,475,209,5997.978296720101,20.442692819999998,OSQP,optimal,0
2226059,SVM,475,209,5948.222250392473,14.43629774,OSQP,optimal,0
2226059,SVM,575,209,6011.3436039883045,25.495660041,OSQP,optimal,0
2226059,SVM,500,209,6048.582773585772,18.039826629,OSQP,optimal,0
2226059,SVM,625,209,6041.946040598567,20.281692176,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
31073,SVM,375,23,670.5257920667015,0.238470246,OSQP,optimal,0
31073,SVM,375,23,652.9148556674046,0.37957063500000005,OSQP,optimal,0
31073,SVM,375,23,648.8535731924795,0.378729733,OSQP,optimal,0
31073,SVM,500,23,678.5744555652076,0.313928226,OSQP,optimal,0
31073,SVM,350,23,680.2684846150488,0.426057255,OSQP,optimal,0
31073,SVM,350,23,666.5245417878481,0.227153181,OSQP,optimal,0
31073,SVM,375,23,672.1899235666854,0.403175416,OSQP,optimal,0
31073,SVM,300,23,687.1921517186872,0.281501219,OSQP,optimal,0
31073,SVM,350,23,672.8409034922199,0.29840482,OSQP,optimal,0
31073,SVM,425,23,655.4544633987747,0.40443699499999997,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
39026,SVM,300,26,748.6053185592289,0.368680846,OSQP,optimal,0
39026,SVM,450,26,763.0425314682733,0.446249354,OSQP,optimal,0
39026,SVM,375,26,746.3561662182525,0.30435318899999997,OSQP,optimal,0
39026,SVM,500,26,757.4600697757793,0.443437449,OSQP,optimal,0
39026,SVM,325,26,771.4643777881535,0.319324641,OSQP,optimal,0
39026,SVM,425,26,766.6223435499403,0.298334173,OSQP,optimal,0
39026,SVM,350,26,754.2836311820279,0.309825165,OSQP,optimal,0
39026,SVM,400,26,746.6161182677037,0.389575204,OSQP,optimal,0
39026,SVM,400,26,750.6691944220802,0.372020605,OSQP,optimal,0
39026,SVM,325,26,747.9118758684141,0.321916392,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
54281,SVM,350,31,950.924798880503,0.46597899499999995,OSQP,optimal,0
54281,SVM,325,31,944.7521774696578,0.37894237399999997,OSQP,optimal,0
54281,SVM,350,31,844.7439849563352,0.503948314,OSQP,optimal,0
54281,SVM,425,31,891.9262945519723,0.5840860059999999,OSQP,optimal,0
54281,SVM,475,31,881.1364570964115,0.39298114900000003,OSQP,optimal,0
54281,SVM,275,31,926.0801662901392,0.23099352,OSQP,optimal,0
54281,SVM,325,31,919.4837415758121,0.32794768,OSQP,optimal,0
54281,SVM,275,31,905.5103828505258,0.300283144,OSQP,optimal,0
54281,SVM,300,31,908.6515169274405,0.35985480400000003,OSQP,optimal,0
54281,SVM,425,31,951.3475846702623,0.538936094,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
75887,SVM,400,37,1105.8269998790572,0.764632925,OSQP,optimal,0
75887,SVM,300,37,1090.3844949249558,0.41164642500000004,OSQP,optimal,0
75887,SVM,325,37,1080.3990181411332,0.495952039,OSQP,optimal,0
75887,SVM,375,37,1041.4336723787392,0.76814483,OSQP,optimal,0
75887,SVM,375,37,1051.038275221667,0.688417923,OSQP,optimal,0
75887,SVM,275,37,1079.11650281578,0.528271077,OSQP,optimal,0
75887,SVM,425,37,1090.7893828385127,0.6752275080000001,OSQP,optimal,0
75887,SVM,450,37,1105.2871553702778,0.522789304,OSQP,optimal,0
75887,SVM,400,37,1094.5697068598759,0.526031355,OSQP,optimal,0
75887,SVM,375,37,1074.620018165922,0.37587355499999997,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
110295,SVM,525,45,1293.3080139670853,0.868934852,OSQP,optimal,0
110295,SVM,550,45,1335.4736145729296,0.750605371,OSQP,optimal,0
110295,SVM,350,45,1277.7362793548227,0.6882800570000001,OSQP,optimal,0
110295,SVM,600,45,1275.40259882531,0.811704633,OSQP,optimal,0
110295,SVM,375,45,1345.925969428955,0.545856366,OSQP,optimal,0
110295,SVM,450,45,1262.7681909700523,0.657057792,OSQP,optimal,0
110295,SVM,375,45,1303.2543761862332,0.707121023,OSQP,optimal,0
110295,SVM,475,45,1283.5637420228916,0.7366783219999999,OSQP,optimal,0
110295,SVM,325,45,1308.8429205657033,0.530958708,OSQP,optimal,0
110295,SVM,400,45,1323.8851938412918,0.583148268,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
162305,SVM,375,55,1545.4988255236312,0.838818031,OSQP,optimal,0
162305,SVM,400,55,1568.5978162849685,0.864008721,OSQP,optimal,0
162305,SVM,375,55,1563.0810307184217,0.8440475479999999,OSQP,optimal,0
162305,SVM,475,55,1587.7940575516866,1.003089045,OSQP,optimal,0
162305,SVM,425,55,1594.6686449370288,0.970862307,OSQP,optimal,0
162305,SVM,475,55,1552.4405805633182,1.034595666,OSQP,optimal,0
162305,SVM,575,55,1532.1871133594896,1.220604398,OSQP,optimal,0
162305,SVM,500,55,1566.2490506068111,1.157833614,OSQP,optimal,0
162305,SVM,350,55,1578.214270501471,0.839761006,OSQP,optimal,0
162305,SVM,475,55,1549.3302946434967,0.972371497,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
244868,SVM,425,68,2000.1280978221348,1.834779556,OSQP,optimal,0
244868,SVM,500,68,1941.4658771961308,1.472246998,OSQP,optimal,0
244868,SVM,500,68,1975.7741700667477,1.634557875,OSQP,optimal,0
244868,SVM,375,68,1973.5435559651528,1.112645327,OSQP,optimal,0
244868,SVM,475,68,2014.7816000478656,1.548802515,OSQP,optimal,0
244868,SVM,450,68,1919.0774157051985,1.271561294,OSQP,optimal,0
244868,SVM,450,68,1973.4539996731278,1.608149264,OSQP,optimal,0
244868,SVM,450,68,1975.6918810507125,1.4806150219999998,OSQP,optimal,0
244868,SVM,500,68,1956.3918333197666,1.8270477,OSQP,optimal,0
244868,SVM,450,68,2004.5855073862008,1.275117547,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/SVM/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
369684,SVM,525,84,2380.932058799951,2.250958254,OSQP,optimal,0
369684,SVM,400,84,2453.1732538324864,2.088892296,OSQP,optimal,0
369684,SVM,625,84,2431.2816687773943,2.5129889039999997,OSQP,optimal,0
369684,SVM,400,84,2392.40360599537,2.21298853,OSQP,optimal,0
369684,SVM,525,84,2422.558542289014,2.561518997,OSQP,optimal,0
369684,SVM,450,84,2484.6885331526873,3.124166899,OSQP,optimal,0
369684,SVM,450,84,2427.4994941497175,3.109456452,OSQP,optimal,0
369684,SVM,400,84,2391.37059477559,1.925271862,OSQP,optimal,0
369684,SVM,500,84,2448.5735313948553,2.266616913,OSQP,optimal,0
369684,SVM,350,84,2417.217000590399,2.788181856,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP/results.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
586,Random QP,125,10,-0.4680076750750557,0.0008397560000000001,OSQP,optimal,0
600,Random QP,225,10,-0.24416745509521945,0.001160043,OSQP,optimal,0
596,Random QP,250,10,-0.13027245326447215,0.001239979,OSQP,optimal,0
596,Random QP,125,10,-0.4940708272329802,0.001189813,OSQP,optimal,0
600,Random QP,175,10,-0.16520245500481376,0.001677786,OSQP,optimal,0
600,Random QP,125,10,-0.1926936928006736,0.0013771489999999998,OSQP,optimal,0
600,Random QP,125,10,-0.2539009530019798,0.0013816579999999998,OSQP,optimal,0
596,Random QP,125,10,-0.16976123035876947,0.0012953180000000002,OSQP,optimal,0
594,Random QP,125,10,-0.2936765541373224,0.000847185,OSQP,optimal,0
600,Random QP,175,10,-0.1501274170147532,0.001000535,OSQP,optimal,0
722,Random QP,175,11,-0.14976077578102448,0.02256079,OSQP,optimal,0
722,Random QP,100,11,-0.5218586475231412,0.003667108,OSQP,optimal,0
724,Random QP,150,11,-0.5096599068772388,0.010063354,OSQP,optimal,0
722,Random QP,150,11,-0.30767042080005,0.001611354,OSQP,optimal,0
712,Random QP,125,11,-0.14331191291602216,0.00141364,OSQP,optimal,0
720,Random QP,125,11,-0.2760166147680266,0.0014539639999999999,OSQP,optimal,0
726,Random QP,375,11,-0.2699883493631387,0.003055891,OSQP,optimal,0
722,Random QP,150,11,-0.16425430074683406,0.001607106,OSQP,optimal,0
720,Random QP,150,11,-0.6092048948331542,0.001591792,OSQP,optimal,0
724,Random QP,175,11,-0.39522189870243823,0.0017586379999999999,OSQP,optimal,0
858,Random QP,150,12,-0.2386040275178538,0.001829022,OSQP,optimal,0
864,Random QP,150,12,-0.3058061728558978,0.001806917,OSQP,optimal,0
860,Random QP,125,12,-0.2393568643613557,0.008839634,OSQP,optimal,0
858,Random QP,100,12,-0.378091757003222,0.001517215,OSQP,optimal,0
864,Random QP,150,12,-0.3923589305624977,0.00182195,OSQP,optimal,0
864,Random QP,125,12,-0.3051421127317266,0.00164698,OSQP,optimal,0
862,Random QP,150,12,-0.32914194749494136,0.001849345,OSQP,optimal,0
862,Random QP,325,12,-0.2600213418973299,0.009521644000000001,OSQP,optimal,0
862,Random QP,125,12,-0.11006109410798047,0.0015779289999999998,OSQP,optimal,0
856,Random QP,125,12,-0.24811181666277984,0.00164936,OSQP,optimal,0
1014,Random QP,150,13,-0.2266658300518229,0.00215356,OSQP,optimal,0
1012,Random QP,250,13,-0.4357090048405023,0.013582762,OSQP,optimal,0
1010,Random QP,200,13,-0.415794463215128,0.008028098000000001,OSQP,optimal,0
1010,Random QP,100,13,-0.2580912035223261,0.0017205279999999998,OSQP,optimal,0
1008,Random QP,150,13,-0.124264685125508,0.01019451,OSQP,optimal,0
1012,Random QP,150,13,-0.2247823218727341,0.002131067,OSQP,optimal,0
1014,Random QP,150,13,-0.2784229785626462,0.002107824,OSQP,optimal,0
1008,Random QP,100,13,-0.2813337486064754,0.001842676,OSQP,optimal,0
1010,Random QP,225,13,-0.5378772211979538,0.002742371,OSQP,optimal,0
1014,Random QP,150,13,-0.4133818532792136,0.002127898,OSQP,optimal,0
1344,Random QP,225,15,-0.4309532300665023,0.003662209,OSQP,optimal,0
1348,Random QP,125,15,-0.15036198714831028,0.002506219,OSQP,optimal,0
1344,Random QP,200,15,-0.24956863444941,0.00332103,OSQP,optimal,0
1350,Random QP,175,15,-0.4109413857127417,0.003038588,OSQP,optimal,0
1344,Random QP,250,15,-0.5033692982658039,0.003841083,OSQP,optimal,0
1348,Random QP,150,15,-0.12440106512090385,0.002736047,OSQP,optimal,0
1350,Random QP,225,15,-0.3918575212289076,0.017100739,OSQP,optimal,0
1348,Random QP,325,15,-0.28002877266773296,0.017241488,OSQP,optimal,0
1350,Random QP,200,15,-0.08175002622283647,0.01486837,OSQP,optimal,0
1350,Random QP,125,15,-0.24354002102812225,0.009814047,OSQP,optimal,0
1944,Random QP,175,18,-0.3189832897857353,0.00603458,OSQP,optimal,0
1944,Random QP,500,18,-0.5238489381870945,0.051866152,OSQP,optimal,0
1944,Random QP,100,18,-0.3741592443010886,0.0032006720000000003,OSQP,optimal,0
1944,Random QP,225,18,-0.2865376713305661,0.007861243,OSQP,optimal,0
1944,Random QP,125,18,-0.23337970234080954,0.003795724,OSQP,optimal,0
1944,Random QP,200,18,-0.5182824549055939,0.0033215659999999998,OSQP,optimal,0
1944,Random QP,75,18,-0.2613651451207468,0.002784138,OSQP,optimal,0
1940,Random QP,150,18,-0.25299993103188184,0.002700441,OSQP,optimal,0
1942,Random QP,150,18,-0.3276861789914054,0.003940908,OSQP,optimal,0
1944,Random QP,150,18,-0.3107808969343205,0.0039447530000000005,OSQP,optimal,0
3174,Random QP,200,23,-0.38260344354524745,0.044176022,OSQP,optimal,0
3174,Random QP,300,23,-0.4568277493607634,0.038573566000000004,OSQP,optimal,0
3174,Random QP,200,23,-0.2168596915748587,0.012258402,OSQP,optimal,0
3174,Random QP,225,23,-0.2139276601958218,0.06080388,OSQP,optimal,0
3174,Random QP,475,23,-0.2874072305104155,0.107666544,OSQP,optimal,0
3174,Random QP,150,23,-0.2853442949174453,0.006669438000000001,OSQP,optimal,0
3174,Random QP,100,23,-0.4974155671843559,0.038229447,OSQP,optimal,0
3174,Random QP,350,23,-0.44797586921254695,0.070971956,OSQP,optimal,0
3172,Random QP,100,23,-0.4313123901687492,0.026387557,OSQP,optimal,0
3174,Random QP,175,23,-0.43973962358161417,0.029628004,OSQP,optimal,0
5046,Random QP,375,29,-0.5313876980413675,0.104039094,OSQP,optimal,0
5046,Random QP,150,29,-0.5178019188142803,0.085100849,OSQP,optimal,0
5046,Random QP,175,29,-0.2428755227762343,0.064409763,OSQP,optimal,0
5046,Random QP,175,29,-0.4468931416098851,0.075218283,OSQP,optimal,0
5046,Random QP,100,29,-0.5830201552636068,0.018766934,OSQP,optimal,0
5046,Random QP,125,29,-0.3924822431880475,0.061145665,OSQP,optimal,0
5046,Random QP,175,29,-0.27104738398929024,0.060277954,OSQP,optimal,0
5046,Random QP,125,29,-0.4051348735304873,0.009542528,OSQP,optimal,0
5046,Random QP,150,29,-0.3159411559961202,0.05762250300000001,OSQP,optimal,0
5044,Random QP,250,29,-0.3436725250216288,0.060146107,OSQP,optimal,0
9126,Random QP,250,39,-0.5304481377898954,0.079944268,OSQP,optimal,0
9126,Random QP,100,39,-0.4576294464943942,0.037902269,OSQP,optimal,0
9126,Random QP,75,39,-0.3634411622984457,0.007998288999999999,OSQP,optimal,0
9126,Random QP,125,39,-0.5325329542184976,0.031281676,OSQP,optimal,0
9126,Random QP,150,39,-0.34371150320434485,0.06070097200000001,OSQP,optimal,0
9126,Random QP,200,39,-0.3916393785853665,0.052631359,OSQP,optimal,0
9126,Random QP,125,39,-0.6653795790584719,0.08372088400000001,OSQP,optimal,0
9126,Random QP,150,39,-0.4123414912972556,0.041422336,OSQP,optimal,0
9126,Random QP,100,39,-0.4864945180492501,0.064393701,OSQP,optimal,0
9126,Random QP,150,39,-0.5040591190006405,0.035350005,OSQP,optimal,0
16854,Random QP,100,53,-0.401541621904674,0.124749536,OSQP,optimal,0
16854,Random QP,100,53,-0.5550772227996718,0.055901203,OSQP,optimal,0
16854,Random QP,100,53,-0.5003258096054399,0.108725027,OSQP,optimal,0
16854,Random QP,75,53,-0.5257388064906799,0.036970636,OSQP,optimal,0
16854,Random QP,100,53,-0.7070893606567392,0.168362707,OSQP,optimal,0
16854,Random QP,125,53,-0.4470393084118679,0.19966083699999998,OSQP,optimal,0
16854,Random QP,225,53,-0.5324017303830266,0.121682821,OSQP,optimal,0
16854,Random QP,75,53,-0.4648662747745494,0.081707632,OSQP,optimal,0
16854,Random QP,150,53,-0.5152203567383691,0.061843542,OSQP,optimal,0
16854,Random QP,75,53,-0.6468499210355718,0.033938636,OSQP,optimal,0
31974,Random QP,100,73,-0.43302308179159255,0.163565546,OSQP,optimal,0
31974,Random QP,75,73,-0.6293331740125968,0.102815197,OSQP,optimal,0
31974,Random QP,75,73,-0.5563092461113804,0.15048136,OSQP,optimal,0
31974,Random QP,75,73,-0.4959604297811203,0.08876733,OSQP,optimal,0
31974,Random QP,100,73,-0.5609817882415018,0.10852699,OSQP,optimal,0
31974,Random QP,100,73,-0.3558369666273682,0.08177451399999999,OSQP,optimal,0
31974,Random QP,100,73,-0.6538649137196697,0.092788305,OSQP,optimal,0
31974,Random QP,100,73,-0.6629052976611969,0.136802059,OSQP,optimal,0
31974,Random QP,100,73,-0.5362054813069141,0.07089949799999999,OSQP,optimal,0
31974,Random QP,100,73,-0.547531499554047,0.095770803,OSQP,optimal,0
63654,Random QP,100,103,-0.5917760074716981,0.120780422,OSQP,optimal,0
63654,Random QP,100,103,-0.605715349873215,0.212643615,OSQP,optimal,0
63654,Random QP,100,103,-0.7996108091536489,0.191162578,OSQP,optimal,0
63654,Random QP,100,103,-0.5974437908268944,0.07798087299999999,OSQP,optimal,0
63654,Random QP,100,103,-0.6137743396858883,0.19306838199999998,OSQP,optimal,0
63654,Random QP,100,103,-0.6874466616016847,0.289844937,OSQP,optimal,0
63654,Random QP,100,103,-0.690083176326617,0.267705948,OSQP,optimal,0
63654,Random QP,100,103,-0.7820617030914132,0.103917492,OSQP,optimal,0
63654,Random QP,100,103,-0.8073673254508101,0.095600623,OSQP,optimal,0
63654,Random QP,100,103,-0.5679957247358912,0.14856795,OSQP,optimal,0
127896,Random QP,100,146,-0.7913688875041236,0.14713579699999998,OSQP,optimal,0
127896,Random QP,125,146,-0.7064002450783884,0.184690006,OSQP,optimal,0
127896,Random QP,100,146,-0.7386799284783384,0.281122914,OSQP,optimal,0
127896,Random QP,125,146,-0.6951007111691948,0.242250807,OSQP,optimal,0
127896,Random QP,125,146,-0.7225621471291427,0.218897589,OSQP,optimal,0
127896,Random QP,100,146,-0.6605338284759739,0.251905379,OSQP,optimal,0
127896,Random QP,100,146,-0.7070320595853108,0.221892192,OSQP,optimal,0
127896,Random QP,125,146,-0.8579288540201834,0.34873927600000004,OSQP,optimal,0
127896,Random QP,100,146,-0.811655485258588,0.31951492000000004,OSQP,optimal,0
127896,Random QP,100,146,-0.7108895356409846,0.217479059,OSQP,optimal,0
267126,Random QP,150,211,-0.9343609401863672,0.35344003,OSQP,optimal,0
267126,Random QP,150,211,-0.7284204033677062,0.367685795,OSQP,optimal,0
267126,Random QP,125,211,-0.7857839984865103,0.451263873,OSQP,optimal,0
267126,Random QP,150,211,-0.705685218690837,0.36310035,OSQP,optimal,0
267126,Random QP,125,211,-0.9100111822738371,0.239584615,OSQP,optimal,0
267126,Random QP,125,211,-0.9458581485843588,0.342813032,OSQP,optimal,0
267126,Random QP,150,211,-0.9368757515025324,0.5250657169999999,OSQP,optimal,0
267126,Random QP,150,211,-0.8596343579581918,0.391069874,OSQP,optimal,0
267126,Random QP,125,211,-0.9294754895293372,0.279449396,OSQP,optimal,0
267126,Random QP,150,211,-0.8433247109846258,0.438666357,OSQP,optimal,0
554496,Random QP,225,304,-0.8319013178717956,0.9910527570000001,OSQP,optimal,0
554496,Random QP,175,304,-0.750019325578748,0.951516775,OSQP,optimal,0
554496,Random QP,200,304,-1.103840493711268,1.091792486,OSQP,optimal,0
554496,Random QP,175,304,-0.9979939747411452,0.967627828,OSQP,optimal,0
554496,Random QP,225,304,-0.8622132453268423,1.012124425,OSQP,optimal,0
554496,Random QP,200,304,-1.023490661779174,1.020179432,OSQP,optimal,0
554496,Random QP,200,304,-1.0424282537906742,0.99979822,OSQP,optimal,0
554496,Random QP,175,304,-1.122359872597502,0.909862066,OSQP,optimal,0
554496,Random QP,200,304,-0.7845329468517408,0.836859763,OSQP,optimal,0
554496,Random QP,225,304,-0.8849912045411419,0.972946087,OSQP,optimal,0
1172184,Random QP,200,442,-1.0460185184399706,2.4953013669999997,OSQP,optimal,0
1172184,Random QP,225,442,-0.9931671907513016,2.901798542,OSQP,optimal,0
1172184,Random QP,250,442,-0.8869599047713588,2.582793048,OSQP,optimal,0
1172184,Random QP,225,442,-1.1060884858424016,2.884787836,OSQP,optimal,0
1172184,Random QP,200,442,-1.046994427215752,2.572407042,OSQP,optimal,0
1172184,Random QP,200,442,-0.960913879809644,2.534557791,OSQP,optimal,0
1172184,Random QP,200,442,-1.097503004427279,2.373544565,OSQP,optimal,0
1172184,Random QP,200,442,-1.0427263799177522,2.498575734,OSQP,optimal,0
1172184,Random QP,300,442,-0.9831964090565559,2.95083866,OSQP,optimal,0
1172184,Random QP,200,442,-1.0506705045271325,2.456085412,OSQP,optimal,0
2488416,Random QP,250,644,-1.258981722739676,7.951406672999999,OSQP,optimal,0
2488416,Random QP,275,644,-1.1352803126171511,6.234934504,OSQP,optimal,0
2488416,Random QP,175,644,-1.090396827013992,6.564220515,OSQP,optimal,0
2488416,Random QP,225,644,-1.0544477620411965,5.714160907999999,OSQP,optimal,0
2488416,Random QP,225,644,-1.0659608519629804,5.740525914,OSQP,optimal,0
2488416,Random QP,200,644,-1.1096631167411126,5.682427272999999,OSQP,optimal,0
2488416,Random QP,200,644,-1.0484901076586717,5.6724192710000025,OSQP,optimal,0
2488416,Random QP,200,644,-1.2430355337611971,6.6308350639999984,OSQP,optimal,0
2488416,Random QP,225,644,-1.1103588868495882,7.831225594,OSQP,optimal,0
2488416,Random QP,200,644,-1.2718960625918867,7.064671211,OSQP,optimal,0
5301600,Random QP,275,940,-1.1920296369707146,16.968235605,OSQP,optimal,0
5301600,Random QP,225,940,-1.2026089594991745,13.133613418,OSQP,optimal,0
5301600,Random QP,225,940,-1.3326581841450036,17.61328662,OSQP,optimal,0
5301600,Random QP,275,940,-1.2662081429382706,18.250126478,OSQP,optimal,0
5301600,Random QP,300,940,-1.1936056984219214,14.984673980999998,OSQP,optimal,0
5301600,Random QP,325,940,-1.3611487849651205,16.922719624000006,OSQP,optimal,0
5301600,Random QP,300,940,-1.1809027614417429,20.343140437,OSQP,optimal,0
5301600,Random QP,225,940,-1.4472638267084383,14.520630045,OSQP,optimal,0
5301600,Random QP,300,940,-1.2974220368608942,14.912383465,OSQP,optimal,0
5301600,Random QP,225,940,-1.154284853270408,14.53275257,OSQP,optimal,0
11310774,Random QP,300,1373,-1.4099890209215216,41.203704515,OSQP,optimal,0
11310774,Random QP,350,1373,-1.3962322809913623,45.596767653,OSQP,optimal,0
11310774,Random QP,275,1373,-1.4152567955741215,52.099338382,OSQP,optimal,0
11310774,Random QP,350,1373,-1.4181641233681552,39.256142019,OSQP,optimal,0
11310774,Random QP,400,1373,-1.406299157389438,48.038543435,OSQP,optimal,0
11310774,Random QP,300,1373,-1.3544216085081446,36.216457481,OSQP,optimal,0
11310774,Random QP,325,1373,-1.4875272554600578,44.058067638999994,OSQP,optimal,0
11310774,Random QP,300,1373,-1.4291186976755177,41.118583656,OSQP,optimal,0
11310774,Random QP,275,1373,-1.4434134666106468,35.20416925,OSQP,optimal,0
11310774,Random QP,275,1373,-1.4764093927856692,44.712334238000004,OSQP,optimal,0
24216486,Random QP,500,2009,-1.5920838192275313,126.337709746,OSQP,optimal,0
24216486,Random QP,475,2009,-1.7131900933606703,155.27786448199996,OSQP,optimal,0
24216486,Random QP,450,2009,-1.6132305884695626,107.88611797200001,OSQP,optimal,0
24216486,Random QP,450,2009,-1.7013533758778894,109.440616385,OSQP,optimal,0
24216486,Random QP,475,2009,-1.55341461085882,144.409380798,OSQP,optimal,0
24216486,Random QP,450,2009,-1.5976850274997207,127.611876432,OSQP,optimal,0
24216486,Random QP,375,2009,-1.6724036417529338,111.79155161799999,OSQP,optimal,0
24216486,Random QP,425,2009,-1.6397450510509048,106.98409583,OSQP,optimal,0
24216486,Random QP,475,2009,-1.641745541469786,113.484607216,OSQP,optimal,0
24216486,Random QP,325,2009,-1.552827236292904,145.971791502,OSQP,optimal,0
111,Eq QP,25,10,-0.06785100103892075,0.000108735,OSQP,optimal,0
125,Eq QP,25,10,-0.2448057366864901,0.00011804799999999999,OSQP,optimal,0
121,Eq QP,25,10,5.417625776092702,9.8165e-05,OSQP,optimal,0
121,Eq QP,25,10,-0.033260789958793724,0.000161488,OSQP,optimal,0
125,Eq QP,25,10,2.300303744175764,0.000111958,OSQP,optimal,0
125,Eq QP,25,10,-2.7307612090149616,0.00010628200000000001,OSQP,optimal,0
125,Eq QP,25,10,2.668265312073556,0.000162808,OSQP,optimal,0
121,Eq QP,25,10,3.4763449435228666,0.000123117,OSQP,optimal,0
119,Eq QP,25,10,-0.7191804369627852,0.000108406,OSQP,optimal,0
125,Eq QP,25,10,1.995128515166776,0.000106835,OSQP,optimal,0
144,Eq QP,25,11,2.3330859009061853,0.000138544,OSQP,optimal,0
144,Eq QP,25,11,11.190269732146287,0.000148307,OSQP,optimal,0
146,Eq QP,25,11,10.239864217132569,0.00016167,OSQP,optimal,0
144,Eq QP,25,11,0.8934490977760992,0.000141736,OSQP,optimal,0
134,Eq QP,25,11,7.061430391659195,0.000132844,OSQP,optimal,0
142,Eq QP,25,11,-1.091694599587461,0.000159437,OSQP,optimal,0
148,Eq QP,25,11,24.440360170636463,0.03888944,OSQP,optimal,0
144,Eq QP,25,11,0.0011066605766514546,0.00014843700000000002,OSQP,optimal,0
142,Eq QP,25,11,1.4219430376128683,0.000124455,OSQP,optimal,0
146,Eq QP,25,11,6.292436042823543,0.000134683,OSQP,optimal,0
174,Eq QP,25,12,18.827754697532264,0.000141794,OSQP,optimal,0
180,Eq QP,25,12,-1.4117539920807098,0.000136818,OSQP,optimal,0
176,Eq QP,50,12,-1.4349319100941007,0.00017706200000000002,OSQP,optimal,0
174,Eq QP,25,12,2.3319873164063503,0.000147128,OSQP,optimal,0
180,Eq QP,25,12,-0.7823838787113738,0.000152071,OSQP,optimal,0
180,Eq QP,25,12,0.034395076896029074,0.00014438599999999998,OSQP,optimal,0
178,Eq QP,25,12,-4.172701738190484,0.000143864,OSQP,optimal,0
178,Eq QP,50,12,0.7896749133088613,0.00016581,OSQP,optimal,0
178,Eq QP,25,12,0.15525101421617676,0.00015041700000000002,OSQP,optimal,0
172,Eq QP,25,12,3.1373015296479947,0.00016316,OSQP,optimal,0
208,Eq QP,50,13,1.864986370891252,0.00017753000000000002,OSQP,optimal,0
206,Eq QP,25,13,-4.227095158467551,0.000151675,OSQP,optimal,0
204,Eq QP,25,13,-3.0984832087450767,0.00016374100000000002,OSQP,optimal,0
204,Eq QP,25,13,-0.39959276401593546,0.000158101,OSQP,optimal,0
202,Eq QP,25,13,10.176832629971956,0.00014194700000000002,OSQP,optimal,0
206,Eq QP,25,13,0.5280774798695987,0.000163895,OSQP,optimal,0
208,Eq QP,25,13,3.187857168566121,0.00015451,OSQP,optimal,0
202,Eq QP,25,13,-3.9723488142867462,0.000155157,OSQP,optimal,0
204,Eq QP,25,13,9.301369710349054,0.000153196,OSQP,optimal,0
208,Eq QP,25,13,-1.5142687155415877,0.00014696200000000002,OSQP,optimal,0
271,Eq QP,25,15,2.047881280566965,0.000198498,OSQP,optimal,0
275,Eq QP,25,15,1.83823248397602,0.000223085,OSQP,optimal,0
271,Eq QP,25,15,9.943959458674598,0.000194424,OSQP,optimal,0
277,Eq QP,25,15,-3.6454764799588704,0.00020623200000000001,OSQP,optimal,0
271,Eq QP,25,15,-1.861068781316649,0.000203025,OSQP,optimal,0
275,Eq QP,25,15,9.108811783259586,0.000204149,OSQP,optimal,0
277,Eq QP,25,15,-5.3005633609947225,0.000184896,OSQP,optimal,0
275,Eq QP,25,15,28.71097686561616,0.000196854,OSQP,optimal,0
277,Eq QP,25,15,-0.05321561629576909,0.0001816,OSQP,optimal,0
277,Eq QP,25,15,3.5736177198466783,0.000202912,OSQP,optimal,0
405,Eq QP,25,18,14.787559580963066,0.000215208,OSQP,optimal,0
405,Eq QP,25,18,40.357357476132066,0.000247008,OSQP,optimal,0
405,Eq QP,50,18,1.2716929147822225,0.01437574,OSQP,optimal,0
405,Eq QP,25,18,13.52833090863516,0.000242547,OSQP,optimal,0
405,Eq QP,50,18,-0.7515622403158022,0.000284328,OSQP,optimal,0
405,Eq QP,25,18,3.4425725257203763,0.00022654400000000002,OSQP,optimal,0
405,Eq QP,50,18,1.0203946875067451,0.000270789,OSQP,optimal,0
401,Eq QP,50,18,0.5720984726123542,0.000267638,OSQP,optimal,0
403,Eq QP,50,18,7.339317232785933,0.000281826,OSQP,optimal,0
405,Eq QP,25,18,4.023208294586766,0.000245959,OSQP,optimal,0
655,Eq QP,50,23,1.0467591081184833,0.000423497,OSQP,optimal,0
655,Eq QP,50,23,2.1603311079171776,0.00043517699999999997,OSQP,optimal,0
655,Eq QP,25,23,9.069276283571435,0.00033982099999999997,OSQP,optimal,0
655,Eq QP,50,23,4.217516269440837,0.000422271,OSQP,optimal,0
655,Eq QP,50,23,4.039985250148535,0.01245486,OSQP,optimal,0
655,Eq QP,25,23,3.6923959080156292,0.00032982000000000004,OSQP,optimal,0
655,Eq QP,25,23,7.2751687575033985,0.000332576,OSQP,optimal,0
655,Eq QP,50,23,6.261909448502142,0.000422246,OSQP,optimal,0
653,Eq QP,25,23,12.383307842085982,0.000360917,OSQP,optimal,0
655,Eq QP,50,23,-0.30950259018600845,0.00047069099999999997,OSQP,optimal,0
1044,Eq QP,50,29,16.403179429194598,0.000579154,OSQP,optimal,0
1044,Eq QP,50,29,6.982860156163127,0.00062157,OSQP,optimal,0
1044,Eq QP,25,29,13.259146706956756,0.000481966,OSQP,optimal,0
1044,Eq QP,50,29,-4.285329257575978,0.0005832890000000001,OSQP,optimal,0
1044,Eq QP,50,29,3.4642387109858515,0.000633336,OSQP,optimal,0
1044,Eq QP,50,29,13.606081445640635,0.000585612,OSQP,optimal,0
1044,Eq QP,25,29,7.140680012043688,0.000450633,OSQP,optimal,0
1044,Eq QP,50,29,5.1552451949861755,0.000576646,OSQP,optimal,0
1044,Eq QP,50,29,1.931392555772245,0.000571632,OSQP,optimal,0
1042,Eq QP,50,29,2.861450800502851,0.000606061,OSQP,optimal,0
1891,Eq QP,50,39,28.866814556800705,0.001071545,OSQP,optimal,0
1891,Eq QP,50,39,6.7719874586309885,0.000958395,OSQP,optimal,0
1891,Eq QP,50,39,5.808341356524699,0.05044717,OSQP,optimal,0
1891,Eq QP,50,39,9.634836398281118,0.000986773,OSQP,optimal,0
1891,Eq QP,50,39,10.899512117848824,0.000969632,OSQP,optimal,0
1891,Eq QP,50,39,10.35611425001844,0.026834153,OSQP,optimal,0
1891,Eq QP,50,39,5.258076831982003,0.0009463,OSQP,optimal,0
1891,Eq QP,50,39,5.389810943610028,0.000957328,OSQP,optimal,0
1891,Eq QP,50,39,5.169699947750166,0.000982237,OSQP,optimal,0
1891,Eq QP,50,39,7.854950610314032,0.024461541,OSQP,optimal,0
3498,Eq QP,50,53,8.284901622348022,0.001738763,OSQP,optimal,0
3498,Eq QP,50,53,12.587491181919987,0.001775857,OSQP,optimal,0
3498,Eq QP,50,53,7.360039360671967,0.001910206,OSQP,optimal,0
3498,Eq QP,50,53,7.534406950084032,0.0017711220000000004,OSQP,optimal,0
3498,Eq QP,25,53,11.749196266519807,0.017875539,OSQP,optimal,0
3498,Eq QP,50,53,17.508994457913793,0.0017226079999999998,OSQP,optimal,0
3498,Eq QP,50,53,17.99804140586031,0.001728828,OSQP,optimal,0
3498,Eq QP,50,53,10.745599591805327,0.001769216,OSQP,optimal,0
3498,Eq QP,50,53,2.1730561021767096,0.001765581,OSQP,optimal,0
3498,Eq QP,50,53,6.187958581137003,0.0017421009999999998,OSQP,optimal,0
6643,Eq QP,50,73,14.582236431572351,0.016386091999999998,OSQP,optimal,0
6643,Eq QP,50,73,13.934962491251145,0.0033198040000000004,OSQP,optimal,0
6643,Eq QP,50,73,15.1048358030151,0.022723734,OSQP,optimal,0
6643,Eq QP,50,73,13.25161881222516,0.041313395,OSQP,optimal,0
6643,Eq QP,50,73,15.613370001275694,0.035768362000000005,OSQP,optimal,0
6643,Eq QP,50,73,20.709716488763465,0.026527819,OSQP,optimal,0
6643,Eq QP,50,73,19.545711157328373,0.003297074,OSQP,optimal,0
6643,Eq QP,50,73,19.59174596143565,0.014326088,OSQP,optimal,0
6643,Eq QP,50,73,28.859279768341175,0.003296172,OSQP,optimal,0
6643,Eq QP,50,73,23.22649592270468,0.008956047,OSQP,optimal,0
13235,Eq QP,50,103,13.627064362557881,0.017311884,OSQP,optimal,0
13235,Eq QP,50,103,19.564046600679927,0.045411261,OSQP,optimal,0
13235,Eq QP,50,103,26.604545193425146,0.057884834,OSQP,optimal,0
13235,Eq QP,50,103,29.52082944429193,0.006151628,OSQP,optimal,0
13235,Eq QP,50,103,32.57242780540772,0.037086169,OSQP,optimal,0
13235,Eq QP,50,103,13.249894117910138,0.026941039,OSQP,optimal,0
13235,Eq QP,50,103,29.50754046908727,0.006030368,OSQP,optimal,0
13235,Eq QP,50,103,20.90479089837599,0.042570444000000006,OSQP,optimal,0
13235,Eq QP,50,103,21.811461724444452,0.032148825,OSQP,optimal,0
13235,Eq QP,50,103,23.01439062273853,0.005953454,OSQP,optimal,0
26645,Eq QP,50,146,41.98637780317141,0.07138929200000001,OSQP,optimal,0
26645,Eq QP,50,146,26.081544556977647,0.083595913,OSQP,optimal,0
26645,Eq QP,50,146,40.99788784332989,0.046641822,OSQP,optimal,0
26645,Eq QP,50,146,53.86225877832936,0.045860734000000014,OSQP,optimal,0
26645,Eq QP,50,146,33.01914087299684,0.047141147,OSQP,optimal,0
26645,Eq QP,50,146,34.52756097341596,0.06138805,OSQP,optimal,0
26645,Eq QP,50,146,38.6557066215962,0.044718205999999996,OSQP,optimal,0
26645,Eq QP,50,146,36.43525619816803,0.0776029,OSQP,optimal,0
26645,Eq QP,50,146,29.51971406636927,0.066121976,OSQP,optimal,0
26645,Eq QP,50,146,26.18542824821827,0.041751762000000005,OSQP,optimal,0
55598,Eq QP,50,211,50.04630782846654,0.09431994099999999,OSQP,optimal,0
55598,Eq QP,50,211,43.90727182843965,0.173720476,OSQP,optimal,0
55598,Eq QP,50,211,55.33115488462184,0.11912916900000001,OSQP,optimal,0
55598,Eq QP,50,211,75.80965999789454,0.13313224499999998,OSQP,optimal,0
55598,Eq QP,50,211,37.55633978429747,0.122193899,OSQP,optimal,0
55598,Eq QP,50,211,52.887256287035676,0.028018335,OSQP,optimal,0
55598,Eq QP,50,211,45.55770014848112,0.115268366,OSQP,optimal,0
55598,Eq QP,50,211,54.13930461960712,0.067817541,OSQP,optimal,0
55598,Eq QP,50,211,63.0784887450429,0.12819888499999998,OSQP,optimal,0
55598,Eq QP,50,211,63.83697496060933,0.044286124,OSQP,optimal,0
115520,Eq QP,50,304,70.17340872663829,0.27126964200000003,OSQP,optimal,0
115520,Eq QP,50,304,61.57933619275486,0.17085984,OSQP,optimal,0
115520,Eq QP,50,304,52.226063609603216,0.062724452,OSQP,optimal,0
115520,Eq QP,50,304,73.44739042322425,0.259842024,OSQP,optimal,0
115520,Eq QP,50,304,57.39161533294968,0.136160593,OSQP,optimal,0
115520,Eq QP,50,304,100.81148981319315,0.227072327,OSQP,optimal,0
115520,Eq QP,50,304,70.02617642356711,0.183435805,OSQP,optimal,0
115520,Eq QP,50,304,80.40114416331879,0.107905533,OSQP,optimal,0
115520,Eq QP,50,304,69.58944129991978,0.208165688,OSQP,optimal,0
115520,Eq QP,50,304,57.41555882664774,0.154610165,OSQP,optimal,0
244205,Eq QP,50,442,90.417597626232,0.4795742770000001,OSQP,optimal,0
244205,Eq QP,50,442,114.52973590398577,0.39613791,OSQP,optimal,0
244205,Eq QP,50,442,106.65413641727552,0.334521872,OSQP,optimal,0
244205,Eq QP,50,442,118.86177483571687,0.340595923,OSQP,optimal,0
244205,Eq QP,50,442,117.72851337602415,0.230436353,OSQP,optimal,0
244205,Eq QP,50,442,128.8179015989896,0.273615424,OSQP,optimal,0
244205,Eq QP,50,442,68.46261263082084,0.269032459,OSQP,optimal,0
244205,Eq QP,50,442,117.11288747290192,0.224989643,OSQP,optimal,0
244205,Eq QP,50,442,117.6565470381546,0.432705578,OSQP,optimal,0
244205,Eq QP,50,442,93.1560053387986,0.103264668,OSQP,optimal,0
518420,Eq QP,50,644,161.7167515140715,0.6671767559999999,OSQP,optimal,0
518420,Eq QP,50,644,166.53443372207147,0.871700245,OSQP,optimal,0
518420,Eq QP,50,644,182.25476946715702,0.632128217,OSQP,optimal,0
518420,Eq QP,50,644,139.1733121801311,0.377609543,OSQP,optimal,0
518420,Eq QP,50,644,216.9312164190206,0.6275188970000001,OSQP,optimal,0
518420,Eq QP,50,644,119.76709631264096,0.730917334,OSQP,optimal,0
518420,Eq QP,50,644,173.73518445172112,0.577888602,OSQP,optimal,0
518420,Eq QP,50,644,160.59858355218634,0.456576039,OSQP,optimal,0
518420,Eq QP,50,644,148.51418841854868,0.698727054,OSQP,optimal,0
518420,Eq QP,50,644,143.8090706573009,0.538600803,OSQP,optimal,0
1104500,Eq QP,50,940,226.83365840606862,2.257765051,OSQP,optimal,0
1104500,Eq QP,50,940,251.6387171673097,2.570044824,OSQP,optimal,0
1104500,Eq QP,50,940,204.96762909812944,1.786698304,OSQP,optimal,0
1104500,Eq QP,50,940,232.24606904541318,1.6546889219999998,OSQP,optimal,0
1104500,Eq QP,50,940,251.23071834869,1.6459910009999998,OSQP,optimal,0
1104500,Eq QP,50,940,256.787902577617,1.5434071699999998,OSQP,optimal,0
1104500,Eq QP,50,940,229.6514817437284,1.945740239,OSQP,optimal,0
1104500,Eq QP,50,940,306.9733397272944,1.818615962,OSQP,optimal,0
1104500,Eq QP,50,940,247.2405838566288,1.321873222,OSQP,optimal,0
1104500,Eq QP,50,940,274.65994512282026,1.728818029,OSQP,optimal,0
2356068,Eq QP,50,1373,349.6688779969478,4.994860643,OSQP,optimal,0
2356068,Eq QP,50,1373,353.09560908724853,6.177874613999999,OSQP,optimal,0
2356068,Eq QP,50,1373,386.91156137103087,4.328068997,OSQP,optimal,0
2356068,Eq QP,50,1373,419.5260078919381,4.3523933800000005,OSQP,optimal,0
2356068,Eq QP,50,1373,334.527408749304,6.4134976560000005,OSQP,optimal,0
2356068,Eq QP,50,1373,375.1900614716719,4.47782153,OSQP,optimal,0
2356068,Eq QP,50,1373,368.1476918381538,4.4257442120000015,OSQP,optimal,0
2356068,Eq QP,50,1373,385.6878630760207,6.284040198,OSQP,optimal,0
2356068,Eq QP,50,1373,352.22532917118883,5.518371362000001,OSQP,optimal,0
2356068,Eq QP,50,1373,336.21942882058926,5.013076514,OSQP,optimal,0
5044599,Eq QP,50,2009,456.1135722000377,12.901125967999999,OSQP,optimal,0
5044599,Eq QP,50,2009,503.54904858790565,11.886142805,OSQP,optimal,0
5044599,Eq QP,50,2009,582.2252523181127,13.082514574000001,OSQP,optimal,0
5044599,Eq QP,50,2009,489.3341367343856,12.465848292,OSQP,optimal,0
5044599,Eq QP,50,2009,549.4479528424848,23.232381199000002,OSQP,optimal,0
5044599,Eq QP,50,2009,556.886307413958,13.319078303,OSQP,optimal,0
5044599,Eq QP,50,2009,512.1687398181421,20.635372803000003,OSQP,optimal,0
5044599,Eq QP,50,2009,512.2224559984419,12.449391139000001,OSQP,optimal,0
5044599,Eq QP,50,2009,562.9502202512422,14.982879526,OSQP,optimal,0
5044599,Eq QP,50,2009,471.8613728482683,13.752694172,OSQP,optimal,0
2760,Portfolio,175,5,-3.7935558560936298,0.005363593000000001,OSQP,optimal,0
2760,Portfolio,100,5,-2.9574049835284035,0.005440964,OSQP,optimal,0
2760,Portfolio,150,5,-2.4206679320660025,0.016663275999999998,OSQP,optimal,0
2760,Portfolio,200,5,-2.1086058609143583,0.008658253000000001,OSQP,optimal,0
2760,Portfolio,150,5,-3.130895239980146,0.0071713290000000015,OSQP,optimal,0
2760,Portfolio,125,5,-2.9292710954509773,0.006420623,OSQP,optimal,0
2760,Portfolio,175,5,-2.9969521253763025,0.019325526000000003,OSQP,optimal,0
2760,Portfolio,150,5,-2.3716945119907256,0.024625194,OSQP,optimal,0
2760,Portfolio,150,5,-2.3429361148477854,0.034954442,OSQP,optimal,0
2760,Portfolio,150,5,-2.715171643439001,0.030637404,OSQP,optimal,0
3612,Portfolio,275,6,-3.821140978779623,0.02384358,OSQP,optimal,0
3612,Portfolio,175,6,-2.4934939802056717,0.049301378,OSQP,optimal,0
3612,Portfolio,200,6,-2.2877035460605515,0.013675399,OSQP,optimal,0
3612,Portfolio,150,6,-2.072834053407264,0.017340496,OSQP,optimal,0
3612,Portfolio,175,6,-3.5717004656893514,0.047717362,OSQP,optimal,0
3612,Portfolio,175,6,-3.2887471386073104,0.040663595,OSQP,optimal,0
3612,Portfolio,200,6,-2.4946053782941724,0.027816063999999998,OSQP,optimal,0
3612,Portfolio,175,6,-3.3159920072631346,0.010251557,OSQP,optimal,0
3612,Portfolio,150,6,-3.113697044991288,0.020094668,OSQP,optimal,0
3612,Portfolio,175,6,-2.578446283001488,0.016434813,OSQP,optimal,0
4564,Portfolio,175,7,-3.30657427136481,0.03777528,OSQP,optimal,0
4564,Portfolio,150,7,-2.7490308175503486,0.045968756,OSQP,optimal,0
4564,Portfolio,275,7,-2.7115525427742115,0.061547662,OSQP,optimal,0
4564,Portfolio,150,7,-2.765312336935119,0.012136657,OSQP,optimal,0
4564,Portfolio,150,7,-2.5552842951701566,0.037985115,OSQP,optimal,0
4564,Portfolio,275,7,-3.1541112249579166,0.101387316,OSQP,optimal,0
4564,Portfolio,200,7,-3.6590935721463813,0.042461711,OSQP,optimal,0
4564,Portfolio,275,7,-2.915406720986548,0.08160192100000001,OSQP,optimal,0
4564,Portfolio,125,7,-2.501851631512108,0.011680837,OSQP,optimal,0
4564,Portfolio,250,7,-2.5640309288086667,0.059690298,OSQP,optimal,0
5616,Portfolio,275,8,-2.8516406841328346,0.10128368,OSQP,optimal,0
5616,Portfolio,150,8,-3.506372279204504,0.035597755,OSQP,optimal,0
5616,Portfolio,200,8,-3.118639410450493,0.013151995,OSQP,optimal,0
5616,Portfolio,175,8,-2.7782929906021847,0.07594880600000001,OSQP,optimal,0
5616,Portfolio,400,8,-4.025083703773055,0.053762859,OSQP,optimal,0
5616,Portfolio,200,8,-2.3255332112273512,0.07230653000000001,OSQP,optimal,0
5616,Portfolio,325,8,-3.873911742618216,0.118278651,OSQP,optimal,0
5616,Portfolio,175,8,-2.9581035977597927,0.039555859000000006,OSQP,optimal,0
5616,Portfolio,150,8,-2.584754782529872,0.029315021,OSQP,optimal,0
5616,Portfolio,225,8,-3.1428736668334136,0.055302145,OSQP,optimal,0
6768,Portfolio,150,9,-2.7078781171772968,0.072383396,OSQP,optimal,0
6768,Portfolio,200,9,-3.0669047505810614,0.023200259,OSQP,optimal,0
6768,Portfolio,250,9,-2.5583715541579366,0.050951800000000005,OSQP,optimal,0
6768,Portfolio,200,9,-2.3103734663287203,0.099457308,OSQP,optimal,0
6768,Portfolio,375,9,-2.5209012578175427,0.043863245,OSQP,optimal,0
6768,Portfolio,275,9,-3.013984621806029,0.113139593,OSQP,optimal,0
6768,Portfolio,275,9,-3.0335545871361216,0.08861191300000001,OSQP,optimal,0
6768,Portfolio,225,9,-2.8279059205758315,0.104956705,OSQP,optimal,0
6768,Portfolio,200,9,-3.522292181860783,0.049076678,OSQP,optimal,0
6768,Portfolio,200,9,-2.787580268402086,0.02263825,OSQP,optimal,0
8020,Portfolio,150,10,-2.719957073537782,0.024021659,OSQP,optimal,0
8020,Portfolio,300,10,-3.6451953844573333,0.125420329,OSQP,optimal,0
8020,Portfolio,150,10,-2.953826454071561,0.023908712999999998,OSQP,optimal,0
8020,Portfolio,225,10,-3.4516431333085484,0.100460999,OSQP,optimal,0
8020,Portfolio,175,10,-3.963580746438364,0.121293647,OSQP,optimal,0
8020,Portfolio,175,10,-2.859917674584609,0.090470114,OSQP,optimal,0
8020,Portfolio,150,10,-3.29785869845456,0.078239906,OSQP,optimal,0
8020,Portfolio,200,10,-4.1437790072115925,0.03316906,OSQP,optimal,0
8020,Portfolio,150,10,-2.8004510417022406,0.12870747300000002,OSQP,optimal,0
8020,Portfolio,200,10,-3.4142705882033746,0.08826286800000001,OSQP,optimal,0
10824,Portfolio,225,12,-3.013926612386514,0.14505431000000002,OSQP,optimal,0
10824,Portfolio,175,12,-2.917961554256614,0.13271417300000002,OSQP,optimal,0
10824,Portfolio,175,12,-4.6076347187278985,0.037379922999999995,OSQP,optimal,0
10824,Portfolio,225,12,-3.2177823842363864,0.193307462,OSQP,optimal,0
10824,Portfolio,125,12,-3.0281677565391165,0.12584800000000002,OSQP,optimal,0
10824,Portfolio,150,12,-3.405670503772128,0.031968721,OSQP,optimal,0
10824,Portfolio,250,12,-3.9844053561870383,0.203569637,OSQP,optimal,0
10824,Portfolio,250,12,-3.2759168158241674,0.069227969,OSQP,optimal,0
10824,Portfolio,225,12,-3.47244958599162,0.045507682,OSQP,optimal,0
10824,Portfolio,150,12,-4.175793003876724,0.175818416,OSQP,optimal,0
14028,Portfolio,200,14,-4.955882621738262,0.194206043,OSQP,optimal,0
14028,Portfolio,175,14,-3.1475404033500545,0.188195379,OSQP,optimal,0
14028,Portfolio,150,14,-3.1101326581478945,0.068251386,OSQP,optimal,0
14028,Portfolio,200,14,-3.8878916332766496,0.174026615,OSQP,optimal,0
14028,Portfolio,300,14,-3.2775293413013773,0.29564506999999995,OSQP,optimal,0
14028,Portfolio,175,14,-2.856349089708371,0.05489048,OSQP,optimal,0
14028,Portfolio,250,14,-3.0586844731996425,0.063643623,OSQP,optimal,0
14028,Portfolio,150,14,-3.906565405790466,0.040955488,OSQP,optimal,0
14028,Portfolio,275,14,-3.657829993875549,0.06810561,OSQP,optimal,0
14028,Portfolio,225,14,-3.117399861677478,0.05750524,OSQP,optimal,0
17632,Portfolio,200,16,-2.6912398495269514,0.28037827400000004,OSQP,optimal,0
17632,Portfolio,225,16,-4.722558670289184,0.200487324,OSQP,optimal,0
17632,Portfolio,225,16,-3.417860509771208,0.246521046,OSQP,optimal,0
17632,Portfolio,175,16,-3.7126272041891815,0.1643788,OSQP,optimal,0
17632,Portfolio,250,16,-3.5517042630460405,0.35344066900000004,OSQP,optimal,0
17632,Portfolio,225,16,-3.4090847456127,0.28182108300000003,OSQP,optimal,0
17632,Portfolio,175,16,-3.904441970538136,0.162684019,OSQP,optimal,0
17632,Portfolio,175,16,-4.387889579897908,0.057866352999999995,OSQP,optimal,0
17632,Portfolio,250,16,-3.4517374849374014,0.117561128,OSQP,optimal,0
17632,Portfolio,200,16,-3.7353575664292995,0.135139658,OSQP,optimal,0
26040,Portfolio,275,20,-4.070883181475809,0.333929009,OSQP,optimal,0
26040,Portfolio,100,20,-3.8179382544737175,0.148864666,OSQP,optimal,0
26040,Portfolio,200,20,-3.8000843949545597,0.305102456,OSQP,optimal,0
26040,Portfolio,250,20,-4.400488873839016,0.596054702,OSQP,optimal,0
26040,Portfolio,250,20,-3.6917337288089938,0.192238766,OSQP,optimal,0
26040,Portfolio,175,20,-3.8850382652041584,0.371912029,OSQP,optimal,0
26040,Portfolio,225,20,-4.189563283727904,0.227024715,OSQP,optimal,0
26040,Portfolio,225,20,-3.5065565596974038,0.254640022,OSQP,optimal,0
26040,Portfolio,275,20,-4.4199335352484175,0.126891284,OSQP,optimal,0
26040,Portfolio,225,20,-4.231550165335527,0.103037513,OSQP,optimal,0
36048,Portfolio,250,24,-4.17393852760992,0.161343455,OSQP,optimal,0
36048,Portfolio,375,24,-4.349803383826192,0.905471392,OSQP,optimal,0
36048,Portfolio,300,24,-4.898225872551517,0.425022395,OSQP,optimal,0
36048,Portfolio,225,24,-4.483993175006464,0.577599607,OSQP,optimal,0
36048,Portfolio,225,24,-4.4036703226644125,0.6282201679999999,OSQP,optimal,0
36048,Portfolio,250,24,-4.8206368881651525,0.26104067,OSQP,optimal,0
36048,Portfolio,225,24,-3.989228364803007,0.094550141,OSQP,optimal,0
36048,Portfolio,300,24,-3.9259949210173466,0.29728183,OSQP,optimal,0
36048,Portfolio,225,24,-4.866588746330031,0.151563742,OSQP,optimal,0
36048,Portfolio,225,24,-5.720060460124737,0.20295582,OSQP,optimal,0
47656,Portfolio,275,28,-3.7225232804205444,0.59006515,OSQP,optimal,0
47656,Portfolio,425,28,-6.3031086974375645,1.302448419,OSQP,optimal,0
47656,Portfolio,300,28,-4.678129067917371,0.752927025,OSQP,optimal,0
47656,Portfolio,225,28,-4.991047975073716,0.506052869,OSQP,optimal,0
47656,Portfolio,150,28,-4.4696670298781775,0.117808223,OSQP,optimal,0
47656,Portfolio,175,28,-4.820342614450365,0.177274294,OSQP,optimal,0
47656,Portfolio,200,28,-5.337849822593308,0.259955453,OSQP,optimal,0
47656,Portfolio,325,28,-3.2793023020669554,0.403499094,OSQP,optimal,0
47656,Portfolio,175,28,-4.933881852162818,0.148170675,OSQP,optimal,0
47656,Portfolio,200,28,-4.596701987129574,0.312827421,OSQP,optimal,0
71820,Portfolio,300,35,-5.00958182261813,0.7430651370000001,OSQP,optimal,0
71820,Portfolio,275,35,-4.7328174853990905,0.558858437,OSQP,optimal,0
71820,Portfolio,250,35,-6.041582963894188,0.6678838490000001,OSQP,optimal,0
71820,Portfolio,225,35,-4.2370573676553365,0.315317473,OSQP,optimal,0
71820,Portfolio,250,35,-5.5176074706484615,0.397138327,OSQP,optimal,0
71820,Portfolio,275,35,-6.0563490831595495,0.271139842,OSQP,optimal,0
71820,Portfolio,300,35,-5.0632451242557615,1.46607007,OSQP,optimal,0
71820,Portfolio,150,35,-5.09183676799822,0.13370021799999998,OSQP,optimal,0
71820,Portfolio,375,35,-5.237515956898645,0.420612131,OSQP,optimal,0
71820,Portfolio,200,35,-6.584010996774495,0.369828771,OSQP,optimal,0
105436,Portfolio,225,43,-6.664620718203665,0.82615072,OSQP,optimal,0
105436,Portfolio,275,43,-7.2011882838011205,0.402912964,OSQP,optimal,0
105436,Portfolio,275,43,-4.54044901238484,1.705616803,OSQP,optimal,0
105436,Portfolio,275,43,-6.036728751084081,1.5042094990000001,OSQP,optimal,0
105436,Portfolio,275,43,-4.700439584815529,0.8728002460000001,OSQP,optimal,0
105436,Portfolio,225,43,-5.9806425252303255,0.773053315,OSQP,optimal,0
105436,Portfolio,325,43,-5.955497531880938,0.973555036,OSQP,optimal,0
105436,Portfolio,250,43,-7.276384981510088,0.338296974,OSQP,optimal,0
105436,Portfolio,250,43,-6.1787206551819365,0.279385655,OSQP,optimal,0
105436,Portfolio,275,43,-5.866287792429754,0.298688975,OSQP,optimal,0
150904,Portfolio,275,52,-6.3771881006429085,0.8951562789999999,OSQP,optimal,0
150904,Portfolio,250,52,-5.7262046138419676,1.866959953,OSQP,optimal,0
150904,Portfolio,225,52,-6.503993837218203,1.824185059,OSQP,optimal,0
150904,Portfolio,300,52,-5.81069399335495,1.864218326,OSQP,optimal,0
150904,Portfolio,200,52,-6.9122744417070905,0.6793319,OSQP,optimal,0
150904,Portfolio,225,52,-7.178093013377633,1.931909678,OSQP,optimal,0
150904,Portfolio,275,52,-5.010813946388585,0.492461454,OSQP,optimal,0
150904,Portfolio,250,52,-6.602289427995317,0.402790624,OSQP,optimal,0
150904,Portfolio,250,52,-7.83453088330623,2.8724232880000002,OSQP,optimal,0
150904,Portfolio,225,52,-6.530956109583548,0.5727882790000001,OSQP,optimal,0
230880,Portfolio,300,65,-7.890204088136804,2.414387445,OSQP,optimal,0
230880,Portfolio,275,65,-8.384856711077697,1.3245495740000002,OSQP,optimal,0
230880,Portfolio,350,65,-6.4418941069739,2.7756868519999998,OSQP,optimal,0
230880,Portfolio,250,65,-7.12428655000594,1.05793484,OSQP,optimal,0
230880,Portfolio,300,65,-5.6174324331757735,1.771993124,OSQP,optimal,0
230880,Portfolio,175,65,-8.198838402785759,0.528177684,OSQP,optimal,0
230880,Portfolio,275,65,-7.67924734951796,2.300547204,OSQP,optimal,0
230880,Portfolio,275,65,-6.025843365507995,1.5110135370000002,OSQP,optimal,0
230880,Portfolio,200,65,-7.807439483619188,1.398098744,OSQP,optimal,0
230880,Portfolio,275,65,-6.205051557629366,0.649495826,OSQP,optimal,0
344160,Portfolio,250,80,-8.347394117412271,5.179908799,OSQP,optimal,0
344160,Portfolio,275,80,-8.598205484934644,3.965697648,OSQP,optimal,0
344160,Portfolio,225,80,-9.255957742551963,6.449701035,OSQP,optimal,0
344160,Portfolio,200,80,-9.69457739912869,1.698745914,OSQP,optimal,0
344160,Portfolio,300,80,-7.556154472982382,2.8452235569999997,OSQP,optimal,0
344160,Portfolio,300,80,-6.927988525862171,5.231908958,OSQP,optimal,0
344160,Portfolio,350,80,-7.772736614547672,1.322418169,OSQP,optimal,0
344160,Portfolio,200,80,-7.060502614549542,0.912101387,OSQP,optimal,0
344160,Portfolio,250,80,-6.331598942118743,0.935357008,OSQP,optimal,0
344160,Portfolio,225,80,-7.9926114232247745,2.254385644,OSQP,optimal,0
519948,Portfolio,225,99,-7.593863196640719,3.37232322,OSQP,optimal,0
519948,Portfolio,375,99,-9.20277430530233,4.722420454,OSQP,optimal,0
519948,Portfolio,325,99,-9.540615030942384,5.6908308010000015,OSQP,optimal,0
519948,Portfolio,250,99,-9.891432253397623,3.722839861,OSQP,optimal,0
519948,Portfolio,350,99,-9.970001586771005,7.900169745999999,OSQP,optimal,0
519948,Portfolio,225,99,-8.05879030957606,2.662818794,OSQP,optimal,0
519948,Portfolio,275,99,-9.395879847909416,10.434462036000001,OSQP,optimal,0
519948,Portfolio,275,99,-7.830716307358633,5.7933022020000005,OSQP,optimal,0
519948,Portfolio,200,99,-8.98791847373541,1.238866508,OSQP,optimal,0
519948,Portfolio,325,99,-11.662885120071293,2.307024363,OSQP,optimal,0
806248,Portfolio,275,124,-10.246728746391511,5.9595271290000005,OSQP,optimal,0
806248,Portfolio,250,124,-10.554223574105787,3.785500457,OSQP,optimal,0
806248,Portfolio,225,124,-11.292366690026267,3.596394091,OSQP,optimal,0
806248,Portfolio,300,124,-10.531882237337197,5.894542258,OSQP,optimal,0
806248,Portfolio,275,124,-10.71888052241228,11.714300535,OSQP,optimal,0
806248,Portfolio,175,124,-9.685316583061844,5.023014896,OSQP,optimal,0
806248,Portfolio,225,124,-10.159265891442528,9.871662885,OSQP,optimal,0
806248,Portfolio,250,124,-10.20080831759802,2.9829963580000003,OSQP,optimal,0
806248,Portfolio,300,124,-10.207266878504807,2.963228914,OSQP,optimal,0
806248,Portfolio,250,124,-8.621866204177621,12.516319902000001,OSQP,optimal,0
1232308,Portfolio,300,154,-11.787080018729045,24.481512370999997,OSQP,optimal,0
1232308,Portfolio,175,154,-11.099710776956243,14.95007435,OSQP,optimal,0
1232308,Portfolio,250,154,-12.530553872791009,18.04558302,OSQP,optimal,0
1232308,Portfolio,250,154,-11.803786647437985,15.737738186,OSQP,optimal,0
1232308,Portfolio,225,154,-8.091692718622774,11.747133896,OSQP,optimal,0
1232308,Portfolio,425,154,-11.709310759670545,11.894580487,OSQP,optimal,0
1232308,Portfolio,275,154,-12.458233614742465,14.912682917,OSQP,optimal,0
1232308,Portfolio,325,154,-12.062552241856013,9.088773621,OSQP,optimal,0
1232308,Portfolio,225,154,-11.236656734585528,4.157079063,OSQP,optimal,0
1232308,Portfolio,325,154,-10.689993221479778,6.015706156,OSQP,optimal,0
7040,Lasso,75,10,1228.0548745804265,0.074014542,OSQP,optimal,0
7040,Lasso,100,10,1045.8373087454493,0.015511138999999997,OSQP,optimal,0
7040,Lasso,75,10,1058.2253219556162,0.040118088,OSQP,optimal,0
7040,Lasso,75,10,1066.0739834262552,0.017366285000000002,OSQP,optimal,0
7040,Lasso,75,10,1197.6863006125661,0.049684765,OSQP,optimal,0
7040,Lasso,100,10,1109.4641122688383,0.016443848,OSQP,optimal,0
7040,Lasso,100,10,1013.0137614584833,0.016645391000000002,OSQP,optimal,0
7040,Lasso,75,10,1025.5168280630742,0.012891419,OSQP,optimal,0
7040,Lasso,100,10,1066.2767163774602,0.062968708,OSQP,optimal,0
7040,Lasso,75,10,1047.6153802124138,0.012995615,OSQP,optimal,0
8294,Lasso,100,11,1160.1293650707973,0.039505788,OSQP,optimal,0
8294,Lasso,100,11,1078.9490518375976,0.018129935,OSQP,optimal,0
8294,Lasso,75,11,1128.9209280592531,0.046268357,OSQP,optimal,0
8294,Lasso,75,11,1279.367669285166,0.04345647,OSQP,optimal,0
8294,Lasso,100,11,1052.5000225702124,0.112882258,OSQP,optimal,0
8294,Lasso,150,11,1125.0837642651386,0.060594757,OSQP,optimal,0
8294,Lasso,75,11,1329.661035489217,0.044906314,OSQP,optimal,0
8294,Lasso,75,11,1030.3818678858079,0.037508342,OSQP,optimal,0
8294,Lasso,100,11,1247.5358973351304,0.029636416,OSQP,optimal,0
8294,Lasso,125,11,1110.0776795390022,0.08949623500000001,OSQP,optimal,0
9648,Lasso,75,12,1238.0421642322099,0.018823023,OSQP,optimal,0
9648,Lasso,75,12,1291.912847325106,0.039924504,OSQP,optimal,0
9648,Lasso,75,12,1289.8339153839972,0.019942272,OSQP,optimal,0
9648,Lasso,100,12,1285.50278256981,0.08277857300000001,OSQP,optimal,0
9648,Lasso,125,12,1093.0983049442557,0.103612991,OSQP,optimal,0
9648,Lasso,100,12,1197.8570112550576,0.067599463,OSQP,optimal,0
9648,Lasso,100,12,1349.058661653037,0.066641319,OSQP,optimal,0
9648,Lasso,75,12,1281.1833958905113,0.025393221,OSQP,optimal,0
9648,Lasso,75,12,1229.5746534780824,0.017854111000000002,OSQP,optimal,0
9648,Lasso,75,12,1363.7073630695704,0.066501823,OSQP,optimal,0
11102,Lasso,125,13,1398.2311547690906,0.098472652,OSQP,optimal,0
11102,Lasso,125,13,1549.0248006069226,0.13539067500000002,OSQP,optimal,0
11102,Lasso,75,13,1411.6236662561507,0.07216478,OSQP,optimal,0
11102,Lasso,100,13,1326.5542717505125,0.019226502,OSQP,optimal,0
11102,Lasso,75,13,1386.8529501208045,0.043528977,OSQP,optimal,0
11102,Lasso,75,13,1376.4644791320566,0.022657416,OSQP,optimal,0
11102,Lasso,100,13,1268.9125365266714,0.025228732000000004,OSQP,optimal,0
11102,Lasso,75,13,1471.4623861505172,0.020054911,OSQP,optimal,0
11102,Lasso,75,13,1345.3054935261391,0.094004741,OSQP,optimal,0
11102,Lasso,100,13,1498.4018889871345,0.08833115,OSQP,optimal,0
12656,Lasso,100,14,1541.9336659253718,0.080459055,OSQP,optimal,0
12656,Lasso,125,14,1417.981500113599,0.070046737,OSQP,optimal,0
12656,Lasso,75,14,1739.2171566086429,0.06051631,OSQP,optimal,0
12656,Lasso,100,14,1601.743071381764,0.028635324,OSQP,optimal,0
12656,Lasso,75,14,1565.8632294241345,0.092445397,OSQP,optimal,0
12656,Lasso,75,14,1459.850968388465,0.066752479,OSQP,optimal,0
12656,Lasso,75,14,1469.099331323668,0.095150372,OSQP,optimal,0
12656,Lasso,100,14,1622.2994767703617,0.100446778,OSQP,optimal,0
12656,Lasso,125,14,1425.2356805552358,0.032138734,OSQP,optimal,0
12656,Lasso,100,14,1495.2555172921905,0.031730525,OSQP,optimal,0
16064,Lasso,100,16,1811.742563404588,0.128877831,OSQP,optimal,0
16064,Lasso,175,16,1633.5870514663113,0.109528526,OSQP,optimal,0
16064,Lasso,75,16,1742.2655015141986,0.027679216,OSQP,optimal,0
16064,Lasso,75,16,1772.9872661390866,0.030334366,OSQP,optimal,0
16064,Lasso,125,16,1620.874402699193,0.154443911,OSQP,optimal,0
16064,Lasso,75,16,1656.0187905606024,0.089160274,OSQP,optimal,0
16064,Lasso,75,16,1702.019411590876,0.082245595,OSQP,optimal,0
16064,Lasso,100,16,1801.3145848296624,0.053152877,OSQP,optimal,0
16064,Lasso,75,16,1699.4617117643998,0.092859299,OSQP,optimal,0
16064,Lasso,100,16,1787.9013263332865,0.026435236,OSQP,optimal,0
17918,Lasso,100,17,1816.6583835264416,0.03811558,OSQP,optimal,0
17918,Lasso,75,17,1744.2596921826066,0.076369848,OSQP,optimal,0
17918,Lasso,125,17,1710.7243083760075,0.044006906,OSQP,optimal,0
17918,Lasso,100,17,1784.1878007679322,0.13254396,OSQP,optimal,0
17918,Lasso,150,17,1815.3691176850991,0.173495774,OSQP,optimal,0
17918,Lasso,150,17,1673.900575427846,0.052788995,OSQP,optimal,0
17918,Lasso,75,17,1765.2086608699628,0.101234757,OSQP,optimal,0
17918,Lasso,100,17,1831.4220676803811,0.026495145,OSQP,optimal,0
17918,Lasso,75,17,1737.7607118641406,0.139300537,OSQP,optimal,0
17918,Lasso,100,17,1689.6155002820694,0.037588984,OSQP,optimal,0
24080,Lasso,100,20,2145.0900921237258,0.067039075,OSQP,optimal,0
24080,Lasso,75,20,2087.8079955381922,0.028935659,OSQP,optimal,0
24080,Lasso,100,20,2016.5420384947586,0.080477252,OSQP,optimal,0
24080,Lasso,100,20,2083.608835238689,0.120263872,OSQP,optimal,0
24080,Lasso,75,20,2064.144432054611,0.044423890999999986,OSQP,optimal,0
24080,Lasso,125,20,2033.8313657558679,0.052096351,OSQP,optimal,0
24080,Lasso,75,20,2036.157486736478,0.041831727,OSQP,optimal,0
24080,Lasso,75,20,1983.786955413506,0.041826153,OSQP,optimal,0
24080,Lasso,100,20,2016.0027376428409,0.049557536,OSQP,optimal,0
24080,Lasso,125,20,2255.257445151363,0.252749687,OSQP,optimal,0
31142,Lasso,125,23,2439.0539601384075,0.07508814999999999,OSQP,optimal,0
31142,Lasso,100,23,2482.5231604411983,0.16535349,OSQP,optimal,0
31142,Lasso,150,23,2391.5722826865795,0.290660372,OSQP,optimal,0
31142,Lasso,75,23,2354.0750183470786,0.106761357,OSQP,optimal,0
31142,Lasso,150,23,2367.6341217778736,0.17416024800000002,OSQP,optimal,0
31142,Lasso,100,23,2424.725627172057,0.07117719900000001,OSQP,optimal,0
31142,Lasso,125,23,2248.9823091678472,0.310312365,OSQP,optimal,0
31142,Lasso,75,23,2383.790379197034,0.055087104000000005,OSQP,optimal,0
31142,Lasso,100,23,2622.650608992639,0.070982608,OSQP,optimal,0
31142,Lasso,75,23,2461.283390692866,0.037390241,OSQP,optimal,0
39104,Lasso,150,26,2682.885244827201,0.224896244,OSQP,optimal,0
39104,Lasso,75,26,2677.042461710205,0.225571322,OSQP,optimal,0
39104,Lasso,100,26,2930.388028217263,0.056011053000000005,OSQP,optimal,0
39104,Lasso,100,26,2786.373832739025,0.095623445,OSQP,optimal,0
39104,Lasso,75,26,2952.008796701908,0.29813854700000003,OSQP,optimal,0
39104,Lasso,100,26,2848.0998115123834,0.322164012,OSQP,optimal,0
39104,Lasso,75,26,2973.961267175648,0.046287352,OSQP,optimal,0
39104,Lasso,100,26,2868.0004491883565,0.08877886700000001,OSQP,optimal,0
39104,Lasso,100,26,2918.4560799994024,0.15737658599999998,OSQP,optimal,0
39104,Lasso,75,26,2760.8984181143323,0.066677711,OSQP,optimal,0
54374,Lasso,125,31,3415.888631801845,0.452382966,OSQP,optimal,0
54374,Lasso,100,31,3254.4807475610514,0.439534312,OSQP,optimal,0
54374,Lasso,125,31,3452.4234763776312,0.4270351650000001,OSQP,optimal,0
54374,Lasso,75,31,3347.820645634767,0.09363349,OSQP,optimal,0
54374,Lasso,100,31,3158.702301664469,0.11056843,OSQP,optimal,0
54374,Lasso,125,31,3180.263118902375,0.26507283600000003,OSQP,optimal,0
54374,Lasso,125,31,3450.313547332561,0.091769998,OSQP,optimal,0
54374,Lasso,150,31,3262.068180266112,0.4001519120000001,OSQP,optimal,0
54374,Lasso,100,31,3493.210329562055,0.116197471,OSQP,optimal,0
54374,Lasso,100,31,3460.3649803843978,0.082722659,OSQP,optimal,0
75998,Lasso,75,37,3777.7330501559495,0.08939282700000001,OSQP,optimal,0
75998,Lasso,125,37,3830.1464547894643,0.336594461,OSQP,optimal,0
75998,Lasso,100,37,3571.1833117604633,0.183334585,OSQP,optimal,0
75998,Lasso,175,37,3913.117396965727,0.307061129,OSQP,optimal,0
75998,Lasso,150,37,3852.997498203196,0.882070575,OSQP,optimal,0
75998,Lasso,75,37,4045.791626134566,0.193300962,OSQP,optimal,0
75998,Lasso,100,37,4042.9513899871913,0.191252935,OSQP,optimal,0
75998,Lasso,125,37,4043.2178503598248,0.220322175,OSQP,optimal,0
75998,Lasso,100,37,3918.122532858529,0.15618617199999998,OSQP,optimal,0
75998,Lasso,100,37,3979.221612497357,0.10706437199999999,OSQP,optimal,0
110430,Lasso,100,45,4735.743939744729,0.81668573,OSQP,optimal,0
110430,Lasso,100,45,4936.033012013039,0.151654725,OSQP,optimal,0
110430,Lasso,125,45,4797.321129001677,0.177004446,OSQP,optimal,0
110430,Lasso,175,45,4759.5932509799495,0.35142365799999997,OSQP,optimal,0
110430,Lasso,125,45,5125.18231058453,0.768293105,OSQP,optimal,0
110430,Lasso,75,45,4774.940851495722,0.370808749,OSQP,optimal,0
110430,Lasso,150,45,5001.545112811215,0.6908714640000001,OSQP,optimal,0
110430,Lasso,175,45,5205.920231425422,1.166882572,OSQP,optimal,0
110430,Lasso,100,45,4854.525595649337,0.230044753,OSQP,optimal,0
110430,Lasso,125,45,5146.816908642599,0.39052905,OSQP,optimal,0
162470,Lasso,200,55,6328.998172609016,1.4882971530000002,OSQP,optimal,0
162470,Lasso,125,55,5810.119910824071,1.456453926,OSQP,optimal,0
162470,Lasso,100,55,5639.2276516690845,1.339576268,OSQP,optimal,0
162470,Lasso,125,55,5705.060581044187,0.320908997,OSQP,optimal,0
162470,Lasso,150,55,6027.235981268068,0.438822024,OSQP,optimal,0
162470,Lasso,125,55,5912.477631225352,0.7796127409999999,OSQP,optimal,0
162470,Lasso,200,55,5879.88154947537,1.041105042,OSQP,optimal,0
162470,Lasso,150,55,6125.87767751658,0.27455332,OSQP,optimal,0
162470,Lasso,175,55,5671.305531464868,0.708689455,OSQP,optimal,0
162470,Lasso,150,55,5985.2174348711915,0.292085133,OSQP,optimal,0
245072,Lasso,100,68,7496.295346788092,1.58501819,OSQP,optimal,0
245072,Lasso,150,68,6875.5725198318505,0.847950393,OSQP,optimal,0
245072,Lasso,125,68,7056.362977555977,2.263554693,OSQP,optimal,0
245072,Lasso,125,68,7021.888713435563,1.734071283,OSQP,optimal,0
245072,Lasso,175,68,7385.443770673771,2.504962121,OSQP,optimal,0
245072,Lasso,125,68,7332.960602655734,1.801749487,OSQP,optimal,0
245072,Lasso,100,68,7659.622902052616,0.606683787,OSQP,optimal,0
245072,Lasso,150,68,7222.541307403949,0.462420294,OSQP,optimal,0
245072,Lasso,125,68,7351.669233645794,0.389540857,OSQP,optimal,0
245072,Lasso,175,68,7342.248422087184,0.988280017,OSQP,optimal,0
369936,Lasso,125,84,9302.553366090073,3.4795880560000003,OSQP,optimal,0
369936,Lasso,125,84,9262.081975514091,1.276739286,OSQP,optimal,0
369936,Lasso,125,84,9097.406201141344,2.478749283,OSQP,optimal,0
369936,Lasso,150,84,8847.388809945944,1.646163755,OSQP,optimal,0
369936,Lasso,150,84,9125.14785304666,2.896877914,OSQP,optimal,0
369936,Lasso,150,84,8919.901170741492,4.158408003,OSQP,optimal,0
369936,Lasso,125,84,9533.497701712802,1.64586984,OSQP,optimal,0
369936,Lasso,200,84,8906.931342594698,1.0281280000000002,OSQP,optimal,0
369936,Lasso,150,84,9151.569944346551,2.324538746,OSQP,optimal,0
369936,Lasso,200,84,8954.647486368409,0.82719314,OSQP,optimal,0
572670,Lasso,200,105,11576.00469949987,4.712790597,OSQP,optimal,0
572670,Lasso,125,105,11925.03423828293,2.7061840260000003,OSQP,optimal,0
572670,Lasso,150,105,11648.071064442242,3.322098575,OSQP,optimal,0
572670,Lasso,175,105,11432.5950529347,3.068695743,OSQP,optimal,0
572670,Lasso,150,105,11528.744076562896,1.198563154,OSQP,optimal,0
572670,Lasso,150,105,11613.406166050481,1.183583999,OSQP,optimal,0
572670,Lasso,175,105,11120.829056291484,2.34070473,OSQP,optimal,0
572670,Lasso,150,105,10999.720018861786,1.94454876,OSQP,optimal,0
572670,Lasso,175,105,11366.78524000701,1.916643742,OSQP,optimal,0
572670,Lasso,175,105,11023.555780975883,3.140210339,OSQP,optimal,0
898128,Lasso,150,132,14418.744430367164,8.758152097,OSQP,optimal,0
898128,Lasso,175,132,14280.104880707431,10.932346459000001,OSQP,optimal,0
898128,Lasso,150,132,14451.302144584804,7.044228761,OSQP,optimal,0
898128,Lasso,275,132,14125.323021962558,9.913491435,OSQP,optimal,0
898128,Lasso,250,132,14346.728458124637,5.9907664789999995,OSQP,optimal,0
898128,Lasso,225,132,14295.060553897105,2.990903747,OSQP,optimal,0
898128,Lasso,150,132,14055.469040863833,2.134999366,OSQP,optimal,0
898128,Lasso,150,132,14614.255312292049,11.160679848,OSQP,optimal,0
898128,Lasso,225,132,14862.251635733017,5.518715387,OSQP,optimal,0
898128,Lasso,225,132,13975.298706368409,18.02306839,OSQP,optimal,0
1411664,Lasso,150,166,17922.336209131525,17.448149958000002,OSQP,optimal,0
1411664,Lasso,200,166,18050.124948903893,6.627942280999999,OSQP,optimal,0
1411664,Lasso,200,166,17835.500309012248,4.695399562,OSQP,optimal,0
1411664,Lasso,225,166,18346.668105711884,23.618489868,OSQP,optimal,0
1411664,Lasso,250,166,17795.57007234139,20.982885574,OSQP,optimal,0
1411664,Lasso,250,166,18106.380985724893,9.894874433,OSQP,optimal,0
1411664,Lasso,175,166,18068.41271717278,12.97369572,OSQP,optimal,0
1411664,Lasso,250,166,18227.408747996367,23.85135307,OSQP,optimal,0
1411664,Lasso,250,166,17972.509702698877,22.040091428,OSQP,optimal,0
1411664,Lasso,225,166,17998.290383725758,4.3242241,OSQP,optimal,0
2226686,Lasso,175,209,22749.07229791316,22.254999065,OSQP,optimal,0
2226686,Lasso,200,209,23735.82926133352,32.807053491,OSQP,optimal,0
2226686,Lasso,250,209,22593.408027244222,17.614999234000003,OSQP,optimal,0
2226686,Lasso,225,209,22278.319121107783,14.30052751,OSQP,optimal,0
2226686,Lasso,250,209,22810.005763735568,33.202569727,OSQP,optimal,0
2226686,Lasso,275,209,22990.681533034072,41.729528076,OSQP,optimal,0
2226686,Lasso,250,209,22578.760292980685,36.953605549,OSQP,optimal,0
2226686,Lasso,275,209,22228.10255515388,32.89275513,OSQP,optimal,0
2226686,Lasso,200,209,23132.288580299082,7.401287582999999,OSQP,optimal,0
2226686,Lasso,175,209,23197.677066088207,6.779759733000001,OSQP,optimal,0
7010,SVM,450,10,284.2961030730134,0.052897174000000005,OSQP,optimal,0
7010,SVM,300,10,287.9745115527598,0.049229665000000006,OSQP,optimal,0
7010,SVM,275,10,300.8416022646062,0.030271606,OSQP,optimal,0
7010,SVM,425,10,291.0558243765776,0.04178837,OSQP,optimal,0
7010,SVM,250,10,305.41281493230014,0.02827175,OSQP,optimal,0
7010,SVM,375,10,296.72030488325413,0.043378429,OSQP,optimal,0
7010,SVM,400,10,280.6360229833039,0.040558935,OSQP,optimal,0
7010,SVM,325,10,300.7560243322232,0.034115779,OSQP,optimal,0
7010,SVM,250,10,312.818035159728,0.037036128,OSQP,optimal,0
7010,SVM,325,10,292.005157872092,0.033731281,OSQP,optimal,0
8261,SVM,300,11,307.2955900345562,0.108927868,OSQP,optimal,0
8261,SVM,325,11,311.73620160546614,0.05406437,OSQP,optimal,0
8261,SVM,375,11,343.9475551408946,0.168263288,OSQP,optimal,0
8261,SVM,200,11,308.69582999883926,0.14341996299999998,OSQP,optimal,0
8261,SVM,425,11,323.33875995920613,0.18319098,OSQP,optimal,0
8261,SVM,400,11,310.0299551081797,0.067110228,OSQP,optimal,0
8261,SVM,325,11,321.32679583767737,0.104673191,OSQP,optimal,0
8261,SVM,375,11,309.7420593319262,0.053924391,OSQP,optimal,0
8261,SVM,450,11,322.89794271052057,0.10962717,OSQP,optimal,0
8261,SVM,375,11,314.3571197137438,0.064073411,OSQP,optimal,0
9612,SVM,300,12,347.3107025837976,0.190061653,OSQP,optimal,0
9612,SVM,250,12,364.7020599876522,0.17845970000000005,OSQP,optimal,0
9612,SVM,275,12,382.1186946141759,0.102161316,OSQP,optimal,0
9612,SVM,475,12,359.19992188247255,0.135229287,OSQP,optimal,0
9612,SVM,325,12,346.74311145453765,0.14223261499999998,OSQP,optimal,0
9612,SVM,300,12,372.0069374519667,0.106556901,OSQP,optimal,0
9612,SVM,275,12,341.430923067978,0.169885432,OSQP,optimal,0
9612,SVM,400,12,350.0999915160352,0.145709587,OSQP,optimal,0
9612,SVM,450,12,331.15313770362525,0.201759715,OSQP,optimal,0
9612,SVM,325,12,340.7359035978784,0.086352938,OSQP,optimal,0
11063,SVM,200,13,404.783525517658,0.080610975,OSQP,optimal,0
11063,SVM,300,13,392.28129631497717,0.119621848,OSQP,optimal,0
11063,SVM,275,13,381.11762521629976,0.139288888,OSQP,optimal,0
11063,SVM,350,13,388.38438711943917,0.214009602,OSQP,optimal,0
11063,SVM,250,13,382.6171664325561,0.155436826,OSQP,optimal,0
11063,SVM,375,13,382.6288949665105,0.17825353900000002,OSQP,optimal,0
11063,SVM,275,13,375.9071028138237,0.18666284,OSQP,optimal,0
11063,SVM,375,13,378.40675866684995,0.224043086,OSQP,optimal,0
11063,SVM,400,13,366.5433935943153,0.17101846199999998,OSQP,optimal,0
11063,SVM,250,13,374.95097519682054,0.159613464,OSQP,optimal,0
12614,SVM,350,14,415.0156267129085,0.089627241,OSQP,optimal,0
12614,SVM,350,14,385.2384038369708,0.10369585,OSQP,optimal,0
12614,SVM,250,14,403.0108558284192,0.223182447,OSQP,optimal,0
12614,SVM,250,14,407.61811270808715,0.076340657,OSQP,optimal,0
12614,SVM,350,14,419.67703551976234,0.25119120300000003,OSQP,optimal,0
12614,SVM,375,14,407.56907083986664,0.242637908,OSQP,optimal,0
12614,SVM,250,14,401.60858729332114,0.202379666,OSQP,optimal,0
12614,SVM,275,14,403.2228008332757,0.201314913,OSQP,optimal,0
12614,SVM,300,14,417.3526529269709,0.17361449699999998,OSQP,optimal,0
12614,SVM,350,14,391.28249041888733,0.206679618,OSQP,optimal,0
16016,SVM,425,16,473.2790083579421,0.272353548,OSQP,optimal,0
16016,SVM,325,16,460.20337746133487,0.123687755,OSQP,optimal,0
16016,SVM,475,16,461.34443475782564,0.16739759899999998,OSQP,optimal,0
16016,SVM,275,16,487.8851463883937,0.089048185,OSQP,optimal,0
16016,SVM,425,16,476.5594919606562,0.294231461,OSQP,optimal,0
16016,SVM,400,16,470.1761040264566,0.213362427,OSQP,optimal,0
16016,SVM,375,16,462.59460760743036,0.24579919,OSQP,optimal,0
16016,SVM,400,16,451.6183489548519,0.223516247,OSQP,optimal,0
16016,SVM,325,16,460.1316574839529,0.27843670800000003,OSQP,optimal,0
16016,SVM,200,16,476.392211770378,0.115064659,OSQP,optimal,0
17867,SVM,375,17,472.252251199755,0.183102071,OSQP,optimal,0
17867,SVM,275,17,484.4668088049393,0.103893785,OSQP,optimal,0
17867,SVM,325,17,483.389309373908,0.254114648,OSQP,optimal,0
17867,SVM,300,17,481.037020648579,0.19446494600000003,OSQP,optimal,0
17867,SVM,350,17,492.9756105343113,0.199109549,OSQP,optimal,0
17867,SVM,350,17,513.8791222729546,0.25329825,OSQP,optimal,0
17867,SVM,400,17,481.2355162565322,0.158075001,OSQP,optimal,0
17867,SVM,425,17,502.3620110173848,0.304881356,OSQP,optimal,0
17867,SVM,350,17,515.580100629655,0.25254319,OSQP,optimal,0
17867,SVM,350,17,498.0843663433917,0.226537637,OSQP,optimal,0
24020,SVM,500,20,567.5486593463712,0.273375627,OSQP,optimal,0
24020,SVM,300,20,572.0152805850157,0.225792254,OSQP,optimal,0
24020,SVM,400,20,595.4176862706603,0.20368497600000002,OSQP,optimal,0
24020,SVM,325,20,582.0203485502532,0.132204562,OSQP,optimal,0
24020,SVM,425,20,578.7962257529614,0.21415597100000006,OSQP,optimal,0
24020,SVM,275,20,563.8245610772832,0.30708303200000003,OSQP,optimal,0
24020,SVM,450,20,576.6556132144792,0.254894042,OSQP,optimal,0
24020,SVM,350,20,566.5208244200081,0.202260789,OSQP,optimal,0
24020,SVM,375,20,576.5869946769003,0.25241244900000004,OSQP,optimal,0
24020,SVM,350,20,586.4180051630258,0.16714896099999998,OSQP,optimal,0
31073,SVM,375,23,670.5257920667015,0.238470246,OSQP,optimal,0
31073,SVM,375,23,652.9148556674046,0.3795706350000001,OSQP,optimal,0
31073,SVM,375,23,648.8535731924795,0.378729733,OSQP,optimal,0
31073,SVM,500,23,678.5744555652076,0.31392822600000003,OSQP,optimal,0
31073,SVM,350,23,680.2684846150488,0.426057255,OSQP,optimal,0
31073,SVM,350,23,666.5245417878481,0.227153181,OSQP,optimal,0
31073,SVM,375,23,672.1899235666854,0.403175416,OSQP,optimal,0
31073,SVM,300,23,687.1921517186873,0.281501219,OSQP,optimal,0
31073,SVM,350,23,672.8409034922198,0.29840482,OSQP,optimal,0
31073,SVM,425,23,655.4544633987747,0.404436995,OSQP,optimal,0
39026,SVM,300,26,748.6053185592289,0.368680846,OSQP,optimal,0
39026,SVM,450,26,763.0425314682733,0.446249354,OSQP,optimal,0
39026,SVM,375,26,746.3561662182526,0.30435318899999997,OSQP,optimal,0
39026,SVM,500,26,757.4600697757793,0.443437449,OSQP,optimal,0
39026,SVM,325,26,771.4643777881537,0.319324641,OSQP,optimal,0
39026,SVM,425,26,766.6223435499402,0.298334173,OSQP,optimal,0
39026,SVM,350,26,754.2836311820279,0.309825165,OSQP,optimal,0
39026,SVM,400,26,746.6161182677037,0.389575204,OSQP,optimal,0
39026,SVM,400,26,750.6691944220802,0.372020605,OSQP,optimal,0
39026,SVM,325,26,747.9118758684143,0.321916392,OSQP,optimal,0
54281,SVM,350,31,950.924798880503,0.465978995,OSQP,optimal,0
54281,SVM,325,31,944.7521774696578,0.37894237399999997,OSQP,optimal,0
54281,SVM,350,31,844.7439849563353,0.503948314,OSQP,optimal,0
54281,SVM,425,31,891.9262945519722,0.5840860059999999,OSQP,optimal,0
54281,SVM,475,31,881.1364570964114,0.392981149,OSQP,optimal,0
54281,SVM,275,31,926.0801662901393,0.23099352,OSQP,optimal,0
54281,SVM,325,31,919.483741575812,0.32794768,OSQP,optimal,0
54281,SVM,275,31,905.5103828505258,0.300283144,OSQP,optimal,0
54281,SVM,300,31,908.6515169274403,0.35985480400000003,OSQP,optimal,0
54281,SVM,425,31,951.3475846702624,0.538936094,OSQP,optimal,0
75887,SVM,400,37,1105.8269998790572,0.764632925,OSQP,optimal,0
75887,SVM,300,37,1090.3844949249558,0.411646425,OSQP,optimal,0
75887,SVM,325,37,1080.3990181411332,0.495952039,OSQP,optimal,0
75887,SVM,375,37,1041.4336723787394,0.76814483,OSQP,optimal,0
75887,SVM,375,37,1051.038275221667,0.6884179229999999,OSQP,optimal,0
75887,SVM,275,37,1079.11650281578,0.528271077,OSQP,optimal,0
75887,SVM,425,37,1090.7893828385127,0.6752275080000001,OSQP,optimal,0
75887,SVM,450,37,1105.2871553702778,0.522789304,OSQP,optimal,0
75887,SVM,400,37,1094.5697068598759,0.526031355,OSQP,optimal,0
75887,SVM,375,37,1074.620018165922,0.375873555,OSQP,optimal,0
110295,SVM,525,45,1293.3080139670853,0.868934852,OSQP,optimal,0
110295,SVM,550,45,1335.4736145729296,0.7506053709999999,OSQP,optimal,0
110295,SVM,350,45,1277.7362793548227,0.6882800570000001,OSQP,optimal,0
110295,SVM,600,45,1275.40259882531,0.811704633,OSQP,optimal,0
110295,SVM,375,45,1345.9259694289549,0.545856366,OSQP,optimal,0
110295,SVM,450,45,1262.7681909700525,0.657057792,OSQP,optimal,0
110295,SVM,375,45,1303.2543761862332,0.707121023,OSQP,optimal,0
110295,SVM,475,45,1283.5637420228916,0.7366783219999999,OSQP,optimal,0
110295,SVM,325,45,1308.8429205657033,0.530958708,OSQP,optimal,0
110295,SVM,400,45,1323.8851938412918,0.583148268,OSQP,optimal,0
162305,SVM,375,55,1545.4988255236312,0.838818031,OSQP,optimal,0
162305,SVM,400,55,1568.5978162849685,0.8640087209999999,OSQP,optimal,0
162305,SVM,375,55,1563.0810307184217,0.8440475479999999,OSQP,optimal,0
162305,SVM,475,55,1587.7940575516864,1.003089045,OSQP,optimal,0
162305,SVM,425,55,1594.6686449370288,0.970862307,OSQP,optimal,0
162305,SVM,475,55,1552.4405805633182,1.034595666,OSQP,optimal,0
162305,SVM,575,55,1532.187113359489,1.220604398,OSQP,optimal,0
162305,SVM,500,55,1566.2490506068111,1.157833614,OSQP,optimal,0
162305,SVM,350,55,1578.214270501471,0.8397610059999999,OSQP,optimal,0
162305,SVM,475,55,1549.3302946434967,0.972371497,OSQP,optimal,0
244868,SVM,425,68,2000.1280978221348,1.834779556,OSQP,optimal,0
244868,SVM,500,68,1941.4658771961304,1.472246998,OSQP,optimal,0
244868,SVM,500,68,1975.774170066748,1.634557875,OSQP,optimal,0
244868,SVM,375,68,1973.5435559651528,1.112645327,OSQP,optimal,0
244868,SVM,475,68,2014.7816000478656,1.548802515,OSQP,optimal,0
244868,SVM,450,68,1919.0774157051983,1.271561294,OSQP,optimal,0
244868,SVM,450,68,1973.453999673128,1.608149264,OSQP,optimal,0
244868,SVM,450,68,1975.6918810507125,1.4806150219999998,OSQP,optimal,0
244868,SVM,500,68,1956.3918333197666,1.8270477,OSQP,optimal,0
244868,SVM,450,68,2004.5855073862008,1.275117547,OSQP,optimal,0
369684,SVM,525,84,2380.932058799951,2.250958254,OSQP,optimal,0
369684,SVM,400,84,2453.1732538324864,2.088892296,OSQP,optimal,0
369684,SVM,625,84,2431.2816687773943,2.512988904,OSQP,optimal,0
369684,SVM,400,84,2392.40360599537,2.21298853,OSQP,optimal,0
369684,SVM,525,84,2422.558542289014,2.561518997,OSQP,optimal,0
369684,SVM,450,84,2484.6885331526873,3.124166899,OSQP,optimal,0
369684,SVM,450,84,2427.499494149717,3.109456452,OSQP,optimal,0
369684,SVM,400,84,2391.37059477559,1.925271862,OSQP,optimal,0
369684,SVM,500,84,2448.5735313948558,2.266616913,OSQP,optimal,0
369684,SVM,350,84,2417.217000590399,2.7881818560000005,OSQP,optimal,0
572355,SVM,500,105,3049.2083557140472,5.746106217,OSQP,optimal,0
572355,SVM,450,105,2994.683718803453,3.1830014560000004,OSQP,optimal,0
572355,SVM,450,105,2988.2047735026567,3.737084689,OSQP,optimal,0
572355,SVM,550,105,2925.212898086933,3.669445611,OSQP,optimal,0
572355,SVM,575,105,3002.6569187682344,5.044528187999999,OSQP,optimal,0
572355,SVM,550,105,3067.529977926397,3.67461682,OSQP,optimal,0
572355,SVM,400,105,2958.9039167982396,5.025134456,OSQP,optimal,0
572355,SVM,425,105,3074.005389537767,3.350696094,OSQP,optimal,0
572355,SVM,500,105,3017.954693541596,3.31408179,OSQP,optimal,0
572355,SVM,500,105,3024.603511522773,4.6097023250000015,OSQP,optimal,0
897732,SVM,500,132,3889.1216490410334,6.168332528,OSQP,optimal,0
897732,SVM,350,132,3800.592997216944,7.5369697099999975,OSQP,optimal,0
897732,SVM,450,132,3807.8666276540816,5.148420973,OSQP,optimal,0
897732,SVM,375,132,3774.833253483476,5.923196765999999,OSQP,optimal,0
897732,SVM,450,132,3815.815875495623,6.0390173639999984,OSQP,optimal,0
897732,SVM,500,132,3775.373650649903,5.776849934,OSQP,optimal,0
897732,SVM,450,132,3815.943699017853,7.194592946999999,OSQP,optimal,0
897732,SVM,400,132,3787.1634595126106,4.881596987,OSQP,optimal,0
897732,SVM,500,132,3782.248062277104,9.724502451000001,OSQP,optimal,0
897732,SVM,575,132,3858.3598073075404,5.96218617,OSQP,optimal,0
1411166,SVM,475,166,4731.652248978784,9.559057590999998,OSQP,optimal,0
1411166,SVM,550,166,4737.20753811063,9.054294383,OSQP,optimal,0
1411166,SVM,575,166,4718.486061854201,12.058249922,OSQP,optimal,0
1411166,SVM,375,166,4805.663735176533,7.60731135,OSQP,optimal,0
1411166,SVM,550,166,4782.350761141123,11.241887676,OSQP,optimal,0
1411166,SVM,475,166,4747.382587624523,8.820644346,OSQP,optimal,0
1411166,SVM,600,166,4698.004823723855,11.373431941,OSQP,optimal,0
1411166,SVM,600,166,4739.602345591806,10.40652005,OSQP,optimal,0
1411166,SVM,550,166,4765.3531641514255,16.006088797,OSQP,optimal,0
1411166,SVM,575,166,4749.334891160708,11.072515822,OSQP,optimal,0
2226059,SVM,550,209,6102.0398706936485,14.731845789000001,OSQP,optimal,0
2226059,SVM,525,209,6019.564878294117,15.654184232,OSQP,optimal,0
2226059,SVM,550,209,6006.9125400462635,16.171828196,OSQP,optimal,0
2226059,SVM,475,209,6065.174780539137,16.724229530000002,OSQP,optimal,0
2226059,SVM,500,209,5981.609583629822,15.164668846,OSQP,optimal,0
2226059,SVM,475,209,5997.978296720103,20.44269282,OSQP,optimal,0
2226059,SVM,475,209,5948.222250392473,14.43629774,OSQP,optimal,0
2226059,SVM,575,209,6011.3436039883045,25.495660041,OSQP,optimal,0
2226059,SVM,500,209,6048.582773585771,18.039826629,OSQP,optimal,0
2226059,SVM,625,209,6041.9460405985665,20.281692176,OSQP,optimal,0
17000,Huber,125,10,323.9729717487173,0.112860014,OSQP,optimal,0
17000,Huber,125,10,368.59777407879614,0.038683816,OSQP,optimal,0
17000,Huber,100,10,341.01522425967323,0.06129842200000001,OSQP,optimal,0
17000,Huber,125,10,374.2722440059398,0.07439490900000001,OSQP,optimal,0
17000,Huber,125,10,326.21764047190413,0.038584022,OSQP,optimal,0
17000,Huber,100,10,322.8614798795767,0.057833652,OSQP,optimal,0
17000,Huber,125,10,293.4046425097951,0.044257903,OSQP,optimal,0
17000,Huber,100,10,286.0463214794793,0.032408677000000004,OSQP,optimal,0
17000,Huber,100,10,285.0981948753383,0.032535252,OSQP,optimal,0
17000,Huber,100,10,314.35563955632716,0.032776041,OSQP,optimal,0
19800,Huber,100,11,406.480473785962,0.037776754,OSQP,optimal,0
19800,Huber,125,11,320.87220414525507,0.062194231,OSQP,optimal,0
19800,Huber,100,11,337.0758450647682,0.07578496700000001,OSQP,optimal,0
19800,Huber,100,11,384.14998604821267,0.108728434,OSQP,optimal,0
19800,Huber,150,11,351.29043142685236,0.078424843,OSQP,optimal,0
19800,Huber,100,11,391.59374715521113,0.037425865,OSQP,optimal,0
19800,Huber,150,11,357.45668101614234,0.17549316599999998,OSQP,optimal,0
19800,Huber,100,11,302.7962215769767,0.07223478400000001,OSQP,optimal,0
19800,Huber,100,11,295.9453108490982,0.103729249,OSQP,optimal,0
19800,Huber,100,11,323.12920862289025,0.170825372,OSQP,optimal,0
22800,Huber,125,12,429.0093736849755,0.049311690000000005,OSQP,optimal,0
22800,Huber,150,12,384.2865304159449,0.16610867699999998,OSQP,optimal,0
22800,Huber,125,12,419.8135515677514,0.137750065,OSQP,optimal,0
22800,Huber,100,12,388.21507762113447,0.041465452,OSQP,optimal,0
22800,Huber,125,12,382.5542933914736,0.097707717,OSQP,optimal,0
22800,Huber,100,12,378.47639570869245,0.041787401,OSQP,optimal,0
22800,Huber,100,12,410.6040959763904,0.114203883,OSQP,optimal,0
22800,Huber,100,12,342.91565666473775,0.08714927199999999,OSQP,optimal,0
22800,Huber,125,12,400.96818059882963,0.049289880999999994,OSQP,optimal,0
22800,Huber,125,12,371.81602185806963,0.058399121,OSQP,optimal,0
26000,Huber,100,13,427.1831267139762,0.190728122,OSQP,optimal,0
26000,Huber,100,13,452.0372204580761,0.139649528,OSQP,optimal,0
26000,Huber,100,13,550.3940115949813,0.123572423,OSQP,optimal,0
26000,Huber,100,13,429.6834626140834,0.035495636000000004,OSQP,optimal,0
26000,Huber,125,13,430.08478682160796,0.077457585,OSQP,optimal,0
26000,Huber,125,13,453.1221710903017,0.08477230699999999,OSQP,optimal,0
26000,Huber,125,13,392.62850536887254,0.243639779,OSQP,optimal,0
26000,Huber,125,13,452.5733817135591,0.156579143,OSQP,optimal,0
26000,Huber,125,13,446.70727811287986,0.055749843,OSQP,optimal,0
26000,Huber,100,13,412.22279715858735,0.047236956,OSQP,optimal,0
29400,Huber,125,14,485.4740899184106,0.064391164,OSQP,optimal,0
29400,Huber,125,14,441.4735769123377,0.251772134,OSQP,optimal,0
29400,Huber,150,14,409.9954723351395,0.159605635,OSQP,optimal,0
29400,Huber,100,14,491.97013118145264,0.055882261,OSQP,optimal,0
29400,Huber,125,14,500.4703145773478,0.081906442,OSQP,optimal,0
29400,Huber,100,14,551.1619275623304,0.05150321100000002,OSQP,optimal,0
29400,Huber,125,14,453.01439296156434,0.265817817,OSQP,optimal,0
29400,Huber,125,14,476.8000678491982,0.06090650900000001,OSQP,optimal,0
29400,Huber,125,14,423.57244663503525,0.055471061,OSQP,optimal,0
29400,Huber,125,14,415.08000273908686,0.11190312599999999,OSQP,optimal,0
36800,Huber,125,16,643.0809359441059,0.08112080799999999,OSQP,optimal,0
36800,Huber,125,16,534.2141077056555,0.241290268,OSQP,optimal,0
36800,Huber,125,16,612.2329036835747,0.080613908,OSQP,optimal,0
36800,Huber,125,16,605.7102362702436,0.061322527,OSQP,optimal,0
36800,Huber,100,16,584.691518867535,0.190783086,OSQP,optimal,0
36800,Huber,125,16,653.1986224294907,0.095292763,OSQP,optimal,0
36800,Huber,125,16,510.39307889270583,0.250227915,OSQP,optimal,0
36800,Huber,125,16,518.2237724258922,0.08274696200000001,OSQP,optimal,0
36800,Huber,100,16,472.2054074310855,0.096332323,OSQP,optimal,0
36800,Huber,125,16,509.8190565627397,0.076280155,OSQP,optimal,0
40800,Huber,125,17,622.7478540511553,0.220253179,OSQP,optimal,0
40800,Huber,125,17,658.7338488692047,0.097084656,OSQP,optimal,0
40800,Huber,125,17,734.0226216597009,0.13384819,OSQP,optimal,0
40800,Huber,125,17,548.8199848944489,0.119454912,OSQP,optimal,0
40800,Huber,125,17,624.3389702842435,0.078557698,OSQP,optimal,0
40800,Huber,125,17,481.97453123545546,0.08909879400000001,OSQP,optimal,0
40800,Huber,125,17,542.0775697528579,0.294073607,OSQP,optimal,0
40800,Huber,125,17,637.554608986472,0.382738275,OSQP,optimal,0
40800,Huber,100,17,535.9357296953201,0.081578045,OSQP,optimal,0
40800,Huber,125,17,575.3033954685236,0.08410849199999999,OSQP,optimal,0
54000,Huber,125,20,630.8476194007599,0.34710467799999994,OSQP,optimal,0
54000,Huber,125,20,628.1581720306526,0.235336781,OSQP,optimal,0
54000,Huber,125,20,716.2317678277388,0.13897325,OSQP,optimal,0
54000,Huber,125,20,600.9602702071783,0.287440824,OSQP,optimal,0
54000,Huber,125,20,648.3193497472079,0.449506034,OSQP,optimal,0
54000,Huber,125,20,650.0985587376118,0.105169878,OSQP,optimal,0
54000,Huber,125,20,647.7986442846426,0.107078728,OSQP,optimal,0
54000,Huber,125,20,717.0736269860147,0.108550417,OSQP,optimal,0
54000,Huber,125,20,739.3014662622867,0.111905489,OSQP,optimal,0
54000,Huber,125,20,695.4880072791915,0.107934713,OSQP,optimal,0
69000,Huber,125,23,811.4728162372332,0.249483354,OSQP,optimal,0
69000,Huber,150,23,775.6283482680585,0.142449554,OSQP,optimal,0
69000,Huber,125,23,776.0244174551822,0.10687682800000001,OSQP,optimal,0
69000,Huber,125,23,740.0744713901172,0.30037524600000004,OSQP,optimal,0
69000,Huber,125,23,772.9136293358753,0.12672348,OSQP,optimal,0
69000,Huber,125,23,768.9683135060661,0.112768565,OSQP,optimal,0
69000,Huber,125,23,806.4616328596312,0.123296196,OSQP,optimal,0
69000,Huber,125,23,831.5502327533452,0.284406406,OSQP,optimal,0
69000,Huber,125,23,863.4437525279523,0.107628894,OSQP,optimal,0
69000,Huber,125,23,855.3863408675368,0.106415514,OSQP,optimal,0
85800,Huber,150,26,905.4862966366318,0.209408251,OSQP,optimal,0
85800,Huber,125,26,870.1321264743304,0.187061493,OSQP,optimal,0
85800,Huber,125,26,838.9210583308429,0.397574916,OSQP,optimal,0
85800,Huber,125,26,846.5884064760066,0.157528885,OSQP,optimal,0
85800,Huber,125,26,907.5188446865936,0.198925322,OSQP,optimal,0
85800,Huber,100,26,878.817348155219,0.132904338,OSQP,optimal,0
85800,Huber,125,26,890.2345998996718,0.144379441,OSQP,optimal,0
85800,Huber,125,26,950.4541469650148,0.142994785,OSQP,optimal,0
85800,Huber,125,26,878.8039432267748,0.157709689,OSQP,optimal,0
85800,Huber,150,26,794.0799822978596,0.185578286,OSQP,optimal,0
117800,Huber,125,31,957.0515658529356,0.8033653070000001,OSQP,optimal,0
117800,Huber,125,31,1056.2847725752506,0.435082094,OSQP,optimal,0
117800,Huber,125,31,1086.5759242451848,0.309219783,OSQP,optimal,0
117800,Huber,125,31,1133.55202940409,0.977082771,OSQP,optimal,0
117800,Huber,125,31,1107.8790075091497,0.17711344,OSQP,optimal,0
117800,Huber,150,31,1134.9435302313705,0.249357555,OSQP,optimal,0
117800,Huber,125,31,1046.1491213395136,0.212434093,OSQP,optimal,0
117800,Huber,125,31,1067.7898554688252,0.282083341,OSQP,optimal,0
117800,Huber,125,31,977.1811943433361,0.8546709379999999,OSQP,optimal,0
117800,Huber,125,31,1148.5408299649366,0.174934353,OSQP,optimal,0
162800,Huber,125,37,1210.960576939946,0.373153385,OSQP,optimal,0
162800,Huber,125,37,1386.5951148696427,0.284966298,OSQP,optimal,0
162800,Huber,125,37,1307.0990267120387,0.404343642,OSQP,optimal,0
162800,Huber,125,37,1199.767289808241,0.7398542220000001,OSQP,optimal,0
162800,Huber,125,37,1296.151555642226,0.977643337,OSQP,optimal,0
162800,Huber,125,37,1222.4435609370942,0.23523682,OSQP,optimal,0
162800,Huber,125,37,1272.0871599278626,0.364773043,OSQP,optimal,0
162800,Huber,150,37,1296.5053414125475,0.299595828,OSQP,optimal,0
162800,Huber,125,37,1215.9250881910236,0.25323824300000003,OSQP,optimal,0
162800,Huber,125,37,1315.5904177611371,0.248373195,OSQP,optimal,0
234000,Huber,150,45,1559.4340748643115,0.989936403,OSQP,optimal,0
234000,Huber,125,45,1614.152581333502,1.2500127170000002,OSQP,optimal,0
234000,Huber,150,45,1396.260576316221,1.5173157780000002,OSQP,optimal,0
234000,Huber,175,45,1502.394044209093,0.896181351,OSQP,optimal,0
234000,Huber,125,45,1469.9861117358614,0.35339577,OSQP,optimal,0
234000,Huber,125,45,1761.9527755461072,1.179734963,OSQP,optimal,0
234000,Huber,125,45,1463.2188075896204,1.397102076,OSQP,optimal,0
234000,Huber,125,45,1730.54267989958,0.414024951,OSQP,optimal,0
234000,Huber,125,45,1564.7326071467214,0.370570436,OSQP,optimal,0
234000,Huber,125,45,1599.9902010822152,0.444272806,OSQP,optimal,0
341000,Huber,125,55,1816.0061598061145,1.160169773,OSQP,optimal,0
341000,Huber,150,55,1858.094174741064,2.012454841,OSQP,optimal,0
341000,Huber,150,55,1810.377689386367,1.125801751,OSQP,optimal,0
341000,Huber,150,55,1833.1188838136554,1.176363392,OSQP,optimal,0
341000,Huber,125,55,2065.7777164417844,0.877121745,OSQP,optimal,0
341000,Huber,125,55,1751.309535395826,2.682671001,OSQP,optimal,0
341000,Huber,125,55,1825.724582258047,0.42710359,OSQP,optimal,0
341000,Huber,125,55,1886.5068461916355,0.946503434,OSQP,optimal,0
341000,Huber,125,55,2032.5155431098856,0.423707818,OSQP,optimal,0
341000,Huber,125,55,1868.7602303235446,0.61184225,OSQP,optimal,0
510000,Huber,125,68,2405.1487412267443,1.813676984,OSQP,optimal,0
510000,Huber,125,68,2044.6178431382773,2.773706298,OSQP,optimal,0
510000,Huber,150,68,2362.052400726625,0.800515905,OSQP,optimal,0
510000,Huber,125,68,2319.760304352423,3.0578472540000003,OSQP,optimal,0
510000,Huber,125,68,2203.5542143149105,1.235395285,OSQP,optimal,0
510000,Huber,125,68,2288.080988065395,1.102131458,OSQP,optimal,0
510000,Huber,125,68,2249.9284141671315,1.80312435,OSQP,optimal,0
510000,Huber,150,68,2424.027541966662,1.031443825,OSQP,optimal,0
510000,Huber,125,68,2280.767101969271,0.633707328,OSQP,optimal,0
510000,Huber,125,68,2331.0385175311912,0.7739112859999999,OSQP,optimal,0
764400,Huber,150,84,2915.36413693184,6.516928404,OSQP,optimal,0
764400,Huber,150,84,2969.8431953201866,5.9734342960000015,OSQP,optimal,0
764400,Huber,150,84,2896.395411571328,3.314249148,OSQP,optimal,0
764400,Huber,150,84,2838.075046923573,3.5373618239999995,OSQP,optimal,0
764400,Huber,150,84,2871.3369057946948,2.2888293500000003,OSQP,optimal,0
764400,Huber,125,84,2673.633570474609,1.941011326,OSQP,optimal,0
764400,Huber,150,84,2750.956874835375,1.021344973,OSQP,optimal,0
764400,Huber,150,84,2854.0181743303137,2.427777261,OSQP,optimal,0
764400,Huber,150,84,2822.5719623073132,1.0111189,OSQP,optimal,0
764400,Huber,125,84,2943.866349213449,1.400580404,OSQP,optimal,0
1176000,Huber,175,105,3627.231438788584,7.51267431,OSQP,optimal,0
1176000,Huber,150,105,3719.541173648027,9.990904648999999,OSQP,optimal,0
1176000,Huber,150,105,3712.8040750247524,5.696943046,OSQP,optimal,0
1176000,Huber,150,105,3318.8875607147484,6.813271802,OSQP,optimal,0
1176000,Huber,125,105,3726.908450460379,1.5490965630000002,OSQP,optimal,0
1176000,Huber,150,105,3852.2748840961385,4.674784589,OSQP,optimal,0
1176000,Huber,125,105,3609.562346277975,2.546133123,OSQP,optimal,0
1176000,Huber,150,105,3529.816373309057,1.688724926,OSQP,optimal,0
1176000,Huber,125,105,3742.3166254168373,2.174456942,OSQP,optimal,0
1176000,Huber,125,105,3496.8678474832245,2.22226942,OSQP,optimal,0
1834800,Huber,150,132,4585.178725114225,3.752739992,OSQP,optimal,0
1834800,Huber,150,132,4554.152104276275,2.6854272210000003,OSQP,optimal,0
1834800,Huber,150,132,4561.309833861405,8.054442195,OSQP,optimal,0
1834800,Huber,150,132,4598.80923989848,7.848447515,OSQP,optimal,0
1834800,Huber,150,132,4566.6287609833425,11.05922411,OSQP,optimal,0
1834800,Huber,150,132,4508.607496298551,9.917274551,OSQP,optimal,0
1834800,Huber,150,132,4574.673486301629,11.536769325999998,OSQP,optimal,0
1834800,Huber,150,132,4475.332121479194,13.056427689000001,OSQP,optimal,0
1834800,Huber,150,132,4687.840085863288,5.49293286,OSQP,optimal,0
1834800,Huber,150,132,4649.867275519664,2.66609517,OSQP,optimal,0
2871800,Huber,150,166,5364.301825727678,15.51172603,OSQP,optimal,0
2871800,Huber,150,166,5787.703240683175,22.167471521,OSQP,optimal,0
2871800,Huber,150,166,5831.488673405174,4.522133235,OSQP,optimal,0
2871800,Huber,150,166,5754.909618044214,5.139112818,OSQP,optimal,0
2871800,Huber,150,166,5998.9023895938135,4.285608085,OSQP,optimal,0
2871800,Huber,150,166,5721.314966031662,21.627465135999998,OSQP,optimal,0
2871800,Huber,150,166,5925.359970724273,13.020542655999998,OSQP,optimal,0
2871800,Huber,150,166,5652.334295495655,11.714208010999998,OSQP,optimal,0
2871800,Huber,150,166,5781.470510392261,9.999178422,OSQP,optimal,0
2871800,Huber,150,166,5513.5152136895595,13.663471391,OSQP,optimal,0
4514400,Huber,150,209,7112.958296110944,12.486869147,OSQP,optimal,0
4514400,Huber,150,209,7026.357169399708,40.097321011,OSQP,optimal,0
4514400,Huber,150,209,6929.396910377058,38.436487004,OSQP,optimal,0
4514400,Huber,150,209,7243.9692221894165,41.629455461,OSQP,optimal,0
4514400,Huber,150,209,7109.539792148808,49.647815245,OSQP,optimal,0
4514400,Huber,150,209,7325.087000922442,7.978355639,OSQP,optimal,0
4514400,Huber,150,209,6995.1659205183605,25.71513554,OSQP,optimal,0
4514400,Huber,150,209,6899.978885193712,26.22020438900001,OSQP,optimal,0
4514400,Huber,150,209,6995.7693331566625,24.710248924000002,OSQP,optimal,0
4514400,Huber,150,209,7202.274650991865,55.706077176,OSQP,optimal,0
1970,Control,25,10,0.1060639896213851,0.001181822,OSQP,optimal,0
1980,Control,50,10,1.0050390521878259,0.001717143,OSQP,optimal,0
1990,Control,25,10,1.6227204353085436,0.001221753,OSQP,optimal,0
2000,Control,50,10,4.1177592528956035,0.001561491,OSQP,optimal,0
2000,Control,50,10,4.3911636967094765,0.001697071,OSQP,optimal,0
2010,Control,75,10,92.41379645669257,0.002110304,OSQP,optimal,0
2000,Control,150,10,2.7546889891574704,0.003196603,OSQP,optimal,0
1970,Control,75,10,1.1901694357126489,0.002050361,OSQP,optimal,0
1990,Control,50,10,1.0487503534617408,0.0015879479999999998,OSQP,optimal,0
2020,Control,25,10,1.8658052914484808,0.001695967,OSQP,optimal,0
2323,Control,100,11,11.889235619183905,0.002897911,OSQP,optimal,0
2263,Control,25,11,0.6977574586044928,0.0069916480000000005,OSQP,optimal,0
2283,Control,50,11,1.7339937059763628,0.002629817,OSQP,optimal,0
2283,Control,425,11,4.912955836091691,0.013896883,OSQP,optimal,0
2303,Control,225,11,3.882009483866174,0.034551752000000005,OSQP,optimal,0
2283,Control,75,11,11.364770417225595,0.0033796900000000003,OSQP,optimal,0
2283,Control,100,11,2.4942703156371406,0.0042598620000000005,OSQP,optimal,0
2283,Control,400,11,57.895532598618146,0.013319092,OSQP,optimal,0
2293,Control,75,11,1.944163118257885,0.002368649,OSQP,optimal,0
2313,Control,150,11,23.47718666727292,0.005717829000000001,OSQP,optimal,0
2778,Control,100,12,1.8919823853085425,0.049223058,OSQP,optimal,0
2768,Control,25,12,2.390107351937134,0.002335968,OSQP,optimal,0
2768,Control,150,12,1.6542547415165756,0.00715062,OSQP,optimal,0
2778,Control,25,12,2.1897337993944284,0.002232525,OSQP,optimal,0
2758,Control,100,12,1.6114626223052022,0.02838727,OSQP,optimal,0
2748,Control,100,12,0.4979632456217104,0.003645151,OSQP,optimal,0
2768,Control,25,12,1.426709280167514,0.002893802,OSQP,optimal,0
2758,Control,50,12,1.0156594251812765,0.0033422930000000005,OSQP,optimal,0
2778,Control,75,12,4.776764691076662,0.004153439,OSQP,optimal,0
2788,Control,50,12,11.651663024945448,0.003348548,OSQP,optimal,0
3145,Control,125,13,8.244854120000847,0.006564826,OSQP,optimal,0
3145,Control,50,13,3.4281220803157555,0.003648568,OSQP,optimal,0
3145,Control,150,13,4.517152672427752,0.0075701790000000015,OSQP,optimal,0
3145,Control,25,13,2.546674109189594,0.00263208,OSQP,optimal,0
3135,Control,325,13,7.871651324617473,0.018137381,OSQP,optimal,0
3145,Control,150,13,5.76094762021799,0.0049716940000000005,OSQP,optimal,0
3125,Control,50,13,3.4158127592897385,0.003674293,OSQP,optimal,0
3135,Control,75,13,14.056589449815867,0.00507793,OSQP,optimal,0
3165,Control,325,13,14.353384488705801,0.049227535,OSQP,optimal,0
3125,Control,50,13,0.9704156011317384,0.002412309,OSQP,optimal,0
3704,Control,525,14,7.330174847461508,0.065410973,OSQP,optimal,0
3684,Control,50,14,2.5188880727778606,0.0052328900000000005,OSQP,optimal,0
3674,Control,125,14,7.6849909514730275,0.008199329,OSQP,optimal,0
3674,Control,75,14,1.1670044054636406,0.005804923000000001,OSQP,optimal,0
3674,Control,150,14,4.106807338062545,0.036723477000000004,OSQP,optimal,0
3644,Control,50,14,1.130824333644999,0.003996525,OSQP,optimal,0
3684,Control,50,14,13.562926223115186,0.00443928,OSQP,optimal,0
3684,Control,50,14,2.169444817883908,0.0039678579999999995,OSQP,optimal,0
3694,Control,200,14,4.463077875333841,0.011596017,OSQP,optimal,0
3664,Control,50,14,0.7197941314912896,0.014536745,OSQP,optimal,0
4115,Control,150,15,8.572168559187139,0.010202208,OSQP,optimal,0
4095,Control,75,15,4.8109986155552384,0.003857502,OSQP,optimal,0
4125,Control,50,15,3.9382714317075775,0.004311742,OSQP,optimal,0
4095,Control,50,15,2.655993392326677,0.004405951,OSQP,optimal,0
4105,Control,275,15,4.2703623235341786,0.035670369,OSQP,optimal,0
4085,Control,50,15,1.685485419680346,0.004818162000000001,OSQP,optimal,0
4105,Control,725,15,8.773571684465434,0.122986314,OSQP,optimal,0
4115,Control,175,15,3.043798820064692,0.011422106000000001,OSQP,optimal,0
4125,Control,150,15,3.241449194144225,0.009459059,OSQP,optimal,0
4115,Control,25,15,4.140127581993918,0.002378521,OSQP,optimal,0
4728,Control,25,16,2.5017621851747296,0.003503017,OSQP,optimal,0
4698,Control,50,16,1.7551246668665001,0.0054250340000000005,OSQP,optimal,0
4698,Control,25,16,0.8323948367343972,0.0034827720000000003,OSQP,optimal,0
4698,Control,100,16,2.396447412904606,0.020279787,OSQP,optimal,0
4718,Control,75,16,5.2407567796704955,0.010489302999999998,OSQP,optimal,0
4708,Control,50,16,7.1932665189265865,0.005819929000000001,OSQP,optimal,0
4688,Control,50,16,1.1294457932254611,0.005525415,OSQP,optimal,0
4718,Control,25,16,3.4653041848278807,0.0035292229999999997,OSQP,optimal,0
4728,Control,75,16,4.787545684348667,0.0070186020000000005,OSQP,optimal,0
4688,Control,25,16,0.6846632265642035,0.00362891,OSQP,optimal,0
5870,Control,25,18,1.6218531823797162,0.004478002,OSQP,optimal,0
5880,Control,100,18,3.8357698848667456,0.010456185,OSQP,optimal,0
5890,Control,125,18,2.9630114332014483,0.044035120999999997,OSQP,optimal,0
5920,Control,150,18,4.684212549055238,0.014692442,OSQP,optimal,0
5900,Control,50,18,1.0579203949428455,0.006860979999999999,OSQP,optimal,0
5890,Control,50,18,5.311987459578013,0.005044241,OSQP,optimal,0
5840,Control,25,18,1.545196998349338,0.0044010920000000005,OSQP,optimal,0
5900,Control,50,18,3.5409943048240082,0.006783347,OSQP,optimal,0
5860,Control,25,18,2.029238908646505,0.004437519,OSQP,optimal,0
5860,Control,50,18,1.6741710834309969,0.017086300999999998,OSQP,optimal,0
7180,Control,25,20,1.1310013047159366,0.033224004,OSQP,optimal,0
7180,Control,100,20,5.134156476599157,0.012875827,OSQP,optimal,0
7170,Control,100,20,3.2093016407259523,0.016101385,OSQP,optimal,0
7140,Control,50,20,0.950202145351678,0.014802614,OSQP,optimal,0
7180,Control,50,20,2.432130204195128,0.008468787,OSQP,optimal,0
7150,Control,25,20,2.7104727626007614,0.0055892419999999995,OSQP,optimal,0
7180,Control,75,20,2.738842309923369,0.010799469,OSQP,optimal,0
7190,Control,50,20,2.4481327839411717,0.031690266,OSQP,optimal,0
7180,Control,50,20,2.7608468485720965,0.049627836,OSQP,optimal,0
7180,Control,25,20,3.061442879411331,0.005397521000000001,OSQP,optimal,0
9245,Control,25,23,4.196844392655464,0.006559388,OSQP,optimal,0
9215,Control,50,23,1.7554858975665646,0.018764727,OSQP,optimal,0
9265,Control,125,23,9.236009262262106,0.033288949,OSQP,optimal,0
9255,Control,100,23,3.4321059411665864,0.039265911,OSQP,optimal,0
9275,Control,50,23,11.866339188152713,0.010508991,OSQP,optimal,0
9215,Control,75,23,5.675004063496841,0.024632914,OSQP,optimal,0
9195,Control,50,23,1.4127536563937182,0.010594848,OSQP,optimal,0
9235,Control,150,23,3.6789668334151697,0.022426756000000003,OSQP,optimal,0
9265,Control,150,23,4.990313742052276,0.049044155,OSQP,optimal,0
9235,Control,50,23,2.199919649090944,0.016598943999999997,OSQP,optimal,0
11848,Control,50,26,2.968128758129873,0.034575267,OSQP,optimal,0
11818,Control,125,26,2.380677427094086,0.073681396,OSQP,optimal,0
11818,Control,25,26,1.8063289697163665,0.06127023600000001,OSQP,optimal,0
11848,Control,75,26,2.2232474810699614,0.021757527999999998,OSQP,optimal,0
11858,Control,125,26,10.793503165523422,0.024333222999999998,OSQP,optimal,0
11868,Control,375,26,12.064419134138891,0.08442873000000001,OSQP,optimal,0
11828,Control,75,26,4.828737509728613,0.037817468,OSQP,optimal,0
11818,Control,50,26,3.496898257601752,0.013527263,OSQP,optimal,0
11848,Control,100,26,6.268459758184258,0.068484668,OSQP,optimal,0
11868,Control,25,26,5.4938924203566435,0.008642743,OSQP,optimal,0
14439,Control,50,29,8.434816241687574,0.108038096,OSQP,optimal,0
14419,Control,75,29,5.6974272257890926,0.021139653,OSQP,optimal,0
14429,Control,50,29,3.541563807046473,0.016632146,OSQP,optimal,0
14449,Control,75,29,9.924819879988368,0.037985293,OSQP,optimal,0
14449,Control,25,29,4.461392074285077,0.014269101999999999,OSQP,optimal,0
14429,Control,100,29,4.255777918302582,0.025130405,OSQP,optimal,0
14389,Control,25,29,1.5834808928782758,0.013630585,OSQP,optimal,0
14419,Control,50,29,1.4612823120845526,0.016663044000000002,OSQP,optimal,0
14439,Control,250,29,13.199695922820075,0.132881026,OSQP,optimal,0
14459,Control,50,29,4.415588028617517,0.016507415,OSQP,optimal,0
19764,Control,50,34,4.47024541110064,0.040617139,OSQP,optimal,0
19834,Control,100,34,4.559569776319784,0.100115736,OSQP,optimal,0
19804,Control,125,34,5.163266131620689,0.06838355500000001,OSQP,optimal,0
19794,Control,25,34,2.2476404977555555,0.010491935,OSQP,optimal,0
19804,Control,100,34,7.618017852153372,0.090655489,OSQP,optimal,0
19824,Control,25,34,3.7340378903794393,0.037150252,OSQP,optimal,0
19794,Control,50,34,3.1579264610783166,0.041392767999999996,OSQP,optimal,0
19874,Control,25,34,6.096644100334215,0.015038182,OSQP,optimal,0
19834,Control,75,34,3.937519774577828,0.059061811,OSQP,optimal,0
19874,Control,175,34,11.811104729196725,0.07282124,OSQP,optimal,0
25639,Control,150,39,4.245387175521362,0.169870717,OSQP,optimal,0
25609,Control,75,39,5.198173320081795,0.08960049199999999,OSQP,optimal,0
25619,Control,25,39,2.949557165847339,0.039869132,OSQP,optimal,0
25629,Control,125,39,3.015011637064263,0.056293931,OSQP,optimal,0
25639,Control,50,39,8.601455002183563,0.036333404,OSQP,optimal,0
25639,Control,50,39,3.3209062433642536,0.021262261,OSQP,optimal,0
25659,Control,25,39,5.6914960313412095,0.07368475099999999,OSQP,optimal,0
25629,Control,75,39,2.731541517056708,0.038997024,OSQP,optimal,0
25609,Control,50,39,4.096517813398363,0.071266355,OSQP,optimal,0
25669,Control,50,39,6.4526555677137045,0.035910365,OSQP,optimal,0
35688,Control,200,46,8.599898872350336,0.135973795,OSQP,optimal,0
35668,Control,75,46,13.49348808828316,0.079865418,OSQP,optimal,0
35688,Control,75,46,9.991002448712614,0.100045211,OSQP,optimal,0
35638,Control,75,46,4.767883336964125,0.059168641,OSQP,optimal,0
35668,Control,250,46,8.415819107114991,0.16909802000000002,OSQP,optimal,0
35588,Control,25,46,4.9847740420219555,0.020961901,OSQP,optimal,0
35678,Control,175,46,9.915705671368537,0.16592805300000002,OSQP,optimal,0
35668,Control,125,46,9.087038286253298,0.148029181,OSQP,optimal,0
35708,Control,125,46,12.97570305747094,0.130358671,OSQP,optimal,0
35638,Control,100,46,5.356499882520349,0.065592913,OSQP,optimal,0
48804,Control,150,54,6.387387923203149,0.209759651,OSQP,optimal,0
48794,Control,100,54,6.263031015374942,0.063201224,OSQP,optimal,0
48724,Control,150,54,6.325350279547802,0.089598006,OSQP,optimal,0
48734,Control,75,54,9.794491567386368,0.07705704599999999,OSQP,optimal,0
48714,Control,75,54,7.340935293513148,0.111488795,OSQP,optimal,0
48754,Control,75,54,7.613197150753122,0.45350851,OSQP,optimal,0
48754,Control,100,54,5.463760324967706,0.0906114,OSQP,optimal,0
48694,Control,125,54,6.109805181438313,0.149408092,OSQP,optimal,0
48804,Control,125,54,11.148654501225957,0.227352899,OSQP,optimal,0
48744,Control,75,54,10.235922283067678,0.296029144,OSQP,optimal,0
68034,Control,100,64,10.441722930090156,0.17109338200000002,OSQP,optimal,0
68034,Control,50,64,10.244760857318449,0.214189108,OSQP,optimal,0
68064,Control,75,64,12.084455916527233,0.087833466,OSQP,optimal,0
68064,Control,25,64,7.642527177423185,0.119404005,OSQP,optimal,0
68034,Control,100,64,11.690482130068991,0.295880265,OSQP,optimal,0
67994,Control,25,64,8.063350390890111,0.142071545,OSQP,optimal,0
68034,Control,150,64,8.83748260689865,0.239326588,OSQP,optimal,0
67994,Control,75,64,5.2393189926340265,0.231795333,OSQP,optimal,0
68054,Control,125,64,8.183616179460484,0.114388771,OSQP,optimal,0
68034,Control,25,64,5.558667996034441,0.05690506400000001,OSQP,optimal,0
95358,Control,225,76,10.548093953454162,0.474330696,OSQP,optimal,0
95408,Control,100,76,8.872180648289532,0.245037705,OSQP,optimal,0
95398,Control,150,76,18.755760601404106,0.185662007,OSQP,optimal,0
95288,Control,100,76,8.157694305208995,0.193143768,OSQP,optimal,0
95378,Control,75,76,11.305738264833145,0.190366434,OSQP,optimal,0
95338,Control,125,76,13.647312145598665,0.245947852,OSQP,optimal,0
95428,Control,100,76,14.910915786151495,0.6188905029999999,OSQP,optimal,0
95368,Control,125,76,10.8050953745444,0.28814034899999996,OSQP,optimal,0
95338,Control,100,76,12.734649836564937,0.162475068,OSQP,optimal,0
95438,Control,150,76,16.139164676102258,0.241031286,OSQP,optimal,0
135583,Control,100,91,13.131760427689533,0.7316210919999999,OSQP,optimal,0
135563,Control,75,91,11.322004191150446,1.058224532,OSQP,optimal,0
135573,Control,125,91,10.306379949550816,0.378572609,OSQP,optimal,0
135573,Control,100,91,11.416175678715836,0.40487595,OSQP,optimal,0
135583,Control,125,91,16.647420293326928,0.283934322,OSQP,optimal,0
135613,Control,100,91,14.031707441000151,0.338722071,OSQP,optimal,0
135583,Control,125,91,13.603637622149849,0.313763732,OSQP,optimal,0
135543,Control,100,91,11.468020564263785,0.242501961,OSQP,optimal,0
135553,Control,150,91,12.571830204992981,0.407262459,OSQP,optimal,0
135583,Control,200,91,18.404346871342124,0.335621444,OSQP,optimal,0
193729,Control,200,109,19.379454744140407,0.6417155720000001,OSQP,optimal,0
193789,Control,75,109,15.555474098398463,1.44428915,OSQP,optimal,0
193799,Control,200,109,15.313967204788378,1.016079178,OSQP,optimal,0
193809,Control,100,109,15.913669829886643,0.541267178,OSQP,optimal,0
193799,Control,75,109,13.107941812783775,0.720814992,OSQP,optimal,0
193779,Control,100,109,12.973898803135526,0.386520607,OSQP,optimal,0
193749,Control,175,109,24.19675857078764,0.451236377,OSQP,optimal,0
193739,Control,125,109,14.490125251911357,0.507614191,OSQP,optimal,0
193759,Control,125,109,20.157896139478094,0.356569538,OSQP,optimal,0
193759,Control,175,109,18.00407206818981,0.669445957,OSQP,optimal,0


==> data/results_bak/benchmark_problems/OSQP_polish/Control/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1970,Control,25,10,0.1060810754225678,0.0022812279999999997,OSQP_polish,optimal,1
1980,Control,50,10,1.005130720831841,0.003070792,OSQP_polish,optimal,1
1990,Control,25,10,1.6229568646379022,0.002184572,OSQP_polish,optimal,1
2000,Control,50,10,4.117579317944964,0.001910485,OSQP_polish,optimal,1
2000,Control,50,10,4.391211313404167,0.002701701,OSQP_polish,optimal,1
2010,Control,75,10,92.41545216760805,0.0025756150000000003,OSQP_polish,optimal,1
2000,Control,150,10,2.7572803105174617,0.007909629,OSQP_polish,optimal,1
1970,Control,75,10,1.1904395850075842,0.003367034,OSQP_polish,optimal,1
1990,Control,50,10,1.049147427103303,0.001998016,OSQP_polish,optimal,1
2020,Control,25,10,1.8659315753016128,0.002603411,OSQP_polish,optimal,1
2323,Control,100,11,11.888397542506116,0.004732919,OSQP_polish,optimal,1
2263,Control,25,11,0.6977574586044928,0.002588094,OSQP_polish,optimal,-1
2283,Control,50,11,1.734062160794272,0.00328968,OSQP_polish,optimal,1
2283,Control,425,11,5.129730689431595,0.034133158,OSQP_polish,optimal,1
2303,Control,50,11,3.8845831929449934,0.0034298009999999997,OSQP_polish,optimal,1
2283,Control,75,11,11.366224385348831,0.0039460929999999995,OSQP_polish,optimal,1
2283,Control,100,11,2.4960927649037052,0.0048900440000000005,OSQP_polish,optimal,1
2283,Control,400,11,57.895532598618146,0.045285382,OSQP_polish,optimal,-1
2293,Control,75,11,1.9438440287916192,0.004289299,OSQP_polish,optimal,1
2313,Control,150,11,23.48372884013468,0.014307471,OSQP_polish,optimal,1
2778,Control,100,12,1.89182839034976,0.005973425,OSQP_polish,optimal,1
2768,Control,25,12,2.3904522487746718,0.00536353,OSQP_polish,optimal,1
2768,Control,150,12,1.6543481629262655,0.004764081,OSQP_polish,optimal,1
2778,Control,25,12,2.189929518419094,0.003737768,OSQP_polish,optimal,1
2758,Control,75,12,1.613247579938223,0.005066525,OSQP_polish,optimal,1
2748,Control,100,12,0.4979632456217104,0.005908226999999999,OSQP_polish,optimal,-1
2768,Control,25,12,1.4268053762242832,0.006102995,OSQP_polish,optimal,1
2758,Control,50,12,1.0155464764275366,0.004122183,OSQP_polish,optimal,1
2778,Control,75,12,4.776764691076662,0.004883551,OSQP_polish,optimal,-1
2788,Control,50,12,11.651651829227019,0.004035273,OSQP_polish,optimal,1
3145,Control,125,13,8.250843987343691,0.008371705,OSQP_polish,optimal,1
3145,Control,50,13,3.4278368389717984,0.00354496,OSQP_polish,optimal,1
3145,Control,150,13,4.5171854272310386,0.005571003000000001,OSQP_polish,optimal,1
3145,Control,25,13,2.5464180044880065,0.002242488,OSQP_polish,optimal,1
3135,Control,325,13,7.946467119289069,0.015479338,OSQP_polish,optimal,1
3145,Control,150,13,5.7586897359525935,0.005461786000000001,OSQP_polish,optimal,1
3125,Control,50,13,3.416493938065484,0.004415432,OSQP_polish,optimal,1
3135,Control,75,13,14.056065121052475,0.0036776390000000003,OSQP_polish,optimal,1
3165,Control,325,13,14.369154985616035,0.010109742,OSQP_polish,optimal,1
3125,Control,50,13,0.9689222160114168,0.003309605,OSQP_polish,optimal,1
3704,Control,525,14,7.41364258950824,0.072678219,OSQP_polish,optimal,1
3684,Control,50,14,2.518907815954773,0.005630968,OSQP_polish,optimal,1
3674,Control,125,14,7.689860182895701,0.008881958,OSQP_polish,optimal,1
3674,Control,75,14,1.1673680238784525,0.006801873000000001,OSQP_polish,optimal,1
3674,Control,75,14,4.100684770444923,0.006432065000000001,OSQP_polish,optimal,1
3644,Control,50,14,1.1308903146858635,0.0034678240000000004,OSQP_polish,optimal,1
3684,Control,50,14,13.563305913445125,0.005515704000000001,OSQP_polish,optimal,1
3684,Control,50,14,2.1695453129045537,0.024057220000000004,OSQP_polish,optimal,1
3694,Control,200,14,4.458461337936297,0.012803348999999999,OSQP_polish,optimal,1
3664,Control,50,14,0.7203118738026202,0.022910387999999997,OSQP_polish,optimal,1
4115,Control,150,15,8.566837407425284,0.035680761,OSQP_polish,optimal,1
4095,Control,75,15,4.8109986155552384,0.0074270759999999995,OSQP_polish,optimal,-1
4125,Control,50,15,3.9382672717246967,0.007806869000000002,OSQP_polish,optimal,1
4095,Control,50,15,2.6559491220330687,0.005463553,OSQP_polish,optimal,1
4105,Control,275,15,4.2760149545561115,0.018846323999999998,OSQP_polish,optimal,1
4085,Control,50,15,1.6855562334237713,0.003951867,OSQP_polish,optimal,1
4105,Control,725,15,8.842899580533555,0.046009673999999987,OSQP_polish,optimal,1
4115,Control,175,15,3.043649471847437,0.012190626000000001,OSQP_polish,optimal,1
4125,Control,150,15,3.2430979091181253,0.012714099,OSQP_polish,optimal,1
4115,Control,25,15,4.140288692894473,0.004374874,OSQP_polish,optimal,1
4728,Control,25,16,2.5021223210150407,0.004990922,OSQP_polish,optimal,1
4698,Control,50,16,1.7551105008055774,0.019742951,OSQP_polish,optimal,1
4698,Control,25,16,0.8324739949538539,0.00504576,OSQP_polish,optimal,1
4698,Control,150,16,2.396311535395092,0.06097848,OSQP_polish,optimal,1
4718,Control,75,16,5.240479692455535,0.005356927000000001,OSQP_polish,optimal,1
4708,Control,50,16,7.190986349481868,0.041715614,OSQP_polish,optimal,1
4688,Control,75,16,1.128504128219337,0.008692146999999999,OSQP_polish,optimal,1
4718,Control,25,16,3.4655356510635937,0.004843086,OSQP_polish,optimal,1
4728,Control,75,16,4.788385804955904,0.008151842999999999,OSQP_polish,optimal,1
4688,Control,25,16,0.6847750173654337,0.004911694,OSQP_polish,optimal,1
5870,Control,25,18,1.6219342635279712,0.006102888000000001,OSQP_polish,optimal,1
5880,Control,100,18,3.837424600256498,0.011999512,OSQP_polish,optimal,1
5890,Control,50,18,2.9642112083051413,0.008848525,OSQP_polish,optimal,1
5920,Control,150,18,4.683277218889335,0.06071178300000001,OSQP_polish,optimal,1
5900,Control,50,18,1.0579203949428455,0.007822831,OSQP_polish,optimal,-1
5890,Control,50,18,5.3119721825501065,0.009178368000000001,OSQP_polish,optimal,1
5840,Control,25,18,1.5447952019653215,0.027109431,OSQP_polish,optimal,1
5900,Control,50,18,3.5409803111069635,0.0059298070000000005,OSQP_polish,optimal,1
5860,Control,25,18,2.0294130575952103,0.0062259590000000005,OSQP_polish,optimal,1
5860,Control,100,18,1.673178949076587,0.021846116000000002,OSQP_polish,optimal,1
7180,Control,25,20,1.131111076036465,0.005930875,OSQP_polish,optimal,1
7180,Control,100,20,5.1319815879747495,0.025315222000000002,OSQP_polish,optimal,1
7170,Control,100,20,3.208840831600277,0.062621389,OSQP_polish,optimal,1
7140,Control,50,20,0.9501679131490244,0.023831527,OSQP_polish,optimal,1
7180,Control,50,20,2.4321144076140553,0.036429623,OSQP_polish,optimal,1
7150,Control,25,20,2.7105752347071506,0.016027962,OSQP_polish,optimal,1
7180,Control,75,20,2.7388912147208124,0.043198672,OSQP_polish,optimal,1
7190,Control,50,20,2.4481387416986853,0.010137784,OSQP_polish,optimal,1
7180,Control,50,20,2.7611492828493005,0.027724027000000002,OSQP_polish,optimal,1
7180,Control,25,20,3.0621101675377598,0.00795482,OSQP_polish,optimal,1
9245,Control,25,23,4.196844392655464,0.018154488,OSQP_polish,optimal,-1
9215,Control,50,23,1.7555176134925676,0.036556894,OSQP_polish,optimal,1
9265,Control,125,23,9.236102410673256,0.055267421,OSQP_polish,optimal,1
9255,Control,100,23,3.4321059411665864,0.018236887,OSQP_polish,optimal,-1
9275,Control,75,23,11.866377169510152,0.036448334000000006,OSQP_polish,optimal,1
9215,Control,75,23,5.670199456401344,0.01648706,OSQP_polish,optimal,1
9195,Control,50,23,1.4127500941741735,0.013576016000000002,OSQP_polish,optimal,1
9235,Control,150,23,3.6762241618623723,0.093694924,OSQP_polish,optimal,1
9265,Control,150,23,4.990104594903366,0.077447477,OSQP_polish,optimal,1
9235,Control,50,23,2.199671188801311,0.013770626999999999,OSQP_polish,optimal,1
11848,Control,50,26,2.9675805474429984,0.029358198,OSQP_polish,optimal,1
11818,Control,125,26,2.380677427094086,0.09556656,OSQP_polish,optimal,-1
11818,Control,25,26,1.806532994750412,0.01387689,OSQP_polish,optimal,1
11848,Control,50,26,2.2232448258484383,0.136578903,OSQP_polish,optimal,1
11858,Control,125,26,10.794958429337175,0.056115399,OSQP_polish,optimal,1
11868,Control,375,26,12.06416642384461,0.125951808,OSQP_polish,optimal,1
11828,Control,75,26,4.820993823114487,0.043367447,OSQP_polish,optimal,1
11818,Control,50,26,3.496974508315752,0.017368435999999998,OSQP_polish,optimal,1
11848,Control,100,26,6.268233493144074,0.044467667999999995,OSQP_polish,optimal,1
11868,Control,25,26,5.494247215656451,0.013984799,OSQP_polish,optimal,1
14439,Control,75,29,8.434114218342746,0.039495932000000004,OSQP_polish,optimal,1
14419,Control,75,29,5.6966726107818975,0.026061315,OSQP_polish,optimal,1
14429,Control,50,29,3.542208445818305,0.037638542000000004,OSQP_polish,optimal,1
14449,Control,75,29,9.92467710537725,0.09582829,OSQP_polish,optimal,1
14449,Control,25,29,4.461589847657172,0.035260201,OSQP_polish,optimal,1
14429,Control,100,29,4.262047986226894,0.035550317000000005,OSQP_polish,optimal,1
14389,Control,25,29,1.5836852492503308,0.015693767,OSQP_polish,optimal,1
14419,Control,50,29,1.4612800856151025,0.021740641,OSQP_polish,optimal,1
14439,Control,175,29,13.197880503762267,0.16635406000000005,OSQP_polish,optimal,1
14459,Control,50,29,4.415669105249046,0.064130317,OSQP_polish,optimal,1
19764,Control,50,34,4.471173976059647,0.023665316000000002,OSQP_polish,optimal,1
19834,Control,75,34,4.559200646149483,0.090679463,OSQP_polish,optimal,-1
19804,Control,75,34,5.1623974647715265,0.109943959,OSQP_polish,optimal,1
19794,Control,25,34,2.2480135265502725,0.022896503,OSQP_polish,optimal,1
19804,Control,100,34,7.617939662900162,0.040855647,OSQP_polish,optimal,1
19824,Control,25,34,3.7344825629757135,0.01716893,OSQP_polish,optimal,1
19794,Control,50,34,3.1582508082874847,0.07979511,OSQP_polish,optimal,1
19874,Control,25,34,6.096882832558872,0.052017368,OSQP_polish,optimal,1
19834,Control,75,34,3.927218227752012,0.09613914,OSQP_polish,optimal,1
19874,Control,125,34,11.812361840067775,0.09478309,OSQP_polish,optimal,-1
25639,Control,100,39,4.257817853237246,0.16689525,OSQP_polish,optimal,1
25609,Control,50,39,5.197984778660696,0.111652424,OSQP_polish,optimal,-1
25619,Control,25,39,2.9499391054536224,0.030411222,OSQP_polish,optimal,1
25629,Control,100,39,3.0215004349158083,0.195182942,OSQP_polish,optimal,1
25639,Control,50,39,8.601769675153209,0.08078997700000001,OSQP_polish,optimal,1
25639,Control,50,39,3.3208624646457423,0.102234195,OSQP_polish,optimal,1
25659,Control,25,39,5.692147299936688,0.067628841,OSQP_polish,optimal,1
25629,Control,75,39,2.734564120075605,0.079390686,OSQP_polish,optimal,1
25609,Control,50,39,4.096236430948577,0.041513335,OSQP_polish,optimal,1
25669,Control,75,39,6.452758819255947,0.080371281,OSQP_polish,optimal,1
35688,Control,200,46,8.630895085706776,0.138829615,OSQP_polish,optimal,1
35668,Control,75,46,13.49314372371322,0.062661095,OSQP_polish,optimal,1
35688,Control,75,46,9.990796728899372,0.059958214,OSQP_polish,optimal,1
35638,Control,75,46,4.766879780813749,0.182792647,OSQP_polish,optimal,1
35668,Control,250,46,8.488963268338496,0.140726515,OSQP_polish,optimal,1
35588,Control,25,46,4.985524337304415,0.149016145,OSQP_polish,optimal,1
35678,Control,200,46,9.911446976354968,0.148998195,OSQP_polish,optimal,1
35668,Control,100,46,9.110619612312258,0.19546926899999997,OSQP_polish,optimal,1
35708,Control,125,46,12.975423552029286,0.13800150399999994,OSQP_polish,optimal,1
35638,Control,100,46,5.353272113966782,0.081424236,OSQP_polish,optimal,1
48804,Control,150,54,6.386966819302256,0.279323304,OSQP_polish,optimal,1
48794,Control,75,54,6.262557123937662,0.199069109,OSQP_polish,optimal,1
48724,Control,150,54,6.3215540093011535,0.3762947480000001,OSQP_polish,optimal,1
48734,Control,100,54,9.791975189230419,0.135774993,OSQP_polish,optimal,1
48714,Control,75,54,7.339571002503266,0.146390978,OSQP_polish,optimal,1
48754,Control,75,54,7.604305994743504,0.29945279,OSQP_polish,optimal,1
48754,Control,100,54,5.464028232447123,0.09024412,OSQP_polish,optimal,1
48694,Control,150,54,6.115507373132178,0.204599416,OSQP_polish,optimal,1
48804,Control,125,54,11.14842217234228,0.125536495,OSQP_polish,optimal,1
48744,Control,75,54,10.226766669373816,0.102213857,OSQP_polish,optimal,1
68034,Control,100,64,10.441053564619036,0.39360211,OSQP_polish,optimal,1
68034,Control,50,64,10.244441016828695,0.127334706,OSQP_polish,optimal,1
68064,Control,75,64,12.08725408595596,0.202031328,OSQP_polish,optimal,1
68064,Control,25,64,7.643123241373511,0.131415191,OSQP_polish,optimal,1
68034,Control,100,64,11.690385370916607,0.211794292,OSQP_polish,optimal,1
67994,Control,25,64,8.064004013266896,0.22044213500000004,OSQP_polish,optimal,1
68034,Control,125,64,8.837247612660551,0.21530339699999998,OSQP_polish,optimal,1
67994,Control,75,64,5.238953682270293,0.33636441200000006,OSQP_polish,optimal,1
68054,Control,175,64,8.180935658616104,0.18473078,OSQP_polish,optimal,1
68034,Control,25,64,5.559303049210732,0.102673145,OSQP_polish,optimal,1
95358,Control,250,76,10.54864745628007,0.4106384750000001,OSQP_polish,optimal,-1
95408,Control,75,76,8.877245083557684,0.208670595,OSQP_polish,optimal,1
95398,Control,150,76,18.754394482501205,0.214749744,OSQP_polish,optimal,1
95288,Control,75,76,8.15636742394719,0.237289715,OSQP_polish,optimal,1
95378,Control,75,76,11.305433825407574,0.29677604700000004,OSQP_polish,optimal,1
95338,Control,100,76,13.644774843181304,0.457174149,OSQP_polish,optimal,-1
95428,Control,100,76,14.89986235247246,0.30845356399999996,OSQP_polish,optimal,1
95368,Control,100,76,10.789092856728553,0.184657447,OSQP_polish,optimal,1
95338,Control,75,76,12.736321722049556,0.187085735,OSQP_polish,optimal,1
95438,Control,225,76,16.13025795032759,0.264054041,OSQP_polish,optimal,1
135583,Control,100,91,13.131155370565903,0.364573675,OSQP_polish,optimal,1
135563,Control,175,91,11.317218803768682,0.5201989379999999,OSQP_polish,optimal,1
135573,Control,100,91,10.30155244234784,0.254390008,OSQP_polish,optimal,1
135573,Control,100,91,11.416175678715836,0.33897750200000004,OSQP_polish,optimal,-1
135583,Control,125,91,16.646210072006706,0.457798441,OSQP_polish,optimal,1
135613,Control,100,91,14.030657780658586,0.354356189,OSQP_polish,optimal,1
135583,Control,75,91,13.58776386628249,0.298702918,OSQP_polish,optimal,1
135543,Control,100,91,11.469359767497465,0.335072258,OSQP_polish,optimal,1
135553,Control,150,91,12.570811022686016,0.325560318,OSQP_polish,optimal,1
135583,Control,200,91,18.398852295562925,0.537166815,OSQP_polish,optimal,1
193729,Control,150,109,19.376312424344015,0.688405563,OSQP_polish,optimal,1
193789,Control,75,109,15.554366779178064,0.7057749259999999,OSQP_polish,optimal,1
193799,Control,150,109,15.281310586333909,0.7942365159999999,OSQP_polish,optimal,-1
193809,Control,125,109,15.90583895404237,0.6183315629999999,OSQP_polish,optimal,1
193799,Control,175,109,13.104361465607948,0.809631566,OSQP_polish,optimal,1
193779,Control,125,109,12.968825618781946,0.8236078029999999,OSQP_polish,optimal,1
193749,Control,175,109,24.196758570789772,0.5002031579999999,OSQP_polish,optimal,-1
193739,Control,100,109,14.46229032943557,0.442020626,OSQP_polish,optimal,1
193759,Control,100,109,20.15573653300164,0.6422503559999999,OSQP_polish,optimal,1
193759,Control,225,109,17.993771090471462,0.7110926639999999,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1970,Control,25,10,0.10608107542256781,0.002281228,OSQP_polish,optimal,1
1980,Control,50,10,1.005130720831841,0.003070792,OSQP_polish,optimal,1
1990,Control,25,10,1.6229568646379022,0.002184572,OSQP_polish,optimal,1
2000,Control,50,10,4.117579317944964,0.0019104850000000002,OSQP_polish,optimal,1
2000,Control,50,10,4.391211313404167,0.002701701,OSQP_polish,optimal,1
2010,Control,75,10,92.41545216760805,0.0025756150000000003,OSQP_polish,optimal,1
2000,Control,150,10,2.7572803105174617,0.007909629,OSQP_polish,optimal,1
1970,Control,75,10,1.1904395850075842,0.003367034,OSQP_polish,optimal,1
1990,Control,50,10,1.049147427103303,0.001998016,OSQP_polish,optimal,1
2020,Control,25,10,1.8659315753016132,0.002603411,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n109.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
193729,Control,150,109,19.376312424344018,0.688405563,OSQP_polish,optimal,1
193789,Control,75,109,15.554366779178064,0.705774926,OSQP_polish,optimal,1
193799,Control,150,109,15.281310586333907,0.794236516,OSQP_polish,optimal,-1
193809,Control,125,109,15.90583895404237,0.618331563,OSQP_polish,optimal,1
193799,Control,175,109,13.10436146560795,0.809631566,OSQP_polish,optimal,1
193779,Control,125,109,12.968825618781946,0.823607803,OSQP_polish,optimal,1
193749,Control,175,109,24.19675857078977,0.5002031579999999,OSQP_polish,optimal,-1
193739,Control,100,109,14.46229032943557,0.442020626,OSQP_polish,optimal,1
193759,Control,100,109,20.15573653300164,0.6422503559999999,OSQP_polish,optimal,1
193759,Control,225,109,17.99377109047146,0.7110926639999999,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2323,Control,100,11,11.888397542506116,0.0047329189999999995,OSQP_polish,optimal,1
2263,Control,25,11,0.6977574586044928,0.002588094,OSQP_polish,optimal,-1
2283,Control,50,11,1.734062160794272,0.00328968,OSQP_polish,optimal,1
2283,Control,425,11,5.129730689431595,0.034133158,OSQP_polish,optimal,1
2303,Control,50,11,3.884583192944993,0.003429801,OSQP_polish,optimal,1
2283,Control,75,11,11.36622438534883,0.003946093,OSQP_polish,optimal,1
2283,Control,100,11,2.496092764903705,0.004890044,OSQP_polish,optimal,1
2283,Control,400,11,57.89553259861815,0.045285382,OSQP_polish,optimal,-1
2293,Control,75,11,1.943844028791619,0.004289299,OSQP_polish,optimal,1
2313,Control,150,11,23.483728840134685,0.014307470999999999,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2778,Control,100,12,1.8918283903497601,0.005973425,OSQP_polish,optimal,1
2768,Control,25,12,2.3904522487746713,0.00536353,OSQP_polish,optimal,1
2768,Control,150,12,1.6543481629262657,0.004764081,OSQP_polish,optimal,1
2778,Control,25,12,2.189929518419094,0.003737768,OSQP_polish,optimal,1
2758,Control,75,12,1.6132475799382233,0.005066525,OSQP_polish,optimal,1
2748,Control,100,12,0.49796324562171035,0.005908227,OSQP_polish,optimal,-1
2768,Control,25,12,1.4268053762242832,0.006102995,OSQP_polish,optimal,1
2758,Control,50,12,1.0155464764275366,0.004122183,OSQP_polish,optimal,1
2778,Control,75,12,4.776764691076662,0.004883551,OSQP_polish,optimal,-1
2788,Control,50,12,11.65165182922702,0.004035273,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
3145,Control,125,13,8.25084398734369,0.008371705,OSQP_polish,optimal,1
3145,Control,50,13,3.4278368389717984,0.00354496,OSQP_polish,optimal,1
3145,Control,150,13,4.517185427231038,0.005571003,OSQP_polish,optimal,1
3145,Control,25,13,2.5464180044880065,0.002242488,OSQP_polish,optimal,1
3135,Control,325,13,7.9464671192890695,0.015479337999999999,OSQP_polish,optimal,1
3145,Control,150,13,5.7586897359525935,0.005461786000000001,OSQP_polish,optimal,1
3125,Control,50,13,3.416493938065484,0.0044154319999999995,OSQP_polish,optimal,1
3135,Control,75,13,14.056065121052475,0.003677639,OSQP_polish,optimal,1
3165,Control,325,13,14.369154985616037,0.010109742000000001,OSQP_polish,optimal,1
3125,Control,50,13,0.9689222160114169,0.003309605,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
3704,Control,525,14,7.41364258950824,0.072678219,OSQP_polish,optimal,1
3684,Control,50,14,2.5189078159547735,0.005630968,OSQP_polish,optimal,1
3674,Control,125,14,7.689860182895701,0.008881958,OSQP_polish,optimal,1
3674,Control,75,14,1.1673680238784525,0.006801873,OSQP_polish,optimal,1
3674,Control,75,14,4.100684770444923,0.006432065000000001,OSQP_polish,optimal,1
3644,Control,50,14,1.1308903146858635,0.003467824,OSQP_polish,optimal,1
3684,Control,50,14,13.563305913445125,0.005515704000000001,OSQP_polish,optimal,1
3684,Control,50,14,2.1695453129045537,0.024057220000000004,OSQP_polish,optimal,1
3694,Control,200,14,4.458461337936298,0.012803349,OSQP_polish,optimal,1
3664,Control,50,14,0.7203118738026202,0.022910388,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
4115,Control,150,15,8.566837407425284,0.035680761,OSQP_polish,optimal,1
4095,Control,75,15,4.8109986155552384,0.007427076,OSQP_polish,optimal,-1
4125,Control,50,15,3.9382672717246967,0.007806869000000001,OSQP_polish,optimal,1
4095,Control,50,15,2.655949122033069,0.005463553,OSQP_polish,optimal,1
4105,Control,275,15,4.276014954556112,0.018846324,OSQP_polish,optimal,1
4085,Control,50,15,1.6855562334237713,0.0039518669999999995,OSQP_polish,optimal,1
4105,Control,725,15,8.842899580533555,0.04600967399999999,OSQP_polish,optimal,1
4115,Control,175,15,3.043649471847437,0.012190626,OSQP_polish,optimal,1
4125,Control,150,15,3.2430979091181253,0.012714099,OSQP_polish,optimal,1
4115,Control,25,15,4.140288692894474,0.004374874,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
4728,Control,25,16,2.5021223210150407,0.004990922,OSQP_polish,optimal,1
4698,Control,50,16,1.7551105008055774,0.019742950999999998,OSQP_polish,optimal,1
4698,Control,25,16,0.8324739949538539,0.00504576,OSQP_polish,optimal,1
4698,Control,150,16,2.3963115353950917,0.060978479999999995,OSQP_polish,optimal,1
4718,Control,75,16,5.240479692455535,0.005356927000000001,OSQP_polish,optimal,1
4708,Control,50,16,7.190986349481867,0.041715614,OSQP_polish,optimal,1
4688,Control,75,16,1.1285041282193373,0.008692147,OSQP_polish,optimal,1
4718,Control,25,16,3.4655356510635937,0.004843086,OSQP_polish,optimal,1
4728,Control,75,16,4.788385804955903,0.008151842999999999,OSQP_polish,optimal,1
4688,Control,25,16,0.6847750173654337,0.004911694,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
5870,Control,25,18,1.6219342635279712,0.006102888000000001,OSQP_polish,optimal,1
5880,Control,100,18,3.8374246002564982,0.011999512,OSQP_polish,optimal,1
5890,Control,50,18,2.964211208305141,0.008848525,OSQP_polish,optimal,1
5920,Control,150,18,4.683277218889334,0.060711783000000005,OSQP_polish,optimal,1
5900,Control,50,18,1.0579203949428457,0.007822831,OSQP_polish,optimal,-1
5890,Control,50,18,5.311972182550107,0.009178368,OSQP_polish,optimal,1
5840,Control,25,18,1.5447952019653215,0.027109431,OSQP_polish,optimal,1
5900,Control,50,18,3.540980311106964,0.0059298070000000005,OSQP_polish,optimal,1
5860,Control,25,18,2.0294130575952103,0.006225959,OSQP_polish,optimal,1
5860,Control,100,18,1.673178949076587,0.021846116,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
7180,Control,25,20,1.131111076036465,0.0059308749999999995,OSQP_polish,optimal,1
7180,Control,100,20,5.13198158797475,0.025315222,OSQP_polish,optimal,1
7170,Control,100,20,3.208840831600277,0.062621389,OSQP_polish,optimal,1
7140,Control,50,20,0.9501679131490245,0.023831526999999998,OSQP_polish,optimal,1
7180,Control,50,20,2.432114407614055,0.036429623,OSQP_polish,optimal,1
7150,Control,25,20,2.7105752347071506,0.016027962,OSQP_polish,optimal,1
7180,Control,75,20,2.7388912147208124,0.043198671999999994,OSQP_polish,optimal,1
7190,Control,50,20,2.4481387416986853,0.010137784,OSQP_polish,optimal,1
7180,Control,50,20,2.7611492828493005,0.027724027,OSQP_polish,optimal,1
7180,Control,25,20,3.0621101675377593,0.00795482,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
9245,Control,25,23,4.196844392655464,0.018154488,OSQP_polish,optimal,-1
9215,Control,50,23,1.7555176134925676,0.036556894,OSQP_polish,optimal,1
9265,Control,125,23,9.236102410673256,0.055267421,OSQP_polish,optimal,1
9255,Control,100,23,3.432105941166586,0.018236887,OSQP_polish,optimal,-1
9275,Control,75,23,11.866377169510153,0.036448334000000006,OSQP_polish,optimal,1
9215,Control,75,23,5.670199456401344,0.01648706,OSQP_polish,optimal,1
9195,Control,50,23,1.4127500941741735,0.013576016000000002,OSQP_polish,optimal,1
9235,Control,150,23,3.676224161862372,0.093694924,OSQP_polish,optimal,1
9265,Control,150,23,4.990104594903366,0.077447477,OSQP_polish,optimal,1
9235,Control,50,23,2.199671188801311,0.013770627,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
11848,Control,50,26,2.967580547442998,0.029358198,OSQP_polish,optimal,1
11818,Control,125,26,2.380677427094086,0.09556656000000001,OSQP_polish,optimal,-1
11818,Control,25,26,1.8065329947504118,0.013876890000000001,OSQP_polish,optimal,1
11848,Control,50,26,2.2232448258484383,0.136578903,OSQP_polish,optimal,1
11858,Control,125,26,10.794958429337177,0.056115399,OSQP_polish,optimal,1
11868,Control,375,26,12.06416642384461,0.125951808,OSQP_polish,optimal,1
11828,Control,75,26,4.820993823114487,0.043367447,OSQP_polish,optimal,1
11818,Control,50,26,3.496974508315752,0.017368435999999998,OSQP_polish,optimal,1
11848,Control,100,26,6.268233493144074,0.044467668,OSQP_polish,optimal,1
11868,Control,25,26,5.494247215656451,0.013984799,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
14439,Control,75,29,8.434114218342748,0.039495932,OSQP_polish,optimal,1
14419,Control,75,29,5.6966726107818975,0.026061315,OSQP_polish,optimal,1
14429,Control,50,29,3.542208445818305,0.037638542,OSQP_polish,optimal,1
14449,Control,75,29,9.92467710537725,0.09582829000000001,OSQP_polish,optimal,1
14449,Control,25,29,4.461589847657172,0.035260201,OSQP_polish,optimal,1
14429,Control,100,29,4.262047986226894,0.035550317000000005,OSQP_polish,optimal,1
14389,Control,25,29,1.583685249250331,0.015693767,OSQP_polish,optimal,1
14419,Control,50,29,1.4612800856151023,0.021740640999999998,OSQP_polish,optimal,1
14439,Control,175,29,13.197880503762269,0.16635406000000003,OSQP_polish,optimal,1
14459,Control,50,29,4.415669105249046,0.064130317,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n34.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
19764,Control,50,34,4.471173976059647,0.023665316,OSQP_polish,optimal,1
19834,Control,75,34,4.559200646149484,0.090679463,OSQP_polish,optimal,-1
19804,Control,75,34,5.162397464771526,0.10994395900000001,OSQP_polish,optimal,1
19794,Control,25,34,2.2480135265502725,0.022896503,OSQP_polish,optimal,1
19804,Control,100,34,7.617939662900163,0.040855646999999995,OSQP_polish,optimal,1
19824,Control,25,34,3.734482562975714,0.01716893,OSQP_polish,optimal,1
19794,Control,50,34,3.1582508082874847,0.07979511,OSQP_polish,optimal,1
19874,Control,25,34,6.0968828325588715,0.052017367999999994,OSQP_polish,optimal,1
19834,Control,75,34,3.9272182277520122,0.09613914000000001,OSQP_polish,optimal,1
19874,Control,125,34,11.812361840067776,0.09478309,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
25639,Control,100,39,4.257817853237246,0.16689525,OSQP_polish,optimal,1
25609,Control,50,39,5.197984778660695,0.111652424,OSQP_polish,optimal,-1
25619,Control,25,39,2.949939105453622,0.030411221999999998,OSQP_polish,optimal,1
25629,Control,100,39,3.0215004349158083,0.19518294199999997,OSQP_polish,optimal,1
25639,Control,50,39,8.601769675153209,0.08078997700000001,OSQP_polish,optimal,1
25639,Control,50,39,3.3208624646457423,0.102234195,OSQP_polish,optimal,1
25659,Control,25,39,5.692147299936689,0.067628841,OSQP_polish,optimal,1
25629,Control,75,39,2.734564120075605,0.079390686,OSQP_polish,optimal,1
25609,Control,50,39,4.096236430948577,0.041513335,OSQP_polish,optimal,1
25669,Control,75,39,6.452758819255948,0.080371281,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n46.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
35688,Control,200,46,8.630895085706776,0.138829615,OSQP_polish,optimal,1
35668,Control,75,46,13.49314372371322,0.062661095,OSQP_polish,optimal,1
35688,Control,75,46,9.990796728899374,0.059958214,OSQP_polish,optimal,1
35638,Control,75,46,4.766879780813749,0.182792647,OSQP_polish,optimal,1
35668,Control,250,46,8.488963268338495,0.140726515,OSQP_polish,optimal,1
35588,Control,25,46,4.9855243373044145,0.149016145,OSQP_polish,optimal,1
35678,Control,200,46,9.911446976354968,0.148998195,OSQP_polish,optimal,1
35668,Control,100,46,9.110619612312258,0.195469269,OSQP_polish,optimal,1
35708,Control,125,46,12.975423552029284,0.13800150399999997,OSQP_polish,optimal,1
35638,Control,100,46,5.353272113966782,0.081424236,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n54.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
48804,Control,150,54,6.3869668193022555,0.279323304,OSQP_polish,optimal,1
48794,Control,75,54,6.262557123937663,0.199069109,OSQP_polish,optimal,1
48724,Control,150,54,6.321554009301154,0.37629474800000007,OSQP_polish,optimal,1
48734,Control,100,54,9.791975189230419,0.135774993,OSQP_polish,optimal,1
48714,Control,75,54,7.339571002503266,0.146390978,OSQP_polish,optimal,1
48754,Control,75,54,7.604305994743504,0.29945279,OSQP_polish,optimal,1
48754,Control,100,54,5.464028232447122,0.09024412000000001,OSQP_polish,optimal,1
48694,Control,150,54,6.115507373132178,0.20459941599999998,OSQP_polish,optimal,1
48804,Control,125,54,11.14842217234228,0.125536495,OSQP_polish,optimal,1
48744,Control,75,54,10.226766669373815,0.10221385699999999,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n64.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
68034,Control,100,64,10.441053564619038,0.39360211,OSQP_polish,optimal,1
68034,Control,50,64,10.244441016828695,0.127334706,OSQP_polish,optimal,1
68064,Control,75,64,12.087254085955959,0.202031328,OSQP_polish,optimal,1
68064,Control,25,64,7.6431232413735115,0.131415191,OSQP_polish,optimal,1
68034,Control,100,64,11.690385370916607,0.211794292,OSQP_polish,optimal,1
67994,Control,25,64,8.064004013266896,0.22044213500000004,OSQP_polish,optimal,1
68034,Control,125,64,8.837247612660551,0.215303397,OSQP_polish,optimal,1
67994,Control,75,64,5.238953682270293,0.336364412,OSQP_polish,optimal,1
68054,Control,175,64,8.180935658616102,0.18473077999999998,OSQP_polish,optimal,1
68034,Control,25,64,5.559303049210732,0.10267314500000001,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n76.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
95358,Control,250,76,10.54864745628007,0.41063847500000006,OSQP_polish,optimal,-1
95408,Control,75,76,8.877245083557684,0.208670595,OSQP_polish,optimal,1
95398,Control,150,76,18.754394482501205,0.21474974400000002,OSQP_polish,optimal,1
95288,Control,75,76,8.15636742394719,0.237289715,OSQP_polish,optimal,1
95378,Control,75,76,11.305433825407574,0.29677604700000004,OSQP_polish,optimal,1
95338,Control,100,76,13.644774843181304,0.457174149,OSQP_polish,optimal,-1
95428,Control,100,76,14.89986235247246,0.308453564,OSQP_polish,optimal,1
95368,Control,100,76,10.789092856728553,0.184657447,OSQP_polish,optimal,1
95338,Control,75,76,12.736321722049558,0.187085735,OSQP_polish,optimal,1
95438,Control,225,76,16.13025795032759,0.264054041,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Control/n91.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
135583,Control,100,91,13.131155370565905,0.364573675,OSQP_polish,optimal,1
135563,Control,175,91,11.317218803768682,0.5201989379999999,OSQP_polish,optimal,1
135573,Control,100,91,10.30155244234784,0.254390008,OSQP_polish,optimal,1
135573,Control,100,91,11.416175678715838,0.33897750200000004,OSQP_polish,optimal,-1
135583,Control,125,91,16.646210072006703,0.457798441,OSQP_polish,optimal,1
135613,Control,100,91,14.030657780658585,0.354356189,OSQP_polish,optimal,1
135583,Control,75,91,13.587763866282488,0.298702918,OSQP_polish,optimal,1
135543,Control,100,91,11.469359767497464,0.33507225799999996,OSQP_polish,optimal,1
135553,Control,150,91,12.570811022686014,0.325560318,OSQP_polish,optimal,1
135583,Control,200,91,18.398852295562932,0.537166815,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
111,Eq QP,25,10,-0.06739504078154554,0.000260966,OSQP_polish,optimal,1
125,Eq QP,25,10,-0.24422282187357075,0.000216976,OSQP_polish,optimal,1
121,Eq QP,25,10,5.418642806355226,0.000224975,OSQP_polish,optimal,1
121,Eq QP,25,10,-0.032056298620818845,0.00029912200000000003,OSQP_polish,optimal,1
125,Eq QP,25,10,2.301362801302364,0.000201075,OSQP_polish,optimal,1
125,Eq QP,25,10,-2.730009244361525,0.000219547,OSQP_polish,optimal,1
125,Eq QP,25,10,2.669331117718274,0.000237194,OSQP_polish,optimal,1
121,Eq QP,25,10,3.477456665051103,0.000316835,OSQP_polish,optimal,1
119,Eq QP,25,10,-0.7184830488669732,0.00026335,OSQP_polish,optimal,1
125,Eq QP,25,10,1.99584279592416,0.00028657300000000004,OSQP_polish,optimal,1
144,Eq QP,25,11,2.334324161157889,0.00017122899999999998,OSQP_polish,optimal,1
144,Eq QP,25,11,11.193858679761863,0.000221801,OSQP_polish,optimal,1
146,Eq QP,25,11,10.244517206839172,0.000214393,OSQP_polish,optimal,1
144,Eq QP,25,11,0.8939286047827744,0.00018249200000000005,OSQP_polish,optimal,1
134,Eq QP,25,11,7.062983868772228,0.00029751,OSQP_polish,optimal,1
142,Eq QP,25,11,-1.0911645339878315,0.00017321100000000002,OSQP_polish,optimal,1
148,Eq QP,25,11,24.44959103233764,0.000194684,OSQP_polish,optimal,1
144,Eq QP,25,11,0.0013279764658033224,0.000196832,OSQP_polish,optimal,1
142,Eq QP,25,11,1.4231881116134428,0.00020595,OSQP_polish,optimal,1
146,Eq QP,25,11,6.295322159097665,0.000180315,OSQP_polish,optimal,1
174,Eq QP,25,12,18.83585639841404,0.000202655,OSQP_polish,optimal,1
180,Eq QP,25,12,-1.411464295058161,0.00019261700000000002,OSQP_polish,optimal,1
176,Eq QP,50,12,-1.4349319100636138,0.000249056,OSQP_polish,optimal,1
174,Eq QP,25,12,2.3337647336462144,0.00017822200000000002,OSQP_polish,optimal,1
180,Eq QP,25,12,-0.7820678200501696,0.000188596,OSQP_polish,optimal,1
180,Eq QP,25,12,0.037554678501830766,0.000187152,OSQP_polish,optimal,1
178,Eq QP,25,12,-4.173101020682632,0.000179908,OSQP_polish,optimal,1
178,Eq QP,50,12,0.7896749093232323,0.000233247,OSQP_polish,optimal,1
178,Eq QP,25,12,0.15548163356896752,0.000217298,OSQP_polish,optimal,1
172,Eq QP,25,12,3.1393217611546724,0.000196322,OSQP_polish,optimal,1
208,Eq QP,50,13,1.8649863617720484,0.000224628,OSQP_polish,optimal,1
206,Eq QP,25,13,-4.226955101405043,0.000224042,OSQP_polish,optimal,1
204,Eq QP,25,13,-3.0985913349303784,0.00023171,OSQP_polish,optimal,1
204,Eq QP,25,13,-0.3987542339449413,0.00021160000000000002,OSQP_polish,optimal,1
202,Eq QP,25,13,10.180041485282445,0.00022067900000000002,OSQP_polish,optimal,1
206,Eq QP,25,13,0.5289789778293473,0.000188373,OSQP_polish,optimal,1
208,Eq QP,25,13,3.1889907162574263,0.00021129599999999998,OSQP_polish,optimal,1
202,Eq QP,25,13,-3.972091848943661,0.00022044,OSQP_polish,optimal,1
204,Eq QP,25,13,9.304390968164984,0.00018887599999999999,OSQP_polish,optimal,1
208,Eq QP,25,13,-1.5142905212914126,0.000227729,OSQP_polish,optimal,1
271,Eq QP,25,15,2.0488968330144948,0.000246068,OSQP_polish,optimal,1
275,Eq QP,25,15,1.8394714348699812,0.000264777,OSQP_polish,optimal,1
271,Eq QP,25,15,9.947433023643775,0.000241749,OSQP_polish,optimal,1
277,Eq QP,25,15,-3.645377483341636,0.000252905,OSQP_polish,optimal,1
271,Eq QP,25,15,-1.8609816043285072,0.000276671,OSQP_polish,optimal,1
275,Eq QP,25,15,9.111810887811579,0.000232999,OSQP_polish,optimal,1
277,Eq QP,25,15,-5.299821985239193,0.00023170799999999998,OSQP_polish,optimal,1
275,Eq QP,25,15,28.716765122203785,0.000274527,OSQP_polish,optimal,1
277,Eq QP,25,15,-0.05274230442548235,0.000245056,OSQP_polish,optimal,1
277,Eq QP,25,15,3.575615516619319,0.000230687,OSQP_polish,optimal,1
405,Eq QP,25,18,14.793290532654204,0.00033802400000000003,OSQP_polish,optimal,1
405,Eq QP,25,18,40.36463740536428,0.00031879,OSQP_polish,optimal,1
405,Eq QP,50,18,1.2716929069100855,0.00038247199999999997,OSQP_polish,optimal,1
405,Eq QP,25,18,13.532018190286744,0.000313309,OSQP_polish,optimal,1
405,Eq QP,50,18,-0.7515622409979318,0.00035888200000000004,OSQP_polish,optimal,1
405,Eq QP,25,18,3.4443054438644762,0.000311829,OSQP_polish,optimal,1
405,Eq QP,50,18,1.020394683089251,0.00035374200000000004,OSQP_polish,optimal,1
401,Eq QP,50,18,0.5720984685128979,0.00035785300000000004,OSQP_polish,optimal,1
403,Eq QP,50,18,7.33931720927117,0.0003682760000000001,OSQP_polish,optimal,1
405,Eq QP,25,18,4.023879304361493,0.00032155599999999997,OSQP_polish,optimal,1
655,Eq QP,50,23,1.0467591028620509,0.000538221,OSQP_polish,optimal,1
655,Eq QP,50,23,2.160331097922,0.00429204,OSQP_polish,optimal,1
655,Eq QP,25,23,9.073109367440088,0.000453985,OSQP_polish,optimal,1
655,Eq QP,50,23,4.217516258838619,0.000526427,OSQP_polish,optimal,1
655,Eq QP,50,23,4.039985239223149,0.000565905,OSQP_polish,optimal,1
655,Eq QP,25,23,3.695491136666308,0.000465107,OSQP_polish,optimal,1
655,Eq QP,25,23,7.278475237995645,0.000427749,OSQP_polish,optimal,1
655,Eq QP,50,23,6.261909431580556,0.0005192199999999999,OSQP_polish,optimal,1
653,Eq QP,25,23,12.390278982248347,0.000456145,OSQP_polish,optimal,1
655,Eq QP,50,23,-0.3095025941626833,0.000510205,OSQP_polish,optimal,1
1044,Eq QP,50,29,16.403179390509752,0.0007958730000000001,OSQP_polish,optimal,1
1044,Eq QP,50,29,6.9828601452659385,0.000769965,OSQP_polish,optimal,1
1044,Eq QP,25,29,13.264820065630314,0.000651833,OSQP_polish,optimal,1
1044,Eq QP,50,29,-4.285329256146613,0.0007827610000000001,OSQP_polish,optimal,1
1044,Eq QP,50,29,3.464238700937935,0.004000095,OSQP_polish,optimal,1
1044,Eq QP,50,29,13.606081420821221,0.000773994,OSQP_polish,optimal,1
1044,Eq QP,25,29,7.143421303263184,0.000647701,OSQP_polish,optimal,1
1044,Eq QP,50,29,5.155245178409083,0.0007545229999999999,OSQP_polish,optimal,1
1044,Eq QP,50,29,1.931392547903916,0.000741406,OSQP_polish,optimal,1
1042,Eq QP,50,29,2.861450790296173,0.011008931000000001,OSQP_polish,optimal,1
1891,Eq QP,50,39,28.866814500494193,0.001342029,OSQP_polish,optimal,1
1891,Eq QP,50,39,6.771987437669798,0.001292522,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.808341339898781,0.001360525,OSQP_polish,optimal,1
1891,Eq QP,50,39,9.634836366951953,0.00132483,OSQP_polish,optimal,1
1891,Eq QP,50,39,10.899512087185107,0.0012893219999999999,OSQP_polish,optimal,1
1891,Eq QP,50,39,10.35611422162952,0.0012964539999999998,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.258076817733705,0.00136329,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.389810924816498,0.016718393,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.16969993548362,0.022792685,OSQP_polish,optimal,1
1891,Eq QP,50,39,7.854950589912777,0.001319127,OSQP_polish,optimal,1
3498,Eq QP,50,53,8.284901599433486,0.002396451,OSQP_polish,optimal,1
3498,Eq QP,50,53,12.587491149123943,0.0023545140000000003,OSQP_polish,optimal,1
3498,Eq QP,50,53,7.360039340926111,0.002397897,OSQP_polish,optimal,1
3498,Eq QP,50,53,7.534406928907008,0.008181675999999999,OSQP_polish,optimal,1
3498,Eq QP,25,53,11.755966214683378,0.002238545,OSQP_polish,optimal,1
3498,Eq QP,50,53,17.50899440296668,0.002366748,OSQP_polish,optimal,1
3498,Eq QP,50,53,17.99804135794706,0.002705513,OSQP_polish,optimal,1
3498,Eq QP,50,53,10.745599559787747,0.002370341,OSQP_polish,optimal,1
3498,Eq QP,50,53,2.1730560928823968,0.002351624,OSQP_polish,optimal,1
3498,Eq QP,50,53,6.187958562449168,0.004263714,OSQP_polish,optimal,1
6643,Eq QP,50,73,14.582236388816614,0.020018101,OSQP_polish,optimal,1
6643,Eq QP,50,73,13.934962450685067,0.037208287999999985,OSQP_polish,optimal,1
6643,Eq QP,50,73,15.104835762551913,0.028919799000000006,OSQP_polish,optimal,1
6643,Eq QP,50,73,13.251618772053533,0.03775035,OSQP_polish,optimal,1
6643,Eq QP,50,73,15.613369954592526,0.004700518,OSQP_polish,optimal,1
6643,Eq QP,50,73,20.709716430162047,0.016119577,OSQP_polish,optimal,1
6643,Eq QP,50,73,19.5457111098881,0.0046545020000000005,OSQP_polish,optimal,1
6643,Eq QP,50,73,19.591745911220077,0.004546158,OSQP_polish,optimal,1
6643,Eq QP,50,73,28.859279691481923,0.025691758,OSQP_polish,optimal,1
6643,Eq QP,50,73,23.226495860234014,0.004545189,OSQP_polish,optimal,1
13235,Eq QP,50,103,13.627064319630726,0.007950898,OSQP_polish,optimal,1
13235,Eq QP,50,103,19.56404653748445,0.038542342,OSQP_polish,optimal,1
13235,Eq QP,50,103,26.60454511442597,0.044099486000000014,OSQP_polish,optimal,1
13235,Eq QP,50,103,29.520829351930367,0.057085109,OSQP_polish,optimal,1
13235,Eq QP,50,103,32.57242771819425,0.062443541,OSQP_polish,optimal,1
13235,Eq QP,50,103,13.249894074070669,0.045597150999999995,OSQP_polish,optimal,1
13235,Eq QP,50,103,29.50754039530738,0.035350152999999995,OSQP_polish,optimal,1
13235,Eq QP,50,103,20.904790834511,0.047633995,OSQP_polish,optimal,1
13235,Eq QP,50,103,21.811461659543045,0.04889237900000001,OSQP_polish,optimal,1
13235,Eq QP,50,103,23.014390552732802,0.094778581,OSQP_polish,optimal,1
26645,Eq QP,50,146,41.98637768915093,0.08909273499999999,OSQP_polish,optimal,1
26645,Eq QP,50,146,26.081544474571572,0.048717277,OSQP_polish,optimal,1
26645,Eq QP,50,146,40.99788771818479,0.043376166,OSQP_polish,optimal,1
26645,Eq QP,50,146,53.86225862863349,0.070537161,OSQP_polish,optimal,1
26645,Eq QP,50,146,33.0191407662033,0.103067311,OSQP_polish,optimal,1
26645,Eq QP,50,146,34.527560873705404,0.08419390800000001,OSQP_polish,optimal,1
26645,Eq QP,50,146,38.6557065084319,0.093203704,OSQP_polish,optimal,1
26645,Eq QP,50,146,36.43525607868496,0.069849947,OSQP_polish,optimal,1
26645,Eq QP,50,146,29.519713973077263,0.044894432000000005,OSQP_polish,optimal,1
26645,Eq QP,50,146,26.185428167392914,0.024432427000000003,OSQP_polish,optimal,1
55598,Eq QP,50,211,50.04630767136895,0.131802505,OSQP_polish,optimal,1
55598,Eq QP,50,211,43.907271690962155,0.137767411,OSQP_polish,optimal,1
55598,Eq QP,50,211,55.33115471394385,0.213975943,OSQP_polish,optimal,1
55598,Eq QP,50,211,75.80965978461647,0.192710021,OSQP_polish,optimal,1
55598,Eq QP,50,211,37.55633966022379,0.17343663199999998,OSQP_polish,optimal,1
55598,Eq QP,50,211,52.887256127289,0.13423653700000002,OSQP_polish,optimal,1
55598,Eq QP,50,211,45.55770000249729,0.085432486,OSQP_polish,optimal,1
55598,Eq QP,50,211,54.139304452796175,0.037840984,OSQP_polish,optimal,1
55598,Eq QP,50,211,63.07848854540203,0.20147764,OSQP_polish,optimal,1
55598,Eq QP,50,211,63.836974762143356,0.13463825199999999,OSQP_polish,optimal,1
115520,Eq QP,50,304,70.17340849571889,0.23111101,OSQP_polish,optimal,1
115520,Eq QP,50,304,61.57933599399585,0.238714493,OSQP_polish,optimal,1
115520,Eq QP,50,304,52.22606343886025,0.09189074400000001,OSQP_polish,optimal,1
115520,Eq QP,50,304,73.44739018734919,0.184112479,OSQP_polish,optimal,1
115520,Eq QP,50,304,57.39161514656149,0.103855714,OSQP_polish,optimal,1
115520,Eq QP,50,304,100.81148949341845,0.213720854,OSQP_polish,optimal,1
115520,Eq QP,50,304,70.02617620208305,0.218442815,OSQP_polish,optimal,1
115520,Eq QP,50,304,80.40114390354094,0.236464118,OSQP_polish,optimal,1
115520,Eq QP,50,304,69.58944107072365,0.103145104,OSQP_polish,optimal,1
115520,Eq QP,50,304,57.41555863301962,0.114968547,OSQP_polish,optimal,1
244205,Eq QP,50,442,90.41759732654226,0.5134581930000001,OSQP_polish,optimal,1
244205,Eq QP,50,442,114.5297355248498,0.209931082,OSQP_polish,optimal,1
244205,Eq QP,50,442,106.65413606255585,0.34997690299999995,OSQP_polish,optimal,1
244205,Eq QP,50,442,118.86177443607292,0.527131707,OSQP_polish,optimal,1
244205,Eq QP,50,442,117.7285129871733,0.18992278,OSQP_polish,optimal,1
244205,Eq QP,50,442,128.8179011791388,0.471338834,OSQP_polish,optimal,1
244205,Eq QP,50,442,68.46261239755749,0.368746343,OSQP_polish,optimal,1
244205,Eq QP,50,442,117.11288708418832,0.30130174,OSQP_polish,optimal,1
244205,Eq QP,50,442,117.65654664938994,0.233324605,OSQP_polish,optimal,1
244205,Eq QP,50,442,93.15600502834593,0.389204996,OSQP_polish,optimal,1
518420,Eq QP,50,644,161.71675097388328,0.895078247,OSQP_polish,optimal,1
518420,Eq QP,50,644,166.53443316559026,0.974997304,OSQP_polish,optimal,1
518420,Eq QP,50,644,182.25476885643192,0.872683105,OSQP_polish,optimal,1
518420,Eq QP,50,644,139.17331170637212,0.999949192,OSQP_polish,optimal,1
518420,Eq QP,50,644,216.93121570163441,0.9242488190000001,OSQP_polish,optimal,1
518420,Eq QP,50,644,119.76709590754318,0.948902448,OSQP_polish,optimal,1
518420,Eq QP,50,644,173.73518386999717,0.7572014790000001,OSQP_polish,optimal,1
518420,Eq QP,50,644,160.59858301275906,0.7864600720000001,OSQP_polish,optimal,1
518420,Eq QP,50,644,148.5141879177693,0.991545191,OSQP_polish,optimal,1
518420,Eq QP,50,644,143.8090701766225,0.8242189059999999,OSQP_polish,optimal,1
1104500,Eq QP,50,940,226.83365763092624,2.91840654,OSQP_polish,optimal,1
1104500,Eq QP,50,940,251.63871631762126,3.065139213,OSQP_polish,optimal,1
1104500,Eq QP,50,940,204.9676284033156,2.609853272,OSQP_polish,optimal,1
1104500,Eq QP,50,940,232.24606825717484,3.2812023850000003,OSQP_polish,optimal,1
1104500,Eq QP,50,940,251.23071749654133,2.6849979380000004,OSQP_polish,optimal,1
1104500,Eq QP,50,940,256.78790169595953,3.0492158820000004,OSQP_polish,optimal,1
1104500,Eq QP,50,940,229.65148095956874,2.513310796,OSQP_polish,optimal,1
1104500,Eq QP,50,940,306.97333869358346,2.9013181460000004,OSQP_polish,optimal,1
1104500,Eq QP,50,940,247.24058301133041,4.50902975,OSQP_polish,optimal,1
1104500,Eq QP,50,940,274.6599441876334,2.7306130210000004,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,349.66887678541985,12.636895626,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,353.09560786703497,8.306657926,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,386.9115600431999,8.444834542999999,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,419.52600645257917,8.077887628000001,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,334.5274075953442,10.34051414,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,375.19006019381965,8.288357017000001,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,368.14769056608895,9.986371793,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,385.68786175558546,7.936703463999999,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,352.22532795528963,9.51021208,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,336.21942766400576,10.714688074,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,456.11357060861053,23.824199038000003,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,503.54904683931585,28.458433414,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,582.2252503046211,23.906562611,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,489.33413503795686,22.801839291,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,549.447950938938,42.868814281,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,556.8863054854323,22.613909789,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,512.1687380476992,25.355505888000003,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,512.2224542208119,32.804127153,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,562.9502182881446,25.396209935,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,471.86137120441145,22.842689691000004,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
111,Eq QP,25,10,-0.06739504078154554,0.000260966,OSQP_polish,optimal,1
125,Eq QP,25,10,-0.24422282187357075,0.000216976,OSQP_polish,optimal,1
121,Eq QP,25,10,5.418642806355227,0.00022497499999999998,OSQP_polish,optimal,1
121,Eq QP,25,10,-0.032056298620818845,0.00029912200000000003,OSQP_polish,optimal,1
125,Eq QP,25,10,2.301362801302364,0.000201075,OSQP_polish,optimal,1
125,Eq QP,25,10,-2.730009244361525,0.000219547,OSQP_polish,optimal,1
125,Eq QP,25,10,2.669331117718274,0.00023719399999999998,OSQP_polish,optimal,1
121,Eq QP,25,10,3.477456665051104,0.000316835,OSQP_polish,optimal,1
119,Eq QP,25,10,-0.7184830488669732,0.00026335,OSQP_polish,optimal,1
125,Eq QP,25,10,1.9958427959241598,0.00028657300000000004,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
13235,Eq QP,50,103,13.627064319630726,0.007950898,OSQP_polish,optimal,1
13235,Eq QP,50,103,19.56404653748445,0.038542342,OSQP_polish,optimal,1
13235,Eq QP,50,103,26.604545114425974,0.04409948600000001,OSQP_polish,optimal,1
13235,Eq QP,50,103,29.520829351930363,0.057085108999999995,OSQP_polish,optimal,1
13235,Eq QP,50,103,32.572427718194255,0.062443541,OSQP_polish,optimal,1
13235,Eq QP,50,103,13.249894074070669,0.045597151,OSQP_polish,optimal,1
13235,Eq QP,50,103,29.50754039530738,0.035350153,OSQP_polish,optimal,1
13235,Eq QP,50,103,20.904790834510997,0.047633995,OSQP_polish,optimal,1
13235,Eq QP,50,103,21.811461659543045,0.048892379,OSQP_polish,optimal,1
13235,Eq QP,50,103,23.014390552732802,0.094778581,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
144,Eq QP,25,11,2.334324161157889,0.00017122899999999998,OSQP_polish,optimal,1
144,Eq QP,25,11,11.193858679761862,0.00022180099999999999,OSQP_polish,optimal,1
146,Eq QP,25,11,10.244517206839173,0.000214393,OSQP_polish,optimal,1
144,Eq QP,25,11,0.8939286047827744,0.00018249200000000003,OSQP_polish,optimal,1
134,Eq QP,25,11,7.0629838687722275,0.00029751,OSQP_polish,optimal,1
142,Eq QP,25,11,-1.0911645339878315,0.00017321100000000002,OSQP_polish,optimal,1
148,Eq QP,25,11,24.44959103233764,0.000194684,OSQP_polish,optimal,1
144,Eq QP,25,11,0.0013279764658033222,0.000196832,OSQP_polish,optimal,1
142,Eq QP,25,11,1.4231881116134428,0.00020595000000000002,OSQP_polish,optimal,1
146,Eq QP,25,11,6.295322159097666,0.000180315,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
174,Eq QP,25,12,18.835856398414037,0.000202655,OSQP_polish,optimal,1
180,Eq QP,25,12,-1.411464295058161,0.000192617,OSQP_polish,optimal,1
176,Eq QP,50,12,-1.4349319100636138,0.000249056,OSQP_polish,optimal,1
174,Eq QP,25,12,2.3337647336462144,0.000178222,OSQP_polish,optimal,1
180,Eq QP,25,12,-0.7820678200501696,0.000188596,OSQP_polish,optimal,1
180,Eq QP,25,12,0.03755467850183077,0.000187152,OSQP_polish,optimal,1
178,Eq QP,25,12,-4.173101020682632,0.000179908,OSQP_polish,optimal,1
178,Eq QP,50,12,0.7896749093232323,0.000233247,OSQP_polish,optimal,1
178,Eq QP,25,12,0.15548163356896752,0.000217298,OSQP_polish,optimal,1
172,Eq QP,25,12,3.1393217611546724,0.000196322,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
208,Eq QP,50,13,1.8649863617720484,0.000224628,OSQP_polish,optimal,1
206,Eq QP,25,13,-4.226955101405043,0.00022404199999999998,OSQP_polish,optimal,1
204,Eq QP,25,13,-3.0985913349303784,0.00023171,OSQP_polish,optimal,1
204,Eq QP,25,13,-0.3987542339449413,0.0002116,OSQP_polish,optimal,1
202,Eq QP,25,13,10.180041485282446,0.000220679,OSQP_polish,optimal,1
206,Eq QP,25,13,0.5289789778293473,0.00018837299999999998,OSQP_polish,optimal,1
208,Eq QP,25,13,3.188990716257426,0.000211296,OSQP_polish,optimal,1
202,Eq QP,25,13,-3.972091848943661,0.00022044,OSQP_polish,optimal,1
204,Eq QP,25,13,9.304390968164983,0.000188876,OSQP_polish,optimal,1
208,Eq QP,25,13,-1.5142905212914126,0.000227729,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2356068,Eq QP,50,1373,349.6688767854199,12.636895626000001,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,353.095607867035,8.306657926,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,386.91156004319987,8.444834542999999,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,419.5260064525792,8.077887628000001,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,334.5274075953442,10.34051414,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,375.19006019381965,8.288357017,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,368.14769056608895,9.986371793,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,385.68786175558546,7.936703463999999,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,352.2253279552896,9.51021208,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,336.21942766400576,10.714688074,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
26645,Eq QP,50,146,41.98637768915093,0.08909273499999999,OSQP_polish,optimal,1
26645,Eq QP,50,146,26.081544474571572,0.048717276999999996,OSQP_polish,optimal,1
26645,Eq QP,50,146,40.9978877181848,0.043376165999999994,OSQP_polish,optimal,1
26645,Eq QP,50,146,53.86225862863349,0.070537161,OSQP_polish,optimal,1
26645,Eq QP,50,146,33.0191407662033,0.103067311,OSQP_polish,optimal,1
26645,Eq QP,50,146,34.527560873705404,0.084193908,OSQP_polish,optimal,1
26645,Eq QP,50,146,38.6557065084319,0.093203704,OSQP_polish,optimal,1
26645,Eq QP,50,146,36.43525607868496,0.069849947,OSQP_polish,optimal,1
26645,Eq QP,50,146,29.51971397307726,0.044894432,OSQP_polish,optimal,1
26645,Eq QP,50,146,26.185428167392914,0.024432427,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
271,Eq QP,25,15,2.0488968330144948,0.000246068,OSQP_polish,optimal,1
275,Eq QP,25,15,1.8394714348699814,0.000264777,OSQP_polish,optimal,1
271,Eq QP,25,15,9.947433023643775,0.00024174899999999998,OSQP_polish,optimal,1
277,Eq QP,25,15,-3.645377483341636,0.000252905,OSQP_polish,optimal,1
271,Eq QP,25,15,-1.8609816043285072,0.000276671,OSQP_polish,optimal,1
275,Eq QP,25,15,9.11181088781158,0.000232999,OSQP_polish,optimal,1
277,Eq QP,25,15,-5.299821985239193,0.000231708,OSQP_polish,optimal,1
275,Eq QP,25,15,28.716765122203782,0.000274527,OSQP_polish,optimal,1
277,Eq QP,25,15,-0.05274230442548235,0.000245056,OSQP_polish,optimal,1
277,Eq QP,25,15,3.575615516619319,0.00023068699999999998,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
405,Eq QP,25,18,14.793290532654204,0.00033802400000000003,OSQP_polish,optimal,1
405,Eq QP,25,18,40.36463740536428,0.00031879,OSQP_polish,optimal,1
405,Eq QP,50,18,1.2716929069100857,0.000382472,OSQP_polish,optimal,1
405,Eq QP,25,18,13.532018190286745,0.000313309,OSQP_polish,optimal,1
405,Eq QP,50,18,-0.7515622409979318,0.00035888200000000004,OSQP_polish,optimal,1
405,Eq QP,25,18,3.444305443864476,0.000311829,OSQP_polish,optimal,1
405,Eq QP,50,18,1.020394683089251,0.00035374200000000004,OSQP_polish,optimal,1
401,Eq QP,50,18,0.5720984685128979,0.00035785300000000004,OSQP_polish,optimal,1
403,Eq QP,50,18,7.33931720927117,0.00036827600000000006,OSQP_polish,optimal,1
405,Eq QP,25,18,4.023879304361494,0.000321556,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
5044599,Eq QP,50,2009,456.1135706086105,23.824199038000003,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,503.5490468393159,28.458433413999998,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,582.2252503046211,23.906562611000002,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,489.33413503795686,22.801839291,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,549.447950938938,42.868814281,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,556.8863054854324,22.613909789,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,512.1687380476992,25.355505888,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,512.2224542208118,32.804127152999996,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,562.9502182881446,25.396209935,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,471.86137120441145,22.842689691000004,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
55598,Eq QP,50,211,50.04630767136895,0.131802505,OSQP_polish,optimal,1
55598,Eq QP,50,211,43.907271690962155,0.137767411,OSQP_polish,optimal,1
55598,Eq QP,50,211,55.33115471394385,0.213975943,OSQP_polish,optimal,1
55598,Eq QP,50,211,75.80965978461647,0.192710021,OSQP_polish,optimal,1
55598,Eq QP,50,211,37.55633966022379,0.173436632,OSQP_polish,optimal,1
55598,Eq QP,50,211,52.887256127289,0.13423653700000002,OSQP_polish,optimal,1
55598,Eq QP,50,211,45.55770000249729,0.085432486,OSQP_polish,optimal,1
55598,Eq QP,50,211,54.13930445279617,0.037840984,OSQP_polish,optimal,1
55598,Eq QP,50,211,63.07848854540203,0.20147764,OSQP_polish,optimal,1
55598,Eq QP,50,211,63.83697476214335,0.134638252,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
655,Eq QP,50,23,1.046759102862051,0.000538221,OSQP_polish,optimal,1
655,Eq QP,50,23,2.1603310979219996,0.0042920400000000004,OSQP_polish,optimal,1
655,Eq QP,25,23,9.073109367440088,0.000453985,OSQP_polish,optimal,1
655,Eq QP,50,23,4.217516258838618,0.000526427,OSQP_polish,optimal,1
655,Eq QP,50,23,4.039985239223148,0.000565905,OSQP_polish,optimal,1
655,Eq QP,25,23,3.695491136666308,0.000465107,OSQP_polish,optimal,1
655,Eq QP,25,23,7.278475237995645,0.000427749,OSQP_polish,optimal,1
655,Eq QP,50,23,6.2619094315805555,0.0005192199999999999,OSQP_polish,optimal,1
653,Eq QP,25,23,12.390278982248349,0.000456145,OSQP_polish,optimal,1
655,Eq QP,50,23,-0.30950259416268333,0.000510205,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1044,Eq QP,50,29,16.403179390509752,0.0007958730000000001,OSQP_polish,optimal,1
1044,Eq QP,50,29,6.982860145265939,0.000769965,OSQP_polish,optimal,1
1044,Eq QP,25,29,13.264820065630316,0.000651833,OSQP_polish,optimal,1
1044,Eq QP,50,29,-4.285329256146613,0.000782761,OSQP_polish,optimal,1
1044,Eq QP,50,29,3.464238700937935,0.004000095,OSQP_polish,optimal,1
1044,Eq QP,50,29,13.60608142082122,0.000773994,OSQP_polish,optimal,1
1044,Eq QP,25,29,7.1434213032631835,0.000647701,OSQP_polish,optimal,1
1044,Eq QP,50,29,5.155245178409083,0.0007545229999999999,OSQP_polish,optimal,1
1044,Eq QP,50,29,1.9313925479039158,0.000741406,OSQP_polish,optimal,1
1042,Eq QP,50,29,2.8614507902961734,0.011008931,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
115520,Eq QP,50,304,70.17340849571889,0.23111101,OSQP_polish,optimal,1
115520,Eq QP,50,304,61.57933599399584,0.238714493,OSQP_polish,optimal,1
115520,Eq QP,50,304,52.226063438860265,0.091890744,OSQP_polish,optimal,1
115520,Eq QP,50,304,73.44739018734919,0.184112479,OSQP_polish,optimal,1
115520,Eq QP,50,304,57.391615146561485,0.103855714,OSQP_polish,optimal,1
115520,Eq QP,50,304,100.81148949341846,0.21372085400000002,OSQP_polish,optimal,1
115520,Eq QP,50,304,70.02617620208305,0.218442815,OSQP_polish,optimal,1
115520,Eq QP,50,304,80.40114390354094,0.236464118,OSQP_polish,optimal,1
115520,Eq QP,50,304,69.58944107072365,0.10314510399999999,OSQP_polish,optimal,1
115520,Eq QP,50,304,57.415558633019614,0.11496854699999999,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1891,Eq QP,50,39,28.866814500494193,0.001342029,OSQP_polish,optimal,1
1891,Eq QP,50,39,6.771987437669797,0.001292522,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.80834133989878,0.001360525,OSQP_polish,optimal,1
1891,Eq QP,50,39,9.634836366951951,0.00132483,OSQP_polish,optimal,1
1891,Eq QP,50,39,10.899512087185109,0.001289322,OSQP_polish,optimal,1
1891,Eq QP,50,39,10.35611422162952,0.001296454,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.258076817733705,0.00136329,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.389810924816498,0.016718393,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.16969993548362,0.022792685,OSQP_polish,optimal,1
1891,Eq QP,50,39,7.854950589912778,0.001319127,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
244205,Eq QP,50,442,90.41759732654226,0.5134581930000001,OSQP_polish,optimal,1
244205,Eq QP,50,442,114.5297355248498,0.209931082,OSQP_polish,optimal,1
244205,Eq QP,50,442,106.65413606255585,0.349976903,OSQP_polish,optimal,1
244205,Eq QP,50,442,118.86177443607292,0.527131707,OSQP_polish,optimal,1
244205,Eq QP,50,442,117.72851298717332,0.18992277999999999,OSQP_polish,optimal,1
244205,Eq QP,50,442,128.8179011791388,0.471338834,OSQP_polish,optimal,1
244205,Eq QP,50,442,68.4626123975575,0.36874634300000003,OSQP_polish,optimal,1
244205,Eq QP,50,442,117.11288708418832,0.30130174,OSQP_polish,optimal,1
244205,Eq QP,50,442,117.65654664938994,0.23332460500000002,OSQP_polish,optimal,1
244205,Eq QP,50,442,93.15600502834592,0.389204996,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
3498,Eq QP,50,53,8.284901599433486,0.002396451,OSQP_polish,optimal,1
3498,Eq QP,50,53,12.587491149123942,0.0023545140000000003,OSQP_polish,optimal,1
3498,Eq QP,50,53,7.360039340926111,0.002397897,OSQP_polish,optimal,1
3498,Eq QP,50,53,7.534406928907008,0.008181675999999999,OSQP_polish,optimal,1
3498,Eq QP,25,53,11.755966214683378,0.0022385449999999998,OSQP_polish,optimal,1
3498,Eq QP,50,53,17.50899440296668,0.0023667479999999997,OSQP_polish,optimal,1
3498,Eq QP,50,53,17.99804135794706,0.0027055129999999997,OSQP_polish,optimal,1
3498,Eq QP,50,53,10.745599559787747,0.002370341,OSQP_polish,optimal,1
3498,Eq QP,50,53,2.1730560928823968,0.002351624,OSQP_polish,optimal,1
3498,Eq QP,50,53,6.187958562449168,0.004263714,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
518420,Eq QP,50,644,161.71675097388328,0.895078247,OSQP_polish,optimal,1
518420,Eq QP,50,644,166.53443316559026,0.9749973040000001,OSQP_polish,optimal,1
518420,Eq QP,50,644,182.25476885643192,0.872683105,OSQP_polish,optimal,1
518420,Eq QP,50,644,139.17331170637212,0.9999491919999999,OSQP_polish,optimal,1
518420,Eq QP,50,644,216.9312157016344,0.924248819,OSQP_polish,optimal,1
518420,Eq QP,50,644,119.76709590754318,0.948902448,OSQP_polish,optimal,1
518420,Eq QP,50,644,173.7351838699972,0.7572014790000001,OSQP_polish,optimal,1
518420,Eq QP,50,644,160.59858301275906,0.7864600720000001,OSQP_polish,optimal,1
518420,Eq QP,50,644,148.51418791776933,0.9915451909999999,OSQP_polish,optimal,1
518420,Eq QP,50,644,143.8090701766225,0.824218906,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
6643,Eq QP,50,73,14.582236388816614,0.020018100999999996,OSQP_polish,optimal,1
6643,Eq QP,50,73,13.934962450685068,0.03720828799999999,OSQP_polish,optimal,1
6643,Eq QP,50,73,15.104835762551911,0.028919799000000003,OSQP_polish,optimal,1
6643,Eq QP,50,73,13.251618772053531,0.037750349999999995,OSQP_polish,optimal,1
6643,Eq QP,50,73,15.613369954592525,0.004700518,OSQP_polish,optimal,1
6643,Eq QP,50,73,20.709716430162043,0.016119577,OSQP_polish,optimal,1
6643,Eq QP,50,73,19.5457111098881,0.0046545020000000005,OSQP_polish,optimal,1
6643,Eq QP,50,73,19.59174591122008,0.004546158,OSQP_polish,optimal,1
6643,Eq QP,50,73,28.859279691481923,0.025691758,OSQP_polish,optimal,1
6643,Eq QP,50,73,23.22649586023401,0.004545189,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Eq QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1104500,Eq QP,50,940,226.83365763092624,2.91840654,OSQP_polish,optimal,1
1104500,Eq QP,50,940,251.63871631762126,3.065139213,OSQP_polish,optimal,1
1104500,Eq QP,50,940,204.96762840331562,2.609853272,OSQP_polish,optimal,1
1104500,Eq QP,50,940,232.24606825717484,3.2812023850000003,OSQP_polish,optimal,1
1104500,Eq QP,50,940,251.2307174965413,2.6849979380000004,OSQP_polish,optimal,1
1104500,Eq QP,50,940,256.78790169595953,3.0492158820000004,OSQP_polish,optimal,1
1104500,Eq QP,50,940,229.65148095956874,2.513310796,OSQP_polish,optimal,1
1104500,Eq QP,50,940,306.97333869358346,2.901318146,OSQP_polish,optimal,1
1104500,Eq QP,50,940,247.24058301133036,4.50902975,OSQP_polish,optimal,1
1104500,Eq QP,50,940,274.6599441876334,2.730613021,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
17000,Huber,125,10,323.9972223142867,0.049457775999999995,OSQP_polish,optimal,1
17000,Huber,125,10,368.6127706787365,0.04953333,OSQP_polish,optimal,1
17000,Huber,100,10,341.01522425967323,0.044159427,OSQP_polish,optimal,-1
17000,Huber,125,10,374.2900927173162,0.054231136,OSQP_polish,optimal,1
17000,Huber,125,10,326.24096874952994,0.07780374400000001,OSQP_polish,optimal,1
17000,Huber,100,10,322.9380601970848,0.041096985,OSQP_polish,optimal,1
17000,Huber,125,10,293.4249680723277,0.048104829,OSQP_polish,optimal,1
17000,Huber,100,10,286.1249764545528,0.080146785,OSQP_polish,optimal,1
17000,Huber,100,10,285.0981948753383,0.07539621300000003,OSQP_polish,optimal,-1
17000,Huber,100,10,314.43177865444636,0.204091174,OSQP_polish,optimal,1
19800,Huber,100,11,406.576144490924,0.195582023,OSQP_polish,optimal,1
19800,Huber,125,11,320.894470607089,0.095056315,OSQP_polish,optimal,1
19800,Huber,100,11,337.14206490090555,0.06926507,OSQP_polish,optimal,1
19800,Huber,100,11,384.2176242927191,0.146762662,OSQP_polish,optimal,1
19800,Huber,150,11,351.3035301975126,0.068736865,OSQP_polish,optimal,1
19800,Huber,100,11,391.6822177348095,0.19913318,OSQP_polish,optimal,1
19800,Huber,150,11,357.4674341018582,0.06197698500000001,OSQP_polish,optimal,1
19800,Huber,100,11,302.8922281954964,0.099390857,OSQP_polish,optimal,1
19800,Huber,100,11,296.03230852412554,0.057831916,OSQP_polish,optimal,1
19800,Huber,100,11,323.12920862289025,0.066617885,OSQP_polish,optimal,-1
22800,Huber,125,12,429.039081782699,0.120576268,OSQP_polish,optimal,1
22800,Huber,150,12,384.2986638104842,0.151184809,OSQP_polish,optimal,1
22800,Huber,125,12,419.844247909646,0.075022761,OSQP_polish,optimal,1
22800,Huber,100,12,388.21507762113447,0.325531033,OSQP_polish,optimal,-1
22800,Huber,125,12,382.57512657934967,0.11794404699999997,OSQP_polish,optimal,1
22800,Huber,100,12,378.57153957958144,0.180774217,OSQP_polish,optimal,1
22800,Huber,100,12,410.69956318513937,0.12636404,OSQP_polish,optimal,1
22800,Huber,100,12,343.00926251992263,0.109842011,OSQP_polish,optimal,1
22800,Huber,125,12,400.9952779234017,0.07203077599999999,OSQP_polish,optimal,1
22800,Huber,125,12,371.8489174824649,0.06889400400000001,OSQP_polish,optimal,1
26000,Huber,100,13,427.2949558086278,0.650308456,OSQP_polish,optimal,1
26000,Huber,100,13,452.1467401619835,0.070262347,OSQP_polish,optimal,1
26000,Huber,100,13,550.523351703228,0.07327911599999999,OSQP_polish,optimal,1
26000,Huber,100,13,429.76832383270414,0.272066827,OSQP_polish,optimal,1
26000,Huber,125,13,430.11934233517167,0.079387889,OSQP_polish,optimal,1
26000,Huber,125,13,453.1601887410697,0.170261197,OSQP_polish,optimal,1
26000,Huber,125,13,392.677398474488,0.065079844,OSQP_polish,optimal,1
26000,Huber,125,13,452.6136566303489,0.073010208,OSQP_polish,optimal,1
26000,Huber,125,13,446.7328907093279,0.073216985,OSQP_polish,optimal,1
26000,Huber,100,13,412.22279715858735,0.069221197,OSQP_polish,optimal,-1
29400,Huber,125,14,485.47408991841064,0.135419072,OSQP_polish,optimal,-1
29400,Huber,125,14,441.5043351287793,0.213813251,OSQP_polish,optimal,1
29400,Huber,150,14,410.00561717577347,0.6689310620000001,OSQP_polish,optimal,1
29400,Huber,100,14,492.09052618891263,0.17376595600000003,OSQP_polish,optimal,1
29400,Huber,125,14,500.5035729286811,0.083041111,OSQP_polish,optimal,1
29400,Huber,100,14,551.2860874194597,0.252635765,OSQP_polish,optimal,1
29400,Huber,125,14,453.06234380831705,0.298302709,OSQP_polish,optimal,1
29400,Huber,125,14,476.833053009714,0.109751479,OSQP_polish,optimal,1
29400,Huber,125,14,423.6095755847463,0.12566024,OSQP_polish,optimal,1
29400,Huber,125,14,415.1066117774726,0.117101835,OSQP_polish,optimal,1
36800,Huber,125,16,643.1291659411918,0.08681417400000001,OSQP_polish,optimal,1
36800,Huber,125,16,534.267672312058,0.27967883600000004,OSQP_polish,optimal,1
36800,Huber,125,16,612.2770685751332,0.10965341099999999,OSQP_polish,optimal,1
36800,Huber,125,16,605.751686693811,0.09083156199999999,OSQP_polish,optimal,1
36800,Huber,100,16,584.8227123731073,0.103709339,OSQP_polish,optimal,1
36800,Huber,125,16,653.2456283289039,0.09589094699999999,OSQP_polish,optimal,1
36800,Huber,125,16,510.4371758833072,0.08890798400000001,OSQP_polish,optimal,1
36800,Huber,125,16,518.264815128804,0.296568452,OSQP_polish,optimal,1
36800,Huber,100,16,472.3461294516298,0.131723802,OSQP_polish,optimal,1
36800,Huber,125,16,509.8656122577555,0.092033115,OSQP_polish,optimal,1
40800,Huber,125,17,622.7960845021407,0.57860508,OSQP_polish,optimal,1
40800,Huber,125,17,658.7782813559179,0.19063965600000002,OSQP_polish,optimal,1
40800,Huber,125,17,734.0226216597009,0.362487884,OSQP_polish,optimal,-1
40800,Huber,125,17,548.8699651841503,0.084916288,OSQP_polish,optimal,1
40800,Huber,125,17,624.3904511229298,0.213111649,OSQP_polish,optimal,1
40800,Huber,125,17,482.02098970112803,0.246533605,OSQP_polish,optimal,1
40800,Huber,125,17,542.1235495223858,0.091588694,OSQP_polish,optimal,1
40800,Huber,125,17,637.6027306026484,0.095461886,OSQP_polish,optimal,1
40800,Huber,100,17,536.0968847351031,0.182299665,OSQP_polish,optimal,1
40800,Huber,125,17,575.3509173091531,0.147825076,OSQP_polish,optimal,1
54000,Huber,125,20,630.9298761926633,0.122754205,OSQP_polish,optimal,1
54000,Huber,125,20,628.2165990951069,0.115070575,OSQP_polish,optimal,1
54000,Huber,125,20,716.313627841291,0.60959937,OSQP_polish,optimal,1
54000,Huber,125,20,601.0218480619077,0.268615731,OSQP_polish,optimal,1
54000,Huber,125,20,648.3916375101038,0.142462846,OSQP_polish,optimal,1
54000,Huber,125,20,650.1519394484277,0.13898134199999998,OSQP_polish,optimal,1
54000,Huber,125,20,647.8564696619565,0.131601039,OSQP_polish,optimal,1
54000,Huber,125,20,717.1514699192187,0.352802198,OSQP_polish,optimal,1
54000,Huber,125,20,739.3603975844791,0.118209682,OSQP_polish,optimal,1
54000,Huber,125,20,695.537809321211,0.123923208,OSQP_polish,optimal,1
69000,Huber,125,23,811.5522609779613,1.155409259,OSQP_polish,optimal,1
69000,Huber,150,23,775.6597567352671,0.8127129300000001,OSQP_polish,optimal,1
69000,Huber,125,23,776.0933982507066,0.144140572,OSQP_polish,optimal,1
69000,Huber,125,23,740.164205009188,0.444352925,OSQP_polish,optimal,1
69000,Huber,125,23,772.9799486439442,0.347918878,OSQP_polish,optimal,1
69000,Huber,125,23,769.0451307327273,0.13886182800000002,OSQP_polish,optimal,1
69000,Huber,125,23,806.5295886771908,0.165404999,OSQP_polish,optimal,1
69000,Huber,125,23,831.6315385037506,0.5940561689999999,OSQP_polish,optimal,1
69000,Huber,125,23,863.4437525279523,0.28992297300000003,OSQP_polish,optimal,-1
69000,Huber,125,23,855.4633013225273,0.14570093500000006,OSQP_polish,optimal,1
85800,Huber,150,26,905.5244475884026,0.44104717299999996,OSQP_polish,optimal,1
85800,Huber,125,26,870.235541533252,0.17320394700000002,OSQP_polish,optimal,1
85800,Huber,125,26,839.0096483194478,0.711408027,OSQP_polish,optimal,1
85800,Huber,125,26,846.6913944270517,0.183022663,OSQP_polish,optimal,1
85800,Huber,125,26,907.6296294906616,0.425393002,OSQP_polish,optimal,1
85800,Huber,100,26,879.1240923704634,0.27883097100000004,OSQP_polish,optimal,1
85800,Huber,125,26,890.3367701289958,0.190776387,OSQP_polish,optimal,1
85800,Huber,125,26,950.5495256736203,0.236287155,OSQP_polish,optimal,1
85800,Huber,125,26,878.9040230885105,0.27468334,OSQP_polish,optimal,1
85800,Huber,150,26,794.1165894394393,0.242934693,OSQP_polish,optimal,1
117800,Huber,125,31,957.1856638436873,0.500591802,OSQP_polish,optimal,1
117800,Huber,125,31,1056.4223663992852,0.337572954,OSQP_polish,optimal,1
117800,Huber,125,31,1086.5759242451848,1.846057632,OSQP_polish,optimal,-1
117800,Huber,125,31,1133.6709270890253,0.763741993,OSQP_polish,optimal,1
117800,Huber,125,31,1108.0089533749865,0.261917246,OSQP_polish,optimal,1
117800,Huber,150,31,1134.9906801523664,0.64453514,OSQP_polish,optimal,1
117800,Huber,125,31,1046.2699739555303,0.456046503,OSQP_polish,optimal,1
117800,Huber,125,31,1067.9270556750314,0.23701942899999998,OSQP_polish,optimal,1
117800,Huber,125,31,977.3407055167728,0.268822128,OSQP_polish,optimal,1
117800,Huber,125,31,1148.690014889506,0.229209882,OSQP_polish,optimal,1
162800,Huber,125,37,1211.1216018446455,1.2157844359999999,OSQP_polish,optimal,1
162800,Huber,125,37,1386.7997395469465,0.6881599439999999,OSQP_polish,optimal,1
162800,Huber,125,37,1307.2517518681225,1.722466689,OSQP_polish,optimal,1
162800,Huber,125,37,1199.935393158165,0.396475669,OSQP_polish,optimal,1
162800,Huber,125,37,1296.151555642226,0.5842041849999999,OSQP_polish,optimal,-1
162800,Huber,125,37,1222.6190827818311,0.507560326,OSQP_polish,optimal,1
162800,Huber,125,37,1272.2566830490089,0.7052969520000001,OSQP_polish,optimal,1
162800,Huber,150,37,1296.567563920432,0.7616085229999999,OSQP_polish,optimal,1
162800,Huber,125,37,1216.0686567200455,0.388909569,OSQP_polish,optimal,1
162800,Huber,125,37,1315.7812800632482,0.6582244039999999,OSQP_polish,optimal,1
234000,Huber,150,45,1559.4340748643115,0.571433472,OSQP_polish,optimal,-1
234000,Huber,125,45,1614.152581333502,2.292245447,OSQP_polish,optimal,-1
234000,Huber,150,45,1396.260576316221,0.5252946000000001,OSQP_polish,optimal,-1
234000,Huber,175,45,1502.394044209093,2.271182405,OSQP_polish,optimal,-1
234000,Huber,125,45,1470.2412123575643,2.162707657,OSQP_polish,optimal,1
234000,Huber,125,45,1762.210559726408,0.655685954,OSQP_polish,optimal,1
234000,Huber,125,45,1463.4273647433124,1.130184468,OSQP_polish,optimal,1
234000,Huber,125,45,1730.54267989958,0.5994232429999999,OSQP_polish,optimal,-1
234000,Huber,125,45,1564.7326071467214,1.27728818,OSQP_polish,optimal,-1
234000,Huber,125,45,1599.9902010822152,0.530233816,OSQP_polish,optimal,-1
341000,Huber,125,55,1816.3104761651957,2.20424794,OSQP_polish,optimal,1
341000,Huber,150,55,1858.0941747410636,3.190950853,OSQP_polish,optimal,-1
341000,Huber,150,55,1810.377689386367,4.935355821,OSQP_polish,optimal,-1
341000,Huber,150,55,1833.2270022877535,0.8387049070000001,OSQP_polish,optimal,1
341000,Huber,125,55,2066.1403771038586,3.297587509,OSQP_polish,optimal,1
341000,Huber,125,55,1751.309535395826,0.953504108,OSQP_polish,optimal,-1
341000,Huber,125,55,1825.7245822580467,1.3334753780000002,OSQP_polish,optimal,-1
341000,Huber,125,55,1886.8363333851348,1.049960671,OSQP_polish,optimal,1
341000,Huber,125,55,2032.5155431098858,0.7445758950000001,OSQP_polish,optimal,-1
341000,Huber,125,55,1868.7602303235446,1.262306698,OSQP_polish,optimal,-1
510000,Huber,125,68,2405.6186676551897,6.0993467290000005,OSQP_polish,optimal,1
510000,Huber,125,68,2044.6178431382775,1.4332913230000002,OSQP_polish,optimal,-1
510000,Huber,150,68,2362.235239273854,2.8815747610000004,OSQP_polish,optimal,1
510000,Huber,125,68,2319.760304352423,1.388711215,OSQP_polish,optimal,-1
510000,Huber,125,68,2204.0533988711168,1.933366216,OSQP_polish,optimal,1
510000,Huber,125,68,2288.080988065395,1.276065672,OSQP_polish,optimal,-1
510000,Huber,125,68,2250.387545645157,3.731649312,OSQP_polish,optimal,1
510000,Huber,150,68,2424.027541966662,1.5501248419999998,OSQP_polish,optimal,-1
510000,Huber,125,68,2281.1955784712673,1.1693357400000002,OSQP_polish,optimal,1
510000,Huber,125,68,2331.0385175311912,1.68527111,OSQP_polish,optimal,-1
764400,Huber,150,84,2915.5876239248732,4.64407739,OSQP_polish,optimal,1
764400,Huber,150,84,2970.0494858397747,2.667266604,OSQP_polish,optimal,1
764400,Huber,150,84,2896.606086059542,2.137915444,OSQP_polish,optimal,1
764400,Huber,150,84,2838.075046923573,1.1533558240000001,OSQP_polish,optimal,-1
764400,Huber,150,84,2871.550473477007,1.672602131,OSQP_polish,optimal,1
764400,Huber,125,84,2673.6335704746093,4.80259946,OSQP_polish,optimal,-1
764400,Huber,150,84,2751.177266541184,5.290606825999999,OSQP_polish,optimal,1
764400,Huber,150,84,2854.0181743303137,6.750591719,OSQP_polish,optimal,-1
764400,Huber,150,84,2822.804833548135,3.5042906260000004,OSQP_polish,optimal,1
764400,Huber,125,84,2944.4856386164147,2.2608712210000004,OSQP_polish,optimal,1
1176000,Huber,175,105,3627.340338263071,8.226337096,OSQP_polish,optimal,1
1176000,Huber,150,105,3719.541173648027,5.416078926999999,OSQP_polish,optimal,-1
1176000,Huber,150,105,3712.8040750247524,6.542138372999999,OSQP_polish,optimal,-1
1176000,Huber,150,105,3318.8875607147484,4.869698789,OSQP_polish,optimal,-1
1176000,Huber,125,105,3726.908450460379,1.837871969,OSQP_polish,optimal,-1
1176000,Huber,150,105,3852.2748840961385,8.28640337,OSQP_polish,optimal,-1
1176000,Huber,125,105,3609.562346277975,2.507356062,OSQP_polish,optimal,-1
1176000,Huber,150,105,3530.116037580321,3.212134476,OSQP_polish,optimal,1
1176000,Huber,125,105,3742.3166254168373,3.321853605,OSQP_polish,optimal,-1
1176000,Huber,125,105,3496.8678474832245,2.834947451,OSQP_polish,optimal,-1
1834800,Huber,150,132,4585.178725114225,18.645645913,OSQP_polish,optimal,-1
1834800,Huber,150,132,4554.152104276275,3.8708210060000003,OSQP_polish,optimal,-1
1834800,Huber,150,132,4561.309833861405,3.422603659,OSQP_polish,optimal,-1
1834800,Huber,150,132,4599.243628631144,14.17592567,OSQP_polish,optimal,1
1834800,Huber,150,132,4566.6287609833425,8.627151065,OSQP_polish,optimal,-1
1834800,Huber,150,132,4508.607496298551,9.557779712,OSQP_polish,optimal,-1
1834800,Huber,150,132,4574.673486301629,2.993361553,OSQP_polish,optimal,-1
1834800,Huber,150,132,4475.332121479194,16.412469599999998,OSQP_polish,optimal,-1
1834800,Huber,150,132,4688.306586236683,12.677674387999998,OSQP_polish,optimal,1
1834800,Huber,150,132,4649.867275519664,6.72441875,OSQP_polish,optimal,-1
2871800,Huber,150,166,5364.964458517023,8.799387142999999,OSQP_polish,optimal,1
2871800,Huber,150,166,5787.703240683175,13.680637328,OSQP_polish,optimal,-1
2871800,Huber,150,166,5831.488673405174,20.974845375,OSQP_polish,optimal,-1
2871800,Huber,150,166,5755.543023892115,20.342175836,OSQP_polish,optimal,1
2871800,Huber,150,166,5998.9023895938135,5.796065453000001,OSQP_polish,optimal,-1
2871800,Huber,150,166,5721.314966031662,11.150519804000002,OSQP_polish,optimal,-1
2871800,Huber,150,166,5925.359970724273,4.911786013,OSQP_polish,optimal,-1
2871800,Huber,150,166,5652.334295495655,9.952664917,OSQP_polish,optimal,-1
2871800,Huber,150,166,5781.47051039226,11.159380242000001,OSQP_polish,optimal,-1
2871800,Huber,150,166,5513.515213689559,12.23197046,OSQP_polish,optimal,-1
4514400,Huber,150,209,7112.958296110944,25.151837364000002,OSQP_polish,optimal,-1
4514400,Huber,150,209,7026.357169399708,30.160661188000002,OSQP_polish,optimal,-1
4514400,Huber,150,209,6929.396910377058,16.002940282,OSQP_polish,optimal,-1
4514400,Huber,150,209,7243.969222189416,22.202940153000004,OSQP_polish,optimal,-1
4514400,Huber,150,209,7109.539792148808,34.445583955,OSQP_polish,optimal,-1
4514400,Huber,150,209,7325.087000922442,8.232415125,OSQP_polish,optimal,-1
4514400,Huber,150,209,6996.102564167466,25.416246874000002,OSQP_polish,optimal,1
4514400,Huber,150,209,6899.978885193712,10.27243258,OSQP_polish,optimal,-1
4514400,Huber,150,209,6995.769333156663,17.850111354000003,OSQP_polish,optimal,-1
4514400,Huber,150,209,7202.274650991865,56.420163762,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
17000,Huber,125,10,323.9972223142867,0.049457776,OSQP_polish,optimal,1
17000,Huber,125,10,368.61277067873647,0.04953333,OSQP_polish,optimal,1
17000,Huber,100,10,341.01522425967323,0.044159427,OSQP_polish,optimal,-1
17000,Huber,125,10,374.29009271731616,0.054231136,OSQP_polish,optimal,1
17000,Huber,125,10,326.24096874952994,0.077803744,OSQP_polish,optimal,1
17000,Huber,100,10,322.93806019708484,0.041096985,OSQP_polish,optimal,1
17000,Huber,125,10,293.4249680723277,0.048104829,OSQP_polish,optimal,1
17000,Huber,100,10,286.1249764545528,0.080146785,OSQP_polish,optimal,1
17000,Huber,100,10,285.0981948753383,0.07539621300000002,OSQP_polish,optimal,-1
17000,Huber,100,10,314.43177865444636,0.204091174,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1176000,Huber,175,105,3627.3403382630704,8.226337096,OSQP_polish,optimal,1
1176000,Huber,150,105,3719.5411736480273,5.416078926999999,OSQP_polish,optimal,-1
1176000,Huber,150,105,3712.804075024752,6.542138373,OSQP_polish,optimal,-1
1176000,Huber,150,105,3318.8875607147484,4.869698789,OSQP_polish,optimal,-1
1176000,Huber,125,105,3726.908450460379,1.837871969,OSQP_polish,optimal,-1
1176000,Huber,150,105,3852.2748840961385,8.28640337,OSQP_polish,optimal,-1
1176000,Huber,125,105,3609.562346277975,2.507356062,OSQP_polish,optimal,-1
1176000,Huber,150,105,3530.116037580321,3.2121344759999997,OSQP_polish,optimal,1
1176000,Huber,125,105,3742.3166254168364,3.321853605,OSQP_polish,optimal,-1
1176000,Huber,125,105,3496.8678474832245,2.834947451,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
19800,Huber,100,11,406.576144490924,0.195582023,OSQP_polish,optimal,1
19800,Huber,125,11,320.894470607089,0.095056315,OSQP_polish,optimal,1
19800,Huber,100,11,337.14206490090555,0.06926507,OSQP_polish,optimal,1
19800,Huber,100,11,384.21762429271905,0.146762662,OSQP_polish,optimal,1
19800,Huber,150,11,351.30353019751266,0.068736865,OSQP_polish,optimal,1
19800,Huber,100,11,391.68221773480946,0.19913318000000002,OSQP_polish,optimal,1
19800,Huber,150,11,357.4674341018582,0.061976985000000005,OSQP_polish,optimal,1
19800,Huber,100,11,302.8922281954964,0.099390857,OSQP_polish,optimal,1
19800,Huber,100,11,296.0323085241255,0.057831916000000004,OSQP_polish,optimal,1
19800,Huber,100,11,323.12920862289025,0.066617885,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
22800,Huber,125,12,429.039081782699,0.12057626799999999,OSQP_polish,optimal,1
22800,Huber,150,12,384.2986638104841,0.151184809,OSQP_polish,optimal,1
22800,Huber,125,12,419.84424790964596,0.075022761,OSQP_polish,optimal,1
22800,Huber,100,12,388.21507762113447,0.32553103299999997,OSQP_polish,optimal,-1
22800,Huber,125,12,382.5751265793497,0.11794404699999998,OSQP_polish,optimal,1
22800,Huber,100,12,378.57153957958144,0.180774217,OSQP_polish,optimal,1
22800,Huber,100,12,410.69956318513937,0.12636404,OSQP_polish,optimal,1
22800,Huber,100,12,343.0092625199226,0.10984201099999999,OSQP_polish,optimal,1
22800,Huber,125,12,400.99527792340166,0.072030776,OSQP_polish,optimal,1
22800,Huber,125,12,371.84891748246486,0.068894004,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
26000,Huber,100,13,427.29495580862783,0.650308456,OSQP_polish,optimal,1
26000,Huber,100,13,452.1467401619835,0.070262347,OSQP_polish,optimal,1
26000,Huber,100,13,550.523351703228,0.073279116,OSQP_polish,optimal,1
26000,Huber,100,13,429.7683238327042,0.272066827,OSQP_polish,optimal,1
26000,Huber,125,13,430.1193423351717,0.079387889,OSQP_polish,optimal,1
26000,Huber,125,13,453.1601887410697,0.170261197,OSQP_polish,optimal,1
26000,Huber,125,13,392.67739847448803,0.065079844,OSQP_polish,optimal,1
26000,Huber,125,13,452.6136566303489,0.073010208,OSQP_polish,optimal,1
26000,Huber,125,13,446.7328907093279,0.073216985,OSQP_polish,optimal,1
26000,Huber,100,13,412.2227971585873,0.069221197,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1834800,Huber,150,132,4585.178725114225,18.645645913,OSQP_polish,optimal,-1
1834800,Huber,150,132,4554.152104276275,3.870821006,OSQP_polish,optimal,-1
1834800,Huber,150,132,4561.309833861405,3.422603659,OSQP_polish,optimal,-1
1834800,Huber,150,132,4599.243628631144,14.17592567,OSQP_polish,optimal,1
1834800,Huber,150,132,4566.6287609833425,8.627151065,OSQP_polish,optimal,-1
1834800,Huber,150,132,4508.607496298551,9.557779712,OSQP_polish,optimal,-1
1834800,Huber,150,132,4574.673486301629,2.9933615529999997,OSQP_polish,optimal,-1
1834800,Huber,150,132,4475.332121479194,16.412469599999998,OSQP_polish,optimal,-1
1834800,Huber,150,132,4688.306586236683,12.677674387999998,OSQP_polish,optimal,1
1834800,Huber,150,132,4649.867275519664,6.72441875,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
29400,Huber,125,14,485.4740899184106,0.135419072,OSQP_polish,optimal,-1
29400,Huber,125,14,441.5043351287793,0.21381325099999998,OSQP_polish,optimal,1
29400,Huber,150,14,410.0056171757735,0.668931062,OSQP_polish,optimal,1
29400,Huber,100,14,492.0905261889127,0.173765956,OSQP_polish,optimal,1
29400,Huber,125,14,500.50357292868114,0.083041111,OSQP_polish,optimal,1
29400,Huber,100,14,551.2860874194597,0.25263576499999996,OSQP_polish,optimal,1
29400,Huber,125,14,453.062343808317,0.298302709,OSQP_polish,optimal,1
29400,Huber,125,14,476.833053009714,0.109751479,OSQP_polish,optimal,1
29400,Huber,125,14,423.60957558474627,0.12566024,OSQP_polish,optimal,1
29400,Huber,125,14,415.1066117774726,0.117101835,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
36800,Huber,125,16,643.1291659411917,0.086814174,OSQP_polish,optimal,1
36800,Huber,125,16,534.267672312058,0.279678836,OSQP_polish,optimal,1
36800,Huber,125,16,612.2770685751331,0.109653411,OSQP_polish,optimal,1
36800,Huber,125,16,605.751686693811,0.090831562,OSQP_polish,optimal,1
36800,Huber,100,16,584.8227123731073,0.103709339,OSQP_polish,optimal,1
36800,Huber,125,16,653.2456283289039,0.095890947,OSQP_polish,optimal,1
36800,Huber,125,16,510.4371758833072,0.088907984,OSQP_polish,optimal,1
36800,Huber,125,16,518.264815128804,0.296568452,OSQP_polish,optimal,1
36800,Huber,100,16,472.34612945162985,0.131723802,OSQP_polish,optimal,1
36800,Huber,125,16,509.8656122577555,0.092033115,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2871800,Huber,150,166,5364.964458517023,8.799387143,OSQP_polish,optimal,1
2871800,Huber,150,166,5787.703240683175,13.680637328,OSQP_polish,optimal,-1
2871800,Huber,150,166,5831.488673405174,20.974845374999997,OSQP_polish,optimal,-1
2871800,Huber,150,166,5755.543023892116,20.342175836,OSQP_polish,optimal,1
2871800,Huber,150,166,5998.9023895938135,5.796065453000001,OSQP_polish,optimal,-1
2871800,Huber,150,166,5721.314966031662,11.150519804,OSQP_polish,optimal,-1
2871800,Huber,150,166,5925.359970724272,4.9117860129999995,OSQP_polish,optimal,-1
2871800,Huber,150,166,5652.334295495655,9.952664917,OSQP_polish,optimal,-1
2871800,Huber,150,166,5781.470510392259,11.159380242000001,OSQP_polish,optimal,-1
2871800,Huber,150,166,5513.515213689558,12.23197046,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
40800,Huber,125,17,622.7960845021407,0.57860508,OSQP_polish,optimal,1
40800,Huber,125,17,658.7782813559179,0.190639656,OSQP_polish,optimal,1
40800,Huber,125,17,734.022621659701,0.362487884,OSQP_polish,optimal,-1
40800,Huber,125,17,548.8699651841503,0.084916288,OSQP_polish,optimal,1
40800,Huber,125,17,624.3904511229298,0.21311164900000001,OSQP_polish,optimal,1
40800,Huber,125,17,482.020989701128,0.246533605,OSQP_polish,optimal,1
40800,Huber,125,17,542.1235495223858,0.091588694,OSQP_polish,optimal,1
40800,Huber,125,17,637.6027306026484,0.09546188600000001,OSQP_polish,optimal,1
40800,Huber,100,17,536.0968847351031,0.182299665,OSQP_polish,optimal,1
40800,Huber,125,17,575.3509173091531,0.147825076,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
54000,Huber,125,20,630.9298761926633,0.122754205,OSQP_polish,optimal,1
54000,Huber,125,20,628.2165990951069,0.115070575,OSQP_polish,optimal,1
54000,Huber,125,20,716.313627841291,0.60959937,OSQP_polish,optimal,1
54000,Huber,125,20,601.0218480619076,0.268615731,OSQP_polish,optimal,1
54000,Huber,125,20,648.3916375101037,0.142462846,OSQP_polish,optimal,1
54000,Huber,125,20,650.1519394484278,0.138981342,OSQP_polish,optimal,1
54000,Huber,125,20,647.8564696619565,0.131601039,OSQP_polish,optimal,1
54000,Huber,125,20,717.1514699192187,0.35280219799999996,OSQP_polish,optimal,1
54000,Huber,125,20,739.360397584479,0.118209682,OSQP_polish,optimal,1
54000,Huber,125,20,695.537809321211,0.12392320799999999,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
4514400,Huber,150,209,7112.958296110943,25.151837364000002,OSQP_polish,optimal,-1
4514400,Huber,150,209,7026.357169399708,30.160661188,OSQP_polish,optimal,-1
4514400,Huber,150,209,6929.396910377058,16.002940282,OSQP_polish,optimal,-1
4514400,Huber,150,209,7243.969222189415,22.202940153,OSQP_polish,optimal,-1
4514400,Huber,150,209,7109.539792148809,34.445583955,OSQP_polish,optimal,-1
4514400,Huber,150,209,7325.087000922441,8.232415125,OSQP_polish,optimal,-1
4514400,Huber,150,209,6996.102564167466,25.416246874000002,OSQP_polish,optimal,1
4514400,Huber,150,209,6899.978885193712,10.27243258,OSQP_polish,optimal,-1
4514400,Huber,150,209,6995.769333156664,17.850111354,OSQP_polish,optimal,-1
4514400,Huber,150,209,7202.274650991865,56.420163762,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
69000,Huber,125,23,811.5522609779612,1.155409259,OSQP_polish,optimal,1
69000,Huber,150,23,775.6597567352671,0.8127129300000001,OSQP_polish,optimal,1
69000,Huber,125,23,776.0933982507066,0.144140572,OSQP_polish,optimal,1
69000,Huber,125,23,740.164205009188,0.444352925,OSQP_polish,optimal,1
69000,Huber,125,23,772.9799486439442,0.347918878,OSQP_polish,optimal,1
69000,Huber,125,23,769.0451307327274,0.138861828,OSQP_polish,optimal,1
69000,Huber,125,23,806.5295886771908,0.165404999,OSQP_polish,optimal,1
69000,Huber,125,23,831.6315385037506,0.5940561689999999,OSQP_polish,optimal,1
69000,Huber,125,23,863.4437525279523,0.289922973,OSQP_polish,optimal,-1
69000,Huber,125,23,855.4633013225274,0.14570093500000003,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
85800,Huber,150,26,905.5244475884026,0.441047173,OSQP_polish,optimal,1
85800,Huber,125,26,870.235541533252,0.17320394700000002,OSQP_polish,optimal,1
85800,Huber,125,26,839.0096483194478,0.711408027,OSQP_polish,optimal,1
85800,Huber,125,26,846.6913944270518,0.183022663,OSQP_polish,optimal,1
85800,Huber,125,26,907.6296294906615,0.42539300199999996,OSQP_polish,optimal,1
85800,Huber,100,26,879.1240923704634,0.27883097100000004,OSQP_polish,optimal,1
85800,Huber,125,26,890.3367701289958,0.190776387,OSQP_polish,optimal,1
85800,Huber,125,26,950.5495256736203,0.23628715499999997,OSQP_polish,optimal,1
85800,Huber,125,26,878.9040230885105,0.27468334,OSQP_polish,optimal,1
85800,Huber,150,26,794.1165894394392,0.242934693,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
117800,Huber,125,31,957.1856638436873,0.500591802,OSQP_polish,optimal,1
117800,Huber,125,31,1056.4223663992852,0.337572954,OSQP_polish,optimal,1
117800,Huber,125,31,1086.5759242451848,1.846057632,OSQP_polish,optimal,-1
117800,Huber,125,31,1133.6709270890253,0.763741993,OSQP_polish,optimal,1
117800,Huber,125,31,1108.0089533749865,0.261917246,OSQP_polish,optimal,1
117800,Huber,150,31,1134.9906801523664,0.64453514,OSQP_polish,optimal,1
117800,Huber,125,31,1046.2699739555303,0.45604650299999994,OSQP_polish,optimal,1
117800,Huber,125,31,1067.9270556750314,0.237019429,OSQP_polish,optimal,1
117800,Huber,125,31,977.3407055167728,0.268822128,OSQP_polish,optimal,1
117800,Huber,125,31,1148.690014889506,0.229209882,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
162800,Huber,125,37,1211.1216018446457,1.215784436,OSQP_polish,optimal,1
162800,Huber,125,37,1386.7997395469465,0.6881599439999999,OSQP_polish,optimal,1
162800,Huber,125,37,1307.2517518681223,1.722466689,OSQP_polish,optimal,1
162800,Huber,125,37,1199.935393158165,0.39647566900000003,OSQP_polish,optimal,1
162800,Huber,125,37,1296.151555642226,0.5842041849999999,OSQP_polish,optimal,-1
162800,Huber,125,37,1222.619082781831,0.507560326,OSQP_polish,optimal,1
162800,Huber,125,37,1272.256683049009,0.7052969520000001,OSQP_polish,optimal,1
162800,Huber,150,37,1296.5675639204321,0.7616085229999999,OSQP_polish,optimal,1
162800,Huber,125,37,1216.0686567200455,0.38890956899999995,OSQP_polish,optimal,1
162800,Huber,125,37,1315.7812800632482,0.658224404,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
234000,Huber,150,45,1559.4340748643117,0.571433472,OSQP_polish,optimal,-1
234000,Huber,125,45,1614.1525813335018,2.292245447,OSQP_polish,optimal,-1
234000,Huber,150,45,1396.260576316221,0.5252946000000001,OSQP_polish,optimal,-1
234000,Huber,175,45,1502.394044209093,2.2711824050000002,OSQP_polish,optimal,-1
234000,Huber,125,45,1470.2412123575646,2.162707657,OSQP_polish,optimal,1
234000,Huber,125,45,1762.210559726408,0.655685954,OSQP_polish,optimal,1
234000,Huber,125,45,1463.4273647433126,1.130184468,OSQP_polish,optimal,1
234000,Huber,125,45,1730.54267989958,0.599423243,OSQP_polish,optimal,-1
234000,Huber,125,45,1564.7326071467214,1.27728818,OSQP_polish,optimal,-1
234000,Huber,125,45,1599.9902010822152,0.530233816,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
341000,Huber,125,55,1816.3104761651953,2.20424794,OSQP_polish,optimal,1
341000,Huber,150,55,1858.0941747410634,3.190950853,OSQP_polish,optimal,-1
341000,Huber,150,55,1810.377689386367,4.935355821,OSQP_polish,optimal,-1
341000,Huber,150,55,1833.2270022877537,0.8387049070000001,OSQP_polish,optimal,1
341000,Huber,125,55,2066.1403771038586,3.297587509,OSQP_polish,optimal,1
341000,Huber,125,55,1751.309535395826,0.9535041080000001,OSQP_polish,optimal,-1
341000,Huber,125,55,1825.7245822580462,1.3334753780000002,OSQP_polish,optimal,-1
341000,Huber,125,55,1886.8363333851348,1.049960671,OSQP_polish,optimal,1
341000,Huber,125,55,2032.515543109886,0.7445758950000001,OSQP_polish,optimal,-1
341000,Huber,125,55,1868.7602303235444,1.262306698,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
510000,Huber,125,68,2405.6186676551897,6.0993467290000005,OSQP_polish,optimal,1
510000,Huber,125,68,2044.6178431382777,1.433291323,OSQP_polish,optimal,-1
510000,Huber,150,68,2362.235239273854,2.8815747610000004,OSQP_polish,optimal,1
510000,Huber,125,68,2319.760304352423,1.388711215,OSQP_polish,optimal,-1
510000,Huber,125,68,2204.0533988711163,1.933366216,OSQP_polish,optimal,1
510000,Huber,125,68,2288.080988065395,1.276065672,OSQP_polish,optimal,-1
510000,Huber,125,68,2250.387545645157,3.731649312,OSQP_polish,optimal,1
510000,Huber,150,68,2424.027541966662,1.550124842,OSQP_polish,optimal,-1
510000,Huber,125,68,2281.195578471267,1.1693357400000002,OSQP_polish,optimal,1
510000,Huber,125,68,2331.0385175311912,1.68527111,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Huber/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
764400,Huber,150,84,2915.587623924873,4.64407739,OSQP_polish,optimal,1
764400,Huber,150,84,2970.049485839775,2.667266604,OSQP_polish,optimal,1
764400,Huber,150,84,2896.6060860595426,2.137915444,OSQP_polish,optimal,1
764400,Huber,150,84,2838.075046923573,1.153355824,OSQP_polish,optimal,-1
764400,Huber,150,84,2871.550473477007,1.6726021309999999,OSQP_polish,optimal,1
764400,Huber,125,84,2673.6335704746098,4.80259946,OSQP_polish,optimal,-1
764400,Huber,150,84,2751.1772665411836,5.290606825999999,OSQP_polish,optimal,1
764400,Huber,150,84,2854.0181743303137,6.750591719,OSQP_polish,optimal,-1
764400,Huber,150,84,2822.8048335481344,3.5042906260000004,OSQP_polish,optimal,1
764400,Huber,125,84,2944.4856386164142,2.2608712210000004,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
7040,Lasso,75,10,1228.0764670399208,0.015068683,OSQP_polish,optimal,1
7040,Lasso,100,10,1045.8375062696896,0.08146376200000001,OSQP_polish,optimal,1
7040,Lasso,75,10,1058.3250759511584,0.014935550999999997,OSQP_polish,optimal,1
7040,Lasso,75,10,1066.4150603029327,0.071261,OSQP_polish,optimal,1
7040,Lasso,100,10,1197.686300601913,0.07351139400000001,OSQP_polish,optimal,1
7040,Lasso,100,10,1109.4641261892168,0.03958041,OSQP_polish,optimal,1
7040,Lasso,100,10,1013.0119628845247,0.048837073000000016,OSQP_polish,optimal,1
7040,Lasso,75,10,1025.5196995273147,0.024884791000000003,OSQP_polish,optimal,1
7040,Lasso,100,10,1066.3128683231034,0.052278135999999996,OSQP_polish,optimal,1
7040,Lasso,75,10,1047.6786204948376,0.029126947,OSQP_polish,optimal,1
8294,Lasso,100,11,1160.1303176777335,0.036647937000000005,OSQP_polish,optimal,1
8294,Lasso,100,11,1078.9775776650729,0.058875236,OSQP_polish,optimal,1
8294,Lasso,75,11,1128.9207485008847,0.041142242999999995,OSQP_polish,optimal,1
8294,Lasso,75,11,1279.3711396578187,0.079713804,OSQP_polish,optimal,1
8294,Lasso,100,11,1052.6466116392496,0.070314957,OSQP_polish,optimal,1
8294,Lasso,100,11,1125.0860298709235,0.028825307,OSQP_polish,optimal,1
8294,Lasso,75,11,1329.7715727005896,0.044328938,OSQP_polish,optimal,1
8294,Lasso,75,11,1030.3820444373594,0.099419799,OSQP_polish,optimal,1
8294,Lasso,100,11,1247.5360139254535,0.020428298,OSQP_polish,optimal,1
8294,Lasso,100,11,1110.077679968054,0.020743871,OSQP_polish,optimal,1
9648,Lasso,125,12,1238.1194797796593,0.08213523299999999,OSQP_polish,optimal,1
9648,Lasso,75,12,1292.0193825764536,0.039797759,OSQP_polish,optimal,1
9648,Lasso,75,12,1289.8458279854262,0.092024547,OSQP_polish,optimal,1
9648,Lasso,100,12,1285.502780664147,0.118786696,OSQP_polish,optimal,1
9648,Lasso,125,12,1093.0985161584247,0.092867897,OSQP_polish,optimal,1
9648,Lasso,100,12,1197.8690368855334,0.08738212000000001,OSQP_polish,optimal,1
9648,Lasso,100,12,1349.0586616531,0.074042307,OSQP_polish,optimal,1
9648,Lasso,75,12,1281.2304006049744,0.014476247,OSQP_polish,optimal,1
9648,Lasso,75,12,1229.5964806503966,0.019591187,OSQP_polish,optimal,1
9648,Lasso,75,12,1363.7078467044826,0.057121724000000006,OSQP_polish,optimal,1
11102,Lasso,100,13,1398.2311542143013,0.102941028,OSQP_polish,optimal,1
11102,Lasso,125,13,1549.025826459836,0.061074651,OSQP_polish,optimal,1
11102,Lasso,75,13,1411.6257139071492,0.06368790199999999,OSQP_polish,optimal,1
11102,Lasso,100,13,1326.5966555921534,0.054414597,OSQP_polish,optimal,1
11102,Lasso,75,13,1386.9186693165577,0.088381319,OSQP_polish,optimal,1
11102,Lasso,75,13,1376.4742721815305,0.023041144000000003,OSQP_polish,optimal,1
11102,Lasso,100,13,1268.9367983442662,0.027371943,OSQP_polish,optimal,1
11102,Lasso,75,13,1471.4626843496615,0.063424012,OSQP_polish,optimal,1
11102,Lasso,75,13,1345.3136179609164,0.021912847000000003,OSQP_polish,optimal,1
11102,Lasso,100,13,1498.5665318699048,0.026651405,OSQP_polish,optimal,1
12656,Lasso,100,14,1542.0683596809035,0.035400362000000005,OSQP_polish,optimal,1
12656,Lasso,125,14,1417.9822114175854,0.063358046,OSQP_polish,optimal,1
12656,Lasso,75,14,1739.702440565066,0.024799848,OSQP_polish,optimal,1
12656,Lasso,100,14,1601.74317787336,0.11865695,OSQP_polish,optimal,1
12656,Lasso,75,14,1565.8632294241345,0.050702081,OSQP_polish,optimal,-1
12656,Lasso,75,14,1459.891682851807,0.056766315,OSQP_polish,optimal,1
12656,Lasso,75,14,1469.333366702504,0.031607578,OSQP_polish,optimal,1
12656,Lasso,100,14,1622.299533902552,0.031132943,OSQP_polish,optimal,1
12656,Lasso,125,14,1425.237018580141,0.029308422999999997,OSQP_polish,optimal,1
12656,Lasso,100,14,1495.2879490186124,0.031427373,OSQP_polish,optimal,1
16064,Lasso,100,16,1811.7427252437521,0.0613903,OSQP_polish,optimal,1
16064,Lasso,175,16,1633.5870598876081,0.092973875,OSQP_polish,optimal,1
16064,Lasso,75,16,1742.4737448996023,0.032054512,OSQP_polish,optimal,1
16064,Lasso,75,16,1772.9874842627112,0.031791136,OSQP_polish,optimal,1
16064,Lasso,125,16,1620.932641623537,0.148028995,OSQP_polish,optimal,1
16064,Lasso,75,16,1656.3299688496204,0.066577593,OSQP_polish,optimal,1
16064,Lasso,75,16,1702.1224381820587,0.056170185,OSQP_polish,optimal,1
16064,Lasso,100,16,1801.3148478217386,0.038224874000000006,OSQP_polish,optimal,1
16064,Lasso,75,16,1699.5403020093963,0.032138925000000006,OSQP_polish,optimal,1
16064,Lasso,100,16,1787.9093223020102,0.061513824000000016,OSQP_polish,optimal,1
17918,Lasso,100,17,1816.7258550120648,0.165421409,OSQP_polish,optimal,1
17918,Lasso,75,17,1744.2596921826066,0.110529147,OSQP_polish,optimal,-1
17918,Lasso,125,17,1710.7269652610742,0.049735086000000005,OSQP_polish,optimal,1
17918,Lasso,100,17,1784.19864291651,0.06652234,OSQP_polish,optimal,1
17918,Lasso,150,17,1815.3693430717199,0.05748955,OSQP_polish,optimal,1
17918,Lasso,150,17,1673.900575427846,0.179785809,OSQP_polish,optimal,-1
17918,Lasso,75,17,1765.276226845038,0.030736743,OSQP_polish,optimal,1
17918,Lasso,100,17,1831.4221526386402,0.03985751,OSQP_polish,optimal,1
17918,Lasso,75,17,1737.819709685169,0.035523172000000006,OSQP_polish,optimal,1
17918,Lasso,100,17,1690.194376586197,0.042325046,OSQP_polish,optimal,1
24080,Lasso,100,20,2145.138763017564,0.08044275,OSQP_polish,optimal,1
24080,Lasso,75,20,2087.7418215037874,0.048831857,OSQP_polish,optimal,1
24080,Lasso,100,20,2016.6202130771703,0.16918016,OSQP_polish,optimal,1
24080,Lasso,100,20,2083.6985348046946,0.069212812,OSQP_polish,optimal,1
24080,Lasso,75,20,2064.144432054611,0.271266936,OSQP_polish,optimal,-1
24080,Lasso,125,20,2033.964500239824,0.274927712,OSQP_polish,optimal,1
24080,Lasso,75,20,2036.7183796761346,0.10082448199999999,OSQP_polish,optimal,1
24080,Lasso,75,20,1984.9007552553876,0.04773958,OSQP_polish,optimal,1
24080,Lasso,100,20,2016.847093997588,0.10912207999999997,OSQP_polish,optimal,1
24080,Lasso,125,20,2255.257684558037,0.06522728700000001,OSQP_polish,optimal,1
31142,Lasso,125,23,2439.054718624324,0.095485752,OSQP_polish,optimal,1
31142,Lasso,100,23,2482.523482490553,0.230834587,OSQP_polish,optimal,1
31142,Lasso,150,23,2391.5861758099136,0.08691666699999999,OSQP_polish,optimal,1
31142,Lasso,75,23,2354.370362471121,0.062157488,OSQP_polish,optimal,1
31142,Lasso,150,23,2367.6341217778736,0.08391684199999999,OSQP_polish,optimal,-1
31142,Lasso,100,23,2424.961344961372,0.07364535900000001,OSQP_polish,optimal,1
31142,Lasso,125,23,2248.9823091678472,0.16020671,OSQP_polish,optimal,-1
31142,Lasso,75,23,2384.1794223071965,0.052854312,OSQP_polish,optimal,1
31142,Lasso,100,23,2622.650621217264,0.061838025,OSQP_polish,optimal,1
31142,Lasso,75,23,2461.8484640140705,0.047869723,OSQP_polish,optimal,1
39104,Lasso,150,26,2682.885540944471,0.122929285,OSQP_polish,optimal,1
39104,Lasso,75,26,2677.042461710205,0.09737376,OSQP_polish,optimal,-1
39104,Lasso,100,26,2930.3880332535773,0.09476690900000001,OSQP_polish,optimal,1
39104,Lasso,100,26,2786.3741546542187,0.093975466,OSQP_polish,optimal,1
39104,Lasso,75,26,2952.030659408596,0.078512325,OSQP_polish,optimal,1
39104,Lasso,100,26,2848.099816701073,0.191935335,OSQP_polish,optimal,1
39104,Lasso,75,26,2974.4211189355365,0.07843673599999999,OSQP_polish,optimal,1
39104,Lasso,100,26,2868.0016141255064,0.09344001,OSQP_polish,optimal,1
39104,Lasso,100,26,2918.4567370026725,0.06638925700000001,OSQP_polish,optimal,1
39104,Lasso,75,26,2761.386469080045,0.08164702400000001,OSQP_polish,optimal,1
54374,Lasso,125,31,3415.916077754863,0.39566366299999994,OSQP_polish,optimal,1
54374,Lasso,100,31,3254.4807475610514,0.088813376,OSQP_polish,optimal,-1
54374,Lasso,125,31,3452.423507057803,0.30001686,OSQP_polish,optimal,1
54374,Lasso,75,31,3348.383188944805,0.379958787,OSQP_polish,optimal,1
54374,Lasso,100,31,3158.7023005018145,0.130204462,OSQP_polish,optimal,1
54374,Lasso,125,31,3180.3856376194676,0.300612636,OSQP_polish,optimal,1
54374,Lasso,125,31,3450.318217486619,0.103640369,OSQP_polish,optimal,1
54374,Lasso,150,31,3262.092853710989,0.273028932,OSQP_polish,optimal,1
54374,Lasso,100,31,3493.229887867606,0.094052349,OSQP_polish,optimal,1
54374,Lasso,100,31,3460.365017227979,0.105508813,OSQP_polish,optimal,1
75998,Lasso,75,37,3781.5853295736792,0.36798840299999996,OSQP_polish,optimal,1
75998,Lasso,125,37,3830.1853470689225,0.8748759719999999,OSQP_polish,optimal,1
75998,Lasso,100,37,3571.1836575155407,0.133039397,OSQP_polish,optimal,1
75998,Lasso,175,37,3913.1642561748413,0.952977489,OSQP_polish,optimal,1
75998,Lasso,150,37,3854.780456240491,0.651317258,OSQP_polish,optimal,1
75998,Lasso,75,37,4045.791626134566,0.432038157,OSQP_polish,optimal,-1
75998,Lasso,100,37,4042.9810063809005,0.5050561579999999,OSQP_polish,optimal,1
75998,Lasso,125,37,4043.217969652669,0.141725199,OSQP_polish,optimal,1
75998,Lasso,100,37,3918.122532858529,0.18646277600000002,OSQP_polish,optimal,-1
75998,Lasso,100,37,3979.254540293091,0.123363621,OSQP_polish,optimal,1
110430,Lasso,100,45,4735.793785250796,1.070382827,OSQP_polish,optimal,1
110430,Lasso,100,45,4937.137901427734,0.316900243,OSQP_polish,optimal,1
110430,Lasso,125,45,4797.734870496828,0.9929974090000001,OSQP_polish,optimal,1
110430,Lasso,175,45,4759.593264172312,0.261551592,OSQP_polish,optimal,1
110430,Lasso,125,45,5125.415936467771,0.45395043,OSQP_polish,optimal,1
110430,Lasso,75,45,4774.940851495722,0.414569774,OSQP_polish,optimal,-1
110430,Lasso,150,45,5001.832626973839,0.41925911299999996,OSQP_polish,optimal,1
110430,Lasso,175,45,5205.934659988423,0.43387267,OSQP_polish,optimal,1
110430,Lasso,100,45,4854.525595649337,0.492699192,OSQP_polish,optimal,-1
110430,Lasso,125,45,5146.817173919281,0.206207492,OSQP_polish,optimal,1
162470,Lasso,200,55,6329.19940059054,1.049612738,OSQP_polish,optimal,1
162470,Lasso,125,55,5811.983399196327,1.998386641,OSQP_polish,optimal,1
162470,Lasso,100,55,5639.2276516690845,0.418703139,OSQP_polish,optimal,-1
162470,Lasso,125,55,5705.620225185941,1.103085909,OSQP_polish,optimal,1
162470,Lasso,150,55,6027.235981268068,0.6368549729999999,OSQP_polish,optimal,-1
162470,Lasso,125,55,5913.001305658431,0.47885063,OSQP_polish,optimal,1
162470,Lasso,200,55,5879.952320464076,1.094809149,OSQP_polish,optimal,1
162470,Lasso,150,55,6133.001165616441,0.990501216,OSQP_polish,optimal,1
162470,Lasso,175,55,5671.3114353114515,0.372483789,OSQP_polish,optimal,1
162470,Lasso,150,55,5985.217434871191,0.336962181,OSQP_polish,optimal,-1
245072,Lasso,100,68,7496.295346788092,0.70391783,OSQP_polish,optimal,-1
245072,Lasso,150,68,6875.585253851678,1.7103277730000002,OSQP_polish,optimal,1
245072,Lasso,125,68,7057.006716812348,3.1946170580000004,OSQP_polish,optimal,1
245072,Lasso,125,68,7021.888713435563,1.5334117500000002,OSQP_polish,optimal,-1
245072,Lasso,175,68,7385.443770673771,2.143201636,OSQP_polish,optimal,-1
245072,Lasso,125,68,7333.5141417556115,1.780667072,OSQP_polish,optimal,1
245072,Lasso,100,68,7664.199088150337,0.43184776399999997,OSQP_polish,optimal,1
245072,Lasso,150,68,7222.541307403949,0.589118597,OSQP_polish,optimal,-1
245072,Lasso,125,68,7353.035287605829,0.8108770259999999,OSQP_polish,optimal,1
245072,Lasso,175,68,7343.3217084964535,0.812604742,OSQP_polish,optimal,1
369936,Lasso,125,84,9302.553366090071,5.4335892339999985,OSQP_polish,optimal,-1
369936,Lasso,125,84,9262.21176103779,4.0806590080000005,OSQP_polish,optimal,1
369936,Lasso,125,84,9101.364828080164,1.1547347609999998,OSQP_polish,optimal,1
369936,Lasso,150,84,8847.388809945944,4.310706133,OSQP_polish,optimal,-1
369936,Lasso,150,84,9126.403691090385,1.129432715,OSQP_polish,optimal,1
369936,Lasso,150,84,8921.742275255776,2.292469696,OSQP_polish,optimal,1
369936,Lasso,125,84,9536.093609159925,0.8310187729999999,OSQP_polish,optimal,1
369936,Lasso,200,84,8906.939090059015,4.72399758,OSQP_polish,optimal,1
369936,Lasso,150,84,9153.222530897528,5.6470388190000005,OSQP_polish,optimal,1
369936,Lasso,200,84,8955.204992827697,4.773032335,OSQP_polish,optimal,1
572670,Lasso,200,105,11577.33907082793,3.4773559140000003,OSQP_polish,optimal,1
572670,Lasso,125,105,11925.03423828293,5.979817416,OSQP_polish,optimal,-1
572670,Lasso,150,105,11652.745456291128,2.759979502,OSQP_polish,optimal,1
572670,Lasso,175,105,11433.589644757092,8.000724350999999,OSQP_polish,optimal,1
572670,Lasso,150,105,11528.744076562896,3.997119517,OSQP_polish,optimal,-1
572670,Lasso,150,105,11616.7270393048,7.4890324160000015,OSQP_polish,optimal,1
572670,Lasso,175,105,11120.829056291484,6.931558464,OSQP_polish,optimal,-1
572670,Lasso,150,105,10999.720018861786,3.0107296850000003,OSQP_polish,optimal,-1
572670,Lasso,175,105,11368.38679476352,1.535578708,OSQP_polish,optimal,1
572670,Lasso,175,105,11024.599778426673,3.139398083,OSQP_polish,optimal,1
898128,Lasso,150,132,14418.744430367164,5.6500087510000006,OSQP_polish,optimal,-1
898128,Lasso,175,132,14282.29990447039,6.298775657999999,OSQP_polish,optimal,1
898128,Lasso,150,132,14451.302144584804,13.845376647,OSQP_polish,optimal,-1
898128,Lasso,200,132,14125.639154188191,16.456113535,OSQP_polish,optimal,-1
898128,Lasso,250,132,14346.728458124637,11.77864109,OSQP_polish,optimal,-1
898128,Lasso,225,132,14295.826588544021,4.360590376,OSQP_polish,optimal,1
898128,Lasso,150,132,14055.469040863833,5.65032013,OSQP_polish,optimal,-1
898128,Lasso,150,132,14615.138597674202,2.6066660780000004,OSQP_polish,optimal,1
898128,Lasso,225,132,14862.25163573302,6.183324419,OSQP_polish,optimal,-1
898128,Lasso,225,132,13975.298706368409,6.753329261999999,OSQP_polish,optimal,-1
1411664,Lasso,150,166,17922.336209131525,20.719646106,OSQP_polish,optimal,-1
1411664,Lasso,200,166,18050.124948903893,25.722435185,OSQP_polish,optimal,-1
1411664,Lasso,200,166,17835.500309012248,25.737974003,OSQP_polish,optimal,-1
1411664,Lasso,225,166,18359.29457018574,24.768931801,OSQP_polish,optimal,1
1411664,Lasso,250,166,17795.57007234139,6.386675652,OSQP_polish,optimal,-1
1411664,Lasso,175,166,18128.145823130006,4.866082103,OSQP_polish,optimal,-1
1411664,Lasso,175,166,18077.124613622153,5.063694479,OSQP_polish,optimal,1
1411664,Lasso,250,166,18227.408747996367,17.336752495,OSQP_polish,optimal,-1
1411664,Lasso,250,166,17972.509702698877,21.277216529,OSQP_polish,optimal,-1
1411664,Lasso,225,166,17998.290383725758,5.206400307,OSQP_polish,optimal,-1
2226686,Lasso,175,209,22749.07229791316,8.50041996,OSQP_polish,optimal,-1
2226686,Lasso,200,209,23736.00998284787,14.729284672000002,OSQP_polish,optimal,1
2226686,Lasso,250,209,22593.408027244222,31.901637696999998,OSQP_polish,optimal,-1
2226686,Lasso,225,209,22278.319121107783,16.582041037,OSQP_polish,optimal,-1
2226686,Lasso,250,209,22810.00576373557,44.303997292,OSQP_polish,optimal,-1
2226686,Lasso,275,209,22990.681533034072,52.113378915,OSQP_polish,optimal,-1
2226686,Lasso,250,209,22578.760292980685,10.401789549,OSQP_polish,optimal,-1
2226686,Lasso,275,209,22228.102555153877,40.862786451999995,OSQP_polish,optimal,-1
2226686,Lasso,200,209,23132.28858029908,35.67288065600001,OSQP_polish,optimal,-1
2226686,Lasso,175,209,23197.677066088207,29.202370917,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
7040,Lasso,75,10,1228.0764670399208,0.015068683000000001,OSQP_polish,optimal,1
7040,Lasso,100,10,1045.8375062696896,0.08146376200000001,OSQP_polish,optimal,1
7040,Lasso,75,10,1058.3250759511582,0.014935550999999998,OSQP_polish,optimal,1
7040,Lasso,75,10,1066.4150603029327,0.071261,OSQP_polish,optimal,1
7040,Lasso,100,10,1197.686300601913,0.07351139400000001,OSQP_polish,optimal,1
7040,Lasso,100,10,1109.4641261892168,0.03958041,OSQP_polish,optimal,1
7040,Lasso,100,10,1013.0119628845248,0.04883707300000001,OSQP_polish,optimal,1
7040,Lasso,75,10,1025.5196995273147,0.024884791000000003,OSQP_polish,optimal,1
7040,Lasso,100,10,1066.3128683231034,0.052278136,OSQP_polish,optimal,1
7040,Lasso,75,10,1047.6786204948376,0.029126947,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
572670,Lasso,200,105,11577.33907082793,3.4773559140000003,OSQP_polish,optimal,1
572670,Lasso,125,105,11925.03423828293,5.9798174159999995,OSQP_polish,optimal,-1
572670,Lasso,150,105,11652.745456291128,2.7599795019999998,OSQP_polish,optimal,1
572670,Lasso,175,105,11433.589644757092,8.000724350999999,OSQP_polish,optimal,1
572670,Lasso,150,105,11528.744076562896,3.997119517,OSQP_polish,optimal,-1
572670,Lasso,150,105,11616.7270393048,7.489032416000001,OSQP_polish,optimal,1
572670,Lasso,175,105,11120.829056291484,6.931558464,OSQP_polish,optimal,-1
572670,Lasso,150,105,10999.720018861788,3.0107296850000003,OSQP_polish,optimal,-1
572670,Lasso,175,105,11368.386794763519,1.535578708,OSQP_polish,optimal,1
572670,Lasso,175,105,11024.599778426671,3.139398083,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
8294,Lasso,100,11,1160.1303176777335,0.036647937000000005,OSQP_polish,optimal,1
8294,Lasso,100,11,1078.977577665073,0.058875236000000004,OSQP_polish,optimal,1
8294,Lasso,75,11,1128.9207485008849,0.041142243,OSQP_polish,optimal,1
8294,Lasso,75,11,1279.3711396578187,0.079713804,OSQP_polish,optimal,1
8294,Lasso,100,11,1052.6466116392498,0.070314957,OSQP_polish,optimal,1
8294,Lasso,100,11,1125.0860298709235,0.028825307,OSQP_polish,optimal,1
8294,Lasso,75,11,1329.7715727005896,0.044328938,OSQP_polish,optimal,1
8294,Lasso,75,11,1030.3820444373591,0.099419799,OSQP_polish,optimal,1
8294,Lasso,100,11,1247.5360139254535,0.020428298,OSQP_polish,optimal,1
8294,Lasso,100,11,1110.077679968054,0.020743871,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
9648,Lasso,125,12,1238.1194797796593,0.08213523299999999,OSQP_polish,optimal,1
9648,Lasso,75,12,1292.0193825764534,0.039797758999999995,OSQP_polish,optimal,1
9648,Lasso,75,12,1289.8458279854262,0.09202454700000001,OSQP_polish,optimal,1
9648,Lasso,100,12,1285.502780664147,0.118786696,OSQP_polish,optimal,1
9648,Lasso,125,12,1093.0985161584247,0.09286789699999999,OSQP_polish,optimal,1
9648,Lasso,100,12,1197.8690368855337,0.08738212000000001,OSQP_polish,optimal,1
9648,Lasso,100,12,1349.0586616531,0.074042307,OSQP_polish,optimal,1
9648,Lasso,75,12,1281.2304006049744,0.014476247000000001,OSQP_polish,optimal,1
9648,Lasso,75,12,1229.5964806503966,0.019591187,OSQP_polish,optimal,1
9648,Lasso,75,12,1363.7078467044823,0.057121724,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
11102,Lasso,100,13,1398.2311542143016,0.10294102799999999,OSQP_polish,optimal,1
11102,Lasso,125,13,1549.025826459836,0.061074650999999994,OSQP_polish,optimal,1
11102,Lasso,75,13,1411.6257139071497,0.06368790199999999,OSQP_polish,optimal,1
11102,Lasso,100,13,1326.5966555921534,0.054414597,OSQP_polish,optimal,1
11102,Lasso,75,13,1386.9186693165575,0.088381319,OSQP_polish,optimal,1
11102,Lasso,75,13,1376.4742721815303,0.023041144000000003,OSQP_polish,optimal,1
11102,Lasso,100,13,1268.9367983442662,0.027371943,OSQP_polish,optimal,1
11102,Lasso,75,13,1471.4626843496617,0.063424012,OSQP_polish,optimal,1
11102,Lasso,75,13,1345.3136179609164,0.021912847,OSQP_polish,optimal,1
11102,Lasso,100,13,1498.5665318699048,0.026651405,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
898128,Lasso,150,132,14418.744430367164,5.6500087510000006,OSQP_polish,optimal,-1
898128,Lasso,175,132,14282.29990447039,6.298775658,OSQP_polish,optimal,1
898128,Lasso,150,132,14451.302144584804,13.845376647,OSQP_polish,optimal,-1
898128,Lasso,200,132,14125.63915418819,16.456113535,OSQP_polish,optimal,-1
898128,Lasso,250,132,14346.728458124635,11.778641089999999,OSQP_polish,optimal,-1
898128,Lasso,225,132,14295.826588544021,4.360590376,OSQP_polish,optimal,1
898128,Lasso,150,132,14055.469040863833,5.65032013,OSQP_polish,optimal,-1
898128,Lasso,150,132,14615.138597674202,2.6066660780000004,OSQP_polish,optimal,1
898128,Lasso,225,132,14862.251635733019,6.183324419,OSQP_polish,optimal,-1
898128,Lasso,225,132,13975.29870636841,6.753329261999999,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
12656,Lasso,100,14,1542.0683596809035,0.035400362,OSQP_polish,optimal,1
12656,Lasso,125,14,1417.9822114175854,0.063358046,OSQP_polish,optimal,1
12656,Lasso,75,14,1739.702440565066,0.024799848,OSQP_polish,optimal,1
12656,Lasso,100,14,1601.7431778733599,0.11865695,OSQP_polish,optimal,1
12656,Lasso,75,14,1565.8632294241343,0.050702080999999996,OSQP_polish,optimal,-1
12656,Lasso,75,14,1459.891682851807,0.056766315,OSQP_polish,optimal,1
12656,Lasso,75,14,1469.333366702504,0.031607578,OSQP_polish,optimal,1
12656,Lasso,100,14,1622.299533902552,0.031132943,OSQP_polish,optimal,1
12656,Lasso,125,14,1425.237018580141,0.029308423,OSQP_polish,optimal,1
12656,Lasso,100,14,1495.2879490186126,0.031427373,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
16064,Lasso,100,16,1811.7427252437517,0.0613903,OSQP_polish,optimal,1
16064,Lasso,175,16,1633.5870598876081,0.092973875,OSQP_polish,optimal,1
16064,Lasso,75,16,1742.4737448996023,0.032054512,OSQP_polish,optimal,1
16064,Lasso,75,16,1772.9874842627112,0.031791136,OSQP_polish,optimal,1
16064,Lasso,125,16,1620.932641623537,0.148028995,OSQP_polish,optimal,1
16064,Lasso,75,16,1656.3299688496204,0.066577593,OSQP_polish,optimal,1
16064,Lasso,75,16,1702.1224381820587,0.056170185,OSQP_polish,optimal,1
16064,Lasso,100,16,1801.3148478217386,0.038224874000000006,OSQP_polish,optimal,1
16064,Lasso,75,16,1699.5403020093963,0.032138925000000006,OSQP_polish,optimal,1
16064,Lasso,100,16,1787.9093223020102,0.06151382400000001,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1411664,Lasso,150,166,17922.336209131525,20.719646106,OSQP_polish,optimal,-1
1411664,Lasso,200,166,18050.124948903893,25.722435185,OSQP_polish,optimal,-1
1411664,Lasso,200,166,17835.500309012248,25.737974002999998,OSQP_polish,optimal,-1
1411664,Lasso,225,166,18359.29457018574,24.768931801,OSQP_polish,optimal,1
1411664,Lasso,250,166,17795.570072341387,6.386675652000001,OSQP_polish,optimal,-1
1411664,Lasso,175,166,18128.145823130006,4.866082103,OSQP_polish,optimal,-1
1411664,Lasso,175,166,18077.12461362215,5.063694479,OSQP_polish,optimal,1
1411664,Lasso,250,166,18227.408747996367,17.336752495,OSQP_polish,optimal,-1
1411664,Lasso,250,166,17972.509702698877,21.277216529,OSQP_polish,optimal,-1
1411664,Lasso,225,166,17998.290383725755,5.206400307,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
17918,Lasso,100,17,1816.7258550120646,0.165421409,OSQP_polish,optimal,1
17918,Lasso,75,17,1744.2596921826064,0.110529147,OSQP_polish,optimal,-1
17918,Lasso,125,17,1710.7269652610742,0.049735086000000005,OSQP_polish,optimal,1
17918,Lasso,100,17,1784.19864291651,0.06652234,OSQP_polish,optimal,1
17918,Lasso,150,17,1815.3693430717196,0.05748955,OSQP_polish,optimal,1
17918,Lasso,150,17,1673.900575427846,0.179785809,OSQP_polish,optimal,-1
17918,Lasso,75,17,1765.276226845038,0.030736742999999997,OSQP_polish,optimal,1
17918,Lasso,100,17,1831.4221526386398,0.03985751,OSQP_polish,optimal,1
17918,Lasso,75,17,1737.819709685169,0.035523172000000006,OSQP_polish,optimal,1
17918,Lasso,100,17,1690.1943765861968,0.042325046,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
24080,Lasso,100,20,2145.1387630175636,0.08044275,OSQP_polish,optimal,1
24080,Lasso,75,20,2087.7418215037874,0.048831857,OSQP_polish,optimal,1
24080,Lasso,100,20,2016.6202130771703,0.16918016,OSQP_polish,optimal,1
24080,Lasso,100,20,2083.6985348046946,0.069212812,OSQP_polish,optimal,1
24080,Lasso,75,20,2064.144432054611,0.271266936,OSQP_polish,optimal,-1
24080,Lasso,125,20,2033.9645002398242,0.274927712,OSQP_polish,optimal,1
24080,Lasso,75,20,2036.7183796761346,0.100824482,OSQP_polish,optimal,1
24080,Lasso,75,20,1984.9007552553874,0.047739580000000004,OSQP_polish,optimal,1
24080,Lasso,100,20,2016.847093997588,0.10912207999999998,OSQP_polish,optimal,1
24080,Lasso,125,20,2255.2576845580375,0.065227287,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2226686,Lasso,175,209,22749.072297913157,8.50041996,OSQP_polish,optimal,-1
2226686,Lasso,200,209,23736.00998284787,14.729284672000002,OSQP_polish,optimal,1
2226686,Lasso,250,209,22593.408027244222,31.901637697,OSQP_polish,optimal,-1
2226686,Lasso,225,209,22278.319121107786,16.582041037,OSQP_polish,optimal,-1
2226686,Lasso,250,209,22810.005763735575,44.303997292,OSQP_polish,optimal,-1
2226686,Lasso,275,209,22990.681533034072,52.113378915,OSQP_polish,optimal,-1
2226686,Lasso,250,209,22578.76029298068,10.401789549,OSQP_polish,optimal,-1
2226686,Lasso,275,209,22228.102555153873,40.862786452,OSQP_polish,optimal,-1
2226686,Lasso,200,209,23132.288580299075,35.672880656000004,OSQP_polish,optimal,-1
2226686,Lasso,175,209,23197.67706608821,29.202370917,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
31142,Lasso,125,23,2439.054718624324,0.09548575200000001,OSQP_polish,optimal,1
31142,Lasso,100,23,2482.5234824905533,0.23083458699999998,OSQP_polish,optimal,1
31142,Lasso,150,23,2391.5861758099136,0.086916667,OSQP_polish,optimal,1
31142,Lasso,75,23,2354.3703624711206,0.062157488,OSQP_polish,optimal,1
31142,Lasso,150,23,2367.6341217778736,0.08391684199999999,OSQP_polish,optimal,-1
31142,Lasso,100,23,2424.961344961372,0.07364535900000001,OSQP_polish,optimal,1
31142,Lasso,125,23,2248.9823091678472,0.16020671,OSQP_polish,optimal,-1
31142,Lasso,75,23,2384.1794223071965,0.052854311999999994,OSQP_polish,optimal,1
31142,Lasso,100,23,2622.650621217264,0.061838025,OSQP_polish,optimal,1
31142,Lasso,75,23,2461.8484640140705,0.047869722999999996,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
39104,Lasso,150,26,2682.885540944471,0.122929285,OSQP_polish,optimal,1
39104,Lasso,75,26,2677.042461710205,0.09737376,OSQP_polish,optimal,-1
39104,Lasso,100,26,2930.3880332535773,0.094766909,OSQP_polish,optimal,1
39104,Lasso,100,26,2786.3741546542187,0.093975466,OSQP_polish,optimal,1
39104,Lasso,75,26,2952.030659408596,0.078512325,OSQP_polish,optimal,1
39104,Lasso,100,26,2848.099816701073,0.191935335,OSQP_polish,optimal,1
39104,Lasso,75,26,2974.4211189355365,0.078436736,OSQP_polish,optimal,1
39104,Lasso,100,26,2868.0016141255064,0.09344000999999999,OSQP_polish,optimal,1
39104,Lasso,100,26,2918.456737002673,0.066389257,OSQP_polish,optimal,1
39104,Lasso,75,26,2761.3864690800447,0.08164702400000001,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
54374,Lasso,125,31,3415.9160777548627,0.395663663,OSQP_polish,optimal,1
54374,Lasso,100,31,3254.4807475610514,0.088813376,OSQP_polish,optimal,-1
54374,Lasso,125,31,3452.423507057803,0.30001686,OSQP_polish,optimal,1
54374,Lasso,75,31,3348.3831889448056,0.379958787,OSQP_polish,optimal,1
54374,Lasso,100,31,3158.7023005018145,0.130204462,OSQP_polish,optimal,1
54374,Lasso,125,31,3180.3856376194676,0.300612636,OSQP_polish,optimal,1
54374,Lasso,125,31,3450.3182174866183,0.10364036900000001,OSQP_polish,optimal,1
54374,Lasso,150,31,3262.092853710989,0.273028932,OSQP_polish,optimal,1
54374,Lasso,100,31,3493.2298878676065,0.09405234900000001,OSQP_polish,optimal,1
54374,Lasso,100,31,3460.365017227979,0.10550881299999999,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
75998,Lasso,75,37,3781.585329573679,0.367988403,OSQP_polish,optimal,1
75998,Lasso,125,37,3830.1853470689234,0.8748759719999999,OSQP_polish,optimal,1
75998,Lasso,100,37,3571.1836575155407,0.133039397,OSQP_polish,optimal,1
75998,Lasso,175,37,3913.1642561748417,0.9529774890000001,OSQP_polish,optimal,1
75998,Lasso,150,37,3854.780456240491,0.651317258,OSQP_polish,optimal,1
75998,Lasso,75,37,4045.791626134566,0.43203815700000003,OSQP_polish,optimal,-1
75998,Lasso,100,37,4042.9810063808995,0.505056158,OSQP_polish,optimal,1
75998,Lasso,125,37,4043.217969652669,0.141725199,OSQP_polish,optimal,1
75998,Lasso,100,37,3918.122532858529,0.186462776,OSQP_polish,optimal,-1
75998,Lasso,100,37,3979.254540293091,0.12336362099999999,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
110430,Lasso,100,45,4735.793785250796,1.070382827,OSQP_polish,optimal,1
110430,Lasso,100,45,4937.137901427734,0.31690024299999997,OSQP_polish,optimal,1
110430,Lasso,125,45,4797.734870496828,0.992997409,OSQP_polish,optimal,1
110430,Lasso,175,45,4759.593264172312,0.261551592,OSQP_polish,optimal,1
110430,Lasso,125,45,5125.415936467771,0.45395043,OSQP_polish,optimal,1
110430,Lasso,75,45,4774.940851495722,0.41456977399999995,OSQP_polish,optimal,-1
110430,Lasso,150,45,5001.832626973839,0.419259113,OSQP_polish,optimal,1
110430,Lasso,175,45,5205.934659988423,0.43387266999999996,OSQP_polish,optimal,1
110430,Lasso,100,45,4854.5255956493365,0.49269919199999995,OSQP_polish,optimal,-1
110430,Lasso,125,45,5146.817173919281,0.206207492,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
162470,Lasso,200,55,6329.19940059054,1.049612738,OSQP_polish,optimal,1
162470,Lasso,125,55,5811.983399196327,1.9983866409999997,OSQP_polish,optimal,1
162470,Lasso,100,55,5639.2276516690845,0.41870313899999995,OSQP_polish,optimal,-1
162470,Lasso,125,55,5705.620225185941,1.103085909,OSQP_polish,optimal,1
162470,Lasso,150,55,6027.235981268068,0.6368549729999999,OSQP_polish,optimal,-1
162470,Lasso,125,55,5913.001305658432,0.47885062999999994,OSQP_polish,optimal,1
162470,Lasso,200,55,5879.9523204640755,1.094809149,OSQP_polish,optimal,1
162470,Lasso,150,55,6133.00116561644,0.990501216,OSQP_polish,optimal,1
162470,Lasso,175,55,5671.311435311452,0.372483789,OSQP_polish,optimal,1
162470,Lasso,150,55,5985.21743487119,0.336962181,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
245072,Lasso,100,68,7496.295346788092,0.70391783,OSQP_polish,optimal,-1
245072,Lasso,150,68,6875.585253851679,1.710327773,OSQP_polish,optimal,1
245072,Lasso,125,68,7057.006716812347,3.1946170580000004,OSQP_polish,optimal,1
245072,Lasso,125,68,7021.888713435563,1.5334117500000002,OSQP_polish,optimal,-1
245072,Lasso,175,68,7385.443770673771,2.143201636,OSQP_polish,optimal,-1
245072,Lasso,125,68,7333.514141755612,1.780667072,OSQP_polish,optimal,1
245072,Lasso,100,68,7664.199088150337,0.431847764,OSQP_polish,optimal,1
245072,Lasso,150,68,7222.541307403949,0.589118597,OSQP_polish,optimal,-1
245072,Lasso,125,68,7353.035287605829,0.810877026,OSQP_polish,optimal,1
245072,Lasso,175,68,7343.321708496454,0.812604742,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Lasso/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
369936,Lasso,125,84,9302.55336609007,5.433589233999999,OSQP_polish,optimal,-1
369936,Lasso,125,84,9262.21176103779,4.080659008,OSQP_polish,optimal,1
369936,Lasso,125,84,9101.364828080164,1.1547347609999998,OSQP_polish,optimal,1
369936,Lasso,150,84,8847.388809945944,4.310706133,OSQP_polish,optimal,-1
369936,Lasso,150,84,9126.403691090385,1.129432715,OSQP_polish,optimal,1
369936,Lasso,150,84,8921.742275255776,2.292469696,OSQP_polish,optimal,1
369936,Lasso,125,84,9536.093609159923,0.831018773,OSQP_polish,optimal,1
369936,Lasso,200,84,8906.939090059015,4.72399758,OSQP_polish,optimal,1
369936,Lasso,150,84,9153.22253089753,5.6470388190000005,OSQP_polish,optimal,1
369936,Lasso,200,84,8955.204992827696,4.773032335,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2760,Portfolio,175,5,-3.7935558560936298,0.05485575,OSQP_polish,optimal,-1
2760,Portfolio,100,5,-2.9574049835284035,0.0070233330000000005,OSQP_polish,optimal,-1
2760,Portfolio,150,5,-2.4206679320660025,0.034936402000000005,OSQP_polish,optimal,-1
2760,Portfolio,200,5,-2.1086058609143583,0.038103618,OSQP_polish,optimal,-1
2760,Portfolio,150,5,-3.130895239980146,0.046996847,OSQP_polish,optimal,-1
2760,Portfolio,275,5,-2.638604464677546,0.088452744,OSQP_polish,optimal,-1
2760,Portfolio,175,5,-2.9969521253763025,0.013998446000000001,OSQP_polish,optimal,-1
2760,Portfolio,150,5,-2.1079951925287217,0.035752892,OSQP_polish,optimal,1
2760,Portfolio,75,5,-1.9785838258014248,0.018475133,OSQP_polish,optimal,1
2760,Portfolio,125,5,-2.774886916477646,0.007822463,OSQP_polish,optimal,-1
3612,Portfolio,275,6,-3.821140978779623,0.016771423,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-2.493493980205672,0.035830741,OSQP_polish,optimal,-1
3612,Portfolio,200,6,-2.2877035460605515,0.031941595,OSQP_polish,optimal,-1
3612,Portfolio,150,6,-2.0728340534072633,0.029785872999999997,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-3.5717004656893514,0.012454233,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-3.03793969373215,0.012721133,OSQP_polish,optimal,1
3612,Portfolio,200,6,-2.4946053782941724,0.014171333,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-3.3159920072631346,0.031791274,OSQP_polish,optimal,-1
3612,Portfolio,150,6,-3.1136970449912877,0.011025117,OSQP_polish,optimal,-1
3612,Portfolio,150,6,-2.759236241613166,0.008188038,OSQP_polish,optimal,-1
4564,Portfolio,175,7,-3.30657427136481,0.059167227,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-2.7490308175503486,0.06775474299999999,OSQP_polish,optimal,-1
4564,Portfolio,275,7,-2.7115525427742115,0.047104129,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-3.03300688845708,0.04531289,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-2.1917162861298665,0.052289505,OSQP_polish,optimal,1
4564,Portfolio,275,7,-3.1541112249579166,0.088888342,OSQP_polish,optimal,-1
4564,Portfolio,175,7,-3.706323985009168,0.016538851,OSQP_polish,optimal,-1
4564,Portfolio,275,7,-2.915406720986548,0.065829968,OSQP_polish,optimal,-1
4564,Portfolio,125,7,-2.5018516315121078,0.041795534,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-2.790742650905437,0.035369888999999995,OSQP_polish,optimal,-1
5616,Portfolio,100,8,-3.0052051905301265,0.036729795,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-3.506372279204504,0.024795718,OSQP_polish,optimal,-1
5616,Portfolio,200,8,-3.118639410450493,0.019594723999999997,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-2.9115207410680304,0.026433318,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-4.193756771866228,0.044182287000000015,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-2.481507465184946,0.057408786,OSQP_polish,optimal,-1
5616,Portfolio,325,8,-3.8739117426182164,0.060851000999999995,OSQP_polish,optimal,-1
5616,Portfolio,175,8,-2.9581035977597927,0.018099553,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-2.5847547825298722,0.06998125399999999,OSQP_polish,optimal,-1
5616,Portfolio,225,8,-3.1428736668334136,0.021423649,OSQP_polish,optimal,-1
6768,Portfolio,150,9,-2.7078781171772968,0.06698855100000001,OSQP_polish,optimal,-1
6768,Portfolio,200,9,-3.0669047505810614,0.101999997,OSQP_polish,optimal,-1
6768,Portfolio,250,9,-2.235051422867566,0.11396511,OSQP_polish,optimal,1
6768,Portfolio,200,9,-2.3103734663287203,0.027669332,OSQP_polish,optimal,-1
6768,Portfolio,375,9,-2.434259904415744,0.13649329400000001,OSQP_polish,optimal,1
6768,Portfolio,325,9,-2.731916570244997,0.09096268800000001,OSQP_polish,optimal,1
6768,Portfolio,100,9,-3.013815296139397,0.015555407,OSQP_polish,optimal,-1
6768,Portfolio,225,9,-2.8279059205758315,0.082538374,OSQP_polish,optimal,-1
6768,Portfolio,200,9,-3.522292181860783,0.02723246,OSQP_polish,optimal,-1
6768,Portfolio,200,9,-2.3875291057890733,0.024683337000000003,OSQP_polish,optimal,1
8020,Portfolio,200,10,-3.0300869871002583,0.140974701,OSQP_polish,optimal,-1
8020,Portfolio,300,10,-3.645195384457333,0.064825937,OSQP_polish,optimal,-1
8020,Portfolio,150,10,-2.953826454071561,0.026427267999999997,OSQP_polish,optimal,-1
8020,Portfolio,225,10,-3.451643133308548,0.027276129,OSQP_polish,optimal,-1
8020,Portfolio,175,10,-3.963580746438364,0.10463280900000001,OSQP_polish,optimal,-1
8020,Portfolio,175,10,-2.859917674584609,0.028781978,OSQP_polish,optimal,-1
8020,Portfolio,150,10,-3.29785869845456,0.078428229,OSQP_polish,optimal,-1
8020,Portfolio,200,10,-4.1437790072115925,0.03228888,OSQP_polish,optimal,-1
8020,Portfolio,150,10,-2.800451041702241,0.069868877,OSQP_polish,optimal,-1
8020,Portfolio,250,10,-3.4376749040280217,0.138260443,OSQP_polish,optimal,-1
10824,Portfolio,225,12,-3.013926612386514,0.17749341800000001,OSQP_polish,optimal,-1
10824,Portfolio,175,12,-2.6782590631976206,0.10732620300000001,OSQP_polish,optimal,1
10824,Portfolio,175,12,-4.6076347187278985,0.072819247,OSQP_polish,optimal,-1
10824,Portfolio,225,12,-3.2177823842363864,0.11916371099999999,OSQP_polish,optimal,-1
10824,Portfolio,125,12,-3.0281677565391165,0.06262716900000001,OSQP_polish,optimal,-1
10824,Portfolio,150,12,-3.4056705037721278,0.14438631400000002,OSQP_polish,optimal,-1
10824,Portfolio,275,12,-3.700001157566502,0.18477259699999998,OSQP_polish,optimal,-1
10824,Portfolio,175,12,-3.7060498410564766,0.042989262999999986,OSQP_polish,optimal,-1
10824,Portfolio,225,12,-3.47244958599162,0.210248603,OSQP_polish,optimal,-1
10824,Portfolio,150,12,-4.1757930038767235,0.034303319,OSQP_polish,optimal,-1
14028,Portfolio,200,14,-4.955882621738262,0.234246905,OSQP_polish,optimal,-1
14028,Portfolio,175,14,-3.1475404033500545,0.111175225,OSQP_polish,optimal,-1
14028,Portfolio,150,14,-3.1101326581478945,0.17247251500000002,OSQP_polish,optimal,-1
14028,Portfolio,200,14,-3.8878916332766496,0.19911782,OSQP_polish,optimal,-1
14028,Portfolio,300,14,-3.2775293413013773,0.142405853,OSQP_polish,optimal,-1
14028,Portfolio,175,14,-2.856349089708371,0.122007256,OSQP_polish,optimal,-1
14028,Portfolio,250,14,-3.0586844731996425,0.196776168,OSQP_polish,optimal,-1
14028,Portfolio,150,14,-3.906565405790466,0.087025529,OSQP_polish,optimal,-1
14028,Portfolio,275,14,-3.657829993875549,0.073005624,OSQP_polish,optimal,-1
14028,Portfolio,225,14,-3.117399861677478,0.061090916000000016,OSQP_polish,optimal,-1
17632,Portfolio,200,16,-2.6912398495269514,0.2019631,OSQP_polish,optimal,-1
17632,Portfolio,225,16,-4.7225586702891835,0.19845936399999997,OSQP_polish,optimal,-1
17632,Portfolio,225,16,-3.417860509771208,0.24505370199999998,OSQP_polish,optimal,-1
17632,Portfolio,175,16,-3.712627204189181,0.194867133,OSQP_polish,optimal,-1
17632,Portfolio,250,16,-3.5517042630460405,0.221898158,OSQP_polish,optimal,-1
17632,Portfolio,225,16,-3.4090847456127,0.358246367,OSQP_polish,optimal,-1
17632,Portfolio,175,16,-3.9044419705381364,0.207628693,OSQP_polish,optimal,-1
17632,Portfolio,175,16,-4.387889579897908,0.070308311,OSQP_polish,optimal,-1
17632,Portfolio,250,16,-3.4517374849374014,0.150694121,OSQP_polish,optimal,-1
17632,Portfolio,200,16,-3.7353575664293,0.04644158599999999,OSQP_polish,optimal,-1
26040,Portfolio,275,20,-4.070883181475809,0.473960995,OSQP_polish,optimal,-1
26040,Portfolio,100,20,-3.8179382544737175,0.19604071399999998,OSQP_polish,optimal,-1
26040,Portfolio,200,20,-3.80008439495456,0.35050170399999997,OSQP_polish,optimal,-1
26040,Portfolio,250,20,-4.400488873839016,0.24060076800000002,OSQP_polish,optimal,-1
26040,Portfolio,250,20,-3.6917337288089938,0.29869925,OSQP_polish,optimal,-1
26040,Portfolio,175,20,-3.8850382652041584,0.17839108499999998,OSQP_polish,optimal,-1
26040,Portfolio,225,20,-4.189563283727904,0.11120051800000001,OSQP_polish,optimal,-1
26040,Portfolio,200,20,-3.7486887109949816,0.104703825,OSQP_polish,optimal,-1
26040,Portfolio,275,20,-4.4199335352484175,0.156678953,OSQP_polish,optimal,-1
26040,Portfolio,225,20,-4.231550165335527,0.07711728600000001,OSQP_polish,optimal,-1
36048,Portfolio,250,24,-4.17393852760992,0.206551121,OSQP_polish,optimal,-1
36048,Portfolio,375,24,-4.349803383826192,0.7559541940000001,OSQP_polish,optimal,-1
36048,Portfolio,300,24,-4.898225872551517,0.27394249000000004,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-4.483993175006464,0.26086594900000004,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-4.4036703226644125,0.31837459700000004,OSQP_polish,optimal,-1
36048,Portfolio,250,24,-4.8206368881651525,0.164131007,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-3.9892283648030067,0.33606630400000004,OSQP_polish,optimal,-1
36048,Portfolio,300,24,-3.9259949210173466,0.275099474,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-4.866588746330031,0.249508599,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-5.720060460124737,0.10426806,OSQP_polish,optimal,-1
47656,Portfolio,275,28,-3.722523280420544,0.360220737,OSQP_polish,optimal,-1
47656,Portfolio,425,28,-6.3031086974375645,0.531832709,OSQP_polish,optimal,-1
47656,Portfolio,300,28,-4.678129067917371,0.23155438399999997,OSQP_polish,optimal,-1
47656,Portfolio,200,28,-5.465943708929172,0.498727732,OSQP_polish,optimal,-1
47656,Portfolio,150,28,-4.4696670298781775,0.512830302,OSQP_polish,optimal,-1
47656,Portfolio,175,28,-4.820342614450365,0.3949415200000001,OSQP_polish,optimal,-1
47656,Portfolio,200,28,-5.337849822593308,0.260377956,OSQP_polish,optimal,-1
47656,Portfolio,325,28,-3.2793023020669554,0.32723236,OSQP_polish,optimal,-1
47656,Portfolio,175,28,-4.933881852162818,0.16589388400000002,OSQP_polish,optimal,-1
47656,Portfolio,200,28,-4.596701987129574,0.142090399,OSQP_polish,optimal,-1
71820,Portfolio,300,35,-5.00958182261813,0.539776347,OSQP_polish,optimal,-1
71820,Portfolio,300,35,-4.511809465155164,0.7167011959999999,OSQP_polish,optimal,-1
71820,Portfolio,250,35,-6.041582963894188,0.560092724,OSQP_polish,optimal,-1
71820,Portfolio,225,35,-4.2370573676553365,0.393935424,OSQP_polish,optimal,-1
71820,Portfolio,250,35,-5.5176074706484615,0.81973908,OSQP_polish,optimal,-1
71820,Portfolio,275,35,-6.0563490831595495,0.5408134880000001,OSQP_polish,optimal,-1
71820,Portfolio,300,35,-5.0632451242557615,0.313324769,OSQP_polish,optimal,-1
71820,Portfolio,150,35,-5.0918367679982195,0.231718047,OSQP_polish,optimal,-1
71820,Portfolio,375,35,-5.237515956898645,0.554782251,OSQP_polish,optimal,-1
71820,Portfolio,200,35,-6.584010996774495,0.248975448,OSQP_polish,optimal,-1
105436,Portfolio,225,43,-6.664620718203665,0.558848294,OSQP_polish,optimal,-1
105436,Portfolio,275,43,-7.201188283801121,1.8397677030000001,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-4.947499387509088,1.378509873,OSQP_polish,optimal,-1
105436,Portfolio,275,43,-6.036728751084081,0.6412924729999999,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-4.952827747769586,0.574424864,OSQP_polish,optimal,-1
105436,Portfolio,225,43,-5.9806425252303255,0.34044372100000003,OSQP_polish,optimal,-1
105436,Portfolio,325,43,-5.955497531880937,1.9714139609999999,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-7.2763849815100885,0.7237770579999999,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-6.1787206551819365,0.712190289,OSQP_polish,optimal,-1
105436,Portfolio,275,43,-5.866287792429754,0.3634614000000001,OSQP_polish,optimal,-1
150904,Portfolio,275,52,-6.3771881006429085,2.223687605,OSQP_polish,optimal,-1
150904,Portfolio,250,52,-5.726204613841967,0.8514433779999999,OSQP_polish,optimal,-1
150904,Portfolio,225,52,-6.503993837218203,0.9262101,OSQP_polish,optimal,-1
150904,Portfolio,300,52,-5.81069399335495,1.5785084799999998,OSQP_polish,optimal,-1
150904,Portfolio,200,52,-6.9122744417070905,0.764488415,OSQP_polish,optimal,-1
150904,Portfolio,225,52,-7.178093013377633,1.5463920089999998,OSQP_polish,optimal,-1
150904,Portfolio,275,52,-5.010813946388585,1.083785072,OSQP_polish,optimal,-1
150904,Portfolio,250,52,-6.602289427995317,2.125759217,OSQP_polish,optimal,-1
150904,Portfolio,250,52,-7.83453088330623,0.49508961,OSQP_polish,optimal,-1
150904,Portfolio,225,52,-6.530956109583548,0.434461252,OSQP_polish,optimal,-1
230880,Portfolio,300,65,-7.890204088136804,4.868047577,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-8.384856711077697,2.089314318,OSQP_polish,optimal,-1
230880,Portfolio,350,65,-6.4418941069739,2.803004632,OSQP_polish,optimal,-1
230880,Portfolio,250,65,-7.12428655000594,2.7849836310000002,OSQP_polish,optimal,-1
230880,Portfolio,300,65,-5.6174324331757735,4.086430606,OSQP_polish,optimal,-1
230880,Portfolio,175,65,-8.198838402785759,0.551259839,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-7.6792473495179605,3.050972162,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-6.025843365507995,0.728689425,OSQP_polish,optimal,-1
230880,Portfolio,200,65,-7.807439483619187,1.040198966,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-6.205051557629366,1.7950980790000002,OSQP_polish,optimal,-1
344160,Portfolio,250,80,-8.347394117412271,7.615909508,OSQP_polish,optimal,-1
344160,Portfolio,275,80,-8.598205484934644,2.7796324830000003,OSQP_polish,optimal,-1
344160,Portfolio,225,80,-9.255957742551962,2.776382292,OSQP_polish,optimal,-1
344160,Portfolio,200,80,-9.69457739912869,4.665594298,OSQP_polish,optimal,-1
344160,Portfolio,300,80,-7.556154472982382,2.780995349,OSQP_polish,optimal,-1
344160,Portfolio,300,80,-6.927988525862171,2.831979025,OSQP_polish,optimal,-1
344160,Portfolio,350,80,-7.772736614547672,2.7849908460000004,OSQP_polish,optimal,-1
344160,Portfolio,200,80,-7.060502614549542,3.513997316,OSQP_polish,optimal,-1
344160,Portfolio,250,80,-6.331598942118743,1.125716788,OSQP_polish,optimal,-1
344160,Portfolio,225,80,-7.9926114232247745,0.931876667,OSQP_polish,optimal,-1
519948,Portfolio,225,99,-7.5938631966407195,2.464863646,OSQP_polish,optimal,-1
519948,Portfolio,400,99,-8.63898362900562,6.93744767,OSQP_polish,optimal,-1
519948,Portfolio,325,99,-9.540615030942384,4.57891825,OSQP_polish,optimal,-1
519948,Portfolio,250,99,-9.891432253397623,5.523642947000001,OSQP_polish,optimal,-1
519948,Portfolio,350,99,-9.970001586771005,5.819665792,OSQP_polish,optimal,-1
519948,Portfolio,225,99,-8.05879030957606,1.7927387260000005,OSQP_polish,optimal,-1
519948,Portfolio,300,99,-8.728791553389831,4.014672563,OSQP_polish,optimal,-1
519948,Portfolio,275,99,-7.830716307358633,6.769294094,OSQP_polish,optimal,-1
519948,Portfolio,200,99,-8.98791847373541,3.331060197,OSQP_polish,optimal,-1
519948,Portfolio,325,99,-11.662885120071293,8.565770472999999,OSQP_polish,optimal,-1
806248,Portfolio,275,124,-10.246728746391511,10.651407372999998,OSQP_polish,optimal,-1
806248,Portfolio,250,124,-10.554223574105789,6.6949070090000005,OSQP_polish,optimal,-1
806248,Portfolio,225,124,-11.292366690026267,2.99043779,OSQP_polish,optimal,-1
806248,Portfolio,300,124,-10.531882237337197,10.731278862,OSQP_polish,optimal,-1
806248,Portfolio,275,124,-10.71888052241228,13.923145085,OSQP_polish,optimal,-1
806248,Portfolio,175,124,-9.685316583061844,11.705938533,OSQP_polish,optimal,-1
806248,Portfolio,225,124,-10.159265891442528,14.723153822,OSQP_polish,optimal,-1
806248,Portfolio,250,124,-10.20080831759802,12.900159209000002,OSQP_polish,optimal,-1
806248,Portfolio,300,124,-10.207266878504807,4.152624619,OSQP_polish,optimal,-1
806248,Portfolio,250,124,-8.621866204177621,3.437289882,OSQP_polish,optimal,-1
1232308,Portfolio,275,154,-12.64701060263222,13.113495235,OSQP_polish,optimal,-1
1232308,Portfolio,175,154,-11.099710776956243,10.701372832999999,OSQP_polish,optimal,-1
1232308,Portfolio,250,154,-12.530553872791009,19.833705915000003,OSQP_polish,optimal,-1
1232308,Portfolio,250,154,-11.803786647437985,5.203998104,OSQP_polish,optimal,-1
1232308,Portfolio,225,154,-8.091692718622774,21.246324623,OSQP_polish,optimal,-1
1232308,Portfolio,425,154,-11.709310759670545,30.723435418,OSQP_polish,optimal,-1
1232308,Portfolio,275,154,-12.458233614742465,21.694860141,OSQP_polish,optimal,-1
1232308,Portfolio,325,154,-12.062552241856013,5.9472657060000005,OSQP_polish,optimal,-1
1232308,Portfolio,225,154,-11.236656734585528,9.159211027000001,OSQP_polish,optimal,-1
1232308,Portfolio,325,154,-10.689993221479778,27.760476385,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
8020,Portfolio,200,10,-3.0300869871002583,0.140974701,OSQP_polish,optimal,-1
8020,Portfolio,300,10,-3.6451953844573324,0.064825937,OSQP_polish,optimal,-1
8020,Portfolio,150,10,-2.953826454071561,0.026427268,OSQP_polish,optimal,-1
8020,Portfolio,225,10,-3.4516431333085476,0.027276129,OSQP_polish,optimal,-1
8020,Portfolio,175,10,-3.963580746438364,0.104632809,OSQP_polish,optimal,-1
8020,Portfolio,175,10,-2.859917674584609,0.028781977999999996,OSQP_polish,optimal,-1
8020,Portfolio,150,10,-3.2978586984545597,0.078428229,OSQP_polish,optimal,-1
8020,Portfolio,200,10,-4.1437790072115925,0.03228888,OSQP_polish,optimal,-1
8020,Portfolio,150,10,-2.8004510417022406,0.069868877,OSQP_polish,optimal,-1
8020,Portfolio,250,10,-3.4376749040280217,0.138260443,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
10824,Portfolio,225,12,-3.013926612386514,0.177493418,OSQP_polish,optimal,-1
10824,Portfolio,175,12,-2.6782590631976206,0.107326203,OSQP_polish,optimal,1
10824,Portfolio,175,12,-4.6076347187278985,0.072819247,OSQP_polish,optimal,-1
10824,Portfolio,225,12,-3.217782384236386,0.119163711,OSQP_polish,optimal,-1
10824,Portfolio,125,12,-3.0281677565391165,0.062627169,OSQP_polish,optimal,-1
10824,Portfolio,150,12,-3.4056705037721273,0.144386314,OSQP_polish,optimal,-1
10824,Portfolio,275,12,-3.700001157566502,0.184772597,OSQP_polish,optimal,-1
10824,Portfolio,175,12,-3.706049841056477,0.04298926299999999,OSQP_polish,optimal,-1
10824,Portfolio,225,12,-3.4724495859916193,0.21024860299999998,OSQP_polish,optimal,-1
10824,Portfolio,150,12,-4.175793003876724,0.034303319,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n124.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
806248,Portfolio,275,124,-10.246728746391513,10.651407372999998,OSQP_polish,optimal,-1
806248,Portfolio,250,124,-10.55422357410579,6.6949070090000005,OSQP_polish,optimal,-1
806248,Portfolio,225,124,-11.292366690026263,2.9904377899999997,OSQP_polish,optimal,-1
806248,Portfolio,300,124,-10.531882237337198,10.731278862,OSQP_polish,optimal,-1
806248,Portfolio,275,124,-10.71888052241228,13.923145085,OSQP_polish,optimal,-1
806248,Portfolio,175,124,-9.685316583061844,11.705938533000001,OSQP_polish,optimal,-1
806248,Portfolio,225,124,-10.159265891442528,14.723153822,OSQP_polish,optimal,-1
806248,Portfolio,250,124,-10.20080831759802,12.900159209000002,OSQP_polish,optimal,-1
806248,Portfolio,300,124,-10.207266878504807,4.152624619,OSQP_polish,optimal,-1
806248,Portfolio,250,124,-8.62186620417762,3.437289882,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
14028,Portfolio,200,14,-4.955882621738262,0.234246905,OSQP_polish,optimal,-1
14028,Portfolio,175,14,-3.1475404033500545,0.11117522499999999,OSQP_polish,optimal,-1
14028,Portfolio,150,14,-3.1101326581478945,0.17247251500000002,OSQP_polish,optimal,-1
14028,Portfolio,200,14,-3.8878916332766504,0.19911782,OSQP_polish,optimal,-1
14028,Portfolio,300,14,-3.2775293413013773,0.142405853,OSQP_polish,optimal,-1
14028,Portfolio,175,14,-2.856349089708371,0.122007256,OSQP_polish,optimal,-1
14028,Portfolio,250,14,-3.0586844731996425,0.196776168,OSQP_polish,optimal,-1
14028,Portfolio,150,14,-3.906565405790466,0.087025529,OSQP_polish,optimal,-1
14028,Portfolio,275,14,-3.657829993875549,0.073005624,OSQP_polish,optimal,-1
14028,Portfolio,225,14,-3.117399861677478,0.06109091600000001,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n154.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1232308,Portfolio,275,154,-12.64701060263222,13.113495235,OSQP_polish,optimal,-1
1232308,Portfolio,175,154,-11.099710776956243,10.701372832999999,OSQP_polish,optimal,-1
1232308,Portfolio,250,154,-12.530553872791009,19.833705915000003,OSQP_polish,optimal,-1
1232308,Portfolio,250,154,-11.803786647437983,5.203998104,OSQP_polish,optimal,-1
1232308,Portfolio,225,154,-8.091692718622774,21.246324623,OSQP_polish,optimal,-1
1232308,Portfolio,425,154,-11.709310759670549,30.723435418,OSQP_polish,optimal,-1
1232308,Portfolio,275,154,-12.458233614742463,21.694860141,OSQP_polish,optimal,-1
1232308,Portfolio,325,154,-12.062552241856013,5.947265706,OSQP_polish,optimal,-1
1232308,Portfolio,225,154,-11.236656734585527,9.159211027,OSQP_polish,optimal,-1
1232308,Portfolio,325,154,-10.689993221479778,27.760476384999997,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
17632,Portfolio,200,16,-2.6912398495269514,0.2019631,OSQP_polish,optimal,-1
17632,Portfolio,225,16,-4.722558670289184,0.198459364,OSQP_polish,optimal,-1
17632,Portfolio,225,16,-3.417860509771208,0.245053702,OSQP_polish,optimal,-1
17632,Portfolio,175,16,-3.7126272041891806,0.194867133,OSQP_polish,optimal,-1
17632,Portfolio,250,16,-3.5517042630460405,0.22189815799999998,OSQP_polish,optimal,-1
17632,Portfolio,225,16,-3.4090847456127,0.358246367,OSQP_polish,optimal,-1
17632,Portfolio,175,16,-3.904441970538136,0.20762869299999998,OSQP_polish,optimal,-1
17632,Portfolio,175,16,-4.387889579897908,0.070308311,OSQP_polish,optimal,-1
17632,Portfolio,250,16,-3.451737484937401,0.150694121,OSQP_polish,optimal,-1
17632,Portfolio,200,16,-3.7353575664292995,0.046441586,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
26040,Portfolio,275,20,-4.070883181475809,0.47396099499999994,OSQP_polish,optimal,-1
26040,Portfolio,100,20,-3.8179382544737175,0.196040714,OSQP_polish,optimal,-1
26040,Portfolio,200,20,-3.8000843949545597,0.350501704,OSQP_polish,optimal,-1
26040,Portfolio,250,20,-4.400488873839017,0.240600768,OSQP_polish,optimal,-1
26040,Portfolio,250,20,-3.691733728808994,0.29869924999999997,OSQP_polish,optimal,-1
26040,Portfolio,175,20,-3.8850382652041584,0.17839108499999998,OSQP_polish,optimal,-1
26040,Portfolio,225,20,-4.189563283727904,0.111200518,OSQP_polish,optimal,-1
26040,Portfolio,200,20,-3.7486887109949816,0.104703825,OSQP_polish,optimal,-1
26040,Portfolio,275,20,-4.4199335352484175,0.156678953,OSQP_polish,optimal,-1
26040,Portfolio,225,20,-4.231550165335527,0.07711728600000001,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n24.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
36048,Portfolio,250,24,-4.17393852760992,0.206551121,OSQP_polish,optimal,-1
36048,Portfolio,375,24,-4.349803383826191,0.755954194,OSQP_polish,optimal,-1
36048,Portfolio,300,24,-4.898225872551517,0.27394249000000004,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-4.483993175006464,0.26086594900000004,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-4.403670322664412,0.31837459700000004,OSQP_polish,optimal,-1
36048,Portfolio,250,24,-4.8206368881651525,0.164131007,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-3.989228364803007,0.33606630400000004,OSQP_polish,optimal,-1
36048,Portfolio,300,24,-3.925994921017346,0.275099474,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-4.866588746330031,0.249508599,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-5.720060460124737,0.10426806,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n28.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
47656,Portfolio,275,28,-3.7225232804205444,0.360220737,OSQP_polish,optimal,-1
47656,Portfolio,425,28,-6.3031086974375645,0.531832709,OSQP_polish,optimal,-1
47656,Portfolio,300,28,-4.678129067917371,0.231554384,OSQP_polish,optimal,-1
47656,Portfolio,200,28,-5.465943708929172,0.49872773200000003,OSQP_polish,optimal,-1
47656,Portfolio,150,28,-4.469667029878178,0.512830302,OSQP_polish,optimal,-1
47656,Portfolio,175,28,-4.820342614450365,0.39494152000000005,OSQP_polish,optimal,-1
47656,Portfolio,200,28,-5.3378498225933075,0.260377956,OSQP_polish,optimal,-1
47656,Portfolio,325,28,-3.2793023020669554,0.32723236,OSQP_polish,optimal,-1
47656,Portfolio,175,28,-4.933881852162818,0.16589388400000002,OSQP_polish,optimal,-1
47656,Portfolio,200,28,-4.596701987129574,0.142090399,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n35.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
71820,Portfolio,300,35,-5.00958182261813,0.539776347,OSQP_polish,optimal,-1
71820,Portfolio,300,35,-4.511809465155164,0.716701196,OSQP_polish,optimal,-1
71820,Portfolio,250,35,-6.041582963894188,0.560092724,OSQP_polish,optimal,-1
71820,Portfolio,225,35,-4.2370573676553365,0.393935424,OSQP_polish,optimal,-1
71820,Portfolio,250,35,-5.5176074706484615,0.81973908,OSQP_polish,optimal,-1
71820,Portfolio,275,35,-6.05634908315955,0.5408134880000001,OSQP_polish,optimal,-1
71820,Portfolio,300,35,-5.063245124255761,0.313324769,OSQP_polish,optimal,-1
71820,Portfolio,150,35,-5.09183676799822,0.23171804699999998,OSQP_polish,optimal,-1
71820,Portfolio,375,35,-5.237515956898645,0.554782251,OSQP_polish,optimal,-1
71820,Portfolio,200,35,-6.584010996774494,0.24897544800000002,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n43.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
105436,Portfolio,225,43,-6.664620718203665,0.558848294,OSQP_polish,optimal,-1
105436,Portfolio,275,43,-7.201188283801122,1.839767703,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-4.947499387509088,1.378509873,OSQP_polish,optimal,-1
105436,Portfolio,275,43,-6.036728751084081,0.641292473,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-4.952827747769586,0.574424864,OSQP_polish,optimal,-1
105436,Portfolio,225,43,-5.9806425252303255,0.340443721,OSQP_polish,optimal,-1
105436,Portfolio,325,43,-5.955497531880936,1.971413961,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-7.276384981510088,0.723777058,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-6.1787206551819365,0.712190289,OSQP_polish,optimal,-1
105436,Portfolio,275,43,-5.866287792429754,0.36346140000000005,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n5.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2760,Portfolio,175,5,-3.7935558560936298,0.05485575,OSQP_polish,optimal,-1
2760,Portfolio,100,5,-2.9574049835284035,0.007023333,OSQP_polish,optimal,-1
2760,Portfolio,150,5,-2.4206679320660025,0.034936402000000005,OSQP_polish,optimal,-1
2760,Portfolio,200,5,-2.1086058609143583,0.038103618,OSQP_polish,optimal,-1
2760,Portfolio,150,5,-3.1308952399801466,0.046996847,OSQP_polish,optimal,-1
2760,Portfolio,275,5,-2.638604464677546,0.088452744,OSQP_polish,optimal,-1
2760,Portfolio,175,5,-2.9969521253763025,0.013998446,OSQP_polish,optimal,-1
2760,Portfolio,150,5,-2.1079951925287217,0.035752892,OSQP_polish,optimal,1
2760,Portfolio,75,5,-1.9785838258014246,0.018475133,OSQP_polish,optimal,1
2760,Portfolio,125,5,-2.7748869164776466,0.007822463,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n52.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
150904,Portfolio,275,52,-6.3771881006429085,2.223687605,OSQP_polish,optimal,-1
150904,Portfolio,250,52,-5.726204613841966,0.851443378,OSQP_polish,optimal,-1
150904,Portfolio,225,52,-6.503993837218202,0.9262101,OSQP_polish,optimal,-1
150904,Portfolio,300,52,-5.81069399335495,1.5785084799999998,OSQP_polish,optimal,-1
150904,Portfolio,200,52,-6.9122744417070905,0.764488415,OSQP_polish,optimal,-1
150904,Portfolio,225,52,-7.178093013377632,1.5463920089999998,OSQP_polish,optimal,-1
150904,Portfolio,275,52,-5.010813946388585,1.083785072,OSQP_polish,optimal,-1
150904,Portfolio,250,52,-6.602289427995318,2.1257592169999997,OSQP_polish,optimal,-1
150904,Portfolio,250,52,-7.83453088330623,0.49508961,OSQP_polish,optimal,-1
150904,Portfolio,225,52,-6.530956109583549,0.434461252,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n6.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
3612,Portfolio,275,6,-3.821140978779623,0.016771423,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-2.4934939802056717,0.035830741,OSQP_polish,optimal,-1
3612,Portfolio,200,6,-2.287703546060552,0.031941595,OSQP_polish,optimal,-1
3612,Portfolio,150,6,-2.072834053407263,0.029785873,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-3.5717004656893514,0.012454233,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-3.03793969373215,0.012721133,OSQP_polish,optimal,1
3612,Portfolio,200,6,-2.4946053782941724,0.014171333000000001,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-3.3159920072631346,0.031791274,OSQP_polish,optimal,-1
3612,Portfolio,150,6,-3.1136970449912873,0.011025117,OSQP_polish,optimal,-1
3612,Portfolio,150,6,-2.759236241613166,0.008188038,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n65.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
230880,Portfolio,300,65,-7.890204088136805,4.868047577,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-8.384856711077697,2.089314318,OSQP_polish,optimal,-1
230880,Portfolio,350,65,-6.4418941069739,2.803004632,OSQP_polish,optimal,-1
230880,Portfolio,250,65,-7.12428655000594,2.784983631,OSQP_polish,optimal,-1
230880,Portfolio,300,65,-5.617432433175774,4.0864306059999995,OSQP_polish,optimal,-1
230880,Portfolio,175,65,-8.198838402785759,0.551259839,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-7.67924734951796,3.050972162,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-6.025843365507995,0.728689425,OSQP_polish,optimal,-1
230880,Portfolio,200,65,-7.807439483619186,1.040198966,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-6.205051557629366,1.7950980790000002,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n7.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
4564,Portfolio,175,7,-3.30657427136481,0.059167227,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-2.7490308175503486,0.067754743,OSQP_polish,optimal,-1
4564,Portfolio,275,7,-2.7115525427742115,0.047104129,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-3.03300688845708,0.04531289,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-2.1917162861298665,0.052289505,OSQP_polish,optimal,1
4564,Portfolio,275,7,-3.154111224957917,0.088888342,OSQP_polish,optimal,-1
4564,Portfolio,175,7,-3.706323985009168,0.016538851,OSQP_polish,optimal,-1
4564,Portfolio,275,7,-2.9154067209865477,0.065829968,OSQP_polish,optimal,-1
4564,Portfolio,125,7,-2.5018516315121073,0.041795534,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-2.790742650905437,0.035369888999999995,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n8.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
5616,Portfolio,100,8,-3.0052051905301265,0.036729794999999996,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-3.5063722792045042,0.024795717999999998,OSQP_polish,optimal,-1
5616,Portfolio,200,8,-3.1186394104504935,0.019594724,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-2.9115207410680304,0.026433317999999997,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-4.193756771866228,0.04418228700000001,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-2.481507465184946,0.057408785999999996,OSQP_polish,optimal,-1
5616,Portfolio,325,8,-3.873911742618216,0.060851001,OSQP_polish,optimal,-1
5616,Portfolio,175,8,-2.958103597759793,0.018099553,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-2.584754782529872,0.06998125399999999,OSQP_polish,optimal,-1
5616,Portfolio,225,8,-3.1428736668334136,0.021423649,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n80.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
344160,Portfolio,250,80,-8.347394117412271,7.615909508,OSQP_polish,optimal,-1
344160,Portfolio,275,80,-8.598205484934644,2.779632483,OSQP_polish,optimal,-1
344160,Portfolio,225,80,-9.25595774255196,2.776382292,OSQP_polish,optimal,-1
344160,Portfolio,200,80,-9.69457739912869,4.665594298,OSQP_polish,optimal,-1
344160,Portfolio,300,80,-7.556154472982382,2.780995349,OSQP_polish,optimal,-1
344160,Portfolio,300,80,-6.92798852586217,2.831979025,OSQP_polish,optimal,-1
344160,Portfolio,350,80,-7.772736614547672,2.784990846,OSQP_polish,optimal,-1
344160,Portfolio,200,80,-7.060502614549543,3.5139973159999998,OSQP_polish,optimal,-1
344160,Portfolio,250,80,-6.331598942118742,1.125716788,OSQP_polish,optimal,-1
344160,Portfolio,225,80,-7.9926114232247745,0.9318766669999999,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n9.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
6768,Portfolio,150,9,-2.707878117177297,0.06698855100000001,OSQP_polish,optimal,-1
6768,Portfolio,200,9,-3.0669047505810614,0.101999997,OSQP_polish,optimal,-1
6768,Portfolio,250,9,-2.2350514228675666,0.11396511000000001,OSQP_polish,optimal,1
6768,Portfolio,200,9,-2.3103734663287203,0.027669332,OSQP_polish,optimal,-1
6768,Portfolio,375,9,-2.434259904415744,0.136493294,OSQP_polish,optimal,1
6768,Portfolio,325,9,-2.7319165702449975,0.090962688,OSQP_polish,optimal,1
6768,Portfolio,100,9,-3.013815296139397,0.015555407,OSQP_polish,optimal,-1
6768,Portfolio,225,9,-2.8279059205758315,0.082538374,OSQP_polish,optimal,-1
6768,Portfolio,200,9,-3.522292181860783,0.02723246,OSQP_polish,optimal,-1
6768,Portfolio,200,9,-2.3875291057890733,0.024683337,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Portfolio/n99.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
519948,Portfolio,225,99,-7.59386319664072,2.464863646,OSQP_polish,optimal,-1
519948,Portfolio,400,99,-8.63898362900562,6.93744767,OSQP_polish,optimal,-1
519948,Portfolio,325,99,-9.540615030942382,4.57891825,OSQP_polish,optimal,-1
519948,Portfolio,250,99,-9.891432253397623,5.523642947,OSQP_polish,optimal,-1
519948,Portfolio,350,99,-9.970001586771003,5.819665792,OSQP_polish,optimal,-1
519948,Portfolio,225,99,-8.05879030957606,1.7927387260000003,OSQP_polish,optimal,-1
519948,Portfolio,300,99,-8.728791553389831,4.0146725629999995,OSQP_polish,optimal,-1
519948,Portfolio,275,99,-7.830716307358633,6.769294094,OSQP_polish,optimal,-1
519948,Portfolio,200,99,-8.98791847373541,3.331060197,OSQP_polish,optimal,-1
519948,Portfolio,325,99,-11.662885120071293,8.565770472999999,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
586,Random QP,175,10,-0.4687999453526503,0.001559046,OSQP_polish,optimal,1
600,Random QP,225,10,-0.24433018239962875,0.001711853,OSQP_polish,optimal,1
596,Random QP,250,10,-0.1298973178558127,0.001665222,OSQP_polish,optimal,1
596,Random QP,125,10,-0.4940601920372088,0.0014990860000000002,OSQP_polish,optimal,1
600,Random QP,175,10,-0.16494911377567514,0.0017344620000000002,OSQP_polish,optimal,1
600,Random QP,125,10,-0.19267470979234752,0.0013298029999999998,OSQP_polish,optimal,1
600,Random QP,125,10,-0.2540042264562838,0.001258212,OSQP_polish,optimal,1
596,Random QP,125,10,-0.16993063358750568,0.00142598,OSQP_polish,optimal,1
594,Random QP,125,10,-0.29323633840401525,0.001476594,OSQP_polish,optimal,1
600,Random QP,175,10,-0.1503679555686495,0.001497298,OSQP_polish,optimal,1
722,Random QP,125,11,-0.14886561224306266,0.00143924,OSQP_polish,optimal,1
722,Random QP,100,11,-0.5219700447773086,0.0017210659999999998,OSQP_polish,optimal,1
724,Random QP,325,11,-0.5117277668342383,0.034325478,OSQP_polish,optimal,-1
722,Random QP,150,11,-0.3074610596101049,0.0016389870000000002,OSQP_polish,optimal,1
712,Random QP,125,11,-0.14282714623413958,0.0014355820000000001,OSQP_polish,optimal,1
720,Random QP,125,11,-0.2760515717186614,0.00147389,OSQP_polish,optimal,1
726,Random QP,375,11,-0.26992624809858096,0.0031226250000000004,OSQP_polish,optimal,1
722,Random QP,150,11,-0.16425430074683403,0.004983762,OSQP_polish,optimal,-1
720,Random QP,150,11,-0.6092048948331542,0.0016411509999999998,OSQP_polish,optimal,-1
724,Random QP,175,11,-0.3952063300770235,0.0017678129999999998,OSQP_polish,optimal,1
858,Random QP,150,12,-0.2385640492694053,0.037020029,OSQP_polish,optimal,1
864,Random QP,150,12,-0.3067404625145008,0.001862935,OSQP_polish,optimal,1
860,Random QP,125,12,-0.23929243200810565,0.001703203,OSQP_polish,optimal,1
858,Random QP,100,12,-0.3773045112613097,0.009063021,OSQP_polish,optimal,1
864,Random QP,150,12,-0.3922920250450375,0.001841045,OSQP_polish,optimal,1
864,Random QP,125,12,-0.3054229606184761,0.001670603,OSQP_polish,optimal,1
862,Random QP,150,12,-0.3293893244179518,0.001853096,OSQP_polish,optimal,1
862,Random QP,325,12,-0.25959496548093025,0.0032047290000000003,OSQP_polish,optimal,1
862,Random QP,125,12,-0.10958005054698196,0.003479338,OSQP_polish,optimal,1
856,Random QP,125,12,-0.2481418738796211,0.001681178,OSQP_polish,optimal,1
1014,Random QP,150,13,-0.2270579871493677,0.0022241910000000004,OSQP_polish,optimal,1
1012,Random QP,225,13,-0.4355529594805642,0.033976042000000005,OSQP_polish,optimal,1
1010,Random QP,200,13,-0.4153438278975369,0.00262666,OSQP_polish,optimal,1
1010,Random QP,100,13,-0.2580912035223261,0.001707903,OSQP_polish,optimal,-1
1008,Random QP,150,13,-0.12423789693503942,0.002177453,OSQP_polish,optimal,1
1012,Random QP,150,13,-0.2247823218727341,0.030205707999999998,OSQP_polish,optimal,-1
1014,Random QP,150,13,-0.27843629314463897,0.002198724,OSQP_polish,optimal,1
1008,Random QP,100,13,-0.2813132426641609,0.0017115020000000002,OSQP_polish,optimal,1
1010,Random QP,225,13,-0.5378772211979538,0.0028543709999999996,OSQP_polish,optimal,-1
1014,Random QP,150,13,-0.4133237826494718,0.002186472,OSQP_polish,optimal,1
1344,Random QP,225,15,-0.4309532300665023,0.0037082879999999997,OSQP_polish,optimal,-1
1348,Random QP,125,15,-0.15044846648354432,0.002589476,OSQP_polish,optimal,1
1344,Random QP,200,15,-0.2494475735373854,0.003367948,OSQP_polish,optimal,1
1350,Random QP,175,15,-0.4108782696370987,0.003258568,OSQP_polish,optimal,1
1344,Random QP,550,15,-0.5038906157326041,0.035809766000000014,OSQP_polish,optimal,-1
1348,Random QP,150,15,-0.12378140505813215,0.002862082,OSQP_polish,optimal,1
1350,Random QP,225,15,-0.3917503280242815,0.015270344,OSQP_polish,optimal,1
1348,Random QP,325,15,-0.2799842189256928,0.026325083000000003,OSQP_polish,optimal,1
1350,Random QP,200,15,-0.08154085735325788,0.003398755,OSQP_polish,optimal,1
1350,Random QP,175,15,-0.2428256603466741,0.034300231,OSQP_polish,optimal,1
1944,Random QP,175,18,-0.3185212534023045,0.005388713000000001,OSQP_polish,optimal,1
1944,Random QP,275,18,-0.5236960534619786,0.022896028,OSQP_polish,optimal,1
1944,Random QP,100,18,-0.3736708417249817,0.003360014,OSQP_polish,optimal,1
1944,Random QP,175,18,-0.2865577981236922,0.007058309000000001,OSQP_polish,optimal,1
1944,Random QP,125,18,-0.23341801973290724,0.003755263,OSQP_polish,optimal,1
1944,Random QP,200,18,-0.5182604091573787,0.010203231,OSQP_polish,optimal,1
1944,Random QP,75,18,-0.2611797825892177,0.0028950140000000004,OSQP_polish,optimal,1
1940,Random QP,150,18,-0.25295991935877343,0.004027253,OSQP_polish,optimal,1
1942,Random QP,150,18,-0.3276031509331981,0.0041767160000000005,OSQP_polish,optimal,1
1944,Random QP,150,18,-0.3105550632198363,0.004053377,OSQP_polish,optimal,1
3174,Random QP,150,23,-0.3824853549554017,0.006828855,OSQP_polish,optimal,1
3174,Random QP,125,23,-0.4571470619103696,0.01063824,OSQP_polish,optimal,-1
3174,Random QP,200,23,-0.21686188554840305,0.007998057999999999,OSQP_polish,optimal,1
3174,Random QP,225,23,-0.21397109870123301,0.011807977,OSQP_polish,optimal,1
3174,Random QP,350,23,-0.28747853344178936,0.07899344700000001,OSQP_polish,optimal,1
3174,Random QP,150,23,-0.28532473096067906,0.03313063,OSQP_polish,optimal,1
3174,Random QP,100,23,-0.4969188692116197,0.00545173,OSQP_polish,optimal,1
3174,Random QP,175,23,-0.4479735587115308,0.042392896,OSQP_polish,optimal,-1
3172,Random QP,100,23,-0.4309753490408815,0.02271894,OSQP_polish,optimal,1
3174,Random QP,175,23,-0.43973962358161417,0.043177229000000004,OSQP_polish,optimal,-1
5046,Random QP,375,29,-0.5313876980413675,0.09856595300000001,OSQP_polish,optimal,-1
5046,Random QP,150,29,-0.5164763805795529,0.033558359,OSQP_polish,optimal,1
5046,Random QP,150,29,-0.24292084869411185,0.0071384890000000005,OSQP_polish,optimal,1
5046,Random QP,175,29,-0.4461701156139744,0.095263233,OSQP_polish,optimal,1
5046,Random QP,100,29,-0.582451817447647,0.054786838,OSQP_polish,optimal,1
5046,Random QP,125,29,-0.3926188309231065,0.016719937,OSQP_polish,optimal,1
5046,Random QP,175,29,-0.2706274458151345,0.07257786199999999,OSQP_polish,optimal,1
5046,Random QP,125,29,-0.4047382236872962,0.043904295,OSQP_polish,optimal,1
5046,Random QP,150,29,-0.3159411559961202,0.036978454,OSQP_polish,optimal,-1
5044,Random QP,250,29,-0.3436611540602158,0.08980004600000001,OSQP_polish,optimal,1
9126,Random QP,250,39,-0.5294551914036171,0.08066528399999999,OSQP_polish,optimal,1
9126,Random QP,100,39,-0.4568330660692862,0.046117928,OSQP_polish,optimal,1
9126,Random QP,75,39,-0.3634411622984457,0.017844846,OSQP_polish,optimal,-1
9126,Random QP,125,39,-0.5325329542184976,0.104905235,OSQP_polish,optimal,-1
9126,Random QP,150,39,-0.3432100965256355,0.048898809000000015,OSQP_polish,optimal,1
9126,Random QP,200,39,-0.3916393785853665,0.09391319599999999,OSQP_polish,optimal,-1
9126,Random QP,125,39,-0.6641479461564662,0.08122539499999999,OSQP_polish,optimal,1
9126,Random QP,150,39,-0.4123414912972556,0.078657749,OSQP_polish,optimal,-1
9126,Random QP,100,39,-0.4864756916520681,0.101941694,OSQP_polish,optimal,1
9126,Random QP,150,39,-0.5044733120061471,0.052963047,OSQP_polish,optimal,1
16854,Random QP,100,53,-0.401541621904674,0.042694394000000004,OSQP_polish,optimal,-1
16854,Random QP,100,53,-0.5555157690480658,0.12873701099999998,OSQP_polish,optimal,1
16854,Random QP,100,53,-0.5003258096054399,0.09800201800000001,OSQP_polish,optimal,-1
16854,Random QP,75,53,-0.5258103042242666,0.07350168800000001,OSQP_polish,optimal,1
16854,Random QP,100,53,-0.7070893606567392,0.06726900400000001,OSQP_polish,optimal,-1
16854,Random QP,125,53,-0.4465138907877125,0.136579267,OSQP_polish,optimal,1
16854,Random QP,225,53,-0.5324017303830266,0.122742479,OSQP_polish,optimal,-1
16854,Random QP,75,53,-0.4649368360000764,0.07295675,OSQP_polish,optimal,1
16854,Random QP,150,53,-0.5148362781275747,0.08763341300000001,OSQP_polish,optimal,1
16854,Random QP,75,53,-0.646978546862535,0.103656191,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.4330162998821931,0.126706909,OSQP_polish,optimal,1
31974,Random QP,75,73,-0.6293331740125968,0.189541862,OSQP_polish,optimal,-1
31974,Random QP,75,73,-0.5562279756453891,0.074520298,OSQP_polish,optimal,1
31974,Random QP,75,73,-0.4960741243782817,0.14722005700000002,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.56075949813031,0.14194853,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.35576484277176906,0.109583021,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.6536046687420418,0.14688245,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.6623827792444474,0.14424698600000002,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.5362444195556203,0.139439396,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.547531499554047,0.110354353,OSQP_polish,optimal,-1
63654,Random QP,100,103,-0.5917684941337918,0.26056854500000004,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6056847451216659,0.35087100200000004,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.7996925943000606,0.16130539900000002,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.5974516363414695,0.164909399,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6137467957168233,0.31335646699999997,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6874308922963666,0.21132177,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6901431985109734,0.153032879,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.7820704011652762,0.213118958,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.8073501309140881,0.22729639,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.5679979628673927,0.126504834,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.7913520733672044,0.32495662000000003,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.7063971350123741,0.245324244,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.7386937535357405,0.207924111,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.6951352069304942,0.27358232400000004,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.7225533984198722,0.28689379299999995,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.6605425185782005,0.247158507,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.706999631312212,0.23341443600000006,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.8579337634861862,0.23075576700000006,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.8116803489758346,0.37457448,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.7109028422187089,0.30115333899999996,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.9343656097556589,0.444362891,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.7284204033677062,0.365192261,OSQP_polish,optimal,-1
267126,Random QP,125,211,-0.7857318554153077,0.406446701,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.705685218690837,0.375519052,OSQP_polish,optimal,-1
267126,Random QP,125,211,-0.9099992524940944,0.38704659999999996,OSQP_polish,optimal,1
267126,Random QP,125,211,-0.9458581485843588,0.382386619,OSQP_polish,optimal,-1
267126,Random QP,150,211,-0.9368641431799938,0.4073590090000001,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.8596617568376212,0.38095051799999996,OSQP_polish,optimal,1
267126,Random QP,125,211,-0.9294967026951432,0.31861823100000003,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.8433191137669565,0.5811583679999999,OSQP_polish,optimal,1
554496,Random QP,225,304,-0.8319020617002137,1.450936192,OSQP_polish,optimal,1
554496,Random QP,175,304,-0.7500423102185889,1.164078539,OSQP_polish,optimal,1
554496,Random QP,200,304,-1.103840493711268,0.8828210329999999,OSQP_polish,optimal,-1
554496,Random QP,175,304,-0.9979178355410526,1.098145421,OSQP_polish,optimal,1
554496,Random QP,225,304,-0.8622142243745815,1.1352121290000001,OSQP_polish,optimal,1
554496,Random QP,200,304,-1.0234906617791741,0.896681521,OSQP_polish,optimal,-1
554496,Random QP,200,304,-1.0424246720059542,1.300897399,OSQP_polish,optimal,1
554496,Random QP,175,304,-1.1223671293709478,0.8720725420000001,OSQP_polish,optimal,1
554496,Random QP,200,304,-0.7845329468517408,0.820226377,OSQP_polish,optimal,-1
554496,Random QP,225,304,-0.8849741757607767,1.4819971589999998,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.0460185184399706,2.589616992,OSQP_polish,optimal,-1
1172184,Random QP,200,442,-0.9933010987541624,2.382659131,OSQP_polish,optimal,1
1172184,Random QP,250,442,-0.8870263736805124,2.7515154039999996,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.1061441939954997,2.5017016510000003,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.04694523265481,2.681842528,OSQP_polish,optimal,1
1172184,Random QP,200,442,-0.960913879809644,2.606808984,OSQP_polish,optimal,-1
1172184,Random QP,200,442,-1.0975163076685364,2.4268444060000003,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.042708994432083,3.483573653,OSQP_polish,optimal,1
1172184,Random QP,200,442,-0.9832314539312492,3.496761572,OSQP_polish,optimal,-1
1172184,Random QP,200,442,-1.0506819605915116,2.640716599,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.2589783701071755,5.488293955,OSQP_polish,optimal,-1
2488416,Random QP,275,644,-1.1352803126171511,6.487849637,OSQP_polish,optimal,-1
2488416,Random QP,300,644,-1.0903990799271401,6.385012327999999,OSQP_polish,optimal,1
2488416,Random QP,225,644,-1.0544278315031321,5.951204993999999,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.0659841076666259,8.709322505000001,OSQP_polish,optimal,1
2488416,Random QP,275,644,-1.1096598376196225,10.156025582,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.0484901076586717,8.976528426,OSQP_polish,optimal,-1
2488416,Random QP,200,644,-1.2430615151158888,5.5843435139999995,OSQP_polish,optimal,1
2488416,Random QP,225,644,-1.1103555260430933,11.592815007999999,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.2718960625918867,9.270343709,OSQP_polish,optimal,-1
5301600,Random QP,325,940,-1.1920331641578683,18.052473774000003,OSQP_polish,optimal,-1
5301600,Random QP,275,940,-1.2026071271851486,16.522066472,OSQP_polish,optimal,-1
5301600,Random QP,200,940,-1.3326404900766293,14.824989562,OSQP_polish,optimal,1
5301600,Random QP,300,940,-1.2662220862316458,16.497815175,OSQP_polish,optimal,-1
5301600,Random QP,300,940,-1.1936056984219214,16.567479217,OSQP_polish,optimal,-1
5301600,Random QP,225,940,-1.3611509626416216,16.096801822,OSQP_polish,optimal,-1
5301600,Random QP,275,940,-1.1808971704418407,18.399624053000004,OSQP_polish,optimal,1
5301600,Random QP,300,940,-1.447257209467352,16.969555231999998,OSQP_polish,optimal,1
5301600,Random QP,325,940,-1.2974261912101648,20.36293992,OSQP_polish,optimal,-1
5301600,Random QP,275,940,-1.154281420777628,31.479013315,OSQP_polish,optimal,1
11310774,Random QP,300,1373,-1.4099862204146518,44.366848192,OSQP_polish,optimal,-1
11310774,Random QP,325,1373,-1.3962135149087362,53.200816745,OSQP_polish,optimal,1
11310774,Random QP,400,1373,-1.4152405838380355,53.4692941,OSQP_polish,optimal,-1
11310774,Random QP,350,1373,-1.4181641233681552,42.238989344000004,OSQP_polish,optimal,-1
11310774,Random QP,375,1373,-1.4062930266640534,45.299552909,OSQP_polish,optimal,-1
11310774,Random QP,400,1373,-1.3544341546290906,56.616674534,OSQP_polish,optimal,-1
11310774,Random QP,225,1373,-1.4876218850426572,49.006954103999995,OSQP_polish,optimal,-1
11310774,Random QP,300,1373,-1.4291142086637767,44.449921923000005,OSQP_polish,optimal,-1
11310774,Random QP,375,1373,-1.44340518382873,47.252061336000004,OSQP_polish,optimal,-1
11310774,Random QP,325,1373,-1.4764306395899036,56.908244568,OSQP_polish,optimal,1
24216486,Random QP,375,2009,-1.5920769941097306,141.55443666600002,OSQP_polish,optimal,-1
24216486,Random QP,475,2009,-1.7131545294499348,161.416946432,OSQP_polish,optimal,1
24216486,Random QP,450,2009,-1.6132305884695626,139.871936992,OSQP_polish,optimal,-1
24216486,Random QP,325,2009,-1.7013537721240568,143.354901539,OSQP_polish,optimal,1
24216486,Random QP,400,2009,-1.5534365107683303,114.790330771,OSQP_polish,optimal,-1
24216486,Random QP,350,2009,-1.597680189624409,119.07499358700001,OSQP_polish,optimal,-1
24216486,Random QP,575,2009,-1.672401566265049,184.43971323099998,OSQP_polish,optimal,-1
24216486,Random QP,350,2009,-1.6397436571295572,111.62099462399999,OSQP_polish,optimal,-1
24216486,Random QP,375,2009,-1.6417066817209296,158.86303475799997,OSQP_polish,optimal,-1
24216486,Random QP,400,2009,-1.5527114008905194,114.507201761,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
586,Random QP,175,10,-0.4687999453526503,0.0015590460000000001,OSQP_polish,optimal,1
600,Random QP,225,10,-0.24433018239962875,0.001711853,OSQP_polish,optimal,1
596,Random QP,250,10,-0.1298973178558127,0.001665222,OSQP_polish,optimal,1
596,Random QP,125,10,-0.4940601920372088,0.0014990860000000002,OSQP_polish,optimal,1
600,Random QP,175,10,-0.16494911377567517,0.001734462,OSQP_polish,optimal,1
600,Random QP,125,10,-0.19267470979234752,0.0013298029999999998,OSQP_polish,optimal,1
600,Random QP,125,10,-0.2540042264562838,0.0012582119999999999,OSQP_polish,optimal,1
596,Random QP,125,10,-0.16993063358750568,0.00142598,OSQP_polish,optimal,1
594,Random QP,125,10,-0.29323633840401525,0.001476594,OSQP_polish,optimal,1
600,Random QP,175,10,-0.1503679555686495,0.001497298,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
63654,Random QP,100,103,-0.5917684941337918,0.26056854500000004,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6056847451216659,0.35087100200000004,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.7996925943000606,0.16130539900000002,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.5974516363414695,0.164909399,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6137467957168233,0.313356467,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6874308922963666,0.21132177000000002,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6901431985109734,0.153032879,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.7820704011652762,0.213118958,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.8073501309140881,0.22729639,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.5679979628673927,0.126504834,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
722,Random QP,125,11,-0.14886561224306263,0.00143924,OSQP_polish,optimal,1
722,Random QP,100,11,-0.5219700447773086,0.0017210659999999998,OSQP_polish,optimal,1
724,Random QP,325,11,-0.5117277668342383,0.034325478,OSQP_polish,optimal,-1
722,Random QP,150,11,-0.30746105961010495,0.001638987,OSQP_polish,optimal,1
712,Random QP,125,11,-0.14282714623413958,0.001435582,OSQP_polish,optimal,1
720,Random QP,125,11,-0.2760515717186614,0.00147389,OSQP_polish,optimal,1
726,Random QP,375,11,-0.26992624809858096,0.0031226250000000004,OSQP_polish,optimal,1
722,Random QP,150,11,-0.164254300746834,0.004983762,OSQP_polish,optimal,-1
720,Random QP,150,11,-0.6092048948331542,0.0016411509999999998,OSQP_polish,optimal,-1
724,Random QP,175,11,-0.3952063300770235,0.001767813,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
858,Random QP,150,12,-0.23856404926940528,0.037020028999999996,OSQP_polish,optimal,1
864,Random QP,150,12,-0.30674046251450077,0.0018629350000000002,OSQP_polish,optimal,1
860,Random QP,125,12,-0.23929243200810565,0.0017032030000000001,OSQP_polish,optimal,1
858,Random QP,100,12,-0.3773045112613097,0.009063021,OSQP_polish,optimal,1
864,Random QP,150,12,-0.3922920250450375,0.0018410450000000001,OSQP_polish,optimal,1
864,Random QP,125,12,-0.3054229606184761,0.0016706029999999999,OSQP_polish,optimal,1
862,Random QP,150,12,-0.3293893244179518,0.0018530959999999998,OSQP_polish,optimal,1
862,Random QP,325,12,-0.25959496548093025,0.003204729,OSQP_polish,optimal,1
862,Random QP,125,12,-0.10958005054698197,0.0034793380000000002,OSQP_polish,optimal,1
856,Random QP,125,12,-0.2481418738796211,0.001681178,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1014,Random QP,150,13,-0.22705798714936773,0.0022241910000000004,OSQP_polish,optimal,1
1012,Random QP,225,13,-0.4355529594805642,0.033976042,OSQP_polish,optimal,1
1010,Random QP,200,13,-0.41534382789753693,0.00262666,OSQP_polish,optimal,1
1010,Random QP,100,13,-0.2580912035223261,0.001707903,OSQP_polish,optimal,-1
1008,Random QP,150,13,-0.12423789693503942,0.0021774529999999998,OSQP_polish,optimal,1
1012,Random QP,150,13,-0.2247823218727341,0.030205708,OSQP_polish,optimal,-1
1014,Random QP,150,13,-0.27843629314463897,0.002198724,OSQP_polish,optimal,1
1008,Random QP,100,13,-0.28131324266416086,0.001711502,OSQP_polish,optimal,1
1010,Random QP,225,13,-0.5378772211979538,0.002854371,OSQP_polish,optimal,-1
1014,Random QP,150,13,-0.4133237826494718,0.002186472,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
11310774,Random QP,300,1373,-1.4099862204146518,44.366848192,OSQP_polish,optimal,-1
11310774,Random QP,325,1373,-1.3962135149087362,53.200816745,OSQP_polish,optimal,1
11310774,Random QP,400,1373,-1.4152405838380355,53.4692941,OSQP_polish,optimal,-1
11310774,Random QP,350,1373,-1.4181641233681552,42.238989344,OSQP_polish,optimal,-1
11310774,Random QP,375,1373,-1.4062930266640534,45.299552909,OSQP_polish,optimal,-1
11310774,Random QP,400,1373,-1.3544341546290906,56.616674534,OSQP_polish,optimal,-1
11310774,Random QP,225,1373,-1.4876218850426572,49.006954104,OSQP_polish,optimal,-1
11310774,Random QP,300,1373,-1.4291142086637767,44.449921923,OSQP_polish,optimal,-1
11310774,Random QP,375,1373,-1.44340518382873,47.252061336,OSQP_polish,optimal,-1
11310774,Random QP,325,1373,-1.4764306395899036,56.908244568,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
127896,Random QP,100,146,-0.7913520733672044,0.32495662000000003,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.706397135012374,0.245324244,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.7386937535357405,0.20792411100000002,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.6951352069304942,0.27358232400000004,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.7225533984198722,0.28689379299999995,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.6605425185782005,0.247158507,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.706999631312212,0.23341443600000003,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.8579337634861862,0.23075576700000003,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.8116803489758346,0.37457448,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.7109028422187089,0.301153339,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1344,Random QP,225,15,-0.4309532300665023,0.003708288,OSQP_polish,optimal,-1
1348,Random QP,125,15,-0.15044846648354432,0.002589476,OSQP_polish,optimal,1
1344,Random QP,200,15,-0.2494475735373854,0.003367948,OSQP_polish,optimal,1
1350,Random QP,175,15,-0.4108782696370987,0.003258568,OSQP_polish,optimal,1
1344,Random QP,550,15,-0.5038906157326041,0.03580976600000001,OSQP_polish,optimal,-1
1348,Random QP,150,15,-0.12378140505813216,0.002862082,OSQP_polish,optimal,1
1350,Random QP,225,15,-0.39175032802428145,0.015270344,OSQP_polish,optimal,1
1348,Random QP,325,15,-0.2799842189256928,0.026325083000000003,OSQP_polish,optimal,1
1350,Random QP,200,15,-0.08154085735325788,0.003398755,OSQP_polish,optimal,1
1350,Random QP,175,15,-0.24282566034667408,0.034300231,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1944,Random QP,175,18,-0.31852125340230447,0.005388713,OSQP_polish,optimal,1
1944,Random QP,275,18,-0.5236960534619786,0.022896028,OSQP_polish,optimal,1
1944,Random QP,100,18,-0.37367084172498166,0.003360014,OSQP_polish,optimal,1
1944,Random QP,175,18,-0.2865577981236922,0.0070583090000000005,OSQP_polish,optimal,1
1944,Random QP,125,18,-0.23341801973290724,0.003755263,OSQP_polish,optimal,1
1944,Random QP,200,18,-0.5182604091573787,0.010203231,OSQP_polish,optimal,1
1944,Random QP,75,18,-0.2611797825892177,0.002895014,OSQP_polish,optimal,1
1940,Random QP,150,18,-0.25295991935877343,0.004027253,OSQP_polish,optimal,1
1942,Random QP,150,18,-0.32760315093319814,0.0041767160000000005,OSQP_polish,optimal,1
1944,Random QP,150,18,-0.3105550632198363,0.004053377,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
24216486,Random QP,375,2009,-1.5920769941097306,141.55443666600002,OSQP_polish,optimal,-1
24216486,Random QP,475,2009,-1.7131545294499348,161.416946432,OSQP_polish,optimal,1
24216486,Random QP,450,2009,-1.6132305884695626,139.871936992,OSQP_polish,optimal,-1
24216486,Random QP,325,2009,-1.7013537721240568,143.354901539,OSQP_polish,optimal,1
24216486,Random QP,400,2009,-1.5534365107683303,114.79033077100001,OSQP_polish,optimal,-1
24216486,Random QP,350,2009,-1.597680189624409,119.074993587,OSQP_polish,optimal,-1
24216486,Random QP,575,2009,-1.6724015662650493,184.43971323099998,OSQP_polish,optimal,-1
24216486,Random QP,350,2009,-1.6397436571295572,111.62099462399999,OSQP_polish,optimal,-1
24216486,Random QP,375,2009,-1.6417066817209296,158.86303475799997,OSQP_polish,optimal,-1
24216486,Random QP,400,2009,-1.5527114008905194,114.507201761,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
267126,Random QP,150,211,-0.9343656097556589,0.44436289100000004,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.7284204033677062,0.365192261,OSQP_polish,optimal,-1
267126,Random QP,125,211,-0.7857318554153077,0.40644670099999997,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.705685218690837,0.375519052,OSQP_polish,optimal,-1
267126,Random QP,125,211,-0.9099992524940945,0.3870466,OSQP_polish,optimal,1
267126,Random QP,125,211,-0.9458581485843589,0.38238661900000004,OSQP_polish,optimal,-1
267126,Random QP,150,211,-0.9368641431799938,0.40735900900000005,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.8596617568376212,0.380950518,OSQP_polish,optimal,1
267126,Random QP,125,211,-0.9294967026951433,0.318618231,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.8433191137669565,0.5811583679999999,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
3174,Random QP,150,23,-0.3824853549554017,0.006828855,OSQP_polish,optimal,1
3174,Random QP,125,23,-0.45714706191036963,0.01063824,OSQP_polish,optimal,-1
3174,Random QP,200,23,-0.21686188554840302,0.007998057999999999,OSQP_polish,optimal,1
3174,Random QP,225,23,-0.213971098701233,0.011807976999999999,OSQP_polish,optimal,1
3174,Random QP,350,23,-0.28747853344178936,0.07899344700000001,OSQP_polish,optimal,1
3174,Random QP,150,23,-0.28532473096067906,0.03313063,OSQP_polish,optimal,1
3174,Random QP,100,23,-0.4969188692116197,0.00545173,OSQP_polish,optimal,1
3174,Random QP,175,23,-0.4479735587115308,0.042392896,OSQP_polish,optimal,-1
3172,Random QP,100,23,-0.4309753490408815,0.02271894,OSQP_polish,optimal,1
3174,Random QP,175,23,-0.43973962358161417,0.043177229,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
5046,Random QP,375,29,-0.5313876980413675,0.098565953,OSQP_polish,optimal,-1
5046,Random QP,150,29,-0.516476380579553,0.033558358999999996,OSQP_polish,optimal,1
5046,Random QP,150,29,-0.24292084869411185,0.007138489,OSQP_polish,optimal,1
5046,Random QP,175,29,-0.44617011561397435,0.095263233,OSQP_polish,optimal,1
5046,Random QP,100,29,-0.582451817447647,0.054786838000000004,OSQP_polish,optimal,1
5046,Random QP,125,29,-0.39261883092310645,0.016719937,OSQP_polish,optimal,1
5046,Random QP,175,29,-0.27062744581513454,0.07257786199999999,OSQP_polish,optimal,1
5046,Random QP,125,29,-0.4047382236872962,0.043904294999999996,OSQP_polish,optimal,1
5046,Random QP,150,29,-0.3159411559961202,0.036978454,OSQP_polish,optimal,-1
5044,Random QP,250,29,-0.3436611540602158,0.08980004600000001,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
554496,Random QP,225,304,-0.8319020617002137,1.4509361920000001,OSQP_polish,optimal,1
554496,Random QP,175,304,-0.7500423102185889,1.1640785390000001,OSQP_polish,optimal,1
554496,Random QP,200,304,-1.103840493711268,0.8828210329999999,OSQP_polish,optimal,-1
554496,Random QP,175,304,-0.9979178355410526,1.0981454210000001,OSQP_polish,optimal,1
554496,Random QP,225,304,-0.8622142243745815,1.135212129,OSQP_polish,optimal,1
554496,Random QP,200,304,-1.023490661779174,0.896681521,OSQP_polish,optimal,-1
554496,Random QP,200,304,-1.0424246720059542,1.3008973990000001,OSQP_polish,optimal,1
554496,Random QP,175,304,-1.122367129370948,0.8720725420000001,OSQP_polish,optimal,1
554496,Random QP,200,304,-0.7845329468517408,0.820226377,OSQP_polish,optimal,-1
554496,Random QP,225,304,-0.8849741757607767,1.4819971589999998,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
9126,Random QP,250,39,-0.529455191403617,0.08066528399999999,OSQP_polish,optimal,1
9126,Random QP,100,39,-0.4568330660692862,0.046117927999999996,OSQP_polish,optimal,1
9126,Random QP,75,39,-0.3634411622984457,0.017844846,OSQP_polish,optimal,-1
9126,Random QP,125,39,-0.5325329542184976,0.104905235,OSQP_polish,optimal,-1
9126,Random QP,150,39,-0.3432100965256355,0.04889880900000001,OSQP_polish,optimal,1
9126,Random QP,200,39,-0.3916393785853665,0.093913196,OSQP_polish,optimal,-1
9126,Random QP,125,39,-0.6641479461564662,0.08122539499999999,OSQP_polish,optimal,1
9126,Random QP,150,39,-0.4123414912972556,0.078657749,OSQP_polish,optimal,-1
9126,Random QP,100,39,-0.48647569165206805,0.101941694,OSQP_polish,optimal,1
9126,Random QP,150,39,-0.5044733120061471,0.052963047,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1172184,Random QP,200,442,-1.0460185184399706,2.589616992,OSQP_polish,optimal,-1
1172184,Random QP,200,442,-0.9933010987541624,2.3826591309999996,OSQP_polish,optimal,1
1172184,Random QP,250,442,-0.8870263736805124,2.751515404,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.1061441939954997,2.5017016510000003,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.0469452326548099,2.6818425280000002,OSQP_polish,optimal,1
1172184,Random QP,200,442,-0.9609138798096439,2.6068089839999997,OSQP_polish,optimal,-1
1172184,Random QP,200,442,-1.0975163076685364,2.4268444060000003,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.0427089944320833,3.4835736529999997,OSQP_polish,optimal,1
1172184,Random QP,200,442,-0.9832314539312493,3.496761572,OSQP_polish,optimal,-1
1172184,Random QP,200,442,-1.0506819605915116,2.640716599,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
16854,Random QP,100,53,-0.40154162190467396,0.042694394,OSQP_polish,optimal,-1
16854,Random QP,100,53,-0.5555157690480658,0.128737011,OSQP_polish,optimal,1
16854,Random QP,100,53,-0.5003258096054399,0.098002018,OSQP_polish,optimal,-1
16854,Random QP,75,53,-0.5258103042242666,0.07350168800000001,OSQP_polish,optimal,1
16854,Random QP,100,53,-0.7070893606567392,0.067269004,OSQP_polish,optimal,-1
16854,Random QP,125,53,-0.44651389078771253,0.136579267,OSQP_polish,optimal,1
16854,Random QP,225,53,-0.5324017303830266,0.122742479,OSQP_polish,optimal,-1
16854,Random QP,75,53,-0.4649368360000764,0.07295675,OSQP_polish,optimal,1
16854,Random QP,150,53,-0.5148362781275747,0.087633413,OSQP_polish,optimal,1
16854,Random QP,75,53,-0.646978546862535,0.10365619100000001,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2488416,Random QP,200,644,-1.2589783701071757,5.488293955,OSQP_polish,optimal,-1
2488416,Random QP,275,644,-1.1352803126171513,6.487849637,OSQP_polish,optimal,-1
2488416,Random QP,300,644,-1.09039907992714,6.385012328,OSQP_polish,optimal,1
2488416,Random QP,225,644,-1.054427831503132,5.951204994,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.065984107666626,8.709322505000001,OSQP_polish,optimal,1
2488416,Random QP,275,644,-1.1096598376196223,10.156025582,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.0484901076586715,8.976528426,OSQP_polish,optimal,-1
2488416,Random QP,200,644,-1.2430615151158888,5.584343514,OSQP_polish,optimal,1
2488416,Random QP,225,644,-1.1103555260430933,11.592815008,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.2718960625918867,9.270343708999999,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
31974,Random QP,100,73,-0.4330162998821931,0.126706909,OSQP_polish,optimal,1
31974,Random QP,75,73,-0.6293331740125968,0.189541862,OSQP_polish,optimal,-1
31974,Random QP,75,73,-0.556227975645389,0.074520298,OSQP_polish,optimal,1
31974,Random QP,75,73,-0.4960741243782817,0.14722005700000002,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.56075949813031,0.14194853,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.35576484277176906,0.109583021,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.6536046687420418,0.14688245,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.6623827792444474,0.14424698600000002,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.5362444195556203,0.139439396,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.547531499554047,0.110354353,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/Random QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
5301600,Random QP,325,940,-1.1920331641578685,18.052473774000003,OSQP_polish,optimal,-1
5301600,Random QP,275,940,-1.2026071271851486,16.522066472,OSQP_polish,optimal,-1
5301600,Random QP,200,940,-1.332640490076629,14.824989561999999,OSQP_polish,optimal,1
5301600,Random QP,300,940,-1.2662220862316458,16.497815175,OSQP_polish,optimal,-1
5301600,Random QP,300,940,-1.1936056984219214,16.567479217,OSQP_polish,optimal,-1
5301600,Random QP,225,940,-1.3611509626416216,16.096801822,OSQP_polish,optimal,-1
5301600,Random QP,275,940,-1.1808971704418407,18.399624053000004,OSQP_polish,optimal,1
5301600,Random QP,300,940,-1.4472572094673521,16.969555231999998,OSQP_polish,optimal,1
5301600,Random QP,325,940,-1.2974261912101648,20.36293992,OSQP_polish,optimal,-1
5301600,Random QP,275,940,-1.154281420777628,31.479013315,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
7010,SVM,450,10,284.2961030730134,0.054536333,OSQP_polish,optimal,-1
7010,SVM,300,10,287.9745115527598,0.041443230000000005,OSQP_polish,optimal,-1
7010,SVM,275,10,300.8416022646062,0.036260349,OSQP_polish,optimal,-1
7010,SVM,425,10,291.0558243765776,0.050290647999999986,OSQP_polish,optimal,-1
7010,SVM,250,10,305.41281493230014,0.046608532,OSQP_polish,optimal,-1
7010,SVM,325,10,296.71930267210263,0.041870393,OSQP_polish,optimal,-1
7010,SVM,400,10,280.6360229833039,0.049478504000000006,OSQP_polish,optimal,-1
7010,SVM,325,10,300.7560243322232,0.046997295,OSQP_polish,optimal,-1
7010,SVM,250,10,312.818035159728,0.036650957000000005,OSQP_polish,optimal,-1
7010,SVM,325,10,292.0058138447166,0.039722288,OSQP_polish,optimal,1
8261,SVM,300,11,307.2955900345562,0.15038389,OSQP_polish,optimal,-1
8261,SVM,325,11,311.73620160546614,0.123382947,OSQP_polish,optimal,-1
8261,SVM,375,11,343.9475551408946,0.136446579,OSQP_polish,optimal,-1
8261,SVM,225,11,308.69745667665364,0.047823318,OSQP_polish,optimal,-1
8261,SVM,425,11,323.33875995920613,0.074400574,OSQP_polish,optimal,-1
8261,SVM,425,11,310.02896440424735,0.203950778,OSQP_polish,optimal,-1
8261,SVM,325,11,321.32679583767737,0.160862286,OSQP_polish,optimal,-1
8261,SVM,425,11,309.73772903479494,0.276231278,OSQP_polish,optimal,-1
8261,SVM,400,11,322.9036015612448,0.11091651300000001,OSQP_polish,optimal,-1
8261,SVM,425,11,314.3533808474773,0.24269922600000002,OSQP_polish,optimal,-1
9612,SVM,400,12,347.3059525276783,0.20488071600000002,OSQP_polish,optimal,-1
9612,SVM,250,12,364.7020599876522,0.183825832,OSQP_polish,optimal,-1
9612,SVM,275,12,382.11869461417587,0.2109758,OSQP_polish,optimal,-1
9612,SVM,350,12,359.20555942616517,0.16466659700000005,OSQP_polish,optimal,-1
9612,SVM,325,12,346.7431114545376,0.164529255,OSQP_polish,optimal,-1
9612,SVM,300,12,372.0069374519667,0.185445661,OSQP_polish,optimal,-1
9612,SVM,275,12,341.430923067978,0.193633685,OSQP_polish,optimal,-1
9612,SVM,400,12,350.0999915160352,0.193125377,OSQP_polish,optimal,-1
9612,SVM,400,12,331.1516680668373,0.25142593399999996,OSQP_polish,optimal,-1
9612,SVM,350,12,340.7357875881827,0.15002448,OSQP_polish,optimal,-1
11063,SVM,200,13,404.783525517658,0.20717966399999999,OSQP_polish,optimal,-1
11063,SVM,300,13,392.28129631497717,0.13584932900000002,OSQP_polish,optimal,-1
11063,SVM,275,13,381.11762521629976,0.242809636,OSQP_polish,optimal,-1
11063,SVM,350,13,388.38438711943917,0.20159742600000002,OSQP_polish,optimal,-1
11063,SVM,250,13,382.61716643255613,0.171437967,OSQP_polish,optimal,-1
11063,SVM,375,13,382.62889496651053,0.144587486,OSQP_polish,optimal,-1
11063,SVM,275,13,375.9071028138237,0.184137908,OSQP_polish,optimal,-1
11063,SVM,375,13,378.40675866684995,0.20177017,OSQP_polish,optimal,-1
11063,SVM,400,13,366.5433935943153,0.126646703,OSQP_polish,optimal,-1
11063,SVM,250,13,374.95097519682054,0.178124728,OSQP_polish,optimal,-1
12614,SVM,425,14,415.0066223532934,0.31421701,OSQP_polish,optimal,-1
12614,SVM,350,14,385.2384038369708,0.18059205899999997,OSQP_polish,optimal,-1
12614,SVM,250,14,403.0108558284192,0.275764689,OSQP_polish,optimal,-1
12614,SVM,250,14,407.61811270808715,0.171385984,OSQP_polish,optimal,-1
12614,SVM,350,14,419.67703551976234,0.235652262,OSQP_polish,optimal,-1
12614,SVM,375,14,407.5690708398666,0.16520953900000002,OSQP_polish,optimal,-1
12614,SVM,250,14,401.60858729332114,0.21732076100000006,OSQP_polish,optimal,-1
12614,SVM,275,14,403.2228008332757,0.157136416,OSQP_polish,optimal,-1
12614,SVM,300,14,417.3526529269709,0.14777551,OSQP_polish,optimal,-1
12614,SVM,350,14,391.2824904188873,0.16751665999999998,OSQP_polish,optimal,-1
16016,SVM,425,16,473.27900835794213,0.240852853,OSQP_polish,optimal,-1
16016,SVM,325,16,460.20337746133487,0.304864591,OSQP_polish,optimal,-1
16016,SVM,475,16,461.34443475782564,0.276375883,OSQP_polish,optimal,-1
16016,SVM,275,16,487.8851463883937,0.25318413,OSQP_polish,optimal,-1
16016,SVM,425,16,476.5594919606562,0.202868998,OSQP_polish,optimal,-1
16016,SVM,400,16,470.1761040264566,0.16495858800000002,OSQP_polish,optimal,-1
16016,SVM,375,16,462.59460760743036,0.235893435,OSQP_polish,optimal,-1
16016,SVM,400,16,451.61834895485185,0.229559126,OSQP_polish,optimal,-1
16016,SVM,325,16,460.1316574839529,0.260205953,OSQP_polish,optimal,-1
16016,SVM,200,16,476.39221177037814,0.237716313,OSQP_polish,optimal,-1
17867,SVM,375,17,472.252251199755,0.245988737,OSQP_polish,optimal,-1
17867,SVM,275,17,484.4668088049393,0.217853733,OSQP_polish,optimal,-1
17867,SVM,325,17,483.389309373908,0.2774438180000001,OSQP_polish,optimal,-1
17867,SVM,300,17,481.037020648579,0.13834392199999998,OSQP_polish,optimal,-1
17867,SVM,350,17,492.9756105343113,0.290153223,OSQP_polish,optimal,-1
17867,SVM,350,17,513.8791222729546,0.199971345,OSQP_polish,optimal,-1
17867,SVM,400,17,481.2355162565322,0.2890759,OSQP_polish,optimal,-1
17867,SVM,425,17,502.3620110173848,0.240759431,OSQP_polish,optimal,-1
17867,SVM,350,17,515.580100629655,0.23877752300000002,OSQP_polish,optimal,-1
17867,SVM,350,17,498.08436634339165,0.17490641700000004,OSQP_polish,optimal,-1
24020,SVM,375,20,567.5561205957539,0.268996336,OSQP_polish,optimal,-1
24020,SVM,300,20,572.0152805850157,0.243556164,OSQP_polish,optimal,-1
24020,SVM,400,20,595.4176862706603,0.21434571100000002,OSQP_polish,optimal,-1
24020,SVM,325,20,582.0203485502532,0.294896475,OSQP_polish,optimal,-1
24020,SVM,425,20,578.7962257529614,0.323140866,OSQP_polish,optimal,-1
24020,SVM,275,20,563.8245610772832,0.304747814,OSQP_polish,optimal,-1
24020,SVM,450,20,576.6556132144792,0.245511535,OSQP_polish,optimal,-1
24020,SVM,350,20,566.5208244200081,0.244028279,OSQP_polish,optimal,-1
24020,SVM,375,20,576.5869946769003,0.245114091,OSQP_polish,optimal,-1
24020,SVM,350,20,586.4180051630258,0.33176689800000003,OSQP_polish,optimal,-1
31073,SVM,375,23,670.5257920667015,0.323472531,OSQP_polish,optimal,-1
31073,SVM,375,23,652.9148556674046,0.355688251,OSQP_polish,optimal,-1
31073,SVM,375,23,648.8535731924795,0.38990542200000006,OSQP_polish,optimal,-1
31073,SVM,500,23,678.5744555652076,0.272944337,OSQP_polish,optimal,-1
31073,SVM,350,23,680.2684846150488,0.301483493,OSQP_polish,optimal,-1
31073,SVM,350,23,666.5245417878481,0.373242859,OSQP_polish,optimal,-1
31073,SVM,375,23,672.1899235666854,0.34374120399999997,OSQP_polish,optimal,-1
31073,SVM,300,23,687.1921517186873,0.33893321200000004,OSQP_polish,optimal,-1
31073,SVM,350,23,672.8409034922198,0.369336086,OSQP_polish,optimal,-1
31073,SVM,425,23,655.4544633987747,0.30530303699999994,OSQP_polish,optimal,-1
39026,SVM,300,26,748.6053185592289,0.22139908600000002,OSQP_polish,optimal,-1
39026,SVM,450,26,763.0425314682733,0.388158171,OSQP_polish,optimal,-1
39026,SVM,375,26,746.3561662182526,0.46760915799999997,OSQP_polish,optimal,-1
39026,SVM,500,26,757.4600697757793,0.40121955,OSQP_polish,optimal,-1
39026,SVM,300,26,771.4618320621362,0.381425886,OSQP_polish,optimal,-1
39026,SVM,425,26,766.6223435499402,0.29206560400000003,OSQP_polish,optimal,-1
39026,SVM,350,26,754.2836311820279,0.34517094200000004,OSQP_polish,optimal,-1
39026,SVM,450,26,746.6093976882789,0.315532309,OSQP_polish,optimal,-1
39026,SVM,400,26,750.6691944220802,0.432802043,OSQP_polish,optimal,-1
39026,SVM,425,26,747.913210574337,0.279249646,OSQP_polish,optimal,-1
54281,SVM,350,31,950.924798880503,0.32095955600000003,OSQP_polish,optimal,-1
54281,SVM,325,31,944.7521774696578,0.415150605,OSQP_polish,optimal,-1
54281,SVM,375,31,844.7477207108777,0.328898528,OSQP_polish,optimal,-1
54281,SVM,425,31,891.9262945519722,0.361902084,OSQP_polish,optimal,-1
54281,SVM,475,31,881.1364570964114,0.471043174,OSQP_polish,optimal,-1
54281,SVM,275,31,926.0801662901393,0.363723833,OSQP_polish,optimal,-1
54281,SVM,325,31,919.483741575812,0.452745375,OSQP_polish,optimal,-1
54281,SVM,275,31,905.5103828505258,0.283824294,OSQP_polish,optimal,-1
54281,SVM,300,31,908.6515169274403,0.358441449,OSQP_polish,optimal,-1
54281,SVM,425,31,951.3475846702624,0.388121085,OSQP_polish,optimal,-1
75887,SVM,425,37,1105.8269597956767,0.577777266,OSQP_polish,optimal,-1
75887,SVM,300,37,1090.3844949249558,0.405373046,OSQP_polish,optimal,-1
75887,SVM,325,37,1080.3990181411332,0.527829778,OSQP_polish,optimal,-1
75887,SVM,350,37,1041.430706078755,0.455523001,OSQP_polish,optimal,-1
75887,SVM,425,37,1051.0310981667283,0.5078413070000001,OSQP_polish,optimal,-1
75887,SVM,275,37,1079.11650281578,0.482330685,OSQP_polish,optimal,-1
75887,SVM,425,37,1090.795345989177,0.431541119,OSQP_polish,optimal,-1
75887,SVM,450,37,1105.2871553702778,0.460313411,OSQP_polish,optimal,-1
75887,SVM,575,37,1094.5745624967633,0.6385767520000001,OSQP_polish,optimal,-1
75887,SVM,375,37,1074.620018165922,0.518490576,OSQP_polish,optimal,-1
110295,SVM,525,45,1293.3080139670853,0.8665416840000001,OSQP_polish,optimal,-1
110295,SVM,550,45,1335.4736145729296,0.793882835,OSQP_polish,optimal,-1
110295,SVM,350,45,1277.7362793548227,0.5693791880000001,OSQP_polish,optimal,-1
110295,SVM,475,45,1275.4243218319314,0.8167617349999999,OSQP_polish,optimal,-1
110295,SVM,375,45,1345.9259694289549,0.6725746170000001,OSQP_polish,optimal,-1
110295,SVM,400,45,1262.7721173962273,0.672395133,OSQP_polish,optimal,-1
110295,SVM,375,45,1303.2543761862332,0.62915203,OSQP_polish,optimal,-1
110295,SVM,300,45,1283.5734320144093,0.4351408020000001,OSQP_polish,optimal,-1
110295,SVM,325,45,1308.8429205657033,0.473141017,OSQP_polish,optimal,-1
110295,SVM,400,45,1323.8851938412918,0.690031453,OSQP_polish,optimal,-1
162305,SVM,375,55,1545.4988255236312,0.84150926,OSQP_polish,optimal,-1
162305,SVM,400,55,1568.5978162849685,0.929277591,OSQP_polish,optimal,-1
162305,SVM,375,55,1563.0810307184217,0.8125871640000001,OSQP_polish,optimal,-1
162305,SVM,475,55,1587.7940575516864,1.009295975,OSQP_polish,optimal,-1
162305,SVM,425,55,1594.6686449370288,0.8369079890000001,OSQP_polish,optimal,-1
162305,SVM,475,55,1552.4405805633182,1.0670663500000002,OSQP_polish,optimal,-1
162305,SVM,600,55,1532.1850968334918,1.7014655900000002,OSQP_polish,optimal,-1
162305,SVM,500,55,1566.2490506068111,1.03519783,OSQP_polish,optimal,-1
162305,SVM,375,55,1578.22007955371,0.981013893,OSQP_polish,optimal,-1
162305,SVM,475,55,1549.3302946434967,1.103576064,OSQP_polish,optimal,-1
244868,SVM,425,68,2000.1280978221348,1.3546732959999999,OSQP_polish,optimal,-1
244868,SVM,500,68,1941.4658771961306,1.834021754,OSQP_polish,optimal,-1
244868,SVM,500,68,1975.774170066748,1.4532221369999998,OSQP_polish,optimal,-1
244868,SVM,375,68,1973.5435559651528,1.232373127,OSQP_polish,optimal,-1
244868,SVM,475,68,2014.7816000478656,1.692265083,OSQP_polish,optimal,-1
244868,SVM,450,68,1919.0774157051983,1.698636455,OSQP_polish,optimal,-1
244868,SVM,450,68,1973.453999673128,1.447764105,OSQP_polish,optimal,-1
244868,SVM,450,68,1975.6918810507125,1.377634606,OSQP_polish,optimal,-1
244868,SVM,500,68,1956.3918333197666,1.4806131219999998,OSQP_polish,optimal,-1
244868,SVM,450,68,2004.5855073862008,1.790502296,OSQP_polish,optimal,-1
369684,SVM,525,84,2380.932058799951,2.4915633610000003,OSQP_polish,optimal,-1
369684,SVM,400,84,2453.1732538324864,2.1445837020000003,OSQP_polish,optimal,-1
369684,SVM,525,84,2431.2823593311928,2.555001355,OSQP_polish,optimal,-1
369684,SVM,400,84,2392.40360599537,2.052276568,OSQP_polish,optimal,-1
369684,SVM,525,84,2422.558542289014,2.474145103,OSQP_polish,optimal,-1
369684,SVM,500,84,2484.678996243469,2.37618287,OSQP_polish,optimal,-1
369684,SVM,400,84,2427.503764249985,2.0134407800000003,OSQP_polish,optimal,-1
369684,SVM,400,84,2391.37059477559,3.0049902310000003,OSQP_polish,optimal,-1
369684,SVM,500,84,2448.5735313948558,3.29696172,OSQP_polish,optimal,-1
369684,SVM,350,84,2417.217000590399,2.018258251,OSQP_polish,optimal,-1
572355,SVM,500,105,3049.208355714047,3.832563492,OSQP_polish,optimal,-1
572355,SVM,450,105,2994.683718803453,3.763570239,OSQP_polish,optimal,-1
572355,SVM,525,105,2988.162668775769,4.17684726,OSQP_polish,optimal,-1
572355,SVM,550,105,2925.212898086933,4.239671132000002,OSQP_polish,optimal,-1
572355,SVM,575,105,3002.6569187682344,4.852762193999999,OSQP_polish,optimal,-1
572355,SVM,550,105,3067.529977926397,3.735536356,OSQP_polish,optimal,-1
572355,SVM,400,105,2958.9039167982396,3.228856663,OSQP_polish,optimal,-1
572355,SVM,425,105,3074.005389537767,3.44721761,OSQP_polish,optimal,-1
572355,SVM,500,105,3017.954693541596,6.0242000839999985,OSQP_polish,optimal,-1
572355,SVM,500,105,3024.6035115227733,5.9834509680000005,OSQP_polish,optimal,-1
897732,SVM,425,132,3889.0756893421035,5.711976224,OSQP_polish,optimal,-1
897732,SVM,350,132,3800.592997216944,7.830596236,OSQP_polish,optimal,-1
897732,SVM,450,132,3807.8666276540816,9.766777957,OSQP_polish,optimal,-1
897732,SVM,375,132,3774.833253483476,5.090954743,OSQP_polish,optimal,-1
897732,SVM,450,132,3815.815875495623,5.962162450000001,OSQP_polish,optimal,-1
897732,SVM,500,132,3775.373650649903,10.045284695,OSQP_polish,optimal,-1
897732,SVM,450,132,3815.9436990178524,6.138582378000001,OSQP_polish,optimal,-1
897732,SVM,400,132,3787.1634595126106,5.554304962000001,OSQP_polish,optimal,-1
897732,SVM,500,132,3782.248062277104,7.439994963999999,OSQP_polish,optimal,-1
897732,SVM,575,132,3858.3598073075395,9.093262491,OSQP_polish,optimal,-1
1411166,SVM,475,166,4731.652248978784,9.93697494,OSQP_polish,optimal,-1
1411166,SVM,550,166,4737.20753811063,10.465159972,OSQP_polish,optimal,-1
1411166,SVM,575,166,4718.486061854201,10.812498639000001,OSQP_polish,optimal,-1
1411166,SVM,375,166,4805.663735176533,8.618352304,OSQP_polish,optimal,-1
1411166,SVM,550,166,4782.350761141123,10.544920668,OSQP_polish,optimal,-1
1411166,SVM,475,166,4747.382587624523,10.658370738,OSQP_polish,optimal,-1
1411166,SVM,600,166,4698.004823723855,16.375449915999997,OSQP_polish,optimal,-1
1411166,SVM,600,166,4739.602345591806,11.706385258,OSQP_polish,optimal,-1
1411166,SVM,550,166,4765.3531641514255,21.737468811,OSQP_polish,optimal,-1
1411166,SVM,575,166,4749.334891160708,11.49356341,OSQP_polish,optimal,-1
2226059,SVM,550,209,6102.0398706936485,16.49340481,OSQP_polish,optimal,-1
2226059,SVM,525,209,6019.409943099677,15.996578895,OSQP_polish,optimal,-1
2226059,SVM,550,209,6006.9125400462635,19.170793558,OSQP_polish,optimal,-1
2226059,SVM,475,209,6065.174780539137,16.050675585,OSQP_polish,optimal,-1
2226059,SVM,500,209,5981.609583629822,16.791603317,OSQP_polish,optimal,-1
2226059,SVM,475,209,5997.978296720102,17.686201258,OSQP_polish,optimal,-1
2226059,SVM,475,209,5948.222250392473,21.160850247000003,OSQP_polish,optimal,-1
2226059,SVM,575,209,6011.3436039883045,17.439879684,OSQP_polish,optimal,-1
2226059,SVM,500,209,6048.582773585771,22.434793765,OSQP_polish,optimal,-1
2226059,SVM,625,209,6041.9460405985665,19.334327225,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
7010,SVM,450,10,284.29610307301346,0.054536333,OSQP_polish,optimal,-1
7010,SVM,300,10,287.9745115527598,0.041443230000000005,OSQP_polish,optimal,-1
7010,SVM,275,10,300.8416022646062,0.036260349000000004,OSQP_polish,optimal,-1
7010,SVM,425,10,291.05582437657756,0.05029064799999999,OSQP_polish,optimal,-1
7010,SVM,250,10,305.4128149323001,0.046608532,OSQP_polish,optimal,-1
7010,SVM,325,10,296.7193026721026,0.041870393,OSQP_polish,optimal,-1
7010,SVM,400,10,280.6360229833039,0.049478504000000006,OSQP_polish,optimal,-1
7010,SVM,325,10,300.7560243322232,0.046997294999999994,OSQP_polish,optimal,-1
7010,SVM,250,10,312.81803515972797,0.036650957000000005,OSQP_polish,optimal,-1
7010,SVM,325,10,292.0058138447166,0.039722288,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
572355,SVM,500,105,3049.2083557140463,3.8325634920000002,OSQP_polish,optimal,-1
572355,SVM,450,105,2994.6837188034533,3.7635702390000003,OSQP_polish,optimal,-1
572355,SVM,525,105,2988.1626687757694,4.17684726,OSQP_polish,optimal,-1
572355,SVM,550,105,2925.2128980869334,4.239671132000001,OSQP_polish,optimal,-1
572355,SVM,575,105,3002.656918768234,4.852762194,OSQP_polish,optimal,-1
572355,SVM,550,105,3067.5299779263974,3.7355363560000003,OSQP_polish,optimal,-1
572355,SVM,400,105,2958.90391679824,3.228856663,OSQP_polish,optimal,-1
572355,SVM,425,105,3074.005389537767,3.4472176099999996,OSQP_polish,optimal,-1
572355,SVM,500,105,3017.954693541596,6.024200083999999,OSQP_polish,optimal,-1
572355,SVM,500,105,3024.6035115227737,5.9834509680000005,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
8261,SVM,300,11,307.2955900345562,0.15038389,OSQP_polish,optimal,-1
8261,SVM,325,11,311.7362016054661,0.12338294699999999,OSQP_polish,optimal,-1
8261,SVM,375,11,343.9475551408946,0.136446579,OSQP_polish,optimal,-1
8261,SVM,225,11,308.6974566766537,0.047823318,OSQP_polish,optimal,-1
8261,SVM,425,11,323.33875995920613,0.074400574,OSQP_polish,optimal,-1
8261,SVM,425,11,310.0289644042473,0.203950778,OSQP_polish,optimal,-1
8261,SVM,325,11,321.32679583767737,0.160862286,OSQP_polish,optimal,-1
8261,SVM,425,11,309.73772903479494,0.27623127799999997,OSQP_polish,optimal,-1
8261,SVM,400,11,322.9036015612448,0.110916513,OSQP_polish,optimal,-1
8261,SVM,425,11,314.35338084747735,0.242699226,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
9612,SVM,400,12,347.3059525276783,0.204880716,OSQP_polish,optimal,-1
9612,SVM,250,12,364.7020599876522,0.18382583200000002,OSQP_polish,optimal,-1
9612,SVM,275,12,382.1186946141759,0.2109758,OSQP_polish,optimal,-1
9612,SVM,350,12,359.2055594261651,0.16466659700000003,OSQP_polish,optimal,-1
9612,SVM,325,12,346.74311145453754,0.16452925499999999,OSQP_polish,optimal,-1
9612,SVM,300,12,372.0069374519667,0.185445661,OSQP_polish,optimal,-1
9612,SVM,275,12,341.430923067978,0.193633685,OSQP_polish,optimal,-1
9612,SVM,400,12,350.0999915160352,0.193125377,OSQP_polish,optimal,-1
9612,SVM,400,12,331.1516680668373,0.251425934,OSQP_polish,optimal,-1
9612,SVM,350,12,340.7357875881827,0.15002448,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
11063,SVM,200,13,404.78352551765795,0.207179664,OSQP_polish,optimal,-1
11063,SVM,300,13,392.28129631497717,0.13584932900000002,OSQP_polish,optimal,-1
11063,SVM,275,13,381.11762521629976,0.24280963600000002,OSQP_polish,optimal,-1
11063,SVM,350,13,388.3843871194392,0.201597426,OSQP_polish,optimal,-1
11063,SVM,250,13,382.6171664325561,0.171437967,OSQP_polish,optimal,-1
11063,SVM,375,13,382.62889496651064,0.144587486,OSQP_polish,optimal,-1
11063,SVM,275,13,375.9071028138237,0.18413790800000002,OSQP_polish,optimal,-1
11063,SVM,375,13,378.40675866685,0.20177017,OSQP_polish,optimal,-1
11063,SVM,400,13,366.54339359431543,0.126646703,OSQP_polish,optimal,-1
11063,SVM,250,13,374.95097519682054,0.178124728,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
897732,SVM,425,132,3889.075689342103,5.711976224,OSQP_polish,optimal,-1
897732,SVM,350,132,3800.592997216944,7.830596236,OSQP_polish,optimal,-1
897732,SVM,450,132,3807.8666276540816,9.766777957,OSQP_polish,optimal,-1
897732,SVM,375,132,3774.8332534834763,5.090954743,OSQP_polish,optimal,-1
897732,SVM,450,132,3815.8158754956225,5.962162450000001,OSQP_polish,optimal,-1
897732,SVM,500,132,3775.3736506499026,10.045284695000001,OSQP_polish,optimal,-1
897732,SVM,450,132,3815.9436990178515,6.138582378000001,OSQP_polish,optimal,-1
897732,SVM,400,132,3787.1634595126106,5.554304962,OSQP_polish,optimal,-1
897732,SVM,500,132,3782.248062277104,7.439994964,OSQP_polish,optimal,-1
897732,SVM,575,132,3858.35980730754,9.093262490999999,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
12614,SVM,425,14,415.0066223532934,0.31421700999999996,OSQP_polish,optimal,-1
12614,SVM,350,14,385.2384038369708,0.180592059,OSQP_polish,optimal,-1
12614,SVM,250,14,403.01085582841915,0.275764689,OSQP_polish,optimal,-1
12614,SVM,250,14,407.6181127080872,0.171385984,OSQP_polish,optimal,-1
12614,SVM,350,14,419.6770355197624,0.235652262,OSQP_polish,optimal,-1
12614,SVM,375,14,407.56907083986664,0.165209539,OSQP_polish,optimal,-1
12614,SVM,250,14,401.6085872933211,0.21732076100000003,OSQP_polish,optimal,-1
12614,SVM,275,14,403.2228008332757,0.157136416,OSQP_polish,optimal,-1
12614,SVM,300,14,417.35265292697085,0.14777551,OSQP_polish,optimal,-1
12614,SVM,350,14,391.28249041888733,0.16751665999999998,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
16016,SVM,425,16,473.2790083579421,0.240852853,OSQP_polish,optimal,-1
16016,SVM,325,16,460.2033774613348,0.304864591,OSQP_polish,optimal,-1
16016,SVM,475,16,461.3444347578256,0.276375883,OSQP_polish,optimal,-1
16016,SVM,275,16,487.88514638839365,0.25318413,OSQP_polish,optimal,-1
16016,SVM,425,16,476.55949196065615,0.202868998,OSQP_polish,optimal,-1
16016,SVM,400,16,470.1761040264566,0.164958588,OSQP_polish,optimal,-1
16016,SVM,375,16,462.59460760743025,0.23589343499999998,OSQP_polish,optimal,-1
16016,SVM,400,16,451.6183489548519,0.229559126,OSQP_polish,optimal,-1
16016,SVM,325,16,460.1316574839529,0.260205953,OSQP_polish,optimal,-1
16016,SVM,200,16,476.3922117703781,0.237716313,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
1411166,SVM,475,166,4731.652248978784,9.936974939999999,OSQP_polish,optimal,-1
1411166,SVM,550,166,4737.207538110629,10.465159972,OSQP_polish,optimal,-1
1411166,SVM,575,166,4718.486061854201,10.812498639000001,OSQP_polish,optimal,-1
1411166,SVM,375,166,4805.663735176533,8.618352304,OSQP_polish,optimal,-1
1411166,SVM,550,166,4782.350761141123,10.544920668,OSQP_polish,optimal,-1
1411166,SVM,475,166,4747.382587624523,10.658370738,OSQP_polish,optimal,-1
1411166,SVM,600,166,4698.004823723855,16.375449916,OSQP_polish,optimal,-1
1411166,SVM,600,166,4739.602345591806,11.706385258000001,OSQP_polish,optimal,-1
1411166,SVM,550,166,4765.3531641514255,21.737468811,OSQP_polish,optimal,-1
1411166,SVM,575,166,4749.334891160708,11.49356341,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
17867,SVM,375,17,472.252251199755,0.24598873699999999,OSQP_polish,optimal,-1
17867,SVM,275,17,484.4668088049394,0.21785373299999997,OSQP_polish,optimal,-1
17867,SVM,325,17,483.389309373908,0.27744381800000006,OSQP_polish,optimal,-1
17867,SVM,300,17,481.037020648579,0.138343922,OSQP_polish,optimal,-1
17867,SVM,350,17,492.9756105343113,0.290153223,OSQP_polish,optimal,-1
17867,SVM,350,17,513.8791222729546,0.199971345,OSQP_polish,optimal,-1
17867,SVM,400,17,481.23551625653215,0.2890759,OSQP_polish,optimal,-1
17867,SVM,425,17,502.3620110173848,0.24075943100000002,OSQP_polish,optimal,-1
17867,SVM,350,17,515.580100629655,0.238777523,OSQP_polish,optimal,-1
17867,SVM,350,17,498.0843663433916,0.17490641700000004,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
24020,SVM,375,20,567.5561205957539,0.268996336,OSQP_polish,optimal,-1
24020,SVM,300,20,572.0152805850158,0.24355616400000002,OSQP_polish,optimal,-1
24020,SVM,400,20,595.4176862706603,0.214345711,OSQP_polish,optimal,-1
24020,SVM,325,20,582.0203485502533,0.294896475,OSQP_polish,optimal,-1
24020,SVM,425,20,578.7962257529614,0.32314086599999997,OSQP_polish,optimal,-1
24020,SVM,275,20,563.8245610772832,0.304747814,OSQP_polish,optimal,-1
24020,SVM,450,20,576.6556132144793,0.245511535,OSQP_polish,optimal,-1
24020,SVM,350,20,566.5208244200081,0.244028279,OSQP_polish,optimal,-1
24020,SVM,375,20,576.5869946769003,0.245114091,OSQP_polish,optimal,-1
24020,SVM,350,20,586.4180051630258,0.331766898,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
2226059,SVM,550,209,6102.039870693649,16.49340481,OSQP_polish,optimal,-1
2226059,SVM,525,209,6019.409943099676,15.996578894999999,OSQP_polish,optimal,-1
2226059,SVM,550,209,6006.912540046264,19.170793558,OSQP_polish,optimal,-1
2226059,SVM,475,209,6065.174780539137,16.050675585,OSQP_polish,optimal,-1
2226059,SVM,500,209,5981.609583629822,16.791603317,OSQP_polish,optimal,-1
2226059,SVM,475,209,5997.978296720101,17.686201258,OSQP_polish,optimal,-1
2226059,SVM,475,209,5948.222250392473,21.160850247000003,OSQP_polish,optimal,-1
2226059,SVM,575,209,6011.3436039883045,17.439879684,OSQP_polish,optimal,-1
2226059,SVM,500,209,6048.582773585772,22.434793765,OSQP_polish,optimal,-1
2226059,SVM,625,209,6041.946040598567,19.334327225,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
31073,SVM,375,23,670.5257920667015,0.323472531,OSQP_polish,optimal,-1
31073,SVM,375,23,652.9148556674046,0.35568825099999996,OSQP_polish,optimal,-1
31073,SVM,375,23,648.8535731924795,0.389905422,OSQP_polish,optimal,-1
31073,SVM,500,23,678.5744555652076,0.272944337,OSQP_polish,optimal,-1
31073,SVM,350,23,680.2684846150488,0.301483493,OSQP_polish,optimal,-1
31073,SVM,350,23,666.5245417878481,0.373242859,OSQP_polish,optimal,-1
31073,SVM,375,23,672.1899235666854,0.343741204,OSQP_polish,optimal,-1
31073,SVM,300,23,687.1921517186872,0.33893321200000004,OSQP_polish,optimal,-1
31073,SVM,350,23,672.8409034922199,0.369336086,OSQP_polish,optimal,-1
31073,SVM,425,23,655.4544633987747,0.30530303699999994,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
39026,SVM,300,26,748.6053185592289,0.221399086,OSQP_polish,optimal,-1
39026,SVM,450,26,763.0425314682733,0.388158171,OSQP_polish,optimal,-1
39026,SVM,375,26,746.3561662182525,0.467609158,OSQP_polish,optimal,-1
39026,SVM,500,26,757.4600697757793,0.40121955000000004,OSQP_polish,optimal,-1
39026,SVM,300,26,771.4618320621363,0.381425886,OSQP_polish,optimal,-1
39026,SVM,425,26,766.6223435499403,0.29206560400000003,OSQP_polish,optimal,-1
39026,SVM,350,26,754.2836311820279,0.345170942,OSQP_polish,optimal,-1
39026,SVM,450,26,746.609397688279,0.315532309,OSQP_polish,optimal,-1
39026,SVM,400,26,750.6691944220802,0.43280204299999997,OSQP_polish,optimal,-1
39026,SVM,425,26,747.913210574337,0.279249646,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
54281,SVM,350,31,950.924798880503,0.320959556,OSQP_polish,optimal,-1
54281,SVM,325,31,944.7521774696578,0.415150605,OSQP_polish,optimal,-1
54281,SVM,375,31,844.7477207108776,0.32889852799999997,OSQP_polish,optimal,-1
54281,SVM,425,31,891.9262945519723,0.361902084,OSQP_polish,optimal,-1
54281,SVM,475,31,881.1364570964115,0.471043174,OSQP_polish,optimal,-1
54281,SVM,275,31,926.0801662901392,0.363723833,OSQP_polish,optimal,-1
54281,SVM,325,31,919.4837415758121,0.452745375,OSQP_polish,optimal,-1
54281,SVM,275,31,905.5103828505258,0.283824294,OSQP_polish,optimal,-1
54281,SVM,300,31,908.6515169274405,0.35844144899999997,OSQP_polish,optimal,-1
54281,SVM,425,31,951.3475846702623,0.38812108500000003,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
75887,SVM,425,37,1105.8269597956769,0.577777266,OSQP_polish,optimal,-1
75887,SVM,300,37,1090.3844949249558,0.405373046,OSQP_polish,optimal,-1
75887,SVM,325,37,1080.3990181411332,0.527829778,OSQP_polish,optimal,-1
75887,SVM,350,37,1041.430706078755,0.45552300100000004,OSQP_polish,optimal,-1
75887,SVM,425,37,1051.0310981667285,0.507841307,OSQP_polish,optimal,-1
75887,SVM,275,37,1079.11650281578,0.482330685,OSQP_polish,optimal,-1
75887,SVM,425,37,1090.7953459891767,0.431541119,OSQP_polish,optimal,-1
75887,SVM,450,37,1105.2871553702778,0.460313411,OSQP_polish,optimal,-1
75887,SVM,575,37,1094.5745624967633,0.6385767520000001,OSQP_polish,optimal,-1
75887,SVM,375,37,1074.620018165922,0.518490576,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
110295,SVM,525,45,1293.3080139670853,0.866541684,OSQP_polish,optimal,-1
110295,SVM,550,45,1335.4736145729296,0.793882835,OSQP_polish,optimal,-1
110295,SVM,350,45,1277.7362793548227,0.5693791880000001,OSQP_polish,optimal,-1
110295,SVM,475,45,1275.4243218319316,0.8167617349999999,OSQP_polish,optimal,-1
110295,SVM,375,45,1345.925969428955,0.6725746170000001,OSQP_polish,optimal,-1
110295,SVM,400,45,1262.7721173962273,0.672395133,OSQP_polish,optimal,-1
110295,SVM,375,45,1303.2543761862332,0.62915203,OSQP_polish,optimal,-1
110295,SVM,300,45,1283.5734320144093,0.43514080200000005,OSQP_polish,optimal,-1
110295,SVM,325,45,1308.8429205657033,0.47314101699999994,OSQP_polish,optimal,-1
110295,SVM,400,45,1323.8851938412918,0.690031453,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
162305,SVM,375,55,1545.4988255236312,0.84150926,OSQP_polish,optimal,-1
162305,SVM,400,55,1568.5978162849685,0.9292775910000001,OSQP_polish,optimal,-1
162305,SVM,375,55,1563.0810307184217,0.812587164,OSQP_polish,optimal,-1
162305,SVM,475,55,1587.7940575516866,1.009295975,OSQP_polish,optimal,-1
162305,SVM,425,55,1594.6686449370288,0.836907989,OSQP_polish,optimal,-1
162305,SVM,475,55,1552.4405805633182,1.0670663500000002,OSQP_polish,optimal,-1
162305,SVM,600,55,1532.1850968334918,1.7014655900000002,OSQP_polish,optimal,-1
162305,SVM,500,55,1566.2490506068111,1.03519783,OSQP_polish,optimal,-1
162305,SVM,375,55,1578.22007955371,0.981013893,OSQP_polish,optimal,-1
162305,SVM,475,55,1549.3302946434967,1.1035760639999999,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
244868,SVM,425,68,2000.1280978221348,1.354673296,OSQP_polish,optimal,-1
244868,SVM,500,68,1941.4658771961308,1.8340217540000001,OSQP_polish,optimal,-1
244868,SVM,500,68,1975.7741700667477,1.453222137,OSQP_polish,optimal,-1
244868,SVM,375,68,1973.5435559651528,1.232373127,OSQP_polish,optimal,-1
244868,SVM,475,68,2014.7816000478656,1.6922650830000001,OSQP_polish,optimal,-1
244868,SVM,450,68,1919.0774157051985,1.698636455,OSQP_polish,optimal,-1
244868,SVM,450,68,1973.4539996731278,1.447764105,OSQP_polish,optimal,-1
244868,SVM,450,68,1975.6918810507125,1.377634606,OSQP_polish,optimal,-1
244868,SVM,500,68,1956.3918333197666,1.4806131219999998,OSQP_polish,optimal,-1
244868,SVM,450,68,2004.5855073862008,1.7905022959999999,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/SVM/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
369684,SVM,525,84,2380.932058799951,2.4915633610000003,OSQP_polish,optimal,-1
369684,SVM,400,84,2453.1732538324864,2.1445837020000003,OSQP_polish,optimal,-1
369684,SVM,525,84,2431.2823593311928,2.555001355,OSQP_polish,optimal,-1
369684,SVM,400,84,2392.40360599537,2.052276568,OSQP_polish,optimal,-1
369684,SVM,525,84,2422.558542289014,2.474145103,OSQP_polish,optimal,-1
369684,SVM,500,84,2484.6789962434686,2.37618287,OSQP_polish,optimal,-1
369684,SVM,400,84,2427.5037642499856,2.0134407800000003,OSQP_polish,optimal,-1
369684,SVM,400,84,2391.37059477559,3.0049902310000003,OSQP_polish,optimal,-1
369684,SVM,500,84,2448.5735313948553,3.29696172,OSQP_polish,optimal,-1
369684,SVM,350,84,2417.217000590399,2.018258251,OSQP_polish,optimal,-1


==> data/results_bak/benchmark_problems/OSQP_polish/results.csv <==
N,class,iter,n,obj_val,run_time,solver,status,status_polish
586,Random QP,175,10,-0.4687999453526503,0.0015590460000000001,OSQP_polish,optimal,1
600,Random QP,225,10,-0.24433018239962875,0.001711853,OSQP_polish,optimal,1
596,Random QP,250,10,-0.1298973178558127,0.001665222,OSQP_polish,optimal,1
596,Random QP,125,10,-0.4940601920372088,0.0014990860000000002,OSQP_polish,optimal,1
600,Random QP,175,10,-0.16494911377567514,0.0017344620000000002,OSQP_polish,optimal,1
600,Random QP,125,10,-0.19267470979234752,0.0013298029999999998,OSQP_polish,optimal,1
600,Random QP,125,10,-0.2540042264562838,0.0012582119999999999,OSQP_polish,optimal,1
596,Random QP,125,10,-0.16993063358750568,0.00142598,OSQP_polish,optimal,1
594,Random QP,125,10,-0.29323633840401525,0.001476594,OSQP_polish,optimal,1
600,Random QP,175,10,-0.1503679555686495,0.001497298,OSQP_polish,optimal,1
722,Random QP,125,11,-0.14886561224306266,0.00143924,OSQP_polish,optimal,1
722,Random QP,100,11,-0.5219700447773086,0.0017210659999999998,OSQP_polish,optimal,1
724,Random QP,325,11,-0.5117277668342383,0.034325478,OSQP_polish,optimal,-1
722,Random QP,150,11,-0.3074610596101049,0.0016389870000000002,OSQP_polish,optimal,1
712,Random QP,125,11,-0.14282714623413958,0.001435582,OSQP_polish,optimal,1
720,Random QP,125,11,-0.2760515717186614,0.00147389,OSQP_polish,optimal,1
726,Random QP,375,11,-0.26992624809858096,0.0031226250000000004,OSQP_polish,optimal,1
722,Random QP,150,11,-0.16425430074683406,0.004983762,OSQP_polish,optimal,-1
720,Random QP,150,11,-0.6092048948331542,0.0016411509999999998,OSQP_polish,optimal,-1
724,Random QP,175,11,-0.3952063300770235,0.0017678129999999996,OSQP_polish,optimal,1
858,Random QP,150,12,-0.2385640492694053,0.037020028999999996,OSQP_polish,optimal,1
864,Random QP,150,12,-0.3067404625145008,0.001862935,OSQP_polish,optimal,1
860,Random QP,125,12,-0.23929243200810565,0.001703203,OSQP_polish,optimal,1
858,Random QP,100,12,-0.3773045112613097,0.009063021,OSQP_polish,optimal,1
864,Random QP,150,12,-0.3922920250450375,0.001841045,OSQP_polish,optimal,1
864,Random QP,125,12,-0.3054229606184761,0.0016706029999999999,OSQP_polish,optimal,1
862,Random QP,150,12,-0.3293893244179518,0.001853096,OSQP_polish,optimal,1
862,Random QP,325,12,-0.25959496548093025,0.0032047290000000003,OSQP_polish,optimal,1
862,Random QP,125,12,-0.10958005054698196,0.003479338,OSQP_polish,optimal,1
856,Random QP,125,12,-0.2481418738796211,0.001681178,OSQP_polish,optimal,1
1014,Random QP,150,13,-0.2270579871493677,0.0022241910000000004,OSQP_polish,optimal,1
1012,Random QP,225,13,-0.4355529594805642,0.033976042000000005,OSQP_polish,optimal,1
1010,Random QP,200,13,-0.4153438278975369,0.00262666,OSQP_polish,optimal,1
1010,Random QP,100,13,-0.2580912035223261,0.001707903,OSQP_polish,optimal,-1
1008,Random QP,150,13,-0.12423789693503942,0.0021774529999999998,OSQP_polish,optimal,1
1012,Random QP,150,13,-0.2247823218727341,0.030205708,OSQP_polish,optimal,-1
1014,Random QP,150,13,-0.27843629314463897,0.002198724,OSQP_polish,optimal,1
1008,Random QP,100,13,-0.2813132426641609,0.0017115020000000002,OSQP_polish,optimal,1
1010,Random QP,225,13,-0.5378772211979538,0.002854371,OSQP_polish,optimal,-1
1014,Random QP,150,13,-0.4133237826494718,0.002186472,OSQP_polish,optimal,1
1344,Random QP,225,15,-0.4309532300665023,0.003708288,OSQP_polish,optimal,-1
1348,Random QP,125,15,-0.15044846648354432,0.002589476,OSQP_polish,optimal,1
1344,Random QP,200,15,-0.2494475735373854,0.003367948,OSQP_polish,optimal,1
1350,Random QP,175,15,-0.4108782696370987,0.003258568,OSQP_polish,optimal,1
1344,Random QP,550,15,-0.5038906157326041,0.035809766000000014,OSQP_polish,optimal,-1
1348,Random QP,150,15,-0.12378140505813215,0.002862082,OSQP_polish,optimal,1
1350,Random QP,225,15,-0.3917503280242815,0.015270344,OSQP_polish,optimal,1
1348,Random QP,325,15,-0.2799842189256928,0.026325083000000003,OSQP_polish,optimal,1
1350,Random QP,200,15,-0.08154085735325788,0.003398755,OSQP_polish,optimal,1
1350,Random QP,175,15,-0.2428256603466741,0.034300231,OSQP_polish,optimal,1
1944,Random QP,175,18,-0.3185212534023045,0.005388713000000001,OSQP_polish,optimal,1
1944,Random QP,275,18,-0.5236960534619786,0.022896028,OSQP_polish,optimal,1
1944,Random QP,100,18,-0.3736708417249817,0.003360014,OSQP_polish,optimal,1
1944,Random QP,175,18,-0.2865577981236922,0.007058309000000001,OSQP_polish,optimal,1
1944,Random QP,125,18,-0.23341801973290724,0.003755263,OSQP_polish,optimal,1
1944,Random QP,200,18,-0.5182604091573787,0.010203231,OSQP_polish,optimal,1
1944,Random QP,75,18,-0.2611797825892177,0.0028950140000000004,OSQP_polish,optimal,1
1940,Random QP,150,18,-0.25295991935877343,0.004027253,OSQP_polish,optimal,1
1942,Random QP,150,18,-0.3276031509331981,0.0041767160000000005,OSQP_polish,optimal,1
1944,Random QP,150,18,-0.3105550632198363,0.004053377,OSQP_polish,optimal,1
3174,Random QP,150,23,-0.3824853549554017,0.006828855,OSQP_polish,optimal,1
3174,Random QP,125,23,-0.4571470619103696,0.01063824,OSQP_polish,optimal,-1
3174,Random QP,200,23,-0.21686188554840305,0.007998057999999999,OSQP_polish,optimal,1
3174,Random QP,225,23,-0.213971098701233,0.011807976999999999,OSQP_polish,optimal,1
3174,Random QP,350,23,-0.28747853344178936,0.07899344700000001,OSQP_polish,optimal,1
3174,Random QP,150,23,-0.28532473096067906,0.03313063,OSQP_polish,optimal,1
3174,Random QP,100,23,-0.4969188692116197,0.00545173,OSQP_polish,optimal,1
3174,Random QP,175,23,-0.4479735587115308,0.042392896,OSQP_polish,optimal,-1
3172,Random QP,100,23,-0.4309753490408815,0.02271894,OSQP_polish,optimal,1
3174,Random QP,175,23,-0.43973962358161417,0.043177229,OSQP_polish,optimal,-1
5046,Random QP,375,29,-0.5313876980413675,0.098565953,OSQP_polish,optimal,-1
5046,Random QP,150,29,-0.5164763805795529,0.033558358999999996,OSQP_polish,optimal,1
5046,Random QP,150,29,-0.24292084869411185,0.007138489000000001,OSQP_polish,optimal,1
5046,Random QP,175,29,-0.4461701156139744,0.095263233,OSQP_polish,optimal,1
5046,Random QP,100,29,-0.582451817447647,0.054786838,OSQP_polish,optimal,1
5046,Random QP,125,29,-0.3926188309231065,0.016719937,OSQP_polish,optimal,1
5046,Random QP,175,29,-0.2706274458151345,0.07257786199999999,OSQP_polish,optimal,1
5046,Random QP,125,29,-0.4047382236872962,0.043904295,OSQP_polish,optimal,1
5046,Random QP,150,29,-0.3159411559961202,0.036978454,OSQP_polish,optimal,-1
5044,Random QP,250,29,-0.3436611540602158,0.08980004600000001,OSQP_polish,optimal,1
9126,Random QP,250,39,-0.5294551914036171,0.08066528399999999,OSQP_polish,optimal,1
9126,Random QP,100,39,-0.4568330660692862,0.046117927999999996,OSQP_polish,optimal,1
9126,Random QP,75,39,-0.3634411622984457,0.017844846,OSQP_polish,optimal,-1
9126,Random QP,125,39,-0.5325329542184976,0.104905235,OSQP_polish,optimal,-1
9126,Random QP,150,39,-0.3432100965256355,0.048898809000000015,OSQP_polish,optimal,1
9126,Random QP,200,39,-0.3916393785853665,0.093913196,OSQP_polish,optimal,-1
9126,Random QP,125,39,-0.6641479461564662,0.08122539499999999,OSQP_polish,optimal,1
9126,Random QP,150,39,-0.4123414912972556,0.078657749,OSQP_polish,optimal,-1
9126,Random QP,100,39,-0.4864756916520681,0.101941694,OSQP_polish,optimal,1
9126,Random QP,150,39,-0.5044733120061471,0.052963047,OSQP_polish,optimal,1
16854,Random QP,100,53,-0.401541621904674,0.042694394,OSQP_polish,optimal,-1
16854,Random QP,100,53,-0.5555157690480658,0.12873701099999998,OSQP_polish,optimal,1
16854,Random QP,100,53,-0.5003258096054399,0.098002018,OSQP_polish,optimal,-1
16854,Random QP,75,53,-0.5258103042242666,0.07350168800000001,OSQP_polish,optimal,1
16854,Random QP,100,53,-0.7070893606567392,0.06726900400000001,OSQP_polish,optimal,-1
16854,Random QP,125,53,-0.4465138907877125,0.136579267,OSQP_polish,optimal,1
16854,Random QP,225,53,-0.5324017303830266,0.122742479,OSQP_polish,optimal,-1
16854,Random QP,75,53,-0.4649368360000764,0.07295675,OSQP_polish,optimal,1
16854,Random QP,150,53,-0.5148362781275747,0.08763341300000001,OSQP_polish,optimal,1
16854,Random QP,75,53,-0.646978546862535,0.103656191,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.4330162998821931,0.126706909,OSQP_polish,optimal,1
31974,Random QP,75,73,-0.6293331740125968,0.189541862,OSQP_polish,optimal,-1
31974,Random QP,75,73,-0.5562279756453891,0.074520298,OSQP_polish,optimal,1
31974,Random QP,75,73,-0.4960741243782817,0.14722005700000002,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.56075949813031,0.14194853,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.35576484277176906,0.109583021,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.6536046687420418,0.14688245,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.6623827792444474,0.14424698600000002,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.5362444195556203,0.139439396,OSQP_polish,optimal,1
31974,Random QP,100,73,-0.547531499554047,0.110354353,OSQP_polish,optimal,-1
63654,Random QP,100,103,-0.5917684941337918,0.26056854500000004,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6056847451216659,0.35087100200000004,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.7996925943000606,0.16130539900000002,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.5974516363414695,0.164909399,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6137467957168233,0.313356467,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6874308922963666,0.21132177,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.6901431985109734,0.153032879,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.7820704011652762,0.213118958,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.8073501309140881,0.22729639,OSQP_polish,optimal,1
63654,Random QP,100,103,-0.5679979628673927,0.126504834,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.7913520733672044,0.32495662000000003,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.7063971350123741,0.245324244,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.7386937535357405,0.20792411100000002,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.6951352069304942,0.27358232400000004,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.7225533984198722,0.28689379299999995,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.6605425185782005,0.247158507,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.706999631312212,0.2334144360000001,OSQP_polish,optimal,1
127896,Random QP,125,146,-0.8579337634861862,0.2307557670000001,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.8116803489758346,0.37457448,OSQP_polish,optimal,1
127896,Random QP,100,146,-0.7109028422187089,0.301153339,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.9343656097556589,0.44436289100000004,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.7284204033677062,0.365192261,OSQP_polish,optimal,-1
267126,Random QP,125,211,-0.7857318554153077,0.406446701,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.705685218690837,0.375519052,OSQP_polish,optimal,-1
267126,Random QP,125,211,-0.9099992524940944,0.3870466,OSQP_polish,optimal,1
267126,Random QP,125,211,-0.9458581485843588,0.382386619,OSQP_polish,optimal,-1
267126,Random QP,150,211,-0.9368641431799938,0.4073590090000001,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.8596617568376212,0.380950518,OSQP_polish,optimal,1
267126,Random QP,125,211,-0.9294967026951432,0.31861823100000003,OSQP_polish,optimal,1
267126,Random QP,150,211,-0.8433191137669565,0.5811583679999999,OSQP_polish,optimal,1
554496,Random QP,225,304,-0.8319020617002137,1.450936192,OSQP_polish,optimal,1
554496,Random QP,175,304,-0.7500423102185889,1.1640785390000001,OSQP_polish,optimal,1
554496,Random QP,200,304,-1.103840493711268,0.8828210329999999,OSQP_polish,optimal,-1
554496,Random QP,175,304,-0.9979178355410526,1.098145421,OSQP_polish,optimal,1
554496,Random QP,225,304,-0.8622142243745815,1.135212129,OSQP_polish,optimal,1
554496,Random QP,200,304,-1.023490661779174,0.896681521,OSQP_polish,optimal,-1
554496,Random QP,200,304,-1.0424246720059542,1.3008973990000001,OSQP_polish,optimal,1
554496,Random QP,175,304,-1.1223671293709478,0.8720725420000001,OSQP_polish,optimal,1
554496,Random QP,200,304,-0.7845329468517408,0.820226377,OSQP_polish,optimal,-1
554496,Random QP,225,304,-0.8849741757607767,1.4819971589999998,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.0460185184399706,2.589616992,OSQP_polish,optimal,-1
1172184,Random QP,200,442,-0.9933010987541624,2.382659131,OSQP_polish,optimal,1
1172184,Random QP,250,442,-0.8870263736805124,2.751515404,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.1061441939954997,2.5017016510000003,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.04694523265481,2.6818425280000002,OSQP_polish,optimal,1
1172184,Random QP,200,442,-0.960913879809644,2.606808984,OSQP_polish,optimal,-1
1172184,Random QP,200,442,-1.0975163076685364,2.4268444060000003,OSQP_polish,optimal,1
1172184,Random QP,200,442,-1.042708994432083,3.483573653,OSQP_polish,optimal,1
1172184,Random QP,200,442,-0.9832314539312492,3.496761572,OSQP_polish,optimal,-1
1172184,Random QP,200,442,-1.0506819605915116,2.640716599,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.2589783701071755,5.488293955,OSQP_polish,optimal,-1
2488416,Random QP,275,644,-1.1352803126171511,6.487849637,OSQP_polish,optimal,-1
2488416,Random QP,300,644,-1.09039907992714,6.385012327999999,OSQP_polish,optimal,1
2488416,Random QP,225,644,-1.054427831503132,5.9512049939999985,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.065984107666626,8.709322505000001,OSQP_polish,optimal,1
2488416,Random QP,275,644,-1.1096598376196225,10.156025582,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.0484901076586717,8.976528426,OSQP_polish,optimal,-1
2488416,Random QP,200,644,-1.2430615151158888,5.584343514,OSQP_polish,optimal,1
2488416,Random QP,225,644,-1.1103555260430933,11.592815007999999,OSQP_polish,optimal,1
2488416,Random QP,200,644,-1.2718960625918867,9.270343709,OSQP_polish,optimal,-1
5301600,Random QP,325,940,-1.1920331641578683,18.052473774000003,OSQP_polish,optimal,-1
5301600,Random QP,275,940,-1.2026071271851486,16.522066472,OSQP_polish,optimal,-1
5301600,Random QP,200,940,-1.332640490076629,14.824989562,OSQP_polish,optimal,1
5301600,Random QP,300,940,-1.2662220862316458,16.497815175,OSQP_polish,optimal,-1
5301600,Random QP,300,940,-1.1936056984219214,16.567479217,OSQP_polish,optimal,-1
5301600,Random QP,225,940,-1.3611509626416216,16.096801822,OSQP_polish,optimal,-1
5301600,Random QP,275,940,-1.1808971704418407,18.399624053000004,OSQP_polish,optimal,1
5301600,Random QP,300,940,-1.4472572094673517,16.969555231999998,OSQP_polish,optimal,1
5301600,Random QP,325,940,-1.2974261912101648,20.36293992,OSQP_polish,optimal,-1
5301600,Random QP,275,940,-1.154281420777628,31.479013315,OSQP_polish,optimal,1
11310774,Random QP,300,1373,-1.4099862204146518,44.366848192,OSQP_polish,optimal,-1
11310774,Random QP,325,1373,-1.3962135149087362,53.200816745,OSQP_polish,optimal,1
11310774,Random QP,400,1373,-1.4152405838380355,53.4692941,OSQP_polish,optimal,-1
11310774,Random QP,350,1373,-1.4181641233681552,42.238989344000004,OSQP_polish,optimal,-1
11310774,Random QP,375,1373,-1.4062930266640534,45.299552909,OSQP_polish,optimal,-1
11310774,Random QP,400,1373,-1.3544341546290906,56.616674534,OSQP_polish,optimal,-1
11310774,Random QP,225,1373,-1.4876218850426572,49.006954103999995,OSQP_polish,optimal,-1
11310774,Random QP,300,1373,-1.4291142086637767,44.44992192300001,OSQP_polish,optimal,-1
11310774,Random QP,375,1373,-1.44340518382873,47.252061336000004,OSQP_polish,optimal,-1
11310774,Random QP,325,1373,-1.4764306395899036,56.908244568,OSQP_polish,optimal,1
24216486,Random QP,375,2009,-1.5920769941097306,141.55443666600002,OSQP_polish,optimal,-1
24216486,Random QP,475,2009,-1.7131545294499348,161.416946432,OSQP_polish,optimal,1
24216486,Random QP,450,2009,-1.6132305884695626,139.871936992,OSQP_polish,optimal,-1
24216486,Random QP,325,2009,-1.7013537721240568,143.354901539,OSQP_polish,optimal,1
24216486,Random QP,400,2009,-1.5534365107683303,114.790330771,OSQP_polish,optimal,-1
24216486,Random QP,350,2009,-1.597680189624409,119.07499358700001,OSQP_polish,optimal,-1
24216486,Random QP,575,2009,-1.6724015662650489,184.43971323099998,OSQP_polish,optimal,-1
24216486,Random QP,350,2009,-1.6397436571295572,111.62099462399999,OSQP_polish,optimal,-1
24216486,Random QP,375,2009,-1.6417066817209296,158.86303475799997,OSQP_polish,optimal,-1
24216486,Random QP,400,2009,-1.5527114008905194,114.507201761,OSQP_polish,optimal,-1
111,Eq QP,25,10,-0.06739504078154554,0.000260966,OSQP_polish,optimal,1
125,Eq QP,25,10,-0.24422282187357075,0.000216976,OSQP_polish,optimal,1
121,Eq QP,25,10,5.418642806355226,0.000224975,OSQP_polish,optimal,1
121,Eq QP,25,10,-0.032056298620818845,0.00029912200000000003,OSQP_polish,optimal,1
125,Eq QP,25,10,2.301362801302364,0.000201075,OSQP_polish,optimal,1
125,Eq QP,25,10,-2.730009244361525,0.000219547,OSQP_polish,optimal,1
125,Eq QP,25,10,2.669331117718274,0.000237194,OSQP_polish,optimal,1
121,Eq QP,25,10,3.477456665051103,0.000316835,OSQP_polish,optimal,1
119,Eq QP,25,10,-0.7184830488669732,0.00026335,OSQP_polish,optimal,1
125,Eq QP,25,10,1.9958427959241598,0.00028657300000000004,OSQP_polish,optimal,1
144,Eq QP,25,11,2.334324161157889,0.00017122899999999998,OSQP_polish,optimal,1
144,Eq QP,25,11,11.193858679761863,0.00022180099999999999,OSQP_polish,optimal,1
146,Eq QP,25,11,10.244517206839172,0.000214393,OSQP_polish,optimal,1
144,Eq QP,25,11,0.8939286047827744,0.00018249200000000005,OSQP_polish,optimal,1
134,Eq QP,25,11,7.0629838687722275,0.00029751,OSQP_polish,optimal,1
142,Eq QP,25,11,-1.0911645339878315,0.00017321100000000002,OSQP_polish,optimal,1
148,Eq QP,25,11,24.44959103233764,0.000194684,OSQP_polish,optimal,1
144,Eq QP,25,11,0.0013279764658033224,0.000196832,OSQP_polish,optimal,1
142,Eq QP,25,11,1.4231881116134428,0.00020595,OSQP_polish,optimal,1
146,Eq QP,25,11,6.295322159097665,0.000180315,OSQP_polish,optimal,1
174,Eq QP,25,12,18.83585639841404,0.000202655,OSQP_polish,optimal,1
180,Eq QP,25,12,-1.411464295058161,0.000192617,OSQP_polish,optimal,1
176,Eq QP,50,12,-1.4349319100636138,0.000249056,OSQP_polish,optimal,1
174,Eq QP,25,12,2.3337647336462144,0.00017822200000000002,OSQP_polish,optimal,1
180,Eq QP,25,12,-0.7820678200501696,0.000188596,OSQP_polish,optimal,1
180,Eq QP,25,12,0.037554678501830766,0.000187152,OSQP_polish,optimal,1
178,Eq QP,25,12,-4.173101020682632,0.000179908,OSQP_polish,optimal,1
178,Eq QP,50,12,0.7896749093232323,0.000233247,OSQP_polish,optimal,1
178,Eq QP,25,12,0.15548163356896752,0.000217298,OSQP_polish,optimal,1
172,Eq QP,25,12,3.1393217611546724,0.000196322,OSQP_polish,optimal,1
208,Eq QP,50,13,1.8649863617720484,0.000224628,OSQP_polish,optimal,1
206,Eq QP,25,13,-4.226955101405043,0.000224042,OSQP_polish,optimal,1
204,Eq QP,25,13,-3.0985913349303784,0.00023171,OSQP_polish,optimal,1
204,Eq QP,25,13,-0.3987542339449413,0.0002116,OSQP_polish,optimal,1
202,Eq QP,25,13,10.180041485282445,0.000220679,OSQP_polish,optimal,1
206,Eq QP,25,13,0.5289789778293473,0.00018837299999999998,OSQP_polish,optimal,1
208,Eq QP,25,13,3.1889907162574263,0.000211296,OSQP_polish,optimal,1
202,Eq QP,25,13,-3.972091848943661,0.00022044,OSQP_polish,optimal,1
204,Eq QP,25,13,9.304390968164984,0.000188876,OSQP_polish,optimal,1
208,Eq QP,25,13,-1.5142905212914126,0.000227729,OSQP_polish,optimal,1
271,Eq QP,25,15,2.0488968330144948,0.000246068,OSQP_polish,optimal,1
275,Eq QP,25,15,1.8394714348699808,0.000264777,OSQP_polish,optimal,1
271,Eq QP,25,15,9.947433023643775,0.000241749,OSQP_polish,optimal,1
277,Eq QP,25,15,-3.645377483341636,0.000252905,OSQP_polish,optimal,1
271,Eq QP,25,15,-1.8609816043285072,0.000276671,OSQP_polish,optimal,1
275,Eq QP,25,15,9.111810887811579,0.000232999,OSQP_polish,optimal,1
277,Eq QP,25,15,-5.299821985239193,0.000231708,OSQP_polish,optimal,1
275,Eq QP,25,15,28.716765122203785,0.000274527,OSQP_polish,optimal,1
277,Eq QP,25,15,-0.05274230442548235,0.000245056,OSQP_polish,optimal,1
277,Eq QP,25,15,3.575615516619319,0.000230687,OSQP_polish,optimal,1
405,Eq QP,25,18,14.793290532654204,0.00033802400000000003,OSQP_polish,optimal,1
405,Eq QP,25,18,40.36463740536428,0.00031879,OSQP_polish,optimal,1
405,Eq QP,50,18,1.2716929069100855,0.000382472,OSQP_polish,optimal,1
405,Eq QP,25,18,13.532018190286744,0.000313309,OSQP_polish,optimal,1
405,Eq QP,50,18,-0.7515622409979318,0.00035888200000000004,OSQP_polish,optimal,1
405,Eq QP,25,18,3.444305443864476,0.000311829,OSQP_polish,optimal,1
405,Eq QP,50,18,1.020394683089251,0.00035374200000000004,OSQP_polish,optimal,1
401,Eq QP,50,18,0.5720984685128979,0.00035785300000000004,OSQP_polish,optimal,1
403,Eq QP,50,18,7.33931720927117,0.00036827600000000017,OSQP_polish,optimal,1
405,Eq QP,25,18,4.023879304361493,0.000321556,OSQP_polish,optimal,1
655,Eq QP,50,23,1.0467591028620509,0.000538221,OSQP_polish,optimal,1
655,Eq QP,50,23,2.160331097922,0.00429204,OSQP_polish,optimal,1
655,Eq QP,25,23,9.073109367440088,0.000453985,OSQP_polish,optimal,1
655,Eq QP,50,23,4.217516258838619,0.000526427,OSQP_polish,optimal,1
655,Eq QP,50,23,4.039985239223149,0.000565905,OSQP_polish,optimal,1
655,Eq QP,25,23,3.695491136666308,0.000465107,OSQP_polish,optimal,1
655,Eq QP,25,23,7.278475237995645,0.000427749,OSQP_polish,optimal,1
655,Eq QP,50,23,6.261909431580556,0.0005192199999999999,OSQP_polish,optimal,1
653,Eq QP,25,23,12.390278982248347,0.000456145,OSQP_polish,optimal,1
655,Eq QP,50,23,-0.3095025941626833,0.000510205,OSQP_polish,optimal,1
1044,Eq QP,50,29,16.403179390509752,0.0007958730000000001,OSQP_polish,optimal,1
1044,Eq QP,50,29,6.9828601452659385,0.000769965,OSQP_polish,optimal,1
1044,Eq QP,25,29,13.264820065630314,0.000651833,OSQP_polish,optimal,1
1044,Eq QP,50,29,-4.285329256146613,0.0007827610000000001,OSQP_polish,optimal,1
1044,Eq QP,50,29,3.464238700937935,0.004000095,OSQP_polish,optimal,1
1044,Eq QP,50,29,13.606081420821221,0.000773994,OSQP_polish,optimal,1
1044,Eq QP,25,29,7.1434213032631835,0.000647701,OSQP_polish,optimal,1
1044,Eq QP,50,29,5.155245178409083,0.0007545229999999999,OSQP_polish,optimal,1
1044,Eq QP,50,29,1.931392547903916,0.000741406,OSQP_polish,optimal,1
1042,Eq QP,50,29,2.861450790296173,0.011008931,OSQP_polish,optimal,1
1891,Eq QP,50,39,28.866814500494193,0.001342029,OSQP_polish,optimal,1
1891,Eq QP,50,39,6.771987437669798,0.001292522,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.8083413398987815,0.001360525,OSQP_polish,optimal,1
1891,Eq QP,50,39,9.634836366951953,0.00132483,OSQP_polish,optimal,1
1891,Eq QP,50,39,10.899512087185107,0.001289322,OSQP_polish,optimal,1
1891,Eq QP,50,39,10.35611422162952,0.0012964539999999998,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.258076817733705,0.00136329,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.389810924816498,0.016718393,OSQP_polish,optimal,1
1891,Eq QP,50,39,5.16969993548362,0.022792685,OSQP_polish,optimal,1
1891,Eq QP,50,39,7.854950589912777,0.001319127,OSQP_polish,optimal,1
3498,Eq QP,50,53,8.284901599433486,0.002396451,OSQP_polish,optimal,1
3498,Eq QP,50,53,12.587491149123945,0.0023545140000000003,OSQP_polish,optimal,1
3498,Eq QP,50,53,7.360039340926111,0.002397897,OSQP_polish,optimal,1
3498,Eq QP,50,53,7.534406928907008,0.008181675999999999,OSQP_polish,optimal,1
3498,Eq QP,25,53,11.755966214683378,0.002238545,OSQP_polish,optimal,1
3498,Eq QP,50,53,17.50899440296668,0.0023667479999999997,OSQP_polish,optimal,1
3498,Eq QP,50,53,17.99804135794706,0.0027055129999999997,OSQP_polish,optimal,1
3498,Eq QP,50,53,10.745599559787747,0.002370341,OSQP_polish,optimal,1
3498,Eq QP,50,53,2.1730560928823968,0.002351624,OSQP_polish,optimal,1
3498,Eq QP,50,53,6.187958562449168,0.004263714,OSQP_polish,optimal,1
6643,Eq QP,50,73,14.582236388816614,0.020018101,OSQP_polish,optimal,1
6643,Eq QP,50,73,13.934962450685067,0.03720828799999999,OSQP_polish,optimal,1
6643,Eq QP,50,73,15.104835762551913,0.028919799000000006,OSQP_polish,optimal,1
6643,Eq QP,50,73,13.251618772053533,0.03775035,OSQP_polish,optimal,1
6643,Eq QP,50,73,15.613369954592526,0.004700518,OSQP_polish,optimal,1
6643,Eq QP,50,73,20.709716430162047,0.016119577,OSQP_polish,optimal,1
6643,Eq QP,50,73,19.5457111098881,0.0046545020000000005,OSQP_polish,optimal,1
6643,Eq QP,50,73,19.591745911220077,0.004546158,OSQP_polish,optimal,1
6643,Eq QP,50,73,28.859279691481923,0.025691758,OSQP_polish,optimal,1
6643,Eq QP,50,73,23.226495860234014,0.004545189,OSQP_polish,optimal,1
13235,Eq QP,50,103,13.627064319630726,0.007950898,OSQP_polish,optimal,1
13235,Eq QP,50,103,19.56404653748445,0.038542342,OSQP_polish,optimal,1
13235,Eq QP,50,103,26.60454511442597,0.04409948600000002,OSQP_polish,optimal,1
13235,Eq QP,50,103,29.52082935193037,0.057085109,OSQP_polish,optimal,1
13235,Eq QP,50,103,32.57242771819425,0.062443541,OSQP_polish,optimal,1
13235,Eq QP,50,103,13.249894074070669,0.045597151,OSQP_polish,optimal,1
13235,Eq QP,50,103,29.50754039530738,0.035350152999999995,OSQP_polish,optimal,1
13235,Eq QP,50,103,20.904790834511,0.047633995,OSQP_polish,optimal,1
13235,Eq QP,50,103,21.811461659543045,0.048892379000000014,OSQP_polish,optimal,1
13235,Eq QP,50,103,23.014390552732802,0.094778581,OSQP_polish,optimal,1
26645,Eq QP,50,146,41.98637768915093,0.08909273499999999,OSQP_polish,optimal,1
26645,Eq QP,50,146,26.081544474571572,0.048717277,OSQP_polish,optimal,1
26645,Eq QP,50,146,40.99788771818479,0.043376165999999994,OSQP_polish,optimal,1
26645,Eq QP,50,146,53.86225862863349,0.070537161,OSQP_polish,optimal,1
26645,Eq QP,50,146,33.0191407662033,0.103067311,OSQP_polish,optimal,1
26645,Eq QP,50,146,34.527560873705404,0.08419390800000001,OSQP_polish,optimal,1
26645,Eq QP,50,146,38.6557065084319,0.093203704,OSQP_polish,optimal,1
26645,Eq QP,50,146,36.43525607868496,0.069849947,OSQP_polish,optimal,1
26645,Eq QP,50,146,29.519713973077263,0.044894432000000005,OSQP_polish,optimal,1
26645,Eq QP,50,146,26.185428167392914,0.024432427000000003,OSQP_polish,optimal,1
55598,Eq QP,50,211,50.04630767136895,0.131802505,OSQP_polish,optimal,1
55598,Eq QP,50,211,43.907271690962155,0.137767411,OSQP_polish,optimal,1
55598,Eq QP,50,211,55.33115471394385,0.213975943,OSQP_polish,optimal,1
55598,Eq QP,50,211,75.80965978461647,0.192710021,OSQP_polish,optimal,1
55598,Eq QP,50,211,37.55633966022379,0.17343663199999998,OSQP_polish,optimal,1
55598,Eq QP,50,211,52.887256127289,0.13423653700000002,OSQP_polish,optimal,1
55598,Eq QP,50,211,45.55770000249729,0.085432486,OSQP_polish,optimal,1
55598,Eq QP,50,211,54.13930445279618,0.037840984,OSQP_polish,optimal,1
55598,Eq QP,50,211,63.07848854540203,0.20147764,OSQP_polish,optimal,1
55598,Eq QP,50,211,63.83697476214336,0.134638252,OSQP_polish,optimal,1
115520,Eq QP,50,304,70.17340849571889,0.23111101,OSQP_polish,optimal,1
115520,Eq QP,50,304,61.57933599399585,0.238714493,OSQP_polish,optimal,1
115520,Eq QP,50,304,52.22606343886025,0.091890744,OSQP_polish,optimal,1
115520,Eq QP,50,304,73.44739018734919,0.184112479,OSQP_polish,optimal,1
115520,Eq QP,50,304,57.39161514656149,0.103855714,OSQP_polish,optimal,1
115520,Eq QP,50,304,100.81148949341845,0.213720854,OSQP_polish,optimal,1
115520,Eq QP,50,304,70.02617620208305,0.218442815,OSQP_polish,optimal,1
115520,Eq QP,50,304,80.40114390354094,0.236464118,OSQP_polish,optimal,1
115520,Eq QP,50,304,69.58944107072365,0.103145104,OSQP_polish,optimal,1
115520,Eq QP,50,304,57.41555863301962,0.11496854699999999,OSQP_polish,optimal,1
244205,Eq QP,50,442,90.41759732654226,0.5134581930000001,OSQP_polish,optimal,1
244205,Eq QP,50,442,114.5297355248498,0.209931082,OSQP_polish,optimal,1
244205,Eq QP,50,442,106.65413606255585,0.34997690299999995,OSQP_polish,optimal,1
244205,Eq QP,50,442,118.86177443607292,0.527131707,OSQP_polish,optimal,1
244205,Eq QP,50,442,117.72851298717329,0.18992278,OSQP_polish,optimal,1
244205,Eq QP,50,442,128.8179011791388,0.471338834,OSQP_polish,optimal,1
244205,Eq QP,50,442,68.46261239755749,0.368746343,OSQP_polish,optimal,1
244205,Eq QP,50,442,117.11288708418832,0.30130174,OSQP_polish,optimal,1
244205,Eq QP,50,442,117.65654664938994,0.233324605,OSQP_polish,optimal,1
244205,Eq QP,50,442,93.15600502834593,0.389204996,OSQP_polish,optimal,1
518420,Eq QP,50,644,161.71675097388328,0.895078247,OSQP_polish,optimal,1
518420,Eq QP,50,644,166.53443316559026,0.9749973040000001,OSQP_polish,optimal,1
518420,Eq QP,50,644,182.25476885643192,0.872683105,OSQP_polish,optimal,1
518420,Eq QP,50,644,139.17331170637212,0.999949192,OSQP_polish,optimal,1
518420,Eq QP,50,644,216.93121570163441,0.924248819,OSQP_polish,optimal,1
518420,Eq QP,50,644,119.76709590754318,0.948902448,OSQP_polish,optimal,1
518420,Eq QP,50,644,173.73518386999714,0.7572014790000001,OSQP_polish,optimal,1
518420,Eq QP,50,644,160.59858301275906,0.7864600720000001,OSQP_polish,optimal,1
518420,Eq QP,50,644,148.5141879177693,0.9915451909999999,OSQP_polish,optimal,1
518420,Eq QP,50,644,143.8090701766225,0.8242189059999999,OSQP_polish,optimal,1
1104500,Eq QP,50,940,226.83365763092624,2.91840654,OSQP_polish,optimal,1
1104500,Eq QP,50,940,251.63871631762126,3.065139213,OSQP_polish,optimal,1
1104500,Eq QP,50,940,204.9676284033156,2.609853272,OSQP_polish,optimal,1
1104500,Eq QP,50,940,232.24606825717484,3.2812023850000003,OSQP_polish,optimal,1
1104500,Eq QP,50,940,251.23071749654133,2.6849979380000004,OSQP_polish,optimal,1
1104500,Eq QP,50,940,256.78790169595953,3.0492158820000004,OSQP_polish,optimal,1
1104500,Eq QP,50,940,229.65148095956874,2.513310796,OSQP_polish,optimal,1
1104500,Eq QP,50,940,306.97333869358346,2.9013181460000004,OSQP_polish,optimal,1
1104500,Eq QP,50,940,247.24058301133041,4.50902975,OSQP_polish,optimal,1
1104500,Eq QP,50,940,274.6599441876334,2.7306130210000004,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,349.66887678541985,12.636895626,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,353.0956078670349,8.306657926,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,386.91156004319987,8.444834542999999,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,419.52600645257917,8.077887628000001,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,334.5274075953442,10.34051414,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,375.19006019381965,8.288357017000001,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,368.14769056608895,9.986371793,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,385.68786175558546,7.936703463999999,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,352.22532795528963,9.51021208,OSQP_polish,optimal,1
2356068,Eq QP,50,1373,336.21942766400576,10.714688074,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,456.11357060861053,23.824199038000003,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,503.54904683931596,28.458433414,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,582.2252503046211,23.906562611,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,489.33413503795686,22.801839291,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,549.447950938938,42.868814281,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,556.8863054854323,22.613909789,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,512.1687380476992,25.355505888000003,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,512.2224542208119,32.804127153,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,562.9502182881446,25.396209935,OSQP_polish,optimal,1
5044599,Eq QP,50,2009,471.86137120441145,22.842689691000004,OSQP_polish,optimal,1
2760,Portfolio,175,5,-3.7935558560936298,0.05485575,OSQP_polish,optimal,-1
2760,Portfolio,100,5,-2.9574049835284035,0.0070233330000000005,OSQP_polish,optimal,-1
2760,Portfolio,150,5,-2.4206679320660025,0.034936402000000005,OSQP_polish,optimal,-1
2760,Portfolio,200,5,-2.1086058609143583,0.038103618,OSQP_polish,optimal,-1
2760,Portfolio,150,5,-3.130895239980146,0.046996847,OSQP_polish,optimal,-1
2760,Portfolio,275,5,-2.638604464677546,0.088452744,OSQP_polish,optimal,-1
2760,Portfolio,175,5,-2.9969521253763025,0.013998446,OSQP_polish,optimal,-1
2760,Portfolio,150,5,-2.1079951925287217,0.035752892,OSQP_polish,optimal,1
2760,Portfolio,75,5,-1.9785838258014248,0.018475133,OSQP_polish,optimal,1
2760,Portfolio,125,5,-2.774886916477646,0.007822463,OSQP_polish,optimal,-1
3612,Portfolio,275,6,-3.821140978779623,0.016771423,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-2.4934939802056717,0.035830741,OSQP_polish,optimal,-1
3612,Portfolio,200,6,-2.2877035460605515,0.031941595,OSQP_polish,optimal,-1
3612,Portfolio,150,6,-2.072834053407264,0.029785873,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-3.5717004656893514,0.012454233,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-3.03793969373215,0.012721133,OSQP_polish,optimal,1
3612,Portfolio,200,6,-2.4946053782941724,0.014171333000000001,OSQP_polish,optimal,-1
3612,Portfolio,175,6,-3.3159920072631346,0.031791274,OSQP_polish,optimal,-1
3612,Portfolio,150,6,-3.113697044991288,0.011025117,OSQP_polish,optimal,-1
3612,Portfolio,150,6,-2.759236241613166,0.008188038,OSQP_polish,optimal,-1
4564,Portfolio,175,7,-3.30657427136481,0.059167227,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-2.7490308175503486,0.06775474299999999,OSQP_polish,optimal,-1
4564,Portfolio,275,7,-2.7115525427742115,0.047104129,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-3.03300688845708,0.04531289,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-2.1917162861298665,0.052289505,OSQP_polish,optimal,1
4564,Portfolio,275,7,-3.1541112249579166,0.088888342,OSQP_polish,optimal,-1
4564,Portfolio,175,7,-3.706323985009168,0.016538851,OSQP_polish,optimal,-1
4564,Portfolio,275,7,-2.915406720986548,0.065829968,OSQP_polish,optimal,-1
4564,Portfolio,125,7,-2.501851631512108,0.041795534,OSQP_polish,optimal,-1
4564,Portfolio,150,7,-2.790742650905437,0.035369888999999995,OSQP_polish,optimal,-1
5616,Portfolio,100,8,-3.0052051905301265,0.036729795,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-3.506372279204504,0.024795717999999998,OSQP_polish,optimal,-1
5616,Portfolio,200,8,-3.118639410450493,0.019594724,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-2.9115207410680304,0.026433317999999997,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-4.193756771866228,0.04418228700000002,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-2.481507465184946,0.057408785999999996,OSQP_polish,optimal,-1
5616,Portfolio,325,8,-3.873911742618216,0.060851001,OSQP_polish,optimal,-1
5616,Portfolio,175,8,-2.9581035977597927,0.018099553,OSQP_polish,optimal,-1
5616,Portfolio,150,8,-2.584754782529872,0.06998125399999999,OSQP_polish,optimal,-1
5616,Portfolio,225,8,-3.1428736668334136,0.021423649,OSQP_polish,optimal,-1
6768,Portfolio,150,9,-2.7078781171772968,0.06698855100000001,OSQP_polish,optimal,-1
6768,Portfolio,200,9,-3.0669047505810614,0.101999997,OSQP_polish,optimal,-1
6768,Portfolio,250,9,-2.235051422867566,0.11396511,OSQP_polish,optimal,1
6768,Portfolio,200,9,-2.3103734663287203,0.027669332,OSQP_polish,optimal,-1
6768,Portfolio,375,9,-2.434259904415744,0.136493294,OSQP_polish,optimal,1
6768,Portfolio,325,9,-2.731916570244997,0.090962688,OSQP_polish,optimal,1
6768,Portfolio,100,9,-3.013815296139397,0.015555407,OSQP_polish,optimal,-1
6768,Portfolio,225,9,-2.8279059205758315,0.082538374,OSQP_polish,optimal,-1
6768,Portfolio,200,9,-3.522292181860783,0.02723246,OSQP_polish,optimal,-1
6768,Portfolio,200,9,-2.3875291057890733,0.024683337000000003,OSQP_polish,optimal,1
8020,Portfolio,200,10,-3.0300869871002583,0.140974701,OSQP_polish,optimal,-1
8020,Portfolio,300,10,-3.6451953844573333,0.064825937,OSQP_polish,optimal,-1
8020,Portfolio,150,10,-2.953826454071561,0.026427268,OSQP_polish,optimal,-1
8020,Portfolio,225,10,-3.4516431333085484,0.027276129,OSQP_polish,optimal,-1
8020,Portfolio,175,10,-3.963580746438364,0.104632809,OSQP_polish,optimal,-1
8020,Portfolio,175,10,-2.859917674584609,0.028781978,OSQP_polish,optimal,-1
8020,Portfolio,150,10,-3.29785869845456,0.078428229,OSQP_polish,optimal,-1
8020,Portfolio,200,10,-4.1437790072115925,0.03228888,OSQP_polish,optimal,-1
8020,Portfolio,150,10,-2.8004510417022406,0.069868877,OSQP_polish,optimal,-1
8020,Portfolio,250,10,-3.4376749040280217,0.138260443,OSQP_polish,optimal,-1
10824,Portfolio,225,12,-3.013926612386514,0.177493418,OSQP_polish,optimal,-1
10824,Portfolio,175,12,-2.6782590631976206,0.107326203,OSQP_polish,optimal,1
10824,Portfolio,175,12,-4.6076347187278985,0.072819247,OSQP_polish,optimal,-1
10824,Portfolio,225,12,-3.2177823842363864,0.119163711,OSQP_polish,optimal,-1
10824,Portfolio,125,12,-3.0281677565391165,0.06262716900000001,OSQP_polish,optimal,-1
10824,Portfolio,150,12,-3.405670503772128,0.14438631400000002,OSQP_polish,optimal,-1
10824,Portfolio,275,12,-3.700001157566502,0.184772597,OSQP_polish,optimal,-1
10824,Portfolio,175,12,-3.7060498410564766,0.04298926299999999,OSQP_polish,optimal,-1
10824,Portfolio,225,12,-3.47244958599162,0.210248603,OSQP_polish,optimal,-1
10824,Portfolio,150,12,-4.175793003876724,0.034303319,OSQP_polish,optimal,-1
14028,Portfolio,200,14,-4.955882621738262,0.234246905,OSQP_polish,optimal,-1
14028,Portfolio,175,14,-3.1475404033500545,0.111175225,OSQP_polish,optimal,-1
14028,Portfolio,150,14,-3.1101326581478945,0.17247251500000002,OSQP_polish,optimal,-1
14028,Portfolio,200,14,-3.8878916332766496,0.19911782,OSQP_polish,optimal,-1
14028,Portfolio,300,14,-3.2775293413013773,0.142405853,OSQP_polish,optimal,-1
14028,Portfolio,175,14,-2.856349089708371,0.122007256,OSQP_polish,optimal,-1
14028,Portfolio,250,14,-3.0586844731996425,0.196776168,OSQP_polish,optimal,-1
14028,Portfolio,150,14,-3.906565405790466,0.087025529,OSQP_polish,optimal,-1
14028,Portfolio,275,14,-3.657829993875549,0.073005624,OSQP_polish,optimal,-1
14028,Portfolio,225,14,-3.117399861677478,0.061090916000000016,OSQP_polish,optimal,-1
17632,Portfolio,200,16,-2.6912398495269514,0.2019631,OSQP_polish,optimal,-1
17632,Portfolio,225,16,-4.722558670289184,0.198459364,OSQP_polish,optimal,-1
17632,Portfolio,225,16,-3.417860509771208,0.245053702,OSQP_polish,optimal,-1
17632,Portfolio,175,16,-3.7126272041891815,0.194867133,OSQP_polish,optimal,-1
17632,Portfolio,250,16,-3.5517042630460405,0.221898158,OSQP_polish,optimal,-1
17632,Portfolio,225,16,-3.4090847456127,0.358246367,OSQP_polish,optimal,-1
17632,Portfolio,175,16,-3.904441970538136,0.207628693,OSQP_polish,optimal,-1
17632,Portfolio,175,16,-4.387889579897908,0.070308311,OSQP_polish,optimal,-1
17632,Portfolio,250,16,-3.4517374849374014,0.150694121,OSQP_polish,optimal,-1
17632,Portfolio,200,16,-3.7353575664292995,0.046441585999999986,OSQP_polish,optimal,-1
26040,Portfolio,275,20,-4.070883181475809,0.473960995,OSQP_polish,optimal,-1
26040,Portfolio,100,20,-3.8179382544737175,0.196040714,OSQP_polish,optimal,-1
26040,Portfolio,200,20,-3.8000843949545597,0.350501704,OSQP_polish,optimal,-1
26040,Portfolio,250,20,-4.400488873839016,0.240600768,OSQP_polish,optimal,-1
26040,Portfolio,250,20,-3.6917337288089938,0.29869925,OSQP_polish,optimal,-1
26040,Portfolio,175,20,-3.8850382652041584,0.17839108499999998,OSQP_polish,optimal,-1
26040,Portfolio,225,20,-4.189563283727904,0.111200518,OSQP_polish,optimal,-1
26040,Portfolio,200,20,-3.7486887109949816,0.104703825,OSQP_polish,optimal,-1
26040,Portfolio,275,20,-4.4199335352484175,0.156678953,OSQP_polish,optimal,-1
26040,Portfolio,225,20,-4.231550165335527,0.07711728600000001,OSQP_polish,optimal,-1
36048,Portfolio,250,24,-4.17393852760992,0.206551121,OSQP_polish,optimal,-1
36048,Portfolio,375,24,-4.349803383826192,0.7559541940000001,OSQP_polish,optimal,-1
36048,Portfolio,300,24,-4.898225872551517,0.27394249000000004,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-4.483993175006464,0.26086594900000004,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-4.4036703226644125,0.31837459700000004,OSQP_polish,optimal,-1
36048,Portfolio,250,24,-4.8206368881651525,0.164131007,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-3.989228364803007,0.33606630400000004,OSQP_polish,optimal,-1
36048,Portfolio,300,24,-3.9259949210173466,0.275099474,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-4.866588746330031,0.249508599,OSQP_polish,optimal,-1
36048,Portfolio,225,24,-5.720060460124737,0.10426806,OSQP_polish,optimal,-1
47656,Portfolio,275,28,-3.7225232804205444,0.360220737,OSQP_polish,optimal,-1
47656,Portfolio,425,28,-6.3031086974375645,0.531832709,OSQP_polish,optimal,-1
47656,Portfolio,300,28,-4.678129067917371,0.231554384,OSQP_polish,optimal,-1
47656,Portfolio,200,28,-5.465943708929172,0.49872773200000003,OSQP_polish,optimal,-1
47656,Portfolio,150,28,-4.4696670298781775,0.512830302,OSQP_polish,optimal,-1
47656,Portfolio,175,28,-4.820342614450365,0.3949415200000001,OSQP_polish,optimal,-1
47656,Portfolio,200,28,-5.337849822593308,0.260377956,OSQP_polish,optimal,-1
47656,Portfolio,325,28,-3.2793023020669554,0.32723236,OSQP_polish,optimal,-1
47656,Portfolio,175,28,-4.933881852162818,0.16589388400000002,OSQP_polish,optimal,-1
47656,Portfolio,200,28,-4.596701987129574,0.142090399,OSQP_polish,optimal,-1
71820,Portfolio,300,35,-5.00958182261813,0.539776347,OSQP_polish,optimal,-1
71820,Portfolio,300,35,-4.511809465155164,0.7167011959999999,OSQP_polish,optimal,-1
71820,Portfolio,250,35,-6.041582963894188,0.560092724,OSQP_polish,optimal,-1
71820,Portfolio,225,35,-4.2370573676553365,0.393935424,OSQP_polish,optimal,-1
71820,Portfolio,250,35,-5.5176074706484615,0.81973908,OSQP_polish,optimal,-1
71820,Portfolio,275,35,-6.0563490831595495,0.5408134880000001,OSQP_polish,optimal,-1
71820,Portfolio,300,35,-5.0632451242557615,0.313324769,OSQP_polish,optimal,-1
71820,Portfolio,150,35,-5.09183676799822,0.23171804699999998,OSQP_polish,optimal,-1
71820,Portfolio,375,35,-5.237515956898645,0.554782251,OSQP_polish,optimal,-1
71820,Portfolio,200,35,-6.584010996774495,0.24897544800000002,OSQP_polish,optimal,-1
105436,Portfolio,225,43,-6.664620718203665,0.558848294,OSQP_polish,optimal,-1
105436,Portfolio,275,43,-7.2011882838011205,1.839767703,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-4.947499387509088,1.378509873,OSQP_polish,optimal,-1
105436,Portfolio,275,43,-6.036728751084081,0.6412924729999999,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-4.952827747769586,0.574424864,OSQP_polish,optimal,-1
105436,Portfolio,225,43,-5.9806425252303255,0.34044372100000003,OSQP_polish,optimal,-1
105436,Portfolio,325,43,-5.955497531880938,1.971413961,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-7.276384981510088,0.7237770579999999,OSQP_polish,optimal,-1
105436,Portfolio,250,43,-6.1787206551819365,0.712190289,OSQP_polish,optimal,-1
105436,Portfolio,275,43,-5.866287792429754,0.3634614000000001,OSQP_polish,optimal,-1
150904,Portfolio,275,52,-6.3771881006429085,2.223687605,OSQP_polish,optimal,-1
150904,Portfolio,250,52,-5.7262046138419676,0.8514433779999999,OSQP_polish,optimal,-1
150904,Portfolio,225,52,-6.503993837218203,0.9262101,OSQP_polish,optimal,-1
150904,Portfolio,300,52,-5.81069399335495,1.5785084799999998,OSQP_polish,optimal,-1
150904,Portfolio,200,52,-6.9122744417070905,0.764488415,OSQP_polish,optimal,-1
150904,Portfolio,225,52,-7.178093013377633,1.5463920089999998,OSQP_polish,optimal,-1
150904,Portfolio,275,52,-5.010813946388585,1.083785072,OSQP_polish,optimal,-1
150904,Portfolio,250,52,-6.602289427995317,2.1257592169999997,OSQP_polish,optimal,-1
150904,Portfolio,250,52,-7.83453088330623,0.49508961,OSQP_polish,optimal,-1
150904,Portfolio,225,52,-6.530956109583548,0.434461252,OSQP_polish,optimal,-1
230880,Portfolio,300,65,-7.890204088136804,4.868047577,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-8.384856711077697,2.089314318,OSQP_polish,optimal,-1
230880,Portfolio,350,65,-6.4418941069739,2.803004632,OSQP_polish,optimal,-1
230880,Portfolio,250,65,-7.12428655000594,2.784983631,OSQP_polish,optimal,-1
230880,Portfolio,300,65,-5.6174324331757735,4.086430606,OSQP_polish,optimal,-1
230880,Portfolio,175,65,-8.198838402785759,0.551259839,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-7.67924734951796,3.050972162,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-6.025843365507995,0.728689425,OSQP_polish,optimal,-1
230880,Portfolio,200,65,-7.807439483619188,1.040198966,OSQP_polish,optimal,-1
230880,Portfolio,275,65,-6.205051557629366,1.7950980790000002,OSQP_polish,optimal,-1
344160,Portfolio,250,80,-8.347394117412271,7.615909508,OSQP_polish,optimal,-1
344160,Portfolio,275,80,-8.598205484934644,2.7796324830000003,OSQP_polish,optimal,-1
344160,Portfolio,225,80,-9.255957742551963,2.776382292,OSQP_polish,optimal,-1
344160,Portfolio,200,80,-9.69457739912869,4.665594298,OSQP_polish,optimal,-1
344160,Portfolio,300,80,-7.556154472982382,2.780995349,OSQP_polish,optimal,-1
344160,Portfolio,300,80,-6.927988525862171,2.831979025,OSQP_polish,optimal,-1
344160,Portfolio,350,80,-7.772736614547672,2.7849908460000004,OSQP_polish,optimal,-1
344160,Portfolio,200,80,-7.060502614549542,3.513997316,OSQP_polish,optimal,-1
344160,Portfolio,250,80,-6.331598942118743,1.125716788,OSQP_polish,optimal,-1
344160,Portfolio,225,80,-7.9926114232247745,0.931876667,OSQP_polish,optimal,-1
519948,Portfolio,225,99,-7.593863196640719,2.464863646,OSQP_polish,optimal,-1
519948,Portfolio,400,99,-8.63898362900562,6.93744767,OSQP_polish,optimal,-1
519948,Portfolio,325,99,-9.540615030942384,4.57891825,OSQP_polish,optimal,-1
519948,Portfolio,250,99,-9.891432253397623,5.523642947000001,OSQP_polish,optimal,-1
519948,Portfolio,350,99,-9.970001586771005,5.819665792,OSQP_polish,optimal,-1
519948,Portfolio,225,99,-8.05879030957606,1.7927387260000005,OSQP_polish,optimal,-1
519948,Portfolio,300,99,-8.728791553389831,4.014672563,OSQP_polish,optimal,-1
519948,Portfolio,275,99,-7.830716307358633,6.769294094,OSQP_polish,optimal,-1
519948,Portfolio,200,99,-8.98791847373541,3.331060197,OSQP_polish,optimal,-1
519948,Portfolio,325,99,-11.662885120071293,8.565770472999999,OSQP_polish,optimal,-1
806248,Portfolio,275,124,-10.246728746391511,10.651407372999998,OSQP_polish,optimal,-1
806248,Portfolio,250,124,-10.554223574105787,6.6949070090000005,OSQP_polish,optimal,-1
806248,Portfolio,225,124,-11.292366690026267,2.99043779,OSQP_polish,optimal,-1
806248,Portfolio,300,124,-10.531882237337197,10.731278862,OSQP_polish,optimal,-1
806248,Portfolio,275,124,-10.71888052241228,13.923145085,OSQP_polish,optimal,-1
806248,Portfolio,175,124,-9.685316583061844,11.705938533,OSQP_polish,optimal,-1
806248,Portfolio,225,124,-10.159265891442528,14.723153822,OSQP_polish,optimal,-1
806248,Portfolio,250,124,-10.20080831759802,12.900159209000002,OSQP_polish,optimal,-1
806248,Portfolio,300,124,-10.207266878504807,4.152624619,OSQP_polish,optimal,-1
806248,Portfolio,250,124,-8.621866204177621,3.437289882,OSQP_polish,optimal,-1
1232308,Portfolio,275,154,-12.64701060263222,13.113495235,OSQP_polish,optimal,-1
1232308,Portfolio,175,154,-11.099710776956243,10.701372832999999,OSQP_polish,optimal,-1
1232308,Portfolio,250,154,-12.530553872791009,19.833705915000003,OSQP_polish,optimal,-1
1232308,Portfolio,250,154,-11.803786647437985,5.203998104,OSQP_polish,optimal,-1
1232308,Portfolio,225,154,-8.091692718622774,21.246324623,OSQP_polish,optimal,-1
1232308,Portfolio,425,154,-11.709310759670545,30.723435418,OSQP_polish,optimal,-1
1232308,Portfolio,275,154,-12.458233614742465,21.694860141,OSQP_polish,optimal,-1
1232308,Portfolio,325,154,-12.062552241856013,5.9472657060000005,OSQP_polish,optimal,-1
1232308,Portfolio,225,154,-11.236656734585528,9.159211027000001,OSQP_polish,optimal,-1
1232308,Portfolio,325,154,-10.689993221479778,27.760476385,OSQP_polish,optimal,-1
7040,Lasso,75,10,1228.0764670399208,0.015068683000000001,OSQP_polish,optimal,1
7040,Lasso,100,10,1045.8375062696896,0.08146376200000001,OSQP_polish,optimal,1
7040,Lasso,75,10,1058.3250759511584,0.014935550999999997,OSQP_polish,optimal,1
7040,Lasso,75,10,1066.4150603029327,0.071261,OSQP_polish,optimal,1
7040,Lasso,100,10,1197.686300601913,0.07351139400000001,OSQP_polish,optimal,1
7040,Lasso,100,10,1109.4641261892168,0.03958041,OSQP_polish,optimal,1
7040,Lasso,100,10,1013.0119628845247,0.048837073000000016,OSQP_polish,optimal,1
7040,Lasso,75,10,1025.5196995273147,0.024884791000000003,OSQP_polish,optimal,1
7040,Lasso,100,10,1066.3128683231034,0.052278136,OSQP_polish,optimal,1
7040,Lasso,75,10,1047.6786204948376,0.029126947,OSQP_polish,optimal,1
8294,Lasso,100,11,1160.1303176777335,0.036647937000000005,OSQP_polish,optimal,1
8294,Lasso,100,11,1078.9775776650729,0.058875236,OSQP_polish,optimal,1
8294,Lasso,75,11,1128.9207485008847,0.041142243,OSQP_polish,optimal,1
8294,Lasso,75,11,1279.3711396578187,0.079713804,OSQP_polish,optimal,1
8294,Lasso,100,11,1052.6466116392496,0.070314957,OSQP_polish,optimal,1
8294,Lasso,100,11,1125.0860298709235,0.028825307,OSQP_polish,optimal,1
8294,Lasso,75,11,1329.7715727005896,0.044328938,OSQP_polish,optimal,1
8294,Lasso,75,11,1030.3820444373594,0.099419799,OSQP_polish,optimal,1
8294,Lasso,100,11,1247.5360139254535,0.020428298,OSQP_polish,optimal,1
8294,Lasso,100,11,1110.077679968054,0.020743871,OSQP_polish,optimal,1
9648,Lasso,125,12,1238.1194797796593,0.08213523299999999,OSQP_polish,optimal,1
9648,Lasso,75,12,1292.0193825764536,0.039797759,OSQP_polish,optimal,1
9648,Lasso,75,12,1289.8458279854262,0.092024547,OSQP_polish,optimal,1
9648,Lasso,100,12,1285.502780664147,0.118786696,OSQP_polish,optimal,1
9648,Lasso,125,12,1093.0985161584247,0.09286789699999999,OSQP_polish,optimal,1
9648,Lasso,100,12,1197.8690368855334,0.08738212000000001,OSQP_polish,optimal,1
9648,Lasso,100,12,1349.0586616531,0.074042307,OSQP_polish,optimal,1
9648,Lasso,75,12,1281.2304006049744,0.014476247,OSQP_polish,optimal,1
9648,Lasso,75,12,1229.5964806503966,0.019591187,OSQP_polish,optimal,1
9648,Lasso,75,12,1363.7078467044826,0.05712172400000001,OSQP_polish,optimal,1
11102,Lasso,100,13,1398.2311542143011,0.102941028,OSQP_polish,optimal,1
11102,Lasso,125,13,1549.025826459836,0.061074650999999994,OSQP_polish,optimal,1
11102,Lasso,75,13,1411.6257139071492,0.06368790199999999,OSQP_polish,optimal,1
11102,Lasso,100,13,1326.5966555921534,0.054414597,OSQP_polish,optimal,1
11102,Lasso,75,13,1386.9186693165577,0.088381319,OSQP_polish,optimal,1
11102,Lasso,75,13,1376.4742721815305,0.023041144000000003,OSQP_polish,optimal,1
11102,Lasso,100,13,1268.9367983442662,0.027371943,OSQP_polish,optimal,1
11102,Lasso,75,13,1471.4626843496615,0.063424012,OSQP_polish,optimal,1
11102,Lasso,75,13,1345.3136179609164,0.021912847000000003,OSQP_polish,optimal,1
11102,Lasso,100,13,1498.5665318699048,0.026651405,OSQP_polish,optimal,1
12656,Lasso,100,14,1542.0683596809035,0.035400362000000005,OSQP_polish,optimal,1
12656,Lasso,125,14,1417.9822114175854,0.063358046,OSQP_polish,optimal,1
12656,Lasso,75,14,1739.702440565066,0.024799848,OSQP_polish,optimal,1
12656,Lasso,100,14,1601.74317787336,0.11865695,OSQP_polish,optimal,1
12656,Lasso,75,14,1565.8632294241345,0.050702080999999996,OSQP_polish,optimal,-1
12656,Lasso,75,14,1459.891682851807,0.056766315,OSQP_polish,optimal,1
12656,Lasso,75,14,1469.333366702504,0.031607578,OSQP_polish,optimal,1
12656,Lasso,100,14,1622.299533902552,0.031132943,OSQP_polish,optimal,1
12656,Lasso,125,14,1425.237018580141,0.029308423,OSQP_polish,optimal,1
12656,Lasso,100,14,1495.2879490186124,0.031427373,OSQP_polish,optimal,1
16064,Lasso,100,16,1811.7427252437521,0.0613903,OSQP_polish,optimal,1
16064,Lasso,175,16,1633.5870598876081,0.092973875,OSQP_polish,optimal,1
16064,Lasso,75,16,1742.4737448996023,0.032054512,OSQP_polish,optimal,1
16064,Lasso,75,16,1772.9874842627112,0.031791136,OSQP_polish,optimal,1
16064,Lasso,125,16,1620.932641623537,0.148028995,OSQP_polish,optimal,1
16064,Lasso,75,16,1656.3299688496204,0.066577593,OSQP_polish,optimal,1
16064,Lasso,75,16,1702.1224381820587,0.056170185,OSQP_polish,optimal,1
16064,Lasso,100,16,1801.3148478217386,0.038224874000000006,OSQP_polish,optimal,1
16064,Lasso,75,16,1699.5403020093963,0.032138925000000006,OSQP_polish,optimal,1
16064,Lasso,100,16,1787.9093223020102,0.061513824000000016,OSQP_polish,optimal,1
17918,Lasso,100,17,1816.7258550120648,0.165421409,OSQP_polish,optimal,1
17918,Lasso,75,17,1744.2596921826066,0.110529147,OSQP_polish,optimal,-1
17918,Lasso,125,17,1710.7269652610742,0.049735086000000005,OSQP_polish,optimal,1
17918,Lasso,100,17,1784.19864291651,0.06652234,OSQP_polish,optimal,1
17918,Lasso,150,17,1815.3693430717199,0.05748955,OSQP_polish,optimal,1
17918,Lasso,150,17,1673.900575427846,0.179785809,OSQP_polish,optimal,-1
17918,Lasso,75,17,1765.276226845038,0.030736742999999997,OSQP_polish,optimal,1
17918,Lasso,100,17,1831.4221526386402,0.03985751,OSQP_polish,optimal,1
17918,Lasso,75,17,1737.819709685169,0.035523172000000006,OSQP_polish,optimal,1
17918,Lasso,100,17,1690.194376586197,0.042325046,OSQP_polish,optimal,1
24080,Lasso,100,20,2145.138763017564,0.08044275,OSQP_polish,optimal,1
24080,Lasso,75,20,2087.7418215037874,0.048831857,OSQP_polish,optimal,1
24080,Lasso,100,20,2016.6202130771703,0.16918016,OSQP_polish,optimal,1
24080,Lasso,100,20,2083.6985348046946,0.069212812,OSQP_polish,optimal,1
24080,Lasso,75,20,2064.144432054611,0.271266936,OSQP_polish,optimal,-1
24080,Lasso,125,20,2033.964500239824,0.274927712,OSQP_polish,optimal,1
24080,Lasso,75,20,2036.7183796761346,0.100824482,OSQP_polish,optimal,1
24080,Lasso,75,20,1984.9007552553878,0.04773958,OSQP_polish,optimal,1
24080,Lasso,100,20,2016.847093997588,0.10912207999999997,OSQP_polish,optimal,1
24080,Lasso,125,20,2255.257684558037,0.06522728700000001,OSQP_polish,optimal,1
31142,Lasso,125,23,2439.054718624324,0.095485752,OSQP_polish,optimal,1
31142,Lasso,100,23,2482.523482490553,0.23083458699999998,OSQP_polish,optimal,1
31142,Lasso,150,23,2391.5861758099136,0.08691666699999999,OSQP_polish,optimal,1
31142,Lasso,75,23,2354.370362471121,0.062157488,OSQP_polish,optimal,1
31142,Lasso,150,23,2367.6341217778736,0.08391684199999999,OSQP_polish,optimal,-1
31142,Lasso,100,23,2424.961344961372,0.07364535900000001,OSQP_polish,optimal,1
31142,Lasso,125,23,2248.9823091678472,0.16020671,OSQP_polish,optimal,-1
31142,Lasso,75,23,2384.1794223071965,0.052854312,OSQP_polish,optimal,1
31142,Lasso,100,23,2622.650621217264,0.061838025,OSQP_polish,optimal,1
31142,Lasso,75,23,2461.8484640140705,0.047869722999999996,OSQP_polish,optimal,1
39104,Lasso,150,26,2682.885540944471,0.122929285,OSQP_polish,optimal,1
39104,Lasso,75,26,2677.042461710205,0.09737376,OSQP_polish,optimal,-1
39104,Lasso,100,26,2930.3880332535773,0.094766909,OSQP_polish,optimal,1
39104,Lasso,100,26,2786.3741546542187,0.093975466,OSQP_polish,optimal,1
39104,Lasso,75,26,2952.030659408596,0.078512325,OSQP_polish,optimal,1
39104,Lasso,100,26,2848.099816701073,0.191935335,OSQP_polish,optimal,1
39104,Lasso,75,26,2974.4211189355365,0.07843673599999999,OSQP_polish,optimal,1
39104,Lasso,100,26,2868.0016141255064,0.09344001,OSQP_polish,optimal,1
39104,Lasso,100,26,2918.4567370026725,0.06638925700000001,OSQP_polish,optimal,1
39104,Lasso,75,26,2761.386469080045,0.08164702400000001,OSQP_polish,optimal,1
54374,Lasso,125,31,3415.916077754863,0.395663663,OSQP_polish,optimal,1
54374,Lasso,100,31,3254.4807475610514,0.088813376,OSQP_polish,optimal,-1
54374,Lasso,125,31,3452.423507057803,0.30001686,OSQP_polish,optimal,1
54374,Lasso,75,31,3348.383188944805,0.379958787,OSQP_polish,optimal,1
54374,Lasso,100,31,3158.7023005018145,0.130204462,OSQP_polish,optimal,1
54374,Lasso,125,31,3180.3856376194676,0.300612636,OSQP_polish,optimal,1
54374,Lasso,125,31,3450.3182174866192,0.10364036900000001,OSQP_polish,optimal,1
54374,Lasso,150,31,3262.092853710989,0.273028932,OSQP_polish,optimal,1
54374,Lasso,100,31,3493.229887867606,0.09405234900000001,OSQP_polish,optimal,1
54374,Lasso,100,31,3460.365017227979,0.105508813,OSQP_polish,optimal,1
75998,Lasso,75,37,3781.5853295736792,0.367988403,OSQP_polish,optimal,1
75998,Lasso,125,37,3830.1853470689225,0.8748759719999999,OSQP_polish,optimal,1
75998,Lasso,100,37,3571.1836575155407,0.133039397,OSQP_polish,optimal,1
75998,Lasso,175,37,3913.164256174841,0.952977489,OSQP_polish,optimal,1
75998,Lasso,150,37,3854.780456240491,0.651317258,OSQP_polish,optimal,1
75998,Lasso,75,37,4045.791626134566,0.43203815700000003,OSQP_polish,optimal,-1
75998,Lasso,100,37,4042.981006380901,0.5050561579999999,OSQP_polish,optimal,1
75998,Lasso,125,37,4043.217969652669,0.141725199,OSQP_polish,optimal,1
75998,Lasso,100,37,3918.122532858529,0.186462776,OSQP_polish,optimal,-1
75998,Lasso,100,37,3979.254540293091,0.12336362099999999,OSQP_polish,optimal,1
110430,Lasso,100,45,4735.793785250796,1.070382827,OSQP_polish,optimal,1
110430,Lasso,100,45,4937.137901427734,0.316900243,OSQP_polish,optimal,1
110430,Lasso,125,45,4797.734870496828,0.992997409,OSQP_polish,optimal,1
110430,Lasso,175,45,4759.593264172312,0.261551592,OSQP_polish,optimal,1
110430,Lasso,125,45,5125.415936467771,0.45395043,OSQP_polish,optimal,1
110430,Lasso,75,45,4774.940851495722,0.414569774,OSQP_polish,optimal,-1
110430,Lasso,150,45,5001.832626973839,0.419259113,OSQP_polish,optimal,1
110430,Lasso,175,45,5205.934659988423,0.43387267,OSQP_polish,optimal,1
110430,Lasso,100,45,4854.525595649337,0.492699192,OSQP_polish,optimal,-1
110430,Lasso,125,45,5146.817173919281,0.206207492,OSQP_polish,optimal,1
162470,Lasso,200,55,6329.19940059054,1.049612738,OSQP_polish,optimal,1
162470,Lasso,125,55,5811.983399196327,1.998386641,OSQP_polish,optimal,1
162470,Lasso,100,55,5639.2276516690845,0.418703139,OSQP_polish,optimal,-1
162470,Lasso,125,55,5705.620225185941,1.103085909,OSQP_polish,optimal,1
162470,Lasso,150,55,6027.235981268068,0.6368549729999999,OSQP_polish,optimal,-1
162470,Lasso,125,55,5913.001305658431,0.47885063,OSQP_polish,optimal,1
162470,Lasso,200,55,5879.952320464076,1.094809149,OSQP_polish,optimal,1
162470,Lasso,150,55,6133.001165616441,0.990501216,OSQP_polish,optimal,1
162470,Lasso,175,55,5671.3114353114515,0.372483789,OSQP_polish,optimal,1
162470,Lasso,150,55,5985.2174348711915,0.336962181,OSQP_polish,optimal,-1
245072,Lasso,100,68,7496.295346788092,0.70391783,OSQP_polish,optimal,-1
245072,Lasso,150,68,6875.585253851678,1.7103277730000002,OSQP_polish,optimal,1
245072,Lasso,125,68,7057.006716812348,3.1946170580000004,OSQP_polish,optimal,1
245072,Lasso,125,68,7021.888713435563,1.5334117500000002,OSQP_polish,optimal,-1
245072,Lasso,175,68,7385.443770673771,2.143201636,OSQP_polish,optimal,-1
245072,Lasso,125,68,7333.5141417556115,1.780667072,OSQP_polish,optimal,1
245072,Lasso,100,68,7664.199088150337,0.431847764,OSQP_polish,optimal,1
245072,Lasso,150,68,7222.541307403949,0.589118597,OSQP_polish,optimal,-1
245072,Lasso,125,68,7353.035287605829,0.8108770259999999,OSQP_polish,optimal,1
245072,Lasso,175,68,7343.321708496453,0.812604742,OSQP_polish,optimal,1
369936,Lasso,125,84,9302.553366090073,5.433589233999999,OSQP_polish,optimal,-1
369936,Lasso,125,84,9262.21176103779,4.0806590080000005,OSQP_polish,optimal,1
369936,Lasso,125,84,9101.364828080164,1.1547347609999998,OSQP_polish,optimal,1
369936,Lasso,150,84,8847.388809945944,4.310706133,OSQP_polish,optimal,-1
369936,Lasso,150,84,9126.403691090385,1.129432715,OSQP_polish,optimal,1
369936,Lasso,150,84,8921.742275255776,2.292469696,OSQP_polish,optimal,1
369936,Lasso,125,84,9536.093609159925,0.8310187729999999,OSQP_polish,optimal,1
369936,Lasso,200,84,8906.939090059015,4.72399758,OSQP_polish,optimal,1
369936,Lasso,150,84,9153.222530897528,5.6470388190000005,OSQP_polish,optimal,1
369936,Lasso,200,84,8955.204992827697,4.773032335,OSQP_polish,optimal,1
572670,Lasso,200,105,11577.33907082793,3.4773559140000003,OSQP_polish,optimal,1
572670,Lasso,125,105,11925.03423828293,5.979817416,OSQP_polish,optimal,-1
572670,Lasso,150,105,11652.745456291128,2.7599795019999998,OSQP_polish,optimal,1
572670,Lasso,175,105,11433.589644757092,8.000724350999999,OSQP_polish,optimal,1
572670,Lasso,150,105,11528.744076562896,3.997119517,OSQP_polish,optimal,-1
572670,Lasso,150,105,11616.7270393048,7.4890324160000015,OSQP_polish,optimal,1
572670,Lasso,175,105,11120.829056291484,6.931558464,OSQP_polish,optimal,-1
572670,Lasso,150,105,10999.720018861786,3.0107296850000003,OSQP_polish,optimal,-1
572670,Lasso,175,105,11368.38679476352,1.535578708,OSQP_polish,optimal,1
572670,Lasso,175,105,11024.599778426673,3.139398083,OSQP_polish,optimal,1
898128,Lasso,150,132,14418.744430367164,5.6500087510000006,OSQP_polish,optimal,-1
898128,Lasso,175,132,14282.29990447039,6.298775657999999,OSQP_polish,optimal,1
898128,Lasso,150,132,14451.302144584804,13.845376647,OSQP_polish,optimal,-1
898128,Lasso,200,132,14125.639154188191,16.456113535,OSQP_polish,optimal,-1
898128,Lasso,250,132,14346.728458124637,11.77864109,OSQP_polish,optimal,-1
898128,Lasso,225,132,14295.826588544021,4.360590376,OSQP_polish,optimal,1
898128,Lasso,150,132,14055.469040863833,5.65032013,OSQP_polish,optimal,-1
898128,Lasso,150,132,14615.138597674202,2.6066660780000004,OSQP_polish,optimal,1
898128,Lasso,225,132,14862.251635733017,6.183324419,OSQP_polish,optimal,-1
898128,Lasso,225,132,13975.298706368409,6.753329261999999,OSQP_polish,optimal,-1
1411664,Lasso,150,166,17922.336209131525,20.719646106,OSQP_polish,optimal,-1
1411664,Lasso,200,166,18050.124948903893,25.722435185,OSQP_polish,optimal,-1
1411664,Lasso,200,166,17835.500309012248,25.737974003,OSQP_polish,optimal,-1
1411664,Lasso,225,166,18359.29457018574,24.768931801,OSQP_polish,optimal,1
1411664,Lasso,250,166,17795.57007234139,6.386675652,OSQP_polish,optimal,-1
1411664,Lasso,175,166,18128.145823130006,4.866082103,OSQP_polish,optimal,-1
1411664,Lasso,175,166,18077.124613622156,5.063694479,OSQP_polish,optimal,1
1411664,Lasso,250,166,18227.408747996367,17.336752495,OSQP_polish,optimal,-1
1411664,Lasso,250,166,17972.509702698877,21.277216529,OSQP_polish,optimal,-1
1411664,Lasso,225,166,17998.290383725758,5.206400307,OSQP_polish,optimal,-1
2226686,Lasso,175,209,22749.07229791316,8.50041996,OSQP_polish,optimal,-1
2226686,Lasso,200,209,23736.00998284787,14.729284672000002,OSQP_polish,optimal,1
2226686,Lasso,250,209,22593.408027244222,31.901637696999998,OSQP_polish,optimal,-1
2226686,Lasso,225,209,22278.319121107783,16.582041037,OSQP_polish,optimal,-1
2226686,Lasso,250,209,22810.005763735568,44.303997292,OSQP_polish,optimal,-1
2226686,Lasso,275,209,22990.681533034072,52.113378915,OSQP_polish,optimal,-1
2226686,Lasso,250,209,22578.760292980685,10.401789549,OSQP_polish,optimal,-1
2226686,Lasso,275,209,22228.10255515388,40.862786451999995,OSQP_polish,optimal,-1
2226686,Lasso,200,209,23132.288580299082,35.67288065600001,OSQP_polish,optimal,-1
2226686,Lasso,175,209,23197.677066088207,29.202370917,OSQP_polish,optimal,-1
7010,SVM,450,10,284.2961030730134,0.054536333,OSQP_polish,optimal,-1
7010,SVM,300,10,287.9745115527598,0.041443230000000005,OSQP_polish,optimal,-1
7010,SVM,275,10,300.8416022646062,0.036260349,OSQP_polish,optimal,-1
7010,SVM,425,10,291.0558243765776,0.05029064799999999,OSQP_polish,optimal,-1
7010,SVM,250,10,305.41281493230014,0.046608532,OSQP_polish,optimal,-1
7010,SVM,325,10,296.71930267210263,0.041870393,OSQP_polish,optimal,-1
7010,SVM,400,10,280.6360229833039,0.049478504000000006,OSQP_polish,optimal,-1
7010,SVM,325,10,300.7560243322232,0.046997295,OSQP_polish,optimal,-1
7010,SVM,250,10,312.818035159728,0.036650957000000005,OSQP_polish,optimal,-1
7010,SVM,325,10,292.0058138447166,0.039722288,OSQP_polish,optimal,1
8261,SVM,300,11,307.2955900345562,0.15038389,OSQP_polish,optimal,-1
8261,SVM,325,11,311.73620160546614,0.12338294699999999,OSQP_polish,optimal,-1
8261,SVM,375,11,343.9475551408946,0.136446579,OSQP_polish,optimal,-1
8261,SVM,225,11,308.69745667665364,0.047823318,OSQP_polish,optimal,-1
8261,SVM,425,11,323.33875995920613,0.074400574,OSQP_polish,optimal,-1
8261,SVM,425,11,310.02896440424735,0.203950778,OSQP_polish,optimal,-1
8261,SVM,325,11,321.32679583767737,0.160862286,OSQP_polish,optimal,-1
8261,SVM,425,11,309.73772903479494,0.276231278,OSQP_polish,optimal,-1
8261,SVM,400,11,322.9036015612448,0.110916513,OSQP_polish,optimal,-1
8261,SVM,425,11,314.3533808474773,0.242699226,OSQP_polish,optimal,-1
9612,SVM,400,12,347.3059525276783,0.204880716,OSQP_polish,optimal,-1
9612,SVM,250,12,364.7020599876522,0.183825832,OSQP_polish,optimal,-1
9612,SVM,275,12,382.1186946141759,0.2109758,OSQP_polish,optimal,-1
9612,SVM,350,12,359.20555942616517,0.16466659700000005,OSQP_polish,optimal,-1
9612,SVM,325,12,346.74311145453765,0.164529255,OSQP_polish,optimal,-1
9612,SVM,300,12,372.0069374519667,0.185445661,OSQP_polish,optimal,-1
9612,SVM,275,12,341.430923067978,0.193633685,OSQP_polish,optimal,-1
9612,SVM,400,12,350.0999915160352,0.193125377,OSQP_polish,optimal,-1
9612,SVM,400,12,331.1516680668373,0.251425934,OSQP_polish,optimal,-1
9612,SVM,350,12,340.7357875881827,0.15002448,OSQP_polish,optimal,-1
11063,SVM,200,13,404.783525517658,0.207179664,OSQP_polish,optimal,-1
11063,SVM,300,13,392.28129631497717,0.13584932900000002,OSQP_polish,optimal,-1
11063,SVM,275,13,381.11762521629976,0.24280963600000002,OSQP_polish,optimal,-1
11063,SVM,350,13,388.38438711943917,0.201597426,OSQP_polish,optimal,-1
11063,SVM,250,13,382.6171664325561,0.171437967,OSQP_polish,optimal,-1
11063,SVM,375,13,382.6288949665105,0.144587486,OSQP_polish,optimal,-1
11063,SVM,275,13,375.9071028138237,0.18413790800000002,OSQP_polish,optimal,-1
11063,SVM,375,13,378.40675866684995,0.20177017,OSQP_polish,optimal,-1
11063,SVM,400,13,366.5433935943153,0.126646703,OSQP_polish,optimal,-1
11063,SVM,250,13,374.95097519682054,0.178124728,OSQP_polish,optimal,-1
12614,SVM,425,14,415.0066223532934,0.31421701,OSQP_polish,optimal,-1
12614,SVM,350,14,385.2384038369708,0.180592059,OSQP_polish,optimal,-1
12614,SVM,250,14,403.0108558284192,0.275764689,OSQP_polish,optimal,-1
12614,SVM,250,14,407.61811270808715,0.171385984,OSQP_polish,optimal,-1
12614,SVM,350,14,419.67703551976234,0.235652262,OSQP_polish,optimal,-1
12614,SVM,375,14,407.56907083986664,0.16520953900000002,OSQP_polish,optimal,-1
12614,SVM,250,14,401.60858729332114,0.21732076100000008,OSQP_polish,optimal,-1
12614,SVM,275,14,403.2228008332757,0.157136416,OSQP_polish,optimal,-1
12614,SVM,300,14,417.3526529269709,0.14777551,OSQP_polish,optimal,-1
12614,SVM,350,14,391.28249041888733,0.16751665999999998,OSQP_polish,optimal,-1
16016,SVM,425,16,473.2790083579421,0.240852853,OSQP_polish,optimal,-1
16016,SVM,325,16,460.20337746133487,0.304864591,OSQP_polish,optimal,-1
16016,SVM,475,16,461.34443475782564,0.276375883,OSQP_polish,optimal,-1
16016,SVM,275,16,487.8851463883937,0.25318413,OSQP_polish,optimal,-1
16016,SVM,425,16,476.5594919606562,0.202868998,OSQP_polish,optimal,-1
16016,SVM,400,16,470.1761040264566,0.16495858800000002,OSQP_polish,optimal,-1
16016,SVM,375,16,462.59460760743036,0.235893435,OSQP_polish,optimal,-1
16016,SVM,400,16,451.6183489548519,0.229559126,OSQP_polish,optimal,-1
16016,SVM,325,16,460.1316574839529,0.260205953,OSQP_polish,optimal,-1
16016,SVM,200,16,476.392211770378,0.237716313,OSQP_polish,optimal,-1
17867,SVM,375,17,472.252251199755,0.24598873699999999,OSQP_polish,optimal,-1
17867,SVM,275,17,484.4668088049393,0.217853733,OSQP_polish,optimal,-1
17867,SVM,325,17,483.389309373908,0.2774438180000001,OSQP_polish,optimal,-1
17867,SVM,300,17,481.037020648579,0.13834392199999998,OSQP_polish,optimal,-1
17867,SVM,350,17,492.9756105343113,0.290153223,OSQP_polish,optimal,-1
17867,SVM,350,17,513.8791222729546,0.199971345,OSQP_polish,optimal,-1
17867,SVM,400,17,481.2355162565322,0.2890759,OSQP_polish,optimal,-1
17867,SVM,425,17,502.3620110173848,0.24075943100000002,OSQP_polish,optimal,-1
17867,SVM,350,17,515.580100629655,0.238777523,OSQP_polish,optimal,-1
17867,SVM,350,17,498.0843663433917,0.17490641700000004,OSQP_polish,optimal,-1
24020,SVM,375,20,567.5561205957539,0.268996336,OSQP_polish,optimal,-1
24020,SVM,300,20,572.0152805850157,0.243556164,OSQP_polish,optimal,-1
24020,SVM,400,20,595.4176862706603,0.214345711,OSQP_polish,optimal,-1
24020,SVM,325,20,582.0203485502532,0.294896475,OSQP_polish,optimal,-1
24020,SVM,425,20,578.7962257529614,0.323140866,OSQP_polish,optimal,-1
24020,SVM,275,20,563.8245610772832,0.304747814,OSQP_polish,optimal,-1
24020,SVM,450,20,576.6556132144792,0.245511535,OSQP_polish,optimal,-1
24020,SVM,350,20,566.5208244200081,0.244028279,OSQP_polish,optimal,-1
24020,SVM,375,20,576.5869946769003,0.245114091,OSQP_polish,optimal,-1
24020,SVM,350,20,586.4180051630258,0.33176689800000003,OSQP_polish,optimal,-1
31073,SVM,375,23,670.5257920667015,0.323472531,OSQP_polish,optimal,-1
31073,SVM,375,23,652.9148556674046,0.355688251,OSQP_polish,optimal,-1
31073,SVM,375,23,648.8535731924795,0.3899054220000001,OSQP_polish,optimal,-1
31073,SVM,500,23,678.5744555652076,0.272944337,OSQP_polish,optimal,-1
31073,SVM,350,23,680.2684846150488,0.301483493,OSQP_polish,optimal,-1
31073,SVM,350,23,666.5245417878481,0.373242859,OSQP_polish,optimal,-1
31073,SVM,375,23,672.1899235666854,0.343741204,OSQP_polish,optimal,-1
31073,SVM,300,23,687.1921517186873,0.33893321200000004,OSQP_polish,optimal,-1
31073,SVM,350,23,672.8409034922198,0.369336086,OSQP_polish,optimal,-1
31073,SVM,425,23,655.4544633987747,0.30530303699999994,OSQP_polish,optimal,-1
39026,SVM,300,26,748.6053185592289,0.221399086,OSQP_polish,optimal,-1
39026,SVM,450,26,763.0425314682733,0.388158171,OSQP_polish,optimal,-1
39026,SVM,375,26,746.3561662182526,0.467609158,OSQP_polish,optimal,-1
39026,SVM,500,26,757.4600697757793,0.40121955,OSQP_polish,optimal,-1
39026,SVM,300,26,771.4618320621362,0.381425886,OSQP_polish,optimal,-1
39026,SVM,425,26,766.6223435499402,0.29206560400000003,OSQP_polish,optimal,-1
39026,SVM,350,26,754.2836311820279,0.34517094200000004,OSQP_polish,optimal,-1
39026,SVM,450,26,746.6093976882788,0.315532309,OSQP_polish,optimal,-1
39026,SVM,400,26,750.6691944220802,0.43280204299999997,OSQP_polish,optimal,-1
39026,SVM,425,26,747.913210574337,0.279249646,OSQP_polish,optimal,-1
54281,SVM,350,31,950.924798880503,0.32095955600000003,OSQP_polish,optimal,-1
54281,SVM,325,31,944.7521774696578,0.415150605,OSQP_polish,optimal,-1
54281,SVM,375,31,844.7477207108777,0.328898528,OSQP_polish,optimal,-1
54281,SVM,425,31,891.9262945519722,0.361902084,OSQP_polish,optimal,-1
54281,SVM,475,31,881.1364570964114,0.471043174,OSQP_polish,optimal,-1
54281,SVM,275,31,926.0801662901393,0.363723833,OSQP_polish,optimal,-1
54281,SVM,325,31,919.483741575812,0.452745375,OSQP_polish,optimal,-1
54281,SVM,275,31,905.5103828505258,0.283824294,OSQP_polish,optimal,-1
54281,SVM,300,31,908.6515169274403,0.35844144899999997,OSQP_polish,optimal,-1
54281,SVM,425,31,951.3475846702624,0.388121085,OSQP_polish,optimal,-1
75887,SVM,425,37,1105.8269597956767,0.577777266,OSQP_polish,optimal,-1
75887,SVM,300,37,1090.3844949249558,0.405373046,OSQP_polish,optimal,-1
75887,SVM,325,37,1080.3990181411332,0.527829778,OSQP_polish,optimal,-1
75887,SVM,350,37,1041.430706078755,0.45552300100000004,OSQP_polish,optimal,-1
75887,SVM,425,37,1051.0310981667283,0.5078413070000001,OSQP_polish,optimal,-1
75887,SVM,275,37,1079.11650281578,0.482330685,OSQP_polish,optimal,-1
75887,SVM,425,37,1090.795345989177,0.431541119,OSQP_polish,optimal,-1
75887,SVM,450,37,1105.2871553702778,0.460313411,OSQP_polish,optimal,-1
75887,SVM,575,37,1094.5745624967633,0.6385767520000001,OSQP_polish,optimal,-1
75887,SVM,375,37,1074.620018165922,0.518490576,OSQP_polish,optimal,-1
110295,SVM,525,45,1293.3080139670853,0.8665416840000001,OSQP_polish,optimal,-1
110295,SVM,550,45,1335.4736145729296,0.793882835,OSQP_polish,optimal,-1
110295,SVM,350,45,1277.7362793548227,0.5693791880000001,OSQP_polish,optimal,-1
110295,SVM,475,45,1275.4243218319314,0.8167617349999999,OSQP_polish,optimal,-1
110295,SVM,375,45,1345.9259694289549,0.6725746170000001,OSQP_polish,optimal,-1
110295,SVM,400,45,1262.7721173962273,0.672395133,OSQP_polish,optimal,-1
110295,SVM,375,45,1303.2543761862332,0.62915203,OSQP_polish,optimal,-1
110295,SVM,300,45,1283.5734320144093,0.4351408020000001,OSQP_polish,optimal,-1
110295,SVM,325,45,1308.8429205657033,0.47314101700000005,OSQP_polish,optimal,-1
110295,SVM,400,45,1323.8851938412918,0.690031453,OSQP_polish,optimal,-1
162305,SVM,375,55,1545.4988255236312,0.84150926,OSQP_polish,optimal,-1
162305,SVM,400,55,1568.5978162849685,0.929277591,OSQP_polish,optimal,-1
162305,SVM,375,55,1563.0810307184217,0.8125871640000001,OSQP_polish,optimal,-1
162305,SVM,475,55,1587.7940575516864,1.009295975,OSQP_polish,optimal,-1
162305,SVM,425,55,1594.6686449370288,0.8369079890000001,OSQP_polish,optimal,-1
162305,SVM,475,55,1552.4405805633182,1.0670663500000002,OSQP_polish,optimal,-1
162305,SVM,600,55,1532.1850968334918,1.7014655900000002,OSQP_polish,optimal,-1
162305,SVM,500,55,1566.2490506068111,1.03519783,OSQP_polish,optimal,-1
162305,SVM,375,55,1578.22007955371,0.981013893,OSQP_polish,optimal,-1
162305,SVM,475,55,1549.3302946434967,1.103576064,OSQP_polish,optimal,-1
244868,SVM,425,68,2000.1280978221348,1.354673296,OSQP_polish,optimal,-1
244868,SVM,500,68,1941.4658771961304,1.8340217540000001,OSQP_polish,optimal,-1
244868,SVM,500,68,1975.774170066748,1.4532221369999998,OSQP_polish,optimal,-1
244868,SVM,375,68,1973.5435559651528,1.232373127,OSQP_polish,optimal,-1
244868,SVM,475,68,2014.7816000478656,1.6922650830000001,OSQP_polish,optimal,-1
244868,SVM,450,68,1919.0774157051983,1.698636455,OSQP_polish,optimal,-1
244868,SVM,450,68,1973.453999673128,1.447764105,OSQP_polish,optimal,-1
244868,SVM,450,68,1975.6918810507125,1.377634606,OSQP_polish,optimal,-1
244868,SVM,500,68,1956.3918333197666,1.4806131219999998,OSQP_polish,optimal,-1
244868,SVM,450,68,2004.5855073862008,1.7905022959999999,OSQP_polish,optimal,-1
369684,SVM,525,84,2380.932058799951,2.4915633610000003,OSQP_polish,optimal,-1
369684,SVM,400,84,2453.1732538324864,2.1445837020000003,OSQP_polish,optimal,-1
369684,SVM,525,84,2431.2823593311928,2.555001355,OSQP_polish,optimal,-1
369684,SVM,400,84,2392.40360599537,2.052276568,OSQP_polish,optimal,-1
369684,SVM,525,84,2422.558542289014,2.474145103,OSQP_polish,optimal,-1
369684,SVM,500,84,2484.678996243469,2.37618287,OSQP_polish,optimal,-1
369684,SVM,400,84,2427.503764249985,2.0134407800000003,OSQP_polish,optimal,-1
369684,SVM,400,84,2391.37059477559,3.0049902310000003,OSQP_polish,optimal,-1
369684,SVM,500,84,2448.5735313948558,3.29696172,OSQP_polish,optimal,-1
369684,SVM,350,84,2417.217000590399,2.018258251,OSQP_polish,optimal,-1
572355,SVM,500,105,3049.2083557140472,3.832563492,OSQP_polish,optimal,-1
572355,SVM,450,105,2994.683718803453,3.763570239,OSQP_polish,optimal,-1
572355,SVM,525,105,2988.162668775769,4.17684726,OSQP_polish,optimal,-1
572355,SVM,550,105,2925.212898086933,4.239671132000002,OSQP_polish,optimal,-1
572355,SVM,575,105,3002.6569187682344,4.852762193999999,OSQP_polish,optimal,-1
572355,SVM,550,105,3067.529977926397,3.7355363560000003,OSQP_polish,optimal,-1
572355,SVM,400,105,2958.9039167982396,3.228856663,OSQP_polish,optimal,-1
572355,SVM,425,105,3074.005389537767,3.44721761,OSQP_polish,optimal,-1
572355,SVM,500,105,3017.954693541596,6.024200083999999,OSQP_polish,optimal,-1
572355,SVM,500,105,3024.603511522773,5.9834509680000005,OSQP_polish,optimal,-1
897732,SVM,425,132,3889.075689342104,5.711976224,OSQP_polish,optimal,-1
897732,SVM,350,132,3800.592997216944,7.830596236,OSQP_polish,optimal,-1
897732,SVM,450,132,3807.8666276540816,9.766777957,OSQP_polish,optimal,-1
897732,SVM,375,132,3774.833253483476,5.090954743,OSQP_polish,optimal,-1
897732,SVM,450,132,3815.815875495623,5.962162450000001,OSQP_polish,optimal,-1
897732,SVM,500,132,3775.373650649903,10.045284695,OSQP_polish,optimal,-1
897732,SVM,450,132,3815.943699017853,6.138582378000001,OSQP_polish,optimal,-1
897732,SVM,400,132,3787.1634595126106,5.554304962000001,OSQP_polish,optimal,-1
897732,SVM,500,132,3782.248062277104,7.4399949639999985,OSQP_polish,optimal,-1
897732,SVM,575,132,3858.3598073075404,9.093262491,OSQP_polish,optimal,-1
1411166,SVM,475,166,4731.652248978784,9.93697494,OSQP_polish,optimal,-1
1411166,SVM,550,166,4737.20753811063,10.465159972,OSQP_polish,optimal,-1
1411166,SVM,575,166,4718.486061854201,10.812498639000001,OSQP_polish,optimal,-1
1411166,SVM,375,166,4805.663735176533,8.618352304,OSQP_polish,optimal,-1
1411166,SVM,550,166,4782.350761141123,10.544920668,OSQP_polish,optimal,-1
1411166,SVM,475,166,4747.382587624523,10.658370738,OSQP_polish,optimal,-1
1411166,SVM,600,166,4698.004823723855,16.375449915999994,OSQP_polish,optimal,-1
1411166,SVM,600,166,4739.602345591806,11.706385258,OSQP_polish,optimal,-1
1411166,SVM,550,166,4765.3531641514255,21.737468811,OSQP_polish,optimal,-1
1411166,SVM,575,166,4749.334891160708,11.49356341,OSQP_polish,optimal,-1
2226059,SVM,550,209,6102.0398706936485,16.49340481,OSQP_polish,optimal,-1
2226059,SVM,525,209,6019.409943099677,15.996578895,OSQP_polish,optimal,-1
2226059,SVM,550,209,6006.9125400462635,19.170793558,OSQP_polish,optimal,-1
2226059,SVM,475,209,6065.174780539137,16.050675585,OSQP_polish,optimal,-1
2226059,SVM,500,209,5981.609583629822,16.791603317,OSQP_polish,optimal,-1
2226059,SVM,475,209,5997.978296720103,17.686201258,OSQP_polish,optimal,-1
2226059,SVM,475,209,5948.222250392473,21.160850247000003,OSQP_polish,optimal,-1
2226059,SVM,575,209,6011.3436039883045,17.439879684,OSQP_polish,optimal,-1
2226059,SVM,500,209,6048.582773585771,22.434793765,OSQP_polish,optimal,-1
2226059,SVM,625,209,6041.9460405985665,19.334327225,OSQP_polish,optimal,-1
17000,Huber,125,10,323.9972223142867,0.049457776,OSQP_polish,optimal,1
17000,Huber,125,10,368.6127706787365,0.04953333,OSQP_polish,optimal,1
17000,Huber,100,10,341.01522425967323,0.044159427,OSQP_polish,optimal,-1
17000,Huber,125,10,374.2900927173162,0.054231136,OSQP_polish,optimal,1
17000,Huber,125,10,326.24096874952994,0.07780374400000001,OSQP_polish,optimal,1
17000,Huber,100,10,322.9380601970848,0.041096985,OSQP_polish,optimal,1
17000,Huber,125,10,293.4249680723277,0.048104829,OSQP_polish,optimal,1
17000,Huber,100,10,286.1249764545528,0.080146785,OSQP_polish,optimal,1
17000,Huber,100,10,285.0981948753383,0.07539621300000003,OSQP_polish,optimal,-1
17000,Huber,100,10,314.43177865444636,0.204091174,OSQP_polish,optimal,1
19800,Huber,100,11,406.576144490924,0.195582023,OSQP_polish,optimal,1
19800,Huber,125,11,320.894470607089,0.095056315,OSQP_polish,optimal,1
19800,Huber,100,11,337.14206490090555,0.06926507,OSQP_polish,optimal,1
19800,Huber,100,11,384.2176242927191,0.146762662,OSQP_polish,optimal,1
19800,Huber,150,11,351.3035301975126,0.068736865,OSQP_polish,optimal,1
19800,Huber,100,11,391.6822177348095,0.19913318,OSQP_polish,optimal,1
19800,Huber,150,11,357.4674341018582,0.06197698500000001,OSQP_polish,optimal,1
19800,Huber,100,11,302.8922281954964,0.099390857,OSQP_polish,optimal,1
19800,Huber,100,11,296.03230852412554,0.057831916,OSQP_polish,optimal,1
19800,Huber,100,11,323.12920862289025,0.066617885,OSQP_polish,optimal,-1
22800,Huber,125,12,429.039081782699,0.12057626800000001,OSQP_polish,optimal,1
22800,Huber,150,12,384.2986638104842,0.151184809,OSQP_polish,optimal,1
22800,Huber,125,12,419.844247909646,0.075022761,OSQP_polish,optimal,1
22800,Huber,100,12,388.21507762113447,0.325531033,OSQP_polish,optimal,-1
22800,Huber,125,12,382.57512657934967,0.11794404699999995,OSQP_polish,optimal,1
22800,Huber,100,12,378.57153957958144,0.180774217,OSQP_polish,optimal,1
22800,Huber,100,12,410.69956318513937,0.12636404,OSQP_polish,optimal,1
22800,Huber,100,12,343.00926251992263,0.10984201099999999,OSQP_polish,optimal,1
22800,Huber,125,12,400.9952779234017,0.07203077599999999,OSQP_polish,optimal,1
22800,Huber,125,12,371.8489174824649,0.06889400400000001,OSQP_polish,optimal,1
26000,Huber,100,13,427.2949558086278,0.650308456,OSQP_polish,optimal,1
26000,Huber,100,13,452.1467401619835,0.070262347,OSQP_polish,optimal,1
26000,Huber,100,13,550.523351703228,0.07327911599999999,OSQP_polish,optimal,1
26000,Huber,100,13,429.76832383270414,0.272066827,OSQP_polish,optimal,1
26000,Huber,125,13,430.11934233517167,0.079387889,OSQP_polish,optimal,1
26000,Huber,125,13,453.1601887410697,0.170261197,OSQP_polish,optimal,1
26000,Huber,125,13,392.677398474488,0.065079844,OSQP_polish,optimal,1
26000,Huber,125,13,452.6136566303489,0.073010208,OSQP_polish,optimal,1
26000,Huber,125,13,446.7328907093279,0.073216985,OSQP_polish,optimal,1
26000,Huber,100,13,412.22279715858735,0.069221197,OSQP_polish,optimal,-1
29400,Huber,125,14,485.4740899184106,0.135419072,OSQP_polish,optimal,-1
29400,Huber,125,14,441.5043351287793,0.213813251,OSQP_polish,optimal,1
29400,Huber,150,14,410.00561717577347,0.6689310620000001,OSQP_polish,optimal,1
29400,Huber,100,14,492.09052618891263,0.17376595600000005,OSQP_polish,optimal,1
29400,Huber,125,14,500.5035729286811,0.083041111,OSQP_polish,optimal,1
29400,Huber,100,14,551.2860874194597,0.252635765,OSQP_polish,optimal,1
29400,Huber,125,14,453.06234380831705,0.298302709,OSQP_polish,optimal,1
29400,Huber,125,14,476.833053009714,0.109751479,OSQP_polish,optimal,1
29400,Huber,125,14,423.6095755847463,0.12566024,OSQP_polish,optimal,1
29400,Huber,125,14,415.1066117774726,0.117101835,OSQP_polish,optimal,1
36800,Huber,125,16,643.1291659411918,0.08681417400000001,OSQP_polish,optimal,1
36800,Huber,125,16,534.267672312058,0.27967883600000004,OSQP_polish,optimal,1
36800,Huber,125,16,612.2770685751333,0.109653411,OSQP_polish,optimal,1
36800,Huber,125,16,605.751686693811,0.090831562,OSQP_polish,optimal,1
36800,Huber,100,16,584.8227123731073,0.103709339,OSQP_polish,optimal,1
36800,Huber,125,16,653.2456283289039,0.095890947,OSQP_polish,optimal,1
36800,Huber,125,16,510.4371758833072,0.08890798400000001,OSQP_polish,optimal,1
36800,Huber,125,16,518.264815128804,0.296568452,OSQP_polish,optimal,1
36800,Huber,100,16,472.3461294516298,0.131723802,OSQP_polish,optimal,1
36800,Huber,125,16,509.8656122577555,0.092033115,OSQP_polish,optimal,1
40800,Huber,125,17,622.7960845021407,0.57860508,OSQP_polish,optimal,1
40800,Huber,125,17,658.7782813559179,0.190639656,OSQP_polish,optimal,1
40800,Huber,125,17,734.0226216597009,0.362487884,OSQP_polish,optimal,-1
40800,Huber,125,17,548.8699651841503,0.084916288,OSQP_polish,optimal,1
40800,Huber,125,17,624.3904511229298,0.213111649,OSQP_polish,optimal,1
40800,Huber,125,17,482.02098970112803,0.246533605,OSQP_polish,optimal,1
40800,Huber,125,17,542.1235495223858,0.091588694,OSQP_polish,optimal,1
40800,Huber,125,17,637.6027306026484,0.095461886,OSQP_polish,optimal,1
40800,Huber,100,17,536.0968847351031,0.182299665,OSQP_polish,optimal,1
40800,Huber,125,17,575.3509173091531,0.147825076,OSQP_polish,optimal,1
54000,Huber,125,20,630.9298761926633,0.122754205,OSQP_polish,optimal,1
54000,Huber,125,20,628.2165990951069,0.115070575,OSQP_polish,optimal,1
54000,Huber,125,20,716.313627841291,0.60959937,OSQP_polish,optimal,1
54000,Huber,125,20,601.0218480619077,0.268615731,OSQP_polish,optimal,1
54000,Huber,125,20,648.3916375101038,0.142462846,OSQP_polish,optimal,1
54000,Huber,125,20,650.1519394484277,0.13898134199999998,OSQP_polish,optimal,1
54000,Huber,125,20,647.8564696619565,0.131601039,OSQP_polish,optimal,1
54000,Huber,125,20,717.1514699192187,0.35280219799999996,OSQP_polish,optimal,1
54000,Huber,125,20,739.3603975844791,0.118209682,OSQP_polish,optimal,1
54000,Huber,125,20,695.537809321211,0.123923208,OSQP_polish,optimal,1
69000,Huber,125,23,811.5522609779613,1.155409259,OSQP_polish,optimal,1
69000,Huber,150,23,775.6597567352671,0.8127129300000001,OSQP_polish,optimal,1
69000,Huber,125,23,776.0933982507066,0.144140572,OSQP_polish,optimal,1
69000,Huber,125,23,740.164205009188,0.444352925,OSQP_polish,optimal,1
69000,Huber,125,23,772.9799486439442,0.347918878,OSQP_polish,optimal,1
69000,Huber,125,23,769.0451307327272,0.13886182800000002,OSQP_polish,optimal,1
69000,Huber,125,23,806.5295886771908,0.165404999,OSQP_polish,optimal,1
69000,Huber,125,23,831.6315385037506,0.5940561689999999,OSQP_polish,optimal,1
69000,Huber,125,23,863.4437525279523,0.28992297300000003,OSQP_polish,optimal,-1
69000,Huber,125,23,855.4633013225273,0.14570093500000006,OSQP_polish,optimal,1
85800,Huber,150,26,905.5244475884026,0.441047173,OSQP_polish,optimal,1
85800,Huber,125,26,870.235541533252,0.17320394700000002,OSQP_polish,optimal,1
85800,Huber,125,26,839.0096483194478,0.711408027,OSQP_polish,optimal,1
85800,Huber,125,26,846.6913944270517,0.183022663,OSQP_polish,optimal,1
85800,Huber,125,26,907.6296294906616,0.425393002,OSQP_polish,optimal,1
85800,Huber,100,26,879.1240923704634,0.27883097100000004,OSQP_polish,optimal,1
85800,Huber,125,26,890.3367701289958,0.190776387,OSQP_polish,optimal,1
85800,Huber,125,26,950.5495256736203,0.236287155,OSQP_polish,optimal,1
85800,Huber,125,26,878.9040230885105,0.27468334,OSQP_polish,optimal,1
85800,Huber,150,26,794.1165894394393,0.242934693,OSQP_polish,optimal,1
117800,Huber,125,31,957.1856638436873,0.500591802,OSQP_polish,optimal,1
117800,Huber,125,31,1056.4223663992852,0.337572954,OSQP_polish,optimal,1
117800,Huber,125,31,1086.5759242451848,1.846057632,OSQP_polish,optimal,-1
117800,Huber,125,31,1133.6709270890253,0.763741993,OSQP_polish,optimal,1
117800,Huber,125,31,1108.0089533749865,0.261917246,OSQP_polish,optimal,1
117800,Huber,150,31,1134.9906801523664,0.64453514,OSQP_polish,optimal,1
117800,Huber,125,31,1046.2699739555303,0.456046503,OSQP_polish,optimal,1
117800,Huber,125,31,1067.9270556750314,0.237019429,OSQP_polish,optimal,1
117800,Huber,125,31,977.3407055167728,0.268822128,OSQP_polish,optimal,1
117800,Huber,125,31,1148.690014889506,0.229209882,OSQP_polish,optimal,1
162800,Huber,125,37,1211.1216018446455,1.215784436,OSQP_polish,optimal,1
162800,Huber,125,37,1386.7997395469465,0.6881599439999999,OSQP_polish,optimal,1
162800,Huber,125,37,1307.2517518681225,1.722466689,OSQP_polish,optimal,1
162800,Huber,125,37,1199.935393158165,0.396475669,OSQP_polish,optimal,1
162800,Huber,125,37,1296.151555642226,0.5842041849999999,OSQP_polish,optimal,-1
162800,Huber,125,37,1222.6190827818311,0.507560326,OSQP_polish,optimal,1
162800,Huber,125,37,1272.2566830490089,0.7052969520000001,OSQP_polish,optimal,1
162800,Huber,150,37,1296.567563920432,0.7616085229999999,OSQP_polish,optimal,1
162800,Huber,125,37,1216.0686567200455,0.388909569,OSQP_polish,optimal,1
162800,Huber,125,37,1315.7812800632482,0.6582244039999999,OSQP_polish,optimal,1
234000,Huber,150,45,1559.4340748643115,0.571433472,OSQP_polish,optimal,-1
234000,Huber,125,45,1614.152581333502,2.292245447,OSQP_polish,optimal,-1
234000,Huber,150,45,1396.260576316221,0.5252946000000001,OSQP_polish,optimal,-1
234000,Huber,175,45,1502.394044209093,2.271182405,OSQP_polish,optimal,-1
234000,Huber,125,45,1470.2412123575643,2.162707657,OSQP_polish,optimal,1
234000,Huber,125,45,1762.210559726408,0.655685954,OSQP_polish,optimal,1
234000,Huber,125,45,1463.4273647433124,1.130184468,OSQP_polish,optimal,1
234000,Huber,125,45,1730.54267989958,0.5994232429999999,OSQP_polish,optimal,-1
234000,Huber,125,45,1564.7326071467214,1.27728818,OSQP_polish,optimal,-1
234000,Huber,125,45,1599.9902010822152,0.530233816,OSQP_polish,optimal,-1
341000,Huber,125,55,1816.310476165196,2.20424794,OSQP_polish,optimal,1
341000,Huber,150,55,1858.094174741064,3.190950853,OSQP_polish,optimal,-1
341000,Huber,150,55,1810.377689386367,4.935355821,OSQP_polish,optimal,-1
341000,Huber,150,55,1833.2270022877533,0.8387049070000001,OSQP_polish,optimal,1
341000,Huber,125,55,2066.1403771038586,3.297587509,OSQP_polish,optimal,1
341000,Huber,125,55,1751.309535395826,0.953504108,OSQP_polish,optimal,-1
341000,Huber,125,55,1825.724582258047,1.3334753780000002,OSQP_polish,optimal,-1
341000,Huber,125,55,1886.8363333851348,1.049960671,OSQP_polish,optimal,1
341000,Huber,125,55,2032.5155431098856,0.7445758950000001,OSQP_polish,optimal,-1
341000,Huber,125,55,1868.7602303235446,1.262306698,OSQP_polish,optimal,-1
510000,Huber,125,68,2405.6186676551897,6.0993467290000005,OSQP_polish,optimal,1
510000,Huber,125,68,2044.6178431382773,1.4332913230000002,OSQP_polish,optimal,-1
510000,Huber,150,68,2362.235239273854,2.8815747610000004,OSQP_polish,optimal,1
510000,Huber,125,68,2319.760304352423,1.388711215,OSQP_polish,optimal,-1
510000,Huber,125,68,2204.0533988711168,1.933366216,OSQP_polish,optimal,1
510000,Huber,125,68,2288.080988065395,1.276065672,OSQP_polish,optimal,-1
510000,Huber,125,68,2250.387545645157,3.731649312,OSQP_polish,optimal,1
510000,Huber,150,68,2424.027541966662,1.5501248419999998,OSQP_polish,optimal,-1
510000,Huber,125,68,2281.1955784712673,1.1693357400000002,OSQP_polish,optimal,1
510000,Huber,125,68,2331.0385175311912,1.68527111,OSQP_polish,optimal,-1
764400,Huber,150,84,2915.5876239248732,4.64407739,OSQP_polish,optimal,1
764400,Huber,150,84,2970.0494858397747,2.667266604,OSQP_polish,optimal,1
764400,Huber,150,84,2896.606086059542,2.137915444,OSQP_polish,optimal,1
764400,Huber,150,84,2838.075046923573,1.153355824,OSQP_polish,optimal,-1
764400,Huber,150,84,2871.550473477007,1.6726021309999999,OSQP_polish,optimal,1
764400,Huber,125,84,2673.633570474609,4.80259946,OSQP_polish,optimal,-1
764400,Huber,150,84,2751.177266541184,5.290606825999999,OSQP_polish,optimal,1
764400,Huber,150,84,2854.0181743303137,6.750591719,OSQP_polish,optimal,-1
764400,Huber,150,84,2822.804833548135,3.5042906260000004,OSQP_polish,optimal,1
764400,Huber,125,84,2944.4856386164147,2.2608712210000004,OSQP_polish,optimal,1
1176000,Huber,175,105,3627.3403382630713,8.226337096,OSQP_polish,optimal,1
1176000,Huber,150,105,3719.541173648027,5.416078926999999,OSQP_polish,optimal,-1
1176000,Huber,150,105,3712.8040750247524,6.542138372999999,OSQP_polish,optimal,-1
1176000,Huber,150,105,3318.8875607147484,4.869698789,OSQP_polish,optimal,-1
1176000,Huber,125,105,3726.908450460379,1.837871969,OSQP_polish,optimal,-1
1176000,Huber,150,105,3852.2748840961385,8.28640337,OSQP_polish,optimal,-1
1176000,Huber,125,105,3609.562346277975,2.507356062,OSQP_polish,optimal,-1
1176000,Huber,150,105,3530.116037580321,3.212134476,OSQP_polish,optimal,1
1176000,Huber,125,105,3742.3166254168373,3.321853605,OSQP_polish,optimal,-1
1176000,Huber,125,105,3496.8678474832245,2.834947451,OSQP_polish,optimal,-1
1834800,Huber,150,132,4585.178725114225,18.645645913,OSQP_polish,optimal,-1
1834800,Huber,150,132,4554.152104276275,3.870821006,OSQP_polish,optimal,-1
1834800,Huber,150,132,4561.309833861405,3.422603659,OSQP_polish,optimal,-1
1834800,Huber,150,132,4599.243628631144,14.17592567,OSQP_polish,optimal,1
1834800,Huber,150,132,4566.6287609833425,8.627151065,OSQP_polish,optimal,-1
1834800,Huber,150,132,4508.607496298551,9.557779712,OSQP_polish,optimal,-1
1834800,Huber,150,132,4574.673486301629,2.993361553,OSQP_polish,optimal,-1
1834800,Huber,150,132,4475.332121479194,16.412469599999998,OSQP_polish,optimal,-1
1834800,Huber,150,132,4688.306586236683,12.677674387999998,OSQP_polish,optimal,1
1834800,Huber,150,132,4649.867275519664,6.72441875,OSQP_polish,optimal,-1
2871800,Huber,150,166,5364.964458517023,8.799387142999999,OSQP_polish,optimal,1
2871800,Huber,150,166,5787.703240683175,13.680637328,OSQP_polish,optimal,-1
2871800,Huber,150,166,5831.488673405174,20.974845375,OSQP_polish,optimal,-1
2871800,Huber,150,166,5755.543023892115,20.342175836,OSQP_polish,optimal,1
2871800,Huber,150,166,5998.9023895938135,5.796065453000001,OSQP_polish,optimal,-1
2871800,Huber,150,166,5721.314966031662,11.150519804000002,OSQP_polish,optimal,-1
2871800,Huber,150,166,5925.359970724273,4.911786013,OSQP_polish,optimal,-1
2871800,Huber,150,166,5652.334295495655,9.952664917,OSQP_polish,optimal,-1
2871800,Huber,150,166,5781.470510392261,11.159380242000001,OSQP_polish,optimal,-1
2871800,Huber,150,166,5513.5152136895595,12.23197046,OSQP_polish,optimal,-1
4514400,Huber,150,209,7112.958296110944,25.151837364000002,OSQP_polish,optimal,-1
4514400,Huber,150,209,7026.357169399708,30.160661188000002,OSQP_polish,optimal,-1
4514400,Huber,150,209,6929.396910377058,16.002940282,OSQP_polish,optimal,-1
4514400,Huber,150,209,7243.9692221894165,22.202940153000004,OSQP_polish,optimal,-1
4514400,Huber,150,209,7109.539792148808,34.445583955,OSQP_polish,optimal,-1
4514400,Huber,150,209,7325.087000922442,8.232415125,OSQP_polish,optimal,-1
4514400,Huber,150,209,6996.102564167466,25.416246874000002,OSQP_polish,optimal,1
4514400,Huber,150,209,6899.978885193712,10.27243258,OSQP_polish,optimal,-1
4514400,Huber,150,209,6995.7693331566625,17.850111354000003,OSQP_polish,optimal,-1
4514400,Huber,150,209,7202.274650991865,56.420163762,OSQP_polish,optimal,-1
1970,Control,25,10,0.1060810754225678,0.002281228,OSQP_polish,optimal,1
1980,Control,50,10,1.005130720831841,0.003070792,OSQP_polish,optimal,1
1990,Control,25,10,1.6229568646379022,0.002184572,OSQP_polish,optimal,1
2000,Control,50,10,4.117579317944964,0.001910485,OSQP_polish,optimal,1
2000,Control,50,10,4.391211313404167,0.002701701,OSQP_polish,optimal,1
2010,Control,75,10,92.41545216760805,0.0025756150000000003,OSQP_polish,optimal,1
2000,Control,150,10,2.7572803105174617,0.007909629,OSQP_polish,optimal,1
1970,Control,75,10,1.1904395850075842,0.003367034,OSQP_polish,optimal,1
1990,Control,50,10,1.049147427103303,0.001998016,OSQP_polish,optimal,1
2020,Control,25,10,1.8659315753016128,0.002603411,OSQP_polish,optimal,1
2323,Control,100,11,11.888397542506116,0.004732919,OSQP_polish,optimal,1
2263,Control,25,11,0.6977574586044928,0.002588094,OSQP_polish,optimal,-1
2283,Control,50,11,1.734062160794272,0.00328968,OSQP_polish,optimal,1
2283,Control,425,11,5.129730689431595,0.034133158,OSQP_polish,optimal,1
2303,Control,50,11,3.8845831929449934,0.003429801,OSQP_polish,optimal,1
2283,Control,75,11,11.366224385348833,0.003946093,OSQP_polish,optimal,1
2283,Control,100,11,2.496092764903705,0.0048900440000000005,OSQP_polish,optimal,1
2283,Control,400,11,57.895532598618146,0.045285382,OSQP_polish,optimal,-1
2293,Control,75,11,1.9438440287916192,0.004289299,OSQP_polish,optimal,1
2313,Control,150,11,23.483728840134678,0.014307471,OSQP_polish,optimal,1
2778,Control,100,12,1.8918283903497601,0.005973425,OSQP_polish,optimal,1
2768,Control,25,12,2.390452248774672,0.00536353,OSQP_polish,optimal,1
2768,Control,150,12,1.6543481629262655,0.004764081,OSQP_polish,optimal,1
2778,Control,25,12,2.189929518419094,0.003737768,OSQP_polish,optimal,1
2758,Control,75,12,1.613247579938223,0.005066525,OSQP_polish,optimal,1
2748,Control,100,12,0.4979632456217104,0.005908226999999999,OSQP_polish,optimal,-1
2768,Control,25,12,1.4268053762242832,0.006102995,OSQP_polish,optimal,1
2758,Control,50,12,1.0155464764275366,0.004122183,OSQP_polish,optimal,1
2778,Control,75,12,4.776764691076662,0.004883551,OSQP_polish,optimal,-1
2788,Control,50,12,11.651651829227019,0.004035273,OSQP_polish,optimal,1
3145,Control,125,13,8.250843987343691,0.008371705,OSQP_polish,optimal,1
3145,Control,50,13,3.4278368389717984,0.00354496,OSQP_polish,optimal,1
3145,Control,150,13,4.517185427231039,0.005571003000000001,OSQP_polish,optimal,1
3145,Control,25,13,2.5464180044880065,0.002242488,OSQP_polish,optimal,1
3135,Control,325,13,7.946467119289068,0.015479338,OSQP_polish,optimal,1
3145,Control,150,13,5.7586897359525935,0.005461786000000001,OSQP_polish,optimal,1
3125,Control,50,13,3.416493938065484,0.004415432,OSQP_polish,optimal,1
3135,Control,75,13,14.056065121052475,0.003677639,OSQP_polish,optimal,1
3165,Control,325,13,14.369154985616035,0.010109742,OSQP_polish,optimal,1
3125,Control,50,13,0.9689222160114168,0.003309605,OSQP_polish,optimal,1
3704,Control,525,14,7.41364258950824,0.072678219,OSQP_polish,optimal,1
3684,Control,50,14,2.5189078159547726,0.005630968,OSQP_polish,optimal,1
3674,Control,125,14,7.689860182895701,0.008881958,OSQP_polish,optimal,1
3674,Control,75,14,1.1673680238784525,0.006801873000000001,OSQP_polish,optimal,1
3674,Control,75,14,4.100684770444923,0.006432065000000001,OSQP_polish,optimal,1
3644,Control,50,14,1.1308903146858635,0.0034678240000000004,OSQP_polish,optimal,1
3684,Control,50,14,13.563305913445125,0.005515704000000001,OSQP_polish,optimal,1
3684,Control,50,14,2.1695453129045537,0.024057220000000004,OSQP_polish,optimal,1
3694,Control,200,14,4.458461337936297,0.012803349,OSQP_polish,optimal,1
3664,Control,50,14,0.7203118738026202,0.022910388,OSQP_polish,optimal,1
4115,Control,150,15,8.566837407425284,0.035680761,OSQP_polish,optimal,1
4095,Control,75,15,4.8109986155552384,0.007427075999999999,OSQP_polish,optimal,-1
4125,Control,50,15,3.9382672717246967,0.007806869000000002,OSQP_polish,optimal,1
4095,Control,50,15,2.6559491220330687,0.005463553,OSQP_polish,optimal,1
4105,Control,275,15,4.276014954556112,0.018846324,OSQP_polish,optimal,1
4085,Control,50,15,1.6855562334237713,0.003951867,OSQP_polish,optimal,1
4105,Control,725,15,8.842899580533555,0.04600967399999999,OSQP_polish,optimal,1
4115,Control,175,15,3.043649471847437,0.012190626,OSQP_polish,optimal,1
4125,Control,150,15,3.2430979091181253,0.012714099,OSQP_polish,optimal,1
4115,Control,25,15,4.140288692894473,0.004374874,OSQP_polish,optimal,1
4728,Control,25,16,2.5021223210150407,0.004990922,OSQP_polish,optimal,1
4698,Control,50,16,1.7551105008055774,0.019742951,OSQP_polish,optimal,1
4698,Control,25,16,0.8324739949538539,0.00504576,OSQP_polish,optimal,1
4698,Control,150,16,2.3963115353950917,0.06097848,OSQP_polish,optimal,1
4718,Control,75,16,5.240479692455535,0.005356927000000001,OSQP_polish,optimal,1
4708,Control,50,16,7.190986349481868,0.041715614,OSQP_polish,optimal,1
4688,Control,75,16,1.1285041282193369,0.008692146999999999,OSQP_polish,optimal,1
4718,Control,25,16,3.4655356510635937,0.004843086,OSQP_polish,optimal,1
4728,Control,75,16,4.788385804955904,0.008151842999999999,OSQP_polish,optimal,1
4688,Control,25,16,0.6847750173654337,0.004911694,OSQP_polish,optimal,1
5870,Control,25,18,1.6219342635279712,0.006102888000000001,OSQP_polish,optimal,1
5880,Control,100,18,3.837424600256498,0.011999512,OSQP_polish,optimal,1
5890,Control,50,18,2.9642112083051413,0.008848525,OSQP_polish,optimal,1
5920,Control,150,18,4.683277218889335,0.06071178300000001,OSQP_polish,optimal,1
5900,Control,50,18,1.0579203949428455,0.007822831,OSQP_polish,optimal,-1
5890,Control,50,18,5.3119721825501065,0.009178368,OSQP_polish,optimal,1
5840,Control,25,18,1.5447952019653215,0.027109431,OSQP_polish,optimal,1
5900,Control,50,18,3.5409803111069635,0.0059298070000000005,OSQP_polish,optimal,1
5860,Control,25,18,2.0294130575952103,0.0062259590000000005,OSQP_polish,optimal,1
5860,Control,100,18,1.673178949076587,0.021846116,OSQP_polish,optimal,1
7180,Control,25,20,1.131111076036465,0.005930875,OSQP_polish,optimal,1
7180,Control,100,20,5.1319815879747495,0.025315222,OSQP_polish,optimal,1
7170,Control,100,20,3.208840831600277,0.062621389,OSQP_polish,optimal,1
7140,Control,50,20,0.9501679131490244,0.023831527,OSQP_polish,optimal,1
7180,Control,50,20,2.4321144076140557,0.036429623,OSQP_polish,optimal,1
7150,Control,25,20,2.7105752347071506,0.016027962,OSQP_polish,optimal,1
7180,Control,75,20,2.7388912147208124,0.043198672,OSQP_polish,optimal,1
7190,Control,50,20,2.4481387416986853,0.010137784,OSQP_polish,optimal,1
7180,Control,50,20,2.7611492828493005,0.027724027,OSQP_polish,optimal,1
7180,Control,25,20,3.06211016753776,0.00795482,OSQP_polish,optimal,1
9245,Control,25,23,4.196844392655464,0.018154488,OSQP_polish,optimal,-1
9215,Control,50,23,1.7555176134925676,0.036556894,OSQP_polish,optimal,1
9265,Control,125,23,9.236102410673256,0.055267421,OSQP_polish,optimal,1
9255,Control,100,23,3.4321059411665864,0.018236887,OSQP_polish,optimal,-1
9275,Control,75,23,11.866377169510152,0.036448334000000006,OSQP_polish,optimal,1
9215,Control,75,23,5.670199456401344,0.01648706,OSQP_polish,optimal,1
9195,Control,50,23,1.4127500941741735,0.013576016000000002,OSQP_polish,optimal,1
9235,Control,150,23,3.676224161862372,0.093694924,OSQP_polish,optimal,1
9265,Control,150,23,4.990104594903366,0.077447477,OSQP_polish,optimal,1
9235,Control,50,23,2.199671188801311,0.013770627,OSQP_polish,optimal,1
11848,Control,50,26,2.9675805474429984,0.029358198,OSQP_polish,optimal,1
11818,Control,125,26,2.380677427094086,0.09556656,OSQP_polish,optimal,-1
11818,Control,25,26,1.8065329947504118,0.01387689,OSQP_polish,optimal,1
11848,Control,50,26,2.2232448258484383,0.136578903,OSQP_polish,optimal,1
11858,Control,125,26,10.794958429337175,0.056115399,OSQP_polish,optimal,1
11868,Control,375,26,12.06416642384461,0.125951808,OSQP_polish,optimal,1
11828,Control,75,26,4.820993823114487,0.043367447,OSQP_polish,optimal,1
11818,Control,50,26,3.496974508315752,0.017368435999999998,OSQP_polish,optimal,1
11848,Control,100,26,6.268233493144074,0.044467668,OSQP_polish,optimal,1
11868,Control,25,26,5.494247215656451,0.013984799,OSQP_polish,optimal,1
14439,Control,75,29,8.434114218342746,0.039495932,OSQP_polish,optimal,1
14419,Control,75,29,5.6966726107818975,0.026061315,OSQP_polish,optimal,1
14429,Control,50,29,3.542208445818305,0.037638542,OSQP_polish,optimal,1
14449,Control,75,29,9.92467710537725,0.09582829,OSQP_polish,optimal,1
14449,Control,25,29,4.461589847657172,0.035260201,OSQP_polish,optimal,1
14429,Control,100,29,4.262047986226894,0.035550317000000005,OSQP_polish,optimal,1
14389,Control,25,29,1.5836852492503308,0.015693767,OSQP_polish,optimal,1
14419,Control,50,29,1.4612800856151025,0.021740641,OSQP_polish,optimal,1
14439,Control,175,29,13.197880503762267,0.16635406000000005,OSQP_polish,optimal,1
14459,Control,50,29,4.415669105249046,0.064130317,OSQP_polish,optimal,1
19764,Control,50,34,4.471173976059647,0.023665316,OSQP_polish,optimal,1
19834,Control,75,34,4.559200646149483,0.090679463,OSQP_polish,optimal,-1
19804,Control,75,34,5.162397464771527,0.10994395900000001,OSQP_polish,optimal,1
19794,Control,25,34,2.2480135265502725,0.022896503,OSQP_polish,optimal,1
19804,Control,100,34,7.617939662900162,0.040855647,OSQP_polish,optimal,1
19824,Control,25,34,3.7344825629757135,0.01716893,OSQP_polish,optimal,1
19794,Control,50,34,3.1582508082874847,0.07979511,OSQP_polish,optimal,1
19874,Control,25,34,6.0968828325588715,0.052017368,OSQP_polish,optimal,1
19834,Control,75,34,3.9272182277520122,0.09613914,OSQP_polish,optimal,1
19874,Control,125,34,11.812361840067775,0.09478309,OSQP_polish,optimal,-1
25639,Control,100,39,4.257817853237246,0.16689525,OSQP_polish,optimal,1
25609,Control,50,39,5.197984778660696,0.111652424,OSQP_polish,optimal,-1
25619,Control,25,39,2.9499391054536224,0.030411222,OSQP_polish,optimal,1
25629,Control,100,39,3.0215004349158083,0.195182942,OSQP_polish,optimal,1
25639,Control,50,39,8.601769675153209,0.08078997700000001,OSQP_polish,optimal,1
25639,Control,50,39,3.3208624646457423,0.102234195,OSQP_polish,optimal,1
25659,Control,25,39,5.692147299936688,0.067628841,OSQP_polish,optimal,1
25629,Control,75,39,2.734564120075605,0.079390686,OSQP_polish,optimal,1
25609,Control,50,39,4.096236430948577,0.041513335,OSQP_polish,optimal,1
25669,Control,75,39,6.452758819255947,0.080371281,OSQP_polish,optimal,1
35688,Control,200,46,8.630895085706776,0.138829615,OSQP_polish,optimal,1
35668,Control,75,46,13.49314372371322,0.062661095,OSQP_polish,optimal,1
35688,Control,75,46,9.990796728899372,0.059958214,OSQP_polish,optimal,1
35638,Control,75,46,4.766879780813749,0.182792647,OSQP_polish,optimal,1
35668,Control,250,46,8.488963268338496,0.140726515,OSQP_polish,optimal,1
35588,Control,25,46,4.985524337304415,0.149016145,OSQP_polish,optimal,1
35678,Control,200,46,9.911446976354968,0.148998195,OSQP_polish,optimal,1
35668,Control,100,46,9.110619612312258,0.195469269,OSQP_polish,optimal,1
35708,Control,125,46,12.975423552029286,0.13800150399999994,OSQP_polish,optimal,1
35638,Control,100,46,5.353272113966782,0.081424236,OSQP_polish,optimal,1
48804,Control,150,54,6.386966819302256,0.279323304,OSQP_polish,optimal,1
48794,Control,75,54,6.262557123937662,0.199069109,OSQP_polish,optimal,1
48724,Control,150,54,6.3215540093011535,0.3762947480000001,OSQP_polish,optimal,1
48734,Control,100,54,9.791975189230419,0.135774993,OSQP_polish,optimal,1
48714,Control,75,54,7.339571002503266,0.146390978,OSQP_polish,optimal,1
48754,Control,75,54,7.604305994743504,0.29945279,OSQP_polish,optimal,1
48754,Control,100,54,5.464028232447124,0.09024412,OSQP_polish,optimal,1
48694,Control,150,54,6.115507373132178,0.204599416,OSQP_polish,optimal,1
48804,Control,125,54,11.14842217234228,0.125536495,OSQP_polish,optimal,1
48744,Control,75,54,10.226766669373816,0.10221385699999999,OSQP_polish,optimal,1
68034,Control,100,64,10.441053564619036,0.39360211,OSQP_polish,optimal,1
68034,Control,50,64,10.244441016828695,0.127334706,OSQP_polish,optimal,1
68064,Control,75,64,12.08725408595596,0.202031328,OSQP_polish,optimal,1
68064,Control,25,64,7.6431232413735115,0.131415191,OSQP_polish,optimal,1
68034,Control,100,64,11.690385370916607,0.211794292,OSQP_polish,optimal,1
67994,Control,25,64,8.064004013266896,0.22044213500000004,OSQP_polish,optimal,1
68034,Control,125,64,8.837247612660551,0.215303397,OSQP_polish,optimal,1
67994,Control,75,64,5.238953682270293,0.3363644120000001,OSQP_polish,optimal,1
68054,Control,175,64,8.180935658616104,0.18473078,OSQP_polish,optimal,1
68034,Control,25,64,5.559303049210732,0.102673145,OSQP_polish,optimal,1
95358,Control,250,76,10.54864745628007,0.4106384750000001,OSQP_polish,optimal,-1
95408,Control,75,76,8.877245083557684,0.208670595,OSQP_polish,optimal,1
95398,Control,150,76,18.754394482501205,0.214749744,OSQP_polish,optimal,1
95288,Control,75,76,8.15636742394719,0.237289715,OSQP_polish,optimal,1
95378,Control,75,76,11.305433825407574,0.29677604700000004,OSQP_polish,optimal,1
95338,Control,100,76,13.644774843181304,0.457174149,OSQP_polish,optimal,-1
95428,Control,100,76,14.89986235247246,0.308453564,OSQP_polish,optimal,1
95368,Control,100,76,10.789092856728553,0.184657447,OSQP_polish,optimal,1
95338,Control,75,76,12.736321722049556,0.187085735,OSQP_polish,optimal,1
95438,Control,225,76,16.13025795032759,0.264054041,OSQP_polish,optimal,1
135583,Control,100,91,13.131155370565903,0.364573675,OSQP_polish,optimal,1
135563,Control,175,91,11.317218803768682,0.5201989379999999,OSQP_polish,optimal,1
135573,Control,100,91,10.30155244234784,0.254390008,OSQP_polish,optimal,1
135573,Control,100,91,11.416175678715836,0.33897750200000004,OSQP_polish,optimal,-1
135583,Control,125,91,16.646210072006706,0.457798441,OSQP_polish,optimal,1
135613,Control,100,91,14.030657780658586,0.354356189,OSQP_polish,optimal,1
135583,Control,75,91,13.58776386628249,0.298702918,OSQP_polish,optimal,1
135543,Control,100,91,11.469359767497465,0.335072258,OSQP_polish,optimal,1
135553,Control,150,91,12.570811022686016,0.325560318,OSQP_polish,optimal,1
135583,Control,200,91,18.398852295562925,0.537166815,OSQP_polish,optimal,1
193729,Control,150,109,19.37631242434401,0.688405563,OSQP_polish,optimal,1
193789,Control,75,109,15.554366779178064,0.7057749259999999,OSQP_polish,optimal,1
193799,Control,150,109,15.281310586333909,0.7942365159999999,OSQP_polish,optimal,-1
193809,Control,125,109,15.90583895404237,0.6183315629999999,OSQP_polish,optimal,1
193799,Control,175,109,13.104361465607948,0.809631566,OSQP_polish,optimal,1
193779,Control,125,109,12.968825618781946,0.8236078029999999,OSQP_polish,optimal,1
193749,Control,175,109,24.196758570789772,0.5002031579999999,OSQP_polish,optimal,-1
193739,Control,100,109,14.46229032943557,0.442020626,OSQP_polish,optimal,1
193759,Control,100,109,20.15573653300164,0.6422503559999999,OSQP_polish,optimal,1
193759,Control,225,109,17.993771090471462,0.7110926639999999,OSQP_polish,optimal,1


==> data/results_bak/benchmark_problems/performance_profiles.csv <==
ECOS,GUROBI,MOSEK,OSQP,OSQP_polish,qpOASES,tau
0.01,0.28285714285714286,0.12285714285714286,0.4085714285714286,0.16785714285714284,0.007857142857142858,1.0
0.01,0.285,0.12357142857142857,0.41214285714285714,0.17,0.007857142857142858,1.0092621909870476
0.011428571428571429,0.2857142857142857,0.125,0.4157142857142857,0.17857142857142858,0.007857142857142858,1.0186101701559758
0.012142857142857143,0.2885714285714286,0.12642857142857142,0.42,0.18285714285714286,0.007857142857142858,1.0280447320933093
0.012142857142857143,0.2907142857142857,0.12857142857142856,0.425,0.19,0.007857142857142858,1.0375666787451858
0.012857142857142857,0.2957142857142857,0.13,0.4278571428571429,0.2,0.007857142857142858,1.0471768194855202
0.012857142857142857,0.29714285714285715,0.13071428571428573,0.43142857142857144,0.2042857142857143,0.007857142857142858,1.0568759711848041
0.012857142857142857,0.3028571428571429,0.13142857142857142,0.435,0.20857142857142857,0.008571428571428572,1.0666649582795393
0.012857142857142857,0.3092857142857143,0.13285714285714287,0.4392857142857143,0.21357142857142858,0.008571428571428572,1.0765446128423155
0.012857142857142857,0.315,0.135,0.44357142857142856,0.21714285714285714,0.009285714285714286,1.0865157746525382
0.014285714285714285,0.3192857142857143,0.13785714285714284,0.4471428571428571,0.22,0.009285714285714286,1.0965792912678098
0.015,0.325,0.1392857142857143,0.4492857142857143,0.22428571428571428,0.009285714285714286,1.1067360180959736
0.015,0.3292857142857143,0.14142857142857143,0.45285714285714285,0.23,0.009285714285714286,1.116986818467823
0.017857142857142856,0.3342857142857143,0.14142857142857143,0.4585714285714286,0.235,0.009285714285714286,1.1273325637104867
0.017857142857142856,0.3414285714285714,0.14285714285714285,0.4614285714285714,0.23857142857142857,0.01,1.1377741332214912
0.017857142857142856,0.3485714285714286,0.145,0.4635714285714286,0.245,0.01,1.148312414543511
0.018571428571428572,0.355,0.1457142857142857,0.46785714285714286,0.25285714285714284,0.01,1.158948303439811
0.018571428571428572,0.35928571428571426,0.1457142857142857,0.47,0.25785714285714284,0.01,1.1696827039703852
0.018571428571428572,0.365,0.14714285714285713,0.4757142857142857,0.2642857142857143,0.01,1.180516528568805
0.019285714285714285,0.37142857142857144,0.1492857142857143,0.48142857142857143,0.27,0.01,1.1914506981197759
0.019285714285714285,0.37714285714285717,0.15,0.4835714285714286,0.27714285714285714,0.010714285714285714,1.2024861420374122
0.019285714285714285,0.38285714285714284,0.15,0.48714285714285716,0.28285714285714286,0.011428571428571429,1.2136237983442408
0.019285714285714285,0.38357142857142856,0.15285714285714286,0.48928571428571427,0.28714285714285714,0.011428571428571429,1.2248646137509314
0.019285714285714285,0.38571428571428573,0.15357142857142858,0.49142857142857144,0.29428571428571426,0.012142857142857143,1.2362095437367686
0.02,0.39,0.155,0.4928571428571429,0.30214285714285716,0.012142857142857143,1.2476595526308696
0.02,0.3942857142857143,0.155,0.49785714285714283,0.3107142857142857,0.012142857142857143,1.259215613694151
0.02,0.39785714285714285,0.15642857142857142,0.49857142857142855,0.3142857142857143,0.012857142857142857,1.2708787092020586
0.02142857142857143,0.4042857142857143,0.15714285714285714,0.5014285714285714,0.32357142857142857,0.012857142857142857,1.2826498305280605
0.022857142857142857,0.4085714285714286,0.15857142857142856,0.5057142857142857,0.3292857142857143,0.012857142857142857,1.2945299782279156
0.024285714285714285,0.4142857142857143,0.16071428571428573,0.5064285714285715,0.335,0.012857142857142857,1.306520162124721
0.02642857142857143,0.4228571428571429,0.16357142857142856,0.5092857142857142,0.3442857142857143,0.013571428571428571,1.3186214013947486
0.02857142857142857,0.43,0.1692857142857143,0.5135714285714286,0.3514285714285714,0.013571428571428571,1.330834724654075
0.030714285714285715,0.4342857142857143,0.1707142857142857,0.5164285714285715,0.36214285714285716,0.013571428571428571,1.343161170046016
0.032857142857142856,0.43714285714285717,0.17214285714285715,0.5207142857142857,0.37,0.015,1.3556017853293685
0.03357142857142857,0.4421428571428571,0.17214285714285715,0.5235714285714286,0.3757142857142857,0.015,1.3681576279674716
0.03357142857142857,0.44642857142857145,0.17285714285714285,0.5285714285714286,0.38571428571428573,0.015,1.3808297652180925
0.03428571428571429,0.45,0.17642857142857143,0.5314285714285715,0.38785714285714284,0.015714285714285715,1.3936192742241424
0.035,0.4542857142857143,0.17714285714285713,0.5385714285714286,0.3942857142857143,0.015714285714285715,1.406527242105237
0.035,0.46285714285714286,0.17857142857142858,0.5442857142857143,0.4014285714285714,0.015714285714285715,1.4195547660501011
0.037142857142857144,0.46714285714285714,0.18071428571428572,0.5442857142857143,0.405,0.015714285714285715,1.4327029534098308
0.03785714285714286,0.4714285714285714,0.18285714285714286,0.5464285714285714,0.4092857142857143,0.015714285714285715,1.4459729217920199
0.04071428571428572,0.4764285714285714,0.18428571428571427,0.5492857142857143,0.4142857142857143,0.016428571428571428,1.4593657991557567
0.04285714285714286,0.4807142857142857,0.185,0.5514285714285714,0.42,0.017857142857142856,1.4728827239075026
0.045714285714285714,0.4907142857142857,0.18571428571428572,0.5564285714285714,0.425,0.018571428571428572,1.4865248449978568
0.047142857142857146,0.5,0.18857142857142858,0.5585714285714286,0.42857142857142855,0.018571428571428572,1.5002933220192183
0.05142857142857143,0.505,0.18928571428571428,0.5642857142857143,0.4307142857142857,0.019285714285714285,1.5141893253043521
0.054285714285714284,0.5142857142857142,0.19071428571428573,0.5657142857142857,0.4357142857142857,0.02,1.5282140360258698
0.055,0.5178571428571429,0.19357142857142856,0.5685714285714286,0.44142857142857145,0.02,1.5423686462966282
0.055,0.52,0.195,0.5721428571428572,0.45,0.02,1.5566543592710615
0.05785714285714286,0.525,0.19714285714285715,0.575,0.455,0.02,1.5710723892474503
0.05857142857142857,0.53,0.19857142857142857,0.5771428571428572,0.4592857142857143,0.02,1.5856239617711374
0.05928571428571429,0.5321428571428571,0.2,0.5792857142857143,0.4635714285714286,0.020714285714285713,1.6003103137387007
0.06142857142857143,0.5342857142857143,0.20214285714285715,0.5828571428571429,0.4664285714285714,0.02142857142857143,1.6151326935030905
0.06285714285714286,0.5371428571428571,0.2042857142857143,0.585,0.4707142857142857,0.02142857142857143,1.6300923609797406
0.065,0.5428571428571428,0.2057142857142857,0.5892857142857143,0.475,0.02142857142857143,1.6451905877536626
0.065,0.5471428571428572,0.20642857142857143,0.5892857142857143,0.48142857142857143,0.02142857142857143,1.66042865718753
0.06785714285714285,0.5514285714285714,0.20857142857142857,0.5928571428571429,0.4857142857142857,0.02214285714285714,1.6758078645307677
0.07214285714285715,0.555,0.21,0.5957142857142858,0.48714285714285716,0.02214285714285714,1.691329517029648
0.07428571428571429,0.5585714285714286,0.21142857142857144,0.5978571428571429,0.49142857142857144,0.02214285714285714,1.7069949340384074
0.07571428571428572,0.5592857142857143,0.21357142857142858,0.6021428571428571,0.4957142857142857,0.02214285714285714,1.722805447131394
0.07714285714285714,0.5635714285714286,0.21428571428571427,0.605,0.49714285714285716,0.022857142857142857,1.7387624002162507
0.07928571428571428,0.5671428571428572,0.21571428571428572,0.6078571428571429,0.5028571428571429,0.022857142857142857,1.754867149648151
0.08,0.5707142857142857,0.21785714285714286,0.6107142857142858,0.505,0.022857142857142857,1.7711210643450879
0.08142857142857143,0.5757142857142857,0.21928571428571428,0.6121428571428571,0.5071428571428571,0.022857142857142857,1.787525525904235
0.08285714285714285,0.5807142857142857,0.22285714285714286,0.615,0.5121428571428571,0.023571428571428573,1.8040819287193828
0.08428571428571428,0.5835714285714285,0.22428571428571428,0.6185714285714285,0.5164285714285715,0.023571428571428573,1.820791680099463
0.08428571428571428,0.5885714285714285,0.22714285714285715,0.6207142857142857,0.5192857142857142,0.023571428571428573,1.8376562003881711
0.08714285714285715,0.5914285714285714,0.2307142857142857,0.6264285714285714,0.5235714285714286,0.023571428571428573,1.8546769230846987
0.08785714285714286,0.5957142857142858,0.2357142857142857,0.6271428571428571,0.5271428571428571,0.023571428571428573,1.8718552949655787
0.08928571428571429,0.5978571428571429,0.23714285714285716,0.6292857142857143,0.5292857142857142,0.023571428571428573,1.8891927762076663
0.09,0.6014285714285714,0.2392857142857143,0.6321428571428571,0.5342857142857143,0.025,1.9066908405122525
0.09214285714285714,0.6057142857142858,0.24142857142857144,0.6335714285714286,0.535,0.025,1.924350975230331
0.09285714285714286,0.6107142857142858,0.24285714285714285,0.6364285714285715,0.5414285714285715,0.025714285714285714,1.9421746814890257
0.09642857142857143,0.6135714285714285,0.24642857142857144,0.6385714285714286,0.5435714285714286,0.025714285714285714,1.9601634743191854
0.09714285714285714,0.6178571428571429,0.24928571428571428,0.6414285714285715,0.5478571428571428,0.02642857142857143,1.9783188827841642
0.10214285714285715,0.6207142857142857,0.25285714285714284,0.6457142857142857,0.5514285714285714,0.02642857142857143,1.996642450109794
0.10571428571428572,0.6271428571428571,0.255,0.6471428571428571,0.5542857142857143,0.02642857142857143,2.0151357338155576
0.10714285714285714,0.6307142857142857,0.25857142857142856,0.6514285714285715,0.5607142857142857,0.02642857142857143,2.0338003058469813
0.11142857142857143,0.6342857142857142,0.2621428571428571,0.6542857142857142,0.5621428571428572,0.027142857142857142,2.052637752709252
0.11285714285714285,0.6428571428571429,0.2642857142857143,0.6571428571428571,0.565,0.027142857142857142,2.071649675602069
0.11571428571428571,0.6464285714285715,0.2671428571428571,0.6614285714285715,0.5685714285714286,0.027857142857142858,2.0908376905557504
0.11642857142857142,0.6485714285714286,0.27,0.6635714285714286,0.5735714285714286,0.027857142857142858,2.1102034285685956
0.11714285714285715,0.6507142857142857,0.27214285714285713,0.6642857142857143,0.5771428571428572,0.027857142857142858,2.12974853574552
0.12,0.6557142857142857,0.2757142857142857,0.6671428571428571,0.5835714285714285,0.02857142857142857,2.14947467343798
0.12142857142857143,0.66,0.27714285714285714,0.6692857142857143,0.5857142857142857,0.02857142857142857,2.1693835183851844
0.12428571428571429,0.6642857142857143,0.2792857142857143,0.6714285714285714,0.5928571428571429,0.029285714285714286,2.1894767628566214
0.12428571428571429,0.6664285714285715,0.2814285714285714,0.6742857142857143,0.6021428571428571,0.029285714285714286,2.209756114795902
0.12785714285714286,0.6707142857142857,0.28285714285714286,0.6792857142857143,0.6057142857142858,0.03,2.2302232979659378
0.12857142857142856,0.6728571428571428,0.2857142857142857,0.6821428571428572,0.6121428571428571,0.03214285714285714,2.2508800520954613
0.13,0.6757142857142857,0.2885714285714286,0.6871428571428572,0.615,0.03214285714285714,2.2717281330269055
0.13071428571428573,0.6785714285714286,0.2935714285714286,0.69,0.6192857142857143,0.03214285714285714,2.2927693128656492
0.13285714285714287,0.6792857142857143,0.29642857142857143,0.69,0.6235714285714286,0.03214285714285714,2.314005380130653
0.1357142857142857,0.6821428571428572,0.29714285714285715,0.6921428571428572,0.6264285714285714,0.03357142857142857,2.3354381399064787
0.13785714285714284,0.6892857142857143,0.3007142857142857,0.6942857142857143,0.6271428571428571,0.03357142857142857,2.3570694139967276
0.1407142857142857,0.6914285714285714,0.30357142857142855,0.6957142857142857,0.6307142857142857,0.03357142857142857,2.3789010410788936
0.14142857142857143,0.6935714285714286,0.3078571428571429,0.6985714285714286,0.6342857142857142,0.03357142857142857,2.4009348768606524
0.14285714285714285,0.6985714285714286,0.31,0.7,0.6371428571428571,0.03357142857142857,2.4231727942375993
0.14857142857142858,0.7035714285714286,0.3157142857142857,0.7014285714285714,0.6414285714285715,0.03357142857142857,2.445616683452446
0.15,0.7064285714285714,0.31857142857142856,0.7035714285714286,0.6421428571428571,0.03428571428571429,2.468268452255692
0.15285714285714286,0.7092857142857143,0.32142857142857145,0.705,0.6485714285714286,0.035,2.491130026067789
0.155,0.715,0.32285714285714284,0.7092857142857143,0.6557142857142857,0.035,2.5142033481427974
0.15714285714285714,0.7185714285714285,0.3264285714285714,0.7142857142857143,0.6592857142857143,0.035,2.5374903797335704
0.15714285714285714,0.7221428571428572,0.33071428571428574,0.7185714285714285,0.6621428571428571,0.035,2.5609931002584587
0.16142857142857142,0.725,0.3314285714285714,0.7235714285714285,0.6671428571428571,0.035,2.5847135074695635
0.1657142857142857,0.7278571428571429,0.3342857142857143,0.7257142857142858,0.6714285714285714,0.035,2.608653617622548
0.16857142857142857,0.7307142857142858,0.3392857142857143,0.7285714285714285,0.6728571428571428,0.035,2.632815465648021
0.17142857142857143,0.7321428571428571,0.3435714285714286,0.7328571428571429,0.6792857142857143,0.03571428571428571,2.6572011053245053
0.17357142857142857,0.735,0.3464285714285714,0.7364285714285714,0.6828571428571428,0.03571428571428571,2.681812609453015
0.17714285714285713,0.7364285714285714,0.34714285714285714,0.7407142857142858,0.6871428571428572,0.03571428571428571,2.7066520700332415
0.18142857142857144,0.7371428571428571,0.3514285714285714,0.745,0.69,0.03785714285714286,2.7317215984413767
0.18428571428571427,0.74,0.35428571428571426,0.7478571428571429,0.6921428571428572,0.03785714285714286,2.7570233256095835
0.185,0.7407142857142858,0.3585714285714286,0.7492857142857143,0.6957142857142857,0.03857142857142857,2.7825594022071245
0.18714285714285714,0.7421428571428571,0.36,0.7514285714285714,0.6978571428571428,0.03857142857142857,2.808331998823172
0.19142857142857142,0.7428571428571429,0.36142857142857143,0.7571428571428571,0.6992857142857143,0.03857142857142857,2.8343433061513092
0.19428571428571428,0.7457142857142857,0.36428571428571427,0.7621428571428571,0.7014285714285714,0.03857142857142857,2.8605955351757424
0.19428571428571428,0.7471428571428571,0.36642857142857144,0.7642857142857142,0.7078571428571429,0.04071428571428572,2.887090917359236
0.19785714285714287,0.75,0.3707142857142857,0.7671428571428571,0.7107142857142857,0.04071428571428572,2.9138317048327873
0.1992857142857143,0.7514285714285714,0.37642857142857145,0.77,0.7142857142857143,0.04214285714285714,2.940820170587063
0.2007142857142857,0.7521428571428571,0.37857142857142856,0.7721428571428571,0.7192857142857143,0.04285714285714286,2.9680586086656024
0.20357142857142857,0.7535714285714286,0.3792857142857143,0.775,0.7221428571428572,0.04285714285714286,2.9955493343598136
0.20642857142857143,0.7535714285714286,0.38142857142857145,0.7792857142857142,0.725,0.04428571428571428,3.0232946844057773
0.20857142857142857,0.7564285714285715,0.38285714285714284,0.7835714285714286,0.7292857142857143,0.045714285714285714,3.0512970171828697
0.21428571428571427,0.7592857142857142,0.3871428571428571,0.7885714285714286,0.7321428571428571,0.047142857142857146,3.079558712914226
0.21642857142857144,0.7635714285714286,0.39285714285714285,0.7921428571428571,0.7364285714285714,0.047857142857142855,3.108082173869064
0.22071428571428572,0.7642857142857142,0.39571428571428574,0.7992857142857143,0.7421428571428571,0.04857142857142857,3.1368698245668774
0.225,0.7664285714285715,0.3985714285714286,0.8007142857142857,0.7442857142857143,0.04857142857142857,3.1659241119835224
0.22857142857142856,0.7664285714285715,0.4014285714285714,0.8035714285714286,0.7471428571428571,0.05071428571428571,3.195247505759212
0.2307142857142857,0.7685714285714286,0.4107142857142857,0.81,0.7521428571428571,0.05142857142857143,3.2248424984084414
0.23214285714285715,0.7707142857142857,0.4135714285714286,0.8121428571428572,0.7585714285714286,0.05142857142857143,3.254711605531848
0.2342857142857143,0.7735714285714286,0.4142857142857143,0.815,0.7635714285714286,0.052142857142857144,3.2848573660300446
0.23642857142857143,0.775,0.41714285714285715,0.8178571428571428,0.765,0.05357142857142857,3.315282342319425
0.24071428571428571,0.775,0.4228571428571429,0.82,0.7692857142857142,0.055,3.345989120549973
0.245,0.775,0.4257142857142857,0.8271428571428572,0.7742857142857142,0.055,3.3769803108250906
0.24714285714285714,0.7771428571428571,0.42928571428571427,0.8292857142857143,0.7792857142857142,0.055,3.408258547423452
0.24928571428571428,0.7785714285714286,0.4307142857142857,0.8321428571428572,0.7842857142857143,0.055,3.4398264890229253
0.25,0.7807142857142857,0.4328571428571429,0.8328571428571429,0.7914285714285715,0.056428571428571425,3.4716868189265613
0.25357142857142856,0.7821428571428571,0.43714285714285717,0.8328571428571429,0.7964285714285714,0.06,3.503842245290674
0.25857142857142856,0.7842857142857143,0.44,0.8342857142857143,0.7971428571428572,0.060714285714285714,3.536295501355042
0.26285714285714284,0.785,0.44285714285714284,0.8378571428571429,0.8021428571428572,0.060714285714285714,3.5690493456752295
0.2642857142857143,0.7857142857142857,0.4442857142857143,0.8414285714285714,0.8042857142857143,0.06142857142857143,3.602106562357071
0.26857142857142857,0.7878571428571428,0.4471428571428571,0.8464285714285714,0.8071428571428572,0.06357142857142857,3.6354699612933197
0.27071428571428574,0.79,0.4471428571428571,0.8485714285714285,0.81,0.06428571428571428,3.6691423784024932
0.27214285714285713,0.79,0.45,0.8492857142857143,0.8164285714285714,0.06571428571428571,3.703126675869926
0.2742857142857143,0.7921428571428571,0.4521428571428571,0.8521428571428571,0.8192857142857143,0.06714285714285714,3.737425742391064
0.28,0.7935714285714286,0.4542857142857143,0.855,0.8228571428571428,0.06785714285714285,3.7720424934169983
0.2842857142857143,0.7957142857142857,0.4564285714285714,0.8578571428571429,0.8257142857142857,0.06785714285714285,3.806979871402286
0.2857142857142857,0.7978571428571428,0.46,0.8592857142857143,0.8257142857142857,0.06928571428571428,3.84224084605506
0.2864285714285714,0.7978571428571428,0.4635714285714286,0.8621428571428571,0.83,0.07071428571428572,3.877828414589456
0.2914285714285714,0.8007142857142857,0.46714285714285714,0.8657142857142858,0.8328571428571429,0.07214285714285715,3.913745601980384
0.29428571428571426,0.8014285714285714,0.4685714285714286,0.8685714285714285,0.8335714285714285,0.07357142857142857,3.949995461220644
0.29714285714285715,0.8035714285714286,0.4692857142857143,0.87,0.835,0.07428571428571429,3.9865810735804406
0.3,0.8042857142857143,0.47,0.8735714285714286,0.8385714285714285,0.075,4.023505548869292
0.30642857142857144,0.8071428571428572,0.4735714285714286,0.875,0.8435714285714285,0.07714285714285714,4.060772025700365
0.3107142857142857,0.8085714285714286,0.4742857142857143,0.8764285714285714,0.845,0.07857142857142857,4.0983836717572615
0.31285714285714283,0.8121428571428572,0.4764285714285714,0.88,0.8485714285714285,0.08071428571428571,4.136343684063275
0.31285714285714283,0.8128571428571428,0.47714285714285715,0.8821428571428571,0.8507142857142858,0.08142857142857143,4.174655289253137
0.3157142857142857,0.8142857142857143,0.47928571428571426,0.8842857142857142,0.8528571428571429,0.08285714285714285,4.213321743847288
0.31857142857142856,0.8157142857142857,0.48642857142857143,0.8857142857142857,0.8535714285714285,0.08357142857142857,4.252346334528682
0.32071428571428573,0.8178571428571428,0.4907142857142857,0.8921428571428571,0.8564285714285714,0.085,4.291732378422157
0.3242857142857143,0.8192857142857143,0.4942857142857143,0.8957142857142857,0.86,0.08785714285714286,4.3314832233764
0.3271428571428571,0.8207142857142857,0.49785714285714283,0.8964285714285715,0.8642857142857143,0.08857142857142856,4.371602248248505
0.33,0.8228571428571428,0.4992857142857143,0.8985714285714286,0.8657142857142858,0.09,4.412092863191189
0.3364285714285714,0.825,0.4992857142857143,0.9014285714285715,0.8685714285714285,0.09071428571428572,4.452958509942655
0.34214285714285714,0.8278571428571428,0.5014285714285714,0.9028571428571428,0.8714285714285714,0.09214285714285714,4.494202662119142
0.3457142857142857,0.8285714285714286,0.5035714285714286,0.905,0.8742857142857143,0.09285714285714286,4.535828825510188
0.3492857142857143,0.8292857142857143,0.5057142857142857,0.9078571428571428,0.8757142857142857,0.09357142857142857,4.577840538376619
0.3507142857142857,0.8292857142857143,0.5085714285714286,0.9107142857142857,0.8814285714285715,0.09571428571428571,4.6202413717513116
0.35714285714285715,0.8314285714285714,0.5114285714285715,0.9135714285714286,0.8871428571428571,0.09857142857142857,4.663034929742731
0.36142857142857143,0.8328571428571429,0.5121428571428571,0.915,0.89,0.09857142857142857,4.7062248498412815
0.36357142857142855,0.8342857142857143,0.5142857142857142,0.9157142857142857,0.8907142857142857,0.09928571428571428,4.749814803228501
0.36714285714285716,0.8364285714285714,0.5185714285714286,0.9178571428571428,0.8921428571428571,0.09928571428571428,4.79380849508911
0.36857142857142855,0.8371428571428572,0.5207142857142857,0.92,0.8957142857142857,0.09928571428571428,4.838209664925956
0.37,0.8378571428571429,0.5242857142857142,0.9228571428571428,0.8971428571428571,0.09928571428571428,4.8830220868778795
0.3757142857142857,0.8385714285714285,0.5264285714285715,0.9242857142857143,0.8985714285714286,0.1,4.9282495700405144
0.38,0.84,0.5314285714285715,0.9264285714285714,0.9,0.10071428571428571,4.973895958790064
0.38357142857142856,0.8414285714285714,0.5342857142857143,0.9285714285714286,0.9035714285714286,0.10142857142857142,5.019965133110082
0.3842857142857143,0.8421428571428572,0.5357142857142857,0.9307142857142857,0.905,0.10214285714285715,5.066461008921268
0.38785714285714284,0.8435714285714285,0.54,0.9307142857142857,0.905,0.10214285714285715,5.113387538414326
0.38857142857142857,0.8457142857142858,0.5428571428571428,0.9321428571428572,0.9085714285714286,0.10571428571428572,5.160748710385909
0.39357142857142857,0.8464285714285714,0.545,0.9328571428571428,0.9121428571428571,0.10642857142857143,5.208548550577661
0.4007142857142857,0.8478571428571429,0.5485714285714286,0.9357142857142857,0.9142857142857143,0.10928571428571429,5.256791122018422
0.405,0.8507142857142858,0.5514285714285714,0.9364285714285714,0.9164285714285715,0.11214285714285714,5.305480525369573
0.4107142857142857,0.8521428571428571,0.5535714285714286,0.9371428571428572,0.92,0.11357142857142857,5.354620899273607
0.4114285714285714,0.8528571428571429,0.555,0.9378571428571428,0.9214285714285714,0.115,5.404216420705916
0.415,0.8571428571428571,0.5578571428571428,0.9378571428571428,0.9221428571428572,0.115,5.454271305329834
0.4207142857142857,0.86,0.5585714285714286,0.9392857142857143,0.9228571428571428,0.11571428571428571,5.50478980785497
0.4235714285714286,0.8614285714285714,0.56,0.94,0.9228571428571428,0.11571428571428571,5.555776222398876
0.4307142857142857,0.865,0.5628571428571428,0.9414285714285714,0.9242857142857143,0.11642857142857142,5.607234882852032
0.435,0.8678571428571429,0.5635714285714286,0.9421428571428572,0.9271428571428572,0.11642857142857142,5.659170163246244
0.43714285714285717,0.87,0.565,0.9435714285714286,0.9292857142857143,0.11785714285714285,5.711586478126432
0.44357142857142856,0.8707142857142857,0.565,0.9464285714285714,0.9307142857142857,0.11785714285714285,5.764488282925877
0.4471428571428571,0.8714285714285714,0.5664285714285714,0.9464285714285714,0.9314285714285714,0.11928571428571429,5.8178800743449335
0.4492857142857143,0.8714285714285714,0.57,0.9478571428571428,0.9328571428571428,0.12,5.871766390733256
0.4521428571428571,0.8728571428571429,0.5714285714285714,0.9485714285714286,0.9335714285714286,0.12,5.926151812475554
0.4564285714285714,0.8764285714285714,0.5742857142857143,0.95,0.9364285714285714,0.12,5.981040962380941
0.45785714285714285,0.8792857142857143,0.5771428571428572,0.9507142857142857,0.9371428571428572,0.12071428571428572,6.036438506075867
0.4614285714285714,0.88,0.5778571428571428,0.9507142857142857,0.94,0.12071428571428572,6.09234915240071
0.46214285714285713,0.88,0.5814285714285714,0.9528571428571428,0.9421428571428572,0.12071428571428572,6.148777653810023
0.4635714285714286,0.8807142857142857,0.5842857142857143,0.9557142857142857,0.9435714285714286,0.12071428571428572,6.205728806776502
0.47,0.8807142857142857,0.5864285714285714,0.9557142857142857,0.9457142857142857,0.12071428571428572,6.26320745219869
0.475,0.8821428571428571,0.5914285714285714,0.9557142857142857,0.9464285714285714,0.12142857142857143,6.321218475812452
0.4785714285714286,0.8821428571428571,0.595,0.9557142857142857,0.9478571428571428,0.12285714285714286,6.379766808606281
0.4828571428571429,0.8842857142857142,0.5971428571428572,0.9564285714285714,0.9492857142857143,0.12357142857142857,6.4388574272404195
0.48642857142857143,0.885,0.5978571428571429,0.9571428571428572,0.9492857142857143,0.12571428571428572,6.49849535446989
0.48857142857142855,0.8878571428571429,0.5992857142857143,0.9578571428571429,0.95,0.12642857142857142,6.558685659571432
0.49357142857142855,0.8885714285714286,0.6028571428571429,0.9578571428571429,0.9514285714285714,0.12714285714285714,6.619433458774393
0.495,0.8892857142857142,0.6035714285714285,0.9585714285714285,0.9521428571428572,0.12714285714285714,6.680743915695613
0.5007142857142857,0.8914285714285715,0.605,0.9585714285714285,0.9521428571428572,0.12785714285714286,6.742622241778342
0.5021428571428571,0.8914285714285715,0.605,0.9592857142857143,0.9521428571428572,0.12857142857142856,6.805073696735208
0.505,0.8935714285714286,0.6071428571428571,0.96,0.9521428571428572,0.12857142857142856,6.868103588995304
0.5071428571428571,0.8942857142857142,0.6107142857142858,0.9607142857142857,0.9535714285714286,0.12857142857142856,6.931717276155406
0.5135714285714286,0.895,0.6114285714285714,0.9621428571428572,0.9542857142857143,0.13,6.995920165435373
0.5171428571428571,0.8957142857142857,0.6135714285714285,0.9628571428571429,0.955,0.13,7.060717714137773
0.52,0.8957142857142857,0.6157142857142858,0.9635714285714285,0.9578571428571429,0.13,7.1261154301117475
0.5228571428571429,0.8978571428571429,0.6178571428571429,0.9635714285714285,0.9592857142857143,0.13071428571428573,7.192118872221189
0.5278571428571428,0.8978571428571429,0.6207142857142857,0.9635714285714285,0.96,0.13071428571428573,7.258733650817251
0.5292857142857142,0.8978571428571429,0.6235714285714286,0.9642857142857143,0.9607142857142857,0.13071428571428573,7.3259654282152304
0.5314285714285715,0.9007142857142857,0.6257142857142857,0.965,0.9614285714285714,0.13071428571428573,7.393819919175866
0.5342857142857143,0.9007142857142857,0.6264285714285714,0.9664285714285714,0.9614285714285714,0.13142857142857142,7.46230289139111
0.5357142857142857,0.9014285714285715,0.6285714285714286,0.9671428571428572,0.9621428571428572,0.13142857142857142,7.531420165974372
0.5392857142857143,0.9028571428571428,0.6292857142857143,0.9685714285714285,0.965,0.13214285714285715,7.6011776179553285
0.5414285714285715,0.9035714285714286,0.63,0.9692857142857143,0.9664285714285714,0.13214285714285715,7.671581176779302
0.5428571428571428,0.9035714285714286,0.6321428571428571,0.9692857142857143,0.9678571428571429,0.13214285714285715,7.742636826811269
0.545,0.9042857142857142,0.6335714285714286,0.9692857142857143,0.9692857142857143,0.13214285714285715,7.814350607844544
0.5471428571428572,0.9064285714285715,0.6342857142857142,0.9692857142857143,0.9707142857142858,0.13357142857142856,7.886728615614152
0.5478571428571428,0.9078571428571428,0.6357142857142857,0.9692857142857143,0.9707142857142858,0.13357142857142856,7.959777002314984
0.55,0.9078571428571428,0.6392857142857142,0.97,0.9721428571428572,0.135,8.033501977124734
0.5535714285714286,0.9085714285714286,0.6407142857142857,0.9707142857142858,0.9728571428571429,0.13642857142857143,8.107909806731687
0.5564285714285714,0.91,0.6414285714285715,0.9707142857142858,0.9735714285714285,0.13714285714285715,8.183006815867392
0.5585714285714286,0.9135714285714286,0.6428571428571429,0.9714285714285714,0.9742857142857143,0.13714285714285715,8.258799387844268
0.5592857142857143,0.9135714285714286,0.6442857142857142,0.9714285714285714,0.975,0.13785714285714284,8.335293965098193
0.56,0.9157142857142857,0.6457142857142857,0.9714285714285714,0.9757142857142858,0.13785714285714284,8.412497049736118
0.5635714285714286,0.9192857142857143,0.6464285714285715,0.9721428571428572,0.9757142857142858,0.1407142857142857,8.490415204088746
0.5664285714285714,0.9207142857142857,0.6464285714285715,0.9728571428571429,0.9764285714285714,0.1407142857142857,8.56905505126835
0.5685714285714286,0.9207142857142857,0.6492857142857142,0.9735714285714285,0.9764285714285714,0.1407142857142857,8.648423275731723
0.5742857142857143,0.9207142857142857,0.6507142857142857,0.9742857142857143,0.9764285714285714,0.14214285714285715,8.728526623848378
0.5778571428571428,0.9207142857142857,0.6528571428571428,0.9757142857142858,0.9785714285714285,0.14214285714285715,8.809371904473991
0.5814285714285714,0.9207142857142857,0.6542857142857142,0.9757142857142858,0.98,0.14214285714285715,8.89096598952916
0.5857142857142857,0.9221428571428572,0.6564285714285715,0.9764285714285714,0.9807142857142858,0.14214285714285715,8.973315814583522
0.5878571428571429,0.9228571428571428,0.6578571428571428,0.9771428571428571,0.9814285714285714,0.14214285714285715,9.05642837944529
0.59,0.9242857142857143,0.6585714285714286,0.9771428571428571,0.9821428571428571,0.14214285714285715,9.14031074875623
0.5942857142857143,0.925,0.6614285714285715,0.9771428571428571,0.9828571428571429,0.14214285714285715,9.224970052592175
0.5964285714285714,0.925,0.6628571428571428,0.9771428571428571,0.9835714285714285,0.14214285714285715,9.310413487069077
0.6014285714285714,0.9264285714285714,0.665,0.9778571428571429,0.9842857142857143,0.14285714285714285,9.396648314954692
0.6035714285714285,0.9264285714285714,0.6678571428571428,0.9778571428571429,0.9842857142857143,0.14285714285714285,9.483681866285922
0.6085714285714285,0.9278571428571428,0.6707142857142857,0.9785714285714285,0.9857142857142858,0.14285714285714285,9.571521538991863
0.6114285714285714,0.9278571428571428,0.6714285714285714,0.9785714285714285,0.9857142857142858,0.14357142857142857,9.660174799522645
0.6142857142857143,0.93,0.6728571428571428,0.98,0.9864285714285714,0.1457142857142857,9.749649183484088
0.6178571428571429,0.93,0.6735714285714286,0.9807142857142858,0.9871428571428571,0.1457142857142857,9.83995229627823
0.6207142857142857,0.9321428571428572,0.6757142857142857,0.9814285714285714,0.9878571428571429,0.14642857142857144,9.931091813749795
0.6214285714285714,0.9321428571428572,0.6778571428571428,0.9821428571428571,0.9878571428571429,0.14642857142857144,10.023075482838655
0.6257142857142857,0.9335714285714286,0.6792857142857143,0.9828571428571429,0.9878571428571429,0.14714285714285713,10.115911122238298
0.6257142857142857,0.9342857142857143,0.6792857142857143,0.9835714285714285,0.9878571428571429,0.14785714285714285,10.209606623060465
0.63,0.9357142857142857,0.6821428571428572,0.9835714285714285,0.9885714285714285,0.15,10.30416994950588
0.6357142857142857,0.9364285714285714,0.6842857142857143,0.9835714285714285,0.9892857142857143,0.15071428571428572,10.399609139541198
0.64,0.9378571428571428,0.6871428571428572,0.9835714285714285,0.9892857142857143,0.15071428571428572,10.495932305582278
0.6414285714285715,0.9385714285714286,0.69,0.9842857142857143,0.9892857142857143,0.15071428571428572,10.5931476351837
0.6457142857142857,0.9392857142857143,0.6914285714285714,0.9842857142857143,0.9892857142857143,0.15071428571428572,10.691263391734761
0.6485714285714286,0.9392857142857143,0.6914285714285714,0.9842857142857143,0.9892857142857143,0.15142857142857144,10.79028791516184
0.6507142857142857,0.9407142857142857,0.6921428571428572,0.9857142857142858,0.9892857142857143,0.15142857142857144,10.8902296226373
0.6535714285714286,0.9414285714285714,0.6964285714285714,0.9857142857142858,0.99,0.15214285714285714,10.991097009294972
0.6564285714285715,0.9435714285714286,0.6971428571428572,0.9857142857142858,0.99,0.15357142857142858,11.092898648952227
0.6607142857142857,0.9435714285714286,0.6992857142857143,0.9864285714285714,0.9907142857142858,0.15357142857142858,11.195643194838782
0.6628571428571428,0.9442857142857143,0.7,0.9871428571428571,0.9914285714285714,0.15357142857142858,11.299339380332222
0.6678571428571428,0.945,0.7,0.9871428571428571,0.9914285714285714,0.155,11.403996019700324
0.67,0.9464285714285714,0.7007142857142857,0.9871428571428571,0.9914285714285714,0.155,11.509622008850323
0.6721428571428572,0.9464285714285714,0.7014285714285714,0.9878571428571429,0.9914285714285714,0.15571428571428572,11.616226326085018
0.6764285714285714,0.9471428571428572,0.7021428571428572,0.9885714285714285,0.9914285714285714,0.15571428571428572,11.723818032865985
0.6785714285714286,0.9478571428571428,0.7042857142857143,0.9885714285714285,0.9914285714285714,0.15642857142857142,11.832406274583786
0.6828571428571428,0.9492857142857143,0.7064285714285714,0.9892857142857143,0.9914285714285714,0.15642857142857142,11.94200028133532
0.6842857142857143,0.9492857142857143,0.7078571428571429,0.9892857142857143,0.9914285714285714,0.15714285714285714,12.052609368708426
0.6864285714285714,0.9507142857142857,0.71,0.9907142857142858,0.9914285714285714,0.15785714285714286,12.164242938573679
0.6907142857142857,0.9507142857142857,0.7128571428571429,0.9907142857142858,0.9914285714285714,0.15785714285714286,12.276910479883592
0.6942857142857143,0.9514285714285714,0.7178571428571429,0.9914285714285714,0.9914285714285714,0.15928571428571428,12.390621569479162
0.6971428571428572,0.9514285714285714,0.7185714285714285,0.9914285714285714,0.9914285714285714,0.16,12.505385872903908
0.6992857142857143,0.9521428571428572,0.72,0.9921428571428571,0.9921428571428571,0.16142857142857142,12.621213145225473
0.7014285714285714,0.9521428571428572,0.7207142857142858,0.9921428571428571,0.9921428571428571,0.16142857142857142,12.738113231864785
0.705,0.9528571428571428,0.7228571428571429,0.9921428571428571,0.9921428571428571,0.16214285714285714,12.856096069432958
0.7064285714285714,0.9528571428571428,0.7228571428571429,0.9921428571428571,0.9921428571428571,0.16428571428571428,12.975171686575875
0.71,0.9535714285714286,0.725,0.9921428571428571,0.9921428571428571,0.16428571428571428,13.095350204826671
0.7114285714285714,0.9535714285714286,0.7271428571428571,0.9921428571428571,0.9921428571428571,0.16428571428571428,13.216641839466051
0.7128571428571429,0.9542857142857143,0.7271428571428571,0.9921428571428571,0.9921428571428571,0.165,13.339056900390586
0.715,0.9557142857142857,0.7278571428571429,0.9921428571428571,0.9921428571428571,0.1657142857142857,13.462605792989104
0.7157142857142857,0.9564285714285714,0.7307142857142858,0.9928571428571429,0.9921428571428571,0.16714285714285715,13.587299019027098
0.7164285714285714,0.9564285714285714,0.7307142857142858,0.9928571428571429,0.9928571428571429,0.16785714285714284,13.71314717753945
0.7185714285714285,0.9585714285714285,0.7321428571428571,0.9928571428571429,0.9928571428571429,0.16857142857142857,13.840160965731316
0.7207142857142858,0.9585714285714285,0.7321428571428571,0.9928571428571429,0.9928571428571429,0.1692857142857143,13.968351179887398
0.7228571428571429,0.9585714285714285,0.7321428571428571,0.9928571428571429,0.9935714285714285,0.1692857142857143,14.09772871628967
0.725,0.96,0.7342857142857143,0.9928571428571429,0.995,0.1707142857142857,14.228304572143527
0.7292857142857143,0.9607142857142857,0.735,0.9935714285714285,0.995,0.17214285714285715,14.360089846512599
0.7321428571428571,0.9607142857142857,0.735,0.9935714285714285,0.995,0.17214285714285715,14.493095741262167
0.7378571428571429,0.9607142857142857,0.7357142857142858,0.9935714285714285,0.995,0.17214285714285715,14.627333562011298
0.7385714285714285,0.9607142857142857,0.7364285714285714,0.9942857142857143,0.995,0.17357142857142857,14.762814719093903
0.7435714285714285,0.9607142857142857,0.7371428571428571,0.9942857142857143,0.995,0.1742857142857143,14.899550728528544
0.7471428571428571,0.9607142857142857,0.7378571428571429,0.9942857142857143,0.995,0.17642857142857143,15.037553212997377
0.7507142857142857,0.9607142857142857,0.7378571428571429,0.995,0.995,0.17714285714285713,15.176833902834053
0.7528571428571429,0.9628571428571429,0.74,0.995,0.995,0.17714285714285713,15.317404637020799
0.7564285714285715,0.965,0.7421428571428571,0.995,0.995,0.17714285714285713,15.459277364194778
0.7578571428571429,0.9664285714285714,0.745,0.995,0.9957142857142857,0.17714285714285713,15.602464143663688
0.7614285714285715,0.9664285714285714,0.7478571428571429,0.9957142857142857,0.9957142857142857,0.17857142857142858,15.74697714643086
0.7635714285714286,0.9678571428571429,0.7492857142857143,0.9957142857142857,0.9957142857142857,0.17857142857142858,15.89282865622978
0.765,0.9685714285714285,0.75,0.9957142857142857,0.9964285714285714,0.17857142857142858,16.0400310705682
0.7664285714285715,0.9692857142857143,0.7507142857142857,0.9957142857142857,0.9964285714285714,0.1792857142857143,16.188596901781985
0.7671428571428571,0.9692857142857143,0.7528571428571429,0.9957142857142857,0.9964285714285714,0.18,16.338538778098613
0.7714285714285715,0.97,0.7535714285714286,0.9957142857142857,0.9964285714285714,0.18,16.48986944471065
0.775,0.97,0.755,0.9957142857142857,0.9964285714285714,0.18,16.642601764859037
0.7771428571428571,0.9707142857142858,0.7557142857142857,0.9957142857142857,0.9971428571428571,0.18,16.79674872092653
0.7792857142857142,0.9707142857142858,0.7571428571428571,0.9957142857142857,0.9971428571428571,0.18,16.952323415541205
0.7807142857142857,0.9707142857142858,0.7571428571428571,0.9957142857142857,0.9971428571428571,0.18142857142857144,17.109339072690144
0.7828571428571428,0.9707142857142858,0.7592857142857142,0.9957142857142857,0.9971428571428571,0.18285714285714286,17.26780903884356
0.7842857142857143,0.9707142857142858,0.76,0.9957142857142857,0.9971428571428571,0.18428571428571427,17.42774678408919
0.7878571428571428,0.9707142857142858,0.7607142857142857,0.9957142857142857,0.9978571428571429,0.185,17.589165903277326
0.7885714285714286,0.9707142857142858,0.7614285714285715,0.9957142857142857,0.9978571428571429,0.185,17.75208011717635
0.79,0.9707142857142858,0.7635714285714286,0.9957142857142857,0.9978571428571429,0.185,17.916503273639005
0.7921428571428571,0.9707142857142858,0.7642857142857142,0.9957142857142857,0.9978571428571429,0.185,18.082449348779516
0.7978571428571428,0.9714285714285714,0.7642857142857142,0.9957142857142857,0.9985714285714286,0.18571428571428572,18.249932448161523
0.7985714285714286,0.9721428571428572,0.7657142857142857,0.9957142857142857,0.9985714285714286,0.18571428571428572,18.41896680799711
0.8014285714285714,0.9721428571428572,0.7664285714285715,0.9964285714285714,0.9985714285714286,0.18642857142857142,18.589566796356873
0.8014285714285714,0.9721428571428572,0.7678571428571429,0.9964285714285714,0.9985714285714286,0.18714285714285714,18.761746914391203
0.8028571428571428,0.9728571428571429,0.7685714285714286,0.9964285714285714,0.9985714285714286,0.18928571428571428,18.935521797562952
0.8035714285714286,0.9728571428571429,0.7692857142857142,0.9964285714285714,0.9985714285714286,0.18928571428571428,19.11090621689138
0.8042857142857143,0.9742857142857143,0.7692857142857142,0.9964285714285714,0.9985714285714286,0.19071428571428573,19.287915080207778
0.8057142857142857,0.9742857142857143,0.7692857142857142,0.9964285714285714,0.9985714285714286,0.19071428571428573,19.46656343342262
0.8064285714285714,0.9742857142857143,0.7707142857142857,0.9964285714285714,0.9985714285714286,0.19071428571428573,19.646866461804457
0.8085714285714286,0.975,0.7728571428571429,0.9964285714285714,0.9985714285714286,0.19142857142857142,19.828839491270713
0.8121428571428572,0.975,0.7728571428571429,0.9964285714285714,0.9985714285714286,0.19142857142857142,20.01249798969037
0.8128571428571428,0.975,0.7735714285714286,0.9964285714285714,0.9985714285714286,0.19214285714285714,20.197857568198785
0.8135714285714286,0.9764285714285714,0.7757142857142857,0.9964285714285714,0.9992857142857143,0.19214285714285714,20.384933982524633
0.815,0.9764285714285714,0.7771428571428571,0.9964285714285714,0.9992857142857143,0.19285714285714287,20.573743134329128
0.8171428571428572,0.9764285714285714,0.7778571428571428,0.9971428571428571,0.9992857142857143,0.19357142857142856,20.764301072557746
0.8192857142857143,0.9764285714285714,0.7785714285714286,0.9971428571428571,0.9992857142857143,0.19428571428571428,20.956623994804332
0.8214285714285714,0.9764285714285714,0.7792857142857142,0.9971428571428571,0.9992857142857143,0.19428571428571428,21.150728248687948
0.8242857142857143,0.9764285714285714,0.7792857142857142,0.9971428571428571,0.9992857142857143,0.19428571428571428,21.346630333242445
0.8257142857142857,0.9764285714285714,0.7792857142857142,0.9971428571428571,0.9992857142857143,0.19642857142857142,21.544346900318832
0.8285714285714286,0.9764285714285714,0.7792857142857142,0.9971428571428571,0.9992857142857143,0.19785714285714287,21.7438947560008
0.8328571428571429,0.9771428571428571,0.7792857142857142,0.9971428571428571,0.9992857142857143,0.19785714285714287,21.945290862033136
0.8342857142857143,0.9771428571428571,0.7792857142857142,0.9978571428571429,0.9992857142857143,0.19857142857142857,22.14855233726359
0.8364285714285714,0.9778571428571429,0.78,0.9978571428571429,0.9992857142857143,0.19857142857142857,22.353696459097954
0.8392857142857143,0.9778571428571429,0.7814285714285715,0.9978571428571429,0.9992857142857143,0.20142857142857143,22.560740664968602
0.8392857142857143,0.9778571428571429,0.7821428571428571,0.9978571428571429,0.9992857142857143,0.20142857142857143,22.7697025538168
0.8428571428571429,0.9778571428571429,0.7842857142857143,0.9978571428571429,0.9992857142857143,0.20214285714285715,22.98059988758851
0.8442857142857143,0.9778571428571429,0.7857142857142857,0.9978571428571429,0.9992857142857143,0.20214285714285715,23.193450592744288
0.8457142857142858,0.9778571428571429,0.7857142857142857,0.9978571428571429,1.0,0.20285714285714285,23.408272761782932
0.8457142857142858,0.9785714285714285,0.7857142857142857,0.9978571428571429,1.0,0.20357142857142857,23.625084654779464
0.8471428571428572,0.9785714285714285,0.7857142857142857,0.9978571428571429,1.0,0.2042857142857143,23.843904700937205
0.8514285714285714,0.9785714285714285,0.7864285714285715,0.9978571428571429,1.0,0.2057142857142857,24.06475150015424
0.8528571428571429,0.9785714285714285,0.7878571428571428,0.9978571428571429,1.0,0.2057142857142857,24.287643824604515
0.8542857142857143,0.9785714285714285,0.7885714285714286,0.9978571428571429,1.0,0.20714285714285716,24.512600620333387
0.8564285714285714,0.9785714285714285,0.7892857142857143,0.9978571428571429,1.0,0.20785714285714285,24.73964100886813
0.8585714285714285,0.9785714285714285,0.79,0.9978571428571429,1.0,0.20857142857142857,24.968784288843267
0.8592857142857143,0.9785714285714285,0.79,0.9978571428571429,1.0,0.2092857142857143,25.200049937640923
0.8607142857142858,0.9785714285714285,0.79,0.9978571428571429,1.0,0.21,25.433457613046496
0.8607142857142858,0.9785714285714285,0.7914285714285715,0.9978571428571429,1.0,0.21071428571428572,25.669027154919505
0.8614285714285714,0.9785714285714285,0.7914285714285715,0.9978571428571429,1.0,0.21071428571428572,25.906778586880076
0.8628571428571429,0.9785714285714285,0.7935714285714286,0.9978571428571429,1.0,0.21071428571428572,26.14673211801092
0.8657142857142858,0.9785714285714285,0.7942857142857143,0.9978571428571429,1.0,0.21071428571428572,26.388908144575105
0.8685714285714285,0.9785714285714285,0.7942857142857143,0.9978571428571429,1.0,0.21285714285714286,26.633327251749822
0.87,0.9785714285714285,0.795,0.9978571428571429,1.0,0.21357142857142858,26.88001021537606
0.8707142857142857,0.9785714285714285,0.7964285714285714,0.9978571428571429,1.0,0.21428571428571427,27.128978003724658
0.8714285714285714,0.9792857142857143,0.7971428571428572,0.9978571428571429,1.0,0.21571428571428572,27.380251779278577
0.8735714285714286,0.9792857142857143,0.7978571428571428,0.9978571428571429,1.0,0.21714285714285714,27.6338529005317
0.8757142857142857,0.9792857142857143,0.7985714285714286,0.9978571428571429,1.0,0.21857142857142858,27.88980292380441
0.8757142857142857,0.9792857142857143,0.7992857142857143,0.9978571428571429,1.0,0.21928571428571428,28.1481236050758
0.8764285714285714,0.98,0.7992857142857143,0.9978571428571429,1.0,0.21928571428571428,28.408836901833027
0.8792857142857143,0.98,0.7992857142857143,0.9978571428571429,1.0,0.22142857142857142,28.671964974937698
0.8792857142857143,0.98,0.7992857142857143,0.9978571428571429,1.0,0.22214285714285714,28.937530190509502
0.8807142857142857,0.98,0.7992857142857143,0.9978571428571429,1.0,0.22214285714285714,29.205555121827466
0.8835714285714286,0.98,0.8,0.9978571428571429,1.0,0.22285714285714286,29.47606255124857
0.8857142857142857,0.98,0.8014285714285714,0.9978571428571429,1.0,0.22285714285714286,29.749075472144405
0.8864285714285715,0.98,0.8021428571428572,0.9978571428571429,1.0,0.22285714285714286,30.024617090855493
0.8885714285714286,0.98,0.8035714285714286,0.9978571428571429,1.0,0.22357142857142856,30.30271082866396
0.89,0.9814285714285714,0.805,0.9978571428571429,1.0,0.22357142857142856,30.583380323784333
0.8921428571428571,0.9814285714285714,0.8057142857142857,0.9978571428571429,1.0,0.22428571428571428,30.86664943337273
0.8921428571428571,0.9814285714285714,0.8057142857142857,0.9978571428571429,1.0,0.22428571428571428,31.15254223555488
0.8921428571428571,0.9814285714285714,0.8078571428571428,0.9978571428571429,1.0,0.225,31.441083031472647
0.8921428571428571,0.9814285714285714,0.8085714285714286,0.9978571428571429,1.0,0.2257142857142857,31.732296347349763
0.8921428571428571,0.9814285714285714,0.8092857142857143,0.9978571428571429,1.0,0.22642857142857142,32.02620693657652
0.8921428571428571,0.9814285714285714,0.8092857142857143,0.9978571428571429,1.0,0.22785714285714287,32.32283978181379
0.8935714285714286,0.9828571428571429,0.8092857142857143,0.9978571428571429,1.0,0.2292857142857143,32.622220097116696
0.8942857142857142,0.9828571428571429,0.81,0.9978571428571429,1.0,0.23,32.924373330077685
0.8942857142857142,0.9828571428571429,0.81,0.9978571428571429,1.0,0.2307142857142857,33.229325163989714
0.8964285714285715,0.9828571428571429,0.81,0.9978571428571429,1.0,0.23214285714285715,33.5371015200293
0.8971428571428571,0.9828571428571429,0.8114285714285714,0.9978571428571429,1.0,0.23214285714285715,33.84772855945981
0.8978571428571429,0.9835714285714285,0.8114285714285714,0.9978571428571429,1.0,0.23357142857142857,34.16123268585528
0.8992857142857142,0.9835714285714285,0.8114285714285714,0.9978571428571429,1.0,0.23357142857142857,34.47764054734464
0.9007142857142857,0.9835714285714285,0.8128571428571428,0.9978571428571429,1.0,0.23357142857142857,34.79697903887691
0.9021428571428571,0.9842857142857143,0.815,0.9978571428571429,1.0,0.23357142857142857,35.1192753045073
0.9028571428571428,0.9842857142857143,0.8164285714285714,0.9978571428571429,1.0,0.23357142857142857,35.44455673970434
0.9035714285714286,0.9842857142857143,0.8178571428571428,0.9978571428571429,1.0,0.235,35.77285099367874
0.9042857142857142,0.9842857142857143,0.8192857142857143,0.9978571428571429,1.0,0.23642857142857143,36.10418597173337
0.905,0.985,0.8192857142857143,0.9978571428571429,1.0,0.23714285714285716,36.43858983763545
0.905,0.985,0.8207142857142857,0.9978571428571429,1.0,0.23714285714285716,36.77609101601033
0.905,0.9857142857142858,0.8207142857142857,0.9985714285714286,1.0,0.23785714285714285,37.11671819475765
0.9057142857142857,0.9857142857142858,0.8214285714285714,0.9985714285714286,1.0,0.23785714285714285,37.46050032748993
0.9078571428571428,0.9857142857142858,0.8221428571428572,0.9992857142857143,1.0,0.23785714285714285,37.80746663599349
0.9092857142857143,0.9857142857142858,0.8235714285714286,0.9992857142857143,1.0,0.23785714285714285,38.15764661271248
0.9092857142857143,0.9857142857142858,0.8235714285714286,0.9992857142857143,1.0,0.2392857142857143,38.511070023255705
0.9092857142857143,0.9857142857142858,0.8242857142857143,0.9992857142857143,1.0,0.24,38.867766908926654
0.9092857142857143,0.9857142857142858,0.8242857142857143,0.9992857142857143,1.0,0.24,39.22776758927719
0.9107142857142857,0.9857142857142858,0.8257142857142857,0.9992857142857143,1.0,0.24357142857142858,39.591102664684584
0.9114285714285715,0.9857142857142858,0.8264285714285714,0.9992857142857143,1.0,0.24428571428571427,39.957803018952696
0.9114285714285715,0.9857142857142858,0.8278571428571428,0.9992857142857143,1.0,0.24571428571428572,40.32789982193707
0.9114285714285715,0.9857142857142858,0.8285714285714286,0.9992857142857143,1.0,0.24642857142857144,40.701424532194366
0.9114285714285715,0.9857142857142858,0.8292857142857143,0.9992857142857143,1.0,0.24714285714285714,41.078408899656466
0.9114285714285715,0.9857142857142858,0.83,0.9992857142857143,1.0,0.24857142857142858,41.45888496832911
0.9121428571428571,0.9857142857142858,0.83,0.9992857142857143,1.0,0.24928571428571428,41.84288507901582
0.9121428571428571,0.9857142857142858,0.83,0.9992857142857143,1.0,0.25,42.23044187206674
0.9121428571428571,0.9857142857142858,0.8307142857142857,0.9992857142857143,1.0,0.25,42.62158829015323
0.9135714285714286,0.9857142857142858,0.8307142857142857,0.9992857142857143,1.0,0.2507142857142857,43.01635758106795
0.9135714285714286,0.9857142857142858,0.8307142857142857,0.9992857142857143,1.0,0.25142857142857145,43.41478330055092
0.9142857142857143,0.9857142857142858,0.8314285714285714,0.9992857142857143,1.0,0.25285714285714284,43.816899315141924
0.9142857142857143,0.9857142857142858,0.8321428571428572,0.9992857142857143,1.0,0.2542857142857143,44.22273980505899
0.9142857142857143,0.9857142857142858,0.8342857142857143,0.9992857142857143,1.0,0.2557142857142857,44.63233926710395
0.9157142857142857,0.9857142857142858,0.8342857142857143,0.9992857142857143,1.0,0.25642857142857145,45.04573251759459
0.9164285714285715,0.9857142857142858,0.8342857142857143,0.9992857142857143,1.0,0.25857142857142856,45.462954695323994
0.9171428571428571,0.9857142857142858,0.8342857142857143,0.9992857142857143,1.0,0.2592857142857143,45.88404126454759
0.9171428571428571,0.9857142857142858,0.835,0.9992857142857143,1.0,0.26,46.30902801799739
0.9178571428571428,0.9857142857142858,0.835,0.9992857142857143,1.0,0.26071428571428573,46.73795107992461
0.9185714285714286,0.9857142857142858,0.8357142857142857,0.9992857142857143,1.0,0.2621428571428571,47.17084690917017
0.9185714285714286,0.9857142857142858,0.8357142857142857,0.9992857142857143,1.0,0.2621428571428571,47.607752302263684
0.9185714285714286,0.9857142857142858,0.8357142857142857,0.9992857142857143,1.0,0.26285714285714284,48.048704396551315
0.9185714285714286,0.9857142857142858,0.8364285714285714,0.9992857142857143,1.0,0.2642857142857143,48.493740673352356
0.9185714285714286,0.9857142857142858,0.8371428571428572,0.9992857142857143,1.0,0.265,48.94289896114529
0.9185714285714286,0.9857142857142858,0.8371428571428572,0.9992857142857143,1.0,0.2664285714285714,49.396217438783204
0.9185714285714286,0.9857142857142858,0.8378571428571429,0.9992857142857143,1.0,0.26785714285714285,49.853734638738935
0.9185714285714286,0.9864285714285714,0.8385714285714285,0.9992857142857143,1.0,0.27,50.31548945038054
0.9185714285714286,0.9864285714285714,0.8385714285714285,0.9992857142857143,1.0,0.27,50.78152112327673
0.9185714285714286,0.9864285714285714,0.8392857142857143,0.9992857142857143,1.0,0.27071428571428574,51.2518692705333
0.9185714285714286,0.9864285714285714,0.8392857142857143,0.9992857142857143,1.0,0.27214285714285713,51.72657387216019
0.9185714285714286,0.9864285714285714,0.8407142857142857,0.9992857142857143,1.0,0.27285714285714285,52.205675278469755
0.9185714285714286,0.9864285714285714,0.8414285714285714,0.9992857142857143,1.0,0.2742857142857143,52.689214213506744
0.9192857142857143,0.9864285714285714,0.8414285714285714,0.9992857142857143,1.0,0.2742857142857143,53.17723177850969
0.9192857142857143,0.9864285714285714,0.8421428571428572,0.9992857142857143,1.0,0.2742857142857143,53.66976945540476
0.9192857142857143,0.9864285714285714,0.8421428571428572,0.9992857142857143,1.0,0.2742857142857143,54.16686911033152
0.9192857142857143,0.9864285714285714,0.8421428571428572,0.9992857142857143,1.0,0.275,54.66857299720181
0.9192857142857143,0.9864285714285714,0.8421428571428572,0.9992857142857143,1.0,0.2764285714285714,55.17492376129126
0.92,0.9864285714285714,0.8428571428571429,0.9992857142857143,1.0,0.27714285714285714,55.68596444286412
0.9207142857142857,0.9864285714285714,0.8435714285714285,0.9992857142857143,1.0,0.27714285714285714,56.20173848083188
0.9207142857142857,0.9864285714285714,0.8435714285714285,0.9992857142857143,1.0,0.27714285714285714,56.72228971644544
0.9207142857142857,0.9864285714285714,0.8435714285714285,0.9992857142857143,1.0,0.2785714285714286,57.247662397021784
0.9207142857142857,0.9864285714285714,0.8435714285714285,0.9992857142857143,1.0,0.2785714285714286,57.77790117970504
0.9221428571428572,0.9864285714285714,0.8442857142857143,0.9992857142857143,1.0,0.2792857142857143,58.313051135262214
0.9221428571428572,0.9871428571428571,0.8457142857142858,0.9992857142857143,1.0,0.2792857142857143,58.8531577519145
0.9221428571428572,0.9871428571428571,0.8457142857142858,0.9992857142857143,1.0,0.28,59.398266939203566
0.9221428571428572,0.9871428571428571,0.8457142857142858,0.9992857142857143,1.0,0.28214285714285714,59.94842503189409
0.9221428571428572,0.9871428571428571,0.8471428571428572,0.9992857142857143,1.0,0.28214285714285714,60.503678793912215
0.9228571428571428,0.9871428571428571,0.8471428571428572,0.9992857142857143,1.0,0.2835714285714286,61.06407542232039
0.9228571428571428,0.9871428571428571,0.8471428571428572,0.9992857142857143,1.0,0.2842857142857143,61.629662551329425
0.9228571428571428,0.9871428571428571,0.8478571428571429,0.9992857142857143,1.0,0.28785714285714287,62.200488256347114
0.9228571428571428,0.9871428571428571,0.8478571428571429,0.9992857142857143,1.0,0.2907142857142857,62.776601058065
0.9228571428571428,0.9871428571428571,0.8478571428571429,0.9992857142857143,1.0,0.2914285714285714,63.35804992658251
0.9228571428571428,0.9871428571428571,0.8478571428571429,0.9992857142857143,1.0,0.2935714285714286,63.9448842855694
0.9228571428571428,0.9871428571428571,0.8485714285714285,0.9992857142857143,1.0,0.2935714285714286,64.53715401646701
0.9228571428571428,0.9871428571428571,0.85,0.9992857142857143,1.0,0.29428571428571426,65.13490946272803
0.9228571428571428,0.9871428571428571,0.85,0.9992857142857143,1.0,0.29428571428571426,65.73820143409586
0.9235714285714286,0.9871428571428571,0.85,0.9992857142857143,1.0,0.295,66.34708121092348
0.9242857142857143,0.9871428571428571,0.8514285714285714,0.9992857142857143,1.0,0.295,66.96160054853219
0.9242857142857143,0.9871428571428571,0.8521428571428571,0.9992857142857143,1.0,0.295,67.5818116816111
0.9242857142857143,0.9871428571428571,0.8521428571428571,0.9992857142857143,1.0,0.2957142857142857,68.20776732865686
0.9242857142857143,0.9871428571428571,0.8528571428571429,0.9992857142857143,1.0,0.29642857142857143,68.83952069645497
0.925,0.9871428571428571,0.8528571428571429,0.9992857142857143,1.0,0.2985714285714286,69.47712548460237
0.925,0.9878571428571429,0.8528571428571429,0.9992857142857143,1.0,0.29928571428571427,70.12063589007181
0.925,0.9878571428571429,0.8535714285714285,0.9992857142857143,1.0,0.3,70.77010661181889
0.925,0.9878571428571429,0.8542857142857143,0.9992857142857143,1.0,0.3007142857142857,71.42559285543126
0.925,0.9878571428571429,0.8542857142857143,0.9992857142857143,1.0,0.30142857142857143,72.08715033782136
0.925,0.9878571428571429,0.855,0.9992857142857143,1.0,0.30214285714285716,72.7548352919623
0.925,0.9878571428571429,0.8564285714285714,0.9992857142857143,1.0,0.30214285714285716,73.42870447166761
0.9257142857142857,0.9878571428571429,0.8564285714285714,0.9992857142857143,1.0,0.3028571428571429,74.1088151564157
0.9257142857142857,0.9878571428571429,0.8564285714285714,0.9992857142857143,1.0,0.30357142857142855,74.79522515621821
0.9257142857142857,0.9878571428571429,0.8571428571428571,0.9992857142857143,1.0,0.305,75.48799281653436
0.9257142857142857,0.9885714285714285,0.8578571428571429,0.9992857142857143,1.0,0.3057142857142857,76.18717702322995
0.9257142857142857,0.9885714285714285,0.8578571428571429,0.9992857142857143,1.0,0.30857142857142855,76.8928372075831
0.9257142857142857,0.9885714285714285,0.8585714285714285,0.9992857142857143,1.0,0.3107142857142857,77.6050333513357
0.9257142857142857,0.9885714285714285,0.8585714285714285,0.9992857142857143,1.0,0.3107142857142857,78.32382599179196
0.9264285714285714,0.9892857142857143,0.8585714285714285,0.9992857142857143,1.0,0.31214285714285717,79.04927622696424
0.9264285714285714,0.9892857142857143,0.8585714285714285,0.9992857142857143,1.0,0.315,79.78144572076624
0.9264285714285714,0.99,0.8592857142857143,0.9992857142857143,1.0,0.31642857142857145,80.52039670825474
0.9264285714285714,0.99,0.8592857142857143,0.9992857142857143,1.0,0.31785714285714284,81.26619200091946
0.9264285714285714,0.99,0.8592857142857143,0.9992857142857143,1.0,0.3192857142857143,82.01889499202203
0.9264285714285714,0.99,0.8592857142857143,0.9992857142857143,1.0,0.3192857142857143,82.77856966198476
0.9264285714285714,0.99,0.86,0.9992857142857143,1.0,0.32142857142857145,83.54528058382867
0.9264285714285714,0.99,0.86,0.9992857142857143,1.0,0.3221428571428571,84.31909292866256
0.9264285714285714,0.99,0.86,0.9992857142857143,1.0,0.3242857142857143,85.10007247122246
0.9264285714285714,0.9907142857142858,0.8607142857142858,0.9992857142857143,1.0,0.325,85.88828559546249
0.9264285714285714,0.9907142857142858,0.8614285714285714,0.9992857142857143,1.0,0.3264285714285714,86.68379930019779
0.9264285714285714,0.9907142857142858,0.8614285714285714,0.9992857142857143,1.0,0.32785714285714285,87.4866812047991
0.9264285714285714,0.9907142857142858,0.8614285714285714,0.9992857142857143,1.0,0.32785714285714285,88.29699955494087
0.9264285714285714,0.9907142857142858,0.8614285714285714,0.9992857142857143,1.0,0.3292857142857143,89.11482322840202
0.9264285714285714,0.9907142857142858,0.8614285714285714,0.9992857142857143,1.0,0.33,89.94022174092044
0.9264285714285714,0.9907142857142858,0.8621428571428571,0.9992857142857143,1.0,0.33214285714285713,90.77326525210228
0.9271428571428572,0.9907142857142858,0.8628571428571429,0.9992857142857143,1.0,0.33285714285714285,91.61402457138516
0.9271428571428572,0.9907142857142858,0.8628571428571429,0.9992857142857143,1.0,0.3335714285714286,92.46257116405738
0.9271428571428572,0.9907142857142858,0.8635714285714285,0.9992857142857143,1.0,0.3342857142857143,93.31897715733238
0.9271428571428572,0.9914285714285714,0.8642857142857143,0.9992857142857143,1.0,0.3342857142857143,94.18331534647952
0.9271428571428572,0.9914285714285714,0.8642857142857143,0.9992857142857143,1.0,0.335,95.05565920101196
0.9271428571428572,0.9914285714285714,0.8642857142857143,0.9992857142857143,1.0,0.335,95.93608287093141
0.9271428571428572,0.9914285714285714,0.8642857142857143,0.9992857142857143,1.0,0.3357142857142857,96.82466119303123
0.9271428571428572,0.9914285714285714,0.8642857142857143,0.9992857142857143,1.0,0.33714285714285713,97.72146969725725
0.9271428571428572,0.9914285714285714,0.8642857142857143,0.9992857142857143,1.0,0.33785714285714286,98.6265846131282
0.9271428571428572,0.9914285714285714,0.865,0.9992857142857143,1.0,0.3385714285714286,99.54008287621524
0.9271428571428572,0.9914285714285714,0.865,0.9992857142857143,1.0,0.3385714285714286,100.46204213468131
0.9271428571428572,0.9914285714285714,0.865,0.9992857142857143,1.0,0.3385714285714286,101.39254075588153
0.9271428571428572,0.9914285714285714,0.865,0.9992857142857143,1.0,0.3407142857142857,102.3316578330245
0.9271428571428572,0.9914285714285714,0.865,0.9992857142857143,1.0,0.3407142857142857,103.27947319189515
0.9271428571428572,0.9914285714285714,0.865,0.9992857142857143,1.0,0.3407142857142857,104.23606739764011
0.9271428571428572,0.9914285714285714,0.8671428571428571,0.9992857142857143,1.0,0.3414285714285714,105.20152176161591
0.9271428571428572,0.9914285714285714,0.8671428571428571,0.9992857142857143,1.0,0.34214285714285714,106.17591834830002
0.9271428571428572,0.9914285714285714,0.8678571428571429,0.9992857142857143,1.0,0.34214285714285714,107.15933998226711
0.9271428571428572,0.9921428571428571,0.8678571428571429,0.9992857142857143,1.0,0.34285714285714286,108.15187025522881
0.9271428571428572,0.9921428571428571,0.8678571428571429,0.9992857142857143,1.0,0.3442857142857143,109.1535935331391
0.9278571428571428,0.9921428571428571,0.8678571428571429,0.9992857142857143,1.0,0.3442857142857143,110.16459496336569
0.9278571428571428,0.9921428571428571,0.8678571428571429,0.9992857142857143,1.0,0.3442857142857143,111.1849604819271
0.9278571428571428,0.9921428571428571,0.8678571428571429,0.9992857142857143,1.0,0.3457142857142857,112.21477682079802
0.9278571428571428,0.9921428571428571,0.87,0.9992857142857143,1.0,0.3464285714285714,113.25413151528114
0.9278571428571428,0.9921428571428571,0.8707142857142857,0.9992857142857143,1.0,0.34714285714285714,114.30311291144787
0.9278571428571428,0.9921428571428571,0.8707142857142857,0.9992857142857143,1.0,0.34714285714285714,115.36181017364785
0.9278571428571428,0.9921428571428571,0.8707142857142857,0.9992857142857143,1.0,0.34785714285714286,116.43031329208767
0.9278571428571428,0.9921428571428571,0.8707142857142857,0.9992857142857143,1.0,0.3492857142857143,117.50871309048075
0.9285714285714286,0.9921428571428571,0.8707142857142857,0.9992857142857143,1.0,0.35214285714285715,118.59710123376694
0.9285714285714286,0.9921428571428571,0.8721428571428571,0.9992857142857143,1.0,0.35214285714285715,119.69557023590428
0.9285714285714286,0.9921428571428571,0.8721428571428571,0.9992857142857143,1.0,0.3535714285714286,120.8042134677329
0.9285714285714286,0.9921428571428571,0.8721428571428571,0.9992857142857143,1.0,0.3535714285714286,121.92312516491107
0.9285714285714286,0.9921428571428571,0.8728571428571429,0.9992857142857143,1.0,0.3557142857142857,123.05240043592616
0.9285714285714286,0.9921428571428571,0.8735714285714286,0.9992857142857143,1.0,0.3557142857142857,124.19213527017834
0.9285714285714286,0.9921428571428571,0.8735714285714286,0.9992857142857143,1.0,0.3578571428571429,125.34242654613995
0.9285714285714286,0.9921428571428571,0.8735714285714286,0.9992857142857143,1.0,0.35928571428571426,126.50337203959037
0.9285714285714286,0.9921428571428571,0.8735714285714286,0.9992857142857143,1.0,0.36,127.67507043192657
0.9285714285714286,0.9921428571428571,0.875,0.9992857142857143,1.0,0.3607142857142857,128.8576213185518
0.9285714285714286,0.9921428571428571,0.875,0.9992857142857143,1.0,0.3628571428571429,130.05112521734085
0.9285714285714286,0.9921428571428571,0.875,0.9992857142857143,1.0,0.3628571428571429,131.25568357718427
0.9285714285714286,0.9921428571428571,0.8757142857142857,0.9992857142857143,1.0,0.36428571428571427,132.47139878661176
0.9285714285714286,0.9921428571428571,0.8771428571428571,0.9992857142857143,1.0,0.365,133.69837418249466
0.9285714285714286,0.9921428571428571,0.8771428571428571,0.9992857142857143,1.0,0.36714285714285716,134.93671405883066
0.9285714285714286,0.9921428571428571,0.8778571428571429,0.9992857142857143,1.0,0.3678571428571429,136.18652367560813
0.9285714285714286,0.9921428571428571,0.8785714285714286,0.9992857142857143,1.0,0.36857142857142855,137.44790926775366
0.9285714285714286,0.9921428571428571,0.8792857142857143,0.9992857142857143,1.0,0.3692857142857143,138.7209780541621
0.9285714285714286,0.9921428571428571,0.8792857142857143,0.9992857142857143,1.0,0.37,140.00583824680976
0.9292857142857143,0.9921428571428571,0.88,0.9992857142857143,1.0,0.37,141.30259905995337
0.93,0.9921428571428571,0.88,0.9992857142857143,1.0,0.37,142.61137071941283
0.93,0.9921428571428571,0.8807142857142857,0.9992857142857143,1.0,0.37,143.93226447194064
0.93,0.9921428571428571,0.8807142857142857,0.9992857142857143,1.0,0.37,145.26539259467813
0.93,0.9921428571428571,0.8807142857142857,0.9992857142857143,1.0,0.3707142857142857,146.61086840469844
0.93,0.9921428571428571,0.8807142857142857,0.9992857142857143,1.0,0.37142857142857144,147.96880626863964
0.93,0.9921428571428571,0.8807142857142857,0.9992857142857143,1.0,0.37142857142857144,149.33932161242518
0.93,0.9921428571428571,0.8807142857142857,0.9992857142857143,1.0,0.37142857142857144,150.72253093107557
0.93,0.9921428571428571,0.8814285714285715,0.9992857142857143,1.0,0.37142857142857144,152.1185517986105
0.93,0.9921428571428571,0.8814285714285715,0.9992857142857143,1.0,0.37357142857142855,153.52750287804227
0.93,0.9921428571428571,0.8821428571428571,0.9992857142857143,1.0,0.37642857142857145,154.94950393146317
0.93,0.9921428571428571,0.8828571428571429,0.9992857142857143,1.0,0.37642857142857145,156.3846758302246
0.93,0.9921428571428571,0.8828571428571429,0.9992857142857143,1.0,0.37642857142857145,157.8331405652118
0.93,0.9921428571428571,0.8828571428571429,0.9992857142857143,1.0,0.37714285714285717,159.29502125721228
0.93,0.9921428571428571,0.8835714285714286,0.9992857142857143,1.0,0.37785714285714284,160.77044216738236
0.93,0.9921428571428571,0.885,0.9992857142857143,1.0,0.3792857142857143,162.25952870780873
0.93,0.9921428571428571,0.8864285714285715,0.9992857142857143,1.0,0.38,163.76240745216873
0.93,0.9921428571428571,0.8864285714285715,0.9992857142857143,1.0,0.3807142857142857,165.27920614648954
0.93,0.9921428571428571,0.8871428571428571,0.9992857142857143,1.0,0.3807142857142857,166.81005372000593
0.93,0.9921428571428571,0.8871428571428571,0.9992857142857143,1.0,0.3807142857142857,168.35508029612024
0.93,0.9921428571428571,0.8878571428571429,0.9992857142857143,1.0,0.3807142857142857,169.9144172034626
0.93,0.9921428571428571,0.8878571428571429,0.9992857142857143,1.0,0.3807142857142857,171.48819698705393
0.93,0.9921428571428571,0.8878571428571429,0.9992857142857143,1.0,0.38357142857142856,173.07655341957258
0.93,0.9921428571428571,0.8878571428571429,0.9992857142857143,1.0,0.385,174.67962151272457
0.93,0.9921428571428571,0.8878571428571429,0.9992857142857143,1.0,0.385,176.29753752872057
0.93,0.9921428571428571,0.8885714285714286,0.9992857142857143,1.0,0.38642857142857145,177.93043899185773
0.93,0.9921428571428571,0.8885714285714286,0.9992857142857143,1.0,0.3871428571428571,179.5784647002095
0.93,0.9921428571428571,0.8885714285714286,0.9992857142857143,1.0,0.38785714285714284,181.24175473742378
0.93,0.9921428571428571,0.8885714285714286,0.9992857142857143,1.0,0.38857142857142857,182.92045048462938
0.93,0.9921428571428571,0.8885714285714286,0.9992857142857143,1.0,0.3914285714285714,184.61469463245476
0.93,0.9921428571428571,0.8885714285714286,0.9992857142857143,1.0,0.3921428571428571,186.324631193156
0.93,0.9921428571428571,0.8885714285714286,0.9992857142857143,1.0,0.3921428571428571,188.05040551285816
0.93,0.9921428571428571,0.8892857142857142,0.9992857142857143,1.0,0.395,189.79216428391015
0.93,0.9921428571428571,0.8892857142857142,0.9992857142857143,1.0,0.3964285714285714,191.55005555735278
0.93,0.9921428571428571,0.8892857142857142,0.9992857142857143,1.0,0.3964285714285714,193.32422875550452
0.93,0.9921428571428571,0.8892857142857142,0.9992857142857143,1.0,0.39714285714285713,195.11483468466164
0.93,0.9921428571428571,0.8892857142857142,0.9992857142857143,1.0,0.39714285714285713,196.92202554791714
0.93,0.9921428571428571,0.8892857142857142,0.9992857142857143,1.0,0.39714285714285713,198.74595495809837
0.93,0.9921428571428571,0.8892857142857142,1.0,1.0,0.39785714285714285,200.5867779508234
0.93,0.9921428571428571,0.8892857142857142,1.0,1.0,0.3985714285714286,202.44465099768038
0.93,0.9921428571428571,0.8892857142857142,1.0,1.0,0.3992857142857143,204.31973201952704
0.93,0.9921428571428571,0.8892857142857142,1.0,1.0,0.3992857142857143,206.21218039991425
0.93,0.9921428571428571,0.89,1.0,1.0,0.4007142857142857,208.12215699863393
0.93,0.9921428571428571,0.89,1.0,1.0,0.4014285714285714,210.04982416539153
0.93,0.9921428571428571,0.89,1.0,1.0,0.40214285714285714,211.9953457536071
0.93,0.9921428571428571,0.89,1.0,1.0,0.40285714285714286,213.95888713434215
0.93,0.9921428571428571,0.89,1.0,1.0,0.40285714285714286,215.94061521035653
0.93,0.9921428571428571,0.89,1.0,1.0,0.40285714285714286,217.94069843029558
0.93,0.9921428571428571,0.89,1.0,1.0,0.40285714285714286,219.95930680300748
0.93,0.9921428571428571,0.89,1.0,1.0,0.405,221.99661191199547
0.93,0.9921428571428571,0.89,1.0,1.0,0.405,224.05278693000182
0.93,0.9921428571428571,0.89,1.0,1.0,0.4057142857142857,226.12800663372772
0.93,0.9921428571428571,0.8914285714285715,1.0,1.0,0.4064285714285714,228.22244741868985
0.93,0.9928571428571429,0.8921428571428571,1.0,1.0,0.4085714285714286,230.33628731421314
0.93,0.9928571428571429,0.8921428571428571,1.0,1.0,0.4092857142857143,232.4697059985648
0.93,0.9928571428571429,0.8921428571428571,1.0,1.0,0.4107142857142857,234.62288481422624
0.93,0.9928571428571429,0.8928571428571429,1.0,1.0,0.4107142857142857,236.79600678330763
0.93,0.9928571428571429,0.8928571428571429,1.0,1.0,0.4114285714285714,238.98925662310504
0.93,0.9928571428571429,0.8935714285714286,1.0,1.0,0.41214285714285714,241.2028207618007
0.93,0.9928571428571429,0.8935714285714286,1.0,1.0,0.41214285714285714,243.43688735431104
0.93,0.9928571428571429,0.895,1.0,1.0,0.4135714285714286,245.691646298279
0.93,0.9928571428571429,0.8957142857142857,1.0,1.0,0.4135714285714286,247.96728925021577
0.93,0.9928571428571429,0.8957142857142857,1.0,1.0,0.4135714285714286,250.26400964179192
0.93,0.9928571428571429,0.8957142857142857,1.0,1.0,0.4142857142857143,252.58200269627847
0.93,0.9928571428571429,0.8964285714285715,1.0,1.0,0.4142857142857143,254.9214654451423
0.93,0.9928571428571429,0.8971428571428571,1.0,1.0,0.415,257.28259674479324
0.93,0.9928571428571429,0.8971428571428571,1.0,1.0,0.415,259.665597293487
0.93,0.9928571428571429,0.8971428571428571,1.0,1.0,0.4164285714285714,262.07066964838526
0.93,0.9928571428571429,0.8971428571428571,1.0,1.0,0.41714285714285715,264.498018242772
0.93,0.9928571428571429,0.8971428571428571,1.0,1.0,0.41785714285714287,266.9478494034321
0.93,0.9928571428571429,0.8971428571428571,1.0,1.0,0.41785714285714287,269.4203713681882
0.93,0.9928571428571429,0.8971428571428571,1.0,1.0,0.42,271.9157943036019
0.93,0.9928571428571429,0.8971428571428571,1.0,1.0,0.42,274.43433032283656
0.93,0.9928571428571429,0.8971428571428571,1.0,1.0,0.42,276.9761935036891
0.93,0.9928571428571429,0.8971428571428571,1.0,1.0,0.4207142857142857,279.5415999067856
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.4207142857142857,282.1307675939471
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.4207142857142857,284.74391664672476
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.4207142857142857,287.38126918510665
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.42142857142857143,290.04304938639916
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.42214285714285715,292.7294835042816
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.4228571428571429,295.440799888038
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.4228571428571429,298.17722900196736
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.42428571428571427,300.9390034449721
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.42428571428571427,303.72635797033115
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.42428571428571427,306.5395295056527
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.42428571428571427,309.3787571730137
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.425,312.2442823092858
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.42642857142857143,315.13634848664793
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.4278571428571429,318.05520153329195
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.42928571428571427,321.00108955431716
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.43,323.9742629528196
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.43,326.9749744511768
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.43,330.0034791125285
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.43,333.06003436245885
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.4307142857142857,336.1449000108765
0.93,0.9928571428571429,0.8978571428571429,1.0,1.0,0.43142857142857144,339.2583382740992
0.93,0.9928571428571429,0.8985714285714286,1.0,1.0,0.4328571428571429,342.40061379714257
0.93,0.9928571428571429,0.8985714285714286,1.0,1.0,0.4328571428571429,345.57199367621394
0.93,0.9928571428571429,0.8985714285714286,1.0,1.0,0.43357142857142855,348.77274748141775
0.9307142857142857,0.9928571428571429,0.8992857142857142,1.0,1.0,0.4342857142857143,352.00314727966787
0.9307142857142857,0.9928571428571429,0.8992857142857142,1.0,1.0,0.435,355.2634676578139
0.9307142857142857,0.9928571428571429,0.8992857142857142,1.0,1.0,0.43642857142857144,358.5539857459817
0.9307142857142857,0.9928571428571429,0.8992857142857142,1.0,1.0,0.43714285714285717,361.874981241128
0.9307142857142857,0.9928571428571429,0.8992857142857142,1.0,1.0,0.43785714285714283,365.22673643081754
0.9307142857142857,0.9928571428571429,0.8992857142857142,1.0,1.0,0.4392857142857143,368.6095362172158
0.9307142857142857,0.9928571428571429,0.9,1.0,1.0,0.4392857142857143,372.0236681413066
0.9307142857142857,0.9928571428571429,0.9,1.0,1.0,0.4392857142857143,375.4694224073337
0.9307142857142857,0.9928571428571429,0.9014285714285715,1.0,1.0,0.44,378.94709190746676
0.9307142857142857,0.9928571428571429,0.9014285714285715,1.0,1.0,0.44,382.45697224669993
0.9307142857142857,0.9928571428571429,0.9014285714285715,1.0,1.0,0.44,385.9993617679767
0.9307142857142857,0.9928571428571429,0.9021428571428571,1.0,1.0,0.44,389.5745615775501
0.9307142857142857,0.9928571428571429,0.9028571428571428,1.0,1.0,0.4407142857142857,393.18287557057704
0.9307142857142857,0.9928571428571429,0.9028571428571428,1.0,1.0,0.4407142857142857,396.82461045694816
0.9307142857142857,0.9928571428571429,0.9035714285714286,1.0,1.0,0.44142857142857145,400.5000757873611
0.9307142857142857,0.9928571428571429,0.9035714285714286,1.0,1.0,0.44142857142857145,404.20958397963057
0.9307142857142857,0.9928571428571429,0.9042857142857142,1.0,1.0,0.44142857142857145,407.9534503452449
0.9307142857142857,0.9928571428571429,0.9042857142857142,1.0,1.0,0.44142857142857145,411.7319931161679
0.9307142857142857,0.9928571428571429,0.9042857142857142,1.0,1.0,0.4421428571428571,415.54553347188755
0.9307142857142857,0.9928571428571429,0.9042857142857142,1.0,1.0,0.44285714285714284,419.39439556671863
0.9307142857142857,0.9928571428571429,0.9042857142857142,1.0,1.0,0.44285714285714284,423.27890655735484
0.9307142857142857,0.9928571428571429,0.9042857142857142,1.0,1.0,0.44285714285714284,427.19939663067765
0.9307142857142857,0.9928571428571429,0.905,1.0,1.0,0.44285714285714284,431.15619903182284
0.9307142857142857,0.9928571428571429,0.905,1.0,1.0,0.44357142857142856,435.149650092505
0.9307142857142857,0.9928571428571429,0.9057142857142857,1.0,1.0,0.44357142857142856,439.1800892596086
0.9307142857142857,0.9928571428571429,0.9057142857142857,1.0,1.0,0.44357142857142856,443.2478591240396
0.9307142857142857,0.9928571428571429,0.9057142857142857,1.0,1.0,0.4442857142857143,447.3533054498463
0.9307142857142857,0.9928571428571429,0.9057142857142857,1.0,1.0,0.445,451.4967772036102
0.9307142857142857,0.9928571428571429,0.9057142857142857,1.0,1.0,0.445,455.6786265841064
0.9307142857142857,0.9928571428571429,0.9064285714285715,1.0,1.0,0.44642857142857145,459.8992090522438
0.9307142857142857,0.9928571428571429,0.9064285714285715,1.0,1.0,0.4471428571428571,464.15888336127773
0.9307142857142857,0.9928571428571429,0.9064285714285715,1.0,1.0,0.44857142857142857,468.4580115873045
0.9307142857142857,0.9928571428571429,0.9071428571428571,1.0,1.0,0.44857142857142857,472.7969591600391
0.9307142857142857,0.9928571428571429,0.9071428571428571,1.0,1.0,0.4492857142857143,477.17609489387456
0.9307142857142857,0.9928571428571429,0.9071428571428571,1.0,1.0,0.45071428571428573,481.5957910192351
0.9307142857142857,0.9928571428571429,0.9071428571428571,1.0,1.0,0.45071428571428573,486.0564232142134
0.9307142857142857,0.9928571428571429,0.9071428571428571,1.0,1.0,0.4514285714285714,490.55837063650455
0.9307142857142857,0.9928571428571429,0.9071428571428571,1.0,1.0,0.4514285714285714,495.1020159556351
0.9307142857142857,0.9928571428571429,0.9071428571428571,1.0,1.0,0.4521428571428571,499.68774538548837
0.9307142857142857,0.9928571428571429,0.9071428571428571,1.0,1.0,0.4521428571428571,504.3159487171359
0.9307142857142857,0.9928571428571429,0.9071428571428571,1.0,1.0,0.45357142857142857,508.98701935196794
0.9307142857142857,0.9928571428571429,0.9078571428571428,1.0,1.0,0.45357142857142857,513.7013543351344
0.9307142857142857,0.9928571428571429,0.9078571428571428,1.0,1.0,0.4542857142857143,518.4593543892913
0.9307142857142857,0.9928571428571429,0.9085714285714286,1.0,1.0,0.455,523.2614239486662
0.9307142857142857,0.9928571428571429,0.9092857142857143,1.0,1.0,0.45571428571428574,528.1079711934331
0.9307142857142857,0.9928571428571429,0.9092857142857143,1.0,1.0,0.45714285714285713,532.9994080844087
0.9307142857142857,0.9928571428571429,0.91,1.0,1.0,0.45714285714285713,537.9361503980704
0.9307142857142857,0.9928571428571429,0.91,1.0,1.0,0.45714285714285713,542.9186177618943
0.9307142857142857,0.9928571428571429,0.91,1.0,1.0,0.45785714285714285,547.9472336900287
0.9307142857142857,0.9928571428571429,0.9107142857142857,1.0,1.0,0.45785714285714285,553.0224256192901
0.9307142857142857,0.9928571428571429,0.9107142857142857,1.0,1.0,0.45785714285714285,558.144624945496
0.9307142857142857,0.9928571428571429,0.9107142857142857,1.0,1.0,0.45785714285714285,563.3142670601358
0.9307142857142857,0.9928571428571429,0.9114285714285715,1.0,1.0,0.4585714285714286,568.5317913873754
0.9307142857142857,0.9928571428571429,0.9114285714285715,1.0,1.0,0.4592857142857143,573.7976414214133
0.9307142857142857,0.9928571428571429,0.9128571428571428,1.0,1.0,0.46,579.1122647641758
0.9307142857142857,0.9928571428571429,0.9128571428571428,1.0,1.0,0.46,584.4761131633632
0.9307142857142857,0.9928571428571429,0.9128571428571428,1.0,1.0,0.4614285714285714,589.8896425508499
0.9307142857142857,0.9928571428571429,0.9128571428571428,1.0,1.0,0.4614285714285714,595.353313081437
0.9307142857142857,0.9928571428571429,0.9128571428571428,1.0,1.0,0.4635714285714286,600.8675891719687
0.9307142857142857,0.9928571428571429,0.9135714285714286,1.0,1.0,0.4635714285714286,606.4329395408062
0.9307142857142857,0.9928571428571429,0.9142857142857143,1.0,1.0,0.4642857142857143,612.0498372476696
0.9307142857142857,0.9928571428571429,0.9142857142857143,1.0,1.0,0.4657142857142857,617.7187597338494
0.9307142857142857,0.9928571428571429,0.915,1.0,1.0,0.4664285714285714,623.4401888627864
0.9307142857142857,0.9928571428571429,0.9164285714285715,1.0,1.0,0.46714285714285714,629.2146109610344
0.9307142857142857,0.9928571428571429,0.9171428571428571,1.0,1.0,0.46714285714285714,635.0425168595962
0.9307142857142857,0.9928571428571429,0.9178571428571428,1.0,1.0,0.46714285714285714,640.924401935645
0.9307142857142857,0.9928571428571429,0.9178571428571428,1.0,1.0,0.46714285714285714,646.8607661546328
0.9307142857142857,0.9928571428571429,0.9178571428571428,1.0,1.0,0.46714285714285714,652.8521141127848
0.9307142857142857,0.9928571428571429,0.9178571428571428,1.0,1.0,0.4685714285714286,658.898955079995
0.9307142857142857,0.9928571428571429,0.9178571428571428,1.0,1.0,0.4685714285714286,665.0018030431119
0.9307142857142857,0.9928571428571429,0.9185714285714286,1.0,1.0,0.4714285714285714,671.161176749628
0.9307142857142857,0.9928571428571429,0.9185714285714286,1.0,1.0,0.4714285714285714,677.3775997517752
0.9307142857142857,0.9928571428571429,0.9192857142857143,1.0,1.0,0.4714285714285714,683.6516004510238
0.9307142857142857,0.9928571428571429,0.9192857142857143,1.0,1.0,0.4714285714285714,689.9837121430019
0.9307142857142857,0.9928571428571429,0.9207142857142857,1.0,1.0,0.4714285714285714,696.3744730628222
0.9307142857142857,0.9928571428571429,0.9207142857142857,1.0,1.0,0.47214285714285714,702.8244264308346
0.9307142857142857,0.9928571428571429,0.9207142857142857,1.0,1.0,0.47214285714285714,709.3341204987997
0.9307142857142857,0.9928571428571429,0.9207142857142857,1.0,1.0,0.47285714285714286,715.9041085964889
0.9307142857142857,0.9928571428571429,0.9207142857142857,1.0,1.0,0.4735714285714286,722.5349491787214
0.9307142857142857,0.9928571428571429,0.9207142857142857,1.0,1.0,0.4742857142857143,729.2272058728313
0.9307142857142857,0.9928571428571429,0.9207142857142857,1.0,1.0,0.4742857142857143,735.9814475265764
0.9307142857142857,0.9928571428571429,0.9214285714285714,1.0,1.0,0.475,742.7982482564919
0.9307142857142857,0.9928571428571429,0.9221428571428572,1.0,1.0,0.4757142857142857,749.6781874966877
0.9307142857142857,0.9928571428571429,0.9221428571428572,1.0,1.0,0.47714285714285715,756.6218500481056
0.9307142857142857,0.9928571428571429,0.9228571428571428,1.0,1.0,0.47785714285714287,763.6298261282242
0.9307142857142857,0.9928571428571429,0.9228571428571428,1.0,1.0,0.47785714285714287,770.7027114212295
0.9307142857142857,0.9928571428571429,0.9235714285714286,1.0,1.0,0.4785714285714286,777.841107128649
0.9307142857142857,0.9928571428571429,0.9242857142857143,1.0,1.0,0.4785714285714286,785.0456200204509
0.9307142857142857,0.9928571428571429,0.9242857142857143,1.0,1.0,0.47928571428571426,792.3168624866254
0.9307142857142857,0.9928571428571429,0.9242857142857143,1.0,1.0,0.47928571428571426,799.6554525892346
0.9307142857142857,0.9928571428571429,0.9242857142857143,1.0,1.0,0.47928571428571426,807.0620141149499
0.9307142857142857,0.9928571428571429,0.9242857142857143,1.0,1.0,0.47928571428571426,814.5371766280746
0.9307142857142857,0.9928571428571429,0.9242857142857143,1.0,1.0,0.47928571428571426,822.0815755240541
0.9307142857142857,0.9928571428571429,0.9257142857142857,1.0,1.0,0.47928571428571426,829.6958520834906
0.9307142857142857,0.9928571428571429,0.9257142857142857,1.0,1.0,0.47928571428571426,837.380653526649
0.9307142857142857,0.9928571428571429,0.9264285714285714,1.0,1.0,0.47928571428571426,845.1366330684713
0.9307142857142857,0.9928571428571429,0.9264285714285714,1.0,1.0,0.4807142857142857,852.9644499741025
0.9307142857142857,0.9928571428571429,0.9264285714285714,1.0,1.0,0.48142857142857143,860.8647696149245
0.9307142857142857,0.9928571428571429,0.9264285714285714,1.0,1.0,0.48142857142857143,868.8382635251185
0.9307142857142857,0.9928571428571429,0.9264285714285714,1.0,1.0,0.48214285714285715,876.8856094587427
0.9307142857142857,0.9928571428571429,0.9264285714285714,1.0,1.0,0.4828571428571429,885.0074914473439
0.9307142857142857,0.9928571428571429,0.9264285714285714,1.0,1.0,0.4828571428571429,893.2045998580968
0.9307142857142857,0.9928571428571429,0.9264285714285714,1.0,1.0,0.4835714285714286,901.4776314524918
0.9307142857142857,0.9928571428571429,0.9271428571428572,1.0,1.0,0.485,909.8272894455558
0.9307142857142857,0.9928571428571429,0.9278571428571428,1.0,1.0,0.48642857142857143,918.2542835656282
0.9307142857142857,0.9928571428571429,0.9285714285714286,1.0,1.0,0.48642857142857143,926.7593301146883
0.9307142857142857,0.9928571428571429,0.9292857142857143,1.0,1.0,0.48714285714285716,935.3431520292387
0.9307142857142857,0.9928571428571429,0.9292857142857143,1.0,1.0,0.48714285714285716,944.0064789417603
0.9307142857142857,0.9928571428571429,0.93,1.0,1.0,0.48714285714285716,952.750047242729
0.9307142857142857,0.9928571428571429,0.93,1.0,1.0,0.48714285714285716,961.5746001432095
0.9307142857142857,0.9928571428571429,0.93,1.0,1.0,0.48714285714285716,970.4808877380307
0.9307142857142857,0.9928571428571429,0.93,1.0,1.0,0.48714285714285716,979.4696670695396
0.9307142857142857,0.9928571428571429,0.93,1.0,1.0,0.48714285714285716,988.5417021919574
0.9307142857142857,0.9928571428571429,0.93,1.0,1.0,0.4878571428571429,997.6977642363202
0.9307142857142857,0.9928571428571429,0.9314285714285714,1.0,1.0,0.48857142857142855,1006.9386314760271
0.9307142857142857,0.9928571428571429,0.9314285714285714,1.0,1.0,0.48928571428571427,1016.2650893929952
0.9307142857142857,0.9928571428571429,0.9314285714285714,1.0,1.0,0.48928571428571427,1025.677930744422
0.9307142857142857,0.9928571428571429,0.9321428571428572,1.0,1.0,0.49,1035.1779556301763
0.9307142857142857,0.9928571428571429,0.9335714285714286,1.0,1.0,0.4907142857142857,1044.7659715608042
0.9307142857142857,0.9928571428571429,0.9342857142857143,1.0,1.0,0.4907142857142857,1054.4427935261685
0.9307142857142857,0.9928571428571429,0.9342857142857143,1.0,1.0,0.4907142857142857,1064.2092440647245
0.9307142857142857,0.9928571428571429,0.935,1.0,1.0,0.49142857142857144,1074.0661533334335
0.9307142857142857,0.9928571428571429,0.9364285714285714,1.0,1.0,0.49214285714285716,1084.014359178331
0.9307142857142857,0.9928571428571429,0.9371428571428572,1.0,1.0,0.4928571428571429,1094.0547072057425
0.9307142857142857,0.9928571428571429,0.9371428571428572,1.0,1.0,0.49357142857142855,1104.18805085416
0.9307142857142857,0.9928571428571429,0.9371428571428572,1.0,1.0,0.49357142857142855,1114.415251466788
0.9307142857142857,0.9928571428571429,0.9378571428571428,1.0,1.0,0.49357142857142855,1124.737178364752
0.9307142857142857,0.9928571428571429,0.9385714285714286,1.0,1.0,0.49357142857142855,1135.154708920999
0.9307142857142857,0.9928571428571429,0.9392857142857143,1.0,1.0,0.49357142857142855,1145.6687286348715
0.9307142857142857,0.9928571428571429,0.9407142857142857,1.0,1.0,0.49357142857142855,1156.2801312073755
0.9307142857142857,0.9928571428571429,0.9407142857142857,1.0,1.0,0.49357142857142855,1166.9898186171474
0.9307142857142857,0.9928571428571429,0.9407142857142857,1.0,1.0,0.49357142857142855,1177.7987011971193
0.9307142857142857,0.9928571428571429,0.9407142857142857,1.0,1.0,0.49357142857142855,1188.7076977119034
0.9307142857142857,0.9928571428571429,0.9407142857142857,1.0,1.0,0.49357142857142855,1199.7177354358844
0.9307142857142857,0.9928571428571429,0.9407142857142857,1.0,1.0,0.49357142857142855,1210.8297502320395
0.9307142857142857,0.9928571428571429,0.9407142857142857,1.0,1.0,0.49357142857142855,1222.0446866314887
0.9307142857142857,0.9928571428571429,0.9407142857142857,1.0,1.0,0.4942857142857143,1233.363497913776
0.9307142857142857,0.9928571428571429,0.9407142857142857,1.0,1.0,0.4942857142857143,1244.787146187906
0.9307142857142857,0.9928571428571429,0.9407142857142857,1.0,1.0,0.495,1256.3166024741201
0.9307142857142857,0.9928571428571429,0.9414285714285714,1.0,1.0,0.495,1267.9528467864338
0.9307142857142857,0.9928571428571429,0.9421428571428572,1.0,1.0,0.4957142857142857,1279.6968682159415
0.9307142857142857,0.9928571428571429,0.9421428571428572,1.0,1.0,0.4957142857142857,1291.549665014884
0.9307142857142857,0.9928571428571429,0.9421428571428572,1.0,1.0,0.4957142857142857,1303.512244681509
0.9307142857142857,0.9928571428571429,0.9421428571428572,1.0,1.0,0.49642857142857144,1315.5856240457038
0.9307142857142857,0.9928571428571429,0.9421428571428572,1.0,1.0,0.49642857142857144,1327.770829355429
0.9307142857142857,0.9928571428571429,0.9428571428571428,1.0,1.0,0.49642857142857144,1340.0688963639507
0.9307142857142857,0.9928571428571429,0.9428571428571428,1.0,1.0,0.49642857142857144,1352.4808704178754
0.9307142857142857,0.9928571428571429,0.9428571428571428,1.0,1.0,0.49642857142857144,1365.0078065460139
0.9307142857142857,0.9928571428571429,0.9428571428571428,1.0,1.0,0.49714285714285716,1377.6507695490536
0.9307142857142857,0.9928571428571429,0.9428571428571428,1.0,1.0,0.49785714285714283,1390.4108340900696
0.9307142857142857,0.9928571428571429,0.9428571428571428,1.0,1.0,0.4992857142857143,1403.2890847858732
0.9307142857142857,0.9928571428571429,0.9428571428571428,1.0,1.0,0.5014285714285714,1416.2866162991988
0.9307142857142857,0.9928571428571429,0.9435714285714286,1.0,1.0,0.5021428571428571,1429.4045334317611
0.9307142857142857,0.9928571428571429,0.9435714285714286,1.0,1.0,0.5021428571428571,1442.6439512181573
0.9307142857142857,0.9928571428571429,0.9435714285714286,1.0,1.0,0.5028571428571429,1456.0059950206485
0.9307142857142857,0.9928571428571429,0.9442857142857143,1.0,1.0,0.5057142857142857,1469.4918006248172
0.9307142857142857,0.9928571428571429,0.9442857142857143,1.0,1.0,0.5057142857142857,1483.1025143361044
0.9307142857142857,0.9928571428571429,0.9442857142857143,1.0,1.0,0.5064285714285715,1496.8392930772557
0.9307142857142857,0.9928571428571429,0.9442857142857143,1.0,1.0,0.5064285714285715,1510.7033044866541
0.9307142857142857,0.9928571428571429,0.9442857142857143,1.0,1.0,0.5071428571428571,1524.695727017573
0.9307142857142857,0.9928571428571429,0.9442857142857143,1.0,1.0,0.5085714285714286,1538.8177500383463
0.9307142857142857,0.9928571428571429,0.945,1.0,1.0,0.5092857142857142,1553.07057393346
0.9307142857142857,0.9928571428571429,0.945,1.0,1.0,0.5092857142857142,1567.455410205595
0.9307142857142857,0.9928571428571429,0.945,1.0,1.0,0.5092857142857142,1581.9734815785998
0.9307142857142857,0.9928571428571429,0.945,1.0,1.0,0.5107142857142857,1596.6260221014252
0.9307142857142857,0.9928571428571429,0.945,1.0,1.0,0.5128571428571429,1611.41427725302
0.9307142857142857,0.9928571428571429,0.945,1.0,1.0,0.5128571428571429,1626.3395040481923
0.9307142857142857,0.9928571428571429,0.9457142857142857,1.0,1.0,0.5135714285714286,1641.4029711444664
0.9307142857142857,0.9928571428571429,0.9457142857142857,1.0,1.0,0.5135714285714286,1656.6059589499134
0.9307142857142857,0.9928571428571429,0.9457142857142857,1.0,1.0,0.5142857142857142,1671.94975973199
0.9307142857142857,0.9928571428571429,0.9457142857142857,1.0,1.0,0.5157142857142857,1687.4356777273756
0.9307142857142857,0.9928571428571429,0.9457142857142857,1.0,1.0,0.5164285714285715,1703.0650292528444
0.9307142857142857,0.9928571428571429,0.9457142857142857,1.0,1.0,0.5178571428571429,1718.8391428171456
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5178571428571429,1734.7593592339308
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5178571428571429,1750.827031735725
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5185714285714286,1767.0435260889467
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5185714285714286,1783.4102207100082
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5185714285714286,1799.9285067824765
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5192857142857142,1816.5997883753266
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5192857142857142,1833.4254825622907
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5192857142857142,1850.4070195423021
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.52,1867.545842761076
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.52,1884.8434090337953
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.52,1902.301188668944
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.52,1919.9206655932849
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5207142857142857,1937.703337477989
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5221428571428571,1955.650715865949
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5221428571428571,1973.7643263002553
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5228571428571429,1992.0457084538693
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5242857142857142,2010.496416260499
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.525,2029.1180180466781
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5257142857142857,2047.9120966650855
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5264285714285715,2066.880249629082
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5264285714285715,2086.0240892485026
0.9307142857142857,0.9928571428571429,0.9471428571428572,1.0,1.0,0.5271428571428571,2105.345242766706
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5271428571428571,2124.8453524988827
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5278571428571428,2144.5260759716675
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5278571428571428,2164.3890860640204
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5278571428571428,2184.436071149426
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5285714285714286,2204.6687352394097
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5307142857142857,2225.0887981283695
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5307142857142857,2245.697995539774
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5307142857142857,2266.498079273693
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5314285714285715,2287.490817355702
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5321428571428571,2308.6779941871696
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5328571428571428,2330.0614106969247
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5335714285714286,2351.6428844943484
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5335714285714286,2373.424250023866
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5335714285714286,2395.407358720877
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5335714285714286,2417.594079169131
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5335714285714286,2439.98629725955
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5342857142857143,2462.5859163505465
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.535,2485.3948574297983
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.535,2508.4150592775386
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.535,2531.6484786313554
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5364285714285715,2555.097090352507
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5378571428571428,2578.7628875938008
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5385714285714286,2602.6478819690046
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5392857142857143,2626.7541037238357
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.54,2651.083601908539
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5407142857142857,2675.6384445520453
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5421428571428571,2700.4207188377727
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5435714285714286,2725.432531281028
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.545,2750.6760079080645
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.545,2776.153294436801
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.545,2801.866556459195
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.545,2827.817979625341
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5464285714285714,2854.0097698292375
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5478571428571428,2880.4441533962977
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5492857142857143,2907.123377272578
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.55,2934.049709215787
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.55,2961.2254379880346
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5521428571428572,2988.6528735503825
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5528571428571428,3016.3343472591973
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5528571428571428,3044.272212064303
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5535714285714286,3072.4688427090036
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5535714285714286,3100.9266359319267
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5535714285714286,3129.6480106707504
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5535714285714286,3158.635408267819
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5535714285714286,3187.8912926776457
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5542857142857143,3217.4181506763716
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5557142857142857,3247.218492073129
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5564285714285714,3277.294849923382
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5564285714285714,3307.6497807442424
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5564285714285714,3338.285864731761
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5571428571428572,3369.2057059802673
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5585714285714286,3400.411932703706
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5592857142857143,3431.9071974590424
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.56,3463.6941773717344
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.56,3495.775574363275
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.56,3528.154115380883
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5607142857142857,3560.832552629278
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5614285714285714,3593.813663804626
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5614285714285714,3627.1002523306483
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5614285714285714,3660.695147596902
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5614285714285714,3694.6012051993025
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5621428571428572,3728.8213071828336
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5621428571428572,3763.3583622865326
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5621428571428572,3798.215306190736
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5621428571428572,3833.3951017666013
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5621428571428572,3868.9007393279753
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5628571428571428,3904.73523688556
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5628571428571428,3940.901640403448
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5635714285714286,3977.403024058037
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5635714285714286,4014.242490499322
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5642857142857143,4051.423171114647
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.565,4088.9482262948604
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.565,4126.820845702951
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.565,4165.044248545185
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.565,4203.6216838447135
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5657142857142857,4242.556430717777
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5657142857142857,4281.851798652411
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5657142857142857,4321.511127789762
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5671428571428572,4361.537789208006
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5671428571428572,4401.935185208875
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5678571428571428,4442.706749606883
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5685714285714286,4483.855948021186
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5692857142857143,4525.386278170166
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.57,4567.301270168747
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5714285714285714,4609.604486828433
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5714285714285714,4652.29952396019
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5728571428571428,4695.390010680058
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5728571428571428,4738.879609717651
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5735714285714286,4782.772017727485
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5735714285714286,4827.070965603183
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5742857142857143,4871.780218794631
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5764285714285714,4916.903577628026
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5771428571428572,4962.444877628914
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5771428571428572,5008.407989848212
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5785714285714286,5054.79682119124
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5792857142857143,5101.6153147498335
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.58,5148.867450137493
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5807142857142857,5196.557243827658
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5814285714285714,5244.688749495119
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5828571428571429,5293.266058360561
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5842857142857143,5342.293299538353
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5857142857142857,5391.7746403875
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5864285714285714,5441.714286865893
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5864285714285714,5492.116483887789
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5878571428571429,5542.985515684669
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5878571428571429,5594.325706169378
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5907142857142857,5646.141419303667
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5921428571428572,5698.437059469142
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5935714285714285,5751.217071841614
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5957142857142858,5804.485942768978
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5971428571428572,5858.248200152536
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5985714285714285,5912.508413831875
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5985714285714285,5967.271195973317
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.5985714285714285,6022.541201461928
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6014285714285714,6078.32312829723
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6021428571428571,6134.621717992506
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6028571428571429,6191.441755977841
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6028571428571429,6248.788072006894
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6028571428571429,6306.6655405674055
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6028571428571429,6365.079081295571
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6042857142857143,6424.033659394191
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.605,6483.534286054721
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6078571428571429,6543.586018883236
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6085714285714285,6604.193962330305
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6085714285714285,6665.363268124914
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6085714285714285,6727.099135712337
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6107142857142858,6789.406812696106
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6121428571428571,6852.291595284064
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6135714285714285,6915.758828738525
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6135714285714285,6979.81390783066
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6135714285714285,7044.462277299037
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6142857142857143,7109.709432312431
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6142857142857143,7175.560918936929
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6142857142857143,7242.022334607315
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.615,7309.099328602911
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6164285714285714,7376.79760252773
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6164285714285714,7445.122910795136
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6178571428571429,7514.08106111697
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6185714285714285,7583.677914997191
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6192857142857143,7653.919388230148
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6207142857142857,7724.8114514034005
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6228571428571429,7796.360130405229
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6235714285714286,7868.571506936852
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6242857142857143,7941.45171902934
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6264285714285714,8015.006961565405
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6264285714285714,8089.243486805938
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6264285714285714,8164.167604921464
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6278571428571429,8239.78568452852
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6285714285714286,8316.104153230961
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.63,8393.129498166365
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.63,8470.868266557402
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6321428571428571,8549.327066268375
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6328571428571429,8628.512566366895
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6342857142857142,8708.431497690724
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.635,8789.090653419955
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6357142857142857,8870.496889654403
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6371428571428571,8952.657125996391
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6385714285714286,9035.57834613893
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6407142857142857,9119.267598459299
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6407142857142857,9203.73199661822
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6428571428571429,9288.978720164498
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6435714285714286,9375.015015145289
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6442857142857142,9461.848194722003
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6442857142857142,9549.485639791967
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6457142857142857,9637.934799615785
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6457142857142857,9727.203192450537
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6464285714285715,9817.29840618884
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6464285714285715,9908.228099003798
0.9307142857142857,0.9928571428571429,0.9478571428571428,1.0,1.0,0.6478571428571429,10000.0


==> data/results_bak/benchmark_problems/qpOASES/Control/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1970,Control,683,10,4.609392411453481,0.44400787353515625,qpOASES,optimal
1980,Control,667,10,66.5628418408718,0.4995250701904297,qpOASES,optimal
1990,Control,542,10,14.212724975062551,0.4318571090698242,qpOASES,optimal
2000,Control,529,10,11.068606819865513,0.34531807899475103,qpOASES,optimal
2000,Control,542,10,18.464810213196774,0.3416399955749512,qpOASES,optimal
2010,Control,525,10,36.711901896103996,0.3865008354187012,qpOASES,optimal
2000,Control,530,10,107.35555787682449,0.4034969806671143,qpOASES,optimal
1970,Control,632,10,57.189838874347274,0.4711129665374756,qpOASES,optimal
1990,Control,686,10,69.90109771700834,0.5570330619812012,qpOASES,optimal
2020,Control,435,10,41.34953249055828,0.3138070106506348,qpOASES,optimal
2323,Control,497,11,72.70196352761539,0.4991860389709473,qpOASES,optimal
2263,Control,750,11,5.892642927900824,0.5878310203552246,qpOASES,optimal
2283,Control,587,11,13.865214995000546,0.5108571052551271,qpOASES,optimal
2283,Control,518,11,7.990937642611722,0.472311019897461,qpOASES,optimal
2303,Control,631,11,50.904344178339755,0.8271310329437256,qpOASES,optimal
2283,Control,668,11,86.65015021405783,0.5826060771942139,qpOASES,optimal
2283,Control,652,11,8.96354949572719,0.5688819885253906,qpOASES,optimal
2283,Control,688,11,85.91428311455921,0.6517081260681152,qpOASES,optimal
2293,Control,712,11,88.36777371226037,0.6809630393981934,qpOASES,optimal
2313,Control,634,11,65.57731184075239,0.7709691524505615,qpOASES,optimal
2778,Control,722,12,244.8733758496244,1.1424851417541504,qpOASES,optimal
2768,Control,699,12,30.924465241270727,1.114522933959961,qpOASES,optimal
2768,Control,787,12,43.27537197459943,1.1023180484771729,qpOASES,optimal
2778,Control,629,12,67.57259758952908,0.821491003036499,qpOASES,optimal
2758,Control,700,12,65.55774483158254,0.8731758594512941,qpOASES,optimal
2748,Control,667,12,17.683213695520088,0.6456818580627441,qpOASES,optimal
2768,Control,724,12,25.766546044470612,1.0600078105926514,qpOASES,optimal
2758,Control,746,12,17.059493095583182,0.7093532085418701,qpOASES,optimal
2778,Control,722,12,29.334237293468608,1.0785551071166992,qpOASES,optimal
2788,Control,713,12,30.144486790975034,0.8890821933746338,qpOASES,optimal
3145,Control,681,13,104.3311435863229,1.0081980228424072,qpOASES,optimal
3145,Control,574,13,22.9879000105437,0.8648040294647217,qpOASES,optimal
3145,Control,762,13,24.90624698156116,0.9867501258850098,qpOASES,optimal
3145,Control,702,13,56.33888576394411,1.027252197265625,qpOASES,optimal
3135,Control,807,13,381.3348403216482,1.172584056854248,qpOASES,optimal
3145,Control,675,13,25.57050612312829,0.914233922958374,qpOASES,optimal
3125,Control,840,13,49.03751298997175,1.2483320236206057,qpOASES,optimal
3135,Control,832,13,58.34465695056246,1.1790199279785156,qpOASES,optimal
3165,Control,605,13,41.86883512016553,0.7672820091247559,qpOASES,optimal
3125,Control,782,13,23.04078374303378,0.9473888874053956,qpOASES,optimal
3704,Control,715,14,116.54868450104395,1.506259202957153,qpOASES,optimal
3684,Control,813,14,36.999789548738434,1.1003570556640625,qpOASES,optimal
3674,Control,931,14,26.45120968496779,1.6383960247039795,qpOASES,optimal
3674,Control,770,14,24.931637667337903,1.0006070137023926,qpOASES,optimal
3674,Control,774,14,42.33979497426592,1.3424818515777588,qpOASES,optimal
3644,Control,807,14,7.734098779490397,1.0894720554351809,qpOASES,optimal
3684,Control,689,14,148.78333848353589,1.0587430000305176,qpOASES,optimal
3684,Control,750,14,21.72168381423965,1.276256084442139,qpOASES,optimal
3694,Control,816,14,51.46265912463833,1.3929281234741209,qpOASES,optimal
3664,Control,948,14,28.52535170126257,1.4303500652313232,qpOASES,optimal
4115,Control,915,15,23.40635106599801,1.6608929634094238,qpOASES,optimal
4095,Control,877,15,33.93113456452845,1.6019089221954346,qpOASES,optimal
4125,Control,780,15,55.154218122567606,1.3670270442962646,qpOASES,optimal
4095,Control,850,15,38.56360992343393,1.486931085586548,qpOASES,optimal
4105,Control,916,15,71.60678870298615,2.1493029594421387,qpOASES,optimal
4085,Control,878,15,46.455428752616356,1.5750927925109863,qpOASES,optimal
4105,Control,977,15,101.75464977270323,2.2701640129089355,qpOASES,optimal
4115,Control,885,15,49.00354342129764,1.9940729141235352,qpOASES,optimal
4125,Control,828,15,66.32884006190157,1.4485011100769043,qpOASES,optimal
4115,Control,823,15,23.232793422391318,1.393071174621582,qpOASES,optimal
4728,Control,1041,16,56.085876207215854,2.7036449909210205,qpOASES,optimal
4698,Control,1076,16,26.655072040452257,2.589379072189331,qpOASES,optimal
4698,Control,1067,16,29.625469711958704,2.595852851867676,qpOASES,optimal
4698,Control,1231,16,109.9112244561963,2.9201509952545166,qpOASES,optimal
4718,Control,839,16,24.66165721121252,1.934495210647583,qpOASES,optimal
4708,Control,945,16,48.1315120516177,1.7433011531829834,qpOASES,optimal
4688,Control,1087,16,45.20851202275407,2.5425779819488525,qpOASES,optimal
4718,Control,972,16,76.97758576014351,2.176533937454224,qpOASES,optimal
4728,Control,1129,16,28.34101239697821,2.436053991317749,qpOASES,optimal
4688,Control,1026,16,8.475837598802366,2.2437939643859863,qpOASES,optimal
5870,Control,1230,18,105.70690507085968,3.3735029697418213,qpOASES,optimal
5880,Control,1143,18,36.44708498377985,3.3049330711364746,qpOASES,optimal
5890,Control,955,18,57.21793439054087,2.6446080207824707,qpOASES,optimal
5920,Control,975,18,100.67551131293925,2.5369069576263428,qpOASES,optimal
5900,Control,1078,18,140.28283558195486,3.3480820655822754,qpOASES,optimal
5890,Control,1023,18,21.69043794686511,3.2965781688690186,qpOASES,optimal
5840,Control,1199,18,13.267696339866426,2.948494911193848,qpOASES,optimal
5900,Control,1093,18,47.00837795582633,3.2315540313720703,qpOASES,optimal
5860,Control,1168,18,13.365480211905124,2.91391396522522,qpOASES,optimal
5860,Control,1144,18,19.715455778918017,3.4902420043945312,qpOASES,optimal
7180,Control,1342,20,48.24694487428357,4.677506923675537,qpOASES,optimal
7180,Control,1301,20,26.958701781442546,5.5748209953308105,qpOASES,optimal
7170,Control,1311,20,85.55155008120316,6.5458528995513925,qpOASES,optimal
7140,Control,1491,20,35.33815791872737,5.8173890113830575,qpOASES,optimal
7180,Control,1195,20,48.401444329513474,5.14437198638916,qpOASES,optimal
7150,Control,1330,20,52.581284493610795,5.786940097808838,qpOASES,optimal
7180,Control,1156,20,143.483500091048,3.6642758846282963,qpOASES,optimal
7190,Control,1133,20,97.69237019379892,4.5402700901031485,qpOASES,optimal
7180,Control,1374,20,77.72556259045976,6.2618279457092285,qpOASES,optimal
7180,Control,1128,20,24.727835920536105,4.774196147918701,qpOASES,optimal
9245,Control,1366,23,98.96956880629028,6.750962972640991,qpOASES,optimal
9215,Control,1614,23,25.822542924618002,10.726188898086546,qpOASES,optimal
9265,Control,1349,23,116.65836164323791,8.869593858718874,qpOASES,optimal
9255,Control,1464,23,76.59461473329527,8.107120990753174,qpOASES,optimal
9275,Control,1347,23,94.68564927141293,9.573206901550293,qpOASES,optimal
9215,Control,1474,23,46.03320216118257,8.378576040267943,qpOASES,optimal
9195,Control,1774,23,103.93115528671116,9.896937847137453,qpOASES,optimal
9235,Control,1449,23,41.27632085845437,8.685159921646116,qpOASES,optimal
9265,Control,1390,23,66.01669581675478,9.934051036834717,qpOASES,optimal
9235,Control,1294,23,39.19062073117276,7.851963996887207,qpOASES,optimal
11848,Control,1576,26,27.57638851511758,10.059763193130491,qpOASES,optimal
11818,Control,1733,26,28.841993055994465,11.08463716506958,qpOASES,optimal
11818,Control,1504,26,12.704335437009822,10.248063802719118,qpOASES,optimal
11848,Control,1814,26,196.5500476146407,12.850320100784302,qpOASES,optimal
11858,Control,1628,26,163.13924465467028,11.881371021270752,qpOASES,optimal
11868,Control,1500,26,134.21520644433645,10.393043994903564,qpOASES,optimal
11828,Control,1773,26,53.4993733397596,14.523797988891602,qpOASES,optimal
11818,Control,1909,26,72.85204579266141,14.526620149612427,qpOASES,optimal
11848,Control,1627,26,44.88292646944284,12.136082887649536,qpOASES,optimal
11868,Control,1462,26,60.0044901389847,10.580394029617311,qpOASES,optimal
14439,Control,1842,29,73.74895005329904,14.995130062103273,qpOASES,optimal
14419,Control,2031,29,82.89854930545334,19.111616134643555,qpOASES,optimal
14429,Control,1975,29,103.20410866132508,18.302217006683353,qpOASES,optimal
14449,Control,1741,29,261.5205470439928,17.515087127685547,qpOASES,optimal
14449,Control,1729,29,72.87881032282506,14.427446842193605,qpOASES,optimal
14429,Control,1877,29,79.4177998785532,18.30435514450073,qpOASES,optimal
14389,Control,2137,29,63.09065407959874,19.991608142852787,qpOASES,optimal
14419,Control,1848,29,80.4943436985282,16.554432153701782,qpOASES,optimal
14439,Control,1954,29,165.73703990907688,19.691873073577877,qpOASES,optimal
14459,Control,1972,29,87.7756534018354,22.944865226745605,qpOASES,optimal
19764,Control,2565,34,49.612825097928756,39.38658380508423,qpOASES,optimal
19834,Control,2267,34,56.489091136534995,26.49199295043945,qpOASES,optimal
19804,Control,2424,34,103.17953316267312,35.68542289733887,qpOASES,optimal
19794,Control,2340,34,70.80237841174291,37.076567888259895,qpOASES,optimal
19804,Control,2634,34,122.68042555435595,37.432930946350105,qpOASES,optimal
19824,Control,2209,34,83.94077649252459,39.48441886901856,qpOASES,optimal
19794,Control,2443,34,91.05161946208632,35.800116062164314,qpOASES,optimal
19874,Control,2252,34,126.32559168110443,34.110383987426765,qpOASES,optimal
19834,Control,2167,34,91.99311875994684,39.327584981918335,qpOASES,optimal
19874,Control,2306,34,233.79447636613227,35.65593910217285,qpOASES,optimal
25639,Control,2839,39,72.93596596884524,53.086364030838006,qpOASES,optimal
25609,Control,2804,39,86.13188247641456,53.60562515258789,qpOASES,optimal
25619,Control,2748,39,80.72320775538387,53.40600895881653,qpOASES,optimal
25629,Control,2787,39,103.93791780414298,60.676427125930786,qpOASES,optimal
25639,Control,2753,39,54.43552384231603,62.42205810546875,qpOASES,optimal
25639,Control,2743,39,105.91549210802786,55.43709087371826,qpOASES,optimal
25659,Control,2954,39,215.07531440076468,57.16870403289795,qpOASES,optimal
25629,Control,2777,39,40.35825380937592,54.26927185058594,qpOASES,optimal
25609,Control,2706,39,36.78617233619226,57.022369146347046,qpOASES,optimal
25669,Control,2603,39,65.52817934785378,58.871521949768066,qpOASES,optimal
35688,Control,3163,46,204.07626959954587,85.76218700408936,qpOASES,optimal
35668,Control,3256,46,294.8159591599108,106.27644109725952,qpOASES,optimal
35688,Control,3276,46,233.02880278228568,100.69036197662355,qpOASES,optimal
35638,Control,3238,46,77.69045392474945,95.07165813446044,qpOASES,optimal
35668,Control,3525,46,237.39726303907102,95.73894381523131,qpOASES,optimal
35588,Control,3413,46,185.43591356781818,117.37813186645508,qpOASES,optimal
35678,Control,3365,46,283.4748346764416,109.91239500045776,qpOASES,optimal
35668,Control,3382,46,144.02365152915334,95.5069658756256,qpOASES,optimal
35708,Control,2803,46,66.83365349544229,91.02721190452576,qpOASES,optimal
35638,Control,3306,46,71.21862314645165,97.80621290206908,qpOASES,optimal
48804,Control,3485,54,195.38812048404318,138.7192440032959,qpOASES,optimal
48794,Control,3840,54,127.78866071776554,173.3281798362732,qpOASES,optimal
48724,Control,4236,54,85.43260561947011,172.7633330821991,qpOASES,optimal
48734,Control,4065,54,169.53893565870698,178.19629788398743,qpOASES,optimal
48714,Control,3767,54,85.55938642872198,169.67453598976138,qpOASES,optimal
48754,Control,3977,54,104.4761816706102,152.19492101669314,qpOASES,optimal
48754,Control,3779,54,97.02882977119707,154.42551708221438,qpOASES,optimal
48694,Control,4401,54,153.67196082988775,187.45540904998782,qpOASES,optimal
48804,Control,3698,54,170.88435542970345,160.2796719074249,qpOASES,optimal
48744,Control,3668,54,177.4898308162785,149.41967511177063,qpOASES,optimal
68034,Control,4946,64,163.6383270928097,317.6754748821258,qpOASES,optimal
68034,Control,4574,64,155.88115676299338,334.63561391830444,qpOASES,optimal
68064,Control,4676,64,219.24661847721626,297.84057807922363,qpOASES,optimal
68064,Control,4504,64,138.79231516228148,326.6290869712829,qpOASES,optimal
68034,Control,4683,64,255.8506573210199,295.4157569408417,qpOASES,optimal
67994,Control,4916,64,146.62154287466024,292.7587590217591,qpOASES,optimal
68034,Control,4825,64,179.00107216405635,312.32132101058966,qpOASES,optimal
67994,Control,4875,64,122.40511520662085,295.65340089797974,qpOASES,optimal
68054,Control,4728,64,234.65178576126544,284.09980487823486,qpOASES,optimal
68034,Control,4856,64,102.09719477231761,318.50666999816895,qpOASES,optimal
95358,Control,5741,76,154.1131134094586,540.4821670055388,qpOASES,optimal
95408,Control,5336,76,182.92632932499023,509.5010249614716,qpOASES,optimal
95398,Control,5337,76,144.9216999222181,473.0844218730927,qpOASES,optimal
95288,Control,5698,76,124.65485250226774,520.4463291168213,qpOASES,optimal
95378,Control,5735,76,135.84603048515257,508.9666039943695,qpOASES,optimal
95338,Control,5821,76,137.0807104156718,525.3227388858795,qpOASES,optimal
95428,Control,5015,76,212.57880675761186,452.71334290504456,qpOASES,optimal
95368,Control,5251,76,230.87811496874951,499.9746668338776,qpOASES,optimal
95338,Control,6129,76,130.75118226738414,527.0886640548706,qpOASES,optimal
95438,Control,5562,76,165.4018544312378,505.46210193634033,qpOASES,optimal
135583,Control,7097,91,,999.8633260726928,qpOASES,max_iter_reached
135563,Control,6789,91,213.40118394048525,942.1551349163057,qpOASES,optimal
135573,Control,6607,91,,999.9400610923767,qpOASES,max_iter_reached
135573,Control,7062,91,,999.9627370834352,qpOASES,max_iter_reached
135583,Control,6515,91,166.11168048592145,914.1843440532684,qpOASES,optimal
135613,Control,6402,91,,1000.0885319709778,qpOASES,max_iter_reached
135583,Control,6594,91,,999.9120559692384,qpOASES,max_iter_reached
135543,Control,6865,91,,999.8750689029694,qpOASES,max_iter_reached
135553,Control,6752,91,169.01978485977526,979.2473640441896,qpOASES,optimal
135583,Control,6421,91,,999.8966701030732,qpOASES,max_iter_reached
193729,Control,5617,109,,999.8165597915648,qpOASES,max_iter_reached
193789,Control,5324,109,,999.940088033676,qpOASES,max_iter_reached
193799,Control,5076,109,,999.7971138954164,qpOASES,max_iter_reached
193809,Control,5095,109,,1000.0818998813628,qpOASES,max_iter_reached
193799,Control,4658,109,,999.8378040790558,qpOASES,max_iter_reached
193779,Control,5511,109,,999.9335129261017,qpOASES,max_iter_reached
193749,Control,4984,109,,999.8232638835907,qpOASES,max_iter_reached
193739,Control,4827,109,,999.7984778881073,qpOASES,max_iter_reached
193759,Control,5480,109,,999.8496389389038,qpOASES,max_iter_reached
193759,Control,5276,109,,999.9691472053528,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Control/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1970,Control,683,10,4.60939241145348,0.44400787353515625,qpOASES,optimal
1980,Control,667,10,66.5628418408718,0.4995250701904297,qpOASES,optimal
1990,Control,542,10,14.21272497506255,0.4318571090698242,qpOASES,optimal
2000,Control,529,10,11.068606819865513,0.345318078994751,qpOASES,optimal
2000,Control,542,10,18.464810213196774,0.34163999557495117,qpOASES,optimal
2010,Control,525,10,36.71190189610399,0.38650083541870117,qpOASES,optimal
2000,Control,530,10,107.3555578768245,0.40349698066711426,qpOASES,optimal
1970,Control,632,10,57.18983887434727,0.4711129665374756,qpOASES,optimal
1990,Control,686,10,69.90109771700834,0.5570330619812012,qpOASES,optimal
2020,Control,435,10,41.34953249055828,0.31380701065063477,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n109.csv <==
N,class,iter,n,obj_val,run_time,solver,status
193729,Control,5617,109,,999.8165597915649,qpOASES,max_iter_reached
193789,Control,5324,109,,999.9400880336761,qpOASES,max_iter_reached
193799,Control,5076,109,,999.7971138954163,qpOASES,max_iter_reached
193809,Control,5095,109,,1000.0818998813629,qpOASES,max_iter_reached
193799,Control,4658,109,,999.8378040790558,qpOASES,max_iter_reached
193779,Control,5511,109,,999.9335129261017,qpOASES,max_iter_reached
193749,Control,4984,109,,999.8232638835907,qpOASES,max_iter_reached
193739,Control,4827,109,,999.7984778881073,qpOASES,max_iter_reached
193759,Control,5480,109,,999.8496389389038,qpOASES,max_iter_reached
193759,Control,5276,109,,999.9691472053528,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Control/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2323,Control,497,11,72.70196352761539,0.49918603897094727,qpOASES,optimal
2263,Control,750,11,5.892642927900824,0.5878310203552246,qpOASES,optimal
2283,Control,587,11,13.865214995000544,0.510857105255127,qpOASES,optimal
2283,Control,518,11,7.990937642611721,0.47231101989746094,qpOASES,optimal
2303,Control,631,11,50.904344178339755,0.8271310329437256,qpOASES,optimal
2283,Control,668,11,86.65015021405783,0.5826060771942139,qpOASES,optimal
2283,Control,652,11,8.96354949572719,0.5688819885253906,qpOASES,optimal
2283,Control,688,11,85.9142831145592,0.6517081260681152,qpOASES,optimal
2293,Control,712,11,88.36777371226037,0.6809630393981934,qpOASES,optimal
2313,Control,634,11,65.57731184075239,0.7709691524505615,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2778,Control,722,12,244.87337584962438,1.1424851417541504,qpOASES,optimal
2768,Control,699,12,30.924465241270735,1.114522933959961,qpOASES,optimal
2768,Control,787,12,43.27537197459943,1.1023180484771729,qpOASES,optimal
2778,Control,629,12,67.57259758952908,0.821491003036499,qpOASES,optimal
2758,Control,700,12,65.55774483158255,0.873175859451294,qpOASES,optimal
2748,Control,667,12,17.683213695520084,0.6456818580627441,qpOASES,optimal
2768,Control,724,12,25.76654604447061,1.0600078105926514,qpOASES,optimal
2758,Control,746,12,17.059493095583182,0.7093532085418701,qpOASES,optimal
2778,Control,722,12,29.334237293468608,1.0785551071166992,qpOASES,optimal
2788,Control,713,12,30.14448679097503,0.8890821933746338,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3145,Control,681,13,104.3311435863229,1.0081980228424072,qpOASES,optimal
3145,Control,574,13,22.9879000105437,0.8648040294647217,qpOASES,optimal
3145,Control,762,13,24.90624698156116,0.9867501258850098,qpOASES,optimal
3145,Control,702,13,56.33888576394411,1.027252197265625,qpOASES,optimal
3135,Control,807,13,381.33484032164824,1.172584056854248,qpOASES,optimal
3145,Control,675,13,25.570506123128286,0.914233922958374,qpOASES,optimal
3125,Control,840,13,49.037512989971745,1.2483320236206055,qpOASES,optimal
3135,Control,832,13,58.34465695056246,1.1790199279785156,qpOASES,optimal
3165,Control,605,13,41.868835120165514,0.7672820091247559,qpOASES,optimal
3125,Control,782,13,23.04078374303378,0.9473888874053955,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3704,Control,715,14,116.54868450104395,1.5062592029571533,qpOASES,optimal
3684,Control,813,14,36.99978954873844,1.1003570556640625,qpOASES,optimal
3674,Control,931,14,26.45120968496779,1.6383960247039795,qpOASES,optimal
3674,Control,770,14,24.931637667337906,1.0006070137023926,qpOASES,optimal
3674,Control,774,14,42.33979497426592,1.3424818515777588,qpOASES,optimal
3644,Control,807,14,7.734098779490398,1.0894720554351807,qpOASES,optimal
3684,Control,689,14,148.78333848353589,1.0587430000305176,qpOASES,optimal
3684,Control,750,14,21.721683814239647,1.2762560844421387,qpOASES,optimal
3694,Control,816,14,51.46265912463833,1.392928123474121,qpOASES,optimal
3664,Control,948,14,28.52535170126257,1.4303500652313232,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4115,Control,915,15,23.406351065998006,1.6608929634094238,qpOASES,optimal
4095,Control,877,15,33.93113456452845,1.6019089221954346,qpOASES,optimal
4125,Control,780,15,55.15421812256761,1.3670270442962646,qpOASES,optimal
4095,Control,850,15,38.56360992343393,1.4869310855865479,qpOASES,optimal
4105,Control,916,15,71.60678870298614,2.1493029594421387,qpOASES,optimal
4085,Control,878,15,46.45542875261636,1.5750927925109863,qpOASES,optimal
4105,Control,977,15,101.75464977270323,2.2701640129089355,qpOASES,optimal
4115,Control,885,15,49.00354342129765,1.9940729141235352,qpOASES,optimal
4125,Control,828,15,66.32884006190157,1.4485011100769043,qpOASES,optimal
4115,Control,823,15,23.23279342239132,1.393071174621582,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4728,Control,1041,16,56.08587620721585,2.7036449909210205,qpOASES,optimal
4698,Control,1076,16,26.655072040452257,2.589379072189331,qpOASES,optimal
4698,Control,1067,16,29.625469711958704,2.595852851867676,qpOASES,optimal
4698,Control,1231,16,109.91122445619627,2.9201509952545166,qpOASES,optimal
4718,Control,839,16,24.66165721121252,1.934495210647583,qpOASES,optimal
4708,Control,945,16,48.131512051617705,1.7433011531829834,qpOASES,optimal
4688,Control,1087,16,45.20851202275407,2.5425779819488525,qpOASES,optimal
4718,Control,972,16,76.97758576014351,2.1765339374542236,qpOASES,optimal
4728,Control,1129,16,28.341012396978208,2.436053991317749,qpOASES,optimal
4688,Control,1026,16,8.475837598802366,2.2437939643859863,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5870,Control,1230,18,105.70690507085969,3.3735029697418213,qpOASES,optimal
5880,Control,1143,18,36.44708498377985,3.3049330711364746,qpOASES,optimal
5890,Control,955,18,57.21793439054087,2.6446080207824707,qpOASES,optimal
5920,Control,975,18,100.67551131293924,2.5369069576263428,qpOASES,optimal
5900,Control,1078,18,140.28283558195486,3.3480820655822754,qpOASES,optimal
5890,Control,1023,18,21.690437946865107,3.2965781688690186,qpOASES,optimal
5840,Control,1199,18,13.267696339866424,2.9484949111938477,qpOASES,optimal
5900,Control,1093,18,47.008377955826326,3.2315540313720703,qpOASES,optimal
5860,Control,1168,18,13.365480211905123,2.9139139652252197,qpOASES,optimal
5860,Control,1144,18,19.715455778918017,3.4902420043945312,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7180,Control,1342,20,48.24694487428357,4.677506923675537,qpOASES,optimal
7180,Control,1301,20,26.958701781442542,5.5748209953308105,qpOASES,optimal
7170,Control,1311,20,85.55155008120315,6.545852899551392,qpOASES,optimal
7140,Control,1491,20,35.33815791872737,5.817389011383057,qpOASES,optimal
7180,Control,1195,20,48.401444329513474,5.14437198638916,qpOASES,optimal
7150,Control,1330,20,52.5812844936108,5.786940097808838,qpOASES,optimal
7180,Control,1156,20,143.483500091048,3.664275884628296,qpOASES,optimal
7190,Control,1133,20,97.69237019379891,4.540270090103149,qpOASES,optimal
7180,Control,1374,20,77.72556259045976,6.2618279457092285,qpOASES,optimal
7180,Control,1128,20,24.727835920536105,4.774196147918701,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9245,Control,1366,23,98.96956880629028,6.750962972640991,qpOASES,optimal
9215,Control,1614,23,25.822542924618,10.726188898086548,qpOASES,optimal
9265,Control,1349,23,116.65836164323791,8.869593858718872,qpOASES,optimal
9255,Control,1464,23,76.59461473329526,8.107120990753174,qpOASES,optimal
9275,Control,1347,23,94.68564927141291,9.573206901550293,qpOASES,optimal
9215,Control,1474,23,46.03320216118258,8.378576040267944,qpOASES,optimal
9195,Control,1774,23,103.93115528671115,9.896937847137451,qpOASES,optimal
9235,Control,1449,23,41.27632085845437,8.685159921646118,qpOASES,optimal
9265,Control,1390,23,66.01669581675478,9.934051036834717,qpOASES,optimal
9235,Control,1294,23,39.19062073117276,7.851963996887207,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11848,Control,1576,26,27.57638851511758,10.059763193130493,qpOASES,optimal
11818,Control,1733,26,28.841993055994465,11.08463716506958,qpOASES,optimal
11818,Control,1504,26,12.704335437009822,10.248063802719116,qpOASES,optimal
11848,Control,1814,26,196.55004761464068,12.850320100784302,qpOASES,optimal
11858,Control,1628,26,163.13924465467028,11.881371021270752,qpOASES,optimal
11868,Control,1500,26,134.21520644433645,10.393043994903564,qpOASES,optimal
11828,Control,1773,26,53.499373339759586,14.523797988891602,qpOASES,optimal
11818,Control,1909,26,72.8520457926614,14.526620149612427,qpOASES,optimal
11848,Control,1627,26,44.882926469442836,12.136082887649536,qpOASES,optimal
11868,Control,1462,26,60.0044901389847,10.58039402961731,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
14439,Control,1842,29,73.74895005329904,14.995130062103271,qpOASES,optimal
14419,Control,2031,29,82.89854930545334,19.111616134643555,qpOASES,optimal
14429,Control,1975,29,103.20410866132508,18.30221700668335,qpOASES,optimal
14449,Control,1741,29,261.5205470439928,17.515087127685547,qpOASES,optimal
14449,Control,1729,29,72.87881032282506,14.427446842193604,qpOASES,optimal
14429,Control,1877,29,79.4177998785532,18.304355144500732,qpOASES,optimal
14389,Control,2137,29,63.090654079598735,19.991608142852783,qpOASES,optimal
14419,Control,1848,29,80.49434369852821,16.554432153701782,qpOASES,optimal
14439,Control,1954,29,165.73703990907686,19.69187307357788,qpOASES,optimal
14459,Control,1972,29,87.7756534018354,22.944865226745605,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n34.csv <==
N,class,iter,n,obj_val,run_time,solver,status
19764,Control,2565,34,49.61282509792875,39.38658380508423,qpOASES,optimal
19834,Control,2267,34,56.48909113653499,26.491992950439453,qpOASES,optimal
19804,Control,2424,34,103.17953316267312,35.68542289733887,qpOASES,optimal
19794,Control,2340,34,70.8023784117429,37.07656788825989,qpOASES,optimal
19804,Control,2634,34,122.68042555435596,37.4329309463501,qpOASES,optimal
19824,Control,2209,34,83.94077649252459,39.484418869018555,qpOASES,optimal
19794,Control,2443,34,91.05161946208632,35.80011606216431,qpOASES,optimal
19874,Control,2252,34,126.32559168110443,34.11038398742676,qpOASES,optimal
19834,Control,2167,34,91.99311875994685,39.327584981918335,qpOASES,optimal
19874,Control,2306,34,233.79447636613227,35.65593910217285,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
25639,Control,2839,39,72.93596596884524,53.08636403083801,qpOASES,optimal
25609,Control,2804,39,86.13188247641457,53.60562515258789,qpOASES,optimal
25619,Control,2748,39,80.72320775538387,53.40600895881653,qpOASES,optimal
25629,Control,2787,39,103.93791780414298,60.676427125930786,qpOASES,optimal
25639,Control,2753,39,54.43552384231603,62.42205810546875,qpOASES,optimal
25639,Control,2743,39,105.91549210802786,55.43709087371826,qpOASES,optimal
25659,Control,2954,39,215.07531440076468,57.16870403289795,qpOASES,optimal
25629,Control,2777,39,40.358253809375924,54.26927185058594,qpOASES,optimal
25609,Control,2706,39,36.78617233619226,57.022369146347046,qpOASES,optimal
25669,Control,2603,39,65.52817934785378,58.871521949768066,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n46.csv <==
N,class,iter,n,obj_val,run_time,solver,status
35688,Control,3163,46,204.07626959954584,85.76218700408936,qpOASES,optimal
35668,Control,3256,46,294.8159591599108,106.27644109725952,qpOASES,optimal
35688,Control,3276,46,233.02880278228568,100.69036197662354,qpOASES,optimal
35638,Control,3238,46,77.69045392474945,95.07165813446045,qpOASES,optimal
35668,Control,3525,46,237.397263039071,95.73894381523132,qpOASES,optimal
35588,Control,3413,46,185.4359135678182,117.37813186645508,qpOASES,optimal
35678,Control,3365,46,283.47483467644156,109.91239500045776,qpOASES,optimal
35668,Control,3382,46,144.02365152915334,95.50696587562561,qpOASES,optimal
35708,Control,2803,46,66.8336534954423,91.02721190452576,qpOASES,optimal
35638,Control,3306,46,71.21862314645165,97.80621290206909,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n54.csv <==
N,class,iter,n,obj_val,run_time,solver,status
48804,Control,3485,54,195.38812048404316,138.7192440032959,qpOASES,optimal
48794,Control,3840,54,127.78866071776554,173.3281798362732,qpOASES,optimal
48724,Control,4236,54,85.43260561947011,172.7633330821991,qpOASES,optimal
48734,Control,4065,54,169.53893565870698,178.19629788398743,qpOASES,optimal
48714,Control,3767,54,85.55938642872198,169.67453598976135,qpOASES,optimal
48754,Control,3977,54,104.4761816706102,152.19492101669312,qpOASES,optimal
48754,Control,3779,54,97.02882977119707,154.42551708221436,qpOASES,optimal
48694,Control,4401,54,153.67196082988775,187.4554090499878,qpOASES,optimal
48804,Control,3698,54,170.88435542970345,160.27967190742493,qpOASES,optimal
48744,Control,3668,54,177.4898308162785,149.41967511177063,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n64.csv <==
N,class,iter,n,obj_val,run_time,solver,status
68034,Control,4946,64,163.63832709280967,317.67547488212585,qpOASES,optimal
68034,Control,4574,64,155.88115676299336,334.63561391830444,qpOASES,optimal
68064,Control,4676,64,219.24661847721626,297.84057807922363,qpOASES,optimal
68064,Control,4504,64,138.79231516228148,326.62908697128296,qpOASES,optimal
68034,Control,4683,64,255.85065732101992,295.4157569408417,qpOASES,optimal
67994,Control,4916,64,146.62154287466026,292.75875902175903,qpOASES,optimal
68034,Control,4825,64,179.00107216405635,312.3213210105896,qpOASES,optimal
67994,Control,4875,64,122.40511520662083,295.65340089797974,qpOASES,optimal
68054,Control,4728,64,234.65178576126542,284.09980487823486,qpOASES,optimal
68034,Control,4856,64,102.0971947723176,318.50666999816895,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n76.csv <==
N,class,iter,n,obj_val,run_time,solver,status
95358,Control,5741,76,154.1131134094586,540.4821670055389,qpOASES,optimal
95408,Control,5336,76,182.92632932499026,509.50102496147156,qpOASES,optimal
95398,Control,5337,76,144.92169992221807,473.08442187309265,qpOASES,optimal
95288,Control,5698,76,124.65485250226774,520.4463291168213,qpOASES,optimal
95378,Control,5735,76,135.84603048515257,508.9666039943695,qpOASES,optimal
95338,Control,5821,76,137.0807104156718,525.3227388858795,qpOASES,optimal
95428,Control,5015,76,212.57880675761186,452.71334290504456,qpOASES,optimal
95368,Control,5251,76,230.8781149687495,499.97466683387756,qpOASES,optimal
95338,Control,6129,76,130.75118226738417,527.0886640548706,qpOASES,optimal
95438,Control,5562,76,165.4018544312378,505.46210193634033,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Control/n91.csv <==
N,class,iter,n,obj_val,run_time,solver,status
135583,Control,7097,91,,999.8633260726929,qpOASES,max_iter_reached
135563,Control,6789,91,213.40118394048528,942.1551349163055,qpOASES,optimal
135573,Control,6607,91,,999.9400610923767,qpOASES,max_iter_reached
135573,Control,7062,91,,999.9627370834351,qpOASES,max_iter_reached
135583,Control,6515,91,166.11168048592143,914.1843440532684,qpOASES,optimal
135613,Control,6402,91,,1000.0885319709778,qpOASES,max_iter_reached
135583,Control,6594,91,,999.9120559692383,qpOASES,max_iter_reached
135543,Control,6865,91,,999.8750689029694,qpOASES,max_iter_reached
135553,Control,6752,91,169.01978485977526,979.2473640441895,qpOASES,optimal
135583,Control,6421,91,,999.8966701030731,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
111,Eq QP,25,10,-0.06739504078154586,0.0005710124969482423,qpOASES,optimal
125,Eq QP,25,10,-0.2442228218735716,0.0007112026214599607,qpOASES,optimal
121,Eq QP,19,10,5.4186428063552405,0.0006210803985595702,qpOASES,optimal
121,Eq QP,23,10,-0.03205629862081971,0.0005919933319091798,qpOASES,optimal
125,Eq QP,18,10,2.3013628013023655,0.0002510547637939453,qpOASES,optimal
125,Eq QP,27,10,-2.7300092443615243,0.0003409385681152344,qpOASES,optimal
125,Eq QP,24,10,2.6693311177182717,0.00030803680419921875,qpOASES,optimal
121,Eq QP,15,10,3.4774566650510987,0.00027418136596679693,qpOASES,optimal
119,Eq QP,17,10,-0.7184830488669747,0.00024199485778808594,qpOASES,optimal
125,Eq QP,19,10,1.9958427959241616,0.000331878662109375,qpOASES,optimal
144,Eq QP,22,11,2.3343241611578898,0.0004248619079589844,qpOASES,optimal
144,Eq QP,22,11,11.19385867976186,0.0005159378051757811,qpOASES,optimal
146,Eq QP,24,11,10.244517206839168,0.0004868507385253906,qpOASES,optimal
144,Eq QP,28,11,0.8939286047827736,0.0007801055908203125,qpOASES,optimal
134,Eq QP,16,11,7.062983868772247,0.0004131793975830078,qpOASES,optimal
142,Eq QP,15,11,-1.0911645339878309,0.0003039836883544922,qpOASES,optimal
148,Eq QP,17,11,24.449591032337647,0.0003769397735595703,qpOASES,optimal
144,Eq QP,22,11,0.001327976465803321,0.0005199909210205078,qpOASES,optimal
142,Eq QP,20,11,1.4231881116134453,0.0005588531494140625,qpOASES,optimal
146,Eq QP,26,11,6.295322159097678,0.0005829334259033202,qpOASES,optimal
174,Eq QP,24,12,18.83585639841403,0.0005140304565429689,qpOASES,optimal
180,Eq QP,24,12,-1.4114642950581582,0.0007040500640869143,qpOASES,optimal
176,Eq QP,24,12,-1.4349319100636184,0.0006430149078369143,qpOASES,optimal
174,Eq QP,32,12,2.3337647336462166,0.0006740093231201173,qpOASES,optimal
180,Eq QP,28,12,-0.7820678200501718,0.00067901611328125,qpOASES,optimal
180,Eq QP,32,12,0.037554678501831806,0.0007688999176025393,qpOASES,optimal
178,Eq QP,30,12,-4.173101020682622,0.01688408851623535,qpOASES,optimal
178,Eq QP,26,12,0.7896749093232307,0.0007059574127197268,qpOASES,optimal
178,Eq QP,22,12,0.1554816335689682,0.00045299530029296886,qpOASES,optimal
172,Eq QP,26,12,3.1393217611546738,0.0006499290466308594,qpOASES,optimal
208,Eq QP,25,13,1.8649863617720444,0.0005440711975097656,qpOASES,optimal
206,Eq QP,35,13,-4.2269551014050535,0.0010018348693847656,qpOASES,optimal
204,Eq QP,26,13,-3.098591334930376,0.0006809234619140625,qpOASES,optimal
204,Eq QP,25,13,-0.3987542339449373,0.000640869140625,qpOASES,optimal
202,Eq QP,29,13,10.18004148528246,0.000614166259765625,qpOASES,optimal
206,Eq QP,23,13,0.5289789778293461,0.00049591064453125,qpOASES,optimal
208,Eq QP,23,13,3.1889907162574302,0.000576019287109375,qpOASES,optimal
202,Eq QP,23,13,-3.9720918489436494,0.0005061626434326172,qpOASES,optimal
204,Eq QP,31,13,9.304390968164984,0.0007140636444091798,qpOASES,optimal
208,Eq QP,23,13,-1.5142905212914108,0.0005528926849365233,qpOASES,optimal
271,Eq QP,30,15,2.0488968330144983,0.0007779598236083982,qpOASES,optimal
275,Eq QP,30,15,1.8394714348699883,0.0008051395416259768,qpOASES,optimal
271,Eq QP,28,15,9.94743302364378,0.0007479190826416018,qpOASES,optimal
277,Eq QP,30,15,-3.645377483341632,0.0007197856903076173,qpOASES,optimal
271,Eq QP,32,15,-1.8609816043285048,0.0007469654083251952,qpOASES,optimal
275,Eq QP,30,15,9.111810887811576,0.000946044921875,qpOASES,optimal
277,Eq QP,30,15,-5.299821985239183,0.0008080005645751952,qpOASES,optimal
275,Eq QP,30,15,28.71676512220378,0.0007989406585693357,qpOASES,optimal
277,Eq QP,30,15,-0.05274230442548234,0.000698089599609375,qpOASES,optimal
277,Eq QP,28,15,3.5756155166193198,0.0006778240203857423,qpOASES,optimal
405,Eq QP,33,18,14.793290532654199,0.001085042953491211,qpOASES,optimal
405,Eq QP,41,18,40.36463740536428,0.001271963119506836,qpOASES,optimal
405,Eq QP,33,18,1.2716929069100886,0.0012209415435791016,qpOASES,optimal
405,Eq QP,33,18,13.532018190286744,0.001035928726196289,qpOASES,optimal
405,Eq QP,39,18,-0.7515622409979301,0.0012080669403076172,qpOASES,optimal
405,Eq QP,39,18,3.444305443864476,0.06645703315734862,qpOASES,optimal
405,Eq QP,37,18,1.0203946830892483,0.0010590553283691406,qpOASES,optimal
401,Eq QP,33,18,0.5720984685129027,0.0009601116180419922,qpOASES,optimal
403,Eq QP,39,18,7.339317209271183,0.0010950565338134766,qpOASES,optimal
405,Eq QP,39,18,4.0238793043614915,0.05076408386230469,qpOASES,optimal
655,Eq QP,50,23,1.0467591028620538,0.0019450187683105469,qpOASES,optimal
655,Eq QP,52,23,2.1603310979219956,0.002126932144165039,qpOASES,optimal
655,Eq QP,58,23,9.073109367440091,0.0023691654205322266,qpOASES,optimal
655,Eq QP,42,23,4.217516258838616,0.0016949176788330078,qpOASES,optimal
655,Eq QP,52,23,4.039985239223149,0.0019669532775878906,qpOASES,optimal
655,Eq QP,42,23,3.695491136666305,0.0017001628875732422,qpOASES,optimal
655,Eq QP,60,23,7.278475237995652,0.002471923828125,qpOASES,optimal
655,Eq QP,40,23,6.261909431580563,0.012047052383422852,qpOASES,optimal
653,Eq QP,52,23,12.390278982248333,0.002061128616333008,qpOASES,optimal
655,Eq QP,50,23,-0.30950259416268805,0.0019078254699707031,qpOASES,optimal
1044,Eq QP,63,29,16.403179390509766,0.04346895217895508,qpOASES,optimal
1044,Eq QP,59,29,6.982860145265932,0.003097057342529297,qpOASES,optimal
1044,Eq QP,59,29,13.264820065630325,0.003046989440917969,qpOASES,optimal
1044,Eq QP,51,29,-4.285329256146614,0.002440929412841797,qpOASES,optimal
1044,Eq QP,55,29,3.4642387009379334,0.02445220947265625,qpOASES,optimal
1044,Eq QP,49,29,13.606081420821214,0.002565145492553711,qpOASES,optimal
1044,Eq QP,57,29,7.143421303263171,0.011154890060424805,qpOASES,optimal
1044,Eq QP,61,29,5.155245178409089,0.003348827362060547,qpOASES,optimal
1044,Eq QP,67,29,1.931392547903916,0.046508073806762695,qpOASES,optimal
1042,Eq QP,63,29,2.8614507902961703,0.017799854278564453,qpOASES,optimal
1891,Eq QP,78,39,28.866814500494215,0.05619502067565918,qpOASES,optimal
1891,Eq QP,78,39,6.771987437669785,0.03398919105529785,qpOASES,optimal
1891,Eq QP,88,39,5.808341339898791,0.007011890411376953,qpOASES,optimal
1891,Eq QP,88,39,9.634836366951916,0.044827938079833984,qpOASES,optimal
1891,Eq QP,82,39,10.899512087185107,0.04863905906677246,qpOASES,optimal
1891,Eq QP,74,39,10.356114221629543,0.022079944610595703,qpOASES,optimal
1891,Eq QP,76,39,5.258076817733696,0.04637908935546875,qpOASES,optimal
1891,Eq QP,82,39,5.389810924816501,0.02150297164916992,qpOASES,optimal
1891,Eq QP,78,39,5.169699935483603,0.038729190826416016,qpOASES,optimal
1891,Eq QP,74,39,7.854950589912777,0.006911993026733398,qpOASES,optimal
3498,Eq QP,115,53,8.284901599433482,0.11878013610839845,qpOASES,optimal
3498,Eq QP,115,53,12.587491149123993,0.06296110153198242,qpOASES,optimal
3498,Eq QP,113,53,7.360039340926128,0.09584379196166992,qpOASES,optimal
3498,Eq QP,109,53,7.534406928906972,0.12453198432922365,qpOASES,optimal
3498,Eq QP,97,53,11.755966214683372,0.04294514656066895,qpOASES,optimal
3498,Eq QP,103,53,17.508994402966678,0.13182497024536133,qpOASES,optimal
3498,Eq QP,129,53,17.998041357947084,0.1257011890411377,qpOASES,optimal
3498,Eq QP,117,53,10.745599559787744,0.10105490684509276,qpOASES,optimal
3498,Eq QP,109,53,2.1730560928824136,0.08749604225158691,qpOASES,optimal
3498,Eq QP,99,53,6.18795856244913,0.08390688896179199,qpOASES,optimal
6643,Eq QP,163,73,14.582236388816574,0.20780396461486814,qpOASES,optimal
6643,Eq QP,151,73,13.934962450685065,0.13925886154174805,qpOASES,optimal
6643,Eq QP,161,73,15.104835762551945,0.184704065322876,qpOASES,optimal
6643,Eq QP,155,73,13.25161877205349,0.16149616241455078,qpOASES,optimal
6643,Eq QP,143,73,15.613369954592487,0.08896303176879883,qpOASES,optimal
6643,Eq QP,149,73,20.70971643016208,0.15317487716674805,qpOASES,optimal
6643,Eq QP,151,73,19.54571110988821,0.1349489688873291,qpOASES,optimal
6643,Eq QP,167,73,19.591745911220034,0.18739604949951166,qpOASES,optimal
6643,Eq QP,151,73,28.859279691481753,0.18161678314208984,qpOASES,optimal
6643,Eq QP,147,73,23.22649586023406,0.15037822723388672,qpOASES,optimal
13235,Eq QP,198,103,13.627064319630833,0.2192809581756592,qpOASES,optimal
13235,Eq QP,214,103,19.564046537484657,0.23244404792785645,qpOASES,optimal
13235,Eq QP,206,103,26.60454511442585,0.2243969440460205,qpOASES,optimal
13235,Eq QP,198,103,29.52082935193041,0.3046848773956299,qpOASES,optimal
13235,Eq QP,198,103,32.57242771819421,0.0973057746887207,qpOASES,optimal
13235,Eq QP,218,103,13.249894074070745,0.4137639999389648,qpOASES,optimal
13235,Eq QP,228,103,29.507540395307288,0.10514402389526367,qpOASES,optimal
13235,Eq QP,222,103,20.904790834510926,0.2320539951324463,qpOASES,optimal
13235,Eq QP,220,103,21.81146165954297,0.2725551128387451,qpOASES,optimal
13235,Eq QP,222,103,23.014390552732817,0.20221281051635745,qpOASES,optimal
26645,Eq QP,297,146,41.98637768915039,0.41692090034484863,qpOASES,optimal
26645,Eq QP,285,146,26.08154447457129,0.3964951038360596,qpOASES,optimal
26645,Eq QP,307,146,40.99788771818447,0.35875487327575684,qpOASES,optimal
26645,Eq QP,305,146,53.86225862863344,0.3996009826660156,qpOASES,optimal
26645,Eq QP,311,146,33.019140766203066,0.38063979148864746,qpOASES,optimal
26645,Eq QP,325,146,34.52756087370526,0.3678791522979736,qpOASES,optimal
26645,Eq QP,301,146,38.65570650843174,0.4968001842498779,qpOASES,optimal
26645,Eq QP,303,146,36.43525607868501,0.4645321369171143,qpOASES,optimal
26645,Eq QP,329,146,29.51971397307759,0.3132679462432861,qpOASES,optimal
26645,Eq QP,291,146,26.185428167393184,0.2519481182098389,qpOASES,optimal
55598,Eq QP,422,211,50.04630767136901,0.9588959217071532,qpOASES,optimal
55598,Eq QP,432,211,43.907271690962546,0.8861060142517091,qpOASES,optimal
55598,Eq QP,418,211,55.331154713944045,0.7499499320983887,qpOASES,optimal
55598,Eq QP,432,211,75.80965978461721,0.8511681556701659,qpOASES,optimal
55598,Eq QP,440,211,37.55633966022339,0.7206051349639893,qpOASES,optimal
55598,Eq QP,434,211,52.887256127288865,0.8050370216369629,qpOASES,optimal
55598,Eq QP,434,211,45.55770000249746,0.7235550880432129,qpOASES,optimal
55598,Eq QP,434,211,54.139304452795294,0.8784749507904053,qpOASES,optimal
55598,Eq QP,410,211,63.078488545403424,0.6931819915771484,qpOASES,optimal
55598,Eq QP,434,211,63.836974762143534,0.8026249408721924,qpOASES,optimal
115520,Eq QP,620,304,70.17340849571973,2.3416008949279785,qpOASES,optimal
115520,Eq QP,620,304,61.57933599399554,2.4225919246673584,qpOASES,optimal
115520,Eq QP,646,304,52.22606343885985,2.503977060317993,qpOASES,optimal
115520,Eq QP,604,304,73.44739018734877,2.076611995697021,qpOASES,optimal
115520,Eq QP,660,304,57.39161514656024,2.56455397605896,qpOASES,optimal
115520,Eq QP,604,304,100.81148949341757,2.628981828689575,qpOASES,optimal
115520,Eq QP,624,304,70.02617620208466,2.5944650173187256,qpOASES,optimal
115520,Eq QP,620,304,80.40114390354053,2.0680069923400883,qpOASES,optimal
115520,Eq QP,608,304,69.5894410707249,1.912139892578125,qpOASES,optimal
115520,Eq QP,624,304,57.41555863301904,2.473078966140747,qpOASES,optimal
244205,Eq QP,879,442,90.41759732654323,7.1500630378723145,qpOASES,optimal
244205,Eq QP,895,442,114.52973552485376,12.943818092346193,qpOASES,optimal
244205,Eq QP,921,442,106.65413606255704,7.251918077468872,qpOASES,optimal
244205,Eq QP,867,442,118.86177443607569,8.132547855377197,qpOASES,optimal
244205,Eq QP,907,442,117.72851298717279,8.326735973358153,qpOASES,optimal
244205,Eq QP,913,442,128.81790117914284,7.386940002441406,qpOASES,optimal
244205,Eq QP,907,442,68.46261239756046,8.112010955810549,qpOASES,optimal
244205,Eq QP,893,442,117.11288708418958,8.194435834884644,qpOASES,optimal
244205,Eq QP,859,442,117.65654664938972,7.933806896209718,qpOASES,optimal
244205,Eq QP,937,442,93.15600502834896,7.865628957748412,qpOASES,optimal
518420,Eq QP,1296,644,161.71675097388623,24.684149980545047,qpOASES,optimal
518420,Eq QP,1312,644,166.53443316559697,24.927664041519165,qpOASES,optimal
518420,Eq QP,1272,644,182.25476885643138,25.613147974014282,qpOASES,optimal
518420,Eq QP,1308,644,139.17331170637758,32.10761594772339,qpOASES,optimal
518420,Eq QP,1284,644,216.93121570163296,27.27210307121277,qpOASES,optimal
518420,Eq QP,1348,644,119.76709590754864,28.80091905593872,qpOASES,optimal
518420,Eq QP,1366,644,173.73518386999456,26.37492084503174,qpOASES,optimal
518420,Eq QP,1334,644,160.59858301275963,35.08904409408569,qpOASES,optimal
518420,Eq QP,1326,644,148.51418791777192,33.512460947036736,qpOASES,optimal
518420,Eq QP,1328,644,143.80907017662486,33.214919090271,qpOASES,optimal
1104500,Eq QP,1918,940,226.83365763093383,95.28194403648376,qpOASES,optimal
1104500,Eq QP,1868,940,251.63871631761418,92.50805521011351,qpOASES,optimal
1104500,Eq QP,1926,940,204.9676284033221,159.98550605773926,qpOASES,optimal
1104500,Eq QP,1978,940,232.2460682571714,131.8920860290527,qpOASES,optimal
1104500,Eq QP,1930,940,251.2307174965279,140.06035208702087,qpOASES,optimal
1104500,Eq QP,1872,940,256.7879016959957,128.73036408424377,qpOASES,optimal
1104500,Eq QP,1882,940,229.65148095958213,100.24581909179688,qpOASES,optimal
1104500,Eq QP,1906,940,306.973338693583,139.9355411529541,qpOASES,optimal
1104500,Eq QP,1830,940,247.24058301133167,139.74888586997986,qpOASES,optimal
1104500,Eq QP,1870,940,274.6599441876299,124.49694395065308,qpOASES,optimal
2356068,Eq QP,2757,1373,349.6688767854548,394.5563759803772,qpOASES,optimal
2356068,Eq QP,2741,1373,353.09560786705873,426.4322199821472,qpOASES,optimal
2356068,Eq QP,2711,1373,386.91156004321687,393.64645886421204,qpOASES,optimal
2356068,Eq QP,2739,1373,419.52600645260736,429.56757187843317,qpOASES,optimal
2356068,Eq QP,2747,1373,334.527407595349,422.129506111145,qpOASES,optimal
2356068,Eq QP,2757,1373,375.1900601938326,415.48765802383423,qpOASES,optimal
2356068,Eq QP,2763,1373,368.1476905661015,435.6863739490509,qpOASES,optimal
2356068,Eq QP,2747,1373,385.6878617555937,430.1639370918274,qpOASES,optimal
2356068,Eq QP,2727,1373,352.2253279552865,462.95139503479004,qpOASES,optimal
2356068,Eq QP,2735,1373,336.2194276640204,413.06276512146,qpOASES,optimal
5044599,Eq QP,2996,2009,,999.6214771270752,qpOASES,max_iter_reached
5044599,Eq QP,2949,2009,,999.8483698368073,qpOASES,max_iter_reached
5044599,Eq QP,3024,2009,,999.802328824997,qpOASES,max_iter_reached
5044599,Eq QP,3022,2009,,1000.2217469215393,qpOASES,solver_error
5044599,Eq QP,2971,2009,,999.8719079494476,qpOASES,max_iter_reached
5044599,Eq QP,2961,2009,,999.9768540859222,qpOASES,max_iter_reached
5044599,Eq QP,2973,2009,,999.82022690773,qpOASES,max_iter_reached
5044599,Eq QP,2935,2009,,999.6006810665132,qpOASES,max_iter_reached
5044599,Eq QP,2967,2009,,999.9484398365021,qpOASES,max_iter_reached
5044599,Eq QP,2478,2009,,999.7280662059784,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
111,Eq QP,25,10,-0.06739504078154586,0.0005710124969482423,qpOASES,optimal
125,Eq QP,25,10,-0.2442228218735716,0.0007112026214599607,qpOASES,optimal
121,Eq QP,19,10,5.4186428063552405,0.0006210803985595702,qpOASES,optimal
121,Eq QP,23,10,-0.03205629862081971,0.0005919933319091798,qpOASES,optimal
125,Eq QP,18,10,2.301362801302365,0.0002510547637939453,qpOASES,optimal
125,Eq QP,27,10,-2.7300092443615243,0.0003409385681152344,qpOASES,optimal
125,Eq QP,24,10,2.669331117718272,0.00030803680419921875,qpOASES,optimal
121,Eq QP,15,10,3.4774566650510987,0.00027418136596679693,qpOASES,optimal
119,Eq QP,17,10,-0.7184830488669747,0.00024199485778808594,qpOASES,optimal
125,Eq QP,19,10,1.9958427959241616,0.000331878662109375,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status
13235,Eq QP,198,103,13.627064319630833,0.2192809581756592,qpOASES,optimal
13235,Eq QP,214,103,19.564046537484657,0.23244404792785645,qpOASES,optimal
13235,Eq QP,206,103,26.60454511442585,0.2243969440460205,qpOASES,optimal
13235,Eq QP,198,103,29.52082935193041,0.3046848773956299,qpOASES,optimal
13235,Eq QP,198,103,32.57242771819421,0.0973057746887207,qpOASES,optimal
13235,Eq QP,218,103,13.249894074070745,0.4137639999389648,qpOASES,optimal
13235,Eq QP,228,103,29.507540395307288,0.10514402389526367,qpOASES,optimal
13235,Eq QP,222,103,20.904790834510926,0.2320539951324463,qpOASES,optimal
13235,Eq QP,220,103,21.81146165954297,0.2725551128387451,qpOASES,optimal
13235,Eq QP,222,103,23.014390552732817,0.20221281051635745,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
144,Eq QP,22,11,2.3343241611578898,0.0004248619079589844,qpOASES,optimal
144,Eq QP,22,11,11.19385867976186,0.0005159378051757811,qpOASES,optimal
146,Eq QP,24,11,10.244517206839168,0.0004868507385253906,qpOASES,optimal
144,Eq QP,28,11,0.8939286047827736,0.0007801055908203125,qpOASES,optimal
134,Eq QP,16,11,7.062983868772247,0.0004131793975830078,qpOASES,optimal
142,Eq QP,15,11,-1.0911645339878309,0.0003039836883544922,qpOASES,optimal
148,Eq QP,17,11,24.449591032337647,0.0003769397735595703,qpOASES,optimal
144,Eq QP,22,11,0.001327976465803321,0.0005199909210205078,qpOASES,optimal
142,Eq QP,20,11,1.4231881116134453,0.0005588531494140625,qpOASES,optimal
146,Eq QP,26,11,6.295322159097678,0.0005829334259033202,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
174,Eq QP,24,12,18.83585639841403,0.0005140304565429689,qpOASES,optimal
180,Eq QP,24,12,-1.4114642950581582,0.0007040500640869143,qpOASES,optimal
176,Eq QP,24,12,-1.4349319100636184,0.0006430149078369143,qpOASES,optimal
174,Eq QP,32,12,2.3337647336462166,0.0006740093231201173,qpOASES,optimal
180,Eq QP,28,12,-0.7820678200501718,0.00067901611328125,qpOASES,optimal
180,Eq QP,32,12,0.037554678501831806,0.0007688999176025393,qpOASES,optimal
178,Eq QP,30,12,-4.173101020682622,0.01688408851623535,qpOASES,optimal
178,Eq QP,26,12,0.7896749093232307,0.0007059574127197268,qpOASES,optimal
178,Eq QP,22,12,0.1554816335689682,0.00045299530029296886,qpOASES,optimal
172,Eq QP,26,12,3.1393217611546738,0.0006499290466308594,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
208,Eq QP,25,13,1.8649863617720444,0.0005440711975097656,qpOASES,optimal
206,Eq QP,35,13,-4.2269551014050535,0.0010018348693847656,qpOASES,optimal
204,Eq QP,26,13,-3.098591334930376,0.0006809234619140625,qpOASES,optimal
204,Eq QP,25,13,-0.3987542339449373,0.000640869140625,qpOASES,optimal
202,Eq QP,29,13,10.18004148528246,0.000614166259765625,qpOASES,optimal
206,Eq QP,23,13,0.5289789778293461,0.00049591064453125,qpOASES,optimal
208,Eq QP,23,13,3.1889907162574302,0.000576019287109375,qpOASES,optimal
202,Eq QP,23,13,-3.9720918489436494,0.0005061626434326172,qpOASES,optimal
204,Eq QP,31,13,9.304390968164984,0.0007140636444091798,qpOASES,optimal
208,Eq QP,23,13,-1.5142905212914108,0.0005528926849365233,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2356068,Eq QP,2757,1373,349.6688767854548,394.5563759803772,qpOASES,optimal
2356068,Eq QP,2741,1373,353.09560786705873,426.4322199821472,qpOASES,optimal
2356068,Eq QP,2711,1373,386.91156004321687,393.64645886421204,qpOASES,optimal
2356068,Eq QP,2739,1373,419.52600645260736,429.56757187843317,qpOASES,optimal
2356068,Eq QP,2747,1373,334.527407595349,422.129506111145,qpOASES,optimal
2356068,Eq QP,2757,1373,375.1900601938326,415.48765802383423,qpOASES,optimal
2356068,Eq QP,2763,1373,368.1476905661015,435.6863739490509,qpOASES,optimal
2356068,Eq QP,2747,1373,385.6878617555937,430.1639370918274,qpOASES,optimal
2356068,Eq QP,2727,1373,352.2253279552865,462.95139503479004,qpOASES,optimal
2356068,Eq QP,2735,1373,336.2194276640204,413.06276512146,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26645,Eq QP,297,146,41.98637768915039,0.41692090034484863,qpOASES,optimal
26645,Eq QP,285,146,26.08154447457129,0.3964951038360596,qpOASES,optimal
26645,Eq QP,307,146,40.99788771818447,0.35875487327575684,qpOASES,optimal
26645,Eq QP,305,146,53.86225862863344,0.3996009826660156,qpOASES,optimal
26645,Eq QP,311,146,33.019140766203066,0.38063979148864746,qpOASES,optimal
26645,Eq QP,325,146,34.52756087370526,0.3678791522979736,qpOASES,optimal
26645,Eq QP,301,146,38.65570650843174,0.4968001842498779,qpOASES,optimal
26645,Eq QP,303,146,36.43525607868501,0.4645321369171143,qpOASES,optimal
26645,Eq QP,329,146,29.51971397307759,0.3132679462432861,qpOASES,optimal
26645,Eq QP,291,146,26.185428167393184,0.2519481182098389,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
271,Eq QP,30,15,2.0488968330144983,0.0007779598236083982,qpOASES,optimal
275,Eq QP,30,15,1.8394714348699883,0.0008051395416259768,qpOASES,optimal
271,Eq QP,28,15,9.94743302364378,0.0007479190826416018,qpOASES,optimal
277,Eq QP,30,15,-3.6453774833416315,0.0007197856903076173,qpOASES,optimal
271,Eq QP,32,15,-1.8609816043285048,0.0007469654083251952,qpOASES,optimal
275,Eq QP,30,15,9.111810887811576,0.000946044921875,qpOASES,optimal
277,Eq QP,30,15,-5.299821985239183,0.0008080005645751952,qpOASES,optimal
275,Eq QP,30,15,28.71676512220378,0.0007989406585693357,qpOASES,optimal
277,Eq QP,30,15,-0.05274230442548234,0.000698089599609375,qpOASES,optimal
277,Eq QP,28,15,3.57561551661932,0.0006778240203857423,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
405,Eq QP,33,18,14.793290532654199,0.001085042953491211,qpOASES,optimal
405,Eq QP,41,18,40.36463740536428,0.001271963119506836,qpOASES,optimal
405,Eq QP,33,18,1.2716929069100886,0.0012209415435791016,qpOASES,optimal
405,Eq QP,33,18,13.532018190286744,0.001035928726196289,qpOASES,optimal
405,Eq QP,39,18,-0.7515622409979301,0.0012080669403076172,qpOASES,optimal
405,Eq QP,39,18,3.4443054438644762,0.06645703315734862,qpOASES,optimal
405,Eq QP,37,18,1.0203946830892483,0.0010590553283691406,qpOASES,optimal
401,Eq QP,33,18,0.5720984685129027,0.0009601116180419922,qpOASES,optimal
403,Eq QP,39,18,7.339317209271183,0.0010950565338134766,qpOASES,optimal
405,Eq QP,39,18,4.023879304361492,0.05076408386230469,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5044599,Eq QP,2996,2009,,999.6214771270752,qpOASES,max_iter_reached
5044599,Eq QP,2949,2009,,999.8483698368073,qpOASES,max_iter_reached
5044599,Eq QP,3024,2009,,999.802328824997,qpOASES,max_iter_reached
5044599,Eq QP,3022,2009,,1000.2217469215393,qpOASES,solver_error
5044599,Eq QP,2971,2009,,999.8719079494476,qpOASES,max_iter_reached
5044599,Eq QP,2961,2009,,999.9768540859222,qpOASES,max_iter_reached
5044599,Eq QP,2973,2009,,999.8202269077301,qpOASES,max_iter_reached
5044599,Eq QP,2935,2009,,999.6006810665132,qpOASES,max_iter_reached
5044599,Eq QP,2967,2009,,999.9484398365021,qpOASES,max_iter_reached
5044599,Eq QP,2478,2009,,999.7280662059784,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status
55598,Eq QP,422,211,50.04630767136901,0.9588959217071532,qpOASES,optimal
55598,Eq QP,432,211,43.907271690962546,0.8861060142517091,qpOASES,optimal
55598,Eq QP,418,211,55.331154713944045,0.7499499320983887,qpOASES,optimal
55598,Eq QP,432,211,75.80965978461721,0.8511681556701659,qpOASES,optimal
55598,Eq QP,440,211,37.55633966022339,0.7206051349639893,qpOASES,optimal
55598,Eq QP,434,211,52.887256127288865,0.8050370216369629,qpOASES,optimal
55598,Eq QP,434,211,45.55770000249746,0.7235550880432129,qpOASES,optimal
55598,Eq QP,434,211,54.139304452795294,0.8784749507904053,qpOASES,optimal
55598,Eq QP,410,211,63.078488545403424,0.6931819915771484,qpOASES,optimal
55598,Eq QP,434,211,63.836974762143534,0.8026249408721924,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
655,Eq QP,50,23,1.0467591028620538,0.0019450187683105469,qpOASES,optimal
655,Eq QP,52,23,2.160331097921996,0.002126932144165039,qpOASES,optimal
655,Eq QP,58,23,9.073109367440091,0.0023691654205322266,qpOASES,optimal
655,Eq QP,42,23,4.217516258838616,0.0016949176788330078,qpOASES,optimal
655,Eq QP,52,23,4.039985239223149,0.0019669532775878906,qpOASES,optimal
655,Eq QP,42,23,3.695491136666305,0.0017001628875732422,qpOASES,optimal
655,Eq QP,60,23,7.278475237995652,0.002471923828125,qpOASES,optimal
655,Eq QP,40,23,6.261909431580563,0.012047052383422852,qpOASES,optimal
653,Eq QP,52,23,12.390278982248333,0.002061128616333008,qpOASES,optimal
655,Eq QP,50,23,-0.30950259416268805,0.0019078254699707031,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1044,Eq QP,63,29,16.403179390509766,0.04346895217895508,qpOASES,optimal
1044,Eq QP,59,29,6.982860145265932,0.003097057342529297,qpOASES,optimal
1044,Eq QP,59,29,13.264820065630325,0.003046989440917969,qpOASES,optimal
1044,Eq QP,51,29,-4.285329256146614,0.002440929412841797,qpOASES,optimal
1044,Eq QP,55,29,3.4642387009379334,0.02445220947265625,qpOASES,optimal
1044,Eq QP,49,29,13.606081420821214,0.002565145492553711,qpOASES,optimal
1044,Eq QP,57,29,7.143421303263171,0.011154890060424805,qpOASES,optimal
1044,Eq QP,61,29,5.155245178409089,0.003348827362060547,qpOASES,optimal
1044,Eq QP,67,29,1.931392547903916,0.046508073806762695,qpOASES,optimal
1042,Eq QP,63,29,2.8614507902961703,0.017799854278564453,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status
115520,Eq QP,620,304,70.17340849571973,2.3416008949279785,qpOASES,optimal
115520,Eq QP,620,304,61.57933599399554,2.4225919246673584,qpOASES,optimal
115520,Eq QP,646,304,52.22606343885985,2.503977060317993,qpOASES,optimal
115520,Eq QP,604,304,73.44739018734877,2.076611995697021,qpOASES,optimal
115520,Eq QP,660,304,57.39161514656024,2.56455397605896,qpOASES,optimal
115520,Eq QP,604,304,100.81148949341757,2.628981828689575,qpOASES,optimal
115520,Eq QP,624,304,70.02617620208466,2.5944650173187256,qpOASES,optimal
115520,Eq QP,620,304,80.40114390354053,2.0680069923400883,qpOASES,optimal
115520,Eq QP,608,304,69.5894410707249,1.912139892578125,qpOASES,optimal
115520,Eq QP,624,304,57.41555863301904,2.473078966140747,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1891,Eq QP,78,39,28.866814500494215,0.05619502067565918,qpOASES,optimal
1891,Eq QP,78,39,6.771987437669785,0.03398919105529785,qpOASES,optimal
1891,Eq QP,88,39,5.808341339898791,0.007011890411376953,qpOASES,optimal
1891,Eq QP,88,39,9.634836366951916,0.044827938079833984,qpOASES,optimal
1891,Eq QP,82,39,10.899512087185107,0.04863905906677246,qpOASES,optimal
1891,Eq QP,74,39,10.356114221629543,0.022079944610595703,qpOASES,optimal
1891,Eq QP,76,39,5.258076817733696,0.04637908935546875,qpOASES,optimal
1891,Eq QP,82,39,5.389810924816501,0.02150297164916992,qpOASES,optimal
1891,Eq QP,78,39,5.169699935483603,0.038729190826416016,qpOASES,optimal
1891,Eq QP,74,39,7.854950589912777,0.006911993026733398,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status
244205,Eq QP,879,442,90.41759732654323,7.1500630378723145,qpOASES,optimal
244205,Eq QP,895,442,114.52973552485376,12.943818092346193,qpOASES,optimal
244205,Eq QP,921,442,106.65413606255704,7.251918077468872,qpOASES,optimal
244205,Eq QP,867,442,118.86177443607569,8.132547855377197,qpOASES,optimal
244205,Eq QP,907,442,117.72851298717279,8.326735973358153,qpOASES,optimal
244205,Eq QP,913,442,128.81790117914284,7.386940002441406,qpOASES,optimal
244205,Eq QP,907,442,68.46261239756046,8.112010955810549,qpOASES,optimal
244205,Eq QP,893,442,117.11288708418958,8.194435834884644,qpOASES,optimal
244205,Eq QP,859,442,117.65654664938972,7.933806896209718,qpOASES,optimal
244205,Eq QP,937,442,93.15600502834896,7.865628957748412,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3498,Eq QP,115,53,8.284901599433482,0.11878013610839845,qpOASES,optimal
3498,Eq QP,115,53,12.587491149123993,0.06296110153198242,qpOASES,optimal
3498,Eq QP,113,53,7.360039340926128,0.09584379196166992,qpOASES,optimal
3498,Eq QP,109,53,7.534406928906972,0.12453198432922365,qpOASES,optimal
3498,Eq QP,97,53,11.755966214683372,0.04294514656066895,qpOASES,optimal
3498,Eq QP,103,53,17.508994402966678,0.13182497024536133,qpOASES,optimal
3498,Eq QP,129,53,17.998041357947084,0.1257011890411377,qpOASES,optimal
3498,Eq QP,117,53,10.745599559787744,0.10105490684509276,qpOASES,optimal
3498,Eq QP,109,53,2.1730560928824136,0.08749604225158691,qpOASES,optimal
3498,Eq QP,99,53,6.18795856244913,0.08390688896179199,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status
518420,Eq QP,1296,644,161.71675097388623,24.684149980545047,qpOASES,optimal
518420,Eq QP,1312,644,166.53443316559697,24.927664041519165,qpOASES,optimal
518420,Eq QP,1272,644,182.25476885643138,25.613147974014282,qpOASES,optimal
518420,Eq QP,1308,644,139.17331170637758,32.10761594772339,qpOASES,optimal
518420,Eq QP,1284,644,216.93121570163296,27.27210307121277,qpOASES,optimal
518420,Eq QP,1348,644,119.76709590754864,28.80091905593872,qpOASES,optimal
518420,Eq QP,1366,644,173.73518386999456,26.37492084503174,qpOASES,optimal
518420,Eq QP,1334,644,160.59858301275963,35.08904409408569,qpOASES,optimal
518420,Eq QP,1326,644,148.51418791777192,33.512460947036736,qpOASES,optimal
518420,Eq QP,1328,644,143.80907017662486,33.214919090271,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status
6643,Eq QP,163,73,14.582236388816574,0.20780396461486814,qpOASES,optimal
6643,Eq QP,151,73,13.934962450685065,0.13925886154174805,qpOASES,optimal
6643,Eq QP,161,73,15.104835762551945,0.184704065322876,qpOASES,optimal
6643,Eq QP,155,73,13.25161877205349,0.16149616241455078,qpOASES,optimal
6643,Eq QP,143,73,15.613369954592487,0.08896303176879883,qpOASES,optimal
6643,Eq QP,149,73,20.70971643016208,0.15317487716674805,qpOASES,optimal
6643,Eq QP,151,73,19.54571110988821,0.1349489688873291,qpOASES,optimal
6643,Eq QP,167,73,19.591745911220034,0.18739604949951166,qpOASES,optimal
6643,Eq QP,151,73,28.859279691481753,0.18161678314208984,qpOASES,optimal
6643,Eq QP,147,73,23.22649586023406,0.15037822723388672,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Eq QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1104500,Eq QP,1918,940,226.83365763093383,95.28194403648376,qpOASES,optimal
1104500,Eq QP,1868,940,251.63871631761418,92.50805521011351,qpOASES,optimal
1104500,Eq QP,1926,940,204.9676284033221,159.98550605773926,qpOASES,optimal
1104500,Eq QP,1978,940,232.2460682571714,131.8920860290527,qpOASES,optimal
1104500,Eq QP,1930,940,251.2307174965279,140.06035208702087,qpOASES,optimal
1104500,Eq QP,1872,940,256.7879016959957,128.73036408424377,qpOASES,optimal
1104500,Eq QP,1882,940,229.65148095958213,100.24581909179688,qpOASES,optimal
1104500,Eq QP,1906,940,306.973338693583,139.9355411529541,qpOASES,optimal
1104500,Eq QP,1830,940,247.24058301133172,139.74888586997986,qpOASES,optimal
1104500,Eq QP,1870,940,274.6599441876299,124.49694395065308,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Huber/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17000,Huber,2629.0,10,323.99722231428683,241.59003710746757,qpOASES,optimal
17000,Huber,2698.0,10,368.61277067873596,251.29136991500854,qpOASES,optimal
17000,Huber,2577.0,10,341.1364603114281,243.24012207984924,qpOASES,optimal
17000,Huber,2556.0,10,374.29009271731684,239.7443130016327,qpOASES,optimal
17000,Huber,2695.0,10,326.2409687495298,266.4119770526886,qpOASES,optimal
17000,Huber,2647.0,10,322.93806019708467,267.161602973938,qpOASES,optimal
17000,Huber,2668.0,10,293.4249680723281,261.5751447677613,qpOASES,optimal
17000,Huber,2650.0,10,286.1249764489449,256.41346406936646,qpOASES,optimal
17000,Huber,2647.0,10,285.19617899070437,277.54611110687256,qpOASES,optimal
17000,Huber,2679.0,10,314.4317786544465,278.90775990486145,qpOASES,optimal
19800,Huber,2932.0,11,406.57614449092523,351.0661549568176,qpOASES,optimal
19800,Huber,2903.0,11,320.89447060708835,361.9032089710236,qpOASES,optimal
19800,Huber,2970.0,11,337.14206490090544,350.2639720439911,qpOASES,optimal
19800,Huber,2975.0,11,384.2176242927189,360.8306949138642,qpOASES,optimal
19800,Huber,2935.0,11,351.3035301975126,369.61746096611023,qpOASES,optimal
19800,Huber,2978.0,11,391.68221773480934,379.4916598796845,qpOASES,optimal
19800,Huber,2871.0,11,357.4674341018579,376.62491583824163,qpOASES,optimal
19800,Huber,2893.0,11,302.8922281954958,366.8491699695587,qpOASES,optimal
19800,Huber,2929.0,11,296.032308524126,395.1717779636383,qpOASES,optimal
19800,Huber,2975.0,11,323.208497300192,395.77945184707636,qpOASES,optimal
22800,Huber,3280.0,12,429.0390817826992,445.491947889328,qpOASES,optimal
22800,Huber,3297.0,12,384.29866381048464,454.3992550373077,qpOASES,optimal
22800,Huber,3289.0,12,419.84424790964584,462.3505299091339,qpOASES,optimal
22800,Huber,3283.0,12,388.3179280536302,467.4507930278778,qpOASES,optimal
22800,Huber,3353.0,12,382.5751265793496,442.9117090702057,qpOASES,optimal
22800,Huber,3224.0,12,378.5715395795818,419.1572589874268,qpOASES,optimal
22800,Huber,3317.0,12,410.6995631851395,453.95038509368896,qpOASES,optimal
22800,Huber,3215.0,12,343.00926251992195,422.77892208099365,qpOASES,optimal
22800,Huber,3292.0,12,400.99527792340217,558.6276919841766,qpOASES,optimal
22800,Huber,3181.0,12,371.8489174824649,477.91700887680054,qpOASES,optimal
26000,Huber,3611.0,13,427.29495580862687,638.3543269634248,qpOASES,optimal
26000,Huber,3477.0,13,452.1467401619837,638.2735071182251,qpOASES,optimal
26000,Huber,3635.0,13,550.5233517032286,659.2371349334718,qpOASES,optimal
26000,Huber,3609.0,13,429.7683238327034,616.2278318405151,qpOASES,optimal
26000,Huber,3585.0,13,430.1193423345199,637.8771500587462,qpOASES,optimal
26000,Huber,3564.0,13,453.16018874107016,612.3809161186217,qpOASES,optimal
26000,Huber,3588.0,13,392.677398474488,622.6913361549377,qpOASES,optimal
26000,Huber,3646.0,13,452.6136566303487,675.4138250350952,qpOASES,optimal
26000,Huber,3509.0,13,446.73289070932645,689.0853469371796,qpOASES,optimal
26000,Huber,3509.0,13,412.34370703783065,747.3038640022278,qpOASES,optimal
29400,Huber,3786.0,14,485.5241790226982,772.2382447719574,qpOASES,optimal
29400,Huber,3906.0,14,441.50433512877913,789.7424399852753,qpOASES,optimal
29400,Huber,3850.0,14,410.0056171757733,769.5877900123596,qpOASES,optimal
29400,Huber,3863.0,14,492.09052618891127,724.8457410335541,qpOASES,optimal
29400,Huber,3900.0,14,500.50357292868216,740.7845478057861,qpOASES,optimal
29400,Huber,3912.0,14,551.2860874194604,723.025885105133,qpOASES,optimal
29400,Huber,3880.0,14,453.0623438083169,704.0426790714264,qpOASES,optimal
29400,Huber,3925.0,14,476.83305300971466,799.6463339328766,qpOASES,optimal
29400,Huber,3852.0,14,423.6095755847458,803.6754088401794,qpOASES,optimal
29400,Huber,3934.0,14,415.10661177747374,896.1514592170715,qpOASES,optimal
36800,Huber,4206.0,16,,1000.0995349884033,qpOASES,solver_error
36800,Huber,3932.0,16,,1000.1240561008452,qpOASES,solver_error
36800,Huber,4147.0,16,,1000.3688960075377,qpOASES,solver_error
36800,Huber,3994.0,16,,999.810152053833,qpOASES,max_iter_reached
36800,Huber,3827.0,16,,1000.3305308818816,qpOASES,solver_error
36800,Huber,3923.0,16,,999.7319629192352,qpOASES,max_iter_reached
36800,Huber,3952.0,16,,1000.079094171524,qpOASES,solver_error
36800,Huber,4149.0,16,,999.8673219680786,qpOASES,max_iter_reached
36800,Huber,4188.0,16,,999.8832609653473,qpOASES,max_iter_reached
36800,Huber,4027.0,16,,1000.1790108680724,qpOASES,solver_error
40800,Huber,3672.0,17,,1000.060844182968,qpOASES,solver_error
40800,Huber,3619.0,17,,1000.0825259685516,qpOASES,solver_error
40800,Huber,3523.0,17,,1000.1465260982512,qpOASES,solver_error
40800,Huber,3821.0,17,,999.9204399585724,qpOASES,max_iter_reached
40800,Huber,3692.0,17,,1000.1805119514464,qpOASES,solver_error
40800,Huber,3697.0,17,,1000.0930571556092,qpOASES,solver_error
40800,Huber,3859.0,17,,999.8366379737854,qpOASES,max_iter_reached
40800,Huber,3831.0,17,,999.8778941631316,qpOASES,max_iter_reached
40800,Huber,3846.0,17,,999.7984969615936,qpOASES,max_iter_reached
40800,Huber,3690.0,17,,1000.4635798931122,qpOASES,solver_error
54000,Huber,3408.0,20,,999.8512330055237,qpOASES,max_iter_reached
54000,Huber,3416.0,20,,999.802372932434,qpOASES,max_iter_reached
54000,Huber,3321.0,20,,999.95503616333,qpOASES,max_iter_reached
54000,Huber,3257.0,20,,999.6830489635468,qpOASES,max_iter_reached
54000,Huber,3311.0,20,,999.7333269119264,qpOASES,max_iter_reached
54000,Huber,3368.0,20,,999.751266002655,qpOASES,max_iter_reached
54000,Huber,3168.0,20,,999.8586671352386,qpOASES,max_iter_reached
54000,Huber,3338.0,20,,1000.0355310440063,qpOASES,solver_error
54000,Huber,3150.0,20,,999.9624619483948,qpOASES,max_iter_reached
54000,Huber,3368.0,20,,999.7329330444336,qpOASES,max_iter_reached
69000,Huber,2651.0,23,,999.6472630500792,qpOASES,max_iter_reached
69000,Huber,2678.0,23,,999.6504678726196,qpOASES,max_iter_reached
69000,Huber,2871.0,23,,1000.5513288974762,qpOASES,solver_error
69000,Huber,2851.0,23,,1000.0484268665314,qpOASES,solver_error
69000,Huber,2856.0,23,,999.6720449924468,qpOASES,max_iter_reached
69000,Huber,2691.0,23,,999.7242760658264,qpOASES,max_iter_reached
69000,Huber,2681.0,23,,999.8076300621033,qpOASES,max_iter_reached
69000,Huber,2811.0,23,,999.7513082027436,qpOASES,max_iter_reached
69000,Huber,2760.0,23,,1000.519250869751,qpOASES,solver_error
69000,Huber,2658.0,23,,999.8199560642242,qpOASES,max_iter_reached
85800,Huber,2325.0,26,,999.801470041275,qpOASES,max_iter_reached
85800,Huber,2274.0,26,,999.7196018695832,qpOASES,max_iter_reached
85800,Huber,2468.0,26,,999.5428369045258,qpOASES,max_iter_reached
85800,Huber,2450.0,26,,999.5634319782256,qpOASES,max_iter_reached
85800,Huber,2260.0,26,,999.6657159328461,qpOASES,max_iter_reached
85800,Huber,2416.0,26,,999.8035278320312,qpOASES,max_iter_reached
85800,Huber,2215.0,26,,999.5485229492188,qpOASES,max_iter_reached
85800,Huber,2417.0,26,,999.7124378681184,qpOASES,max_iter_reached
85800,Huber,2344.0,26,,999.9059109687804,qpOASES,max_iter_reached
85800,Huber,2315.0,26,,999.948616027832,qpOASES,max_iter_reached
117800,Huber,1622.0,31,,999.6794130802156,qpOASES,max_iter_reached
117800,Huber,1621.0,31,,999.6515409946443,qpOASES,max_iter_reached
117800,Huber,1777.0,31,,999.9008820056916,qpOASES,max_iter_reached
117800,Huber,1749.0,31,,999.4647190570832,qpOASES,max_iter_reached
117800,Huber,1638.0,31,,999.3335111141204,qpOASES,max_iter_reached
117800,Huber,1636.0,31,,999.5965559482574,qpOASES,max_iter_reached
117800,Huber,1620.0,31,,1000.0640218257904,qpOASES,solver_error
117800,Huber,1656.0,31,,999.4659860134124,qpOASES,max_iter_reached
117800,Huber,1799.0,31,,999.3966290950776,qpOASES,max_iter_reached
117800,Huber,1735.0,31,,999.9672169685364,qpOASES,max_iter_reached
162800,Huber,1224.0,37,,999.5360398292543,qpOASES,max_iter_reached
162800,Huber,1266.0,37,,1000.0534100532532,qpOASES,solver_error
162800,Huber,1272.0,37,,999.1135909557344,qpOASES,max_iter_reached
162800,Huber,1162.0,37,,999.5522420406343,qpOASES,max_iter_reached
162800,Huber,1164.0,37,,999.2118377685547,qpOASES,max_iter_reached
162800,Huber,1191.0,37,,999.9860100746156,qpOASES,max_iter_reached
162800,Huber,1178.0,37,,999.2684688568116,qpOASES,max_iter_reached
162800,Huber,1276.0,37,,999.362781047821,qpOASES,max_iter_reached
162800,Huber,1282.0,37,,999.70414686203,qpOASES,max_iter_reached
162800,Huber,1178.0,37,,999.8027329444884,qpOASES,max_iter_reached
234000,Huber,866.0,45,,999.4432117938996,qpOASES,max_iter_reached
234000,Huber,867.0,45,,999.5593919754027,qpOASES,max_iter_reached
234000,Huber,917.0,45,,999.2623059749603,qpOASES,max_iter_reached
234000,Huber,855.0,45,,999.3701391220093,qpOASES,max_iter_reached
234000,Huber,945.0,45,,999.8996307849884,qpOASES,max_iter_reached
234000,Huber,899.0,45,,999.3714039325714,qpOASES,max_iter_reached
234000,Huber,915.0,45,,999.9075000286102,qpOASES,max_iter_reached
234000,Huber,931.0,45,,999.8131930828094,qpOASES,max_iter_reached
234000,Huber,881.0,45,,998.7065818309784,qpOASES,max_iter_reached
234000,Huber,859.0,45,,998.7731149196624,qpOASES,max_iter_reached
341000,Huber,643.0,55,,998.5656270980836,qpOASES,max_iter_reached
341000,Huber,689.0,55,,999.1461169719696,qpOASES,max_iter_reached
341000,Huber,670.0,55,,998.920680999756,qpOASES,max_iter_reached
341000,Huber,655.0,55,,999.6997671127319,qpOASES,max_iter_reached
341000,Huber,696.0,55,,998.7110030651093,qpOASES,max_iter_reached
341000,Huber,676.0,55,,1000.1188559532166,qpOASES,solver_error
341000,Huber,634.0,55,,998.8981640338898,qpOASES,max_iter_reached
341000,Huber,617.0,55,,999.9195849895476,qpOASES,max_iter_reached
341000,Huber,702.0,55,,998.8176419734956,qpOASES,max_iter_reached
341000,Huber,667.0,55,,999.6690487861632,qpOASES,max_iter_reached
510000,Huber,526.0,68,,999.1490759849547,qpOASES,max_iter_reached
510000,Huber,517.0,68,,998.0911347866057,qpOASES,max_iter_reached
510000,Huber,526.0,68,,1000.0700199604034,qpOASES,solver_error
510000,Huber,526.0,68,,999.1770248413086,qpOASES,max_iter_reached
510000,Huber,522.0,68,,998.5742800235747,qpOASES,max_iter_reached
510000,Huber,530.0,68,,998.501832962036,qpOASES,max_iter_reached
510000,Huber,528.0,68,,998.9098808765413,qpOASES,max_iter_reached
510000,Huber,521.0,68,,999.5427539348602,qpOASES,max_iter_reached
510000,Huber,504.0,68,,997.7553730010986,qpOASES,max_iter_reached
510000,Huber,502.0,68,,998.0932898521423,qpOASES,max_iter_reached
764400,Huber,346.0,84,,997.4864017963408,qpOASES,max_iter_reached
764400,Huber,345.0,84,,998.1846539974213,qpOASES,max_iter_reached
764400,Huber,348.0,84,,998.917384147644,qpOASES,max_iter_reached
764400,Huber,347.0,84,,999.4845597743988,qpOASES,max_iter_reached
764400,Huber,329.0,84,,997.8049209117888,qpOASES,max_iter_reached
764400,Huber,329.0,84,,999.14137506485,qpOASES,max_iter_reached
764400,Huber,333.0,84,,998.4349370002748,qpOASES,max_iter_reached
764400,Huber,330.0,84,,998.987025976181,qpOASES,max_iter_reached
764400,Huber,334.0,84,,999.6715381145476,qpOASES,max_iter_reached
764400,Huber,336.0,84,,999.45734500885,qpOASES,max_iter_reached
1176000,Huber,193.0,105,,994.5041599273683,qpOASES,max_iter_reached
1176000,Huber,177.0,105,,997.3784959316254,qpOASES,max_iter_reached
1176000,Huber,190.0,105,,998.7361268997192,qpOASES,max_iter_reached
1176000,Huber,173.0,105,,998.2209630012512,qpOASES,max_iter_reached
1176000,Huber,180.0,105,,995.1598100662233,qpOASES,max_iter_reached
1176000,Huber,178.0,105,,996.3711090087892,qpOASES,max_iter_reached
1176000,Huber,184.0,105,,997.6517279148102,qpOASES,max_iter_reached
1176000,Huber,182.0,105,,997.231498003006,qpOASES,max_iter_reached
1176000,Huber,167.0,105,,994.1882719993592,qpOASES,max_iter_reached
1176000,Huber,169.0,105,,997.7682309150696,qpOASES,max_iter_reached
1834800,Huber,134.0,132,,998.0512359142303,qpOASES,max_iter_reached
1834800,Huber,133.0,132,,997.2856290340424,qpOASES,max_iter_reached
1834800,Huber,132.0,132,,995.622670173645,qpOASES,max_iter_reached
1834800,Huber,139.0,132,,993.079924106598,qpOASES,max_iter_reached
1834800,Huber,120.0,132,,997.3764719963074,qpOASES,max_iter_reached
1834800,Huber,119.0,132,,994.68385887146,qpOASES,max_iter_reached
1834800,Huber,118.0,132,,992.8466789722444,qpOASES,max_iter_reached
1834800,Huber,124.0,132,,995.9199318885803,qpOASES,max_iter_reached
1834800,Huber,138.0,132,,993.8377110958099,qpOASES,max_iter_reached
1834800,Huber,132.0,132,,996.092768907547,qpOASES,max_iter_reached
2871800,Huber,80.0,166,,993.4600410461426,qpOASES,max_iter_reached
2871800,Huber,81.0,166,,990.046380996704,qpOASES,max_iter_reached
2871800,Huber,75.0,166,,993.5797498226166,qpOASES,max_iter_reached
2871800,Huber,73.0,166,,987.077162027359,qpOASES,max_iter_reached
2871800,Huber,61.0,166,,996.1620500087738,qpOASES,max_iter_reached
2871800,Huber,59.0,166,,988.3720009326936,qpOASES,max_iter_reached
2871800,Huber,57.0,166,,994.001590013504,qpOASES,max_iter_reached
2871800,Huber,73.0,166,,987.6329119205476,qpOASES,max_iter_reached
2871800,Huber,59.0,166,,994.2648630142212,qpOASES,max_iter_reached
2871800,Huber,74.0,166,,995.4157679080963,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17000,Huber,2629,10,323.99722231428683,241.59003710746757,qpOASES,optimal
17000,Huber,2698,10,368.61277067873596,251.29136991500854,qpOASES,optimal
17000,Huber,2577,10,341.1364603114281,243.24012207984924,qpOASES,optimal
17000,Huber,2556,10,374.29009271731684,239.7443130016327,qpOASES,optimal
17000,Huber,2695,10,326.2409687495298,266.4119770526886,qpOASES,optimal
17000,Huber,2647,10,322.93806019708467,267.161602973938,qpOASES,optimal
17000,Huber,2668,10,293.4249680723281,261.5751447677613,qpOASES,optimal
17000,Huber,2650,10,286.1249764489449,256.41346406936646,qpOASES,optimal
17000,Huber,2647,10,285.19617899070437,277.54611110687256,qpOASES,optimal
17000,Huber,2679,10,314.4317786544465,278.90775990486145,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Huber/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1176000,Huber,193,105,,994.5041599273683,qpOASES,max_iter_reached
1176000,Huber,177,105,,997.3784959316254,qpOASES,max_iter_reached
1176000,Huber,190,105,,998.7361268997192,qpOASES,max_iter_reached
1176000,Huber,173,105,,998.2209630012512,qpOASES,max_iter_reached
1176000,Huber,180,105,,995.1598100662233,qpOASES,max_iter_reached
1176000,Huber,178,105,,996.3711090087892,qpOASES,max_iter_reached
1176000,Huber,184,105,,997.6517279148102,qpOASES,max_iter_reached
1176000,Huber,182,105,,997.231498003006,qpOASES,max_iter_reached
1176000,Huber,167,105,,994.1882719993592,qpOASES,max_iter_reached
1176000,Huber,169,105,,997.7682309150696,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
19800,Huber,2932,11,406.57614449092523,351.0661549568176,qpOASES,optimal
19800,Huber,2903,11,320.89447060708835,361.9032089710236,qpOASES,optimal
19800,Huber,2970,11,337.14206490090544,350.2639720439911,qpOASES,optimal
19800,Huber,2975,11,384.2176242927189,360.8306949138642,qpOASES,optimal
19800,Huber,2935,11,351.3035301975126,369.61746096611023,qpOASES,optimal
19800,Huber,2978,11,391.6822177348093,379.4916598796845,qpOASES,optimal
19800,Huber,2871,11,357.4674341018579,376.62491583824163,qpOASES,optimal
19800,Huber,2893,11,302.8922281954958,366.8491699695587,qpOASES,optimal
19800,Huber,2929,11,296.032308524126,395.1717779636383,qpOASES,optimal
19800,Huber,2975,11,323.208497300192,395.77945184707636,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Huber/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
22800,Huber,3280,12,429.0390817826992,445.491947889328,qpOASES,optimal
22800,Huber,3297,12,384.29866381048464,454.3992550373077,qpOASES,optimal
22800,Huber,3289,12,419.8442479096458,462.3505299091339,qpOASES,optimal
22800,Huber,3283,12,388.3179280536302,467.4507930278778,qpOASES,optimal
22800,Huber,3353,12,382.5751265793496,442.9117090702057,qpOASES,optimal
22800,Huber,3224,12,378.57153957958184,419.1572589874268,qpOASES,optimal
22800,Huber,3317,12,410.6995631851395,453.95038509368896,qpOASES,optimal
22800,Huber,3215,12,343.00926251992195,422.77892208099365,qpOASES,optimal
22800,Huber,3292,12,400.99527792340217,558.6276919841766,qpOASES,optimal
22800,Huber,3181,12,371.8489174824649,477.91700887680054,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Huber/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26000,Huber,3611,13,427.29495580862687,638.3543269634248,qpOASES,optimal
26000,Huber,3477,13,452.1467401619837,638.2735071182251,qpOASES,optimal
26000,Huber,3635,13,550.5233517032286,659.2371349334718,qpOASES,optimal
26000,Huber,3609,13,429.7683238327034,616.2278318405151,qpOASES,optimal
26000,Huber,3585,13,430.1193423345199,637.8771500587462,qpOASES,optimal
26000,Huber,3564,13,453.16018874107016,612.3809161186217,qpOASES,optimal
26000,Huber,3588,13,392.677398474488,622.6913361549377,qpOASES,optimal
26000,Huber,3646,13,452.61365663034866,675.4138250350952,qpOASES,optimal
26000,Huber,3509,13,446.73289070932645,689.0853469371796,qpOASES,optimal
26000,Huber,3509,13,412.34370703783065,747.3038640022278,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Huber/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1834800,Huber,134,132,,998.0512359142303,qpOASES,max_iter_reached
1834800,Huber,133,132,,997.2856290340424,qpOASES,max_iter_reached
1834800,Huber,132,132,,995.622670173645,qpOASES,max_iter_reached
1834800,Huber,139,132,,993.079924106598,qpOASES,max_iter_reached
1834800,Huber,120,132,,997.3764719963074,qpOASES,max_iter_reached
1834800,Huber,119,132,,994.68385887146,qpOASES,max_iter_reached
1834800,Huber,118,132,,992.8466789722444,qpOASES,max_iter_reached
1834800,Huber,124,132,,995.9199318885803,qpOASES,max_iter_reached
1834800,Huber,138,132,,993.8377110958099,qpOASES,max_iter_reached
1834800,Huber,132,132,,996.092768907547,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
29400,Huber,3786,14,485.5241790226982,772.2382447719574,qpOASES,optimal
29400,Huber,3906,14,441.50433512877913,789.7424399852753,qpOASES,optimal
29400,Huber,3850,14,410.0056171757733,769.5877900123596,qpOASES,optimal
29400,Huber,3863,14,492.09052618891127,724.8457410335541,qpOASES,optimal
29400,Huber,3900,14,500.50357292868216,740.7845478057861,qpOASES,optimal
29400,Huber,3912,14,551.2860874194604,723.025885105133,qpOASES,optimal
29400,Huber,3880,14,453.0623438083169,704.0426790714264,qpOASES,optimal
29400,Huber,3925,14,476.83305300971466,799.6463339328766,qpOASES,optimal
29400,Huber,3852,14,423.6095755847458,803.6754088401794,qpOASES,optimal
29400,Huber,3934,14,415.10661177747374,896.1514592170715,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Huber/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
36800,Huber,4206,16,,1000.0995349884033,qpOASES,solver_error
36800,Huber,3932,16,,1000.1240561008452,qpOASES,solver_error
36800,Huber,4147,16,,1000.3688960075377,qpOASES,solver_error
36800,Huber,3994,16,,999.810152053833,qpOASES,max_iter_reached
36800,Huber,3827,16,,1000.3305308818816,qpOASES,solver_error
36800,Huber,3923,16,,999.7319629192352,qpOASES,max_iter_reached
36800,Huber,3952,16,,1000.079094171524,qpOASES,solver_error
36800,Huber,4149,16,,999.8673219680786,qpOASES,max_iter_reached
36800,Huber,4188,16,,999.8832609653473,qpOASES,max_iter_reached
36800,Huber,4027,16,,1000.1790108680724,qpOASES,solver_error


==> data/results_bak/benchmark_problems/qpOASES/Huber/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2871800,Huber,80,166,,993.4600410461426,qpOASES,max_iter_reached
2871800,Huber,81,166,,990.046380996704,qpOASES,max_iter_reached
2871800,Huber,75,166,,993.5797498226166,qpOASES,max_iter_reached
2871800,Huber,73,166,,987.077162027359,qpOASES,max_iter_reached
2871800,Huber,61,166,,996.1620500087738,qpOASES,max_iter_reached
2871800,Huber,59,166,,988.3720009326936,qpOASES,max_iter_reached
2871800,Huber,57,166,,994.001590013504,qpOASES,max_iter_reached
2871800,Huber,73,166,,987.6329119205476,qpOASES,max_iter_reached
2871800,Huber,59,166,,994.2648630142212,qpOASES,max_iter_reached
2871800,Huber,74,166,,995.4157679080963,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
40800,Huber,3672,17,,1000.060844182968,qpOASES,solver_error
40800,Huber,3619,17,,1000.0825259685516,qpOASES,solver_error
40800,Huber,3523,17,,1000.1465260982512,qpOASES,solver_error
40800,Huber,3821,17,,999.9204399585724,qpOASES,max_iter_reached
40800,Huber,3692,17,,1000.1805119514464,qpOASES,solver_error
40800,Huber,3697,17,,1000.0930571556092,qpOASES,solver_error
40800,Huber,3859,17,,999.8366379737854,qpOASES,max_iter_reached
40800,Huber,3831,17,,999.8778941631316,qpOASES,max_iter_reached
40800,Huber,3846,17,,999.7984969615936,qpOASES,max_iter_reached
40800,Huber,3690,17,,1000.4635798931122,qpOASES,solver_error


==> data/results_bak/benchmark_problems/qpOASES/Huber/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54000,Huber,3408,20,,999.8512330055237,qpOASES,max_iter_reached
54000,Huber,3416,20,,999.802372932434,qpOASES,max_iter_reached
54000,Huber,3321,20,,999.9550361633301,qpOASES,max_iter_reached
54000,Huber,3257,20,,999.6830489635468,qpOASES,max_iter_reached
54000,Huber,3311,20,,999.7333269119264,qpOASES,max_iter_reached
54000,Huber,3368,20,,999.751266002655,qpOASES,max_iter_reached
54000,Huber,3168,20,,999.8586671352386,qpOASES,max_iter_reached
54000,Huber,3338,20,,1000.0355310440063,qpOASES,solver_error
54000,Huber,3150,20,,999.9624619483948,qpOASES,max_iter_reached
54000,Huber,3368,20,,999.7329330444336,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
69000,Huber,2651,23,,999.6472630500792,qpOASES,max_iter_reached
69000,Huber,2678,23,,999.6504678726196,qpOASES,max_iter_reached
69000,Huber,2871,23,,1000.5513288974762,qpOASES,solver_error
69000,Huber,2851,23,,1000.0484268665314,qpOASES,solver_error
69000,Huber,2856,23,,999.6720449924468,qpOASES,max_iter_reached
69000,Huber,2691,23,,999.7242760658264,qpOASES,max_iter_reached
69000,Huber,2681,23,,999.8076300621033,qpOASES,max_iter_reached
69000,Huber,2811,23,,999.7513082027436,qpOASES,max_iter_reached
69000,Huber,2760,23,,1000.519250869751,qpOASES,solver_error
69000,Huber,2658,23,,999.8199560642242,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
85800,Huber,2325,26,,999.801470041275,qpOASES,max_iter_reached
85800,Huber,2274,26,,999.7196018695832,qpOASES,max_iter_reached
85800,Huber,2468,26,,999.5428369045258,qpOASES,max_iter_reached
85800,Huber,2450,26,,999.5634319782256,qpOASES,max_iter_reached
85800,Huber,2260,26,,999.6657159328461,qpOASES,max_iter_reached
85800,Huber,2416,26,,999.8035278320312,qpOASES,max_iter_reached
85800,Huber,2215,26,,999.5485229492188,qpOASES,max_iter_reached
85800,Huber,2417,26,,999.7124378681184,qpOASES,max_iter_reached
85800,Huber,2344,26,,999.9059109687804,qpOASES,max_iter_reached
85800,Huber,2315,26,,999.948616027832,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
117800,Huber,1622,31,,999.6794130802156,qpOASES,max_iter_reached
117800,Huber,1621,31,,999.6515409946443,qpOASES,max_iter_reached
117800,Huber,1777,31,,999.9008820056916,qpOASES,max_iter_reached
117800,Huber,1749,31,,999.4647190570832,qpOASES,max_iter_reached
117800,Huber,1638,31,,999.3335111141204,qpOASES,max_iter_reached
117800,Huber,1636,31,,999.5965559482574,qpOASES,max_iter_reached
117800,Huber,1620,31,,1000.0640218257904,qpOASES,solver_error
117800,Huber,1656,31,,999.4659860134124,qpOASES,max_iter_reached
117800,Huber,1799,31,,999.3966290950776,qpOASES,max_iter_reached
117800,Huber,1735,31,,999.9672169685364,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162800,Huber,1224,37,,999.5360398292543,qpOASES,max_iter_reached
162800,Huber,1266,37,,1000.0534100532532,qpOASES,solver_error
162800,Huber,1272,37,,999.1135909557344,qpOASES,max_iter_reached
162800,Huber,1162,37,,999.5522420406343,qpOASES,max_iter_reached
162800,Huber,1164,37,,999.2118377685547,qpOASES,max_iter_reached
162800,Huber,1191,37,,999.9860100746156,qpOASES,max_iter_reached
162800,Huber,1178,37,,999.2684688568116,qpOASES,max_iter_reached
162800,Huber,1276,37,,999.362781047821,qpOASES,max_iter_reached
162800,Huber,1282,37,,999.70414686203,qpOASES,max_iter_reached
162800,Huber,1178,37,,999.8027329444884,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
234000,Huber,866,45,,999.4432117938996,qpOASES,max_iter_reached
234000,Huber,867,45,,999.5593919754027,qpOASES,max_iter_reached
234000,Huber,917,45,,999.2623059749603,qpOASES,max_iter_reached
234000,Huber,855,45,,999.3701391220093,qpOASES,max_iter_reached
234000,Huber,945,45,,999.8996307849884,qpOASES,max_iter_reached
234000,Huber,899,45,,999.3714039325714,qpOASES,max_iter_reached
234000,Huber,915,45,,999.9075000286102,qpOASES,max_iter_reached
234000,Huber,931,45,,999.8131930828094,qpOASES,max_iter_reached
234000,Huber,881,45,,998.7065818309784,qpOASES,max_iter_reached
234000,Huber,859,45,,998.7731149196624,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
341000,Huber,643,55,,998.5656270980836,qpOASES,max_iter_reached
341000,Huber,689,55,,999.1461169719696,qpOASES,max_iter_reached
341000,Huber,670,55,,998.920680999756,qpOASES,max_iter_reached
341000,Huber,655,55,,999.6997671127319,qpOASES,max_iter_reached
341000,Huber,696,55,,998.7110030651093,qpOASES,max_iter_reached
341000,Huber,676,55,,1000.1188559532166,qpOASES,solver_error
341000,Huber,634,55,,998.8981640338898,qpOASES,max_iter_reached
341000,Huber,617,55,,999.9195849895476,qpOASES,max_iter_reached
341000,Huber,702,55,,998.8176419734956,qpOASES,max_iter_reached
341000,Huber,667,55,,999.6690487861632,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
510000,Huber,526,68,,999.1490759849547,qpOASES,max_iter_reached
510000,Huber,517,68,,998.0911347866057,qpOASES,max_iter_reached
510000,Huber,526,68,,1000.0700199604034,qpOASES,solver_error
510000,Huber,526,68,,999.1770248413086,qpOASES,max_iter_reached
510000,Huber,522,68,,998.5742800235747,qpOASES,max_iter_reached
510000,Huber,530,68,,998.501832962036,qpOASES,max_iter_reached
510000,Huber,528,68,,998.9098808765413,qpOASES,max_iter_reached
510000,Huber,521,68,,999.5427539348602,qpOASES,max_iter_reached
510000,Huber,504,68,,997.7553730010986,qpOASES,max_iter_reached
510000,Huber,502,68,,998.0932898521423,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Huber/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
764400,Huber,346,84,,997.4864017963408,qpOASES,max_iter_reached
764400,Huber,345,84,,998.1846539974213,qpOASES,max_iter_reached
764400,Huber,348,84,,998.917384147644,qpOASES,max_iter_reached
764400,Huber,347,84,,999.4845597743988,qpOASES,max_iter_reached
764400,Huber,329,84,,997.8049209117888,qpOASES,max_iter_reached
764400,Huber,329,84,,999.14137506485,qpOASES,max_iter_reached
764400,Huber,333,84,,998.4349370002748,qpOASES,max_iter_reached
764400,Huber,330,84,,998.987025976181,qpOASES,max_iter_reached
764400,Huber,334,84,,999.6715381145476,qpOASES,max_iter_reached
764400,Huber,336,84,,999.45734500885,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7040,Lasso,2112,10,1228.0764670399194,101.84457302093506,qpOASES,optimal
7040,Lasso,2084,10,1045.8375062696898,81.6605498790741,qpOASES,optimal
7040,Lasso,2092,10,1058.3250759511586,86.03300905227661,qpOASES,optimal
7040,Lasso,2087,10,1066.4150603029332,114.49518990516664,qpOASES,optimal
7040,Lasso,2095,10,1197.6863006019141,97.7613170146942,qpOASES,optimal
7040,Lasso,2110,10,1109.4641261892173,81.22927117347717,qpOASES,optimal
7040,Lasso,2097,10,1013.0119628845233,78.00497698783876,qpOASES,optimal
7040,Lasso,2100,10,1025.5196995273147,128.0117130279541,qpOASES,optimal
7040,Lasso,2145,10,1066.3128683231012,92.03770995140076,qpOASES,optimal
7040,Lasso,2067,10,1047.6786204948376,94.33464407920836,qpOASES,optimal
8294,Lasso,2333,11,1160.130317677732,112.95101189613342,qpOASES,optimal
8294,Lasso,2278,11,1078.9775776650729,104.43321990966795,qpOASES,optimal
8294,Lasso,2338,11,1128.920748500887,126.86384701728821,qpOASES,optimal
8294,Lasso,2355,11,1279.371139657819,128.57699394226074,qpOASES,optimal
8294,Lasso,2297,11,1052.6466116392487,129.2309889793396,qpOASES,optimal
8294,Lasso,2298,11,1125.0860298709226,117.46038389205931,qpOASES,optimal
8294,Lasso,2325,11,1329.7715727005875,134.0260739326477,qpOASES,optimal
8294,Lasso,2335,11,1030.382044437359,188.90267992019653,qpOASES,optimal
8294,Lasso,2331,11,1247.5360139254556,124.06503510475159,qpOASES,optimal
8294,Lasso,2316,11,1110.077679968053,114.95616507530212,qpOASES,optimal
9648,Lasso,2520,12,1238.1194797796552,140.92122912406919,qpOASES,optimal
9648,Lasso,2545,12,1292.0193825764532,137.77943110466006,qpOASES,optimal
9648,Lasso,2516,12,1289.8458279854276,137.81700611114502,qpOASES,optimal
9648,Lasso,2562,12,1285.5027806641438,160.02749800682068,qpOASES,optimal
9648,Lasso,2530,12,1093.098516158426,155.23644280433658,qpOASES,optimal
9648,Lasso,2515,12,1197.869036885533,169.66151905059812,qpOASES,optimal
9648,Lasso,2505,12,1349.0586616530989,154.0196568965912,qpOASES,optimal
9648,Lasso,2530,12,1281.2304006049715,152.14738988876346,qpOASES,optimal
9648,Lasso,2521,12,1229.596480650398,138.21966004371643,qpOASES,optimal
9648,Lasso,2538,12,1363.7078467044855,178.88630199432373,qpOASES,optimal
11102,Lasso,2726,13,1398.231154214302,196.63828206062317,qpOASES,optimal
11102,Lasso,2749,13,1549.0258264598342,196.94559812545776,qpOASES,optimal
11102,Lasso,2737,13,1411.6257139071522,193.59847784042358,qpOASES,optimal
11102,Lasso,2755,13,1326.5966555921511,204.10794496536255,qpOASES,optimal
11102,Lasso,2716,13,1386.9186693165573,228.1817741394043,qpOASES,optimal
11102,Lasso,2719,13,1376.4742721815287,217.21519899368286,qpOASES,optimal
11102,Lasso,2742,13,1268.9367983442685,218.7090699672699,qpOASES,optimal
11102,Lasso,2712,13,1471.4626843496592,222.5414788722992,qpOASES,optimal
11102,Lasso,2737,13,1345.3136179609144,224.75337791442868,qpOASES,optimal
11102,Lasso,2719,13,1498.5665318699027,214.82752704620358,qpOASES,optimal
12656,Lasso,2937,14,1542.0683596809051,238.48119401931763,qpOASES,optimal
12656,Lasso,2949,14,1417.982211417582,257.945338010788,qpOASES,optimal
12656,Lasso,3008,14,1739.702440565068,263.3620178699493,qpOASES,optimal
12656,Lasso,3012,14,1601.743177873361,257.50517797470087,qpOASES,optimal
12656,Lasso,2932,14,1566.0111280789822,249.638906955719,qpOASES,optimal
12656,Lasso,2952,14,1459.8916828518047,253.9404010772705,qpOASES,optimal
12656,Lasso,2957,14,1469.3333667025006,356.02289390563965,qpOASES,optimal
12656,Lasso,2979,14,1622.2995339025529,315.11313080787664,qpOASES,optimal
12656,Lasso,2925,14,1425.237018580141,256.930830001831,qpOASES,optimal
12656,Lasso,2921,14,1495.2879490186178,264.0378179550171,qpOASES,optimal
16064,Lasso,3376,16,1811.7427252437521,396.1181218624115,qpOASES,optimal
16064,Lasso,3341,16,1633.5870598876095,380.7709310054779,qpOASES,optimal
16064,Lasso,3364,16,1742.473744899599,405.0176811218262,qpOASES,optimal
16064,Lasso,3388,16,1772.9874842627114,514.1709771156311,qpOASES,optimal
16064,Lasso,3343,16,1620.9326416235392,411.6952450275421,qpOASES,optimal
16064,Lasso,3400,16,1656.3299688496247,399.8153941631317,qpOASES,optimal
16064,Lasso,3362,16,1702.1224381820605,405.33433294296265,qpOASES,optimal
16064,Lasso,3379,16,1801.3148478217374,446.27640891075134,qpOASES,optimal
16064,Lasso,3367,16,1699.5403020093945,483.6345570087433,qpOASES,optimal
16064,Lasso,3379,16,1787.909322302009,392.4932961463928,qpOASES,optimal
17918,Lasso,3568,17,1816.7258550120685,456.542573928833,qpOASES,optimal
17918,Lasso,3574,17,1744.787675300238,548.4168510437012,qpOASES,optimal
17918,Lasso,3607,17,1710.726965261075,448.88769912719727,qpOASES,optimal
17918,Lasso,3600,17,1784.19864291651,499.7719280719757,qpOASES,optimal
17918,Lasso,3569,17,1815.3693430717221,513.3331749439241,qpOASES,optimal
17918,Lasso,3604,17,1673.961629698608,476.78664088249207,qpOASES,optimal
17918,Lasso,3621,17,1765.276226845039,465.6263120174408,qpOASES,optimal
17918,Lasso,3540,17,1831.4221526386402,498.9990010261536,qpOASES,optimal
17918,Lasso,3574,17,1737.8197096851666,549.4525969028473,qpOASES,optimal
17918,Lasso,3592,17,1690.194376586197,540.8468518257141,qpOASES,optimal
24080,Lasso,4165,20,2145.138763017565,767.7198750972748,qpOASES,optimal
24080,Lasso,4204,20,2087.741821503791,748.2349989414215,qpOASES,optimal
24080,Lasso,4188,20,2016.6202130771703,735.606320142746,qpOASES,optimal
24080,Lasso,4219,20,2083.6985348046987,706.4323949813843,qpOASES,optimal
24080,Lasso,4234,20,2064.963156770525,719.4994120597839,qpOASES,optimal
24080,Lasso,4235,20,2033.9645002398279,738.3009350299835,qpOASES,optimal
24080,Lasso,4209,20,2036.7183796761328,678.5063579082489,qpOASES,optimal
24080,Lasso,4213,20,1984.9007552553867,703.7765412330627,qpOASES,optimal
24080,Lasso,4223,20,2016.8470939975848,671.238095998764,qpOASES,optimal
24080,Lasso,4282,20,2255.257684558038,863.2524898052216,qpOASES,optimal
31142,Lasso,3869,23,,999.8024411201476,qpOASES,max_iter_reached
31142,Lasso,4101,23,,999.8409469127656,qpOASES,max_iter_reached
31142,Lasso,4159,23,,999.7794179916382,qpOASES,max_iter_reached
31142,Lasso,4134,23,,999.9266920089723,qpOASES,max_iter_reached
31142,Lasso,4085,23,,999.9327518939972,qpOASES,max_iter_reached
31142,Lasso,4046,23,,999.9261770248413,qpOASES,max_iter_reached
31142,Lasso,3974,23,,999.7177209854126,qpOASES,max_iter_reached
31142,Lasso,4157,23,,999.984354019165,qpOASES,max_iter_reached
31142,Lasso,4236,23,,1000.1188719272614,qpOASES,solver_error
31142,Lasso,3633,23,,999.6679828166963,qpOASES,max_iter_reached
39104,Lasso,3637,26,,999.7085361480713,qpOASES,max_iter_reached
39104,Lasso,3803,26,,999.981076002121,qpOASES,max_iter_reached
39104,Lasso,3536,26,,999.9504058361052,qpOASES,max_iter_reached
39104,Lasso,3787,26,,999.7645580768584,qpOASES,max_iter_reached
39104,Lasso,3730,26,,999.8453149795532,qpOASES,max_iter_reached
39104,Lasso,3932,26,,999.8772690296173,qpOASES,max_iter_reached
39104,Lasso,3959,26,,999.9194600582124,qpOASES,max_iter_reached
39104,Lasso,3775,26,,999.8647940158844,qpOASES,max_iter_reached
39104,Lasso,3521,26,,999.7632761001587,qpOASES,max_iter_reached
39104,Lasso,3710,26,,1000.0279960632324,qpOASES,solver_error
54374,Lasso,3095,31,,1000.0488789081572,qpOASES,solver_error
54374,Lasso,2956,31,,1000.3228061199188,qpOASES,solver_error
54374,Lasso,3191,31,,999.9310178756714,qpOASES,max_iter_reached
54374,Lasso,3132,31,,999.6627910137177,qpOASES,max_iter_reached
54374,Lasso,3136,31,,999.7313740253447,qpOASES,max_iter_reached
54374,Lasso,3165,31,,999.7033231258392,qpOASES,max_iter_reached
54374,Lasso,2975,31,,999.7370891571044,qpOASES,max_iter_reached
54374,Lasso,2999,31,,1000.0567200183867,qpOASES,solver_error
54374,Lasso,3018,31,,1000.0529489517212,qpOASES,solver_error
54374,Lasso,2806,31,,999.7670631408693,qpOASES,max_iter_reached
75998,Lasso,2508,37,,999.9822340011597,qpOASES,max_iter_reached
75998,Lasso,2652,37,,999.6081500053406,qpOASES,max_iter_reached
75998,Lasso,2498,37,,999.8592970371246,qpOASES,max_iter_reached
75998,Lasso,2730,37,,1000.0336821079254,qpOASES,solver_error
75998,Lasso,2624,37,,999.9131798744203,qpOASES,max_iter_reached
75998,Lasso,2493,37,,999.614737033844,qpOASES,max_iter_reached
75998,Lasso,2622,37,,999.7700819969176,qpOASES,max_iter_reached
75998,Lasso,2491,37,,999.962814092636,qpOASES,max_iter_reached
75998,Lasso,2460,37,,1000.0856111049652,qpOASES,solver_error
75998,Lasso,2525,37,,999.5702669620514,qpOASES,max_iter_reached
110430,Lasso,2070,45,,999.7443740367888,qpOASES,max_iter_reached
110430,Lasso,2157,45,,999.916836977005,qpOASES,max_iter_reached
110430,Lasso,2176,45,,999.9703459739684,qpOASES,max_iter_reached
110430,Lasso,2232,45,,1000.0291211605072,qpOASES,solver_error
110430,Lasso,2229,45,,999.610046863556,qpOASES,max_iter_reached
110430,Lasso,2096,45,,999.5417828559875,qpOASES,max_iter_reached
110430,Lasso,2181,45,,999.5769100189208,qpOASES,max_iter_reached
110430,Lasso,2048,45,,999.51335811615,qpOASES,max_iter_reached
110430,Lasso,2005,45,,999.934263944626,qpOASES,max_iter_reached
110430,Lasso,2043,45,,999.9581928253174,qpOASES,max_iter_reached
162470,Lasso,1615,55,,999.7278079986572,qpOASES,max_iter_reached
162470,Lasso,1571,55,,999.9923620224,qpOASES,max_iter_reached
162470,Lasso,1674,55,,999.3830180168152,qpOASES,max_iter_reached
162470,Lasso,1704,55,,999.9418940544127,qpOASES,max_iter_reached
162470,Lasso,1563,55,,999.8658430576324,qpOASES,max_iter_reached
162470,Lasso,1759,55,,999.4825501441956,qpOASES,max_iter_reached
162470,Lasso,1707,55,,999.6345660686493,qpOASES,max_iter_reached
162470,Lasso,1583,55,,999.6375930309296,qpOASES,max_iter_reached
162470,Lasso,1606,55,,999.8004410266876,qpOASES,max_iter_reached
162470,Lasso,1546,55,,999.3149328231813,qpOASES,max_iter_reached
245072,Lasso,1248,68,,999.9784071445464,qpOASES,max_iter_reached
245072,Lasso,1246,68,,999.9232850074768,qpOASES,max_iter_reached
245072,Lasso,1261,68,,999.2905600070952,qpOASES,max_iter_reached
245072,Lasso,1231,68,,999.2185430526732,qpOASES,max_iter_reached
245072,Lasso,1320,68,,999.2101290225984,qpOASES,max_iter_reached
245072,Lasso,1260,68,,999.4291911125183,qpOASES,max_iter_reached
245072,Lasso,1296,68,,999.56969499588,qpOASES,max_iter_reached
245072,Lasso,1282,68,,999.820631980896,qpOASES,max_iter_reached
245072,Lasso,1176,68,,1000.4208009243013,qpOASES,solver_error
245072,Lasso,1261,68,,999.969183921814,qpOASES,max_iter_reached
369936,Lasso,953,84,,999.6917259693146,qpOASES,max_iter_reached
369936,Lasso,916,84,,999.3798699378967,qpOASES,max_iter_reached
369936,Lasso,992,84,,999.640732049942,qpOASES,max_iter_reached
369936,Lasso,989,84,,999.1531200408936,qpOASES,max_iter_reached
369936,Lasso,966,84,,999.4272871017456,qpOASES,max_iter_reached
369936,Lasso,927,84,,999.1048600673676,qpOASES,max_iter_reached
369936,Lasso,931,84,,998.8891899585724,qpOASES,max_iter_reached
369936,Lasso,942,84,,998.9438199996948,qpOASES,max_iter_reached
369936,Lasso,1017,84,,1000.126522064209,qpOASES,solver_error
369936,Lasso,927,84,,999.0912098884584,qpOASES,max_iter_reached
572670,Lasso,723,105,,999.745157957077,qpOASES,max_iter_reached
572670,Lasso,757,105,,999.8601131439208,qpOASES,max_iter_reached
572670,Lasso,758,105,,998.9984397888184,qpOASES,max_iter_reached
572670,Lasso,745,105,,999.8062500953674,qpOASES,max_iter_reached
572670,Lasso,757,105,,1000.5913019180298,qpOASES,solver_error
572670,Lasso,751,105,,999.537842988968,qpOASES,max_iter_reached
572670,Lasso,714,105,,999.6733870506288,qpOASES,max_iter_reached
572670,Lasso,755,105,,998.9549648761748,qpOASES,max_iter_reached
572670,Lasso,710,105,,998.809700012207,qpOASES,max_iter_reached
572670,Lasso,726,105,,998.5429179668428,qpOASES,max_iter_reached
898128,Lasso,492,132,,999.444060087204,qpOASES,max_iter_reached
898128,Lasso,491,132,,999.8270440101624,qpOASES,max_iter_reached
898128,Lasso,521,132,,998.4423830509186,qpOASES,max_iter_reached
898128,Lasso,524,132,,998.0535070896148,qpOASES,max_iter_reached
898128,Lasso,482,132,,999.322786808014,qpOASES,max_iter_reached
898128,Lasso,480,132,,999.4985628128052,qpOASES,max_iter_reached
898128,Lasso,491,132,,999.3394200801848,qpOASES,max_iter_reached
898128,Lasso,483,132,,998.9213089942932,qpOASES,max_iter_reached
898128,Lasso,520,132,,998.906394958496,qpOASES,max_iter_reached
898128,Lasso,502,132,,999.0588510036467,qpOASES,max_iter_reached
1411664,Lasso,296,166,,999.3171491622924,qpOASES,max_iter_reached
1411664,Lasso,327,166,,997.8205950260162,qpOASES,max_iter_reached
1411664,Lasso,322,166,,998.1297929286957,qpOASES,max_iter_reached
1411664,Lasso,297,166,,997.264142036438,qpOASES,max_iter_reached
1411664,Lasso,264,166,,998.4472680091858,qpOASES,max_iter_reached
1411664,Lasso,253,166,,996.8907840251924,qpOASES,max_iter_reached
1411664,Lasso,259,166,,998.7410709857941,qpOASES,max_iter_reached
1411664,Lasso,255,166,,996.8849577903748,qpOASES,max_iter_reached
1411664,Lasso,316,166,,997.289456129074,qpOASES,max_iter_reached
1411664,Lasso,316,166,,999.5032918453217,qpOASES,max_iter_reached
2226686,Lasso,173,209,,996.569946050644,qpOASES,max_iter_reached
2226686,Lasso,182,209,,996.7153770923616,qpOASES,max_iter_reached
2226686,Lasso,190,209,,995.7461109161377,qpOASES,max_iter_reached
2226686,Lasso,200,209,,995.1763048171996,qpOASES,max_iter_reached
2226686,Lasso,124,209,,995.6968200206757,qpOASES,max_iter_reached
2226686,Lasso,116,209,,991.5280430316924,qpOASES,max_iter_reached
2226686,Lasso,124,209,,994.7488050460817,qpOASES,max_iter_reached
2226686,Lasso,119,209,,994.4417548179626,qpOASES,max_iter_reached
2226686,Lasso,182,209,,995.5286378860474,qpOASES,max_iter_reached
2226686,Lasso,197,209,,995.8387260437013,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7040,Lasso,2112,10,1228.0764670399194,101.84457302093506,qpOASES,optimal
7040,Lasso,2084,10,1045.8375062696898,81.6605498790741,qpOASES,optimal
7040,Lasso,2092,10,1058.3250759511586,86.03300905227661,qpOASES,optimal
7040,Lasso,2087,10,1066.4150603029332,114.49518990516664,qpOASES,optimal
7040,Lasso,2095,10,1197.6863006019141,97.7613170146942,qpOASES,optimal
7040,Lasso,2110,10,1109.4641261892173,81.22927117347717,qpOASES,optimal
7040,Lasso,2097,10,1013.0119628845233,78.00497698783876,qpOASES,optimal
7040,Lasso,2100,10,1025.5196995273147,128.0117130279541,qpOASES,optimal
7040,Lasso,2145,10,1066.3128683231012,92.03770995140076,qpOASES,optimal
7040,Lasso,2067,10,1047.6786204948376,94.33464407920836,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
572670,Lasso,723,105,,999.745157957077,qpOASES,max_iter_reached
572670,Lasso,757,105,,999.8601131439208,qpOASES,max_iter_reached
572670,Lasso,758,105,,998.9984397888184,qpOASES,max_iter_reached
572670,Lasso,745,105,,999.8062500953674,qpOASES,max_iter_reached
572670,Lasso,757,105,,1000.5913019180298,qpOASES,solver_error
572670,Lasso,751,105,,999.537842988968,qpOASES,max_iter_reached
572670,Lasso,714,105,,999.6733870506288,qpOASES,max_iter_reached
572670,Lasso,755,105,,998.9549648761748,qpOASES,max_iter_reached
572670,Lasso,710,105,,998.809700012207,qpOASES,max_iter_reached
572670,Lasso,726,105,,998.5429179668428,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8294,Lasso,2333,11,1160.130317677732,112.95101189613342,qpOASES,optimal
8294,Lasso,2278,11,1078.9775776650729,104.43321990966795,qpOASES,optimal
8294,Lasso,2338,11,1128.920748500887,126.86384701728821,qpOASES,optimal
8294,Lasso,2355,11,1279.371139657819,128.57699394226074,qpOASES,optimal
8294,Lasso,2297,11,1052.6466116392487,129.2309889793396,qpOASES,optimal
8294,Lasso,2298,11,1125.0860298709226,117.46038389205931,qpOASES,optimal
8294,Lasso,2325,11,1329.7715727005875,134.0260739326477,qpOASES,optimal
8294,Lasso,2335,11,1030.382044437359,188.90267992019653,qpOASES,optimal
8294,Lasso,2331,11,1247.5360139254556,124.06503510475159,qpOASES,optimal
8294,Lasso,2316,11,1110.077679968053,114.95616507530212,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9648,Lasso,2520,12,1238.1194797796552,140.92122912406919,qpOASES,optimal
9648,Lasso,2545,12,1292.0193825764532,137.77943110466006,qpOASES,optimal
9648,Lasso,2516,12,1289.8458279854276,137.81700611114502,qpOASES,optimal
9648,Lasso,2562,12,1285.5027806641438,160.02749800682068,qpOASES,optimal
9648,Lasso,2530,12,1093.098516158426,155.23644280433658,qpOASES,optimal
9648,Lasso,2515,12,1197.869036885533,169.66151905059812,qpOASES,optimal
9648,Lasso,2505,12,1349.0586616530989,154.0196568965912,qpOASES,optimal
9648,Lasso,2530,12,1281.2304006049715,152.14738988876346,qpOASES,optimal
9648,Lasso,2521,12,1229.596480650398,138.21966004371643,qpOASES,optimal
9648,Lasso,2538,12,1363.7078467044855,178.88630199432373,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11102,Lasso,2726,13,1398.231154214302,196.63828206062317,qpOASES,optimal
11102,Lasso,2749,13,1549.0258264598342,196.94559812545776,qpOASES,optimal
11102,Lasso,2737,13,1411.6257139071522,193.59847784042358,qpOASES,optimal
11102,Lasso,2755,13,1326.5966555921511,204.10794496536255,qpOASES,optimal
11102,Lasso,2716,13,1386.9186693165573,228.1817741394043,qpOASES,optimal
11102,Lasso,2719,13,1376.4742721815287,217.21519899368286,qpOASES,optimal
11102,Lasso,2742,13,1268.9367983442685,218.7090699672699,qpOASES,optimal
11102,Lasso,2712,13,1471.4626843496592,222.5414788722992,qpOASES,optimal
11102,Lasso,2737,13,1345.3136179609144,224.75337791442868,qpOASES,optimal
11102,Lasso,2719,13,1498.5665318699027,214.82752704620358,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
898128,Lasso,492,132,,999.444060087204,qpOASES,max_iter_reached
898128,Lasso,491,132,,999.8270440101624,qpOASES,max_iter_reached
898128,Lasso,521,132,,998.4423830509186,qpOASES,max_iter_reached
898128,Lasso,524,132,,998.0535070896148,qpOASES,max_iter_reached
898128,Lasso,482,132,,999.322786808014,qpOASES,max_iter_reached
898128,Lasso,480,132,,999.4985628128052,qpOASES,max_iter_reached
898128,Lasso,491,132,,999.3394200801848,qpOASES,max_iter_reached
898128,Lasso,483,132,,998.9213089942932,qpOASES,max_iter_reached
898128,Lasso,520,132,,998.906394958496,qpOASES,max_iter_reached
898128,Lasso,502,132,,999.0588510036467,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
12656,Lasso,2937,14,1542.0683596809051,238.48119401931763,qpOASES,optimal
12656,Lasso,2949,14,1417.982211417582,257.945338010788,qpOASES,optimal
12656,Lasso,3008,14,1739.702440565068,263.3620178699493,qpOASES,optimal
12656,Lasso,3012,14,1601.743177873361,257.50517797470087,qpOASES,optimal
12656,Lasso,2932,14,1566.0111280789822,249.638906955719,qpOASES,optimal
12656,Lasso,2952,14,1459.8916828518047,253.9404010772705,qpOASES,optimal
12656,Lasso,2957,14,1469.3333667025006,356.02289390563965,qpOASES,optimal
12656,Lasso,2979,14,1622.2995339025529,315.11313080787664,qpOASES,optimal
12656,Lasso,2925,14,1425.237018580141,256.930830001831,qpOASES,optimal
12656,Lasso,2921,14,1495.2879490186178,264.0378179550171,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16064,Lasso,3376,16,1811.7427252437521,396.1181218624115,qpOASES,optimal
16064,Lasso,3341,16,1633.5870598876095,380.7709310054779,qpOASES,optimal
16064,Lasso,3364,16,1742.473744899599,405.0176811218262,qpOASES,optimal
16064,Lasso,3388,16,1772.9874842627114,514.1709771156311,qpOASES,optimal
16064,Lasso,3343,16,1620.9326416235392,411.6952450275421,qpOASES,optimal
16064,Lasso,3400,16,1656.3299688496247,399.8153941631317,qpOASES,optimal
16064,Lasso,3362,16,1702.1224381820605,405.33433294296265,qpOASES,optimal
16064,Lasso,3379,16,1801.3148478217374,446.27640891075134,qpOASES,optimal
16064,Lasso,3367,16,1699.5403020093945,483.6345570087433,qpOASES,optimal
16064,Lasso,3379,16,1787.909322302009,392.4932961463928,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1411664,Lasso,296,166,,999.3171491622924,qpOASES,max_iter_reached
1411664,Lasso,327,166,,997.8205950260162,qpOASES,max_iter_reached
1411664,Lasso,322,166,,998.1297929286957,qpOASES,max_iter_reached
1411664,Lasso,297,166,,997.264142036438,qpOASES,max_iter_reached
1411664,Lasso,264,166,,998.4472680091858,qpOASES,max_iter_reached
1411664,Lasso,253,166,,996.8907840251924,qpOASES,max_iter_reached
1411664,Lasso,259,166,,998.7410709857941,qpOASES,max_iter_reached
1411664,Lasso,255,166,,996.8849577903748,qpOASES,max_iter_reached
1411664,Lasso,316,166,,997.289456129074,qpOASES,max_iter_reached
1411664,Lasso,316,166,,999.5032918453217,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17918,Lasso,3568,17,1816.7258550120685,456.542573928833,qpOASES,optimal
17918,Lasso,3574,17,1744.787675300238,548.4168510437012,qpOASES,optimal
17918,Lasso,3607,17,1710.726965261075,448.88769912719727,qpOASES,optimal
17918,Lasso,3600,17,1784.19864291651,499.7719280719757,qpOASES,optimal
17918,Lasso,3569,17,1815.3693430717221,513.3331749439241,qpOASES,optimal
17918,Lasso,3604,17,1673.961629698608,476.78664088249207,qpOASES,optimal
17918,Lasso,3621,17,1765.276226845039,465.6263120174408,qpOASES,optimal
17918,Lasso,3540,17,1831.4221526386402,498.9990010261536,qpOASES,optimal
17918,Lasso,3574,17,1737.8197096851666,549.4525969028473,qpOASES,optimal
17918,Lasso,3592,17,1690.194376586197,540.8468518257141,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24080,Lasso,4165,20,2145.138763017565,767.7198750972748,qpOASES,optimal
24080,Lasso,4204,20,2087.741821503791,748.2349989414215,qpOASES,optimal
24080,Lasso,4188,20,2016.6202130771703,735.606320142746,qpOASES,optimal
24080,Lasso,4219,20,2083.6985348046987,706.4323949813843,qpOASES,optimal
24080,Lasso,4234,20,2064.963156770525,719.4994120597839,qpOASES,optimal
24080,Lasso,4235,20,2033.9645002398279,738.3009350299835,qpOASES,optimal
24080,Lasso,4209,20,2036.7183796761328,678.5063579082489,qpOASES,optimal
24080,Lasso,4213,20,1984.9007552553867,703.7765412330627,qpOASES,optimal
24080,Lasso,4223,20,2016.8470939975848,671.238095998764,qpOASES,optimal
24080,Lasso,4282,20,2255.257684558038,863.2524898052216,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2226686,Lasso,173,209,,996.569946050644,qpOASES,max_iter_reached
2226686,Lasso,182,209,,996.7153770923616,qpOASES,max_iter_reached
2226686,Lasso,190,209,,995.7461109161377,qpOASES,max_iter_reached
2226686,Lasso,200,209,,995.1763048171996,qpOASES,max_iter_reached
2226686,Lasso,124,209,,995.6968200206757,qpOASES,max_iter_reached
2226686,Lasso,116,209,,991.5280430316924,qpOASES,max_iter_reached
2226686,Lasso,124,209,,994.7488050460817,qpOASES,max_iter_reached
2226686,Lasso,119,209,,994.4417548179626,qpOASES,max_iter_reached
2226686,Lasso,182,209,,995.5286378860474,qpOASES,max_iter_reached
2226686,Lasso,197,209,,995.8387260437013,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31142,Lasso,3869,23,,999.8024411201476,qpOASES,max_iter_reached
31142,Lasso,4101,23,,999.8409469127656,qpOASES,max_iter_reached
31142,Lasso,4159,23,,999.7794179916382,qpOASES,max_iter_reached
31142,Lasso,4134,23,,999.9266920089723,qpOASES,max_iter_reached
31142,Lasso,4085,23,,999.9327518939972,qpOASES,max_iter_reached
31142,Lasso,4046,23,,999.9261770248413,qpOASES,max_iter_reached
31142,Lasso,3974,23,,999.7177209854126,qpOASES,max_iter_reached
31142,Lasso,4157,23,,999.984354019165,qpOASES,max_iter_reached
31142,Lasso,4236,23,,1000.1188719272614,qpOASES,solver_error
31142,Lasso,3633,23,,999.6679828166963,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
39104,Lasso,3637,26,,999.7085361480713,qpOASES,max_iter_reached
39104,Lasso,3803,26,,999.981076002121,qpOASES,max_iter_reached
39104,Lasso,3536,26,,999.9504058361052,qpOASES,max_iter_reached
39104,Lasso,3787,26,,999.7645580768584,qpOASES,max_iter_reached
39104,Lasso,3730,26,,999.8453149795532,qpOASES,max_iter_reached
39104,Lasso,3932,26,,999.8772690296173,qpOASES,max_iter_reached
39104,Lasso,3959,26,,999.9194600582124,qpOASES,max_iter_reached
39104,Lasso,3775,26,,999.8647940158844,qpOASES,max_iter_reached
39104,Lasso,3521,26,,999.7632761001587,qpOASES,max_iter_reached
39104,Lasso,3710,26,,1000.0279960632324,qpOASES,solver_error


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54374,Lasso,3095,31,,1000.0488789081572,qpOASES,solver_error
54374,Lasso,2956,31,,1000.3228061199188,qpOASES,solver_error
54374,Lasso,3191,31,,999.9310178756714,qpOASES,max_iter_reached
54374,Lasso,3132,31,,999.6627910137177,qpOASES,max_iter_reached
54374,Lasso,3136,31,,999.7313740253447,qpOASES,max_iter_reached
54374,Lasso,3165,31,,999.7033231258392,qpOASES,max_iter_reached
54374,Lasso,2975,31,,999.7370891571044,qpOASES,max_iter_reached
54374,Lasso,2999,31,,1000.0567200183867,qpOASES,solver_error
54374,Lasso,3018,31,,1000.0529489517212,qpOASES,solver_error
54374,Lasso,2806,31,,999.7670631408693,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
75998,Lasso,2508,37,,999.9822340011597,qpOASES,max_iter_reached
75998,Lasso,2652,37,,999.6081500053406,qpOASES,max_iter_reached
75998,Lasso,2498,37,,999.8592970371246,qpOASES,max_iter_reached
75998,Lasso,2730,37,,1000.0336821079254,qpOASES,solver_error
75998,Lasso,2624,37,,999.9131798744203,qpOASES,max_iter_reached
75998,Lasso,2493,37,,999.614737033844,qpOASES,max_iter_reached
75998,Lasso,2622,37,,999.7700819969176,qpOASES,max_iter_reached
75998,Lasso,2491,37,,999.962814092636,qpOASES,max_iter_reached
75998,Lasso,2460,37,,1000.0856111049652,qpOASES,solver_error
75998,Lasso,2525,37,,999.5702669620514,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
110430,Lasso,2070,45,,999.7443740367888,qpOASES,max_iter_reached
110430,Lasso,2157,45,,999.916836977005,qpOASES,max_iter_reached
110430,Lasso,2176,45,,999.9703459739684,qpOASES,max_iter_reached
110430,Lasso,2232,45,,1000.0291211605072,qpOASES,solver_error
110430,Lasso,2229,45,,999.610046863556,qpOASES,max_iter_reached
110430,Lasso,2096,45,,999.5417828559875,qpOASES,max_iter_reached
110430,Lasso,2181,45,,999.5769100189208,qpOASES,max_iter_reached
110430,Lasso,2048,45,,999.51335811615,qpOASES,max_iter_reached
110430,Lasso,2005,45,,999.934263944626,qpOASES,max_iter_reached
110430,Lasso,2043,45,,999.9581928253174,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162470,Lasso,1615,55,,999.7278079986572,qpOASES,max_iter_reached
162470,Lasso,1571,55,,999.9923620224,qpOASES,max_iter_reached
162470,Lasso,1674,55,,999.3830180168152,qpOASES,max_iter_reached
162470,Lasso,1704,55,,999.9418940544127,qpOASES,max_iter_reached
162470,Lasso,1563,55,,999.8658430576324,qpOASES,max_iter_reached
162470,Lasso,1759,55,,999.4825501441956,qpOASES,max_iter_reached
162470,Lasso,1707,55,,999.6345660686493,qpOASES,max_iter_reached
162470,Lasso,1583,55,,999.6375930309296,qpOASES,max_iter_reached
162470,Lasso,1606,55,,999.8004410266876,qpOASES,max_iter_reached
162470,Lasso,1546,55,,999.3149328231813,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
245072,Lasso,1248,68,,999.9784071445464,qpOASES,max_iter_reached
245072,Lasso,1246,68,,999.9232850074768,qpOASES,max_iter_reached
245072,Lasso,1261,68,,999.2905600070952,qpOASES,max_iter_reached
245072,Lasso,1231,68,,999.2185430526732,qpOASES,max_iter_reached
245072,Lasso,1320,68,,999.2101290225984,qpOASES,max_iter_reached
245072,Lasso,1260,68,,999.4291911125183,qpOASES,max_iter_reached
245072,Lasso,1296,68,,999.5696949958801,qpOASES,max_iter_reached
245072,Lasso,1282,68,,999.820631980896,qpOASES,max_iter_reached
245072,Lasso,1176,68,,1000.4208009243013,qpOASES,solver_error
245072,Lasso,1261,68,,999.969183921814,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Lasso/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
369936,Lasso,953,84,,999.6917259693146,qpOASES,max_iter_reached
369936,Lasso,916,84,,999.3798699378967,qpOASES,max_iter_reached
369936,Lasso,992,84,,999.640732049942,qpOASES,max_iter_reached
369936,Lasso,989,84,,999.1531200408936,qpOASES,max_iter_reached
369936,Lasso,966,84,,999.4272871017456,qpOASES,max_iter_reached
369936,Lasso,927,84,,999.1048600673676,qpOASES,max_iter_reached
369936,Lasso,931,84,,998.8891899585724,qpOASES,max_iter_reached
369936,Lasso,942,84,,998.9438199996948,qpOASES,max_iter_reached
369936,Lasso,1017,84,,1000.126522064209,qpOASES,solver_error
369936,Lasso,927,84,,999.0912098884584,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2760,Portfolio,22,5,-3.1943749619162176,0.13087701797485352,qpOASES,optimal
2760,Portfolio,36,5,-2.256884289504506,0.3700368404388428,qpOASES,optimal
2760,Portfolio,44,5,-2.2532420016819623,0.5958981513977051,qpOASES,optimal
2760,Portfolio,40,5,-2.1594074700200485,0.2922351360321045,qpOASES,optimal
2760,Portfolio,28,5,-2.4344871608955683,0.1678919792175293,qpOASES,optimal
2760,Portfolio,34,5,-2.237937134738804,0.18965411186218264,qpOASES,optimal
2760,Portfolio,29,5,-2.7000644335384325,0.14497613906860352,qpOASES,optimal
2760,Portfolio,41,5,-2.1079953935464504,0.1354849338531494,qpOASES,optimal
2760,Portfolio,27,5,-1.9785838258014248,0.2340860366821289,qpOASES,optimal
2760,Portfolio,37,5,-2.4384023977406413,0.5029270648956299,qpOASES,optimal
3612,Portfolio,28,6,-2.951893085461446,0.3233120441436768,qpOASES,optimal
3612,Portfolio,55,6,-2.2164371850737816,0.3355860710144043,qpOASES,optimal
3612,Portfolio,27,6,-2.143363360478132,0.31520915031433105,qpOASES,optimal
3612,Portfolio,51,6,-1.9381014661515328,0.2048978805541992,qpOASES,optimal
3612,Portfolio,21,6,-2.7252498761547757,0.14357399940490725,qpOASES,optimal
3612,Portfolio,23,6,-3.0379396937321514,0.15979313850402832,qpOASES,optimal
3612,Portfolio,40,6,-2.1578128509629075,0.29018497467041016,qpOASES,optimal
3612,Portfolio,34,6,-2.5884330866576253,0.12114286422729492,qpOASES,optimal
3612,Portfolio,35,6,-2.200945832467008,0.19151592254638672,qpOASES,optimal
3612,Portfolio,34,6,-2.326822680219572,0.2098679542541504,qpOASES,optimal
4564,Portfolio,36,7,-2.6408639292403158,0.2382969856262207,qpOASES,optimal
4564,Portfolio,26,7,-2.366689950915412,0.1861979961395264,qpOASES,optimal
4564,Portfolio,28,7,-2.7074676221235667,0.1973879337310791,qpOASES,optimal
4564,Portfolio,37,7,-2.4813758464899265,0.3754050731658936,qpOASES,optimal
4564,Portfolio,49,7,-2.19171628612987,0.33220410346984863,qpOASES,optimal
4564,Portfolio,49,7,-2.1749683313909562,0.2791788578033447,qpOASES,optimal
4564,Portfolio,39,7,-2.872842376734728,0.7244009971618652,qpOASES,optimal
4564,Portfolio,46,7,-2.4732413543508085,0.8007469177246094,qpOASES,optimal
4564,Portfolio,31,7,-2.3945913081064916,0.3504018783569336,qpOASES,optimal
4564,Portfolio,42,7,-2.4200305786589817,0.26694488525390625,qpOASES,optimal
5616,Portfolio,59,8,-2.188036731787574,0.6132009029388428,qpOASES,optimal
5616,Portfolio,61,8,-2.5429360411306976,0.5517330169677734,qpOASES,optimal
5616,Portfolio,40,8,-2.4415555462851866,0.6342458724975586,qpOASES,optimal
5616,Portfolio,37,8,-2.491992953660496,0.3190438747406006,qpOASES,optimal
5616,Portfolio,35,8,-2.9201411117522036,0.2537682056427002,qpOASES,optimal
5616,Portfolio,43,8,-2.199117576905332,0.3234181404113769,qpOASES,optimal
5616,Portfolio,41,8,-2.7187606090103267,1.047407865524292,qpOASES,optimal
5616,Portfolio,54,8,-2.2676930532900763,0.5359609127044678,qpOASES,optimal
5616,Portfolio,56,8,-2.07855112203189,0.5091941356658936,qpOASES,optimal
5616,Portfolio,52,8,-2.503664784707362,0.6596939563751221,qpOASES,optimal
6768,Portfolio,61,9,-2.404897519770558,0.5769641399383545,qpOASES,optimal
6768,Portfolio,59,9,-2.330205560343186,0.9717860221862792,qpOASES,optimal
6768,Portfolio,56,9,-2.235051422867558,0.7900509834289551,qpOASES,optimal
6768,Portfolio,49,9,-2.098818420458368,1.2269449234008791,qpOASES,optimal
6768,Portfolio,37,9,-2.4342599044157462,0.7461259365081787,qpOASES,optimal
6768,Portfolio,40,9,-2.7319165702449983,1.0902860164642334,qpOASES,optimal
6768,Portfolio,44,9,-2.7299592796624483,0.6259229183197021,qpOASES,optimal
6768,Portfolio,45,9,-2.399334530301858,0.4970800876617432,qpOASES,optimal
6768,Portfolio,58,9,-2.6601641880832796,0.8391089439392091,qpOASES,optimal
6768,Portfolio,35,9,-2.3875291057890733,0.27085113525390625,qpOASES,optimal
8020,Portfolio,50,10,-2.5246544857578157,1.2820091247558594,qpOASES,optimal
8020,Portfolio,55,10,-2.490382195253379,0.6132640838623047,qpOASES,optimal
8020,Portfolio,46,10,-2.746298276994829,0.8117308616638184,qpOASES,optimal
8020,Portfolio,46,10,-2.963205526936086,0.8410181999206543,qpOASES,optimal
8020,Portfolio,56,10,-2.7501325025742167,0.8247330188751221,qpOASES,optimal
8020,Portfolio,52,10,-2.5252880788507635,0.6353650093078613,qpOASES,optimal
8020,Portfolio,53,10,-2.3475782375181904,0.4642608165740967,qpOASES,optimal
8020,Portfolio,50,10,-2.6398732389336192,1.1891047954559326,qpOASES,optimal
8020,Portfolio,59,10,-2.4705796199275767,0.6777749061584473,qpOASES,optimal
8020,Portfolio,50,10,-2.6589234678263503,0.8842260837554932,qpOASES,optimal
10824,Portfolio,62,12,-2.5858806248205983,1.386199951171875,qpOASES,optimal
10824,Portfolio,48,12,-2.67825906319762,0.754403829574585,qpOASES,optimal
10824,Portfolio,55,12,-2.7899601489547368,1.7889158725738523,qpOASES,optimal
10824,Portfolio,73,12,-2.5225751032564823,2.2030649185180664,qpOASES,optimal
10824,Portfolio,70,12,-2.363402606732603,1.246088981628418,qpOASES,optimal
10824,Portfolio,64,12,-2.6021965508089737,1.9400479793548584,qpOASES,optimal
10824,Portfolio,64,12,-2.5028134894459284,1.121117115020752,qpOASES,optimal
10824,Portfolio,57,12,-2.4303357781544714,1.1083731651306152,qpOASES,optimal
10824,Portfolio,49,12,-2.6624224832619454,1.1020841598510742,qpOASES,optimal
10824,Portfolio,80,12,-2.5891737389996967,1.045360088348389,qpOASES,optimal
14028,Portfolio,48,14,-3.2889297986941637,2.4585120677948,qpOASES,optimal
14028,Portfolio,70,14,-2.4636136675611247,1.5703179836273191,qpOASES,optimal
14028,Portfolio,68,14,-2.4213668699252984,2.1941659450531006,qpOASES,optimal
14028,Portfolio,78,14,-2.4811577312453337,2.451879978179932,qpOASES,optimal
14028,Portfolio,68,14,-2.752149580475763,1.476712942123413,qpOASES,optimal
14028,Portfolio,81,14,-2.4082514847461827,1.7216639518737793,qpOASES,optimal
14028,Portfolio,82,14,-2.3956878217025777,2.076690912246704,qpOASES,optimal
14028,Portfolio,73,14,-2.6491250577848056,1.6826798915863037,qpOASES,optimal
14028,Portfolio,60,14,-2.8119696559769034,1.385718822479248,qpOASES,optimal
14028,Portfolio,64,14,-2.352166932051804,1.6954379081726074,qpOASES,optimal
17632,Portfolio,81,16,-2.362856072742886,2.9036190509796143,qpOASES,optimal
17632,Portfolio,62,16,-2.7942272735988443,2.272063970565796,qpOASES,optimal
17632,Portfolio,71,16,-2.4606845225140432,2.1089320182800293,qpOASES,optimal
17632,Portfolio,87,16,-2.3606105823715127,2.9415280818939213,qpOASES,optimal
17632,Portfolio,75,16,-2.654048499525369,3.6015541553497314,qpOASES,optimal
17632,Portfolio,87,16,-2.2587784703120795,2.746670961380005,qpOASES,optimal
17632,Portfolio,91,16,-2.501857865884691,2.7908291816711426,qpOASES,optimal
17632,Portfolio,87,16,-2.6025503018750853,2.808824062347412,qpOASES,optimal
17632,Portfolio,76,16,-2.466848727612664,1.872720956802368,qpOASES,optimal
17632,Portfolio,73,16,-2.553351095734559,1.9525418281555176,qpOASES,optimal
26040,Portfolio,95,20,-2.569417493960398,4.625519037246704,qpOASES,optimal
26040,Portfolio,102,20,-2.470879023945128,4.474832057952881,qpOASES,optimal
26040,Portfolio,107,20,-2.4624538134812317,4.4365670680999765,qpOASES,optimal
26040,Portfolio,80,20,-2.550515334441677,4.816174983978272,qpOASES,optimal
26040,Portfolio,113,20,-2.3864598563326402,6.066548109054565,qpOASES,optimal
26040,Portfolio,124,20,-2.361890690851129,5.635869026184082,qpOASES,optimal
26040,Portfolio,90,20,-2.6822272577475132,5.144071817398071,qpOASES,optimal
26040,Portfolio,96,20,-2.5352120020881252,3.5005071163177486,qpOASES,optimal
26040,Portfolio,100,20,-2.5537476816534936,4.950991153717041,qpOASES,optimal
26040,Portfolio,93,20,-2.684648004323753,4.3817689418792725,qpOASES,optimal
36048,Portfolio,117,24,-2.6186318521645258,7.570734977722168,qpOASES,optimal
36048,Portfolio,109,24,-2.5315260974744698,8.490144014358519,qpOASES,optimal
36048,Portfolio,133,24,-2.3934004979303665,6.6792640686035165,qpOASES,optimal
36048,Portfolio,126,24,-2.324392042894852,8.368272066116331,qpOASES,optimal
36048,Portfolio,112,24,-2.5694317174716583,7.447242021560669,qpOASES,optimal
36048,Portfolio,126,24,-2.6330028454917347,11.661553144454956,qpOASES,optimal
36048,Portfolio,119,24,-2.445686747245435,6.000968933105469,qpOASES,optimal
36048,Portfolio,112,24,-2.464696408950187,9.110557079315186,qpOASES,optimal
36048,Portfolio,115,24,-2.6409626856910657,6.58078408241272,qpOASES,optimal
36048,Portfolio,122,24,-2.5189516607696354,8.943038940429688,qpOASES,optimal
47656,Portfolio,113,28,-2.7927502984865296,11.3072509765625,qpOASES,optimal
47656,Portfolio,140,28,-2.7106865292013453,12.139263153076172,qpOASES,optimal
47656,Portfolio,129,28,-2.9005551719875102,11.18376088142395,qpOASES,optimal
47656,Portfolio,107,28,-2.692517939483073,11.224851131439207,qpOASES,optimal
47656,Portfolio,140,28,-2.484157533644813,12.03779911994934,qpOASES,optimal
47656,Portfolio,148,28,-2.433750990473977,13.089432001113892,qpOASES,optimal
47656,Portfolio,131,28,-2.641616465615612,12.257947206497192,qpOASES,optimal
47656,Portfolio,123,28,-2.7320536887805487,11.289237022399902,qpOASES,optimal
47656,Portfolio,127,28,-2.429334686528612,9.101776838302614,qpOASES,optimal
47656,Portfolio,153,28,-2.572991819159105,10.965703010559082,qpOASES,optimal
71820,Portfolio,196,35,-2.602286538883189,31.19234800338745,qpOASES,optimal
71820,Portfolio,161,35,-2.494188986381756,22.47734785079956,qpOASES,optimal
71820,Portfolio,157,35,-2.695045675822988,23.95896697044373,qpOASES,optimal
71820,Portfolio,163,35,-2.580944158026143,19.974159002304077,qpOASES,optimal
71820,Portfolio,164,35,-2.554459361443525,21.462276935577396,qpOASES,optimal
71820,Portfolio,146,35,-2.6356430662861814,21.71954894065857,qpOASES,optimal
71820,Portfolio,161,35,-2.6414508682813524,18.63539910316468,qpOASES,optimal
71820,Portfolio,169,35,-2.5412206996131967,24.317409992218018,qpOASES,optimal
71820,Portfolio,149,35,-2.5236003159559304,22.57728290557861,qpOASES,optimal
71820,Portfolio,151,35,-2.5130432276228136,20.049904108047485,qpOASES,optimal
105436,Portfolio,192,43,-2.6886153921760023,46.877211093902595,qpOASES,optimal
105436,Portfolio,183,43,-2.58596035580242,46.67788505554199,qpOASES,optimal
105436,Portfolio,196,43,-2.60929751441921,41.31930804252625,qpOASES,optimal
105436,Portfolio,211,43,-2.5562550067643306,43.646240949630744,qpOASES,optimal
105436,Portfolio,197,43,-2.6064392484461063,35.50152587890625,qpOASES,optimal
105436,Portfolio,213,43,-2.543527798526483,50.30811190605164,qpOASES,optimal
105436,Portfolio,176,43,-2.5569478730389985,30.58892297744751,qpOASES,optimal
105436,Portfolio,182,43,-2.5864854103156087,42.5016279220581,qpOASES,optimal
105436,Portfolio,214,43,-2.5967623074203443,43.245429039001465,qpOASES,optimal
105436,Portfolio,202,43,-2.512774516211104,40.6071960926056,qpOASES,optimal
150904,Portfolio,248,52,-2.611212680637883,87.22241115570068,qpOASES,optimal
150904,Portfolio,248,52,-2.4633387447808186,89.13913416862488,qpOASES,optimal
150904,Portfolio,252,52,-2.540935468202912,80.32970809936523,qpOASES,optimal
150904,Portfolio,212,52,-2.620704470871184,65.19301199913025,qpOASES,optimal
150904,Portfolio,247,52,-2.555575679247979,64.9294490814209,qpOASES,optimal
150904,Portfolio,212,52,-2.7176017507369665,68.49890208244325,qpOASES,optimal
150904,Portfolio,200,52,-2.7127220902718108,53.107306003570564,qpOASES,optimal
150904,Portfolio,219,52,-2.6559812092881967,64.94778895378114,qpOASES,optimal
150904,Portfolio,211,52,-2.620358353233,57.043213844299316,qpOASES,optimal
150904,Portfolio,250,52,-2.560286925956856,66.98057985305786,qpOASES,optimal
230880,Portfolio,291,65,-2.744066501045219,117.403067111969,qpOASES,optimal
230880,Portfolio,279,65,-2.5580985887433387,117.81331706047058,qpOASES,optimal
230880,Portfolio,288,65,-2.4918564622659183,120.5806188583374,qpOASES,optimal
230880,Portfolio,290,65,-2.7288405014759523,132.2007818222046,qpOASES,optimal
230880,Portfolio,288,65,-2.7002111833558797,132.56584596633908,qpOASES,optimal
230880,Portfolio,288,65,-2.6632567015249635,117.47482299804688,qpOASES,optimal
230880,Portfolio,268,65,-2.4735083698871767,126.04501008987428,qpOASES,optimal
230880,Portfolio,292,65,-2.6559452080977826,137.64565181732178,qpOASES,optimal
230880,Portfolio,260,65,-2.6757666902059234,108.7563989162445,qpOASES,optimal
230880,Portfolio,274,65,-2.4628720431622675,119.39765000343323,qpOASES,optimal
344160,Portfolio,355,80,-2.7079909387435968,242.12100505828857,qpOASES,optimal
344160,Portfolio,370,80,-2.544199298793371,267.88180804252625,qpOASES,optimal
344160,Portfolio,348,80,-2.57183755486736,219.8457100391388,qpOASES,optimal
344160,Portfolio,369,80,-2.441171255720737,273.44757294654846,qpOASES,optimal
344160,Portfolio,369,80,-2.66460788286855,247.5324568748474,qpOASES,optimal
344160,Portfolio,351,80,-2.4913907094949264,212.27299404144287,qpOASES,optimal
344160,Portfolio,340,80,-2.6081117546528594,214.30044794082642,qpOASES,optimal
344160,Portfolio,348,80,-2.5079118610801157,241.1343719959259,qpOASES,optimal
344160,Portfolio,343,80,-2.5480557161830486,257.48541402816767,qpOASES,optimal
344160,Portfolio,306,80,-2.6616461656978787,213.6612958908081,qpOASES,optimal
519948,Portfolio,437,99,-2.6322188903239305,563.4206991195679,qpOASES,optimal
519948,Portfolio,383,99,-2.6985193546035915,464.9584197998047,qpOASES,optimal
519948,Portfolio,406,99,-2.611759334621936,497.5417740345001,qpOASES,optimal
519948,Portfolio,422,99,-2.723335014387526,522.9682810306549,qpOASES,optimal
519948,Portfolio,387,99,-2.7245158666171907,466.93498396873474,qpOASES,optimal
519948,Portfolio,450,99,-2.602414198019215,411.13480806350714,qpOASES,optimal
519948,Portfolio,425,99,-2.600007972727402,386.96093797683716,qpOASES,optimal
519948,Portfolio,417,99,-2.667513960496636,409.5928750038147,qpOASES,optimal
519948,Portfolio,420,99,-2.607836563659466,443.8613030910492,qpOASES,optimal
519948,Portfolio,439,99,-2.6687245983725907,371.3068289756775,qpOASES,optimal
806248,Portfolio,509,124,,999.1365630626677,qpOASES,max_iter_reached
806248,Portfolio,492,124,,999.478094100952,qpOASES,max_iter_reached
806248,Portfolio,511,124,-2.678694375668825,833.8345561027527,qpOASES,optimal
806248,Portfolio,527,124,-2.61498348866255,815.1394121646881,qpOASES,optimal
806248,Portfolio,544,124,-2.5978458039044927,832.2343618869781,qpOASES,optimal
806248,Portfolio,535,124,-2.638494875293357,810.6254029273987,qpOASES,optimal
806248,Portfolio,510,124,-2.706796770384069,874.9302520751953,qpOASES,optimal
806248,Portfolio,510,124,-2.5903589482501146,781.0758509635925,qpOASES,optimal
806248,Portfolio,557,124,,999.5236148834227,qpOASES,max_iter_reached
806248,Portfolio,497,124,-2.618376695921873,901.640692949295,qpOASES,optimal
1232308,Portfolio,216,154,,996.3436431884766,qpOASES,max_iter_reached
1232308,Portfolio,313,154,,997.0335669517516,qpOASES,max_iter_reached
1232308,Portfolio,204,154,,995.72127699852,qpOASES,max_iter_reached
1232308,Portfolio,254,154,,997.7476360797882,qpOASES,max_iter_reached
1232308,Portfolio,393,154,,1000.0780401229857,qpOASES,solver_error
1232308,Portfolio,432,154,,999.0551331043243,qpOASES,max_iter_reached
1232308,Portfolio,390,154,,997.9865899086,qpOASES,max_iter_reached
1232308,Portfolio,364,154,,997.7609961032867,qpOASES,max_iter_reached
1232308,Portfolio,360,154,,999.9201331138612,qpOASES,max_iter_reached
1232308,Portfolio,202,154,,996.751079082489,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8020,Portfolio,50,10,-2.524654485757816,1.2820091247558594,qpOASES,optimal
8020,Portfolio,55,10,-2.490382195253379,0.6132640838623047,qpOASES,optimal
8020,Portfolio,46,10,-2.746298276994829,0.8117308616638184,qpOASES,optimal
8020,Portfolio,46,10,-2.9632055269360866,0.8410181999206543,qpOASES,optimal
8020,Portfolio,56,10,-2.7501325025742167,0.8247330188751221,qpOASES,optimal
8020,Portfolio,52,10,-2.5252880788507635,0.6353650093078613,qpOASES,optimal
8020,Portfolio,53,10,-2.3475782375181904,0.4642608165740967,qpOASES,optimal
8020,Portfolio,50,10,-2.6398732389336192,1.1891047954559326,qpOASES,optimal
8020,Portfolio,59,10,-2.4705796199275767,0.6777749061584473,qpOASES,optimal
8020,Portfolio,50,10,-2.6589234678263503,0.8842260837554932,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
10824,Portfolio,62,12,-2.5858806248205983,1.386199951171875,qpOASES,optimal
10824,Portfolio,48,12,-2.67825906319762,0.754403829574585,qpOASES,optimal
10824,Portfolio,55,12,-2.7899601489547368,1.7889158725738523,qpOASES,optimal
10824,Portfolio,73,12,-2.5225751032564823,2.2030649185180664,qpOASES,optimal
10824,Portfolio,70,12,-2.363402606732603,1.246088981628418,qpOASES,optimal
10824,Portfolio,64,12,-2.6021965508089737,1.9400479793548584,qpOASES,optimal
10824,Portfolio,64,12,-2.5028134894459284,1.121117115020752,qpOASES,optimal
10824,Portfolio,57,12,-2.4303357781544714,1.1083731651306152,qpOASES,optimal
10824,Portfolio,49,12,-2.6624224832619454,1.1020841598510742,qpOASES,optimal
10824,Portfolio,80,12,-2.5891737389996967,1.045360088348389,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n124.csv <==
N,class,iter,n,obj_val,run_time,solver,status
806248,Portfolio,509,124,,999.1365630626677,qpOASES,max_iter_reached
806248,Portfolio,492,124,,999.478094100952,qpOASES,max_iter_reached
806248,Portfolio,511,124,-2.678694375668825,833.8345561027527,qpOASES,optimal
806248,Portfolio,527,124,-2.61498348866255,815.1394121646881,qpOASES,optimal
806248,Portfolio,544,124,-2.5978458039044927,832.2343618869781,qpOASES,optimal
806248,Portfolio,535,124,-2.638494875293357,810.6254029273987,qpOASES,optimal
806248,Portfolio,510,124,-2.706796770384069,874.9302520751953,qpOASES,optimal
806248,Portfolio,510,124,-2.5903589482501146,781.0758509635925,qpOASES,optimal
806248,Portfolio,557,124,,999.5236148834227,qpOASES,max_iter_reached
806248,Portfolio,497,124,-2.618376695921873,901.640692949295,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
14028,Portfolio,48,14,-3.288929798694164,2.4585120677948,qpOASES,optimal
14028,Portfolio,70,14,-2.4636136675611247,1.5703179836273191,qpOASES,optimal
14028,Portfolio,68,14,-2.4213668699252984,2.1941659450531006,qpOASES,optimal
14028,Portfolio,78,14,-2.4811577312453337,2.4518799781799316,qpOASES,optimal
14028,Portfolio,68,14,-2.752149580475763,1.476712942123413,qpOASES,optimal
14028,Portfolio,81,14,-2.4082514847461827,1.7216639518737793,qpOASES,optimal
14028,Portfolio,82,14,-2.3956878217025777,2.076690912246704,qpOASES,optimal
14028,Portfolio,73,14,-2.6491250577848056,1.6826798915863037,qpOASES,optimal
14028,Portfolio,60,14,-2.8119696559769034,1.385718822479248,qpOASES,optimal
14028,Portfolio,64,14,-2.3521669320518037,1.6954379081726074,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n154.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1232308,Portfolio,216,154,,996.3436431884766,qpOASES,max_iter_reached
1232308,Portfolio,313,154,,997.0335669517516,qpOASES,max_iter_reached
1232308,Portfolio,204,154,,995.7212769985199,qpOASES,max_iter_reached
1232308,Portfolio,254,154,,997.7476360797882,qpOASES,max_iter_reached
1232308,Portfolio,393,154,,1000.0780401229857,qpOASES,solver_error
1232308,Portfolio,432,154,,999.0551331043243,qpOASES,max_iter_reached
1232308,Portfolio,390,154,,997.9865899086,qpOASES,max_iter_reached
1232308,Portfolio,364,154,,997.7609961032867,qpOASES,max_iter_reached
1232308,Portfolio,360,154,,999.9201331138612,qpOASES,max_iter_reached
1232308,Portfolio,202,154,,996.751079082489,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17632,Portfolio,81,16,-2.362856072742886,2.9036190509796143,qpOASES,optimal
17632,Portfolio,62,16,-2.7942272735988443,2.272063970565796,qpOASES,optimal
17632,Portfolio,71,16,-2.4606845225140432,2.1089320182800293,qpOASES,optimal
17632,Portfolio,87,16,-2.3606105823715127,2.9415280818939213,qpOASES,optimal
17632,Portfolio,75,16,-2.654048499525369,3.6015541553497314,qpOASES,optimal
17632,Portfolio,87,16,-2.2587784703120795,2.746670961380005,qpOASES,optimal
17632,Portfolio,91,16,-2.501857865884691,2.7908291816711426,qpOASES,optimal
17632,Portfolio,87,16,-2.6025503018750853,2.808824062347412,qpOASES,optimal
17632,Portfolio,76,16,-2.466848727612664,1.8727209568023682,qpOASES,optimal
17632,Portfolio,73,16,-2.553351095734559,1.9525418281555176,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
26040,Portfolio,95,20,-2.569417493960398,4.625519037246704,qpOASES,optimal
26040,Portfolio,102,20,-2.470879023945128,4.474832057952881,qpOASES,optimal
26040,Portfolio,107,20,-2.462453813481232,4.4365670680999765,qpOASES,optimal
26040,Portfolio,80,20,-2.550515334441677,4.8161749839782715,qpOASES,optimal
26040,Portfolio,113,20,-2.38645985633264,6.066548109054565,qpOASES,optimal
26040,Portfolio,124,20,-2.361890690851129,5.635869026184082,qpOASES,optimal
26040,Portfolio,90,20,-2.682227257747513,5.144071817398071,qpOASES,optimal
26040,Portfolio,96,20,-2.535212002088125,3.5005071163177486,qpOASES,optimal
26040,Portfolio,100,20,-2.5537476816534936,4.950991153717041,qpOASES,optimal
26040,Portfolio,93,20,-2.684648004323753,4.3817689418792725,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n24.csv <==
N,class,iter,n,obj_val,run_time,solver,status
36048,Portfolio,117,24,-2.6186318521645258,7.570734977722168,qpOASES,optimal
36048,Portfolio,109,24,-2.5315260974744698,8.490144014358519,qpOASES,optimal
36048,Portfolio,133,24,-2.3934004979303665,6.6792640686035165,qpOASES,optimal
36048,Portfolio,126,24,-2.324392042894852,8.368272066116331,qpOASES,optimal
36048,Portfolio,112,24,-2.5694317174716583,7.447242021560669,qpOASES,optimal
36048,Portfolio,126,24,-2.6330028454917347,11.661553144454956,qpOASES,optimal
36048,Portfolio,119,24,-2.445686747245435,6.000968933105469,qpOASES,optimal
36048,Portfolio,112,24,-2.464696408950187,9.110557079315186,qpOASES,optimal
36048,Portfolio,115,24,-2.6409626856910657,6.58078408241272,qpOASES,optimal
36048,Portfolio,122,24,-2.5189516607696354,8.943038940429688,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n28.csv <==
N,class,iter,n,obj_val,run_time,solver,status
47656,Portfolio,113,28,-2.7927502984865296,11.3072509765625,qpOASES,optimal
47656,Portfolio,140,28,-2.7106865292013453,12.139263153076172,qpOASES,optimal
47656,Portfolio,129,28,-2.9005551719875102,11.18376088142395,qpOASES,optimal
47656,Portfolio,107,28,-2.692517939483073,11.224851131439207,qpOASES,optimal
47656,Portfolio,140,28,-2.484157533644813,12.03779911994934,qpOASES,optimal
47656,Portfolio,148,28,-2.433750990473977,13.089432001113892,qpOASES,optimal
47656,Portfolio,131,28,-2.641616465615612,12.257947206497192,qpOASES,optimal
47656,Portfolio,123,28,-2.732053688780549,11.289237022399902,qpOASES,optimal
47656,Portfolio,127,28,-2.4293346865286116,9.101776838302614,qpOASES,optimal
47656,Portfolio,153,28,-2.572991819159105,10.965703010559082,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n35.csv <==
N,class,iter,n,obj_val,run_time,solver,status
71820,Portfolio,196,35,-2.602286538883189,31.19234800338745,qpOASES,optimal
71820,Portfolio,161,35,-2.4941889863817557,22.47734785079956,qpOASES,optimal
71820,Portfolio,157,35,-2.695045675822988,23.95896697044373,qpOASES,optimal
71820,Portfolio,163,35,-2.580944158026143,19.974159002304077,qpOASES,optimal
71820,Portfolio,164,35,-2.554459361443525,21.462276935577396,qpOASES,optimal
71820,Portfolio,146,35,-2.6356430662861814,21.71954894065857,qpOASES,optimal
71820,Portfolio,161,35,-2.6414508682813524,18.63539910316468,qpOASES,optimal
71820,Portfolio,169,35,-2.5412206996131967,24.317409992218018,qpOASES,optimal
71820,Portfolio,149,35,-2.5236003159559304,22.57728290557861,qpOASES,optimal
71820,Portfolio,151,35,-2.5130432276228136,20.049904108047485,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n43.csv <==
N,class,iter,n,obj_val,run_time,solver,status
105436,Portfolio,192,43,-2.6886153921760023,46.877211093902595,qpOASES,optimal
105436,Portfolio,183,43,-2.5859603558024196,46.67788505554199,qpOASES,optimal
105436,Portfolio,196,43,-2.60929751441921,41.31930804252625,qpOASES,optimal
105436,Portfolio,211,43,-2.5562550067643306,43.64624094963074,qpOASES,optimal
105436,Portfolio,197,43,-2.6064392484461063,35.50152587890625,qpOASES,optimal
105436,Portfolio,213,43,-2.543527798526483,50.30811190605164,qpOASES,optimal
105436,Portfolio,176,43,-2.5569478730389985,30.58892297744751,qpOASES,optimal
105436,Portfolio,182,43,-2.5864854103156087,42.5016279220581,qpOASES,optimal
105436,Portfolio,214,43,-2.5967623074203443,43.245429039001465,qpOASES,optimal
105436,Portfolio,202,43,-2.512774516211104,40.6071960926056,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n5.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2760,Portfolio,22,5,-3.1943749619162176,0.13087701797485352,qpOASES,optimal
2760,Portfolio,36,5,-2.256884289504506,0.3700368404388428,qpOASES,optimal
2760,Portfolio,44,5,-2.2532420016819623,0.5958981513977051,qpOASES,optimal
2760,Portfolio,40,5,-2.1594074700200485,0.2922351360321045,qpOASES,optimal
2760,Portfolio,28,5,-2.4344871608955683,0.1678919792175293,qpOASES,optimal
2760,Portfolio,34,5,-2.2379371347388037,0.18965411186218264,qpOASES,optimal
2760,Portfolio,29,5,-2.7000644335384325,0.14497613906860352,qpOASES,optimal
2760,Portfolio,41,5,-2.1079953935464504,0.1354849338531494,qpOASES,optimal
2760,Portfolio,27,5,-1.9785838258014248,0.2340860366821289,qpOASES,optimal
2760,Portfolio,37,5,-2.4384023977406413,0.5029270648956299,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n52.csv <==
N,class,iter,n,obj_val,run_time,solver,status
150904,Portfolio,248,52,-2.611212680637883,87.22241115570068,qpOASES,optimal
150904,Portfolio,248,52,-2.4633387447808186,89.13913416862488,qpOASES,optimal
150904,Portfolio,252,52,-2.540935468202912,80.32970809936523,qpOASES,optimal
150904,Portfolio,212,52,-2.620704470871184,65.19301199913025,qpOASES,optimal
150904,Portfolio,247,52,-2.555575679247979,64.9294490814209,qpOASES,optimal
150904,Portfolio,212,52,-2.7176017507369665,68.49890208244325,qpOASES,optimal
150904,Portfolio,200,52,-2.7127220902718108,53.107306003570564,qpOASES,optimal
150904,Portfolio,219,52,-2.6559812092881967,64.94778895378114,qpOASES,optimal
150904,Portfolio,211,52,-2.620358353233,57.043213844299316,qpOASES,optimal
150904,Portfolio,250,52,-2.560286925956856,66.98057985305786,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n6.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3612,Portfolio,28,6,-2.951893085461446,0.3233120441436768,qpOASES,optimal
3612,Portfolio,55,6,-2.2164371850737816,0.3355860710144043,qpOASES,optimal
3612,Portfolio,27,6,-2.1433633604781317,0.31520915031433105,qpOASES,optimal
3612,Portfolio,51,6,-1.9381014661515328,0.2048978805541992,qpOASES,optimal
3612,Portfolio,21,6,-2.725249876154776,0.14357399940490725,qpOASES,optimal
3612,Portfolio,23,6,-3.0379396937321514,0.15979313850402832,qpOASES,optimal
3612,Portfolio,40,6,-2.1578128509629075,0.29018497467041016,qpOASES,optimal
3612,Portfolio,34,6,-2.5884330866576253,0.12114286422729492,qpOASES,optimal
3612,Portfolio,35,6,-2.200945832467008,0.19151592254638672,qpOASES,optimal
3612,Portfolio,34,6,-2.3268226802195717,0.2098679542541504,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n65.csv <==
N,class,iter,n,obj_val,run_time,solver,status
230880,Portfolio,291,65,-2.744066501045219,117.403067111969,qpOASES,optimal
230880,Portfolio,279,65,-2.5580985887433387,117.81331706047058,qpOASES,optimal
230880,Portfolio,288,65,-2.4918564622659183,120.5806188583374,qpOASES,optimal
230880,Portfolio,290,65,-2.7288405014759523,132.2007818222046,qpOASES,optimal
230880,Portfolio,288,65,-2.70021118335588,132.56584596633908,qpOASES,optimal
230880,Portfolio,288,65,-2.6632567015249635,117.47482299804688,qpOASES,optimal
230880,Portfolio,268,65,-2.4735083698871767,126.04501008987428,qpOASES,optimal
230880,Portfolio,292,65,-2.6559452080977826,137.64565181732178,qpOASES,optimal
230880,Portfolio,260,65,-2.6757666902059234,108.7563989162445,qpOASES,optimal
230880,Portfolio,274,65,-2.4628720431622675,119.39765000343323,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n7.csv <==
N,class,iter,n,obj_val,run_time,solver,status
4564,Portfolio,36,7,-2.640863929240316,0.2382969856262207,qpOASES,optimal
4564,Portfolio,26,7,-2.366689950915412,0.1861979961395264,qpOASES,optimal
4564,Portfolio,28,7,-2.7074676221235667,0.1973879337310791,qpOASES,optimal
4564,Portfolio,37,7,-2.4813758464899265,0.3754050731658936,qpOASES,optimal
4564,Portfolio,49,7,-2.19171628612987,0.33220410346984863,qpOASES,optimal
4564,Portfolio,49,7,-2.174968331390956,0.2791788578033447,qpOASES,optimal
4564,Portfolio,39,7,-2.872842376734728,0.7244009971618652,qpOASES,optimal
4564,Portfolio,46,7,-2.4732413543508085,0.8007469177246094,qpOASES,optimal
4564,Portfolio,31,7,-2.394591308106492,0.3504018783569336,qpOASES,optimal
4564,Portfolio,42,7,-2.4200305786589817,0.26694488525390625,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n8.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5616,Portfolio,59,8,-2.188036731787574,0.6132009029388428,qpOASES,optimal
5616,Portfolio,61,8,-2.5429360411306976,0.5517330169677734,qpOASES,optimal
5616,Portfolio,40,8,-2.4415555462851866,0.6342458724975586,qpOASES,optimal
5616,Portfolio,37,8,-2.491992953660496,0.3190438747406006,qpOASES,optimal
5616,Portfolio,35,8,-2.920141111752204,0.2537682056427002,qpOASES,optimal
5616,Portfolio,43,8,-2.1991175769053317,0.3234181404113769,qpOASES,optimal
5616,Portfolio,41,8,-2.7187606090103267,1.047407865524292,qpOASES,optimal
5616,Portfolio,54,8,-2.2676930532900763,0.5359609127044678,qpOASES,optimal
5616,Portfolio,56,8,-2.07855112203189,0.5091941356658936,qpOASES,optimal
5616,Portfolio,52,8,-2.503664784707362,0.6596939563751221,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n80.csv <==
N,class,iter,n,obj_val,run_time,solver,status
344160,Portfolio,355,80,-2.7079909387435968,242.12100505828857,qpOASES,optimal
344160,Portfolio,370,80,-2.544199298793371,267.88180804252625,qpOASES,optimal
344160,Portfolio,348,80,-2.57183755486736,219.8457100391388,qpOASES,optimal
344160,Portfolio,369,80,-2.441171255720737,273.44757294654846,qpOASES,optimal
344160,Portfolio,369,80,-2.66460788286855,247.5324568748474,qpOASES,optimal
344160,Portfolio,351,80,-2.4913907094949264,212.27299404144287,qpOASES,optimal
344160,Portfolio,340,80,-2.6081117546528594,214.30044794082642,qpOASES,optimal
344160,Portfolio,348,80,-2.507911861080116,241.1343719959259,qpOASES,optimal
344160,Portfolio,343,80,-2.5480557161830486,257.48541402816767,qpOASES,optimal
344160,Portfolio,306,80,-2.6616461656978787,213.6612958908081,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n9.csv <==
N,class,iter,n,obj_val,run_time,solver,status
6768,Portfolio,61,9,-2.404897519770558,0.5769641399383545,qpOASES,optimal
6768,Portfolio,59,9,-2.330205560343186,0.9717860221862792,qpOASES,optimal
6768,Portfolio,56,9,-2.235051422867558,0.7900509834289551,qpOASES,optimal
6768,Portfolio,49,9,-2.098818420458368,1.2269449234008791,qpOASES,optimal
6768,Portfolio,37,9,-2.4342599044157462,0.7461259365081787,qpOASES,optimal
6768,Portfolio,40,9,-2.7319165702449983,1.0902860164642334,qpOASES,optimal
6768,Portfolio,44,9,-2.7299592796624483,0.6259229183197021,qpOASES,optimal
6768,Portfolio,45,9,-2.399334530301858,0.4970800876617432,qpOASES,optimal
6768,Portfolio,58,9,-2.66016418808328,0.8391089439392091,qpOASES,optimal
6768,Portfolio,35,9,-2.3875291057890733,0.27085113525390625,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Portfolio/n99.csv <==
N,class,iter,n,obj_val,run_time,solver,status
519948,Portfolio,437,99,-2.6322188903239305,563.4206991195679,qpOASES,optimal
519948,Portfolio,383,99,-2.6985193546035915,464.9584197998047,qpOASES,optimal
519948,Portfolio,406,99,-2.611759334621936,497.5417740345001,qpOASES,optimal
519948,Portfolio,422,99,-2.723335014387526,522.9682810306549,qpOASES,optimal
519948,Portfolio,387,99,-2.7245158666171907,466.93498396873474,qpOASES,optimal
519948,Portfolio,450,99,-2.602414198019215,411.13480806350714,qpOASES,optimal
519948,Portfolio,425,99,-2.600007972727402,386.96093797683716,qpOASES,optimal
519948,Portfolio,417,99,-2.6675139604966356,409.5928750038147,qpOASES,optimal
519948,Portfolio,420,99,-2.607836563659466,443.8613030910492,qpOASES,optimal
519948,Portfolio,439,99,-2.6687245983725907,371.3068289756775,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,67,10,-0.4687999453526504,0.002224922180175781,qpOASES,optimal
600,Random QP,41,10,-0.2443301823996288,0.0009000301361083984,qpOASES,optimal
596,Random QP,65,10,-0.12989731785581266,0.002073049545288086,qpOASES,optimal
596,Random QP,52,10,-0.4940601920372089,0.0017321109771728516,qpOASES,optimal
600,Random QP,64,10,-0.16494911377567514,0.002034902572631836,qpOASES,optimal
600,Random QP,42,10,-0.1926747097923475,0.0008740425109863281,qpOASES,optimal
600,Random QP,58,10,-0.2540042264562839,0.0012369155883789062,qpOASES,optimal
596,Random QP,63,10,-0.1699306335875057,0.0012950897216796875,qpOASES,optimal
594,Random QP,50,10,-0.29323633840401525,0.0016660690307617188,qpOASES,optimal
600,Random QP,70,10,-0.1503679555686495,0.00232696533203125,qpOASES,optimal
722,Random QP,63,11,-0.1488656122430626,0.002115011215209961,qpOASES,optimal
722,Random QP,73,11,-0.5219700447773085,0.025405168533325195,qpOASES,optimal
724,Random QP,57,11,-0.5101533638882806,0.0020439624786376953,qpOASES,optimal
722,Random QP,76,11,-0.3074610596101049,0.0025877952575683594,qpOASES,optimal
712,Random QP,50,11,-0.14282714623413956,0.006262063980102539,qpOASES,optimal
720,Random QP,57,11,-0.2760515717186613,0.002017974853515625,qpOASES,optimal
726,Random QP,85,11,-0.2699262480985809,0.00279998779296875,qpOASES,optimal
722,Random QP,51,11,-0.16517663725623966,0.0017349720001220705,qpOASES,optimal
720,Random QP,68,11,-0.6090501611085628,0.002429008483886719,qpOASES,optimal
724,Random QP,76,11,-0.3952063300770233,0.04799604415893555,qpOASES,optimal
858,Random QP,79,12,-0.2385640492694054,0.0031659603118896484,qpOASES,optimal
864,Random QP,56,12,-0.3067404625145009,0.024753093719482425,qpOASES,optimal
860,Random QP,76,12,-0.23929243200810565,0.02257513999938965,qpOASES,optimal
858,Random QP,59,12,-0.3773045112613098,0.04321908950805664,qpOASES,optimal
864,Random QP,67,12,-0.3922920250450376,0.002459049224853516,qpOASES,optimal
864,Random QP,53,12,-0.3054229606184763,0.002034902572631836,qpOASES,optimal
862,Random QP,65,12,-0.3293893244179518,0.0024280548095703125,qpOASES,optimal
862,Random QP,43,12,-0.2595949654809303,0.0016560554504394533,qpOASES,optimal
862,Random QP,48,12,-0.10958005054698199,0.0018839836120605469,qpOASES,optimal
856,Random QP,63,12,-0.2481418738796211,0.03716492652893066,qpOASES,optimal
1014,Random QP,72,13,-0.2270579871493677,0.0031478404998779297,qpOASES,optimal
1012,Random QP,93,13,-0.4355529594805642,0.0470120906829834,qpOASES,optimal
1010,Random QP,93,13,-0.4153438278975369,0.0039520263671875,qpOASES,optimal
1010,Random QP,73,13,-0.2572951637501281,0.003058910369873047,qpOASES,optimal
1008,Random QP,64,13,-0.12423789693503935,0.011729955673217772,qpOASES,optimal
1012,Random QP,63,13,-0.2246269231607073,0.01125812530517578,qpOASES,optimal
1014,Random QP,58,13,-0.27843629314463897,0.008708953857421875,qpOASES,optimal
1008,Random QP,75,13,-0.28131324266416075,0.003499031066894531,qpOASES,optimal
1010,Random QP,72,13,-0.5357845309111474,0.0232541561126709,qpOASES,optimal
1014,Random QP,72,13,-0.4133237826494718,0.007025957107543945,qpOASES,optimal
1344,Random QP,76,15,-0.4298790855041645,0.04673290252685547,qpOASES,optimal
1348,Random QP,80,15,-0.1504484664835444,0.003985881805419922,qpOASES,optimal
1344,Random QP,106,15,-0.2494475132958644,0.026803016662597656,qpOASES,optimal
1350,Random QP,82,15,-0.4108782696370986,0.0038340091705322266,qpOASES,optimal
1344,Random QP,94,15,-0.5034816463069312,0.004359006881713867,qpOASES,optimal
1348,Random QP,77,15,-0.12378140505813222,0.028134822845458984,qpOASES,optimal
1350,Random QP,85,15,-0.3917503280242816,0.050872087478637695,qpOASES,optimal
1348,Random QP,85,15,-0.2799842189256929,0.03225994110107422,qpOASES,optimal
1350,Random QP,90,15,-0.08154085735325785,0.004595041275024414,qpOASES,optimal
1350,Random QP,80,15,-0.24282566034667424,0.003841876983642578,qpOASES,optimal
1944,Random QP,77,18,-0.3185212534023045,0.004553794860839844,qpOASES,optimal
1944,Random QP,97,18,-0.5236960534619782,0.029148101806640625,qpOASES,optimal
1944,Random QP,122,18,-0.3736708417249817,0.026974916458129883,qpOASES,optimal
1944,Random QP,106,18,-0.28655779812369225,0.006147861480712891,qpOASES,optimal
1944,Random QP,77,18,-0.2334180197329072,0.03276991844177246,qpOASES,optimal
1944,Random QP,94,18,-0.5182604091573789,0.026605844497680664,qpOASES,optimal
1944,Random QP,97,18,-0.26117978258921754,0.08550882339477539,qpOASES,optimal
1940,Random QP,86,18,-0.2529599193587736,0.04607391357421875,qpOASES,optimal
1942,Random QP,99,18,-0.3276031509331982,0.005828142166137695,qpOASES,optimal
1944,Random QP,103,18,-0.31055506321983634,0.03087592124938965,qpOASES,optimal
3174,Random QP,129,23,-0.3824853549554017,0.11091208457946776,qpOASES,optimal
3174,Random QP,124,23,-0.4567685302757472,0.10299992561340332,qpOASES,optimal
3174,Random QP,102,23,-0.21686188554840294,0.06059503555297852,qpOASES,optimal
3174,Random QP,107,23,-0.21397109870123296,0.055178165435791016,qpOASES,optimal
3174,Random QP,129,23,-0.2874785334417894,0.011049985885620115,qpOASES,optimal
3174,Random QP,119,23,-0.2853247309606789,0.05216383934020996,qpOASES,optimal
3174,Random QP,136,23,-0.4969188692116199,0.07806515693664551,qpOASES,optimal
3174,Random QP,141,23,-0.4471643533399687,0.05219697952270508,qpOASES,optimal
3172,Random QP,97,23,-0.4309753490408815,0.07960295677185059,qpOASES,optimal
3174,Random QP,153,23,-0.4395948032740528,0.021446943283081055,qpOASES,optimal
5046,Random QP,152,29,-0.529792868239823,0.09107708930969237,qpOASES,optimal
5046,Random QP,161,29,-0.5164763805795529,0.11853599548339845,qpOASES,optimal
5046,Random QP,103,29,-0.2429208486941116,0.11158990859985353,qpOASES,optimal
5046,Random QP,138,29,-0.4461701156139745,0.06814002990722656,qpOASES,optimal
5046,Random QP,178,29,-0.5824518174476468,0.09446096420288086,qpOASES,optimal
5046,Random QP,167,29,-0.3926188309231066,0.13356900215148926,qpOASES,optimal
5046,Random QP,127,29,-0.2706274458151346,0.09806680679321288,qpOASES,optimal
5046,Random QP,145,29,-0.4047382236872961,0.02742815017700196,qpOASES,optimal
5046,Random QP,135,29,-0.3143045834403032,0.06916999816894531,qpOASES,optimal
5044,Random QP,132,29,-0.3436611540602159,0.05637311935424805,qpOASES,optimal
9126,Random QP,198,39,-0.5294551914036171,0.1704580783843994,qpOASES,optimal
9126,Random QP,154,39,-0.4568330660692863,0.12535500526428225,qpOASES,optimal
9126,Random QP,194,39,-0.36320337182189416,0.2049570083618164,qpOASES,optimal
9126,Random QP,201,39,-0.531354218845539,0.20523500442504888,qpOASES,optimal
9126,Random QP,176,39,-0.3432100965256355,0.1464698314666748,qpOASES,optimal
9126,Random QP,171,39,-0.3906723072473999,0.11172103881835938,qpOASES,optimal
9126,Random QP,156,39,-0.6641479461564661,0.13385987281799314,qpOASES,optimal
9126,Random QP,206,39,-0.4108657068999619,0.09325313568115234,qpOASES,optimal
9126,Random QP,161,39,-0.4864756916520681,0.14252495765686035,qpOASES,optimal
9126,Random QP,193,39,-0.5044733120061474,0.09853816032409668,qpOASES,optimal
16854,Random QP,256,53,-0.3998904160450029,0.19440102577209475,qpOASES,optimal
16854,Random QP,247,53,-0.5555157690480661,0.1954028606414795,qpOASES,optimal
16854,Random QP,250,53,-0.499537629149538,0.19060492515563965,qpOASES,optimal
16854,Random QP,223,53,-0.5258103042242659,0.1956419944763184,qpOASES,optimal
16854,Random QP,226,53,-0.7066183416445618,0.16306304931640625,qpOASES,optimal
16854,Random QP,236,53,-0.4465138907877129,0.15854597091674805,qpOASES,optimal
16854,Random QP,252,53,-0.5309822585137148,0.15239596366882324,qpOASES,optimal
16854,Random QP,218,53,-0.4649368360000762,0.17139410972595215,qpOASES,optimal
16854,Random QP,296,53,-0.5148362781275746,0.24008798599243164,qpOASES,optimal
16854,Random QP,196,53,-0.6469785468625349,0.1815319061279297,qpOASES,optimal
31974,Random QP,339,73,-0.4330162998821928,0.2256190776824951,qpOASES,optimal
31974,Random QP,347,73,-0.6293301264871343,0.3129420280456543,qpOASES,optimal
31974,Random QP,360,73,-0.5562279756453895,0.2854988574981689,qpOASES,optimal
31974,Random QP,337,73,-0.4960741243782816,0.3118319511413574,qpOASES,optimal
31974,Random QP,331,73,-0.5607594981303098,0.1998121738433838,qpOASES,optimal
31974,Random QP,338,73,-0.3557648427717692,0.2830760478973389,qpOASES,optimal
31974,Random QP,341,73,-0.6536046687420424,0.2525160312652588,qpOASES,optimal
31974,Random QP,325,73,-0.6623827792444487,0.2921159267425537,qpOASES,optimal
31974,Random QP,294,73,-0.5362444195556203,0.28935599327087397,qpOASES,optimal
31974,Random QP,328,73,-0.5463596090358412,0.27535009384155273,qpOASES,optimal
63654,Random QP,444,103,-0.5917684940183507,0.4963929653167725,qpOASES,optimal
63654,Random QP,422,103,-0.6056847451216659,0.4554209709167481,qpOASES,optimal
63654,Random QP,426,103,-0.7996925943000609,0.5340259075164795,qpOASES,optimal
63654,Random QP,434,103,-0.5974516363414694,0.4180049896240233,qpOASES,optimal
63654,Random QP,448,103,-0.6137467957168236,0.5245208740234375,qpOASES,optimal
63654,Random QP,447,103,-0.6874308922963669,0.4749600887298584,qpOASES,optimal
63654,Random QP,432,103,-0.6901431985109738,0.4477899074554443,qpOASES,optimal
63654,Random QP,420,103,-0.7820704011652765,0.3610119819641113,qpOASES,optimal
63654,Random QP,419,103,-0.8073501309140882,0.44336485862731934,qpOASES,optimal
63654,Random QP,444,103,-0.5679979628673925,0.4675900936126709,qpOASES,optimal
127896,Random QP,582,146,-0.7913520733672038,1.2465970516204834,qpOASES,optimal
127896,Random QP,525,146,-0.7063971350123729,1.0723378658294678,qpOASES,optimal
127896,Random QP,570,146,-0.738693753535741,1.4143469333648682,qpOASES,optimal
127896,Random QP,586,146,-0.695135206930493,1.245772123336792,qpOASES,optimal
127896,Random QP,585,146,-0.722553398419874,1.4182460308074951,qpOASES,optimal
127896,Random QP,516,146,-0.6605425185781997,0.8543181419372559,qpOASES,optimal
127896,Random QP,588,146,-0.7069996550896467,1.2623538970947266,qpOASES,optimal
127896,Random QP,615,146,-0.8579337634861879,1.286160945892334,qpOASES,optimal
127896,Random QP,635,146,-0.8116803348131851,1.676551103591919,qpOASES,optimal
127896,Random QP,539,146,-0.7109028413911431,1.559162139892578,qpOASES,optimal
267126,Random QP,792,211,-0.9343656097556596,4.02423906326294,qpOASES,optimal
267126,Random QP,781,211,-0.7284016883556326,3.907188892364502,qpOASES,optimal
267126,Random QP,808,211,-0.7857318554153099,3.926652193069458,qpOASES,optimal
267126,Random QP,797,211,-0.7056870686423607,3.973328113555908,qpOASES,optimal
267126,Random QP,810,211,-0.9099992524940952,5.115257024765015,qpOASES,optimal
267126,Random QP,708,211,-0.9458548562018178,3.403135061264038,qpOASES,optimal
267126,Random QP,792,211,-0.9368641431799898,4.481688022613525,qpOASES,optimal
267126,Random QP,765,211,-0.8596617568376238,4.417866945266724,qpOASES,optimal
267126,Random QP,801,211,-0.9294967026951424,6.248831033706665,qpOASES,optimal
267126,Random QP,886,211,-0.8433191141310221,5.408095836639403,qpOASES,optimal
554496,Random QP,1100,304,-0.8319020617002134,10.008436918258669,qpOASES,optimal
554496,Random QP,1005,304,-0.7500423134670988,9.777227878570557,qpOASES,optimal
554496,Random QP,1084,304,-1.1038347584239758,10.03967785835266,qpOASES,optimal
554496,Random QP,1065,304,-0.9979178355410552,9.930522918701172,qpOASES,optimal
554496,Random QP,1081,304,-0.86221422437458,9.73564100265503,qpOASES,optimal
554496,Random QP,1031,304,-1.023494740033447,11.633769989013672,qpOASES,optimal
554496,Random QP,1093,304,-1.0424246720059482,11.94045901298523,qpOASES,optimal
554496,Random QP,1064,304,-1.1223671293709427,13.071780920028687,qpOASES,optimal
554496,Random QP,1018,304,-0.7845322394532156,12.424935817718506,qpOASES,optimal
554496,Random QP,1071,304,-0.8849741757607824,12.598721981048586,qpOASES,optimal
1172184,Random QP,1516,442,-1.0460341197572434,32.19185400009155,qpOASES,optimal
1172184,Random QP,1556,442,-0.9933011166115996,33.220911026000984,qpOASES,optimal
1172184,Random QP,1432,442,-0.8870263736805157,36.92126297950745,qpOASES,optimal
1172184,Random QP,1505,442,-1.106144193995496,31.506977081298828,qpOASES,optimal
1172184,Random QP,1554,442,-1.046945232654808,34.45721983909607,qpOASES,optimal
1172184,Random QP,1388,442,-0.9609254110184038,31.65558099746704,qpOASES,optimal
1172184,Random QP,1481,442,-1.0975163100339698,34.728861093521125,qpOASES,optimal
1172184,Random QP,1448,442,-1.0427089944320778,34.3017840385437,qpOASES,optimal
1172184,Random QP,1481,442,-0.9832032381556098,39.87261414527893,qpOASES,optimal
1172184,Random QP,1431,442,-1.050681960591509,36.73927998542785,qpOASES,optimal
2488416,Random QP,2017,644,-1.2589808081036136,103.6783230304718,qpOASES,optimal
2488416,Random QP,2053,644,-1.1352868612294995,107.65976405143738,qpOASES,optimal
2488416,Random QP,2019,644,-1.090399079927137,110.59893798828124,qpOASES,optimal
2488416,Random QP,2045,644,-1.0544278317712654,106.23787403106691,qpOASES,optimal
2488416,Random QP,2061,644,-1.0659841157548866,117.41468906402588,qpOASES,optimal
2488416,Random QP,2067,644,-1.1096598376196318,107.02552700042723,qpOASES,optimal
2488416,Random QP,2028,644,-1.0485431019921003,112.15627193450928,qpOASES,optimal
2488416,Random QP,2151,644,-1.2430616382508115,116.44688510894777,qpOASES,optimal
2488416,Random QP,2084,644,-1.1103555563126468,136.23847794532776,qpOASES,optimal
2488416,Random QP,2065,644,-1.2719458220992763,114.2987310886383,qpOASES,optimal
5301600,Random QP,2932,940,-1.1920240393989252,367.80335903167725,qpOASES,optimal
5301600,Random QP,2931,940,-1.2026182298588426,369.5269479751587,qpOASES,optimal
5301600,Random QP,2870,940,-1.3326405003345951,362.565691947937,qpOASES,optimal
5301600,Random QP,2826,940,-1.266208250025415,354.3971538543701,qpOASES,optimal
5301600,Random QP,2797,940,-1.193600687842958,398.2403461933136,qpOASES,optimal
5301600,Random QP,2856,940,-1.3611445215807332,402.868057012558,qpOASES,optimal
5301600,Random QP,2922,940,-1.1808971704418192,369.88957500457764,qpOASES,optimal
5301600,Random QP,2945,940,-1.4472572096120695,399.2447309494018,qpOASES,optimal
5301600,Random QP,2787,940,-1.2974305343300916,376.4235599040985,qpOASES,optimal
5301600,Random QP,2827,940,-1.1542814207776275,464.29089307785034,qpOASES,optimal
11310774,Random QP,3449,1373,,999.8798809051514,qpOASES,max_iter_reached
11310774,Random QP,3479,1373,,999.772702217102,qpOASES,max_iter_reached
11310774,Random QP,3480,1373,,999.6813080310823,qpOASES,max_iter_reached
11310774,Random QP,3480,1373,,999.902622938156,qpOASES,max_iter_reached
11310774,Random QP,3505,1373,,999.6812748908997,qpOASES,max_iter_reached
11310774,Random QP,3254,1373,,999.7202498912812,qpOASES,max_iter_reached
11310774,Random QP,3223,1373,,999.826737165451,qpOASES,max_iter_reached
11310774,Random QP,3235,1373,,999.9370141029358,qpOASES,max_iter_reached
11310774,Random QP,3220,1373,,999.689218044281,qpOASES,max_iter_reached
11310774,Random QP,2642,1373,,999.573565006256,qpOASES,max_iter_reached
24216486,Random QP,1911,2009,,999.8763070106506,qpOASES,max_iter_reached
24216486,Random QP,1983,2009,,1000.2162089347839,qpOASES,solver_error
24216486,Random QP,1909,2009,,999.5704128742218,qpOASES,max_iter_reached
24216486,Random QP,1977,2009,,999.949826002121,qpOASES,max_iter_reached
24216486,Random QP,1995,2009,,999.5579578876496,qpOASES,max_iter_reached
24216486,Random QP,1888,2009,,999.5299320220947,qpOASES,max_iter_reached
24216486,Random QP,1900,2009,,999.47860789299,qpOASES,max_iter_reached
24216486,Random QP,1981,2009,,999.4488048553467,qpOASES,max_iter_reached
24216486,Random QP,1993,2009,,999.804939031601,qpOASES,max_iter_reached
24216486,Random QP,1647,2009,,999.5886290073396,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,67,10,-0.4687999453526504,0.002224922180175781,qpOASES,optimal
600,Random QP,41,10,-0.2443301823996288,0.0009000301361083984,qpOASES,optimal
596,Random QP,65,10,-0.12989731785581266,0.002073049545288086,qpOASES,optimal
596,Random QP,52,10,-0.4940601920372089,0.0017321109771728516,qpOASES,optimal
600,Random QP,64,10,-0.16494911377567514,0.002034902572631836,qpOASES,optimal
600,Random QP,42,10,-0.1926747097923475,0.0008740425109863281,qpOASES,optimal
600,Random QP,58,10,-0.2540042264562839,0.0012369155883789062,qpOASES,optimal
596,Random QP,63,10,-0.1699306335875057,0.0012950897216796875,qpOASES,optimal
594,Random QP,50,10,-0.29323633840401525,0.0016660690307617188,qpOASES,optimal
600,Random QP,70,10,-0.1503679555686495,0.00232696533203125,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n103.csv <==
N,class,iter,n,obj_val,run_time,solver,status
63654,Random QP,444,103,-0.5917684940183507,0.4963929653167725,qpOASES,optimal
63654,Random QP,422,103,-0.6056847451216659,0.4554209709167481,qpOASES,optimal
63654,Random QP,426,103,-0.7996925943000609,0.5340259075164795,qpOASES,optimal
63654,Random QP,434,103,-0.5974516363414694,0.4180049896240233,qpOASES,optimal
63654,Random QP,448,103,-0.6137467957168236,0.5245208740234375,qpOASES,optimal
63654,Random QP,447,103,-0.6874308922963669,0.4749600887298584,qpOASES,optimal
63654,Random QP,432,103,-0.6901431985109738,0.4477899074554443,qpOASES,optimal
63654,Random QP,420,103,-0.7820704011652765,0.3610119819641113,qpOASES,optimal
63654,Random QP,419,103,-0.8073501309140882,0.44336485862731934,qpOASES,optimal
63654,Random QP,444,103,-0.5679979628673925,0.4675900936126709,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
722,Random QP,63,11,-0.1488656122430626,0.002115011215209961,qpOASES,optimal
722,Random QP,73,11,-0.5219700447773085,0.025405168533325195,qpOASES,optimal
724,Random QP,57,11,-0.5101533638882806,0.0020439624786376953,qpOASES,optimal
722,Random QP,76,11,-0.3074610596101049,0.0025877952575683594,qpOASES,optimal
712,Random QP,50,11,-0.14282714623413956,0.006262063980102539,qpOASES,optimal
720,Random QP,57,11,-0.2760515717186613,0.002017974853515625,qpOASES,optimal
726,Random QP,85,11,-0.2699262480985809,0.00279998779296875,qpOASES,optimal
722,Random QP,51,11,-0.16517663725623966,0.0017349720001220705,qpOASES,optimal
720,Random QP,68,11,-0.6090501611085628,0.002429008483886719,qpOASES,optimal
724,Random QP,76,11,-0.3952063300770233,0.04799604415893555,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
858,Random QP,79,12,-0.2385640492694054,0.0031659603118896484,qpOASES,optimal
864,Random QP,56,12,-0.3067404625145009,0.024753093719482425,qpOASES,optimal
860,Random QP,76,12,-0.23929243200810565,0.02257513999938965,qpOASES,optimal
858,Random QP,59,12,-0.3773045112613098,0.04321908950805664,qpOASES,optimal
864,Random QP,67,12,-0.3922920250450376,0.002459049224853516,qpOASES,optimal
864,Random QP,53,12,-0.3054229606184763,0.002034902572631836,qpOASES,optimal
862,Random QP,65,12,-0.3293893244179518,0.0024280548095703125,qpOASES,optimal
862,Random QP,43,12,-0.2595949654809303,0.0016560554504394533,qpOASES,optimal
862,Random QP,48,12,-0.109580050546982,0.0018839836120605469,qpOASES,optimal
856,Random QP,63,12,-0.2481418738796211,0.037164926528930664,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1014,Random QP,72,13,-0.2270579871493677,0.0031478404998779297,qpOASES,optimal
1012,Random QP,93,13,-0.4355529594805642,0.0470120906829834,qpOASES,optimal
1010,Random QP,93,13,-0.4153438278975369,0.0039520263671875,qpOASES,optimal
1010,Random QP,73,13,-0.2572951637501281,0.003058910369873047,qpOASES,optimal
1008,Random QP,64,13,-0.12423789693503935,0.011729955673217772,qpOASES,optimal
1012,Random QP,63,13,-0.2246269231607073,0.01125812530517578,qpOASES,optimal
1014,Random QP,58,13,-0.27843629314463897,0.008708953857421875,qpOASES,optimal
1008,Random QP,75,13,-0.28131324266416075,0.003499031066894531,qpOASES,optimal
1010,Random QP,72,13,-0.5357845309111474,0.0232541561126709,qpOASES,optimal
1014,Random QP,72,13,-0.4133237826494718,0.007025957107543945,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n1373.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11310774,Random QP,3449,1373,,999.8798809051514,qpOASES,max_iter_reached
11310774,Random QP,3479,1373,,999.772702217102,qpOASES,max_iter_reached
11310774,Random QP,3480,1373,,999.6813080310823,qpOASES,max_iter_reached
11310774,Random QP,3480,1373,,999.902622938156,qpOASES,max_iter_reached
11310774,Random QP,3505,1373,,999.6812748908997,qpOASES,max_iter_reached
11310774,Random QP,3254,1373,,999.7202498912812,qpOASES,max_iter_reached
11310774,Random QP,3223,1373,,999.826737165451,qpOASES,max_iter_reached
11310774,Random QP,3235,1373,,999.9370141029358,qpOASES,max_iter_reached
11310774,Random QP,3220,1373,,999.689218044281,qpOASES,max_iter_reached
11310774,Random QP,2642,1373,,999.573565006256,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n146.csv <==
N,class,iter,n,obj_val,run_time,solver,status
127896,Random QP,582,146,-0.7913520733672038,1.2465970516204834,qpOASES,optimal
127896,Random QP,525,146,-0.7063971350123729,1.0723378658294678,qpOASES,optimal
127896,Random QP,570,146,-0.738693753535741,1.4143469333648682,qpOASES,optimal
127896,Random QP,586,146,-0.695135206930493,1.245772123336792,qpOASES,optimal
127896,Random QP,585,146,-0.722553398419874,1.4182460308074951,qpOASES,optimal
127896,Random QP,516,146,-0.6605425185781997,0.8543181419372559,qpOASES,optimal
127896,Random QP,588,146,-0.7069996550896467,1.2623538970947266,qpOASES,optimal
127896,Random QP,615,146,-0.8579337634861879,1.286160945892334,qpOASES,optimal
127896,Random QP,635,146,-0.8116803348131851,1.676551103591919,qpOASES,optimal
127896,Random QP,539,146,-0.7109028413911431,1.5591621398925781,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n15.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1344,Random QP,76,15,-0.4298790855041645,0.04673290252685547,qpOASES,optimal
1348,Random QP,80,15,-0.1504484664835444,0.003985881805419922,qpOASES,optimal
1344,Random QP,106,15,-0.2494475132958644,0.026803016662597656,qpOASES,optimal
1350,Random QP,82,15,-0.4108782696370986,0.0038340091705322266,qpOASES,optimal
1344,Random QP,94,15,-0.5034816463069312,0.004359006881713867,qpOASES,optimal
1348,Random QP,77,15,-0.12378140505813222,0.028134822845458984,qpOASES,optimal
1350,Random QP,85,15,-0.3917503280242816,0.050872087478637695,qpOASES,optimal
1348,Random QP,85,15,-0.2799842189256929,0.03225994110107422,qpOASES,optimal
1350,Random QP,90,15,-0.08154085735325785,0.004595041275024414,qpOASES,optimal
1350,Random QP,80,15,-0.24282566034667424,0.003841876983642578,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n18.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1944,Random QP,77,18,-0.3185212534023045,0.004553794860839844,qpOASES,optimal
1944,Random QP,97,18,-0.5236960534619782,0.029148101806640625,qpOASES,optimal
1944,Random QP,122,18,-0.3736708417249817,0.026974916458129883,qpOASES,optimal
1944,Random QP,106,18,-0.28655779812369225,0.006147861480712891,qpOASES,optimal
1944,Random QP,77,18,-0.2334180197329072,0.03276991844177246,qpOASES,optimal
1944,Random QP,94,18,-0.5182604091573789,0.026605844497680664,qpOASES,optimal
1944,Random QP,97,18,-0.26117978258921754,0.08550882339477539,qpOASES,optimal
1940,Random QP,86,18,-0.2529599193587736,0.04607391357421875,qpOASES,optimal
1942,Random QP,99,18,-0.3276031509331982,0.005828142166137695,qpOASES,optimal
1944,Random QP,103,18,-0.31055506321983634,0.03087592124938965,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n2009.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24216486,Random QP,1911,2009,,999.8763070106506,qpOASES,max_iter_reached
24216486,Random QP,1983,2009,,1000.2162089347839,qpOASES,solver_error
24216486,Random QP,1909,2009,,999.5704128742218,qpOASES,max_iter_reached
24216486,Random QP,1977,2009,,999.949826002121,qpOASES,max_iter_reached
24216486,Random QP,1995,2009,,999.5579578876496,qpOASES,max_iter_reached
24216486,Random QP,1888,2009,,999.5299320220947,qpOASES,max_iter_reached
24216486,Random QP,1900,2009,,999.4786078929901,qpOASES,max_iter_reached
24216486,Random QP,1981,2009,,999.4488048553467,qpOASES,max_iter_reached
24216486,Random QP,1993,2009,,999.804939031601,qpOASES,max_iter_reached
24216486,Random QP,1647,2009,,999.5886290073396,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n211.csv <==
N,class,iter,n,obj_val,run_time,solver,status
267126,Random QP,792,211,-0.9343656097556596,4.02423906326294,qpOASES,optimal
267126,Random QP,781,211,-0.7284016883556326,3.907188892364502,qpOASES,optimal
267126,Random QP,808,211,-0.7857318554153099,3.926652193069458,qpOASES,optimal
267126,Random QP,797,211,-0.7056870686423607,3.973328113555908,qpOASES,optimal
267126,Random QP,810,211,-0.9099992524940952,5.115257024765015,qpOASES,optimal
267126,Random QP,708,211,-0.9458548562018178,3.403135061264038,qpOASES,optimal
267126,Random QP,792,211,-0.9368641431799898,4.481688022613525,qpOASES,optimal
267126,Random QP,765,211,-0.8596617568376238,4.417866945266724,qpOASES,optimal
267126,Random QP,801,211,-0.9294967026951424,6.248831033706665,qpOASES,optimal
267126,Random QP,886,211,-0.8433191141310221,5.408095836639403,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
3174,Random QP,129,23,-0.3824853549554017,0.11091208457946776,qpOASES,optimal
3174,Random QP,124,23,-0.4567685302757472,0.10299992561340332,qpOASES,optimal
3174,Random QP,102,23,-0.21686188554840294,0.06059503555297852,qpOASES,optimal
3174,Random QP,107,23,-0.21397109870123296,0.055178165435791016,qpOASES,optimal
3174,Random QP,129,23,-0.2874785334417894,0.011049985885620115,qpOASES,optimal
3174,Random QP,119,23,-0.2853247309606789,0.05216383934020996,qpOASES,optimal
3174,Random QP,136,23,-0.4969188692116199,0.07806515693664551,qpOASES,optimal
3174,Random QP,141,23,-0.4471643533399687,0.05219697952270508,qpOASES,optimal
3172,Random QP,97,23,-0.4309753490408815,0.07960295677185059,qpOASES,optimal
3174,Random QP,153,23,-0.4395948032740528,0.021446943283081055,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n29.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5046,Random QP,152,29,-0.529792868239823,0.09107708930969237,qpOASES,optimal
5046,Random QP,161,29,-0.5164763805795529,0.11853599548339845,qpOASES,optimal
5046,Random QP,103,29,-0.2429208486941116,0.11158990859985353,qpOASES,optimal
5046,Random QP,138,29,-0.4461701156139745,0.06814002990722656,qpOASES,optimal
5046,Random QP,178,29,-0.5824518174476468,0.09446096420288086,qpOASES,optimal
5046,Random QP,167,29,-0.3926188309231066,0.13356900215148926,qpOASES,optimal
5046,Random QP,127,29,-0.2706274458151346,0.09806680679321288,qpOASES,optimal
5046,Random QP,145,29,-0.4047382236872961,0.02742815017700196,qpOASES,optimal
5046,Random QP,135,29,-0.3143045834403032,0.06916999816894531,qpOASES,optimal
5044,Random QP,132,29,-0.3436611540602159,0.05637311935424805,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n304.csv <==
N,class,iter,n,obj_val,run_time,solver,status
554496,Random QP,1100,304,-0.8319020617002134,10.008436918258669,qpOASES,optimal
554496,Random QP,1005,304,-0.7500423134670988,9.777227878570557,qpOASES,optimal
554496,Random QP,1084,304,-1.1038347584239758,10.03967785835266,qpOASES,optimal
554496,Random QP,1065,304,-0.9979178355410552,9.930522918701172,qpOASES,optimal
554496,Random QP,1081,304,-0.86221422437458,9.73564100265503,qpOASES,optimal
554496,Random QP,1031,304,-1.023494740033447,11.633769989013672,qpOASES,optimal
554496,Random QP,1093,304,-1.0424246720059482,11.94045901298523,qpOASES,optimal
554496,Random QP,1064,304,-1.1223671293709427,13.071780920028687,qpOASES,optimal
554496,Random QP,1018,304,-0.7845322394532156,12.424935817718506,qpOASES,optimal
554496,Random QP,1071,304,-0.8849741757607824,12.598721981048586,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n39.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9126,Random QP,198,39,-0.5294551914036171,0.1704580783843994,qpOASES,optimal
9126,Random QP,154,39,-0.4568330660692863,0.12535500526428225,qpOASES,optimal
9126,Random QP,194,39,-0.36320337182189416,0.2049570083618164,qpOASES,optimal
9126,Random QP,201,39,-0.531354218845539,0.20523500442504888,qpOASES,optimal
9126,Random QP,176,39,-0.3432100965256355,0.1464698314666748,qpOASES,optimal
9126,Random QP,171,39,-0.3906723072473999,0.11172103881835938,qpOASES,optimal
9126,Random QP,156,39,-0.6641479461564661,0.13385987281799314,qpOASES,optimal
9126,Random QP,206,39,-0.4108657068999619,0.09325313568115234,qpOASES,optimal
9126,Random QP,161,39,-0.4864756916520681,0.14252495765686035,qpOASES,optimal
9126,Random QP,193,39,-0.5044733120061474,0.09853816032409668,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n442.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1172184,Random QP,1516,442,-1.0460341197572434,32.19185400009155,qpOASES,optimal
1172184,Random QP,1556,442,-0.9933011166115996,33.220911026000984,qpOASES,optimal
1172184,Random QP,1432,442,-0.8870263736805157,36.92126297950745,qpOASES,optimal
1172184,Random QP,1505,442,-1.106144193995496,31.506977081298828,qpOASES,optimal
1172184,Random QP,1554,442,-1.046945232654808,34.45721983909607,qpOASES,optimal
1172184,Random QP,1388,442,-0.9609254110184038,31.65558099746704,qpOASES,optimal
1172184,Random QP,1481,442,-1.0975163100339698,34.728861093521125,qpOASES,optimal
1172184,Random QP,1448,442,-1.0427089944320778,34.3017840385437,qpOASES,optimal
1172184,Random QP,1481,442,-0.9832032381556098,39.87261414527893,qpOASES,optimal
1172184,Random QP,1431,442,-1.050681960591509,36.73927998542785,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n53.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16854,Random QP,256,53,-0.3998904160450029,0.19440102577209475,qpOASES,optimal
16854,Random QP,247,53,-0.5555157690480661,0.1954028606414795,qpOASES,optimal
16854,Random QP,250,53,-0.499537629149538,0.19060492515563965,qpOASES,optimal
16854,Random QP,223,53,-0.5258103042242659,0.1956419944763184,qpOASES,optimal
16854,Random QP,226,53,-0.7066183416445618,0.16306304931640625,qpOASES,optimal
16854,Random QP,236,53,-0.4465138907877129,0.15854597091674805,qpOASES,optimal
16854,Random QP,252,53,-0.5309822585137148,0.15239596366882324,qpOASES,optimal
16854,Random QP,218,53,-0.4649368360000762,0.17139410972595215,qpOASES,optimal
16854,Random QP,296,53,-0.5148362781275746,0.24008798599243164,qpOASES,optimal
16854,Random QP,196,53,-0.6469785468625349,0.1815319061279297,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n644.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2488416,Random QP,2017,644,-1.2589808081036136,103.6783230304718,qpOASES,optimal
2488416,Random QP,2053,644,-1.1352868612294995,107.65976405143738,qpOASES,optimal
2488416,Random QP,2019,644,-1.090399079927137,110.59893798828124,qpOASES,optimal
2488416,Random QP,2045,644,-1.0544278317712654,106.23787403106691,qpOASES,optimal
2488416,Random QP,2061,644,-1.0659841157548866,117.41468906402588,qpOASES,optimal
2488416,Random QP,2067,644,-1.1096598376196318,107.02552700042723,qpOASES,optimal
2488416,Random QP,2028,644,-1.0485431019921003,112.15627193450928,qpOASES,optimal
2488416,Random QP,2151,644,-1.2430616382508115,116.44688510894777,qpOASES,optimal
2488416,Random QP,2084,644,-1.1103555563126468,136.23847794532776,qpOASES,optimal
2488416,Random QP,2065,644,-1.2719458220992763,114.2987310886383,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n73.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31974,Random QP,339,73,-0.4330162998821928,0.2256190776824951,qpOASES,optimal
31974,Random QP,347,73,-0.6293301264871343,0.3129420280456543,qpOASES,optimal
31974,Random QP,360,73,-0.5562279756453895,0.2854988574981689,qpOASES,optimal
31974,Random QP,337,73,-0.4960741243782816,0.3118319511413574,qpOASES,optimal
31974,Random QP,331,73,-0.5607594981303098,0.1998121738433838,qpOASES,optimal
31974,Random QP,338,73,-0.3557648427717692,0.2830760478973389,qpOASES,optimal
31974,Random QP,341,73,-0.6536046687420424,0.2525160312652588,qpOASES,optimal
31974,Random QP,325,73,-0.6623827792444487,0.2921159267425537,qpOASES,optimal
31974,Random QP,294,73,-0.5362444195556203,0.289355993270874,qpOASES,optimal
31974,Random QP,328,73,-0.5463596090358412,0.27535009384155273,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/Random QP/n940.csv <==
N,class,iter,n,obj_val,run_time,solver,status
5301600,Random QP,2932,940,-1.1920240393989252,367.80335903167725,qpOASES,optimal
5301600,Random QP,2931,940,-1.2026182298588426,369.5269479751587,qpOASES,optimal
5301600,Random QP,2870,940,-1.3326405003345951,362.565691947937,qpOASES,optimal
5301600,Random QP,2826,940,-1.266208250025415,354.3971538543701,qpOASES,optimal
5301600,Random QP,2797,940,-1.193600687842958,398.2403461933136,qpOASES,optimal
5301600,Random QP,2856,940,-1.3611445215807332,402.868057012558,qpOASES,optimal
5301600,Random QP,2922,940,-1.1808971704418192,369.88957500457764,qpOASES,optimal
5301600,Random QP,2945,940,-1.4472572096120695,399.2447309494018,qpOASES,optimal
5301600,Random QP,2787,940,-1.2974305343300916,376.4235599040985,qpOASES,optimal
5301600,Random QP,2827,940,-1.1542814207776275,464.29089307785034,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/SVM/full.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7010,SVM,1853,10,284.30936581978494,44.29368495941162,qpOASES,optimal
7010,SVM,1896,10,287.9834463274175,42.6694929599762,qpOASES,optimal
7010,SVM,1929,10,300.8429721073564,46.64844489097595,qpOASES,optimal
7010,SVM,1892,10,291.0700851208174,44.93001580238342,qpOASES,optimal
7010,SVM,1955,10,305.4183519254425,55.88838005065918,qpOASES,optimal
7010,SVM,1919,10,296.7300718356465,50.4282398223877,qpOASES,optimal
7010,SVM,1854,10,280.6411384218336,51.33463907241821,qpOASES,optimal
7010,SVM,1898,10,300.76220986992587,44.367878913879395,qpOASES,optimal
7010,SVM,2017,10,312.821371149958,49.750948905944824,qpOASES,optimal
7010,SVM,1866,10,292.0058138447166,56.16786289215088,qpOASES,optimal
8261,SVM,2225,11,307.300920143096,64.64082503318787,qpOASES,optimal
8261,SVM,2035,11,311.7570373556939,73.44693994522096,qpOASES,optimal
8261,SVM,2223,11,343.95403255839216,75.33541989326476,qpOASES,optimal
8261,SVM,2134,11,308.70490939719724,77.04868507385255,qpOASES,optimal
8261,SVM,2199,11,323.3557202921268,70.7429130077362,qpOASES,optimal
8261,SVM,2102,11,310.04284194502725,61.71742606163025,qpOASES,optimal
8261,SVM,2038,11,321.34368217658925,63.104074001312256,qpOASES,optimal
8261,SVM,2094,11,309.75883079881487,79.58880305290222,qpOASES,optimal
8261,SVM,2296,11,322.91676556292464,87.16376900672913,qpOASES,optimal
8261,SVM,2013,11,314.3640652693045,77.58886790275574,qpOASES,optimal
9612,SVM,2547,12,347.3185518595687,101.1211268901825,qpOASES,optimal
9612,SVM,2357,12,364.71471809486326,87.39505386352539,qpOASES,optimal
9612,SVM,2610,12,382.12549318547286,106.47562599182129,qpOASES,optimal
9612,SVM,2452,12,359.2115631815828,102.19842982292177,qpOASES,optimal
9612,SVM,2437,12,346.7539252892448,84.3496208190918,qpOASES,optimal
9612,SVM,2574,12,372.02181301514014,91.40732789039612,qpOASES,optimal
9612,SVM,2373,12,341.4375824087358,85.45076608657838,qpOASES,optimal
9612,SVM,2453,12,350.11926565143364,114.1937620639801,qpOASES,optimal
9612,SVM,2440,12,331.1572394919212,77.23373198509215,qpOASES,optimal
9612,SVM,2504,12,340.7472492095772,98.2051420211792,qpOASES,optimal
11063,SVM,2827,13,404.7912311000093,146.84156584739685,qpOASES,optimal
11063,SVM,2735,13,392.2872342400297,127.75181102752686,qpOASES,optimal
11063,SVM,2718,13,381.12294769939314,134.53519701957705,qpOASES,optimal
11063,SVM,2743,13,388.39225353418885,146.53536891937256,qpOASES,optimal
11063,SVM,2833,13,382.6260203134529,134.7713861465454,qpOASES,optimal
11063,SVM,2771,13,382.6349940031184,139.89126014709473,qpOASES,optimal
11063,SVM,2726,13,375.92014058296235,133.08458590507507,qpOASES,optimal
11063,SVM,2827,13,378.4139510092521,133.53246593475342,qpOASES,optimal
11063,SVM,2750,13,366.5520392214037,121.66907906532288,qpOASES,optimal
11063,SVM,2677,13,374.9591733617732,145.74592804908752,qpOASES,optimal
12614,SVM,3196,14,415.0247239268392,175.45780301094055,qpOASES,optimal
12614,SVM,2908,14,385.252777828965,145.83363485336304,qpOASES,optimal
12614,SVM,2805,14,403.0296772499311,153.92202687263492,qpOASES,optimal
12614,SVM,3033,14,407.6289638532502,166.75513195991516,qpOASES,optimal
12614,SVM,3205,14,419.6848230906243,179.83060097694397,qpOASES,optimal
12614,SVM,2921,14,407.571301157935,137.99778413772586,qpOASES,optimal
12614,SVM,2995,14,401.6144373812567,141.15176892280581,qpOASES,optimal
12614,SVM,2984,14,403.2315932822332,200.0763940811157,qpOASES,optimal
12614,SVM,3073,14,417.3554772760825,157.21337199211118,qpOASES,optimal
12614,SVM,2959,14,391.28373402181165,135.13528299331662,qpOASES,optimal
16016,SVM,3723,16,473.2813209353814,275.0796329975128,qpOASES,optimal
16016,SVM,3658,16,460.21167683482315,241.4383261203766,qpOASES,optimal
16016,SVM,3794,16,461.3560261530637,269.40362095832825,qpOASES,optimal
16016,SVM,3877,16,487.89989397570105,252.6454222202301,qpOASES,optimal
16016,SVM,3779,16,476.5772936759017,269.01934599876404,qpOASES,optimal
16016,SVM,3766,16,470.1914582944992,249.1993041038513,qpOASES,optimal
16016,SVM,3683,16,462.6089174625283,229.0947749614716,qpOASES,optimal
16016,SVM,3662,16,451.63058383953626,240.72580790519714,qpOASES,optimal
16016,SVM,3647,16,460.14166980728,252.4645669460297,qpOASES,optimal
16016,SVM,3937,16,476.4015596747105,309.28783106803894,qpOASES,optimal
17867,SVM,4111,17,472.2623225706095,340.06982207298284,qpOASES,optimal
17867,SVM,4121,17,484.4899208258068,355.02378702163696,qpOASES,optimal
17867,SVM,3945,17,483.4164740667929,303.26064491271967,qpOASES,optimal
17867,SVM,4045,17,481.0456877974791,306.9802069664001,qpOASES,optimal
17867,SVM,4190,17,492.9810453678811,329.558748960495,qpOASES,optimal
17867,SVM,4100,17,513.905084193754,338.45304489135737,qpOASES,optimal
17867,SVM,3907,17,481.249842574869,350.1107249259949,qpOASES,optimal
17867,SVM,4136,17,502.3773643901332,383.1978130340576,qpOASES,optimal
17867,SVM,4041,17,515.6002953921578,344.342246055603,qpOASES,optimal
17867,SVM,4073,17,498.1024379256878,338.9817240238189,qpOASES,optimal
24020,SVM,5108,20,567.5722197901188,495.8996779918671,qpOASES,optimal
24020,SVM,5121,20,572.0306220975001,534.6263601779938,qpOASES,optimal
24020,SVM,5418,20,595.4547585580474,626.6632461547853,qpOASES,optimal
24020,SVM,5091,20,582.0333598284342,492.0124900341034,qpOASES,optimal
24020,SVM,5329,20,578.8303769208811,577.045166015625,qpOASES,optimal
24020,SVM,5376,20,563.854197586305,515.7251799106598,qpOASES,optimal
24020,SVM,5221,20,576.6722384490932,559.9236381053926,qpOASES,optimal
24020,SVM,5038,20,566.5334919816574,573.1434721946716,qpOASES,optimal
24020,SVM,5247,20,576.6018814498179,552.2907240390779,qpOASES,optimal
24020,SVM,5133,20,586.4328575598693,584.7492711544038,qpOASES,optimal
31073,SVM,6372,23,670.551965437817,939.2224929332733,qpOASES,optimal
31073,SVM,6310,23,,999.8997399806976,qpOASES,max_iter_reached
31073,SVM,6237,23,648.8683833805512,875.498838186264,qpOASES,optimal
31073,SVM,6510,23,,1000.199539899826,qpOASES,solver_error
31073,SVM,6327,23,680.2835793660898,986.0288071632384,qpOASES,optimal
31073,SVM,6450,23,666.5536977473406,914.7982439994812,qpOASES,optimal
31073,SVM,6092,23,,1000.1178929805756,qpOASES,solver_error
31073,SVM,6166,23,,1000.4218740463257,qpOASES,solver_error
31073,SVM,6210,23,,1000.0051920413972,qpOASES,solver_error
31073,SVM,6324,23,655.4900002079958,897.3450820446014,qpOASES,optimal
39026,SVM,6469,26,,999.9994730949402,qpOASES,max_iter_reached
39026,SVM,6170,26,,999.9161009788513,qpOASES,max_iter_reached
39026,SVM,6309,26,,999.959662914276,qpOASES,max_iter_reached
39026,SVM,6529,26,,999.9203028678894,qpOASES,max_iter_reached
39026,SVM,6147,26,,999.849109172821,qpOASES,max_iter_reached
39026,SVM,6236,26,,999.8559789657593,qpOASES,max_iter_reached
39026,SVM,6068,26,,999.9133529663086,qpOASES,max_iter_reached
39026,SVM,6315,26,,999.9875152111052,qpOASES,max_iter_reached
39026,SVM,6359,26,,1000.0297050476074,qpOASES,solver_error
39026,SVM,5868,26,,1000.0209970474243,qpOASES,solver_error
54281,SVM,5071,31,,999.849622964859,qpOASES,max_iter_reached
54281,SVM,5604,31,,999.9437680244446,qpOASES,max_iter_reached
54281,SVM,5317,31,,1000.0846099853516,qpOASES,solver_error
54281,SVM,5394,31,,999.9327421188354,qpOASES,max_iter_reached
54281,SVM,5270,31,,1000.1456549167633,qpOASES,solver_error
54281,SVM,5609,31,,999.8615119457244,qpOASES,max_iter_reached
54281,SVM,5708,31,,999.9165828227997,qpOASES,max_iter_reached
54281,SVM,5306,31,,999.7779920101166,qpOASES,max_iter_reached
54281,SVM,5628,31,,1000.0286071300508,qpOASES,solver_error
54281,SVM,5127,31,,999.9870021343232,qpOASES,max_iter_reached
75887,SVM,4643,37,,999.827630996704,qpOASES,max_iter_reached
75887,SVM,4648,37,,999.856255054474,qpOASES,max_iter_reached
75887,SVM,4337,37,,999.9789860248566,qpOASES,max_iter_reached
75887,SVM,4346,37,,999.8724050521852,qpOASES,max_iter_reached
75887,SVM,4572,37,,999.9179530143738,qpOASES,max_iter_reached
75887,SVM,4249,37,,999.8709309101104,qpOASES,max_iter_reached
75887,SVM,4821,37,,999.7776288986206,qpOASES,max_iter_reached
75887,SVM,4516,37,,999.9000248908997,qpOASES,max_iter_reached
75887,SVM,4825,37,,999.7569961547853,qpOASES,max_iter_reached
75887,SVM,4651,37,,999.8131339550017,qpOASES,max_iter_reached
110295,SVM,3607,45,,999.7637479305267,qpOASES,max_iter_reached
110295,SVM,3556,45,,999.7015030384064,qpOASES,max_iter_reached
110295,SVM,3587,45,,999.849895954132,qpOASES,max_iter_reached
110295,SVM,3417,45,,999.9546530246736,qpOASES,max_iter_reached
110295,SVM,3390,45,,999.8969569206238,qpOASES,max_iter_reached
110295,SVM,3583,45,,999.7862010002136,qpOASES,max_iter_reached
110295,SVM,3236,45,,999.6707398891448,qpOASES,max_iter_reached
110295,SVM,3412,45,,999.6750462055206,qpOASES,max_iter_reached
110295,SVM,3486,45,,999.8527250289917,qpOASES,max_iter_reached
110295,SVM,3380,45,,999.8437979221344,qpOASES,max_iter_reached
162305,SVM,2524,55,,999.5579478740692,qpOASES,max_iter_reached
162305,SVM,2308,55,,999.652408838272,qpOASES,max_iter_reached
162305,SVM,2349,55,,999.5755350589752,qpOASES,max_iter_reached
162305,SVM,2499,55,,999.5880661010742,qpOASES,max_iter_reached
162305,SVM,2520,55,,999.8751640319824,qpOASES,max_iter_reached
162305,SVM,2391,55,,999.7853410243988,qpOASES,max_iter_reached
162305,SVM,2304,55,,999.5612959861757,qpOASES,max_iter_reached
162305,SVM,2306,55,,999.6522810459137,qpOASES,max_iter_reached
162305,SVM,2515,55,,999.6885750293733,qpOASES,max_iter_reached
162305,SVM,2327,55,,1000.1999897956848,qpOASES,solver_error
244868,SVM,1761,68,,999.6195151805878,qpOASES,max_iter_reached
244868,SVM,1735,68,,999.5331699848176,qpOASES,max_iter_reached
244868,SVM,1636,68,,999.6633710861206,qpOASES,max_iter_reached
244868,SVM,1742,68,,999.5015909671783,qpOASES,max_iter_reached
244868,SVM,1661,68,,999.723356962204,qpOASES,max_iter_reached
244868,SVM,1654,68,,999.8755660057068,qpOASES,max_iter_reached
244868,SVM,1682,68,,999.46116399765,qpOASES,max_iter_reached
244868,SVM,1770,68,,999.5715620517732,qpOASES,max_iter_reached
244868,SVM,1681,68,,999.6658420562744,qpOASES,max_iter_reached
244868,SVM,1637,68,,999.3687229156494,qpOASES,max_iter_reached
369684,SVM,1014,84,,999.576122045517,qpOASES,max_iter_reached
369684,SVM,1060,84,,999.3511610031128,qpOASES,max_iter_reached
369684,SVM,1059,84,,999.5706980228424,qpOASES,max_iter_reached
369684,SVM,1059,84,,999.8927080631256,qpOASES,max_iter_reached
369684,SVM,988,84,,998.9612040519714,qpOASES,max_iter_reached
369684,SVM,1059,84,,999.2284200191498,qpOASES,max_iter_reached
369684,SVM,961,84,,998.8116869926453,qpOASES,max_iter_reached
369684,SVM,994,84,,999.5461521148683,qpOASES,max_iter_reached
369684,SVM,1010,84,,999.0445580482484,qpOASES,max_iter_reached
369684,SVM,998,84,,999.0316071510316,qpOASES,max_iter_reached
572355,SVM,551,105,,998.8829920291901,qpOASES,max_iter_reached
572355,SVM,566,105,,998.0267009735107,qpOASES,max_iter_reached
572355,SVM,617,105,,999.1374189853668,qpOASES,max_iter_reached
572355,SVM,572,105,,998.3487570285796,qpOASES,max_iter_reached
572355,SVM,578,105,,998.181333065033,qpOASES,max_iter_reached
572355,SVM,616,105,,998.6445729732512,qpOASES,max_iter_reached
572355,SVM,619,105,,999.9499180316924,qpOASES,max_iter_reached
572355,SVM,570,105,,998.0974328517914,qpOASES,max_iter_reached
572355,SVM,559,105,,998.453616142273,qpOASES,max_iter_reached
572355,SVM,617,105,,998.2367289066316,qpOASES,max_iter_reached
897732,SVM,424,132,,1000.416582107544,qpOASES,solver_error
897732,SVM,402,132,,997.2070500850676,qpOASES,max_iter_reached
897732,SVM,395,132,,999.560448884964,qpOASES,max_iter_reached
897732,SVM,397,132,,999.8793308734894,qpOASES,max_iter_reached
897732,SVM,396,132,,997.2099530696868,qpOASES,max_iter_reached
897732,SVM,401,132,,999.31147813797,qpOASES,max_iter_reached
897732,SVM,415,132,,998.4500639438628,qpOASES,max_iter_reached
897732,SVM,392,132,,997.1554551124573,qpOASES,max_iter_reached
897732,SVM,422,132,,998.0089650154114,qpOASES,max_iter_reached
897732,SVM,423,132,,998.0799231529236,qpOASES,max_iter_reached
1411166,SVM,218,166,,994.72239112854,qpOASES,max_iter_reached
1411166,SVM,224,166,,999.3819530010223,qpOASES,max_iter_reached
1411166,SVM,220,166,,994.7788329124452,qpOASES,max_iter_reached
1411166,SVM,241,166,,995.9264788627625,qpOASES,max_iter_reached
1411166,SVM,246,166,,997.98890709877,qpOASES,max_iter_reached
1411166,SVM,242,166,,996.6787340641023,qpOASES,max_iter_reached
1411166,SVM,217,166,,996.2156131267548,qpOASES,max_iter_reached
1411166,SVM,218,166,,995.386307001114,qpOASES,max_iter_reached
1411166,SVM,222,166,,998.150074005127,qpOASES,max_iter_reached
1411166,SVM,245,166,,998.6944160461426,qpOASES,max_iter_reached
2226059,SVM,126,209,,992.8487231731416,qpOASES,max_iter_reached
2226059,SVM,129,209,,995.0426449775696,qpOASES,max_iter_reached
2226059,SVM,124,209,,992.0968160629272,qpOASES,max_iter_reached
2226059,SVM,144,209,,998.8913419246674,qpOASES,max_iter_reached
2226059,SVM,131,209,,991.9840998649596,qpOASES,max_iter_reached
2226059,SVM,146,209,,993.9053690433502,qpOASES,max_iter_reached
2226059,SVM,149,209,,992.9002480506897,qpOASES,max_iter_reached
2226059,SVM,131,209,,997.5186400413513,qpOASES,max_iter_reached
2226059,SVM,147,209,,995.1607720851898,qpOASES,max_iter_reached
2226059,SVM,130,209,,995.2357609272003,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/SVM/n10.csv <==
N,class,iter,n,obj_val,run_time,solver,status
7010,SVM,1853,10,284.30936581978494,44.29368495941162,qpOASES,optimal
7010,SVM,1896,10,287.9834463274175,42.6694929599762,qpOASES,optimal
7010,SVM,1929,10,300.8429721073564,46.64844489097595,qpOASES,optimal
7010,SVM,1892,10,291.0700851208174,44.93001580238342,qpOASES,optimal
7010,SVM,1955,10,305.4183519254425,55.88838005065918,qpOASES,optimal
7010,SVM,1919,10,296.7300718356465,50.4282398223877,qpOASES,optimal
7010,SVM,1854,10,280.6411384218336,51.33463907241821,qpOASES,optimal
7010,SVM,1898,10,300.76220986992587,44.367878913879395,qpOASES,optimal
7010,SVM,2017,10,312.821371149958,49.750948905944824,qpOASES,optimal
7010,SVM,1866,10,292.0058138447166,56.16786289215088,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/SVM/n105.csv <==
N,class,iter,n,obj_val,run_time,solver,status
572355,SVM,551,105,,998.8829920291901,qpOASES,max_iter_reached
572355,SVM,566,105,,998.0267009735107,qpOASES,max_iter_reached
572355,SVM,617,105,,999.1374189853668,qpOASES,max_iter_reached
572355,SVM,572,105,,998.3487570285796,qpOASES,max_iter_reached
572355,SVM,578,105,,998.181333065033,qpOASES,max_iter_reached
572355,SVM,616,105,,998.6445729732512,qpOASES,max_iter_reached
572355,SVM,619,105,,999.9499180316924,qpOASES,max_iter_reached
572355,SVM,570,105,,998.0974328517914,qpOASES,max_iter_reached
572355,SVM,559,105,,998.453616142273,qpOASES,max_iter_reached
572355,SVM,617,105,,998.2367289066316,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/SVM/n11.csv <==
N,class,iter,n,obj_val,run_time,solver,status
8261,SVM,2225,11,307.300920143096,64.64082503318787,qpOASES,optimal
8261,SVM,2035,11,311.7570373556939,73.44693994522096,qpOASES,optimal
8261,SVM,2223,11,343.95403255839216,75.33541989326476,qpOASES,optimal
8261,SVM,2134,11,308.70490939719724,77.04868507385255,qpOASES,optimal
8261,SVM,2199,11,323.3557202921268,70.7429130077362,qpOASES,optimal
8261,SVM,2102,11,310.04284194502725,61.71742606163025,qpOASES,optimal
8261,SVM,2038,11,321.34368217658925,63.104074001312256,qpOASES,optimal
8261,SVM,2094,11,309.75883079881487,79.58880305290222,qpOASES,optimal
8261,SVM,2296,11,322.91676556292464,87.16376900672913,qpOASES,optimal
8261,SVM,2013,11,314.3640652693045,77.58886790275574,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/SVM/n12.csv <==
N,class,iter,n,obj_val,run_time,solver,status
9612,SVM,2547,12,347.3185518595687,101.1211268901825,qpOASES,optimal
9612,SVM,2357,12,364.71471809486326,87.39505386352539,qpOASES,optimal
9612,SVM,2610,12,382.12549318547286,106.47562599182129,qpOASES,optimal
9612,SVM,2452,12,359.2115631815828,102.19842982292177,qpOASES,optimal
9612,SVM,2437,12,346.7539252892448,84.3496208190918,qpOASES,optimal
9612,SVM,2574,12,372.02181301514014,91.40732789039612,qpOASES,optimal
9612,SVM,2373,12,341.4375824087358,85.45076608657838,qpOASES,optimal
9612,SVM,2453,12,350.11926565143364,114.1937620639801,qpOASES,optimal
9612,SVM,2440,12,331.1572394919212,77.23373198509215,qpOASES,optimal
9612,SVM,2504,12,340.7472492095772,98.2051420211792,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/SVM/n13.csv <==
N,class,iter,n,obj_val,run_time,solver,status
11063,SVM,2827,13,404.7912311000093,146.84156584739685,qpOASES,optimal
11063,SVM,2735,13,392.2872342400297,127.75181102752686,qpOASES,optimal
11063,SVM,2718,13,381.12294769939314,134.53519701957705,qpOASES,optimal
11063,SVM,2743,13,388.39225353418885,146.53536891937256,qpOASES,optimal
11063,SVM,2833,13,382.6260203134529,134.7713861465454,qpOASES,optimal
11063,SVM,2771,13,382.6349940031184,139.89126014709473,qpOASES,optimal
11063,SVM,2726,13,375.92014058296235,133.08458590507507,qpOASES,optimal
11063,SVM,2827,13,378.4139510092521,133.53246593475342,qpOASES,optimal
11063,SVM,2750,13,366.5520392214037,121.66907906532288,qpOASES,optimal
11063,SVM,2677,13,374.9591733617732,145.74592804908752,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/SVM/n132.csv <==
N,class,iter,n,obj_val,run_time,solver,status
897732,SVM,424,132,,1000.416582107544,qpOASES,solver_error
897732,SVM,402,132,,997.2070500850676,qpOASES,max_iter_reached
897732,SVM,395,132,,999.560448884964,qpOASES,max_iter_reached
897732,SVM,397,132,,999.8793308734894,qpOASES,max_iter_reached
897732,SVM,396,132,,997.2099530696868,qpOASES,max_iter_reached
897732,SVM,401,132,,999.31147813797,qpOASES,max_iter_reached
897732,SVM,415,132,,998.4500639438628,qpOASES,max_iter_reached
897732,SVM,392,132,,997.1554551124573,qpOASES,max_iter_reached
897732,SVM,422,132,,998.0089650154114,qpOASES,max_iter_reached
897732,SVM,423,132,,998.0799231529236,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/SVM/n14.csv <==
N,class,iter,n,obj_val,run_time,solver,status
12614,SVM,3196,14,415.0247239268392,175.45780301094055,qpOASES,optimal
12614,SVM,2908,14,385.252777828965,145.83363485336304,qpOASES,optimal
12614,SVM,2805,14,403.0296772499311,153.92202687263492,qpOASES,optimal
12614,SVM,3033,14,407.6289638532502,166.75513195991516,qpOASES,optimal
12614,SVM,3205,14,419.6848230906243,179.83060097694397,qpOASES,optimal
12614,SVM,2921,14,407.571301157935,137.99778413772586,qpOASES,optimal
12614,SVM,2995,14,401.6144373812567,141.15176892280581,qpOASES,optimal
12614,SVM,2984,14,403.2315932822332,200.0763940811157,qpOASES,optimal
12614,SVM,3073,14,417.3554772760825,157.21337199211118,qpOASES,optimal
12614,SVM,2959,14,391.28373402181165,135.13528299331662,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/SVM/n16.csv <==
N,class,iter,n,obj_val,run_time,solver,status
16016,SVM,3723,16,473.2813209353814,275.0796329975128,qpOASES,optimal
16016,SVM,3658,16,460.21167683482315,241.4383261203766,qpOASES,optimal
16016,SVM,3794,16,461.3560261530637,269.40362095832825,qpOASES,optimal
16016,SVM,3877,16,487.89989397570105,252.6454222202301,qpOASES,optimal
16016,SVM,3779,16,476.5772936759017,269.01934599876404,qpOASES,optimal
16016,SVM,3766,16,470.1914582944992,249.19930410385132,qpOASES,optimal
16016,SVM,3683,16,462.6089174625283,229.0947749614716,qpOASES,optimal
16016,SVM,3662,16,451.63058383953626,240.72580790519714,qpOASES,optimal
16016,SVM,3647,16,460.14166980728,252.4645669460297,qpOASES,optimal
16016,SVM,3937,16,476.4015596747105,309.28783106803894,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/SVM/n166.csv <==
N,class,iter,n,obj_val,run_time,solver,status
1411166,SVM,218,166,,994.72239112854,qpOASES,max_iter_reached
1411166,SVM,224,166,,999.3819530010223,qpOASES,max_iter_reached
1411166,SVM,220,166,,994.7788329124452,qpOASES,max_iter_reached
1411166,SVM,241,166,,995.9264788627625,qpOASES,max_iter_reached
1411166,SVM,246,166,,997.98890709877,qpOASES,max_iter_reached
1411166,SVM,242,166,,996.6787340641023,qpOASES,max_iter_reached
1411166,SVM,217,166,,996.2156131267548,qpOASES,max_iter_reached
1411166,SVM,218,166,,995.386307001114,qpOASES,max_iter_reached
1411166,SVM,222,166,,998.150074005127,qpOASES,max_iter_reached
1411166,SVM,245,166,,998.6944160461426,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/SVM/n17.csv <==
N,class,iter,n,obj_val,run_time,solver,status
17867,SVM,4111,17,472.2623225706095,340.06982207298284,qpOASES,optimal
17867,SVM,4121,17,484.4899208258068,355.02378702163696,qpOASES,optimal
17867,SVM,3945,17,483.4164740667929,303.26064491271967,qpOASES,optimal
17867,SVM,4045,17,481.0456877974791,306.9802069664001,qpOASES,optimal
17867,SVM,4190,17,492.9810453678811,329.558748960495,qpOASES,optimal
17867,SVM,4100,17,513.905084193754,338.45304489135737,qpOASES,optimal
17867,SVM,3907,17,481.249842574869,350.1107249259949,qpOASES,optimal
17867,SVM,4136,17,502.3773643901332,383.1978130340576,qpOASES,optimal
17867,SVM,4041,17,515.6002953921578,344.342246055603,qpOASES,optimal
17867,SVM,4073,17,498.1024379256878,338.9817240238189,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/SVM/n20.csv <==
N,class,iter,n,obj_val,run_time,solver,status
24020,SVM,5108,20,567.5722197901188,495.8996779918671,qpOASES,optimal
24020,SVM,5121,20,572.0306220975001,534.6263601779938,qpOASES,optimal
24020,SVM,5418,20,595.4547585580474,626.6632461547853,qpOASES,optimal
24020,SVM,5091,20,582.0333598284342,492.0124900341034,qpOASES,optimal
24020,SVM,5329,20,578.8303769208811,577.045166015625,qpOASES,optimal
24020,SVM,5376,20,563.854197586305,515.7251799106598,qpOASES,optimal
24020,SVM,5221,20,576.6722384490932,559.9236381053926,qpOASES,optimal
24020,SVM,5038,20,566.5334919816574,573.1434721946716,qpOASES,optimal
24020,SVM,5247,20,576.6018814498179,552.2907240390779,qpOASES,optimal
24020,SVM,5133,20,586.4328575598693,584.7492711544038,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/SVM/n209.csv <==
N,class,iter,n,obj_val,run_time,solver,status
2226059,SVM,126,209,,992.8487231731416,qpOASES,max_iter_reached
2226059,SVM,129,209,,995.0426449775696,qpOASES,max_iter_reached
2226059,SVM,124,209,,992.0968160629272,qpOASES,max_iter_reached
2226059,SVM,144,209,,998.8913419246674,qpOASES,max_iter_reached
2226059,SVM,131,209,,991.9840998649596,qpOASES,max_iter_reached
2226059,SVM,146,209,,993.9053690433502,qpOASES,max_iter_reached
2226059,SVM,149,209,,992.9002480506897,qpOASES,max_iter_reached
2226059,SVM,131,209,,997.5186400413513,qpOASES,max_iter_reached
2226059,SVM,147,209,,995.1607720851898,qpOASES,max_iter_reached
2226059,SVM,130,209,,995.2357609272003,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/SVM/n23.csv <==
N,class,iter,n,obj_val,run_time,solver,status
31073,SVM,6372,23,670.551965437817,939.2224929332733,qpOASES,optimal
31073,SVM,6310,23,,999.8997399806976,qpOASES,max_iter_reached
31073,SVM,6237,23,648.8683833805512,875.498838186264,qpOASES,optimal
31073,SVM,6510,23,,1000.199539899826,qpOASES,solver_error
31073,SVM,6327,23,680.2835793660898,986.0288071632384,qpOASES,optimal
31073,SVM,6450,23,666.5536977473406,914.7982439994812,qpOASES,optimal
31073,SVM,6092,23,,1000.1178929805756,qpOASES,solver_error
31073,SVM,6166,23,,1000.4218740463257,qpOASES,solver_error
31073,SVM,6210,23,,1000.0051920413972,qpOASES,solver_error
31073,SVM,6324,23,655.4900002079958,897.3450820446014,qpOASES,optimal


==> data/results_bak/benchmark_problems/qpOASES/SVM/n26.csv <==
N,class,iter,n,obj_val,run_time,solver,status
39026,SVM,6469,26,,999.9994730949402,qpOASES,max_iter_reached
39026,SVM,6170,26,,999.9161009788513,qpOASES,max_iter_reached
39026,SVM,6309,26,,999.959662914276,qpOASES,max_iter_reached
39026,SVM,6529,26,,999.9203028678894,qpOASES,max_iter_reached
39026,SVM,6147,26,,999.849109172821,qpOASES,max_iter_reached
39026,SVM,6236,26,,999.8559789657593,qpOASES,max_iter_reached
39026,SVM,6068,26,,999.9133529663086,qpOASES,max_iter_reached
39026,SVM,6315,26,,999.9875152111052,qpOASES,max_iter_reached
39026,SVM,6359,26,,1000.0297050476074,qpOASES,solver_error
39026,SVM,5868,26,,1000.0209970474243,qpOASES,solver_error


==> data/results_bak/benchmark_problems/qpOASES/SVM/n31.csv <==
N,class,iter,n,obj_val,run_time,solver,status
54281,SVM,5071,31,,999.849622964859,qpOASES,max_iter_reached
54281,SVM,5604,31,,999.9437680244446,qpOASES,max_iter_reached
54281,SVM,5317,31,,1000.0846099853516,qpOASES,solver_error
54281,SVM,5394,31,,999.9327421188354,qpOASES,max_iter_reached
54281,SVM,5270,31,,1000.1456549167633,qpOASES,solver_error
54281,SVM,5609,31,,999.8615119457244,qpOASES,max_iter_reached
54281,SVM,5708,31,,999.9165828227997,qpOASES,max_iter_reached
54281,SVM,5306,31,,999.7779920101166,qpOASES,max_iter_reached
54281,SVM,5628,31,,1000.0286071300508,qpOASES,solver_error
54281,SVM,5127,31,,999.9870021343232,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/SVM/n37.csv <==
N,class,iter,n,obj_val,run_time,solver,status
75887,SVM,4643,37,,999.827630996704,qpOASES,max_iter_reached
75887,SVM,4648,37,,999.856255054474,qpOASES,max_iter_reached
75887,SVM,4337,37,,999.9789860248566,qpOASES,max_iter_reached
75887,SVM,4346,37,,999.8724050521852,qpOASES,max_iter_reached
75887,SVM,4572,37,,999.9179530143738,qpOASES,max_iter_reached
75887,SVM,4249,37,,999.8709309101104,qpOASES,max_iter_reached
75887,SVM,4821,37,,999.7776288986206,qpOASES,max_iter_reached
75887,SVM,4516,37,,999.9000248908997,qpOASES,max_iter_reached
75887,SVM,4825,37,,999.7569961547853,qpOASES,max_iter_reached
75887,SVM,4651,37,,999.8131339550017,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/SVM/n45.csv <==
N,class,iter,n,obj_val,run_time,solver,status
110295,SVM,3607,45,,999.7637479305267,qpOASES,max_iter_reached
110295,SVM,3556,45,,999.7015030384064,qpOASES,max_iter_reached
110295,SVM,3587,45,,999.849895954132,qpOASES,max_iter_reached
110295,SVM,3417,45,,999.9546530246736,qpOASES,max_iter_reached
110295,SVM,3390,45,,999.8969569206238,qpOASES,max_iter_reached
110295,SVM,3583,45,,999.7862010002136,qpOASES,max_iter_reached
110295,SVM,3236,45,,999.6707398891448,qpOASES,max_iter_reached
110295,SVM,3412,45,,999.6750462055206,qpOASES,max_iter_reached
110295,SVM,3486,45,,999.8527250289917,qpOASES,max_iter_reached
110295,SVM,3380,45,,999.8437979221344,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/SVM/n55.csv <==
N,class,iter,n,obj_val,run_time,solver,status
162305,SVM,2524,55,,999.5579478740692,qpOASES,max_iter_reached
162305,SVM,2308,55,,999.652408838272,qpOASES,max_iter_reached
162305,SVM,2349,55,,999.5755350589752,qpOASES,max_iter_reached
162305,SVM,2499,55,,999.5880661010742,qpOASES,max_iter_reached
162305,SVM,2520,55,,999.8751640319824,qpOASES,max_iter_reached
162305,SVM,2391,55,,999.7853410243988,qpOASES,max_iter_reached
162305,SVM,2304,55,,999.5612959861757,qpOASES,max_iter_reached
162305,SVM,2306,55,,999.6522810459137,qpOASES,max_iter_reached
162305,SVM,2515,55,,999.6885750293733,qpOASES,max_iter_reached
162305,SVM,2327,55,,1000.1999897956848,qpOASES,solver_error


==> data/results_bak/benchmark_problems/qpOASES/SVM/n68.csv <==
N,class,iter,n,obj_val,run_time,solver,status
244868,SVM,1761,68,,999.6195151805878,qpOASES,max_iter_reached
244868,SVM,1735,68,,999.5331699848176,qpOASES,max_iter_reached
244868,SVM,1636,68,,999.6633710861206,qpOASES,max_iter_reached
244868,SVM,1742,68,,999.5015909671783,qpOASES,max_iter_reached
244868,SVM,1661,68,,999.723356962204,qpOASES,max_iter_reached
244868,SVM,1654,68,,999.8755660057068,qpOASES,max_iter_reached
244868,SVM,1682,68,,999.46116399765,qpOASES,max_iter_reached
244868,SVM,1770,68,,999.5715620517732,qpOASES,max_iter_reached
244868,SVM,1681,68,,999.6658420562744,qpOASES,max_iter_reached
244868,SVM,1637,68,,999.3687229156494,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/SVM/n84.csv <==
N,class,iter,n,obj_val,run_time,solver,status
369684,SVM,1014,84,,999.576122045517,qpOASES,max_iter_reached
369684,SVM,1060,84,,999.3511610031128,qpOASES,max_iter_reached
369684,SVM,1059,84,,999.5706980228424,qpOASES,max_iter_reached
369684,SVM,1059,84,,999.8927080631256,qpOASES,max_iter_reached
369684,SVM,988,84,,998.9612040519714,qpOASES,max_iter_reached
369684,SVM,1059,84,,999.2284200191498,qpOASES,max_iter_reached
369684,SVM,961,84,,998.8116869926453,qpOASES,max_iter_reached
369684,SVM,994,84,,999.5461521148683,qpOASES,max_iter_reached
369684,SVM,1010,84,,999.0445580482484,qpOASES,max_iter_reached
369684,SVM,998,84,,999.0316071510316,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/qpOASES/results.csv <==
N,class,iter,n,obj_val,run_time,solver,status
586,Random QP,67.0,10,-0.4687999453526504,0.002224922180175781,qpOASES,optimal
600,Random QP,41.0,10,-0.2443301823996288,0.0009000301361083984,qpOASES,optimal
596,Random QP,65.0,10,-0.12989731785581266,0.002073049545288086,qpOASES,optimal
596,Random QP,52.0,10,-0.4940601920372089,0.0017321109771728516,qpOASES,optimal
600,Random QP,64.0,10,-0.16494911377567514,0.002034902572631836,qpOASES,optimal
600,Random QP,42.0,10,-0.1926747097923475,0.0008740425109863281,qpOASES,optimal
600,Random QP,58.0,10,-0.2540042264562839,0.0012369155883789062,qpOASES,optimal
596,Random QP,63.0,10,-0.1699306335875057,0.0012950897216796875,qpOASES,optimal
594,Random QP,50.0,10,-0.29323633840401525,0.0016660690307617188,qpOASES,optimal
600,Random QP,70.0,10,-0.1503679555686495,0.00232696533203125,qpOASES,optimal
722,Random QP,63.0,11,-0.1488656122430626,0.002115011215209961,qpOASES,optimal
722,Random QP,73.0,11,-0.5219700447773085,0.025405168533325195,qpOASES,optimal
724,Random QP,57.0,11,-0.5101533638882806,0.0020439624786376953,qpOASES,optimal
722,Random QP,76.0,11,-0.3074610596101049,0.0025877952575683594,qpOASES,optimal
712,Random QP,50.0,11,-0.14282714623413956,0.006262063980102539,qpOASES,optimal
720,Random QP,57.0,11,-0.2760515717186613,0.002017974853515625,qpOASES,optimal
726,Random QP,85.0,11,-0.2699262480985809,0.00279998779296875,qpOASES,optimal
722,Random QP,51.0,11,-0.16517663725623966,0.0017349720001220705,qpOASES,optimal
720,Random QP,68.0,11,-0.6090501611085628,0.002429008483886719,qpOASES,optimal
724,Random QP,76.0,11,-0.3952063300770233,0.04799604415893555,qpOASES,optimal
858,Random QP,79.0,12,-0.2385640492694054,0.0031659603118896484,qpOASES,optimal
864,Random QP,56.0,12,-0.3067404625145009,0.024753093719482425,qpOASES,optimal
860,Random QP,76.0,12,-0.23929243200810565,0.02257513999938965,qpOASES,optimal
858,Random QP,59.0,12,-0.3773045112613098,0.04321908950805664,qpOASES,optimal
864,Random QP,67.0,12,-0.3922920250450376,0.002459049224853516,qpOASES,optimal
864,Random QP,53.0,12,-0.3054229606184763,0.002034902572631836,qpOASES,optimal
862,Random QP,65.0,12,-0.3293893244179518,0.0024280548095703125,qpOASES,optimal
862,Random QP,43.0,12,-0.2595949654809303,0.0016560554504394533,qpOASES,optimal
862,Random QP,48.0,12,-0.109580050546982,0.0018839836120605469,qpOASES,optimal
856,Random QP,63.0,12,-0.2481418738796211,0.037164926528930664,qpOASES,optimal
1014,Random QP,72.0,13,-0.2270579871493677,0.0031478404998779297,qpOASES,optimal
1012,Random QP,93.0,13,-0.4355529594805642,0.0470120906829834,qpOASES,optimal
1010,Random QP,93.0,13,-0.4153438278975369,0.0039520263671875,qpOASES,optimal
1010,Random QP,73.0,13,-0.2572951637501281,0.003058910369873047,qpOASES,optimal
1008,Random QP,64.0,13,-0.12423789693503935,0.011729955673217772,qpOASES,optimal
1012,Random QP,63.0,13,-0.2246269231607073,0.01125812530517578,qpOASES,optimal
1014,Random QP,58.0,13,-0.27843629314463897,0.008708953857421875,qpOASES,optimal
1008,Random QP,75.0,13,-0.28131324266416075,0.003499031066894531,qpOASES,optimal
1010,Random QP,72.0,13,-0.5357845309111474,0.0232541561126709,qpOASES,optimal
1014,Random QP,72.0,13,-0.4133237826494718,0.007025957107543945,qpOASES,optimal
1344,Random QP,76.0,15,-0.4298790855041645,0.04673290252685547,qpOASES,optimal
1348,Random QP,80.0,15,-0.1504484664835444,0.003985881805419922,qpOASES,optimal
1344,Random QP,106.0,15,-0.2494475132958644,0.026803016662597656,qpOASES,optimal
1350,Random QP,82.0,15,-0.4108782696370986,0.0038340091705322266,qpOASES,optimal
1344,Random QP,94.0,15,-0.5034816463069312,0.004359006881713867,qpOASES,optimal
1348,Random QP,77.0,15,-0.12378140505813222,0.028134822845458984,qpOASES,optimal
1350,Random QP,85.0,15,-0.3917503280242816,0.050872087478637695,qpOASES,optimal
1348,Random QP,85.0,15,-0.2799842189256929,0.03225994110107422,qpOASES,optimal
1350,Random QP,90.0,15,-0.08154085735325785,0.004595041275024414,qpOASES,optimal
1350,Random QP,80.0,15,-0.24282566034667424,0.003841876983642578,qpOASES,optimal
1944,Random QP,77.0,18,-0.3185212534023045,0.004553794860839844,qpOASES,optimal
1944,Random QP,97.0,18,-0.5236960534619782,0.029148101806640625,qpOASES,optimal
1944,Random QP,122.0,18,-0.3736708417249817,0.026974916458129883,qpOASES,optimal
1944,Random QP,106.0,18,-0.28655779812369225,0.006147861480712891,qpOASES,optimal
1944,Random QP,77.0,18,-0.2334180197329072,0.03276991844177246,qpOASES,optimal
1944,Random QP,94.0,18,-0.5182604091573789,0.026605844497680664,qpOASES,optimal
1944,Random QP,97.0,18,-0.26117978258921754,0.08550882339477539,qpOASES,optimal
1940,Random QP,86.0,18,-0.2529599193587736,0.04607391357421875,qpOASES,optimal
1942,Random QP,99.0,18,-0.3276031509331982,0.005828142166137695,qpOASES,optimal
1944,Random QP,103.0,18,-0.31055506321983634,0.03087592124938965,qpOASES,optimal
3174,Random QP,129.0,23,-0.3824853549554017,0.11091208457946776,qpOASES,optimal
3174,Random QP,124.0,23,-0.4567685302757472,0.10299992561340332,qpOASES,optimal
3174,Random QP,102.0,23,-0.21686188554840294,0.06059503555297852,qpOASES,optimal
3174,Random QP,107.0,23,-0.21397109870123296,0.055178165435791016,qpOASES,optimal
3174,Random QP,129.0,23,-0.2874785334417894,0.011049985885620115,qpOASES,optimal
3174,Random QP,119.0,23,-0.2853247309606789,0.05216383934020996,qpOASES,optimal
3174,Random QP,136.0,23,-0.4969188692116199,0.07806515693664551,qpOASES,optimal
3174,Random QP,141.0,23,-0.4471643533399687,0.05219697952270508,qpOASES,optimal
3172,Random QP,97.0,23,-0.4309753490408815,0.07960295677185059,qpOASES,optimal
3174,Random QP,153.0,23,-0.4395948032740528,0.021446943283081055,qpOASES,optimal
5046,Random QP,152.0,29,-0.529792868239823,0.09107708930969237,qpOASES,optimal
5046,Random QP,161.0,29,-0.5164763805795529,0.11853599548339845,qpOASES,optimal
5046,Random QP,103.0,29,-0.2429208486941116,0.11158990859985353,qpOASES,optimal
5046,Random QP,138.0,29,-0.4461701156139745,0.06814002990722656,qpOASES,optimal
5046,Random QP,178.0,29,-0.5824518174476468,0.09446096420288086,qpOASES,optimal
5046,Random QP,167.0,29,-0.3926188309231066,0.13356900215148926,qpOASES,optimal
5046,Random QP,127.0,29,-0.2706274458151346,0.09806680679321288,qpOASES,optimal
5046,Random QP,145.0,29,-0.4047382236872961,0.02742815017700196,qpOASES,optimal
5046,Random QP,135.0,29,-0.3143045834403032,0.06916999816894531,qpOASES,optimal
5044,Random QP,132.0,29,-0.3436611540602159,0.05637311935424805,qpOASES,optimal
9126,Random QP,198.0,39,-0.5294551914036171,0.1704580783843994,qpOASES,optimal
9126,Random QP,154.0,39,-0.4568330660692863,0.12535500526428225,qpOASES,optimal
9126,Random QP,194.0,39,-0.36320337182189416,0.2049570083618164,qpOASES,optimal
9126,Random QP,201.0,39,-0.531354218845539,0.20523500442504888,qpOASES,optimal
9126,Random QP,176.0,39,-0.3432100965256355,0.1464698314666748,qpOASES,optimal
9126,Random QP,171.0,39,-0.3906723072473999,0.11172103881835938,qpOASES,optimal
9126,Random QP,156.0,39,-0.6641479461564661,0.13385987281799314,qpOASES,optimal
9126,Random QP,206.0,39,-0.4108657068999619,0.09325313568115234,qpOASES,optimal
9126,Random QP,161.0,39,-0.4864756916520681,0.14252495765686035,qpOASES,optimal
9126,Random QP,193.0,39,-0.5044733120061474,0.09853816032409668,qpOASES,optimal
16854,Random QP,256.0,53,-0.3998904160450029,0.19440102577209475,qpOASES,optimal
16854,Random QP,247.0,53,-0.5555157690480661,0.1954028606414795,qpOASES,optimal
16854,Random QP,250.0,53,-0.499537629149538,0.19060492515563965,qpOASES,optimal
16854,Random QP,223.0,53,-0.5258103042242659,0.1956419944763184,qpOASES,optimal
16854,Random QP,226.0,53,-0.7066183416445618,0.16306304931640625,qpOASES,optimal
16854,Random QP,236.0,53,-0.4465138907877129,0.15854597091674805,qpOASES,optimal
16854,Random QP,252.0,53,-0.5309822585137148,0.15239596366882324,qpOASES,optimal
16854,Random QP,218.0,53,-0.4649368360000762,0.17139410972595215,qpOASES,optimal
16854,Random QP,296.0,53,-0.5148362781275746,0.24008798599243164,qpOASES,optimal
16854,Random QP,196.0,53,-0.6469785468625349,0.1815319061279297,qpOASES,optimal
31974,Random QP,339.0,73,-0.4330162998821928,0.2256190776824951,qpOASES,optimal
31974,Random QP,347.0,73,-0.6293301264871343,0.3129420280456543,qpOASES,optimal
31974,Random QP,360.0,73,-0.5562279756453895,0.2854988574981689,qpOASES,optimal
31974,Random QP,337.0,73,-0.4960741243782816,0.3118319511413574,qpOASES,optimal
31974,Random QP,331.0,73,-0.5607594981303098,0.1998121738433838,qpOASES,optimal
31974,Random QP,338.0,73,-0.3557648427717692,0.2830760478973389,qpOASES,optimal
31974,Random QP,341.0,73,-0.6536046687420424,0.2525160312652588,qpOASES,optimal
31974,Random QP,325.0,73,-0.6623827792444487,0.2921159267425537,qpOASES,optimal
31974,Random QP,294.0,73,-0.5362444195556203,0.289355993270874,qpOASES,optimal
31974,Random QP,328.0,73,-0.5463596090358412,0.27535009384155273,qpOASES,optimal
63654,Random QP,444.0,103,-0.5917684940183507,0.4963929653167725,qpOASES,optimal
63654,Random QP,422.0,103,-0.6056847451216659,0.4554209709167481,qpOASES,optimal
63654,Random QP,426.0,103,-0.7996925943000609,0.5340259075164795,qpOASES,optimal
63654,Random QP,434.0,103,-0.5974516363414694,0.4180049896240233,qpOASES,optimal
63654,Random QP,448.0,103,-0.6137467957168236,0.5245208740234375,qpOASES,optimal
63654,Random QP,447.0,103,-0.6874308922963669,0.4749600887298584,qpOASES,optimal
63654,Random QP,432.0,103,-0.6901431985109738,0.4477899074554443,qpOASES,optimal
63654,Random QP,420.0,103,-0.7820704011652765,0.3610119819641113,qpOASES,optimal
63654,Random QP,419.0,103,-0.8073501309140882,0.44336485862731934,qpOASES,optimal
63654,Random QP,444.0,103,-0.5679979628673925,0.4675900936126709,qpOASES,optimal
127896,Random QP,582.0,146,-0.7913520733672038,1.2465970516204834,qpOASES,optimal
127896,Random QP,525.0,146,-0.7063971350123729,1.0723378658294678,qpOASES,optimal
127896,Random QP,570.0,146,-0.738693753535741,1.4143469333648682,qpOASES,optimal
127896,Random QP,586.0,146,-0.695135206930493,1.245772123336792,qpOASES,optimal
127896,Random QP,585.0,146,-0.722553398419874,1.4182460308074951,qpOASES,optimal
127896,Random QP,516.0,146,-0.6605425185781997,0.8543181419372559,qpOASES,optimal
127896,Random QP,588.0,146,-0.7069996550896467,1.2623538970947266,qpOASES,optimal
127896,Random QP,615.0,146,-0.8579337634861879,1.286160945892334,qpOASES,optimal
127896,Random QP,635.0,146,-0.8116803348131851,1.676551103591919,qpOASES,optimal
127896,Random QP,539.0,146,-0.7109028413911431,1.5591621398925781,qpOASES,optimal
267126,Random QP,792.0,211,-0.9343656097556596,4.02423906326294,qpOASES,optimal
267126,Random QP,781.0,211,-0.7284016883556326,3.907188892364502,qpOASES,optimal
267126,Random QP,808.0,211,-0.7857318554153099,3.926652193069458,qpOASES,optimal
267126,Random QP,797.0,211,-0.7056870686423607,3.973328113555908,qpOASES,optimal
267126,Random QP,810.0,211,-0.9099992524940952,5.115257024765015,qpOASES,optimal
267126,Random QP,708.0,211,-0.9458548562018178,3.403135061264038,qpOASES,optimal
267126,Random QP,792.0,211,-0.9368641431799898,4.481688022613525,qpOASES,optimal
267126,Random QP,765.0,211,-0.8596617568376238,4.417866945266724,qpOASES,optimal
267126,Random QP,801.0,211,-0.9294967026951424,6.248831033706665,qpOASES,optimal
267126,Random QP,886.0,211,-0.8433191141310221,5.408095836639403,qpOASES,optimal
554496,Random QP,1100.0,304,-0.8319020617002134,10.008436918258669,qpOASES,optimal
554496,Random QP,1005.0,304,-0.7500423134670988,9.777227878570557,qpOASES,optimal
554496,Random QP,1084.0,304,-1.1038347584239758,10.03967785835266,qpOASES,optimal
554496,Random QP,1065.0,304,-0.9979178355410552,9.930522918701172,qpOASES,optimal
554496,Random QP,1081.0,304,-0.86221422437458,9.73564100265503,qpOASES,optimal
554496,Random QP,1031.0,304,-1.023494740033447,11.633769989013672,qpOASES,optimal
554496,Random QP,1093.0,304,-1.0424246720059482,11.94045901298523,qpOASES,optimal
554496,Random QP,1064.0,304,-1.1223671293709427,13.071780920028687,qpOASES,optimal
554496,Random QP,1018.0,304,-0.7845322394532156,12.424935817718506,qpOASES,optimal
554496,Random QP,1071.0,304,-0.8849741757607824,12.598721981048586,qpOASES,optimal
1172184,Random QP,1516.0,442,-1.0460341197572434,32.19185400009155,qpOASES,optimal
1172184,Random QP,1556.0,442,-0.9933011166115996,33.220911026000984,qpOASES,optimal
1172184,Random QP,1432.0,442,-0.8870263736805157,36.92126297950745,qpOASES,optimal
1172184,Random QP,1505.0,442,-1.106144193995496,31.506977081298828,qpOASES,optimal
1172184,Random QP,1554.0,442,-1.046945232654808,34.45721983909607,qpOASES,optimal
1172184,Random QP,1388.0,442,-0.9609254110184038,31.65558099746704,qpOASES,optimal
1172184,Random QP,1481.0,442,-1.0975163100339698,34.728861093521125,qpOASES,optimal
1172184,Random QP,1448.0,442,-1.0427089944320778,34.3017840385437,qpOASES,optimal
1172184,Random QP,1481.0,442,-0.9832032381556098,39.87261414527893,qpOASES,optimal
1172184,Random QP,1431.0,442,-1.050681960591509,36.73927998542785,qpOASES,optimal
2488416,Random QP,2017.0,644,-1.2589808081036136,103.6783230304718,qpOASES,optimal
2488416,Random QP,2053.0,644,-1.1352868612294995,107.65976405143738,qpOASES,optimal
2488416,Random QP,2019.0,644,-1.090399079927137,110.59893798828124,qpOASES,optimal
2488416,Random QP,2045.0,644,-1.0544278317712654,106.23787403106691,qpOASES,optimal
2488416,Random QP,2061.0,644,-1.0659841157548866,117.41468906402588,qpOASES,optimal
2488416,Random QP,2067.0,644,-1.1096598376196318,107.02552700042723,qpOASES,optimal
2488416,Random QP,2028.0,644,-1.0485431019921003,112.15627193450928,qpOASES,optimal
2488416,Random QP,2151.0,644,-1.2430616382508115,116.44688510894777,qpOASES,optimal
2488416,Random QP,2084.0,644,-1.1103555563126468,136.23847794532776,qpOASES,optimal
2488416,Random QP,2065.0,644,-1.2719458220992763,114.2987310886383,qpOASES,optimal
5301600,Random QP,2932.0,940,-1.1920240393989252,367.80335903167725,qpOASES,optimal
5301600,Random QP,2931.0,940,-1.2026182298588426,369.5269479751587,qpOASES,optimal
5301600,Random QP,2870.0,940,-1.3326405003345951,362.565691947937,qpOASES,optimal
5301600,Random QP,2826.0,940,-1.266208250025415,354.3971538543701,qpOASES,optimal
5301600,Random QP,2797.0,940,-1.193600687842958,398.2403461933136,qpOASES,optimal
5301600,Random QP,2856.0,940,-1.3611445215807332,402.868057012558,qpOASES,optimal
5301600,Random QP,2922.0,940,-1.1808971704418192,369.88957500457764,qpOASES,optimal
5301600,Random QP,2945.0,940,-1.4472572096120695,399.2447309494018,qpOASES,optimal
5301600,Random QP,2787.0,940,-1.2974305343300916,376.4235599040985,qpOASES,optimal
5301600,Random QP,2827.0,940,-1.1542814207776275,464.29089307785034,qpOASES,optimal
11310774,Random QP,3449.0,1373,,999.8798809051514,qpOASES,max_iter_reached
11310774,Random QP,3479.0,1373,,999.772702217102,qpOASES,max_iter_reached
11310774,Random QP,3480.0,1373,,999.6813080310823,qpOASES,max_iter_reached
11310774,Random QP,3480.0,1373,,999.902622938156,qpOASES,max_iter_reached
11310774,Random QP,3505.0,1373,,999.6812748908997,qpOASES,max_iter_reached
11310774,Random QP,3254.0,1373,,999.7202498912812,qpOASES,max_iter_reached
11310774,Random QP,3223.0,1373,,999.826737165451,qpOASES,max_iter_reached
11310774,Random QP,3235.0,1373,,999.9370141029358,qpOASES,max_iter_reached
11310774,Random QP,3220.0,1373,,999.689218044281,qpOASES,max_iter_reached
11310774,Random QP,2642.0,1373,,999.573565006256,qpOASES,max_iter_reached
24216486,Random QP,1911.0,2009,,999.8763070106506,qpOASES,max_iter_reached
24216486,Random QP,1983.0,2009,,1000.2162089347839,qpOASES,solver_error
24216486,Random QP,1909.0,2009,,999.5704128742218,qpOASES,max_iter_reached
24216486,Random QP,1977.0,2009,,999.949826002121,qpOASES,max_iter_reached
24216486,Random QP,1995.0,2009,,999.5579578876496,qpOASES,max_iter_reached
24216486,Random QP,1888.0,2009,,999.5299320220947,qpOASES,max_iter_reached
24216486,Random QP,1900.0,2009,,999.4786078929901,qpOASES,max_iter_reached
24216486,Random QP,1981.0,2009,,999.4488048553467,qpOASES,max_iter_reached
24216486,Random QP,1993.0,2009,,999.804939031601,qpOASES,max_iter_reached
24216486,Random QP,1647.0,2009,,999.5886290073396,qpOASES,max_iter_reached
111,Eq QP,25.0,10,-0.06739504078154586,0.0005710124969482423,qpOASES,optimal
125,Eq QP,25.0,10,-0.2442228218735716,0.0007112026214599607,qpOASES,optimal
121,Eq QP,19.0,10,5.4186428063552405,0.0006210803985595702,qpOASES,optimal
121,Eq QP,23.0,10,-0.03205629862081971,0.0005919933319091798,qpOASES,optimal
125,Eq QP,18.0,10,2.301362801302365,0.0002510547637939453,qpOASES,optimal
125,Eq QP,27.0,10,-2.7300092443615243,0.0003409385681152344,qpOASES,optimal
125,Eq QP,24.0,10,2.669331117718272,0.00030803680419921875,qpOASES,optimal
121,Eq QP,15.0,10,3.4774566650510987,0.00027418136596679693,qpOASES,optimal
119,Eq QP,17.0,10,-0.7184830488669747,0.00024199485778808594,qpOASES,optimal
125,Eq QP,19.0,10,1.9958427959241616,0.000331878662109375,qpOASES,optimal
144,Eq QP,22.0,11,2.3343241611578898,0.0004248619079589844,qpOASES,optimal
144,Eq QP,22.0,11,11.19385867976186,0.0005159378051757811,qpOASES,optimal
146,Eq QP,24.0,11,10.244517206839168,0.0004868507385253906,qpOASES,optimal
144,Eq QP,28.0,11,0.8939286047827736,0.0007801055908203125,qpOASES,optimal
134,Eq QP,16.0,11,7.062983868772247,0.0004131793975830078,qpOASES,optimal
142,Eq QP,15.0,11,-1.0911645339878309,0.0003039836883544922,qpOASES,optimal
148,Eq QP,17.0,11,24.449591032337647,0.0003769397735595703,qpOASES,optimal
144,Eq QP,22.0,11,0.001327976465803321,0.0005199909210205078,qpOASES,optimal
142,Eq QP,20.0,11,1.4231881116134453,0.0005588531494140625,qpOASES,optimal
146,Eq QP,26.0,11,6.295322159097678,0.0005829334259033202,qpOASES,optimal
174,Eq QP,24.0,12,18.83585639841403,0.0005140304565429689,qpOASES,optimal
180,Eq QP,24.0,12,-1.4114642950581582,0.0007040500640869143,qpOASES,optimal
176,Eq QP,24.0,12,-1.4349319100636184,0.0006430149078369143,qpOASES,optimal
174,Eq QP,32.0,12,2.3337647336462166,0.0006740093231201173,qpOASES,optimal
180,Eq QP,28.0,12,-0.7820678200501718,0.00067901611328125,qpOASES,optimal
180,Eq QP,32.0,12,0.037554678501831806,0.0007688999176025393,qpOASES,optimal
178,Eq QP,30.0,12,-4.173101020682622,0.01688408851623535,qpOASES,optimal
178,Eq QP,26.0,12,0.7896749093232307,0.0007059574127197268,qpOASES,optimal
178,Eq QP,22.0,12,0.1554816335689682,0.00045299530029296886,qpOASES,optimal
172,Eq QP,26.0,12,3.1393217611546738,0.0006499290466308594,qpOASES,optimal
208,Eq QP,25.0,13,1.8649863617720444,0.0005440711975097656,qpOASES,optimal
206,Eq QP,35.0,13,-4.2269551014050535,0.0010018348693847656,qpOASES,optimal
204,Eq QP,26.0,13,-3.098591334930376,0.0006809234619140625,qpOASES,optimal
204,Eq QP,25.0,13,-0.3987542339449373,0.000640869140625,qpOASES,optimal
202,Eq QP,29.0,13,10.18004148528246,0.000614166259765625,qpOASES,optimal
206,Eq QP,23.0,13,0.5289789778293461,0.00049591064453125,qpOASES,optimal
208,Eq QP,23.0,13,3.1889907162574302,0.000576019287109375,qpOASES,optimal
202,Eq QP,23.0,13,-3.9720918489436494,0.0005061626434326172,qpOASES,optimal
204,Eq QP,31.0,13,9.304390968164984,0.0007140636444091798,qpOASES,optimal
208,Eq QP,23.0,13,-1.5142905212914108,0.0005528926849365233,qpOASES,optimal
271,Eq QP,30.0,15,2.0488968330144983,0.0007779598236083982,qpOASES,optimal
275,Eq QP,30.0,15,1.8394714348699883,0.0008051395416259768,qpOASES,optimal
271,Eq QP,28.0,15,9.94743302364378,0.0007479190826416018,qpOASES,optimal
277,Eq QP,30.0,15,-3.645377483341632,0.0007197856903076173,qpOASES,optimal
271,Eq QP,32.0,15,-1.8609816043285048,0.0007469654083251952,qpOASES,optimal
275,Eq QP,30.0,15,9.111810887811576,0.000946044921875,qpOASES,optimal
277,Eq QP,30.0,15,-5.299821985239183,0.0008080005645751952,qpOASES,optimal
275,Eq QP,30.0,15,28.71676512220378,0.0007989406585693357,qpOASES,optimal
277,Eq QP,30.0,15,-0.05274230442548234,0.000698089599609375,qpOASES,optimal
277,Eq QP,28.0,15,3.57561551661932,0.0006778240203857423,qpOASES,optimal
405,Eq QP,33.0,18,14.793290532654199,0.001085042953491211,qpOASES,optimal
405,Eq QP,41.0,18,40.36463740536428,0.001271963119506836,qpOASES,optimal
405,Eq QP,33.0,18,1.2716929069100886,0.0012209415435791016,qpOASES,optimal
405,Eq QP,33.0,18,13.532018190286744,0.001035928726196289,qpOASES,optimal
405,Eq QP,39.0,18,-0.7515622409979301,0.0012080669403076172,qpOASES,optimal
405,Eq QP,39.0,18,3.4443054438644762,0.06645703315734862,qpOASES,optimal
405,Eq QP,37.0,18,1.0203946830892483,0.0010590553283691406,qpOASES,optimal
401,Eq QP,33.0,18,0.5720984685129027,0.0009601116180419922,qpOASES,optimal
403,Eq QP,39.0,18,7.339317209271183,0.0010950565338134766,qpOASES,optimal
405,Eq QP,39.0,18,4.023879304361492,0.05076408386230469,qpOASES,optimal
655,Eq QP,50.0,23,1.0467591028620538,0.0019450187683105469,qpOASES,optimal
655,Eq QP,52.0,23,2.160331097921996,0.002126932144165039,qpOASES,optimal
655,Eq QP,58.0,23,9.073109367440091,0.0023691654205322266,qpOASES,optimal
655,Eq QP,42.0,23,4.217516258838616,0.0016949176788330078,qpOASES,optimal
655,Eq QP,52.0,23,4.039985239223149,0.0019669532775878906,qpOASES,optimal
655,Eq QP,42.0,23,3.695491136666305,0.0017001628875732422,qpOASES,optimal
655,Eq QP,60.0,23,7.278475237995652,0.002471923828125,qpOASES,optimal
655,Eq QP,40.0,23,6.261909431580563,0.012047052383422852,qpOASES,optimal
653,Eq QP,52.0,23,12.390278982248333,0.002061128616333008,qpOASES,optimal
655,Eq QP,50.0,23,-0.30950259416268805,0.0019078254699707031,qpOASES,optimal
1044,Eq QP,63.0,29,16.403179390509766,0.04346895217895508,qpOASES,optimal
1044,Eq QP,59.0,29,6.982860145265932,0.003097057342529297,qpOASES,optimal
1044,Eq QP,59.0,29,13.264820065630325,0.003046989440917969,qpOASES,optimal
1044,Eq QP,51.0,29,-4.285329256146614,0.002440929412841797,qpOASES,optimal
1044,Eq QP,55.0,29,3.4642387009379334,0.02445220947265625,qpOASES,optimal
1044,Eq QP,49.0,29,13.606081420821214,0.002565145492553711,qpOASES,optimal
1044,Eq QP,57.0,29,7.143421303263171,0.011154890060424805,qpOASES,optimal
1044,Eq QP,61.0,29,5.155245178409089,0.003348827362060547,qpOASES,optimal
1044,Eq QP,67.0,29,1.931392547903916,0.046508073806762695,qpOASES,optimal
1042,Eq QP,63.0,29,2.8614507902961703,0.017799854278564453,qpOASES,optimal
1891,Eq QP,78.0,39,28.866814500494215,0.05619502067565918,qpOASES,optimal
1891,Eq QP,78.0,39,6.771987437669785,0.03398919105529785,qpOASES,optimal
1891,Eq QP,88.0,39,5.808341339898791,0.007011890411376953,qpOASES,optimal
1891,Eq QP,88.0,39,9.634836366951916,0.044827938079833984,qpOASES,optimal
1891,Eq QP,82.0,39,10.899512087185107,0.04863905906677246,qpOASES,optimal
1891,Eq QP,74.0,39,10.356114221629543,0.022079944610595703,qpOASES,optimal
1891,Eq QP,76.0,39,5.258076817733696,0.04637908935546875,qpOASES,optimal
1891,Eq QP,82.0,39,5.389810924816501,0.02150297164916992,qpOASES,optimal
1891,Eq QP,78.0,39,5.169699935483603,0.038729190826416016,qpOASES,optimal
1891,Eq QP,74.0,39,7.854950589912777,0.006911993026733398,qpOASES,optimal
3498,Eq QP,115.0,53,8.284901599433482,0.11878013610839845,qpOASES,optimal
3498,Eq QP,115.0,53,12.587491149123993,0.06296110153198242,qpOASES,optimal
3498,Eq QP,113.0,53,7.360039340926128,0.09584379196166992,qpOASES,optimal
3498,Eq QP,109.0,53,7.534406928906972,0.12453198432922365,qpOASES,optimal
3498,Eq QP,97.0,53,11.755966214683372,0.04294514656066895,qpOASES,optimal
3498,Eq QP,103.0,53,17.508994402966678,0.13182497024536133,qpOASES,optimal
3498,Eq QP,129.0,53,17.998041357947084,0.1257011890411377,qpOASES,optimal
3498,Eq QP,117.0,53,10.745599559787744,0.10105490684509276,qpOASES,optimal
3498,Eq QP,109.0,53,2.1730560928824136,0.08749604225158691,qpOASES,optimal
3498,Eq QP,99.0,53,6.18795856244913,0.08390688896179199,qpOASES,optimal
6643,Eq QP,163.0,73,14.582236388816574,0.20780396461486814,qpOASES,optimal
6643,Eq QP,151.0,73,13.934962450685065,0.13925886154174805,qpOASES,optimal
6643,Eq QP,161.0,73,15.104835762551945,0.184704065322876,qpOASES,optimal
6643,Eq QP,155.0,73,13.25161877205349,0.16149616241455078,qpOASES,optimal
6643,Eq QP,143.0,73,15.613369954592487,0.08896303176879883,qpOASES,optimal
6643,Eq QP,149.0,73,20.70971643016208,0.15317487716674805,qpOASES,optimal
6643,Eq QP,151.0,73,19.54571110988821,0.1349489688873291,qpOASES,optimal
6643,Eq QP,167.0,73,19.591745911220034,0.18739604949951166,qpOASES,optimal
6643,Eq QP,151.0,73,28.859279691481753,0.18161678314208984,qpOASES,optimal
6643,Eq QP,147.0,73,23.22649586023406,0.15037822723388672,qpOASES,optimal
13235,Eq QP,198.0,103,13.627064319630833,0.2192809581756592,qpOASES,optimal
13235,Eq QP,214.0,103,19.564046537484657,0.23244404792785645,qpOASES,optimal
13235,Eq QP,206.0,103,26.60454511442585,0.2243969440460205,qpOASES,optimal
13235,Eq QP,198.0,103,29.52082935193041,0.3046848773956299,qpOASES,optimal
13235,Eq QP,198.0,103,32.57242771819421,0.0973057746887207,qpOASES,optimal
13235,Eq QP,218.0,103,13.249894074070745,0.4137639999389648,qpOASES,optimal
13235,Eq QP,228.0,103,29.507540395307288,0.10514402389526367,qpOASES,optimal
13235,Eq QP,222.0,103,20.904790834510926,0.2320539951324463,qpOASES,optimal
13235,Eq QP,220.0,103,21.81146165954297,0.2725551128387451,qpOASES,optimal
13235,Eq QP,222.0,103,23.014390552732817,0.20221281051635745,qpOASES,optimal
26645,Eq QP,297.0,146,41.98637768915039,0.41692090034484863,qpOASES,optimal
26645,Eq QP,285.0,146,26.08154447457129,0.3964951038360596,qpOASES,optimal
26645,Eq QP,307.0,146,40.99788771818447,0.35875487327575684,qpOASES,optimal
26645,Eq QP,305.0,146,53.86225862863344,0.3996009826660156,qpOASES,optimal
26645,Eq QP,311.0,146,33.019140766203066,0.38063979148864746,qpOASES,optimal
26645,Eq QP,325.0,146,34.52756087370526,0.3678791522979736,qpOASES,optimal
26645,Eq QP,301.0,146,38.65570650843174,0.4968001842498779,qpOASES,optimal
26645,Eq QP,303.0,146,36.43525607868501,0.4645321369171143,qpOASES,optimal
26645,Eq QP,329.0,146,29.51971397307759,0.3132679462432861,qpOASES,optimal
26645,Eq QP,291.0,146,26.185428167393184,0.2519481182098389,qpOASES,optimal
55598,Eq QP,422.0,211,50.04630767136901,0.9588959217071532,qpOASES,optimal
55598,Eq QP,432.0,211,43.907271690962546,0.8861060142517091,qpOASES,optimal
55598,Eq QP,418.0,211,55.331154713944045,0.7499499320983887,qpOASES,optimal
55598,Eq QP,432.0,211,75.80965978461721,0.8511681556701659,qpOASES,optimal
55598,Eq QP,440.0,211,37.55633966022339,0.7206051349639893,qpOASES,optimal
55598,Eq QP,434.0,211,52.887256127288865,0.8050370216369629,qpOASES,optimal
55598,Eq QP,434.0,211,45.55770000249746,0.7235550880432129,qpOASES,optimal
55598,Eq QP,434.0,211,54.139304452795294,0.8784749507904053,qpOASES,optimal
55598,Eq QP,410.0,211,63.078488545403424,0.6931819915771484,qpOASES,optimal
55598,Eq QP,434.0,211,63.836974762143534,0.8026249408721924,qpOASES,optimal
115520,Eq QP,620.0,304,70.17340849571973,2.3416008949279785,qpOASES,optimal
115520,Eq QP,620.0,304,61.57933599399554,2.4225919246673584,qpOASES,optimal
115520,Eq QP,646.0,304,52.22606343885985,2.503977060317993,qpOASES,optimal
115520,Eq QP,604.0,304,73.44739018734877,2.076611995697021,qpOASES,optimal
115520,Eq QP,660.0,304,57.39161514656024,2.56455397605896,qpOASES,optimal
115520,Eq QP,604.0,304,100.81148949341757,2.628981828689575,qpOASES,optimal
115520,Eq QP,624.0,304,70.02617620208466,2.5944650173187256,qpOASES,optimal
115520,Eq QP,620.0,304,80.40114390354053,2.0680069923400883,qpOASES,optimal
115520,Eq QP,608.0,304,69.5894410707249,1.912139892578125,qpOASES,optimal
115520,Eq QP,624.0,304,57.41555863301904,2.473078966140747,qpOASES,optimal
244205,Eq QP,879.0,442,90.41759732654323,7.1500630378723145,qpOASES,optimal
244205,Eq QP,895.0,442,114.52973552485376,12.943818092346193,qpOASES,optimal
244205,Eq QP,921.0,442,106.65413606255704,7.251918077468872,qpOASES,optimal
244205,Eq QP,867.0,442,118.86177443607569,8.132547855377197,qpOASES,optimal
244205,Eq QP,907.0,442,117.72851298717279,8.326735973358153,qpOASES,optimal
244205,Eq QP,913.0,442,128.81790117914284,7.386940002441406,qpOASES,optimal
244205,Eq QP,907.0,442,68.46261239756046,8.112010955810549,qpOASES,optimal
244205,Eq QP,893.0,442,117.11288708418958,8.194435834884644,qpOASES,optimal
244205,Eq QP,859.0,442,117.65654664938972,7.933806896209718,qpOASES,optimal
244205,Eq QP,937.0,442,93.15600502834896,7.865628957748412,qpOASES,optimal
518420,Eq QP,1296.0,644,161.71675097388623,24.684149980545047,qpOASES,optimal
518420,Eq QP,1312.0,644,166.53443316559697,24.927664041519165,qpOASES,optimal
518420,Eq QP,1272.0,644,182.25476885643138,25.613147974014282,qpOASES,optimal
518420,Eq QP,1308.0,644,139.17331170637758,32.10761594772339,qpOASES,optimal
518420,Eq QP,1284.0,644,216.93121570163296,27.27210307121277,qpOASES,optimal
518420,Eq QP,1348.0,644,119.76709590754864,28.80091905593872,qpOASES,optimal
518420,Eq QP,1366.0,644,173.73518386999456,26.37492084503174,qpOASES,optimal
518420,Eq QP,1334.0,644,160.59858301275963,35.08904409408569,qpOASES,optimal
518420,Eq QP,1326.0,644,148.51418791777192,33.512460947036736,qpOASES,optimal
518420,Eq QP,1328.0,644,143.80907017662486,33.214919090271,qpOASES,optimal
1104500,Eq QP,1918.0,940,226.83365763093383,95.28194403648376,qpOASES,optimal
1104500,Eq QP,1868.0,940,251.63871631761418,92.50805521011351,qpOASES,optimal
1104500,Eq QP,1926.0,940,204.9676284033221,159.98550605773926,qpOASES,optimal
1104500,Eq QP,1978.0,940,232.2460682571714,131.8920860290527,qpOASES,optimal
1104500,Eq QP,1930.0,940,251.2307174965279,140.06035208702087,qpOASES,optimal
1104500,Eq QP,1872.0,940,256.7879016959957,128.73036408424377,qpOASES,optimal
1104500,Eq QP,1882.0,940,229.65148095958213,100.24581909179688,qpOASES,optimal
1104500,Eq QP,1906.0,940,306.973338693583,139.9355411529541,qpOASES,optimal
1104500,Eq QP,1830.0,940,247.24058301133167,139.74888586997986,qpOASES,optimal
1104500,Eq QP,1870.0,940,274.6599441876299,124.49694395065308,qpOASES,optimal
2356068,Eq QP,2757.0,1373,349.6688767854548,394.5563759803772,qpOASES,optimal
2356068,Eq QP,2741.0,1373,353.09560786705873,426.4322199821472,qpOASES,optimal
2356068,Eq QP,2711.0,1373,386.91156004321687,393.64645886421204,qpOASES,optimal
2356068,Eq QP,2739.0,1373,419.52600645260736,429.56757187843317,qpOASES,optimal
2356068,Eq QP,2747.0,1373,334.527407595349,422.129506111145,qpOASES,optimal
2356068,Eq QP,2757.0,1373,375.1900601938326,415.48765802383423,qpOASES,optimal
2356068,Eq QP,2763.0,1373,368.1476905661015,435.6863739490509,qpOASES,optimal
2356068,Eq QP,2747.0,1373,385.6878617555937,430.1639370918274,qpOASES,optimal
2356068,Eq QP,2727.0,1373,352.2253279552865,462.95139503479004,qpOASES,optimal
2356068,Eq QP,2735.0,1373,336.2194276640204,413.06276512146,qpOASES,optimal
5044599,Eq QP,2996.0,2009,,999.6214771270752,qpOASES,max_iter_reached
5044599,Eq QP,2949.0,2009,,999.8483698368073,qpOASES,max_iter_reached
5044599,Eq QP,3024.0,2009,,999.802328824997,qpOASES,max_iter_reached
5044599,Eq QP,3022.0,2009,,1000.2217469215393,qpOASES,solver_error
5044599,Eq QP,2971.0,2009,,999.8719079494476,qpOASES,max_iter_reached
5044599,Eq QP,2961.0,2009,,999.9768540859222,qpOASES,max_iter_reached
5044599,Eq QP,2973.0,2009,,999.8202269077301,qpOASES,max_iter_reached
5044599,Eq QP,2935.0,2009,,999.6006810665132,qpOASES,max_iter_reached
5044599,Eq QP,2967.0,2009,,999.9484398365021,qpOASES,max_iter_reached
5044599,Eq QP,2478.0,2009,,999.7280662059784,qpOASES,max_iter_reached
2760,Portfolio,22.0,5,-3.1943749619162176,0.13087701797485352,qpOASES,optimal
2760,Portfolio,36.0,5,-2.256884289504506,0.3700368404388428,qpOASES,optimal
2760,Portfolio,44.0,5,-2.2532420016819623,0.5958981513977051,qpOASES,optimal
2760,Portfolio,40.0,5,-2.1594074700200485,0.2922351360321045,qpOASES,optimal
2760,Portfolio,28.0,5,-2.4344871608955683,0.1678919792175293,qpOASES,optimal
2760,Portfolio,34.0,5,-2.237937134738804,0.18965411186218264,qpOASES,optimal
2760,Portfolio,29.0,5,-2.7000644335384325,0.14497613906860352,qpOASES,optimal
2760,Portfolio,41.0,5,-2.1079953935464504,0.1354849338531494,qpOASES,optimal
2760,Portfolio,27.0,5,-1.9785838258014248,0.2340860366821289,qpOASES,optimal
2760,Portfolio,37.0,5,-2.4384023977406413,0.5029270648956299,qpOASES,optimal
3612,Portfolio,28.0,6,-2.951893085461446,0.3233120441436768,qpOASES,optimal
3612,Portfolio,55.0,6,-2.2164371850737816,0.3355860710144043,qpOASES,optimal
3612,Portfolio,27.0,6,-2.1433633604781317,0.31520915031433105,qpOASES,optimal
3612,Portfolio,51.0,6,-1.9381014661515328,0.2048978805541992,qpOASES,optimal
3612,Portfolio,21.0,6,-2.725249876154776,0.14357399940490725,qpOASES,optimal
3612,Portfolio,23.0,6,-3.0379396937321514,0.15979313850402832,qpOASES,optimal
3612,Portfolio,40.0,6,-2.1578128509629075,0.29018497467041016,qpOASES,optimal
3612,Portfolio,34.0,6,-2.5884330866576253,0.12114286422729492,qpOASES,optimal
3612,Portfolio,35.0,6,-2.200945832467008,0.19151592254638672,qpOASES,optimal
3612,Portfolio,34.0,6,-2.3268226802195717,0.2098679542541504,qpOASES,optimal
4564,Portfolio,36.0,7,-2.640863929240316,0.2382969856262207,qpOASES,optimal
4564,Portfolio,26.0,7,-2.366689950915412,0.1861979961395264,qpOASES,optimal
4564,Portfolio,28.0,7,-2.7074676221235667,0.1973879337310791,qpOASES,optimal
4564,Portfolio,37.0,7,-2.4813758464899265,0.3754050731658936,qpOASES,optimal
4564,Portfolio,49.0,7,-2.19171628612987,0.33220410346984863,qpOASES,optimal
4564,Portfolio,49.0,7,-2.174968331390956,0.2791788578033447,qpOASES,optimal
4564,Portfolio,39.0,7,-2.872842376734728,0.7244009971618652,qpOASES,optimal
4564,Portfolio,46.0,7,-2.4732413543508085,0.8007469177246094,qpOASES,optimal
4564,Portfolio,31.0,7,-2.394591308106492,0.3504018783569336,qpOASES,optimal
4564,Portfolio,42.0,7,-2.4200305786589817,0.26694488525390625,qpOASES,optimal
5616,Portfolio,59.0,8,-2.188036731787574,0.6132009029388428,qpOASES,optimal
5616,Portfolio,61.0,8,-2.5429360411306976,0.5517330169677734,qpOASES,optimal
5616,Portfolio,40.0,8,-2.4415555462851866,0.6342458724975586,qpOASES,optimal
5616,Portfolio,37.0,8,-2.491992953660496,0.3190438747406006,qpOASES,optimal
5616,Portfolio,35.0,8,-2.920141111752204,0.2537682056427002,qpOASES,optimal
5616,Portfolio,43.0,8,-2.1991175769053317,0.3234181404113769,qpOASES,optimal
5616,Portfolio,41.0,8,-2.7187606090103267,1.047407865524292,qpOASES,optimal
5616,Portfolio,54.0,8,-2.2676930532900763,0.5359609127044678,qpOASES,optimal
5616,Portfolio,56.0,8,-2.07855112203189,0.5091941356658936,qpOASES,optimal
5616,Portfolio,52.0,8,-2.503664784707362,0.6596939563751221,qpOASES,optimal
6768,Portfolio,61.0,9,-2.404897519770558,0.5769641399383545,qpOASES,optimal
6768,Portfolio,59.0,9,-2.330205560343186,0.9717860221862792,qpOASES,optimal
6768,Portfolio,56.0,9,-2.235051422867558,0.7900509834289551,qpOASES,optimal
6768,Portfolio,49.0,9,-2.098818420458368,1.2269449234008791,qpOASES,optimal
6768,Portfolio,37.0,9,-2.4342599044157462,0.7461259365081787,qpOASES,optimal
6768,Portfolio,40.0,9,-2.7319165702449983,1.0902860164642334,qpOASES,optimal
6768,Portfolio,44.0,9,-2.7299592796624483,0.6259229183197021,qpOASES,optimal
6768,Portfolio,45.0,9,-2.399334530301858,0.4970800876617432,qpOASES,optimal
6768,Portfolio,58.0,9,-2.66016418808328,0.8391089439392091,qpOASES,optimal
6768,Portfolio,35.0,9,-2.3875291057890733,0.27085113525390625,qpOASES,optimal
8020,Portfolio,50.0,10,-2.524654485757816,1.2820091247558594,qpOASES,optimal
8020,Portfolio,55.0,10,-2.490382195253379,0.6132640838623047,qpOASES,optimal
8020,Portfolio,46.0,10,-2.746298276994829,0.8117308616638184,qpOASES,optimal
8020,Portfolio,46.0,10,-2.9632055269360866,0.8410181999206543,qpOASES,optimal
8020,Portfolio,56.0,10,-2.7501325025742167,0.8247330188751221,qpOASES,optimal
8020,Portfolio,52.0,10,-2.5252880788507635,0.6353650093078613,qpOASES,optimal
8020,Portfolio,53.0,10,-2.3475782375181904,0.4642608165740967,qpOASES,optimal
8020,Portfolio,50.0,10,-2.6398732389336192,1.1891047954559326,qpOASES,optimal
8020,Portfolio,59.0,10,-2.4705796199275767,0.6777749061584473,qpOASES,optimal
8020,Portfolio,50.0,10,-2.6589234678263503,0.8842260837554932,qpOASES,optimal
10824,Portfolio,62.0,12,-2.5858806248205983,1.386199951171875,qpOASES,optimal
10824,Portfolio,48.0,12,-2.67825906319762,0.754403829574585,qpOASES,optimal
10824,Portfolio,55.0,12,-2.7899601489547368,1.7889158725738523,qpOASES,optimal
10824,Portfolio,73.0,12,-2.5225751032564823,2.2030649185180664,qpOASES,optimal
10824,Portfolio,70.0,12,-2.363402606732603,1.246088981628418,qpOASES,optimal
10824,Portfolio,64.0,12,-2.6021965508089737,1.9400479793548584,qpOASES,optimal
10824,Portfolio,64.0,12,-2.5028134894459284,1.121117115020752,qpOASES,optimal
10824,Portfolio,57.0,12,-2.4303357781544714,1.1083731651306152,qpOASES,optimal
10824,Portfolio,49.0,12,-2.6624224832619454,1.1020841598510742,qpOASES,optimal
10824,Portfolio,80.0,12,-2.5891737389996967,1.045360088348389,qpOASES,optimal
14028,Portfolio,48.0,14,-3.288929798694164,2.4585120677948,qpOASES,optimal
14028,Portfolio,70.0,14,-2.4636136675611247,1.5703179836273191,qpOASES,optimal
14028,Portfolio,68.0,14,-2.4213668699252984,2.1941659450531006,qpOASES,optimal
14028,Portfolio,78.0,14,-2.4811577312453337,2.4518799781799316,qpOASES,optimal
14028,Portfolio,68.0,14,-2.752149580475763,1.476712942123413,qpOASES,optimal
14028,Portfolio,81.0,14,-2.4082514847461827,1.7216639518737793,qpOASES,optimal
14028,Portfolio,82.0,14,-2.3956878217025777,2.076690912246704,qpOASES,optimal
14028,Portfolio,73.0,14,-2.6491250577848056,1.6826798915863037,qpOASES,optimal
14028,Portfolio,60.0,14,-2.8119696559769034,1.385718822479248,qpOASES,optimal
14028,Portfolio,64.0,14,-2.352166932051804,1.6954379081726074,qpOASES,optimal
17632,Portfolio,81.0,16,-2.362856072742886,2.9036190509796143,qpOASES,optimal
17632,Portfolio,62.0,16,-2.7942272735988443,2.272063970565796,qpOASES,optimal
17632,Portfolio,71.0,16,-2.4606845225140432,2.1089320182800293,qpOASES,optimal
17632,Portfolio,87.0,16,-2.3606105823715127,2.9415280818939213,qpOASES,optimal
17632,Portfolio,75.0,16,-2.654048499525369,3.6015541553497314,qpOASES,optimal
17632,Portfolio,87.0,16,-2.2587784703120795,2.746670961380005,qpOASES,optimal
17632,Portfolio,91.0,16,-2.501857865884691,2.7908291816711426,qpOASES,optimal
17632,Portfolio,87.0,16,-2.6025503018750853,2.808824062347412,qpOASES,optimal
17632,Portfolio,76.0,16,-2.466848727612664,1.8727209568023682,qpOASES,optimal
17632,Portfolio,73.0,16,-2.553351095734559,1.9525418281555176,qpOASES,optimal
26040,Portfolio,95.0,20,-2.569417493960398,4.625519037246704,qpOASES,optimal
26040,Portfolio,102.0,20,-2.470879023945128,4.474832057952881,qpOASES,optimal
26040,Portfolio,107.0,20,-2.462453813481232,4.4365670680999765,qpOASES,optimal
26040,Portfolio,80.0,20,-2.550515334441677,4.8161749839782715,qpOASES,optimal
26040,Portfolio,113.0,20,-2.38645985633264,6.066548109054565,qpOASES,optimal
26040,Portfolio,124.0,20,-2.361890690851129,5.635869026184082,qpOASES,optimal
26040,Portfolio,90.0,20,-2.682227257747513,5.144071817398071,qpOASES,optimal
26040,Portfolio,96.0,20,-2.535212002088125,3.5005071163177486,qpOASES,optimal
26040,Portfolio,100.0,20,-2.5537476816534936,4.950991153717041,qpOASES,optimal
26040,Portfolio,93.0,20,-2.684648004323753,4.3817689418792725,qpOASES,optimal
36048,Portfolio,117.0,24,-2.6186318521645258,7.570734977722168,qpOASES,optimal
36048,Portfolio,109.0,24,-2.5315260974744698,8.490144014358519,qpOASES,optimal
36048,Portfolio,133.0,24,-2.3934004979303665,6.6792640686035165,qpOASES,optimal
36048,Portfolio,126.0,24,-2.324392042894852,8.368272066116331,qpOASES,optimal
36048,Portfolio,112.0,24,-2.5694317174716583,7.447242021560669,qpOASES,optimal
36048,Portfolio,126.0,24,-2.6330028454917347,11.661553144454956,qpOASES,optimal
36048,Portfolio,119.0,24,-2.445686747245435,6.000968933105469,qpOASES,optimal
36048,Portfolio,112.0,24,-2.464696408950187,9.110557079315186,qpOASES,optimal
36048,Portfolio,115.0,24,-2.6409626856910657,6.58078408241272,qpOASES,optimal
36048,Portfolio,122.0,24,-2.5189516607696354,8.943038940429688,qpOASES,optimal
47656,Portfolio,113.0,28,-2.7927502984865296,11.3072509765625,qpOASES,optimal
47656,Portfolio,140.0,28,-2.7106865292013453,12.139263153076172,qpOASES,optimal
47656,Portfolio,129.0,28,-2.9005551719875102,11.18376088142395,qpOASES,optimal
47656,Portfolio,107.0,28,-2.692517939483073,11.224851131439207,qpOASES,optimal
47656,Portfolio,140.0,28,-2.484157533644813,12.03779911994934,qpOASES,optimal
47656,Portfolio,148.0,28,-2.433750990473977,13.089432001113892,qpOASES,optimal
47656,Portfolio,131.0,28,-2.641616465615612,12.257947206497192,qpOASES,optimal
47656,Portfolio,123.0,28,-2.7320536887805487,11.289237022399902,qpOASES,optimal
47656,Portfolio,127.0,28,-2.4293346865286116,9.101776838302614,qpOASES,optimal
47656,Portfolio,153.0,28,-2.572991819159105,10.965703010559082,qpOASES,optimal
71820,Portfolio,196.0,35,-2.602286538883189,31.19234800338745,qpOASES,optimal
71820,Portfolio,161.0,35,-2.4941889863817557,22.47734785079956,qpOASES,optimal
71820,Portfolio,157.0,35,-2.695045675822988,23.95896697044373,qpOASES,optimal
71820,Portfolio,163.0,35,-2.580944158026143,19.974159002304077,qpOASES,optimal
71820,Portfolio,164.0,35,-2.554459361443525,21.462276935577396,qpOASES,optimal
71820,Portfolio,146.0,35,-2.6356430662861814,21.71954894065857,qpOASES,optimal
71820,Portfolio,161.0,35,-2.6414508682813524,18.63539910316468,qpOASES,optimal
71820,Portfolio,169.0,35,-2.5412206996131967,24.317409992218018,qpOASES,optimal
71820,Portfolio,149.0,35,-2.5236003159559304,22.57728290557861,qpOASES,optimal
71820,Portfolio,151.0,35,-2.5130432276228136,20.049904108047485,qpOASES,optimal
105436,Portfolio,192.0,43,-2.6886153921760023,46.877211093902595,qpOASES,optimal
105436,Portfolio,183.0,43,-2.5859603558024196,46.67788505554199,qpOASES,optimal
105436,Portfolio,196.0,43,-2.60929751441921,41.31930804252625,qpOASES,optimal
105436,Portfolio,211.0,43,-2.5562550067643306,43.64624094963074,qpOASES,optimal
105436,Portfolio,197.0,43,-2.6064392484461063,35.50152587890625,qpOASES,optimal
105436,Portfolio,213.0,43,-2.543527798526483,50.30811190605164,qpOASES,optimal
105436,Portfolio,176.0,43,-2.5569478730389985,30.58892297744751,qpOASES,optimal
105436,Portfolio,182.0,43,-2.5864854103156087,42.5016279220581,qpOASES,optimal
105436,Portfolio,214.0,43,-2.5967623074203443,43.245429039001465,qpOASES,optimal
105436,Portfolio,202.0,43,-2.512774516211104,40.6071960926056,qpOASES,optimal
150904,Portfolio,248.0,52,-2.611212680637883,87.22241115570068,qpOASES,optimal
150904,Portfolio,248.0,52,-2.4633387447808186,89.13913416862488,qpOASES,optimal
150904,Portfolio,252.0,52,-2.540935468202912,80.32970809936523,qpOASES,optimal
150904,Portfolio,212.0,52,-2.620704470871184,65.19301199913025,qpOASES,optimal
150904,Portfolio,247.0,52,-2.555575679247979,64.9294490814209,qpOASES,optimal
150904,Portfolio,212.0,52,-2.7176017507369665,68.49890208244325,qpOASES,optimal
150904,Portfolio,200.0,52,-2.7127220902718108,53.107306003570564,qpOASES,optimal
150904,Portfolio,219.0,52,-2.6559812092881967,64.94778895378114,qpOASES,optimal
150904,Portfolio,211.0,52,-2.620358353233,57.043213844299316,qpOASES,optimal
150904,Portfolio,250.0,52,-2.560286925956856,66.98057985305786,qpOASES,optimal
230880,Portfolio,291.0,65,-2.744066501045219,117.403067111969,qpOASES,optimal
230880,Portfolio,279.0,65,-2.5580985887433387,117.81331706047058,qpOASES,optimal
230880,Portfolio,288.0,65,-2.4918564622659183,120.5806188583374,qpOASES,optimal
230880,Portfolio,290.0,65,-2.7288405014759523,132.2007818222046,qpOASES,optimal
230880,Portfolio,288.0,65,-2.70021118335588,132.56584596633908,qpOASES,optimal
230880,Portfolio,288.0,65,-2.6632567015249635,117.47482299804688,qpOASES,optimal
230880,Portfolio,268.0,65,-2.4735083698871767,126.04501008987428,qpOASES,optimal
230880,Portfolio,292.0,65,-2.6559452080977826,137.64565181732178,qpOASES,optimal
230880,Portfolio,260.0,65,-2.6757666902059234,108.7563989162445,qpOASES,optimal
230880,Portfolio,274.0,65,-2.4628720431622675,119.39765000343323,qpOASES,optimal
344160,Portfolio,355.0,80,-2.7079909387435968,242.12100505828857,qpOASES,optimal
344160,Portfolio,370.0,80,-2.544199298793371,267.88180804252625,qpOASES,optimal
344160,Portfolio,348.0,80,-2.57183755486736,219.8457100391388,qpOASES,optimal
344160,Portfolio,369.0,80,-2.441171255720737,273.44757294654846,qpOASES,optimal
344160,Portfolio,369.0,80,-2.66460788286855,247.5324568748474,qpOASES,optimal
344160,Portfolio,351.0,80,-2.4913907094949264,212.27299404144287,qpOASES,optimal
344160,Portfolio,340.0,80,-2.6081117546528594,214.30044794082642,qpOASES,optimal
344160,Portfolio,348.0,80,-2.507911861080116,241.1343719959259,qpOASES,optimal
344160,Portfolio,343.0,80,-2.5480557161830486,257.48541402816767,qpOASES,optimal
344160,Portfolio,306.0,80,-2.6616461656978787,213.6612958908081,qpOASES,optimal
519948,Portfolio,437.0,99,-2.6322188903239305,563.4206991195679,qpOASES,optimal
519948,Portfolio,383.0,99,-2.6985193546035915,464.9584197998047,qpOASES,optimal
519948,Portfolio,406.0,99,-2.611759334621936,497.5417740345001,qpOASES,optimal
519948,Portfolio,422.0,99,-2.723335014387526,522.9682810306549,qpOASES,optimal
519948,Portfolio,387.0,99,-2.7245158666171907,466.93498396873474,qpOASES,optimal
519948,Portfolio,450.0,99,-2.602414198019215,411.13480806350714,qpOASES,optimal
519948,Portfolio,425.0,99,-2.600007972727402,386.96093797683716,qpOASES,optimal
519948,Portfolio,417.0,99,-2.6675139604966356,409.5928750038147,qpOASES,optimal
519948,Portfolio,420.0,99,-2.607836563659466,443.8613030910492,qpOASES,optimal
519948,Portfolio,439.0,99,-2.6687245983725907,371.3068289756775,qpOASES,optimal
806248,Portfolio,509.0,124,,999.1365630626677,qpOASES,max_iter_reached
806248,Portfolio,492.0,124,,999.478094100952,qpOASES,max_iter_reached
806248,Portfolio,511.0,124,-2.678694375668825,833.8345561027527,qpOASES,optimal
806248,Portfolio,527.0,124,-2.61498348866255,815.1394121646881,qpOASES,optimal
806248,Portfolio,544.0,124,-2.5978458039044927,832.2343618869781,qpOASES,optimal
806248,Portfolio,535.0,124,-2.638494875293357,810.6254029273987,qpOASES,optimal
806248,Portfolio,510.0,124,-2.706796770384069,874.9302520751953,qpOASES,optimal
806248,Portfolio,510.0,124,-2.5903589482501146,781.0758509635925,qpOASES,optimal
806248,Portfolio,557.0,124,,999.5236148834227,qpOASES,max_iter_reached
806248,Portfolio,497.0,124,-2.618376695921873,901.640692949295,qpOASES,optimal
1232308,Portfolio,216.0,154,,996.3436431884766,qpOASES,max_iter_reached
1232308,Portfolio,313.0,154,,997.0335669517516,qpOASES,max_iter_reached
1232308,Portfolio,204.0,154,,995.7212769985199,qpOASES,max_iter_reached
1232308,Portfolio,254.0,154,,997.7476360797882,qpOASES,max_iter_reached
1232308,Portfolio,393.0,154,,1000.0780401229857,qpOASES,solver_error
1232308,Portfolio,432.0,154,,999.0551331043243,qpOASES,max_iter_reached
1232308,Portfolio,390.0,154,,997.9865899086,qpOASES,max_iter_reached
1232308,Portfolio,364.0,154,,997.7609961032867,qpOASES,max_iter_reached
1232308,Portfolio,360.0,154,,999.9201331138612,qpOASES,max_iter_reached
1232308,Portfolio,202.0,154,,996.751079082489,qpOASES,max_iter_reached
7040,Lasso,2112.0,10,1228.0764670399194,101.84457302093506,qpOASES,optimal
7040,Lasso,2084.0,10,1045.8375062696898,81.6605498790741,qpOASES,optimal
7040,Lasso,2092.0,10,1058.3250759511586,86.03300905227661,qpOASES,optimal
7040,Lasso,2087.0,10,1066.4150603029332,114.49518990516664,qpOASES,optimal
7040,Lasso,2095.0,10,1197.6863006019141,97.7613170146942,qpOASES,optimal
7040,Lasso,2110.0,10,1109.4641261892173,81.22927117347717,qpOASES,optimal
7040,Lasso,2097.0,10,1013.0119628845233,78.00497698783876,qpOASES,optimal
7040,Lasso,2100.0,10,1025.5196995273147,128.0117130279541,qpOASES,optimal
7040,Lasso,2145.0,10,1066.3128683231012,92.03770995140076,qpOASES,optimal
7040,Lasso,2067.0,10,1047.6786204948376,94.33464407920836,qpOASES,optimal
8294,Lasso,2333.0,11,1160.130317677732,112.95101189613342,qpOASES,optimal
8294,Lasso,2278.0,11,1078.9775776650729,104.43321990966795,qpOASES,optimal
8294,Lasso,2338.0,11,1128.920748500887,126.86384701728821,qpOASES,optimal
8294,Lasso,2355.0,11,1279.371139657819,128.57699394226074,qpOASES,optimal
8294,Lasso,2297.0,11,1052.6466116392487,129.2309889793396,qpOASES,optimal
8294,Lasso,2298.0,11,1125.0860298709226,117.46038389205931,qpOASES,optimal
8294,Lasso,2325.0,11,1329.7715727005875,134.0260739326477,qpOASES,optimal
8294,Lasso,2335.0,11,1030.382044437359,188.90267992019653,qpOASES,optimal
8294,Lasso,2331.0,11,1247.5360139254556,124.06503510475159,qpOASES,optimal
8294,Lasso,2316.0,11,1110.077679968053,114.95616507530212,qpOASES,optimal
9648,Lasso,2520.0,12,1238.1194797796552,140.92122912406919,qpOASES,optimal
9648,Lasso,2545.0,12,1292.0193825764532,137.77943110466006,qpOASES,optimal
9648,Lasso,2516.0,12,1289.8458279854276,137.81700611114502,qpOASES,optimal
9648,Lasso,2562.0,12,1285.5027806641438,160.02749800682068,qpOASES,optimal
9648,Lasso,2530.0,12,1093.098516158426,155.23644280433658,qpOASES,optimal
9648,Lasso,2515.0,12,1197.869036885533,169.66151905059812,qpOASES,optimal
9648,Lasso,2505.0,12,1349.0586616530989,154.0196568965912,qpOASES,optimal
9648,Lasso,2530.0,12,1281.2304006049715,152.14738988876346,qpOASES,optimal
9648,Lasso,2521.0,12,1229.596480650398,138.21966004371643,qpOASES,optimal
9648,Lasso,2538.0,12,1363.7078467044855,178.88630199432373,qpOASES,optimal
11102,Lasso,2726.0,13,1398.231154214302,196.63828206062317,qpOASES,optimal
11102,Lasso,2749.0,13,1549.0258264598342,196.94559812545776,qpOASES,optimal
11102,Lasso,2737.0,13,1411.6257139071522,193.59847784042358,qpOASES,optimal
11102,Lasso,2755.0,13,1326.5966555921511,204.10794496536255,qpOASES,optimal
11102,Lasso,2716.0,13,1386.9186693165573,228.1817741394043,qpOASES,optimal
11102,Lasso,2719.0,13,1376.4742721815287,217.21519899368286,qpOASES,optimal
11102,Lasso,2742.0,13,1268.9367983442685,218.7090699672699,qpOASES,optimal
11102,Lasso,2712.0,13,1471.4626843496592,222.5414788722992,qpOASES,optimal
11102,Lasso,2737.0,13,1345.3136179609144,224.75337791442868,qpOASES,optimal
11102,Lasso,2719.0,13,1498.5665318699027,214.82752704620358,qpOASES,optimal
12656,Lasso,2937.0,14,1542.0683596809051,238.48119401931763,qpOASES,optimal
12656,Lasso,2949.0,14,1417.982211417582,257.945338010788,qpOASES,optimal
12656,Lasso,3008.0,14,1739.702440565068,263.3620178699493,qpOASES,optimal
12656,Lasso,3012.0,14,1601.743177873361,257.50517797470087,qpOASES,optimal
12656,Lasso,2932.0,14,1566.0111280789822,249.638906955719,qpOASES,optimal
12656,Lasso,2952.0,14,1459.8916828518047,253.9404010772705,qpOASES,optimal
12656,Lasso,2957.0,14,1469.3333667025006,356.02289390563965,qpOASES,optimal
12656,Lasso,2979.0,14,1622.2995339025529,315.11313080787664,qpOASES,optimal
12656,Lasso,2925.0,14,1425.237018580141,256.930830001831,qpOASES,optimal
12656,Lasso,2921.0,14,1495.2879490186178,264.0378179550171,qpOASES,optimal
16064,Lasso,3376.0,16,1811.7427252437521,396.1181218624115,qpOASES,optimal
16064,Lasso,3341.0,16,1633.5870598876095,380.7709310054779,qpOASES,optimal
16064,Lasso,3364.0,16,1742.473744899599,405.0176811218262,qpOASES,optimal
16064,Lasso,3388.0,16,1772.9874842627114,514.1709771156311,qpOASES,optimal
16064,Lasso,3343.0,16,1620.9326416235392,411.6952450275421,qpOASES,optimal
16064,Lasso,3400.0,16,1656.3299688496247,399.8153941631317,qpOASES,optimal
16064,Lasso,3362.0,16,1702.1224381820605,405.33433294296265,qpOASES,optimal
16064,Lasso,3379.0,16,1801.3148478217374,446.27640891075134,qpOASES,optimal
16064,Lasso,3367.0,16,1699.5403020093945,483.6345570087433,qpOASES,optimal
16064,Lasso,3379.0,16,1787.909322302009,392.4932961463928,qpOASES,optimal
17918,Lasso,3568.0,17,1816.7258550120685,456.542573928833,qpOASES,optimal
17918,Lasso,3574.0,17,1744.787675300238,548.4168510437012,qpOASES,optimal
17918,Lasso,3607.0,17,1710.726965261075,448.88769912719727,qpOASES,optimal
17918,Lasso,3600.0,17,1784.19864291651,499.7719280719757,qpOASES,optimal
17918,Lasso,3569.0,17,1815.3693430717221,513.3331749439241,qpOASES,optimal
17918,Lasso,3604.0,17,1673.961629698608,476.78664088249207,qpOASES,optimal
17918,Lasso,3621.0,17,1765.276226845039,465.6263120174408,qpOASES,optimal
17918,Lasso,3540.0,17,1831.4221526386402,498.9990010261536,qpOASES,optimal
17918,Lasso,3574.0,17,1737.8197096851666,549.4525969028473,qpOASES,optimal
17918,Lasso,3592.0,17,1690.194376586197,540.8468518257141,qpOASES,optimal
24080,Lasso,4165.0,20,2145.138763017565,767.7198750972748,qpOASES,optimal
24080,Lasso,4204.0,20,2087.741821503791,748.2349989414215,qpOASES,optimal
24080,Lasso,4188.0,20,2016.6202130771703,735.606320142746,qpOASES,optimal
24080,Lasso,4219.0,20,2083.6985348046987,706.4323949813843,qpOASES,optimal
24080,Lasso,4234.0,20,2064.963156770525,719.4994120597839,qpOASES,optimal
24080,Lasso,4235.0,20,2033.9645002398279,738.3009350299835,qpOASES,optimal
24080,Lasso,4209.0,20,2036.7183796761328,678.5063579082489,qpOASES,optimal
24080,Lasso,4213.0,20,1984.9007552553867,703.7765412330627,qpOASES,optimal
24080,Lasso,4223.0,20,2016.8470939975848,671.238095998764,qpOASES,optimal
24080,Lasso,4282.0,20,2255.257684558038,863.2524898052216,qpOASES,optimal
31142,Lasso,3869.0,23,,999.8024411201476,qpOASES,max_iter_reached
31142,Lasso,4101.0,23,,999.8409469127656,qpOASES,max_iter_reached
31142,Lasso,4159.0,23,,999.7794179916382,qpOASES,max_iter_reached
31142,Lasso,4134.0,23,,999.9266920089723,qpOASES,max_iter_reached
31142,Lasso,4085.0,23,,999.9327518939972,qpOASES,max_iter_reached
31142,Lasso,4046.0,23,,999.9261770248413,qpOASES,max_iter_reached
31142,Lasso,3974.0,23,,999.7177209854126,qpOASES,max_iter_reached
31142,Lasso,4157.0,23,,999.984354019165,qpOASES,max_iter_reached
31142,Lasso,4236.0,23,,1000.1188719272614,qpOASES,solver_error
31142,Lasso,3633.0,23,,999.6679828166963,qpOASES,max_iter_reached
39104,Lasso,3637.0,26,,999.7085361480713,qpOASES,max_iter_reached
39104,Lasso,3803.0,26,,999.981076002121,qpOASES,max_iter_reached
39104,Lasso,3536.0,26,,999.9504058361052,qpOASES,max_iter_reached
39104,Lasso,3787.0,26,,999.7645580768584,qpOASES,max_iter_reached
39104,Lasso,3730.0,26,,999.8453149795532,qpOASES,max_iter_reached
39104,Lasso,3932.0,26,,999.8772690296173,qpOASES,max_iter_reached
39104,Lasso,3959.0,26,,999.9194600582124,qpOASES,max_iter_reached
39104,Lasso,3775.0,26,,999.8647940158844,qpOASES,max_iter_reached
39104,Lasso,3521.0,26,,999.7632761001587,qpOASES,max_iter_reached
39104,Lasso,3710.0,26,,1000.0279960632324,qpOASES,solver_error
54374,Lasso,3095.0,31,,1000.0488789081572,qpOASES,solver_error
54374,Lasso,2956.0,31,,1000.3228061199188,qpOASES,solver_error
54374,Lasso,3191.0,31,,999.9310178756714,qpOASES,max_iter_reached
54374,Lasso,3132.0,31,,999.6627910137177,qpOASES,max_iter_reached
54374,Lasso,3136.0,31,,999.7313740253447,qpOASES,max_iter_reached
54374,Lasso,3165.0,31,,999.7033231258392,qpOASES,max_iter_reached
54374,Lasso,2975.0,31,,999.7370891571044,qpOASES,max_iter_reached
54374,Lasso,2999.0,31,,1000.0567200183867,qpOASES,solver_error
54374,Lasso,3018.0,31,,1000.0529489517212,qpOASES,solver_error
54374,Lasso,2806.0,31,,999.7670631408693,qpOASES,max_iter_reached
75998,Lasso,2508.0,37,,999.9822340011597,qpOASES,max_iter_reached
75998,Lasso,2652.0,37,,999.6081500053406,qpOASES,max_iter_reached
75998,Lasso,2498.0,37,,999.8592970371246,qpOASES,max_iter_reached
75998,Lasso,2730.0,37,,1000.0336821079254,qpOASES,solver_error
75998,Lasso,2624.0,37,,999.9131798744203,qpOASES,max_iter_reached
75998,Lasso,2493.0,37,,999.614737033844,qpOASES,max_iter_reached
75998,Lasso,2622.0,37,,999.7700819969176,qpOASES,max_iter_reached
75998,Lasso,2491.0,37,,999.962814092636,qpOASES,max_iter_reached
75998,Lasso,2460.0,37,,1000.0856111049652,qpOASES,solver_error
75998,Lasso,2525.0,37,,999.5702669620514,qpOASES,max_iter_reached
110430,Lasso,2070.0,45,,999.7443740367888,qpOASES,max_iter_reached
110430,Lasso,2157.0,45,,999.916836977005,qpOASES,max_iter_reached
110430,Lasso,2176.0,45,,999.9703459739684,qpOASES,max_iter_reached
110430,Lasso,2232.0,45,,1000.0291211605072,qpOASES,solver_error
110430,Lasso,2229.0,45,,999.610046863556,qpOASES,max_iter_reached
110430,Lasso,2096.0,45,,999.5417828559875,qpOASES,max_iter_reached
110430,Lasso,2181.0,45,,999.5769100189208,qpOASES,max_iter_reached
110430,Lasso,2048.0,45,,999.51335811615,qpOASES,max_iter_reached
110430,Lasso,2005.0,45,,999.934263944626,qpOASES,max_iter_reached
110430,Lasso,2043.0,45,,999.9581928253174,qpOASES,max_iter_reached
162470,Lasso,1615.0,55,,999.7278079986572,qpOASES,max_iter_reached
162470,Lasso,1571.0,55,,999.9923620224,qpOASES,max_iter_reached
162470,Lasso,1674.0,55,,999.3830180168152,qpOASES,max_iter_reached
162470,Lasso,1704.0,55,,999.9418940544127,qpOASES,max_iter_reached
162470,Lasso,1563.0,55,,999.8658430576324,qpOASES,max_iter_reached
162470,Lasso,1759.0,55,,999.4825501441956,qpOASES,max_iter_reached
162470,Lasso,1707.0,55,,999.6345660686493,qpOASES,max_iter_reached
162470,Lasso,1583.0,55,,999.6375930309296,qpOASES,max_iter_reached
162470,Lasso,1606.0,55,,999.8004410266876,qpOASES,max_iter_reached
162470,Lasso,1546.0,55,,999.3149328231813,qpOASES,max_iter_reached
245072,Lasso,1248.0,68,,999.9784071445464,qpOASES,max_iter_reached
245072,Lasso,1246.0,68,,999.9232850074768,qpOASES,max_iter_reached
245072,Lasso,1261.0,68,,999.2905600070952,qpOASES,max_iter_reached
245072,Lasso,1231.0,68,,999.2185430526732,qpOASES,max_iter_reached
245072,Lasso,1320.0,68,,999.2101290225984,qpOASES,max_iter_reached
245072,Lasso,1260.0,68,,999.4291911125183,qpOASES,max_iter_reached
245072,Lasso,1296.0,68,,999.5696949958801,qpOASES,max_iter_reached
245072,Lasso,1282.0,68,,999.820631980896,qpOASES,max_iter_reached
245072,Lasso,1176.0,68,,1000.4208009243013,qpOASES,solver_error
245072,Lasso,1261.0,68,,999.969183921814,qpOASES,max_iter_reached
369936,Lasso,953.0,84,,999.6917259693146,qpOASES,max_iter_reached
369936,Lasso,916.0,84,,999.3798699378967,qpOASES,max_iter_reached
369936,Lasso,992.0,84,,999.640732049942,qpOASES,max_iter_reached
369936,Lasso,989.0,84,,999.1531200408936,qpOASES,max_iter_reached
369936,Lasso,966.0,84,,999.4272871017456,qpOASES,max_iter_reached
369936,Lasso,927.0,84,,999.1048600673676,qpOASES,max_iter_reached
369936,Lasso,931.0,84,,998.8891899585724,qpOASES,max_iter_reached
369936,Lasso,942.0,84,,998.9438199996948,qpOASES,max_iter_reached
369936,Lasso,1017.0,84,,1000.126522064209,qpOASES,solver_error
369936,Lasso,927.0,84,,999.0912098884584,qpOASES,max_iter_reached
572670,Lasso,723.0,105,,999.745157957077,qpOASES,max_iter_reached
572670,Lasso,757.0,105,,999.8601131439208,qpOASES,max_iter_reached
572670,Lasso,758.0,105,,998.9984397888184,qpOASES,max_iter_reached
572670,Lasso,745.0,105,,999.8062500953674,qpOASES,max_iter_reached
572670,Lasso,757.0,105,,1000.5913019180298,qpOASES,solver_error
572670,Lasso,751.0,105,,999.537842988968,qpOASES,max_iter_reached
572670,Lasso,714.0,105,,999.6733870506288,qpOASES,max_iter_reached
572670,Lasso,755.0,105,,998.9549648761748,qpOASES,max_iter_reached
572670,Lasso,710.0,105,,998.809700012207,qpOASES,max_iter_reached
572670,Lasso,726.0,105,,998.5429179668428,qpOASES,max_iter_reached
898128,Lasso,492.0,132,,999.444060087204,qpOASES,max_iter_reached
898128,Lasso,491.0,132,,999.8270440101624,qpOASES,max_iter_reached
898128,Lasso,521.0,132,,998.4423830509186,qpOASES,max_iter_reached
898128,Lasso,524.0,132,,998.0535070896148,qpOASES,max_iter_reached
898128,Lasso,482.0,132,,999.322786808014,qpOASES,max_iter_reached
898128,Lasso,480.0,132,,999.4985628128052,qpOASES,max_iter_reached
898128,Lasso,491.0,132,,999.3394200801848,qpOASES,max_iter_reached
898128,Lasso,483.0,132,,998.9213089942932,qpOASES,max_iter_reached
898128,Lasso,520.0,132,,998.906394958496,qpOASES,max_iter_reached
898128,Lasso,502.0,132,,999.0588510036467,qpOASES,max_iter_reached
1411664,Lasso,296.0,166,,999.3171491622924,qpOASES,max_iter_reached
1411664,Lasso,327.0,166,,997.8205950260162,qpOASES,max_iter_reached
1411664,Lasso,322.0,166,,998.1297929286957,qpOASES,max_iter_reached
1411664,Lasso,297.0,166,,997.264142036438,qpOASES,max_iter_reached
1411664,Lasso,264.0,166,,998.4472680091858,qpOASES,max_iter_reached
1411664,Lasso,253.0,166,,996.8907840251924,qpOASES,max_iter_reached
1411664,Lasso,259.0,166,,998.7410709857941,qpOASES,max_iter_reached
1411664,Lasso,255.0,166,,996.8849577903748,qpOASES,max_iter_reached
1411664,Lasso,316.0,166,,997.289456129074,qpOASES,max_iter_reached
1411664,Lasso,316.0,166,,999.5032918453217,qpOASES,max_iter_reached
2226686,Lasso,173.0,209,,996.569946050644,qpOASES,max_iter_reached
2226686,Lasso,182.0,209,,996.7153770923616,qpOASES,max_iter_reached
2226686,Lasso,190.0,209,,995.7461109161377,qpOASES,max_iter_reached
2226686,Lasso,200.0,209,,995.1763048171996,qpOASES,max_iter_reached
2226686,Lasso,124.0,209,,995.6968200206757,qpOASES,max_iter_reached
2226686,Lasso,116.0,209,,991.5280430316924,qpOASES,max_iter_reached
2226686,Lasso,124.0,209,,994.7488050460817,qpOASES,max_iter_reached
2226686,Lasso,119.0,209,,994.4417548179626,qpOASES,max_iter_reached
2226686,Lasso,182.0,209,,995.5286378860474,qpOASES,max_iter_reached
2226686,Lasso,197.0,209,,995.8387260437013,qpOASES,max_iter_reached
7010,SVM,1853.0,10,284.30936581978494,44.29368495941162,qpOASES,optimal
7010,SVM,1896.0,10,287.9834463274175,42.6694929599762,qpOASES,optimal
7010,SVM,1929.0,10,300.8429721073564,46.64844489097595,qpOASES,optimal
7010,SVM,1892.0,10,291.0700851208174,44.93001580238342,qpOASES,optimal
7010,SVM,1955.0,10,305.4183519254425,55.88838005065918,qpOASES,optimal
7010,SVM,1919.0,10,296.7300718356465,50.4282398223877,qpOASES,optimal
7010,SVM,1854.0,10,280.6411384218336,51.33463907241821,qpOASES,optimal
7010,SVM,1898.0,10,300.76220986992587,44.367878913879395,qpOASES,optimal
7010,SVM,2017.0,10,312.821371149958,49.750948905944824,qpOASES,optimal
7010,SVM,1866.0,10,292.0058138447166,56.16786289215088,qpOASES,optimal
8261,SVM,2225.0,11,307.300920143096,64.64082503318787,qpOASES,optimal
8261,SVM,2035.0,11,311.7570373556939,73.44693994522096,qpOASES,optimal
8261,SVM,2223.0,11,343.95403255839216,75.33541989326476,qpOASES,optimal
8261,SVM,2134.0,11,308.70490939719724,77.04868507385255,qpOASES,optimal
8261,SVM,2199.0,11,323.3557202921268,70.7429130077362,qpOASES,optimal
8261,SVM,2102.0,11,310.04284194502725,61.71742606163025,qpOASES,optimal
8261,SVM,2038.0,11,321.34368217658925,63.104074001312256,qpOASES,optimal
8261,SVM,2094.0,11,309.75883079881487,79.58880305290222,qpOASES,optimal
8261,SVM,2296.0,11,322.91676556292464,87.16376900672913,qpOASES,optimal
8261,SVM,2013.0,11,314.3640652693045,77.58886790275574,qpOASES,optimal
9612,SVM,2547.0,12,347.3185518595687,101.1211268901825,qpOASES,optimal
9612,SVM,2357.0,12,364.71471809486326,87.39505386352539,qpOASES,optimal
9612,SVM,2610.0,12,382.12549318547286,106.47562599182129,qpOASES,optimal
9612,SVM,2452.0,12,359.2115631815828,102.19842982292177,qpOASES,optimal
9612,SVM,2437.0,12,346.7539252892448,84.3496208190918,qpOASES,optimal
9612,SVM,2574.0,12,372.02181301514014,91.40732789039612,qpOASES,optimal
9612,SVM,2373.0,12,341.4375824087358,85.45076608657838,qpOASES,optimal
9612,SVM,2453.0,12,350.11926565143364,114.1937620639801,qpOASES,optimal
9612,SVM,2440.0,12,331.1572394919212,77.23373198509215,qpOASES,optimal
9612,SVM,2504.0,12,340.7472492095772,98.2051420211792,qpOASES,optimal
11063,SVM,2827.0,13,404.7912311000093,146.84156584739685,qpOASES,optimal
11063,SVM,2735.0,13,392.2872342400297,127.75181102752686,qpOASES,optimal
11063,SVM,2718.0,13,381.12294769939314,134.53519701957705,qpOASES,optimal
11063,SVM,2743.0,13,388.39225353418885,146.53536891937256,qpOASES,optimal
11063,SVM,2833.0,13,382.6260203134529,134.7713861465454,qpOASES,optimal
11063,SVM,2771.0,13,382.6349940031184,139.89126014709473,qpOASES,optimal
11063,SVM,2726.0,13,375.92014058296235,133.08458590507507,qpOASES,optimal
11063,SVM,2827.0,13,378.4139510092521,133.53246593475342,qpOASES,optimal
11063,SVM,2750.0,13,366.5520392214037,121.66907906532288,qpOASES,optimal
11063,SVM,2677.0,13,374.9591733617732,145.74592804908752,qpOASES,optimal
12614,SVM,3196.0,14,415.0247239268392,175.45780301094055,qpOASES,optimal
12614,SVM,2908.0,14,385.252777828965,145.83363485336304,qpOASES,optimal
12614,SVM,2805.0,14,403.0296772499311,153.92202687263492,qpOASES,optimal
12614,SVM,3033.0,14,407.6289638532502,166.75513195991516,qpOASES,optimal
12614,SVM,3205.0,14,419.6848230906243,179.83060097694397,qpOASES,optimal
12614,SVM,2921.0,14,407.571301157935,137.99778413772586,qpOASES,optimal
12614,SVM,2995.0,14,401.6144373812567,141.15176892280581,qpOASES,optimal
12614,SVM,2984.0,14,403.2315932822332,200.0763940811157,qpOASES,optimal
12614,SVM,3073.0,14,417.3554772760825,157.21337199211118,qpOASES,optimal
12614,SVM,2959.0,14,391.28373402181165,135.13528299331662,qpOASES,optimal
16016,SVM,3723.0,16,473.2813209353814,275.0796329975128,qpOASES,optimal
16016,SVM,3658.0,16,460.21167683482315,241.4383261203766,qpOASES,optimal
16016,SVM,3794.0,16,461.3560261530637,269.40362095832825,qpOASES,optimal
16016,SVM,3877.0,16,487.89989397570105,252.6454222202301,qpOASES,optimal
16016,SVM,3779.0,16,476.5772936759017,269.01934599876404,qpOASES,optimal
16016,SVM,3766.0,16,470.1914582944992,249.19930410385132,qpOASES,optimal
16016,SVM,3683.0,16,462.6089174625283,229.0947749614716,qpOASES,optimal
16016,SVM,3662.0,16,451.63058383953626,240.72580790519714,qpOASES,optimal
16016,SVM,3647.0,16,460.14166980728,252.4645669460297,qpOASES,optimal
16016,SVM,3937.0,16,476.4015596747105,309.28783106803894,qpOASES,optimal
17867,SVM,4111.0,17,472.2623225706095,340.06982207298284,qpOASES,optimal
17867,SVM,4121.0,17,484.4899208258068,355.02378702163696,qpOASES,optimal
17867,SVM,3945.0,17,483.4164740667929,303.26064491271967,qpOASES,optimal
17867,SVM,4045.0,17,481.0456877974791,306.9802069664001,qpOASES,optimal
17867,SVM,4190.0,17,492.9810453678811,329.558748960495,qpOASES,optimal
17867,SVM,4100.0,17,513.905084193754,338.45304489135737,qpOASES,optimal
17867,SVM,3907.0,17,481.249842574869,350.1107249259949,qpOASES,optimal
17867,SVM,4136.0,17,502.3773643901332,383.1978130340576,qpOASES,optimal
17867,SVM,4041.0,17,515.6002953921578,344.342246055603,qpOASES,optimal
17867,SVM,4073.0,17,498.1024379256878,338.9817240238189,qpOASES,optimal
24020,SVM,5108.0,20,567.5722197901188,495.8996779918671,qpOASES,optimal
24020,SVM,5121.0,20,572.0306220975001,534.6263601779938,qpOASES,optimal
24020,SVM,5418.0,20,595.4547585580474,626.6632461547853,qpOASES,optimal
24020,SVM,5091.0,20,582.0333598284342,492.0124900341034,qpOASES,optimal
24020,SVM,5329.0,20,578.8303769208811,577.045166015625,qpOASES,optimal
24020,SVM,5376.0,20,563.854197586305,515.7251799106598,qpOASES,optimal
24020,SVM,5221.0,20,576.6722384490932,559.9236381053926,qpOASES,optimal
24020,SVM,5038.0,20,566.5334919816574,573.1434721946716,qpOASES,optimal
24020,SVM,5247.0,20,576.6018814498179,552.2907240390779,qpOASES,optimal
24020,SVM,5133.0,20,586.4328575598693,584.7492711544038,qpOASES,optimal
31073,SVM,6372.0,23,670.551965437817,939.2224929332733,qpOASES,optimal
31073,SVM,6310.0,23,,999.8997399806976,qpOASES,max_iter_reached
31073,SVM,6237.0,23,648.8683833805512,875.498838186264,qpOASES,optimal
31073,SVM,6510.0,23,,1000.199539899826,qpOASES,solver_error
31073,SVM,6327.0,23,680.2835793660898,986.0288071632384,qpOASES,optimal
31073,SVM,6450.0,23,666.5536977473406,914.7982439994812,qpOASES,optimal
31073,SVM,6092.0,23,,1000.1178929805756,qpOASES,solver_error
31073,SVM,6166.0,23,,1000.4218740463257,qpOASES,solver_error
31073,SVM,6210.0,23,,1000.0051920413972,qpOASES,solver_error
31073,SVM,6324.0,23,655.4900002079958,897.3450820446014,qpOASES,optimal
39026,SVM,6469.0,26,,999.9994730949402,qpOASES,max_iter_reached
39026,SVM,6170.0,26,,999.9161009788513,qpOASES,max_iter_reached
39026,SVM,6309.0,26,,999.959662914276,qpOASES,max_iter_reached
39026,SVM,6529.0,26,,999.9203028678894,qpOASES,max_iter_reached
39026,SVM,6147.0,26,,999.849109172821,qpOASES,max_iter_reached
39026,SVM,6236.0,26,,999.8559789657593,qpOASES,max_iter_reached
39026,SVM,6068.0,26,,999.9133529663086,qpOASES,max_iter_reached
39026,SVM,6315.0,26,,999.9875152111052,qpOASES,max_iter_reached
39026,SVM,6359.0,26,,1000.0297050476074,qpOASES,solver_error
39026,SVM,5868.0,26,,1000.0209970474243,qpOASES,solver_error
54281,SVM,5071.0,31,,999.849622964859,qpOASES,max_iter_reached
54281,SVM,5604.0,31,,999.9437680244446,qpOASES,max_iter_reached
54281,SVM,5317.0,31,,1000.0846099853516,qpOASES,solver_error
54281,SVM,5394.0,31,,999.9327421188354,qpOASES,max_iter_reached
54281,SVM,5270.0,31,,1000.1456549167633,qpOASES,solver_error
54281,SVM,5609.0,31,,999.8615119457244,qpOASES,max_iter_reached
54281,SVM,5708.0,31,,999.9165828227997,qpOASES,max_iter_reached
54281,SVM,5306.0,31,,999.7779920101166,qpOASES,max_iter_reached
54281,SVM,5628.0,31,,1000.0286071300508,qpOASES,solver_error
54281,SVM,5127.0,31,,999.9870021343232,qpOASES,max_iter_reached
75887,SVM,4643.0,37,,999.827630996704,qpOASES,max_iter_reached
75887,SVM,4648.0,37,,999.856255054474,qpOASES,max_iter_reached
75887,SVM,4337.0,37,,999.9789860248566,qpOASES,max_iter_reached
75887,SVM,4346.0,37,,999.8724050521852,qpOASES,max_iter_reached
75887,SVM,4572.0,37,,999.9179530143738,qpOASES,max_iter_reached
75887,SVM,4249.0,37,,999.8709309101104,qpOASES,max_iter_reached
75887,SVM,4821.0,37,,999.7776288986206,qpOASES,max_iter_reached
75887,SVM,4516.0,37,,999.9000248908997,qpOASES,max_iter_reached
75887,SVM,4825.0,37,,999.7569961547853,qpOASES,max_iter_reached
75887,SVM,4651.0,37,,999.8131339550017,qpOASES,max_iter_reached
110295,SVM,3607.0,45,,999.7637479305267,qpOASES,max_iter_reached
110295,SVM,3556.0,45,,999.7015030384064,qpOASES,max_iter_reached
110295,SVM,3587.0,45,,999.849895954132,qpOASES,max_iter_reached
110295,SVM,3417.0,45,,999.9546530246736,qpOASES,max_iter_reached
110295,SVM,3390.0,45,,999.8969569206238,qpOASES,max_iter_reached
110295,SVM,3583.0,45,,999.7862010002136,qpOASES,max_iter_reached
110295,SVM,3236.0,45,,999.6707398891448,qpOASES,max_iter_reached
110295,SVM,3412.0,45,,999.6750462055206,qpOASES,max_iter_reached
110295,SVM,3486.0,45,,999.8527250289917,qpOASES,max_iter_reached
110295,SVM,3380.0,45,,999.8437979221344,qpOASES,max_iter_reached
162305,SVM,2524.0,55,,999.5579478740692,qpOASES,max_iter_reached
162305,SVM,2308.0,55,,999.652408838272,qpOASES,max_iter_reached
162305,SVM,2349.0,55,,999.5755350589752,qpOASES,max_iter_reached
162305,SVM,2499.0,55,,999.5880661010742,qpOASES,max_iter_reached
162305,SVM,2520.0,55,,999.8751640319824,qpOASES,max_iter_reached
162305,SVM,2391.0,55,,999.7853410243988,qpOASES,max_iter_reached
162305,SVM,2304.0,55,,999.5612959861757,qpOASES,max_iter_reached
162305,SVM,2306.0,55,,999.6522810459137,qpOASES,max_iter_reached
162305,SVM,2515.0,55,,999.6885750293733,qpOASES,max_iter_reached
162305,SVM,2327.0,55,,1000.1999897956848,qpOASES,solver_error
244868,SVM,1761.0,68,,999.6195151805878,qpOASES,max_iter_reached
244868,SVM,1735.0,68,,999.5331699848176,qpOASES,max_iter_reached
244868,SVM,1636.0,68,,999.6633710861206,qpOASES,max_iter_reached
244868,SVM,1742.0,68,,999.5015909671783,qpOASES,max_iter_reached
244868,SVM,1661.0,68,,999.723356962204,qpOASES,max_iter_reached
244868,SVM,1654.0,68,,999.8755660057068,qpOASES,max_iter_reached
244868,SVM,1682.0,68,,999.46116399765,qpOASES,max_iter_reached
244868,SVM,1770.0,68,,999.5715620517732,qpOASES,max_iter_reached
244868,SVM,1681.0,68,,999.6658420562744,qpOASES,max_iter_reached
244868,SVM,1637.0,68,,999.3687229156494,qpOASES,max_iter_reached
369684,SVM,1014.0,84,,999.576122045517,qpOASES,max_iter_reached
369684,SVM,1060.0,84,,999.3511610031128,qpOASES,max_iter_reached
369684,SVM,1059.0,84,,999.5706980228424,qpOASES,max_iter_reached
369684,SVM,1059.0,84,,999.8927080631256,qpOASES,max_iter_reached
369684,SVM,988.0,84,,998.9612040519714,qpOASES,max_iter_reached
369684,SVM,1059.0,84,,999.2284200191498,qpOASES,max_iter_reached
369684,SVM,961.0,84,,998.8116869926453,qpOASES,max_iter_reached
369684,SVM,994.0,84,,999.5461521148683,qpOASES,max_iter_reached
369684,SVM,1010.0,84,,999.0445580482484,qpOASES,max_iter_reached
369684,SVM,998.0,84,,999.0316071510316,qpOASES,max_iter_reached
572355,SVM,551.0,105,,998.8829920291901,qpOASES,max_iter_reached
572355,SVM,566.0,105,,998.0267009735107,qpOASES,max_iter_reached
572355,SVM,617.0,105,,999.1374189853668,qpOASES,max_iter_reached
572355,SVM,572.0,105,,998.3487570285796,qpOASES,max_iter_reached
572355,SVM,578.0,105,,998.181333065033,qpOASES,max_iter_reached
572355,SVM,616.0,105,,998.6445729732512,qpOASES,max_iter_reached
572355,SVM,619.0,105,,999.9499180316924,qpOASES,max_iter_reached
572355,SVM,570.0,105,,998.0974328517914,qpOASES,max_iter_reached
572355,SVM,559.0,105,,998.453616142273,qpOASES,max_iter_reached
572355,SVM,617.0,105,,998.2367289066316,qpOASES,max_iter_reached
897732,SVM,424.0,132,,1000.416582107544,qpOASES,solver_error
897732,SVM,402.0,132,,997.2070500850676,qpOASES,max_iter_reached
897732,SVM,395.0,132,,999.560448884964,qpOASES,max_iter_reached
897732,SVM,397.0,132,,999.8793308734894,qpOASES,max_iter_reached
897732,SVM,396.0,132,,997.2099530696868,qpOASES,max_iter_reached
897732,SVM,401.0,132,,999.31147813797,qpOASES,max_iter_reached
897732,SVM,415.0,132,,998.4500639438628,qpOASES,max_iter_reached
897732,SVM,392.0,132,,997.1554551124573,qpOASES,max_iter_reached
897732,SVM,422.0,132,,998.0089650154114,qpOASES,max_iter_reached
897732,SVM,423.0,132,,998.0799231529236,qpOASES,max_iter_reached
1411166,SVM,218.0,166,,994.72239112854,qpOASES,max_iter_reached
1411166,SVM,224.0,166,,999.3819530010223,qpOASES,max_iter_reached
1411166,SVM,220.0,166,,994.7788329124452,qpOASES,max_iter_reached
1411166,SVM,241.0,166,,995.9264788627625,qpOASES,max_iter_reached
1411166,SVM,246.0,166,,997.98890709877,qpOASES,max_iter_reached
1411166,SVM,242.0,166,,996.6787340641023,qpOASES,max_iter_reached
1411166,SVM,217.0,166,,996.2156131267548,qpOASES,max_iter_reached
1411166,SVM,218.0,166,,995.386307001114,qpOASES,max_iter_reached
1411166,SVM,222.0,166,,998.150074005127,qpOASES,max_iter_reached
1411166,SVM,245.0,166,,998.6944160461426,qpOASES,max_iter_reached
2226059,SVM,126.0,209,,992.8487231731416,qpOASES,max_iter_reached
2226059,SVM,129.0,209,,995.0426449775696,qpOASES,max_iter_reached
2226059,SVM,124.0,209,,992.0968160629272,qpOASES,max_iter_reached
2226059,SVM,144.0,209,,998.8913419246674,qpOASES,max_iter_reached
2226059,SVM,131.0,209,,991.9840998649596,qpOASES,max_iter_reached
2226059,SVM,146.0,209,,993.9053690433502,qpOASES,max_iter_reached
2226059,SVM,149.0,209,,992.9002480506897,qpOASES,max_iter_reached
2226059,SVM,131.0,209,,997.5186400413513,qpOASES,max_iter_reached
2226059,SVM,147.0,209,,995.1607720851898,qpOASES,max_iter_reached
2226059,SVM,130.0,209,,995.2357609272003,qpOASES,max_iter_reached
17000,Huber,2629.0,10,323.99722231428683,241.59003710746757,qpOASES,optimal
17000,Huber,2698.0,10,368.61277067873596,251.29136991500854,qpOASES,optimal
17000,Huber,2577.0,10,341.1364603114281,243.24012207984924,qpOASES,optimal
17000,Huber,2556.0,10,374.29009271731684,239.7443130016327,qpOASES,optimal
17000,Huber,2695.0,10,326.2409687495298,266.4119770526886,qpOASES,optimal
17000,Huber,2647.0,10,322.93806019708467,267.161602973938,qpOASES,optimal
17000,Huber,2668.0,10,293.4249680723281,261.5751447677613,qpOASES,optimal
17000,Huber,2650.0,10,286.1249764489449,256.41346406936646,qpOASES,optimal
17000,Huber,2647.0,10,285.19617899070437,277.54611110687256,qpOASES,optimal
17000,Huber,2679.0,10,314.4317786544465,278.90775990486145,qpOASES,optimal
19800,Huber,2932.0,11,406.57614449092523,351.0661549568176,qpOASES,optimal
19800,Huber,2903.0,11,320.89447060708835,361.9032089710236,qpOASES,optimal
19800,Huber,2970.0,11,337.14206490090544,350.2639720439911,qpOASES,optimal
19800,Huber,2975.0,11,384.2176242927189,360.8306949138642,qpOASES,optimal
19800,Huber,2935.0,11,351.3035301975126,369.61746096611023,qpOASES,optimal
19800,Huber,2978.0,11,391.6822177348093,379.4916598796845,qpOASES,optimal
19800,Huber,2871.0,11,357.4674341018579,376.62491583824163,qpOASES,optimal
19800,Huber,2893.0,11,302.8922281954958,366.8491699695587,qpOASES,optimal
19800,Huber,2929.0,11,296.032308524126,395.1717779636383,qpOASES,optimal
19800,Huber,2975.0,11,323.208497300192,395.77945184707636,qpOASES,optimal
22800,Huber,3280.0,12,429.0390817826992,445.491947889328,qpOASES,optimal
22800,Huber,3297.0,12,384.29866381048464,454.3992550373077,qpOASES,optimal
22800,Huber,3289.0,12,419.8442479096458,462.3505299091339,qpOASES,optimal
22800,Huber,3283.0,12,388.3179280536302,467.4507930278778,qpOASES,optimal
22800,Huber,3353.0,12,382.5751265793496,442.9117090702057,qpOASES,optimal
22800,Huber,3224.0,12,378.57153957958184,419.1572589874268,qpOASES,optimal
22800,Huber,3317.0,12,410.6995631851395,453.95038509368896,qpOASES,optimal
22800,Huber,3215.0,12,343.00926251992195,422.77892208099365,qpOASES,optimal
22800,Huber,3292.0,12,400.99527792340217,558.6276919841766,qpOASES,optimal
22800,Huber,3181.0,12,371.8489174824649,477.91700887680054,qpOASES,optimal
26000,Huber,3611.0,13,427.29495580862687,638.3543269634248,qpOASES,optimal
26000,Huber,3477.0,13,452.1467401619837,638.2735071182251,qpOASES,optimal
26000,Huber,3635.0,13,550.5233517032286,659.2371349334718,qpOASES,optimal
26000,Huber,3609.0,13,429.7683238327034,616.2278318405151,qpOASES,optimal
26000,Huber,3585.0,13,430.1193423345199,637.8771500587462,qpOASES,optimal
26000,Huber,3564.0,13,453.16018874107016,612.3809161186217,qpOASES,optimal
26000,Huber,3588.0,13,392.677398474488,622.6913361549377,qpOASES,optimal
26000,Huber,3646.0,13,452.61365663034866,675.4138250350952,qpOASES,optimal
26000,Huber,3509.0,13,446.73289070932645,689.0853469371796,qpOASES,optimal
26000,Huber,3509.0,13,412.34370703783065,747.3038640022278,qpOASES,optimal
29400,Huber,3786.0,14,485.5241790226982,772.2382447719574,qpOASES,optimal
29400,Huber,3906.0,14,441.50433512877913,789.7424399852753,qpOASES,optimal
29400,Huber,3850.0,14,410.0056171757733,769.5877900123596,qpOASES,optimal
29400,Huber,3863.0,14,492.09052618891127,724.8457410335541,qpOASES,optimal
29400,Huber,3900.0,14,500.50357292868216,740.7845478057861,qpOASES,optimal
29400,Huber,3912.0,14,551.2860874194604,723.025885105133,qpOASES,optimal
29400,Huber,3880.0,14,453.0623438083169,704.0426790714264,qpOASES,optimal
29400,Huber,3925.0,14,476.83305300971466,799.6463339328766,qpOASES,optimal
29400,Huber,3852.0,14,423.6095755847458,803.6754088401794,qpOASES,optimal
29400,Huber,3934.0,14,415.10661177747374,896.1514592170715,qpOASES,optimal
36800,Huber,4206.0,16,,1000.0995349884033,qpOASES,solver_error
36800,Huber,3932.0,16,,1000.1240561008452,qpOASES,solver_error
36800,Huber,4147.0,16,,1000.3688960075377,qpOASES,solver_error
36800,Huber,3994.0,16,,999.810152053833,qpOASES,max_iter_reached
36800,Huber,3827.0,16,,1000.3305308818816,qpOASES,solver_error
36800,Huber,3923.0,16,,999.7319629192352,qpOASES,max_iter_reached
36800,Huber,3952.0,16,,1000.079094171524,qpOASES,solver_error
36800,Huber,4149.0,16,,999.8673219680786,qpOASES,max_iter_reached
36800,Huber,4188.0,16,,999.8832609653473,qpOASES,max_iter_reached
36800,Huber,4027.0,16,,1000.1790108680724,qpOASES,solver_error
40800,Huber,3672.0,17,,1000.060844182968,qpOASES,solver_error
40800,Huber,3619.0,17,,1000.0825259685516,qpOASES,solver_error
40800,Huber,3523.0,17,,1000.1465260982512,qpOASES,solver_error
40800,Huber,3821.0,17,,999.9204399585724,qpOASES,max_iter_reached
40800,Huber,3692.0,17,,1000.1805119514464,qpOASES,solver_error
40800,Huber,3697.0,17,,1000.0930571556092,qpOASES,solver_error
40800,Huber,3859.0,17,,999.8366379737854,qpOASES,max_iter_reached
40800,Huber,3831.0,17,,999.8778941631316,qpOASES,max_iter_reached
40800,Huber,3846.0,17,,999.7984969615936,qpOASES,max_iter_reached
40800,Huber,3690.0,17,,1000.4635798931122,qpOASES,solver_error
54000,Huber,3408.0,20,,999.8512330055237,qpOASES,max_iter_reached
54000,Huber,3416.0,20,,999.802372932434,qpOASES,max_iter_reached
54000,Huber,3321.0,20,,999.9550361633301,qpOASES,max_iter_reached
54000,Huber,3257.0,20,,999.6830489635468,qpOASES,max_iter_reached
54000,Huber,3311.0,20,,999.7333269119264,qpOASES,max_iter_reached
54000,Huber,3368.0,20,,999.751266002655,qpOASES,max_iter_reached
54000,Huber,3168.0,20,,999.8586671352386,qpOASES,max_iter_reached
54000,Huber,3338.0,20,,1000.0355310440063,qpOASES,solver_error
54000,Huber,3150.0,20,,999.9624619483948,qpOASES,max_iter_reached
54000,Huber,3368.0,20,,999.7329330444336,qpOASES,max_iter_reached
69000,Huber,2651.0,23,,999.6472630500792,qpOASES,max_iter_reached
69000,Huber,2678.0,23,,999.6504678726196,qpOASES,max_iter_reached
69000,Huber,2871.0,23,,1000.5513288974762,qpOASES,solver_error
69000,Huber,2851.0,23,,1000.0484268665314,qpOASES,solver_error
69000,Huber,2856.0,23,,999.6720449924468,qpOASES,max_iter_reached
69000,Huber,2691.0,23,,999.7242760658264,qpOASES,max_iter_reached
69000,Huber,2681.0,23,,999.8076300621033,qpOASES,max_iter_reached
69000,Huber,2811.0,23,,999.7513082027436,qpOASES,max_iter_reached
69000,Huber,2760.0,23,,1000.519250869751,qpOASES,solver_error
69000,Huber,2658.0,23,,999.8199560642242,qpOASES,max_iter_reached
85800,Huber,2325.0,26,,999.801470041275,qpOASES,max_iter_reached
85800,Huber,2274.0,26,,999.7196018695832,qpOASES,max_iter_reached
85800,Huber,2468.0,26,,999.5428369045258,qpOASES,max_iter_reached
85800,Huber,2450.0,26,,999.5634319782256,qpOASES,max_iter_reached
85800,Huber,2260.0,26,,999.6657159328461,qpOASES,max_iter_reached
85800,Huber,2416.0,26,,999.8035278320312,qpOASES,max_iter_reached
85800,Huber,2215.0,26,,999.5485229492188,qpOASES,max_iter_reached
85800,Huber,2417.0,26,,999.7124378681184,qpOASES,max_iter_reached
85800,Huber,2344.0,26,,999.9059109687804,qpOASES,max_iter_reached
85800,Huber,2315.0,26,,999.948616027832,qpOASES,max_iter_reached
117800,Huber,1622.0,31,,999.6794130802156,qpOASES,max_iter_reached
117800,Huber,1621.0,31,,999.6515409946443,qpOASES,max_iter_reached
117800,Huber,1777.0,31,,999.9008820056916,qpOASES,max_iter_reached
117800,Huber,1749.0,31,,999.4647190570832,qpOASES,max_iter_reached
117800,Huber,1638.0,31,,999.3335111141204,qpOASES,max_iter_reached
117800,Huber,1636.0,31,,999.5965559482574,qpOASES,max_iter_reached
117800,Huber,1620.0,31,,1000.0640218257904,qpOASES,solver_error
117800,Huber,1656.0,31,,999.4659860134124,qpOASES,max_iter_reached
117800,Huber,1799.0,31,,999.3966290950776,qpOASES,max_iter_reached
117800,Huber,1735.0,31,,999.9672169685364,qpOASES,max_iter_reached
162800,Huber,1224.0,37,,999.5360398292543,qpOASES,max_iter_reached
162800,Huber,1266.0,37,,1000.0534100532532,qpOASES,solver_error
162800,Huber,1272.0,37,,999.1135909557344,qpOASES,max_iter_reached
162800,Huber,1162.0,37,,999.5522420406343,qpOASES,max_iter_reached
162800,Huber,1164.0,37,,999.2118377685547,qpOASES,max_iter_reached
162800,Huber,1191.0,37,,999.9860100746156,qpOASES,max_iter_reached
162800,Huber,1178.0,37,,999.2684688568116,qpOASES,max_iter_reached
162800,Huber,1276.0,37,,999.362781047821,qpOASES,max_iter_reached
162800,Huber,1282.0,37,,999.70414686203,qpOASES,max_iter_reached
162800,Huber,1178.0,37,,999.8027329444884,qpOASES,max_iter_reached
234000,Huber,866.0,45,,999.4432117938996,qpOASES,max_iter_reached
234000,Huber,867.0,45,,999.5593919754027,qpOASES,max_iter_reached
234000,Huber,917.0,45,,999.2623059749603,qpOASES,max_iter_reached
234000,Huber,855.0,45,,999.3701391220093,qpOASES,max_iter_reached
234000,Huber,945.0,45,,999.8996307849884,qpOASES,max_iter_reached
234000,Huber,899.0,45,,999.3714039325714,qpOASES,max_iter_reached
234000,Huber,915.0,45,,999.9075000286102,qpOASES,max_iter_reached
234000,Huber,931.0,45,,999.8131930828094,qpOASES,max_iter_reached
234000,Huber,881.0,45,,998.7065818309784,qpOASES,max_iter_reached
234000,Huber,859.0,45,,998.7731149196624,qpOASES,max_iter_reached
341000,Huber,643.0,55,,998.5656270980836,qpOASES,max_iter_reached
341000,Huber,689.0,55,,999.1461169719696,qpOASES,max_iter_reached
341000,Huber,670.0,55,,998.920680999756,qpOASES,max_iter_reached
341000,Huber,655.0,55,,999.6997671127319,qpOASES,max_iter_reached
341000,Huber,696.0,55,,998.7110030651093,qpOASES,max_iter_reached
341000,Huber,676.0,55,,1000.1188559532166,qpOASES,solver_error
341000,Huber,634.0,55,,998.8981640338898,qpOASES,max_iter_reached
341000,Huber,617.0,55,,999.9195849895476,qpOASES,max_iter_reached
341000,Huber,702.0,55,,998.8176419734956,qpOASES,max_iter_reached
341000,Huber,667.0,55,,999.6690487861632,qpOASES,max_iter_reached
510000,Huber,526.0,68,,999.1490759849547,qpOASES,max_iter_reached
510000,Huber,517.0,68,,998.0911347866057,qpOASES,max_iter_reached
510000,Huber,526.0,68,,1000.0700199604034,qpOASES,solver_error
510000,Huber,526.0,68,,999.1770248413086,qpOASES,max_iter_reached
510000,Huber,522.0,68,,998.5742800235747,qpOASES,max_iter_reached
510000,Huber,530.0,68,,998.501832962036,qpOASES,max_iter_reached
510000,Huber,528.0,68,,998.9098808765413,qpOASES,max_iter_reached
510000,Huber,521.0,68,,999.5427539348602,qpOASES,max_iter_reached
510000,Huber,504.0,68,,997.7553730010986,qpOASES,max_iter_reached
510000,Huber,502.0,68,,998.0932898521423,qpOASES,max_iter_reached
764400,Huber,346.0,84,,997.4864017963408,qpOASES,max_iter_reached
764400,Huber,345.0,84,,998.1846539974213,qpOASES,max_iter_reached
764400,Huber,348.0,84,,998.917384147644,qpOASES,max_iter_reached
764400,Huber,347.0,84,,999.4845597743988,qpOASES,max_iter_reached
764400,Huber,329.0,84,,997.8049209117888,qpOASES,max_iter_reached
764400,Huber,329.0,84,,999.14137506485,qpOASES,max_iter_reached
764400,Huber,333.0,84,,998.4349370002748,qpOASES,max_iter_reached
764400,Huber,330.0,84,,998.987025976181,qpOASES,max_iter_reached
764400,Huber,334.0,84,,999.6715381145476,qpOASES,max_iter_reached
764400,Huber,336.0,84,,999.45734500885,qpOASES,max_iter_reached
1176000,Huber,193.0,105,,994.5041599273683,qpOASES,max_iter_reached
1176000,Huber,177.0,105,,997.3784959316254,qpOASES,max_iter_reached
1176000,Huber,190.0,105,,998.7361268997192,qpOASES,max_iter_reached
1176000,Huber,173.0,105,,998.2209630012512,qpOASES,max_iter_reached
1176000,Huber,180.0,105,,995.1598100662233,qpOASES,max_iter_reached
1176000,Huber,178.0,105,,996.3711090087892,qpOASES,max_iter_reached
1176000,Huber,184.0,105,,997.6517279148102,qpOASES,max_iter_reached
1176000,Huber,182.0,105,,997.231498003006,qpOASES,max_iter_reached
1176000,Huber,167.0,105,,994.1882719993592,qpOASES,max_iter_reached
1176000,Huber,169.0,105,,997.7682309150696,qpOASES,max_iter_reached
1834800,Huber,134.0,132,,998.0512359142303,qpOASES,max_iter_reached
1834800,Huber,133.0,132,,997.2856290340424,qpOASES,max_iter_reached
1834800,Huber,132.0,132,,995.622670173645,qpOASES,max_iter_reached
1834800,Huber,139.0,132,,993.079924106598,qpOASES,max_iter_reached
1834800,Huber,120.0,132,,997.3764719963074,qpOASES,max_iter_reached
1834800,Huber,119.0,132,,994.68385887146,qpOASES,max_iter_reached
1834800,Huber,118.0,132,,992.8466789722444,qpOASES,max_iter_reached
1834800,Huber,124.0,132,,995.9199318885803,qpOASES,max_iter_reached
1834800,Huber,138.0,132,,993.8377110958099,qpOASES,max_iter_reached
1834800,Huber,132.0,132,,996.092768907547,qpOASES,max_iter_reached
2871800,Huber,80.0,166,,993.4600410461426,qpOASES,max_iter_reached
2871800,Huber,81.0,166,,990.046380996704,qpOASES,max_iter_reached
2871800,Huber,75.0,166,,993.5797498226166,qpOASES,max_iter_reached
2871800,Huber,73.0,166,,987.077162027359,qpOASES,max_iter_reached
2871800,Huber,61.0,166,,996.1620500087738,qpOASES,max_iter_reached
2871800,Huber,59.0,166,,988.3720009326936,qpOASES,max_iter_reached
2871800,Huber,57.0,166,,994.001590013504,qpOASES,max_iter_reached
2871800,Huber,73.0,166,,987.6329119205476,qpOASES,max_iter_reached
2871800,Huber,59.0,166,,994.2648630142212,qpOASES,max_iter_reached
2871800,Huber,74.0,166,,995.4157679080963,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
4514400,Huber,,209,,,qpOASES,max_iter_reached
1970,Control,683.0,10,4.609392411453482,0.44400787353515625,qpOASES,optimal
1980,Control,667.0,10,66.5628418408718,0.4995250701904297,qpOASES,optimal
1990,Control,542.0,10,14.212724975062553,0.4318571090698242,qpOASES,optimal
2000,Control,529.0,10,11.068606819865513,0.34531807899475103,qpOASES,optimal
2000,Control,542.0,10,18.464810213196774,0.3416399955749512,qpOASES,optimal
2010,Control,525.0,10,36.711901896104,0.3865008354187012,qpOASES,optimal
2000,Control,530.0,10,107.35555787682449,0.4034969806671143,qpOASES,optimal
1970,Control,632.0,10,57.189838874347274,0.4711129665374756,qpOASES,optimal
1990,Control,686.0,10,69.90109771700834,0.5570330619812012,qpOASES,optimal
2020,Control,435.0,10,41.34953249055828,0.3138070106506348,qpOASES,optimal
2323,Control,497.0,11,72.70196352761539,0.4991860389709473,qpOASES,optimal
2263,Control,750.0,11,5.892642927900824,0.5878310203552246,qpOASES,optimal
2283,Control,587.0,11,13.865214995000546,0.5108571052551271,qpOASES,optimal
2283,Control,518.0,11,7.990937642611723,0.472311019897461,qpOASES,optimal
2303,Control,631.0,11,50.904344178339755,0.8271310329437256,qpOASES,optimal
2283,Control,668.0,11,86.65015021405783,0.5826060771942139,qpOASES,optimal
2283,Control,652.0,11,8.96354949572719,0.5688819885253906,qpOASES,optimal
2283,Control,688.0,11,85.91428311455921,0.6517081260681152,qpOASES,optimal
2293,Control,712.0,11,88.36777371226037,0.6809630393981934,qpOASES,optimal
2313,Control,634.0,11,65.57731184075239,0.7709691524505615,qpOASES,optimal
2778,Control,722.0,12,244.8733758496244,1.1424851417541504,qpOASES,optimal
2768,Control,699.0,12,30.924465241270727,1.114522933959961,qpOASES,optimal
2768,Control,787.0,12,43.27537197459943,1.1023180484771729,qpOASES,optimal
2778,Control,629.0,12,67.57259758952908,0.821491003036499,qpOASES,optimal
2758,Control,700.0,12,65.55774483158254,0.8731758594512941,qpOASES,optimal
2748,Control,667.0,12,17.683213695520088,0.6456818580627441,qpOASES,optimal
2768,Control,724.0,12,25.766546044470612,1.0600078105926514,qpOASES,optimal
2758,Control,746.0,12,17.059493095583182,0.7093532085418701,qpOASES,optimal
2778,Control,722.0,12,29.334237293468608,1.0785551071166992,qpOASES,optimal
2788,Control,713.0,12,30.144486790975037,0.8890821933746338,qpOASES,optimal
3145,Control,681.0,13,104.3311435863229,1.0081980228424072,qpOASES,optimal
3145,Control,574.0,13,22.9879000105437,0.8648040294647217,qpOASES,optimal
3145,Control,762.0,13,24.90624698156116,0.9867501258850098,qpOASES,optimal
3145,Control,702.0,13,56.33888576394411,1.027252197265625,qpOASES,optimal
3135,Control,807.0,13,381.3348403216482,1.172584056854248,qpOASES,optimal
3145,Control,675.0,13,25.57050612312829,0.914233922958374,qpOASES,optimal
3125,Control,840.0,13,49.03751298997175,1.2483320236206057,qpOASES,optimal
3135,Control,832.0,13,58.34465695056246,1.1790199279785156,qpOASES,optimal
3165,Control,605.0,13,41.86883512016553,0.7672820091247559,qpOASES,optimal
3125,Control,782.0,13,23.04078374303378,0.9473888874053956,qpOASES,optimal
3704,Control,715.0,14,116.54868450104395,1.506259202957153,qpOASES,optimal
3684,Control,813.0,14,36.999789548738434,1.1003570556640625,qpOASES,optimal
3674,Control,931.0,14,26.45120968496779,1.6383960247039795,qpOASES,optimal
3674,Control,770.0,14,24.931637667337903,1.0006070137023926,qpOASES,optimal
3674,Control,774.0,14,42.33979497426592,1.3424818515777588,qpOASES,optimal
3644,Control,807.0,14,7.734098779490397,1.0894720554351809,qpOASES,optimal
3684,Control,689.0,14,148.78333848353589,1.0587430000305176,qpOASES,optimal
3684,Control,750.0,14,21.72168381423965,1.2762560844421391,qpOASES,optimal
3694,Control,816.0,14,51.46265912463833,1.3929281234741209,qpOASES,optimal
3664,Control,948.0,14,28.52535170126257,1.4303500652313232,qpOASES,optimal
4115,Control,915.0,15,23.40635106599801,1.6608929634094238,qpOASES,optimal
4095,Control,877.0,15,33.93113456452845,1.6019089221954346,qpOASES,optimal
4125,Control,780.0,15,55.154218122567606,1.3670270442962646,qpOASES,optimal
4095,Control,850.0,15,38.56360992343393,1.486931085586548,qpOASES,optimal
4105,Control,916.0,15,71.60678870298615,2.1493029594421387,qpOASES,optimal
4085,Control,878.0,15,46.455428752616356,1.5750927925109863,qpOASES,optimal
4105,Control,977.0,15,101.75464977270323,2.2701640129089355,qpOASES,optimal
4115,Control,885.0,15,49.003543421297636,1.9940729141235352,qpOASES,optimal
4125,Control,828.0,15,66.32884006190157,1.4485011100769043,qpOASES,optimal
4115,Control,823.0,15,23.232793422391318,1.393071174621582,qpOASES,optimal
4728,Control,1041.0,16,56.08587620721586,2.7036449909210205,qpOASES,optimal
4698,Control,1076.0,16,26.655072040452257,2.589379072189331,qpOASES,optimal
4698,Control,1067.0,16,29.625469711958704,2.595852851867676,qpOASES,optimal
4698,Control,1231.0,16,109.9112244561963,2.9201509952545166,qpOASES,optimal
4718,Control,839.0,16,24.66165721121252,1.934495210647583,qpOASES,optimal
4708,Control,945.0,16,48.1315120516177,1.7433011531829834,qpOASES,optimal
4688,Control,1087.0,16,45.20851202275407,2.5425779819488525,qpOASES,optimal
4718,Control,972.0,16,76.97758576014351,2.176533937454224,qpOASES,optimal
4728,Control,1129.0,16,28.34101239697821,2.436053991317749,qpOASES,optimal
4688,Control,1026.0,16,8.475837598802366,2.2437939643859863,qpOASES,optimal
5870,Control,1230.0,18,105.70690507085968,3.3735029697418213,qpOASES,optimal
5880,Control,1143.0,18,36.44708498377985,3.3049330711364746,qpOASES,optimal
5890,Control,955.0,18,57.21793439054087,2.6446080207824707,qpOASES,optimal
5920,Control,975.0,18,100.67551131293925,2.5369069576263428,qpOASES,optimal
5900,Control,1078.0,18,140.28283558195486,3.3480820655822754,qpOASES,optimal
5890,Control,1023.0,18,21.69043794686511,3.2965781688690186,qpOASES,optimal
5840,Control,1199.0,18,13.267696339866426,2.948494911193848,qpOASES,optimal
5900,Control,1093.0,18,47.00837795582633,3.2315540313720703,qpOASES,optimal
5860,Control,1168.0,18,13.365480211905124,2.91391396522522,qpOASES,optimal
5860,Control,1144.0,18,19.715455778918017,3.4902420043945312,qpOASES,optimal
7180,Control,1342.0,20,48.24694487428357,4.677506923675537,qpOASES,optimal
7180,Control,1301.0,20,26.958701781442546,5.5748209953308105,qpOASES,optimal
7170,Control,1311.0,20,85.55155008120316,6.5458528995513925,qpOASES,optimal
7140,Control,1491.0,20,35.33815791872737,5.8173890113830575,qpOASES,optimal
7180,Control,1195.0,20,48.401444329513474,5.14437198638916,qpOASES,optimal
7150,Control,1330.0,20,52.581284493610795,5.786940097808838,qpOASES,optimal
7180,Control,1156.0,20,143.483500091048,3.664275884628296,qpOASES,optimal
7190,Control,1133.0,20,97.69237019379892,4.5402700901031485,qpOASES,optimal
7180,Control,1374.0,20,77.72556259045976,6.2618279457092285,qpOASES,optimal
7180,Control,1128.0,20,24.727835920536105,4.774196147918701,qpOASES,optimal
9245,Control,1366.0,23,98.96956880629028,6.750962972640991,qpOASES,optimal
9215,Control,1614.0,23,25.822542924618002,10.726188898086546,qpOASES,optimal
9265,Control,1349.0,23,116.65836164323791,8.869593858718874,qpOASES,optimal
9255,Control,1464.0,23,76.59461473329527,8.107120990753174,qpOASES,optimal
9275,Control,1347.0,23,94.68564927141293,9.573206901550293,qpOASES,optimal
9215,Control,1474.0,23,46.033202161182565,8.378576040267943,qpOASES,optimal
9195,Control,1774.0,23,103.93115528671116,9.896937847137453,qpOASES,optimal
9235,Control,1449.0,23,41.27632085845437,8.685159921646116,qpOASES,optimal
9265,Control,1390.0,23,66.01669581675478,9.934051036834717,qpOASES,optimal
9235,Control,1294.0,23,39.19062073117276,7.851963996887207,qpOASES,optimal
11848,Control,1576.0,26,27.57638851511758,10.059763193130491,qpOASES,optimal
11818,Control,1733.0,26,28.841993055994465,11.08463716506958,qpOASES,optimal
11818,Control,1504.0,26,12.704335437009822,10.248063802719118,qpOASES,optimal
11848,Control,1814.0,26,196.5500476146407,12.850320100784302,qpOASES,optimal
11858,Control,1628.0,26,163.13924465467028,11.881371021270752,qpOASES,optimal
11868,Control,1500.0,26,134.21520644433645,10.393043994903564,qpOASES,optimal
11828,Control,1773.0,26,53.4993733397596,14.523797988891602,qpOASES,optimal
11818,Control,1909.0,26,72.85204579266141,14.526620149612427,qpOASES,optimal
11848,Control,1627.0,26,44.88292646944284,12.136082887649536,qpOASES,optimal
11868,Control,1462.0,26,60.0044901389847,10.580394029617311,qpOASES,optimal
14439,Control,1842.0,29,73.74895005329904,14.995130062103273,qpOASES,optimal
14419,Control,2031.0,29,82.89854930545334,19.111616134643555,qpOASES,optimal
14429,Control,1975.0,29,103.20410866132508,18.302217006683353,qpOASES,optimal
14449,Control,1741.0,29,261.5205470439928,17.515087127685547,qpOASES,optimal
14449,Control,1729.0,29,72.87881032282506,14.427446842193605,qpOASES,optimal
14429,Control,1877.0,29,79.4177998785532,18.30435514450073,qpOASES,optimal
14389,Control,2137.0,29,63.09065407959874,19.991608142852787,qpOASES,optimal
14419,Control,1848.0,29,80.4943436985282,16.554432153701782,qpOASES,optimal
14439,Control,1954.0,29,165.73703990907688,19.691873073577877,qpOASES,optimal
14459,Control,1972.0,29,87.7756534018354,22.944865226745605,qpOASES,optimal
19764,Control,2565.0,34,49.61282509792876,39.38658380508423,qpOASES,optimal
19834,Control,2267.0,34,56.489091136534995,26.49199295043945,qpOASES,optimal
19804,Control,2424.0,34,103.17953316267312,35.68542289733887,qpOASES,optimal
19794,Control,2340.0,34,70.80237841174291,37.076567888259895,qpOASES,optimal
19804,Control,2634.0,34,122.68042555435595,37.432930946350105,qpOASES,optimal
19824,Control,2209.0,34,83.94077649252459,39.48441886901856,qpOASES,optimal
19794,Control,2443.0,34,91.05161946208632,35.800116062164314,qpOASES,optimal
19874,Control,2252.0,34,126.32559168110443,34.110383987426765,qpOASES,optimal
19834,Control,2167.0,34,91.99311875994684,39.327584981918335,qpOASES,optimal
19874,Control,2306.0,34,233.79447636613227,35.65593910217285,qpOASES,optimal
25639,Control,2839.0,39,72.93596596884524,53.086364030838006,qpOASES,optimal
25609,Control,2804.0,39,86.13188247641456,53.60562515258789,qpOASES,optimal
25619,Control,2748.0,39,80.72320775538387,53.40600895881653,qpOASES,optimal
25629,Control,2787.0,39,103.93791780414298,60.676427125930786,qpOASES,optimal
25639,Control,2753.0,39,54.43552384231603,62.42205810546875,qpOASES,optimal
25639,Control,2743.0,39,105.91549210802786,55.43709087371826,qpOASES,optimal
25659,Control,2954.0,39,215.07531440076468,57.16870403289795,qpOASES,optimal
25629,Control,2777.0,39,40.35825380937592,54.26927185058594,qpOASES,optimal
25609,Control,2706.0,39,36.78617233619226,57.022369146347046,qpOASES,optimal
25669,Control,2603.0,39,65.52817934785378,58.871521949768066,qpOASES,optimal
35688,Control,3163.0,46,204.07626959954587,85.76218700408936,qpOASES,optimal
35668,Control,3256.0,46,294.8159591599108,106.27644109725952,qpOASES,optimal
35688,Control,3276.0,46,233.02880278228568,100.69036197662355,qpOASES,optimal
35638,Control,3238.0,46,77.69045392474945,95.07165813446044,qpOASES,optimal
35668,Control,3525.0,46,237.39726303907105,95.73894381523131,qpOASES,optimal
35588,Control,3413.0,46,185.43591356781815,117.37813186645508,qpOASES,optimal
35678,Control,3365.0,46,283.4748346764416,109.91239500045776,qpOASES,optimal
35668,Control,3382.0,46,144.02365152915334,95.5069658756256,qpOASES,optimal
35708,Control,2803.0,46,66.83365349544229,91.02721190452576,qpOASES,optimal
35638,Control,3306.0,46,71.21862314645165,97.80621290206908,qpOASES,optimal
48804,Control,3485.0,54,195.38812048404318,138.7192440032959,qpOASES,optimal
48794,Control,3840.0,54,127.78866071776554,173.3281798362732,qpOASES,optimal
48724,Control,4236.0,54,85.43260561947011,172.7633330821991,qpOASES,optimal
48734,Control,4065.0,54,169.53893565870698,178.19629788398743,qpOASES,optimal
48714,Control,3767.0,54,85.55938642872198,169.67453598976138,qpOASES,optimal
48754,Control,3977.0,54,104.4761816706102,152.19492101669314,qpOASES,optimal
48754,Control,3779.0,54,97.02882977119707,154.42551708221438,qpOASES,optimal
48694,Control,4401.0,54,153.67196082988775,187.45540904998782,qpOASES,optimal
48804,Control,3698.0,54,170.88435542970345,160.2796719074249,qpOASES,optimal
48744,Control,3668.0,54,177.4898308162785,149.41967511177063,qpOASES,optimal
68034,Control,4946.0,64,163.6383270928097,317.6754748821258,qpOASES,optimal
68034,Control,4574.0,64,155.88115676299338,334.63561391830444,qpOASES,optimal
68064,Control,4676.0,64,219.24661847721626,297.84057807922363,qpOASES,optimal
68064,Control,4504.0,64,138.79231516228148,326.6290869712829,qpOASES,optimal
68034,Control,4683.0,64,255.8506573210199,295.4157569408417,qpOASES,optimal
67994,Control,4916.0,64,146.62154287466024,292.7587590217591,qpOASES,optimal
68034,Control,4825.0,64,179.00107216405635,312.32132101058966,qpOASES,optimal
67994,Control,4875.0,64,122.40511520662085,295.65340089797974,qpOASES,optimal
68054,Control,4728.0,64,234.65178576126544,284.09980487823486,qpOASES,optimal
68034,Control,4856.0,64,102.09719477231761,318.50666999816895,qpOASES,optimal
95358,Control,5741.0,76,154.1131134094586,540.4821670055388,qpOASES,optimal
95408,Control,5336.0,76,182.92632932499023,509.5010249614716,qpOASES,optimal
95398,Control,5337.0,76,144.9216999222181,473.08442187309265,qpOASES,optimal
95288,Control,5698.0,76,124.65485250226774,520.4463291168213,qpOASES,optimal
95378,Control,5735.0,76,135.84603048515257,508.9666039943695,qpOASES,optimal
95338,Control,5821.0,76,137.0807104156718,525.3227388858795,qpOASES,optimal
95428,Control,5015.0,76,212.57880675761186,452.71334290504456,qpOASES,optimal
95368,Control,5251.0,76,230.87811496874954,499.9746668338776,qpOASES,optimal
95338,Control,6129.0,76,130.75118226738414,527.0886640548706,qpOASES,optimal
95438,Control,5562.0,76,165.4018544312378,505.46210193634033,qpOASES,optimal
135583,Control,7097.0,91,,999.8633260726928,qpOASES,max_iter_reached
135563,Control,6789.0,91,213.40118394048525,942.1551349163057,qpOASES,optimal
135573,Control,6607.0,91,,999.9400610923767,qpOASES,max_iter_reached
135573,Control,7062.0,91,,999.9627370834352,qpOASES,max_iter_reached
135583,Control,6515.0,91,166.11168048592145,914.1843440532684,qpOASES,optimal
135613,Control,6402.0,91,,1000.0885319709778,qpOASES,max_iter_reached
135583,Control,6594.0,91,,999.9120559692384,qpOASES,max_iter_reached
135543,Control,6865.0,91,,999.8750689029694,qpOASES,max_iter_reached
135553,Control,6752.0,91,169.01978485977526,979.2473640441896,qpOASES,optimal
135583,Control,6421.0,91,,999.8966701030732,qpOASES,max_iter_reached
193729,Control,5617.0,109,,999.8165597915648,qpOASES,max_iter_reached
193789,Control,5324.0,109,,999.940088033676,qpOASES,max_iter_reached
193799,Control,5076.0,109,,999.7971138954164,qpOASES,max_iter_reached
193809,Control,5095.0,109,,1000.0818998813628,qpOASES,max_iter_reached
193799,Control,4658.0,109,,999.8378040790558,qpOASES,max_iter_reached
193779,Control,5511.0,109,,999.9335129261017,qpOASES,max_iter_reached
193749,Control,4984.0,109,,999.8232638835907,qpOASES,max_iter_reached
193739,Control,4827.0,109,,999.7984778881073,qpOASES,max_iter_reached
193759,Control,5480.0,109,,999.8496389389038,qpOASES,max_iter_reached
193759,Control,5276.0,109,,999.9691472053528,qpOASES,max_iter_reached


==> data/results_bak/benchmark_problems/statistics.txt <==
[Failure rates]
 - OSQP = 0.0000 %
 - OSQP_polish = 0.0000 %
 - GUROBI = 0.7143 %
 - MOSEK = 5.2143 %
 - ECOS = 6.9286 %
 - qpOASES = 31.7857 %


[OSQP Polish benchmarks]
  - Median time increase:  1.18x
  - Percentage of success: 58.71 %



==> data/results_bak/maros_meszaros_problems/GUROBI/results.csv <==
N,iter,m,n,name,obj_dist,obj_opt,obj_val,run_time,solver,status
16214,13,3147,2750,QSCSD8,4.6056387835569165e-09,940.76357,940.7635743328171,0.11959695816040039,GUROBI,optimal
923,19,271,180,QRECIPE,5.840300121508087e-10,-266.616,-266.61599984428824,0.003203868865966797,GUROBI,optimal
64989,2,24997,14999,DTOC3,4.400294217841324e-09,235.26248,235.26248103522414,0.04703807830810547,GUROBI,optimal
80400,2,30200,20200,AUG2DC,1.8934448533391754e-08,1818368.1,1818368.065570203,0.09484195709228516,GUROBI,optimal
785,18,408,203,QSC205,8.630039699712907e-08,-0.0058139518,-0.005813951298253651,0.0037779808044433594,GUROBI,optimal
87467,46,12500,10000,CVXQP2_L,inf,81842458.0,,6.533066034317017,GUROBI,solver_error
3023,20,777,472,QBANDM,2.2831049879907016e-09,16352.342,16352.342037334114,0.012006044387817383,GUROBI,optimal
4584,12,837,760,QSCSD1,1.8150748526620963e-09,8.6666667,8.666666684269352,0.009446144104003906,GUROBI,optimal
40000,51,20000,10000,POWELL20,inf,52089583000.0,,0.6040430068969727,GUROBI,primal or dual infeasible
13998,16,6000,2001,STADAT2,4.02758713337936e-09,-32.626665,-32.62666486859327,0.0661158561706543,GUROBI,optimal
144030,18,6578,5427,QSHIP12L,7.559212817970939e-09,3018876.6,3018876.5771796694,0.2834911346435547,GUROBI,optimal
80400,17,30200,20200,AUG2DCQP,9.30635749214123e-09,6498134.8,6498134.739526034,0.34008002281188965,GUROBI,optimal
4790,24,823,467,QPCSTAIR,3.854866644361493e-09,6204387.5,6204387.476082914,0.037867069244384766,GUROBI,optimal
19938,18,1021,20,KSIP,2.154471455906112e-09,0.57579794,0.5757979412405402,0.0472719669342041,GUROBI,optimal
2078,10,238,231,PRIMALC2,2.064642869977073e-09,-3551.3077,-3551.3076926678177,0.0006711483001708984,GUROBI,optimal
562496,12,180895,90597,CONT-300,1.7842719565663964e-07,0.19151232,0.19151228582899382,3.5657098293304443,GUROBI,optimal
3852,36,624,353,QCAPRI,3.988198776463437e-09,66793293.0,66793293.26638493,0.029656171798706055,GUROBI,optimal
4721,19,505,282,QE226,1.4747980406549935e-08,212.65343,212.6534331362086,0.016355037689208984,GUROBI,optimal
102465,67,17500,10000,CVXQP3_L,4.165521648901405e-08,115711100.0,115711104.81997092,55.45915508270264,GUROBI,solver_error
14292,2,4873,3873,AUG3DC,1.6998680025318506e-09,771.26244,771.2624386889556,0.01628398895263672,GUROBI,optimal
9112,14,97,96,DUAL2,3.638596611401293e-09,0.033733676,0.033733676122743236,0.012932062149047852,GUROBI,optimal
3739,26,1708,1092,QGFRDXPN,5.089324505316272e-08,100790590000.0,100790584870.4398,0.023869991302490234,GUROBI,optimal
10,10,4,2,QPTEST,1.964937624094836e-12,4.371875,4.371875000008591,0.0005199909210205078,GUROBI,optimal
17199,11,4998,2597,CONT-050,9.471630806289765e-10,-4.5638509,-4.563850904322711,0.11189794540405273,GUROBI,optimal
50004,15,20002,10002,LISWET2,3.8262081066954714e-07,24.998076,24.998085564784105,0.1594221591949463,GUROBI,optimal
2260500,12,6001,3000,EXDATA,1.4612559534147491e-08,-141.84343,-141.84343207269558,7.90369987487793,GUROBI,optimal
9462,14,2002,1002,LASER,1.7932373659061187e-08,2409601.4,2409601.356790127,0.04382896423339844,GUROBI,optimal
11613,19,1088,688,QETAMACR,2.9380867483433226e-09,86760.37,86760.3697450905,0.04247903823852539,GUROBI,optimal
13,14,4,3,HS35MOD,1.5939839670409128e-08,0.25,0.2500000039849599,0.0004961490631103516,GUROBI,optimal
10635,22,1378,854,QFFFFF80,1.0855394962474836e-08,873147.47,873147.4605216393,0.06215810775756836,GUROBI,optimal
22,9,7,4,HS76,4.006457148313269e-09,-4.6818182,-4.681818181242496,0.0005218982696533203,GUROBI,optimal
12327,16,112,111,DUAL3,1.5106737105169602e-08,0.13575584,0.1357558379491722,0.02085113525390625,GUROBI,optimal
21,2,8,5,HS52,6.670250699936932e-09,5.3266476,5.326647564469925,0.0004658699035644531,GUROBI,optimal
69,13,32,15,HS118,4.013459696262845e-12,664.82045,664.8204500026683,0.0006821155548095703,GUROBI,optimal
13092,19,4873,3873,AUG3DQP,2.9849898522823476e-09,675.23767,675.2376720155776,0.0736088752746582,GUROBI,optimal
1842,14,746,358,QSCORPIO,2.498327634535168e-08,1880.5096,1880.509553018709,0.003799915313720703,GUROBI,optimal
1436,20,342,225,QSHARE1B,2.563861704316976e-09,720078.32,720078.3181538187,0.00592803955078125,GUROBI,optimal
62,2,18,10,GENHS28,4.06222853559116e-09,0.92717369,0.9271736937663915,0.0005750656127929688,GUROBI,optimal
3765,18,316,142,QISRAEL,8.319384602764783e-09,25347838.0,25347837.789121587,0.024876117706298828,GUROBI,optimal
66544,11,6149,4097,STCQP2,1.2207378051534526e-08,22327.313,22327.31327255795,0.08587503433227539,GUROBI,optimal
3597,16,441,301,QGROW7,2.9781164888350174e-09,-42798714.0,-42798713.872540444,0.011692047119140625,GUROBI,optimal
745507,24,93279,93261,BOYD1,5.818954156067099e-09,-61735220.0,-61735219.640765585,1.2063450813293457,GUROBI,optimal
72,11,19,12,LOTSCHD,3.5655641844103486e-09,2398.4159,2398.415891448294,0.0006301403045654297,GUROBI,optimal
62496,11,20295,10197,CONT-101,2.710323246608007e-08,0.19552733,0.19552732470057732,0.35590600967407227,GUROBI,optimal
14292,17,4873,3873,AUG3DCQP,2.828632749871984e-09,993.36215,993.3621471901433,0.07178711891174316,GUROBI,optimal
11501,28,2361,1371,QSCFXM3,1.7170549236356474e-08,30816355.0,30816354.47086626,0.07156109809875488,GUROBI,optimal
5908,17,1860,1458,QSHIP04S,1.1131936589314749e-08,2424993.7,2424993.673005124,0.013427972793579102,GUROBI,optimal
8378,15,1497,1350,QSCSD6,1.0905168412310427e-09,50.808214,50.80821394459279,0.020301103591918945,GUROBI,optimal
130523,26,2391,1571,Q25FV47,7.833692965973028e-09,13744448.0,13744447.892330214,0.43367505073547363,GUROBI,optimal
40000,15,10002,10000,HUESTIS,6.493285487946016e-06,348246900000.0,348244638733.458,0.041506052017211914,GUROBI,optimal
846,12,125,100,CVXQP2_S,2.8031981137716624e-09,8120.9405,8120.940477235395,0.0031909942626953125,GUROBI,optimal
9582,19,3263,2036,QSIERRA,7.525891181835644e-09,23750458.0,23750458.178743362,0.05285978317260742,GUROBI,optimal
657,19,157,83,QPCBLEND,2.8101731183313517e-08,-0.0078425409,-0.007842540679611024,0.003103017807006836,GUROBI,optimal
6576,23,1543,1028,QSEBA,7.896777209743097e-09,81481801.0,81481800.35655637,0.009711027145385742,GUROBI,optimal
80000,20,30200,20200,AUG2DQP,1.1925779247356278e-08,6237012.1,6237012.02561877,0.3914010524749756,GUROBI,optimal
10004,22,4002,2002,YAO,2.0527502037313876e-08,197.70426,197.7042559416254,0.04758119583129883,GUROBI,optimal
5199,9,528,520,PRIMALC8,1.1557844938369451e-08,-18309.43,-18309.429788382447,0.0011179447174072266,GUROBI,optimal
4820,16,1500,900,MOSARQP2,1.0881244374653477e-08,-1597.4821,-1597.482117382593,0.031013011932373047,GUROBI,optimal
27998,18,12000,4001,STADAT3,1.4317911192606648e-09,-35.779453,-35.779452948771294,0.1460568904876709,GUROBI,optimal
66544,11,6149,4097,STCQP1,3.4136052603572384e-08,155143.56,155143.55470401127,0.021297216415405273,GUROBI,optimal
1482,27,309,143,QPCBOEI2,6.812274163511495e-09,8171962.3,8171962.244330352,0.007915973663330078,GUROBI,optimal
50004,98,20002,10002,LISWET12,inf,1736.9274,,1.031325101852417,GUROBI,solver_error
2869,11,295,287,PRIMALC5,7.546285595175036e-09,-427.23233,-427.2323267759828,0.000865936279296875,GUROBI,optimal
7846,,203,202,VALUES,inf,-1.3966211,,0.0013661384582519531,GUROBI,solver_error
517049,69,279794,93263,BOYD2,1.7879252216640582e-10,21.256767,21.25676700380055,5.04434609413147,GUROBI,optimal
1872,12,548,315,QBORE3D,5.999285368802413e-10,3100.2008,3100.200801859899,0.002262115478515625,GUROBI,optimal
4456,22,787,457,QSCFXM1,2.1363737635356705e-08,16882692.0,16882691.639322598,0.022819042205810547,GUROBI,optimal
74506,32,2311,1775,QSHELL,2.7341994420662243e-08,1572636800000.0,1572636842999.0266,0.06534695625305176,GUROBI,optimal
23036,19,856,745,PRIMAL3,4.256698606410285e-08,-0.13575584,-0.13575583422128304,0.050457000732421875,GUROBI,optimal
6112,36,582,421,QFORPLAN,5.2560915179120364e-09,7456631500.0,7456631460.807262,0.0247189998626709,GUROBI,optimal
50004,50,20002,10002,LISWET7,inf,498.84089,,0.6531569957733154,GUROBI,solver_error
2296,10,286,8,DUALC5,7.519233395138967e-09,427.23233,427.2323267875404,0.0012822151184082031,GUROBI,optimal
50004,17,20002,10002,LISWET4,1.9397130202725283e-07,25.000112,25.000116849304277,0.17769694328308105,GUROBI,optimal
9339,18,745,649,PRIMAL2,2.040484101227532e-09,-0.033733676,-0.03373367606883303,0.019641876220703125,GUROBI,optimal
7227,16,945,645,QGROW15,4.60467321734281e-09,-101693640.0,-101693640.46826598,0.023534059524536133,GUROBI,optimal
637,11,153,97,QADLITTL,3.0281097492705104e-09,480318.86,480318.85854554176,0.002351999282836914,GUROBI,optimal
4096,8,511,8,DUALC8,9.135349170294372e-09,18309.359,18309.358832737613,0.00164794921875,GUROBI,optimal
5576,14,1434,1075,QSTANDAT,8.744878620454597e-10,6411.8384,6411.838394392925,0.013604879379272461,GUROBI,optimal
6293,19,823,467,QSTAIR,5.473403051866407e-09,7985452.8,7985452.756292398,0.030692100524902344,GUROBI,optimal
8285,27,1574,914,QSCFXM2,1.517093134033106e-08,27776162.0,27776161.578609753,0.049324989318847656,GUROBI,optimal
55,12,10,5,S268,0.9868282792460583,5.7310705e-07,7.548806024715304e-09,0.0005929470062255859,GUROBI,optimal
50004,100,20002,10002,LISWET9,inf,1963.2513,,1.0511209964752197,GUROBI,solver_error
19008,17,1564,1489,PRIMAL4,3.6669288394908013e-09,-0.74609083,-0.746090832735862,0.0319828987121582,GUROBI,optimal
5673,14,76,75,DUAL4,3.9473219518755044e-09,0.74609084,0.7460908429450608,0.007490873336791992,GUROBI,optimal
6464,19,410,325,PRIMAL1,5.779087138381222e-09,-0.035012965,-0.035012965202342976,0.01474308967590332,GUROBI,optimal
40000,14,10002,10000,HUES-MOD,6.493285152723429e-06,34824690.0,34824463.873357475,0.04133796691894531,GUROBI,optimal
94966,51,15000,10000,CVXQP1_L,inf,108704800.0,,17.792437076568604,GUROBI,solver_error
21,8,8,5,HS53,1.0795737253173737e-08,4.0930233,4.0930232558127955,0.0009400844573974609,GUROBI,optimal
124,12,59,32,QAFIRO,5.556127514996785e-09,-1.5907818,-1.5907817911614135,0.0008928775787353516,GUROBI,optimal
4253,22,735,384,QPCBOEI1,8.491388957157535e-10,11503914.0,11503914.00976842,0.018259048461914062,GUROBI,optimal
10215,11,1750,1000,CVXQP3_M,3.0740277728246054e-08,1362828.7,1362828.7418937327,0.3704068660736084,GUROBI,optimal
72012,7,30009,18009,UBH1,1.4062262771068397e-08,1.1160008,1.1160008156934964,0.0765218734741211,GUROBI,optimal
16105,33,3147,2172,QPILOTNO,inf,4728586.9,,0.16443920135498047,GUROBI,solver_error
8512,15,3200,2500,MOSARQP1,2.6474152044413507e-09,-952.87544,-952.875442522657,0.0319521427154541,GUROBI,optimal
2511,16,469,249,QBRANDY,5.049616303641649e-09,28375.115,28375.11485671656,0.007612943649291992,GUROBI,optimal
994,10,175,100,CVXQP3_S,1.696907950847895e-08,11943.432,11943.432202669048,0.007588863372802734,GUROBI,optimal
13262,18,3960,2480,QSCTAP3,1.1596699275366078e-08,1438.7547,1438.7546833151944,0.05971097946166992,GUROBI,optimal
86075,16,5061,4283,QSHIP08L,1.066711045261545e-08,2376040.6,2376040.6253454876,0.21929621696472168,GUROBI,optimal
1785,2,210,133,DPKLO1,7.797229184906555e-09,0.37009622,0.37009621711427493,0.002691030502319336,GUROBI,optimal
249996,11,80595,40397,CONT-201,1.5679361478563405e-08,0.19248337,0.19248337301801632,1.5247719287872314,GUROBI,optimal
920,10,150,100,CVXQP1_S,1.0304194486872303e-08,11590.718,11590.718119433013,0.004662990570068359,GUROBI,optimal
8548,18,2520,2118,QSHIP04L,1.409517420796016e-08,2420015.5,2420015.53411054,0.02027297019958496,GUROBI,optimal
13,10,4,3,HS35,1.0053937408225153e-08,0.11111111,0.11111111111710414,0.0005040168762207031,GUROBI,optimal
2442,17,780,480,QSCTAP1,8.452721508270883e-09,1415.8611,1415.8611119678797,0.01017904281616211,GUROBI,optimal
13998,282,6000,2001,STADAT1,inf,-28526864.0,,0.9952499866485596,GUROBI,solver_error
50004,70,20002,10002,LISWET8,inf,7144.7006,,0.8275279998779297,GUROBI,solver_error
50004,14,20002,10002,LISWET5,9.009673501178987e-07,25.034253,25.034275555044587,0.14819717407226562,GUROBI,optimal
50004,24,20002,10002,LISWET1,1.4381044546093866e-08,36.122402,36.12240251947787,0.23785996437072754,GUROBI,optimal
3838,10,1048,699,GOULDQP3,4.908900862511029e-07,2.062784,2.062785012600216,0.018047809600830078,GUROBI,optimal
2791,13,1048,699,GOULDQP2,2.0040487542074534e-06,0.00018427534,0.00018427497070323443,0.013814926147460938,GUROBI,optimal
10007,17,2970,1880,QSCTAP2,2.557800766996902e-10,1735.0265,1735.0264995562147,0.03962302207946777,GUROBI,optimal
69399,12,19998,10197,CONT-100,6.725664514182279e-09,-4.6443979,-4.644397868763338,0.4036731719970703,GUROBI,optimal
7,8,4,2,ZECEVIC2,1.0187890934916636e-11,-4.125,-4.124999999957975,0.0004489421844482422,GUROBI,optimal
44705,16,3914,2763,QSHIP12S,1.6579482049562827e-08,3056962.3,3056962.2493171482,0.06833600997924805,GUROBI,optimal
10837,21,1386,946,QGROW22,2.3199872781103636e-08,-149628950.0,-149628953.4713726,0.04353809356689453,GUROBI,optimal
7201,16,86,85,DUAL1,7.306078813207714e-08,0.035012966,0.03501296855807489,0.011451005935668945,GUROBI,optimal
2529,11,239,230,PRIMALC1,4.787565303009732e-09,-6155.2508,-6155.250829468665,0.0008990764617919922,GUROBI,optimal
6,9,3,2,HS21,6.910660741356237e-13,-99.96,-99.95999999993091,0.0002760887145996094,GUROBI,optimal
1659,7,236,7,DUALC2,2.0635925983343282e-09,3551.3077,3551.3076926715476,0.0009641647338867188,GUROBI,optimal
602,17,269,140,QSCAGR7,1.5297330193171664e-08,26865949.0,26865948.589022707,0.003016948699951172,GUROBI,optimal
3673,12,435,262,QBEACONF,9.088658656414591e-10,164712.06,164712.06014970117,0.0025179386138916016,GUROBI,optimal
80000,2,30200,20200,AUG2D,2.7914503170337018e-08,1687411.8,1687411.752896738,0.07546710968017578,GUROBI,optimal
50004,15,20002,10002,LISWET6,2.3770164586400336e-07,24.995748,24.995753941530438,0.15721797943115234,GUROBI,optimal
50004,51,20002,10002,LISWET10,3.547738796945824e-07,49.485785,49.485802556263934,0.48082709312438965,GUROBI,optimal
4560,22,1659,1169,QSCRS8,5.240348073716554e-09,904.56001,904.5600147402093,0.015118837356567383,GUROBI,optimal
32317,17,3165,2387,QSHIP08S,2.03605309074191e-08,2385728.9,2385728.851425293,0.07263803482055664,GUROBI,optimal
873,15,175,79,QSHARE2B,2.3802178406127934e-08,11703.692,11703.691721426634,0.003821849822998047,GUROBI,optimal
278799,13,79998,40397,CONT-200,4.347486715276032e-09,-4.6848759,-4.6848759203674355,1.9449610710144043,GUROBI,optimal
2282,19,971,500,QSCAGR25,8.07625877974926e-09,201737940.0,201737938.3707122,0.010750770568847656,GUROBI,optimal
50004,29,20002,10002,LISWET11,1.4809772272483108e-07,49.523957,49.523964334385255,0.2808361053466797,GUROBI,optimal
8717,11,1250,1000,CVXQP2_M,1.234229299017587e-09,820155.43,820155.4310122599,0.10564184188842773,GUROBI,optimal
21,2,8,5,HS51,1.999999998987113,8.8817842e-16,2.6645352591003757e-15,0.0007469654083251953,GUROBI,optimal
8,6,3,2,TAME,0.0,0.0,0.0,0.0004558563232421875,GUROBI,optimal
9466,13,1500,1000,CVXQP1_M,2.9427860458071072e-08,1087511.6,1087511.5679968605,0.23178887367248535,GUROBI,optimal
50004,17,20002,10002,LISWET3,1.9111873810492232e-07,25.00122,25.001224778201617,0.1774890422821045,GUROBI,optimal
13092,2,4873,3873,AUG3D,7.593789470279628e-09,554.06773,554.0677257925263,0.008440971374511719,GUROBI,optimal
2025,13,224,9,DUALC1,4.798712845248069e-09,6155.2508,6155.250829537281,0.0014619827270507812,GUROBI,optimal
55,12,10,5,HS268,0.9868282792460583,5.7310705e-07,7.548806024715304e-09,0.0006139278411865234,GUROBI,optimal


==> data/results_bak/maros_meszaros_problems/MOSEK/results.csv <==
N,iter,m,n,name,obj_dist,obj_opt,obj_val,run_time,solver,status
16214,12,3147,2750,QSCSD8,1.9777253329331003e-08,940.76357,940.7635513942805,0.32227325439453125,MOSEK,optimal
923,18,271,180,QRECIPE,1.642127114683087e-08,-266.616,-266.61599562182636,0.06878018379211426,MOSEK,optimal
64989,4,24997,14999,DTOC3,4.311499118073129e-09,235.26248,235.26248101433399,0.24616479873657227,MOSEK,optimal
80400,5,30200,20200,AUG2DC,1.8934454551447312e-08,1818368.1,1818368.065570192,0.4620320796966553,MOSEK,optimal
785,17,408,203,QSC205,0.00019059809587456232,-0.0058139518,-0.005812843671857413,0.04732227325439453,MOSEK,optimal
87467,,12500,10000,CVXQP2_L,inf,81842458.0,,,MOSEK,solver_error
3023,17,777,472,QBANDM,1.6572287865106033e-08,16352.342,16352.34227099572,0.062464237213134766,MOSEK,optimal
4584,10,837,760,QSCSD1,2.9616633134506653e-09,8.6666667,8.666666674332252,0.06394004821777344,MOSEK,optimal
40000,,20000,10000,POWELL20,inf,52089583000.0,,0.39014601707458496,MOSEK,solver_error
13998,22,6000,2001,STADAT2,7.505495926603663e-06,-32.626665,-32.62642012069875,0.15392518043518066,MOSEK,optimal
144030,16,6578,5427,QSHIP12L,1.297167811570875e-07,3018876.6,3018876.9915989554,0.3807981014251709,MOSEK,optimal
80400,16,30200,20200,AUG2DCQP,4.18606423585073e-08,6498134.8,6498135.072016097,0.7853960990905762,MOSEK,solver_error
4790,21,823,467,QPCSTAIR,5.477143758656804e-08,6204387.5,6204387.839823223,0.12191200256347656,MOSEK,optimal
19938,12,1021,20,KSIP,8.846216596276235e-09,0.57579794,0.5757979349063667,0.05746793746948242,MOSEK,optimal
2078,10,238,231,PRIMALC2,5.617196433412263e-10,-3551.3077,-3551.3076980051605,0.04032301902770996,MOSEK,optimal
562496,26,180895,90597,CONT-300,3.7789140394018856,0.19151232,0.9152209147664266,20.309576988220215,MOSEK,optimal inaccurate
3852,,624,353,QCAPRI,inf,66793293.0,,0.13131284713745117,MOSEK,solver_error
4721,14,505,282,QE226,1.3577965219095603e-07,212.65343,212.65345887400875,0.09014415740966797,MOSEK,optimal
102465,,17500,10000,CVXQP3_L,inf,115711100.0,,,MOSEK,solver_error
14292,5,4873,3873,AUG3DC,1.699867412917567e-09,771.26244,771.2624386889561,0.11828160285949707,MOSEK,optimal
9112,7,97,96,DUAL2,3.6386908203279448e-09,0.033733676,0.033733676122746414,0.05822896957397461,MOSEK,optimal
3739,,1708,1092,QGFRDXPN,inf,100790590000.0,,0.06470203399658203,MOSEK,primal infeasible inaccurate
10,8,4,2,QPTEST,4.92148613975366e-10,4.371875,4.371875002151612,0.05870795249938965,MOSEK,optimal
17199,18,4998,2597,CONT-050,1.0326252169104122e-09,-4.5638509,-4.563850895287253,0.3207108974456787,MOSEK,optimal
50004,32,20002,10002,LISWET2,3.109207730300023e-06,24.998076,24.99799827578886,0.745948076248169,MOSEK,optimal inaccurate
2260500,14,6001,3000,EXDATA,2.0632742544120843e-06,-141.84343,-141.84313733810274,9.44549298286438,MOSEK,optimal
9462,14,2002,1002,LASER,3.484661378796721e-08,2409601.4,2409601.4839664493,0.09217095375061035,MOSEK,optimal
11613,17,1088,688,QETAMACR,1.2246155811518158e-08,86760.37,86760.371062481,0.11027383804321289,MOSEK,optimal
13,13,4,3,HS35MOD,3.333046549869323e-08,0.25,0.2500000083326164,0.04986119270324707,MOSEK,optimal
10635,23,1378,854,QFFFFF80,4.449656048386072e-06,873147.47,873151.355205921,0.2101891040802002,MOSEK,optimal inaccurate
22,7,7,4,HS76,5.371297396772616e-09,-4.6818182,-4.6818181748525625,0.06332612037658691,MOSEK,optimal
12327,11,112,111,DUAL3,3.826912875512148e-05,0.13575584,0.1357610352577202,0.09070682525634766,MOSEK,optimal
21,3,8,5,HS52,6.670252867589144e-09,5.3266476,5.326647564469914,0.04681134223937988,MOSEK,optimal
69,10,32,15,HS118,1.55057537519738e-08,664.82045,664.8204603085422,0.04533982276916504,MOSEK,optimal
13092,16,4873,3873,AUG3DQP,2.4933704010827383e-07,675.23767,675.237838361762,0.1732950210571289,MOSEK,optimal
1842,17,746,358,QSCORPIO,6.397191839243464e-08,1880.5096,1880.5094797001934,0.0887458324432373,MOSEK,optimal
1436,24,342,225,QSHARE1B,3.8036188704721384e-08,720078.32,720078.3473890348,0.05893063545227051,MOSEK,optimal
62,3,18,10,GENHS28,4.062228056620267e-09,0.92717369,0.927173693766391,0.05841803550720215,MOSEK,optimal
3765,22,316,142,QISRAEL,1.9006934541007433e-08,25347838.0,25347838.481784698,0.0652773380279541,MOSEK,optimal
66544,14,6149,4097,STCQP2,1.9106801909263955e-08,22327.313,22327.313426603545,0.9260790348052979,MOSEK,optimal
3597,23,441,301,QGROW7,5.9953194104797896e-09,-42798714.0,-42798713.74340804,0.10459089279174805,MOSEK,optimal
745507,26,93279,93261,BOYD1,5.395044507636296e-07,-61735220.0,-61735186.69357404,2.7107858657836914,MOSEK,optimal
72,12,19,12,LOTSCHD,1.871202031844123e-09,2398.4159,2398.4158955120793,0.2572798728942871,MOSEK,optimal
62496,22,20295,10197,CONT-101,0.07924738399396937,0.19552733,0.21102235940182557,1.8282208442687988,MOSEK,solver_error
14292,12,4873,3873,AUG3DCQP,6.971954672489846e-07,993.36215,993.3628425675884,0.15011191368103027,MOSEK,optimal
11501,26,2361,1371,QSCFXM3,8.59168977813596e-06,30816355.0,30816619.764562253,0.16852283477783203,MOSEK,optimal inaccurate
5908,17,1860,1458,QSHIP04S,1.0487659592198365e-08,2424993.7,2424993.6745674917,0.06760883331298828,MOSEK,optimal
8378,13,1497,1350,QSCSD6,5.4640615319127835e-09,50.808214,50.80821372238079,0.06165003776550293,MOSEK,optimal
130523,,2391,1571,Q25FV47,inf,13744448.0,,0.7184000015258789,MOSEK,solver_error
40000,14,10002,10000,HUESTIS,5.292013852132516e-06,348246900000.0,348245057072.58124,0.17287206649780273,MOSEK,solver_error
846,13,125,100,CVXQP2_S,2.793547499049578e-09,8120.9405,8120.940477313767,0.07552528381347656,MOSEK,optimal
9582,17,3263,2036,QSIERRA,4.490825531116589e-08,23750458.0,23750459.06659163,0.11905694007873535,MOSEK,optimal
657,16,157,83,QPCBLEND,0.0002944145211284629,-0.0078425409,-0.007840231942076496,0.059977054595947266,MOSEK,optimal
6576,,1543,1028,QSEBA,inf,81481801.0,,0.1719038486480713,MOSEK,solver_error
80000,18,30200,20200,AUG2DQP,4.4113903809488606e-10,6237012.1,6237012.09724861,1.3209631443023682,MOSEK,optimal
10004,35,4002,2002,YAO,5.396415300958297e-07,197.70426,197.70415331057063,0.18411898612976074,MOSEK,optimal
5199,10,528,520,PRIMALC8,1.1548725666205857e-08,-18309.43,-18309.429788549416,0.049516916275024414,MOSEK,optimal
4820,15,1500,900,MOSARQP2,5.588510814208902e-08,-1597.4821,-1597.48201072454,0.11692500114440918,MOSEK,optimal
27998,22,12000,4001,STADAT3,4.429935323185772e-05,-35.779453,-35.77786799337311,0.276569128036499,MOSEK,optimal
66544,14,6149,4097,STCQP1,3.5676372846815596e-09,155143.56,155143.56055349595,0.15816092491149902,MOSEK,optimal
1482,25,309,143,QPCBOEI2,4.3030327232317424e-09,8171962.3,8171962.264835779,0.08710694313049316,MOSEK,optimal
50004,16,20002,10002,LISWET12,0.9856050940483594,1736.9274,25.002906567827722,0.38597989082336426,MOSEK,optimal inaccurate
2869,11,295,287,PRIMALC5,7.545229707452121e-09,-427.23233,-427.2323267764339,0.034316062927246094,MOSEK,optimal
7846,,203,202,VALUES,inf,-1.3966211,,,MOSEK,solver_error
517049,,279794,93263,BOYD2,inf,21.256767,,3.3377041816711426,MOSEK,solver_error
1872,14,548,315,QBORE3D,3.2789526978549945e-08,3100.2008,3100.2006983458823,0.03199505805969238,MOSEK,optimal
4456,20,787,457,QSCFXM1,1.1295227728364979e-05,16882692.0,16882882.693850808,0.09731912612915039,MOSEK,optimal inaccurate
74506,,2311,1775,QSHELL,inf,1572636800000.0,,0.17165899276733398,MOSEK,primal infeasible inaccurate
23036,9,856,745,PRIMAL3,1.1170609702718087e-07,-0.13575584,-0.13575582483524495,0.08326292037963867,MOSEK,optimal
6112,,582,421,QFORPLAN,inf,7456631500.0,,0.224045991897583,MOSEK,primal infeasible inaccurate
50004,16,20002,10002,LISWET7,0.9498753327500682,498.84089,25.00423362190986,0.37744903564453125,MOSEK,optimal inaccurate
2296,12,286,8,DUALC5,3.411366553626754e-07,427.23233,427.2324757446081,0.0349578857421875,MOSEK,optimal
50004,16,20002,10002,LISWET4,2.5436679526316216e-05,25.000112,24.999476080162935,0.3889930248260498,MOSEK,optimal inaccurate
9339,8,745,649,PRIMAL2,3.6072951812802686e-09,-0.033733676,-0.033733676121687324,0.04739499092102051,MOSEK,optimal
7227,23,945,645,QGROW15,4.480216708848815e-09,-101693640.0,-101693639.54439045,0.09241366386413574,MOSEK,optimal
637,14,153,97,QADLITTL,3.03001793548819e-09,480318.86,480318.8585446252,0.04486083984375,MOSEK,optimal
4096,13,511,8,DUALC8,9.359942915860411e-09,18309.359,18309.358828625445,0.06399106979370117,MOSEK,optimal
5576,15,1434,1075,QSTANDAT,6.099829297365424e-07,6411.8384,6411.834488888027,0.07729887962341309,MOSEK,optimal
6293,17,823,467,QSTAIR,1.0276161844522148e-07,7985452.8,7985453.620598054,0.10806107521057129,MOSEK,solver_error
8285,,1574,914,QSCFXM2,inf,27776162.0,,0.36864590644836426,MOSEK,solver_error
55,6,10,5,S268,1.000038086903385,5.7310705e-07,-2.1827872842550278e-11,0.20560812950134277,MOSEK,optimal
50004,18,20002,10002,LISWET9,0.9872631288240407,1963.2513,25.00567889413469,0.48091816902160645,MOSEK,optimal inaccurate
19008,10,1564,1489,PRIMAL4,1.4442169015094108e-08,-0.74609083,-0.7460908407751699,0.06860184669494629,MOSEK,optimal
5673,12,76,75,DUAL4,2.3820961193527384e-06,0.74609084,0.7460926172600947,0.05094575881958008,MOSEK,solver_error
6464,10,410,325,PRIMAL1,1.6952475948503144e-08,-0.035012965,-0.03501296559355645,0.08605289459228516,MOSEK,optimal
40000,13,10002,10000,HUES-MOD,4.533197156658363e-06,34824690.0,34824532.13281431,0.16565680503845215,MOSEK,optimal
94966,,15000,10000,CVXQP1_L,inf,108704800.0,,,MOSEK,solver_error
21,4,8,5,HS53,1.0795455155599161e-08,4.0930233,4.09302325581395,0.036036014556884766,MOSEK,optimal
124,11,59,32,QAFIRO,2.6790729221563965e-07,-1.5907818,-1.5907813738179555,0.045226097106933594,MOSEK,optimal
4253,17,735,384,QPCBOEI1,3.2738096542387375e-06,11503914.0,11503951.661624715,0.14007091522216797,MOSEK,optimal
10215,,1750,1000,CVXQP3_M,inf,1362828.7,,0.6512467861175537,MOSEK,solver_error
72012,6,30009,18009,UBH1,1.4148712075281715e-08,1.1160008,1.116000815789974,0.23633217811584473,MOSEK,optimal
16105,30,3147,2172,QPILOTNO,0.00013251258246288575,4728586.9,4727960.302738481,0.311859130859375,MOSEK,solver_error
8512,14,3200,2500,MOSARQP1,6.59808054611919e-08,-952.87544,-952.875377128511,0.35045886039733887,MOSEK,optimal
2511,15,469,249,QBRANDY,1.576711599937857e-08,28375.115,28375.11544739373,0.05156993865966797,MOSEK,optimal
994,16,175,100,CVXQP3_S,1.6950502667877562e-08,11943.432,11943.432202447177,0.06822705268859863,MOSEK,optimal
13262,14,3960,2480,QSCTAP3,1.325746641746656e-08,1438.7547,1438.7546809257578,0.13656902313232422,MOSEK,optimal
86075,17,5061,4283,QSHIP08L,9.876700572840632e-09,2376040.6,2376040.6234674416,0.35837507247924805,MOSEK,optimal
1785,3,210,133,DPKLO1,7.79723683445432e-09,0.37009622,0.3700962171142721,0.06769108772277832,MOSEK,optimal
249996,20,80595,40397,CONT-201,1.1492276806416453,0.19248337,0.4136905868671876,7.564610004425049,MOSEK,optimal inaccurate
920,12,150,100,CVXQP1_S,1.0349365874440322e-08,11590.718,11590.718119956582,0.0389251708984375,MOSEK,optimal
8548,19,2520,2118,QSHIP04L,5.467419076062002e-08,2420015.5,2420015.632312389,0.06444501876831055,MOSEK,optimal
13,7,4,3,HS35,1.399355408054107e-08,0.11111111,0.11111111155483933,0.05746579170227051,MOSEK,optimal
2442,21,780,480,QSCTAP1,4.820273369712119e-09,1415.8611,1415.8610931751625,0.07300996780395508,MOSEK,optimal
13998,9,6000,2001,STADAT1,0.07645081004936446,-28526864.0,-26345962.139031947,0.11941885948181152,MOSEK,solver_error
50004,17,20002,10002,LISWET8,0.9965003773590722,7144.7006,25.003755982409984,0.4484527111053467,MOSEK,optimal inaccurate
50004,17,20002,10002,LISWET5,1.7420918485688418e-05,25.034253,25.033816880319137,0.3884451389312744,MOSEK,optimal inaccurate
50004,21,20002,10002,LISWET1,0.30770327357214916,36.122402,25.007420655310852,0.511073112487793,MOSEK,optimal inaccurate
3838,15,1048,699,GOULDQP3,6.079021985845738e-05,2.062784,2.0629093970928807,0.06009674072265625,MOSEK,optimal
2791,11,1048,699,GOULDQP2,9.423886820849012e-05,0.00018427534,0.00018429270589948032,0.052025794982910156,MOSEK,optimal
10007,11,2970,1880,QSCTAP2,1.3363613549002818e-09,1735.0265,1735.0264976813776,0.10996508598327637,MOSEK,optimal
69399,19,19998,10197,CONT-100,9.659321283650757e-07,-4.6443979,-4.644393413826852,1.4389548301696777,MOSEK,optimal
7,5,4,2,ZECEVIC2,2.9498289333070826e-13,-4.125,-4.124999999998783,0.09993290901184082,MOSEK,optimal
44705,20,3914,2763,QSHIP12S,7.930522781572127e-08,3056962.3,3056962.5424330914,0.44132113456726074,MOSEK,optimal
10837,25,1386,946,QGROW22,1.7690775739911646e-08,-149628950.0,-149628952.6470522,0.35117602348327637,MOSEK,optimal
7201,11,86,85,DUAL1,2.7710706559382193e-05,0.035012966,0.0350139362340266,0.18624401092529297,MOSEK,optimal
2529,12,239,230,PRIMALC1,7.2127909564866025e-09,-6155.2508,-6155.250844396537,0.033525943756103516,MOSEK,optimal
6,9,3,2,HS21,1.879711094881962e-12,-99.96,-99.9599999998121,0.030352115631103516,MOSEK,optimal
1659,9,236,7,DUALC2,2.063884938027133e-09,3551.3077,3551.3076926705094,0.09092211723327637,MOSEK,optimal
602,26,269,140,QSCAGR7,9.707849025781074e-07,26865949.0,26865975.081057683,0.2557260990142822,MOSEK,optimal inaccurate
3673,16,435,262,QBEACONF,1.424149816040348e-08,164712.06,164712.0623457465,0.2913362979888916,MOSEK,optimal
80000,4,30200,20200,AUG2D,3.007257274113169e-08,1687411.8,1687411.749255186,0.4321560859680176,MOSEK,optimal
50004,22,20002,10002,LISWET6,5.491658844341412e-06,24.995748,24.995610731879424,0.44599390029907227,MOSEK,optimal inaccurate
50004,25,20002,10002,LISWET10,0.4947505754497552,49.485785,25.002664394667136,0.6025590896606445,MOSEK,optimal inaccurate
4560,21,1659,1169,QSCRS8,3.1070615562958777e-06,904.56001,904.5571994763676,0.07031512260437012,MOSEK,optimal
32317,16,3165,2387,QSHIP08S,1.2060666083773386e-08,2385728.9,2385728.9287734795,0.18582606315612793,MOSEK,optimal
873,19,175,79,QSHARE2B,2.3266861722946162e-08,11703.692,11703.691727691816,0.05621480941772461,MOSEK,optimal
278799,18,79998,40397,CONT-200,4.6617547474059955e-07,-4.6848759,-4.684873716025753,7.169240951538086,MOSEK,optimal
2282,29,971,500,QSCAGR25,1.6882574571038292e-05,201737940.0,201741345.85581586,0.09044504165649414,MOSEK,optimal inaccurate
50004,17,20002,10002,LISWET11,0.49517639255754836,49.523957,25.000862627564857,0.4848620891571045,MOSEK,optimal inaccurate
8717,,1250,1000,CVXQP2_M,inf,820155.43,,0.5392470359802246,MOSEK,solver_error
21,4,8,5,HS51,1.0,8.8817842e-16,0.0,0.05960512161254883,MOSEK,optimal
8,3,3,2,TAME,0.0,0.0,0.0,0.04575681686401367,MOSEK,optimal
9466,18,1500,1000,CVXQP1_M,3.248748134458311e-07,1087511.6,1087511.246694872,0.5888400077819824,MOSEK,solver_error
50004,17,20002,10002,LISWET3,1.9497609626761937e-05,25.00122,25.000732535972247,0.39888691902160645,MOSEK,optimal inaccurate
13092,5,4873,3873,AUG3D,7.593942128524613e-09,554.06773,554.0677257924417,0.07078289985656738,MOSEK,optimal
2025,14,224,9,DUALC1,4.841646925580295e-05,6155.2508,6155.54881551112,0.048065900802612305,MOSEK,optimal
55,6,10,5,HS268,1.000038086903385,5.7310705e-07,-2.1827872842550278e-11,0.05808711051940918,MOSEK,optimal


==> data/results_bak/maros_meszaros_problems/OSQP/results.csv <==
N,iter,m,n,name,obj_dist,obj_opt,obj_val,run_time,solver,status,status_polish
16214,200,3147,2750,QSCSD8,0.009565194931071837,940.76357,931.7649830688989,0.052379564999999996,OSQP,optimal,0
923,75,271,180,QRECIPE,0.0012269865482679118,-266.616,-266.288865754447,0.00222624,OSQP,optimal,0
64989,50,24997,14999,DTOC3,0.4541412600985225,235.26248,128.42008087889656,0.09892136700000001,OSQP,optimal,0
80400,25,30200,20200,AUG2DC,0.0011368881090604802,1818368.1,1816300.8189292152,0.10917966900000001,OSQP,optimal,0
785,50,408,203,QSC205,0.48127491277824236,-0.0058139518,-0.008612060945441905,0.001337553,OSQP,optimal,0
87467,375,12500,10000,CVXQP2_L,2.2408569514952268e-08,81842458.0,81842456.16602759,12.680846555999999,OSQP,optimal,0
3023,300,777,472,QBANDM,0.0008063050208356215,16352.342,16365.526975457022,0.015559581,OSQP,optimal,0
4584,825,837,760,QSCSD1,0.02016007478608227,8.6666667,8.491946051181952,0.037041673,OSQP,optimal,0
40000,425,20000,10000,POWELL20,0.1891814015653606,52089583000.0,42235202681.10482,1.003170533,OSQP,optimal,0
13998,4000,6000,2001,STADAT2,0.10672767510014844,-32.626665,-36.10883310172139,0.748314386,OSQP,max_iter_reached,0
144030,1025,6578,5427,QSHIP12L,0.004361018560048637,3018876.6,3032041.9768830966,1.179331506,OSQP,optimal,0
80400,775,30200,20200,AUG2DCQP,4.33568086990899e-05,6498134.8,6497853.061612575,1.478283231,OSQP,optimal,0
4790,1600,823,467,QPCSTAIR,0.001842479345801049,6204387.5,6192956.044177904,0.102124106,OSQP,optimal,0
19938,75,1021,20,KSIP,0.0011683905339768903,0.57579794,0.5751251831374206,0.009875439,OSQP,optimal,0
2078,3925,238,231,PRIMALC2,1.313572843896956,-3551.3077,1113.593655042158,0.070274127,OSQP,optimal,0
562496,4000,180895,90597,CONT-300,30.162484525234465,0.19151232,5.967999708391751,250.80011477600002,OSQP,max_iter_reached,0
3852,300,624,353,QCAPRI,0.42075753843087704,66793293.0,38689511.45362767,0.013637337000000001,OSQP,optimal,0
4721,1825,505,282,QE226,0.003257330992176489,212.65343,213.34611260813162,0.071442214,OSQP,optimal,0
102465,500,17500,10000,CVXQP3_L,0.009184697741717346,115711100.0,114648328.52113837,18.33396056,OSQP,optimal,0
14292,25,4873,3873,AUG3DC,0.00014907968974395668,771.26244,771.1474604347336,0.018605667,OSQP,optimal,0
9112,50,97,96,DUAL2,5.687115417615631e-09,0.033733676,0.033733676191847306,0.0025935769999999997,OSQP,optimal,0
3739,4000,1708,1092,QGFRDXPN,0.0007206165117913465,100790590000.0,100717958636.61281,0.252328884,OSQP,solver_error,0
10,50,4,2,QPTEST,4.535879320464404e-10,4.371875,4.37187500198303,5.0249e-05,OSQP,optimal,0
17199,25,4998,2597,CONT-050,0.009596816611532461,-4.5638509,-4.607649340129678,0.032051785,OSQP,optimal,0
50004,75,20002,10002,LISWET2,0.0007362328912373782,24.998076,24.97967159423115,0.08224922900000001,OSQP,optimal,0
2260500,725,6001,3000,EXDATA,0.0005368605198744777,-141.84343,-141.76727986242943,5.520830662,OSQP,optimal,0
9462,50,2002,1002,LASER,0.0004627849712158026,2409601.4,2408486.2726854593,0.010004377,OSQP,optimal,0
11613,4000,1088,688,QETAMACR,0.08752593424335951,86760.37,94354.15243954954,1.007154363,OSQP,solver_error,0
13,25,4,3,HS35MOD,0.0005450113274250157,0.25,0.25013625283185625,6.1709e-05,OSQP,optimal,0
10635,925,1378,854,QFFFFF80,0.7063138339654602,873147.47,1489863.6071529416,0.171438385,OSQP,optimal,0
22,25,7,4,HS76,5.1721938132336444e-05,-4.6818182,-4.681576047288713,6.499500000000001e-05,OSQP,optimal,0
12327,50,112,111,DUAL3,2.793323575695492e-08,0.13575584,0.1357558362079001,0.003797647,OSQP,optimal,0
21,25,8,5,HS52,4.057856237033631e-06,5.3266476,5.326625985229814,6.5485e-05,OSQP,optimal,0
69,100,32,15,HS118,5.6274110793592735e-05,664.82045,664.8578621796612,0.000198274,OSQP,optimal,0
13092,75,4873,3873,AUG3DQP,4.318286704947802e-06,675.23767,675.2347541301469,0.050156202999999996,OSQP,optimal,0
1842,425,746,358,QSCORPIO,0.002973436306636669,1880.5096,1874.9180244803813,0.013704749,OSQP,optimal,0
1436,4000,342,225,QSHARE1B,1.0056738685505626,720078.32,1444242.2697337898,0.068613571,OSQP,max_iter_reached,0
62,25,18,10,GENHS28,0.0005169783620060909,0.92717369,0.9266943612644487,0.000123186,OSQP,optimal,0
3765,1375,316,142,QISRAEL,0.0009004316046078996,25347838.0,25325014.00555632,0.057397912999999995,OSQP,optimal,0
66544,50,6149,4097,STCQP2,7.706137493883514e-06,22327.313,22327.14094265615,0.14030763899999998,OSQP,optimal,0
3597,2275,441,301,QGROW7,0.005713506710428363,-42798714.0,-43043244.739636704,0.081749249,OSQP,optimal,0
745507,100,93279,93261,BOYD1,17.8815479461325,-61735220.0,1042186076.395038,1.367649343,OSQP,optimal,0
72,50,19,12,LOTSCHD,0.0021968392402014975,2398.4159,2393.146965836557,0.000127878,OSQP,optimal,0
62496,4000,20295,10197,CONT-101,3.4995472721613896,0.19552733,0.8797844643344999,13.738736457,OSQP,solver_error,0
14292,75,4873,3873,AUG3DCQP,0.0008072573226830313,993.36215,992.5602511303364,0.040349952,OSQP,optimal,0
11501,525,2361,1371,QSCFXM3,0.9557457135986881,30816355.0,1363755.800014499,0.093044143,OSQP,optimal,0
5908,125,1860,1458,QSHIP04S,0.0006579271181441776,2424993.7,2423398.2308834414,0.014331812999999999,OSQP,optimal,0
8378,750,1497,1350,QSCSD6,0.004345413927042052,50.808214,50.58743127927627,0.064090288,OSQP,optimal,0
130523,600,2391,1571,Q25FV47,0.006859080228892515,13744448.0,13650173.728466159,0.337227537,OSQP,optimal,0
40000,4000,10002,10000,HUESTIS,0.0515424881669375,348246900000.0,330297388277.57733,2.1757907850000002,OSQP,solver_error,0
846,50,125,100,CVXQP2_S,6.796241511316329e-06,8120.9405,8120.885308127063,0.000957112,OSQP,optimal,0
9582,1275,3263,2036,QSIERRA,0.012012989568351855,23750458.0,24035772.00419758,0.211848486,OSQP,optimal,0
657,75,157,83,QPCBLEND,0.16738856470576116,-0.0078425409,-0.009155292564897229,0.001030534,OSQP,optimal,0
6576,3900,1543,1028,QSEBA,0.18874241809718872,81481801.0,66102728.84834607,0.242991006,OSQP,optimal,0
80000,775,30200,20200,AUG2DQP,5.9385641530765165e-05,6237012.1,6236641.711035206,1.489994768,OSQP,optimal,0
10004,2075,4002,2002,YAO,0.9858667551920619,197.70426,2.794202706152248,0.294738765,OSQP,optimal,0
5199,1100,528,520,PRIMALC8,10241.737479382007,-18309.43,-187538684.88712132,0.047699647,OSQP,optimal,0
4820,75,1500,900,MOSARQP2,1.4133563976005716e-05,-1597.4821,-1597.5046781154608,0.011779261,OSQP,optimal,0
27998,4000,12000,4001,STADAT3,0.0978110733573338,-35.779453,-39.27907970206827,1.5403246430000002,OSQP,max_iter_reached,0
66544,50,6149,4097,STCQP1,8.894318621997244e-05,155143.56,155129.7610374521,0.053130745,OSQP,optimal,0
1482,975,309,143,QPCBOEI2,0.11990829509160583,8171962.3,7192076.233054122,0.017057943,OSQP,optimal,0
50004,50,20002,10002,LISWET12,0.9856378902453095,1736.9274,24.945941954729278,0.063370608,OSQP,optimal,0
2869,3375,295,287,PRIMALC5,14362.204977428722,-427.23233,-6136425.52877447,0.078466688,OSQP,optimal,0
7846,50,203,202,VALUES,0.0010135263730661162,-1.3966211,-1.3952055876819693,0.0023267569999999996,OSQP,optimal,0
517049,4000,279794,93263,BOYD2,260342.01520620333,21.256767,5534050.814315721,45.051185977,OSQP,max_iter_reached,0
1872,550,548,315,QBORE3D,25808.114038049167,3100.2008,80013435.98805127,0.015432403,OSQP,optimal,0
4456,300,787,457,QSCFXM1,0.9651835801994805,16882692.0,587794.8920348742,0.016676792,OSQP,optimal,0
74506,100,2311,1775,QSHELL,3.5158666850245854e-06,1572636800000.0,1572631270818.6672,0.055459378000000004,OSQP,optimal,0
23036,25,856,745,PRIMAL3,1.779890730492923e-06,-0.13575584,-0.13575608163056122,0.027090233,OSQP,optimal,0
6112,150,582,421,QFORPLAN,0.11039918787786492,7456631500.0,6633425438.095494,0.01138382,OSQP,optimal,0
50004,75,20002,10002,LISWET7,0.9499167145219625,498.84089,24.983590701988305,0.08339027,OSQP,optimal,0
2296,50,286,8,DUALC5,0.00022343476589041354,427.23233,427.32778855563436,0.001108941,OSQP,optimal,0
50004,75,20002,10002,LISWET4,0.0007299652194715189,25.000112,24.98186278775711,0.082283736,OSQP,optimal,0
9339,25,745,649,PRIMAL2,7.833649811396142e-05,-0.033733676,-0.03373631857804635,0.008677205,OSQP,optimal,0
7227,675,945,645,QGROW15,0.00630993936959646,-101693640.0,-102335320.70267357,0.054132262,OSQP,optimal,0
637,1325,153,97,QADLITTL,0.0043199424769379624,480318.86,478243.91015421157,0.009374145,OSQP,optimal,0
4096,50,511,8,DUALC8,0.00016121240165553532,18309.359,18306.407304262837,0.001965808,OSQP,optimal,0
5576,2750,1434,1075,QSTANDAT,0.23076899427759195,6411.8384,7891.491899038444,0.180823091,OSQP,optimal,0
6293,4000,823,467,QSTAIR,0.010080390072365022,7985452.8,7904956.32087154,0.269773828,OSQP,solver_error,0
8285,525,1574,914,QSCFXM2,0.9532456336233385,27776162.0,1298656.8546855047,0.057487803000000004,OSQP,optimal,0
55,50,10,5,S268,747835.916196729,5.7310705e-07,0.4285906089226046,7.3013e-05,OSQP,optimal,0
50004,75,20002,10002,LISWET9,0.9872745312558551,1963.2513,24.983293055051945,0.08261075699999999,OSQP,optimal,0
19008,50,1564,1489,PRIMAL4,2.4934331358260025e-06,-0.74609083,-0.7460926903275978,0.028674664000000002,OSQP,optimal,0
5673,50,76,75,DUAL4,1.685024191915533e-08,0.74609084,0.7460908274281889,0.0016668249999999998,OSQP,optimal,0
6464,25,410,325,PRIMAL1,0.0016624322924419421,-0.035012965,-0.03507117168367014,0.005682843,OSQP,optimal,0
40000,850,10002,10000,HUES-MOD,0.017357469373420892,34824690.0,35429158.49011388,0.44418224,OSQP,optimal,0
94966,700,15000,10000,CVXQP1_L,0.00037630341832316043,108704800.0,108663894.01217186,23.033100166,OSQP,optimal,0
21,25,8,5,HS53,6.258160546610152e-07,4.0930233,4.093025861479693,5.4795999999999995e-05,OSQP,optimal,0
124,75,59,32,QAFIRO,0.016558179181423213,-1.5907818,-1.617122250082947,0.000291867,OSQP,optimal,0
4253,450,735,384,QPCBOEI1,0.013774492124200935,11503914.0,11345453.427209515,0.026877442,OSQP,optimal,0
10215,675,1750,1000,CVXQP3_M,7.096933181196433e-05,1362828.7,1362731.9809577868,0.268728513,OSQP,optimal,0
72012,50,30009,18009,UBH1,2.4162160550619403,1.1160008,3.812499850421969,0.103686856,OSQP,optimal,0
16105,350,3147,2172,QPILOTNO,0.0032316278808005756,4728586.9,4713305.866737172,0.135745153,OSQP,optimal,0
8512,125,3200,2500,MOSARQP1,3.087231306000469e-05,-952.87544,-952.9048574688909,0.026261237,OSQP,optimal,0
2511,500,469,249,QBRANDY,0.012532574118614982,28375.115,28730.728231861725,0.01601595,OSQP,optimal,0
994,75,175,100,CVXQP3_S,5.6255284211071135e-06,11943.432,11943.36481188384,0.001470947,OSQP,optimal,0
13262,325,3960,2480,QSCTAP3,0.0008024714173432845,1438.7547,1437.6001404766816,0.078739463,OSQP,optimal,0
86075,125,5061,4283,QSHIP08L,0.00016253621213267744,2376040.6,2376426.7926389975,0.1531534,OSQP,optimal,0
1785,50,210,133,DPKLO1,6.2749579301977715e-09,0.37009622,0.37009621767766177,0.002202524,OSQP,optimal,0
249996,4000,80595,40397,CONT-201,8.705419178174479,0.19248337,1.8681317906776538,97.157853241,OSQP,max_iter_reached,0
920,575,150,100,CVXQP1_S,1.4902538000823135e-05,11590.718,11590.545268884549,0.005699241999999999,OSQP,optimal,0
8548,100,2520,2118,QSHIP04L,6.015167993939594e-05,2420015.5,2420161.0679978044,0.017633774,OSQP,optimal,0
13,25,4,3,HS35,1.7749186638447114e-05,0.11111111,0.111109137868171,3.4548e-05,OSQP,optimal,0
2442,1850,780,480,QSCTAP1,0.0035089160565663483,1415.8611,1410.8929622523424,0.064740478,OSQP,optimal,0
13998,4000,6000,2001,STADAT1,0.0066229303773766,-28526864.0,-28715795.43415689,0.751678435,OSQP,solver_error,0
50004,75,20002,10002,LISWET8,0.9965032349074671,7144.7006,24.983339654679185,0.086004095,OSQP,optimal,0
50004,75,20002,10002,LISWET5,0.0007337626285989216,25.034253,25.01588380071371,0.082024185,OSQP,optimal,0
50004,75,20002,10002,LISWET1,0.3083586286996411,36.122402,24.983747653942828,0.082112326,OSQP,optimal,0
3838,25,1048,699,GOULDQP3,0.0003075734954663937,2.062784,2.062149542314728,0.0025751050000000003,OSQP,optimal,0
2791,25,1048,699,GOULDQP2,0.2721456466550211,0.00018427534,0.00023442507156687387,0.00221654,OSQP,optimal,0
10007,1050,2970,1880,QSCTAP2,6.388571286158307e-05,1735.0265,1734.9156565952137,0.170577988,OSQP,optimal,0
69399,25,19998,10197,CONT-100,0.012434396691308143,-4.6443979,-4.702148185880879,0.19453809900000002,OSQP,optimal,0
7,50,4,2,ZECEVIC2,0.00025914589543138834,-4.125,-4.1239310231813455,4.6763e-05,OSQP,optimal,0
44705,1100,3914,2763,QSHIP12S,0.004640819406491614,3056962.3,3071149.109966753,0.33297460300000004,OSQP,optimal,0
10837,950,1386,946,QGROW22,0.0005038185855472789,-149628950.0,-149553564.15405408,0.116062026,OSQP,optimal,0
7201,50,86,85,DUAL1,2.741475159244393e-10,0.035012966,0.03501296600959872,0.002013333,OSQP,optimal,0
2529,3300,239,230,PRIMALC1,1.719709505356938,-6155.2508,4429.9925086158955,0.06842128,OSQP,optimal,0
6,50,3,2,HS21,4.223268141319239e-08,-99.96,-99.96000422157883,3.5905e-05,OSQP,optimal,0
1659,125,236,7,DUALC2,0.3147325523743318,3551.3077,4669.0198366876175,0.001548888,OSQP,optimal,0
602,375,269,140,QSCAGR7,0.0004924415896733157,26865949.0,26852719.089366358,0.003647726,OSQP,optimal,0
3673,850,435,262,QBEACONF,4.729669092313222e-05,164712.06,164719.85033539313,0.028232594,OSQP,optimal,0
80000,25,30200,20200,AUG2D,0.0008442714435664709,1687411.8,1685987.166403723,0.098133496,OSQP,optimal,0
50004,50,20002,10002,LISWET6,0.0021077482766876355,24.995748,24.94306325522848,0.06328265,OSQP,optimal,0
50004,50,20002,10002,LISWET10,0.49584018931347557,49.485785,24.94874399727405,0.063194953,OSQP,optimal,0
4560,1175,1659,1169,QSCRS8,0.016492460243455628,904.56001,919.4784300027449,0.089124148,OSQP,optimal,0
32317,100,3165,2387,QSHIP08S,0.001090040775380951,2385728.9,2383128.358219995,0.03708523,OSQP,optimal,0
873,4000,175,79,QSHARE2B,0.009111277110872697,11703.692,11597.056418967695,0.035439752000000005,OSQP,solver_error,0
278799,4000,79998,40397,CONT-200,0.242035520831473,-4.6848759,-3.550969521512684,104.956464539,OSQP,solver_error,0
2282,325,971,500,QSCAGR25,0.021788596223999535,201737940.0,206133526.51772144,0.01197586,OSQP,optimal,0
50004,50,20002,10002,LISWET11,0.4962797521435581,49.523957,24.946219894871774,0.066447596,OSQP,optimal,0
8717,175,1250,1000,CVXQP2_M,1.6340549428245986e-06,820155.43,820154.0898209658,0.057139896,OSQP,optimal,0
21,50,8,5,HS51,1.999999999662371,8.8817842e-16,-8.881784197001252e-16,5.5271e-05,OSQP,optimal,0
8,25,3,2,TAME,2.775557561562892e-17,0.0,-2.775557561562892e-17,3.1788e-05,OSQP,optimal,0
9466,400,1500,1000,CVXQP1_M,1.822575256452606e-05,1087511.6,1087491.7792826674,0.147010437,OSQP,optimal,0
50004,75,20002,10002,LISWET3,0.0007300249403624881,25.00122,24.98296848586051,0.082285129,OSQP,optimal,0
13092,25,4873,3873,AUG3D,0.00030525704537069057,554.06773,553.8985969218049,0.01808827,OSQP,optimal,0
2025,125,224,9,DUALC1,0.012175394725519132,6155.2508,6230.193408124567,0.0016579,OSQP,optimal,0
55,50,10,5,HS268,747835.916196729,5.7310705e-07,0.4285906089226046,7.5657e-05,OSQP,optimal,0


==> data/results_bak/maros_meszaros_problems/OSQP_polish/results.csv <==
N,iter,m,n,name,obj_dist,obj_opt,obj_val,run_time,solver,status,status_polish
16214,200,3147,2750,QSCSD8,0.009565194931071837,940.76357,931.7649830688989,0.043873719000000005,OSQP_polish,optimal,-1
923,75,271,180,QRECIPE,0.0012269865482679118,-266.616,-266.288865754447,0.0015343829999999998,OSQP_polish,optimal,-1
64989,50,24997,14999,DTOC3,4.583693615341071e-09,235.26248,235.26248107837114,0.095555251,OSQP_polish,optimal,1
80400,25,30200,20200,AUG2DC,1.893459296672516e-08,1818368.1,1818368.0655699403,0.139026984,OSQP_polish,optimal,1
785,50,408,203,QSC205,0.48127491277824236,-0.0058139518,-0.008612060945441905,0.0015665739999999998,OSQP_polish,optimal,-1
87467,425,12500,10000,CVXQP2_L,2.4775538776698277e-08,81842458.0,81842455.97230901,12.951226605000002,OSQP_polish,optimal,-1
3023,300,777,472,QBANDM,0.0008063050208356215,16352.342,16365.526975457022,0.017112986,OSQP_polish,optimal,-1
4584,825,837,760,QSCSD1,0.02016007478608227,8.6666667,8.491946051181952,0.036281694,OSQP_polish,optimal,-1
40000,425,20000,10000,POWELL20,0.1891814015653606,52089583000.0,42235202681.10482,1.0143960559999998,OSQP_polish,optimal,-1
13998,4000,6000,2001,STADAT2,0.10672767510014844,-32.626665,-36.10883310172139,0.830577473,OSQP_polish,max_iter_reached,0
144030,1025,6578,5427,QSHIP12L,0.004361018560048637,3018876.6,3032041.9768830966,1.229976276,OSQP_polish,optimal,-1
80400,775,30200,20200,AUG2DCQP,9.349686311579568e-09,6498134.8,6498134.739244478,1.54517831,OSQP_polish,optimal,1
4790,1600,823,467,QPCSTAIR,0.001842479345801049,6204387.5,6192956.044177904,0.102462133,OSQP_polish,optimal,-1
19938,75,1021,20,KSIP,0.0011683905339768903,0.57579794,0.5751251831374206,0.010414858999999999,OSQP_polish,optimal,-1
2078,3925,238,231,PRIMALC2,2.0634929749085717e-09,-3551.3077,-3551.3076926719013,0.066821309,OSQP_polish,optimal,1
562496,4000,180895,90597,CONT-300,30.162484525234465,0.19151232,5.967999708391751,248.27362591899998,OSQP_polish,max_iter_reached,0
3852,300,624,353,QCAPRI,0.42075753843087704,66793293.0,38689511.45362767,0.014800037,OSQP_polish,optimal,-1
4721,1825,505,282,QE226,0.003257330992176489,212.65343,213.34611260813162,0.076511949,OSQP_polish,optimal,-1
102465,500,17500,10000,CVXQP3_L,0.009184697741717346,115711100.0,114648328.52113837,24.158404988999997,OSQP_polish,optimal,-1
14292,25,4873,3873,AUG3DC,1.6998343945176957e-09,771.26244,771.2624386889815,0.025484675000000002,OSQP_polish,optimal,1
9112,50,97,96,DUAL2,3.6379797280584335e-09,0.033733676,0.03373367612272243,0.0032763640000000004,OSQP_polish,optimal,1
3739,4000,1708,1092,QGFRDXPN,0.0007206165117913465,100790590000.0,100717958636.61281,0.247114432,OSQP_polish,solver_error,0
10,50,4,2,QPTEST,0.0,4.371875,4.371875,4.840099999999999e-05,OSQP_polish,optimal,1
17199,25,4998,2597,CONT-050,0.009596816611532461,-4.5638509,-4.607649340129678,0.049289614999999995,OSQP_polish,optimal,-1
50004,75,20002,10002,LISWET2,0.0007362328912373782,24.998076,24.97967159423115,0.09568895399999999,OSQP_polish,optimal,-1
2260500,725,6001,3000,EXDATA,0.0005368605198744777,-141.84343,-141.76727986242943,6.510610906,OSQP_polish,optimal,-1
9462,50,2002,1002,LASER,0.0004627849712158026,2409601.4,2408486.2726854593,0.008243498,OSQP_polish,optimal,-1
11613,4000,1088,688,QETAMACR,0.08752593424335951,86760.37,94354.15243954954,0.810026785,OSQP_polish,solver_error,0
13,25,4,3,HS35MOD,7.105427357601002e-15,0.25,0.2500000000000018,4.4551e-05,OSQP_polish,optimal,1
10635,925,1378,854,QFFFFF80,0.7063138339654602,873147.47,1489863.6071529416,0.14258774300000002,OSQP_polish,optimal,-1
22,25,7,4,HS76,3.883495055209156e-09,-4.6818182,-4.6818181818181825,5.6550000000000006e-05,OSQP_polish,optimal,1
12327,50,112,111,DUAL3,2.3085401943396633e-08,0.13575584,0.13575583686602186,0.0045240639999999995,OSQP_polish,optimal,1
21,25,8,5,HS52,6.670252867589144e-09,5.3266476,5.326647564469914,6.106199999999999e-05,OSQP_polish,optimal,1
69,100,32,15,HS118,3.4200764348213423e-16,664.82045,664.8204499999998,0.000229393,OSQP_polish,optimal,1
13092,75,4873,3873,AUG3DQP,1.8881084377895055e-09,675.23767,675.2376712749219,0.045007877,OSQP_polish,optimal,1
1842,425,746,358,QSCORPIO,0.002973436306636669,1880.5096,1874.9180244803813,0.013014523,OSQP_polish,optimal,-1
1436,4000,342,225,QSHARE1B,1.0056738685505626,720078.32,1444242.2697337898,0.069005646,OSQP_polish,max_iter_reached,0
62,25,18,10,GENHS28,4.062227936877544e-09,0.92717369,0.9271736937663909,9.520700000000001e-05,OSQP_polish,optimal,1
3765,925,316,142,QISRAEL,0.0007112343248525521,25347838.0,25329809.747553598,0.022842361000000002,OSQP_polish,optimal,-1
66544,50,6149,4097,STCQP2,1.22010560378773e-08,22327.313,22327.313272416795,0.135440326,OSQP_polish,optimal,1
3597,2275,441,301,QGROW7,0.005713506710428363,-42798714.0,-43043244.739636704,0.07812036,OSQP_polish,optimal,-1
745507,100,93279,93261,BOYD1,17.8815479461325,-61735220.0,1042186076.395038,1.475016598,OSQP_polish,optimal,-1
72,50,19,12,LOTSCHD,0.0021968392402014975,2398.4159,2393.146965836557,0.000163594,OSQP_polish,optimal,-1
62496,4000,20295,10197,CONT-101,3.4995472721613896,0.19552733,0.8797844643344999,13.817965432000001,OSQP_polish,solver_error,0
14292,75,4873,3873,AUG3DCQP,3.4980903950386517e-09,993.36215,993.3621465251294,0.043901271000000006,OSQP_polish,optimal,1
11501,525,2361,1371,QSCFXM3,0.9557457135986881,30816355.0,1363755.800014499,0.091189798,OSQP_polish,optimal,-1
5908,125,1860,1458,QSHIP04S,0.0006579271181441776,2424993.7,2423398.2308834414,0.016368184,OSQP_polish,optimal,-1
8378,750,1497,1350,QSCSD6,0.004345413927042052,50.808214,50.58743127927627,0.063283589,OSQP_polish,optimal,-1
130523,600,2391,1571,Q25FV47,0.006859080228892515,13744448.0,13650173.728466159,0.346460645,OSQP_polish,optimal,-1
40000,4000,10002,10000,HUESTIS,0.0515424881669375,348246900000.0,330297388277.57733,2.0508330249999998,OSQP_polish,solver_error,0
846,50,125,100,CVXQP2_S,2.8013147146259954e-09,8120.9405,8120.94047725069,0.00119896,OSQP_polish,optimal,1
9582,1275,3263,2036,QSIERRA,0.012012989568351855,23750458.0,24035772.00419758,0.208664225,OSQP_polish,optimal,-1
657,75,157,83,QPCBLEND,0.16738856470576116,-0.0078425409,-0.009155292564897229,0.001286103,OSQP_polish,optimal,-1
6576,3900,1543,1028,QSEBA,0.18874241809718872,81481801.0,66102728.84834607,0.24642455100000002,OSQP_polish,optimal,-1
80000,775,30200,20200,AUG2DQP,1.1966512921169726e-08,6237012.1,6237012.025364714,1.545141594,OSQP_polish,optimal,1
10004,2075,4002,2002,YAO,0.9858667551920619,197.70426,2.794202706152248,0.29888925,OSQP_polish,optimal,-1
5199,1100,528,520,PRIMALC8,10241.737479382007,-18309.43,-187538684.88712132,0.048582932,OSQP_polish,optimal,-1
4820,75,1500,900,MOSARQP2,1.4133563976005716e-05,-1597.4821,-1597.5046781154608,0.012376861999999999,OSQP_polish,optimal,-1
27998,4000,12000,4001,STADAT3,0.0978110733573338,-35.779453,-39.27907970206827,1.546613655,OSQP_polish,max_iter_reached,0
66544,50,6149,4097,STCQP1,3.413640377748263e-08,155143.56,155143.5547039568,0.07576828299999999,OSQP_polish,optimal,1
1482,975,309,143,QPCBOEI2,0.11990829509160583,8171962.3,7192076.233054122,0.016943682999999998,OSQP_polish,optimal,-1
50004,50,20002,10002,LISWET12,0.9856378902453095,1736.9274,24.945941954729278,0.07362447300000001,OSQP_polish,optimal,-1
2869,3375,295,287,PRIMALC5,14362.204977428722,-427.23233,-6136425.52877447,0.07800499699999999,OSQP_polish,optimal,-1
7846,75,203,202,VALUES,0.00042497324412035055,-1.3966211,-1.396027573400326,0.003488331,OSQP_polish,optimal,-1
517049,4000,279794,93263,BOYD2,260342.01520620333,21.256767,5534050.814315721,45.010091222999996,OSQP_polish,max_iter_reached,0
1872,550,548,315,QBORE3D,25808.114038049167,3100.2008,80013435.98805127,0.016174709,OSQP_polish,optimal,-1
4456,300,787,457,QSCFXM1,0.9651835801994805,16882692.0,587794.8920348742,0.017910967,OSQP_polish,optimal,-1
74506,100,2311,1775,QSHELL,3.5158666850245854e-06,1572636800000.0,1572631270818.6672,0.07124055800000001,OSQP_polish,optimal,-1
23036,25,856,745,PRIMAL3,2.3085405827987797e-08,-0.13575584,-0.13575583686602133,0.04406892,OSQP_polish,optimal,1
6112,150,582,421,QFORPLAN,0.11039918787786492,7456631500.0,6633425438.095494,0.013568381,OSQP_polish,optimal,-1
50004,75,20002,10002,LISWET7,0.9499167145219625,498.84089,24.983590701988305,0.094135442,OSQP_polish,optimal,-1
2296,50,286,8,DUALC5,7.545332821487561e-09,427.23233,427.23232677638987,0.0012000650000000002,OSQP_polish,optimal,1
50004,75,20002,10002,LISWET4,0.0007299652194715189,25.000112,24.98186278775711,0.09286027499999999,OSQP_polish,optimal,-1
9339,25,745,649,PRIMAL2,3.6378575444286707e-09,-0.033733676,-0.033733676122718305,0.013287701,OSQP_polish,optimal,1
7227,675,945,645,QGROW15,0.00630993936959646,-101693640.0,-102335320.70267357,0.055826847,OSQP_polish,optimal,-1
637,1325,153,97,QADLITTL,0.0043199424769379624,480318.86,478243.91015421157,0.00920515,OSQP_polish,optimal,-1
4096,50,511,8,DUALC8,9.135545878383334e-09,18309.359,18309.35883273401,0.002070336,OSQP_polish,optimal,1
5576,2750,1434,1075,QSTANDAT,0.23076899427759195,6411.8384,7891.491899038444,0.213689803,OSQP_polish,optimal,-1
6293,4000,823,467,QSTAIR,0.010080390072365022,7985452.8,7904956.32087154,0.269084024,OSQP_polish,solver_error,0
8285,525,1574,914,QSCFXM2,0.9532456336233385,27776162.0,1298656.8546855047,0.059983926,OSQP_polish,optimal,-1
55,50,10,5,S268,303584.3252967404,5.7310705e-07,0.1739868902041053,8.5752e-05,OSQP_polish,optimal,1
50004,75,20002,10002,LISWET9,0.9872745312558551,1963.2513,24.983293055051945,0.09264325100000001,OSQP_polish,optimal,-1
19008,50,1564,1489,PRIMAL4,1.5818583624773057e-08,-0.74609083,-0.7460908418021002,0.043349755,OSQP_polish,optimal,1
5673,50,76,75,DUAL4,2.4153934276170817e-09,0.74609084,0.7460908418021029,0.0020112059999999998,OSQP_polish,optimal,1
6464,25,410,325,PRIMAL1,2.6634259024028615e-06,-0.035012965,-0.0350128717455621,0.007926539,OSQP_polish,optimal,1
40000,850,10002,10000,HUES-MOD,0.017357469373420892,34824690.0,35429158.49011388,0.44625747899999996,OSQP_polish,optimal,-1
94966,700,15000,10000,CVXQP1_L,0.00037630341832316043,108704800.0,108663894.01217186,27.777540768999998,OSQP_polish,optimal,-1
21,25,8,5,HS53,1.0795454504604758e-08,4.0930233,4.093023255813953,7.2289e-05,OSQP_polish,optimal,1
124,75,59,32,QAFIRO,0.016558179181423213,-1.5907818,-1.617122250082947,0.00035572900000000005,OSQP_polish,optimal,-1
4253,450,735,384,QPCBOEI1,0.013774492124200935,11503914.0,11345453.427209515,0.028539526,OSQP_polish,optimal,-1
10215,675,1750,1000,CVXQP3_M,7.096933181196433e-05,1362828.7,1362731.9809577868,0.28447658200000003,OSQP_polish,optimal,-1
72012,50,30009,18009,UBH1,2.4162160550619403,1.1160008,3.812499850421969,0.121263597,OSQP_polish,optimal,-1
16105,350,3147,2172,QPILOTNO,0.0032316278808005756,4728586.9,4713305.866737172,0.14552093,OSQP_polish,optimal,-1
8512,125,3200,2500,MOSARQP1,3.087231306000469e-05,-952.87544,-952.9048574688909,0.028144269,OSQP_polish,optimal,-1
2511,500,469,249,QBRANDY,0.012532574118614982,28375.115,28730.728231861725,0.018700578,OSQP_polish,optimal,-1
994,75,175,100,CVXQP3_S,5.6255284211071135e-06,11943.432,11943.36481188384,0.001770546,OSQP_polish,optimal,-1
13262,325,3960,2480,QSCTAP3,0.0008024714173432845,1438.7547,1437.6001404766816,0.08333659099999999,OSQP_polish,optimal,-1
86075,75,5061,4283,QSHIP08L,0.00015487117233528743,2376040.6,2375672.619806762,0.146992928,OSQP_polish,optimal,-1
1785,50,210,133,DPKLO1,7.797237434418851e-09,0.37009622,0.3700962171142719,0.002714123,OSQP_polish,optimal,1
249996,4000,80595,40397,CONT-201,8.705419178174479,0.19248337,1.8681317906776538,96.361674591,OSQP_polish,max_iter_reached,0
920,575,150,100,CVXQP1_S,1.4902538000823135e-05,11590.718,11590.545268884549,0.006162039,OSQP_polish,optimal,-1
8548,100,2520,2118,QSHIP04L,6.015167993939594e-05,2420015.5,2420161.0679978044,0.021721951,OSQP_polish,optimal,-1
13,25,4,3,HS35,9.999996555900516e-09,0.11111111,0.11111111111111072,4.5323999999999995e-05,OSQP_polish,optimal,1
2442,1850,780,480,QSCTAP1,0.0035089160565663483,1415.8611,1410.8929622523424,0.06439016400000001,OSQP_polish,optimal,-1
13998,4000,6000,2001,STADAT1,0.0066229303773766,-28526864.0,-28715795.43415689,0.741044644,OSQP_polish,solver_error,0
50004,75,20002,10002,LISWET8,0.9965032349074671,7144.7006,24.983339654679185,0.097350291,OSQP_polish,optimal,-1
50004,75,20002,10002,LISWET5,0.0007337626285989216,25.034253,25.01588380071371,0.09248545700000001,OSQP_polish,optimal,-1
50004,75,20002,10002,LISWET1,0.3083586286996411,36.122402,24.983747653942828,0.09243454499999999,OSQP_polish,optimal,-1
3838,25,1048,699,GOULDQP3,1.3827834273353678e-08,2.062784,2.062783971476165,0.003419892,OSQP_polish,optimal,1
2791,25,1048,699,GOULDQP2,0.2721456466550211,0.00018427534,0.00023442507156687387,0.002768095,OSQP_polish,optimal,-1
10007,1050,2970,1880,QSCTAP2,6.388571286158307e-05,1735.0265,1734.9156565952137,0.173157888,OSQP_polish,optimal,-1
69399,25,19998,10197,CONT-100,0.012434396691308143,-4.6443979,-4.702148185880879,0.32851686199999997,OSQP_polish,optimal,-1
7,50,4,2,ZECEVIC2,0.0,-4.125,-4.125,5.8411e-05,OSQP_polish,optimal,1
44705,1100,3914,2763,QSHIP12S,0.004640819406491614,3056962.3,3071149.109966753,0.339491974,OSQP_polish,optimal,-1
10837,950,1386,946,QGROW22,0.0005038185855472789,-149628950.0,-149553564.15405408,0.116568602,OSQP_polish,optimal,-1
7201,50,86,85,DUAL1,7.612337071361324e-09,0.035012966,0.0350129657334695,0.002565147,OSQP_polish,optimal,1
2529,3300,239,230,PRIMALC1,1.719709505356938,-6155.2508,4429.9925086158955,0.06599925,OSQP_polish,optimal,-1
6,50,3,2,HS21,0.0,-99.96,-99.96,4.4405e-05,OSQP_polish,optimal,1
1659,125,236,7,DUALC2,2.0638474191791297e-09,3551.3077,3551.3076926706426,0.001581621,OSQP_polish,optimal,1
602,375,269,140,QSCAGR7,0.0004924415896733157,26865949.0,26852719.089366358,0.0045779259999999995,OSQP_polish,optimal,-1
3673,850,435,262,QBEACONF,4.729669092313222e-05,164712.06,164719.85033539313,0.02939157,OSQP_polish,optimal,-1
80000,25,30200,20200,AUG2D,2.7914615072868456e-08,1687411.8,1687411.7528965492,0.133641611,OSQP_polish,optimal,1
50004,50,20002,10002,LISWET6,0.0021077482766876355,24.995748,24.94306325522848,0.07334215100000001,OSQP_polish,optimal,-1
50004,50,20002,10002,LISWET10,0.49584018931347557,49.485785,24.94874399727405,0.07343345400000001,OSQP_polish,optimal,-1
4560,1175,1659,1169,QSCRS8,0.016492460243455628,904.56001,919.4784300027449,0.090318767,OSQP_polish,optimal,-1
32317,100,3165,2387,QSHIP08S,0.001090040775380951,2385728.9,2383128.358219995,0.04487021299999999,OSQP_polish,optimal,-1
873,4000,175,79,QSHARE2B,0.009111277110872697,11703.692,11597.056418967695,0.033924598,OSQP_polish,solver_error,0
278799,4000,79998,40397,CONT-200,0.242035520831473,-4.6848759,-3.550969521512684,104.349117788,OSQP_polish,solver_error,0
2282,325,971,500,QSCAGR25,0.021788596223999535,201737940.0,206133526.51772144,0.012425419,OSQP_polish,optimal,-1
50004,50,20002,10002,LISWET11,0.4962797521435581,49.523957,24.946219894871774,0.077066143,OSQP_polish,optimal,-1
8717,175,1250,1000,CVXQP2_M,1.6340549428245986e-06,820155.43,820154.0898209658,0.065877046,OSQP_polish,optimal,-1
21,50,8,5,HS51,1.0,8.8817842e-16,0.0,6.9487e-05,OSQP_polish,optimal,1
8,25,3,2,TAME,0.0,0.0,0.0,3.8725e-05,OSQP_polish,optimal,1
9466,400,1500,1000,CVXQP1_M,3.7122602711928545e-08,1087511.6,1087511.559628739,0.16038206,OSQP_polish,optimal,1
50004,75,20002,10002,LISWET3,0.0007300249403624881,25.00122,24.98296848586051,0.09261319500000001,OSQP_polish,optimal,-1
13092,25,4873,3873,AUG3D,7.593784956191738e-09,554.06773,554.0677257925288,0.024337123,OSQP_polish,optimal,1
2025,125,224,9,DUALC1,0.012175394725519132,6155.2508,6230.193408124567,0.001791285,OSQP_polish,optimal,-1
55,50,10,5,HS268,303584.3252967404,5.7310705e-07,0.1739868902041053,8.4922e-05,OSQP_polish,optimal,1


==> data/results_bak/maros_meszaros_problems/performance_profiles.csv <==
GUROBI,MOSEK,OSQP,OSQP_polish,tau
0.47101449275362317,0.007246376811594203,0.45652173913043476,0.08695652173913043,1.0
0.47101449275362317,0.007246376811594203,0.45652173913043476,0.08695652173913043,1.0092621909870476
0.47101449275362317,0.007246376811594203,0.45652173913043476,0.09420289855072464,1.0186101701559758
0.47101449275362317,0.007246376811594203,0.45652173913043476,0.10869565217391304,1.0280447320933093
0.47101449275362317,0.007246376811594203,0.45652173913043476,0.10869565217391304,1.0375666787451858
0.47101449275362317,0.007246376811594203,0.47101449275362317,0.10869565217391304,1.0471768194855202
0.47101449275362317,0.007246376811594203,0.47101449275362317,0.12318840579710146,1.0568759711848041
0.47101449275362317,0.007246376811594203,0.47101449275362317,0.13043478260869565,1.0666649582795393
0.47101449275362317,0.007246376811594203,0.4855072463768116,0.15217391304347827,1.0765446128423155
0.47101449275362317,0.007246376811594203,0.4855072463768116,0.16666666666666666,1.0865157746525382
0.4782608695652174,0.007246376811594203,0.4855072463768116,0.18115942028985507,1.0965792912678098
0.4782608695652174,0.007246376811594203,0.4855072463768116,0.18115942028985507,1.1067360180959736
0.4855072463768116,0.007246376811594203,0.5,0.18115942028985507,1.116986818467823
0.4855072463768116,0.007246376811594203,0.5,0.21014492753623187,1.1273325637104867
0.4855072463768116,0.007246376811594203,0.5144927536231884,0.2391304347826087,1.1377741332214912
0.4855072463768116,0.007246376811594203,0.5217391304347826,0.2391304347826087,1.148312414543511
0.5,0.007246376811594203,0.5362318840579711,0.2608695652173913,1.158948303439811
0.5,0.007246376811594203,0.5434782608695652,0.2971014492753623,1.1696827039703852
0.5072463768115942,0.007246376811594203,0.5434782608695652,0.3188405797101449,1.180516528568805
0.5072463768115942,0.007246376811594203,0.5434782608695652,0.32608695652173914,1.1914506981197759
0.5072463768115942,0.007246376811594203,0.5579710144927537,0.3333333333333333,1.2024861420374122
0.5072463768115942,0.007246376811594203,0.572463768115942,0.36231884057971014,1.2136237983442408
0.5217391304347826,0.007246376811594203,0.5797101449275363,0.39855072463768115,1.2248646137509314
0.5217391304347826,0.007246376811594203,0.5797101449275363,0.42028985507246375,1.2362095437367686
0.5217391304347826,0.007246376811594203,0.5797101449275363,0.427536231884058,1.2476595526308696
0.5217391304347826,0.007246376811594203,0.5797101449275363,0.47101449275362317,1.259215613694151
0.5217391304347826,0.007246376811594203,0.5797101449275363,0.4782608695652174,1.2708787092020586
0.5217391304347826,0.007246376811594203,0.5797101449275363,0.5,1.2826498305280605
0.5289855072463768,0.007246376811594203,0.5869565217391305,0.5072463768115942,1.2945299782279156
0.5289855072463768,0.007246376811594203,0.6086956521739131,0.5072463768115942,1.306520162124721
0.5289855072463768,0.007246376811594203,0.6086956521739131,0.5217391304347826,1.3186214013947486
0.5289855072463768,0.007246376811594203,0.6159420289855072,0.5434782608695652,1.330834724654075
0.5289855072463768,0.007246376811594203,0.6159420289855072,0.5434782608695652,1.343161170046016
0.5289855072463768,0.014492753623188406,0.6231884057971014,0.5434782608695652,1.3556017853293685
0.5289855072463768,0.014492753623188406,0.6231884057971014,0.5434782608695652,1.3681576279674716
0.5434782608695652,0.014492753623188406,0.6231884057971014,0.5434782608695652,1.3808297652180925
0.5434782608695652,0.014492753623188406,0.6304347826086957,0.5434782608695652,1.3936192742241424
0.5434782608695652,0.014492753623188406,0.6304347826086957,0.5579710144927537,1.406527242105237
0.5434782608695652,0.014492753623188406,0.6304347826086957,0.5579710144927537,1.4195547660501011
0.5507246376811594,0.014492753623188406,0.6304347826086957,0.5652173913043478,1.4327029534098308
0.5507246376811594,0.014492753623188406,0.6304347826086957,0.5652173913043478,1.4459729217920199
0.5507246376811594,0.014492753623188406,0.6376811594202898,0.5652173913043478,1.4593657991557567
0.5507246376811594,0.014492753623188406,0.644927536231884,0.572463768115942,1.4728827239075026
0.5507246376811594,0.014492753623188406,0.644927536231884,0.572463768115942,1.4865248449978568
0.5579710144927537,0.014492753623188406,0.644927536231884,0.5797101449275363,1.5002933220192183
0.5579710144927537,0.014492753623188406,0.644927536231884,0.5869565217391305,1.5141893253043521
0.5579710144927537,0.014492753623188406,0.644927536231884,0.5942028985507246,1.5282140360258698
0.5579710144927537,0.014492753623188406,0.644927536231884,0.6086956521739131,1.5423686462966282
0.5579710144927537,0.014492753623188406,0.644927536231884,0.6086956521739131,1.5566543592710615
0.5579710144927537,0.014492753623188406,0.644927536231884,0.6231884057971014,1.5710723892474503
0.5652173913043478,0.014492753623188406,0.644927536231884,0.6376811594202898,1.5856239617711374
0.5652173913043478,0.014492753623188406,0.644927536231884,0.6376811594202898,1.6003103137387007
0.5652173913043478,0.014492753623188406,0.6521739130434783,0.6376811594202898,1.6151326935030905
0.5652173913043478,0.014492753623188406,0.6521739130434783,0.644927536231884,1.6300923609797406
0.572463768115942,0.014492753623188406,0.6594202898550725,0.6521739130434783,1.6451905877536626
0.572463768115942,0.014492753623188406,0.6594202898550725,0.6521739130434783,1.66042865718753
0.572463768115942,0.014492753623188406,0.6594202898550725,0.6521739130434783,1.6758078645307677
0.572463768115942,0.014492753623188406,0.6594202898550725,0.6594202898550725,1.691329517029648
0.572463768115942,0.014492753623188406,0.6594202898550725,0.6594202898550725,1.7069949340384074
0.572463768115942,0.021739130434782608,0.6594202898550725,0.6594202898550725,1.722805447131394
0.572463768115942,0.021739130434782608,0.6594202898550725,0.6594202898550725,1.7387624002162507
0.572463768115942,0.021739130434782608,0.6594202898550725,0.6594202898550725,1.754867149648151
0.572463768115942,0.021739130434782608,0.6594202898550725,0.6666666666666666,1.7711210643450879
0.5797101449275363,0.021739130434782608,0.6594202898550725,0.6666666666666666,1.787525525904235
0.5797101449275363,0.021739130434782608,0.6594202898550725,0.6666666666666666,1.8040819287193828
0.5869565217391305,0.021739130434782608,0.6594202898550725,0.6666666666666666,1.820791680099463
0.5869565217391305,0.021739130434782608,0.6594202898550725,0.6666666666666666,1.8376562003881711
0.5942028985507246,0.021739130434782608,0.6594202898550725,0.6666666666666666,1.8546769230846987
0.6014492753623188,0.021739130434782608,0.6594202898550725,0.6666666666666666,1.8718552949655787
0.6014492753623188,0.021739130434782608,0.6594202898550725,0.6666666666666666,1.8891927762076663
0.6014492753623188,0.028985507246376812,0.6594202898550725,0.6666666666666666,1.9066908405122525
0.6014492753623188,0.028985507246376812,0.6594202898550725,0.6666666666666666,1.924350975230331
0.6086956521739131,0.028985507246376812,0.6594202898550725,0.6666666666666666,1.9421746814890257
0.6159420289855072,0.028985507246376812,0.6594202898550725,0.6666666666666666,1.9601634743191854
0.6159420289855072,0.028985507246376812,0.6594202898550725,0.6666666666666666,1.9783188827841642
0.6159420289855072,0.028985507246376812,0.6594202898550725,0.6666666666666666,1.996642450109794
0.6159420289855072,0.028985507246376812,0.6594202898550725,0.6666666666666666,2.0151357338155576
0.6159420289855072,0.028985507246376812,0.6594202898550725,0.6739130434782609,2.0338003058469813
0.6159420289855072,0.028985507246376812,0.6594202898550725,0.6739130434782609,2.052637752709252
0.6159420289855072,0.028985507246376812,0.6594202898550725,0.6739130434782609,2.071649675602069
0.6304347826086957,0.028985507246376812,0.6594202898550725,0.6739130434782609,2.0908376905557504
0.6304347826086957,0.028985507246376812,0.6739130434782609,0.6739130434782609,2.1102034285685956
0.6304347826086957,0.028985507246376812,0.6739130434782609,0.6739130434782609,2.12974853574552
0.6304347826086957,0.028985507246376812,0.6811594202898551,0.6811594202898551,2.14947467343798
0.644927536231884,0.028985507246376812,0.6884057971014492,0.6811594202898551,2.1693835183851844
0.6594202898550725,0.028985507246376812,0.6884057971014492,0.6811594202898551,2.1894767628566214
0.6594202898550725,0.028985507246376812,0.6884057971014492,0.6811594202898551,2.209756114795902
0.6594202898550725,0.028985507246376812,0.6884057971014492,0.6811594202898551,2.2302232979659378
0.6594202898550725,0.036231884057971016,0.6884057971014492,0.6811594202898551,2.2508800520954613
0.6666666666666666,0.043478260869565216,0.6884057971014492,0.6811594202898551,2.2717281330269055
0.6666666666666666,0.050724637681159424,0.6884057971014492,0.6811594202898551,2.2927693128656492
0.6666666666666666,0.050724637681159424,0.6956521739130435,0.6884057971014492,2.314005380130653
0.6666666666666666,0.057971014492753624,0.6956521739130435,0.6884057971014492,2.3354381399064787
0.6666666666666666,0.06521739130434782,0.6956521739130435,0.6884057971014492,2.3570694139967276
0.6666666666666666,0.06521739130434782,0.6956521739130435,0.6956521739130435,2.3789010410788936
0.6666666666666666,0.07246376811594203,0.6956521739130435,0.6956521739130435,2.4009348768606524
0.6666666666666666,0.07246376811594203,0.6956521739130435,0.6956521739130435,2.4231727942375993
0.6666666666666666,0.07971014492753623,0.6956521739130435,0.6956521739130435,2.445616683452446
0.6666666666666666,0.07971014492753623,0.6956521739130435,0.7028985507246377,2.468268452255692
0.6739130434782609,0.07971014492753623,0.6956521739130435,0.7028985507246377,2.491130026067789
0.6739130434782609,0.07971014492753623,0.7101449275362319,0.7028985507246377,2.5142033481427974
0.6739130434782609,0.07971014492753623,0.7101449275362319,0.7028985507246377,2.5374903797335704
0.6739130434782609,0.07971014492753623,0.7101449275362319,0.7028985507246377,2.5609931002584587
0.6739130434782609,0.07971014492753623,0.7101449275362319,0.7028985507246377,2.5847135074695635
0.6811594202898551,0.08695652173913043,0.7101449275362319,0.7028985507246377,2.608653617622548
0.6811594202898551,0.08695652173913043,0.7101449275362319,0.7028985507246377,2.632815465648021
0.6884057971014492,0.08695652173913043,0.7101449275362319,0.7028985507246377,2.6572011053245053
0.6884057971014492,0.08695652173913043,0.717391304347826,0.7101449275362319,2.681812609453015
0.6884057971014492,0.08695652173913043,0.7246376811594203,0.717391304347826,2.7066520700332415
0.6956521739130435,0.08695652173913043,0.7246376811594203,0.717391304347826,2.7317215984413767
0.6956521739130435,0.08695652173913043,0.7246376811594203,0.717391304347826,2.7570233256095835
0.6956521739130435,0.09420289855072464,0.7318840579710145,0.717391304347826,2.7825594022071245
0.6956521739130435,0.09420289855072464,0.7318840579710145,0.717391304347826,2.808331998823172
0.7028985507246377,0.09420289855072464,0.7318840579710145,0.717391304347826,2.8343433061513092
0.7028985507246377,0.10144927536231885,0.7318840579710145,0.717391304347826,2.8605955351757424
0.7028985507246377,0.10144927536231885,0.7318840579710145,0.7246376811594203,2.887090917359236
0.7101449275362319,0.10144927536231885,0.7318840579710145,0.7246376811594203,2.9138317048327873
0.7101449275362319,0.10144927536231885,0.7318840579710145,0.7246376811594203,2.940820170587063
0.7101449275362319,0.10144927536231885,0.7318840579710145,0.7246376811594203,2.9680586086656024
0.7101449275362319,0.10144927536231885,0.7318840579710145,0.7246376811594203,2.9955493343598136
0.717391304347826,0.10144927536231885,0.7318840579710145,0.7246376811594203,3.0232946844057773
0.717391304347826,0.10869565217391304,0.7318840579710145,0.7246376811594203,3.0512970171828697
0.7246376811594203,0.11594202898550725,0.7318840579710145,0.7246376811594203,3.079558712914226
0.7246376811594203,0.12318840579710146,0.7318840579710145,0.7246376811594203,3.108082173869064
0.7246376811594203,0.12318840579710146,0.7318840579710145,0.7318840579710145,3.1368698245668774
0.7246376811594203,0.12318840579710146,0.7391304347826086,0.7318840579710145,3.1659241119835224
0.7246376811594203,0.12318840579710146,0.7391304347826086,0.7318840579710145,3.195247505759212
0.7246376811594203,0.13043478260869565,0.7391304347826086,0.7318840579710145,3.2248424984084414
0.7246376811594203,0.13043478260869565,0.7391304347826086,0.7318840579710145,3.254711605531848
0.7246376811594203,0.13043478260869565,0.7391304347826086,0.7318840579710145,3.2848573660300446
0.7246376811594203,0.13043478260869565,0.7391304347826086,0.7318840579710145,3.315282342319425
0.7318840579710145,0.13043478260869565,0.7391304347826086,0.7318840579710145,3.345989120549973
0.7318840579710145,0.13768115942028986,0.7391304347826086,0.7318840579710145,3.3769803108250906
0.7318840579710145,0.14492753623188406,0.7391304347826086,0.7318840579710145,3.408258547423452
0.7318840579710145,0.14492753623188406,0.7391304347826086,0.7391304347826086,3.4398264890229253
0.7391304347826086,0.14492753623188406,0.7391304347826086,0.7391304347826086,3.4716868189265613
0.7463768115942029,0.14492753623188406,0.7391304347826086,0.7391304347826086,3.503842245290674
0.7463768115942029,0.14492753623188406,0.7391304347826086,0.7391304347826086,3.536295501355042
0.7463768115942029,0.14492753623188406,0.7391304347826086,0.7463768115942029,3.5690493456752295
0.7463768115942029,0.14492753623188406,0.7391304347826086,0.7463768115942029,3.602106562357071
0.7463768115942029,0.14492753623188406,0.7463768115942029,0.7463768115942029,3.6354699612933197
0.7463768115942029,0.15217391304347827,0.7463768115942029,0.7463768115942029,3.6691423784024932
0.7463768115942029,0.15942028985507245,0.7463768115942029,0.7463768115942029,3.703126675869926
0.7463768115942029,0.16666666666666666,0.7463768115942029,0.7463768115942029,3.737425742391064
0.7463768115942029,0.16666666666666666,0.7463768115942029,0.7463768115942029,3.7720424934169983
0.7463768115942029,0.16666666666666666,0.7536231884057971,0.7463768115942029,3.806979871402286
0.7463768115942029,0.16666666666666666,0.7536231884057971,0.7536231884057971,3.84224084605506
0.7463768115942029,0.18115942028985507,0.7536231884057971,0.7536231884057971,3.877828414589456
0.7463768115942029,0.18115942028985507,0.7536231884057971,0.7536231884057971,3.913745601980384
0.7463768115942029,0.18840579710144928,0.7608695652173914,0.7753623188405797,3.949995461220644
0.7463768115942029,0.18840579710144928,0.7681159420289855,0.7753623188405797,3.9865810735804406
0.7463768115942029,0.1956521739130435,0.7753623188405797,0.7753623188405797,4.023505548869292
0.7463768115942029,0.1956521739130435,0.7753623188405797,0.7753623188405797,4.060772025700365
0.7463768115942029,0.1956521739130435,0.7753623188405797,0.7753623188405797,4.0983836717572615
0.7463768115942029,0.1956521739130435,0.7753623188405797,0.7753623188405797,4.136343684063275
0.7463768115942029,0.1956521739130435,0.782608695652174,0.7753623188405797,4.174655289253137
0.7463768115942029,0.1956521739130435,0.782608695652174,0.7753623188405797,4.213321743847288
0.7536231884057971,0.1956521739130435,0.782608695652174,0.7753623188405797,4.252346334528682
0.7536231884057971,0.1956521739130435,0.782608695652174,0.7753623188405797,4.291732378422157
0.7536231884057971,0.1956521739130435,0.7898550724637681,0.7753623188405797,4.3314832233764
0.7536231884057971,0.1956521739130435,0.8043478260869565,0.7898550724637681,4.371602248248505
0.7536231884057971,0.1956521739130435,0.8043478260869565,0.7898550724637681,4.412092863191189
0.7536231884057971,0.1956521739130435,0.8043478260869565,0.7898550724637681,4.452958509942655
0.7608695652173914,0.1956521739130435,0.8043478260869565,0.7898550724637681,4.494202662119142
0.7608695652173914,0.2028985507246377,0.8043478260869565,0.7898550724637681,4.535828825510188
0.7608695652173914,0.2028985507246377,0.8043478260869565,0.7971014492753623,4.577840538376619
0.7608695652173914,0.2028985507246377,0.8043478260869565,0.7971014492753623,4.6202413717513116
0.7608695652173914,0.21014492753623187,0.8043478260869565,0.7971014492753623,4.663034929742731
0.7608695652173914,0.21014492753623187,0.8043478260869565,0.8043478260869565,4.7062248498412815
0.7608695652173914,0.2246376811594203,0.8043478260869565,0.8043478260869565,4.749814803228501
0.7681159420289855,0.2246376811594203,0.8043478260869565,0.8043478260869565,4.79380849508911
0.7681159420289855,0.2246376811594203,0.8043478260869565,0.8043478260869565,4.838209664925956
0.7681159420289855,0.2391304347826087,0.8115942028985508,0.8043478260869565,4.8830220868778795
0.7753623188405797,0.2391304347826087,0.8115942028985508,0.8043478260869565,4.9282495700405144
0.7753623188405797,0.2463768115942029,0.8115942028985508,0.8115942028985508,4.973895958790064
0.782608695652174,0.2536231884057971,0.8115942028985508,0.8115942028985508,5.019965133110082
0.782608695652174,0.2608695652173913,0.8115942028985508,0.8115942028985508,5.066461008921268
0.782608695652174,0.2608695652173913,0.8115942028985508,0.8115942028985508,5.113387538414326
0.7898550724637681,0.2608695652173913,0.8115942028985508,0.8115942028985508,5.160748710385909
0.7898550724637681,0.26811594202898553,0.8115942028985508,0.8115942028985508,5.208548550577661
0.7898550724637681,0.2826086956521739,0.8115942028985508,0.8115942028985508,5.256791122018422
0.7898550724637681,0.2826086956521739,0.8115942028985508,0.8115942028985508,5.305480525369573
0.7971014492753623,0.2826086956521739,0.8115942028985508,0.8115942028985508,5.354620899273607
0.7971014492753623,0.2826086956521739,0.8115942028985508,0.8115942028985508,5.404216420705916
0.7971014492753623,0.2826086956521739,0.8115942028985508,0.8115942028985508,5.454271305329834
0.8043478260869565,0.2898550724637681,0.8115942028985508,0.8115942028985508,5.50478980785497
0.8043478260869565,0.2971014492753623,0.8115942028985508,0.8115942028985508,5.555776222398876
0.8043478260869565,0.2971014492753623,0.8115942028985508,0.8115942028985508,5.607234882852032
0.8043478260869565,0.2971014492753623,0.8115942028985508,0.8115942028985508,5.659170163246244
0.8115942028985508,0.3115942028985507,0.8115942028985508,0.8115942028985508,5.711586478126432
0.8115942028985508,0.3188405797101449,0.8115942028985508,0.8115942028985508,5.764488282925877
0.8115942028985508,0.3188405797101449,0.8115942028985508,0.8115942028985508,5.8178800743449335
0.8115942028985508,0.34057971014492755,0.8115942028985508,0.8115942028985508,5.871766390733256
0.8115942028985508,0.34057971014492755,0.8188405797101449,0.8115942028985508,5.926151812475554
0.8115942028985508,0.34057971014492755,0.8188405797101449,0.8188405797101449,5.981040962380941
0.8115942028985508,0.34057971014492755,0.8188405797101449,0.8188405797101449,6.036438506075867
0.8188405797101449,0.34782608695652173,0.8188405797101449,0.8188405797101449,6.09234915240071
0.8188405797101449,0.34782608695652173,0.8188405797101449,0.8188405797101449,6.148777653810023
0.8188405797101449,0.34782608695652173,0.8260869565217391,0.8188405797101449,6.205728806776502
0.8260869565217391,0.35507246376811596,0.8260869565217391,0.8188405797101449,6.26320745219869
0.8260869565217391,0.35507246376811596,0.8260869565217391,0.8260869565217391,6.321218475812452
0.8260869565217391,0.35507246376811596,0.8333333333333334,0.8333333333333334,6.379766808606281
0.8260869565217391,0.35507246376811596,0.8333333333333334,0.8333333333333334,6.4388574272404195
0.8260869565217391,0.36231884057971014,0.8333333333333334,0.8333333333333334,6.49849535446989
0.8260869565217391,0.36231884057971014,0.8333333333333334,0.8333333333333334,6.558685659571432
0.8260869565217391,0.36231884057971014,0.8333333333333334,0.8333333333333334,6.619433458774393
0.8260869565217391,0.36231884057971014,0.8333333333333334,0.8333333333333334,6.680743915695613
0.8260869565217391,0.36231884057971014,0.8333333333333334,0.8405797101449275,6.742622241778342
0.8260869565217391,0.37681159420289856,0.8333333333333334,0.8405797101449275,6.805073696735208
0.8260869565217391,0.37681159420289856,0.8405797101449275,0.8405797101449275,6.868103588995304
0.8260869565217391,0.37681159420289856,0.8405797101449275,0.8405797101449275,6.931717276155406
0.8260869565217391,0.37681159420289856,0.8478260869565217,0.8405797101449275,6.995920165435373
0.8333333333333334,0.38405797101449274,0.8478260869565217,0.8405797101449275,7.060717714137773
0.8333333333333334,0.38405797101449274,0.8478260869565217,0.8405797101449275,7.1261154301117475
0.8333333333333334,0.391304347826087,0.8478260869565217,0.8478260869565217,7.192118872221189
0.8333333333333334,0.391304347826087,0.8478260869565217,0.8478260869565217,7.258733650817251
0.8333333333333334,0.4057971014492754,0.8478260869565217,0.8478260869565217,7.3259654282152304
0.8333333333333334,0.41304347826086957,0.8478260869565217,0.8478260869565217,7.393819919175866
0.8333333333333334,0.427536231884058,0.8478260869565217,0.8478260869565217,7.46230289139111
0.8333333333333334,0.427536231884058,0.8478260869565217,0.8478260869565217,7.531420165974372
0.8333333333333334,0.427536231884058,0.8478260869565217,0.8478260869565217,7.6011776179553285
0.8478260869565217,0.43478260869565216,0.8478260869565217,0.8478260869565217,7.671581176779302
0.855072463768116,0.43478260869565216,0.8478260869565217,0.8478260869565217,7.742636826811269
0.855072463768116,0.43478260869565216,0.8478260869565217,0.8478260869565217,7.814350607844544
0.855072463768116,0.43478260869565216,0.8478260869565217,0.8478260869565217,7.886728615614152
0.855072463768116,0.43478260869565216,0.8478260869565217,0.8478260869565217,7.959777002314984
0.855072463768116,0.43478260869565216,0.8478260869565217,0.8478260869565217,8.033501977124734
0.855072463768116,0.4420289855072464,0.8478260869565217,0.8478260869565217,8.107909806731687
0.8695652173913043,0.4420289855072464,0.8478260869565217,0.8478260869565217,8.183006815867392
0.8695652173913043,0.4420289855072464,0.8478260869565217,0.8478260869565217,8.258799387844268
0.8695652173913043,0.4420289855072464,0.8478260869565217,0.8478260869565217,8.335293965098193
0.8695652173913043,0.45652173913043476,0.8478260869565217,0.8478260869565217,8.412497049736118
0.8695652173913043,0.463768115942029,0.8478260869565217,0.8478260869565217,8.490415204088746
0.8695652173913043,0.463768115942029,0.8478260869565217,0.8478260869565217,8.56905505126835
0.8695652173913043,0.463768115942029,0.8478260869565217,0.8478260869565217,8.648423275731723
0.8695652173913043,0.463768115942029,0.8478260869565217,0.8478260869565217,8.728526623848378
0.8695652173913043,0.463768115942029,0.8478260869565217,0.8478260869565217,8.809371904473991
0.8695652173913043,0.463768115942029,0.8478260869565217,0.8478260869565217,8.89096598952916
0.8695652173913043,0.47101449275362317,0.8478260869565217,0.8478260869565217,8.973315814583522
0.8695652173913043,0.47101449275362317,0.8478260869565217,0.8478260869565217,9.05642837944529
0.8695652173913043,0.4782608695652174,0.8478260869565217,0.8478260869565217,9.14031074875623
0.8695652173913043,0.4782608695652174,0.8478260869565217,0.8478260869565217,9.224970052592175
0.8768115942028986,0.4782608695652174,0.8478260869565217,0.8478260869565217,9.310413487069077
0.8768115942028986,0.4782608695652174,0.8478260869565217,0.8478260869565217,9.396648314954692
0.8768115942028986,0.4782608695652174,0.8478260869565217,0.8478260869565217,9.483681866285922
0.8768115942028986,0.4855072463768116,0.8478260869565217,0.8478260869565217,9.571521538991863
0.8840579710144928,0.4855072463768116,0.8478260869565217,0.8478260869565217,9.660174799522645
0.8840579710144928,0.4855072463768116,0.8478260869565217,0.8478260869565217,9.749649183484088
0.8840579710144928,0.4855072463768116,0.8478260869565217,0.8478260869565217,9.83995229627823
0.8840579710144928,0.4927536231884058,0.8478260869565217,0.8478260869565217,9.931091813749795
0.8840579710144928,0.5072463768115942,0.8478260869565217,0.8478260869565217,10.023075482838655
0.8840579710144928,0.5072463768115942,0.8478260869565217,0.8478260869565217,10.115911122238298
0.8840579710144928,0.5072463768115942,0.8478260869565217,0.8478260869565217,10.209606623060465
0.8840579710144928,0.5072463768115942,0.8478260869565217,0.8478260869565217,10.30416994950588
0.8840579710144928,0.5072463768115942,0.8478260869565217,0.8478260869565217,10.399609139541198
0.8840579710144928,0.5072463768115942,0.8478260869565217,0.8478260869565217,10.495932305582278
0.8840579710144928,0.5072463768115942,0.8478260869565217,0.8478260869565217,10.5931476351837
0.8840579710144928,0.5072463768115942,0.8478260869565217,0.8478260869565217,10.691263391734761
0.8913043478260869,0.5144927536231884,0.855072463768116,0.8478260869565217,10.79028791516184
0.8913043478260869,0.5144927536231884,0.855072463768116,0.855072463768116,10.8902296226373
0.8913043478260869,0.5144927536231884,0.855072463768116,0.855072463768116,10.991097009294972
0.8913043478260869,0.5217391304347826,0.855072463768116,0.855072463768116,11.092898648952227
0.8985507246376812,0.5289855072463768,0.855072463768116,0.855072463768116,11.195643194838782
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.855072463768116,11.299339380332222
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.855072463768116,11.403996019700324
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.855072463768116,11.509622008850323
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.855072463768116,11.616226326085018
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,11.723818032865985
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,11.832406274583786
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,11.94200028133532
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,12.052609368708426
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,12.164242938573679
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,12.276910479883592
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,12.390621569479162
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,12.505385872903908
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,12.621213145225473
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,12.738113231864785
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,12.856096069432958
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,12.975171686575875
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,13.095350204826671
0.8985507246376812,0.5289855072463768,0.8623188405797102,0.8623188405797102,13.216641839466051
0.8985507246376812,0.5289855072463768,0.8695652173913043,0.8623188405797102,13.339056900390586
0.8985507246376812,0.5362318840579711,0.8695652173913043,0.8623188405797102,13.462605792989104
0.9057971014492754,0.5362318840579711,0.8695652173913043,0.8623188405797102,13.587299019027098
0.9057971014492754,0.5362318840579711,0.8695652173913043,0.8623188405797102,13.71314717753945
0.9057971014492754,0.5362318840579711,0.8695652173913043,0.8623188405797102,13.840160965731316
0.9057971014492754,0.5362318840579711,0.8695652173913043,0.8623188405797102,13.968351179887398
0.9057971014492754,0.5362318840579711,0.8695652173913043,0.8623188405797102,14.09772871628967
0.9057971014492754,0.5434782608695652,0.8695652173913043,0.8623188405797102,14.228304572143527
0.9130434782608695,0.5434782608695652,0.8695652173913043,0.8623188405797102,14.360089846512599
0.9130434782608695,0.5434782608695652,0.8695652173913043,0.8623188405797102,14.493095741262167
0.9202898550724637,0.5434782608695652,0.8695652173913043,0.8623188405797102,14.627333562011298
0.9202898550724637,0.5507246376811594,0.8695652173913043,0.8623188405797102,14.762814719093903
0.9202898550724637,0.5507246376811594,0.8695652173913043,0.8623188405797102,14.899550728528544
0.9202898550724637,0.5507246376811594,0.8695652173913043,0.8623188405797102,15.037553212997377
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8623188405797102,15.176833902834053
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8623188405797102,15.317404637020799
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8623188405797102,15.459277364194778
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8623188405797102,15.602464143663688
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8695652173913043,15.74697714643086
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8695652173913043,15.89282865622978
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8695652173913043,16.0400310705682
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8695652173913043,16.188596901781985
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8695652173913043,16.338538778098613
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8695652173913043,16.48986944471065
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8695652173913043,16.642601764859037
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8695652173913043,16.79674872092653
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8695652173913043,16.952323415541205
0.9202898550724637,0.5579710144927537,0.8695652173913043,0.8695652173913043,17.109339072690144
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,17.26780903884356
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,17.42774678408919
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,17.589165903277326
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,17.75208011717635
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,17.916503273639005
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,18.082449348779516
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,18.249932448161523
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,18.41896680799711
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,18.589566796356873
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,18.761746914391203
0.927536231884058,0.5579710144927537,0.8695652173913043,0.8695652173913043,18.935521797562952
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,19.11090621689138
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,19.287915080207778
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,19.46656343342262
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,19.646866461804457
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,19.828839491270713
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,20.01249798969037
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,20.197857568198785
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,20.384933982524633
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,20.573743134329128
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,20.764301072557746
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,20.956623994804332
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,21.150728248687948
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,21.346630333242445
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,21.544346900318832
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,21.7438947560008
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,21.945290862033136
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,22.14855233726359
0.927536231884058,0.5652173913043478,0.8695652173913043,0.8695652173913043,22.353696459097954
0.927536231884058,0.572463768115942,0.8695652173913043,0.8695652173913043,22.560740664968602
0.927536231884058,0.572463768115942,0.8695652173913043,0.8695652173913043,22.7697025538168
0.927536231884058,0.572463768115942,0.8695652173913043,0.8695652173913043,22.98059988758851
0.927536231884058,0.572463768115942,0.8695652173913043,0.8695652173913043,23.193450592744288
0.927536231884058,0.5869565217391305,0.8695652173913043,0.8695652173913043,23.408272761782932
0.927536231884058,0.5942028985507246,0.8695652173913043,0.8695652173913043,23.625084654779464
0.927536231884058,0.5942028985507246,0.8695652173913043,0.8695652173913043,23.843904700937205
0.927536231884058,0.6014492753623188,0.8695652173913043,0.8695652173913043,24.06475150015424
0.927536231884058,0.6014492753623188,0.8695652173913043,0.8695652173913043,24.287643824604515
0.927536231884058,0.6014492753623188,0.8695652173913043,0.8695652173913043,24.512600620333387
0.927536231884058,0.6014492753623188,0.8695652173913043,0.8695652173913043,24.73964100886813
0.927536231884058,0.6014492753623188,0.8695652173913043,0.8695652173913043,24.968784288843267
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8695652173913043,25.200049937640923
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,25.433457613046496
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,25.669027154919505
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,25.906778586880076
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,26.14673211801092
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,26.388908144575105
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,26.633327251749822
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,26.88001021537606
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,27.128978003724658
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,27.380251779278577
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,27.6338529005317
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,27.88980292380441
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,28.1481236050758
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,28.408836901833027
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,28.671964974937698
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,28.937530190509502
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,29.205555121827466
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,29.47606255124857
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,29.749075472144405
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,30.024617090855493
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,30.30271082866396
0.927536231884058,0.6014492753623188,0.8768115942028986,0.8768115942028986,30.583380323784333
0.927536231884058,0.6086956521739131,0.8768115942028986,0.8768115942028986,30.86664943337273
0.927536231884058,0.6086956521739131,0.8768115942028986,0.8768115942028986,31.15254223555488
0.927536231884058,0.6086956521739131,0.8768115942028986,0.8768115942028986,31.441083031472647
0.927536231884058,0.6159420289855072,0.8768115942028986,0.8768115942028986,31.732296347349763
0.927536231884058,0.6159420289855072,0.8768115942028986,0.8768115942028986,32.02620693657652
0.927536231884058,0.6159420289855072,0.8768115942028986,0.8768115942028986,32.32283978181379
0.927536231884058,0.6159420289855072,0.8768115942028986,0.8768115942028986,32.622220097116696
0.927536231884058,0.6231884057971014,0.8768115942028986,0.8768115942028986,32.924373330077685
0.927536231884058,0.6231884057971014,0.8768115942028986,0.8768115942028986,33.229325163989714
0.927536231884058,0.6231884057971014,0.8768115942028986,0.8768115942028986,33.5371015200293
0.927536231884058,0.6231884057971014,0.8768115942028986,0.8768115942028986,33.84772855945981
0.927536231884058,0.6231884057971014,0.8768115942028986,0.8768115942028986,34.16123268585528
0.927536231884058,0.6231884057971014,0.8768115942028986,0.8768115942028986,34.47764054734464
0.927536231884058,0.6231884057971014,0.8768115942028986,0.8768115942028986,34.79697903887691
0.927536231884058,0.6231884057971014,0.8768115942028986,0.8768115942028986,35.1192753045073
0.927536231884058,0.6304347826086957,0.8768115942028986,0.8768115942028986,35.44455673970434
0.927536231884058,0.6304347826086957,0.8768115942028986,0.8768115942028986,35.77285099367874
0.927536231884058,0.6304347826086957,0.8768115942028986,0.8768115942028986,36.10418597173337
0.927536231884058,0.6304347826086957,0.8768115942028986,0.8768115942028986,36.43858983763545
0.927536231884058,0.6304347826086957,0.8768115942028986,0.8768115942028986,36.77609101601033
0.927536231884058,0.6304347826086957,0.8768115942028986,0.8768115942028986,37.11671819475765
0.927536231884058,0.6376811594202898,0.8768115942028986,0.8768115942028986,37.46050032748993
0.927536231884058,0.6376811594202898,0.8768115942028986,0.8768115942028986,37.80746663599349
0.927536231884058,0.6376811594202898,0.8768115942028986,0.8768115942028986,38.15764661271248
0.927536231884058,0.6376811594202898,0.8768115942028986,0.8768115942028986,38.511070023255705
0.927536231884058,0.644927536231884,0.8768115942028986,0.8768115942028986,38.867766908926654
0.927536231884058,0.644927536231884,0.8768115942028986,0.8768115942028986,39.22776758927719
0.927536231884058,0.644927536231884,0.8768115942028986,0.8768115942028986,39.591102664684584
0.927536231884058,0.6521739130434783,0.8768115942028986,0.8768115942028986,39.957803018952696
0.927536231884058,0.6521739130434783,0.8768115942028986,0.8768115942028986,40.32789982193707
0.927536231884058,0.6521739130434783,0.8768115942028986,0.8768115942028986,40.701424532194366
0.927536231884058,0.6521739130434783,0.8768115942028986,0.8768115942028986,41.078408899656466
0.927536231884058,0.6521739130434783,0.8768115942028986,0.8768115942028986,41.45888496832911
0.927536231884058,0.6521739130434783,0.8768115942028986,0.8768115942028986,41.84288507901582
0.927536231884058,0.6521739130434783,0.8768115942028986,0.8768115942028986,42.23044187206674
0.927536231884058,0.6521739130434783,0.8768115942028986,0.8768115942028986,42.62158829015323
0.927536231884058,0.6521739130434783,0.8840579710144928,0.8768115942028986,43.01635758106795
0.927536231884058,0.6521739130434783,0.8840579710144928,0.8768115942028986,43.41478330055092
0.927536231884058,0.6521739130434783,0.8840579710144928,0.8840579710144928,43.816899315141924
0.927536231884058,0.6521739130434783,0.8840579710144928,0.8840579710144928,44.22273980505899
0.927536231884058,0.6594202898550725,0.8840579710144928,0.8840579710144928,44.63233926710395
0.927536231884058,0.6666666666666666,0.8840579710144928,0.8840579710144928,45.04573251759459
0.927536231884058,0.6666666666666666,0.8840579710144928,0.8840579710144928,45.462954695323994
0.927536231884058,0.6666666666666666,0.8840579710144928,0.8840579710144928,45.88404126454759
0.927536231884058,0.6666666666666666,0.8840579710144928,0.8840579710144928,46.30902801799739
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,46.73795107992461
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,47.17084690917017
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,47.607752302263684
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,48.048704396551315
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,48.493740673352356
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,48.94289896114529
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,49.396217438783204
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,49.853734638738935
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,50.31548945038054
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,50.78152112327673
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,51.2518692705333
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,51.72657387216019
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,52.205675278469755
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,52.689214213506744
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,53.17723177850969
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,53.66976945540476
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,54.16686911033152
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,54.66857299720181
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,55.17492376129126
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,55.68596444286412
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,56.20173848083188
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,56.72228971644544
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,57.247662397021784
0.927536231884058,0.6739130434782609,0.8840579710144928,0.8840579710144928,57.77790117970504
0.927536231884058,0.6811594202898551,0.8840579710144928,0.8840579710144928,58.313051135262214
0.927536231884058,0.6811594202898551,0.8840579710144928,0.8840579710144928,58.8531577519145
0.927536231884058,0.6811594202898551,0.8840579710144928,0.8840579710144928,59.398266939203566
0.927536231884058,0.6811594202898551,0.8840579710144928,0.8840579710144928,59.94842503189409
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,60.503678793912215
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,61.06407542232039
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,61.629662551329425
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,62.200488256347114
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,62.776601058065
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,63.35804992658251
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,63.9448842855694
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,64.53715401646701
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,65.13490946272803
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,65.73820143409586
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,66.34708121092348
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,66.96160054853219
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,67.5818116816111
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,68.20776732865686
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,68.83952069645497
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,69.47712548460237
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,70.12063589007181
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,70.77010661181889
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,71.42559285543126
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,72.08715033782136
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8840579710144928,72.7548352919623
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8913043478260869,73.42870447166761
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8913043478260869,74.1088151564157
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8913043478260869,74.79522515621821
0.927536231884058,0.6884057971014492,0.8840579710144928,0.8913043478260869,75.48799281653436
0.927536231884058,0.6884057971014492,0.8913043478260869,0.8913043478260869,76.18717702322995
0.927536231884058,0.6884057971014492,0.8913043478260869,0.8913043478260869,76.8928372075831
0.927536231884058,0.6884057971014492,0.8913043478260869,0.8913043478260869,77.6050333513357
0.927536231884058,0.6884057971014492,0.8913043478260869,0.8913043478260869,78.32382599179196
0.927536231884058,0.6956521739130435,0.8913043478260869,0.8913043478260869,79.04927622696424
0.927536231884058,0.6956521739130435,0.8913043478260869,0.8913043478260869,79.78144572076624
0.927536231884058,0.6956521739130435,0.8913043478260869,0.8913043478260869,80.52039670825474
0.927536231884058,0.6956521739130435,0.8913043478260869,0.8913043478260869,81.26619200091946
0.927536231884058,0.6956521739130435,0.8913043478260869,0.8913043478260869,82.01889499202203
0.927536231884058,0.6956521739130435,0.8913043478260869,0.8913043478260869,82.77856966198476
0.927536231884058,0.6956521739130435,0.8913043478260869,0.8913043478260869,83.54528058382867
0.927536231884058,0.6956521739130435,0.8913043478260869,0.8913043478260869,84.31909292866256
0.927536231884058,0.7028985507246377,0.8913043478260869,0.8913043478260869,85.10007247122246
0.927536231884058,0.7028985507246377,0.8913043478260869,0.8913043478260869,85.88828559546249
0.927536231884058,0.7028985507246377,0.8913043478260869,0.8913043478260869,86.68379930019779
0.927536231884058,0.7028985507246377,0.8913043478260869,0.8913043478260869,87.4866812047991
0.927536231884058,0.7028985507246377,0.8913043478260869,0.8913043478260869,88.29699955494087
0.927536231884058,0.7028985507246377,0.8913043478260869,0.8913043478260869,89.11482322840202
0.927536231884058,0.7028985507246377,0.8913043478260869,0.8913043478260869,89.94022174092044
0.927536231884058,0.7028985507246377,0.8985507246376812,0.8985507246376812,90.77326525210228
0.927536231884058,0.7028985507246377,0.8985507246376812,0.8985507246376812,91.61402457138516
0.927536231884058,0.7028985507246377,0.8985507246376812,0.8985507246376812,92.46257116405738
0.927536231884058,0.7101449275362319,0.8985507246376812,0.8985507246376812,93.31897715733238
0.927536231884058,0.7101449275362319,0.8985507246376812,0.8985507246376812,94.18331534647952
0.927536231884058,0.717391304347826,0.8985507246376812,0.8985507246376812,95.05565920101196
0.927536231884058,0.717391304347826,0.8985507246376812,0.8985507246376812,95.93608287093141
0.927536231884058,0.717391304347826,0.8985507246376812,0.8985507246376812,96.82466119303123
0.927536231884058,0.717391304347826,0.8985507246376812,0.8985507246376812,97.72146969725725
0.927536231884058,0.717391304347826,0.8985507246376812,0.8985507246376812,98.6265846131282
0.927536231884058,0.717391304347826,0.8985507246376812,0.8985507246376812,99.54008287621524
0.927536231884058,0.717391304347826,0.8985507246376812,0.9057971014492754,100.46204213468131
0.927536231884058,0.717391304347826,0.8985507246376812,0.9057971014492754,101.39254075588153
0.927536231884058,0.717391304347826,0.8985507246376812,0.9057971014492754,102.3316578330245
0.927536231884058,0.717391304347826,0.8985507246376812,0.9057971014492754,103.27947319189515
0.927536231884058,0.717391304347826,0.8985507246376812,0.9057971014492754,104.23606739764011
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,105.20152176161591
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,106.17591834830002
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,107.15933998226711
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,108.15187025522881
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,109.1535935331391
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,110.16459496336569
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,111.1849604819271
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,112.21477682079802
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,113.25413151528114
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,114.30311291144787
0.927536231884058,0.717391304347826,0.9057971014492754,0.9057971014492754,115.36181017364785
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,116.43031329208767
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,117.50871309048075
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,118.59710123376694
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,119.69557023590428
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,120.8042134677329
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,121.92312516491107
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,123.05240043592616
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,124.19213527017834
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,125.34242654613995
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,126.50337203959037
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,127.67507043192657
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,128.8576213185518
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,130.05112521734085
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,131.25568357718427
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,132.47139878661176
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,133.69837418249466
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,134.93671405883066
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,136.18652367560813
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,137.44790926775366
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,138.7209780541621
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,140.00583824680976
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,141.30259905995337
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,142.61137071941283
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,143.93226447194064
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,145.26539259467813
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,146.61086840469844
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,147.96880626863964
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,149.33932161242518
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,150.72253093107557
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,152.1185517986105
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,153.52750287804227
0.927536231884058,0.7246376811594203,0.9057971014492754,0.9057971014492754,154.94950393146317
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,156.3846758302246
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,157.8331405652118
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,159.29502125721228
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,160.77044216738236
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,162.25952870780873
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,163.76240745216873
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,165.27920614648954
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,166.81005372000593
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,168.35508029612024
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,169.9144172034626
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,171.48819698705393
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,173.07655341957258
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,174.67962151272457
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,176.29753752872057
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,177.93043899185773
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,179.5784647002095
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,181.24175473742378
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,182.92045048462938
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,184.61469463245476
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,186.324631193156
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,188.05040551285816
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,189.79216428391015
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,191.55005555735278
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,193.32422875550452
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,195.11483468466164
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,196.92202554791714
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,198.74595495809837
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,200.5867779508234
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,202.44465099768038
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,204.31973201952704
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,206.21218039991425
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,208.12215699863393
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,210.04982416539153
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,211.9953457536071
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,213.95888713434215
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,215.94061521035653
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,217.94069843029558
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,219.95930680300748
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,221.99661191199547
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,224.05278693000182
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,226.12800663372772
0.927536231884058,0.7318840579710145,0.9057971014492754,0.9057971014492754,228.22244741868985
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,230.33628731421314
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,232.4697059985648
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,234.62288481422624
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,236.79600678330763
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,238.98925662310504
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,241.2028207618007
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,243.43688735431104
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,245.691646298279
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,247.96728925021577
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,250.26400964179192
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,252.58200269627847
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,254.9214654451423
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,257.28259674479324
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,259.665597293487
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,262.07066964838526
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,264.498018242772
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,266.9478494034321
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,269.4203713681882
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,271.9157943036019
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,274.43433032283656
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,276.9761935036891
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,279.5415999067856
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,282.1307675939471
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,284.74391664672476
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,287.38126918510665
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,290.04304938639916
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,292.7294835042816
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,295.440799888038
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,298.17722900196736
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,300.9390034449721
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,303.72635797033115
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,306.5395295056527
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,309.3787571730137
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,312.2442823092858
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,315.13634848664793
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,318.05520153329195
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,321.00108955431716
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,323.9742629528196
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,326.9749744511768
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,330.0034791125285
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,333.06003436245885
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,336.1449000108765
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,339.2583382740992
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,342.40061379714257
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,345.57199367621394
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,348.77274748141775
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,352.00314727966787
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,355.2634676578139
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,358.5539857459817
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,361.874981241128
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,365.22673643081754
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,368.6095362172158
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,372.0236681413066
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,375.4694224073337
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,378.94709190746676
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,382.45697224669993
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,385.9993617679767
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,389.5745615775501
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,393.18287557057704
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,396.82461045694816
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,400.5000757873611
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,404.20958397963057
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,407.9534503452449
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,411.7319931161679
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,415.54553347188755
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,419.39439556671863
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,423.27890655735484
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,427.19939663067765
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,431.15619903182284
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,435.149650092505
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,439.1800892596086
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,443.2478591240396
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,447.3533054498463
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,451.4967772036102
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,455.6786265841064
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,459.8992090522438
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,464.15888336127773
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,468.4580115873045
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,472.7969591600391
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,477.17609489387456
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,481.5957910192351
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,486.0564232142134
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,490.55837063650455
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,495.1020159556351
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,499.68774538548837
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,504.3159487171359
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,508.98701935196794
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,513.7013543351344
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,518.4593543892913
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,523.2614239486662
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,528.1079711934331
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,532.9994080844087
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,537.9361503980704
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,542.9186177618943
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,547.9472336900287
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,553.0224256192901
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,558.144624945496
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,563.3142670601358
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,568.5317913873754
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,573.7976414214133
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,579.1122647641758
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,584.4761131633632
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,589.8896425508499
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,595.353313081437
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,600.8675891719687
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,606.4329395408062
0.927536231884058,0.7391304347826086,0.9057971014492754,0.9057971014492754,612.0498372476696
0.927536231884058,0.7463768115942029,0.9057971014492754,0.9057971014492754,617.7187597338494
0.927536231884058,0.7463768115942029,0.9057971014492754,0.9057971014492754,623.4401888627864
0.927536231884058,0.7463768115942029,0.9057971014492754,0.9057971014492754,629.2146109610344
0.927536231884058,0.7463768115942029,0.9057971014492754,0.9057971014492754,635.0425168595962
0.927536231884058,0.7463768115942029,0.9057971014492754,0.9057971014492754,640.924401935645
0.927536231884058,0.7463768115942029,0.9057971014492754,0.9057971014492754,646.8607661546328
0.927536231884058,0.7463768115942029,0.9057971014492754,0.9057971014492754,652.8521141127848
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,658.898955079995
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,665.0018030431119
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,671.161176749628
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,677.3775997517752
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,683.6516004510238
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,689.9837121430019
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,696.3744730628222
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,702.8244264308346
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,709.3341204987997
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,715.9041085964889
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,722.5349491787214
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,729.2272058728313
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,735.9814475265764
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,742.7982482564919
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,749.6781874966877
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,756.6218500481056
0.927536231884058,0.7536231884057971,0.9057971014492754,0.9057971014492754,763.6298261282242
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,770.7027114212295
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,777.841107128649
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,785.0456200204509
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,792.3168624866254
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,799.6554525892346
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,807.0620141149499
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,814.5371766280746
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,822.0815755240541
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,829.6958520834906
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,837.380653526649
0.927536231884058,0.7681159420289855,0.9057971014492754,0.9057971014492754,845.1366330684713
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,852.9644499741025
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,860.8647696149245
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,868.8382635251185
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,876.8856094587427
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,885.0074914473439
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,893.2045998580968
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,901.4776314524918
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,909.8272894455558
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,918.2542835656282
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,926.7593301146883
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,935.3431520292387
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,944.0064789417603
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,952.750047242729
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,961.5746001432095
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,970.4808877380307
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,979.4696670695396
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,988.5417021919574
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,997.6977642363202
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,1006.9386314760271
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,1016.2650893929952
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,1025.677930744422
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,1035.1779556301763
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,1044.7659715608042
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,1054.4427935261685
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,1064.2092440647245
0.927536231884058,0.7753623188405797,0.9057971014492754,0.9057971014492754,1074.0661533334335
0.927536231884058,0.782608695652174,0.9057971014492754,0.9057971014492754,1084.014359178331
0.927536231884058,0.782608695652174,0.9057971014492754,0.9057971014492754,1094.0547072057425
0.927536231884058,0.782608695652174,0.9057971014492754,0.9057971014492754,1104.18805085416
0.927536231884058,0.782608695652174,0.9057971014492754,0.9057971014492754,1114.415251466788
0.927536231884058,0.7971014492753623,0.9057971014492754,0.9057971014492754,1124.737178364752
0.927536231884058,0.7971014492753623,0.9057971014492754,0.9057971014492754,1135.154708920999
0.927536231884058,0.7971014492753623,0.9057971014492754,0.9057971014492754,1145.6687286348715
0.927536231884058,0.7971014492753623,0.9057971014492754,0.9057971014492754,1156.2801312073755
0.927536231884058,0.7971014492753623,0.9057971014492754,0.9057971014492754,1166.9898186171474
0.927536231884058,0.7971014492753623,0.9057971014492754,0.9057971014492754,1177.7987011971193
0.927536231884058,0.7971014492753623,0.9057971014492754,0.9057971014492754,1188.7076977119034
0.927536231884058,0.7971014492753623,0.9057971014492754,0.9057971014492754,1199.7177354358844
0.927536231884058,0.7971014492753623,0.9057971014492754,0.9057971014492754,1210.8297502320395
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1222.0446866314887
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1233.363497913776
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1244.787146187906
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1256.3166024741201
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1267.9528467864338
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1279.6968682159415
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1291.549665014884
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1303.512244681509
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1315.5856240457038
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1327.770829355429
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1340.0688963639507
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1352.4808704178754
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1365.0078065460139
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1377.6507695490536
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1390.4108340900696
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1403.2890847858732
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1416.2866162991988
0.927536231884058,0.8043478260869565,0.9057971014492754,0.9057971014492754,1429.4045334317611
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1442.6439512181573
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1456.0059950206485
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1469.4918006248172
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1483.1025143361044
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1496.8392930772557
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1510.7033044866541
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1524.695727017573
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1538.8177500383463
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1553.07057393346
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1567.455410205595
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1581.9734815785998
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1596.6260221014252
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1611.41427725302
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1626.3395040481923
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1641.4029711444664
0.927536231884058,0.8115942028985508,0.9057971014492754,0.9057971014492754,1656.6059589499134
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1671.94975973199
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1687.4356777273756
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1703.0650292528444
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1718.8391428171456
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1734.7593592339308
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1750.827031735725
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1767.0435260889467
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1783.4102207100082
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1799.9285067824765
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1816.5997883753266
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1833.4254825622907
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1850.4070195423021
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1867.545842761076
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1884.8434090337953
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1902.301188668944
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1919.9206655932849
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1937.703337477989
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1955.650715865949
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1973.7643263002553
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,1992.0457084538693
0.927536231884058,0.8188405797101449,0.9057971014492754,0.9057971014492754,2010.496416260499
0.927536231884058,0.8260869565217391,0.9057971014492754,0.9057971014492754,2029.1180180466781
0.927536231884058,0.8260869565217391,0.9057971014492754,0.9057971014492754,2047.9120966650855
0.927536231884058,0.8260869565217391,0.9057971014492754,0.9057971014492754,2066.880249629082
0.927536231884058,0.8260869565217391,0.9057971014492754,0.9057971014492754,2086.0240892485026
0.927536231884058,0.8260869565217391,0.9057971014492754,0.9057971014492754,2105.345242766706
0.927536231884058,0.8260869565217391,0.9057971014492754,0.9057971014492754,2124.8453524988827
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2144.5260759716675
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2164.3890860640204
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2184.436071149426
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2204.6687352394097
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2225.0887981283695
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2245.697995539774
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2266.498079273693
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2287.490817355702
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2308.6779941871696
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2330.0614106969247
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2351.6428844943484
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2373.424250023866
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2395.407358720877
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2417.594079169131
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2439.98629725955
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2462.5859163505465
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2485.3948574297983
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2508.4150592775386
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2531.6484786313554
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2555.097090352507
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2578.7628875938008
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2602.6478819690046
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2626.7541037238357
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2651.083601908539
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2675.6384445520453
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2700.4207188377727
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2725.432531281028
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2750.6760079080645
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2776.153294436801
0.927536231884058,0.8333333333333334,0.9057971014492754,0.9057971014492754,2801.866556459195
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,2827.817979625341
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,2854.0097698292375
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,2880.4441533962977
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,2907.123377272578
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,2934.049709215787
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,2961.2254379880346
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,2988.6528735503825
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3016.3343472591973
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3044.272212064303
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3072.4688427090036
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3100.9266359319267
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3129.6480106707504
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3158.635408267819
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3187.8912926776457
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3217.4181506763716
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3247.218492073129
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3277.294849923382
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3307.6497807442424
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3338.285864731761
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3369.2057059802673
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3400.411932703706
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3431.9071974590424
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3463.6941773717344
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3495.775574363275
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3528.154115380883
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3560.832552629278
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3593.813663804626
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3627.1002523306483
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3660.695147596902
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3694.6012051993025
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3728.8213071828336
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3763.3583622865326
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3798.215306190736
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3833.3951017666013
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3868.9007393279753
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3904.73523688556
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3940.901640403448
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,3977.403024058037
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4014.242490499322
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4051.423171114647
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4088.9482262948604
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4126.820845702951
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4165.044248545185
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4203.6216838447135
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4242.556430717777
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4281.851798652411
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4321.511127789762
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4361.537789208006
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4401.935185208875
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4442.706749606883
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4483.855948021186
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4525.386278170166
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4567.301270168747
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4609.604486828433
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4652.29952396019
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4695.390010680058
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4738.879609717651
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4782.772017727485
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4827.070965603183
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4871.780218794631
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4916.903577628026
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,4962.444877628914
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5008.407989848212
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5054.79682119124
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5101.6153147498335
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5148.867450137493
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5196.557243827658
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5244.688749495119
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5293.266058360561
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5342.293299538353
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5391.7746403875
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5441.714286865893
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5492.116483887789
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5542.985515684669
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5594.325706169378
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5646.141419303667
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5698.437059469142
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5751.217071841614
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5804.485942768978
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5858.248200152536
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5912.508413831875
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,5967.271195973317
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6022.541201461928
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6078.32312829723
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6134.621717992506
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6191.441755977841
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6248.788072006894
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6306.6655405674055
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6365.079081295571
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6424.033659394191
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6483.534286054721
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6543.586018883236
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6604.193962330305
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6665.363268124914
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6727.099135712337
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6789.406812696106
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6852.291595284064
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6915.758828738525
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,6979.81390783066
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7044.462277299037
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7109.709432312431
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7175.560918936929
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7242.022334607315
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7309.099328602911
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7376.79760252773
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7445.122910795136
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7514.08106111697
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7583.677914997191
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7653.919388230148
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7724.8114514034005
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7796.360130405229
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7868.571506936852
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,7941.45171902934
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8015.006961565405
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8089.243486805938
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8164.167604921464
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8239.78568452852
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8316.104153230961
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8393.129498166365
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8470.868266557402
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8549.327066268375
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8628.512566366895
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8708.431497690724
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8789.090653419955
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8870.496889654403
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,8952.657125996391
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9035.57834613893
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9119.267598459299
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9203.73199661822
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9288.978720164498
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9375.015015145289
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9461.848194722003
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9549.485639791967
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9637.934799615785
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9727.203192450537
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9817.29840618884
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,9908.228099003798
0.927536231884058,0.8405797101449275,0.9057971014492754,0.9057971014492754,10000.0


==> data/results_bak/maros_meszaros_problems/statistics.txt <==
[Failure rates]
 - OSQP = 10.1449 %
 - OSQP_polish = 10.1449 %
 - GUROBI = 7.9710 %
 - MOSEK = 16.6667 %


[OSQP Polish benchmarks]
  - Median time increase:  1.09x
  - Percentage of success: 33.06 %



==> data/results_bak/parametric_problems/OSQP no warmstart/Lasso/n50.csv <==
iter,run_time,status
75,0.150287063,solved
75,0.14096894199999999,solved
75,0.140416582,solved
100,0.182148146,solved
100,0.18228130399999998,solved
75,0.153500287,solved
75,0.153328096,solved
75,0.15331509599999998,solved
100,0.168841762,solved
100,0.169200029,solved
125,0.19846732,solved
100,0.183934852,solved
125,0.211588115,solved
125,0.198464451,solved
125,0.211946658,solved
125,0.21440820100000002,solved
125,0.198750151,solved
125,0.212170782,solved
125,0.211958799,solved
125,0.2111506,solved
150,0.227756187,solved
150,0.22710191400000002,solved
125,0.214997795,solved
150,0.242579197,solved
150,0.239866676,solved
125,0.21298698800000002,solved
150,0.240194668,solved
150,0.240141793,solved
125,0.211861579,solved
125,0.218816366,solved
125,0.21235662500000002,solved
125,0.212756167,solved
150,0.239767055,solved
150,0.239911921,solved
200,0.296973906,solved
200,0.303041883,solved
175,0.268717985,solved
175,0.267986679,solved
125,0.210708227,solved
125,0.21049216799999998,solved
150,0.239304014,solved
200,0.296724712,solved
175,0.268001238,solved
175,0.26781594200000003,solved
125,0.2103505,solved
150,0.239153526,solved
200,0.296451508,solved
200,0.297466225,solved
150,0.247210242,solved
175,0.268988066,solved
150,0.23997134800000003,solved
150,0.239855864,solved
150,0.239816751,solved
175,0.271033322,solved
175,0.26909296,solved
175,0.26868293,solved
250,0.354734548,solved
250,0.35677201199999997,solved
200,0.298196588,solved
200,0.299662841,solved
225,0.32727191,solved
200,0.29910412399999997,solved
200,0.298415632,solved
175,0.27010084,solved
150,0.240225581,solved
150,0.241362248,solved
200,0.300123027,solved
225,0.326202679,solved
175,0.27106147,solved
200,0.298690762,solved
225,0.335445114,solved
225,0.32727858200000004,solved
250,0.354794669,solved
225,0.325942306,solved
150,0.24095252,solved
175,0.268830413,solved
225,0.32621197100000004,solved
225,0.329149325,solved
225,0.32542229899999997,solved
225,0.325981381,solved
225,0.325474115,solved
175,0.26854401,solved
200,0.297051582,solved
175,0.270549858,solved
175,0.26825713500000004,solved
150,0.240058503,solved
150,0.241071827,solved
225,0.328839601,solved
200,0.301080634,solved
225,0.330557443,solved
200,0.297404716,solved
200,0.29767698600000003,solved
225,0.327416492,solved
175,0.268396304,solved
175,0.268297513,solved
175,0.26929966,solved
200,0.299277442,solved
200,0.297626155,solved
175,0.26908482,solved
150,0.241390585,solved


==> data/results_bak/parametric_problems/OSQP no warmstart/MPC/n50.csv <==
iter,run_time,status
50,0.048922822,solved
25,0.029760096,solved
50,0.038433859,solved
25,0.027736932,solved
25,0.024981979,solved
25,0.022026914,solved
25,0.022100808,solved
25,0.022111038,solved
25,0.022115638,solved
25,0.022118296,solved
25,0.022087472,solved
25,0.022091827,solved
25,0.022069666,solved
25,0.022136551,solved
25,0.022069288,solved
25,0.022052453,solved
25,0.022236732,solved
25,0.022218285,solved
25,0.022144643,solved
25,0.022125625,solved
25,0.022145128,solved
25,0.024853466,solved
25,0.02232249,solved
25,0.022015428,solved
25,0.022018657,solved
25,0.02204665,solved
25,0.02206602,solved
25,0.021958032,solved
25,0.022577772,solved
25,0.022336879,solved
25,0.022159056,solved
25,0.02239278,solved
25,0.022212299999999997,solved
25,0.022156419,solved
25,0.022290098,solved
25,0.02228799,solved
25,0.022126734,solved
25,0.022141587,solved
25,0.022153526,solved
25,0.02212021,solved
25,0.022115623,solved
25,0.022126279,solved
25,0.022122448,solved
25,0.02207148,solved
25,0.022147482,solved
25,0.022100148,solved
25,0.022173363,solved
25,0.022027648,solved
25,0.022127264,solved
25,0.02208386,solved
25,0.022255466,solved
25,0.022180342999999998,solved
25,0.022084607,solved
25,0.022304367,solved
25,0.022286804,solved
25,0.022073807,solved
25,0.022314684,solved
25,0.022536471000000002,solved
25,0.022209457000000002,solved
25,0.022119495000000003,solved
25,0.022042316,solved
25,0.022037052,solved
25,0.022091458,solved
25,0.022010955,solved
25,0.022197982,solved
25,0.022702127000000002,solved
25,0.022751137,solved
25,0.022796158,solved
25,0.022650748000000002,solved
25,0.022318868,solved
25,0.022093043,solved
25,0.022160858999999998,solved
25,0.022085182000000002,solved
25,0.022159853,solved
25,0.022120388,solved
25,0.022047261999999998,solved
25,0.022086608,solved
25,0.022077615,solved
25,0.022079698,solved
25,0.022044988,solved
25,0.022076448,solved
25,0.022057909,solved
25,0.022018071,solved
25,0.022112111,solved
25,0.022256045,solved
25,0.022584411,solved
25,0.022990823,solved
25,0.022809097,solved
25,0.023053047,solved
25,0.022199102,solved
25,0.022113184,solved
25,0.022463332,solved
25,0.022315078,solved
25,0.022099164,solved
25,0.022017642,solved
25,0.022047169999999998,solved
25,0.02206606,solved
25,0.021998297,solved
25,0.022048098000000002,solved
25,0.022312579,solved


==> data/results_bak/parametric_problems/OSQP no warmstart/Portfolio/n100.csv <==
iter,obj_val,run_time,status
125,-3.8360884827697124,0.304916361,solved
125,-3.1966364177630266,0.286531688,solved
125,-2.8889846330212285,0.252795579,solved
125,-2.571314442083234,0.25288911999999997,solved
125,-2.0647916921194094,0.252601586,solved
100,-1.9122280360127546,0.220853576,solved
75,-1.8880905757201163,0.189207442,solved
100,-1.4172758905762965,0.220765912,solved
100,-1.2292398186692053,0.221191461,solved
75,-1.4109112200379939,0.189034387,solved
75,-1.1257163845167024,0.18906536200000001,solved
75,-1.042911169475479,0.19072314299999998,solved
75,-0.9793614449208548,0.191118171,solved
75,-0.8279495665382522,0.189390041,solved
75,-0.766192720759778,0.19134796599999998,solved
75,-0.7785764715632216,0.189227368,solved
75,-0.7919839456518369,0.190635528,solved
100,-0.6609396958972226,0.22103485899999997,solved
75,-0.715375604507033,0.189351101,solved
75,-0.6983025390675026,0.189244702,solved
75,-0.6718157110485721,0.189008332,solved
75,-0.6585884463680448,0.18889720999999998,solved
75,-0.6521765835060935,0.188849349,solved
75,-0.644816900981445,0.188876354,solved
75,-0.6248744789402036,0.18899391999999998,solved
75,-0.6115774559188818,0.189702802,solved
100,-0.5506995532606948,0.22248730900000002,solved
75,-0.5374590516587645,0.192544514,solved
75,-0.571804108655933,0.189654611,solved
75,-0.5835606828922506,0.191151576,solved
75,-0.6575199330185691,0.190414328,solved
75,-0.597228587714295,0.189840776,solved
75,-0.5708103983708029,0.189924921,solved
75,-0.5758886299225952,0.189114099,solved
75,-0.5974366884291701,0.189207506,solved
75,-0.6481265220825242,0.189010168,solved
75,-0.602934714231751,0.188814926,solved
75,-0.6090510082329132,0.18878903800000002,solved
75,-0.5850870769066019,0.190226492,solved
75,-0.5644468177290155,0.190052063,solved
75,-0.6108963732404076,0.189789158,solved
75,-0.6137025917513635,0.189877771,solved
75,-0.5948554204335167,0.189357334,solved
75,-0.572036418402312,0.189870327,solved
75,-0.5696230378405157,0.188917455,solved
75,-0.5538913425823704,0.188804371,solved
75,-0.5491804359632085,0.189084891,solved
75,-0.5693332578162104,0.188869607,solved
100,-0.5227247055558626,0.220438339,solved
100,-0.5485809070119605,0.220418889,solved
100,-0.5337106798848584,0.221129095,solved
100,-0.5581543841991207,0.221412901,solved
75,-0.6143892994060793,0.190197984,solved
75,-0.5776137961670186,0.18947777999999998,solved
75,-0.609142684969886,0.189183088,solved
75,-0.5422276812353656,0.189053532,solved
75,-0.5926243257508261,0.18893021,solved
75,-0.5799818549891417,0.189973253,solved
75,-0.5650164276493683,0.19037596,solved
75,-0.570996821553092,0.19031473100000001,solved
75,-0.6158410380407878,0.189709258,solved
75,-0.5226994981222408,0.24089475700000001,solved
75,-0.5279164018568498,0.187968299,solved
75,-0.5806209981445997,0.188922981,solved
75,-0.5581240049264179,0.190084738,solved
75,-0.5450941270318678,0.18768021299999998,solved
75,-0.5526592217193567,0.189530419,solved
75,-0.5613655151939618,0.190070966,solved
75,-0.5588458070827067,0.18823019200000002,solved
75,-0.5580184305805617,0.189388878,solved
75,-0.5852106480998515,0.189884536,solved
75,-0.574325032258284,0.18674697299999998,solved
75,-0.5455639102173602,0.19032985600000002,solved
75,-0.5653552980867929,0.192371737,solved
75,-0.592279489655649,0.188612533,solved
75,-0.586642020823528,0.187280654,solved
75,-0.5564892663352218,0.187187246,solved
75,-0.5744972791296248,0.19089255,solved
75,-0.5819248383336068,0.19000830000000002,solved
75,-0.6150153899445564,0.191377139,solved
75,-0.6343206418653664,0.189824982,solved
75,-0.6206671078144108,0.189064585,solved
75,-0.649115089071318,0.189553297,solved
75,-0.6178786471237491,0.189527437,solved
75,-0.5780066748741747,0.18744286500000001,solved
75,-0.5519818184432239,0.18992600999999998,solved
75,-0.5962787350313208,0.19016603599999998,solved
100,-0.5100732092991512,0.22246695500000002,solved
75,-0.5706998295643136,0.191017702,solved
75,-0.5435675713839507,0.18837219900000002,solved
75,-0.5765957350245515,0.190029269,solved
75,-0.610989504788118,0.187079247,solved
75,-0.5896107294624677,0.190359532,solved
75,-0.613651987672154,0.187372124,solved
75,-0.5449387396336589,0.188577402,solved
75,-0.5294182899173403,0.18758882500000001,solved
75,-0.5580950097095221,0.19157736,solved
75,-0.5562359635827104,0.18986236499999998,solved
75,-0.558029510828131,0.18783288,solved
75,-0.5969744548139381,0.190821093,solved
75,-0.5925144255718167,0.189744675,solved
75,-0.582335054309227,0.190120531,solved
75,-0.6003379828604799,0.188150135,solved
75,-0.5716022326266506,0.188539214,solved
75,-0.5380116388722087,0.190161192,solved
75,-0.5427892799610714,0.18819939800000002,solved
75,-0.552167729220188,0.190107393,solved
75,-0.5558118099831871,0.188004606,solved
75,-0.550341233596532,0.199635491,solved
75,-0.5637402242539049,0.197116053,solved
75,-0.5067815430697954,0.192613621,solved
75,-0.5606165145183615,0.19035006799999998,solved
75,-0.6191237388094023,0.187731747,solved
75,-0.5951302729152813,0.188369029,solved
75,-0.567758251996502,0.187898017,solved
75,-0.584356770753757,0.18858345799999998,solved
75,-0.5405627888381249,0.188459333,solved
75,-0.5874822955213187,0.190830017,solved
75,-0.5853227074282895,0.188407202,solved
75,-0.5679373504341946,0.188542834,solved
75,-0.5718629284711831,0.187655352,solved
75,-0.6221830093255825,0.2615936,solved
75,-0.6413561873149758,0.193365718,solved
75,-0.6231779741878994,0.188900157,solved
100,-0.4972938824325407,0.221927825,solved
100,-0.525941434217016,0.222152888,solved
100,-0.5484341584049399,0.222646786,solved
100,-0.524547459887817,0.22647245600000002,solved
75,-0.6582347794071194,0.207181798,solved
75,-0.6293930936547484,0.191831284,solved
75,-0.6416304140188092,0.18805368,solved
75,-0.6611558022283445,0.194843421,solved
75,-0.578563266898329,0.191598182,solved
75,-0.5036815441149665,0.19127408,solved
75,-0.5840403439003405,0.190478648,solved
75,-0.5289535756723607,0.190398897,solved
75,-0.5792810128359067,0.19005654,solved
75,-0.5925949763706663,0.189404644,solved
75,-0.5827545653637198,0.191447005,solved
75,-0.5576910927532854,0.18992632399999998,solved
75,-0.5560543646358344,0.190438224,solved
75,-0.5685341172686686,0.192528323,solved
75,-0.562891810747293,0.190212831,solved
75,-0.5670227916953863,0.189731704,solved
75,-0.5467708992391586,0.189048875,solved
75,-0.5331873001147328,0.19154618299999998,solved
75,-0.510634633419295,0.189166583,solved
75,-0.472505840359138,0.190648926,solved
75,-0.5061730610825961,0.192744829,solved
50,-0.6896653955959804,0.15826739499999998,solved
50,-0.7498134386355418,0.15869197200000001,solved
75,-0.5186983213986688,0.18869076,solved
75,-0.5405334150808072,0.194904147,solved
75,-0.6019922702972114,0.189381341,solved
75,-0.5638143527883116,0.191923171,solved
75,-0.6607678265422519,0.19209611999999998,solved
75,-0.6134638274008113,0.191874541,solved
100,-0.5344896339278511,0.226803643,solved
100,-0.522552678394382,0.224514625,solved
100,-0.5482303710358946,0.221564921,solved
75,-0.5918073912013034,0.191012187,solved
75,-0.5712771127506661,0.189204912,solved
75,-0.6587555116377452,0.189224113,solved
75,-0.5735081883572813,0.189062072,solved
75,-0.5898378790691238,0.18862058399999998,solved
75,-0.5748515729698546,0.190694892,solved
75,-0.602067869503308,0.192336967,solved
75,-0.602102942891364,0.189128981,solved
75,-0.5984235228297203,0.19113412400000002,solved
75,-0.5621450683526167,0.189007049,solved
75,-0.582105710655107,0.189938661,solved
50,-0.7596521028119076,0.15800257899999998,solved
75,-0.5594072399009119,0.190504257,solved
75,-0.5684833133527006,0.19255645,solved
75,-0.5512600145993412,0.190564501,solved
75,-0.5049653485157211,0.19121190700000001,solved
75,-0.4950142593689446,0.191563282,solved
75,-0.5384527987478482,0.18834651800000002,solved
75,-0.580686912764761,0.192426005,solved
75,-0.5943429596433831,0.192577001,solved
75,-0.606023871450078,0.191196049,solved
100,-0.5389001314285453,0.27525126099999997,solved
75,-0.7136332452540961,0.194443438,solved
100,-0.5185896275358747,0.227175311,solved
75,-0.7361248226330622,0.192067005,solved
75,-0.6969012205877209,0.194597635,solved
100,-0.5441228287807643,0.226311167,solved
75,-0.7116041859752892,0.195362749,solved
75,-0.6964067084803849,0.194238955,solved
75,-0.7130740585668892,0.192213979,solved
75,-0.6753664662133612,0.193551317,solved
75,-0.6585698784764483,0.191392223,solved
75,-0.6893867919664093,0.193012384,solved
75,-0.6666315610062052,0.190882675,solved
75,-0.6825911162984132,0.193669614,solved
75,-0.7022421305576381,0.193444344,solved
75,-0.7156616965380902,0.193659965,solved
75,-0.7549468538523845,0.19421683,solved
75,-0.7516448250417969,0.194509188,solved
75,-0.743333851041086,0.192750377,solved
75,-0.7670648763402345,0.194438648,solved
75,-0.7403287473988657,0.194187962,solved
75,-0.7193979983438975,0.192721209,solved
75,-0.6774164329760365,0.192988503,solved
75,-0.7084803740978138,0.197494783,solved
75,-0.728087239851738,0.195091287,solved
100,-0.5564743512837987,0.225666861,solved
75,-0.7329226194803777,0.195784468,solved
100,-0.5488895676602442,0.226570459,solved
75,-0.7036929047413615,0.19346888699999998,solved
75,-0.7115355621776213,0.19450139900000002,solved
75,-0.732239266209616,0.193971772,solved
75,-0.6926910390495654,0.193186044,solved
75,-0.6901949525656191,0.196258405,solved
75,-0.649204172092231,0.194337865,solved
75,-0.6728875072764616,0.196891627,solved
75,-0.6745430018491577,0.19553299600000001,solved
75,-0.6605317733815095,0.193629143,solved
75,-0.7231403000708566,0.196902361,solved
75,-0.6799293896376328,0.195924331,solved
100,-0.5492347078781044,0.22593932900000002,solved
75,-0.7209616509873954,0.195227373,solved
75,-0.6882586179381244,0.192676337,solved
75,-0.7120214150490126,0.19622736,solved
75,-0.6963554936622887,0.19451617300000001,solved
75,-0.7263421467857462,0.19597171400000002,solved
75,-0.6707689931679591,0.193938056,solved
75,-0.6542168904854364,0.191872784,solved
75,-0.6495035133650279,0.197130335,solved
75,-0.6012620688353111,0.193861316,solved
75,-0.6150204393041446,0.193248812,solved
75,-0.6222429826570159,0.19534305200000002,solved
75,-0.6274194609875454,0.19325555,solved
100,-0.4864174409393376,0.22694274199999998,solved
100,-0.4966571867137688,0.226279135,solved
75,-0.6735939279281354,0.195178854,solved
75,-0.6717508293690183,0.192536294,solved
75,-0.6971831896730615,0.19300359,solved
75,-0.630666336594234,0.194112052,solved
75,-0.641828435386639,0.192523614,solved
75,-0.6039911017387487,0.193813094,solved
75,-0.6766915825817852,0.24150126300000002,solved
75,-0.6902762092888062,0.195687347,solved
75,-0.6738143406166796,0.190083812,solved
75,-0.713490350299285,0.194933605,solved
75,-0.6952376309420236,0.19384984700000002,solved
75,-0.6868099294211455,0.19269344700000002,solved
75,-0.6770221842233175,0.192339818,solved
75,-0.6460263729321847,0.19220268899999998,solved
75,-0.6899972876223228,0.193145693,solved
75,-0.7041903659158457,0.190473124,solved
75,-0.7114530187338244,0.191072145,solved
75,-0.6796270946220786,0.190583828,solved
75,-0.6501514469564027,0.189284564,solved
75,-0.6670620040072268,0.193047675,solved
75,-0.6770803781593011,0.19010740999999998,solved
75,-0.636674495941949,0.19067182500000002,solved
75,-0.6919206692828229,0.191132083,solved
75,-0.6894056237678471,0.193924719,solved
75,-0.6836659701392399,0.191177724,solved
75,-0.7406213895139149,0.19888729500000002,solved
75,-0.6743370692596593,0.192321215,solved
75,-0.6873932004250229,0.19409173400000002,solved
100,-0.5236151041186083,0.225053479,solved
175,-0.7580956902964189,0.304621627,solved
75,-0.7019259498853831,0.19186651700000001,solved
75,-0.745031722366538,0.19482086999999998,solved
75,-0.7602225397875186,0.1950998,solved
75,-0.7197678247608674,0.189825081,solved
75,-0.7377663895941355,0.192663433,solved
75,-0.7019760163019849,0.193950007,solved
75,-0.7259443444232818,0.190093897,solved
75,-0.7448403952909946,0.195187144,solved
75,-0.7893996486529649,0.191136366,solved
75,-0.7412786329441481,0.19325609700000002,solved
75,-0.6917813935436287,0.193621465,solved
75,-0.689803463867992,0.19772779499999998,solved
75,-0.705754287889516,0.19398347100000002,solved
75,-0.7308705181496556,0.194112657,solved
75,-0.7035388762946662,0.19240900900000002,solved
75,-0.6891246942914468,0.190423347,solved
75,-0.7222388447383878,0.192699685,solved
75,-0.6670575940501703,0.192409166,solved
75,-0.7828049330975598,0.19330189599999997,solved
100,-0.5641091555135089,0.22245169800000003,solved
75,-0.7237855947907399,0.19349253300000002,solved
75,-0.7313341867636393,0.192811418,solved
75,-0.6906522992479481,0.191483201,solved
75,-0.7023581206878226,0.19113534199999999,solved
75,-0.7256482619357106,0.192253106,solved
75,-0.772796273217083,0.19270584200000002,solved
75,-0.8049181930121453,0.19330851999999998,solved
75,-0.7760268790178263,0.193387185,solved
75,-0.7951084450910282,0.192386097,solved
75,-0.7823099675251253,0.19203524700000002,solved
75,-0.7657599898591887,0.192275242,solved
75,-0.7476184087869133,0.19185849100000002,solved
75,-0.6993662836352993,0.195178209,solved
75,-0.6943700422490842,0.192529214,solved
75,-0.7135150216009746,0.194042724,solved
75,-0.7651881784796728,0.199757731,solved
125,-0.6321430704477763,0.309624832,solved
75,-0.7614513103454836,0.19518228599999998,solved
75,-0.777811339279962,0.19441782000000002,solved
75,-0.6761756938558758,0.193909268,solved
75,-0.7979161681461021,0.193094985,solved
75,-0.7501658914193515,0.194859657,solved
75,-0.7894949955833555,0.195593395,solved
75,-0.7675618282370111,0.195364567,solved
75,-0.7413745423521851,0.194785911,solved
75,-0.7700556381588186,0.19438196,solved
75,-0.793298785836687,0.19379413099999998,solved
75,-0.8043224835136565,0.194264214,solved
75,-0.7918698556556117,0.196481138,solved
75,-0.8156727884080127,0.194165045,solved
75,-0.8094074742336963,0.19689082600000002,solved
75,-0.7564158940262186,0.194550065,solved
75,-0.752376281467259,0.194190295,solved
75,-0.7801805011404441,0.19115876599999998,solved
75,-0.7583769940131182,0.19438614799999998,solved
75,-0.7403237162396038,0.19609523099999998,solved
75,-0.7523051798700329,0.194786081,solved
75,-0.6915446209070557,0.19490667299999997,solved
75,-0.6880391851532955,0.193282526,solved
75,-0.6742790034266977,0.194454284,solved
75,-0.6251044453954421,0.195924828,solved
75,-0.7330454935742974,0.193390443,solved
75,-0.7062968987398484,0.194585072,solved
75,-0.7511681359239106,0.194767472,solved
75,-0.7000223948059227,0.191305989,solved
75,-0.7269032561211822,0.195408757,solved
75,-0.7193302076937151,0.192008664,solved
75,-0.7133669310718366,0.20105754,solved
75,-0.7796345799891593,0.19369867899999998,solved
75,-0.7832129000609355,0.19508003899999998,solved
75,-0.7588797205560289,0.193910201,solved
75,-0.7654641730267961,0.19485311100000002,solved
75,-0.6885715654105985,0.195215639,solved
75,-0.7115468578843179,0.194560176,solved
75,-0.732503626125877,0.197517996,solved
75,-0.7580649569883747,0.19673765999999998,solved
75,-0.7590542888446671,0.194551427,solved
75,-0.820467350014908,0.198640387,solved
75,-0.7301337776644068,0.194209756,solved
75,-0.7308831929918639,0.19889602099999998,solved
75,-0.7373129110079312,0.19648993799999998,solved
150,-0.5713236988705902,0.29525492200000003,solved
150,-0.7864222413604509,0.266730845,solved
125,-0.604184543986712,0.260518408,solved
75,-0.7349644087085686,0.19421744000000002,solved
75,-0.7514871540996194,0.202890147,solved
75,-0.7406565082206195,0.200774348,solved
75,-0.680993982314486,0.194937193,solved
125,-0.9255019959777661,0.235264278,solved
125,-0.5918078205018972,0.25840025899999997,solved
125,-0.8913169878969486,0.238205298,solved
125,-0.9594125627794758,0.231991065,solved
150,-0.8556197888532884,0.271812484,solved
100,-0.7090365221596499,0.22530899399999998,solved
125,-0.96027937487974,0.241981084,solved
75,-0.7460017762628481,0.19373291599999998,solved
75,-0.7387182482345809,0.220961703,solved
150,-0.8380420693913748,0.255185919,solved
125,-0.9615916178419037,0.223686916,solved
100,-0.6810029179808014,0.217608417,solved
75,-0.7783756708291965,0.185455169,solved
75,-0.7522286934716697,0.18527623799999998,solved
100,-0.6924191572192536,0.216264617,solved
75,-0.7368068763802691,0.185189825,solved
75,-0.6835832789702692,0.185324731,solved
75,-0.6809794299116234,0.18533401700000002,solved
75,-0.719185736225557,0.18698920600000002,solved
75,-0.7080264084643701,0.186454562,solved
75,-0.693073491969954,0.185697714,solved
75,-0.731617339409061,0.18538855599999998,solved
75,-0.6816790539386864,0.185164297,solved
75,-0.6942922158390072,0.185205076,solved
75,-0.7415684751887881,0.185506908,solved
100,-0.7045594508671057,0.216670201,solved
125,-0.6895168232637524,0.24827656400000003,solved
125,-1.0127486445659062,0.22409552,solved
125,-0.6572906756198053,0.248482011,solved
75,-0.7481746838023631,0.185444378,solved
125,-0.9407059693853576,0.223402634,solved
125,-0.9040773816032699,0.22314775600000003,solved
100,-0.6381646907950813,0.216142509,solved
75,-0.7290522483393048,0.185331193,solved
150,-0.828983165952252,0.254097646,solved
75,-0.7105913741043098,0.185444527,solved
75,-0.7065190114247106,0.18521964000000002,solved
125,-0.9316859675660945,0.22334199700000001,solved
125,-0.9227499856821344,0.22336297700000002,solved
75,-0.7001752742382783,0.184992611,solved
75,-0.7146734184281528,0.18545659,solved
75,-0.7147915099420938,0.185285898,solved
75,-0.7394659851322631,0.18534371500000002,solved
75,-0.7360887855070646,0.185292827,solved
75,-0.6826249362357273,0.186727031,solved
75,-0.7533556935758844,0.18568574399999999,solved
125,-0.641815210570922,0.247349964,solved
100,-0.655155054382917,0.21627535999999997,solved
125,-0.9338115834233937,0.22325073,solved
125,-0.954685944442025,0.223164001,solved
175,-0.6022590781069707,0.309162671,solved
125,-0.927785732753396,0.223322671,solved
125,-0.9060051671612972,0.22305196,solved
125,-0.9593276849637162,0.223242445,solved
125,-1.0251035529888899,0.22481094999999998,solved
125,-1.0201992482399282,0.22409944199999998,solved
75,-0.8147094977232285,0.185418578,solved
125,-0.9727990521102987,0.223324939,solved
125,-0.941128994788335,0.223484027,solved
75,-0.7361402097409542,0.185150955,solved
75,-0.7221925735101098,0.18525384,solved
125,-0.9308338911388658,0.22344521,solved
75,-0.7422803136173857,0.18504869699999998,solved
75,-0.7433100688796022,0.185311904,solved
125,-0.6278316222725058,0.247122903,solved
75,-0.6956224361505867,0.185906982,solved
75,-0.6447756296680934,0.185658293,solved
75,-0.6932719564804466,0.185428576,solved
75,-0.6306152926222514,0.236436891,solved
100,-1.0103252844708577,0.200009092,solved
125,-0.8880710525422412,0.22966403800000001,solved
100,-1.060803932295761,0.197738591,solved
75,-0.683374924797792,0.190112696,solved
125,-0.8507044451886729,0.229501022,solved
125,-0.8597338429699631,0.22914392099999997,solved
75,-0.6755397812966831,0.190312688,solved
125,-0.6360819321441356,0.254321006,solved
75,-0.7353819594113177,0.1910045,solved
125,-0.9895174670651816,0.23341062899999998,solved
75,-0.7689528902573972,0.193355422,solved
125,-1.0094596731424899,0.230052821,solved
75,-0.772750601527646,0.190597294,solved
75,-0.7792627846135307,0.19021211799999999,solved
100,-0.6267092237343684,0.22480934800000002,solved
75,-0.807561229220259,0.19081606299999998,solved
75,-0.7695716108456923,0.190236993,solved
75,-0.7182352947068703,0.190030341,solved
75,-0.7565690830930331,0.190501099,solved
75,-0.7930334021088594,0.18976736,solved
75,-0.7962830988090217,0.19005528700000002,solved
150,-0.8499618244815891,0.260418273,solved
75,-0.6712359117325797,0.18999929100000001,solved
75,-0.7072504330046679,0.190218738,solved
75,-0.7474441335847168,0.190093084,solved
125,-0.9730772204230844,0.228897922,solved
125,-0.9303911764973136,0.229156174,solved
125,-0.636116262783986,0.253381288,solved
125,-0.8805262029008606,0.229459489,solved
100,-0.6371640022736184,0.22275101800000002,solved
100,-0.6251351027369476,0.224394078,solved
125,-0.8648610767928078,0.231098605,solved
125,-0.9471045876181532,0.229764822,solved
100,-0.675361298154221,0.222047967,solved
75,-0.7233554792695387,0.190446053,solved
75,-0.7155294345053136,0.19044012300000002,solved
125,-0.8846676034811823,0.229528108,solved
100,-0.6280317008176655,0.222348466,solved
75,-0.7340165402026103,0.19196888,solved
75,-0.7246986399417578,0.191451849,solved
125,-0.9135608363290104,0.229431118,solved
125,-0.9173256282121294,0.229285476,solved
125,-0.934356128602569,0.22928978299999997,solved
125,-0.8785207236760977,0.229342325,solved
125,-0.9195097382023251,0.22927740800000002,solved
125,-0.9597642568403277,0.229298418,solved
125,-0.9165486434212425,0.22922621199999998,solved
125,-0.8940821297052006,0.22890423399999998,solved
150,-0.8235765161584434,0.26112076900000003,solved
125,-0.9115734702137039,0.22939476800000003,solved
125,-0.9045298394788753,0.229473808,solved
125,-0.6518464183538184,0.254800517,solved
75,-0.7178373074962318,0.190512399,solved
75,-0.7221717119059624,0.19044102400000001,solved
75,-0.6665535724801758,0.190440707,solved
75,-0.6652959060526034,0.19012712799999998,solved
125,-0.9116339959159387,0.229449269,solved
125,-0.6309515623186949,0.253701273,solved
125,-0.8883176505069457,0.22953252,solved
100,-0.6532890093436987,0.273691606,solved
100,-0.6384272797898776,0.218208835,solved
75,-0.6999789684163846,0.186466519,solved
100,-1.06533970535786,0.193391625,solved
125,-0.9338207253422299,0.224412921,solved
100,-1.0540509409860723,0.193326258,solved
125,-0.9067176009683966,0.224163753,solved
125,-0.9124324040762639,0.223842478,solved
125,-0.8634430524213853,0.22391957899999998,solved
75,-0.7515889652576117,0.1863089,solved
100,-1.127338623050119,0.19299961399999999,solved
100,-1.0927093523696756,0.193209929,solved
125,-0.9353011443221694,0.22397593999999998,solved
125,-0.9067036567262059,0.224118333,solved
100,-1.073284055373716,0.192904057,solved
100,-1.0674643781957873,0.19278422,solved
125,-0.8576884591163567,0.223733226,solved
100,-1.0376608307522965,0.192902205,solved
125,-0.9103127378638226,0.224162685,solved
75,-0.6844811902954642,0.186066581,solved
75,-0.6801092326477784,0.187099065,solved
125,-0.8953160688802876,0.22455461999999998,solved
100,-1.038587582704516,0.193223655,solved
125,-0.9141194482848938,0.22451959300000002,solved
100,-1.01749558753357,0.193024814,solved
100,-1.0457925050730703,0.193251944,solved
125,-0.9529664611924774,0.224200546,solved
100,-1.0327620805657691,0.193160375,solved
100,-1.0440014940598017,0.193153124,solved
100,-1.044379068243706,0.193341437,solved
100,-1.058788463795786,0.19303163699999998,solved
125,-0.9432855319759087,0.224177089,solved
100,-1.1197085488137706,0.19296529899999998,solved
100,-1.1147078626052447,0.19298615,solved
125,-0.9208971157413535,0.224094718,solved
100,-1.118855137675844,0.193100201,solved
100,-1.1204952922153963,0.193015645,solved
100,-1.078987212255935,0.193125894,solved
100,-1.0958057513639476,0.19321072,solved
125,-0.9052163246574636,0.224424328,solved
100,-1.0693080106821367,0.19325209399999999,solved
75,-0.6975223670577069,0.186691627,solved
125,-0.9326742407501598,0.224337466,solved
125,-0.9355077255959565,0.224542892,solved
125,-0.9575700951450836,0.224214873,solved
125,-0.9367214632537779,0.224088438,solved
125,-0.9897534655017183,0.224206289,solved
125,-0.963922022865999,0.22445268200000001,solved
125,-0.9853929950943987,0.22425826,solved
125,-0.9782999787366915,0.22421143999999998,solved
100,-1.131967449592215,0.193005991,solved
75,-0.7122379744256008,0.18647786900000002,solved
100,-0.6851986452278953,0.217748571,solved
100,-1.1055469193971281,0.1931338,solved
100,-1.0688597839366765,0.193036096,solved
100,-1.0692633569512606,0.193169323,solved
100,-1.031321069869385,0.193020079,solved
125,-0.8817459179735987,0.224130545,solved
100,-0.5830527480414924,0.217760477,solved
100,-1.006568507445085,0.193224965,solved
100,-0.9721975946971089,0.252791804,solved
100,-0.9596325325987217,0.19841204,solved
100,-1.0264035311513375,0.19756017199999998,solved
100,-1.080164173796025,0.197056765,solved
125,-0.9778182107236347,0.228858582,solved
100,-0.671604276216025,0.22182427300000002,solved
100,-1.043960800884081,0.197346739,solved
125,-0.9068605180489424,0.229031381,solved
100,-1.0944019571707446,0.197196867,solved
125,-0.9097296357041613,0.22886128300000003,solved
75,-0.7330037885129778,0.189691082,solved
125,-0.9010810916230096,0.22940547,solved
125,-0.9365987237028162,0.228874143,solved
125,-0.8707031571704624,0.228860652,solved
125,-0.8726424439267626,0.228622094,solved
100,-1.0570140978316478,0.197271911,solved
125,-0.849700030038756,0.228816831,solved
100,-1.0417734823465064,0.19729080599999999,solved
125,-0.8792324081635243,0.228760905,solved
100,-1.0335426910410728,0.19722857300000002,solved
100,-1.0448310393021671,0.197316819,solved
100,-1.0424170854781278,0.19714178400000001,solved
125,-0.9609858033047851,0.22871607,solved
100,-1.0886202898679693,0.19727525099999998,solved
100,-1.0747641780006372,0.196930047,solved
125,-0.960886932274825,0.22889925300000002,solved
125,-0.9329117059840335,0.228658842,solved
100,-1.0600147598902991,0.19688523200000002,solved
100,-1.0722046705358947,0.196428971,solved
100,-1.0865755113254347,0.197084914,solved
100,-1.0862491140715136,0.196964732,solved
125,-0.909984073643978,0.228629347,solved
100,-1.062626811038406,0.19698985,solved
100,-1.020597089720269,0.19724865000000003,solved
100,-1.0502131945247868,0.197153448,solved
100,-1.0256331685596534,0.19730350400000002,solved
100,-1.0037554555420267,0.19698697299999998,solved
100,-0.997183688719982,0.19707255699999998,solved
100,-1.0472535031686538,0.197166855,solved
75,-0.6996007185685869,0.18992872900000002,solved
75,-0.7213908205126728,0.19615597099999998,solved
100,-1.0726743937230052,0.209125823,solved
125,-0.9233989056558215,0.24749063500000001,solved
100,-1.1017347937090538,0.21004463099999998,solved
125,-0.9296937529935041,0.24462402,solved
125,-0.9328193523412994,0.241744567,solved
100,-1.0783488876891096,0.208100657,solved
100,-1.019951188070936,0.20289282599999997,solved
100,-1.0351849871401453,0.197853672,solved
125,-0.9127420464164742,0.229407643,solved
125,-0.9477228103632409,0.22898438499999998,solved
100,-1.161794018699067,0.19731299900000002,solved
125,-1.0338232550990893,0.228601489,solved
125,-1.051077918722878,0.241728612,solved
100,-1.2055921074659515,0.208777747,solved
125,-1.0260210122062663,0.24514787500000002,solved
125,-0.9564098397754663,0.235708861,solved
125,-0.9450803874336801,0.23020289100000002,solved
100,-1.1316715152273498,0.19750468100000002,solved
100,-1.1242528139078762,0.19725629,solved
125,-0.8904437492820139,0.297315431,solved
125,-0.8852747961629301,0.23344521000000001,solved
125,-0.9165665847665894,0.23307309199999998,solved
125,-0.9521702152174472,0.23290619099999998,solved
100,-1.15165560391507,0.200209014,solved
100,-1.1126929301052435,0.200003885,solved
100,-1.1269972094268024,0.19979698599999998,solved
100,-1.1150605567678014,0.20143065300000002,solved
100,-1.0685258819211236,0.200378532,solved
100,-1.0662579778796497,0.20012017199999999,solved
100,-1.057245461061513,0.200117928,solved
100,-1.0916075556972533,0.199882853,solved
100,-1.140213687892032,0.199982192,solved
100,-1.1297708217081208,0.19987394400000003,solved
100,-1.126122403562912,0.19998631300000003,solved
100,-1.1184169151235495,0.19985073999999997,solved
100,-1.1426726177520627,0.200008301,solved
100,-1.1557558938410568,0.20000344199999998,solved
100,-1.1874076051967473,0.19997696799999998,solved
100,-1.1356227239141554,0.199960585,solved
125,-0.9824837028603083,0.23242302399999998,solved
100,-1.116613897977802,0.19989156000000002,solved
100,-1.0711061909780986,0.199788188,solved
100,-1.0980080306221325,0.199904203,solved
125,-0.950643284377691,0.23245632700000002,solved
100,-1.0520117313863195,0.200091619,solved
100,-1.0476146640281467,0.200027338,solved
100,-1.069774813641197,0.199934487,solved
100,-1.0756778076060427,0.199870857,solved
100,-1.0378672137562421,0.200802029,solved
100,-1.0638057396006722,0.201455739,solved
125,-0.9128951452938091,0.233376971,solved
125,-0.8831037428330364,0.232898288,solved
75,-0.6728732468444486,0.192273767,solved
125,-0.9281883715725651,0.233006138,solved
125,-0.9408510989283512,0.23270711,solved
100,-1.0642903060325768,0.20007477099999998,solved
100,-1.1122793701120242,0.20129702,solved
100,-1.1486628251070217,0.200645466,solved
100,-1.113668742557552,0.200183952,solved
100,-1.1201175616113541,0.199885227,solved
75,-0.7023548919849931,0.192307421,solved
100,-1.1181372930615932,0.20069102500000002,solved
100,-0.6793383032429987,0.225099106,solved
100,-1.0862141879613456,0.200610219,solved
100,-1.1054497568495885,0.200342717,solved
100,-1.127302217205621,0.199817665,solved
100,-1.1302279513531661,0.199723007,solved
100,-1.1135408873237194,0.200222846,solved
100,-1.163160615593957,0.20002324,solved
100,-1.0418241570744928,0.199742506,solved
100,-1.081164999332632,0.19981753000000002,solved
100,-1.0643341029262767,0.2000765,solved
100,-1.081285826152703,0.199927681,solved
100,-1.0927192718613035,0.200039648,solved
100,-1.0630667197182129,0.20018106400000002,solved
100,-1.1242160568888906,0.200163362,solved
100,-1.0853262025977752,0.200269184,solved
100,-1.114698127264809,0.200043046,solved
100,-1.1129566410493688,0.200029199,solved
100,-1.1728979608114884,0.240003035,solved
100,-1.169576406587601,0.199890192,solved
100,-1.1192105448888037,0.198396029,solved
100,-1.0564920859287161,0.198241989,solved
100,-1.0862932736593656,0.198267037,solved
100,-1.039085572870054,0.19791070900000002,solved
100,-1.0754489285942554,0.198284664,solved
100,-1.0553787491326863,0.197805691,solved
100,-1.0151952681501901,0.197962608,solved
100,-1.0160113550209628,0.198006021,solved
100,-1.0266273055416781,0.197662283,solved
100,-1.0473082249214927,0.197650208,solved
100,-1.037778750676418,0.197967015,solved
100,-0.9915461558880951,0.197597325,solved
100,-1.006983794981577,0.198270349,solved
100,-1.0491868189756473,0.199670177,solved
100,-1.0327327951912109,0.197838158,solved
100,-1.0737413745443591,0.197674346,solved
100,-1.0898498824921008,0.19803851,solved
100,-1.1242835961266051,0.197509052,solved
100,-1.0681234783961673,0.197943172,solved
100,-1.0566606241388161,0.198056304,solved
125,-0.8812176193611316,0.229462177,solved
100,-1.0997162206717035,0.19776532600000002,solved
100,-1.068223408182137,0.19870400900000001,solved
125,-0.8907872261347329,0.229710477,solved
100,-1.1661072290027783,0.1979697,solved
125,-1.0100130820242517,0.230068918,solved
100,-1.0694377632195102,0.199686619,solved
100,-1.028299951357725,0.198307438,solved
100,-1.0020173864602109,0.19821933,solved
100,-1.047321113463135,0.197730403,solved
100,-1.0803776348547716,0.197608452,solved
100,-1.0886812316173238,0.197886784,solved
100,-1.0338982003899861,0.19754454999999999,solved
100,-1.0835178412871593,0.197804315,solved
100,-1.0858508732765337,0.197910366,solved
100,-1.1246017265058699,0.197517301,solved
100,-1.110211820255227,0.197647448,solved
100,-1.1681342270589696,0.198068778,solved
100,-1.09457135467701,0.19775384699999998,solved
100,-1.107193978426256,0.197788163,solved
100,-1.0931724056669212,0.19786803000000003,solved
100,-1.1454590343441802,0.197594976,solved
100,-1.0824121585584776,0.197613779,solved
100,-1.1001392225378899,0.19791328,solved
100,-1.0967816596237663,0.197535212,solved
100,-1.0795511298024747,0.19780310299999998,solved
100,-1.0124673588312403,0.197775324,solved
100,-1.0424144119493948,0.197854089,solved
100,-1.0432709355941796,0.19786128,solved
100,-1.0146412577973072,0.19770216599999998,solved
100,-1.0816965264908078,0.198848468,solved
100,-1.084084874563051,0.19812227799999999,solved
100,-1.0423549047742742,0.19841253599999997,solved
100,-1.0328201010131142,0.19819089499999998,solved
100,-1.0617049785527453,0.198067049,solved
100,-1.0736311805720602,0.198334609,solved
125,-0.9137788161841951,0.229801181,solved
100,-1.0448399337689898,0.198255862,solved
100,-1.0536353123858306,0.243646227,solved
100,-1.0630093514077994,0.193421924,solved
125,-0.9472020554452447,0.223732553,solved
100,-1.0758191060041131,0.19281955699999997,solved
100,-1.0432791833123154,0.192729242,solved
100,-0.9868662497325323,0.192655089,solved
100,-1.0436749343963565,0.192887418,solved
100,-1.0716637818219525,0.192703661,solved
100,-1.1005032863620312,0.19270189100000001,solved
100,-1.1014422998831221,0.192571232,solved
100,-1.0183031141115426,0.192766419,solved
100,-1.0666157330593005,0.19252008,solved
125,-0.9517674445127267,0.22339969399999998,solved
100,-1.071014320425141,0.194278469,solved
100,-1.1046427499620781,0.193941899,solved
100,-1.1005263259000713,0.193143082,solved
100,-1.0335735572326783,0.19267315200000001,solved
100,-1.029235539695616,0.193178024,solved
100,-1.0193477323905835,0.192999594,solved
75,-1.32894271873927,0.162195319,solved
100,-1.0889838146443787,0.192888335,solved
100,-1.116822174509652,0.19275256200000002,solved
100,-1.061673117989958,0.19252238900000002,solved
100,-1.0775837573322875,0.19285274000000002,solved
100,-1.0269057137009614,0.192785262,solved
100,-1.039798509535757,0.19257020600000002,solved
100,-1.0765661544921992,0.192530377,solved
100,-1.1059155935132832,0.19275204699999998,solved
100,-1.0666803569032384,0.192608166,solved
100,-1.0568893632075307,0.192483882,solved
100,-1.081793608729779,0.192501642,solved
100,-1.0535615773713465,0.192598247,solved
75,-1.281433562825852,0.161829754,solved
100,-0.9907168589593871,0.194844418,solved
100,-0.9980828545216194,0.19279532900000002,solved
100,-0.9820322947832452,0.192818284,solved
100,-1.0703880936637897,0.192580355,solved
100,-1.0400511523953662,0.192610477,solved
100,-1.0750919149535672,0.192557884,solved
100,-1.0421830603579454,0.192449914,solved
100,-1.094604352613521,0.192720258,solved
100,-1.098884255630877,0.192731388,solved
100,-1.0644397251611135,0.192474241,solved
100,-0.9838970647032841,0.19266139,solved
100,-1.0361437164667906,0.192597289,solved
100,-1.019104175527338,0.192781865,solved
100,-1.0309810003021709,0.19304855399999998,solved
100,-1.0920409703946774,0.19261547,solved
100,-1.0796366969792914,0.193024184,solved
100,-1.03150490381558,0.19248514700000002,solved
100,-1.0494751925396653,0.19309621999999999,solved
100,-1.0376893068347246,0.19323077700000002,solved
75,-1.274206128012197,0.162534986,solved
100,-1.028786826019316,0.194129727,solved
100,-1.0428052990871919,0.193540824,solved
100,-1.0815028885084013,0.19282513099999998,solved
100,-1.1058463347162542,0.19345394100000002,solved
100,-1.1404318069098702,0.192923925,solved
100,-1.0998377262143346,0.193409684,solved
100,-1.0709923613934949,0.192683995,solved
100,-1.0497753018845886,0.242159855,solved
100,-1.0649500983023983,0.194609044,solved
100,-1.046659471978782,0.194615924,solved
100,-1.07149357318765,0.19392991999999998,solved
100,-1.0199119066105045,0.193989993,solved
100,-1.0451301793275594,0.194159054,solved
100,-1.0620035332279618,0.193911644,solved
100,-1.059721069016952,0.193893746,solved
75,-1.3494968541497188,0.163190938,solved
100,-1.0502569397887926,0.19377196600000002,solved
100,-1.0880817764697366,0.19376294900000002,solved
100,-1.1042649557984803,0.193664743,solved
100,-1.018442453304658,0.193888874,solved
100,-1.065441879446349,0.194108058,solved
100,-1.104309488369146,0.19407830799999998,solved
100,-1.0834675002452294,0.193925144,solved
100,-1.0335511042193946,0.19446813200000002,solved
100,-1.0495324229799192,0.19385913500000002,solved
100,-1.1216161362333308,0.193856303,solved
100,-1.1159259440141056,0.193672216,solved
100,-1.1097767260597602,0.19384296099999998,solved
100,-1.0993860066105587,0.19398006499999998,solved
100,-1.1614813170695648,0.194141291,solved
100,-1.1477092769417352,0.193744538,solved
100,-1.1771684819096646,0.193823571,solved
100,-1.1218489692730778,0.19393580900000001,solved
100,-1.1617328207554645,0.193813952,solved
100,-1.1743177220799765,0.193916396,solved
100,-1.13553807242887,0.19406866,solved
100,-1.133805696526282,0.193739787,solved
100,-1.0872514980870547,0.193723881,solved
100,-1.0951825030750357,0.193699799,solved
100,-1.1006519558653727,0.193832521,solved
100,-1.025563703209492,0.19390626,solved
100,-1.042097169466606,0.193859838,solved
100,-1.123871594638642,0.193823643,solved
100,-1.1000153812009037,0.193824572,solved
100,-1.0722759450352166,0.193908849,solved
100,-1.0586148006966414,0.193913679,solved
100,-1.0620833711134714,0.193585857,solved
100,-1.1541270148755016,0.193784708,solved
100,-1.1291732875556764,0.193804706,solved
100,-1.1022911655692518,0.193756881,solved
100,-1.1331105987433017,0.19375541000000002,solved
100,-1.1079745683678408,0.193961201,solved
100,-1.0961493534154256,0.19379784,solved
100,-1.1010912410881888,0.193839141,solved
100,-1.0734131711200117,0.19367610000000002,solved
100,-1.0417929764631924,0.194047577,solved
100,-1.027252595433397,0.19373468,solved
100,-1.0564446902026516,0.193721317,solved
100,-1.0530749368278347,0.193679663,solved
100,-1.0647061435725482,0.193995087,solved
100,-1.1102148043351816,0.193643569,solved
100,-1.1400509392734655,0.19387177,solved
100,-1.0439301135434895,0.193699126,solved
100,-1.0521796306039206,0.193738773,solved
100,-1.0639509804576122,0.193957622,solved
100,-1.0940091887893653,0.19371952599999998,solved
100,-1.0904745028273108,0.193954004,solved
100,-1.1322975385520047,0.249168779,solved
100,-1.0986931336175383,0.19282760300000001,solved
100,-1.0931333457271524,0.192115319,solved
100,-1.098343222694423,0.191770143,solved
100,-1.0842113799540936,0.19215589,solved
100,-1.0994324507644089,0.191908525,solved
100,-1.0906755555456669,0.19208319000000001,solved
100,-1.0562400979167412,0.19190111399999998,solved
100,-1.0328413115738158,0.19202192499999998,solved
100,-1.0163292838892812,0.191906781,solved
100,-1.0648511209411036,0.19188331,solved
75,-1.2687226009533843,0.161190363,solved
100,-1.0109248620735691,0.19216575400000002,solved
100,-0.9896820879852695,0.191990651,solved
100,-0.967348575315984,0.19208201600000002,solved
100,-1.0192876290654374,0.192019918,solved
100,-1.016566018792772,0.19192011,solved
100,-1.0022821750557271,0.192405729,solved
100,-0.9391355674830921,0.192300849,solved
100,-0.9780105974766896,0.192002583,solved
100,-1.0506238495804814,0.191927551,solved
100,-1.0452623837364368,0.192060296,solved
100,-1.071133927824544,0.192094404,solved
100,-1.0866041876446129,0.19210435599999998,solved
100,-1.0887350238966509,0.191912589,solved
100,-1.0701074814452007,0.191799107,solved
100,-1.119703972094369,0.192018891,solved
100,-1.0673128293602663,0.192014593,solved
100,-1.0165206216061256,0.19213409199999998,solved
100,-1.0665096457582592,0.191890514,solved
100,-1.0756386008753867,0.191989013,solved
100,-1.0627968808689436,0.19195637100000001,solved
100,-1.071532671108194,0.19214711099999998,solved
100,-1.0836456516848738,0.191848002,solved
100,-1.0861988720009825,0.19202776300000002,solved
100,-1.121057408845645,0.19200446,solved
100,-1.1299079563847525,0.192011141,solved
100,-1.1248211896664808,0.19200613100000002,solved
100,-1.1218431471272226,0.19323275,solved
100,-1.1451079157056312,0.19250253699999997,solved
100,-1.1133842168793016,0.192370988,solved
100,-1.1353622738823124,0.19211728,solved
100,-1.09247063120956,0.192225695,solved
100,-1.0906473189138135,0.192371024,solved
100,-1.1398134117536847,0.192130586,solved
100,-1.1060131006475171,0.192050031,solved
100,-1.0826175433097769,0.192072511,solved
100,-1.0166464024660948,0.192130929,solved
100,-1.029310075743127,0.192134526,solved
100,-1.0620496504206258,0.19174423899999998,solved
100,-1.0141468984923743,0.191977177,solved
75,-1.2750160677750826,0.160905467,solved
100,-1.0126893154025391,0.191995633,solved
100,-1.0640975241854909,0.19181425200000002,solved
100,-1.0529493211168495,0.191994436,solved
100,-1.062382287731156,0.195527505,solved
100,-1.0499770686077095,0.19346681799999998,solved
100,-1.0734279604980874,0.19225459299999997,solved
100,-1.0708076935691808,0.19204123099999998,solved
100,-1.0911545559607152,0.19175869299999998,solved
100,-1.0633488676346952,0.248101288,solved
100,-1.1294574038786018,0.193354767,solved
100,-1.1509348832381718,0.19384268300000002,solved
100,-1.1304102996773016,0.192741962,solved
100,-1.1249126949397967,0.192477283,solved
100,-1.1245152692018514,0.19246791600000002,solved
100,-1.1043769714686058,0.192113058,solved
100,-1.0830224423996464,0.192327496,solved
100,-1.0859629472196546,0.19234442000000002,solved
100,-1.0560882921180856,0.192338473,solved
100,-1.0113657845211308,0.192203849,solved
100,-1.0551405112550638,0.192491656,solved
100,-1.0308280104751355,0.192389423,solved
100,-1.0881413816044063,0.192525412,solved
100,-1.1330645836663362,0.192180045,solved
100,-1.0877003401746712,0.192436345,solved
100,-1.0125715130927047,0.192187298,solved
100,-1.019682292312942,0.192506107,solved
100,-1.018687488349469,0.192270667,solved
100,-1.0359322009198602,0.19245943100000001,solved
100,-1.0494083526573612,0.19235522900000002,solved
100,-1.0544809256323768,0.192190274,solved
100,-1.0758084002634583,0.192178203,solved
100,-1.150269880998106,0.192408837,solved
100,-1.05231453651715,0.191985968,solved
100,-1.085139003677054,0.19235328899999998,solved
100,-1.061616643818853,0.192161569,solved
100,-1.0597978589009291,0.192350613,solved
100,-1.0892379834116475,0.192021316,solved
100,-1.096271938065942,0.192292492,solved
100,-1.121154534605661,0.192155892,solved
100,-1.0979866165028709,0.192343813,solved
100,-1.0609097333403248,0.192221728,solved
100,-1.0796006606576163,0.192350752,solved
100,-1.0985183914626013,0.19197820399999999,solved
100,-1.103090680420504,0.19236577500000002,solved
75,-1.288783586126654,0.16136299599999998,solved
100,-1.0313715869247402,0.192419446,solved
100,-1.0214256839644587,0.192210492,solved
100,-1.0400292932343502,0.19225520200000001,solved
100,-1.0282011876115043,0.192126348,solved
100,-1.0214099894737771,0.19234004500000002,solved
100,-1.1073788265040243,0.19212537200000002,solved
100,-1.095142786241925,0.192363112,solved
100,-1.081732718014869,0.19231462100000002,solved
75,-1.303633899519582,0.161400223,solved
100,-1.0429724830094598,0.192175539,solved
75,-1.2643365356334584,0.161400263,solved
75,-1.240234836410323,0.16111035299999998,solved
75,-1.232942130873999,0.161981193,solved
100,-1.039329569571958,0.195121217,solved
100,-1.0206239348712811,0.193134788,solved
100,-1.032089443423915,0.19243611900000002,solved
100,-1.0516206253622233,0.192462725,solved
100,-1.1197382803215716,0.192244064,solved
100,-1.0677749521012838,0.192395219,solved
100,-1.1432293223900238,0.192195835,solved
100,-1.0690570029582973,0.192368703,solved
100,-1.0450692468539722,0.192054416,solved


==> data/results_bak/parametric_problems/OSQP warmstart/Lasso/n50.csv <==
iter,run_time,status
75,0.141794054,solved
25,0.028743589,solved
25,0.028744862,solved
25,0.028731128,solved
25,0.028716458,solved
25,0.028730579,solved
25,0.029370499,solved
25,0.029423814,solved
25,0.028871385,solved
25,0.02903877,solved
25,0.028839465,solved
25,0.029155649,solved
25,0.028805461,solved
25,0.029077768,solved
25,0.028909663,solved
25,0.028731567,solved
25,0.028742422,solved
25,0.028758976,solved
25,0.02872548,solved
25,0.028958902,solved
25,0.030119607,solved
25,0.028839617,solved
25,0.029076734,solved
25,0.029145318,solved
25,0.029158826,solved
25,0.028981739,solved
25,0.029011429,solved
25,0.028762366,solved
25,0.028813052,solved
25,0.028713849,solved
25,0.028782777,solved
25,0.028971327,solved
25,0.028733845,solved
25,0.028721342,solved
25,0.0287241,solved
25,0.028746484,solved
25,0.028770668,solved
25,0.028932798,solved
25,0.028723992,solved
25,0.028715273,solved
25,0.028729206,solved
25,0.028789557,solved
25,0.028887086,solved
25,0.028911318,solved
25,0.028801425,solved
25,0.02889576,solved
25,0.028763138,solved
25,0.028869923,solved
25,0.028848334,solved
25,0.028750767,solved
25,0.02872549,solved
25,0.028728143,solved
25,0.028724037,solved
25,0.028884279,solved
25,0.029086419,solved
25,0.028797199,solved
25,0.028868538,solved
25,0.028847802,solved
25,0.02874552,solved
25,0.028858978,solved
25,0.028746216,solved
25,0.028804889,solved
25,0.028727412,solved
25,0.028746958,solved
25,0.028734151,solved
25,0.028735357,solved
25,0.02873255,solved
25,0.028758669,solved
25,0.028712106,solved
25,0.028709087,solved
25,0.028755931,solved
25,0.028710272,solved
25,0.028758586,solved
25,0.028715919,solved
25,0.028746676,solved
25,0.028739596,solved
25,0.028880596,solved
25,0.028973681,solved
25,0.028726488,solved
25,0.028727109,solved
25,0.028775573,solved
25,0.028721602,solved
25,0.028788594,solved
25,0.028741874,solved
25,0.028746021,solved
25,0.028736936,solved
25,0.028729183,solved
25,0.028757052,solved
25,0.028768613,solved
25,0.028829837,solved
25,0.028850664,solved
25,0.028798163,solved
25,0.028876991,solved
25,0.028769778,solved
25,0.028719806,solved
25,0.028773658,solved
25,0.028753546,solved
25,0.028717726,solved
25,0.029103687,solved
25,0.029573714,solved


==> data/results_bak/parametric_problems/OSQP warmstart/MPC/n50.csv <==
iter,run_time,status
50,0.03458073,solved
75,0.026525966,solved
75,0.026628167,solved
50,0.01930314,solved
25,0.007293155,solved
25,0.007435166,solved
25,0.007347777,solved
25,0.007220284,solved
25,0.007215987,solved
25,0.007225979,solved
25,0.007235943,solved
25,0.007269671,solved
25,0.007265847,solved
25,0.007303168,solved
25,0.007292334,solved
25,0.007316849,solved
25,0.007273498,solved
25,0.007261387,solved
25,0.00722235,solved
25,0.007210036,solved
25,0.007229888,solved
25,0.007272607,solved
25,0.00729066,solved
25,0.007312927,solved
25,0.00725758,solved
25,0.007210135,solved
25,0.007234881,solved
25,0.007210822,solved
25,0.007227226,solved
25,0.007245681,solved
25,0.007320105,solved
25,0.007285124,solved
25,0.007286863,solved
25,0.007270816,solved
25,0.007215955,solved
25,0.007216689,solved
25,0.007225746,solved
25,0.007217078,solved
25,0.007204516,solved
25,0.007216785,solved
25,0.007223013,solved
25,0.007225795,solved
25,0.007225977,solved
25,0.007230761,solved
25,0.007213855,solved
25,0.007207524,solved
25,0.007222865,solved
25,0.007222256,solved
25,0.007222846,solved
25,0.007214866,solved
25,0.007215581,solved
25,0.007217593,solved
25,0.007283333,solved
25,0.007457446,solved
25,0.007383389,solved
25,0.007290864,solved
25,0.007217375,solved
25,0.007218314,solved
25,0.007234326,solved
25,0.007276942,solved
25,0.007356737,solved
25,0.007233173,solved
25,0.007215864,solved
25,0.007216975,solved
25,0.00720508,solved
25,0.007220014,solved
25,0.007237915,solved
25,0.00721517,solved
25,0.007224901,solved
25,0.007219307,solved
25,0.007236145,solved
25,0.007238245,solved
25,0.00728614,solved
25,0.007231872,solved
25,0.007226087,solved
25,0.007226076,solved
25,0.007219387,solved
25,0.007225613,solved
25,0.007230066,solved
25,0.007283088,solved
25,0.00729827,solved
25,0.007274155,solved
25,0.007289129,solved
25,0.00722043,solved
25,0.007211684,solved
25,0.007215082,solved
25,0.007215442,solved
25,0.007220888,solved
25,0.007214397,solved
25,0.007225138,solved
25,0.007216416,solved
25,0.00720396,solved
25,0.00721348,solved
25,0.007228724,solved
25,0.007212594,solved
25,0.007217562,solved
25,0.007219481,solved
25,0.007212984,solved
25,0.007207411,solved
25,0.007221261,solved


==> data/results_bak/parametric_problems/OSQP warmstart/Portfolio/n100.csv <==
iter,obj_val,run_time,status
100,-1.0419485559389592,0.194261531,solved
25,-0.8699371088387869,0.04857632,solved
25,-0.7592043437400721,0.048130019,solved
25,-0.6440241679865135,0.03097453,solved
25,-0.6679634484229797,0.030955817,solved
25,-0.7463206556241906,0.030913834,solved
25,-0.6329736403443971,0.030920103,solved
25,-0.6063637641473363,0.03090132,solved
25,-0.6837267487548785,0.030951388,solved
50,-0.5412491214934246,0.061818744,solved
25,-0.5197716995243048,0.030929689,solved
25,-0.6615337642655954,0.030932143,solved
25,-0.6438204189776594,0.030927081,solved
25,-0.5923272395383128,0.030911105,solved
25,-0.5789479806193835,0.030937244,solved
25,-0.5487224756284512,0.030910421,solved
25,-0.5779287581264696,0.030930292,solved
25,-0.613836010785469,0.030925075,solved
25,-0.5994804837027313,0.030916998,solved
25,-0.5886000271519501,0.030926776,solved
50,-0.48466953120816797,0.061853989,solved
25,-0.5382986109731618,0.030951975,solved
50,-0.5128122422309305,0.06188733,solved
25,-0.5175380954085744,0.030917578,solved
25,-0.5944755392432034,0.030905354,solved
25,-0.503574604987542,0.030917745,solved
25,-0.5453669184879213,0.030928047,solved
25,-0.4406373598144812,0.030907035,solved
25,-0.4607573688100577,0.030925334,solved
25,-0.4239696923730465,0.030932491,solved
25,-0.467875021616447,0.030927411,solved
25,-0.5097591725751793,0.030926404,solved
25,-0.4540532858481611,0.030969223,solved
25,-0.44169017861520093,0.030929255,solved
25,-0.4692572271027467,0.03091033,solved
25,-0.47190433205538945,0.030938488,solved
25,-0.4700971250049907,0.030912791,solved
25,-0.5431060035334051,0.030907372,solved
25,-0.5912382466301411,0.03092585,solved
25,-0.6063628816217449,0.030980992,solved
25,-0.6174012972039111,0.03090745,solved
25,-0.4684879786728049,0.030949158,solved
50,-0.4898453392909469,0.061845733,solved
25,-0.5670248610105411,0.030929749,solved
25,-0.5839211081412642,0.030989449,solved
25,-0.572144828625791,0.030931082,solved
25,-0.5263225771826444,0.030967147,solved
25,-0.5708816213274388,0.030926677,solved
25,-0.5607007597707175,0.030974485,solved
25,-0.5256421356554775,0.030974723,solved
25,-0.4964461360815797,0.030953181,solved
25,-0.48505861390299965,0.030946061,solved
25,-0.4931071057812259,0.030966684,solved
25,-0.5244967679702098,0.030939119,solved
25,-0.5281237479289134,0.03095063,solved
25,-0.603583590087818,0.030945355,solved
25,-0.6107249279986405,0.030931875,solved
25,-0.6035823184791318,0.030953025,solved
25,-0.57683799267864,0.030944331,solved
25,-0.5391939891644918,0.030928213,solved
25,-0.5344119854652608,0.03094536,solved
25,-0.588470674918867,0.042055382,solved
25,-0.44809930162055683,0.04845311,solved
25,-0.43224799796560304,0.043696318,solved
25,-0.46823379650146496,0.030883844,solved
25,-0.39279182451541844,0.030844345,solved
25,-0.5066111800415779,0.030818615,solved
25,-0.5705710265422821,0.03086783,solved
25,-0.5933572281424173,0.03084349,solved
25,-0.5231570635925519,0.030824128,solved
25,-0.4855887717419881,0.030912601,solved
25,-0.5286596581478672,0.030853014,solved
25,-0.44556235185514526,0.030853814,solved
25,-0.44090020485893877,0.03185586,solved
25,-0.4275623682877976,0.030905321,solved
25,-0.45195100134112315,0.031078791,solved
25,-0.49312078570943796,0.031052711,solved
25,-0.5244389088110734,0.030915359,solved
25,-0.5171294149770657,0.030921969,solved
25,-0.5219714119420249,0.0309471,solved
25,-0.5257349716923887,0.030905932,solved
25,-0.5315845713079334,0.0309185,solved
25,-0.5491259004290775,0.031243051,solved
25,-0.5731477394826362,0.03088194,solved
25,-0.6481808158124085,0.030841703,solved
25,-0.556007690512745,0.030899594,solved
25,-0.5817710330708189,0.030886637,solved
25,-0.5458673705823495,0.030905872,solved
25,-0.5134597801784068,0.030865007,solved
25,-0.5082484869856401,0.031048873,solved
25,-0.4780531647928669,0.030943982,solved
25,-0.47121703915587443,0.030849321,solved
25,-0.44742417608138646,0.03085999,solved
25,-0.4384967734805739,0.030847032,solved
25,-0.46420334364730403,0.030837512,solved
25,-0.4835075672029078,0.030808711,solved
50,-0.4759279471174466,0.061715158,solved
25,-0.5013277885059206,0.030856479,solved
25,-0.48785286130821637,0.030842689,solved
25,-0.5286802529097387,0.03082894,solved
25,-0.5211378139344796,0.0308589,solved
25,-0.49887544559408115,0.030859016,solved
25,-0.5070423542403563,0.030823606,solved
25,-0.45869573604034386,0.030844334,solved
25,-0.4559734582047268,0.03082194,solved
25,-0.45287254615681916,0.030873879,solved
25,-0.4390313339686692,0.030923525,solved
25,-0.48241037944207926,0.030906261,solved
25,-0.5254959080139368,0.030824154,solved
25,-0.5305354980037525,0.031122195,solved
25,-0.6093504288738346,0.030956646,solved
25,-0.5813590023866451,0.0309198,solved
25,-0.6134103212597314,0.031024723,solved
25,-0.47750672722787135,0.030888573,solved
25,-0.5220919781988291,0.030811588,solved
25,-0.4824481684702301,0.030799992,solved
25,-0.4597167940381863,0.030823486,solved
25,-0.48206675815813055,0.030909874,solved
25,-0.4299502213815371,0.030885873,solved
25,-0.4698677124534341,0.030876436,solved
25,-0.524739639873537,0.030920809,solved
25,-0.5747791806528026,0.032088861,solved
25,-0.533865076414039,0.048603816,solved
25,-0.5420874100648398,0.042350049,solved
25,-0.5581537194847507,0.030924796,solved
25,-0.5958877095310016,0.03098408,solved
25,-0.4854237337909746,0.030927937,solved
25,-0.4952673685338862,0.030948356,solved
25,-0.5056772136031491,0.030951568,solved
25,-0.4676519716661017,0.030910707,solved
25,-0.4803366558928002,0.030988165,solved
50,-0.5313980113493196,0.061850891,solved
25,-0.4985999858718251,0.030892184,solved
25,-0.4865374890819816,0.030954651,solved
25,-0.5165301045552159,0.030909875,solved
25,-0.49304158143036475,0.030982825,solved
25,-0.41336071637180466,0.030940586,solved
25,-0.4669387137311353,0.030910851,solved
25,-0.4523164487638772,0.030940886,solved
25,-0.48455937946314026,0.030940864,solved
25,-0.49517523553979204,0.03095358,solved
25,-0.5216702091997769,0.0309546,solved
25,-0.5715263746584252,0.030940133,solved
25,-0.6353002122968223,0.030930034,solved
25,-0.5746523536326638,0.030940493,solved
25,-0.5620677222253176,0.030919245,solved
25,-0.5645652876321455,0.030928775,solved
50,-0.4511420035537784,0.061897226,solved
25,-0.5778937603250607,0.031028177,solved
25,-0.5117740196593517,0.030938632,solved
25,-0.5113344989113001,0.030940415,solved
25,-0.5028999818561228,0.030976138,solved
25,-0.5620960622082095,0.030917422,solved
25,-0.5706400689535394,0.03094085,solved
25,-0.5503678882374133,0.030950051,solved
25,-0.5254955095627032,0.030971017,solved
25,-0.5024520732612947,0.030943386,solved
25,-0.4995286771716504,0.030927971,solved
25,-0.5098332334921322,0.030910025,solved
25,-0.5232323542976421,0.030953532,solved
25,-0.5150988422560181,0.030925951,solved
25,-0.4765476102249989,0.030922502,solved
25,-0.47695674759317935,0.030946302,solved
25,-0.539104777301912,0.030944595,solved
25,-0.4435985534482246,0.030974191,solved
25,-0.40003260341754254,0.030949888,solved
25,-0.47028236201762785,0.030935782,solved
25,-0.45624376301692204,0.030943187,solved
25,-0.5212511776489512,0.030930987,solved
25,-0.4820043083539911,0.030967774,solved
25,-0.571554681652362,0.03093102,solved
25,-0.520245866468531,0.030918578,solved
25,-0.5157534848985043,0.030918547,solved
25,-0.5510108561133056,0.030913341,solved
25,-0.44288027020538034,0.030952268,solved
25,-0.4773774824569331,0.030961248,solved
25,-0.4631688066950257,0.030934862,solved
25,-0.42826214559051873,0.030962794,solved
25,-0.46776529895627955,0.030947322,solved
25,-0.5161026018273368,0.030952395,solved
25,-0.5910926606744094,0.030937617,solved
25,-0.5292415941463683,0.032124495,solved
25,-0.5105665734068663,0.048506503,solved
25,-0.5344879929178261,0.046977749,solved
25,-0.5637711399546028,0.030918698,solved
25,-0.5284176354925849,0.030978557,solved
25,-0.5268376312688718,0.030930918,solved
25,-0.48399501742890105,0.030941771,solved
25,-0.48924698762036817,0.030928508,solved
25,-0.5767288134464755,0.030963312,solved
25,-0.5427913551350303,0.030947777,solved
25,-0.5005215206355619,0.030907534,solved
25,-0.4924355930598799,0.030944336,solved
25,-0.5302965668264592,0.030979125,solved
25,-0.5825431398611135,0.030972738,solved
25,-0.6202950541150534,0.03091076,solved
25,-0.6120384066929591,0.030943642,solved
25,-0.5633270230228907,0.030997557,solved
25,-0.5109148782792623,0.031076318,solved
25,-0.4877516810147465,0.030977385,solved
25,-0.4169677530932397,0.031115186,solved
25,-0.43257816016116163,0.031062524,solved
25,-0.47379651908813586,0.030951519,solved
25,-0.5644390473872107,0.03126349,solved
25,-0.5477703832740864,0.030974528,solved
25,-0.5397397508936398,0.030947597,solved
25,-0.5192836035376375,0.030980469,solved
25,-0.5157394440053561,0.030956319,solved
25,-0.5603585018523383,0.030961221,solved
25,-0.47421511732189936,0.031012597,solved
25,-0.5575764660208232,0.030922682,solved
25,-0.5236817574116459,0.03090936,solved
25,-0.5567973681895377,0.030915552,solved
25,-0.4776104952763325,0.030936332,solved
25,-0.49109359997008706,0.030945199,solved
25,-0.4364260833399569,0.030933633,solved
25,-0.4510333226662267,0.030954519,solved
25,-0.49305785187048895,0.030958041,solved
25,-0.4738671553159978,0.030911805,solved
25,-0.4807151204876797,0.030920978,solved
25,-0.6166518725562105,0.03092222,solved
25,-0.5938055850610933,0.030913683,solved
25,-0.5648801666939165,0.030909659,solved
25,-0.5876344510339969,0.030976714,solved
25,-0.5763365417507578,0.030909596,solved
25,-0.5568266365857341,0.030955414,solved
25,-0.58154180026021,0.030940142,solved
25,-0.5189229734287807,0.030966639,solved
25,-0.5033800613314008,0.030957764,solved
25,-0.5404240940160506,0.030980474,solved
25,-0.49114974011128343,0.030932089,solved
25,-0.5058929501910948,0.031305316,solved
25,-0.4420104940245012,0.031079746,solved
25,-0.4661973614083437,0.031075313,solved
25,-0.523217791253917,0.0309494,solved
25,-0.5775927651317054,0.030949637,solved
25,-0.5708350897562439,0.03093856,solved
25,-0.4827382113515648,0.030961152,solved
25,-0.43259721928569106,0.030950728,solved
25,-0.521920254189125,0.030913785,solved
25,-0.5480484059931757,0.03094178,solved
25,-0.5598856654218669,0.048552422,solved
25,-0.5354820731069727,0.048500356,solved
25,-0.5361443934573209,0.033651298,solved
25,-0.45945082673208126,0.030951501,solved
25,-0.5302133250117195,0.030924273,solved
25,-0.573631816245986,0.030917271,solved
25,-0.6109644945798683,0.030930198,solved
25,-0.5283763577322202,0.030938922,solved
25,-0.5445777805207052,0.030984602,solved
25,-0.45668708724738316,0.03091799,solved
25,-0.5063803473739906,0.030955875,solved
25,-0.4863791574638428,0.030960791,solved
25,-0.4705572172557493,0.03094535,solved
25,-0.4410753115374093,0.030939938,solved
25,-0.4432555355609903,0.030903848,solved
25,-0.45471349076741774,0.030919304,solved
25,-0.5123142951830488,0.030927344,solved
25,-0.5532922781386278,0.030938347,solved
25,-0.5754672358451681,0.030911143,solved
25,-0.49140854096680653,0.030961467,solved
25,-0.5086806108861677,0.030936803,solved
25,-0.48861472255131305,0.030925665,solved
25,-0.557554557391297,0.030924689,solved
25,-0.5252340288646409,0.030926514,solved
25,-0.5837011405266126,0.030992595,solved
25,-0.5933701611326864,0.030935397,solved
25,-0.5595611615660547,0.030938591,solved
25,-0.5413852275609973,0.030933775,solved
25,-0.538375131085308,0.030927505,solved
25,-0.45903419178312066,0.03093084,solved
25,-0.47661703120160126,0.030945044,solved
25,-0.5635442307812217,0.030895072,solved
25,-0.5705217301618265,0.034813422,solved
25,-0.6797274957869366,0.030941201,solved
25,-0.6452399424558835,0.030942597,solved
25,-0.5747032384313753,0.030947213,solved
25,-0.5666537621234606,0.030917144,solved
25,-0.4917798131031424,0.030923714,solved
50,-0.43259536504191376,0.061904616,solved
25,-0.41720776912641033,0.030925811,solved
25,-0.5282876259612358,0.030918989,solved
25,-0.4991264310391164,0.030957285,solved
25,-0.47747999438552413,0.030945302,solved
25,-0.5212726829327269,0.030921332,solved
25,-0.4977846001539812,0.030930371,solved
25,-0.49028321864658997,0.030947575,solved
50,-0.5001535450773434,0.061969765,solved
25,-0.5782507625855949,0.03090094,solved
25,-0.5589669203162015,0.031030714,solved
25,-0.5508871680645148,0.030934233,solved
25,-0.49607998382962776,0.032385111,solved
25,-0.47698537862370816,0.030947226,solved
25,-0.4809368435020619,0.031033381,solved
25,-0.5773188533643372,0.030993162,solved
25,-0.5408385804307173,0.030942635,solved
25,-0.5689738655400716,0.030936066,solved
25,-0.5888267277649771,0.030967939,solved
25,-0.5688886311404787,0.030944064,solved
25,-0.48215963763047437,0.030912881,solved
25,-0.5208203095089539,0.030934198,solved
25,-0.5333167568192007,0.048503496,solved
25,-0.4967866664766347,0.051348702,solved
25,-0.48389613234054263,0.031759657,solved
25,-0.4159884901720505,0.030944453,solved
25,-0.4622631567350778,0.030934662,solved
25,-0.4716943183509032,0.030936262,solved
25,-0.4988474618543212,0.030920189,solved
25,-0.4492745135606163,0.030942246,solved
25,-0.44780862563673474,0.030952464,solved
25,-0.4545225514302347,0.030976069,solved
25,-0.3796138334362093,0.031052447,solved
25,-0.47184255384032364,0.03091712,solved
25,-0.5070791601265533,0.030935429,solved
25,-0.6443239635245264,0.030959297,solved
25,-0.6244763421612574,0.030919281,solved
25,-0.6331883943940401,0.030958259,solved
25,-0.5518122754825412,0.030936925,solved
25,-0.607774139193885,0.030949432,solved
25,-0.5561679415505558,0.030960675,solved
25,-0.5267800442432817,0.030961719,solved
25,-0.528751050738858,0.030995093,solved
25,-0.4970879399434598,0.03093724,solved
25,-0.5032639208956325,0.030995037,solved
25,-0.4840680227844877,0.030942618,solved
25,-0.489075289227486,0.030919181,solved
25,-0.5118278981392395,0.030938924,solved
25,-0.4185396127822603,0.030970257,solved
25,-0.5127418981899909,0.030902064,solved
25,-0.5279908391392086,0.030927835,solved
25,-0.5795766700801211,0.030914281,solved
25,-0.5589314683882867,0.030953044,solved
25,-0.5400185338153646,0.030985294,solved
25,-0.46379927149418243,0.030925765,solved
25,-0.4600908646189774,0.030936849,solved
25,-0.4761744337871839,0.030967714,solved
25,-0.4681426741212199,0.03103679,solved
25,-0.49944852340146495,0.031613034,solved
25,-0.5713324856162265,0.031219294,solved
25,-0.5176044385033836,0.03090525,solved
25,-0.5401820774283771,0.030942857,solved
25,-0.5980521039076484,0.030996196,solved
25,-0.5351372218983238,0.030962756,solved
25,-0.5149385457387036,0.03208331,solved
25,-0.4969425795307428,0.032641284,solved
25,-0.5718901207741883,0.032553833,solved
25,-0.5522098826736247,0.031042055,solved
25,-0.5175372717697378,0.031026705,solved
25,-0.5202808415390672,0.031027412,solved
25,-0.47030433479009726,0.03121049,solved
25,-0.5155245428720535,0.030985063,solved
25,-0.5818355766008064,0.031198719,solved
25,-0.5975381024101238,0.031117315,solved
25,-0.5902926385317203,0.030963036,solved
25,-0.5705343500535791,0.030933754,solved
25,-0.5776140436796411,0.030978509,solved
25,-0.5115112206964352,0.030905092,solved
25,-0.5471244661444936,0.030997249,solved
25,-0.5215600721431837,0.030961021,solved
25,-0.5068538537992116,0.030972948,solved
25,-0.5839776680509894,0.03095419,solved
25,-0.6017449364516329,0.048624022,solved
25,-0.543417367434015,0.048523476,solved
25,-0.5150444593367933,0.031541281,solved
25,-0.4436708028748922,0.030981365,solved
25,-0.48842711279742523,0.030930724,solved
25,-0.4776100041530995,0.030917844,solved
25,-0.5446162352871278,0.030965798,solved
25,-0.5159725560714256,0.030939373,solved
25,-0.4582222666215878,0.03089567,solved
25,-0.45455750743488793,0.030902933,solved
25,-0.4626473132429242,0.030944315,solved
25,-0.559094435449218,0.030891383,solved
25,-0.6135317254897217,0.030954957,solved
25,-0.5676468065243286,0.03094977,solved
25,-0.5438514783329197,0.030920916,solved
25,-0.43965767421249413,0.031057018,solved
25,-0.4374576039345266,0.030915732,solved
25,-0.4634747443190592,0.03096456,solved
25,-0.48411801845567354,0.030929563,solved
25,-0.5359826685575886,0.031022332,solved
25,-0.5588219814109265,0.030928249,solved
25,-0.5184029155131153,0.030954273,solved
25,-0.45659678549309374,0.030934254,solved
25,-0.4403887890452838,0.030934711,solved
25,-0.4350653639993285,0.030921908,solved
25,-0.5228418514143254,0.030938841,solved
25,-0.5864818451069893,0.030951292,solved
25,-0.5922713178558628,0.030917438,solved
25,-0.5656468224316507,0.030956154,solved
25,-0.6048372123646495,0.030936601,solved
25,-0.5563562638798869,0.030953321,solved
25,-0.5393242913364242,0.030928482,solved
25,-0.5842247295580497,0.030978476,solved
25,-0.6164646599220968,0.030960232,solved
25,-0.5782947469247125,0.030919608,solved
25,-0.4673036597417392,0.030970379,solved
25,-0.47912698088729766,0.030951535,solved
25,-0.48918580645469284,0.030936272,solved
25,-0.5045212256460574,0.030940479,solved
25,-0.4783803436573413,0.030899183,solved
25,-0.46149246931136956,0.030921009,solved
25,-0.4247912168856618,0.030944309,solved
25,-0.5028581385549724,0.030938428,solved
25,-0.5250531581885072,0.031062011,solved
25,-0.5004887978717,0.030990889,solved
25,-0.519016916444897,0.030945435,solved
50,-0.5178459842602069,0.061962866,solved
25,-0.5616293285259787,0.030960055,solved
25,-0.6070375697719046,0.03097388,solved
25,-0.6314827231986385,0.030955709,solved
25,-0.5875117485111464,0.030916169,solved
25,-0.5698955271482676,0.03094477,solved
25,-0.5228952127637121,0.030958702,solved
25,-0.5280682967126912,0.030903274,solved
25,-0.5474754643679245,0.030942029,solved
25,-0.47971271266272153,0.03095276,solved
25,-0.4586900818774442,0.030923563,solved
25,-0.44443506689085466,0.030917132,solved
25,-0.4817070020785795,0.030946672,solved
25,-0.4547205371520944,0.030966407,solved
25,-0.4360125744949952,0.048750907,solved
25,-0.47012872224427493,0.048549034,solved
25,-0.5815339195046817,0.031677662,solved
25,-0.6571752817295916,0.030991958,solved
25,-0.5993997761342531,0.030966459,solved
25,-0.6075586496773301,0.030971769,solved
25,-0.5611582465174686,0.030967843,solved
25,-0.502211181053732,0.031021514,solved
25,-0.44565534195920753,0.030985811,solved
25,-0.45357170157920634,0.030991246,solved
25,-0.5451576613612923,0.030978263,solved
25,-0.47221503074474186,0.031012377,solved
25,-0.5517818122884082,0.03097954,solved
25,-0.5145156334629079,0.030969365,solved
25,-0.5341518053554091,0.03093771,solved
25,-0.5316852191410434,0.030968804,solved
25,-0.5238271503167058,0.030944655,solved
25,-0.505190467888053,0.030984666,solved
25,-0.5058955685815847,0.031004569,solved
25,-0.49883111181300466,0.030970129,solved
25,-0.48993990180685576,0.030964644,solved
25,-0.5231707386833142,0.030949495,solved
25,-0.49338925962183544,0.030976848,solved
25,-0.474340808280293,0.030973143,solved
25,-0.49699573897965166,0.030973521,solved
25,-0.5642370101273972,0.030976885,solved
25,-0.5852135632975853,0.030954932,solved
25,-0.6475977904632213,0.030966323,solved
25,-0.5810736617484331,0.030994881,solved
25,-0.571883424868879,0.030989048,solved
25,-0.6005328390709483,0.031007999,solved
25,-0.5926212102192833,0.030938111,solved
25,-0.5041855114451044,0.030959149,solved
25,-0.529686274902808,0.031011483,solved
25,-0.5636604122700938,0.030981408,solved
25,-0.557959267350118,0.030951897,solved
25,-0.48388601711343554,0.030988252,solved
25,-0.44412595794038623,0.031018501,solved
25,-0.4508714974298714,0.031002255,solved
25,-0.5023460068347111,0.030969287,solved
25,-0.483212120810654,0.030961488,solved
25,-0.5268063918560406,0.03094588,solved
25,-0.45309346915205306,0.030971209,solved
25,-0.48242085838369847,0.030989468,solved
25,-0.4454839595374432,0.030973396,solved
25,-0.5276135873420186,0.031000646,solved
25,-0.46783824480881014,0.031013897,solved
25,-0.4606525622678531,0.030948433,solved
25,-0.5070155741142414,0.030978675,solved
25,-0.501590012560566,0.031022029,solved
25,-0.4920749128414105,0.030946013,solved
25,-0.49968145244280604,0.030976118,solved
25,-0.5157771260714824,0.03096619,solved
25,-0.5861320228979674,0.030965769,solved
25,-0.5751076763573579,0.030991725,solved
25,-0.5936480801099085,0.030994455,solved
25,-0.5187770569595432,0.03099094,solved
25,-0.5157648204826921,0.030977185,solved
25,-0.5432233804770625,0.030951519,solved
25,-0.5346611695269652,0.030956128,solved
25,-0.5311942430392782,0.039281561,solved
25,-0.5729935619111792,0.034913501,solved
25,-0.5901826436217493,0.040931845,solved
25,-0.5234272804451763,0.030986715,solved
25,-0.5183922073032622,0.031026681,solved
25,-0.4832437306612185,0.030967177,solved
25,-0.5147637855191872,0.030934016,solved
25,-0.5284410905303756,0.030981259,solved
25,-0.5468421802870984,0.031011037,solved
25,-0.5197924311657066,0.031052998,solved
25,-0.523716445350253,0.030976127,solved
25,-0.5204517127147665,0.031022197,solved
25,-0.5284488082034022,0.031825686,solved
25,-0.5288909441643738,0.030968331,solved
25,-0.4719712160607805,0.031596219,solved
25,-0.48398405694083657,0.030961319,solved
25,-0.44812193338098405,0.030963119,solved
25,-0.4882832892620149,0.030953651,solved
25,-0.5612548296437917,0.030975803,solved
25,-0.557698903485625,0.03098671,solved
25,-0.4961037243162692,0.030978383,solved
25,-0.5310840265675186,0.03095235,solved
25,-0.5787898840164238,0.030979929,solved
25,-0.5219323891413614,0.030959705,solved
25,-0.4929429253107319,0.03098824,solved
25,-0.5173661774490474,0.030981007,solved
25,-0.5802550462506095,0.03229515,solved
25,-0.4993628906183122,0.031022027,solved
25,-0.5106934146194924,0.032185526,solved
25,-0.5498703652499065,0.030990451,solved
25,-0.5584033836393434,0.031917391,solved
25,-0.5406424063636883,0.030968777,solved
25,-0.45040466458929673,0.030933294,solved
25,-0.558785535800174,0.031059398,solved
25,-0.584937247204896,0.03099519,solved
25,-0.5157624106079417,0.030940202,solved
25,-0.5470225792553903,0.032202669,solved
25,-0.6060407602665165,0.033036188,solved
25,-0.5381585815276747,0.033504121,solved
25,-0.5712819605562612,0.03184925,solved
25,-0.531624999126833,0.034592549,solved
25,-0.5135986804301946,0.031365125,solved
25,-0.47799625037501947,0.033504902,solved
25,-0.5075520954932417,0.031455039,solved
25,-0.5756583276475261,0.030992051,solved
25,-0.5193623276161891,0.030973023,solved
25,-0.4608270950996366,0.03093795,solved
25,-0.5589475789658529,0.030956737,solved
25,-0.5870986312465993,0.030947521,solved
25,-0.5584189913148097,0.030971349,solved
25,-0.5400071074858162,0.030998263,solved
25,-0.4525873104174607,0.03098142,solved
25,-0.5096091712902387,0.030960672,solved
25,-0.48634509979819973,0.030972792,solved
25,-0.4850636931208609,0.03188039,solved
25,-0.46930689764912775,0.030991458,solved
25,-0.4678607548350175,0.031812217,solved
25,-0.46996861827426406,0.030968494,solved
25,-0.48564555002040855,0.030973718,solved
25,-0.5596867598323909,0.036221407,solved
25,-0.5288436823074664,0.048843626,solved
25,-0.48900731953614973,0.048577284,solved
25,-0.5548810169303756,0.031342159,solved
25,-0.4896949573814206,0.030917883,solved
25,-0.4057913550525421,0.030886163,solved
25,-0.5201061285502264,0.030942268,solved
25,-0.5110243973465444,0.030996277,solved
25,-0.5306647400728607,0.030911513,solved
25,-0.5286724815633208,0.030953688,solved
25,-0.5560651874629268,0.030952817,solved
25,-0.5582560603714719,0.030954305,solved
25,-0.5765149277597218,0.030956319,solved
25,-0.5194318702707911,0.030942993,solved
25,-0.4892588600015919,0.0309232,solved
25,-0.49449964594794293,0.030969154,solved
25,-0.4741322515975417,0.030952968,solved
25,-0.520423869932829,0.030974363,solved
25,-0.5298667132814776,0.030983129,solved
25,-0.5410224822310967,0.030943732,solved
25,-0.5586127404920037,0.03092254,solved
25,-0.4956475894555694,0.031155874,solved
25,-0.4727189036781608,0.031503744,solved
25,-0.5198320063208843,0.031349016,solved
25,-0.6173336640161279,0.031134217,solved
25,-0.6326827427960724,0.030961837,solved
25,-0.6100763061900019,0.030943753,solved
25,-0.5172769140115905,0.030952655,solved
25,-0.5742883285128019,0.030993451,solved
25,-0.5114297542442989,0.031809936,solved
25,-0.5287601633693003,0.030971483,solved
25,-0.5010402104634988,0.030917343,solved
25,-0.5599287003537076,0.030951566,solved
25,-0.5422942131474268,0.030944971,solved
25,-0.6323612794138648,0.030954781,solved
25,-0.6085290828028407,0.030947592,solved
25,-0.5348033270512973,0.030932629,solved
25,-0.5128655475992595,0.030904683,solved
25,-0.4339015254059324,0.030921267,solved
25,-0.42354729163259597,0.030943137,solved
25,-0.44685178496694117,0.030905606,solved
25,-0.4133206989512541,0.030914321,solved
25,-0.4100457272908774,0.030934047,solved
25,-0.39982789612710096,0.030999715,solved
25,-0.44500353270824317,0.030957612,solved
25,-0.4482654460441741,0.030971502,solved
25,-0.5280893901018633,0.030960759,solved
25,-0.47835545995393663,0.030941531,solved
25,-0.5100126004561434,0.030920718,solved
25,-0.5112451161334715,0.030936804,solved
25,-0.5551620384285789,0.030954935,solved
25,-0.5252741167671626,0.030964625,solved
25,-0.4952990447663467,0.030961745,solved
25,-0.576966374237968,0.030928399,solved
25,-0.5316309621324373,0.030922766,solved
25,-0.5842064282103865,0.030944615,solved
25,-0.5480928157006794,0.030910361,solved
25,-0.4787556508396442,0.030933771,solved
25,-0.5126214328006489,0.030950808,solved
25,-0.5603918206622671,0.030942342,solved
25,-0.5538709002897311,0.030933054,solved
25,-0.5120825803274918,0.048567365,solved
25,-0.5120286731158018,0.048406397,solved
25,-0.5384724724041183,0.032221876,solved
25,-0.5368023077490915,0.030905568,solved
25,-0.5598422987171834,0.030922024,solved
25,-0.4708352817988569,0.03092711,solved
25,-0.5001483673988399,0.030913376,solved
25,-0.5319922421157897,0.030891194,solved
25,-0.5897750767552972,0.030891575,solved
25,-0.567407577533767,0.030862056,solved
25,-0.5140372912162634,0.030863601,solved
25,-0.4706994911277266,0.030875915,solved
25,-0.49557908834678926,0.030900074,solved
25,-0.49969109271506174,0.030876183,solved
25,-0.4450389311114627,0.030905081,solved
25,-0.46257701119405936,0.030866614,solved
25,-0.4443307822664224,0.030936796,solved
25,-0.4363209784482576,0.030896408,solved
25,-0.4697176199667474,0.030881391,solved
25,-0.5206114678678284,0.03089884,solved
25,-0.5301695175364453,0.030910494,solved
25,-0.5132199043510098,0.030877256,solved
25,-0.4809029424516282,0.03089319,solved
25,-0.5421285686959023,0.030888238,solved
25,-0.47747508664708915,0.030924547,solved
25,-0.4359610104663859,0.030873133,solved
25,-0.43689108402044824,0.030901159,solved
25,-0.4644854491539715,0.030907704,solved
25,-0.4809506958154461,0.030894669,solved
25,-0.5631434353648833,0.030878114,solved
25,-0.5363217932806815,0.030911303,solved
25,-0.48656028990097566,0.030885359,solved
25,-0.4970573008525613,0.030884807,solved
25,-0.500022136821085,0.030930877,solved
25,-0.5022580902877104,0.030882035,solved
25,-0.5032010110738061,0.030949901,solved
25,-0.4816754193201637,0.030916276,solved
25,-0.5069703642186641,0.030899076,solved
25,-0.48598004379129967,0.030884255,solved
25,-0.5414781621043745,0.030934526,solved
25,-0.5450460465658437,0.030866011,solved
25,-0.5951560559006573,0.030876949,solved
25,-0.6183282697550825,0.030876534,solved
25,-0.6612186687879322,0.030893655,solved
25,-0.6678554941530088,0.03093082,solved
25,-0.566885322109362,0.030878891,solved
25,-0.4971039359471837,0.030861146,solved
25,-0.5490181064754943,0.030893104,solved
25,-0.5361781989061337,0.030949013,solved
25,-0.526513558257764,0.030894256,solved
25,-0.6054691544455542,0.030915323,solved
25,-0.5338454852546205,0.030919598,solved
25,-0.48137122750696165,0.030876658,solved
25,-0.464027440461744,0.030882151,solved
25,-0.4312262983233625,0.030894344,solved
25,-0.5156478819035223,0.030872033,solved
25,-0.4781213776410542,0.030899828,solved
25,-0.5365196293536592,0.030870209,solved
25,-0.5254751655904077,0.030904361,solved
25,-0.5493236800568957,0.030923239,solved
25,-0.5444577053112549,0.032933451,solved
25,-0.5931312937322942,0.03259165,solved
25,-0.6156964900373503,0.042701223,solved
25,-0.5661315139684788,0.031076004,solved
25,-0.5027979526048246,0.03109487,solved
25,-0.4826290802864096,0.031049834,solved
25,-0.5482758971831463,0.031061462,solved
25,-0.46141536081073825,0.032352594,solved
25,-0.4737208181371458,0.031012171,solved
25,-0.5095906208283847,0.031966163,solved
25,-0.4858610442886094,0.031128269,solved
25,-0.47018321553731557,0.032541967,solved
25,-0.44427324284421854,0.033539847,solved
25,-0.49843949455971726,0.0310606,solved
25,-0.46595976428407854,0.031047216,solved
25,-0.46697943061401104,0.031002818,solved
25,-0.5304935210171781,0.03129304,solved
25,-0.4760222935963971,0.031553343,solved
25,-0.5034402868842845,0.031235931,solved
25,-0.5414159310589834,0.031432566,solved
50,-0.4940292827065491,0.063101407,solved
25,-0.5777687310813295,0.032044807,solved
25,-0.5845985268045286,0.031126571,solved
25,-0.5273311030395986,0.031825334,solved
25,-0.485364383898514,0.031018095,solved
25,-0.43070802370476485,0.031013757,solved
25,-0.46490953994313633,0.031048957,solved
25,-0.4351138026985468,0.031050758,solved
25,-0.4833513339630584,0.031591681,solved
25,-0.532410326325519,0.03176756,solved
25,-0.543153841074082,0.031304191,solved
25,-0.5362704379143878,0.031251464,solved
25,-0.5113442870588347,0.031848698,solved
25,-0.5632459522085084,0.031158263,solved
25,-0.5409442470029048,0.03170466,solved
25,-0.5554577926067269,0.03115679,solved
25,-0.5332771912040717,0.031783024,solved
25,-0.5133818652494474,0.031008448,solved
25,-0.5496229921719354,0.031026301,solved
25,-0.5855669848616624,0.031055054,solved
25,-0.5896184271997845,0.031116119,solved
25,-0.5418670310482944,0.031323156,solved
25,-0.5311300342039645,0.031266114,solved
25,-0.5064847000843092,0.031235923,solved
25,-0.503843741516716,0.031758417,solved
25,-0.4932439324422987,0.031069093,solved
25,-0.4814899244804061,0.031614287,solved
25,-0.520610023700829,0.031049405,solved
25,-0.46503442838821374,0.031287521,solved
25,-0.5216260788000895,0.031718194,solved
25,-0.6093174958481117,0.031046478,solved
25,-0.5934426747437527,0.051335904,solved
25,-0.566403674986543,0.037807359,solved
25,-0.5104452263316339,0.032269555,solved
25,-0.4985110515371589,0.030903911,solved
25,-0.4744027076162759,0.030877153,solved
25,-0.5009216956137721,0.030882284,solved
25,-0.450134360989504,0.030878746,solved
25,-0.4725741690716713,0.030912483,solved
25,-0.47682565094112167,0.03086328,solved
25,-0.6042868133554904,0.051395858,solved
25,-0.6139379072217738,0.044855888,solved
25,-0.6339823398221519,0.030976343,solved
25,-0.5490379320467659,0.030942364,solved
25,-0.535056754606917,0.030942004,solved
25,-0.5186912253083804,0.0309287,solved
25,-0.4893552080152665,0.030906608,solved
25,-0.5634870564418214,0.030997435,solved
25,-0.5090730417625544,0.030919844,solved
25,-0.47419056734109644,0.030924944,solved
25,-0.46157007496049374,0.030926246,solved
25,-0.48007504966739983,0.03088134,solved
25,-0.5355691980236077,0.030880454,solved
25,-0.5370678822403303,0.030981101,solved
25,-0.5305497966847097,0.045818565,solved
25,-0.5213430090665989,0.032734905,solved
25,-0.5744078556362625,0.032813313,solved
25,-0.6047200759640984,0.031596787,solved
25,-0.5821322646658516,0.032671864,solved
25,-0.549120294863924,0.032362003,solved
25,-0.5594033156557152,0.031438143,solved
25,-0.5606823615374613,0.033345572,solved
25,-0.5952052403677922,0.030876348,solved
25,-0.517469318266438,0.03086774,solved
25,-0.5677651691788183,0.032385631,solved
25,-0.5818950472967466,0.030928049,solved
25,-0.6260509663861004,0.03207585,solved
25,-0.6039551142041186,0.031796372,solved
25,-0.6071636193918604,0.0311098,solved
25,-0.5286711886030345,0.031242193,solved
25,-0.5501817224893668,0.031061199,solved
25,-0.5641084977554423,0.031078882,solved
25,-0.585137750911866,0.031106979,solved
25,-0.5156825329736519,0.031181313,solved
25,-0.5538973171070615,0.03115463,solved
25,-0.5208790028133409,0.031151905,solved
25,-0.5276883335454124,0.03104648,solved
25,-0.4836381876133631,0.030920166,solved
25,-0.5273260981885564,0.030898355,solved
25,-0.5648391015291955,0.030952447,solved
25,-0.49591066080116686,0.030997144,solved
25,-0.4510060456176824,0.031167866,solved
25,-0.47766244318876083,0.030994968,solved
25,-0.57539749102579,0.030957855,solved
25,-0.5402747131344594,0.031043685,solved
25,-0.5064779359489506,0.031168295,solved
25,-0.47710322442785646,0.03104008,solved
25,-0.49805028056129436,0.031032905,solved
25,-0.5337342242391022,0.030863144,solved
25,-0.4382316856684516,0.031024938,solved
25,-0.46577843423583254,0.030884166,solved
25,-0.51061564754103,0.030878461,solved
25,-0.5125976632897197,0.030946461,solved
25,-0.4757727226026781,0.030918207,solved
25,-0.5302917291621905,0.030863322,solved
25,-0.5513872107699636,0.036994286,solved
25,-0.5426091360313434,0.030936851,solved
25,-0.5731527005857262,0.030886449,solved
25,-0.548051234928739,0.030929938,solved
25,-0.5344045268413369,0.030886926,solved
25,-0.5818837769324299,0.048544386,solved
25,-0.5858847076497179,0.048421381,solved
25,-0.5761021411742838,0.035736203,solved
25,-0.5122260044458204,0.030905023,solved
25,-0.5708288637701042,0.030907434,solved
25,-0.468889076388719,0.030886237,solved
25,-0.5307901114194015,0.030941864,solved
25,-0.5369100762269527,0.030898506,solved
25,-0.540642120557605,0.030948088,solved
25,-0.481062242926228,0.030901276,solved
25,-0.41647570405478934,0.030936326,solved
50,-0.3996239296474206,0.0619426,solved
25,-0.3919720697859718,0.030954345,solved
25,-0.45296620432310397,0.030995137,solved
25,-0.46944887644109146,0.030931929,solved
25,-0.5234132083801338,0.030939133,solved
25,-0.4968584169485814,0.030928757,solved
25,-0.5164764594344314,0.030952533,solved
25,-0.5478916674660638,0.030956633,solved
25,-0.5182484617415997,0.030966374,solved
25,-0.5441064350547297,0.03092468,solved
25,-0.5366283903454475,0.030931495,solved
25,-0.4841386380846742,0.030969892,solved
25,-0.4145152172931911,0.030932726,solved
25,-0.4579895537694358,0.030956908,solved
25,-0.5075377805958607,0.030931673,solved
25,-0.6269444795415773,0.032028525,solved
25,-0.627197552732656,0.030971435,solved
25,-0.6449554755307622,0.030961546,solved
25,-0.5932607280460526,0.03089767,solved
25,-0.6371489548427668,0.030954208,solved
25,-0.5725509435091264,0.030930111,solved
25,-0.5276015137855006,0.030939649,solved
25,-0.4994543892247325,0.030906494,solved
25,-0.5786919122705276,0.030940566,solved
25,-0.6175870722193442,0.030940013,solved
25,-0.5787702448029939,0.030946357,solved
25,-0.5525571850030965,0.030934599,solved
25,-0.5284545334182583,0.030923684,solved
25,-0.46826369408830815,0.030938175,solved
25,-0.4347926598946705,0.031013346,solved
25,-0.4563933381357092,0.030910128,solved
25,-0.4677918175221478,0.030905687,solved
25,-0.506225698738483,0.030956049,solved
25,-0.5056950793251591,0.030953453,solved
25,-0.5711966286833167,0.030941751,solved
25,-0.5261625796854273,0.030920279,solved
25,-0.46270088950871746,0.030913176,solved
25,-0.4841825289476143,0.030952364,solved
25,-0.5392275739516624,0.030932536,solved
25,-0.49386648382296827,0.030959744,solved
25,-0.49993624989714874,0.030931155,solved
25,-0.5537902452683899,0.031016168,solved
25,-0.512126996081407,0.031069695,solved
25,-0.4496943295713768,0.031110184,solved
50,-0.5129144431466468,0.062369007,solved
25,-0.5778567073035416,0.03092542,solved
25,-0.5761709884264796,0.030959504,solved
25,-0.5214736234545442,0.030957472,solved
25,-0.5473806272401514,0.030983809,solved
25,-0.5685135677406596,0.048551079,solved
25,-0.6092969743177321,0.04843189,solved
25,-0.5937381452238595,0.031977176,solved
25,-0.5774705095160829,0.030873306,solved
25,-0.5134684023261213,0.03091638,solved
25,-0.4970010283457763,0.030870971,solved
25,-0.4803133270134564,0.030855927,solved
25,-0.4700109190383728,0.030879591,solved
25,-0.5206933413459446,0.030916805,solved
25,-0.5209037559078639,0.030888012,solved
25,-0.5147623865728237,0.030914365,solved
25,-0.516887645026415,0.030912891,solved
25,-0.489210034885479,0.030931784,solved
25,-0.45499679288993244,0.030890986,solved
25,-0.46254581426859886,0.030897886,solved
25,-0.5030713572592745,0.030878957,solved
25,-0.47594195368354175,0.030957893,solved
25,-0.45660187354023846,0.030891261,solved
25,-0.43689228579692474,0.030929363,solved
25,-0.43758958658170444,0.030861984,solved
25,-0.47394093060171166,0.030881317,solved
25,-0.5477854695256303,0.030966756,solved
25,-0.5627854765688979,0.030868411,solved
25,-0.5918027377975823,0.030942753,solved
25,-0.6073169345731195,0.030917969,solved
25,-0.6303430838007154,0.030900273,solved
25,-0.5557430123747533,0.030928045,solved
25,-0.5260031422371166,0.030924887,solved
25,-0.47658951936365074,0.030888126,solved
25,-0.4988948760070461,0.030923858,solved
25,-0.4962547484685111,0.03089013,solved
25,-0.5468081655615701,0.03090276,solved
25,-0.540389573058373,0.030961894,solved
25,-0.6295463371452824,0.030914904,solved
25,-0.6054418535943878,0.030904637,solved
25,-0.5184447773362807,0.030867669,solved
25,-0.43769431683573995,0.030875829,solved
25,-0.4909082914733438,0.030900097,solved
25,-0.4110168188639856,0.030891532,solved
25,-0.49186229935934533,0.03094183,solved
25,-0.47601931355906413,0.032116556,solved
25,-0.542382698889857,0.030912534,solved
25,-0.5358910873107966,0.030911782,solved
25,-0.44787052441470715,0.03088129,solved
25,-0.4693421499924054,0.030932158,solved
25,-0.4152817190393683,0.030862954,solved
25,-0.46711994419605063,0.030919196,solved
25,-0.5451864668066844,0.030862098,solved
25,-0.6518685164106572,0.030911041,solved
25,-0.6317008751347882,0.030918273,solved
25,-0.5824227833733091,0.030898712,solved
25,-0.5253981760690665,0.030924948,solved
25,-0.5549357118393212,0.030906089,solved
25,-0.45924512925902766,0.030909385,solved
25,-0.47158661158926535,0.030910487,solved
25,-0.4805687709567813,0.030964713,solved
25,-0.49903574304330667,0.030896166,solved
25,-0.46000067065148187,0.03088015,solved
25,-0.5175201128152978,0.030873845,solved
25,-0.4896596399116796,0.03089457,solved
25,-0.5646710888393917,0.048617921,solved
25,-0.49481323890693923,0.041987204,solved
25,-0.4638542501558154,0.030905103,solved
25,-0.4933419438231966,0.030979173,solved
25,-0.537508791794024,0.030912114,solved
25,-0.5489614833640853,0.030896687,solved
25,-0.554102950084038,0.030889408,solved
25,-0.5660700811031293,0.03094957,solved
25,-0.5100447657949355,0.030924536,solved
25,-0.5230041374137446,0.030896434,solved
25,-0.4641624906707828,0.030924532,solved
25,-0.5403748643934454,0.030859753,solved
25,-0.5337316134359323,0.030887975,solved
25,-0.5929482916814287,0.030901778,solved
25,-0.6424486031611018,0.030922302,solved
25,-0.5877765194352078,0.030931178,solved
25,-0.5605631083072053,0.030905764,solved
25,-0.4744554779079745,0.03087274,solved
25,-0.49409346690129896,0.030919685,solved
25,-0.5561502824534879,0.030873463,solved
25,-0.48492396945588906,0.030893528,solved
25,-0.4852004044962389,0.030910516,solved
25,-0.4396611259870448,0.030890475,solved
25,-0.5273408447557848,0.030926813,solved
25,-0.4384794932235164,0.030931637,solved
25,-0.5268956515979897,0.030933162,solved
25,-0.5423983067378221,0.030928225,solved
25,-0.46664489095651207,0.030873604,solved
25,-0.5270309629062093,0.030909589,solved
25,-0.47742444151383445,0.030899799,solved
25,-0.5188164325051369,0.030908126,solved
25,-0.5303010596625835,0.030877969,solved
25,-0.6018837274672936,0.030918185,solved
25,-0.5589020151916734,0.03091303,solved
25,-0.5527565856580123,0.031027946,solved
25,-0.5711172331018555,0.030979024,solved
25,-0.5378673852046887,0.030975251,solved
25,-0.5151941483539693,0.030984982,solved
25,-0.4714232584777948,0.030953986,solved
25,-0.5436219518740935,0.031009408,solved
25,-0.5021225343356245,0.030996467,solved
25,-0.49006196600818525,0.031083397,solved
25,-0.47195208062538546,0.03091761,solved
25,-0.5535411592631274,0.030849052,solved
25,-0.4882802277228503,0.030894048,solved
25,-0.47859964388436765,0.030869683,solved
25,-0.4629918093559487,0.030960473,solved
25,-0.4768156536873665,0.03086972,solved
25,-0.5038002612940893,0.030860765,solved
25,-0.5557059767734296,0.030898324,solved
25,-0.5590180838830612,0.030876359,solved
25,-0.5731615408390885,0.030882072,solved
25,-0.6134009730540748,0.030936137,solved
25,-0.570547809470133,0.030904382,solved
25,-0.46137124534736,0.032438795,solved
25,-0.47297091643380584,0.030876833,solved
25,-0.46535578188028515,0.030927218,solved
25,-0.5134537630602793,0.030913474,solved
25,-0.45387414757819744,0.030883749,solved


==> data/results_bak/parametric_problems/lasso_results.txt <==
  OSQP (no warm start): 
   - median time: 2.6790e-01 sec
   - mean time:   2.5595e-01 sec
   - median iter: 175
   - mean iter:   164
  OSQP (warm start): 
   - median time: 2.8766e-02 sec
   - mean time:   2.9975e-02 sec
   - median iter: 25
   - mean iter:   25
  Speedups
   - median time: 9.31 x
   - mean time:   8.54 x


==> data/results_bak/parametric_problems/mpc_results.txt <==
  OSQP (no warm start): 
   - median time: 2.2127e-02 sec
   - mean time:   2.2816e-02 sec
   - median iter: 25
   - mean iter:   25
  OSQP (warm start): 
   - median time: 7.2260e-03 sec
   - mean time:   8.0267e-03 sec
   - median iter: 25
   - mean iter:   26
  Speedups
   - median time: 3.06 x
   - mean time:   2.84 x


==> data/results_bak/parametric_problems/portfolio_results.txt <==
  OSQP (no warm start): 
   - median time: 1.9366e-01 sec
   - mean time:   2.0061e-01 sec
   - median iter: 100
   - mean iter:   93
  OSQP (warm start): 
   - median time: 3.0945e-02 sec
   - mean time:   3.2228e-02 sec
   - median iter: 25
   - mean iter:   25
  Speedups
   - median time: 6.26 x
   - mean time:   6.22 x

